The $q_{\mathrm{T}}$ and $\Delta\phi_{t\bar{t}}$ spectra in top-antitop hadroproduction at NNLL+NNLO: the interplay of soft-collinear resummation and Coulomb singularities

In this paper, we present the resummation-improved differential transverse momentum and azimuthal decorrelation cross sections, $d\sigma_{t\bar{t}}/dq_{\mathrm{T}}$ and $d\sigma_{t\bar{t}}/d\Delta\phi_{t\bar{t}}$, in top-antitop pair production at the LHC. Our calculation is based on the observation that both cross sections are dominated by topologies where the top-quark pair is well separated, expressed in their relative velocity $\beta_{t\bar{t}}\sim\mathcal{O}(1)$, at colliding energies of $\sqrt{s}=13\,\text{TeV}$ or higher. Therefore, the asymptotic behaviour in the limits $q_{\mathrm{T}}\to0$ and $\Delta\phi_{t\bar{t}}\to0$ can mostly be captured by the soft and collinear resummation in the HQET$+$SCET framework. Nevertheless, starting at NNLL, Coulomb singularities emerge in the threshold regime, $\beta_{t\bar{t}}\to0$, in both the hard sector and its evolution kernels, leading to unphysical results upon integration over the entire $\beta_{t\bar{t}}$ range. To this end, two prescriptions, dubbed the D- and R-prescription, are introduced to regularise these Coulomb singularities. They embody two fundamentally different methods to truncate the threshold enhanced terms, rendering their contribution finite. In the absence of a combined threshold and small-transverse-momentum resummation, we present a quantitative assessment of the ambiguity introduced by the choice of prescription, itself a test of the sensitivity of our calculation to such threshold enhancements, for both the $d\sigma_{t\bar{t}}/dq_{\mathrm{T}}$ and $d\sigma_{t\bar{t}}/d\Delta\phi_{t\bar{t}}$ spectra.

==> Diag_Evo_Hard/Diag_SudN2LLp_gg_2.dat <==
# BEGIN PLOT
Title=$g_{ {n}}+g_{ \bar{n}}\to t +\bar{t}+X$
Legend1XPos=0.06
Legend1YPos=0.53
Legend2XPos=0.06
Legend2YPos=0.43
Legend3XPos=0.06
Legend3YPos=0.33
Legend4XPos=0.06
Legend4YPos=0.23
Legend5XPos=0.46
Legend5YPos=0.63
Legend6XPos=0.46
Legend6YPos=0.53
Legend7XPos=0.46
Legend7YPos=0.43
Legend8XPos=0.46
Legend8YPos=0.33
Legend9XPos=0.46
Legend9YPos=0.23
Legend1Only=SudakovggExpOutputsN2LLNor11    
Legend2Only=SudakovggExpOutputsN2LLNor22 
Legend3Only=SudakovggExpOutputsN2LLNor33  
Legend4Only=SudakovggExpOutputsN2LLNor12  
Legend5Only=SudakovggExpOutputsN2LLNor13    
Legend6Only=SudakovggExpOutputsN2LLNor21 
Legend7Only=SudakovggExpOutputsN2LLNor23  
Legend8Only=SudakovggExpOutputsN2LLNor31  
Legend9Only=SudakovggExpOutputsN2LLNor32  
DrawOnly= SudakovggExpOutputsN2LLNor11   SudakovggExpOutputsN2LLNor12 SudakovggExpOutputsN2LLNor13 SudakovggExpOutputsN2LLNor21   SudakovggExpOutputsN2LLNor22 SudakovggExpOutputsN2LLNor23  SudakovggExpOutputsN2LLNor31   SudakovggExpOutputsN2LLNor32 SudakovggExpOutputsN2LLNor33
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=1
Legend6=1
Legend7=1
Legend8=1
Legend9=1
LogY=0
LogX=1
XLabel=$\beta_{t\bar{t}}$
YLabel= 
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=2
YMinorTickMarks=4
RatioPlot=0
XMin=0.000001
XMax=1
YMin=-0.1  
YMax=+1.55 
# END PLOT
# BEGIN HISTO1D SudakovggExpOutputsN2LLNor11
PlotOrder=1
LineColor=blue
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\widetilde{\mathbf{V}}^{-1}_{h,\mathrm{exp}}\mathbf{V}_{h}\Right]_{(1,1)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.999999949047622      0      0
0.00000101384324431002      0.00000102787812403307      0.999999947625416      0      0
0.00000102787812403307      0.00000104210729202498      0.999999946163514      0      0
0.00000104210729202498      0.00000105653343786574      0.999999944660806      0      0
0.00000105653343786574      0.00000107115928836782      0.999999943116154      0      0
0.00000107115928836782      0.00000108598760809164      0.999999941528388      0      0
0.00000108598760809164      0.00000110102119986811      0.999999939896303      0      0
0.00000110102119986811      0.00000111626290532839      0.999999938218662      0      0
0.00000111626290532839      0.00000113171560544106      0.999999936494195      0      0
0.00000113171560544106      0.00000114738222105665      0.999999934721594      0      0
0.00000114738222105665      0.00000116326571345971      0.999999932899515      0      0
0.00000116326571345971      0.0000011793690849286      0.999999931026578      0      0
0.0000011793690849286      0.00000119569537930295      0.999999929101363      0      0
0.00000119569537930295      0.000001212247682559      0.999999927122410      0      0
0.000001212247682559      0.00000122902912339292      0.999999925088221      0      0
0.00000122902912339292      0.00000124604287381218      0.999999922997252      0      0
0.00000124604287381218      0.00000126329214973512      0.999999920847919      0      0
0.00000126329214973512      0.00000128078021159884      0.999999918638594      0      0
0.00000128078021159884      0.00000129851036497544      0.999999916367601      0      0
0.00000129851036497544      0.00000131648596119688      0.999999914033219      0      0
0.00000131648596119688      0.00000133471039798844      0.999999911633680      0      0
0.00000133471039798844      0.00000135318712011092      0.999999909167164      0      0
0.00000135318712011092      0.00000137191962001179      0.999999906631801      0      0
0.00000137191962001179      0.00000139091143848532      0.999999904025671      0      0
0.00000139091143848532      0.00000141016616534188      0.999999901346798      0      0
0.00000141016616534188      0.00000142968744008643      0.999999898593151      0      0
0.00000142968744008643      0.00000144947895260651      0.999999895762643      0      0
0.00000144947895260651      0.00000146954444386967      0.999999892853130      0      0
0.00000146954444386967      0.00000148988770663059      0.999999889862405      0      0
0.00000148988770663059      0.00000151051258614798      0.999999886788202      0      0
0.00000151051258614798      0.00000153142298091138      0.999999883628192      0      0
0.00000153142298091138      0.00000155262284337812      0.999999880379978      0      0
0.00000155262284337812      0.00000157411618072032      0.999999877041099      0      0
0.00000157411618072032      0.00000159590705558239      0.999999873609025      0      0
0.00000159590705558239      0.0000016179995868489      0.999999870081153      0      0
0.0000016179995868489      0.00000164039795042316      0.999999866454811      0      0
0.00000164039795042316      0.00000166310638001652      0.999999862727249      0      0
0.00000166310638001652      0.00000168612916794864      0.999999858895643      0      0
0.00000168612916794864      0.00000170947066595881      0.999999854957088      0      0
0.00000170947066595881      0.00000173313528602849      0.999999850908599      0      0
0.00000173313528602849      0.00000175712750121529      0.999999846747108      0      0
0.00000175712750121529      0.00000178145184649847      0.999999842469460      0      0
0.00000178145184649847      0.00000180611291963609      0.999999838072414      0      0
0.00000180611291963609      0.00000183111538203409      0.999999833552636      0      0
0.00000183111538203409      0.00000185646395962742      0.999999828906701      0      0
0.00000185646395962742      0.00000188216344377329      0.999999824131088      0      0
0.00000188216344377329      0.00000190821869215684      0.999999819222177      0      0
0.00000190821869215684      0.00000193463462970931      0.999999814176248      0      0
0.00000193463462970931      0.000001961416249539      0.999999808989475      0      0
0.000001961416249539      0.00000198856861387501      0.999999803657929      0      0
0.00000198856861387501      0.00000201609685502412      0.999999798177568      0      0
0.00000201609685502412      0.00000204400617634088      0.999999792544237      0      0
0.00000204400617634088      0.00000207230185321116      0.999999786753669      0      0
0.00000207230185321116      0.00000210098923404927      0.999999780801473      0      0
0.00000210098923404927      0.00000213007374130893      0.999999774683139      0      0
0.00000213007374130893      0.00000215956087250823      0.999999768394029      0      0
0.00000215956087250823      0.00000218945620126872      0.999999761929376      0      0
0.00000218945620126872      0.00000221976537836897      0.999999755284282      0      0
0.00000221976537836897      0.00000225049413281266      0.999999748453708      0      0
0.00000225049413281266      0.00000228164827291145      0.999999741432479      0      0
0.00000228164827291145      0.0000023132336873829      0.999999734215273      0      0
0.0000023132336873829      0.0000023452563464635      0.999999726796620      0      0
0.0000023452563464635      0.00000237772230303722      0.999999719170896      0      0
0.00000237772230303722      0.00000241063769377955      0.999999711332323      0      0
0.00000241063769377955      0.00000244400874031748      0.999999703274960      0      0
0.00000244400874031748      0.00000247784175040552      0.999999694992698      0      0
0.00000247784175040552      0.00000251214311911795      0.999999686479262      0      0
0.00000251214311911795      0.00000254691933005764      0.999999677728199      0      0
0.00000254691933005764      0.00000258217695658154      0.999999668732876      0      0
0.00000258217695658154      0.0000026179226630432      0.999999659486476      0      0
0.0000026179226630432      0.00000265416320605244      0.999999649981990      0      0
0.00000265416320605244      0.00000269090543575249      0.999999640212215      0      0
0.00000269090543575249      0.00000272815629711478      0.999999630169746      0      0
0.00000272815629711478      0.00000276592283125165      0.999999619846973      0      0
0.00000276592283125165      0.00000280421217674733      0.999999609236071      0      0
0.00000280421217674733      0.00000284303157100718      0.999999598328998      0      0
0.00000284303157100718      0.00000288238835162573      0.999999587117488      0      0
0.00000288238835162573      0.00000292228995777364      0.999999575593043      0      0
0.00000292228995777364      0.00000296274393160382      0.999999563746929      0      0
0.00000296274393160382      0.00000300375791967704      0.999999551570168      0      0
0.00000300375791967704      0.00000304533967440728      0.999999539053531      0      0
0.00000304533967440728      0.0000030874970555271      0.999999526187532      0      0
0.0000030874970555271      0.00000313023803157323      0.999999512962419      0      0
0.00000313023803157323      0.00000317357068139281      0.999999499368169      0      0
0.00000317357068139281      0.00000321750319567045      0.999999485394479      0      0
0.00000321750319567045      0.00000326204387847638      0.999999471030759      0      0
0.00000326204387847638      0.00000330720114883614      0.999999456266121      0      0
0.00000330720114883614      0.00000335298354232185      0.999999441089378      0      0
0.00000335298354232185      0.00000339939971266569      0.999999425489025      0      0
0.00000339939971266569      0.00000344645843339553      0.999999409453239      0      0
0.00000344645843339553      0.00000349416859949336      0.999999392969868      0      0
0.00000349416859949336      0.00000354253922907654      0.999999376026418      0      0
0.00000354253922907654      0.00000359157946510248      0.999999358610049      0      0
0.00000359157946510248      0.00000364129857709674      0.999999340707560      0      0
0.00000364129857709674      0.00000369170596290522      0.999999322305385      0      0
0.00000369170596290522      0.00000374281115047047      0.999999303389575      0      0
0.00000374281115047047      0.0000037946237996327      0.999999283945796      0      0
0.0000037946237996327      0.00000384715370395563      0.999999263959311      0      0
0.00000384715370395563      0.00000390041079257769      0.999999243414973      0      0
0.00000390041079257769      0.00000395440513208878      0.999999222297211      0      0
0.00000395440513208878      0.00000400914692843308      0.999999200590023      0      0
0.00000400914692843308      0.00000406464652883815      0.999999178276955      0      0
0.00000406464652883815      0.00000412091442377072      0.999999155341098      0      0
0.00000412091442377072      0.00000417796124891967      0.999999131765069      0      0
0.00000417796124891967      0.00000423579778720626      0.999999107531002      0      0
0.00000423579778720626      0.0000042944349708224      0.999999082620530      0      0
0.0000042944349708224      0.00000435388388329698      0.999999057014774      0      0
0.00000435388388329698      0.00000441415576159092      0.999999030694329      0      0
0.00000441415576159092      0.0000044752619982211      0.999999003639247      0      0
0.0000044752619982211      0.00000453721414341383      0.999998975829026      0      0
0.00000453721414341383      0.00000460002390728798      0.999998947242589      0      0
0.00000460002390728798      0.0000046637031620685      0.999998917858272      0      0
0.0000046637031620685      0.00000472826394433043      0.999998887653806      0      0
0.00000472826394433043      0.00000479371845727405      0.999998856606301      0      0
0.00000479371845727405      0.00000486007907303155      0.999998824692229      0      0
0.00000486007907303155      0.00000492735833500554      0.999998791887403      0      0
0.00000492735833500554      0.00000499556896024003      0.999998758166963      0      0
0.00000499556896024003      0.00000506472384182418      0.999998723505355      0      0
0.00000506472384182418      0.00000513483605132934      0.999998687876311      0      0
0.00000513483605132934      0.00000520591884127979      0.999998651252830      0      0
0.00000520591884127979      0.00000527798564765776      0.999998613607160      0      0
0.00000527798564765776      0.00000535105009244307      0.999998574910771      0      0
0.00000535105009244307      0.00000542512598618791      0.999998535134338      0      0
0.00000542512598618791      0.00000550022733062734      0.999998494247720      0      0
0.00000550022733062734      0.00000557636832132587      0.999998452219931      0      0
0.00000557636832132587      0.00000565356335036064      0.999998409019124      0      0
0.00000565356335036064      0.00000573182700904185      0.999998364612560      0      0
0.00000573182700904185      0.00000581117409067079      0.999998318966589      0      0
0.00000581117409067079      0.000005891619593336      0.999998272046621      0      0
0.000005891619593336      0.00000597317872274825      0.999998223817100      0      0
0.00000597317872274825      0.00000605586689511467      0.999998174241481      0      0
0.00000605586689511467      0.0000061396997400527      0.999998123282193      0      0
0.0000061396997400527      0.00000622469310354442      0.999998070900625      0      0
0.00000622469310354442      0.00000631086305093168      0.999998017057081      0      0
0.00000631086305093168      0.0000063982258699528      0.999997961710762      0      0
0.0000063982258699528      0.00000648679807382125      0.999997904819727      0      0
0.00000648679807382125      0.00000657659640434692      0.999997846340870      0      0
0.00000657659640434692      0.00000666763783510069      0.999997786229877      0      0
0.00000666763783510069      0.00000675993957462272      0.999997724441200      0      0
0.00000675993957462272      0.0000068535190696752      0.999997660928021      0      0
0.0000068535190696752      0.00000694839400854009      0.999997595642211      0      0
0.00000694839400854009      0.00000704458232436258      0.999997528534306      0      0
0.00000704458232436258      0.00000714210219854078      0.999997459553454      0      0
0.00000714210219854078      0.00000724097206416231      0.999997388647389      0      0
0.00000724097206416231      0.00000734121060948854      0.999997315762385      0      0
0.00000734121060948854      0.000007442836781487      0.999997240843219      0      0
0.000007442836781487      0.00000754586978941272      0.999997163833124      0      0
0.00000754586978941272      0.00000765032910843916      0.999997084673749      0      0
0.00000765032910843916      0.00000775623448333934      0.999997003305122      0      0
0.00000775623448333934      0.00000786360593221801      0.999996919665589      0      0
0.00000786360593221801      0.00000797246375029542      0.999996833691785      0      0
0.00000797246375029542      0.00000808282851374354      0.999996745318564      0      0
0.00000808282851374354      0.00000819472108357529      0.999996654478976      0      0
0.00000819472108357529      0.00000830816260958769      0.999996561104199      0      0
0.00000830816260958769      0.00000842317453435958      0.999996465123487      0      0
0.00000842317453435958      0.00000853977859730466      0.999996366464122      0      0
0.00000853977859730466      0.00000865799683878063      0.999996265051364      0      0
0.00000865799683878063      0.00000877785160425524      0.999996160808384      0      0
0.00000877785160425524      0.00000889936554853005      0.999996053656202      0      0
0.00000889936554853005      0.00000902256164002253      0.999995943513645      0      0
0.00000902256164002253      0.00000914746316510757      0.999995830297275      0      0
0.00000914746316510757      0.00000927409373251906      0.999995713921325      0      0
0.00000927409373251906      0.00000940247727781235      0.999995594297630      0      0
0.00000940247727781235      0.00000953263806788851      0.999995471335576      0      0
0.00000953263806788851      0.00000966460070558129      0.999995344942012      0      0
0.00000966460070558129      0.00000979839013430744      0.999995215021198      0      0
0.00000979839013430744      0.00000993403164278155      0.999995081474712      0      0
0.00000993403164278155      0.000010071550869796      0.999994944201403      0      0
0.000010071550869796      0.0000102109738090674      0.999994803097292      0      0
0.0000102109738090674      0.0000103523268141496      0.999994658055488      0      0
0.0000103523268141496      0.000010495636603415      0.999994508966129      0      0
0.000010495636603415      0.0000106409302651053      0.999994355716302      0      0
0.0000106409302651053      0.000010788235262451      0.999994198189928      0      0
0.000010788235262451      0.0000109375794388631      0.999994036267694      0      0
0.0000109375794388631      0.0000110889910231955      0.999993869826954      0      0
0.0000110889910231955      0.0000112424986350812      0.999993698741669      0      0
0.0000112424986350812      0.0000113981312903417      0.999993522882249      0      0
0.0000113981312903417      0.0000115559184064716      0.999993342115520      0      0
0.0000115559184064716      0.000011715889808199      0.999993156304570      0      0
0.000011715889808199      0.0000118780757331232      0.999992965308704      0      0
0.0000118780757331232      0.0000120425068374297      0.999992768983257      0      0
0.0000120425068374297      0.0000122092142016854      0.999992567179577      0      0
0.0000122092142016854      0.0000123782293367127      0.999992359744844      0      0
0.0000123782293367127      0.0000125495841895462      0.999992146521984      0      0
0.0000125495841895462      0.0000127233111494713      0.999991927349541      0      0
0.0000127233111494713      0.0000128994430541458      0.999991702061548      0      0
0.0000128994430541458      0.0000130780131958075      0.999991470487425      0      0
0.0000130780131958075      0.0000132590553275668      0.999991232451849      0      0
0.0000132590553275668      0.0000134426036697863      0.999990987774599      0      0
0.0000134426036697863      0.00001362869291655      0.999990736270420      0      0
0.00001362869291655      0.00001381735824222      0.999990477748898      0      0
0.00001381735824222      0.0000140086353080861      0.999990212014318      0      0
0.0000140086353080861      0.0000142025602691059      0.999989938865532      0      0
0.0000142025602691059      0.0000143991697807389      0.999989658095742      0      0
0.0000143991697807389      0.0000145985010058751      0.999989369492428      0      0
0.0000145985010058751      0.0000148005916218595      0.999989072837108      0      0
0.0000148005916218595      0.0000150054798276138      0.999988767905255      0      0
0.0000150054798276138      0.0000152132043508565      0.999988454466032      0      0
0.0000152132043508565      0.0000154238044554237      0.999988132282272      0      0
0.0000154238044554237      0.0000156373199486901      0.999987801110082      0      0
0.0000156373199486901      0.0000158537911890937      0.999987460698868      0      0
0.0000158537911890937      0.0000160732590937644      0.999987110790959      0      0
0.0000160732590937644      0.0000162957651462576      0.999986751121636      0      0
0.0000162957651462576      0.000016521351404396      0.999986381418658      0      0
0.000016521351404396      0.0000167500605082187      0.999986001402338      0      0
0.0000167500605082187      0.0000169819356880416      0.999985610785164      0      0
0.0000169819356880416      0.0000172170207726282      0.999985209271515      0      0
0.0000172170207726282      0.0000174553601974744      0.999984796557622      0      0
0.0000174553601974744      0.0000176969990132074      0.999984372331330      0      0
0.0000176969990132074      0.0000179419828941014      0.999983936271722      0      0
0.0000179419828941014      0.0000181903581467107      0.999983488048866      0      0
0.0000181903581467107      0.0000184421717186223      0.999983027323716      0      0
0.0000184421717186223      0.0000186974712073306      0.999982553747922      0      0
0.0000186974712073306      0.0000189563048692332      0.999982066963178      0      0
0.0000189563048692332      0.0000192187216287532      0.999981566601374      0      0
0.0000192187216287532      0.0000194847710875863      0.999981052284168      0      0
0.0000194847710875863      0.0000197545035340766      0.999980523622647      0      0
0.0000197545035340766      0.000020027969952722      0.999979980217106      0      0
0.000020027969952722      0.0000203052220338112      0.999979421656563      0      0
0.0000203052220338112      0.0000205863121831945      0.999978847518829      0      0
0.0000205863121831945      0.0000208712935321888      0.999978257369849      0      0
0.0000208712935321888      0.000021160219947621      0.999977650763461      0      0
0.000021160219947621      0.0000214531460420097      0.999977027241267      0      0
0.0000214531460420097      0.0000217501271838877      0.999976386331985      0      0
0.0000217501271838877      0.0000220512195082683      0.999975727551192      0      0
0.0000220512195082683      0.0000223564799272551      0.999975050401193      0      0
0.0000223564799272551      0.0000226659661408002      0.999974354370162      0      0
0.0000226659661408002      0.0000229797366476099      0.999973638932319      0      0
0.0000229797366476099      0.0000232978507562027      0.999972903546999      0      0
0.0000232978507562027      0.0000236203685961192      0.999972147658908      0      0
0.0000236203685961192      0.000023947351129288      0.999971370697011      0      0
0.000023947351129288      0.0000242788601615485      0.999970572074446      0      0
0.0000242788601615485      0.0000246149583543337      0.999969751188102      0      0
0.0000246149583543337      0.0000249557092365137      0.999968907418154      0      0
0.0000249557092365137      0.0000253011772164045      0.999968040127574      0      0
0.0000253011772164045      0.0000256514275939423      0.999967148661554      0      0
0.0000256514275939423      0.0000260065265730261      0.999966232347016      0      0
0.0000260065265730261      0.0000263665412740315      0.999965290492321      0      0
0.0000263665412740315      0.0000267315397464981      0.999964322386782      0      0
0.0000267315397464981      0.0000271015909819919      0.999963327299927      0      0
0.0000271015909819919      0.0000274767649271459      0.999962304480890      0      0
0.0000274767649271459      0.0000278571324968813      0.999961253157968      0      0
0.0000278571324968813      0.0000282427655878122      0.999960172538091      0      0
0.0000282427655878122      0.0000286337370918349      0.999959061806250      0      0
0.0000286337370918349      0.0000290301209099061      0.999957920125013      0      0
0.0000290301209099061      0.0000294319919660113      0.999956746633522      0      0
0.0000294319919660113      0.0000298394262213274      0.999955540446374      0      0
0.0000298394262213274      0.00003025250068858      0.999954300655598      0      0
0.00003025250068858      0.000030671293446601      0.999953026325661      0      0
0.000030671293446601      0.0000310958836550867      0.999951716496718      0      0
0.0000310958836550867      0.00003152635156956      0.999950370182130      0      0
0.00003152635156956      0.000031962778556541      0.999948986367655      0      0
0.000031962778556541      0.0000324052471089262      0.999947564010216      0      0
0.0000324052471089262      0.0000328538408615817      0.999946102040260      0      0
0.0000328538408615817      0.000033308644607151      0.999944599355701      0      0
0.000033308644607151      0.0000337697443120835      0.999943054825931      0      0
0.0000337697443120835      0.0000342372271328825      0.999941467288038      0      0
0.0000342372271328825      0.0000347111814325807      0.999939835548294      0      0
0.0000347111814325807      0.0000351916967974413      0.999938158378091      0      0
0.0000351916967974413      0.0000356788640538924      0.999936434516928      0      0
0.0000356788640538924      0.0000361727752856944      0.999934662668339      0      0
0.0000361727752856944      0.0000366735238513458      0.999932841498808      0      0
0.0000366735238513458      0.0000371812044017293      0.999930969640823      0      0
0.0000371812044017293      0.0000376959128980032      0.999929045687973      0      0
0.0000376959128980032      0.0000382177466297395      0.999927068193086      0      0
0.0000382177466297395      0.0000387468042333134      0.999925035672652      0      0
0.0000387468042333134      0.0000392831857105477      0.999922946598697      0      0
0.0000392831857105477      0.0000398269924476147      0.999920799405175      0      0
0.0000398269924476147      0.0000403783272342003      0.999918592477948      0      0
0.0000403783272342003      0.0000409372942829333      0.999916324162367      0      0
0.0000409372942829333      0.0000415039992490831      0.999913992756257      0      0
0.0000415039992490831      0.000042078549250531      0.999911596512189      0      0
0.000042078549250531      0.0000426610528880173      0.999909133633829      0      0
0.0000426610528880173      0.0000432516202656688      0.999906602274454      0      0
0.0000432516202656688      0.0000438503630118107      0.999904000537880      0      0
0.0000438503630118107      0.0000444573943000663      0.999901326474455      0      0
0.0000444573943000663      0.0000450728288707489      0.999898578084154      0      0
0.0000450728288707489      0.0000456967830525504      0.999895753309829      0      0
0.0000456967830525504      0.0000463293747845289      0.999892850036313      0      0
0.0000463293747845289      0.0000469707236384016      0.999889866091377      0      0
0.0000469707236384016      0.0000476209508411464      0.999886799248027      0      0
0.0000476209508411464      0.0000482801792979158      0.999883647209359      0      0
0.0000482801792979158      0.0000489485336152684      0.999880407625413      0      0
0.0000489485336152684      0.0000496261401247217      0.999877078073026      0      0
0.0000496261401247217      0.0000503131269066316      0.999873656067660      0      0
0.0000503131269066316      0.0000510096238144011      0.999870139058517      0      0
0.0000510096238144011      0.000051715762499026      0.999866524417588      0      0
0.000051715762499026      0.000052431676433979      0.999862809455932      0      0
0.000052431676433979      0.0000531575009404385      0.999858991404364      0      0
0.0000531575009404385      0.0000538933732128671      0.999855067415114      0      0
0.0000538933732128671      0.0000546394323449439      0.999851034573954      0      0
0.0000546394323449439      0.0000553958193558558      0.999846889872771      0      0
0.0000553958193558558      0.0000561626772169526      0.999842630234818      0      0
0.0000561626772169526      0.0000569401508787716      0.999838252491299      0      0
0.0000569401508787716      0.0000577283872984359      0.999833753392603      0      0
0.0000577283872984359      0.0000585275354674316      0.999829129593838      0      0
0.0000585275354674316      0.0000593377464397706      0.999824377671799      0      0
0.0000593377464397706      0.0000601591733605423      0.999819494096000      0      0
0.0000601591733605423      0.0000609919714948611      0.999814475252320      0      0
0.0000609919714948611      0.0000618362982572143      0.999809317419647      0      0
0.0000618362982572143      0.0000626923132412161      0.999804016782691      0      0
0.0000626923132412161      0.0000635601782497746      0.999798569422882      0      0
0.0000635601782497746      0.0000644400573256746      0.999792971312009      0      0
0.0000644400573256746      0.0000653321167825856      0.999787218313520      0      0
0.0000653321167825856      0.0000662365252364977      0.999781306183219      0      0
0.0000662365252364977      0.0000671534536375933      0.999775230558026      0      0
0.0000671534536375933      0.0000680830753025601      0.999768986968326      0      0
0.0000680830753025601      0.0000690255659473509      0.999762570809842      0      0
0.0000690255659473509      0.0000699811037203975      0.999755977364063      0      0
0.0000699811037203975      0.0000709498692362838      0.999749201776028      0      0
0.0000709498692362838      0.0000719320456098856      0.999742239087917      0      0
0.0000719320456098856      0.0000729278184909828      0.999735084171207      0      0
0.0000729278184909828      0.0000739373760993502      0.999727731783913      0      0
0.0000739373760993502      0.0000749609092603353      0.999720176547800      0      0
0.0000749609092603353      0.0000759986114409274      0.999712412927801      0      0
0.0000759986114409274      0.0000770506787863264      0.999704435262092      0      0
0.0000770506787863264      0.0000781173101570184      0.999696237693335      0      0
0.0000781173101570184      0.0000791987071663636      0.999687814271924      0      0
0.0000791987071663636      0.0000802950742187053      0.999679158848605      0      0
0.0000802950742187053      0.000081406618548006      0.999670265117229      0      0
0.000081406618548006      0.0000825335502570186      0.999661126614412      0      0
0.0000825335502570186      0.0000836760823569998      0.999651736689782      0      0
0.0000836760823569998      0.0000848344308079731      0.999642088568713      0      0
0.0000848344308079731      0.0000860088145595493      0.999632175224926      0      0
0.0000860088145595493      0.0000871994555923124      0.999621989486238      0      0
0.0000871994555923124      0.0000884065789597775      0.999611524021581      0      0
0.0000884065789597775      0.0000896304128309307      0.999600771244534      0      0
0.0000896304128309307      0.0000908711885333572      0.999589723439912      0      0
0.0000908711885333572      0.0000921291405969664      0.999578372612986      0      0
0.0000921291405969664      0.0000934045067983223      0.999566710667095      0      0
0.0000934045067983223      0.0000946975282055884      0.999554729183480      0      0
0.0000946975282055884      0.0000960084492240934      0.999542419575765      0      0
0.0000960084492240934      0.0000973375176425286      0.999529773101934      0      0
0.0000973375176425286      0.000098684984679785      0.999516780654566      0      0
0.000098684984679785      0.000100051105032438      0.999503433032130      0      0
0.000100051105032438      0.000101436136922889      0.999489720714886      0      0
0.000101436136922889      0.000102840342148178      0.999475633933944      0      0
0.000102840342148178      0.000104263986129461      0.999461162733369      0      0
0.000104263986129461      0.000105707337962187      0.999446296887054      0      0
0.000105707337962187      0.00010717067046696      0.999431025907029      0      0
0.00010717067046696      0.000108654260241103      0.999415338922089      0      0
0.000108654260241103      0.000110158387710945      0.999399225027319      0      0
0.000110158387710945      0.000111683337184825      0.999382672847886      0      0
0.000111683337184825      0.000113229396906833      0.999365670819347      0      0
0.000113229396906833      0.00011479685911129      0.999348207064249      0      0
0.00011479685911129      0.000116386020077991      0.999330269380519      0      0
0.000116386020077991      0.000117997180188201      0.999311845287175      0      0
0.000117997180188201      0.00011963064398144      0.999292922036321      0      0
0.00011963064398144      0.00012128672021304      0.999273486443843      0      0
0.00012128672021304      0.00012296572191251      0.999253525297838      0      0
0.00012296572191251      0.000124667966442703      0.999233024648898      0      0
0.000124667966442703      0.000126393775559803      0.999211970527952      0      0
0.000126393775559803      0.000128143475474143      0.999190348511029      0      0
0.000128143475474143      0.000129917396911867      0.999168143742550      0      0
0.000129917396911867      0.000131715875177439      0.999145341365581      0      0
0.000131715875177439      0.000133539250217029      0.999121925696156      0      0
0.000133539250217029      0.00013538786668276      0.999097880953900      0      0
0.00013538786668276      0.000137262073997862      0.999073190920044      0      0
0.000137262073997862      0.000139162226422714      0.999047838988206      0      0
0.000139162226422714      0.00014108868312181      0.999021808416726      0      0
0.00014108868312181      0.000143041808231644      0.998995081606206      0      0
0.000143041808231644      0.000145021970929542      0.998967640848728      0      0
0.000145021970929542      0.00014702954550344      0.998939468058938      0      0
0.00014702954550344      0.000149064911422635      0.998910544516847      0      0
0.000149064911422635      0.00015112845340951      0.998880851425727      0      0
0.00015112845340951      0.000153220561512254      0.998850369236982      0      0
0.000153220561512254      0.000155341631178586      0.998819078316775      0      0
0.000155341631178586      0.000157492063330508      0.998786958168056      0      0
0.000157492063330508      0.000159672264440082      0.998753988060166      0      0
0.000159672264440082      0.00016188264660626      0.998720146962949      0      0
0.00016188264660626      0.000164123627632783      0.998685413431925      0      0
0.000164123627632783      0.00016639563110715      0.998649764884902      0      0
0.00016639563110715      0.000168699086480686      0.998613179135329      0      0
0.000168699086480686      0.000171034429149716      0.998575633221807      0      0
0.000171034429149716      0.00017340210053786      0.998537103529665      0      0
0.00017340210053786      0.000175802548179476      0.998497566271365      0      0
0.000175802548179476      0.000178236225804249      0.998456996944209      0      0
0.000178236225804249      0.000180703593422953      0.998415370174412      0      0
0.000180703593422953      0.000183205117414405      0.998372661277040      0      0
0.000183205117414405      0.000185741270613619      0.998328844096095      0      0
0.000185741270613619      0.000188312532401177      0.998283892014163      0      0
0.000188312532401177      0.000190919388793845      0.998237778226608      0      0
0.000190919388793845      0.000193562332536437      0.998190475195088      0      0
0.000193562332536437      0.000196241863194957      0.998141955461529      0      0
0.000196241863194957      0.000198958487251018      0.998092190627769      0      0
0.000198958487251018      0.000201712718197586      0.998041151289283      0      0
0.000201712718197586      0.000204505076636033      0.997988808181963      0      0
0.000204505076636033      0.000207336090374545      0.997935131925905      0      0
0.000207336090374545      0.000210206294527884      0.997880091764043      0      0
0.000210206294527884      0.000213116231618538      0.997823656789824      0      0
0.000213116231618538      0.000216066451679264      0.997765796064225      0      0
0.000216066451679264      0.000219057512357059      0.997706477525022      0      0
0.000219057512357059      0.000222089979018563      0.997645667860851      0      0
0.000222089979018563      0.000225164424856924      0.997583336287294      0      0
0.000225164424856924      0.000228281431000144      0.997519447934794      0      0
0.000228281431000144      0.00023144158662092      0.997453969243365      0      0
0.00023144158662092      0.000234645489048012      0.997386866722872      0      0
0.000234645489048012      0.000237893743879147      0.997318105734928      0      0
0.000237893743879147      0.000241186965095492      0.997247651419914      0      0
0.000241186965095492      0.000244525775177701      0.997175468050754      0      0
0.000244525775177701      0.000247910805223583      0.997101518680844      0      0
0.000247910805223583      0.000251342695067386      0.997025769953968      0      0
0.000251342695067386      0.000254822093400743      0.996948182185905      0      0
0.000254822093400743      0.00025834965789528      0.996868721933675      0      0
0.00025834965789528      0.000261926055326934      0.996787349350771      0      0
0.000261926055326934      0.000265551961701985      0.996704027533398      0      0
0.000265551961701985      0.00026922806238483      0.996618719551491      0      0
0.00026922806238483      0.000272955052227537      0.996531387619361      0      0
0.000272955052227537      0.000276733635701177      0.996441993538330      0      0
0.000276733635701177      0.000280564527028988      0.996350497867472      0      0
0.000280564527028988      0.000284448450321376      0.996256862450735      0      0
0.000284448450321376      0.000288386139712781      0.996161052243296      0      0
0.000288386139712781      0.000292378339500449      0.996063022732587      0      0
0.000292378339500449      0.000296425804285111      0.995962742093926      0      0
0.000296425804285111      0.000300529299113624      0.995860166413494      0      0
0.000300529299113624      0.000304689599623573      0.995755258721582      0      0
0.000304689599623573      0.000308907492189884      0.995647982570416      0      0
0.000308907492189884      0.000313183774073464      0.995538299141914      0      0
0.000313183774073464      0.000317519253571897      0.995426170196545      0      0
0.000317519253571897      0.000321914750172228      0.995311558695557      0      0
0.000321914750172228      0.000326371094705861      0.995194428765054      0      0
0.000326371094705861      0.000330889129505603      0.995074742578179      0      0
0.000330889129505603      0.000335469708564879      0.994952460267684      0      0
0.000335469708564879      0.000340113697699154      0.994827554483604      0      0
0.000340113697699154      0.000344821974709588      0.994699982847918      0      0
0.000344821974709588      0.000349595429548956      0.994569718425498      0      0
0.000349595429548956      0.000354434964489868      0.994436719013062      0      0
0.000354434964489868      0.000359341494295315      0.994300961824150      0      0
0.000359341494295315      0.000364315946391572      0.994162412845196      0      0
0.000364315946391572      0.000369359261043507      0.994021039237869      0      0
0.000369359261043507      0.000374472391532301      0.993876813315251      0      0
0.000374472391532301      0.00037965630433564      0.993729708648208      0      0
0.00037965630433564      0.000384911979310397      0.993579699159801      0      0
0.000384911979310397      0.000390240409877844      0.993426759054782      0      0
0.000390240409877844      0.000395642603211426      0.993270864947139      0      0
0.000395642603211426      0.000401119580427133      0.993112001744090      0      0
0.000401119580427133      0.000406672376776519      0.992950151402662      0      0
0.000406672376776519      0.000412302041842373      0.992785283053347      0      0
0.000412302041842373      0.000418009639737117      0.992617402519468      0      0
0.000418009639737117      0.000423796249303941      0.992446477641551      0      0
0.000423796249303941      0.000429662964320725      0.992272520272608      0      0
0.000429662964320725      0.000435610893706785      0.992095500061287      0      0
0.000435610893706785      0.000441641161732474      0.991915430595616      0      0
0.000441641161732474      0.000447754908231697      0.991732311276231      0      0
0.000447754908231697      0.000453953288817359      0.991546134831023      0      0
0.000453953288817359      0.000460237475099795      0.991356907723647      0      0
0.000460237475099795      0.000466608654908228      0.991164642321433      0      0
0.000466608654908228      0.000473068032515292      0.990969352784984      0      0
0.000473068032515292      0.000479616828864662      0.990771056132595      0      0
0.000479616828864662      0.000486256281801832      0.990569772354575      0      0
0.000486256281801832      0.000492987646308097      0.990365522835241      0      0
0.000492987646308097      0.000499812194737762      0.990158333576608      0      0
0.000499812194737762      0.000506731217058643      0.989948248862578      0      0
0.000506731217058643      0.0005137460210959      0.989735318396896      0      0
0.0005137460210959      0.000520857932779231      0.989519556042415      0      0
0.000520857932779231      0.000528068296393506      0.989301028768001      0      0
0.000528068296393506      0.000535378474832857      0.989079802462255      0      0
0.000535378474832857      0.000542789849858294      0.988855905257325      0      0
0.000542789849858294      0.000550303822358882      0.988629441521998      0      0
0.000550303822358882      0.000557921812616533      0.988400457412008      0      0
0.000557921812616533      0.000565645260574473      0.988169027021540      0      0
0.000565645260574473      0.00057347562610941      0.987935274165515      0      0
0.00057347562610941      0.000581414389307485      0.987699251843103      0      0
0.000581414389307485      0.000589463050744029      0.987461055505388      0      0
0.000589463050744029      0.000597623131767208      0.987220811606574      0      0
0.000597623131767208      0.000605896174785581      0.986978636299495      0      0
0.000605896174785581      0.000614283743559644      0.986734643321105      0      0
0.000614283743559644      0.000622787423497414      0.986488956094946      0      0
0.000622787423497414      0.000631408821954096      0.986241708814456      0      0
0.000631408821954096      0.000640149568535908      0.985993044600346      0      0
0.000640149568535908      0.000649011315408104      0.985743115896203      0      0
0.000649011315408104      0.000657995737607266      0.985492087690554      0      0
0.000657995737607266      0.000667104533357915      0.985240138216675      0      0
0.000667104533357915      0.00067633942439351      0.984987444300296      0      0
0.00067633942439351      0.000685702156281888      0.984734162129462      0      0
0.000685702156281888      0.000695194498755206      0.984480473174177      0      0
0.000695194498755206      0.000704818246044455      0.984226647188632      0      0
0.000704818246044455      0.000714575217218609      0.983972879887466      0      0
0.000714575217218609      0.000724467256528451      0.983719307552040      0      0
0.000724467256528451      0.000734496233755185      0.983466300805398      0      0
0.000734496233755185      0.000744664044563847      0.983213970391841      0      0
0.000744664044563847      0.000754972610861632      0.982962660938843      0      0
0.000754972610861632      0.000765423881161163      0.982712555907570      0      0
0.000765423881161163      0.0007760198309488      0.982464012747855      0      0
0.0007760198309488      0.000786762463058045      0.982217174892718      0      0
0.000786762463058045      0.00079765380804811      0.981972512872280      0      0
0.00079765380804811      0.000808695924587738      0.981730147882879      0      0
0.000808695924587738      0.000819890899844323      0.981490448182155      0      0
0.000819890899844323      0.00083124084987843      0.981253822285236      0      0
0.00083124084987843      0.000842747920043766      0.981020482407999      0      0
0.000842747920043766      0.000854414285392693      0.980790736174004      0      0
0.000854414285392693      0.000866242151087355      0.980564997244004      0      0
0.000866242151087355      0.000878233752816494      0.980343646247258      0      0
0.000878233752816494      0.000890391357218039      0.980127021957014      0      0
0.000890391357218039      0.000902717262307538      0.979915470361766      0      0
0.000902717262307538      0.000915213797912533      0.979709363276432      0      0
0.000915213797912533      0.000927883326112938      0.979509091317191      0      0
0.000927883326112938      0.000940728241687513      0.979315054581324      0      0
0.000940728241687513      0.000953750972566528      0.979127658148215      0      0
0.000953750972566528      0.000966953980290686      0.978947310433328      0      0
0.000966953980290686      0.000980339760476396      0.978774422974086      0      0
0.000980339760476396      0.000993910843287497      0.978609414138391      0      0
0.000993910843287497      0.0010076697939135      0.978452721076254      0      0
0.0010076697939135      0.00102161921305448      0.978304814548338      0      0
0.00102161921305448      0.0010357617374126      0.978166185697050      0      0
0.0010357617374126      0.00105010004019057      0.978037275107306      0      0
0.00105010004019057      0.00106463683159689      0.977918426505478      0      0
0.00106463683159689      0.00107937485935813      0.977810048283501      0      0
0.00107937485935813      0.00109431690923832      0.977712806700676      0      0
0.00109431690923832      0.00110946580556549      0.977627263566857      0      0
0.00110946580556549      0.00112482441176555      0.977553555314611      0      0
0.00112482441176555      0.00114039563090349      0.977492275530418      0      0
0.00114039563090349      0.00115618240623217      0.977444266580054      0      0
0.00115618240623217      0.00117218772174859      0.977409449183546      0      0
0.00117218772174859      0.00118841460275796      0.977388704815256      0      0
0.00118841460275796      0.00120486611644553      0.977382543126774      0      0
0.00120486611644553      0.00122154537245635      0.977391052438946      0      0
0.00122154537245635      0.00123845552348304      0.977415427375800      0      0
0.00123845552348304      0.00125559976586171      0.977455310340714      0      0
0.00125559976586171      0.00127298134017614      0.977512151762443      0      0
0.00127298134017614      0.00129060353187029      0.977585474184439      0      0
0.00129060353187029      0.00130846967186935      0.977676736167241      0      0
0.00130846967186935      0.00132658313720929      0.977785632097885      0      0
0.00132658313720929      0.00134494735167523      0.977913145846296      0      0
0.00134494735167523      0.00136356578644858      0.978059840333151      0      0
0.00136356578644858      0.00138244196076317      0.978225545745902      0      0
0.00138244196076317      0.00140157944257044      0.978411778116001      0      0
0.00140157944257044      0.00142098184921384      0.978618315470582      0      0
0.00142098184921384      0.00144065284811262      0.978845501864049      0      0
0.00144065284811262      0.00146059615745496      0.979094662329387      0      0
0.00146059615745496      0.00148081554690089      0.979365791828282      0      0
0.00148081554690089      0.00150131483829471      0.979658922171958      0      0
0.00150131483829471      0.00152209790638749      0.979975109032169      0      0
0.00152209790638749      0.00154316867956938      0.980315111900422      0      0
0.00154316867956938      0.00156453114061223      0.980678970478612      0      0
0.00156453114061223      0.00158618932742236      0.981066849799407      0      0
0.00158618932742236      0.00160814733380381      0.981479404906116      0      0
0.00160814733380381      0.00163040931023216      0.981917397021028      0      0
0.00163040931023216      0.00165297946463904      0.982381349483850      0      0
0.00165297946463904      0.00167586206320748      0.982871574567903      0      0
0.00167586206320748      0.00169906143117836      0.983388354677843      0      0
0.00169906143117836      0.00172258195366789      0.983932048428050      0      0
0.00172258195366789      0.00174642807649655      0.984503087446900      0      0
0.00174642807649655      0.00177060430702936      0.985101929110321      0      0
0.00177060430702936      0.00179511521502795      0.985729018620609      0      0
0.00179511521502795      0.00181996543351421      0.986384774493295      0      0
0.00181996543351421      0.00184515965964614      0.987069589872410      0      0
0.00184515965964614      0.00187070265560561      0.987783839253795      0      0
0.00187070265560561      0.00189659924949857      0.988527884499383      0      0
0.00189659924949857      0.00192285433626758      0.989302077906074      0      0
0.00192285433626758      0.00194947287861711      0.990106761625773      0      0
0.00194947287861711      0.00197645990795156      0.990942262747778      0      0
0.00197645990795156      0.00200382052532629      0.991808883531383      0      0
0.00200382052532629      0.00203155990241182      0.992706888573348      0      0
0.00203155990241182      0.00205968328247135      0.993636496577898      0      0
0.00205968328247135      0.00208819598135186      0.994597892262292      0      0
0.00208819598135186      0.00211710338848892      0.995591274956510      0      0
0.00211710338848892      0.00214641096792534      0.996616938407284      0      0
0.00214641096792534      0.00217612425934403      0.997675323116943      0      0
0.00217612425934403      0.00220624887911509      0.998766934280985      0      0
0.00220624887911509      0.00223679052135739      0.999892074214228      0      0
0.00223679052135739      0.00226775495901488      1.00105057134546      0      0
0.00226775495901488      0.00229914804494778      1.00224192390936      0      0
0.00229914804494778      0.00233097571303889      1.00346603110631      0      0
0.00233097571303889      0.00236324397931521      1.00472378066881      0      0
0.00236324397931521      0.00239595894308506      1.00601630062299      0      0
0.00239595894308506      0.00242912678809096      1.00734328358398      0      0
0.00242912678809096      0.00246275378367852      1.00870311398171      0      0
0.00246275378367852      0.00249684628598141      1.01009569296216      0      0
0.00249684628598141      0.00253141073912281      1.01152326014801      0      0
0.00253141073912281      0.0025664536764335      1.01298619926855      0      0
0.0025664536764335      0.00260198172168671      1.01448157426852      0      0
0.00260198172168671      0.00263800159035023      1.01600938506122      0      0
0.00263800159035023      0.00267452009085567      1.01757317152365      0      0
0.00267452009085567      0.00271154412588544      1.01917110401425      0      0
0.00271154412588544      0.00274908069367747      1.02079967715016      0      0
0.00274908069367747      0.00278713688934801      1.02246319274631      0      0
0.00278713688934801      0.00282571990623272      1.02416179352270      0      0
0.00282571990623272      0.00286483703724639      1.02588978956698      0      0
0.00286483703724639      0.00290449567626138      1.02765227521612      0      0
0.00290449567626138      0.00294470331950526      1.02944917721827      0      0
0.00294470331950526      0.0029854675669777      1.03127400822234      0      0
0.0029854675669777      0.00302679612388701      1.03313441568779      0      0
0.00302679612388701      0.0030686968021066      1.03502575992696      0      0
0.0030686968021066      0.00311117752165154      1.03694536622175      0      0
0.00311117752165154      0.0031542463121756      1.03890100829779      0      0
0.0031542463121756      0.00319791131448903      1.04088164368944      0      0
0.00319791131448903      0.00324218078209728      1.04289585613321      0      0
0.00324218078209728      0.0032870630827611      1.04493875647608      0      0
0.0032870630827611      0.00333256670007821      1.04700833143053      0      0
0.00333256670007821      0.00337870023508683      1.04911118101395      0      0
0.00337870023508683      0.00342547240789146      1.05123530853774      0      0
0.00342547240789146      0.00347289205931113      1.05339417979467      0      0
0.00347289205931113      0.00352096815255051      1.05557208135376      0      0
0.00352096815255051      0.00356970977489406      1.05778334172703      0      0
0.00356970977489406      0.00361912613942378      1.06001315666988      0      0
0.00361912613942378      0.0036692265867606      1.06227387853080      0      0
0.0036692265867606      0.00372002058682995      1.06455273995378      0      0
0.00372002058682995      0.00377151774065175      1.06686040603057      0      0
0.00377151774065175      0.00382372778215516      1.06918481045388      0      0
0.00382372778215516      0.00387666058001854      1.07153698658507      0      0
0.00387666058001854      0.00393032613953476      1.07390309949819      0      0
0.00393032613953476      0.0039847346045024      1.07629715767320      0      0
0.0039847346045024      0.00403989625914312      1.07870116229298      0      0
0.00403989625914312      0.00409582153004557      1.08113384759962      0      0
0.00409582153004557      0.00415252098813623      1.08357254857875      0      0
0.00415252098813623      0.00421000535067748      1.08603928157122      0      0
0.00421000535067748      0.0042682854832934      1.08851083368742      0      0
0.0042682854832934      0.00432737240202355      1.09100526571570      0      0
0.00432737240202355      0.00438727727540519      1.09350901301405      0      0
0.00438727727540519      0.00444801142658443      1.09602430423463      0      0
0.00444801142658443      0.00450958633545639      1.09855814495895      0      0
0.00450958633545639      0.00457201364083525      1.10109090566348      0      0
0.00457201364083525      0.00463530514265407      1.10364701195121      0      0
0.00463530514265407      0.00469947280419532      1.10620020404574      0      0
0.00469947280419532      0.00476452875435209      1.10876593634770      0      0
0.00476452875435209      0.0048304852899207      1.11134238293810      0      0
0.0048304852899207      0.00489735487792503      1.11391213130012      0      0
0.00489735487792503      0.00496515015797302      1.11650129621444      0      0
0.00496515015797302      0.00503388394464577      1.11908392405294      0      0
0.00503388394464577      0.00510356922991978      1.12166785270125      0      0
0.00510356922991978      0.00517421918562266      1.12426531248679      0      0
0.00517421918562266      0.00524584716592283      1.12684725642139      0      0
0.00524584716592283      0.00531846670985373      1.12943684239099      0      0
0.00531846670985373      0.00539209154387294      1.13203056639694      0      0
0.00539209154387294      0.00546673558445676      1.13460542335525      0      0
0.00546673558445676      0.00554241294073067      1.13718945600936      0      0
0.00554241294073067      0.00561913791713623      1.13977081887947      0      0
0.00561913791713623      0.00569692501613484      1.14233059614303      0      0
0.00569692501613484      0.00577578894094906      1.14489775024432      0      0
0.00577578894094906      0.00585574459834172      1.14745976192939      0      0
0.00585574459834172      0.00593680710143364      1.14999607483663      0      0
0.00593680710143364      0.00601899177256026      1.15253506516831      0      0
0.00601899177256026      0.00610231414616781      1.15507100367599      0      0
0.00610231414616781      0.0061867899717497      1.15757710980619      0      0
0.0061867899717497      0.0062724352168234      1.16007656470726      0      0
0.0062724352168234      0.00635926606994866      1.16257801260214      0      0
0.00635926606994866      0.00644729894378739      1.16505030172108      0      0
0.00644729894378739      0.00653655047820597      1.16750096894302      0      0
0.00653655047820597      0.00662703754342055      1.16995513104427      0      0
0.00662703754342055      0.00671877724318579      1.17239091673165      0      0
0.00671877724318579      0.00681178691802782      1.17479102756833      0      0
0.00681178691802782      0.00690608414852187      1.17718236055079      0      0
0.00690608414852187      0.00700168675861542      1.17957114419109      0      0
0.00700168675861542      0.00709861281899715      1.18192715111177      0      0
0.00709861281899715      0.00719688065051277      1.18425036219138      0      0
0.00719688065051277      0.00729650882762788      1.18656938518764      0      0
0.00729650882762788      0.00739751618193895      1.18887829131289      0      0
0.00739751618193895      0.00749992180573285      1.19114822947542      0      0
0.00749992180573285      0.00760374505559565      1.19338602491281      0      0
0.00760374505559565      0.00770900555607137      1.19561890564829      0      0
0.00770900555607137      0.00781572320337137      1.19783952731406      0      0
0.00781572320337137      0.00792391816913513      1.20001975074434      0      0
0.00792391816913513      0.00803361090424307      1.20216322496415      0      0
0.00803361090424307      0.00814482214268214      1.20429735190644      0      0
0.00814482214268214      0.00825757290546495      1.20642275605487      0      0
0.00825757290546495      0.00837188450460311      1.20851206695778      0      0
0.00837188450460311      0.0084877785471356      1.21055705519064      0      0
0.0084877785471356      0.00860527693921294      1.21258156962634      0      0
0.00860527693921294      0.00872440189023784      1.21460116188693      0      0
0.00872440189023784      0.0088451759170632      1.21659789378976      0      0
0.0088451759170632      0.00896762184824822      1.21854893782585      0      0
0.00896762184824822      0.00909176282837339      1.22046138668453      0      0
0.00909176282837339      0.00921762232241531      1.22236061800148      0      0
0.00921762232241531      0.009345224120182      1.22425250315446      0      0
0.009345224120182      0.00947459234080956      1.22611538275202      0      0
0.00947459234080956      0.00960575143732124      1.22793088410597      0      0
0.00960575143732124      0.0097387262012494      1.22970872242444      0      0
0.0097387262012494      0.00987354176732169      1.23147290778111      0      0
0.00987354176732169      0.0100102236182119      1.23323015529710      0      0
0.0100102236182119      0.0101487975893568      1.23496191192938      0      0
0.0101487975893568      0.0102892898738392      1.23664807409366      0      0
0.0102892898738392      0.0104317270273393      1.23829129817913      0      0
0.0104317270273393      0.0105761359731542      1.23991319686881      0      0
0.0105761359731542      0.0107225440072866      1.24152900219436      0      0
0.0107225440072866      0.0108709788036044      1.24313083779144      0      0
0.0108709788036044      0.0110214684190717      1.24469723169547      0      0
0.0110214684190717      0.0111740412990521      1.24621658884612      0      0
0.0111740412990521      0.0113287262826851      1.24769902667935      0      0
0.0113287262826851      0.0114855526083377      1.24916549936788      0      0
0.0114855526083377      0.0116445499191305      1.25062686696786      0      0
0.0116445499191305      0.0118057482685412      1.25207398411957      0      0
0.0118057482685412      0.0119691781260852      1.25348723171951      0      0
0.0119691781260852      0.0121348703830748      1.25485508133622      0      0
0.0121348703830748      0.0123028563584581      1.25618427600582      0      0
0.0123028563584581      0.0124731678047393      1.25749344518094      0      0
0.0124731678047393      0.0126458369139802      1.25879702289829      0      0
0.0126458369139802      0.0128208963238851      1.26009367585705      0      0
0.0128208963238851      0.0129983791239701      1.26136822770862      0      0
0.0129983791239701      0.0131783188618175      1.26260437433691      0      0
0.0131783188618175      0.0133607495494169      1.26379744214350      0      0
0.0133607495494169      0.0135457056695945      1.26495760740140      0      0
0.0135457056695945      0.0137332221825303      1.26610207200815      0      0
0.0137332221825303      0.0139233345323668      1.26724276501837      0      0
0.0139233345323668      0.0141160786539086      1.26837852401160      0      0
0.0141160786539086      0.0143114909794141      1.26949665145068      0      0
0.0143114909794141      0.0145096084454827      1.27058196482883      0      0
0.0145096084454827      0.0147104685000363      1.27162682756482      0      0
0.0147104685000363      0.0149141091093971      1.27263577743159      0      0
0.0149141091093971      0.0151205687654648      1.27362242154110      0      0
0.0151205687654648      0.0153298864929916      1.27460116245141      0      0
0.0153298864929916      0.0155421018569589      1.27557903829450      0      0
0.0155421018569589      0.015757254970056      1.27655228420185      0      0
0.015757254970056      0.0159753865002618      1.27750907023502      0      0
0.0159753865002618      0.0161965376785319      1.27843636357238      0      0
0.0161965376785319      0.0164207503065923      1.27932693208211      0      0
0.0164207503065923      0.0166480667648403      1.28018290364539      0      0
0.0166480667648403      0.0168785300203555      1.28101444013003      0      0
0.0168785300203555      0.0171121836350213      1.28183463292022      0      0
0.0171121836350213      0.0173490717737588      1.28265338804944      0      0
0.0173490717737588      0.017589239212875      1.28347320871603      0      0
0.017589239212875      0.0178327313485262      1.28428858293484      0      0
0.0178327313485262      0.0180795942052988      1.28508889646499      0      0
0.0180795942052988      0.0183298744449088      1.28586329090476      0      0
0.0183298744449088      0.0185836193750216      1.28660526535030      0      0
0.0185836193750216      0.0188408769581945      1.28731519000116      0      0
0.0188408769581945      0.0191016958209418      1.28799994777525      0      0
0.0191016958209418      0.0193661252629267      1.28867012159130      0      0
0.0193661252629267      0.0196342152662799      1.28933601611274      0      0
0.0196342152662799      0.0199060165050465      1.29000407378602      0      0
0.0199060165050465      0.0201815803547652      1.29067491592707      0      0
0.0201815803547652      0.0204609589021785      1.29134352519475      0      0
0.0204609589021785      0.0207442049550786      1.29200129669820      0      0
0.0207442049550786      0.0210313720522889      1.29263910064539      0      0
0.0210313720522889      0.0213225144737837      1.29325027889671      0      0
0.0213225144737837      0.0216176872509482      1.29383265114207      0      0
0.0216176872509482      0.0219169461769806      1.29438902268938      0      0
0.0219169461769806      0.0222203478174381      1.29492619389201      0      0
0.0222203478174381      0.0225279495209286      1.29545290512229      0      0
0.0225279495209286      0.0228398094299506      1.29597739825865      0      0
0.0228398094299506      0.0231559864918837      1.29650529756830      0      0
0.0231559864918837      0.0234765404701303      1.29703834089310      0      0
0.0234765404701303      0.0238015319554124      1.29757420429855      0      0
0.0238015319554124      0.0241310223772239      1.29810735441220      0      0
0.0241310223772239      0.0244650740154424      1.29863061529059      0      0
0.0244650740154424      0.0248037500121009      1.29913700249770      0      0
0.0248037500121009      0.025147114383323      1.29962136986418      0      0
0.025147114383323      0.0254952320314234      1.30008151431071      0      0
0.0254952320314234      0.025848168757175      1.30051854977220      0      0
0.025848168757175      0.0262059912722472      1.30093654414051      0      0
0.0262059912722472      0.0265687672118152      1.30134157029424      0      0
0.0265687672118152      0.0269365651473444      1.30174042460136      0      0
0.0269365651473444      0.0273094545995519      1.30213930177449      0      0
0.0273094545995519      0.0276875060515468      1.30254268762466      0      0
0.0276875060515468      0.0280707909621536      1.30295265695711      0      0
0.0280707909621536      0.0284593817794181      1.30336866475202      0      0
0.0284593817794181      0.0288533519543027      1.30378781775915      0      0
0.0288533519543027      0.0292527759545692      1.30420552975359      0      0
0.0292527759545692      0.0296577292788545      1.30461640929680      0      0
0.0296577292788545      0.0300682884709421      1.30501520859329      0      0
0.0300682884709421      0.0304845311342295      1.30539767363779      0      0
0.0304845311342295      0.0309065359463971      1.30576117191557      0      0
0.0309065359463971      0.0313343826742795      1.30610502434397      0      0
0.0313343826742795      0.0317681521889432      1.30643052241945      0      0
0.0317681521889432      0.0322079264809726      1.30674066058836      0      0
0.0322079264809726      0.0326537886759678      1.30703965118850      0      0
0.0326537886759678      0.033105823050257      1.30733231142925      0      0
0.033105823050257      0.033564115046826      1.30762341819910      0      0
0.033564115046826      0.0340287512914689      1.30791711878083      0      0
0.0340287512914689      0.0344998196091616      1.30821646720991      0      0
0.0344998196091616      0.0349774090406628      1.30852313124765      0      0
0.0349774090406628      0.0354616098593442      1.30883728805854      0      0
0.0354616098593442      0.0359525135882537      1.30915770147824      0      0
0.0359525135882537      0.0364502130174152      1.30948195312058      0      0
0.0364502130174152      0.0369548022213675      1.30980678527917      0      0
0.0369548022213675      0.0374663765769464      1.31012850628882      0      0
0.0374663765769464      0.0379850327813123      1.31044340840544      0      0
0.0379850327813123      0.0385108688702281      1.31074815327610      0      0
0.0385108688702281      0.0390439842365898      1.31104008918484      0      0
0.0390439842365898      0.0395844796492134      1.31131747577684      0      0
0.0395844796492134      0.0401324572718825      1.31157960424357      0      0
0.0401324572718825      0.0406880206826587      1.31182681259268      0      0
0.0406880206826587      0.0412512748934598      1.31206040556144      0      0
0.0412512748934598      0.0418223263699098      1.31228249627980      0      0
0.0418223263699098      0.0424012830514618      1.31249579163184      0      0
0.0424012830514618      0.0429882543718015      1.31270334541015      0      0
0.0429882543718015      0.0435833512795317      1.31290830306548      0      0
0.0435833512795317      0.0441866862591436      1.31311365955605      0      0
0.0441866862591436      0.0447983733522791      1.31332204803224      0      0
0.0447983733522791      0.0454185281792862      1.31353557241417      0      0
0.0454185281792862      0.0460472679610735      1.31375569187297      0      0
0.0460472679610735      0.0466847115412677      1.31398316028277      0      0
0.0466847115412677      0.0473309794086762      1.31421801924999      0      0
0.0473309794086762      0.047986193720063      1.31445963962056      0      0
0.047986193720063      0.0486504783232378      1.31470680357701      0      0
0.0486504783232378      0.0493239587804657      1.31495781762667      0      0
0.0493239587804657      0.0500067623922011      1.31521064592282      0      0
0.0500067623922011      0.0506990182211494      1.31546305335764      0      0
0.0506990182211494      0.0514008571166629      1.31571274857795      0      0
0.0514008571166629      0.0521124117394733      1.31595751833159      0      0
0.0521124117394733      0.0528338165867671      1.31619534617830      0      0
0.0528338165867671      0.0535652080176086      1.31642451042254      0      0
0.0535652080176086      0.0543067242787134      1.31664365799495      0      0
0.0543067242787134      0.0550585055305805      1.31685185279716      0      0
0.0550585055305805      0.0558206938739848      1.31704859863463      0      0
0.0558206938739848      0.0565934333768373      1.31723383822561      0      0
0.0565934333768373      0.0573768701014157      1.31740793085318      0      0
0.0573768701014157      0.0581711521319738      1.31757161200670      0      0
0.0581711521319738      0.0589764296027321      1.31772593884523      0      0
0.0589764296027321      0.0597928547262553      1.31787222553130      0      0
0.0597928547262553      0.0606205818222245      1.31801197246158      0      0
0.0606205818222245      0.0614597673466051      1.31814679320269      0      0
0.0614597673466051      0.0623105699212211      1.31827834256802      0      0
0.0623105699212211      0.0631731503637371      1.31840824879036      0      0
0.0631731503637371      0.0640476717180559      1.31853805219493      0      0
0.0640476717180559      0.064934299285137      1.31866915219719      0      0
0.064934299285137      0.065833200654241      1.31880276387086      0      0
0.065833200654241      0.0667445457346082      1.31893988478056      0      0
0.0667445457346082      0.0676685067875737      1.31908127227182      0      0
0.0676685067875737      0.0686052584591283      1.31922743097192      0      0
0.0686052584591283      0.0695549778129301      1.31937860988918      0      0
0.0695549778129301      0.0705178443637725      1.31953480820861      0      0
0.0705178443637725      0.071494040111516      1.31969578866995      0      0
0.071494040111516      0.0724837495754901      1.31986109727474      0      0
0.0724837495754901      0.07348715982937      1.32003008799879      0      0
0.07348715982937      0.0745044605365374      1.32020195117504      0      0
0.0745044605365374      0.0755358439859309      1.32037574425146      0      0
0.0755358439859309      0.0765815051283916      1.32055042371020      0      0
0.0765815051283916      0.0776416416135129      1.32072487704634      0      0
0.0776416416135129      0.0787164538269999      1.32089795383989      0      0
0.0787164538269999      0.0798061449285455      1.32106849510353      0      0
0.0798061449285455      0.0809109208902321      1.32123536024331      0      0
0.0809109208902321      0.0820309905354643      1.32139745112437      0      0
0.0820309905354643      0.0831665655784396      1.32155373288274      0      0
0.0831665655784396      0.0843178606641673      1.32170325126307      0      0
0.0843178606641673      0.0854850934090396      1.32184514638844      0      0
0.0854850934090396      0.0866684844419658      1.32197866297910      0      0
0.0866684844419658      0.087868257446075      1.32210315713192      0      0
0.087868257446075      0.0890846392009967      1.32221809984997      0      0
0.0890846392009967      0.0903178596257262      1.32232307757337      0      0
0.0903178596257262      0.0915681518220832      1.32241779000842      0      0
0.0915681518220832      0.0928357521187732      1.32250204558285      0      0
0.0928357521187732      0.0941209001160578      1.32257575487363      0      0
0.0941209001160578      0.0954238387310435      1.32263892235960      0      0
0.0954238387310435      0.0967448142435972      1.32269163684808      0      0
0.0967448142435972      0.0980840763428988      1.32273406091249      0      0
0.0980840763428988      0.0994418781746361      1.32276641965958      0      0
0.0994418781746361      0.100818476388855      1.32278898912099      0      0
0.100818476388855      0.10221413118847      1.32280208453683      0      0
0.10221413118847      0.103629106378448      1.32280604876835      0      0
0.103629106378448      0.105063669415674      1.32280124104638      0      0
0.105063669415674      0.106518091459502      1.32278802622984      0      0
0.106518091459502      0.107992647423013      1.32276676471794      0      0
0.107992647423013      0.109487616024976      1.32273780312937      0      0
0.109487616024976      0.111003279842531      1.32270146583347      0      0
0.111003279842531      0.112539925364605      1.32265804739207      0      0
0.112539925364605      0.114097843046059      1.32260780594627      0      0
0.114097843046059      0.115677327362591      1.32255095756149      0      0
0.115677327362591      0.117278676866402      1.32248767152444      0      0
0.117278676866402      0.118902194242619      1.32241806657013      0      0
0.118902194242619      0.120548186366517      1.32234220800242      0      0
0.120548186366517      0.122216964361519      1.32226010566122      0      0
0.122216964361519      0.123908843658004      1.32217171267977      0      0
0.123908843658004      0.125624144052934      1.32207692496924      0      0
0.125624144052934      0.127363189770296      1.32197558136274      0      0
0.127363189770296      0.12912630952239      1.32186746434836      0      0
0.12912630952239      0.130913836571959      1.32175230131894      0      0
0.130913836571959      0.132726108795187      1.32162976626696      0      0
0.132726108795187      0.134563468745557      1.32149948185368      0      0
0.134563468745557      0.136426263718606      1.32136102178431      0      0
0.136426263718606      0.138314845817565      1.32121391342382      0      0
0.138314845817565      0.140229572019921      1.32105764059181      0      0
0.140229572019921      0.142170804244882      1.32089164647921      0      0
0.142170804244882      0.144138909421796      1.32071533663387      0      0
0.144138909421796      0.146134259559502      1.32052808196721      0      0
0.146134259559502      0.148157231816648      1.32032922173883      0      0
0.148157231816648      0.150208208572982      1.32011806648082      0      0
0.150208208572982      0.152287577501628      1.31989390082860      0      0
0.152287577501628      0.154395731642364      1.31965598622967      0      0
0.154395731642364      0.156533069475914      1.31940356350612      0      0
0.156533069475914      0.158699994999266      1.31913585525121      0      0
0.158699994999266      0.16089691780204      1.31885206804426      0      0
0.16089691780204      0.163124253143903      1.31855139447172      0      0
0.163124253143903      0.165382422033063      1.31823301494581      0      0
0.165382422033063      0.16767185130585      1.31789609931531      0      0
0.16767185130585      0.16999297370739      1.31753980826553      0      0
0.16999297370739      0.172346227973408      1.31716329450733      0      0
0.172346227973408      0.174732058913154      1.31676570375703      0      0
0.174732058913154      0.177150917493482      1.31634617551075      0      0
0.177150917493482      0.179603260924088      1.31590384361877      0      0
0.179603260924088      0.182089552743936      1.31543783666626      0      0
0.182089552743936      0.184610262908873      1.31494727816816      0      0
0.184610262908873      0.187165867880458      1.31443128658679      0      0
0.187165867880458      0.189756850716024      1.31388897518124      0      0
0.189756850716024      0.192383701159985      1.31331945169817      0      0
0.192383701159985      0.195046915736409      1.31272181791397      0      0
0.195046915736409      0.197746997842864      1.31209516903820      0      0
0.197746997842864      0.200484457845576      1.31143859298826      0      0
0.200484457845576      0.203259813175894      1.31075116954536      0      0
0.203259813175894      0.206073588428097      1.31003196940118      0      0
0.206073588428097      0.208926315458549      1.30928005310478      0      0
0.208926315458549      0.211818533486235      1.30849446991858      0      0
0.211818533486235      0.214750789194674      1.30767425659206      0      0
0.214750789194674      0.217723636835266      1.30681843606108      0      0
0.217723636835266      0.220737638332042      1.30592601608058      0      0
0.220737638332042      0.22379336338789      1.30499598779738      0      0
0.22379336338789      0.226891389592229      1.30402732426976      0      0
0.226891389592229      0.230032302530194      1.30301897893950      0      0
0.230032302530194      0.233216695893316      1.30196988406182      0      0
0.233216695893316      0.236445171591743      1.30087894909770      0      0
0.236445171591743      0.239718339868012      1.29974505907304      0      0
0.239718339868012      0.243036819412397      1.29856707290785      0      0
0.243036819412397      0.246401237479853      1.29734382171885      0      0
0.246401237479853      0.249812230008578      1.29607410709764      0      0
0.249812230008578      0.253270441740218      1.29475669936667      0      0
0.253270441740218      0.256776526341734      1.29339033581424      0      0
0.256776526341734      0.260331146528961      1.29197371890957      0      0
0.260331146528961      0.263934974191869      1.29050551449850      0      0
0.263934974191869      0.267588690521566      1.28898434997966      0      0
0.267588690521566      0.271292986139054      1.28740881246087      0      0
0.271292986139054      0.275048561225772      1.28577744689484      0      0
0.275048561225772      0.27885612565594      1.28408875419287      0      0
0.27885612565594      0.282716399130741      1.28234118931505      0      0
0.282716399130741      0.286630111314356      1.28053315933471      0      0
0.286630111314356      0.290598001971889      1.27866302147495      0      0
0.290598001971889      0.294620821109189      1.27672908111417      0      0
0.294620821109189      0.298699329114623      1.27472958975773      0      0
0.298699329114623      0.302834296902796      1.27266274297198      0      0
0.302834296902796      0.307026506060274      1.27052667827697      0      0
0.307026506060274      0.311276748993318      1.26831947299341      0      0
0.311276748993318      0.315585829077662      1.26603914203940      0      0
0.315585829077662      0.319954560810364      1.26368363567185      0      0
0.319954560810364      0.324383769963767      1.26125083716714      0      0
0.324383769963767      0.32887429374158      1.25873856043531      0      0
0.32887429374158      0.33342698093713      1.25614454756145      0      0
0.33342698093713      0.338042692093795      1.25346646626752      0      0
0.338042692093795      0.342722299667666      1.25070190728752      0      0
0.342722299667666      0.347466688192458      1.24784838164815      0      0
0.347466688192458      0.352276754446699      1.24490331784670      0      0
0.352276754446699      0.357153407623246      1.24186405891724      0      0
0.357153407623246      0.362097569501131      1.23872785937546      0      0
0.362097569501131      0.367110174619799      1.23549188203183      0      0
0.367110174619799      0.372192170455755      1.23215319466194      0      0
0.372192170455755      0.37734451760165      1.22870876652185      0      0
0.37734451760165      0.382568189947856      1.22515546469552      0      0
0.382568189947856      0.387864174866547      1.22149005026004      0      0
0.387864174866547      0.393233473398329      1.21770917425327      0      0
0.393233473398329      0.398677100441459      1.21380937342720      0      0
0.398677100441459      0.40419608494368      1.20978706576865      0      0
0.40419608494368      0.409791470096709      1.20563854576733      0      0
0.409791470096709      0.41546431353342      1.20135997940935      0      0
0.41546431353342      0.421215687527758      1.19694739887209      0      0
0.421215687527758      0.427046679197417      1.19239669689395      0      0
0.427046679197417      0.43295839070933      1.18770362078978      0      0
0.43295839070933      0.438951939487993      1.18286376607971      0      0
0.438951939487993      0.445028458426682      1.17787256969553      0      0
0.445028458426682      0.451189096101594      1.17272530272511      0      0
0.451189096101594      0.457435016988945      1.16741706265054      0      0
0.457435016988945      0.463767401685081      1.16194276503094      0      0
0.463767401685081      0.470187447129631      1.15629713457480      0      0
0.470187447129631      0.476696366831751      1.15047469554050      0      0
0.476696366831751      0.483295391099501      1.14446976139574      0      0
0.483295391099501      0.489985767272398      1.13827642365850      0      0
0.489985767272398      0.496768759957182      1.13188853983170      0      0
0.496768759957182      0.503645651266856      1.12529972033302      0      0
0.503645651266856      0.510617741063022      1.11850331430769      0      0
0.510617741063022      0.517686347201588      1.11149239419736      0      0
0.517686347201588      0.524852805781861      1.10425973892049      0      0
0.524852805781861      0.532118471399099      1.09679781549941      0      0
0.532118471399099      0.539484717400551      1.08909875894551      0      0
0.539484717400551      0.546952936145049      1.08115435018655      0      0
0.546952936145049      0.554524539266187      1.07295599178755      0      0
0.554524539266187      0.56220095793915      1.06449468117877      0      0
0.56220095793915      0.569983643151229      1.05576098105962      0      0
0.569983643151229      0.577874065976087      1.04674498659416      0      0
0.577874065976087      0.585873717851818      1.03743628895110      0      0
0.585873717851818      0.59398411086286      1.02782393466616      0      0
0.59398411086286      0.602206778025804      1.01789638021512      0      0
0.602206778025804      0.610543273579166      1.00764144107788      0      0
0.610543273579166      0.618995173277162      0.997046234444172      0      0
0.618995173277162      0.62756407468756      0.986097114553541      0      0
0.62756407468756      0.636251597493652      0.974779599470229      0      0
0.636251597493652      0.645059383800396      0.963078287858097      0      0
0.645059383800396      0.653989098444817      0.950976764030556      0      0
0.653989098444817      0.663042429310678      0.938457489190934      0      0
0.663042429310678      0.672221087647534      0.925501676330090      0      0
0.672221087647534      0.681526808394186      0.912089145684737      0      0
0.681526808394186      0.690961350506615      0.898198156947229      0      0
0.690961350506615      0.70052649729046      0.883805213508991      0      0
0.70052649729046      0.710224056738094      0.868884832851811      0      0
0.710224056738094      0.720055861870372      0.853409275686375      0      0
0.720055861870372      0.730023771083106      0.837348224453839      0      0
0.730023771083106      0.740129668498331      0.820668399181750      0      0
0.740129668498331      0.750375464320448      0.803333095174287      0      0
0.750375464320448      0.76076309519728      0.785301622261398      0      0
0.76076309519728      0.771294524586143      0.766528618805671      0      0
0.771294524586143      0.781971743124969      0.746963204580513      0      0
0.781971743124969      0.792796769008581      0.726547923782482      0      0
0.792796769008581      0.803771648370161      0.705217410944222      0      0
0.803771648370161      0.814898455668016      0.682896685372452      0      0
0.814898455668016      0.826179294077686      0.659498939040430      0      0
0.826179294077686      0.837616295889483      0.634922620358775      0      0
0.837616295889483      0.849211622911536      0.609047517591718      0      0
0.849211622911536      0.860967466878409      0.581729385062652      0      0
0.860967466878409      0.872886049865385      0.552792384284809      0      0
0.872886049865385      0.884969624708479      0.522018135529067      0      0
0.884969624708479      0.897220475430265      0.489129295066573      0      0
0.897220475430265      0.909640917671599      0.453763849325143      0      0
0.909640917671599      0.922233299129318      0.415432689387246      0      0
0.922233299129318      0.935      0.373444673710150      0      0
# END HISTO1D SudakovggExpOutputsN2LLNor11
# BEGIN HISTO1D SudakovggExpOutputsN2LLNor12
PlotOrder=2
LineColor=green
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\widetilde{\mathbf{V}}^{-1}_{h,\mathrm{exp}}\mathbf{V}_{h}\Right]_{(1,2)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.000000000421182394801382      0      0
0.00000101384324431002      0.00000102787812403307      0.000000000495443654418424      0      0
0.00000102787812403307      0.00000104210729202498      0.000000000472414382270532      0      0
0.00000104210729202498      0.00000105653343786574      0.000000000583943596047947      0      0
0.00000105653343786574      0.00000107115928836782      0.000000000442455494886138      0      0
0.00000107115928836782      0.00000108598760809164      0.000000000696108772773391      0      0
0.00000108598760809164      0.00000110102119986811      0.000000000575318957500250      0      0
0.00000110102119986811      0.00000111626290532839      0.000000000730800522582393      0      0
0.00000111626290532839      0.00000113171560544106      0.000000000749427659734768      0      0
0.00000113171560544106      0.00000114738222105665      0.000000000623097920924878      0      0
0.00000114738222105665      0.00000116326571345971      0.000000000794209000923489      0      0
0.00000116326571345971      0.0000011793690849286      0.000000000529601741988760      0      0
0.0000011793690849286      0.00000119569537930295      0.000000000835614977843429      0      0
0.00000119569537930295      0.000001212247682559      0.000000000857020855415478      0      0
0.000001212247682559      0.00000122902912339292      0.000000000591098318962745      0      0
0.00000122902912339292      0.00000124604287381218      0.000000000850769149972330      0      0
0.00000124604287381218      0.00000126329214973512      0.000000000929120741036069      0      0
0.00000126329214973512      0.00000128078021159884      0.000000000714955690642315      0      0
0.00000128078021159884      0.00000129851036497544      0.000000000633334106451795      0      0
0.00000129851036497544      0.00000131648596119688      0.000000000872746893597387      0      0
0.00000131648596119688      0.00000133471039798844      0.000000000711550843747511      0      0
0.00000133471039798844      0.00000135318712011092      0.000000000782460718594295      0      0
0.00000135318712011092      0.00000137191962001179      0.000000000978400929032780      0      0
0.00000137191962001179      0.00000139091143848532      0.00000000108239298550626      0      0
0.00000139091143848532      0.00000141016616534188      0.00000000105486762026140      0      0
0.00000141016616534188      0.00000142968744008643      0.00000000104363403133376      0      0
0.00000142968744008643      0.00000144947895260651      0.000000000782181278074023      0      0
0.00000144947895260651      0.00000146954444386967      0.00000000124160201245168      0      0
0.00000146954444386967      0.00000148988770663059      0.00000000119139403990607      0      0
0.00000148988770663059      0.00000151051258614798      0.000000000946039675895436      0      0
0.00000151051258614798      0.00000153142298091138      0.00000000115235972885591      0      0
0.00000153142298091138      0.00000155262284337812      0.00000000111287609303617      0      0
0.00000155262284337812      0.00000157411618072032      0.00000000132994421007868      0      0
0.00000157411618072032      0.00000159590705558239      0.000000000996007794600593      0      0
0.00000159590705558239      0.0000016179995868489      0.00000000139068120603496      0      0
0.0000016179995868489      0.00000164039795042316      0.00000000148890605921072      0      0
0.00000164039795042316      0.00000166310638001652      0.00000000109566377852058      0      0
0.00000166310638001652      0.00000168612916794864      0.00000000107785965748567      0      0
0.00000168612916794864      0.00000170947066595881      0.00000000149405510612607      0      0
0.00000170947066595881      0.00000173313528602849      0.00000000133673051669202      0      0
0.00000173313528602849      0.00000175712750121529      0.00000000141237942081726      0      0
0.00000175712750121529      0.00000178145184649847      0.00000000168248989460758      0      0
0.00000178145184649847      0.00000180611291963609      0.00000000119328366231100      0      0
0.00000180611291963609      0.00000183111538203409      0.00000000125068895421063      0      0
0.00000183111538203409      0.00000185646395962742      0.00000000125924308669415      0      0
0.00000185646395962742      0.00000188216344377329      0.00000000129321841067824      0      0
0.00000188216344377329      0.00000190821869215684      0.00000000171402166852154      0      0
0.00000190821869215684      0.00000193463462970931      0.00000000137617210775252      0      0
0.00000193463462970931      0.000001961416249539      0.00000000195200406087453      0      0
0.000001961416249539      0.00000198856861387501      0.00000000221911682973886      0      0
0.00000198856861387501      0.00000201609685502412      0.00000000214575239886178      0      0
0.00000201609685502412      0.00000204400617634088      0.00000000151176109927457      0      0
0.00000204400617634088      0.00000207230185321116      0.00000000217702540079167      0      0
0.00000207230185321116      0.00000210098923404927      0.00000000168085834157523      0      0
0.00000210098923404927      0.00000213007374130893      0.00000000192836402482267      0      0
0.00000213007374130893      0.00000215956087250823      0.00000000252816974331962      0      0
0.00000215956087250823      0.00000218945620126872      0.00000000260577383230736      0      0
0.00000218945620126872      0.00000221976537836897      0.00000000267177219434068      0      0
0.00000221976537836897      0.00000225049413281266      0.00000000235622889153823      0      0
0.00000225049413281266      0.00000228164827291145      0.00000000278055099049581      0      0
0.00000228164827291145      0.0000023132336873829      0.00000000216996743720937      0      0
0.0000023132336873829      0.0000023452563464635      0.00000000304806473482384      0      0
0.0000023452563464635      0.00000237772230303722      0.00000000234186748234730      0      0
0.00000237772230303722      0.00000241063769377955      0.00000000284714475171193      0      0
0.00000241063769377955      0.00000244400874031748      0.00000000213759669090816      0      0
0.00000244400874031748      0.00000247784175040552      0.00000000258901700713732      0      0
0.00000247784175040552      0.00000251214311911795      0.00000000238535820805094      0      0
0.00000251214311911795      0.00000254691933005764      0.00000000329012065587655      0      0
0.00000254691933005764      0.00000258217695658154      0.00000000354272013035649      0      0
0.00000258217695658154      0.0000026179226630432      0.00000000266563754393781      0      0
0.0000026179226630432      0.00000265416320605244      0.00000000331391721940386      0      0
0.00000265416320605244      0.00000269090543575249      0.00000000268118677392406      0      0
0.00000269090543575249      0.00000272815629711478      0.00000000266060848060525      0      0
0.00000272815629711478      0.00000276592283125165      0.00000000417477960632691      0      0
0.00000276592283125165      0.00000280421217674733      0.00000000365926577260978      0      0
0.00000280421217674733      0.00000284303157100718      0.00000000376438097978613      0      0
0.00000284303157100718      0.00000288238835162573      0.00000000426807967793992      0      0
0.00000288238835162573      0.00000292228995777364      0.00000000456391926504983      0      0
0.00000292228995777364      0.00000296274393160382      0.00000000440864701785209      0      0
0.00000296274393160382      0.00000300375791967704      0.00000000317503638728657      0      0
0.00000300375791967704      0.00000304533967440728      0.00000000404668711143362      0      0
0.00000304533967440728      0.0000030874970555271      0.00000000338085843786100      0      0
0.0000030874970555271      0.00000313023803157323      0.00000000350161663470151      0      0
0.00000313023803157323      0.00000317357068139281      0.00000000535857545660926      0      0
0.00000317357068139281      0.00000321750319567045      0.00000000368231985026356      0      0
0.00000321750319567045      0.00000326204387847638      0.00000000573124995780394      0      0
0.00000326204387847638      0.00000330720114883614      0.00000000382399227832016      0      0
0.00000330720114883614      0.00000335298354232185      0.00000000514990527935202      0      0
0.00000335298354232185      0.00000339939971266569      0.00000000530882632250718      0      0
0.00000339939971266569      0.00000344645843339553      0.00000000452805886909668      0      0
0.00000344645843339553      0.00000349416859949336      0.00000000422672072325273      0      0
0.00000349416859949336      0.00000354253922907654      0.00000000671041067533075      0      0
0.00000354253922907654      0.00000359157946510248      0.00000000614722847011010      0      0
0.00000359157946510248      0.00000364129857709674      0.00000000635005961173680      0      0
0.00000364129857709674      0.00000369170596290522      0.00000000709606671186548      0      0
0.00000369170596290522      0.00000374281115047047      0.00000000744824067762149      0      0
0.00000374281115047047      0.0000037946237996327      0.00000000762673473799791      0      0
0.0000037946237996327      0.00000384715370395563      0.00000000746194232365765      0      0
0.00000384715370395563      0.00000390041079257769      0.00000000545091262060448      0      0
0.00000390041079257769      0.00000395440513208878      0.00000000564984721383520      0      0
0.00000395440513208878      0.00000400914692843308      0.00000000658922021132079      0      0
0.00000400914692843308      0.00000406464652883815      0.00000000565543682705348      0      0
0.00000406464652883815      0.00000412091442377072      0.00000000896191476205722      0      0
0.00000412091442377072      0.00000417796124891967      0.00000000822093869078158      0      0
0.00000417796124891967      0.00000423579778720626      0.00000000832223752658868      0      0
0.00000423579778720626      0.0000042944349708224      0.00000000929671058475798      0      0
0.0000042944349708224      0.00000435388388329698      0.00000000995211521390296      0      0
0.00000435388388329698      0.00000441415576159092      0.0000000101742817162852      0      0
0.00000441415576159092      0.0000044752619982211      0.0000000104037822580697      0      0
0.0000044752619982211      0.00000453721414341383      0.00000000767143628575600      0      0
0.00000453721414341383      0.00000460002390728798      0.0000000110540715180183      0      0
0.00000460002390728798      0.0000046637031620685      0.0000000113467688999959      0      0
0.0000046637031620685      0.00000472826394433043      0.00000000769023520964145      0      0
0.00000472826394433043      0.00000479371845727405      0.00000000798249471076907      0      0
0.00000479371845727405      0.00000486007907303155      0.0000000122657017306142      0      0
0.00000486007907303155      0.00000492735833500554      0.00000000997271820483060      0      0
0.00000492735833500554      0.00000499556896024003      0.00000000985582610708121      0      0
0.00000499556896024003      0.00000506472384182418      0.0000000121960272477390      0      0
0.00000506472384182418      0.00000513483605132934      0.0000000133992071753952      0      0
0.00000513483605132934      0.00000520591884127979      0.0000000100209935492484      0      0
0.00000520591884127979      0.00000527798564765776      0.0000000101375953477961      0      0
0.00000527798564765776      0.00000535105009244307      0.0000000128018713254900      0      0
0.00000535105009244307      0.00000542512598618791      0.0000000128878220242564      0      0
0.00000542512598618791      0.00000550022733062734      0.0000000100389905925895      0      0
0.00000550022733062734      0.00000557636832132587      0.0000000158896011581629      0      0
0.00000557636832132587      0.00000565356335036064      0.0000000162998187160958      0      0
0.00000565356335036064      0.00000573182700904185      0.0000000133074679522332      0      0
0.00000573182700904185      0.00000581117409067079      0.0000000165129596434809      0      0
0.00000581117409067079      0.000005891619593336      0.0000000114447412435978      0      0
0.000005891619593336      0.00000597317872274825      0.0000000117451451589872      0      0
0.00000597317872274825      0.00000605586689511467      0.0000000173132928577592      0      0
0.00000605586689511467      0.0000061396997400527      0.0000000126747889863724      0      0
0.0000061396997400527      0.00000622469310354442      0.0000000164470561390537      0      0
0.00000622469310354442      0.00000631086305093168      0.0000000175583619502608      0      0
0.00000631086305093168      0.0000063982258699528      0.0000000165359473839297      0      0
0.0000063982258699528      0.00000648679807382125      0.0000000146908443489700      0      0
0.00000648679807382125      0.00000657659640434692      0.0000000141238748719713      0      0
0.00000657659640434692      0.00000666763783510069      0.0000000145011448101494      0      0
0.00000666763783510069      0.00000675993957462272      0.0000000156197551003945      0      0
0.00000675993957462272      0.0000068535190696752      0.0000000224202376080073      0      0
0.0000068535190696752      0.00000694839400854009      0.0000000174401969030718      0      0
0.00000694839400854009      0.00000704458232436258      0.0000000234615254445109      0      0
0.00000704458232436258      0.00000714210219854078      0.0000000213135478032297      0      0
0.00000714210219854078      0.00000724097206416231      0.0000000221202322483761      0      0
0.00000724097206416231      0.00000734121060948854      0.0000000203668850099596      0      0
0.00000734121060948854      0.000007442836781487      0.0000000273001858784770      0      0
0.000007442836781487      0.00000754586978941272      0.0000000284352511323061      0      0
0.00000754586978941272      0.00000765032910843916      0.0000000188285105523732      0      0
0.00000765032910843916      0.00000775623448333934      0.0000000210169336522314      0      0
0.00000775623448333934      0.00000786360593221801      0.0000000210200896971106      0      0
0.00000786360593221801      0.00000797246375029542      0.0000000307532212992726      0      0
0.00000797246375029542      0.00000808282851374354      0.0000000301274065414192      0      0
0.00000808282851374354      0.00000819472108357529      0.0000000291170555516182      0      0
0.00000819472108357529      0.00000830816260958769      0.0000000327494191610863      0      0
0.00000830816260958769      0.00000842317453435958      0.0000000343064603630438      0      0
0.00000842317453435958      0.00000853977859730466      0.0000000258096935305974      0      0
0.00000853977859730466      0.00000865799683878063      0.0000000278787548011278      0      0
0.00000865799683878063      0.00000877785160425524      0.0000000377843933098402      0      0
0.00000877785160425524      0.00000889936554853005      0.0000000347946121723472      0      0
0.00000889936554853005      0.00000902256164002253      0.0000000295999940481672      0      0
0.00000902256164002253      0.00000914746316510757      0.0000000300658222252089      0      0
0.00000914746316510757      0.00000927409373251906      0.0000000382940085698811      0      0
0.00000927409373251906      0.00000940247727781235      0.0000000388482163704878      0      0
0.00000940247727781235      0.00000953263806788851      0.0000000406390420065307      0      0
0.00000953263806788851      0.00000966460070558129      0.0000000378468143324844      0      0
0.00000966460070558129      0.00000979839013430744      0.0000000467303545466775      0      0
0.00000979839013430744      0.00000993403164278155      0.0000000324279789074150      0      0
0.00000993403164278155      0.000010071550869796      0.0000000333018056280971      0      0
0.000010071550869796      0.0000102109738090674      0.0000000505476080106162      0      0
0.0000102109738090674      0.0000103523268141496      0.0000000509907022204562      0      0
0.0000103523268141496      0.000010495636603415      0.0000000404923916096514      0      0
0.000010495636603415      0.0000106409302651053      0.0000000451515960134654      0      0
0.0000106409302651053      0.000010788235262451      0.0000000488313448735008      0      0
0.000010788235262451      0.0000109375794388631      0.0000000557315011895681      0      0
0.0000109375794388631      0.0000110889910231955      0.0000000428566804645358      0      0
0.0000110889910231955      0.0000112424986350812      0.0000000601168074360026      0      0
0.0000112424986350812      0.0000113981312903417      0.0000000568424417093972      0      0
0.0000113981312903417      0.0000115559184064716      0.0000000638366521475093      0      0
0.0000115559184064716      0.000011715889808199      0.0000000479360525741505      0      0
0.000011715889808199      0.0000118780757331232      0.0000000668926497858041      0      0
0.0000118780757331232      0.0000120425068374297      0.0000000555125149042357      0      0
0.0000120425068374297      0.0000122092142016854      0.0000000506497415710365      0      0
0.0000122092142016854      0.0000123782293367127      0.0000000544254724029949      0      0
0.0000123782293367127      0.0000125495841895462      0.0000000658152823878347      0      0
0.0000125495841895462      0.0000127233111494713      0.0000000766647386500984      0      0
0.0000127233111494713      0.0000128994430541458      0.0000000719141456029816      0      0
0.0000128994430541458      0.0000130780131958075      0.0000000556432933310374      0      0
0.0000130780131958075      0.0000132590553275668      0.0000000567630863834070      0      0
0.0000132590553275668      0.0000134426036697863      0.0000000708800755489500      0      0
0.0000134426036697863      0.00001362869291655      0.0000000789910443912253      0      0
0.00001362869291655      0.00001381735824222      0.0000000779551016622129      0      0
0.00001381735824222      0.0000140086353080861      0.0000000641364375595388      0      0
0.0000140086353080861      0.0000142025602691059      0.0000000753148617964515      0      0
0.0000142025602691059      0.0000143991697807389      0.0000000863783997916542      0      0
0.0000143991697807389      0.0000145985010058751      0.0000000974706487891582      0      0
0.0000145985010058751      0.0000148005916218595      0.0000000952287851449221      0      0
0.0000148005916218595      0.0000150054798276138      0.000000105076442313144      0      0
0.0000150054798276138      0.0000152132043508565      0.0000000696996639758231      0      0
0.0000152132043508565      0.0000154238044554237      0.0000000936450180514924      0      0
0.0000154238044554237      0.0000156373199486901      0.0000000853411793933141      0      0
0.0000156373199486901      0.0000158537911890937      0.000000100192258816266      0      0
0.0000158537911890937      0.0000160732590937644      0.0000000795805317589876      0      0
0.0000160732590937644      0.0000162957651462576      0.000000104904458657270      0      0
0.0000162957651462576      0.000016521351404396      0.0000000903436747159586      0      0
0.000016521351404396      0.0000167500605082187      0.0000000881046296612184      0      0
0.0000167500605082187      0.0000169819356880416      0.000000129886353009495      0      0
0.0000169819356880416      0.0000172170207726282      0.000000131416723764428      0      0
0.0000172170207726282      0.0000174553601974744      0.000000101568458332417      0      0
0.0000174553601974744      0.0000176969990132074      0.000000105233650232697      0      0
0.0000176969990132074      0.0000179419828941014      0.000000142113081469968      0      0
0.0000179419828941014      0.0000181903581467107      0.000000151434959940373      0      0
0.0000181903581467107      0.0000184421717186223      0.000000113031765043051      0      0
0.0000184421717186223      0.0000186974712073306      0.000000156380292046366      0      0
0.0000186974712073306      0.0000189563048692332      0.000000146233640109563      0      0
0.0000189563048692332      0.0000192187216287532      0.000000128578393062355      0      0
0.0000192187216287532      0.0000194847710875863      0.000000111244954297793      0      0
0.0000194847710875863      0.0000197545035340766      0.000000130563281648339      0      0
0.0000197545035340766      0.000020027969952722      0.000000175516330326429      0      0
0.000020027969952722      0.0000203052220338112      0.000000177275556660196      0      0
0.0000203052220338112      0.0000205863121831945      0.000000185005601845926      0      0
0.0000205863121831945      0.0000208712935321888      0.000000182052939140238      0      0
0.0000208712935321888      0.000021160219947621      0.000000155174199785115      0      0
0.000021160219947621      0.0000214531460420097      0.000000138655915387363      0      0
0.0000214531460420097      0.0000217501271838877      0.000000151776330364410      0      0
0.0000217501271838877      0.0000220512195082683      0.000000140575687824469      0      0
0.0000220512195082683      0.0000223564799272551      0.000000202201681892686      0      0
0.0000223564799272551      0.0000226659661408002      0.000000188414114156733      0      0
0.0000226659661408002      0.0000229797366476099      0.000000225863761331660      0      0
0.0000229797366476099      0.0000232978507562027      0.000000166528230479701      0      0
0.0000232978507562027      0.0000236203685961192      0.000000164107245083950      0      0
0.0000236203685961192      0.000023947351129288      0.000000181402576065315      0      0
0.000023947351129288      0.0000242788601615485      0.000000183334768005641      0      0
0.0000242788601615485      0.0000246149583543337      0.000000174937126362022      0      0
0.0000246149583543337      0.0000249557092365137      0.000000186647798612860      0      0
0.0000249557092365137      0.0000253011772164045      0.000000238674447740299      0      0
0.0000253011772164045      0.0000256514275939423      0.000000287894427185478      0      0
0.0000256514275939423      0.0000260065265730261      0.000000285323211108112      0      0
0.0000260065265730261      0.0000263665412740315      0.000000235677848696581      0      0
0.0000263665412740315      0.0000267315397464981      0.000000202622804275246      0      0
0.0000267315397464981      0.0000271015909819919      0.000000225801699184880      0      0
0.0000271015909819919      0.0000274767649271459      0.000000262325887064281      0      0
0.0000274767649271459      0.0000278571324968813      0.000000280529729763899      0      0
0.0000278571324968813      0.0000282427655878122      0.000000271221601260916      0      0
0.0000282427655878122      0.0000286337370918349      0.000000236886396870852      0      0
0.0000286337370918349      0.0000290301209099061      0.000000272266147530123      0      0
0.0000290301209099061      0.0000294319919660113      0.000000378243009701752      0      0
0.0000294319919660113      0.0000298394262213274      0.000000253467633241131      0      0
0.0000298394262213274      0.00003025250068858      0.000000397034931246546      0      0
0.00003025250068858      0.000030671293446601      0.000000352667631742090      0      0
0.000030671293446601      0.0000310958836550867      0.000000311339900718343      0      0
0.0000310958836550867      0.00003152635156956      0.000000348201316857459      0      0
0.00003152635156956      0.000031962778556541      0.000000440520259320965      0      0
0.000031962778556541      0.0000324052471089262      0.000000312685879296708      0      0
0.0000324052471089262      0.0000328538408615817      0.000000465245964234402      0      0
0.0000328538408615817      0.000033308644607151      0.000000456174703532546      0      0
0.000033308644607151      0.0000337697443120835      0.000000486264505775694      0      0
0.0000337697443120835      0.0000342372271328825      0.000000425155752442534      0      0
0.0000342372271328825      0.0000347111814325807      0.000000459113596218185      0      0
0.0000347111814325807      0.0000351916967974413      0.000000361852308984519      0      0
0.0000351916967974413      0.0000356788640538924      0.000000408162241513689      0      0
0.0000356788640538924      0.0000361727752856944      0.000000559199045162023      0      0
0.0000361727752856944      0.0000366735238513458      0.000000415128474409857      0      0
0.0000366735238513458      0.0000371812044017293      0.000000389155003156493      0      0
0.0000371812044017293      0.0000376959128980032      0.000000540227556148692      0      0
0.0000376959128980032      0.0000382177466297395      0.000000454506064070975      0      0
0.0000382177466297395      0.0000387468042333134      0.000000559722523884674      0      0
0.0000387468042333134      0.0000392831857105477      0.000000437982101973975      0      0
0.0000392831857105477      0.0000398269924476147      0.000000668039527109806      0      0
0.0000398269924476147      0.0000403783272342003      0.000000645791910255561      0      0
0.0000403783272342003      0.0000409372942829333      0.000000686145803008594      0      0
0.0000409372942829333      0.0000415039992490831      0.000000587801917075527      0      0
0.0000415039992490831      0.000042078549250531      0.000000602098915583933      0      0
0.000042078549250531      0.0000426610528880173      0.000000740015887943842      0      0
0.0000426610528880173      0.0000432516202656688      0.000000756140039849058      0      0
0.0000432516202656688      0.0000438503630118107      0.000000796207390589492      0      0
0.0000438503630118107      0.0000444573943000663      0.000000606243457049567      0      0
0.0000444573943000663      0.0000450728288707489      0.000000630716503737212      0      0
0.0000450728288707489      0.0000456967830525504      0.000000845929631690287      0      0
0.0000456967830525504      0.0000463293747845289      0.000000893281431505475      0      0
0.0000463293747845289      0.0000469707236384016      0.000000733388428955963      0      0
0.0000469707236384016      0.0000476209508411464      0.000000937603287101752      0      0
0.0000476209508411464      0.0000482801792979158      0.000000794466702119283      0      0
0.0000482801792979158      0.0000489485336152684      0.000000985916543318358      0      0
0.0000489485336152684      0.0000496261401247217      0.000000989197974076845      0      0
0.0000496261401247217      0.0000503131269066316      0.000000859662707606269      0      0
0.0000503131269066316      0.0000510096238144011      0.00000101196257108274      0      0
0.0000510096238144011      0.000051715762499026      0.000000700363759727596      0      0
0.000051715762499026      0.000052431676433979      0.000000749235471793047      0      0
0.000052431676433979      0.0000531575009404385      0.00000102999753950817      0      0
0.0000531575009404385      0.0000538933732128671      0.000000876772216235036      0      0
0.0000538933732128671      0.0000546394323449439      0.00000122515666911938      0      0
0.0000546394323449439      0.0000553958193558558      0.00000115123173809149      0      0
0.0000553958193558558      0.0000561626772169526      0.00000124367317324548      0      0
0.0000561626772169526      0.0000569401508787716      0.00000124858974368627      0      0
0.0000569401508787716      0.0000577283872984359      0.00000134698683135898      0      0
0.0000577283872984359      0.0000585275354674316      0.00000109346341556821      0      0
0.0000585275354674316      0.0000593377464397706      0.00000126739769359713      0      0
0.0000593377464397706      0.0000601591733605423      0.00000110606307327877      0      0
0.0000601591733605423      0.0000609919714948611      0.00000121475878093157      0      0
0.0000609919714948611      0.0000618362982572143      0.00000112068606832657      0      0
0.0000618362982572143      0.0000626923132412161      0.00000101060984749751      0      0
0.0000626923132412161      0.0000635601782497746      0.00000119096054359472      0      0
0.0000635601782497746      0.0000644400573256746      0.00000134512559352785      0      0
0.0000644400573256746      0.0000653321167825856      0.00000134507871869675      0      0
0.0000653321167825856      0.0000662365252364977      0.00000138168944276033      0      0
0.0000662365252364977      0.0000671534536375933      0.00000112686865540788      0      0
0.0000671534536375933      0.0000680830753025601      0.00000143611366072790      0      0
0.0000680830753025601      0.0000690255659473509      0.00000155422142178446      0      0
0.0000690255659473509      0.0000699811037203975      0.00000172361840921962      0      0
0.0000699811037203975      0.0000709498692362838      0.00000124928600943378      0      0
0.0000709498692362838      0.0000719320456098856      0.00000184130329759423      0      0
0.0000719320456098856      0.0000729278184909828      0.00000180692500785400      0      0
0.0000729278184909828      0.0000739373760993502      0.00000149114502268528      0      0
0.0000739373760993502      0.0000749609092603353      0.00000156070649933436      0      0
0.0000749609092603353      0.0000759986114409274      0.00000144129259111498      0      0
0.0000759986114409274      0.0000770506787863264      0.00000224749860785739      0      0
0.0000770506787863264      0.0000781173101570184      0.00000167622708270639      0      0
0.0000781173101570184      0.0000791987071663636      0.00000198765031923797      0      0
0.0000791987071663636      0.0000802950742187053      0.00000239953053422574      0      0
0.0000802950742187053      0.000081406618548006      0.00000251495846008168      0      0
0.000081406618548006      0.0000825335502570186      0.00000266452403036394      0      0
0.0000825335502570186      0.0000836760823569998      0.00000208071382968404      0      0
0.0000836760823569998      0.0000848344308079731      0.00000283938580023383      0      0
0.0000848344308079731      0.0000860088145595493      0.00000291054176961560      0      0
0.0000860088145595493      0.0000871994555923124      0.00000243573365728650      0      0
0.0000871994555923124      0.0000884065789597775      0.00000284309818911473      0      0
0.0000884065789597775      0.0000896304128309307      0.00000247104139929747      0      0
0.0000896304128309307      0.0000908711885333572      0.00000309326905834474      0      0
0.0000908711885333572      0.0000921291405969664      0.00000243229120936408      0      0
0.0000921291405969664      0.0000934045067983223      0.00000338781752541100      0      0
0.0000934045067983223      0.0000946975282055884      0.00000347349706733507      0      0
0.0000946975282055884      0.0000960084492240934      0.00000258524972656566      0      0
0.0000960084492240934      0.0000973375176425286      0.00000353625580674603      0      0
0.0000973375176425286      0.000098684984679785      0.00000284841577750829      0      0
0.000098684984679785      0.000100051105032438      0.00000328724409813976      0      0
0.000100051105032438      0.000101436136922889      0.00000388132443954757      0      0
0.000101436136922889      0.000102840342148178      0.00000304475672645817      0      0
0.000102840342148178      0.000104263986129461      0.00000249800797816454      0      0
0.000104263986129461      0.000105707337962187      0.00000281992648474112      0      0
0.000105707337962187      0.00010717067046696      0.00000441135941431436      0      0
0.00010717067046696      0.000108654260241103      0.00000267545670236955      0      0
0.000108654260241103      0.000110158387710945      0.00000337293856287332      0      0
0.000110158387710945      0.000111683337184825      0.00000319283612750610      0      0
0.000111683337184825      0.000113229396906833      0.00000339877220596791      0      0
0.000113229396906833      0.00011479685911129      0.00000470951355730920      0      0
0.00011479685911129      0.000116386020077991      0.00000500357517064900      0      0
0.000116386020077991      0.000117997180188201      0.00000491772905574586      0      0
0.000117997180188201      0.00011963064398144      0.00000551558780827745      0      0
0.00011963064398144      0.00012128672021304      0.00000355860419118429      0      0
0.00012128672021304      0.00012296572191251      0.00000581988793639697      0      0
0.00012296572191251      0.000124667966442703      0.00000528082770525706      0      0
0.000124667966442703      0.000126393775559803      0.00000554542444932568      0      0
0.000126393775559803      0.000128143475474143      0.00000625693440479332      0      0
0.000128143475474143      0.000129917396911867      0.00000365664676860449      0      0
0.000129917396911867      0.000131715875177439      0.00000644517158803892      0      0
0.000131715875177439      0.000133539250217029      0.00000667845613815909      0      0
0.000133539250217029      0.00013538786668276      0.00000690862653635168      0      0
0.00013538786668276      0.000137262073997862      0.00000677524973652980      0      0
0.000137262073997862      0.000139162226422714      0.00000411037303920410      0      0
0.000139162226422714      0.00014108868312181      0.00000731979878389690      0      0
0.00014108868312181      0.000143041808231644      0.00000736700823307691      0      0
0.000143041808231644      0.000145021970929542      0.00000709672828200498      0      0
0.000145021970929542      0.00014702954550344      0.00000812486933047393      0      0
0.00014702954550344      0.000149064911422635      0.00000705478015213197      0      0
0.000149064911422635      0.00015112845340951      0.00000635403047375047      0      0
0.00015112845340951      0.000153220561512254      0.00000600482645320690      0      0
0.000153220561512254      0.000155341631178586      0.00000848852832496265      0      0
0.000155341631178586      0.000157492063330508      0.00000892563856565617      0      0
0.000157492063330508      0.000159672264440082      0.00000751495403249651      0      0
0.000159672264440082      0.00016188264660626      0.00000553933277197853      0      0
0.00016188264660626      0.000164123627632783      0.0000102180144822900      0      0
0.000164123627632783      0.00016639563110715      0.00000684917379436416      0      0
0.00016639563110715      0.000168699086480686      0.00000596003604916182      0      0
0.000168699086480686      0.000171034429149716      0.00000707413145708641      0      0
0.000171034429149716      0.00017340210053786      0.00000615436096276215      0      0
0.00017340210053786      0.000175802548179476      0.00000776114851952547      0      0
0.000175802548179476      0.000178236225804249      0.0000120100148082882      0      0
0.000178236225804249      0.000180703593422953      0.00000652836661840385      0      0
0.000180703593422953      0.000183205117414405      0.0000105575640669190      0      0
0.000183205117414405      0.000185741270613619      0.0000130712983357810      0      0
0.000185741270613619      0.000188312532401177      0.0000134402104746642      0      0
0.000188312532401177      0.000190919388793845      0.0000136968649744380      0      0
0.000190919388793845      0.000193562332536437      0.0000107092811276996      0      0
0.000193562332536437      0.000196241863194957      0.00000851735580044174      0      0
0.000196241863194957      0.000198958487251018      0.0000144298885294524      0      0
0.000198958487251018      0.000201712718197586      0.0000112669325984341      0      0
0.000201712718197586      0.000204505076636033      0.00000772222681347967      0      0
0.000204505076636033      0.000207336090374545      0.0000107798183704772      0      0
0.000207336090374545      0.000210206294527884      0.0000112921982410565      0      0
0.000210206294527884      0.000213116231618538      0.00000863381196657414      0      0
0.000213116231618538      0.000216066451679264      0.0000112669343310412      0      0
0.000216066451679264      0.000219057512357059      0.0000182166800792883      0      0
0.000219057512357059      0.000222089979018563      0.00000843245512528382      0      0
0.000222089979018563      0.000225164424856924      0.0000187543855927460      0      0
0.000225164424856924      0.000228281431000144      0.0000165202013156577      0      0
0.000228281431000144      0.00023144158662092      0.0000107657359844916      0      0
0.00023144158662092      0.000234645489048012      0.00000934245176058206      0      0
0.000234645489048012      0.000237893743879147      0.0000103471091043299      0      0
0.000237893743879147      0.000241186965095492      0.0000160695278883867      0      0
0.000241186965095492      0.000244525775177701      0.0000227502731204416      0      0
0.000244525775177701      0.000247910805223583      0.0000140904960296788      0      0
0.000247910805223583      0.000251342695067386      0.0000206218847031530      0      0
0.000251342695067386      0.000254822093400743      0.0000132654157405821      0      0
0.000254822093400743      0.00025834965789528      0.0000252482652499062      0      0
0.00025834965789528      0.000261926055326934      0.0000227079152891651      0      0
0.000261926055326934      0.000265551961701985      0.0000173121705665233      0      0
0.000265551961701985      0.00026922806238483      0.0000159743713711071      0      0
0.00026922806238483      0.000272955052227537      0.0000197555013280474      0      0
0.000272955052227537      0.000276733635701177      0.0000273041366750225      0      0
0.000276733635701177      0.000280564527028988      0.0000282762855011714      0      0
0.000280564527028988      0.000284448450321376      0.0000120181763224463      0      0
0.000284448450321376      0.000288386139712781      0.0000304860677086005      0      0
0.000288386139712781      0.000292378339500449      0.0000140921169186567      0      0
0.000292378339500449      0.000296425804285111      0.0000335657056614982      0      0
0.000296425804285111      0.000300529299113624      0.0000248526921109871      0      0
0.000300529299113624      0.000304689599623573      0.0000126176982550814      0      0
0.000304689599623573      0.000308907492189884      0.0000174629244231311      0      0
0.000308907492189884      0.000313183774073464      0.0000213853735168915      0      0
0.000313183774073464      0.000317519253571897      0.0000190365936930391      0      0
0.000317519253571897      0.000321914750172228      0.0000132223248577847      0      0
0.000321914750172228      0.000326371094705861      0.0000257214145529166      0      0
0.000326371094705861      0.000330889129505603      0.0000420751913540885      0      0
0.000330889129505603      0.000335469708564879      0.0000256811403360686      0      0
0.000335469708564879      0.000340113697699154      0.0000336022926931667      0      0
0.000340113697699154      0.000344821974709588      0.0000327419812888998      0      0
0.000344821974709588      0.000349595429548956      0.0000424943862918808      0      0
0.000349595429548956      0.000354434964489868      0.0000143512846493080      0      0
0.000354434964489868      0.000359341494295315      0.0000383354644890227      0      0
0.000359341494295315      0.000364315946391572      0.0000512129149011396      0      0
0.000364315946391572      0.000369359261043507      0.0000510715346481789      0      0
0.000369359261043507      0.000374472391532301      0.0000492780578359799      0      0
0.000374472391532301      0.00037965630433564      0.0000515246117023629      0      0
0.00037965630433564      0.000384911979310397      0.0000569398486345381      0      0
0.000384911979310397      0.000390240409877844      0.0000570444653806803      0      0
0.000390240409877844      0.000395642603211426      0.0000370761102938624      0      0
0.000395642603211426      0.000401119580427133      0.0000223750575314991      0      0
0.000401119580427133      0.000406672376776519      0.0000631768102893692      0      0
0.000406672376776519      0.000412302041842373      0.0000354173353369109      0      0
0.000412302041842373      0.000418009639737117      0.0000568652741425330      0      0
0.000418009639737117      0.000423796249303941      0.0000369673297973573      0      0
0.000423796249303941      0.000429662964320725      0.0000708334339594232      0      0
0.000429662964320725      0.000435610893706785      0.0000245878270219511      0      0
0.000435610893706785      0.000441641161732474      0.0000476143890332218      0      0
0.000441641161732474      0.000447754908231697      0.0000772741352776717      0      0
0.000447754908231697      0.000453953288817359      0.0000769991497454975      0      0
0.000453953288817359      0.000460237475099795      0.0000652397417648159      0      0
0.000460237475099795      0.000466608654908228      0.0000565479277040844      0      0
0.000466608654908228      0.000473068032515292      0.0000575121089850359      0      0
0.000473068032515292      0.000479616828864662      0.0000692289733156952      0      0
0.000479616828864662      0.000486256281801832      0.0000868897459585109      0      0
0.000486256281801832      0.000492987646308097      0.0000957141339758893      0      0
0.000492987646308097      0.000499812194737762      0.0000714694789699765      0      0
0.000499812194737762      0.000506731217058643      0.0000151713329476248      0      0
0.000506731217058643      0.0005137460210959      0.0000896281515529054      0      0
0.0005137460210959      0.000520857932779231      0.0000898379367820193      0      0
0.000520857932779231      0.000528068296393506      0.0000376863439979672      0      0
0.000528068296393506      0.000535378474832857      0.000111794474911077      0      0
0.000535378474832857      0.000542789849858294      0.0000311051950836895      0      0
0.000542789849858294      0.000550303822358882      0.000110091834063925      0      0
0.000550303822358882      0.000557921812616533      0.0000862268927221821      0      0
0.000557921812616533      0.000565645260574473      0.0000431936955304732      0      0
0.000565645260574473      0.00057347562610941      0.000126085403253983      0      0
0.00057347562610941      0.000581414389307485      0.000117848463592955      0      0
0.000581414389307485      0.000589463050744029      0.0000535492306794178      0      0
0.000589463050744029      0.000597623131767208      0.0000226021080637692      0      0
0.000597623131767208      0.000605896174785581      0.0000755764667647585      0      0
0.000605896174785581      0.000614283743559644      0.000108292926329083      0      0
0.000614283743559644      0.000622787423497414      0.000124241817447979      0      0
0.000622787423497414      0.000631408821954096      0.000127439305672465      0      0
0.000631408821954096      0.000640149568535908      0.000116766014515416      0      0
0.000640149568535908      0.000649011315408104      0.0000854642171654401      0      0
0.000649011315408104      0.000657995737607266      0.0000253135817050701      0      0
0.000657995737607266      0.000667104533357915      0.0000639952501912037      0      0
0.000667104533357915      0.00067633942439351      0.000154566019419604      0      0
0.00067633942439351      0.000685702156281888      0.000186840661945074      0      0
0.000685702156281888      0.000695194498755206      0.0000986541440711366      0      0
0.000695194498755206      0.000704818246044455      0.0000880421178910524      0      0
0.000704818246044455      0.000714575217218609      0.000206180665544383      0      0
0.000714575217218609      0.000724467256528451      0.0000773780532104267      0      0
0.000724467256528451      0.000734496233755185      0.000177705630764045      0      0
0.000734496233755185      0.000744664044563847      0.000153222641213733      0      0
0.000744664044563847      0.000754972610861632      0.000164359740132213      0      0
0.000754972610861632      0.000765423881161163      0.000151876284389367      0      0
0.000765423881161163      0.0007760198309488      0.000213077817406814      0      0
0.0007760198309488      0.000786762463058045      0.0000546264232892490      0      0
0.000786762463058045      0.00079765380804811      0.000253016980918339      0      0
0.00079765380804811      0.000808695924587738      0.000167388735768813      0      0
0.000808695924587738      0.000819890899844323      0.0000800565046204694      0      0
0.000819890899844323      0.00083124084987843      0.000256593719908974      0      0
0.00083124084987843      0.000842747920043766      0.000268252643441994      0      0
0.000842747920043766      0.000854414285392693      0.000150029003432666      0      0
0.000854414285392693      0.000866242151087355      0.0000350820734316636      0      0
0.000866242151087355      0.000878233752816494      0.000164699346718044      0      0
0.000878233752816494      0.000890391357218039      0.000260352639610211      0      0
0.000890391357218039      0.000902717262307538      0.000312551072591970      0      0
0.000902717262307538      0.000915213797912533      0.000336243103632286      0      0
0.000915213797912533      0.000927883326112938      0.000347210589182178      0      0
0.000927883326112938      0.000940728241687513      0.000356102364532289      0      0
0.000940728241687513      0.000953750972566528      0.000366465885517572      0      0
0.000953750972566528      0.000966953980290686      0.000373993907348243      0      0
0.000966953980290686      0.000980339760476396      0.000366074534061183      0      0
0.000980339760476396      0.000993910843287497      0.000322898625854732      0      0
0.000993910843287497      0.0010076697939135      0.000224036260511984      0      0
0.0010076697939135      0.00102161921305448      0.0000835442605176003      0      0
0.00102161921305448      0.0010357617374126      0.000197400996056230      0      0
0.0010357617374126      0.00105010004019057      0.000387944726848007      0      0
0.00105010004019057      0.00106463683159689      0.000445820014515735      0      0
0.00106463683159689      0.00107937485935813      0.000277183822690463      0      0
0.00107937485935813      0.00109431690923832      0.000147823122345859      0      0
0.00109431690923832      0.00110946580556549      0.000452075548448437      0      0
0.00110946580556549      0.00112482441176555      0.000423996773698629      0      0
0.00112482441176555      0.00114039563090349      0.000122654971451343      0      0
0.00114039563090349      0.00115618240623217      0.000500646172552029      0      0
0.00115618240623217      0.00117218772174859      0.000367811327046811      0      0
0.00117218772174859      0.00118841460275796      0.000322002298987542      0      0
0.00118841460275796      0.00120486611644553      0.000541806034950889      0      0
0.00120486611644553      0.00122154537245635      0.000183205996138303      0      0
0.00122154537245635      0.00123845552348304      0.000601171127006443      0      0
0.00123845552348304      0.00125559976586171      0.000169505057229564      0      0
0.00125559976586171      0.00127298134017614      0.000631728896044498      0      0
0.00127298134017614      0.00129060353187029      0.000226109243647125      0      0
0.00129060353187029      0.00130846967186935      0.000623057736935614      0      0
0.00130846967186935      0.00132658313720929      0.000428989461703366      0      0
0.00132658313720929      0.00134494735167523      0.000461433826247748      0      0
0.00134494735167523      0.00136356578644858      0.000690591585686488      0      0
0.00136356578644858      0.00138244196076317      0.000235033015714049      0      0
0.00138244196076317      0.00140157944257044      0.000651010375814475      0      0
0.00140157944257044      0.00142098184921384      0.000702017864452864      0      0
0.00142098184921384      0.00144065284811262      0.000268250116137036      0      0
0.00144065284811262      0.00146059615745496      0.000623313182162299      0      0
0.00146059615745496      0.00148081554690089      0.000833377901658887      0      0
0.00148081554690089      0.00150131483829471      0.000558548819036743      0      0
0.00150131483829471      0.00152209790638749      0.000318938107053739      0      0
0.00152209790638749      0.00154316867956938      0.000706100945208144      0      0
0.00154316867956938      0.00156453114061223      0.000923850967669546      0      0
0.00156453114061223      0.00158618932742236      0.000832421080700435      0      0
0.00158618932742236      0.00160814733380381      0.000543719534376016      0      0
0.00160814733380381      0.00163040931023216      0.000364922352840689      0      0
0.00163040931023216      0.00165297946463904      0.000580857550659614      0      0
0.00165297946463904      0.00167586206320748      0.000849203629717632      0      0
0.00167586206320748      0.00169906143117836      0.00102390906868403      0      0
0.00169906143117836      0.00172258195366789      0.00109724642156639      0      0
0.00172258195366789      0.00174642807649655      0.00109472018878952      0      0
0.00174642807649655      0.00177060430702936      0.00104906624950760      0      0
0.00177060430702936      0.00179511521502795      0.000989542909475309      0      0
0.00179511521502795      0.00181996543351421      0.000937751499212989      0      0
0.00181996543351421      0.00184515965964614      0.000907173653749369      0      0
0.00184515965964614      0.00187070265560561      0.000904853676687132      0      0
0.00187070265560561      0.00189659924949857      0.000933883658034353      0      0
0.00189659924949857      0.00192285433626758      0.000995090998505210      0      0
0.00192285433626758      0.00194947287861711      0.00108668635857676      0      0
0.00194947287861711      0.00197645990795156      0.00120192051645060      0      0
0.00197645990795156      0.00200382052532629      0.00132597559593019      0      0
0.00200382052532629      0.00203155990241182      0.00143365207798189      0      0
0.00203155990241182      0.00205968328247135      0.00148946641587419      0      0
0.00205968328247135      0.00208819598135186      0.00145240011323178      0      0
0.00208819598135186      0.00211710338848892      0.00128944051304460      0      0
0.00211710338848892      0.00214641096792534      0.00100979638728761      0      0
0.00214641096792534      0.00217612425934403      0.000767952439838787      0      0
0.00217612425934403      0.00220624887911509      0.000925143094709468      0      0
0.00220624887911509      0.00223679052135739      0.00137393937924540      0      0
0.00223679052135739      0.00226775495901488      0.00171786776178122      0      0
0.00226775495901488      0.00229914804494778      0.00171313080443569      0      0
0.00229914804494778      0.00233097571303889      0.00130304643785004      0      0
0.00233097571303889      0.00236324397931521      0.000907547978449333      0      0
0.00236324397931521      0.00239595894308506      0.00137475633972420      0      0
0.00239595894308506      0.00242912678809096      0.00192011876930264      0      0
0.00242912678809096      0.00246275378367852      0.00182015141848766      0      0
0.00246275378367852      0.00249684628598141      0.00115510278520721      0      0
0.00249684628598141      0.00253141073912281      0.00134997679337766      0      0
0.00253141073912281      0.0025664536764335      0.00208726355968445      0      0
0.0025664536764335      0.00260198172168671      0.00191160262981639      0      0
0.00260198172168671      0.00263800159035023      0.00115790245933434      0      0
0.00263800159035023      0.00267452009085567      0.00187402846217133      0      0
0.00267452009085567      0.00271154412588544      0.00229431085179383      0      0
0.00271154412588544      0.00274908069367747      0.00145011689170887      0      0
0.00274908069367747      0.00278713688934801      0.00178211890990713      0      0
0.00278713688934801      0.00282571990623272      0.00248046651254878      0      0
0.00282571990623272      0.00286483703724639      0.00158941285121804      0      0
0.00286483703724639      0.00290449567626138      0.00198673030671600      0      0
0.00290449567626138      0.00294470331950526      0.00259466994429444      0      0
0.00294470331950526      0.0029854675669777      0.00151667772616362      0      0
0.0029854675669777      0.00302679612388701      0.00248474281309827      0      0
0.00302679612388701      0.0030686968021066      0.00243845829064641      0      0
0.0030686968021066      0.00311117752165154      0.00175589128601607      0      0
0.00311117752165154      0.0031542463121756      0.00294916567330323      0      0
0.0031542463121756      0.00319791131448903      0.00181836125585345      0      0
0.00319791131448903      0.00324218078209728      0.00277403600911183      0      0
0.00324218078209728      0.0032870630827611      0.00254128083998161      0      0
0.0032870630827611      0.00333256670007821      0.00231378670123258      0      0
0.00333256670007821      0.00337870023508683      0.00310395843594211      0      0
0.00337870023508683      0.00342547240789146      0.00200008797667007      0      0
0.00342547240789146      0.00347289205931113      0.00339498034903909      0      0
0.00347289205931113      0.00352096815255051      0.00199917402911477      0      0
0.00352096815255051      0.00356970977489406      0.00352696291937676      0      0
0.00356970977489406      0.00361912613942378      0.00216864197848624      0      0
0.00361912613942378      0.0036692265867606      0.00362045415097923      0      0
0.0036692265867606      0.00372002058682995      0.00233657874382419      0      0
0.00372002058682995      0.00377151774065175      0.00374934391023711      0      0
0.00377151774065175      0.00382372778215516      0.00243110501012833      0      0
0.00382372778215516      0.00387666058001854      0.00393426168948407      0      0
0.00387666058001854      0.00393032613953476      0.00246197427006941      0      0
0.00393032613953476      0.0039847346045024      0.00414124804161340      0      0
0.0039847346045024      0.00403989625914312      0.00253118615337155      0      0
0.00403989625914312      0.00409582153004557      0.00427500691563861      0      0
0.00409582153004557      0.00415252098813623      0.00283947370426529      0      0
0.00415252098813623      0.00421000535067748      0.00418638852890022      0      0
0.00421000535067748      0.0042682854832934      0.00351327354104488      0      0
0.0042682854832934      0.00432737240202355      0.00374894669363529      0      0
0.00432737240202355      0.00438727727540519      0.00436240840684659      0      0
0.00438727727540519      0.00444801142658443      0.00312947423936014      0      0
0.00444801142658443      0.00450958633545639      0.00491314983240980      0      0
0.00450958633545639      0.00457201364083525      0.00323226725286335      0      0
0.00457201364083525      0.00463530514265407      0.00465870297122203      0      0
0.00463530514265407      0.00469947280419532      0.00443855374283795      0      0
0.00469947280419532      0.00476452875435209      0.00364769041061328      0      0
0.00476452875435209      0.0048304852899207      0.00537660448312562      0      0
0.0048304852899207      0.00489735487792503      0.00365276074756859      0      0
0.00489735487792503      0.00496515015797302      0.00485532960401937      0      0
0.00496515015797302      0.00503388394464577      0.00527030040306279      0      0
0.00503388394464577      0.00510356922991978      0.00365174609542027      0      0
0.00510356922991978      0.00517421918562266      0.00568264373672371      0      0
0.00517421918562266      0.00524584716592283      0.00498085175726808      0      0
0.00524584716592283      0.00531846670985373      0.00415896928385104      0      0
0.00531846670985373      0.00539209154387294      0.00615938747581465      0      0
0.00539209154387294      0.00546673558445676      0.00489077279494548      0      0
0.00546673558445676      0.00554241294073067      0.00461860440624167      0      0
0.00554241294073067      0.00561913791713623      0.00650689792871838      0      0
0.00561913791713623      0.00569692501613484      0.00509825151955886      0      0
0.00569692501613484      0.00577578894094906      0.00483748686873341      0      0
0.00577578894094906      0.00585574459834172      0.00681823321962611      0      0
0.00585574459834172      0.00593680710143364      0.00562634372218410      0      0
0.00593680710143364      0.00601899177256026      0.00481889715628517      0      0
0.00601899177256026      0.00610231414616781      0.00699838786307582      0      0
0.00610231414616781      0.0061867899717497      0.00647959497314339      0      0
0.0061867899717497      0.0062724352168234      0.00481399238496704      0      0
0.0062724352168234      0.00635926606994866      0.00678884865095919      0      0
0.00635926606994866      0.00644729894378739      0.00746081845296099      0      0
0.00644729894378739      0.00653655047820597      0.00547171028205340      0      0
0.00653655047820597      0.00662703754342055      0.00600967500098423      0      0
0.00662703754342055      0.00671877724318579      0.00798546716898757      0      0
0.00671877724318579      0.00681178691802782      0.00706750057887251      0      0
0.00681178691802782      0.00690608414852187      0.00542790683118972      0      0
0.00690608414852187      0.00700168675861542      0.00731499105317457      0      0
0.00700168675861542      0.00709861281899715      0.00850741216924643      0      0
0.00709861281899715      0.00719688065051277      0.00686721295660603      0      0
0.00719688065051277      0.00729650882762788      0.00592700367557454      0      0
0.00729650882762788      0.00739751618193895      0.00813664654443467      0      0
0.00739751618193895      0.00749992180573285      0.00895766881664618      0      0
0.00749992180573285      0.00760374505559565      0.00717080287629661      0      0
0.00760374505559565      0.00770900555607137      0.00631462771223277      0      0
0.00770900555607137      0.00781572320337137      0.00851417443262563      0      0
0.00781572320337137      0.00792391816913513      0.00957005588523204      0      0
0.00792391816913513      0.00803361090424307      0.00802997259572624      0      0
0.00803361090424307      0.00814482214268214      0.00657514985426523      0      0
0.00814482214268214      0.00825757290546495      0.00835466218370123      0      0
0.00825757290546495      0.00837188450460311      0.0101251029154037      0      0
0.00837188450460311      0.0084877785471356      0.00943685475547492      0      0
0.0084877785471356      0.00860527693921294      0.00737302200090896      0      0
0.00860527693921294      0.00872440189023784      0.00763533225179089      0      0
0.00872440189023784      0.0088451759170632      0.00995658170336684      0      0
0.0088451759170632      0.00896762184824822      0.0108429352653124      0      0
0.00896762184824822      0.00909176282837339      0.00940943253081944      0      0
0.00909176282837339      0.00921762232241531      0.00760061314199350      0      0
0.00921762232241531      0.009345224120182      0.00857519222831796      0      0
0.009345224120182      0.00947459234080956      0.0108624618488916      0      0
0.00947459234080956      0.00960575143732124      0.0115608702725776      0      0
0.00960575143732124      0.0097387262012494      0.0101126827185045      0      0
0.0097387262012494      0.00987354176732169      0.00823784180812452      0      0
0.00987354176732169      0.0100102236182119      0.00884352497342368      0      0
0.0100102236182119      0.0101487975893568      0.0111618058913685      0      0
0.0101487975893568      0.0102892898738392      0.0124170559238826      0      0
0.0102892898738392      0.0104317270273393      0.0116067389369926      0      0
0.0104317270273393      0.0105761359731542      0.00956687900170701      0      0
0.0105761359731542      0.0107225440072866      0.00876564128352716      0      0
0.0107225440072866      0.0108709788036044      0.0105259121483232      0      0
0.0108709788036044      0.0110214684190717      0.0126758733398018      0      0
0.0110214684190717      0.0111740412990521      0.0133161027697661      0      0
0.0111740412990521      0.0113287262826851      0.0121001656734794      0      0
0.0113287262826851      0.0114855526083377      0.0100841011796678      0      0
0.0114855526083377      0.0116445499191305      0.00949106072744705      0      0
0.0116445499191305      0.0118057482685412      0.0112402833918321      0      0
0.0118057482685412      0.0119691781260852      0.0134344453331352      0      0
0.0119691781260852      0.0121348703830748      0.0143777752003006      0      0
0.0121348703830748      0.0123028563584581      0.0135898276913710      0      0
0.0123028563584581      0.0124731678047393      0.0116635360926975      0      0
0.0124731678047393      0.0126458369139802      0.0102262968310635      0      0
0.0126458369139802      0.0128208963238851      0.0109258725320223      0      0
0.0128208963238851      0.0129983791239701      0.0131189760498367      0      0
0.0129983791239701      0.0131783188618175      0.0150025836409026      0      0
0.0131783188618175      0.0133607495494169      0.0155270885861016      0      0
0.0133607495494169      0.0135457056695945      0.0145256971047572      0      0
0.0135457056695945      0.0137332221825303      0.0126137892244876      0      0
0.0137332221825303      0.0139233345323668      0.0111653233952168      0      0
0.0139233345323668      0.0141160786539086      0.0115879657846961      0      0
0.0141160786539086      0.0143114909794141      0.0135911775531731      0      0
0.0143114909794141      0.0145096084454827      0.0156945393463694      0      0
0.0145096084454827      0.0147104685000363      0.0168219373754036      0      0
0.0147104685000363      0.0149141091093971      0.0165758043810596      0      0
0.0149141091093971      0.0151205687654648      0.0151375582444394      0      0
0.0151205687654648      0.0153298864929916      0.0132442626651623      0      0
0.0153298864929916      0.0155421018569589      0.0121191186958230      0      0
0.0155421018569589      0.015757254970056      0.0127348632646215      0      0
0.015757254970056      0.0159753865002618      0.0146925804294398      0      0
0.0159753865002618      0.0161965376785319      0.0168058344763739      0      0
0.0161965376785319      0.0164207503065923      0.0181758107940932      0      0
0.0164207503065923      0.0166480667648403      0.0183907966142071      0      0
0.0166480667648403      0.0168785300203555      0.0174541471669854      0      0
0.0168785300203555      0.0171121836350213      0.0157476123985354      0      0
0.0171121836350213      0.0173490717737588      0.0140303184565544      0      0
0.0173490717737588      0.017589239212875      0.0132927713873022      0      0
0.017589239212875      0.0178327313485262      0.0141006256620845      0      0
0.0178327313485262      0.0180795942052988      0.0160078821350141      0      0
0.0180795942052988      0.0183298744449088      0.0180979371173200      0      0
0.0183298744449088      0.0185836193750216      0.0196524535755569      0      0
0.0185836193750216      0.0188408769581945      0.0202861614591998      0      0
0.0188408769581945      0.0191016958209418      0.0199014372656954      0      0
0.0191016958209418      0.0193661252629267      0.0186518954190013      0      0
0.0193661252629267      0.0196342152662799      0.0169344014539291      0      0
0.0196342152662799      0.0199060165050465      0.0153803180704660      0      0
0.0199060165050465      0.0201815803547652      0.0147206323412856      0      0
0.0201815803547652      0.0204609589021785      0.0153611388697487      0      0
0.0204609589021785      0.0207442049550786      0.0170328258781503      0      0
0.0207442049550786      0.0210313720522889      0.0190778457455807      0      0
0.0210313720522889      0.0213225144737837      0.0208968004578525      0      0
0.0213225144737837      0.0216176872509482      0.0220996398681211      0      0
0.0216176872509482      0.0219169461769806      0.0224950470305648      0      0
0.0219169461769806      0.0222203478174381      0.0220598845238443      0      0
0.0222203478174381      0.0225279495209286      0.0209214298511697      0      0
0.0225279495209286      0.0228398094299506      0.0193523469164847      0      0
0.0228398094299506      0.0231559864918837      0.0177670152819724      0      0
0.0231559864918837      0.0234765404701303      0.0166767671017910      0      0
0.0234765404701303      0.0238015319554124      0.0165222184800138      0      0
0.0238015319554124      0.0241310223772239      0.0174123291653054      0      0
0.0241310223772239      0.0244650740154424      0.0190579427426022      0      0
0.0244650740154424      0.0248037500121009      0.0209958452635490      0      0
0.0248037500121009      0.025147114383323      0.0228100718902597      0      0
0.025147114383323      0.0254952320314234      0.0242073227539710      0      0
0.0254952320314234      0.025848168757175      0.0250146665007990      0      0
0.025848168757175      0.0262059912722472      0.0251620765244767      0      0
0.0262059912722472      0.0265687672118152      0.0246687388555271      0      0
0.0265687672118152      0.0269365651473444      0.0236353396251494      0      0
0.0269365651473444      0.0273094545995519      0.0222409880927956      0      0
0.0273094545995519      0.0276875060515468      0.0207407810090403      0      0
0.0276875060515468      0.0280707909621536      0.0194518378638347      0      0
0.0280707909621536      0.0284593817794181      0.0187020317847383      0      0
0.0284593817794181      0.0288533519543027      0.0187230393443613      0      0
0.0288533519543027      0.0292527759545692      0.0195401819733762      0      0
0.0292527759545692      0.0296577292788545      0.0209683115476747      0      0
0.0296577292788545      0.0300682884709421      0.0227189498940249      0      0
0.0300682884709421      0.0304845311342295      0.0245097060826982      0      0
0.0304845311342295      0.0309065359463971      0.0261157220879504      0      0
0.0309065359463971      0.0313343826742795      0.0273787702206084      0      0
0.0313343826742795      0.0317681521889432      0.0282009973660213      0      0
0.0317681521889432      0.0322079264809726      0.0285365334519102      0      0
0.0322079264809726      0.0326537886759678      0.0283847596696999      0      0
0.0326537886759678      0.033105823050257      0.0277856866229179      0      0
0.033105823050257      0.033564115046826      0.0268171026704668      0      0
0.033564115046826      0.0340287512914689      0.0255928787645486      0      0
0.0340287512914689      0.0344998196091616      0.0242610906508512      0      0
0.0344998196091616      0.0349774090406628      0.0229988139645749      0      0
0.0349774090406628      0.0354616098593442      0.0219976841139981      0      0
0.0354616098593442      0.0359525135882537      0.0214336368348654      0      0
0.0359525135882537      0.0364502130174152      0.0214228187209200      0      0
0.0364502130174152      0.0369548022213675      0.0219844094955899      0      0
0.0369548022213675      0.0374663765769464      0.0230379741982334      0      0
0.0374663765769464      0.0379850327813123      0.0244379066643364      0      0
0.0379850327813123      0.0385108688702281      0.0260187335988968      0      0
0.0385108688702281      0.0390439842365898      0.0276273558166026      0      0
0.0390439842365898      0.0395844796492134      0.0291375813254609      0      0
0.0395844796492134      0.0401324572718825      0.0304531618893646      0      0
0.0401324572718825      0.0406880206826587      0.0315058404125300      0      0
0.0406880206826587      0.0412512748934598      0.0322520543799601      0      0
0.0412512748934598      0.0418223263699098      0.0326697659872001      0      0
0.0418223263699098      0.0424012830514618      0.0327558379989596      0      0
0.0424012830514618      0.0429882543718015      0.0325239839506870      0      0
0.0429882543718015      0.0435833512795317      0.0320032109915790      0      0
0.0435833512795317      0.0441866862591436      0.0312366469811516      0      0
0.0441866862591436      0.0447983733522791      0.0302806083531106      0      0
0.0447983733522791      0.0454185281792862      0.0292036700597631      0      0
0.0454185281792862      0.0460472679610735      0.0280853078565892      0      0
0.0460472679610735      0.0466847115412677      0.0270133954043371      0      0
0.0466847115412677      0.0473309794086762      0.0260795646059670      0      0
0.0473309794086762      0.047986193720063      0.0253715132914763      0      0
0.047986193720063      0.0486504783232378      0.0249623052484105      0      0
0.0486504783232378      0.0493239587804657      0.0248987589065040      0      0
0.0493239587804657      0.0500067623922011      0.0251930840882050      0      0
0.0500067623922011      0.0506990182211494      0.0258217613723689      0      0
0.0506990182211494      0.0514008571166629      0.0267323704819323      0      0
0.0514008571166629      0.0521124117394733      0.0278551107212580      0      0
0.0521124117394733      0.0528338165867671      0.0291144033058108      0      0
0.0528338165867671      0.0535652080176086      0.0304375429670705      0      0
0.0535652080176086      0.0543067242787134      0.0317597170624670      0      0
0.0543067242787134      0.0550585055305805      0.0330261447130425      0      0
0.0550585055305805      0.0558206938739848      0.0341924327927004      0      0
0.0558206938739848      0.0565934333768373      0.0352240282262972      0      0
0.0565934333768373      0.0573768701014157      0.0360953138303666      0      0
0.0573768701014157      0.0581711521319738      0.0367886353349156      0      0
0.0581711521319738      0.0589764296027321      0.0372933885436289      0      0
0.0589764296027321      0.0597928547262553      0.0376052120279207      0      0
0.0597928547262553      0.0606205818222245      0.0377252919036542      0      0
0.0606205818222245      0.0614597673466051      0.0376597696396053      0      0
0.0614597673466051      0.0623105699212211      0.0374192388877141      0      0
0.0623105699212211      0.0631731503637371      0.0370183162450693      0      0
0.0631731503637371      0.0640476717180559      0.0364752701438006      0      0
0.0640476717180559      0.064934299285137      0.0358116898252539      0      0
0.064934299285137      0.065833200654241      0.0350521714679861      0      0
0.065833200654241      0.0667445457346082      0.0342239903700460      0      0
0.0667445457346082      0.0676685067875737      0.0333567166729965      0      0
0.0676685067875737      0.0686052584591283      0.0324817188393098      0      0
0.0686052584591283      0.0695549778129301      0.0316314877961110      0      0
0.0695549778129301      0.0705178443637725      0.0308387128256918      0      0
0.0705178443637725      0.071494040111516      0.0301350591824213      0      0
0.071494040111516      0.0724837495754901      0.0295496490683364      0      0
0.0724837495754901      0.07348715982937      0.0291073366130069      0      0
0.07348715982937      0.0745044605365374      0.0288269790835672      0      0
0.0745044605365374      0.0755358439859309      0.0287199992896929      0      0
0.0755358439859309      0.0765815051283916      0.0287895513742000      0      0
0.0765815051283916      0.0776416416135129      0.0290305065379766      0      0
0.0776416416135129      0.0787164538269999      0.0294302855383308      0      0
0.0787164538269999      0.0798061449285455      0.0299703578902060      0      0
0.0798061449285455      0.0809109208902321      0.0306280929599085      0      0
0.0809109208902321      0.0820309905354643      0.0313786303034840      0      0
0.0820309905354643      0.0831665655784396      0.0321965161583256      0      0
0.0831665655784396      0.0843178606641673      0.0330569732836227      0      0
0.0843178606641673      0.0854850934090396      0.0339367796163065      0      0
0.0854850934090396      0.0866684844419658      0.0348148012021838      0      0
0.0866684844419658      0.087868257446075      0.0356722554397216      0      0
0.087868257446075      0.0890846392009967      0.0364927834449249      0      0
0.0890846392009967      0.0903178596257262      0.0372623986761188      0      0
0.0903178596257262      0.0915681518220832      0.0379693626780323      0      0
0.0915681518220832      0.0928357521187732      0.0386040233696691      0      0
0.0928357521187732      0.0941209001160578      0.0391586389043750      0      0
0.0941209001160578      0.0954238387310435      0.0396272011122942      0      0
0.0954238387310435      0.0967448142435972      0.0400052664157026      0      0
0.0967448142435972      0.0980840763428988      0.0402897981817097      0      0
0.0980840763428988      0.0994418781746361      0.0404790220873511      0      0
0.0994418781746361      0.100818476388855      0.0405722947011033      0      0
0.100818476388855      0.10221413118847      0.0405699847594617      0      0
0.10221413118847      0.103629106378448      0.0404733662843787      0      0
0.103629106378448      0.105063669415674      0.0402845225824501      0      0
0.105063669415674      0.106518091459502      0.0400062601862961      0      0
0.106518091459502      0.107992647423013      0.0396420318794861      0      0
0.107992647423013      0.109487616024976      0.0391958680511826      0      0
0.109487616024976      0.111003279842531      0.0386723157337089      0      0
0.111003279842531      0.112539925364605      0.0380763847729841      0      0
0.112539925364605      0.114097843046059      0.0374135006605723      0      0
0.114097843046059      0.115677327362591      0.0366894636113973      0      0
0.115677327362591      0.117278676866402      0.0359104134975001      0      0
0.117278676866402      0.118902194242619      0.0350828002387242      0      0
0.118902194242619      0.120548186366517      0.0342133591966029      0      0
0.120548186366517      0.122216964361519      0.0333090910052520      0      0
0.122216964361519      0.123908843658004      0.0323772450859539      0      0
0.123908843658004      0.125624144052934      0.0314253058094465      0      0
0.125624144052934      0.127363189770296      0.0304609798676763      0      0
0.127363189770296      0.12912630952239      0.0294921828709406      0      0
0.12912630952239      0.130913836571959      0.0285270224795778      0      0
0.130913836571959      0.132726108795187      0.0275737745131109      0      0
0.132726108795187      0.134563468745557      0.0266408474939408      0      0
0.134563468745557      0.136426263718606      0.0257367300842248      0      0
0.136426263718606      0.138314845817565      0.0248699150722914      0      0
0.138314845817565      0.140229572019921      0.0240487933020772      0      0
0.140229572019921      0.142170804244882      0.0232815117017358      0      0
0.142170804244882      0.144138909421796      0.0225757919339359      0      0
0.144138909421796      0.146134259559502      0.0219387106769601      0      0
0.146134259559502      0.148157231816648      0.0213764493257304      0      0
0.148157231816648      0.150208208572982      0.0208940294358653      0      0
0.150208208572982      0.152287577501628      0.0204950589700737      0      0
0.152287577501628      0.154395731642364      0.0201815208191916      0      0
0.154395731642364      0.156533069475914      0.0199536362878606      0      0
0.156533069475914      0.158699994999266      0.0198098302336114      0      0
0.158699994999266      0.16089691780204      0.0197468114294968      0      0
0.16089691780204      0.163124253143903      0.0197597642557824      0      0
0.163124253143903      0.165382422033063      0.0198426306835547      0      0
0.165382422033063      0.16767185130585      0.0199884493870086      0      0
0.16767185130585      0.16999297370739      0.0201897144896869      0      0
0.16999297370739      0.172346227973408      0.0204387198662708      0      0
0.172346227973408      0.174732058913154      0.0207278637154733      0      0
0.174732058913154      0.177150917493482      0.0210498989808234      0      0
0.177150917493482      0.179603260924088      0.0213981252433594      0      0
0.179603260924088      0.182089552743936      0.0217665252370350      0      0
0.182089552743936      0.184610262908873      0.0221498536587038      0      0
0.184610262908873      0.187165867880458      0.0225436878211686      0      0
0.187165867880458      0.189756850716024      0.0229444496730521      0      0
0.189756850716024      0.192383701159985      0.0233494075563962      0      0
0.192383701159985      0.195046915736409      0.0237566644108522      0      0
0.195046915736409      0.197746997842864      0.0241651373759600      0      0
0.197746997842864      0.200484457845576      0.0245745321233753      0      0
0.200484457845576      0.203259813175894      0.0249853138729597      0      0
0.203259813175894      0.206073588428097      0.0253986759365498      0      0
0.206073588428097      0.208926315458549      0.0258165057790097      0      0
0.208926315458549      0.211818533486235      0.0262413479638215      0      0
0.211818533486235      0.214750789194674      0.0266763629386123      0      0
0.214750789194674      0.217723636835266      0.0271252804021517      0      0
0.217723636835266      0.220737638332042      0.0275923459750918      0      0
0.220737638332042      0.22379336338789      0.0280822600738057      0      0
0.22379336338789      0.226891389592229      0.0286001082600502      0      0
0.226891389592229      0.230032302530194      0.0291512828983733      0      0
0.230032302530194      0.233216695893316      0.0297413966688718      0      0
0.233216695893316      0.236445171591743      0.0303761893005394      0      0
0.236445171591743      0.239718339868012      0.0310614297289685      0      0
0.239718339868012      0.243036819412397      0.0318028166393582      0      0
0.243036819412397      0.246401237479853      0.0326058809215246      0      0
0.246401237479853      0.249812230008578      0.0334758938391058      0      0
0.249812230008578      0.253270441740218      0.0344177846342809      0      0
0.253270441740218      0.256776526341734      0.0354360708361280      0      0
0.256776526341734      0.260331146528961      0.0365348037574804      0      0
0.260331146528961      0.263934974191869      0.0377175306471357      0      0
0.263934974191869      0.267588690521566      0.0389872738424099      0      0
0.267588690521566      0.271292986139054      0.0403465261820999      0      0
0.271292986139054      0.275048561225772      0.0417972610160318      0      0
0.275048561225772      0.27885612565594      0.0433409544714226      0      0
0.27885612565594      0.282716399130741      0.0449786172478487      0      0
0.282716399130741      0.286630111314356      0.0467108331052425      0      0
0.286630111314356      0.290598001971889      0.0485378013407410      0      0
0.290598001971889      0.294620821109189      0.0504593808569150      0      0
0.294620821109189      0.298699329114623      0.0524751338362446      0      0
0.298699329114623      0.302834296902796      0.0545843674906012      0      0
0.302834296902796      0.307026506060274      0.0567861727988813      0      0
0.307026506060274      0.311276748993318      0.0590794595456430      0      0
0.311276748993318      0.315585829077662      0.0614629873087809      0      0
0.315585829077662      0.319954560810364      0.0639353923077652      0      0
0.319954560810364      0.324383769963767      0.0664952102177726      0      0
0.324383769963767      0.32887429374158      0.0691408951868264      0      0
0.32887429374158      0.33342698093713      0.0718708353733368      0      0
0.33342698093713      0.338042692093795      0.0746833653613728      0      0
0.338042692093795      0.342722299667666      0.0775767758211123      0      0
0.342722299667666      0.347466688192458      0.0805493207712863      0      0
0.347466688192458      0.352276754446699      0.0835992227764558      0      0
0.352276754446699      0.357153407623246      0.0867246763803090      0      0
0.357153407623246      0.362097569501131      0.0899238500410249      0      0
0.362097569501131      0.367110174619799      0.0931948867990064      0      0
0.367110174619799      0.372192170455755      0.0965359038728440      0      0
0.372192170455755      0.37734451760165      0.0999449913473519      0      0
0.37734451760165      0.382568189947856      0.103420210088523      0      0
0.382568189947856      0.387864174866547      0.106959588994452      0      0
0.387864174866547      0.393233473398329      0.110561121668669      0      0
0.393233473398329      0.398677100441459      0.114222762582632      0      0
0.398677100441459      0.40419608494368      0.117942422777157      0      0
0.40419608494368      0.409791470096709      0.121717965137859      0      0
0.409791470096709      0.41546431353342      0.125547199267018      0      0
0.41546431353342      0.421215687527758      0.129427875963247      0      0
0.421215687527758      0.427046679197417      0.133357681310639      0      0
0.427046679197417      0.43295839070933      0.137334230370463      0      0
0.43295839070933      0.438951939487993      0.141355060460625      0      0
0.438951939487993      0.445028458426682      0.145417624000824      0      0
0.445028458426682      0.451189096101594      0.149519280894391      0      0
0.451189096101594      0.457435016988945      0.153657290410982      0      0
0.457435016988945      0.463767401685081      0.157828802527443      0      0
0.463767401685081      0.470187447129631      0.162030848677043      0      0
0.470187447129631      0.476696366831751      0.166260331849803      0      0
0.476696366831751      0.483295391099501      0.170514015978497      0      0
0.483295391099501      0.489985767272398      0.174788514536078      0      0
0.489985767272398      0.496768759957182      0.179080278260352      0      0
0.496768759957182      0.503645651266856      0.183385581910713      0      0
0.503645651266856      0.510617741063022      0.187700509949147      0      0
0.510617741063022      0.517686347201588      0.192020941023476      0      0
0.517686347201588      0.524852805781861      0.196342531114409      0      0
0.524852805781861      0.532118471399099      0.200660695189109      0      0
0.532118471399099      0.539484717400551      0.204970587182211      0      0
0.539484717400551      0.546952936145049      0.209267078099865      0      0
0.546952936145049      0.554524539266187      0.213544732012972      0      0
0.554524539266187      0.56220095793915      0.217797779671231      0      0
0.56220095793915      0.569983643151229      0.222020089429273      0      0
0.569983643151229      0.577874065976087      0.226205135128486      0      0
0.577874065976087      0.585873717851818      0.230345960521936      0      0
0.585873717851818      0.59398411086286      0.234435139763050      0      0
0.59398411086286      0.602206778025804      0.238464733399275      0      0
0.602206778025804      0.610543273579166      0.242426239216918      0      0
0.610543273579166      0.618995173277162      0.246310537169228      0      0
0.618995173277162      0.62756407468756      0.250107827482058      0      0
0.62756407468756      0.636251597493652      0.253807560864429      0      0
0.636251597493652      0.645059383800396      0.257398359547716      0      0
0.645059383800396      0.653989098444817      0.260867927627612      0      0
0.653989098444817      0.663042429310678      0.264202948875311      0      0
0.663042429310678      0.672221087647534      0.267388969802600      0      0
0.672221087647534      0.681526808394186      0.270410265288677      0      0
0.681526808394186      0.690961350506615      0.273249683476659      0      0
0.690961350506615      0.70052649729046      0.275888465887372      0      0
0.70052649729046      0.710224056738094      0.278306037726200      0      0
0.710224056738094      0.720055861870372      0.280479762105782      0      0
0.720055861870372      0.730023771083106      0.282384650276394      0      0
0.730023771083106      0.740129668498331      0.283993017810985      0      0
0.740129668498331      0.750375464320448      0.285274073839730      0      0
0.750375464320448      0.76076309519728      0.286193426590105      0      0
0.76076309519728      0.771294524586143      0.286712483253261      0      0
0.771294524586143      0.781971743124969      0.286787714954165      0      0
0.781971743124969      0.792796769008581      0.286369747421686      0      0
0.792796769008581      0.803771648370161      0.285402223391770      0      0
0.803771648370161      0.814898455668016      0.283820361539520      0      0
0.814898455668016      0.826179294077686      0.281549105090048      0      0
0.826179294077686      0.837616295889483      0.278500704947542      0      0
0.837616295889483      0.849211622911536      0.274571506387770      0      0
0.849211622911536      0.860967466878409      0.269637585684513      0      0
0.860967466878409      0.872886049865385      0.263548677248283      0      0
0.872886049865385      0.884969624708479      0.256119471941586      0      0
0.884969624708479      0.897220475430265      0.247116706072031      0      0
0.897220475430265      0.909640917671599      0.236239172301521      0      0
0.909640917671599      0.922233299129318      0.223085085831130      0      0
0.922233299129318      0.935      0.207095052963238      0      0
# END HISTO1D SudakovggExpOutputsN2LLNor12
# BEGIN HISTO1D SudakovggExpOutputsN2LLNor13
PlotOrder=3
LineColor=violet
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\widetilde{\mathbf{V}}^{-1}_{h,\mathrm{exp}}\mathbf{V}_{h}\Right]_{(1,3)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.0000000000000000447717373581329      0      0
0.00000101384324431002      0.00000102787812403307      0.0000000000000000466061470676211      0      0
0.00000102787812403307      0.00000104210729202498      0.0000000000000000485155281803122      0      0
0.00000104210729202498      0.00000105653343786574      0.0000000000000000505031575888350      0      0
0.00000105653343786574      0.00000107115928836782      0.0000000000000000525717398730155      0      0
0.00000107115928836782      0.00000108598760809164      0.0000000000000000547254659103094      0      0
0.00000108598760809164      0.00000110102119986811      0.0000000000000000569675668197035      0      0
0.00000110102119986811      0.00000111626290532839      0.0000000000000000593008729240218      0      0
0.00000111626290532839      0.00000113171560544106      0.0000000000000000617297489233622      0      0
0.00000113171560544106      0.00000114738222105665      0.0000000000000000642579508770971      0      0
0.00000114738222105665      0.00000116326571345971      0.0000000000000000668903462968975      0      0
0.00000116326571345971      0.0000011793690849286      0.0000000000000000696299277443711      0      0
0.0000011793690849286      0.00000119569537930295      0.0000000000000000724817510749056      0      0
0.00000119569537930295      0.000001212247682559      0.0000000000000000754504730655415      0      0
0.000001212247682559      0.00000122902912339292      0.0000000000000000785406192457116      0      0
0.00000122902912339292      0.00000124604287381218      0.0000000000000000817564049156245      0      0
0.00000124604287381218      0.00000126329214973512      0.0000000000000000851050263280291      0      0
0.00000126329214973512      0.00000128078021159884      0.0000000000000000885894968996654      0      0
0.00000128078021159884      0.00000129851036497544      0.0000000000000000922177539700477      0      0
0.00000129851036497544      0.00000131648596119688      0.0000000000000000959945186698754      0      0
0.00000131648596119688      0.00000133471039798844      0.0000000000000000999240472295126      0      0
0.00000133471039798844      0.00000135318712011092      0.000000000000000104016549144461      0      0
0.00000135318712011092      0.00000137191962001179      0.000000000000000108275521643633      0      0
0.00000137191962001179      0.00000139091143848532      0.000000000000000112707311418144      0      0
0.00000139091143848532      0.00000141016616534188      0.000000000000000117323074791354      0      0
0.00000141016616534188      0.00000142968744008643      0.000000000000000122124580170300      0      0
0.00000142968744008643      0.00000144947895260651      0.000000000000000127125246543436      0      0
0.00000144947895260651      0.00000146954444386967      0.000000000000000132329582102926      0      0
0.00000146954444386967      0.00000148988770663059      0.000000000000000137747419775529      0      0
0.00000148988770663059      0.00000151051258614798      0.000000000000000143384276466380      0      0
0.00000151051258614798      0.00000153142298091138      0.000000000000000149255706061280      0      0
0.00000153142298091138      0.00000155262284337812      0.000000000000000155362571250008      0      0
0.00000155262284337812      0.00000157411618072032      0.000000000000000161721963591849      0      0
0.00000157411618072032      0.00000159590705558239      0.000000000000000168343215731126      0      0
0.00000159590705558239      0.0000016179995868489      0.000000000000000175233719441194      0      0
0.0000016179995868489      0.00000164039795042316      0.000000000000000182403236157314      0      0
0.00000164039795042316      0.00000166310638001652      0.000000000000000189870384526646      0      0
0.00000166310638001652      0.00000168612916794864      0.000000000000000197640404481256      0      0
0.00000168612916794864      0.00000170947066595881      0.000000000000000205725957836154      0      0
0.00000170947066595881      0.00000173313528602849      0.000000000000000214148444564989      0      0
0.00000173313528602849      0.00000175712750121529      0.000000000000000222907527021642      0      0
0.00000175712750121529      0.00000178145184649847      0.000000000000000232029102313647      0      0
0.00000178145184649847      0.00000180611291963609      0.000000000000000241525397397545      0      0
0.00000180611291963609      0.00000183111538203409      0.000000000000000251408523009638      0      0
0.00000183111538203409      0.00000185646395962742      0.000000000000000261693828418990      0      0
0.00000185646395962742      0.00000188216344377329      0.000000000000000272400790299022      0      0
0.00000188216344377329      0.00000190821869215684      0.000000000000000283548736411979      0      0
0.00000190821869215684      0.00000193463462970931      0.000000000000000295145305332076      0      0
0.00000193463462970931      0.000001961416249539      0.000000000000000307223615806320      0      0
0.000001961416249539      0.00000198856861387501      0.000000000000000319789088736110      0      0
0.00000198856861387501      0.00000201609685502412      0.000000000000000332867492136141      0      0
0.00000201609685502412      0.00000204400617634088      0.000000000000000346486617883688      0      0
0.00000204400617634088      0.00000207230185321116      0.000000000000000360656079967264      0      0
0.00000207230185321116      0.00000210098923404927      0.000000000000000375409723947459      0      0
0.00000210098923404927      0.00000213007374130893      0.000000000000000390763175826500      0      0
0.00000213007374130893      0.00000215956087250823      0.000000000000000406747088352894      0      0
0.00000215956087250823      0.00000218945620126872      0.000000000000000423388504004580      0      0
0.00000218945620126872      0.00000221976537836897      0.000000000000000440704393137903      0      0
0.00000221976537836897      0.00000225049413281266      0.000000000000000458719084192114      0      0
0.00000225049413281266      0.00000228164827291145      0.000000000000000477480431427767      0      0
0.00000228164827291145      0.0000023132336873829      0.000000000000000497015615961543      0      0
0.0000023132336873829      0.0000023452563464635      0.000000000000000517334590827879      0      0
0.0000023452563464635      0.00000237772230303722      0.000000000000000538483282041024      0      0
0.00000237772230303722      0.00000241063769377955      0.000000000000000560515068145578      0      0
0.00000241063769377955      0.00000244400874031748      0.000000000000000583427665419482      0      0
0.00000244400874031748      0.00000247784175040552      0.000000000000000607288481695809      0      0
0.00000247784175040552      0.00000251214311911795      0.000000000000000632105370927889      0      0
0.00000251214311911795      0.00000254691933005764      0.000000000000000657961791467346      0      0
0.00000254691933005764      0.00000258217695658154      0.000000000000000684847090334524      0      0
0.00000258217695658154      0.0000026179226630432      0.000000000000000712844007837218      0      0
0.0000026179226630432      0.00000265416320605244      0.000000000000000742003363416722      0      0
0.00000265416320605244      0.00000269090543575249      0.000000000000000772319032441138      0      0
0.00000269090543575249      0.00000272815629711478      0.000000000000000803892412573162      0      0
0.00000272815629711478      0.00000276592283125165      0.000000000000000836754198727926      0      0
0.00000276592283125165      0.00000280421217674733      0.000000000000000870945104626012      0      0
0.00000280421217674733      0.00000284303157100718      0.000000000000000906543567142214      0      0
0.00000284303157100718      0.00000288238835162573      0.000000000000000943598965865248      0      0
0.00000288238835162573      0.00000292228995777364      0.000000000000000982169292171281      0      0
0.00000292228995777364      0.00000296274393160382      0.00000000000000102230348709102      0      0
0.00000296274393160382      0.00000300375791967704      0.00000000000000106410079191233      0      0
0.00000300375791967704      0.00000304533967440728      0.00000000000000110756614999699      0      0
0.00000304533967440728      0.0000030874970555271      0.00000000000000115285145804227      0      0
0.0000030874970555271      0.00000313023803157323      0.00000000000000119994809963064      0      0
0.00000313023803157323      0.00000317357068139281      0.00000000000000124897960542312      0      0
0.00000317357068139281      0.00000321750319567045      0.00000000000000130003209832928      0      0
0.00000321750319567045      0.00000326204387847638      0.00000000000000135314177210271      0      0
0.00000326204387847638      0.00000330720114883614      0.00000000000000140843539180122      0      0
0.00000330720114883614      0.00000335298354232185      0.00000000000000146594822751810      0      0
0.00000335298354232185      0.00000339939971266569      0.00000000000000152584028403278      0      0
0.00000339939971266569      0.00000344645843339553      0.00000000000000158822780179315      0      0
0.00000344645843339553      0.00000349416859949336      0.00000000000000165309302023140      0      0
0.00000349416859949336      0.00000354253922907654      0.00000000000000172061915046999      0      0
0.00000354253922907654      0.00000359157946510248      0.00000000000000179087565711469      0      0
0.00000359157946510248      0.00000364129857709674      0.00000000000000186403088180352      0      0
0.00000364129857709674      0.00000369170596290522      0.00000000000000194018716646964      0      0
0.00000369170596290522      0.00000374281115047047      0.00000000000000201946276529171      0      0
0.00000374281115047047      0.0000037946237996327      0.00000000000000210195178375235      0      0
0.0000037946237996327      0.00000384715370395563      0.00000000000000218775879752593      0      0
0.00000384715370395563      0.00000390041079257769      0.00000000000000227717106494385      0      0
0.00000390041079257769      0.00000395440513208878      0.00000000000000237011899951670      0      0
0.00000395440513208878      0.00000400914692843308      0.00000000000000246699197450822      0      0
0.00000400914692843308      0.00000406464652883815      0.00000000000000256769618001960      0      0
0.00000406464652883815      0.00000412091442377072      0.00000000000000267254346719110      0      0
0.00000412091442377072      0.00000417796124891967      0.00000000000000278161773330570      0      0
0.00000417796124891967      0.00000423579778720626      0.00000000000000289519995071584      0      0
0.00000423579778720626      0.0000042944349708224      0.00000000000000301343730643817      0      0
0.0000042944349708224      0.00000435388388329698      0.00000000000000313652539768555      0      0
0.00000435388388329698      0.00000441415576159092      0.00000000000000326461345129525      0      0
0.00000441415576159092      0.0000044752619982211      0.00000000000000339785590628836      0      0
0.0000044752619982211      0.00000453721414341383      0.00000000000000353654678655265      0      0
0.00000453721414341383      0.00000460002390728798      0.00000000000000368100138266950      0      0
0.00000460002390728798      0.0000046637031620685      0.00000000000000383127820424442      0      0
0.0000046637031620685      0.00000472826394433043      0.00000000000000398763931180429      0      0
0.00000472826394433043      0.00000479371845727405      0.00000000000000415041402087546      0      0
0.00000479371845727405      0.00000486007907303155      0.00000000000000431987005512676      0      0
0.00000486007907303155      0.00000492735833500554      0.00000000000000449610607842899      0      0
0.00000492735833500554      0.00000499556896024003      0.00000000000000467963473273186      0      0
0.00000499556896024003      0.00000506472384182418      0.00000000000000487064236165488      0      0
0.00000506472384182418      0.00000513483605132934      0.00000000000000506963029324489      0      0
0.00000513483605132934      0.00000520591884127979      0.00000000000000527658353241239      0      0
0.00000520591884127979      0.00000527798564765776      0.00000000000000549171445341978      0      0
0.00000527798564765776      0.00000535105009244307      0.00000000000000571579038289163      0      0
0.00000535105009244307      0.00000542512598618791      0.00000000000000594905045133034      0      0
0.00000542512598618791      0.00000550022733062734      0.00000000000000619199818802106      0      0
0.00000550022733062734      0.00000557636832132587      0.00000000000000644464086280970      0      0
0.00000557636832132587      0.00000565356335036064      0.00000000000000670773485004448      0      0
0.00000565356335036064      0.00000573182700904185      0.00000000000000698118149700385      0      0
0.00000573182700904185      0.00000581117409067079      0.00000000000000726609757636368      0      0
0.00000581117409067079      0.000005891619593336      0.00000000000000756275559593071      0      0
0.000005891619593336      0.00000597317872274825      0.00000000000000787131933211210      0      0
0.00000597317872274825      0.00000605586689511467      0.00000000000000819224611024210      0      0
0.00000605586689511467      0.0000061396997400527      0.00000000000000852682821327502      0      0
0.0000061396997400527      0.00000622469310354442      0.00000000000000887489954846882      0      0
0.00000622469310354442      0.00000631086305093168      0.00000000000000923697166976779      0      0
0.00000631086305093168      0.0000063982258699528      0.00000000000000961380197295789      0      0
0.0000063982258699528      0.00000648679807382125      0.0000000000000100058738015806      0      0
0.00000648679807382125      0.00000657659640434692      0.0000000000000104138579991507      0      0
0.00000657659640434692      0.00000666763783510069      0.0000000000000108386118014609      0      0
0.00000666763783510069      0.00000675993957462272      0.0000000000000112809820673555      0      0
0.00000675993957462272      0.0000068535190696752      0.0000000000000117412473521319      0      0
0.0000068535190696752      0.00000694839400854009      0.0000000000000122194793839217      0      0
0.00000694839400854009      0.00000704458232436258      0.0000000000000127178670675437      0      0
0.00000704458232436258      0.00000714210219854078      0.0000000000000132364875207160      0      0
0.00000714210219854078      0.00000724097206416231      0.0000000000000137774244904757      0      0
0.00000724097206416231      0.00000734121060948854      0.0000000000000143392828116172      0      0
0.00000734121060948854      0.000007442836781487      0.0000000000000149233242211375      0      0
0.000007442836781487      0.00000754586978941272      0.0000000000000155322304192285      0      0
0.00000754586978941272      0.00000765032910843916      0.0000000000000161656495608401      0      0
0.00000765032910843916      0.00000775623448333934      0.0000000000000168253977030226      0      0
0.00000775623448333934      0.00000786360593221801      0.0000000000000175106383392218      0      0
0.00000786360593221801      0.00000797246375029542      0.0000000000000182256010569167      0      0
0.00000797246375029542      0.00000808282851374354      0.0000000000000189676608068435      0      0
0.00000808282851374354      0.00000819472108357529      0.0000000000000197409996094012      0      0
0.00000819472108357529      0.00000830816260958769      0.0000000000000205462394311984      0      0
0.00000830816260958769      0.00000842317453435958      0.0000000000000213852129891546      0      0
0.00000842317453435958      0.00000853977859730466      0.0000000000000222574494719167      0      0
0.00000853977859730466      0.00000865799683878063      0.0000000000000231632496323220      0      0
0.00000865799683878063      0.00000877785160425524      0.0000000000000241084429240630      0      0
0.00000877785160425524      0.00000889936554853005      0.0000000000000250928502866731      0      0
0.00000889936554853005      0.00000902256164002253      0.0000000000000261158322681302      0      0
0.00000902256164002253      0.00000914746316510757      0.0000000000000271806152408410      0      0
0.00000914746316510757      0.00000927409373251906      0.0000000000000282889794988733      0      0
0.00000927409373251906      0.00000940247727781235      0.0000000000000294396063202099      0      0
0.00000940247727781235      0.00000953263806788851      0.0000000000000306427473733461      0      0
0.00000953263806788851      0.00000966460070558129      0.0000000000000318922471307368      0      0
0.00000966460070558129      0.00000979839013430744      0.0000000000000331909607281496      0      0
0.00000979839013430744      0.00000993403164278155      0.0000000000000345448560342984      0      0
0.00000993403164278155      0.000010071550869796      0.0000000000000359532271366004      0      0
0.000010071550869796      0.0000102109738090674      0.0000000000000374177153925311      0      0
0.0000102109738090674      0.0000103523268141496      0.0000000000000389444609889028      0      0
0.0000103523268141496      0.000010495636603415      0.0000000000000405290026444887      0      0
0.000010495636603415      0.0000106409302651053      0.0000000000000421809979724047      0      0
0.0000106409302651053      0.000010788235262451      0.0000000000000439056315917259      0      0
0.000010788235262451      0.0000109375794388631      0.0000000000000456946306480809      0      0
0.0000109375794388631      0.0000110889910231955      0.0000000000000475578997683420      0      0
0.0000110889910231955      0.0000112424986350812      0.0000000000000494932757189261      0      0
0.0000112424986350812      0.0000113981312903417      0.0000000000000515092695786140      0      0
0.0000113981312903417      0.0000115559184064716      0.0000000000000536114591393397      0      0
0.0000115559184064716      0.000011715889808199      0.0000000000000558005624232502      0      0
0.000011715889808199      0.0000118780757331232      0.0000000000000580712251593608      0      0
0.0000118780757331232      0.0000120425068374297      0.0000000000000604361243502272      0      0
0.0000120425068374297      0.0000122092142016854      0.0000000000000629009290898452      0      0
0.0000122092142016854      0.0000123782293367127      0.0000000000000654646805710948      0      0
0.0000123782293367127      0.0000125495841895462      0.0000000000000681329629075931      0      0
0.0000125495841895462      0.0000127233111494713      0.0000000000000709143476276868      0      0
0.0000127233111494713      0.0000128994430541458      0.0000000000000738111591580632      0      0
0.0000128994430541458      0.0000130780131958075      0.0000000000000768187634154571      0      0
0.0000130780131958075      0.0000132590553275668      0.0000000000000799441773273934      0      0
0.0000132590553275668      0.0000134426036697863      0.0000000000000832009199136517      0      0
0.0000134426036697863      0.00001362869291655      0.0000000000000865935010005721      0      0
0.00001362869291655      0.00001381735824222      0.0000000000000901236934720170      0      0
0.00001381735824222      0.0000140086353080861      0.0000000000000938007418945009      0      0
0.0000140086353080861      0.0000142025602691059      0.0000000000000976373213890273      0      0
0.0000142025602691059      0.0000143991697807389      0.000000000000101603485533365      0      0
0.0000143991697807389      0.0000145985010058751      0.000000000000105758969820086      0      0
0.0000145985010058751      0.0000148005916218595      0.000000000000110074297123294      0      0
0.0000148005916218595      0.0000150054798276138      0.000000000000114553966333624      0      0
0.0000150054798276138      0.0000152132043508565      0.000000000000119226014038168      0      0
0.0000152132043508565      0.0000154238044554237      0.000000000000124078991946502      0      0
0.0000154238044554237      0.0000156373199486901      0.000000000000129140671757141      0      0
0.0000156373199486901      0.0000158537911890937      0.000000000000134428940173074      0      0
0.0000158537911890937      0.0000160732590937644      0.000000000000139904968733453      0      0
0.0000160732590937644      0.0000162957651462576      0.000000000000145619157667283      0      0
0.0000162957651462576      0.000016521351404396      0.000000000000151535873243925      0      0
0.000016521351404396      0.0000167500605082187      0.000000000000157720182225438      0      0
0.0000167500605082187      0.0000169819356880416      0.000000000000164170706182246      0      0
0.0000169819356880416      0.0000172170207726282      0.000000000000170870479338158      0      0
0.0000172170207726282      0.0000174553601974744      0.000000000000177817947168919      0      0
0.0000174553601974744      0.0000176969990132074      0.000000000000185072737652885      0      0
0.0000176969990132074      0.0000179419828941014      0.000000000000192651915904711      0      0
0.0000179419828941014      0.0000181903581467107      0.000000000000200503863752663      0      0
0.0000181903581467107      0.0000184421717186223      0.000000000000208699588914221      0      0
0.0000184421717186223      0.0000186974712073306      0.000000000000217211944270988      0      0
0.0000186974712073306      0.0000189563048692332      0.000000000000226088040478827      0      0
0.0000189563048692332      0.0000192187216287532      0.000000000000235272259930423      0      0
0.0000192187216287532      0.0000194847710875863      0.000000000000244899257877001      0      0
0.0000194847710875863      0.0000197545035340766      0.000000000000254876346631843      0      0
0.0000197545035340766      0.000020027969952722      0.000000000000265325237996905      0      0
0.000020027969952722      0.0000203052220338112      0.000000000000276117816865455      0      0
0.0000203052220338112      0.0000205863121831945      0.000000000000287397352649901      0      0
0.0000205863121831945      0.0000208712935321888      0.000000000000299186214962743      0      0
0.0000208712935321888      0.000021160219947621      0.000000000000311345025013728      0      0
0.000021160219947621      0.0000214531460420097      0.000000000000324115165282604      0      0
0.0000214531460420097      0.0000217501271838877      0.000000000000337368852947290      0      0
0.0000217501271838877      0.0000220512195082683      0.000000000000351124091183471      0      0
0.0000220512195082683      0.0000223564799272551      0.000000000000365433732484711      0      0
0.0000223564799272551      0.0000226659661408002      0.000000000000380458503467364      0      0
0.0000226659661408002      0.0000229797366476099      0.000000000000395929030334397      0      0
0.0000229797366476099      0.0000232978507562027      0.000000000000412121988454004      0      0
0.0000232978507562027      0.0000236203685961192      0.000000000000429026026837129      0      0
0.0000236203685961192      0.000023947351129288      0.000000000000446592284432863      0      0
0.000023947351129288      0.0000242788601615485      0.000000000000464856879452050      0      0
0.0000242788601615485      0.0000246149583543337      0.000000000000483848088495278      0      0
0.0000246149583543337      0.0000249557092365137      0.000000000000503594487771971      0      0
0.0000249557092365137      0.0000253011772164045      0.000000000000524169563519584      0      0
0.0000253011772164045      0.0000256514275939423      0.000000000000545669083811939      0      0
0.0000256514275939423      0.0000260065265730261      0.000000000000568096036556218      0      0
0.0000260065265730261      0.0000263665412740315      0.000000000000591375222912913      0      0
0.0000263665412740315      0.0000267315397464981      0.000000000000615525625215186      0      0
0.0000267315397464981      0.0000271015909819919      0.000000000000640668062224413      0      0
0.0000271015909819919      0.0000274767649271459      0.000000000000666888971040603      0      0
0.0000274767649271459      0.0000278571324968813      0.000000000000694214624467218      0      0
0.0000278571324968813      0.0000282427655878122      0.000000000000722676534662417      0      0
0.0000282427655878122      0.0000286337370918349      0.000000000000752366987700230      0      0
0.0000286337370918349      0.0000290301209099061      0.000000000000783371645475245      0      0
0.0000290301209099061      0.0000294319919660113      0.000000000000815407221553780      0      0
0.0000294319919660113      0.0000298394262213274      0.000000000000848814775073597      0      0
0.0000298394262213274      0.00003025250068858      0.000000000000883666191963286      0      0
0.00003025250068858      0.000030671293446601      0.000000000000920126242000938      0      0
0.000030671293446601      0.0000310958836550867      0.000000000000957891637453330      0      0
0.0000310958836550867      0.00003152635156956      0.000000000000997264115739147      0      0
0.00003152635156956      0.000031962778556541      0.00000000000103811381604212      0      0
0.000031962778556541      0.0000324052471089262      0.00000000000108062289600785      0      0
0.0000324052471089262      0.0000328538408615817      0.00000000000112514443478125      0      0
0.0000328538408615817      0.000033308644607151      0.00000000000117160279866929      0      0
0.000033308644607151      0.0000337697443120835      0.00000000000121973002449754      0      0
0.0000337697443120835      0.0000342372271328825      0.00000000000126962049301466      0      0
0.0000342372271328825      0.0000347111814325807      0.00000000000132236641733662      0      0
0.0000347111814325807      0.0000351916967974413      0.00000000000137673967641754      0      0
0.0000351916967974413      0.0000356788640538924      0.00000000000143354674403902      0      0
0.0000356788640538924      0.0000361727752856944      0.00000000000149236617452402      0      0
0.0000361727752856944      0.0000366735238513458      0.00000000000155417060534218      0      0
0.0000366735238513458      0.0000371812044017293      0.00000000000161817482862715      0      0
0.0000371812044017293      0.0000376959128980032      0.00000000000168513486743380      0      0
0.0000376959128980032      0.0000382177466297395      0.00000000000175409144058536      0      0
0.0000382177466297395      0.0000387468042333134      0.00000000000182649112250892      0      0
0.0000387468042333134      0.0000392831857105477      0.00000000000190214881438827      0      0
0.0000392831857105477      0.0000398269924476147      0.00000000000198112019379262      0      0
0.0000398269924476147      0.0000403783272342003      0.00000000000206330962573143      0      0
0.0000403783272342003      0.0000409372942829333      0.00000000000214806012978922      0      0
0.0000409372942829333      0.0000415039992490831      0.00000000000223777619862266      0      0
0.0000415039992490831      0.000042078549250531      0.00000000000233049488026249      0      0
0.000042078549250531      0.0000426610528880173      0.00000000000242623956122433      0      0
0.0000426610528880173      0.0000432516202656688      0.00000000000252759818662846      0      0
0.0000432516202656688      0.0000438503630118107      0.00000000000263186051477539      0      0
0.0000438503630118107      0.0000444573943000663      0.00000000000274192569075524      0      0
0.0000444573943000663      0.0000450728288707489      0.00000000000285587868579204      0      0
0.0000450728288707489      0.0000456967830525504      0.00000000000297358925923637      0      0
0.0000456967830525504      0.0000463293747845289      0.00000000000309786443296497      0      0
0.0000463293747845289      0.0000469707236384016      0.00000000000322591661079140      0      0
0.0000469707236384016      0.0000476209508411464      0.00000000000336086305923923      0      0
0.0000476209508411464      0.0000482801792979158      0.00000000000350032776270599      0      0
0.0000482801792979158      0.0000489485336152684      0.00000000000364754627517372      0      0
0.0000489485336152684      0.0000496261401247217      0.00000000000379890951194180      0      0
0.0000496261401247217      0.0000503131269066316      0.00000000000395922982056514      0      0
0.0000503131269066316      0.0000510096238144011      0.00000000000412452935556705      0      0
0.0000510096238144011      0.000051715762499026      0.00000000000429598195173546      0      0
0.000051715762499026      0.000052431676433979      0.00000000000447667785648341      0      0
0.000052431676433979      0.0000531575009404385      0.00000000000466242283606592      0      0
0.0000531575009404385      0.0000538933732128671      0.00000000000485807552707073      0      0
0.0000538933732128671      0.0000546394323449439      0.00000000000506324683375420      0      0
0.0000546394323449439      0.0000553958193558558      0.00000000000527454910058443      0      0
0.0000553958193558558      0.0000561626772169526      0.00000000000549871675048703      0      0
0.0000561626772169526      0.0000569401508787716      0.00000000000572776498172442      0      0
0.0000569401508787716      0.0000577283872984359      0.00000000000597099802544267      0      0
0.0000577283872984359      0.0000585275354674316      0.00000000000622030552367198      0      0
0.0000585275354674316      0.0000593377464397706      0.00000000000648279503692480      0      0
0.0000593377464397706      0.0000601591733605423      0.00000000000676043975307715      0      0
0.0000601591733605423      0.0000609919714948611      0.00000000000704650743538064      0      0
0.0000609919714948611      0.0000618362982572143      0.00000000000734065020656383      0      0
0.0000618362982572143      0.0000626923132412161      0.00000000000765436985067451      0      0
0.0000626923132412161      0.0000635601782497746      0.00000000000797613312194213      0      0
0.0000635601782497746      0.0000644400573256746      0.00000000000831970457274947      0      0
0.0000644400573256746      0.0000653321167825856      0.00000000000867332714448381      0      0
0.0000653321167825856      0.0000662365252364977      0.00000000000903671959467482      0      0
0.0000662365252364977      0.0000671534536375933      0.00000000000942451608533506      0      0
0.0000671534536375933      0.0000680830753025601      0.00000000000982358491705175      0      0
0.0000680830753025601      0.0000690255659473509      0.0000000000102498680417302      0      0
0.0000690255659473509      0.0000699811037203975      0.0000000000106880632904461      0      0
0.0000699811037203975      0.0000709498692362838      0.0000000000111413592822218      0      0
0.0000709498692362838      0.0000719320456098856      0.0000000000116233483856697      0      0
0.0000719320456098856      0.0000729278184909828      0.0000000000121224465041553      0      0
0.0000729278184909828      0.0000739373760993502      0.0000000000126356794038750      0      0
0.0000739373760993502      0.0000749609092603353      0.0000000000131863754688215      0      0
0.0000749609092603353      0.0000759986114409274      0.0000000000137523566097364      0      0
0.0000759986114409274      0.0000770506787863264      0.0000000000143402155638171      0      0
0.0000770506787863264      0.0000781173101570184      0.0000000000149595538450453      0      0
0.0000781173101570184      0.0000791987071663636      0.0000000000156053108764875      0      0
0.0000791987071663636      0.0000802950742187053      0.0000000000162925521569311      0      0
0.0000802950742187053      0.000081406618548006      0.0000000000169899121196808      0      0
0.000081406618548006      0.0000825335502570186      0.0000000000177302936961630      0      0
0.0000825335502570186      0.0000836760823569998      0.0000000000185113741406034      0      0
0.0000836760823569998      0.0000848344308079731      0.0000000000193106509661156      0      0
0.0000848344308079731      0.0000860088145595493      0.0000000000201527920669697      0      0
0.0000860088145595493      0.0000871994555923124      0.0000000000210437888372868      0      0
0.0000871994555923124      0.0000884065789597775      0.0000000000219486077699119      0      0
0.0000884065789597775      0.0000896304128309307      0.0000000000229097758819183      0      0
0.0000896304128309307      0.0000908711885333572      0.0000000000239190013053152      0      0
0.0000908711885333572      0.0000921291405969664      0.0000000000249882862242311      0      0
0.0000921291405969664      0.0000934045067983223      0.0000000000260833653446116      0      0
0.0000934045067983223      0.0000946975282055884      0.0000000000272351973703064      0      0
0.0000946975282055884      0.0000960084492240934      0.0000000000284459837797895      0      0
0.0000960084492240934      0.0000973375176425286      0.0000000000296857488560016      0      0
0.0000973375176425286      0.000098684984679785      0.0000000000309992540381600      0      0
0.000098684984679785      0.000100051105032438      0.0000000000323762121110773      0      0
0.000100051105032438      0.000101436136922889      0.0000000000338423405063683      0      0
0.000101436136922889      0.000102840342148178      0.0000000000353271894360108      0      0
0.000102840342148178      0.000104263986129461      0.0000000000369188029919455      0      0
0.000104263986129461      0.000105707337962187      0.0000000000385626296070174      0      0
0.000105707337962187      0.00010717067046696      0.0000000000402980251811065      0      0
0.00010717067046696      0.000108654260241103      0.0000000000421132500307865      0      0
0.000108654260241103      0.000110158387710945      0.0000000000440300900401177      0      0
0.000110158387710945      0.000111683337184825      0.0000000000460121031804540      0      0
0.000111683337184825      0.000113229396906833      0.0000000000480548536296813      0      0
0.000113229396906833      0.00011479685911129      0.0000000000502709386962661      0      0
0.00011479685911129      0.000116386020077991      0.0000000000525116036247994      0      0
0.000116386020077991      0.000117997180188201      0.0000000000548920502010600      0      0
0.000117997180188201      0.00011963064398144      0.0000000000574174728476700      0      0
0.00011963064398144      0.00012128672021304      0.0000000000600533391148068      0      0
0.00012128672021304      0.00012296572191251      0.0000000000627774920051724      0      0
0.00012296572191251      0.000124667966442703      0.0000000000656201684098193      0      0
0.000124667966442703      0.000126393775559803      0.0000000000686319124788281      0      0
0.000126393775559803      0.000128143475474143      0.0000000000718319771531557      0      0
0.000128143475474143      0.000129917396911867      0.0000000000751341842404502      0      0
0.000129917396911867      0.000131715875177439      0.0000000000786188727833609      0      0
0.000131715875177439      0.000133539250217029      0.0000000000822055826182879      0      0
0.000133539250217029      0.00013538786668276      0.0000000000860168911624127      0      0
0.00013538786668276      0.000137262073997862      0.0000000000900675280950459      0      0
0.000137262073997862      0.000139162226422714      0.0000000000942067987442172      0      0
0.000139162226422714      0.00014108868312181      0.0000000000986409015911987      0      0
0.00014108868312181      0.000143041808231644      0.000000000103166402334586      0      0
0.000143041808231644      0.000145021970929542      0.000000000107979511226780      0      0
0.000145021970929542      0.00014702954550344      0.000000000113073076719305      0      0
0.00014702954550344      0.000149064911422635      0.000000000118478379907492      0      0
0.000149064911422635      0.00015112845340951      0.000000000123911713856940      0      0
0.00015112845340951      0.000153220561512254      0.000000000129888628541866      0      0
0.000153220561512254      0.000155341631178586      0.000000000136020836048248      0      0
0.000155341631178586      0.000157492063330508      0.000000000142448904569833      0      0
0.000157492063330508      0.000159672264440082      0.000000000149226408546757      0      0
0.000159672264440082      0.00016188264660626      0.000000000156179579218359      0      0
0.00016188264660626      0.000164123627632783      0.000000000163673831550035      0      0
0.000164123627632783      0.00016639563110715      0.000000000171368395299543      0      0
0.00016639563110715      0.000168699086480686      0.000000000179690954713841      0      0
0.000168699086480686      0.000171034429149716      0.000000000188328893044153      0      0
0.000171034429149716      0.00017340210053786      0.000000000197307793645090      0      0
0.00017340210053786      0.000175802548179476      0.000000000206619685973041      0      0
0.000175802548179476      0.000178236225804249      0.000000000216709496601052      0      0
0.000178236225804249      0.000180703593422953      0.000000000227062177022824      0      0
0.000180703593422953      0.000183205117414405      0.000000000238229146079578      0      0
0.000183205117414405      0.000185741270613619      0.000000000249620821950691      0      0
0.000185741270613619      0.000188312532401177      0.000000000261652610451536      0      0
0.000188312532401177      0.000190919388793845      0.000000000274436925772468      0      0
0.000190919388793845      0.000193562332536437      0.000000000287896151227142      0      0
0.000193562332536437      0.000196241863194957      0.000000000301577312812763      0      0
0.000196241863194957      0.000198958487251018      0.000000000316553644470990      0      0
0.000198958487251018      0.000201712718197586      0.000000000331662813448268      0      0
0.000201712718197586      0.000204505076636033      0.000000000348171794628549      0      0
0.000204505076636033      0.000207336090374545      0.000000000365381374304663      0      0
0.000207336090374545      0.000210206294527884      0.000000000383314160072293      0      0
0.000210206294527884      0.000213116231618538      0.000000000402015763959103      0      0
0.000213116231618538      0.000216066451679264      0.000000000421428931860418      0      0
0.000216066451679264      0.000219057512357059      0.000000000442495251027813      0      0
0.000219057512357059      0.000222089979018563      0.000000000464298974301629      0      0
0.000222089979018563      0.000225164424856924      0.000000000487401115956028      0      0
0.000225164424856924      0.000228281431000144      0.000000000510997538314659      0      0
0.000228281431000144      0.00023144158662092      0.000000000536443136644546      0      0
0.00023144158662092      0.000234645489048012      0.000000000563210516356209      0      0
0.000234645489048012      0.000237893743879147      0.000000000591090457209189      0      0
0.000237893743879147      0.000241186965095492      0.000000000620259720294688      0      0
0.000241186965095492      0.000244525775177701      0.000000000651544239963257      0      0
0.000244525775177701      0.000247910805223583      0.000000000684487436537389      0      0
0.000247910805223583      0.000251342695067386      0.000000000717750631970304      0      0
0.000251342695067386      0.000254822093400743      0.000000000754489141724375      0      0
0.000254822093400743      0.00025834965789528      0.000000000792001560327781      0      0
0.00025834965789528      0.000261926055326934      0.000000000830941124491096      0      0
0.000261926055326934      0.000265551961701985      0.000000000872582889031110      0      0
0.000265551961701985      0.00026922806238483      0.000000000916428836414086      0      0
0.00026922806238483      0.000272955052227537      0.000000000962340807883914      0      0
0.000272955052227537      0.000276733635701177      0.00000000101090064073793      0      0
0.000276733635701177      0.000280564527028988      0.00000000106285613351695      0      0
0.000280564527028988      0.000284448450321376      0.00000000111598434415987      0      0
0.000284448450321376      0.000288386139712781      0.00000000117152638511636      0      0
0.000288386139712781      0.000292378339500449      0.00000000123157416687900      0      0
0.000292378339500449      0.000296425804285111      0.00000000129348498398829      0      0
0.000296425804285111      0.000300529299113624      0.00000000135760299166924      0      0
0.000300529299113624      0.000304689599623573      0.00000000142715250465262      0      0
0.000304689599623573      0.000308907492189884      0.00000000150017622854345      0      0
0.000308907492189884      0.000313183774073464      0.00000000157631691389659      0      0
0.000313183774073464      0.000317519253571897      0.00000000165595504203532      0      0
0.000317519253571897      0.000321914750172228      0.00000000173898093068927      0      0
0.000321914750172228      0.000326371094705861      0.00000000182578388853841      0      0
0.000326371094705861      0.000330889129505603      0.00000000191943437862372      0      0
0.000330889129505603      0.000335469708564879      0.00000000201846264939709      0      0
0.000335469708564879      0.000340113697699154      0.00000000211785847801621      0      0
0.000340113697699154      0.000344821974709588      0.00000000222874707302539      0      0
0.000344821974709588      0.000349595429548956      0.00000000233870184162758      0      0
0.000349595429548956      0.000354434964489868      0.00000000245897035484688      0      0
0.000354434964489868      0.000359341494295315      0.00000000258593896461557      0      0
0.000359341494295315      0.000364315946391572      0.00000000271577220859706      0      0
0.000364315946391572      0.000369359261043507      0.00000000285213207508471      0      0
0.000369359261043507      0.000374472391532301      0.00000000299651234816050      0      0
0.000374472391532301      0.00037965630433564      0.00000000314896954110064      0      0
0.00037965630433564      0.000384911979310397      0.00000000331012993693127      0      0
0.000384911979310397      0.000390240409877844      0.00000000348081882401205      0      0
0.000390240409877844      0.000395642603211426      0.00000000365888353216527      0      0
0.000395642603211426      0.000401119580427133      0.00000000384057718087949      0      0
0.000401119580427133      0.000406672376776519      0.00000000403609556017782      0      0
0.000406672376776519      0.000412302041842373      0.00000000424549277469984      0      0
0.000412302041842373      0.000418009639737117      0.00000000445502358373479      0      0
0.000418009639737117      0.000423796249303941      0.00000000468794216966472      0      0
0.000423796249303941      0.000429662964320725      0.00000000492120150757612      0      0
0.000429662964320725      0.000435610893706785      0.00000000517079398560165      0      0
0.000435610893706785      0.000441641161732474      0.00000000543956653585977      0      0
0.000441641161732474      0.000447754908231697      0.00000000571318360934581      0      0
0.000447754908231697      0.000453953288817359      0.00000000599822194920391      0      0
0.000453953288817359      0.000460237475099795      0.00000000630056240558433      0      0
0.000460237475099795      0.000466608654908228      0.00000000661991292541084      0      0
0.000466608654908228      0.000473068032515292      0.00000000695532709596001      0      0
0.000473068032515292      0.000479616828864662      0.00000000730748066423977      0      0
0.000479616828864662      0.000486256281801832      0.00000000767910405068461      0      0
0.000486256281801832      0.000492987646308097      0.00000000807343078555970      0      0
0.000492987646308097      0.000499812194737762      0.00000000848675617902871      0      0
0.000499812194737762      0.000506731217058643      0.00000000890788819640069      0      0
0.000506731217058643      0.0005137460210959      0.00000000935136331542154      0      0
0.0005137460210959      0.000520857932779231      0.00000000983733959990819      0      0
0.000520857932779231      0.000528068296393506      0.0000000103204918347407      0      0
0.000528068296393506      0.000535378474832857      0.0000000108489753854634      0      0
0.000535378474832857      0.000542789849858294      0.0000000113868721518917      0      0
0.000542789849858294      0.000550303822358882      0.0000000119710611942978      0      0
0.000550303822358882      0.000557921812616533      0.0000000125545476210147      0      0
0.000557921812616533      0.000565645260574473      0.0000000132015958864512      0      0
0.000565645260574473      0.00057347562610941      0.0000000138626229199958      0      0
0.00057347562610941      0.000581414389307485      0.0000000145402070635779      0      0
0.000581414389307485      0.000589463050744029      0.0000000152693933341498      0      0
0.000589463050744029      0.000597623131767208      0.0000000160449834091697      0      0
0.000597623131767208      0.000605896174785581      0.0000000168538629294471      0      0
0.000605896174785581      0.000614283743559644      0.0000000176957243479454      0      0
0.000614283743559644      0.000622787423497414      0.0000000185761582644190      0      0
0.000622787423497414      0.000631408821954096      0.0000000194998337494791      0      0
0.000631408821954096      0.000640149568535908      0.0000000204687294543802      0      0
0.000640149568535908      0.000649011315408104      0.0000000214815209821339      0      0
0.000649011315408104      0.000657995737607266      0.0000000225345777645736      0      0
0.000657995737607266      0.000667104533357915      0.0000000236307070233954      0      0
0.000667104533357915      0.00067633942439351      0.0000000247926363623576      0      0
0.00067633942439351      0.000685702156281888      0.0000000260418296535907      0      0
0.000685702156281888      0.000695194498755206      0.0000000273359329889686      0      0
0.000695194498755206      0.000704818246044455      0.0000000286407730939303      0      0
0.000704818246044455      0.000714575217218609      0.0000000300652336816581      0      0
0.000714575217218609      0.000724467256528451      0.0000000315569019979477      0      0
0.000724467256528451      0.000734496233755185      0.0000000330566916376461      0      0
0.000734496233755185      0.000744664044563847      0.0000000347266287484296      0      0
0.000744664044563847      0.000754972610861632      0.0000000363600166232908      0      0
0.000754972610861632      0.000765423881161163      0.0000000381921351179028      0      0
0.000765423881161163      0.0007760198309488      0.0000000399873794458995      0      0
0.0007760198309488      0.000786762463058045      0.0000000419703746346787      0      0
0.000786762463058045      0.00079765380804811      0.0000000440003314093114      0      0
0.00079765380804811      0.000808695924587738      0.0000000460753470270440      0      0
0.000808695924587738      0.000819890899844323      0.0000000483585609994649      0      0
0.000819890899844323      0.00083124084987843      0.0000000506940625482076      0      0
0.00083124084987843      0.000842747920043766      0.0000000530679207090453      0      0
0.000842747920043766      0.000854414285392693      0.0000000556030642110275      0      0
0.000854414285392693      0.000866242151087355      0.0000000583113155770963      0      0
0.000866242151087355      0.000878233752816494      0.0000000611351678326660      0      0
0.000878233752816494      0.000890391357218039      0.0000000640517844004554      0      0
0.000890391357218039      0.000902717262307538      0.0000000670780582627132      0      0
0.000902717262307538      0.000915213797912533      0.0000000702382311040423      0      0
0.000915213797912533      0.000927883326112938      0.0000000735485180217771      0      0
0.000927883326112938      0.000940728241687513      0.0000000770184107899610      0      0
0.000940728241687513      0.000953750972566528      0.0000000806556169874540      0      0
0.000953750972566528      0.000966953980290686      0.0000000844680792943998      0      0
0.000966953980290686      0.000980339760476396      0.0000000884610681737975      0      0
0.000980339760476396      0.000993910843287497      0.0000000926295109419782      0      0
0.000993910843287497      0.0010076697939135      0.0000000969527152504659      0      0
0.0010076697939135      0.00102161921305448      0.000000101411565286678      0      0
0.00102161921305448      0.0010357617374126      0.000000106040610485269      0      0
0.0010357617374126      0.00105010004019057      0.000000110952810070818      0      0
0.00105010004019057      0.00106463683159689      0.000000116207353049882      0      0
0.00106463683159689      0.00107937485935813      0.000000121631316950014      0      0
0.00107937485935813      0.00109431690923832      0.000000127082864442553      0      0
0.00109431690923832      0.00110946580556549      0.000000132891099418065      0      0
0.00110946580556549      0.00112482441176555      0.000000139176901648351      0      0
0.00112482441176555      0.00114039563090349      0.000000145405517439152      0      0
0.00114039563090349      0.00115618240623217      0.000000151975131318154      0      0
0.00115618240623217      0.00117218772174859      0.000000159109410145583      0      0
0.00117218772174859      0.00118841460275796      0.000000166060079886073      0      0
0.00118841460275796      0.00120486611644553      0.000000173805591024712      0      0
0.00120486611644553      0.00122154537245635      0.000000181495354725127      0      0
0.00122154537245635      0.00123845552348304      0.000000189760493253206      0      0
0.00123845552348304      0.00125559976586171      0.000000198223447195811      0      0
0.00125559976586171      0.00127298134017614      0.000000207171386504266      0      0
0.00127298134017614      0.00129060353187029      0.000000216304609349563      0      0
0.00129060353187029      0.00130846967186935      0.000000226164008234572      0      0
0.00130846967186935      0.00132658313720929      0.000000235880093196845      0      0
0.00132658313720929      0.00134494735167523      0.000000246744356464751      0      0
0.00134494735167523      0.00136356578644858      0.000000257307399642598      0      0
0.00136356578644858      0.00138244196076317      0.000000268741330840127      0      0
0.00138244196076317      0.00140157944257044      0.000000280830060861685      0      0
0.00140157944257044      0.00142098184921384      0.000000292707933764075      0      0
0.00142098184921384      0.00144065284811262      0.000000305667208327100      0      0
0.00144065284811262      0.00146059615745496      0.000000319341461085184      0      0
0.00146059615745496      0.00148081554690089      0.000000332874102846578      0      0
0.00148081554690089      0.00150131483829471      0.000000347097634309559      0      0
0.00150131483829471      0.00152209790638749      0.000000362503041591180      0      0
0.00152209790638749      0.00154316867956938      0.000000378388365217358      0      0
0.00154316867956938      0.00156453114061223      0.000000394373166650906      0      0
0.00156453114061223      0.00158618932742236      0.000000410927707094552      0      0
0.00158618932742236      0.00160814733380381      0.000000428538827628967      0      0
0.00160814733380381      0.00163040931023216      0.000000447174762208808      0      0
0.00163040931023216      0.00165297946463904      0.000000466525193062603      0      0
0.00165297946463904      0.00167586206320748      0.000000486393971589124      0      0
0.00167586206320748      0.00169906143117836      0.000000506812107343240      0      0
0.00169906143117836      0.00172258195366789      0.000000527932762594990      0      0
0.00172258195366789      0.00174642807649655      0.000000549905231409566      0      0
0.00174642807649655      0.00177060430702936      0.000000572819909673464      0      0
0.00177060430702936      0.00179511521502795      0.000000596713561554534      0      0
0.00179511521502795      0.00181996543351421      0.000000621595725655528      0      0
0.00181996543351421      0.00184515965964614      0.000000647471127518589      0      0
0.00184515965964614      0.00187070265560561      0.000000674351699624535      0      0
0.00187070265560561      0.00189659924949857      0.000000702261343428645      0      0
0.00189659924949857      0.00192285433626758      0.000000731238193168600      0      0
0.00192285433626758      0.00194947287861711      0.000000761337123794294      0      0
0.00194947287861711      0.00197645990795156      0.000000792631878869598      0      0
0.00197645990795156      0.00200382052532629      0.000000825212076855787      0      0
0.00200382052532629      0.00203155990241182      0.000000859166658529523      0      0
0.00203155990241182      0.00205968328247135      0.000000894546368325935      0      0
0.00205968328247135      0.00208819598135186      0.000000931311482466518      0      0
0.00208819598135186      0.00211710338848892      0.000000969301888940984      0      0
0.00211710338848892      0.00214641096792534      0.00000100829875836528      0      0
0.00214641096792534      0.00217612425934403      0.00000104822734409227      0      0
0.00217612425934403      0.00220624887911509      0.00000108941477523860      0      0
0.00220624887911509      0.00223679052135739      0.00000113260369872015      0      0
0.00223679052135739      0.00226775495901488      0.00000117841364285178      0      0
0.00226775495901488      0.00229914804494778      0.00000122650674337447      0      0
0.00229914804494778      0.00233097571303889      0.00000127555801564631      0      0
0.00233097571303889      0.00236324397931521      0.00000132481616991710      0      0
0.00236324397931521      0.00239595894308506      0.00000137572761469440      0      0
0.00239595894308506      0.00242912678809096      0.00000143052041954748      0      0
0.00242912678809096      0.00246275378367852      0.00000148844079003384      0      0
0.00246275378367852      0.00249684628598141      0.00000154621659585423      0      0
0.00249684628598141      0.00253141073912281      0.00000160425136027702      0      0
0.00253141073912281      0.0025664536764335      0.00000166710517652937      0      0
0.0025664536764335      0.00260198172168671      0.00000173411135603472      0      0
0.00260198172168671      0.00263800159035023      0.00000179970772747977      0      0
0.00263800159035023      0.00267452009085567      0.00000186683194124623      0      0
0.00267452009085567      0.00271154412588544      0.00000194122751521491      0      0
0.00271154412588544      0.00274908069367747      0.00000201602914519517      0      0
0.00274908069367747      0.00278713688934801      0.00000208948298646476      0      0
0.00278713688934801      0.00282571990623272      0.00000217151238598668      0      0
0.00282571990623272      0.00286483703724639      0.00000225499594345321      0      0
0.00286483703724639      0.00290449567626138      0.00000233615743014836      0      0
0.00290449567626138      0.00294470331950526      0.00000242784831698288      0      0
0.00294470331950526      0.0029854675669777      0.00000251862262902200      0      0
0.0029854675669777      0.00302679612388701      0.00000260960264129568      0      0
0.00302679612388701      0.0030686968021066      0.00000271226752538630      0      0
0.0030686968021066      0.00311117752165154      0.00000280861601950407      0      0
0.00311117752165154      0.0031542463121756      0.00000291455944922709      0      0
0.0031542463121756      0.00319791131448903      0.00000302405380445612      0      0
0.00319791131448903      0.00324218078209728      0.00000313068266542074      0      0
0.00324218078209728      0.0032870630827611      0.00000325225602159813      0      0
0.0032870630827611      0.00333256670007821      0.00000336435472090043      0      0
0.00333256670007821      0.00337870023508683      0.00000349323197722787      0      0
0.00337870023508683      0.00342547240789146      0.00000361577009658831      0      0
0.00342547240789146      0.00347289205931113      0.00000374933940072734      0      0
0.00347289205931113      0.00352096815255051      0.00000388428352596501      0      0
0.00352096815255051      0.00356970977489406      0.00000402280026442953      0      0
0.00356970977489406      0.00361912613942378      0.00000417000094793106      0      0
0.00361912613942378      0.0036692265867606      0.00000431507509876682      0      0
0.0036692265867606      0.00372002058682995      0.00000447372533104050      0      0
0.00372002058682995      0.00377151774065175      0.00000462726516370488      0      0
0.00377151774065175      0.00382372778215516      0.00000479645841729787      0      0
0.00382372778215516      0.00387666058001854      0.00000496055888013054      0      0
0.00387666058001854      0.00393032613953476      0.00000513907887241672      0      0
0.00393032613953476      0.0039847346045024      0.00000531640068708525      0      0
0.0039847346045024      0.00403989625914312      0.00000550236060843276      0      0
0.00403989625914312      0.00409582153004557      0.00000569624604888497      0      0
0.00409582153004557      0.00415252098813623      0.00000588749844134743      0      0
0.00415252098813623      0.00421000535067748      0.00000610073499763727      0      0
0.00421000535067748      0.0042682854832934      0.00000629717883194564      0      0
0.0042682854832934      0.00432737240202355      0.00000652862889697551      0      0
0.00432737240202355      0.00438727727540519      0.00000673617392905070      0      0
0.00438727727540519      0.00444801142658443      0.00000697741633613541      0      0
0.00444801142658443      0.00450958633545639      0.00000720876813820745      0      0
0.00450958633545639      0.00457201364083525      0.00000744819489463953      0      0
0.00457201364083525      0.00463530514265407      0.00000771219627482263      0      0
0.00463530514265407      0.00469947280419532      0.00000795159330710042      0      0
0.00469947280419532      0.00476452875435209      0.00000823537455942156      0      0
0.00476452875435209      0.0048304852899207      0.00000850028748947585      0      0
0.0048304852899207      0.00489735487792503      0.00000877673919333267      0      0
0.00489735487792503      0.00496515015797302      0.00000908527388569157      0      0
0.00496515015797302      0.00503388394464577      0.00000936138382722594      0      0
0.00503388394464577      0.00510356922991978      0.00000968155320853629      0      0
0.00510356922991978      0.00517421918562266      0.0000100036658928085      0      0
0.00517421918562266      0.00524584716592283      0.0000103060908734421      0      0
0.00524584716592283      0.00531846670985373      0.0000106641432113774      0      0
0.00531846670985373      0.00539209154387294      0.0000110025891671240      0      0
0.00539209154387294      0.00546673558445676      0.0000113371836946704      0      0
0.00546673558445676      0.00554241294073067      0.0000117292457509616      0      0
0.00554241294073067      0.00561913791713623      0.0000120918410320392      0      0
0.00561913791713623      0.00569692501613484      0.0000124573042813450      0      0
0.00569692501613484      0.00577578894094906      0.0000128836175717958      0      0
0.00577578894094906      0.00585574459834172      0.0000132795670468916      0      0
0.00585574459834172      0.00593680710143364      0.0000136718483202073      0      0
0.00593680710143364      0.00601899177256026      0.0000141324272620578      0      0
0.00601899177256026      0.00610231414616781      0.0000145734285021586      0      0
0.00610231414616781      0.0061867899717497      0.0000149905296141076      0      0
0.0061867899717497      0.0062724352168234      0.0000154788039839372      0      0
0.0062724352168234      0.00635926606994866      0.0000159778193162496      0      0
0.00635926606994866      0.00644729894378739      0.0000164287671752994      0      0
0.00644729894378739      0.00653655047820597      0.0000169292656941906      0      0
0.00653655047820597      0.00662703754342055      0.0000174881125362135      0      0
0.00662703754342055      0.00671877724318579      0.0000180013691948261      0      0
0.00671877724318579      0.00681178691802782      0.0000185063498765143      0      0
0.00681178691802782      0.00690608414852187      0.0000190958690330770      0      0
0.00690608414852187      0.00700168675861542      0.0000197005719876492      0      0
0.00700168675861542      0.00709861281899715      0.0000202468842054707      0      0
0.00709861281899715      0.00719688065051277      0.0000208243491608884      0      0
0.00719688065051277      0.00729650882762788      0.0000214909535159559      0      0
0.00729650882762788      0.00739751618193895      0.0000221470855620517      0      0
0.00739751618193895      0.00749992180573285      0.0000227455315189728      0      0
0.00749992180573285      0.00760374505559565      0.0000233910739028055      0      0
0.00760374505559565      0.00770900555607137      0.0000241304496909584      0      0
0.00770900555607137      0.00781572320337137      0.0000248590342504479      0      0
0.00781572320337137      0.00792391816913513      0.0000255234979067325      0      0
0.00792391816913513      0.00803361090424307      0.0000262243537689596      0      0
0.00803361090424307      0.00814482214268214      0.0000270316294430277      0      0
0.00814482214268214      0.00825757290546495      0.0000278575549775301      0      0
0.00825757290546495      0.00837188450460311      0.0000286122911127903      0      0
0.00837188450460311      0.0084877785471356      0.0000293602598923268      0      0
0.0084877785471356      0.00860527693921294      0.0000302130159830273      0      0
0.00860527693921294      0.00872440189023784      0.0000311448837815509      0      0
0.00872440189023784      0.0088451759170632      0.0000320347375300712      0      0
0.0088451759170632      0.00896762184824822      0.0000328578867755198      0      0
0.00896762184824822      0.00909176282837339      0.0000337251196493513      0      0
0.00909176282837339      0.00921762232241531      0.0000347170177779280      0      0
0.00921762232241531      0.009345224120182      0.0000357652516751712      0      0
0.009345224120182      0.00947459234080956      0.0000367518996876298      0      0
0.00947459234080956      0.00960575143732124      0.0000376753645312194      0      0
0.00960575143732124      0.0097387262012494      0.0000386532980230766      0      0
0.0097387262012494      0.00987354176732169      0.0000397661498710135      0      0
0.00987354176732169      0.0100102236182119      0.0000409521380936937      0      0
0.0100102236182119      0.0101487975893568      0.0000420875190023669      0      0
0.0101487975893568      0.0102892898738392      0.0000431410934717405      0      0
0.0102892898738392      0.0104317270273393      0.0000442121712798994      0      0
0.0104317270273393      0.0105761359731542      0.0000454138889469918      0      0
0.0105761359731542      0.0107225440072866      0.0000467424749894063      0      0
0.0107225440072866      0.0108709788036044      0.0000480827776331400      0      0
0.0108709788036044      0.0110214684190717      0.0000493366028130528      0      0
0.0110214684190717      0.0111740412990521      0.0000505277749705552      0      0
0.0111740412990521      0.0113287262826851      0.0000517774693747398      0      0
0.0113287262826851      0.0114855526083377      0.0000531810916070308      0      0
0.0114855526083377      0.0116445499191305      0.0000547134051029122      0      0
0.0116445499191305      0.0118057482685412      0.0000562549145490332      0      0
0.0118057482685412      0.0119691781260852      0.0000577066974294667      0      0
0.0119691781260852      0.0121348703830748      0.0000590812040232224      0      0
0.0121348703830748      0.0123028563584581      0.0000604909257940153      0      0
0.0123028563584581      0.0124731678047393      0.0000620502376195010      0      0
0.0124731678047393      0.0126458369139802      0.0000637775928757006      0      0
0.0126458369139802      0.0128208963238851      0.0000655815589144425      0      0
0.0128208963238851      0.0129983791239701      0.0000673376205484378      0      0
0.0129983791239701      0.0131783188618175      0.0000689872443405036      0      0
0.0131783188618175      0.0133607495494169      0.0000705821478479725      0      0
0.0133607495494169      0.0135457056695945      0.0000722454743210820      0      0
0.0135457056695945      0.0137332221825303      0.0000740818066580937      0      0
0.0137332221825303      0.0139233345323668      0.0000761025409112094      0      0
0.0139233345323668      0.0141160786539086      0.0000782196471706165      0      0
0.0141160786539086      0.0143114909794141      0.0000803080318158624      0      0
0.0143114909794141      0.0145096084454827      0.0000822889594652359      0      0
0.0145096084454827      0.0147104685000363      0.0000841797308124415      0      0
0.0147104685000363      0.0149141091093971      0.0000860823704484267      0      0
0.0149141091093971      0.0151205687654648      0.0000881215691551258      0      0
0.0151205687654648      0.0153298864929916      0.0000903704566635227      0      0
0.0153298864929916      0.0155421018569589      0.0000928087794792816      0      0
0.0155421018569589      0.015757254970056      0.0000953366472442664      0      0
0.015757254970056      0.0159753865002618      0.0000978319808539392      0      0
0.0159753865002618      0.0161965376785319      0.000100216410864297      0      0
0.0161965376785319      0.0164207503065923      0.000102495099400353      0      0
0.0164207503065923      0.0166480667648403      0.000104753416220722      0      0
0.0166480667648403      0.0168785300203555      0.000107114797444517      0      0
0.0168785300203555      0.0171121836350213      0.000109681300186552      0      0
0.0171121836350213      0.0173490717737588      0.000112485810359939      0      0
0.0173490717737588      0.017589239212875      0.000115478377196512      0      0
0.017589239212875      0.0178327313485262      0.000118551065538364      0      0
0.0178327313485262      0.0180795942052988      0.000121586827452830      0      0
0.0180795942052988      0.0183298744449088      0.000124509095501255      0      0
0.0183298744449088      0.0185836193750216      0.000127312168418223      0      0
0.0185836193750216      0.0188408769581945      0.000130062639380820      0      0
0.0188408769581945      0.0191016958209418      0.000132873356373909      0      0
0.0191016958209418      0.0193661252629267      0.000135860711394002      0      0
0.0193661252629267      0.0196342152662799      0.000139101622694618      0      0
0.0196342152662799      0.0199060165050465      0.000142606371538124      0      0
0.0199060165050465      0.0201815803547652      0.000146316727745938      0      0
0.0201815803547652      0.0204609589021785      0.000150128294008619      0      0
0.0204609589021785      0.0207442049550786      0.000153927029967020      0      0
0.0207442049550786      0.0210313720522889      0.000157626424150245      0      0
0.0210313720522889      0.0213225144737837      0.000161193815592746      0      0
0.0213225144737837      0.0216176872509482      0.000164659355078367      0      0
0.0216176872509482      0.0219169461769806      0.000168106546156926      0      0
0.0219169461769806      0.0222203478174381      0.000171648022931514      0      0
0.0222203478174381      0.0225279495209286      0.000175393780071305      0      0
0.0225279495209286      0.0228398094299506      0.000179420936977038      0      0
0.0228398094299506      0.0231559864918837      0.000183753539909955      0      0
0.0231559864918837      0.0234765404701303      0.000188357653608327      0      0
0.0234765404701303      0.0238015319554124      0.000193152084288143      0      0
0.0238015319554124      0.0241310223772239      0.000198030488614126      0      0
0.0241310223772239      0.0244650740154424      0.000202888077664503      0      0
0.0244650740154424      0.0248037500121009      0.000207646074701414      0      0
0.0248037500121009      0.025147114383323      0.000212268795222706      0      0
0.025147114383323      0.0254952320314234      0.000216770588890156      0      0
0.0254952320314234      0.025848168757175      0.000221212154381964      0      0
0.025848168757175      0.0262059912722472      0.000225687636344583      0      0
0.0262059912722472      0.0265687672118152      0.000230305416802013      0      0
0.0265687672118152      0.0269365651473444      0.000235166567526388      0      0
0.0269365651473444      0.0273094545995519      0.000240345334304411      0      0
0.0273094545995519      0.0276875060515468      0.000245875542156314      0      0
0.0276875060515468      0.0280707909621536      0.000251745408935111      0      0
0.0280707909621536      0.0284593817794181      0.000257901265487574      0      0
0.0284593817794181      0.0288533519543027      0.000264258715446570      0      0
0.0288533519543027      0.0292527759545692      0.000270718416055403      0      0
0.0292527759545692      0.0296577292788545      0.000277183201051221      0      0
0.0296577292788545      0.0300682884709421      0.000283573595693362      0      0
0.0300682884709421      0.0304845311342295      0.000289839565012284      0      0
0.0304845311342295      0.0309065359463971      0.000295967253089484      0      0
0.0309065359463971      0.0313343826742795      0.000301980302717168      0      0
0.0313343826742795      0.0317681521889432      0.000307936021416304      0      0
0.0317681521889432      0.0322079264809726      0.000313917197274785      0      0
0.0322079264809726      0.0326537886759678      0.000320020798472286      0      0
0.0326537886759678      0.033105823050257      0.000326345114701455      0      0
0.033105823050257      0.033564115046826      0.000332977074188853      0      0
0.033564115046826      0.0340287512914689      0.000339981431439510      0      0
0.0340287512914689      0.0344998196091616      0.000347393224337155      0      0
0.0344998196091616      0.0349774090406628      0.000355214365232442      0      0
0.0349774090406628      0.0354616098593442      0.000363414558332818      0      0
0.0354616098593442      0.0359525135882537      0.000371936075453843      0      0
0.0359525135882537      0.0364502130174152      0.000380701418641365      0      0
0.0364502130174152      0.0369548022213675      0.000389622636571207      0      0
0.0369548022213675      0.0374663765769464      0.000398611046384830      0      0
0.0374663765769464      0.0379850327813123      0.000407586283719245      0      0
0.0379850327813123      0.0385108688702281      0.000416483874131028      0      0
0.0385108688702281      0.0390439842365898      0.000425260810263437      0      0
0.0390439842365898      0.0395844796492134      0.000433898880086222      0      0
0.0395844796492134      0.0401324572718825      0.000442405701587371      0      0
0.0401324572718825      0.0406880206826587      0.000450813579652280      0      0
0.0406880206826587      0.0412512748934598      0.000459176423576964      0      0
0.0412512748934598      0.0418223263699098      0.000467565061988298      0      0
0.0418223263699098      0.0424012830514618      0.000476061374111314      0      0
0.0424012830514618      0.0429882543718015      0.000484751722754062      0      0
0.0429882543718015      0.0435833512795317      0.000493720218051562      0      0
0.0435833512795317      0.0441866862591436      0.000503042350469976      0      0
0.0441866862591436      0.0447983733522791      0.000512779495848767      0      0
0.0447983733522791      0.0454185281792862      0.000522974709276007      0      0
0.0454185281792862      0.0460472679610735      0.000533650093178569      0      0
0.0460472679610735      0.0466847115412677      0.000544805863728288      0      0
0.0466847115412677      0.0473309794086762      0.000556421071778215      0      0
0.0473309794086762      0.047986193720063      0.000568455785064871      0      0
0.047986193720063      0.0486504783232378      0.000580854427557764      0      0
0.0486504783232378      0.0493239587804657      0.000593549910359942      0      0
0.0493239587804657      0.0500067623922011      0.000606468176473512      0      0
0.0500067623922011      0.0506990182211494      0.000619532810306247      0      0
0.0506990182211494      0.0514008571166629      0.000632669418451503      0      0
0.0514008571166629      0.0521124117394733      0.000645809556774825      0      0
0.0521124117394733      0.0528338165867671      0.000658894048304527      0      0
0.0528338165867671      0.0535652080176086      0.000671875598826018      0      0
0.0535652080176086      0.0543067242787134      0.000684720668360533      0      0
0.0543067242787134      0.0550585055305805      0.000697410596012327      0      0
0.0550585055305805      0.0558206938739848      0.000709942004250704      0      0
0.0558206938739848      0.0565934333768373      0.000722326528880238      0      0
0.0565934333768373      0.0573768701014157      0.000734589935328265      0      0
0.0573768701014157      0.0581711521319738      0.000746770692746825      0      0
0.0581711521319738      0.0589764296027321      0.000758918086503971      0      0
0.0589764296027321      0.0597928547262553      0.000771089957922686      0      0
0.0597928547262553      0.0606205818222245      0.000783350167875746      0      0
0.0606205818222245      0.0614597673466051      0.000795765887663803      0      0
0.0614597673466051      0.0623105699212211      0.000808404825587048      0      0
0.0623105699212211      0.0631731503637371      0.000821332499575542      0      0
0.0631731503637371      0.0640476717180559      0.000834609663959138      0      0
0.0640476717180559      0.064934299285137      0.000848289990995630      0      0
0.064934299285137      0.065833200654241      0.000862418094727300      0      0
0.065833200654241      0.0667445457346082      0.000877027966401366      0      0
0.0667445457346082      0.0676685067875737      0.000892141868122362      0      0
0.0676685067875737      0.0686052584591283      0.000907769706304976      0      0
0.0686052584591283      0.0695549778129301      0.000923908880969629      0      0
0.0695549778129301      0.0705178443637725      0.000940544583152860      0      0
0.0705178443637725      0.071494040111516      0.000957650492612179      0      0
0.071494040111516      0.0724837495754901      0.000975189812978218      0      0
0.0724837495754901      0.07348715982937      0.000993116572243699      0      0
0.07348715982937      0.0745044605365374      0.00101137711296972      0      0
0.0745044605365374      0.0755358439859309      0.00102991169822219      0      0
0.0755358439859309      0.0765815051283916      0.00104865616499253      0      0
0.0765815051283916      0.0776416416135129      0.00106754356546803      0      0
0.0776416416135129      0.0787164538269999      0.00108650574674962      0      0
0.0787164538269999      0.0798061449285455      0.00110547483035924      0      0
0.0798061449285455      0.0809109208902321      0.00112438456325672      0      0
0.0809109208902321      0.0820309905354643      0.00114317152148167      0      0
0.0820309905354643      0.0831665655784396      0.00116177615558763      0      0
0.0831665655784396      0.0843178606641673      0.00118014367359589      0      0
0.0843178606641673      0.0854850934090396      0.00119822476227994      0      0
0.0854850934090396      0.0866684844419658      0.00121597615132288      0      0
0.0866684844419658      0.087868257446075      0.00123336102745765      0      0
0.087868257446075      0.0890846392009967      0.00125034930731687      0      0
0.0890846392009967      0.0903178596257262      0.00126691777860118      0      0
0.0903178596257262      0.0915681518220832      0.00128305011951886      0      0
0.0915681518220832      0.0928357521187732      0.00129873680642991      0      0
0.0928357521187732      0.0941209001160578      0.00131397491938762      0      0
0.0941209001160578      0.0954238387310435      0.00132876785492647      0      0
0.0954238387310435      0.0967448142435972      0.00134312495508491      0      0
0.0967448142435972      0.0980840763428988      0.00135706106134146      0      0
0.0980840763428988      0.0994418781746361      0.00137059600192516      0      0
0.0994418781746361      0.100818476388855      0.00138375402086433      0      0
0.100818476388855      0.10221413118847      0.00139656315717027      0      0
0.10221413118847      0.103629106378448      0.00140905458271204      0      0
0.103629106378448      0.105063669415674      0.00142126190760930      0      0
0.105063669415674      0.106518091459502      0.00143322046232635      0      0
0.106518091459502      0.107992647423013      0.00144496656605791      0      0
0.107992647423013      0.109487616024976      0.00145653679141307      0      0
0.109487616024976      0.111003279842531      0.00146796723578385      0      0
0.111003279842531      0.112539925364605      0.00147929281007947      0      0
0.112539925364605      0.114097843046059      0.00149054655567233      0      0
0.114097843046059      0.115677327362591      0.00150175900039386      0      0
0.115677327362591      0.117278676866402      0.00151295756420712      0      0
0.117278676866402      0.118902194242619      0.00152416602474572      0      0
0.118902194242619      0.120548186366517      0.00153540405224069      0      0
0.120548186366517      0.122216964361519      0.00154668682246630      0      0
0.122216964361519      0.123908843658004      0.00155802471525097      0      0
0.123908843658004      0.125624144052934      0.00156942310486012      0      0
0.125624144052934      0.127363189770296      0.00158088224722150      0      0
0.127363189770296      0.12912630952239      0.00159239726759410      0      0
0.12912630952239      0.130913836571959      0.00160395825095105      0      0
0.130913836571959      0.132726108795187      0.00161555043612543      0      0
0.132726108795187      0.134563468745557      0.00162715451372445      0      0
0.134563468745557      0.136426263718606      0.00163874702700870      0      0
0.136426263718606      0.138314845817565      0.00165030087440738      0      0
0.138314845817565      0.140229572019921      0.00166178591212800      0      0
0.140229572019921      0.142170804244882      0.00167316965543502      0      0
0.142170804244882      0.144138909421796      0.00168441807761567      0      0
0.144138909421796      0.146134259559502      0.00169549650640299      0      0
0.146134259559502      0.148157231816648      0.00170637061865278      0      0
0.148157231816648      0.150208208572982      0.00171700753532176      0      0
0.150208208572982      0.152287577501628      0.00172737702020388      0      0
0.152287577501628      0.154395731642364      0.00173745278736645      0      0
0.154395731642364      0.156533069475914      0.00174721392368553      0      0
0.156533069475914      0.158699994999266      0.00175664643418238      0      0
0.158699994999266      0.16089691780204      0.00176574491885030      0      0
0.16089691780204      0.163124253143903      0.00177451439013227      0      0
0.163124253143903      0.165382422033063      0.00178297223991304      0      0
0.165382422033063      0.16767185130585      0.00179115036350501      0      0
0.16767185130585      0.16999297370739      0.00179909744524598      0      0
0.16999297370739      0.172346227973408      0.00180688140551212      0      0
0.172346227973408      0.174732058913154      0.00181459200162767      0      0
0.174732058913154      0.177150917493482      0.00182234356470876      0      0
0.177150917493482      0.179603260924088      0.00183027784028116      0      0
0.179603260924088      0.182089552743936      0.00183856688200365      0      0
0.182089552743936      0.184610262908873      0.00184741592467038      0      0
0.184610262908873      0.187165867880458      0.00185706613494814      0      0
0.187165867880458      0.189756850716024      0.00186779710684780      0      0
0.189756850716024      0.192383701159985      0.00187992893562825      0      0
0.192383701159985      0.195046915736409      0.00189382367202949      0      0
0.195046915736409      0.197746997842864      0.00190988593349176      0      0
0.197746997842864      0.200484457845576      0.00192856243713411      0      0
0.200484457845576      0.203259813175894      0.00195034022880186      0      0
0.203259813175894      0.206073588428097      0.00197574342160747      0      0
0.206073588428097      0.208926315458549      0.00200532833235968      0      0
0.208926315458549      0.211818533486235      0.00203967701686336      0      0
0.211818533486235      0.214750789194674      0.00207938934979950      0      0
0.214750789194674      0.217723636835266      0.00212507395725116      0      0
0.217723636835266      0.220737638332042      0.00217733846672000      0      0
0.220737638332042      0.22379336338789      0.00223677966215416      0      0
0.22379336338789      0.226891389592229      0.00230397419256292      0      0
0.226891389592229      0.230032302530194      0.00237947046350426      0      0
0.230032302530194      0.233216695893316      0.00246378223774002      0      0
0.233216695893316      0.236445171591743      0.00255738429923418      0      0
0.236445171591743      0.239718339868012      0.00266071032298837      0      0
0.239718339868012      0.243036819412397      0.00277415287882259      0      0
0.243036819412397      0.246401237479853      0.00289806531460988      0      0
0.246401237479853      0.249812230008578      0.00303276513766915      0      0
0.249812230008578      0.253270441740218      0.00317853845152178      0      0
0.253270441740218      0.256776526341734      0.00333564500471900      0      0
0.256776526341734      0.260331146528961      0.00350432345497415      0      0
0.260331146528961      0.263934974191869      0.00368479652720021      0      0
0.263934974191869      0.267588690521566      0.00387727583070321      0      0
0.267588690521566      0.271292986139054      0.00408196618489317      0      0
0.271292986139054      0.275048561225772      0.00429906937555237      0      0
0.275048561225772      0.27885612565594      0.00452878732071566      0      0
0.27885612565594      0.282716399130741      0.00477132466591920      0      0
0.282716399130741      0.286630111314356      0.00502689085459437      0      0
0.286630111314356      0.290598001971889      0.00529570173347649      0      0
0.290598001971889      0.294620821109189      0.00557798075809714      0      0
0.294620821109189      0.298699329114623      0.00587395986252845      0      0
0.298699329114623      0.302834296902796      0.00618388005285608      0      0
0.302834296902796      0.307026506060274      0.00650799177712604      0      0
0.307026506060274      0.311276748993318      0.00684655511697770      0      0
0.311276748993318      0.315585829077662      0.00719983983865045      0      0
0.315585829077662      0.319954560810364      0.00756812533401965      0      0
0.319954560810364      0.324383769963767      0.00795170047602773      0      0
0.324383769963767      0.32887429374158      0.00835086340742320      0      0
0.32887429374158      0.33342698093713      0.00876592127709753      0      0
0.33342698093713      0.338042692093795      0.00919718993445673      0      0
0.338042692093795      0.342722299667666      0.00964499358908998      0      0
0.342722299667666      0.347466688192458      0.0101096644404038      0      0
0.347466688192458      0.352276754446699      0.0105915422797778      0      0
0.352276754446699      0.357153407623246      0.0110909740660754      0      0
0.357153407623246      0.362097569501131      0.0116083134739359      0      0
0.362097569501131      0.367110174619799      0.0121439204130992      0      0
0.367110174619799      0.372192170455755      0.0126981605160328      0      0
0.372192170455755      0.37734451760165      0.0132714045902723      0      0
0.37734451760165      0.382568189947856      0.0138640280311229      0      0
0.382568189947856      0.387864174866547      0.0144764101896635      0      0
0.387864174866547      0.393233473398329      0.0151089336903131      0      0
0.393233473398329      0.398677100441459      0.0157619836915397      0      0
0.398677100441459      0.40419608494368      0.0164359470825938      0      0
0.40419608494368      0.409791470096709      0.0171312116084113      0      0
0.409791470096709      0.41546431353342      0.0178481649140294      0      0
0.41546431353342      0.421215687527758      0.0185871934989917      0      0
0.421215687527758      0.427046679197417      0.0193486815712478      0      0
0.427046679197417      0.43295839070933      0.0201330097889776      0      0
0.43295839070933      0.438951939487993      0.0209405538775581      0      0
0.438951939487993      0.445028458426682      0.0217716831075288      0      0
0.445028458426682      0.451189096101594      0.0226267586178718      0      0
0.451189096101594      0.457435016988945      0.0235061315671767      0      0
0.457435016988945      0.463767401685081      0.0244101410932822      0      0
0.463767401685081      0.470187447129631      0.0253391120597367      0      0
0.470187447129631      0.476696366831751      0.0262933525648543      0      0
0.476696366831751      0.483295391099501      0.0272731511862219      0      0
0.483295391099501      0.489985767272398      0.0282787739301698      0      0
0.489985767272398      0.496768759957182      0.0293104608518948      0      0
0.496768759957182      0.503645651266856      0.0303684223075322      0      0
0.503645651266856      0.510617741063022      0.0314528347944343      0      0
0.510617741063022      0.517686347201588      0.0325638363300940      0      0
0.517686347201588      0.524852805781861      0.0337015213134485      0      0
0.524852805781861      0.532118471399099      0.0348659348045241      0      0
0.532118471399099      0.539484717400551      0.0360570661493721      0      0
0.539484717400551      0.546952936145049      0.0372748418667571      0      0
0.546952936145049      0.554524539266187      0.0385191177008163      0      0
0.554524539266187      0.56220095793915      0.0397896697295843      0      0
0.56220095793915      0.569983643151229      0.0410861844024592      0      0
0.569983643151229      0.577874065976087      0.0424082473598691      0      0
0.577874065976087      0.585873717851818      0.0437553308649763      0      0
0.585873717851818      0.59398411086286      0.0451267796494671      0      0
0.59398411086286      0.602206778025804      0.0465217949423706      0      0
0.602206778025804      0.610543273579166      0.0479394164112617      0      0
0.610543273579166      0.618995173277162      0.0493785016976481      0      0
0.618995173277162      0.62756407468756      0.0508377031709533      0      0
0.62756407468756      0.636251597493652      0.0523154414559252      0      0
0.636251597493652      0.645059383800396      0.0538098752034795      0      0
0.645059383800396      0.653989098444817      0.0553188664710458      0      0
0.653989098444817      0.663042429310678      0.0568399409503416      0      0
0.663042429310678      0.672221087647534      0.0583702421215607      0      0
0.672221087647534      0.681526808394186      0.0599064782144956      0      0
0.681526808394186      0.690961350506615      0.0614448606075290      0      0
0.690961350506615      0.70052649729046      0.0629810319791717      0      0
0.70052649729046      0.710224056738094      0.0645099821227787      0      0
0.710224056738094      0.720055861870372      0.0660259488143291      0      0
0.720055861870372      0.730023771083106      0.0675223004455922      0      0
0.730023771083106      0.740129668498331      0.0689913962443059      0      0
0.740129668498331      0.750375464320448      0.0704244187190089      0      0
0.750375464320448      0.76076309519728      0.0718111713731521      0      0
0.76076309519728      0.771294524586143      0.0731398325612277      0      0
0.771294524586143      0.781971743124969      0.0743966533553812      0      0
0.781971743124969      0.792796769008581      0.0755655830686278      0      0
0.792796769008581      0.803771648370161      0.0766278000413237      0      0
0.803771648370161      0.814898455668016      0.0775611164888334      0      0
0.814898455668016      0.826179294077686      0.0783392130781742      0      0
0.826179294077686      0.837616295889483      0.0789306388460709      0      0
0.837616295889483      0.849211622911536      0.0792974805807559      0      0
0.849211622911536      0.860967466878409      0.0793935547657975      0      0
0.860967466878409      0.872886049865385      0.0791618894629625      0      0
0.872886049865385      0.884969624708479      0.0785311133059763      0      0
0.884969624708479      0.897220475430265      0.0774100921827538      0      0
0.897220475430265      0.909640917671599      0.0756796136081812      0      0
0.909640917671599      0.922233299129318      0.0731787824139936      0      0
0.922233299129318      0.935      0.0696811732308603      0      0
# END HISTO1D SudakovggExpOutputsN2LLNor13
# BEGIN HISTO1D SudakovggExpOutputsN2LLNor21
PlotOrder=4
LineColor=purple
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\widetilde{\mathbf{V}}^{-1}_{h,\mathrm{exp}}\mathbf{V}_{h}\Right]_{(2,1)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.0000000155632660879174      0      0
0.00000101384324431002      0.00000102787812403307      0.0000000183011967281385      0      0
0.00000102787812403307      0.00000104210729202498      0.0000000174504026471710      0      0
0.00000104210729202498      0.00000105653343786574      0.0000000215762375579248      0      0
0.00000105653343786574      0.00000107115928836782      0.0000000163843732083026      0      0
0.00000107115928836782      0.00000108598760809164      0.0000000257560512238494      0      0
0.00000108598760809164      0.00000110102119986811      0.0000000212484594241629      0      0
0.00000110102119986811      0.00000111626290532839      0.0000000270325472171212      0      0
0.00000111626290532839      0.00000113171560544106      0.0000000277395251800386      0      0
0.00000113171560544106      0.00000114738222105665      0.0000000231001988669906      0      0
0.00000114738222105665      0.00000116326571345971      0.0000000293832573197144      0      0
0.00000116326571345971      0.0000011793690849286      0.0000000196076215357999      0      0
0.0000011793690849286      0.00000119569537930295      0.0000000309247155550410      0      0
0.00000119569537930295      0.000001212247682559      0.0000000316995183600633      0      0
0.000001212247682559      0.00000122902912339292      0.0000000218397250710084      0      0
0.00000122902912339292      0.00000124604287381218      0.0000000315171713457046      0      0
0.00000124604287381218      0.00000126329214973512      0.0000000343674184117623      0      0
0.00000126329214973512      0.00000128078021159884      0.0000000265102646128881      0      0
0.00000128078021159884      0.00000129851036497544      0.0000000234273739977296      0      0
0.00000129851036497544      0.00000131648596119688      0.0000000322254473617577      0      0
0.00000131648596119688      0.00000133471039798844      0.0000000263744989080055      0      0
0.00000133471039798844      0.00000135318712011092      0.0000000288809584136773      0      0
0.00000135318712011092      0.00000137191962001179      0.0000000361302250506264      0      0
0.00000137191962001179      0.00000139091143848532      0.0000000400841497848190      0      0
0.00000139091143848532      0.00000141016616534188      0.0000000389580037926913      0      0
0.00000141016616534188      0.00000142968744008643      0.0000000386838426872095      0      0
0.00000142968744008643      0.00000144947895260651      0.0000000289293468973997      0      0
0.00000144947895260651      0.00000146954444386967      0.0000000459158848929712      0      0
0.00000146954444386967      0.00000148988770663059      0.0000000440004235578209      0      0
0.00000148988770663059      0.00000151051258614798      0.0000000350828233623886      0      0
0.00000151051258614798      0.00000153142298091138      0.0000000425262399612968      0      0
0.00000153142298091138      0.00000155262284337812      0.0000000412734688995045      0      0
0.00000155262284337812      0.00000157411618072032      0.0000000492734794796133      0      0
0.00000157411618072032      0.00000159590705558239      0.0000000367621849350553      0      0
0.00000159590705558239      0.0000016179995868489      0.0000000513461106447469      0      0
0.0000016179995868489      0.00000164039795042316      0.0000000551356492593556      0      0
0.00000164039795042316      0.00000166310638001652      0.0000000404264539664285      0      0
0.00000166310638001652      0.00000168612916794864      0.0000000397959009691872      0      0
0.00000168612916794864      0.00000170947066595881      0.0000000553809520636835      0      0
0.00000170947066595881      0.00000173313528602849      0.0000000492903286552623      0      0
0.00000173313528602849      0.00000175712750121529      0.0000000523908439894309      0      0
0.00000175712750121529      0.00000178145184649847      0.0000000623399728196593      0      0
0.00000178145184649847      0.00000180611291963609      0.0000000441159105614758      0      0
0.00000180611291963609      0.00000183111538203409      0.0000000461782711651801      0      0
0.00000183111538203409      0.00000185646395962742      0.0000000465966622897547      0      0
0.00000185646395962742      0.00000188216344377329      0.0000000478549364492699      0      0
0.00000188216344377329      0.00000190821869215684      0.0000000631886638015107      0      0
0.00000190821869215684      0.00000193463462970931      0.0000000509594703702797      0      0
0.00000193463462970931      0.000001961416249539      0.0000000719976656791152      0      0
0.000001961416249539      0.00000198856861387501      0.0000000820292586216920      0      0
0.00000198856861387501      0.00000201609685502412      0.0000000795019798567225      0      0
0.00000201609685502412      0.00000204400617634088      0.0000000559185499961153      0      0
0.00000204400617634088      0.00000207230185321116      0.0000000807045505211385      0      0
0.00000207230185321116      0.00000210098923404927      0.0000000623235452167949      0      0
0.00000210098923404927      0.00000213007374130893      0.0000000715626060465065      0      0
0.00000213007374130893      0.00000215956087250823      0.0000000936107915342315      0      0
0.00000215956087250823      0.00000218945620126872      0.0000000961973764623022      0      0
0.00000218945620126872      0.00000221976537836897      0.0000000986257118255855      0      0
0.00000221976537836897      0.00000225049413281266      0.0000000874221138141818      0      0
0.00000225049413281266      0.00000228164827291145      0.000000102980380959208      0      0
0.00000228164827291145      0.0000023132336873829      0.0000000799075711842510      0      0
0.0000023132336873829      0.0000023452563464635      0.000000112678315043813      0      0
0.0000023452563464635      0.00000237772230303722      0.0000000869262680085719      0      0
0.00000237772230303722      0.00000241063769377955      0.000000104891382058075      0      0
0.00000241063769377955      0.00000244400874031748      0.0000000789377847053586      0      0
0.00000244400874031748      0.00000247784175040552      0.0000000952858386559184      0      0
0.00000247784175040552      0.00000251214311911795      0.0000000884797533320687      0      0
0.00000251214311911795      0.00000254691933005764      0.000000121242145741050      0      0
0.00000254691933005764      0.00000258217695658154      0.000000131187600286565      0      0
0.00000258217695658154      0.0000026179226630432      0.0000000989312284214967      0      0
0.0000026179226630432      0.00000265416320605244      0.000000121977119682706      0      0
0.00000265416320605244      0.00000269090543575249      0.0000000994287629791590      0      0
0.00000269090543575249      0.00000272815629711478      0.0000000985236027056955      0      0
0.00000272815629711478      0.00000276592283125165      0.000000154330264600897      0      0
0.00000276592283125165      0.00000280421217674733      0.000000135801093498682      0      0
0.00000280421217674733      0.00000284303157100718      0.000000139702812406321      0      0
0.00000284303157100718      0.00000288238835162573      0.000000158146473802285      0      0
0.00000288238835162573      0.00000292228995777364      0.000000168891216315661      0      0
0.00000292228995777364      0.00000296274393160382      0.000000163429224168973      0      0
0.00000296274393160382      0.00000300375791967704      0.000000117157725854492      0      0
0.00000300375791967704      0.00000304533967440728      0.000000150276882863783      0      0
0.00000304533967440728      0.0000030874970555271      0.000000124619226746066      0      0
0.0000030874970555271      0.00000313023803157323      0.000000129761003937223      0      0
0.00000313023803157323      0.00000317357068139281      0.000000198253232188850      0      0
0.00000317357068139281      0.00000321750319567045      0.000000135644194765297      0      0
0.00000321750319567045      0.00000326204387847638      0.000000211722650844378      0      0
0.00000326204387847638      0.00000330720114883614      0.000000141017358205620      0      0
0.00000330720114883614      0.00000335298354232185      0.000000191191301895152      0      0
0.00000335298354232185      0.00000339939971266569      0.000000197086881821952      0      0
0.00000339939971266569      0.00000344645843339553      0.000000166324773582248      0      0
0.00000344645843339553      0.00000349416859949336      0.000000155961807845074      0      0
0.00000349416859949336      0.00000354253922907654      0.000000247839564663306      0      0
0.00000354253922907654      0.00000359157946510248      0.000000228086480561784      0      0
0.00000359157946510248      0.00000364129857709674      0.000000235589008340579      0      0
0.00000364129857709674      0.00000369170596290522      0.000000262600774316322      0      0
0.00000369170596290522      0.00000374281115047047      0.000000274840471591973      0      0
0.00000374281115047047      0.0000037946237996327      0.000000281287060656685      0      0
0.0000037946237996327      0.00000384715370395563      0.000000276450953246043      0      0
0.00000384715370395563      0.00000390041079257769      0.000000200290431981904      0      0
0.00000390041079257769      0.00000395440513208878      0.000000209707863269680      0      0
0.00000395440513208878      0.00000400914692843308      0.000000241546664974194      0      0
0.00000400914692843308      0.00000406464652883815      0.000000208452991256539      0      0
0.00000406464652883815      0.00000412091442377072      0.000000330734804250981      0      0
0.00000412091442377072      0.00000417796124891967      0.000000305091307529489      0      0
0.00000417796124891967      0.00000423579778720626      0.000000308949843923584      0      0
0.00000423579778720626      0.0000042944349708224      0.000000344288690235906      0      0
0.0000042944349708224      0.00000435388388329698      0.000000367313547078907      0      0
0.00000435388388329698      0.00000441415576159092      0.000000374916056286128      0      0
0.00000441415576159092      0.0000044752619982211      0.000000384475634851230      0      0
0.0000044752619982211      0.00000453721414341383      0.000000285149833206194      0      0
0.00000453721414341383      0.00000460002390728798      0.000000407615761068409      0      0
0.00000460002390728798      0.0000046637031620685      0.000000418353949787475      0      0
0.0000046637031620685      0.00000472826394433043      0.000000285010537001238      0      0
0.00000472826394433043      0.00000479371845727405      0.000000296083012805317      0      0
0.00000479371845727405      0.00000486007907303155      0.000000452672109921010      0      0
0.00000486007907303155      0.00000492735833500554      0.000000370943687223321      0      0
0.00000492735833500554      0.00000499556896024003      0.000000366666063814749      0      0
0.00000499556896024003      0.00000506472384182418      0.000000452393100647514      0      0
0.00000506472384182418      0.00000513483605132934      0.000000492591977613309      0      0
0.00000513483605132934      0.00000520591884127979      0.000000366446163989988      0      0
0.00000520591884127979      0.00000527798564765776      0.000000376934410202279      0      0
0.00000527798564765776      0.00000535105009244307      0.000000475649346850576      0      0
0.00000535105009244307      0.00000542512598618791      0.000000479061653835134      0      0
0.00000542512598618791      0.00000550022733062734      0.000000370512082556918      0      0
0.00000550022733062734      0.00000557636832132587      0.000000586495849108470      0      0
0.00000557636832132587      0.00000565356335036064      0.000000599533267118497      0      0
0.00000565356335036064      0.00000573182700904185      0.000000495276322381795      0      0
0.00000573182700904185      0.00000581117409067079      0.000000611461823729129      0      0
0.00000581117409067079      0.000005891619593336      0.000000421655770542124      0      0
0.000005891619593336      0.00000597317872274825      0.000000433004194659452      0      0
0.00000597317872274825      0.00000605586689511467      0.000000642049409501182      0      0
0.00000605586689511467      0.0000061396997400527      0.000000464462590437201      0      0
0.0000061396997400527      0.00000622469310354442      0.000000599721422144678      0      0
0.00000622469310354442      0.00000631086305093168      0.000000640619817737501      0      0
0.00000631086305093168      0.0000063982258699528      0.000000602338007934143      0      0
0.0000063982258699528      0.00000648679807382125      0.000000536219763475198      0      0
0.00000648679807382125      0.00000657659640434692      0.000000519778425151279      0      0
0.00000657659640434692      0.00000666763783510069      0.000000535001806002979      0      0
0.00000666763783510069      0.00000675993957462272      0.000000570375817236946      0      0
0.00000675993957462272      0.0000068535190696752      0.000000819678149702880      0      0
0.0000068535190696752      0.00000694839400854009      0.000000649423574494608      0      0
0.00000694839400854009      0.00000704458232436258      0.000000869341016673399      0      0
0.00000704458232436258      0.00000714210219854078      0.000000793319716259841      0      0
0.00000714210219854078      0.00000724097206416231      0.000000804504293878620      0      0
0.00000724097206416231      0.00000734121060948854      0.000000739935773532955      0      0
0.00000734121060948854      0.000007442836781487      0.00000100762431979163      0      0
0.000007442836781487      0.00000754586978941272      0.00000104532206478156      0      0
0.00000754586978941272      0.00000765032910843916      0.000000693411977081466      0      0
0.00000765032910843916      0.00000775623448333934      0.000000764103513584858      0      0
0.00000775623448333934      0.00000786360593221801      0.000000781655996136660      0      0
0.00000786360593221801      0.00000797246375029542      0.00000112411117556928      0      0
0.00000797246375029542      0.00000808282851374354      0.00000111694378560070      0      0
0.00000808282851374354      0.00000819472108357529      0.00000108257998379184      0      0
0.00000819472108357529      0.00000830816260958769      0.00000121148607323936      0      0
0.00000830816260958769      0.00000842317453435958      0.00000125352516344003      0      0
0.00000842317453435958      0.00000853977859730466      0.000000935584591644717      0      0
0.00000853977859730466      0.00000865799683878063      0.00000103981889893172      0      0
0.00000865799683878063      0.00000877785160425524      0.00000139026319828123      0      0
0.00000877785160425524      0.00000889936554853005      0.00000126226850798230      0      0
0.00000889936554853005      0.00000902256164002253      0.00000107059507018303      0      0
0.00000902256164002253      0.00000914746316510757      0.00000108732423307081      0      0
0.00000914746316510757      0.00000927409373251906      0.00000138903043655894      0      0
0.00000927409373251906      0.00000940247727781235      0.00000144285985430694      0      0
0.00000940247727781235      0.00000953263806788851      0.00000147369810014314      0      0
0.00000953263806788851      0.00000966460070558129      0.00000136677949198926      0      0
0.00000966460070558129      0.00000979839013430744      0.00000171097516706834      0      0
0.00000979839013430744      0.00000993403164278155      0.00000117616799155501      0      0
0.00000993403164278155      0.000010071550869796      0.00000120742884680831      0      0
0.000010071550869796      0.0000102109738090674      0.00000185448607895003      0      0
0.0000102109738090674      0.0000103523268141496      0.00000185713101269908      0      0
0.0000103523268141496      0.000010495636603415      0.00000151181290734926      0      0
0.000010495636603415      0.0000106409302651053      0.00000168339079501232      0      0
0.0000106409302651053      0.000010788235262451      0.00000176035179840818      0      0
0.000010788235262451      0.0000109375794388631      0.00000202308541955811      0      0
0.0000109375794388631      0.0000110889910231955      0.00000154206791459493      0      0
0.0000110889910231955      0.0000112424986350812      0.00000221008770216932      0      0
0.0000112424986350812      0.0000113981312903417      0.00000210887951742289      0      0
0.0000113981312903417      0.0000115559184064716      0.00000234062721703226      0      0
0.0000115559184064716      0.000011715889808199      0.00000172123801000020      0      0
0.000011715889808199      0.0000118780757331232      0.00000245621068658929      0      0
0.0000118780757331232      0.0000120425068374297      0.00000207234527588198      0      0
0.0000120425068374297      0.0000122092142016854      0.00000189076551181366      0      0
0.0000122092142016854      0.0000123782293367127      0.00000203372999839559      0      0
0.0000123782293367127      0.0000125495841895462      0.00000244731307391611      0      0
0.0000125495841895462      0.0000127233111494713      0.00000280670421780179      0      0
0.0000127233111494713      0.0000128994430541458      0.00000258399026434396      0      0
0.0000128994430541458      0.0000130780131958075      0.00000199911649811236      0      0
0.0000130780131958075      0.0000132590553275668      0.00000211391553284360      0      0
0.0000132590553275668      0.0000134426036697863      0.00000264360892585549      0      0
0.0000134426036697863      0.00001362869291655      0.00000293137012208159      0      0
0.00001362869291655      0.00001381735824222      0.00000290090401959380      0      0
0.00001381735824222      0.0000140086353080861      0.00000239241486262874      0      0
0.0000140086353080861      0.0000142025602691059      0.00000268060421434477      0      0
0.0000142025602691059      0.0000143991697807389      0.00000320864905765752      0      0
0.0000143991697807389      0.0000145985010058751      0.00000351417760796932      0      0
0.0000145985010058751      0.0000148005916218595      0.00000340942238875984      0      0
0.0000148005916218595      0.0000150054798276138      0.00000383063703681805      0      0
0.0000150054798276138      0.0000152132043508565      0.00000255736546118124      0      0
0.0000152132043508565      0.0000154238044554237      0.00000348978386205950      0      0
0.0000154238044554237      0.0000156373199486901      0.00000319247123621407      0      0
0.0000156373199486901      0.0000158537911890937      0.00000355528139655986      0      0
0.0000158537911890937      0.0000160732590937644      0.00000285612777564513      0      0
0.0000160732590937644      0.0000162957651462576      0.00000371610818443307      0      0
0.0000162957651462576      0.000016521351404396      0.00000337741178486109      0      0
0.000016521351404396      0.0000167500605082187      0.00000328083959125045      0      0
0.0000167500605082187      0.0000169819356880416      0.00000465580092538996      0      0
0.0000169819356880416      0.0000172170207726282      0.00000469507689193356      0      0
0.0000172170207726282      0.0000174553601974744      0.00000379933908256540      0      0
0.0000174553601974744      0.0000176969990132074      0.00000393744099159488      0      0
0.0000176969990132074      0.0000179419828941014      0.00000506728757312043      0      0
0.0000179419828941014      0.0000181903581467107      0.00000545711417450027      0      0
0.0000181903581467107      0.0000184421717186223      0.00000397807573496536      0      0
0.0000184421717186223      0.0000186974712073306      0.00000558487632434836      0      0
0.0000186974712073306      0.0000189563048692332      0.00000515113432235932      0      0
0.0000189563048692332      0.0000192187216287532      0.00000481159865218131      0      0
0.0000192187216287532      0.0000194847710875863      0.00000405285849589227      0      0
0.0000194847710875863      0.0000197545035340766      0.00000488680007488455      0      0
0.0000197545035340766      0.000020027969952722      0.00000622504238507158      0      0
0.000020027969952722      0.0000203052220338112      0.00000650755086623569      0      0
0.0000203052220338112      0.0000205863121831945      0.00000676655688978344      0      0
0.0000205863121831945      0.0000208712935321888      0.00000639817387332065      0      0
0.0000208712935321888      0.000021160219947621      0.00000580592007662753      0      0
0.000021160219947621      0.0000214531460420097      0.00000490367443244822      0      0
0.0000214531460420097      0.0000217501271838877      0.00000529562602071199      0      0
0.0000217501271838877      0.0000220512195082683      0.00000510423013613521      0      0
0.0000220512195082683      0.0000223564799272551      0.00000746658510345523      0      0
0.0000223564799272551      0.0000226659661408002      0.00000652029278111404      0      0
0.0000226659661408002      0.0000229797366476099      0.00000825185118280372      0      0
0.0000229797366476099      0.0000232978507562027      0.00000620796134756767      0      0
0.0000232978507562027      0.0000236203685961192      0.00000580390003988363      0      0
0.0000236203685961192      0.000023947351129288      0.00000628880729673280      0      0
0.000023947351129288      0.0000242788601615485      0.00000636510601114552      0      0
0.0000242788601615485      0.0000246149583543337      0.00000622429282032379      0      0
0.0000246149583543337      0.0000249557092365137      0.00000693875799400697      0      0
0.0000249557092365137      0.0000253011772164045      0.00000886590121410313      0      0
0.0000253011772164045      0.0000256514275939423      0.0000103615235020152      0      0
0.0000256514275939423      0.0000260065265730261      0.00000991670201170354      0      0
0.0000260065265730261      0.0000263665412740315      0.00000804702512481490      0      0
0.0000263665412740315      0.0000267315397464981      0.00000725206855978847      0      0
0.0000267315397464981      0.0000271015909819919      0.00000842734289787017      0      0
0.0000271015909819919      0.0000274767649271459      0.00000978384555489577      0      0
0.0000274767649271459      0.0000278571324968813      0.0000104247705890354      0      0
0.0000278571324968813      0.0000282427655878122      0.0000101234054174659      0      0
0.0000282427655878122      0.0000286337370918349      0.00000874657613661581      0      0
0.0000286337370918349      0.0000290301209099061      0.00000922959280566372      0      0
0.0000290301209099061      0.0000294319919660113      0.0000133060424848394      0      0
0.0000294319919660113      0.0000298394262213274      0.00000931337774344494      0      0
0.0000298394262213274      0.00003025250068858      0.0000140666515576969      0      0
0.00003025250068858      0.000030671293446601      0.0000118772714850768      0      0
0.000030671293446601      0.0000310958836550867      0.0000104702741776184      0      0
0.0000310958836550867      0.00003152635156956      0.0000116488411828065      0      0
0.00003152635156956      0.000031962778556541      0.0000152839166826257      0      0
0.000031962778556541      0.0000324052471089262      0.0000116332047993885      0      0
0.0000324052471089262      0.0000328538408615817      0.0000163343987163228      0      0
0.0000328538408615817      0.000033308644607151      0.0000154580495878257      0      0
0.000033308644607151      0.0000337697443120835      0.0000167011244004600      0      0
0.0000337697443120835      0.0000342372271328825      0.0000156577967664613      0      0
0.0000342372271328825      0.0000347111814325807      0.0000152625696005695      0      0
0.0000347111814325807      0.0000351916967974413      0.0000122154875142706      0      0
0.0000351916967974413      0.0000356788640538924      0.0000134733642743865      0      0
0.0000356788640538924      0.0000361727752856944      0.0000194016181296846      0      0
0.0000361727752856944      0.0000366735238513458      0.0000137213084737436      0      0
0.0000366735238513458      0.0000371812044017293      0.0000132551100753818      0      0
0.0000371812044017293      0.0000376959128980032      0.0000177553076237409      0      0
0.0000376959128980032      0.0000382177466297395      0.0000168959407695497      0      0
0.0000382177466297395      0.0000387468042333134      0.0000203354281045523      0      0
0.0000387468042333134      0.0000392831857105477      0.0000161569873380303      0      0
0.0000392831857105477      0.0000398269924476147      0.0000225596818439732      0      0
0.0000398269924476147      0.0000403783272342003      0.0000211893957481466      0      0
0.0000403783272342003      0.0000409372942829333      0.0000240679374150860      0      0
0.0000409372942829333      0.0000415039992490831      0.0000188620044660119      0      0
0.0000415039992490831      0.000042078549250531      0.0000192722426380831      0      0
0.000042078549250531      0.0000426610528880173      0.0000258757360011877      0      0
0.0000426610528880173      0.0000432516202656688      0.0000247318904295783      0      0
0.0000432516202656688      0.0000438503630118107      0.0000273967464799112      0      0
0.0000438503630118107      0.0000444573943000663      0.0000193836063652225      0      0
0.0000444573943000663      0.0000450728288707489      0.0000200642180555855      0      0
0.0000450728288707489      0.0000456967830525504      0.0000292867084341780      0      0
0.0000456967830525504      0.0000463293747845289      0.0000295969634493421      0      0
0.0000463293747845289      0.0000469707236384016      0.0000267694007649987      0      0
0.0000469707236384016      0.0000476209508411464      0.0000316712893653610      0      0
0.0000476209508411464      0.0000482801792979158      0.0000287921780708354      0      0
0.0000482801792979158      0.0000489485336152684      0.0000320852808175741      0      0
0.0000489485336152684      0.0000496261401247217      0.0000338616252908537      0      0
0.0000496261401247217      0.0000503131269066316      0.0000265118716045499      0      0
0.0000503131269066316      0.0000510096238144011      0.0000317578679179736      0      0
0.0000510096238144011      0.000051715762499026      0.0000248984244406281      0      0
0.000051715762499026      0.000052431676433979      0.0000242413165917152      0      0
0.000052431676433979      0.0000531575009404385      0.0000362380016608425      0      0
0.0000531575009404385      0.0000538933732128671      0.0000320093182585453      0      0
0.0000538933732128671      0.0000546394323449439      0.0000395826556774665      0      0
0.0000546394323449439      0.0000553958193558558      0.0000398058838568807      0      0
0.0000553958193558558      0.0000561626772169526      0.0000384743461201198      0      0
0.0000561626772169526      0.0000569401508787716      0.0000424402244276842      0      0
0.0000569401508787716      0.0000577283872984359      0.0000421662952497429      0      0
0.0000577283872984359      0.0000585275354674316      0.0000392310961468937      0      0
0.0000585275354674316      0.0000593377464397706      0.0000439122557876436      0      0
0.0000593377464397706      0.0000601591733605423      0.0000328382151500844      0      0
0.0000601591733605423      0.0000609919714948611      0.0000356041494639404      0      0
0.0000609919714948611      0.0000618362982572143      0.0000404597194928698      0      0
0.0000618362982572143      0.0000626923132412161      0.0000328610317614030      0      0
0.0000626923132412161      0.0000635601782497746      0.0000428246840109808      0      0
0.0000635601782497746      0.0000644400573256746      0.0000387662407072340      0      0
0.0000644400573256746      0.0000653321167825856      0.0000386981351666305      0      0
0.0000653321167825856      0.0000662365252364977      0.0000487776472565806      0      0
0.0000662365252364977      0.0000671534536375933      0.0000385576153510272      0      0
0.0000671534536375933      0.0000680830753025601      0.0000506478020548874      0      0
0.0000680830753025601      0.0000690255659473509      0.0000437363144017307      0      0
0.0000690255659473509      0.0000699811037203975      0.0000484442014691348      0      0
0.0000699811037203975      0.0000709498692362838      0.0000428806136603973      0      0
0.0000709498692362838      0.0000719320456098856      0.0000513409847024461      0      0
0.0000719320456098856      0.0000729278184909828      0.0000498421504095408      0      0
0.0000729278184909828      0.0000739373760993502      0.0000529097671432626      0      0
0.0000739373760993502      0.0000749609092603353      0.0000445717823416278      0      0
0.0000749609092603353      0.0000759986114409274      0.0000451897393442081      0      0
0.0000759986114409274      0.0000770506787863264      0.0000707346945608067      0      0
0.0000770506787863264      0.0000781173101570184      0.0000589499597439203      0      0
0.0000781173101570184      0.0000791987071663636      0.0000674229402922184      0      0
0.0000791987071663636      0.0000802950742187053      0.0000650125222430085      0      0
0.0000802950742187053      0.000081406618548006      0.0000773663766014138      0      0
0.000081406618548006      0.0000825335502570186      0.0000789087356136470      0      0
0.0000825335502570186      0.0000836760823569998      0.0000551087744301104      0      0
0.0000836760823569998      0.0000848344308079731      0.0000808569579309391      0      0
0.0000848344308079731      0.0000860088145595493      0.0000831492405894875      0      0
0.0000860088145595493      0.0000871994555923124      0.0000623152316272296      0      0
0.0000871994555923124      0.0000884065789597775      0.0000872358035942645      0      0
0.0000884065789597775      0.0000896304128309307      0.0000818064382945576      0      0
0.0000896304128309307      0.0000908711885333572      0.0000917734403178742      0      0
0.0000908711885333572      0.0000921291405969664      0.0000624620453575234      0      0
0.0000921291405969664      0.0000934045067983223      0.0000892504621423330      0      0
0.0000934045067983223      0.0000946975282055884      0.0000906670237094354      0      0
0.0000946975282055884      0.0000960084492240934      0.0000657397915737755      0      0
0.0000960084492240934      0.0000973375176425286      0.000101864429660816      0      0
0.0000973375176425286      0.000098684984679785      0.0000931357667075874      0      0
0.000098684984679785      0.000100051105032438      0.000101694240078578      0      0
0.000100051105032438      0.000101436136922889      0.0000954431408296518      0      0
0.000101436136922889      0.000102840342148178      0.0000987365230280227      0      0
0.000102840342148178      0.000104263986129461      0.0000813404604978083      0      0
0.000104263986129461      0.000105707337962187      0.0000939636455070836      0      0
0.000105707337962187      0.00010717067046696      0.000116075630867576      0      0
0.00010717067046696      0.000108654260241103      0.0000856717409271208      0      0
0.000108654260241103      0.000110158387710945      0.0000799210987906302      0      0
0.000110158387710945      0.000111683337184825      0.0000799589324479383      0      0
0.000111683337184825      0.000113229396906833      0.000109611595137112      0      0
0.000113229396906833      0.00011479685911129      0.000104716954872189      0      0
0.00011479685911129      0.000116386020077991      0.000131900747744721      0      0
0.000116386020077991      0.000117997180188201      0.000133963059405079      0      0
0.000117997180188201      0.00011963064398144      0.000129971449768116      0      0
0.00011963064398144      0.00012128672021304      0.0000899816633587907      0      0
0.00012128672021304      0.00012296572191251      0.000135895606161934      0      0
0.00012296572191251      0.000124667966442703      0.000143536263784051      0      0
0.000124667966442703      0.000126393775559803      0.000147095683340484      0      0
0.000126393775559803      0.000128143475474143      0.000136766741182612      0      0
0.000128143475474143      0.000129917396911867      0.000105957210740398      0      0
0.000129917396911867      0.000131715875177439      0.000133810827939774      0      0
0.000131715875177439      0.000133539250217029      0.000157680313900550      0      0
0.000133539250217029      0.00013538786668276      0.000159690057688772      0      0
0.00013538786668276      0.000137262073997862      0.000133538364925083      0      0
0.000137262073997862      0.000139162226422714      0.000126115460182685      0      0
0.000139162226422714      0.00014108868312181      0.000143304412370846      0      0
0.00014108868312181      0.000143041808231644      0.000173974593960869      0      0
0.000143041808231644      0.000145021970929542      0.000176291045572423      0      0
0.000145021970929542      0.00014702954550344      0.000176921827860863      0      0
0.00014702954550344      0.000149064911422635      0.000128297716274048      0      0
0.000149064911422635      0.00015112845340951      0.000175010115383750      0      0
0.00015112845340951      0.000153220561512254      0.000121152096767666      0      0
0.000153220561512254      0.000155341631178586      0.000150064480734240      0      0
0.000155341631178586      0.000157492063330508      0.000157565276362704      0      0
0.000157492063330508      0.000159672264440082      0.000132338918434159      0      0
0.000159672264440082      0.00016188264660626      0.000165495076450973      0      0
0.00016188264660626      0.000164123627632783      0.000185861028610685      0      0
0.000164123627632783      0.00016639563110715      0.000190094998933695      0      0
0.00016639563110715      0.000168699086480686      0.000143400427924032      0      0
0.000168699086480686      0.000171034429149716      0.000138386558496305      0      0
0.000171034429149716      0.00017340210053786      0.000149919419222064      0      0
0.00017340210053786      0.000175802548179476      0.000206540530313488      0      0
0.000175802548179476      0.000178236225804249      0.000201349979787074      0      0
0.000178236225804249      0.000180703593422953      0.000188854272691351      0      0
0.000180703593422953      0.000183205117414405      0.000160325428345193      0      0
0.000183205117414405      0.000185741270613619      0.000212635886784520      0      0
0.000185741270613619      0.000188312532401177      0.000228079258210381      0      0
0.000188312532401177      0.000190919388793845      0.000211948584140373      0      0
0.000190919388793845      0.000193562332536437      0.000161455459376042      0      0
0.000193562332536437      0.000196241863194957      0.000226885699433874      0      0
0.000196241863194957      0.000198958487251018      0.000206067498654132      0      0
0.000198958487251018      0.000201712718197586      0.000254677821544115      0      0
0.000201712718197586      0.000204505076636033      0.000189589079036452      0      0
0.000204505076636033      0.000207336090374545      0.000170433815340778      0      0
0.000207336090374545      0.000210206294527884      0.000172791908994956      0      0
0.000210206294527884      0.000213116231618538      0.000191704390440758      0      0
0.000213116231618538      0.000216066451679264      0.000265742060132595      0      0
0.000216066451679264      0.000219057512357059      0.000252308931298133      0      0
0.000219057512357059      0.000222089979018563      0.000221393091775847      0      0
0.000222089979018563      0.000225164424856924      0.000237617032964525      0      0
0.000225164424856924      0.000228281431000144      0.000299929668032337      0      0
0.000228281431000144      0.00023144158662092      0.000271274098083272      0      0
0.00023144158662092      0.000234645489048012      0.000251516189376838      0      0
0.000234645489048012      0.000237893743879147      0.000269816224296207      0      0
0.000237893743879147      0.000241186965095492      0.000312413192199523      0      0
0.000241186965095492      0.000244525775177701      0.000292058565498790      0      0
0.000244525775177701      0.000247910805223583      0.000206221886142652      0      0
0.000247910805223583      0.000251342695067386      0.000331294553026683      0      0
0.000251342695067386      0.000254822093400743      0.000218828037673665      0      0
0.000254822093400743      0.00025834965789528      0.000282057184334308      0      0
0.00025834965789528      0.000261926055326934      0.000344730503600178      0      0
0.000261926055326934      0.000265551961701985      0.000338564974654336      0      0
0.000265551961701985      0.00026922806238483      0.000335096114030253      0      0
0.00026922806238483      0.000272955052227537      0.000353742895522962      0      0
0.000272955052227537      0.000276733635701177      0.000356569177965305      0      0
0.000276733635701177      0.000280564527028988      0.000268307231775883      0      0
0.000280564527028988      0.000284448450321376      0.000279143185234709      0      0
0.000284448450321376      0.000288386139712781      0.000364042259534223      0      0
0.000288386139712781      0.000292378339500449      0.000268205643737829      0      0
0.000292378339500449      0.000296425804285111      0.000321232313254177      0      0
0.000296425804285111      0.000300529299113624      0.000391604174170849      0      0
0.000300529299113624      0.000304689599623573      0.000325374105018008      0      0
0.000304689599623573      0.000308907492189884      0.000268894737869933      0      0
0.000308907492189884      0.000313183774073464      0.000257159859006784      0      0
0.000313183774073464      0.000317519253571897      0.000272007681610261      0      0
0.000317519253571897      0.000321914750172228      0.000332134995285803      0      0
0.000321914750172228      0.000326371094705861      0.000417005395430067      0      0
0.000326371094705861      0.000330889129505603      0.000381467356776325      0      0
0.000330889129505603      0.000335469708564879      0.000268879107040804      0      0
0.000335469708564879      0.000340113697699154      0.000441447786450311      0      0
0.000340113697699154      0.000344821974709588      0.000267819447618766      0      0
0.000344821974709588      0.000349595429548956      0.000443207362328941      0      0
0.000349595429548956      0.000354434964489868      0.000371452290401069      0      0
0.000354434964489868      0.000359341494295315      0.000278115332636547      0      0
0.000359341494295315      0.000364315946391572      0.000371720844123360      0      0
0.000364315946391572      0.000369359261043507      0.000442779919813742      0      0
0.000369359261043507      0.000374472391532301      0.000467702136986250      0      0
0.000374472391532301      0.00037965630433564      0.000469297195609315      0      0
0.00037965630433564      0.000384911979310397      0.000440016840867700      0      0
0.000384911979310397      0.000390240409877844      0.000353814634197796      0      0
0.000390240409877844      0.000395642603211426      0.000302230711712457      0      0
0.000395642603211426      0.000401119580427133      0.000464676588844134      0      0
0.000401119580427133      0.000406672376776519      0.000467142935361731      0      0
0.000406672376776519      0.000412302041842373      0.000322660843414541      0      0
0.000412302041842373      0.000418009639737117      0.000523039711989658      0      0
0.000418009639737117      0.000423796249303941      0.000330318523051752      0      0
0.000423796249303941      0.000429662964320725      0.000485728612278728      0      0
0.000429662964320725      0.000435610893706785      0.000499014819282969      0      0
0.000435610893706785      0.000441641161732474      0.000323980650033460      0      0
0.000441641161732474      0.000447754908231697      0.000404217903638418      0      0
0.000447754908231697      0.000453953288817359      0.000525600840764044      0      0
0.000453953288817359      0.000460237475099795      0.000569543472047284      0      0
0.000460237475099795      0.000466608654908228      0.000577227319692452      0      0
0.000466608654908228      0.000473068032515292      0.000583513453506804      0      0
0.000473068032515292      0.000479616828864662      0.000589801198286548      0      0
0.000479616828864662      0.000486256281801832      0.000562734810030626      0      0
0.000486256281801832      0.000492987646308097      0.000453998527167559      0      0
0.000492987646308097      0.000499812194737762      0.000341136168660525      0      0
0.000499812194737762      0.000506731217058643      0.000515747076654924      0      0
0.000506731217058643      0.0005137460210959      0.000609881609003278      0      0
0.0005137460210959      0.000520857932779231      0.000358752395033618      0      0
0.000520857932779231      0.000528068296393506      0.000599125767975154      0      0
0.000528068296393506      0.000535378474832857      0.000450333964986312      0      0
0.000535378474832857      0.000542789849858294      0.000596836615376309      0      0
0.000542789849858294      0.000550303822358882      0.000398424392878440      0      0
0.000550303822358882      0.000557921812616533      0.000666795739636760      0      0
0.000557921812616533      0.000565645260574473      0.000453955733063192      0      0
0.000565645260574473      0.00057347562610941      0.000443440094825079      0      0
0.00057347562610941      0.000581414389307485      0.000664504461215965      0      0
0.000581414389307485      0.000589463050744029      0.000666305323826859      0      0
0.000589463050744029      0.000597623131767208      0.000533952203115403      0      0
0.000597623131767208      0.000605896174785581      0.000417140521365775      0      0
0.000605896174785581      0.000614283743559644      0.000380163293690884      0      0
0.000614283743559644      0.000622787423497414      0.000385089978233569      0      0
0.000622787423497414      0.000631408821954096      0.000387240552996422      0      0
0.000631408821954096      0.000640149568535908      0.000388160760329717      0      0
0.000640149568535908      0.000649011315408104      0.000436740045778242      0      0
0.000649011315408104      0.000657995737607266      0.000572549305861939      0      0
0.000657995737607266      0.000667104533357915      0.000729342709593912      0      0
0.000667104533357915      0.00067633942439351      0.000753410855109940      0      0
0.00067633942439351      0.000685702156281888      0.000532575321885219      0      0
0.000685702156281888      0.000695194498755206      0.000453324243211563      0      0
0.000695194498755206      0.000704818246044455      0.000776923911243789      0      0
0.000704818246044455      0.000714575217218609      0.000620942120737039      0      0
0.000714575217218609      0.000724467256528451      0.000520051531281175      0      0
0.000724467256528451      0.000734496233755185      0.000807417425913807      0      0
0.000734496233755185      0.000744664044563847      0.000418585239674492      0      0
0.000744664044563847      0.000754972610861632      0.000839351576385132      0      0
0.000754972610861632      0.000765423881161163      0.000432576735897326      0      0
0.000765423881161163      0.0007760198309488      0.000820959420591244      0      0
0.0007760198309488      0.000786762463058045      0.000616983017297671      0      0
0.000786762463058045      0.00079765380804811      0.000578738999773295      0      0
0.00079765380804811      0.000808695924587738      0.000885151932712025      0      0
0.000808695924587738      0.000819890899844323      0.000597677187851430      0      0
0.000819890899844323      0.00083124084987843      0.000496581981819682      0      0
0.00083124084987843      0.000842747920043766      0.000834553812968284      0      0
0.000842747920043766      0.000854414285392693      0.000909101597387447      0      0
0.000854414285392693      0.000866242151087355      0.000730106797058295      0      0
0.000866242151087355      0.000878233752816494      0.000503948436656707      0      0
0.000878233752816494      0.000890391357218039      0.000450778945186967      0      0
0.000890391357218039      0.000902717262307538      0.000558508989985596      0      0
0.000902717262307538      0.000915213797912533      0.000673789802393157      0      0
0.000915213797912533      0.000927883326112938      0.000746716277977430      0      0
0.000927883326112938      0.000940728241687513      0.000774421038582491      0      0
0.000940728241687513      0.000953750972566528      0.000758069997831368      0      0
0.000953750972566528      0.000966953980290686      0.000693606229992583      0      0
0.000966953980290686      0.000980339760476396      0.000581359763139093      0      0
0.000980339760476396      0.000993910843287497      0.000471127011588833      0      0
0.000993910843287497      0.0010076697939135      0.000529715701477537      0      0
0.0010076697939135      0.00102161921305448      0.000789054189123465      0      0
0.00102161921305448      0.0010357617374126      0.00103014289824459      0      0
0.0010357617374126      0.00105010004019057      0.00103341249258562      0      0
0.00105010004019057      0.00106463683159689      0.000699684445860821      0      0
0.00106463683159689      0.00107937485935813      0.000522244695979861      0      0
0.00107937485935813      0.00109431690923832      0.00100045398529435      0      0
0.00109431690923832      0.00110946580556549      0.00104675920108224      0      0
0.00110946580556549      0.00112482441176555      0.000510738234917336      0      0
0.00112482441176555      0.00114039563090349      0.000950881245253600      0      0
0.00114039563090349      0.00115618240623217      0.00105710524226877      0      0
0.00115618240623217      0.00117218772174859      0.000503856230529778      0      0
0.00117218772174859      0.00118841460275796      0.00116748241634606      0      0
0.00118841460275796      0.00120486611644553      0.000660450672990571      0      0
0.00120486611644553      0.00122154537245635      0.00105303254445990      0      0
0.00122154537245635      0.00123845552348304      0.000849061862961086      0      0
0.00123845552348304      0.00125559976586171      0.00100612380657422      0      0
0.00125559976586171      0.00127298134017614      0.000856307124373493      0      0
0.00127298134017614      0.00129060353187029      0.00110901841293262      0      0
0.00129060353187029      0.00130846967186935      0.000672476216625016      0      0
0.00130846967186935      0.00132658313720929      0.00127529434649759      0      0
0.00132658313720929      0.00134494735167523      0.000541159775427411      0      0
0.00134494735167523      0.00136356578644858      0.00119095299497851      0      0
0.00136356578644858      0.00138244196076317      0.00108446912340053      0      0
0.00138244196076317      0.00140157944257044      0.000588177394466748      0      0
0.00140157944257044      0.00142098184921384      0.00130342426904519      0      0
0.00142098184921384      0.00144065284811262      0.00112029680520499      0      0
0.00144065284811262      0.00146059615745496      0.000537629736892312      0      0
0.00146059615745496      0.00148081554690089      0.00115986347639348      0      0
0.00148081554690089      0.00150131483829471      0.00140066587818943      0      0
0.00150131483829471      0.00152209790638749      0.000956914841599079      0      0
0.00152209790638749      0.00154316867956938      0.000557976253957735      0      0
0.00154316867956938      0.00156453114061223      0.00106822985188780      0      0
0.00156453114061223      0.00158618932742236      0.00144889187632234      0      0
0.00158618932742236      0.00160814733380381      0.00142267054524203      0      0
0.00160814733380381      0.00163040931023216      0.00108588641418429      0      0
0.00163040931023216      0.00165297946463904      0.000676501074325069      0      0
0.00165297946463904      0.00167586206320748      0.000604472351854325      0      0
0.00167586206320748      0.00169906143117836      0.000905909421862466      0      0
0.00169906143117836      0.00172258195366789      0.00121696704303700      0      0
0.00172258195366789      0.00174642807649655      0.00143566267777311      0      0
0.00174642807649655      0.00177060430702936      0.00156287404519386      0      0
0.00177060430702936      0.00179511521502795      0.00162390810398567      0      0
0.00179511521502795      0.00181996543351421      0.00164706640418239      0      0
0.00181996543351421      0.00184515965964614      0.00165575716236132      0      0
0.00184515965964614      0.00187070265560561      0.00166578845254891      0      0
0.00187070265560561      0.00189659924949857      0.00168481356412763      0      0
0.00189659924949857      0.00192285433626758      0.00171233985585657      0      0
0.00192285433626758      0.00194947287861711      0.00173958994134305      0      0
0.00194947287861711      0.00197645990795156      0.00174927411868220      0      0
0.00197645990795156      0.00200382052532629      0.00171604632984293      0      0
0.00200382052532629      0.00203155990241182      0.00160912742168821      0      0
0.00203155990241182      0.00205968328247135      0.00139968427134379      0      0
0.00205968328247135      0.00208819598135186      0.00107967461800616      0      0
0.00208819598135186      0.00211710338848892      0.000726761320294787      0      0
0.00211710338848892      0.00214641096792534      0.000706100007727381      0      0
0.00214641096792534      0.00217612425934403      0.00116510933223821      0      0
0.00217612425934403      0.00220624887911509      0.00166890004837018      0      0
0.00220624887911509      0.00223679052135739      0.00193618742967162      0      0
0.00223679052135739      0.00226775495901488      0.00179386065025993      0      0
0.00226775495901488      0.00229914804494778      0.00121268807799293      0      0
0.00229914804494778      0.00233097571303889      0.000672179560829143      0      0
0.00233097571303889      0.00236324397931521      0.00132461930483990      0      0
0.00236324397931521      0.00239595894308506      0.00198166329728028      0      0
0.00239595894308506      0.00242912678809096      0.00191614036876150      0      0
0.00242912678809096      0.00246275378367852      0.00107678139347303      0      0
0.00246275378367852      0.00249684628598141      0.000950080405939937      0      0
0.00249684628598141      0.00253141073912281      0.00195102156506811      0      0
0.00253141073912281      0.0025664536764335      0.00203582163723238      0      0
0.0025664536764335      0.00260198172168671      0.00100354778314413      0      0
0.00260198172168671      0.00263800159035023      0.00129305785048779      0      0
0.00263800159035023      0.00267452009085567      0.00222519534195975      0      0
0.00267452009085567      0.00271154412588544      0.00162056255019557      0      0
0.00271154412588544      0.00274908069367747      0.000895576402166600      0      0
0.00274908069367747      0.00278713688934801      0.00220292506697570      0      0
0.00278713688934801      0.00282571990623272      0.00184610362795236      0      0
0.00282571990623272      0.00286483703724639      0.000877901287453602      0      0
0.00286483703724639      0.00290449567626138      0.00230852635871828      0      0
0.00290449567626138      0.00294470331950526      0.00171232672361294      0      0
0.00294470331950526      0.0029854675669777      0.00122000085094449      0      0
0.0029854675669777      0.00302679612388701      0.00247165528942293      0      0
0.00302679612388701      0.0030686968021066      0.00113001711860448      0      0
0.0030686968021066      0.00311117752165154      0.00201470910619879      0      0
0.00311117752165154      0.0031542463121756      0.00220110637959137      0      0
0.0031542463121756      0.00319791131448903      0.00104907553754332      0      0
0.00319791131448903      0.00324218078209728      0.00261212989376033      0      0
0.00324218078209728      0.0032870630827611      0.00100688737426613      0      0
0.0032870630827611      0.00333256670007821      0.00243528859709181      0      0
0.00333256670007821      0.00337870023508683      0.00174375321994502      0      0
0.00337870023508683      0.00342547240789146      0.00198929714504452      0      0
0.00342547240789146      0.00347289205931113      0.00229675158475791      0      0
0.00347289205931113      0.00352096815255051      0.00154397750680745      0      0
0.00352096815255051      0.00356970977489406      0.00261466486232191      0      0
0.00356970977489406      0.00361912613942378      0.00124843663967717      0      0
0.00361912613942378      0.0036692265867606      0.00278226849776255      0      0
0.0036692265867606      0.00372002058682995      0.00113145451260069      0      0
0.00372002058682995      0.00377151774065175      0.00286952609188073      0      0
0.00377151774065175      0.00382372778215516      0.00116499120706117      0      0
0.00382372778215516      0.00387666058001854      0.00289769110999172      0      0
0.00387666058001854      0.00393032613953476      0.00136037778874116      0      0
0.00393032613953476      0.0039847346045024      0.00283213768817247      0      0
0.0039847346045024      0.00403989625914312      0.00175948456262515      0      0
0.00403989625914312      0.00409582153004557      0.00258874969168164      0      0
0.00409582153004557      0.00415252098813623      0.00233734337981787      0      0
0.00415252098813623      0.00421000535067748      0.00206726171630997      0      0
0.00421000535067748      0.0042682854832934      0.00294793881569259      0      0
0.0042682854832934      0.00432737240202355      0.00128972516715505      0      0
0.00432737240202355      0.00438727727540519      0.00332186839025278      0      0
0.00438727727540519      0.00444801142658443      0.00116620168051803      0      0
0.00444801142658443      0.00450958633545639      0.00311671190262224      0      0
0.00450958633545639      0.00457201364083525      0.00235176852979898      0      0
0.00457201364083525      0.00463530514265407      0.00210317758192235      0      0
0.00463530514265407      0.00469947280419532      0.00338816027303761      0      0
0.00469947280419532      0.00476452875435209      0.00107206139840479      0      0
0.00476452875435209      0.0048304852899207      0.00335717483443632      0      0
0.0048304852899207      0.00489735487792503      0.00256292134740919      0      0
0.00489735487792503      0.00496515015797302      0.00191080637772321      0      0
0.00496515015797302      0.00503388394464577      0.00369864210526779      0      0
0.00503388394464577      0.00510356922991978      0.00160550784152204      0      0
0.00510356922991978      0.00517421918562266      0.00287991476874663      0      0
0.00517421918562266      0.00524584716592283      0.00357458597812310      0      0
0.00524584716592283      0.00531846670985373      0.00117342576191342      0      0
0.00531846670985373      0.00539209154387294      0.00342445715915469      0      0
0.00539209154387294      0.00546673558445676      0.00341551745900909      0      0
0.00546673558445676      0.00554241294073067      0.00120465956400567      0      0
0.00554241294073067      0.00561913791713623      0.00367626607184121      0      0
0.00561913791713623      0.00569692501613484      0.00345346556186051      0      0
0.00569692501613484      0.00577578894094906      0.00123611032738778      0      0
0.00577578894094906      0.00585574459834172      0.00371195172617116      0      0
0.00585574459834172      0.00593680710143364      0.00374690545767446      0      0
0.00593680710143364      0.00601899177256026      0.00129437102217251      0      0
0.00601899177256026      0.00610231414616781      0.00346104054955349      0      0
0.00610231414616781      0.0061867899717497      0.00419520619245848      0      0
0.0061867899717497      0.0062724352168234      0.00188885221722185      0      0
0.0062724352168234      0.00635926606994866      0.00274408599327194      0      0
0.00635926606994866      0.00644729894378739      0.00449736285983477      0      0
0.00644729894378739      0.00653655047820597      0.00311598993466603      0      0
0.00653655047820597      0.00662703754342055      0.00158800468318896      0      0
0.00662703754342055      0.00671877724318579      0.00414877147146786      0      0
0.00671877724318579      0.00681178691802782      0.00438673293009537      0      0
0.00681178691802782      0.00690608414852187      0.00200539051690734      0      0
0.00690608414852187      0.00700168675861542      0.00269137192424903      0      0
0.00700168675861542      0.00709861281899715      0.00475484793852990      0      0
0.00709861281899715      0.00719688065051277      0.00407379000202100      0      0
0.00719688065051277      0.00729650882762788      0.00157306410124311      0      0
0.00729650882762788      0.00739751618193895      0.00331128606205253      0      0
0.00739751618193895      0.00749992180573285      0.00503306593286588      0      0
0.00749992180573285      0.00760374505559565      0.00409430072001555      0      0
0.00760374505559565      0.00770900555607137      0.00161303270558285      0      0
0.00770900555607137      0.00781572320337137      0.00334423861111049      0      0
0.00781572320337137      0.00792391816913513      0.00519943668547516      0      0
0.00792391816913513      0.00803361090424307      0.00458873122872326      0      0
0.00803361090424307      0.00814482214268214      0.00210534864931079      0      0
0.00814482214268214      0.00825757290546495      0.00273056070301480      0      0
0.00825757290546495      0.00837188450460311      0.00507288254440617      0      0
0.00837188450460311      0.0084877785471356      0.00535700710603741      0      0
0.0084877785471356      0.00860527693921294      0.00342086184625325      0      0
0.00860527693921294      0.00872440189023784      0.00170221342616613      0      0
0.00872440189023784      0.0088451759170632      0.00413481002968652      0      0
0.0088451759170632      0.00896762184824822      0.00574252903592355      0      0
0.00896762184824822      0.00909176282837339      0.00518114345910941      0      0
0.00909176282837339      0.00921762232241531      0.00285073840354771      0      0
0.00921762232241531      0.009345224120182      0.00212799625796718      0      0
0.009345224120182      0.00947459234080956      0.00468336490472042      0      0
0.00947459234080956      0.00960575143732124      0.00607947898583273      0      0
0.00960575143732124      0.0097387262012494      0.00545307465990825      0      0
0.0097387262012494      0.00987354176732169      0.00318334689962584      0      0
0.00987354176732169      0.0100102236182119      0.00198150701393508      0      0
0.0100102236182119      0.0101487975893568      0.00443271700056274      0      0
0.0101487975893568      0.0102892898738392      0.00622164878041534      0      0
0.0102892898738392      0.0104317270273393      0.00622650284868791      0      0
0.0104317270273393      0.0105761359731542      0.00448498403555571      0      0
0.0105761359731542      0.0107225440072866      0.00211183622621637      0      0
0.0107225440072866      0.0108709788036044      0.00313847658697929      0      0
0.0108709788036044      0.0110214684190717      0.00557993358444373      0      0
0.0110214684190717      0.0111740412990521      0.00680940029123611      0      0
0.0111740412990521      0.0113287262826851      0.00634341298318319      0      0
0.0113287262826851      0.0114855526083377      0.00439288118792580      0      0
0.0114855526083377      0.0116445499191305      0.00214310663043573      0      0
0.0116445499191305      0.0118057482685412      0.00329011236140969      0      0
0.0118057482685412      0.0119691781260852      0.00572874060989812      0      0
0.0119691781260852      0.0121348703830748      0.00714816807741162      0      0
0.0121348703830748      0.0123028563584581      0.00706097079916103      0      0
0.0123028563584581      0.0124731678047393      0.00552793950383778      0      0
0.0124731678047393      0.0126458369139802      0.00315153965534856      0      0
0.0126458369139802      0.0128208963238851      0.00234459609237535      0      0
0.0128208963238851      0.0129983791239701      0.00462714074677516      0      0
0.0129983791239701      0.0131783188618175      0.00676732951135892      0      0
0.0131783188618175      0.0133607495494169      0.00778137529195941      0      0
0.0133607495494169      0.0135457056695945      0.00742401734261784      0      0
0.0135457056695945      0.0137332221825303      0.00581588831213968      0      0
0.0137332221825303      0.0139233345323668      0.00348485591849336      0      0
0.0139233345323668      0.0141160786539086      0.00234442631066183      0      0
0.0141160786539086      0.0143114909794141      0.00434556678621412      0      0
0.0143114909794141      0.0145096084454827      0.00664041643530229      0      0
0.0145096084454827      0.0147104685000363      0.00809707946668931      0      0
0.0147104685000363      0.0149141091093971      0.00839018108529768      0      0
0.0149141091093971      0.0151205687654648      0.00748773596389670      0      0
0.0151205687654648      0.0153298864929916      0.00560506492728935      0      0
0.0153298864929916      0.0155421018569589      0.00332077709113014      0      0
0.0155421018569589      0.015757254970056      0.00260228764026514      0      0
0.015757254970056      0.0159753865002618      0.00463273001824414      0      0
0.0159753865002618      0.0161965376785319      0.00691310178506117      0      0
0.0161965376785319      0.0164207503065923      0.00852100276591678      0      0
0.0164207503065923      0.0166480667648403      0.00915637030776821      0      0
0.0166480667648403      0.0168785300203555      0.00873920214170913      0      0
0.0168785300203555      0.0171121836350213      0.00735974436249337      0      0
0.0171121836350213      0.0173490717737588      0.00528647792296888      0      0
0.0173490717737588      0.017589239212875      0.00316474180116314      0      0
0.017589239212875      0.0178327313485262      0.00295309440998610      0      0
0.0178327313485262      0.0180795942052988      0.00500610998447725      0      0
0.0180795942052988      0.0183298744449088      0.00725491656690433      0      0
0.0183298744449088      0.0185836193750216      0.00897893770796356      0      0
0.0185836193750216      0.0188408769581945      0.00991551938403090      0      0
0.0188408769581945      0.0191016958209418      0.00996343249758045      0      0
0.0191016958209418      0.0193661252629267      0.00913778443215650      0      0
0.0193661252629267      0.0196342152662799      0.00756056563155729      0      0
0.0196342152662799      0.0199060165050465      0.00548073488085780      0      0
0.0199060165050465      0.0201815803547652      0.00345519709555974      0      0
0.0201815803547652      0.0204609589021785      0.00306183269008404      0      0
0.0204609589021785      0.0207442049550786      0.00485612014855464      0      0
0.0207442049550786      0.0210313720522889      0.00709859780927991      0      0
0.0210313720522889      0.0213225144737837      0.00904490381551905      0      0
0.0213225144737837      0.0216176872509482      0.0104243164418842      0      0
0.0216176872509482      0.0219169461769806      0.0111076400752243      0      0
0.0219169461769806      0.0222203478174381      0.0110487723168339      0      0
0.0222203478174381      0.0225279495209286      0.0102703228332471      0      0
0.0225279495209286      0.0228398094299506      0.00885890486462399      0      0
0.0228398094299506      0.0231559864918837      0.00697185869405565      0      0
0.0231559864918837      0.0234765404701303      0.00489264468463887      0      0
0.0234765404701303      0.0238015319554124      0.00332141252828457      0      0
0.0238015319554124      0.0241310223772239      0.00365966665401801      0      0
0.0241310223772239      0.0244650740154424      0.00554939801603761      0      0
0.0244650740154424      0.0248037500121009      0.00771571066296365      0      0
0.0248037500121009      0.025147114383323      0.00966637908113192      0      0
0.025147114383323      0.0254952320314234      0.0111976825107995      0      0
0.0254952320314234      0.025848168757175      0.0122012787611497      0      0
0.025848168757175      0.0262059912722472      0.0126225177340234      0      0
0.0262059912722472      0.0265687672118152      0.0124487618282511      0      0
0.0265687672118152      0.0269365651473444      0.0117045153556894      0      0
0.0269365651473444      0.0273094545995519      0.0104491109936742      0      0
0.0273094545995519      0.0276875060515468      0.00877847609193065      0      0
0.0276875060515468      0.0280707909621536      0.00684046318366209      0      0
0.0280707909621536      0.0284593817794181      0.00490354309304479      0      0
0.0284593817794181      0.0288533519543027      0.00361125724659818      0      0
0.0288533519543027      0.0292527759545692      0.00398997276697341      0      0
0.0292527759545692      0.0296577292788545      0.00570071590841294      0      0
0.0296577292788545      0.0300682884709421      0.00777344276724821      0      0
0.0300682884709421      0.0304845311342295      0.00978112484208146      0      0
0.0304845311342295      0.0309065359463971      0.0115417847375660      0      0
0.0309065359463971      0.0313343826742795      0.0129555123046631      0      0
0.0313343826742795      0.0317681521889432      0.0139615772373756      0      0
0.0317681521889432      0.0322079264809726      0.0145256531365795      0      0
0.0322079264809726      0.0326537886759678      0.0146349461057479      0      0
0.0326537886759678      0.033105823050257      0.0142956638121003      0      0
0.033105823050257      0.033564115046826      0.0135313434376243      0      0
0.033564115046826      0.0340287512914689      0.0123818714466047      0      0
0.0340287512914689      0.0344998196091616      0.0109038869909155      0      0
0.0344998196091616      0.0349774090406628      0.00917484904816346      0      0
0.0349774090406628      0.0354616098593442      0.00730791813563985      0      0
0.0354616098593442      0.0359525135882537      0.00550171182450355      0      0
0.0359525135882537      0.0364502130174152      0.00418690426243594      0      0
0.0364502130174152      0.0369548022213675      0.00409653950813202      0      0
0.0369548022213675      0.0374663765769464      0.00532387665600553      0      0
0.0374663765769464      0.0379850327813123      0.00716257127874313      0      0
0.0379850327813123      0.0385108688702281      0.00914696471929378      0      0
0.0385108688702281      0.0390439842365898      0.0110733010915087      0      0
0.0390439842365898      0.0395844796492134      0.0128380273816715      0      0
0.0395844796492134      0.0401324572718825      0.0143779753512013      0      0
0.0401324572718825      0.0406880206826587      0.0156508731643654      0      0
0.0406880206826587      0.0412512748934598      0.0166282191963022      0      0
0.0412512748934598      0.0418223263699098      0.0172922265100498      0      0
0.0418223263699098      0.0424012830514618      0.0176342360093436      0      0
0.0424012830514618      0.0429882543718015      0.0176536987851497      0      0
0.0429882543718015      0.0435833512795317      0.0173574003427897      0      0
0.0435833512795317      0.0441866862591436      0.0167588209035766      0      0
0.0441866862591436      0.0447983733522791      0.0158776349563231      0      0
0.0447983733522791      0.0454185281792862      0.0147394415158628      0      0
0.0454185281792862      0.0460472679610735      0.0133759495217424      0      0
0.0460472679610735      0.0466847115412677      0.0118261308932541      0      0
0.0466847115412677      0.0473309794086762      0.0101395844396516      0      0
0.0473309794086762      0.047986193720063      0.00838537745389384      0      0
0.047986193720063      0.0486504783232378      0.00667537851971767      0      0
0.0486504783232378      0.0493239587804657      0.00522364316883415      0      0
0.0493239587804657      0.0500067623922011      0.00443807965826824      0      0
0.0500067623922011      0.0506990182211494      0.00473546039935953      0      0
0.0506990182211494      0.0514008571166629      0.00596067698434731      0      0
0.0514008571166629      0.0521124117394733      0.00765016412060797      0      0
0.0521124117394733      0.0528338165867671      0.00950965098853662      0      0
0.0528338165867671      0.0535652080176086      0.0113957986395855      0      0
0.0535652080176086      0.0543067242787134      0.0132327022438491      0      0
0.0543067242787134      0.0550585055305805      0.0149739478331583      0      0
0.0550585055305805      0.0558206938739848      0.0165877714365545      0      0
0.0558206938739848      0.0565934333768373      0.0180509303103991      0      0
0.0565934333768373      0.0573768701014157      0.0193459277253500      0      0
0.0573768701014157      0.0581711521319738      0.0204596236395798      0      0
0.0581711521319738      0.0589764296027321      0.0213824595903160      0      0
0.0589764296027321      0.0597928547262553      0.0221079720654819      0      0
0.0597928547262553      0.0606205818222245      0.0226324478083992      0      0
0.0606205818222245      0.0614597673466051      0.0229546519153879      0      0
0.0614597673466051      0.0623105699212211      0.0230755952781138      0      0
0.0623105699212211      0.0631731503637371      0.0229983253962733      0      0
0.0631731503637371      0.0640476717180559      0.0227277337011580      0      0
0.0640476717180559      0.064934299285137      0.0222703777400057      0      0
0.064934299285137      0.065833200654241      0.0216343200986074      0      0
0.065833200654241      0.0667445457346082      0.0208289891283237      0      0
0.0667445457346082      0.0676685067875737      0.0198650705510030      0      0
0.0676685067875737      0.0686052584591283      0.0187544453723772      0      0
0.0686052584591283      0.0695549778129301      0.0175102009490940      0      0
0.0695549778129301      0.0705178443637725      0.0161467640517690      0      0
0.0705178443637725      0.071494040111516      0.0146802495556238      0      0
0.071494040111516      0.0724837495754901      0.0131292146686244      0      0
0.0724837495754901      0.07348715982937      0.0115162277533428      0      0
0.07348715982937      0.0745044605365374      0.00987118900302413      0      0
0.0745044605365374      0.0755358439859309      0.00823866911318411      0      0
0.0755358439859309      0.0765815051283916      0.00669479294611970      0      0
0.0765815051283916      0.0776416416135129      0.00538468470332116      0      0
0.0776416416135129      0.0787164538269999      0.00457634584709942      0      0
0.0787164538269999      0.0798061449285455      0.00458571922641790      0      0
0.0798061449285455      0.0809109208902321      0.00542583103670245      0      0
0.0809109208902321      0.0820309905354643      0.00679644384795707      0      0
0.0820309905354643      0.0831665655784396      0.00843442876398630      0      0
0.0831665655784396      0.0843178606641673      0.0101974939814660      0      0
0.0843178606641673      0.0854850934090396      0.0120129078244972      0      0
0.0854850934090396      0.0866684844419658      0.0138403085973408      0      0
0.0866684844419658      0.087868257446075      0.0156547341161812      0      0
0.087868257446075      0.0890846392009967      0.0174391620687995      0      0
0.0890846392009967      0.0903178596257262      0.0191810615833958      0      0
0.0903178596257262      0.0915681518220832      0.0208706879237802      0      0
0.0915681518220832      0.0928357521187732      0.0225001807223217      0      0
0.0928357521187732      0.0941209001160578      0.0240630558538646      0      0
0.0941209001160578      0.0954238387310435      0.0255539011413930      0      0
0.0954238387310435      0.0967448142435972      0.0269681828754872      0      0
0.0967448142435972      0.0980840763428988      0.0283021151935232      0      0
0.0980840763428988      0.0994418781746361      0.0295525664797762      0      0
0.0994418781746361      0.100818476388855      0.0307169883253149      0      0
0.100818476388855      0.10221413118847      0.0317933586896983      0      0
0.10221413118847      0.103629106378448      0.0327801343024172      0      0
0.103629106378448      0.105063669415674      0.0336762092927871      0      0
0.105063669415674      0.106518091459502      0.0344808781887537      0      0
0.106518091459502      0.107992647423013      0.0351938021210158      0      0
0.107992647423013      0.109487616024976      0.0358149774974372      0      0
0.109487616024976      0.111003279842531      0.0363447066805605      0      0
0.111003279842531      0.112539925364605      0.0367835703701344      0      0
0.112539925364605      0.114097843046059      0.0371324014999027      0      0
0.114097843046059      0.115677327362591      0.0373922605259890      0      0
0.115677327362591      0.117278676866402      0.0375644120270755      0      0
0.117278676866402      0.118902194242619      0.0376503025630864      0      0
0.118902194242619      0.120548186366517      0.0376515397549700      0      0
0.120548186366517      0.122216964361519      0.0375698725571752      0      0
0.122216964361519      0.123908843658004      0.0374071726989972      0      0
0.123908843658004      0.125624144052934      0.0371654172728084      0      0
0.125624144052934      0.127363189770296      0.0368466724474071      0      0
0.127363189770296      0.12912630952239      0.0364530782841015      0      0
0.12912630952239      0.130913836571959      0.0359868346322535      0      0
0.130913836571959      0.132726108795187      0.0354501880802556      0      0
0.132726108795187      0.134563468745557      0.0348454199376344      0      0
0.134563468745557      0.136426263718606      0.0341748352244876      0      0
0.136426263718606      0.138314845817565      0.0334407526460827      0      0
0.138314845817565      0.140229572019921      0.0326454955335913      0      0
0.140229572019921      0.142170804244882      0.0317913837371316      0      0
0.142170804244882      0.144138909421796      0.0308807264653366      0      0
0.144138909421796      0.146134259559502      0.0299158160777152      0      0
0.146134259559502      0.148157231816648      0.0288989228539212      0      0
0.148157231816648      0.150208208572982      0.0278322907905037      0      0
0.150208208572982      0.152287577501628      0.0267181345152585      0      0
0.152287577501628      0.154395731642364      0.0255586374692642      0      0
0.154395731642364      0.156533069475914      0.0243559515992752      0      0
0.156533069475914      0.158699994999266      0.0231121989492419      0      0
0.158699994999266      0.16089691780204      0.0218294757760334      0      0
0.16089691780204      0.163124253143903      0.0205098602074498      0      0
0.163124253143903      0.165382422033063      0.0191554251350275      0      0
0.165382422033063      0.16767185130585      0.0177682592330119      0      0
0.16767185130585      0.16999297370739      0.0163505012131790      0      0
0.16999297370739      0.172346227973408      0.0149043967227882      0      0
0.172346227973408      0.174732058913154      0.0134323960745047      0      0
0.174732058913154      0.177150917493482      0.0119373300996180      0      0
0.177150917493482      0.179603260924088      0.0104227461840692      0      0
0.179603260924088      0.182089552743936      0.00889360135983000      0      0
0.182089552743936      0.184610262908873      0.00735783825872752      0      0
0.184610262908873      0.187165867880458      0.00583045110018794      0      0
0.187165867880458      0.189756850716024      0.00434585298075114      0      0
0.189756850716024      0.192383701159985      0.00300362513203866      0      0
0.192383701159985      0.195046915736409      0.00214330027749254      0      0
0.195046915736409      0.197746997842864      0.00240476973309045      0      0
0.197746997842864      0.200484457845576      0.00357174729488868      0      0
0.200484457845576      0.203259813175894      0.00506687936559683      0      0
0.203259813175894      0.206073588428097      0.00668396512318881      0      0
0.206073588428097      0.208926315458549      0.00836049151874725      0      0
0.208926315458549      0.211818533486235      0.0100729582826030      0      0
0.211818533486235      0.214750789194674      0.0118105804017967      0      0
0.214750789194674      0.217723636835266      0.0135675815120051      0      0
0.217723636835266      0.220737638332042      0.0153404702528846      0      0
0.220737638332042      0.22379336338789      0.0171269236991977      0      0
0.22379336338789      0.226891389592229      0.0189252740855340      0      0
0.226891389592229      0.230032302530194      0.0207342505853490      0      0
0.230032302530194      0.233216695893316      0.0225528395479130      0      0
0.233216695893316      0.236445171591743      0.0243802040860824      0      0
0.236445171591743      0.239718339868012      0.0262156353138753      0      0
0.239718339868012      0.243036819412397      0.0280585213661327      0      0
0.243036819412397      0.246401237479853      0.0299083268622889      0      0
0.246401237479853      0.249812230008578      0.0317645787438802      0      0
0.249812230008578      0.253270441740218      0.0336268561342799      0      0
0.253270441740218      0.256776526341734      0.0354947828131621      0      0
0.256776526341734      0.260331146528961      0.0373680214365334      0      0
0.260331146528961      0.263934974191869      0.0392462689504950      0      0
0.263934974191869      0.267588690521566      0.0411292528394951      0      0
0.267588690521566      0.271292986139054      0.0430167279698210      0      0
0.271292986139054      0.275048561225772      0.0449084738655947      0      0
0.275048561225772      0.27885612565594      0.0468042923043562      0      0
0.27885612565594      0.282716399130741      0.0487040051523696      0      0
0.282716399130741      0.286630111314356      0.0506074523820946      0      0
0.286630111314356      0.290598001971889      0.0525144902295290      0      0
0.290598001971889      0.294620821109189      0.0544249894597361      0      0
0.294620821109189      0.298699329114623      0.0563388337162985      0      0
0.298699329114623      0.302834296902796      0.0582559179357182      0      0
0.302834296902796      0.307026506060274      0.0601761468115356      0      0
0.307026506060274      0.311276748993318      0.0620994332956395      0      0
0.311276748993318      0.315585829077662      0.0640256971261666      0      0
0.315585829077662      0.319954560810364      0.0659548633727734      0      0
0.319954560810364      0.324383769963767      0.0678868609910286      0      0
0.324383769963767      0.32887429374158      0.0698216213783469      0      0
0.32887429374158      0.33342698093713      0.0717590769243156      0      0
0.33342698093713      0.338042692093795      0.0736991595485248      0      0
0.338042692093795      0.342722299667666      0.0756417992191181      0      0
0.342722299667666      0.347466688192458      0.0775869224452822      0      0
0.347466688192458      0.352276754446699      0.0795344507367791      0      0
0.352276754446699      0.357153407623246      0.0814842990234397      0      0
0.357153407623246      0.362097569501131      0.0834363740272585      0      0
0.362097569501131      0.367110174619799      0.0853905725793829      0      0
0.367110174619799      0.372192170455755      0.0873467798738682      0      0
0.372192170455755      0.37734451760165      0.0893048676495698      0      0
0.37734451760165      0.382568189947856      0.0912646922909705      0      0
0.382568189947856      0.387864174866547      0.0932260928380814      0      0
0.387864174866547      0.393233473398329      0.0951888888948097      0      0
0.393233473398329      0.398677100441459      0.0971528784243426      0      0
0.398677100441459      0.40419608494368      0.0991178354191474      0      0
0.40419608494368      0.409791470096709      0.101083507432121      0      0
0.409791470096709      0.41546431353342      0.103049612954220      0      0
0.41546431353342      0.421215687527758      0.105015838622565      0      0
0.421215687527758      0.427046679197417      0.106981836241485      0      0
0.427046679197417      0.43295839070933      0.108947219597279      0      0
0.43295839070933      0.438951939487993      0.110911561045573      0      0
0.438951939487993      0.445028458426682      0.112874387847960      0      0
0.445028458426682      0.451189096101594      0.114835178232235      0      0
0.451189096101594      0.457435016988945      0.116793357147769      0      0
0.457435016988945      0.463767401685081      0.118748291684484      0      0
0.463767401685081      0.470187447129631      0.120699286120394      0      0
0.470187447129631      0.476696366831751      0.122645576558723      0      0
0.476696366831751      0.483295391099501      0.124586325111086      0      0
0.483295391099501      0.489985767272398      0.126520613578122      0      0
0.489985767272398      0.496768759957182      0.128447436573121      0      0
0.496768759957182      0.503645651266856      0.130365694027527      0      0
0.503645651266856      0.510617741063022      0.132274183009566      0      0
0.510617741063022      0.517686347201588      0.134171588778504      0      0
0.517686347201588      0.524852805781861      0.136056474986984      0      0
0.524852805781861      0.532118471399099      0.137927272932277      0      0
0.532118471399099      0.539484717400551      0.139782269743911      0      0
0.539484717400551      0.546952936145049      0.141619595379574      0      0
0.546952936145049      0.554524539266187      0.143437208283175      0      0
0.554524539266187      0.56220095793915      0.145232879537868      0      0
0.56220095793915      0.569983643151229      0.147004175322261      0      0
0.569983643151229      0.577874065976087      0.148748437449137      0      0
0.577874065976087      0.585873717851818      0.150462761732016      0      0
0.585873717851818      0.59398411086286      0.152143973884663      0      0
0.59398411086286      0.602206778025804      0.153788602610979      0      0
0.602206778025804      0.610543273579166      0.155392849485829      0      0
0.610543273579166      0.618995173277162      0.156952555159326      0      0
0.618995173277162      0.62756407468756      0.158463161335284      0      0
0.62756407468756      0.636251597493652      0.159919667875648      0      0
0.636251597493652      0.645059383800396      0.161316584262628      0      0
0.645059383800396      0.653989098444817      0.162647874503508      0      0
0.653989098444817      0.663042429310678      0.163906894382845      0      0
0.663042429310678      0.672221087647534      0.165086319743827      0      0
0.672221087647534      0.681526808394186      0.166178064203028      0      0
0.681526808394186      0.690961350506615      0.167173184354888      0      0
0.690961350506615      0.70052649729046      0.168061770082564      0      0
0.70052649729046      0.710224056738094      0.168832817031781      0      0
0.710224056738094      0.720055861870372      0.169474077584472      0      0
0.720055861870372      0.730023771083106      0.169971885734981      0      0
0.730023771083106      0.740129668498331      0.170310950047101      0      0
0.740129668498331      0.750375464320448      0.170474107246808      0      0
0.750375464320448      0.76076309519728      0.170442026827182      0      0
0.76076309519728      0.771294524586143      0.170192854079924      0      0
0.771294524586143      0.781971743124969      0.169701774881627      0      0
0.781971743124969      0.792796769008581      0.168940479835823      0      0
0.792796769008581      0.803771648370161      0.167876497203183      0      0
0.803771648370161      0.814898455668016      0.166472352173417      0      0
0.814898455668016      0.826179294077686      0.164684492381206      0      0
0.826179294077686      0.837616295889483      0.162461892697270      0      0
0.837616295889483      0.849211622911536      0.159744210284689      0      0
0.849211622911536      0.860967466878409      0.156459293056593      0      0
0.860967466878409      0.872886049865385      0.152519731165158      0      0
0.872886049865385      0.884969624708479      0.147817943211301      0      0
0.884969624708479      0.897220475430265      0.142218926328261      0      0
0.897220475430265      0.909640917671599      0.135549095089678      0      0
0.909640917671599      0.922233299129318      0.127578164307268      0      0
0.922233299129318      0.935      0.117987672337033      0      0
# END HISTO1D SudakovggExpOutputsN2LLNor21
# BEGIN HISTO1D SudakovggExpOutputsN2LLNor22
PlotOrder=5
LineColor=red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\widetilde{\mathbf{V}}^{-1}_{h,\mathrm{exp}}\mathbf{V}_{h}\Right]_{(2,2)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.999047298404973      0      0
0.00000101384324431002      0.00000102787812403307      0.999034057738350      0      0
0.00000102787812403307      0.00000104210729202498      0.999020632335698      0      0
0.00000104210729202498      0.00000105653343786574      0.999007019599998      0      0
0.00000105653343786574      0.00000107115928836782      0.998993216897200      0      0
0.00000107115928836782      0.00000108598760809164      0.998979221555674      0      0
0.00000108598760809164      0.00000110102119986811      0.998965030865665      0      0
0.00000110102119986811      0.00000111626290532839      0.998950642078734      0      0
0.00000111626290532839      0.00000113171560544106      0.998936052407187      0      0
0.00000113171560544106      0.00000114738222105665      0.998921259023506      0      0
0.00000114738222105665      0.00000116326571345971      0.998906259059758      0      0
0.00000116326571345971      0.0000011793690849286      0.998891049607003      0      0
0.0000011793690849286      0.00000119569537930295      0.998875627714694      0      0
0.00000119569537930295      0.000001212247682559      0.998859990390063      0      0
0.000001212247682559      0.00000122902912339292      0.998844134597499      0      0
0.00000122902912339292      0.00000124604287381218      0.998828057257918      0      0
0.00000124604287381218      0.00000126329214973512      0.998811755248121      0      0
0.00000126329214973512      0.00000128078021159884      0.998795225400145      0      0
0.00000128078021159884      0.00000129851036497544      0.998778464500604      0      0
0.00000129851036497544      0.00000131648596119688      0.998761469290013      0      0
0.00000131648596119688      0.00000133471039798844      0.998744236462112      0      0
0.00000133471039798844      0.00000135318712011092      0.998726762663169      0      0
0.00000135318712011092      0.00000137191962001179      0.998709044491282      0      0
0.00000137191962001179      0.00000139091143848532      0.998691078495666      0      0
0.00000139091143848532      0.00000141016616534188      0.998672861175924      0      0
0.00000141016616534188      0.00000142968744008643      0.998654388981313      0      0
0.00000142968744008643      0.00000144947895260651      0.998635658310001      0      0
0.00000144947895260651      0.00000146954444386967      0.998616665508300      0      0
0.00000146954444386967      0.00000148988770663059      0.998597406869904      0      0
0.00000148988770663059      0.00000151051258614798      0.998577878635100      0      0
0.00000151051258614798      0.00000153142298091138      0.998558076989976      0      0
0.00000153142298091138      0.00000155262284337812      0.998537998065611      0      0
0.00000155262284337812      0.00000157411618072032      0.998517637937260      0      0
0.00000157411618072032      0.00000159590705558239      0.998496992623514      0      0
0.00000159590705558239      0.0000016179995868489      0.998476058085460      0      0
0.0000016179995868489      0.00000164039795042316      0.998454830225821      0      0
0.00000164039795042316      0.00000166310638001652      0.998433304888078      0      0
0.00000166310638001652      0.00000168612916794864      0.998411477855590      0      0
0.00000168612916794864      0.00000170947066595881      0.998389344850690      0      0
0.00000170947066595881      0.00000173313528602849      0.998366901533771      0      0
0.00000173313528602849      0.00000175712750121529      0.998344143502358      0      0
0.00000175712750121529      0.00000178145184649847      0.998321066290162      0      0
0.00000178145184649847      0.00000180611291963609      0.998297665366122      0      0
0.00000180611291963609      0.00000183111538203409      0.998273936133435      0      0
0.00000183111538203409      0.00000185646395962742      0.998249873928560      0      0
0.00000185646395962742      0.00000188216344377329      0.998225474020219      0      0
0.00000188216344377329      0.00000190821869215684      0.998200731608370      0      0
0.00000190821869215684      0.00000193463462970931      0.998175641823178      0      0
0.00000193463462970931      0.000001961416249539      0.998150199723954      0      0
0.000001961416249539      0.00000198856861387501      0.998124400298088      0      0
0.00000198856861387501      0.00000201609685502412      0.998098238459961      0      0
0.00000201609685502412      0.00000204400617634088      0.998071709049841      0      0
0.00000204400617634088      0.00000207230185321116      0.998044806832760      0      0
0.00000207230185321116      0.00000210098923404927      0.998017526497372      0      0
0.00000210098923404927      0.00000213007374130893      0.997989862654798      0      0
0.00000213007374130893      0.00000215956087250823      0.997961809837448      0      0
0.00000215956087250823      0.00000218945620126872      0.997933362497822      0      0
0.00000218945620126872      0.00000221976537836897      0.997904515007298      0      0
0.00000221976537836897      0.00000225049413281266      0.997875261654898      0      0
0.00000225049413281266      0.00000228164827291145      0.997845596646032      0      0
0.00000228164827291145      0.0000023132336873829      0.997815514101224      0      0
0.0000023132336873829      0.0000023452563464635      0.997785008054820      0      0
0.0000023452563464635      0.00000237772230303722      0.997754072453665      0      0
0.00000237772230303722      0.00000241063769377955      0.997722701155775      0      0
0.00000241063769377955      0.00000244400874031748      0.997690887928972      0      0
0.00000244400874031748      0.00000247784175040552      0.997658626449510      0      0
0.00000247784175040552      0.00000251214311911795      0.997625910300666      0      0
0.00000251214311911795      0.00000254691933005764      0.997592732971318      0      0
0.00000254691933005764      0.00000258217695658154      0.997559087854498      0      0
0.00000258217695658154      0.0000026179226630432      0.997524968245919      0      0
0.0000026179226630432      0.00000265416320605244      0.997490367342483      0      0
0.00000265416320605244      0.00000269090543575249      0.997455278240755      0      0
0.00000269090543575249      0.00000272815629711478      0.997419693935426      0      0
0.00000272815629711478      0.00000276592283125165      0.997383607317742      0      0
0.00000276592283125165      0.00000280421217674733      0.997347011173905      0      0
0.00000280421217674733      0.00000284303157100718      0.997309898183464      0      0
0.00000284303157100718      0.00000288238835162573      0.997272260917658      0      0
0.00000288238835162573      0.00000292228995777364      0.997234091837747      0      0
0.00000292228995777364      0.00000296274393160382      0.997195383293314      0      0
0.00000296274393160382      0.00000300375791967704      0.997156127520535      0      0
0.00000300375791967704      0.00000304533967440728      0.997116316640427      0      0
0.00000304533967440728      0.0000030874970555271      0.997075942657058      0      0
0.0000030874970555271      0.00000313023803157323      0.997034997455741      0      0
0.00000313023803157323      0.00000317357068139281      0.996993472801187      0      0
0.00000317357068139281      0.00000321750319567045      0.996951360335633      0      0
0.00000321750319567045      0.00000326204387847638      0.996908651576949      0      0
0.00000326204387847638      0.00000330720114883614      0.996865337916685      0      0
0.00000330720114883614      0.00000335298354232185      0.996821410618133      0      0
0.00000335298354232185      0.00000339939971266569      0.996776860814304      0      0
0.00000339939971266569      0.00000344645843339553      0.996731679505919      0      0
0.00000344645843339553      0.00000349416859949336      0.996685857559341      0      0
0.00000349416859949336      0.00000354253922907654      0.996639385704479      0      0
0.00000354253922907654      0.00000359157946510248      0.996592254532654      0      0
0.00000359157946510248      0.00000364129857709674      0.996544454494451      0      0
0.00000364129857709674      0.00000369170596290522      0.996495975897509      0      0
0.00000369170596290522      0.00000374281115047047      0.996446808904289      0      0
0.00000374281115047047      0.0000037946237996327      0.996396943529808      0      0
0.0000037946237996327      0.00000384715370395563      0.996346369639330      0      0
0.00000384715370395563      0.00000390041079257769      0.996295076946023      0      0
0.00000390041079257769      0.00000395440513208878      0.996243055008587      0      0
0.00000395440513208878      0.00000400914692843308      0.996190293228815      0      0
0.00000400914692843308      0.00000406464652883815      0.996136780849154      0      0
0.00000406464652883815      0.00000412091442377072      0.996082506950201      0      0
0.00000412091442377072      0.00000417796124891967      0.996027460448155      0      0
0.00000417796124891967      0.00000423579778720626      0.995971630092261      0      0
0.00000423579778720626      0.0000042944349708224      0.995915004462172      0      0
0.0000042944349708224      0.00000435388388329698      0.995857571965296      0      0
0.00000435388388329698      0.00000441415576159092      0.995799320834089      0      0
0.00000441415576159092      0.0000044752619982211      0.995740239123314      0      0
0.0000044752619982211      0.00000453721414341383      0.995680314707241      0      0
0.00000453721414341383      0.00000460002390728798      0.995619535276839      0      0
0.00000460002390728798      0.0000046637031620685      0.995557888336850      0      0
0.0000046637031620685      0.00000472826394433043      0.995495361202906      0      0
0.00000472826394433043      0.00000479371845727405      0.995431940998556      0      0
0.00000479371845727405      0.00000486007907303155      0.995367614652232      0      0
0.00000486007907303155      0.00000492735833500554      0.995302368894172      0      0
0.00000492735833500554      0.00000499556896024003      0.995236190253358      0      0
0.00000499556896024003      0.00000506472384182418      0.995169065054315      0      0
0.00000506472384182418      0.00000513483605132934      0.995100979413905      0      0
0.00000513483605132934      0.00000520591884127979      0.995031919238081      0      0
0.00000520591884127979      0.00000527798564765776      0.994961870218592      0      0
0.00000527798564765776      0.00000535105009244307      0.994890817829586      0      0
0.00000535105009244307      0.00000542512598618791      0.994818747324215      0      0
0.00000542512598618791      0.00000550022733062734      0.994745643731185      0      0
0.00000550022733062734      0.00000557636832132587      0.994671491851258      0      0
0.00000557636832132587      0.00000565356335036064      0.994596276253604      0      0
0.00000565356335036064      0.00000573182700904185      0.994519981272271      0      0
0.00000573182700904185      0.00000581117409067079      0.994442591002482      0      0
0.00000581117409067079      0.000005891619593336      0.994364089296849      0      0
0.000005891619593336      0.00000597317872274825      0.994284459761701      0      0
0.00000597317872274825      0.00000605586689511467      0.994203685753141      0      0
0.00000605586689511467      0.0000061396997400527      0.994121750373145      0      0
0.0000061396997400527      0.00000622469310354442      0.994038636465744      0      0
0.00000622469310354442      0.00000631086305093168      0.993954326612843      0      0
0.00000631086305093168      0.0000063982258699528      0.993868803130256      0      0
0.0000063982258699528      0.00000648679807382125      0.993782048063565      0      0
0.00000648679807382125      0.00000657659640434692      0.993694043183927      0      0
0.00000657659640434692      0.00000666763783510069      0.993604769983831      0      0
0.00000666763783510069      0.00000675993957462272      0.993514209672803      0      0
0.00000675993957462272      0.0000068535190696752      0.993422343173072      0      0
0.0000068535190696752      0.00000694839400854009      0.993329151115059      0      0
0.00000694839400854009      0.00000704458232436258      0.993234613833083      0      0
0.00000704458232436258      0.00000714210219854078      0.993138711360595      0      0
0.00000714210219854078      0.00000724097206416231      0.993041423425788      0      0
0.00000724097206416231      0.00000734121060948854      0.992942729446832      0      0
0.00000734121060948854      0.000007442836781487      0.992842608527222      0      0
0.000007442836781487      0.00000754586978941272      0.992741039450862      0      0
0.00000754586978941272      0.00000765032910843916      0.992638000677400      0      0
0.00000765032910843916      0.00000775623448333934      0.992533470337367      0      0
0.00000775623448333934      0.00000786360593221801      0.992427426227023      0      0
0.00000786360593221801      0.00000797246375029542      0.992319845803516      0      0
0.00000797246375029542      0.00000808282851374354      0.992210706179700      0      0
0.00000808282851374354      0.00000819472108357529      0.992099984119132      0      0
0.00000819472108357529      0.00000830816260958769      0.991987656030858      0      0
0.00000830816260958769      0.00000842317453435958      0.991873697964080      0      0
0.00000842317453435958      0.00000853977859730466      0.991758085602959      0      0
0.00000853977859730466      0.00000865799683878063      0.991640794261377      0      0
0.00000865799683878063      0.00000877785160425524      0.991521798877249      0      0
0.00000877785160425524      0.00000889936554853005      0.991401074007181      0      0
0.00000889936554853005      0.00000902256164002253      0.991278593821195      0      0
0.00000902256164002253      0.00000914746316510757      0.991154332096937      0      0
0.00000914746316510757      0.00000927409373251906      0.991028262214120      0      0
0.00000927409373251906      0.00000940247727781235      0.990900357148824      0      0
0.00000940247727781235      0.00000953263806788851      0.990770589467886      0      0
0.00000953263806788851      0.00000966460070558129      0.990638931323220      0      0
0.00000966460070558129      0.00000979839013430744      0.990505354446017      0      0
0.00000979839013430744      0.00000993403164278155      0.990369830140510      0      0
0.00000993403164278155      0.000010071550869796      0.990232329279025      0      0
0.000010071550869796      0.0000102109738090674      0.990092822295303      0      0
0.0000102109738090674      0.0000103523268141496      0.989951279178545      0      0
0.0000103523268141496      0.000010495636603415      0.989807669468124      0      0
0.000010495636603415      0.0000106409302651053      0.989661962247258      0      0
0.0000106409302651053      0.000010788235262451      0.989514126136757      0      0
0.000010788235262451      0.0000109375794388631      0.989364129289543      0      0
0.0000109375794388631      0.0000110889910231955      0.989211939383952      0      0
0.0000110889910231955      0.0000112424986350812      0.989057523618819      0      0
0.0000112424986350812      0.0000113981312903417      0.988900848705806      0      0
0.0000113981312903417      0.0000115559184064716      0.988741880865011      0      0
0.0000115559184064716      0.000011715889808199      0.988580585817696      0      0
0.000011715889808199      0.0000118780757331232      0.988416928781696      0      0
0.0000118780757331232      0.0000120425068374297      0.988250874463220      0      0
0.0000120425068374297      0.0000122092142016854      0.988082387053212      0      0
0.0000122092142016854      0.0000123782293367127      0.987911430220094      0      0
0.0000123782293367127      0.0000125495841895462      0.987737967104084      0      0
0.0000125495841895462      0.0000127233111494713      0.987561960311299      0      0
0.0000127233111494713      0.0000128994430541458      0.987383371907983      0      0
0.0000128994430541458      0.0000130780131958075      0.987202163415157      0      0
0.0000130780131958075      0.0000132590553275668      0.987018295802708      0      0
0.0000132590553275668      0.0000134426036697863      0.986831729483306      0      0
0.0000134426036697863      0.00001362869291655      0.986642424307237      0      0
0.00001362869291655      0.00001381735824222      0.986450339557194      0      0
0.00001381735824222      0.0000140086353080861      0.986255433942784      0      0
0.0000140086353080861      0.0000142025602691059      0.986057665595828      0      0
0.0000142025602691059      0.0000143991697807389      0.985856992064639      0      0
0.0000143991697807389      0.0000145985010058751      0.985653370308751      0      0
0.0000145985010058751      0.0000148005916218595      0.985446756695506      0      0
0.0000148005916218595      0.0000150054798276138      0.985237106995078      0      0
0.0000150054798276138      0.0000152132043508565      0.985024376374388      0      0
0.0000152132043508565      0.0000154238044554237      0.984808519397083      0      0
0.0000154238044554237      0.0000156373199486901      0.984589490013854      0      0
0.0000156373199486901      0.0000158537911890937      0.984367241563889      0      0
0.0000158537911890937      0.0000160732590937644      0.984141726768312      0      0
0.0000160732590937644      0.0000162957651462576      0.983912897729170      0      0
0.0000162957651462576      0.000016521351404396      0.983680705923889      0      0
0.000016521351404396      0.0000167500605082187      0.983445102205305      0      0
0.0000167500605082187      0.0000169819356880416      0.983206036798866      0      0
0.0000169819356880416      0.0000172170207726282      0.982963459298519      0      0
0.0000172170207726282      0.0000174553601974744      0.982717318668449      0      0
0.0000174553601974744      0.0000176969990132074      0.982467563241099      0      0
0.0000176969990132074      0.0000179419828941014      0.982214140715394      0      0
0.0000179419828941014      0.0000181903581467107      0.981956998156778      0      0
0.0000181903581467107      0.0000184421717186223      0.981696081997457      0      0
0.0000184421717186223      0.0000186974712073306      0.981431338042081      0      0
0.0000186974712073306      0.0000189563048692332      0.981162711458591      0      0
0.0000189563048692332      0.0000192187216287532      0.980890146791468      0      0
0.0000192187216287532      0.0000194847710875863      0.980613587956657      0      0
0.0000194847710875863      0.0000197545035340766      0.980332978250343      0      0
0.0000197545035340766      0.000020027969952722      0.980048260347345      0      0
0.000020027969952722      0.0000203052220338112      0.979759376309386      0      0
0.0000203052220338112      0.0000205863121831945      0.979466267589876      0      0
0.0000205863121831945      0.0000208712935321888      0.979168875039576      0      0
0.0000208712935321888      0.000021160219947621      0.978867138915922      0      0
0.000021160219947621      0.0000214531460420097      0.978560998886549      0      0
0.0000214531460420097      0.0000217501271838877      0.978250394044018      0      0
0.0000217501271838877      0.0000220512195082683      0.977935262909473      0      0
0.0000220512195082683      0.0000223564799272551      0.977615543449902      0      0
0.0000223564799272551      0.0000226659661408002      0.977291173079381      0      0
0.0000226659661408002      0.0000229797366476099      0.976962088691661      0      0
0.0000229797366476099      0.0000232978507562027      0.976628226648632      0      0
0.0000232978507562027      0.0000236203685961192      0.976289522821973      0      0
0.0000236203685961192      0.000023947351129288      0.975945912592213      0      0
0.000023947351129288      0.0000242788601615485      0.975597330871868      0      0
0.0000242788601615485      0.0000246149583543337      0.975243712126757      0      0
0.0000246149583543337      0.0000249557092365137      0.974884990396671      0      0
0.0000249557092365137      0.0000253011772164045      0.974521099316788      0      0
0.0000253011772164045      0.0000256514275939423      0.974151972140266      0      0
0.0000256514275939423      0.0000260065265730261      0.973777541765913      0      0
0.0000260065265730261      0.0000263665412740315      0.973397740769561      0      0
0.0000263665412740315      0.0000267315397464981      0.973012501431578      0      0
0.0000267315397464981      0.0000271015909819919      0.972621755763886      0      0
0.0000271015909819919      0.0000274767649271459      0.972225435544120      0      0
0.0000274767649271459      0.0000278571324968813      0.971823472353472      0      0
0.0000278571324968813      0.0000282427655878122      0.971415797613994      0      0
0.0000282427655878122      0.0000286337370918349      0.971002342627644      0      0
0.0000286337370918349      0.0000290301209099061      0.970583038621421      0      0
0.0000290301209099061      0.0000294319919660113      0.970157816789461      0      0
0.0000294319919660113      0.0000298394262213274      0.969726608315715      0      0
0.0000298394262213274      0.00003025250068858      0.969289344486947      0      0
0.00003025250068858      0.000030671293446601      0.968845956655746      0      0
0.000030671293446601      0.0000310958836550867      0.968396376378902      0      0
0.0000310958836550867      0.00003152635156956      0.967940535424597      0      0
0.00003152635156956      0.000031962778556541      0.967478365845848      0      0
0.000031962778556541      0.0000324052471089262      0.967009800023326      0      0
0.0000324052471089262      0.0000328538408615817      0.966534770792641      0      0
0.0000328538408615817      0.000033308644607151      0.966053211421535      0      0
0.000033308644607151      0.0000337697443120835      0.965565055769999      0      0
0.0000337697443120835      0.0000342372271328825      0.965070238301474      0      0
0.0000342372271328825      0.0000347111814325807      0.964568694196674      0      0
0.0000347111814325807      0.0000351916967974413      0.964060359422264      0      0
0.0000351916967974413      0.0000356788640538924      0.963545170827679      0      0
0.0000356788640538924      0.0000361727752856944      0.963023066220618      0      0
0.0000361727752856944      0.0000366735238513458      0.962493984420375      0      0
0.0000366735238513458      0.0000371812044017293      0.961957865473154      0      0
0.0000371812044017293      0.0000376959128980032      0.961414650632598      0      0
0.0000376959128980032      0.0000382177466297395      0.960864282493169      0      0
0.0000382177466297395      0.0000387468042333134      0.960306705142330      0      0
0.0000387468042333134      0.0000392831857105477      0.959741864196546      0      0
0.0000392831857105477      0.0000398269924476147      0.959169707029355      0      0
0.0000398269924476147      0.0000403783272342003      0.958590182731643      0      0
0.0000403783272342003      0.0000409372942829333      0.958003242401463      0      0
0.0000409372942829333      0.0000415039992490831      0.957408839115258      0      0
0.0000415039992490831      0.000042078549250531      0.956806928222607      0      0
0.000042078549250531      0.0000426610528880173      0.956197467351940      0      0
0.0000426610528880173      0.0000432516202656688      0.955580416539330      0      0
0.0000432516202656688      0.0000438503630118107      0.954955738515907      0      0
0.0000438503630118107      0.0000444573943000663      0.954323398663002      0      0
0.0000444573943000663      0.0000450728288707489      0.953683365380740      0      0
0.0000450728288707489      0.0000456967830525504      0.953035610059862      0      0
0.0000456967830525504      0.0000463293747845289      0.952380107236602      0      0
0.0000463293747845289      0.0000469707236384016      0.951716834908739      0      0
0.0000469707236384016      0.0000476209508411464      0.951045774621684      0      0
0.0000476209508411464      0.0000482801792979158      0.950366911541652      0      0
0.0000482801792979158      0.0000489485336152684      0.949680234815796      0      0
0.0000489485336152684      0.0000496261401247217      0.948985737577164      0      0
0.0000496261401247217      0.0000503131269066316      0.948283417171761      0      0
0.0000503131269066316      0.0000510096238144011      0.947573275499107      0      0
0.0000510096238144011      0.000051715762499026      0.946855318862684      0      0
0.000051715762499026      0.000052431676433979      0.946129558514839      0      0
0.000052431676433979      0.0000531575009404385      0.945396010653208      0      0
0.0000531575009404385      0.0000538933732128671      0.944654696476636      0      0
0.0000538933732128671      0.0000546394323449439      0.943905642795633      0      0
0.0000546394323449439      0.0000553958193558558      0.943148881759737      0      0
0.0000553958193558558      0.0000561626772169526      0.942384451367835      0      0
0.0000561626772169526      0.0000569401508787716      0.941612395593288      0      0
0.0000569401508787716      0.0000577283872984359      0.940832764432411      0      0
0.0000577283872984359      0.0000585275354674316      0.940045614300886      0      0
0.0000585275354674316      0.0000593377464397706      0.939251008174774      0      0
0.0000593377464397706      0.0000601591733605423      0.938449015574469      0      0
0.0000601591733605423      0.0000609919714948611      0.937639713236596      0      0
0.0000609919714948611      0.0000618362982572143      0.936823184782917      0      0
0.0000618362982572143      0.0000626923132412161      0.935999521109079      0      0
0.0000626923132412161      0.0000635601782497746      0.935168820854765      0      0
0.0000635601782497746      0.0000644400573256746      0.934331189986536      0      0
0.0000644400573256746      0.0000653321167825856      0.933486742611544      0      0
0.0000653321167825856      0.0000662365252364977      0.932635600799371      0      0
0.0000662365252364977      0.0000671534536375933      0.931777894584878      0      0
0.0000671534536375933      0.0000680830753025601      0.930913762844815      0      0
0.0000680830753025601      0.0000690255659473509      0.930043352438208      0      0
0.0000690255659473509      0.0000699811037203975      0.929166819387575      0      0
0.0000699811037203975      0.0000709498692362838      0.928284328188196      0      0
0.0000709498692362838      0.0000719320456098856      0.927396052624380      0      0
0.0000719320456098856      0.0000729278184909828      0.926502175246602      0      0
0.0000729278184909828      0.0000739373760993502      0.925602888101674      0      0
0.0000739373760993502      0.0000749609092603353      0.924698392361042      0      0
0.0000749609092603353      0.0000759986114409274      0.923788898890481      0      0
0.0000759986114409274      0.0000770506787863264      0.922874628109018      0      0
0.0000770506787863264      0.0000781173101570184      0.921955809333068      0      0
0.0000781173101570184      0.0000791987071663636      0.921032682668612      0      0
0.0000791987071663636      0.0000802950742187053      0.920105497133301      0      0
0.0000802950742187053      0.000081406618548006      0.919174512071167      0      0
0.000081406618548006      0.0000825335502570186      0.918239996163599      0      0
0.0000825335502570186      0.0000836760823569998      0.917302228031076      0      0
0.0000836760823569998      0.0000848344308079731      0.916361497080766      0      0
0.0000848344308079731      0.0000860088145595493      0.915418101032020      0      0
0.0000860088145595493      0.0000871994555923124      0.914472348161212      0      0
0.0000871994555923124      0.0000884065789597775      0.913524557320635      0      0
0.0000884065789597775      0.0000896304128309307      0.912575055457218      0      0
0.0000896304128309307      0.0000908711885333572      0.911624180638789      0      0
0.0000908711885333572      0.0000921291405969664      0.910672279207190      0      0
0.0000921291405969664      0.0000934045067983223      0.909719708893470      0      0
0.0000934045067983223      0.0000946975282055884      0.908766834638955      0      0
0.0000946975282055884      0.0000960084492240934      0.907814031585403      0      0
0.0000960084492240934      0.0000973375176425286      0.906861685163869      0      0
0.0000973375176425286      0.000098684984679785      0.905910187168465      0      0
0.000098684984679785      0.000100051105032438      0.904959940553793      0      0
0.000100051105032438      0.000101436136922889      0.904011355432422      0      0
0.000101436136922889      0.000102840342148178      0.903064851021696      0      0
0.000102840342148178      0.000104263986129461      0.902120854223554      0      0
0.000104263986129461      0.000105707337962187      0.901179800833389      0      0
0.000105707337962187      0.00010717067046696      0.900242133546158      0      0
0.00010717067046696      0.000108654260241103      0.899308301380982      0      0
0.000108654260241103      0.000110158387710945      0.898378763407966      0      0
0.000110158387710945      0.000111683337184825      0.897453983542281      0      0
0.000111683337184825      0.000113229396906833      0.896534433301666      0      0
0.000113229396906833      0.00011479685911129      0.895620589347387      0      0
0.00011479685911129      0.000116386020077991      0.894712936028993      0      0
0.000116386020077991      0.000117997180188201      0.893811961720515      0      0
0.000117997180188201      0.00011963064398144      0.892918161588303      0      0
0.00011963064398144      0.00012128672021304      0.892032034703232      0      0
0.00012128672021304      0.00012296572191251      0.891154088428601      0      0
0.00012296572191251      0.000124667966442703      0.890284829199648      0      0
0.000124667966442703      0.000126393775559803      0.889424771300506      0      0
0.000126393775559803      0.000128143475474143      0.888574431676411      0      0
0.000128143475474143      0.000129917396911867      0.887734330525957      0      0
0.000129917396911867      0.000131715875177439      0.886904994172860      0      0
0.000131715875177439      0.000133539250217029      0.886086947443032      0      0
0.000133539250217029      0.00013538786668276      0.885280719466628      0      0
0.00013538786668276      0.000137262073997862      0.884486841589940      0      0
0.000137262073997862      0.000139162226422714      0.883705848087016      0      0
0.000139162226422714      0.00014108868312181      0.882938275228255      0      0
0.00014108868312181      0.000143041808231644      0.882184658130376      0      0
0.000143041808231644      0.000145021970929542      0.881445533544144      0      0
0.000145021970929542      0.00014702954550344      0.880721440576441      0      0
0.00014702954550344      0.000149064911422635      0.880012916154178      0      0
0.000149064911422635      0.00015112845340951      0.879320503011933      0      0
0.00015112845340951      0.000153220561512254      0.878644735313427      0      0
0.000153220561512254      0.000155341631178586      0.877986156175678      0      0
0.000155341631178586      0.000157492063330508      0.877345300439952      0      0
0.000157492063330508      0.000159672264440082      0.876722704910017      0      0
0.000159672264440082      0.00016188264660626      0.876118908233721      0      0
0.00016188264660626      0.000164123627632783      0.875534444938529      0      0
0.000164123627632783      0.00016639563110715      0.874969845744574      0      0
0.00016639563110715      0.000168699086480686      0.874425643662215      0      0
0.000168699086480686      0.000171034429149716      0.873902371244574      0      0
0.000171034429149716      0.00017340210053786      0.873400555417149      0      0
0.00017340210053786      0.000175802548179476      0.872920724062012      0      0
0.000175802548179476      0.000178236225804249      0.872463398074504      0      0
0.000178236225804249      0.000180703593422953      0.872029097971451      0      0
0.000180703593422953      0.000183205117414405      0.871618346348846      0      0
0.000183205117414405      0.000185741270613619      0.871231660628546      0      0
0.000185741270613619      0.000188312532401177      0.870869550278800      0      0
0.000188312532401177      0.000190919388793845      0.870532526286324      0      0
0.000190919388793845      0.000193562332536437      0.870221095634043      0      0
0.000193562332536437      0.000196241863194957      0.869935768970706      0      0
0.000196241863194957      0.000198958487251018      0.869677041807893      0      0
0.000198958487251018      0.000201712718197586      0.869445414076203      0      0
0.000201712718197586      0.000204505076636033      0.869241374726748      0      0
0.000204505076636033      0.000207336090374545      0.869065422300016      0      0
0.000207336090374545      0.000210206294527884      0.868918040843407      0      0
0.000210206294527884      0.000213116231618538      0.868799713186927      0      0
0.000213116231618538      0.000216066451679264      0.868710922083323      0      0
0.000216066451679264      0.000219057512357059      0.868652136315225      0      0
0.000219057512357059      0.000222089979018563      0.868623824290415      0      0
0.000222089979018563      0.000225164424856924      0.868626464195789      0      0
0.000225164424856924      0.000228281431000144      0.868660510309185      0      0
0.000228281431000144      0.00023144158662092      0.868726414338561      0      0
0.00023144158662092      0.000234645489048012      0.868824635636618      0      0
0.000234645489048012      0.000237893743879147      0.868955621771686      0      0
0.000237893743879147      0.000241186965095492      0.869119814372028      0      0
0.000241186965095492      0.000244525775177701      0.869317643402328      0      0
0.000244525775177701      0.000247910805223583      0.869549534019441      0      0
0.000247910805223583      0.000251342695067386      0.869815934106198      0      0
0.000251342695067386      0.000254822093400743      0.870117226950383      0      0
0.000254822093400743      0.00025834965789528      0.870453856637086      0      0
0.00025834965789528      0.000261926055326934      0.870826207727636      0      0
0.000261926055326934      0.000265551961701985      0.871234674206817      0      0
0.000265551961701985      0.00026922806238483      0.871679651494399      0      0
0.00026922806238483      0.000272955052227537      0.872161521455334      0      0
0.000272955052227537      0.000276733635701177      0.872680653009352      0      0
0.000276733635701177      0.000280564527028988      0.873237399848935      0      0
0.000280564527028988      0.000284448450321376      0.873832127189120      0      0
0.000284448450321376      0.000288386139712781      0.874465191081739      0      0
0.000288386139712781      0.000292378339500449      0.875136885834995      0      0
0.000292378339500449      0.000296425804285111      0.875847579378809      0      0
0.000296425804285111      0.000300529299113624      0.876597555188553      0      0
0.000300529299113624      0.000304689599623573      0.877387106651925      0      0
0.000304689599623573      0.000308907492189884      0.878216538166365      0      0
0.000308907492189884      0.000313183774073464      0.879086122240107      0      0
0.000313183774073464      0.000317519253571897      0.879996116517997      0      0
0.000317519253571897      0.000321914750172228      0.880946770596487      0      0
0.000321914750172228      0.000326371094705861      0.881938320450812      0      0
0.000326371094705861      0.000330889129505603      0.882970965802211      0      0
0.000330889129505603      0.000335469708564879      0.884044899728617      0      0
0.000335469708564879      0.000340113697699154      0.885160360192713      0      0
0.000340113697699154      0.000344821974709588      0.886317441094269      0      0
0.000344821974709588      0.000349595429548956      0.887516370095623      0      0
0.000349595429548956      0.000354434964489868      0.888757201732674      0      0
0.000354434964489868      0.000359341494295315      0.890040098670528      0      0
0.000359341494295315      0.000364315946391572      0.891365159801760      0      0
0.000364315946391572      0.000369359261043507      0.892732435715262      0      0
0.000369359261043507      0.000374472391532301      0.894141978699325      0      0
0.000374472391532301      0.00037965630433564      0.895593824886079      0      0
0.00037965630433564      0.000384911979310397      0.897087982861738      0      0
0.000384911979310397      0.000390240409877844      0.898624434522347      0      0
0.000390240409877844      0.000395642603211426      0.900203152736682      0      0
0.000395642603211426      0.000401119580427133      0.901824111111593      0      0
0.000401119580427133      0.000406672376776519      0.903487192794988      0      0
0.000406672376776519      0.000412302041842373      0.905192255289969      0      0
0.000412302041842373      0.000418009639737117      0.906939274112461      0      0
0.000418009639737117      0.000423796249303941      0.908727959056864      0      0
0.000423796249303941      0.000429662964320725      0.910558268074418      0      0
0.000429662964320725      0.000435610893706785      0.912429881768387      0      0
0.000435610893706785      0.000441641161732474      0.914342602929779      0      0
0.000441641161732474      0.000447754908231697      0.916296225140913      0      0
0.000447754908231697      0.000453953288817359      0.918290421065761      0      0
0.000453953288817359      0.000460237475099795      0.920324864186546      0      0
0.000460237475099795      0.000466608654908228      0.922399227429590      0      0
0.000466608654908228      0.000473068032515292      0.924513154632176      0      0
0.000473068032515292      0.000479616828864662      0.926666255204574      0      0
0.000479616828864662      0.000486256281801832      0.928858103193747      0      0
0.000486256281801832      0.000492987646308097      0.931088239909283      0      0
0.000492987646308097      0.000499812194737762      0.933356203963902      0      0
0.000499812194737762      0.000506731217058643      0.935661554187236      0      0
0.000506731217058643      0.0005137460210959      0.938003739597373      0      0
0.0005137460210959      0.000520857932779231      0.940382102707229      0      0
0.000520857932779231      0.000528068296393506      0.942796241948413      0      0
0.000528068296393506      0.000535378474832857      0.945245427202551      0      0
0.000535378474832857      0.000542789849858294      0.947729100559252      0      0
0.000542789849858294      0.000550303822358882      0.950246558797886      0      0
0.000550303822358882      0.000557921812616533      0.952797236342034      0      0
0.000557921812616533      0.000565645260574473      0.955380246553547      0      0
0.000565645260574473      0.00057347562610941      0.957995068167237      0      0
0.00057347562610941      0.000581414389307485      0.960640907119844      0      0
0.000581414389307485      0.000589463050744029      0.963316903513149      0      0
0.000589463050744029      0.000597623131767208      0.966022318987029      0      0
0.000597623131767208      0.000605896174785581      0.968756394785385      0      0
0.000605896174785581      0.000614283743559644      0.971518306535172      0      0
0.000614283743559644      0.000622787423497414      0.974307198839036      0      0
0.000622787423497414      0.000631408821954096      0.977122205503438      0      0
0.000631408821954096      0.000640149568535908      0.979962452549272      0      0
0.000640149568535908      0.000649011315408104      0.982827060270747      0      0
0.000649011315408104      0.000657995737607266      0.985715143363087      0      0
0.000657995737607266      0.000667104533357915      0.988625789378696      0      0
0.000667104533357915      0.00067633942439351      0.991558015989897      0      0
0.00067633942439351      0.000685702156281888      0.994510814709530      0      0
0.000685702156281888      0.000695194498755206      0.997483337163354      0      0
0.000695194498755206      0.000704818246044455      1.00047475375737      0      0
0.000704818246044455      0.000714575217218609      1.00348382902704      0      0
0.000714575217218609      0.000724467256528451      1.00650966637123      0      0
0.000724467256528451      0.000734496233755185      1.00955150888772      0      0
0.000734496233755185      0.000744664044563847      1.01260793173107      0      0
0.000744664044563847      0.000754972610861632      1.01567846852041      0      0
0.000754972610861632      0.000765423881161163      1.01876157095041      0      0
0.000765423881161163      0.0007760198309488      1.02185681007435      0      0
0.0007760198309488      0.000786762463058045      1.02496264854419      0      0
0.000786762463058045      0.00079765380804811      1.02807848424661      0      0
0.00079765380804811      0.000808695924587738      1.03120325157827      0      0
0.000808695924587738      0.000819890899844323      1.03433566387198      0      0
0.000819890899844323      0.00083124084987843      1.03747509548985      0      0
0.00083124084987843      0.000842747920043766      1.04062054931067      0      0
0.000842747920043766      0.000854414285392693      1.04377080742615      0      0
0.000854414285392693      0.000866242151087355      1.04692491599992      0      0
0.000866242151087355      0.000878233752816494      1.05008204067076      0      0
0.000878233752816494      0.000890391357218039      1.05324126876688      0      0
0.000890391357218039      0.000902717262307538      1.05640162375812      0      0
0.000902717262307538      0.000915213797912533      1.05956213416789      0      0
0.000915213797912533      0.000927883326112938      1.06272185918056      0      0
0.000927883326112938      0.000940728241687513      1.06587988309231      0      0
0.000940728241687513      0.000953750972566528      1.06903530573776      0      0
0.000953750972566528      0.000966953980290686      1.07218723950865      0      0
0.000966953980290686      0.000980339760476396      1.07533481505617      0      0
0.000980339760476396      0.000993910843287497      1.07847719483332      0      0
0.000993910843287497      0.0010076697939135      1.08161358285504      0      0
0.0010076697939135      0.00102161921305448      1.08474319860637      0      0
0.00102161921305448      0.0010357617374126      1.08786519538859      0      0
0.0010357617374126      0.00105010004019057      1.09097861985960      0      0
0.00105010004019057      0.00106463683159689      1.09408261182225      0      0
0.00106463683159689      0.00107937485935813      1.09717668088781      0      0
0.00107937485935813      0.00109431690923832      1.10026032803066      0      0
0.00109431690923832      0.00110946580556549      1.10333238362205      0      0
0.00110946580556549      0.00112482441176555      1.10639196171149      0      0
0.00112482441176555      0.00114039563090349      1.10943914657665      0      0
0.00114039563090349      0.00115618240623217      1.11247278145011      0      0
0.00115618240623217      0.00117218772174859      1.11549189428216      0      0
0.00117218772174859      0.00118841460275796      1.11849689258333      0      0
0.00118841460275796      0.00120486611644553      1.12148593335145      0      0
0.00120486611644553      0.00122154537245635      1.12445949494620      0      0
0.00122154537245635      0.00123845552348304      1.12741630419385      0      0
0.00123845552348304      0.00125559976586171      1.13035623358278      0      0
0.00125559976586171      0.00127298134017614      1.13327850741291      0      0
0.00127298134017614      0.00129060353187029      1.13618292549601      0      0
0.00129060353187029      0.00130846967186935      1.13906847107341      0      0
0.00130846967186935      0.00132658313720929      1.14193563249191      0      0
0.00132658313720929      0.00134494735167523      1.14478258693769      0      0
0.00134494735167523      0.00136356578644858      1.14761052262688      0      0
0.00136356578644858      0.00138244196076317      1.15041775812400      0      0
0.00138244196076317      0.00140157944257044      1.15320423060941      0      0
0.00140157944257044      0.00142098184921384      1.15597044862164      0      0
0.00142098184921384      0.00144065284811262      1.15871477008844      0      0
0.00144065284811262      0.00146059615745496      1.16143731702499      0      0
0.00146059615745496      0.00148081554690089      1.16413861504065      0      0
0.00148081554690089      0.00150131483829471      1.16681756940681      0      0
0.00150131483829471      0.00152209790638749      1.16947351392386      0      0
0.00152209790638749      0.00154316867956938      1.17210689619472      0      0
0.00154316867956938      0.00156453114061223      1.17471782541975      0      0
0.00156453114061223      0.00158618932742236      1.17730566718240      0      0
0.00158618932742236      0.00160814733380381      1.17986983639306      0      0
0.00160814733380381      0.00163040931023216      1.18241023177492      0      0
0.00163040931023216      0.00165297946463904      1.18492698703520      0      0
0.00165297946463904      0.00167586206320748      1.18742013430237      0      0
0.00167586206320748      0.00169906143117836      1.18988952791026      0      0
0.00169906143117836      0.00172258195366789      1.19233494557788      0      0
0.00172258195366789      0.00174642807649655      1.19475619323848      0      0
0.00174642807649655      0.00177060430702936      1.19715314409135      0      0
0.00177060430702936      0.00179511521502795      1.19952572883774      0      0
0.00179511521502795      0.00181996543351421      1.20187391196776      0      0
0.00181996543351421      0.00184515965964614      1.20419767364248      0      0
0.00184515965964614      0.00187070265560561      1.20649700080343      0      0
0.00187070265560561      0.00189659924949857      1.20877188415580      0      0
0.00189659924949857      0.00192285433626758      1.21102231708313      0      0
0.00192285433626758      0.00194947287861711      1.21324829443126      0      0
0.00194947287861711      0.00197645990795156      1.21544981155211      0      0
0.00197645990795156      0.00200382052532629      1.21762686655636      0      0
0.00200382052532629      0.00203155990241182      1.21977947067008      0      0
0.00203155990241182      0.00205968328247135      1.22190767043893      0      0
0.00205968328247135      0.00208819598135186      1.22401157703785      0      0
0.00208819598135186      0.00211710338848892      1.22609138030047      0      0
0.00211710338848892      0.00214641096792534      1.22814730868628      0      0
0.00214641096792534      0.00217612425934403      1.23017951166281      0      0
0.00217612425934403      0.00220624887911509      1.23218791995677      0      0
0.00220624887911509      0.00223679052135739      1.23417225014697      0      0
0.00223679052135739      0.00226775495901488      1.23613230598691      0      0
0.00226775495901488      0.00229914804494778      1.23806841751786      0      0
0.00229914804494778      0.00233097571303889      1.23998143776637      0      0
0.00233097571303889      0.00236324397931521      1.24187191816718      0      0
0.00236324397931521      0.00239595894308506      1.24373928934258      0      0
0.00239595894308506      0.00242912678809096      1.24558260017486      0      0
0.00242912678809096      0.00246275378367852      1.24740237859415      0      0
0.00246275378367852      0.00249684628598141      1.24920039612619      0      0
0.00249684628598141      0.00253141073912281      1.25097668968427      0      0
0.00253141073912281      0.0025664536764335      1.25272932026678      0      0
0.0025664536764335      0.00260198172168671      1.25445872083831      0      0
0.00260198172168671      0.00263800159035023      1.25616761898504      0      0
0.00263800159035023      0.00267452009085567      1.25785501867960      0      0
0.00267452009085567      0.00271154412588544      1.25951855819572      0      0
0.00271154412588544      0.00274908069367747      1.26116128789605      0      0
0.00274908069367747      0.00278713688934801      1.26278433480820      0      0
0.00278713688934801      0.00282571990623272      1.26438380419524      0      0
0.00282571990623272      0.00286483703724639      1.26596259733561      0      0
0.00286483703724639      0.00290449567626138      1.26752269528223      0      0
0.00290449567626138      0.00294470331950526      1.26905925922480      0      0
0.00294470331950526      0.0029854675669777      1.27057665729193      0      0
0.0029854675669777      0.00302679612388701      1.27207510110864      0      0
0.00302679612388701      0.0030686968021066      1.27355029064604      0      0
0.0030686968021066      0.00311117752165154      1.27500896879367      0      0
0.00311117752165154      0.0031542463121756      1.27644607769303      0      0
0.0031542463121756      0.00319791131448903      1.27786337383421      0      0
0.00319791131448903      0.00324218078209728      1.27926390042659      0      0
0.00324218078209728      0.0032870630827611      1.28064148843871      0      0
0.0032870630827611      0.00333256670007821      1.28200453925651      0      0
0.00333256670007821      0.00337870023508683      1.28334504854692      0      0
0.00337870023508683      0.00342547240789146      1.28467001723045      0      0
0.00342547240789146      0.00347289205931113      1.28597511300397      0      0
0.00347289205931113      0.00352096815255051      1.28726251829282      0      0
0.00352096815255051      0.00356970977489406      1.28853292250566      0      0
0.00356970977489406      0.00361912613942378      1.28978391527575      0      0
0.00361912613942378      0.0036692265867606      1.29102001614356      0      0
0.0036692265867606      0.00372002058682995      1.29223585851594      0      0
0.00372002058682995      0.00377151774065175      1.29343804962029      0      0
0.00377151774065175      0.00382372778215516      1.29461995308403      0      0
0.00382372778215516      0.00387666058001854      1.29578864882850      0      0
0.00387666058001854      0.00393032613953476      1.29693784934815      0      0
0.00393032613953476      0.0039847346045024      1.29807336294722      0      0
0.0039847346045024      0.00403989625914312      1.29919123459238      0      0
0.00403989625914312      0.00409582153004557      1.30029372134749      0      0
0.00409582153004557      0.00415252098813623      1.30138170921411      0      0
0.00415252098813623      0.00421000535067748      1.30245141772317      0      0
0.00421000535067748      0.0042682854832934      1.30351054728659      0      0
0.0042682854832934      0.00432737240202355      1.30454854594227      0      0
0.00432737240202355      0.00438727727540519      1.30557855545650      0      0
0.00438727727540519      0.00444801142658443      1.30658749173355      0      0
0.00444801142658443      0.00450958633545639      1.30758657939342      0      0
0.00450958633545639      0.00457201364083525      1.30856994245521      0      0
0.00457201364083525      0.00463530514265407      1.30953684449643      0      0
0.00463530514265407      0.00469947280419532      1.31049563716519      0      0
0.00469947280419532      0.00476452875435209      1.31143334583754      0      0
0.00476452875435209      0.0048304852899207      1.31236366030563      0      0
0.0048304852899207      0.00489735487792503      1.31327851523647      0      0
0.00489735487792503      0.00496515015797302      1.31417702049618      0      0
0.00496515015797302      0.00503388394464577      1.31506962451064      0      0
0.00503388394464577      0.00510356922991978      1.31594225705843      0      0
0.00510356922991978      0.00517421918562266      1.31680503796496      0      0
0.00517421918562266      0.00524584716592283      1.31765896504090      0      0
0.00524584716592283      0.00531846670985373      1.31849285789445      0      0
0.00531846670985373      0.00539209154387294      1.31932074214285      0      0
0.00539209154387294      0.00546673558445676      1.32013713937044      0      0
0.00546673558445676      0.00554241294073067      1.32093482372812      0      0
0.00554241294073067      0.00561913791713623      1.32172814056337      0      0
0.00561913791713623      0.00569692501613484      1.32250926585559      0      0
0.00569692501613484      0.00577578894094906      1.32327231712675      0      0
0.00577578894094906      0.00585574459834172      1.32403148013999      0      0
0.00585574459834172      0.00593680710143364      1.32477984323743      0      0
0.00593680710143364      0.00601899177256026      1.32550972933740      0      0
0.00601899177256026      0.00610231414616781      1.32623491179865      0      0
0.00610231414616781      0.0061867899717497      1.32695269320622      0      0
0.0061867899717497      0.0062724352168234      1.32765170819557      0      0
0.0062724352168234      0.00635926606994866      1.32834280495695      0      0
0.00635926606994866      0.00644729894378739      1.32903080749232      0      0
0.00644729894378739      0.00653655047820597      1.32970249819785      0      0
0.00653655047820597      0.00662703754342055      1.33036051215632      0      0
0.00662703754342055      0.00671877724318579      1.33101700567657      0      0
0.00671877724318579      0.00681178691802782      1.33166440084284      0      0
0.00681178691802782      0.00690608414852187      1.33229396882808      0      0
0.00690608414852187      0.00700168675861542      1.33291647438383      0      0
0.00700168675861542      0.00709861281899715      1.33353764603753      0      0
0.00709861281899715      0.00719688065051277      1.33414577252379      0      0
0.00719688065051277      0.00729650882762788      1.33473787992316      0      0
0.00729650882762788      0.00739751618193895      1.33532619570698      0      0
0.00739751618193895      0.00749992180573285      1.33591252549550      0      0
0.00749992180573285      0.00760374505559565      1.33648503584458      0      0
0.00760374505559565      0.00770900555607137      1.33704250080645      0      0
0.00770900555607137      0.00781572320337137      1.33759669119663      0      0
0.00781572320337137      0.00792391816913513      1.33814974162275      0      0
0.00792391816913513      0.00803361090424307      1.33869061929954      0      0
0.00803361090424307      0.00814482214268214      1.33921588463132      0      0
0.00814482214268214      0.00825757290546495      1.33973584537154      0      0
0.00825757290546495      0.00837188450460311      1.34025633586570      0      0
0.00837188450460311      0.0084877785471356      1.34076906330764      0      0
0.0084877785471356      0.00860527693921294      1.34126606586079      0      0
0.00860527693921294      0.00872440189023784      1.34175287378440      0      0
0.00872440189023784      0.0088451759170632      1.34223943870335      0      0
0.0088451759170632      0.00896762184824822      1.34272465674242      0      0
0.00896762184824822      0.00909176282837339      1.34319856884164      0      0
0.00909176282837339      0.00921762232241531      1.34365760348483      0      0
0.00921762232241531      0.009345224120182      1.34410968425429      0      0
0.009345224120182      0.00947459234080956      1.34456274772658      0      0
0.00947459234080956      0.00960575143732124      1.34501390530944      0      0
0.00960575143732124      0.0097387262012494      1.34545386371872      0      0
0.0097387262012494      0.00987354176732169      1.34587952793499      0      0
0.00987354176732169      0.0100102236182119      1.34629786859562      0      0
0.0100102236182119      0.0101487975893568      1.34671690943827      0      0
0.0101487975893568      0.0102892898738392      1.34713597421237      0      0
0.0102892898738392      0.0104317270273393      1.34754694146967      0      0
0.0104317270273393      0.0105761359731542      1.34794410756349      0      0
0.0105761359731542      0.0107225440072866      1.34833067286761      0      0
0.0107225440072866      0.0108709788036044      1.34871492489133      0      0
0.0108709788036044      0.0110214684190717      1.34910115431752      0      0
0.0110214684190717      0.0111740412990521      1.34948538149562      0      0
0.0111740412990521      0.0113287262826851      1.34985988380777      0      0
0.0113287262826851      0.0114855526083377      1.35022118501183      0      0
0.0114855526083377      0.0116445499191305      1.35057335128676      0      0
0.0116445499191305      0.0118057482685412      1.35092385817099      0      0
0.0118057482685412      0.0119691781260852      1.35127655809932      0      0
0.0119691781260852      0.0121348703830748      1.35162841533750      0      0
0.0121348703830748      0.0123028563584581      1.35197256362156      0      0
0.0123028563584581      0.0124731678047393      1.35230445963637      0      0
0.0124731678047393      0.0126458369139802      1.35262565438306      0      0
0.0126458369139802      0.0128208963238851      1.35294230148449      0      0
0.0128208963238851      0.0129983791239701      1.35326008887175      0      0
0.0129983791239701      0.0131783188618175      1.35357988964535      0      0
0.0131783188618175      0.0133607495494169      1.35389737754142      0      0
0.0133607495494169      0.0135457056695945      1.35420651773610      0      0
0.0135457056695945      0.0137332221825303      1.35450403897553      0      0
0.0137332221825303      0.0139233345323668      1.35479164011239      0      0
0.0139233345323668      0.0141160786539086      1.35507463215204      0      0
0.0141160786539086      0.0143114909794141      1.35535826787897      0      0
0.0143114909794141      0.0145096084454827      1.35564437701297      0      0
0.0145096084454827      0.0147104685000363      1.35593041659710      0      0
0.0147104685000363      0.0149141091093971      1.35621128985347      0      0
0.0149141091093971      0.0151205687654648      1.35648256509331      0      0
0.0151205687654648      0.0153298864929916      1.35674306454134      0      0
0.0153298864929916      0.0155421018569589      1.35699540222913      0      0
0.0155421018569589      0.015757254970056      1.35724437344682      0      0
0.015757254970056      0.0159753865002618      1.35749428418287      0      0
0.0159753865002618      0.0161965376785319      1.35774674030729      0      0
0.0161965376785319      0.0164207503065923      1.35799999141301      0      0
0.0164207503065923      0.0166480667648403      1.35825000359671      0      0
0.0166480667648403      0.0168785300203555      1.35849256231273      0      0
0.0168785300203555      0.0171121836350213      1.35872529869482      0      0
0.0171121836350213      0.0173490717737588      1.35894870596722      0      0
0.0173490717737588      0.017589239212875      1.35916578854636      0      0
0.017589239212875      0.0178327313485262      1.35938063734201      0      0
0.0178327313485262      0.0180795942052988      1.35959665197824      0      0
0.0180795942052988      0.0183298744449088      1.35981518908909      0      0
0.0183298744449088      0.0185836193750216      1.36003514344088      0      0
0.0185836193750216      0.0188408769581945      1.36025353224394      0      0
0.0188408769581945      0.0191016958209418      1.36046675368539      0      0
0.0191016958209418      0.0193661252629267      1.36067197670452      0      0
0.0193661252629267      0.0196342152662799      1.36086813942768      0      0
0.0196342152662799      0.0199060165050465      1.36105624081919      0      0
0.0199060165050465      0.0201815803547652      1.36123889778390      0      0
0.0201815803547652      0.0204609589021785      1.36141939405500      0      0
0.0204609589021785      0.0207442049550786      1.36160058719821      0      0
0.0207442049550786      0.0210313720522889      1.36178403920968      0      0
0.0210313720522889      0.0213225144737837      1.36196961891607      0      0
0.0213225144737837      0.0216176872509482      1.36215564759191      0      0
0.0216176872509482      0.0219169461769806      1.36233948741294      0      0
0.0219169461769806      0.0222203478174381      1.36251835615925      0      0
0.0222203478174381      0.0225279495209286      1.36269011529441      0      0
0.0225279495209286      0.0228398094299506      1.36285381864210      0      0
0.0228398094299506      0.0231559864918837      1.36300990095947      0      0
0.0231559864918837      0.0234765404701303      1.36315999584645      0      0
0.0234765404701303      0.0238015319554124      1.36330646851597      0      0
0.0238015319554124      0.0241310223772239      1.36345180880729      0      0
0.0241310223772239      0.0244650740154424      1.36359804480548      0      0
0.0244650740154424      0.0248037500121009      1.36374631168276      0      0
0.0248037500121009      0.025147114383323      1.36389665708979      0      0
0.025147114383323      0.0254952320314234      1.36404810073445      0      0
0.0254952320314234      0.025848168757175      1.36419890791181      0      0
0.025848168757175      0.0262059912722472      1.36434699645865      0      0
0.0262059912722472      0.0265687672118152      1.36449037950470      0      0
0.0265687672118152      0.0269365651473444      1.36462755201205      0      0
0.0269365651473444      0.0273094545995519      1.36475775229283      0      0
0.0273094545995519      0.0276875060515468      1.36488106275119      0      0
0.0276875060515468      0.0280707909621536      1.36499834884805      0      0
0.0280707909621536      0.0284593817794181      1.36511106485402      0      0
0.0284593817794181      0.0288533519543027      1.36522097479314      0      0
0.0288533519543027      0.0292527759545692      1.36532984522820      0      0
0.0292527759545692      0.0296577292788545      1.36543916378260      0      0
0.0296577292788545      0.0300682884709421      1.36554992593545      0      0
0.0300682884709421      0.0304845311342295      1.36566251606973      0      0
0.0304845311342295      0.0309065359463971      1.36577669061079      0      0
0.0309065359463971      0.0313343826742795      1.36589165453496      0      0
0.0313343826742795      0.0317681521889432      1.36600620985546      0      0
0.0317681521889432      0.0322079264809726      1.36611894715026      0      0
0.0322079264809726      0.0326537886759678      1.36622844900138      0      0
0.0326537886759678      0.033105823050257      1.36633347674224      0      0
0.033105823050257      0.033564115046826      1.36643311796829      0      0
0.033564115046826      0.0340287512914689      1.36652688039633      0      0
0.0340287512914689      0.0344998196091616      1.36661472639949      0      0
0.0344998196091616      0.0349774090406628      1.36669705064461      0      0
0.0349774090406628      0.0354616098593442      1.36677460979410      0      0
0.0354616098593442      0.0359525135882537      1.36684841766752      0      0
0.0359525135882537      0.0364502130174152      1.36691962142155      0      0
0.0364502130174152      0.0369548022213675      1.36698937434282      0      0
0.0369548022213675      0.0374663765769464      1.36705871912790      0      0
0.0374663765769464      0.0379850327813123      1.36712849255040      0      0
0.0379850327813123      0.0385108688702281      1.36719925873633      0      0
0.0385108688702281      0.0390439842365898      1.36727127440649      0      0
0.0390439842365898      0.0395844796492134      1.36734448583865      0      0
0.0395844796492134      0.0401324572718825      1.36741855428140      0      0
0.0401324572718825      0.0406880206826587      1.36749290431711      0      0
0.0406880206826587      0.0412512748934598      1.36756678830825      0      0
0.0412512748934598      0.0418223263699098      1.36763935954648      0      0
0.0418223263699098      0.0424012830514618      1.36770974695874      0      0
0.0424012830514618      0.0429882543718015      1.36777712505453      0      0
0.0429882543718015      0.0435833512795317      1.36784077404487      0      0
0.0435833512795317      0.0441866862591436      1.36790012654269      0      0
0.0441866862591436      0.0447983733522791      1.36795479879862      0      0
0.0447983733522791      0.0454185281792862      1.36800460589390      0      0
0.0454185281792862      0.0460472679610735      1.36804956159648      0      0
0.0460472679610735      0.0466847115412677      1.36808986461678      0      0
0.0466847115412677      0.0473309794086762      1.36812587373990      0      0
0.0473309794086762      0.047986193720063      1.36815807475538      0      0
0.047986193720063      0.0486504783232378      1.36818704227275      0      0
0.0486504783232378      0.0493239587804657      1.36821339943738      0      0
0.0493239587804657      0.0500067623922011      1.36823777829319      0      0
0.0500067623922011      0.0506990182211494      1.36826078312993      0      0
0.0506990182211494      0.0514008571166629      1.36828295865475      0      0
0.0514008571166629      0.0521124117394733      1.36830476428940      0      0
0.0521124117394733      0.0528338165867671      1.36832655535813      0      0
0.0528338165867671      0.0535652080176086      1.36834857143093      0      0
0.0535652080176086      0.0543067242787134      1.36837093164728      0      0
0.0543067242787134      0.0550585055305805      1.36839363648375      0      0
0.0550585055305805      0.0558206938739848      1.36841657515296      0      0
0.0558206938739848      0.0565934333768373      1.36843953763308      0      0
0.0565934333768373      0.0573768701014157      1.36846223022165      0      0
0.0573768701014157      0.0581711521319738      1.36848429347785      0      0
0.0581711521319738      0.0589764296027321      1.36850532145076      0      0
0.0589764296027321      0.0597928547262553      1.36852488117583      0      0
0.0597928547262553      0.0606205818222245      1.36854253154470      0      0
0.0606205818222245      0.0614597673466051      1.36855784080058      0      0
0.0614597673466051      0.0623105699212211      1.36857040207225      0      0
0.0623105699212211      0.0631731503637371      1.36857984652354      0      0
0.0631731503637371      0.0640476717180559      1.36858585385273      0      0
0.0640476717180559      0.064934299285137      1.36858816002243      0      0
0.064934299285137      0.065833200654241      1.36858656222932      0      0
0.065833200654241      0.0667445457346082      1.36858092123202      0      0
0.0667445457346082      0.0676685067875737      1.36857116124282      0      0
0.0676685067875737      0.0686052584591283      1.36855726765484      0      0
0.0686052584591283      0.0695549778129301      1.36853928292132      0      0
0.0695549778129301      0.0705178443637725      1.36851730092927      0      0
0.0705178443637725      0.071494040111516      1.36849146021891      0      0
0.071494040111516      0.0724837495754901      1.36846193639425      0      0
0.0724837495754901      0.07348715982937      1.36842893405308      0      0
0.07348715982937      0.0745044605365374      1.36839267853743      0      0
0.0745044605365374      0.0755358439859309      1.36835340777279      0      0
0.0755358439859309      0.0765815051283916      1.36831136442635      0      0
0.0765815051283916      0.0776416416135129      1.36826678857510      0      0
0.0776416416135129      0.0787164538269999      1.36821991103409      0      0
0.0787164538269999      0.0798061449285455      1.36817094745647      0      0
0.0798061449285455      0.0809109208902321      1.36812009327958      0      0
0.0809109208902321      0.0820309905354643      1.36806751955812      0      0
0.0820309905354643      0.0831665655784396      1.36801336969496      0      0
0.0831665655784396      0.0843178606641673      1.36795775705449      0      0
0.0843178606641673      0.0854850934090396      1.36790076342160      0      0
0.0854850934090396      0.0866684844419658      1.36784243825197      0      0
0.0866684844419658      0.087868257446075      1.36778279864585      0      0
0.087868257446075      0.0890846392009967      1.36772182996815      0      0
0.0890846392009967      0.0903178596257262      1.36765948703137      0      0
0.0903178596257262      0.0915681518220832      1.36759569575496      0      0
0.0915681518220832      0.0928357521187732      1.36753035521456      0      0
0.0928357521187732      0.0941209001160578      1.36746333999619      0      0
0.0941209001160578      0.0954238387310435      1.36739450277464      0      0
0.0954238387310435      0.0967448142435972      1.36732367704018      0      0
0.0967448142435972      0.0980840763428988      1.36725067990424      0      0
0.0980840763428988      0.0994418781746361      1.36717531492168      0      0
0.0994418781746361      0.100818476388855      1.36709737487464      0      0
0.100818476388855      0.10221413118847      1.36701664447085      0      0
0.10221413118847      0.103629106378448      1.36693290291655      0      0
0.103629106378448      0.105063669415674      1.36684592633186      0      0
0.105063669415674      0.106518091459502      1.36675548998337      0      0
0.106518091459502      0.107992647423013      1.36666137031500      0      0
0.107992647423013      0.109487616024976      1.36656334676481      0      0
0.109487616024976      0.111003279842531      1.36646120336009      0      0
0.111003279842531      0.112539925364605      1.36635473008848      0      0
0.112539925364605      0.114097843046059      1.36624372404659      0      0
0.114097843046059      0.115677327362591      1.36612799037141      0      0
0.115677327362591      0.117278676866402      1.36600734296248      0      0
0.117278676866402      0.118902194242619      1.36588160500538      0      0
0.118902194242619      0.120548186366517      1.36575060930875      0      0
0.120548186366517      0.122216964361519      1.36561419846853      0      0
0.122216964361519      0.123908843658004      1.36547222487390      0      0
0.123908843658004      0.125624144052934      1.36532455057012      0      0
0.125624144052934      0.127363189770296      1.36517104699342      0      0
0.127363189770296      0.12912630952239      1.36501159459325      0      0
0.12912630952239      0.130913836571959      1.36484608235665      0      0
0.130913836571959      0.132726108795187      1.36467440724916      0      0
0.132726108795187      0.134563468745557      1.36449647358582      0      0
0.134563468745557      0.136426263718606      1.36431219234519      0      0
0.136426263718606      0.138314845817565      1.36412148043816      0      0
0.138314845817565      0.140229572019921      1.36392425994269      0      0
0.140229572019921      0.142170804244882      1.36372045731435      0      0
0.142170804244882      0.144138909421796      1.36351000258155      0      0
0.144138909421796      0.146134259559502      1.36329282853357      0      0
0.146134259559502      0.148157231816648      1.36306886990820      0      0
0.148157231816648      0.150208208572982      1.36283806258500      0      0
0.150208208572982      0.152287577501628      1.36260034278938      0      0
0.152287577501628      0.154395731642364      1.36235564631157      0      0
0.154395731642364      0.156533069475914      1.36210390774394      0      0
0.156533069475914      0.158699994999266      1.36184505973940      0      0
0.158699994999266      0.16089691780204      1.36157903229264      0      0
0.16089691780204      0.163124253143903      1.36130575204580      0      0
0.163124253143903      0.165382422033063      1.36102514161900      0      0
0.165382422033063      0.16767185130585      1.36073711896623      0      0
0.16767185130585      0.16999297370739      1.36044159675626      0      0
0.16999297370739      0.172346227973408      1.36013848177782      0      0
0.172346227973408      0.174732058913154      1.35982767436834      0      0
0.174732058913154      0.177150917493482      1.35950906786459      0      0
0.177150917493482      0.179603260924088      1.35918254807397      0      0
0.179603260924088      0.182089552743936      1.35884799276442      0      0
0.182089552743936      0.184610262908873      1.35850527117110      0      0
0.184610262908873      0.187165867880458      1.35815424351767      0      0
0.187165867880458      0.189756850716024      1.35779476054979      0      0
0.189756850716024      0.192383701159985      1.35742666307861      0      0
0.192383701159985      0.195046915736409      1.35704978153169      0      0
0.195046915736409      0.197746997842864      1.35666393550880      0      0
0.197746997842864      0.200484457845576      1.35626893334011      0      0
0.200484457845576      0.203259813175894      1.35586457164397      0      0
0.203259813175894      0.206073588428097      1.35545063488186      0      0
0.206073588428097      0.208926315458549      1.35502689490756      0      0
0.208926315458549      0.211818533486235      1.35459311050802      0      0
0.211818533486235      0.214750789194674      1.35414902693316      0      0
0.214750789194674      0.217723636835266      1.35369437541181      0      0
0.217723636835266      0.220737638332042      1.35322887265104      0      0
0.220737638332042      0.22379336338789      1.35275222031609      0      0
0.22379336338789      0.226891389592229      1.35226410448815      0      0
0.226891389592229      0.230032302530194      1.35176419509694      0      0
0.230032302530194      0.233216695893316      1.35125214532539      0      0
0.233216695893316      0.236445171591743      1.35072759098326      0      0
0.236445171591743      0.239718339868012      1.35019014984682      0      0
0.239718339868012      0.243036819412397      1.34963942096138      0      0
0.243036819412397      0.246401237479853      1.34907498390346      0      0
0.246401237479853      0.249812230008578      1.34849639799925      0      0
0.249812230008578      0.253270441740218      1.34790320149601      0      0
0.253270441740218      0.256776526341734      1.34729491068264      0      0
0.256776526341734      0.260331146528961      1.34667101895582      0      0
0.260331146528961      0.263934974191869      1.34603099582761      0      0
0.263934974191869      0.267588690521566      1.34537428587045      0      0
0.267588690521566      0.271292986139054      1.34470030759511      0      0
0.271292986139054      0.275048561225772      1.34400845225692      0      0
0.275048561225772      0.27885612565594      1.34329808258537      0      0
0.27885612565594      0.282716399130741      1.34256853143179      0      0
0.282716399130741      0.286630111314356      1.34181910032937      0      0
0.286630111314356      0.290598001971889      1.34104905795978      0      0
0.290598001971889      0.294620821109189      1.34025763851960      0      0
0.294620821109189      0.298699329114623      1.33944403997997      0      0
0.298699329114623      0.302834296902796      1.33860742223174      0      0
0.302834296902796      0.307026506060274      1.33774690510835      0      0
0.307026506060274      0.311276748993318      1.33686156627773      0      0
0.311276748993318      0.315585829077662      1.33595043899382      0      0
0.315585829077662      0.319954560810364      1.33501250969789      0      0
0.319954560810364      0.324383769963767      1.33404671545849      0      0
0.324383769963767      0.32887429374158      1.33305194123857      0      0
0.32887429374158      0.33342698093713      1.33202701697668      0      0
0.33342698093713      0.338042692093795      1.33097071446873      0      0
0.338042692093795      0.342722299667666      1.32988174403497      0      0
0.342722299667666      0.347466688192458      1.32875875095604      0      0
0.347466688192458      0.352276754446699      1.32760031166015      0      0
0.352276754446699      0.357153407623246      1.32640492964211      0      0
0.357153407623246      0.362097569501131      1.32517103109297      0      0
0.362097569501131      0.367110174619799      1.32389696021724      0      0
0.367110174619799      0.372192170455755      1.32258097421246      0      0
0.372192170455755      0.37734451760165      1.32122123788350      0      0
0.37734451760165      0.382568189947856      1.31981581786146      0      0
0.382568189947856      0.387864174866547      1.31836267639398      0      0
0.387864174866547      0.393233473398329      1.31685966467074      0      0
0.393233473398329      0.398677100441459      1.31530451564417      0      0
0.398677100441459      0.40419608494368      1.31369483630156      0      0
0.40419608494368      0.409791470096709      1.31202809934023      0      0
0.409791470096709      0.41546431353342      1.31030163419258      0      0
0.41546431353342      0.421215687527758      1.30851261734218      0      0
0.421215687527758      0.427046679197417      1.30665806186600      0      0
0.427046679197417      0.43295839070933      1.30473480613100      0      0
0.43295839070933      0.438951939487993      1.30273950156530      0      0
0.438951939487993      0.445028458426682      1.30066859941569      0      0
0.445028458426682      0.451189096101594      1.29851833639325      0      0
0.451189096101594      0.457435016988945      1.29628471909781      0      0
0.457435016988945      0.463767401685081      1.29396350709936      0      0
0.463767401685081      0.470187447129631      1.29155019454046      0      0
0.470187447129631      0.476696366831751      1.28903999010748      0      0
0.476696366831751      0.483295391099501      1.28642779520016      0      0
0.483295391099501      0.489985767272398      1.28370818010818      0      0
0.489985767272398      0.496768759957182      1.28087535797964      0      0
0.496768759957182      0.503645651266856      1.27792315633882      0      0
0.503645651266856      0.510617741063022      1.27484498587967      0      0
0.510617741063022      0.517686347201588      1.27163380622509      0      0
0.517686347201588      0.524852805781861      1.26828208830090      0      0
0.524852805781861      0.532118471399099      1.26478177292514      0      0
0.532118471399099      0.539484717400551      1.26112422515790      0      0
0.539484717400551      0.546952936145049      1.25730018389201      0      0
0.546952936145049      0.554524539266187      1.25329970608968      0      0
0.554524539266187      0.56220095793915      1.24911210498164      0      0
0.56220095793915      0.569983643151229      1.24472588144181      0      0
0.569983643151229      0.577874065976087      1.24012864762846      0      0
0.577874065976087      0.585873717851818      1.23530704183813      0      0
0.585873717851818      0.59398411086286      1.23024663334752      0      0
0.59398411086286      0.602206778025804      1.22493181581379      0      0
0.602206778025804      0.610543273579166      1.21934568755940      0      0
0.610543273579166      0.618995173277162      1.21346991677340      0      0
0.618995173277162      0.62756407468756      1.20728458930544      0      0
0.62756407468756      0.636251597493652      1.20076803629761      0      0
0.636251597493652      0.645059383800396      1.19389663837188      0      0
0.645059383800396      0.653989098444817      1.18664460244447      0      0
0.653989098444817      0.663042429310678      1.17898370643920      0      0
0.663042429310678      0.672221087647534      1.17088300617893      0      0
0.672221087647534      0.681526808394186      1.16230849749130      0      0
0.681526808394186      0.690961350506615      1.15322272499811      0      0
0.690961350506615      0.70052649729046      1.14358432706743      0      0
0.70052649729046      0.710224056738094      1.13334750385758      0      0
0.710224056738094      0.720055861870372      1.12246139208679      0      0
0.720055861870372      0.730023771083106      1.11086932586194      0      0
0.730023771083106      0.740129668498331      1.09850795722958      0      0
0.740129668498331      0.750375464320448      1.08530620255206      0      0
0.750375464320448      0.76076309519728      1.07118397060696      0      0
0.76076309519728      0.771294524586143      1.05605061435157      0      0
0.771294524586143      0.781971743124969      1.03980302892666      0      0
0.781971743124969      0.792796769008581      1.02232329116772      0      0
0.792796769008581      0.803771648370161      1.00347569671206      0      0
0.803771648370161      0.814898455668016      0.983102993470993      0      0
0.814898455668016      0.826179294077686      0.961021524544751      0      0
0.826179294077686      0.837616295889483      0.937014862403922      0      0
0.837616295889483      0.849211622911536      0.910825309531304      0      0
0.849211622911536      0.860967466878409      0.882142305110860      0      0
0.860967466878409      0.872886049865385      0.850586212332183      0      0
0.872886049865385      0.884969624708479      0.815684969061961      0      0
0.884969624708479      0.897220475430265      0.776839255738906      0      0
0.897220475430265      0.909640917671599      0.733268256759827      0      0
0.909640917671599      0.922233299129318      0.683920568708426      0      0
0.922233299129318      0.935      0.627317484142129      0      0
# END HISTO1D SudakovggExpOutputsN2LLNor22
# BEGIN HISTO1D SudakovggExpOutputsN2LLNor23
PlotOrder=6
LineColor=brown
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\widetilde{\mathbf{V}}^{-1}_{h,\mathrm{exp}}\mathbf{V}_{h}\Right]_{(2,3)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.000000413045046346486      0      0
0.00000101384324431002      0.00000102787812403307      0.000000418757376021379      0      0
0.00000102787812403307      0.00000104210729202498      0.000000424548627374432      0      0
0.00000104210729202498      0.00000105653343786574      0.000000430419888574886      0      0
0.00000105653343786574      0.00000107115928836782      0.000000436372262732988      0      0
0.00000107115928836782      0.00000108598760809164      0.000000442406868103352      0      0
0.00000108598760809164      0.00000110102119986811      0.000000448524838291035      0      0
0.00000110102119986811      0.00000111626290532839      0.000000454727322460364      0      0
0.00000111626290532839      0.00000113171560544106      0.000000461015485546554      0      0
0.00000113171560544106      0.00000114738222105665      0.000000467390508470145      0      0
0.00000114738222105665      0.00000116326571345971      0.000000473853588354291      0      0
0.00000116326571345971      0.0000011793690849286      0.000000480405938744956      0      0
0.0000011793690849286      0.00000119569537930295      0.000000487048789834029      0      0
0.00000119569537930295      0.000001212247682559      0.000000493783388685416      0      0
0.000001212247682559      0.00000122902912339292      0.000000500610999464131      0      0
0.00000122902912339292      0.00000124604287381218      0.000000507532903668436      0      0
0.00000124604287381218      0.00000126329214973512      0.000000514550400365063      0      0
0.00000126329214973512      0.00000128078021159884      0.000000521664806427551      0      0
0.00000128078021159884      0.00000129851036497544      0.000000528877456777756      0      0
0.00000129851036497544      0.00000131648596119688      0.000000536189704630547      0      0
0.00000131648596119688      0.00000133471039798844      0.000000543602921741756      0      0
0.00000133471039798844      0.00000135318712011092      0.000000551118498659398      0      0
0.00000135318712011092      0.00000137191962001179      0.000000558737844978221      0      0
0.00000137191962001179      0.00000139091143848532      0.000000566462389597617      0      0
0.00000139091143848532      0.00000141016616534188      0.000000574293580982936      0      0
0.00000141016616534188      0.00000142968744008643      0.000000582232887430257      0      0
0.00000142968744008643      0.00000144947895260651      0.000000590281797334636      0      0
0.00000144947895260651      0.00000146954444386967      0.000000598441819461905      0      0
0.00000146954444386967      0.00000148988770663059      0.000000606714483224033      0      0
0.00000148988770663059      0.00000151051258614798      0.000000615101338958120      0      0
0.00000151051258614798      0.00000153142298091138      0.000000623603958209055      0      0
0.00000153142298091138      0.00000155262284337812      0.000000632223934015884      0      0
0.00000155262284337812      0.00000157411618072032      0.000000640962881201938      0      0
0.00000157411618072032      0.00000159590705558239      0.000000649822436668762      0      0
0.00000159590705558239      0.0000016179995868489      0.000000658804259693898      0      0
0.0000016179995868489      0.00000164039795042316      0.000000667910032232561      0      0
0.00000164039795042316      0.00000166310638001652      0.000000677141459223262      0      0
0.00000166310638001652      0.00000168612916794864      0.000000686500268897425      0      0
0.00000168612916794864      0.00000170947066595881      0.000000695988213093036      0      0
0.00000170947066595881      0.00000173313528602849      0.000000705607067572394      0      0
0.00000173313528602849      0.00000175712750121529      0.000000715358632343992      0      0
0.00000175712750121529      0.00000178145184649847      0.000000725244731988589      0      0
0.00000178145184649847      0.00000180611291963609      0.000000735267215989522      0      0
0.00000180611291963609      0.00000183111538203409      0.000000745427959067306      0      0
0.00000183111538203409      0.00000185646395962742      0.000000755728861518573      0      0
0.00000185646395962742      0.00000188216344377329      0.000000766171849559409      0      0
0.00000188216344377329      0.00000190821869215684      0.000000776758875673127      0      0
0.00000190821869215684      0.00000193463462970931      0.000000787491918962546      0      0
0.00000193463462970931      0.000001961416249539      0.000000798372985506809      0      0
0.000001961416249539      0.00000198856861387501      0.000000809404108722816      0      0
0.00000198856861387501      0.00000201609685502412      0.000000820587349731306      0      0
0.00000201609685502412      0.00000204400617634088      0.000000831924797727651      0      0
0.00000204400617634088      0.00000207230185321116      0.000000843418570357424      0      0
0.00000207230185321116      0.00000210098923404927      0.000000855070814096775      0      0
0.00000210098923404927      0.00000213007374130893      0.000000866883704637701      0      0
0.00000213007374130893      0.00000215956087250823      0.000000878859447278235      0      0
0.00000215956087250823      0.00000218945620126872      0.000000891000277317634      0      0
0.00000218945620126872      0.00000221976537836897      0.000000903308460456612      0      0
0.00000221976537836897      0.00000225049413281266      0.000000915786293202675      0      0
0.00000225049413281266      0.00000228164827291145      0.000000928436103280624      0      0
0.00000228164827291145      0.0000023132336873829      0.000000941260250048272      0      0
0.0000023132336873829      0.0000023452563464635      0.000000954261124917449      0      0
0.0000023452563464635      0.00000237772230303722      0.000000967441151780341      0      0
0.00000237772230303722      0.00000241063769377955      0.000000980802787441226      0      0
0.00000241063769377955      0.00000244400874031748      0.000000994348522053672      0      0
0.00000244400874031748      0.00000247784175040552      0.00000100808087956325      0      0
0.00000247784175040552      0.00000251214311911795      0.00000102200241815585      0      0
0.00000251214311911795      0.00000254691933005764      0.00000103611573071158      0      0
0.00000254691933005764      0.00000258217695658154      0.00000105042344526442      0      0
0.00000258217695658154      0.0000026179226630432      0.00000106492822546765      0      0
0.0000026179226630432      0.00000265416320605244      0.00000107963277106506      0      0
0.00000265416320605244      0.00000269090543575249      0.00000109453981836804      0      0
0.00000269090543575249      0.00000272815629711478      0.00000110965214073870      0      0
0.00000272815629711478      0.00000276592283125165      0.00000112497254907892      0      0
0.00000276592283125165      0.00000280421217674733      0.00000114050389232554      0      0
0.00000280421217674733      0.00000284303157100718      0.00000115624905795163      0      0
0.00000284303157100718      0.00000288238835162573      0.00000117221097247404      0      0
0.00000288238835162573      0.00000292228995777364      0.00000118839260196715      0      0
0.00000292228995777364      0.00000296274393160382      0.00000120479695258304      0      0
0.00000296274393160382      0.00000300375791967704      0.00000122142707107792      0      0
0.00000300375791967704      0.00000304533967440728      0.00000123828604534521      0      0
0.00000304533967440728      0.0000030874970555271      0.00000125537700495498      0      0
0.0000030874970555271      0.00000313023803157323      0.00000127270312170013      0      0
0.00000313023803157323      0.00000317357068139281      0.00000129026761014907      0      0
0.00000317357068139281      0.00000321750319567045      0.00000130807372820531      0      0
0.00000321750319567045      0.00000326204387847638      0.00000132612477767369      0      0
0.00000326204387847638      0.00000330720114883614      0.00000134442410483355      0      0
0.00000330720114883614      0.00000335298354232185      0.00000136297510101882      0      0
0.00000335298354232185      0.00000339939971266569      0.00000138178120320507      0      0
0.00000339939971266569      0.00000344645843339553      0.00000140084589460360      0      0
0.00000344645843339553      0.00000349416859949336      0.00000142017270526277      0      0
0.00000349416859949336      0.00000354253922907654      0.00000143976521267636      0      0
0.00000354253922907654      0.00000359157946510248      0.00000145962704239927      0      0
0.00000359157946510248      0.00000364129857709674      0.00000147976186867059      0      0
0.00000364129857709674      0.00000369170596290522      0.00000150017341504391      0      0
0.00000369170596290522      0.00000374281115047047      0.00000152086545502525      0      0
0.00000374281115047047      0.0000037946237996327      0.00000154184181271840      0      0
0.0000037946237996327      0.00000384715370395563      0.00000156310636347784      0      0
0.00000384715370395563      0.00000390041079257769      0.00000158466303456940      0      0
0.00000390041079257769      0.00000395440513208878      0.00000160651580583856      0      0
0.00000395440513208878      0.00000400914692843308      0.00000162866871038649      0      0
0.00000400914692843308      0.00000406464652883815      0.00000165112583525408      0      0
0.00000406464652883815      0.00000412091442377072      0.00000167389132211368      0      0
0.00000412091442377072      0.00000417796124891967      0.00000169696936796901      0      0
0.00000417796124891967      0.00000423579778720626      0.00000172036422586290      0      0
0.00000423579778720626      0.0000042944349708224      0.00000174408020559333      0      0
0.0000042944349708224      0.00000435388388329698      0.00000176812167443742      0      0
0.00000435388388329698      0.00000441415576159092      0.00000179249305788382      0      0
0.00000441415576159092      0.0000044752619982211      0.00000181719884037325      0      0
0.0000044752619982211      0.00000453721414341383      0.00000184224356604744      0      0
0.00000453721414341383      0.00000460002390728798      0.00000186763183950645      0      0
0.00000460002390728798      0.0000046637031620685      0.00000189336832657441      0      0
0.0000046637031620685      0.00000472826394433043      0.00000191945775507385      0      0
0.00000472826394433043      0.00000479371845727405      0.00000194590491560850      0      0
0.00000479371845727405      0.00000486007907303155      0.00000197271466235481      0      0
0.00000486007907303155      0.00000492735833500554      0.00000199989191386204      0      0
0.00000492735833500554      0.00000499556896024003      0.00000202744165386120      0      0
0.00000499556896024003      0.00000506472384182418      0.00000205536893208263      0      0
0.00000506472384182418      0.00000513483605132934      0.00000208367886508255      0      0
0.00000513483605132934      0.00000520591884127979      0.00000211237663707839      0      0
0.00000520591884127979      0.00000527798564765776      0.00000214146750079308      0      0
0.00000527798564765776      0.00000535105009244307      0.00000217095677830835      0      0
0.00000535105009244307      0.00000542512598618791      0.00000220084986192697      0      0
0.00000542512598618791      0.00000550022733062734      0.00000223115221504411      0      0
0.00000550022733062734      0.00000557636832132587      0.00000226186937302780      0      0
0.00000557636832132587      0.00000565356335036064      0.00000229300694410849      0      0
0.00000565356335036064      0.00000573182700904185      0.00000232457061027782      0      0
0.00000573182700904185      0.00000581117409067079      0.00000235656612819660      0      0
0.00000581117409067079      0.000005891619593336      0.00000238899933011202      0      0
0.000005891619593336      0.00000597317872274825      0.00000242187612478417      0      0
0.00000597317872274825      0.00000605586689511467      0.00000245520249842181      0      0
0.00000605586689511467      0.0000061396997400527      0.00000248898451562753      0      0
0.0000061396997400527      0.00000622469310354442      0.00000252322832035220      0      0
0.00000622469310354442      0.00000631086305093168      0.00000255794013685888      0      0
0.00000631086305093168      0.0000063982258699528      0.00000259312627069607      0      0
0.0000063982258699528      0.00000648679807382125      0.00000262879310968033      0      0
0.00000648679807382125      0.00000657659640434692      0.00000266494712488841      0      0
0.00000657659640434692      0.00000666763783510069      0.00000270159487165877      0      0
0.00000666763783510069      0.00000675993957462272      0.00000273874299060251      0      0
0.00000675993957462272      0.0000068535190696752      0.00000277639820862378      0      0
0.0000068535190696752      0.00000694839400854009      0.00000281456733994962      0      0
0.00000694839400854009      0.00000704458232436258      0.00000285325728716922      0      0
0.00000704458232436258      0.00000714210219854078      0.00000289247504228261      0      0
0.00000714210219854078      0.00000724097206416231      0.00000293222768775880      0      0
0.00000724097206416231      0.00000734121060948854      0.00000297252239760327      0      0
0.00000734121060948854      0.000007442836781487      0.00000301336643843485      0      0
0.000007442836781487      0.00000754586978941272      0.00000305476717057202      0      0
0.00000754586978941272      0.00000765032910843916      0.00000309673204912844      0      0
0.00000765032910843916      0.00000775623448333934      0.00000313926862511784      0      0
0.00000775623448333934      0.00000786360593221801      0.00000318238454656817      0      0
0.00000786360593221801      0.00000797246375029542      0.00000322608755964491      0      0
0.00000797246375029542      0.00000808282851374354      0.00000327038550978364      0      0
0.00000808282851374354      0.00000819472108357529      0.00000331528634283163      0      0
0.00000819472108357529      0.00000830816260958769      0.00000336079810619858      0      0
0.00000830816260958769      0.00000842317453435958      0.00000340692895001630      0      0
0.00000842317453435958      0.00000853977859730466      0.00000345368712830730      0      0
0.00000853977859730466      0.00000865799683878063      0.00000350108100016235      0      0
0.00000865799683878063      0.00000877785160425524      0.00000354911903092669      0      0
0.00000877785160425524      0.00000889936554853005      0.00000359780979339500      0      0
0.00000889936554853005      0.00000902256164002253      0.00000364716196901496      0      0
0.00000902256164002253      0.00000914746316510757      0.00000369718434909934      0      0
0.00000914746316510757      0.00000927409373251906      0.00000374788583604643      0      0
0.00000927409373251906      0.00000940247727781235      0.00000379927544456883      0      0
0.00000940247727781235      0.00000953263806788851      0.00000385136230293037      0      0
0.00000953263806788851      0.00000966460070558129      0.00000390415565419114      0      0
0.00000966460070558129      0.00000979839013430744      0.00000395766485746037      0      0
0.00000979839013430744      0.00000993403164278155      0.00000401189938915717      0      0
0.00000993403164278155      0.000010071550869796      0.00000406686884427886      0      0
0.000010071550869796      0.0000102109738090674      0.00000412258293767688      0      0
0.0000102109738090674      0.0000103523268141496      0.00000417905150533990      0      0
0.0000103523268141496      0.000010495636603415      0.00000423628450568429      0      0
0.000010495636603415      0.0000106409302651053      0.00000429429202085141      0      0
0.0000106409302651053      0.000010788235262451      0.00000435308425801189      0      0
0.000010788235262451      0.0000109375794388631      0.00000441267155067643      0      0
0.0000109375794388631      0.0000110889910231955      0.00000447306436001310      0      0
0.0000110889910231955      0.0000112424986350812      0.00000453427327617094      0      0
0.0000112424986350812      0.0000113981312903417      0.00000459630901960949      0      0
0.0000113981312903417      0.0000115559184064716      0.00000465918244243425      0      0
0.0000115559184064716      0.000011715889808199      0.00000472290452973769      0      0
0.000011715889808199      0.0000118780757331232      0.00000478748640094570      0      0
0.0000118780757331232      0.0000120425068374297      0.00000485293931116907      0      0
0.0000120425068374297      0.0000122092142016854      0.00000491927465256006      0      0
0.0000122092142016854      0.0000123782293367127      0.00000498650395567342      0      0
0.0000123782293367127      0.0000125495841895462      0.00000505463889083196      0      0
0.0000125495841895462      0.0000127233111494713      0.00000512369126949622      0      0
0.0000127233111494713      0.0000128994430541458      0.00000519367304563799      0      0
0.0000128994430541458      0.0000130780131958075      0.00000526459631711745      0      0
0.0000130780131958075      0.0000132590553275668      0.00000533647332706369      0      0
0.0000132590553275668      0.0000134426036697863      0.00000540931646525816      0      0
0.0000134426036697863      0.00001362869291655      0.00000548313826952102      0      0
0.00001362869291655      0.00001381735824222      0.00000555795142709988      0      0
0.00001381735824222      0.0000140086353080861      0.00000563376877606071      0      0
0.0000140086353080861      0.0000142025602691059      0.00000571060330668072      0      0
0.0000142025602691059      0.0000143991697807389      0.00000578846816284275      0      0
0.0000143991697807389      0.0000145985010058751      0.00000586737664343100      0      0
0.0000145985010058751      0.0000148005916218595      0.00000594734220372772      0      0
0.0000148005916218595      0.0000150054798276138      0.00000602837845681068      0      0
0.0000150054798276138      0.0000152132043508565      0.00000611049917495095      0      0
0.0000152132043508565      0.0000154238044554237      0.00000619371829101086      0      0
0.0000154238044554237      0.0000156373199486901      0.00000627804989984177      0      0
0.0000156373199486901      0.0000158537911890937      0.00000636350825968143      0      0
0.0000158537911890937      0.0000160732590937644      0.00000645010779355052      0      0
0.0000160732590937644      0.0000162957651462576      0.00000653786309064832      0      0
0.0000162957651462576      0.000016521351404396      0.00000662678890774701      0      0
0.000016521351404396      0.0000167500605082187      0.00000671690017058462      0      0
0.0000167500605082187      0.0000169819356880416      0.00000680821197525611      0      0
0.0000169819356880416      0.0000172170207726282      0.00000690073958960262      0      0
0.0000172170207726282      0.0000174553601974744      0.00000699449845459857      0      0
0.0000174553601974744      0.0000176969990132074      0.00000708950418573643      0      0
0.0000176969990132074      0.0000179419828941014      0.00000718577257440904      0      0
0.0000179419828941014      0.0000181903581467107      0.00000728331958928934      0      0
0.0000181903581467107      0.0000184421717186223      0.00000738216137770744      0      0
0.0000184421717186223      0.0000186974712073306      0.00000748231426702493      0      0
0.0000186974712073306      0.0000189563048692332      0.00000758379476600638      0      0
0.0000189563048692332      0.0000192187216287532      0.00000768661956618809      0      0
0.0000192187216287532      0.0000194847710875863      0.00000779080554324413      0      0
0.0000194847710875863      0.0000197545035340766      0.00000789636975834967      0      0
0.0000197545035340766      0.000020027969952722      0.00000800332945954195      0      0
0.000020027969952722      0.0000203052220338112      0.00000811170208307884      0      0
0.0000203052220338112      0.0000205863121831945      0.00000822150525479541      0      0
0.0000205863121831945      0.0000208712935321888      0.00000833275679145887      0      0
0.0000208712935321888      0.000021160219947621      0.00000844547470212204      0      0
0.000021160219947621      0.0000214531460420097      0.00000855967718947616      0      0
0.0000214531460420097      0.0000217501271838877      0.00000867538265120324      0      0
0.0000217501271838877      0.0000220512195082683      0.00000879260968132888      0      0
0.0000220512195082683      0.0000223564799272551      0.00000891137707157606      0      0
0.0000223564799272551      0.0000226659661408002      0.00000903170381272090      0      0
0.0000226659661408002      0.0000229797366476099      0.00000915360909595124      0      0
0.0000229797366476099      0.0000232978507562027      0.00000927711231422912      0      0
0.0000232978507562027      0.0000236203685961192      0.00000940223306365827      0      0
0.0000236203685961192      0.000023947351129288      0.00000952899114485811      0      0
0.000023947351129288      0.0000242788601615485      0.00000965740656434543      0      0
0.0000242788601615485      0.0000246149583543337      0.00000978749953592557      0      0
0.0000246149583543337      0.0000249557092365137      0.00000991929048209479      0      0
0.0000249557092365137      0.0000253011772164045      0.0000100528000354557      0      0
0.0000253011772164045      0.0000256514275939423      0.0000101880490401479      0      0
0.0000256514275939423      0.0000260065265730261      0.0000103250585532963      0      0
0.0000260065265730261      0.0000263665412740315      0.0000104638498464787      0      0
0.0000263665412740315      0.0000267315397464981      0.0000106044444072176      0      0
0.0000267315397464981      0.0000271015909819919      0.0000107468639404955      0      0
0.0000271015909819919      0.0000274767649271459      0.0000108911303703010      0      0
0.0000274767649271459      0.0000278571324968813      0.0000110372658412059      0      0
0.0000278571324968813      0.0000282427655878122      0.0000111852927199786      0      0
0.0000282427655878122      0.0000286337370918349      0.0000113352335972368      0      0
0.0000286337370918349      0.0000290301209099061      0.0000114871112891452      0      0
0.0000290301209099061      0.0000294319919660113      0.0000116409488391611      0      0
0.0000294319919660113      0.0000298394262213274      0.0000117967695198333      0      0
0.0000298394262213274      0.00003025250068858      0.0000119545968346605      0      0
0.00003025250068858      0.000030671293446601      0.0000121144545200127      0      0
0.000030671293446601      0.0000310958836550867      0.0000122763665471239      0      0
0.0000310958836550867      0.00003152635156956      0.0000124403571241602      0      0
0.00003152635156956      0.000031962778556541      0.0000126064506983715      0      0
0.000031962778556541      0.0000324052471089262      0.0000127746719583333      0      0
0.0000324052471089262      0.0000328538408615817      0.0000129450458362855      0      0
0.0000328538408615817      0.000033308644607151      0.0000131175975105781      0      0
0.000033308644607151      0.0000337697443120835      0.0000132923524082291      0      0
0.0000337697443120835      0.0000342372271328825      0.0000134693362076073      0      0
0.0000342372271328825      0.0000347111814325807      0.0000136485748412455      0      0
0.0000347111814325807      0.0000351916967974413      0.0000138300944987974      0      0
0.0000351916967974413      0.0000356788640538924      0.0000140139216301459      0      0
0.0000356788640538924      0.0000361727752856944      0.0000142000829486757      0      0
0.0000361727752856944      0.0000366735238513458      0.0000143886054347203      0      0
0.0000366735238513458      0.0000371812044017293      0.0000145795163391964      0      0
0.0000371812044017293      0.0000376959128980032      0.0000147728431874380      0      0
0.0000376959128980032      0.0000382177466297395      0.0000149686137832430      0      0
0.0000382177466297395      0.0000387468042333134      0.0000151668562131467      0      0
0.0000387468042333134      0.0000392831857105477      0.0000153675988509369      0      0
0.0000392831857105477      0.0000398269924476147      0.0000155708703624239      0      0
0.0000398269924476147      0.0000403783272342003      0.0000157766997104839      0      0
0.0000403783272342003      0.0000409372942829333      0.0000159851161603893      0      0
0.0000409372942829333      0.0000415039992490831      0.0000161961492854444      0      0
0.0000415039992490831      0.000042078549250531      0.0000164098289729440      0      0
0.000042078549250531      0.0000426610528880173      0.0000166261854304725      0      0
0.0000426610528880173      0.0000432516202656688      0.0000168452491925628      0      0
0.0000432516202656688      0.0000438503630118107      0.0000170670511277337      0      0
0.0000438503630118107      0.0000444573943000663      0.0000172916224459276      0      0
0.0000444573943000663      0.0000450728288707489      0.0000175189947063670      0      0
0.0000450728288707489      0.0000456967830525504      0.0000177491998258528      0      0
0.0000456967830525504      0.0000463293747845289      0.0000179822700875252      0      0
0.0000463293747845289      0.0000469707236384016      0.0000182182381501105      0      0
0.0000469707236384016      0.0000476209508411464      0.0000184571370576757      0      0
0.0000476209508411464      0.0000482801792979158      0.0000186990002499158      0      0
0.0000482801792979158      0.0000489485336152684      0.0000189438615729961      0      0
0.0000489485336152684      0.0000496261401247217      0.0000191917552909755      0      0
0.0000496261401247217      0.0000503131269066316      0.0000194427160978345      0      0
0.0000503131269066316      0.0000510096238144011      0.0000196967791301335      0      0
0.0000510096238144011      0.000051715762499026      0.0000199539799803272      0      0
0.000051715762499026      0.000052431676433979      0.0000202143547107601      0      0
0.000052431676433979      0.0000531575009404385      0.0000204779398683697      0      0
0.0000531575009404385      0.0000538933732128671      0.0000207447725001238      0      0
0.0000538933732128671      0.0000546394323449439      0.0000210148901692171      0      0
0.0000546394323449439      0.0000553958193558558      0.0000212883309720538      0      0
0.0000553958193558558      0.0000561626772169526      0.0000215651335560444      0      0
0.0000561626772169526      0.0000569401508787716      0.0000218453371382376      0      0
0.0000569401508787716      0.0000577283872984359      0.0000221289815248206      0      0
0.0000577283872984359      0.0000585275354674316      0.0000224161071315049      0      0
0.0000585275354674316      0.0000593377464397706      0.0000227067550048317      0      0
0.0000593377464397706      0.0000601591733605423      0.0000230009668444134      0      0
0.0000601591733605423      0.0000609919714948611      0.0000232987850261406      0      0
0.0000609919714948611      0.0000618362982572143      0.0000236002526263775      0      0
0.0000618362982572143      0.0000626923132412161      0.0000239054134471664      0      0
0.0000626923132412161      0.0000635601782497746      0.0000242143120424637      0      0
0.0000635601782497746      0.0000644400573256746      0.0000245269937454318      0      0
0.0000644400573256746      0.0000653321167825856      0.0000248435046968003      0      0
0.0000653321167825856      0.0000662365252364977      0.0000251638918743227      0      0
0.0000662365252364977      0.0000671534536375933      0.0000254882031233409      0      0
0.0000671534536375933      0.0000680830753025601      0.0000258164871884741      0      0
0.0000680830753025601      0.0000690255659473509      0.0000261487937464507      0      0
0.0000690255659473509      0.0000699811037203975      0.0000264851734400912      0      0
0.0000699811037203975      0.0000709498692362838      0.0000268256779134589      0      0
0.0000709498692362838      0.0000719320456098856      0.0000271703598481862      0      0
0.0000719320456098856      0.0000729278184909828      0.0000275192730009796      0      0
0.0000729278184909828      0.0000739373760993502      0.0000278724722423224      0      0
0.0000739373760993502      0.0000749609092603353      0.0000282300135963688      0      0
0.0000749609092603353      0.0000759986114409274      0.0000285919542820321      0      0
0.0000759986114409274      0.0000770506787863264      0.0000289583527552795      0      0
0.0000770506787863264      0.0000781173101570184      0.0000293292687526175      0      0
0.0000781173101570184      0.0000791987071663636      0.0000297047633357767      0      0
0.0000791987071663636      0.0000802950742187053      0.0000300848989375838      0      0
0.0000802950742187053      0.000081406618548006      0.0000304697394090154      0      0
0.000081406618548006      0.0000825335502570186      0.0000308593500674348      0      0
0.0000825335502570186      0.0000836760823569998      0.0000312537977459811      0      0
0.0000836760823569998      0.0000848344308079731      0.0000316531508441193      0      0
0.0000848344308079731      0.0000860088145595493      0.0000320574793793269      0      0
0.0000860088145595493      0.0000871994555923124      0.0000324668550399026      0      0
0.0000871994555923124      0.0000884065789597775      0.0000328813512388824      0      0
0.0000884065789597775      0.0000896304128309307      0.0000333010431690491      0      0
0.0000896304128309307      0.0000908711885333572      0.0000337260078590062      0      0
0.0000908711885333572      0.0000921291405969664      0.0000341563242303048      0      0
0.0000921291405969664      0.0000934045067983223      0.0000345920731556043      0      0
0.0000934045067983223      0.0000946975282055884      0.0000350333375178397      0      0
0.0000946975282055884      0.0000960084492240934      0.0000354802022703791      0      0
0.0000960084492240934      0.0000973375176425286      0.0000359327544981481      0      0
0.0000973375176425286      0.000098684984679785      0.0000363910834797019      0      0
0.000098684984679785      0.000100051105032438      0.0000368552807502258      0      0
0.000100051105032438      0.000101436136922889      0.0000373254401654387      0      0
0.000101436136922889      0.000102840342148178      0.0000378016579663807      0      0
0.000102840342148178      0.000104263986129461      0.0000382840328451037      0      0
0.000104263986129461      0.000105707337962187      0.0000387726660111669      0      0
0.000105707337962187      0.00010717067046696      0.0000392676612590230      0      0
0.00010717067046696      0.000108654260241103      0.0000397691250361980      0      0
0.000108654260241103      0.000110158387710945      0.0000402771665123365      0      0
0.000110158387710945      0.000111683337184825      0.0000407918976490093      0      0
0.000111683337184825      0.000113229396906833      0.0000413134332703852      0      0
0.000113229396906833      0.00011479685911129      0.0000418418911346965      0      0
0.00011479685911129      0.000116386020077991      0.0000423773920064822      0      0
0.000116386020077991      0.000117997180188201      0.0000429200597297429      0      0
0.000117997180188201      0.00011963064398144      0.0000434700213018422      0      0
0.00011963064398144      0.00012128672021304      0.0000440274069482876      0      0
0.00012128672021304      0.00012296572191251      0.0000445923501984112      0      0
0.00012296572191251      0.000124667966442703      0.0000451649879618688      0      0
0.000124667966442703      0.000126393775559803      0.0000457454606061373      0      0
0.000126393775559803      0.000128143475474143      0.0000463339120348807      0      0
0.000128143475474143      0.000129917396911867      0.0000469304897673218      0      0
0.000129917396911867      0.000131715875177439      0.0000475353450187017      0      0
0.000131715875177439      0.000133539250217029      0.0000481486327816406      0      0
0.000133539250217029      0.00013538786668276      0.0000487705119087967      0      0
0.00013538786668276      0.000137262073997862      0.0000494011451965227      0      0
0.000137262073997862      0.000139162226422714      0.0000500406994697851      0      0
0.000139162226422714      0.00014108868312181      0.0000506893456684365      0      0
0.00014108868312181      0.000143041808231644      0.0000513472589345627      0      0
0.000143041808231644      0.000145021970929542      0.0000520146187015292      0      0
0.000145021970929542      0.00014702954550344      0.0000526916087842010      0      0
0.00014702954550344      0.000149064911422635      0.0000533784174707690      0      0
0.000149064911422635      0.00015112845340951      0.0000540752376161320      0      0
0.00015112845340951      0.000153220561512254      0.0000547822667369950      0      0
0.000153220561512254      0.000155341631178586      0.0000554997071083834      0      0
0.000155341631178586      0.000157492063330508      0.0000562277658622052      0      0
0.000157492063330508      0.000159672264440082      0.0000569666550874655      0      0
0.000159672264440082      0.00016188264660626      0.0000577165919323400      0      0
0.00016188264660626      0.000164123627632783      0.0000584777987082952      0      0
0.000164123627632783      0.00016639563110715      0.0000592505029957887      0      0
0.00016639563110715      0.000168699086480686      0.0000600349377526497      0      0
0.000168699086480686      0.000171034429149716      0.0000608313414237358      0      0
0.000171034429149716      0.00017340210053786      0.0000616399580532152      0      0
0.00017340210053786      0.000175802548179476      0.0000624610373987681      0      0
0.000175802548179476      0.000178236225804249      0.0000632948350479284      0      0
0.000178236225804249      0.000180703593422953      0.0000641416125362679      0      0
0.000180703593422953      0.000183205117414405      0.0000650016374685364      0      0
0.000183205117414405      0.000185741270613619      0.0000658751836406976      0      0
0.000185741270613619      0.000188312532401177      0.0000667625311652487      0      0
0.000188312532401177      0.000190919388793845      0.0000676639665979109      0      0
0.000190919388793845      0.000193562332536437      0.0000685797830664853      0      0
0.000193562332536437      0.000196241863194957      0.0000695102804018293      0      0
0.000196241863194957      0.000198958487251018      0.0000704557652708887      0      0
0.000198958487251018      0.000201712718197586      0.0000714165513105894      0      0
0.000201712718197586      0.000204505076636033      0.0000723929592653276      0      0
0.000204505076636033      0.000207336090374545      0.0000733853171240924      0      0
0.000207336090374545      0.000210206294527884      0.0000743939602603469      0      0
0.000210206294527884      0.000213116231618538      0.0000754192315730287      0      0
0.000213116231618538      0.000216066451679264      0.0000764614816287344      0      0
0.000216066451679264      0.000219057512357059      0.0000775210688050357      0      0
0.000219057512357059      0.000222089979018563      0.0000785983594339906      0      0
0.000222089979018563      0.000225164424856924      0.0000796937279484687      0      0
0.000225164424856924      0.000228281431000144      0.0000808075570256910      0      0
0.000228281431000144      0.00023144158662092      0.0000819402377347366      0      0
0.00023144158662092      0.000234645489048012      0.0000830921696811742      0      0
0.000234645489048012      0.000237893743879147      0.0000842637611529108      0      0
0.000237893743879147      0.000241186965095492      0.0000854554292655593      0      0
0.000241186965095492      0.000244525775177701      0.0000866676001068370      0      0
0.000244525775177701      0.000247910805223583      0.0000879007088794929      0      0
0.000247910805223583      0.000251342695067386      0.0000891552000446870      0      0
0.000251342695067386      0.000254822093400743      0.0000904315274617883      0      0
0.000254822093400743      0.00025834965789528      0.0000917301545273951      0      0
0.00025834965789528      0.000261926055326934      0.0000930515543113323      0      0
0.000261926055326934      0.000265551961701985      0.0000943962096922249      0      0
0.000265551961701985      0.00026922806238483      0.0000957646134874275      0      0
0.00026922806238483      0.000272955052227537      0.0000971572685814260      0      0
0.000272955052227537      0.000276733635701177      0.0000985746880505882      0      0
0.000276733635701177      0.000280564527028988      0.000100017395283487      0      0
0.000280564527028988      0.000284448450321376      0.000101485924097194      0      0
0.000284448450321376      0.000288386139712781      0.000102980818851587      0      0
0.000288386139712781      0.000292378339500449      0.000104502634552252      0      0
0.000292378339500449      0.000296425804285111      0.000106051936957007      0      0
0.000296425804285111      0.000300529299113624      0.000107629302667462      0      0
0.000300529299113624      0.000304689599623573      0.000109235319225022      0      0
0.000304689599623573      0.000308907492189884      0.000110870585191143      0      0
0.000308907492189884      0.000313183774073464      0.000112535710226354      0      0
0.000313183774073464      0.000317519253571897      0.000114231315162119      0      0
0.000317519253571897      0.000321914750172228      0.000115958032064901      0      0
0.000321914750172228      0.000326371094705861      0.000117716504293436      0      0
0.000326371094705861      0.000330889129505603      0.000119507386547839      0      0
0.000330889129505603      0.000335469708564879      0.000121331344909013      0      0
0.000335469708564879      0.000340113697699154      0.000123189056877776      0      0
0.000340113697699154      0.000344821974709588      0.000125081211397326      0      0
0.000344821974709588      0.000349595429548956      0.000127008508868816      0      0
0.000349595429548956      0.000354434964489868      0.000128971661164541      0      0
0.000354434964489868      0.000359341494295315      0.000130971391628928      0      0
0.000359341494295315      0.000364315946391572      0.000133008435064138      0      0
0.000364315946391572      0.000369359261043507      0.000135083537720641      0      0
0.000369359261043507      0.000374472391532301      0.000137197457270686      0      0
0.000374472391532301      0.00037965630433564      0.000139350962773547      0      0
0.00037965630433564      0.000384911979310397      0.000141544834633793      0      0
0.000384911979310397      0.000390240409877844      0.000143779864550698      0      0
0.000390240409877844      0.000395642603211426      0.000146056855459360      0      0
0.000395642603211426      0.000401119580427133      0.000148376621466949      0      0
0.000401119580427133      0.000406672376776519      0.000150739987778635      0      0
0.000406672376776519      0.000412302041842373      0.000153147790602532      0      0
0.000412302041842373      0.000418009639737117      0.000155600877080542      0      0
0.000418009639737117      0.000423796249303941      0.000158100105175900      0      0
0.000423796249303941      0.000429662964320725      0.000160646343577833      0      0
0.000429662964320725      0.000435610893706785      0.000163240471581668      0      0
0.000435610893706785      0.000441641161732474      0.000165883378994837      0      0
0.000441641161732474      0.000447754908231697      0.000168575965987103      0      0
0.000447754908231697      0.000453953288817359      0.000171319142980546      0      0
0.000453953288817359      0.000460237475099795      0.000174113830521048      0      0
0.000460237475099795      0.000466608654908228      0.000176960959137821      0      0
0.000466608654908228      0.000473068032515292      0.000179861469204968      0      0
0.000473068032515292      0.000479616828864662      0.000182816310801605      0      0
0.000479616828864662      0.000486256281801832      0.000185826443568670      0      0
0.000486256281801832      0.000492987646308097      0.000188892836562533      0      0
0.000492987646308097      0.000499812194737762      0.000192016468108166      0      0
0.000499812194737762      0.000506731217058643      0.000195198325660434      0      0
0.000506731217058643      0.0005137460210959      0.000198439405663438      0      0
0.0005137460210959      0.000520857932779231      0.000201740713375384      0      0
0.000520857932779231      0.000528068296393506      0.000205103262750830      0      0
0.000528068296393506      0.000535378474832857      0.000208528076326650      0      0
0.000535378474832857      0.000542789849858294      0.000212016185000888      0      0
0.000542789849858294      0.000550303822358882      0.000215568628022030      0      0
0.000550303822358882      0.000557921812616533      0.000219186452727097      0      0
0.000557921812616533      0.000565645260574473      0.000222870714538068      0      0
0.000565645260574473      0.00057347562610941      0.000226622476781673      0      0
0.00057347562610941      0.000581414389307485      0.000230442810563514      0      0
0.000581414389307485      0.000589463050744029      0.000234332794728893      0      0
0.000589463050744029      0.000597623131767208      0.000238293515738390      0      0
0.000597623131767208      0.000605896174785581      0.000242326067568681      0      0
0.000605896174785581      0.000614283743559644      0.000246431551649484      0      0
0.000614283743559644      0.000622787423497414      0.000250611076804426      0      0
0.000622787423497414      0.000631408821954096      0.000254865759195924      0      0
0.000631408821954096      0.000640149568535908      0.000259196722281260      0      0
0.000640149568535908      0.000649011315408104      0.000263605096782493      0      0
0.000649011315408104      0.000657995737607266      0.000268092020671384      0      0
0.000657995737607266      0.000667104533357915      0.000272658639168156      0      0
0.000667104533357915      0.00067633942439351      0.000277306104743984      0      0
0.00067633942439351      0.000685702156281888      0.000282035577121897      0      0
0.000685702156281888      0.000695194498755206      0.000286848223326134      0      0
0.000695194498755206      0.000704818246044455      0.000291745217804514      0      0
0.000704818246044455      0.000714575217218609      0.000296727742417177      0      0
0.000714575217218609      0.000724467256528451      0.000301796986428967      0      0
0.000724467256528451      0.000734496233755185      0.000306954146879355      0      0
0.000734496233755185      0.000744664044563847      0.000312200428387013      0      0
0.000744664044563847      0.000754972610861632      0.000317537043475240      0      0
0.000754972610861632      0.000765423881161163      0.000322965212655348      0      0
0.000765423881161163      0.0007760198309488      0.000328486164574179      0      0
0.0007760198309488      0.000786762463058045      0.000334101136156228      0      0
0.000786762463058045      0.00079765380804811      0.000339811372987162      0      0
0.00079765380804811      0.000808695924587738      0.000345618129118105      0      0
0.000808695924587738      0.000819890899844323      0.000351522667778812      0      0
0.000819890899844323      0.00083124084987843      0.000357526261313935      0      0
0.00083124084987843      0.000842747920043766      0.000363630191363159      0      0
0.000842747920043766      0.000854414285392693      0.000369835749369289      0      0
0.000854414285392693      0.000866242151087355      0.000376144236806712      0      0
0.000866242151087355      0.000878233752816494      0.000382556965372254      0      0
0.000878233752816494      0.000890391357218039      0.000389075257314306      0      0
0.000890391357218039      0.000902717262307538      0.000395700445801077      0      0
0.000902717262307538      0.000915213797912533      0.000402433875268121      0      0
0.000915213797912533      0.000927883326112938      0.000409276901761379      0      0
0.000927883326112938      0.000940728241687513      0.000416230893294961      0      0
0.000940728241687513      0.000953750972566528      0.000423297230226361      0      0
0.000953750972566528      0.000966953980290686      0.000430477305645527      0      0
0.000966953980290686      0.000980339760476396      0.000437772525775865      0      0
0.000980339760476396      0.000993910843287497      0.000445184310389506      0      0
0.000993910843287497      0.0010076697939135      0.000452714093242658      0      0
0.0010076697939135      0.00102161921305448      0.000460363322529814      0      0
0.00102161921305448      0.0010357617374126      0.000468133461326684      0      0
0.0010357617374126      0.00105010004019057      0.000476025987975400      0      0
0.00105010004019057      0.00106463683159689      0.000484042396469868      0      0
0.00106463683159689      0.00107937485935813      0.000492184197061483      0      0
0.00107937485935813      0.00109431690923832      0.000500452917000516      0      0
0.00109431690923832      0.00110946580556549      0.000508850100721218      0      0
0.00110946580556549      0.00112482441176555      0.000517377309857413      0      0
0.00112482441176555      0.00114039563090349      0.000526036124628123      0      0
0.00114039563090349      0.00115618240623217      0.000534828144397578      0      0
0.00115618240623217      0.00117218772174859      0.000543754986697594      0      0
0.00117218772174859      0.00118841460275796      0.000552818289734969      0      0
0.00118841460275796      0.00120486611644553      0.000562019711819892      0      0
0.00120486611644553      0.00122154537245635      0.000571360931319128      0      0
0.00122154537245635      0.00123845552348304      0.000580843649416968      0      0
0.00123845552348304      0.00125559976586171      0.000590469587220041      0      0
0.00125559976586171      0.00127298134017614      0.000600240490474896      0      0
0.00127298134017614      0.00129060353187029      0.000610158125510136      0      0
0.00129060353187029      0.00130846967186935      0.000620224284599676      0      0
0.00130846967186935      0.00132658313720929      0.000630440781781292      0      0
0.00132658313720929      0.00134494735167523      0.000640809457496177      0      0
0.00134494735167523      0.00136356578644858      0.000651332176616743      0      0
0.00136356578644858      0.00138244196076317      0.000662010829001873      0      0
0.00138244196076317      0.00140157944257044      0.000672847332884541      0      0
0.00140157944257044      0.00142098184921384      0.000683843631064410      0      0
0.00142098184921384      0.00144065284811262      0.000695001694603698      0      0
0.00144065284811262      0.00146059615745496      0.000706323523800300      0      0
0.00146059615745496      0.00148081554690089      0.000717811145709621      0      0
0.00148081554690089      0.00150131483829471      0.000729466616594361      0      0
0.00150131483829471      0.00152209790638749      0.000741292023822910      0      0
0.00152209790638749      0.00154316867956938      0.000753289484626075      0      0
0.00154316867956938      0.00156453114061223      0.000765461146063463      0      0
0.00156453114061223      0.00158618932742236      0.000777809186774648      0      0
0.00158618932742236      0.00160814733380381      0.000790335818100138      0      0
0.00160814733380381      0.00163040931023216      0.000803043284131113      0      0
0.00163040931023216      0.00165297946463904      0.000815933861777271      0      0
0.00165297946463904      0.00167586206320748      0.000829009861361128      0      0
0.00167586206320748      0.00169906143117836      0.000842273627457870      0      0
0.00169906143117836      0.00172258195366789      0.000855727539644293      0      0
0.00172258195366789      0.00174642807649655      0.000869374013089924      0      0
0.00174642807649655      0.00177060430702936      0.000883215499077247      0      0
0.00177060430702936      0.00179511521502795      0.000897254485531316      0      0
0.00179511521502795      0.00181996543351421      0.000911493497584272      0      0
0.00181996543351421      0.00184515965964614      0.000925935098166546      0      0
0.00184515965964614      0.00187070265560561      0.000940581888609984      0      0
0.00187070265560561      0.00189659924949857      0.000955436509253287      0      0
0.00189659924949857      0.00192285433626758      0.000970501640045615      0      0
0.00192285433626758      0.00194947287861711      0.000985780001146574      0      0
0.00194947287861711      0.00197645990795156      0.00100127435352081      0      0
0.00197645990795156      0.00200382052532629      0.00101698749952625      0      0
0.00200382052532629      0.00203155990241182      0.00103292228350006      0      0
0.00203155990241182      0.00205968328247135      0.00104908159235881      0      0
0.00205968328247135      0.00208819598135186      0.00106546835624527      0      0
0.00208819598135186      0.00211710338848892      0.00108208554925462      0      0
0.00211710338848892      0.00214641096792534      0.00109893619022384      0      0
0.00214641096792534      0.00217612425934403      0.00111602334345462      0      0
0.00217612425934403      0.00220624887911509      0.00113335011914497      0      0
0.00220624887911509      0.00223679052135739      0.00115091967344482      0      0
0.00223679052135739      0.00226775495901488      0.00116873520856851      0      0
0.00226775495901488      0.00229914804494778      0.00118679997387294      0      0
0.00229914804494778      0.00233097571303889      0.00120511726816737      0      0
0.00233097571303889      0.00236324397931521      0.00122369044148407      0      0
0.00236324397931521      0.00239595894308506      0.00124252289375334      0      0
0.00239595894308506      0.00242912678809096      0.00126161807178554      0      0
0.00242912678809096      0.00246275378367852      0.00128097947093195      0      0
0.00246275378367852      0.00249684628598141      0.00130061064250881      0      0
0.00249684628598141      0.00253141073912281      0.00132051519525623      0      0
0.00253141073912281      0.0025664536764335      0.00134069678549450      0      0
0.0025664536764335      0.00260198172168671      0.00136115911621836      0      0
0.00260198172168671      0.00263800159035023      0.00138190595380978      0      0
0.00263800159035023      0.00267452009085567      0.00140294112707270      0      0
0.00267452009085567      0.00271154412588544      0.00142426850577126      0      0
0.00271154412588544      0.00274908069367747      0.00144589201541071      0      0
0.00274908069367747      0.00278713688934801      0.00146781565912992      0      0
0.00278713688934801      0.00282571990623272      0.00149004348319795      0      0
0.00282571990623272      0.00286483703724639      0.00151257958152897      0      0
0.00286483703724639      0.00290449567626138      0.00153542813819128      0      0
0.00290449567626138      0.00294470331950526      0.00155859337712012      0      0
0.00294470331950526      0.0029854675669777      0.00158207957257783      0      0
0.0029854675669777      0.00302679612388701      0.00160589110004136      0      0
0.00302679612388701      0.0030686968021066      0.00163003235594047      0      0
0.0030686968021066      0.00311117752165154      0.00165450781772229      0      0
0.00311117752165154      0.0031542463121756      0.00167932204851956      0      0
0.0031542463121756      0.00319791131448903      0.00170447962351730      0      0
0.00319791131448903      0.00324218078209728      0.00172998525043039      0      0
0.00324218078209728      0.0032870630827611      0.00175584364819887      0      0
0.0032870630827611      0.00333256670007821      0.00178205963175698      0      0
0.00333256670007821      0.00337870023508683      0.00180863809386124      0      0
0.00337870023508683      0.00342547240789146      0.00183558395171677      0      0
0.00342547240789146      0.00347289205931113      0.00186290226910612      0      0
0.00347289205931113      0.00352096815255051      0.00189059808436075      0      0
0.00352096815255051      0.00356970977489406      0.00191867661822518      0      0
0.00356970977489406      0.00361912613942378      0.00194714304981314      0      0
0.00361912613942378      0.0036692265867606      0.00197600274915328      0      0
0.0036692265867606      0.00372002058682995      0.00200526104635311      0      0
0.00372002058682995      0.00377151774065175      0.00203492346322453      0      0
0.00377151774065175      0.00382372778215516      0.00206499548221778      0      0
0.00382372778215516      0.00387666058001854      0.00209548278664832      0      0
0.00387666058001854      0.00393032613953476      0.00212639100786003      0      0
0.00393032613953476      0.0039847346045024      0.00215772600291764      0      0
0.0039847346045024      0.00403989625914312      0.00218949354935933      0      0
0.00403989625914312      0.00409582153004557      0.00222169968579336      0      0
0.00409582153004557      0.00415252098813623      0.00225435034301427      0      0
0.00415252098813623      0.00421000535067748      0.00228745173341358      0      0
0.00421000535067748      0.0042682854832934      0.00232100996997003      0      0
0.0042682854832934      0.00432737240202355      0.00235503140542851      0      0
0.00432737240202355      0.00438727727540519      0.00238952238862530      0      0
0.00438727727540519      0.00444801142658443      0.00242448936503680      0      0
0.00444801142658443      0.00450958633545639      0.00245993896503242      0      0
0.00450958633545639      0.00457201364083525      0.00249587772165708      0      0
0.00457201364083525      0.00463530514265407      0.00253231251133421      0      0
0.00463530514265407      0.00469947280419532      0.00256925005927325      0      0
0.00469947280419532      0.00476452875435209      0.00260669734697949      0      0
0.00476452875435209      0.0048304852899207      0.00264466144670240      0      0
0.0048304852899207      0.00489735487792503      0.00268314936260666      0      0
0.00489735487792503      0.00496515015797302      0.00272216848041573      0      0
0.00496515015797302      0.00503388394464577      0.00276172601817634      0      0
0.00503388394464577      0.00510356922991978      0.00280182940664025      0      0
0.00510356922991978      0.00517421918562266      0.00284248630618098      0      0
0.00517421918562266      0.00524584716592283      0.00288370418131880      0      0
0.00524584716592283      0.00531846670985373      0.00292549088926711      0      0
0.00531846670985373      0.00539209154387294      0.00296785433233155      0      0
0.00539209154387294      0.00546673558445676      0.00301080229918890      0      0
0.00546673558445676      0.00554241294073067      0.00305434303389659      0      0
0.00554241294073067      0.00561913791713623      0.00309848471961003      0      0
0.00561913791713623      0.00569692501613484      0.00314323548754177      0      0
0.00569692501613484      0.00577578894094906      0.00318860394727728      0      0
0.00577578894094906      0.00585574459834172      0.00323459862528688      0      0
0.00585574459834172      0.00593680710143364      0.00328122798353686      0      0
0.00593680710143364      0.00601899177256026      0.00332850098357510      0      0
0.00601899177256026      0.00610231414616781      0.00337642656793275      0      0
0.00610231414616781      0.0061867899717497      0.00342501352503714      0      0
0.0061867899717497      0.0062724352168234      0.00347427112927097      0      0
0.0062724352168234      0.00635926606994866      0.00352420880984279      0      0
0.00635926606994866      0.00644729894378739      0.00357483573400079      0      0
0.00644729894378739      0.00653655047820597      0.00362616141246598      0      0
0.00653655047820597      0.00662703754342055      0.00367819576930979      0      0
0.00662703754342055      0.00671877724318579      0.00373094849880861      0      0
0.00671877724318579      0.00681178691802782      0.00378442931357758      0      0
0.00681178691802782      0.00690608414852187      0.00383864848558664      0      0
0.00690608414852187      0.00700168675861542      0.00389361639059408      0      0
0.00700168675861542      0.00709861281899715      0.00394934312776610      0      0
0.00709861281899715      0.00719688065051277      0.00400583909123003      0      0
0.00719688065051277      0.00729650882762788      0.00406311521125484      0      0
0.00729650882762788      0.00739751618193895      0.00412118234107033      0      0
0.00739751618193895      0.00749992180573285      0.00418005111788120      0      0
0.00749992180573285      0.00760374505559565      0.00423973259080199      0      0
0.00760374505559565      0.00770900555607137      0.00430023832015998      0      0
0.00770900555607137      0.00781572320337137      0.00436157975835626      0      0
0.00781572320337137      0.00792391816913513      0.00442376814415960      0      0
0.00792391816913513      0.00803361090424307      0.00448681511084968      0      0
0.00803361090424307      0.00814482214268214      0.00455073285713509      0      0
0.00814482214268214      0.00825757290546495      0.00461553357769483      0      0
0.00825757290546495      0.00837188450460311      0.00468122919409768      0      0
0.00837188450460311      0.0084877785471356      0.00474783185710098      0      0
0.0084877785471356      0.00860527693921294      0.00481535434662357      0      0
0.00860527693921294      0.00872440189023784      0.00488380970465921      0      0
0.00872440189023784      0.0088451759170632      0.00495321072334988      0      0
0.0088451759170632      0.00896762184824822      0.00502357011456085      0      0
0.00896762184824822      0.00909176282837339      0.00509490108321472      0      0
0.00909176282837339      0.00921762232241531      0.00516721742295343      0      0
0.00921762232241531      0.009345224120182      0.00524053300775379      0      0
0.009345224120182      0.00947459234080956      0.00531486143915218      0      0
0.00947459234080956      0.00960575143732124      0.00539021634940064      0      0
0.00960575143732124      0.0097387262012494      0.00546661192491795      0      0
0.0097387262012494      0.00987354176732169      0.00554406293870426      0      0
0.00987354176732169      0.0100102236182119      0.00562258426739724      0      0
0.0100102236182119      0.0101487975893568      0.00570219053497641      0      0
0.0101487975893568      0.0102892898738392      0.00578289633053756      0      0
0.0102892898738392      0.0104317270273393      0.00586471671747059      0      0
0.0104317270273393      0.0105761359731542      0.00594766741810857      0      0
0.0105761359731542      0.0107225440072866      0.00603176447268262      0      0
0.0107225440072866      0.0108709788036044      0.00611702378273786      0      0
0.0108709788036044      0.0110214684190717      0.00620346105364224      0      0
0.0110214684190717      0.0111740412990521      0.00629109218718015      0      0
0.0111740412990521      0.0113287262826851      0.00637993369589166      0      0
0.0113287262826851      0.0114855526083377      0.00647000271452094      0      0
0.0114855526083377      0.0116445499191305      0.00656131661558323      0      0
0.0116445499191305      0.0118057482685412      0.00665389262411465      0      0
0.0118057482685412      0.0119691781260852      0.00674774780263076      0      0
0.0119691781260852      0.0121348703830748      0.00684289940847733      0      0
0.0121348703830748      0.0123028563584581      0.00693936528704559      0      0
0.0123028563584581      0.0124731678047393      0.00703716395437427      0      0
0.0124731678047393      0.0126458369139802      0.00713631431372286      0      0
0.0126458369139802      0.0128208963238851      0.00723683526265000      0      0
0.0128208963238851      0.0129983791239701      0.00733874551998626      0      0
0.0129983791239701      0.0131783188618175      0.00744206380413414      0      0
0.0131783188618175      0.0133607495494169      0.00754680921137970      0      0
0.0133607495494169      0.0135457056695945      0.00765300150128302      0      0
0.0135457056695945      0.0137332221825303      0.00776066108514219      0      0
0.0137332221825303      0.0139233345323668      0.00786980874186173      0      0
0.0139233345323668      0.0141160786539086      0.00798046527550890      0      0
0.0141160786539086      0.0143114909794141      0.00809265135379746      0      0
0.0143114909794141      0.0145096084454827      0.00820638762917357      0      0
0.0145096084454827      0.0147104685000363      0.00832169505328257      0      0
0.0147104685000363      0.0149141091093971      0.00843859517953405      0      0
0.0149141091093971      0.0151205687654648      0.00855711027061328      0      0
0.0151205687654648      0.0153298864929916      0.00867726315828521      0      0
0.0153298864929916      0.0155421018569589      0.00879907695170982      0      0
0.0155421018569589      0.015757254970056      0.00892257476986541      0      0
0.015757254970056      0.0159753865002618      0.00904777964740601      0      0
0.0159753865002618      0.0161965376785319      0.00917471465844623      0      0
0.0161965376785319      0.0164207503065923      0.00930340318466661      0      0
0.0164207503065923      0.0166480667648403      0.00943386918560098      0      0
0.0166480667648403      0.0168785300203555      0.00956613733857721      0      0
0.0168785300203555      0.0171121836350213      0.00970023298924959      0      0
0.0171121836350213      0.0173490717737588      0.00983618194794243      0      0
0.0173490717737588      0.017589239212875      0.00997401023554043      0      0
0.017589239212875      0.0178327313485262      0.0101137438974328      0      0
0.0178327313485262      0.0180795942052988      0.0102554089651548      0      0
0.0180795942052988      0.0183298744449088      0.0103990315763020      0      0
0.0183298744449088      0.0185836193750216      0.0105446381968157      0      0
0.0185836193750216      0.0188408769581945      0.0106922558527461      0      0
0.0188408769581945      0.0191016958209418      0.0108419122821550      0      0
0.0191016958209418      0.0193661252629267      0.0109936359554474      0      0
0.0193661252629267      0.0196342152662799      0.0111474559655964      0      0
0.0196342152662799      0.0199060165050465      0.0113034018368836      0      0
0.0199060165050465      0.0201815803547652      0.0114615033257579      0      0
0.0201815803547652      0.0204609589021785      0.0116217902842897      0      0
0.0204609589021785      0.0207442049550786      0.0117842926301114      0      0
0.0207442049550786      0.0210313720522889      0.0119490404284900      0      0
0.0210313720522889      0.0213225144737837      0.0121160640561276      0      0
0.0213225144737837      0.0216176872509482      0.0122853943934859      0      0
0.0216176872509482      0.0219169461769806      0.0124570629881796      0      0
0.0219169461769806      0.0222203478174381      0.0126311021451553      0      0
0.0222203478174381      0.0225279495209286      0.0128075449238960      0      0
0.0225279495209286      0.0228398094299506      0.0129864250503582      0      0
0.0228398094299506      0.0231559864918837      0.0131677767737910      0      0
0.0231559864918837      0.0234765404701303      0.0133516347106369      0      0
0.0234765404701303      0.0238015319554124      0.0135380337175594      0      0
0.0238015319554124      0.0241310223772239      0.0137270088249164      0      0
0.0241310223772239      0.0244650740154424      0.0139185952447362      0      0
0.0244650740154424      0.0248037500121009      0.0141128284484933      0      0
0.0248037500121009      0.025147114383323      0.0143097442943263      0      0
0.025147114383323      0.0254952320314234      0.0145093791739943      0      0
0.0254952320314234      0.025848168757175      0.0147117701480725      0      0
0.025848168757175      0.0262059912722472      0.0149169550430611      0      0
0.0262059912722472      0.0265687672118152      0.0151249724941864      0      0
0.0265687672118152      0.0269365651473444      0.0153358619299948      0      0
0.0269365651473444      0.0273094545995519      0.0155496635065794      0      0
0.0273094545995519      0.0276875060515468      0.0157664180082356      0      0
0.0276875060515468      0.0280707909621536      0.0159861667361510      0      0
0.0280707909621536      0.0284593817794181      0.0162089514070698      0      0
0.0284593817794181      0.0288533519543027      0.0164348140802519      0      0
0.0288533519543027      0.0292527759545692      0.0166637971246494      0      0
0.0292527759545692      0.0296577292788545      0.0168959432305084      0      0
0.0296577292788545      0.0300682884709421      0.0171312954620534      0      0
0.0300682884709421      0.0304845311342295      0.0173698973417278      0      0
0.0304845311342295      0.0309065359463971      0.0176117929524522      0      0
0.0309065359463971      0.0313343826742795      0.0178570270428604      0      0
0.0313343826742795      0.0317681521889432      0.0181056451213591      0      0
0.0317681521889432      0.0322079264809726      0.0183576935276943      0      0
0.0322079264809726      0.0326537886759678      0.0186132194748140      0      0
0.0326537886759678      0.033105823050257      0.0188722710584577      0      0
0.033105823050257      0.033564115046826      0.0191348972363630      0      0
0.033564115046826      0.0340287512914689      0.0194011477827012      0      0
0.0340287512914689      0.0344998196091616      0.0196710732259436      0      0
0.0344998196091616      0.0349774090406628      0.0199447247796538      0      0
0.0349774090406628      0.0354616098593442      0.0202221542757045      0      0
0.0354616098593442      0.0359525135882537      0.0205034141083157      0      0
0.0359525135882537      0.0364502130174152      0.0207885571953699      0      0
0.0364502130174152      0.0369548022213675      0.0210776369610259      0      0
0.0369548022213675      0.0374663765769464      0.0213707073410556      0      0
0.0374663765769464      0.0379850327813123      0.0216678228098750      0      0
0.0379850327813123      0.0385108688702281      0.0219690384261695      0      0
0.0385108688702281      0.0390439842365898      0.0222744098924872      0      0
0.0390439842365898      0.0395844796492134      0.0225839936232728      0      0
0.0395844796492134      0.0401324572718825      0.0228978468155375      0      0
0.0401324572718825      0.0406880206826587      0.0232160275166567      0      0
0.0406880206826587      0.0412512748934598      0.0235385946845412      0      0
0.0412512748934598      0.0418223263699098      0.0238656082365200      0      0
0.0418223263699098      0.0424012830514618      0.0241971290845500      0      0
0.0424012830514618      0.0429882543718015      0.0245332191557023      0      0
0.0429882543718015      0.0435833512795317      0.0248739413981400      0      0
0.0435833512795317      0.0441866862591436      0.0252193597739099      0      0
0.0441866862591436      0.0447983733522791      0.0255695392407475      0      0
0.0447983733522791      0.0454185281792862      0.0259245457257053      0      0
0.0454185281792862      0.0460472679610735      0.0262844460937523      0      0
0.0460472679610735      0.0466847115412677      0.0266493081145635      0      0
0.0466847115412677      0.0473309794086762      0.0270192004305573      0      0
0.0473309794086762      0.047986193720063      0.0273941925288898      0      0
0.047986193720063      0.0486504783232378      0.0277743547196220      0      0
0.0486504783232378      0.0493239587804657      0.0281597581217028      0      0
0.0493239587804657      0.0500067623922011      0.0285504746577892      0      0
0.0500067623922011      0.0506990182211494      0.0289465770583253      0      0
0.0506990182211494      0.0514008571166629      0.0293481388747303      0      0
0.0514008571166629      0.0521124117394733      0.0297552345010615      0      0
0.0521124117394733      0.0528338165867671      0.0301679392031164      0      0
0.0528338165867671      0.0535652080176086      0.0305863291536455      0      0
0.0535652080176086      0.0543067242787134      0.0310104814721557      0      0
0.0543067242787134      0.0550585055305805      0.0314404742677004      0      0
0.0550585055305805      0.0558206938739848      0.0318763866830549      0      0
0.0558206938739848      0.0565934333768373      0.0323182989387619      0      0
0.0565934333768373      0.0573768701014157      0.0327662923756849      0      0
0.0573768701014157      0.0581711521319738      0.0332204494949005      0      0
0.0581711521319738      0.0589764296027321      0.0336808539939947      0      0
0.0589764296027321      0.0597928547262553      0.0341475907990726      0      0
0.0597928547262553      0.0606205818222245      0.0346207460920401      0      0
0.0606205818222245      0.0614597673466051      0.0351004073329547      0      0
0.0614597673466051      0.0623105699212211      0.0355866632774651      0      0
0.0623105699212211      0.0631731503637371      0.0360796039895509      0      0
0.0631731503637371      0.0640476717180559      0.0365793208499389      0      0
0.0640476717180559      0.064934299285137      0.0370859065607027      0      0
0.064934299285137      0.065833200654241      0.0375994551466469      0      0
0.065833200654241      0.0667445457346082      0.0381200619541392      0      0
0.0667445457346082      0.0676685067875737      0.0386478236480864      0      0
0.0676685067875737      0.0686052584591283      0.0391828382077490      0      0
0.0686052584591283      0.0695549778129301      0.0397252049220717      0      0
0.0695549778129301      0.0705178443637725      0.0402750243851585      0      0
0.0705178443637725      0.071494040111516      0.0408323984924685      0      0
0.071494040111516      0.0724837495754901      0.0413974304382322      0      0
0.0724837495754901      0.07348715982937      0.0419702247145134      0      0
0.07348715982937      0.0745044605365374      0.0425508871122576      0      0
0.0745044605365374      0.0755358439859309      0.0431395247245825      0      0
0.0755358439859309      0.0765815051283916      0.0437362459524882      0      0
0.0765815051283916      0.0776416416135129      0.0443411605130838      0      0
0.0776416416135129      0.0787164538269999      0.0449543794503564      0      0
0.0787164538269999      0.0798061449285455      0.0455760151484457      0      0
0.0798061449285455      0.0809109208902321      0.0462061813473296      0      0
0.0809109208902321      0.0820309905354643      0.0468449931607800      0      0
0.0820309905354643      0.0831665655784396      0.0474925670964099      0      0
0.0831665655784396      0.0843178606641673      0.0481490210776021      0      0
0.0843178606641673      0.0854850934090396      0.0488144744670899      0      0
0.0854850934090396      0.0866684844419658      0.0494890480919456      0      0
0.0866684844419658      0.087868257446075      0.0501728642697264      0      0
0.087868257446075      0.0890846392009967      0.0508660468355278      0      0
0.0890846392009967      0.0903178596257262      0.0515687211696980      0      0
0.0903178596257262      0.0915681518220832      0.0522810142259782      0      0
0.0915681518220832      0.0928357521187732      0.0530030545598466      0      0
0.0928357521187732      0.0941209001160578      0.0537349723568582      0      0
0.0941209001160578      0.0954238387310435      0.0544768994607936      0      0
0.0954238387310435      0.0967448142435972      0.0552289694014466      0      0
0.0967448142435972      0.0980840763428988      0.0559913174219038      0      0
0.0980840763428988      0.0994418781746361      0.0567640805051849      0      0
0.0994418781746361      0.100818476388855      0.0575473974001378      0      0
0.100818476388855      0.10221413118847      0.0583414086464985      0      0
0.10221413118847      0.103629106378448      0.0591462565990430      0      0
0.103629106378448      0.105063669415674      0.0599620854507794      0      0
0.105063669415674      0.106518091459502      0.0607890412551387      0      0
0.106518091459502      0.107992647423013      0.0616272719471404      0      0
0.107992647423013      0.109487616024976      0.0624769273635175      0      0
0.109487616024976      0.111003279842531      0.0633381592617986      0      0
0.111003279842531      0.112539925364605      0.0642111213383515      0      0
0.112539925364605      0.114097843046059      0.0650959692453988      0      0
0.114097843046059      0.115677327362591      0.0659928606070225      0      0
0.115677327362591      0.117278676866402      0.0669019550341772      0      0
0.117278676866402      0.118902194242619      0.0678234141387329      0      0
0.118902194242619      0.120548186366517      0.0687574015465702      0      0
0.120548186366517      0.122216964361519      0.0697040829097488      0      0
0.122216964361519      0.123908843658004      0.0706636259177682      0      0
0.123908843658004      0.125624144052934      0.0716362003079394      0      0
0.125624144052934      0.127363189770296      0.0726219778748777      0      0
0.127363189770296      0.12912630952239      0.0736211324791273      0      0
0.12912630952239      0.130913836571959      0.0746338400549187      0      0
0.130913836571959      0.132726108795187      0.0756602786170577      0      0
0.132726108795187      0.134563468745557      0.0767006282669360      0      0
0.134563468745557      0.136426263718606      0.0777550711976461      0      0
0.136426263718606      0.138314845817565      0.0788237916981797      0      0
0.138314845817565      0.140229572019921      0.0799069761566749      0      0
0.140229572019921      0.142170804244882      0.0810048130626764      0      0
0.142170804244882      0.144138909421796      0.0821174930083592      0      0
0.144138909421796      0.146134259559502      0.0832452086886606      0      0
0.146134259559502      0.148157231816648      0.0843881549002572      0      0
0.148157231816648      0.150208208572982      0.0855465285393111      0      0
0.150208208572982      0.152287577501628      0.0867205285979057      0      0
0.152287577501628      0.154395731642364      0.0879103561590766      0      0
0.154395731642364      0.156533069475914      0.0891162143903378      0      0
0.156533069475914      0.158699994999266      0.0903383085355916      0      0
0.158699994999266      0.16089691780204      0.0915768459052990      0      0
0.16089691780204      0.163124253143903      0.0928320358647815      0      0
0.163124253143903      0.165382422033063      0.0941040898205075      0      0
0.165382422033063      0.16767185130585      0.0953932212042120      0      0
0.16767185130585      0.16999297370739      0.0966996454546816      0      0
0.16999297370739      0.172346227973408      0.0980235799970259      0      0
0.172346227973408      0.174732058913154      0.0993652442192450      0      0
0.174732058913154      0.177150917493482      0.100724859445886      0      0
0.177150917493482      0.179603260924088      0.102102648908570      0      0
0.179603260924088      0.182089552743936      0.103498837713153      0      0
0.182089552743936      0.184610262908873      0.104913652803270      0      0
0.184610262908873      0.187165867880458      0.106347322919997      0      0
0.187165867880458      0.189756850716024      0.107800078557335      0      0
0.189756850716024      0.192383701159985      0.109272151913222      0      0
0.192383701159985      0.195046915736409      0.110763776835732      0      0
0.195046915736409      0.197746997842864      0.112275188764125      0      0
0.197746997842864      0.200484457845576      0.113806624664362      0      0
0.200484457845576      0.203259813175894      0.115358322958694      0      0
0.203259813175894      0.206073588428097      0.116930523448897      0      0
0.206073588428097      0.208926315458549      0.118523467232687      0      0
0.208926315458549      0.211818533486235      0.120137396612841      0      0
0.211818533486235      0.214750789194674      0.121772554998492      0      0
0.214750789194674      0.217723636835266      0.123429186798035      0      0
0.217723636835266      0.220737638332042      0.125107537303059      0      0
0.220737638332042      0.22379336338789      0.126807852562637      0      0
0.22379336338789      0.226891389592229      0.128530379247317      0      0
0.226891389592229      0.230032302530194      0.130275364502039      0      0
0.230032302530194      0.233216695893316      0.132043055787220      0      0
0.233216695893316      0.236445171591743      0.133833700707119      0      0
0.236445171591743      0.239718339868012      0.135647546824603      0      0
0.239718339868012      0.243036819412397      0.137484841461294      0      0
0.243036819412397      0.246401237479853      0.139345831482067      0      0
0.246401237479853      0.249812230008578      0.141230763062747      0      0
0.249812230008578      0.253270441740218      0.143139881439776      0      0
0.253270441740218      0.256776526341734      0.145073430640543      0      0
0.256776526341734      0.260331146528961      0.147031653192942      0      0
0.260331146528961      0.263934974191869      0.149014789812628      0      0
0.263934974191869      0.267588690521566      0.151023079066323      0      0
0.267588690521566      0.271292986139054      0.153056757009369      0      0
0.271292986139054      0.275048561225772      0.155116056795630      0      0
0.275048561225772      0.27885612565594      0.157201208257619      0      0
0.27885612565594      0.282716399130741      0.159312437454641      0      0
0.282716399130741      0.286630111314356      0.161449966186477      0      0
0.286630111314356      0.290598001971889      0.163614011470001      0      0
0.290598001971889      0.294620821109189      0.165804784975858      0      0
0.294620821109189      0.298699329114623      0.168022492422121      0      0
0.298699329114623      0.302834296902796      0.170267332921554      0      0
0.302834296902796      0.307026506060274      0.172539498278869      0      0
0.307026506060274      0.311276748993318      0.174839172233998      0      0
0.311276748993318      0.315585829077662      0.177166529647106      0      0
0.315585829077662      0.319954560810364      0.179521735620675      0      0
0.319954560810364      0.324383769963767      0.181904944553582      0      0
0.324383769963767      0.32887429374158      0.184316299121647      0      0
0.32887429374158      0.33342698093713      0.186755929178636      0      0
0.33342698093713      0.338042692093795      0.189223950571156      0      0
0.338042692093795      0.342722299667666      0.191720463860287      0      0
0.342722299667666      0.347466688192458      0.194245552942141      0      0
0.347466688192458      0.352276754446699      0.196799283558805      0      0
0.352276754446699      0.357153407623246      0.199381701690333      0      0
0.357153407623246      0.362097569501131      0.201992831817579      0      0
0.362097569501131      0.367110174619799      0.204632675044669      0      0
0.367110174619799      0.372192170455755      0.207301207068842      0      0
0.372192170455755      0.37734451760165      0.209998375984205      0      0
0.37734451760165      0.382568189947856      0.212724099904602      0      0
0.382568189947856      0.387864174866547      0.215478264389343      0      0
0.387864174866547      0.393233473398329      0.218260719653895      0      0
0.393233473398329      0.398677100441459      0.221071277545818      0      0
0.398677100441459      0.40419608494368      0.223909708264211      0      0
0.40419608494368      0.409791470096709      0.226775736798661      0      0
0.409791470096709      0.41546431353342      0.229669039061157      0      0
0.41546431353342      0.421215687527758      0.232589237681620      0      0
0.421215687527758      0.427046679197417      0.235535897434519      0      0
0.427046679197417      0.43295839070933      0.238508520260489      0      0
0.43295839070933      0.438951939487993      0.241506539842884      0      0
0.438951939487993      0.445028458426682      0.244529315694687      0      0
0.445028458426682      0.451189096101594      0.247576126706143      0      0
0.451189096101594      0.457435016988945      0.250646164097756      0      0
0.457435016988945      0.463767401685081      0.253738523716818      0      0
0.463767401685081      0.470187447129631      0.256852197608290      0      0
0.470187447129631      0.476696366831751      0.259986064782550      0      0
0.476696366831751      0.483295391099501      0.263138881093018      0      0
0.483295391099501      0.489985767272398      0.266309268125894      0      0
0.489985767272398      0.496768759957182      0.269495700991873      0      0
0.496768759957182      0.503645651266856      0.272696494895612      0      0
0.503645651266856      0.510617741063022      0.275909790342477      0      0
0.510617741063022      0.517686347201588      0.279133536823470      0      0
0.517686347201588      0.524852805781861      0.282365474797738      0      0
0.524852805781861      0.532118471399099      0.285603115767196      0      0
0.532118471399099      0.539484717400551      0.288843720208989      0      0
0.539484717400551      0.546952936145049      0.292084273098027      0      0
0.546952936145049      0.554524539266187      0.295321456712759      0      0
0.554524539266187      0.56220095793915      0.298551620371673      0      0
0.56220095793915      0.569983643151229      0.301770746694429      0      0
0.569983643151229      0.577874065976087      0.304974413918389      0      0
0.577874065976087      0.585873717851818      0.308157753726762      0      0
0.585873717851818      0.59398411086286      0.311315403956111      0      0
0.59398411086286      0.602206778025804      0.314441455445640      0      0
0.602206778025804      0.610543273579166      0.317529392164692      0      0
0.610543273579166      0.618995173277162      0.320572023603612      0      0
0.618995173277162      0.62756407468756      0.323561408230475      0      0
0.62756407468756      0.636251597493652      0.326488766594757      0      0
0.636251597493652      0.645059383800396      0.329344382388991      0      0
0.645059383800396      0.653989098444817      0.332117489448431      0      0
0.653989098444817      0.663042429310678      0.334796142260464      0      0
0.663042429310678      0.672221087647534      0.337367067048830      0      0
0.672221087647534      0.681526808394186      0.339815489864585      0      0
0.681526808394186      0.690961350506615      0.342124937318947      0      0
0.690961350506615      0.70052649729046      0.344277004582682      0      0
0.70052649729046      0.710224056738094      0.346251083984441      0      0
0.710224056738094      0.720055861870372      0.348024045873347      0      0
0.720055861870372      0.730023771083106      0.349569861239474      0      0
0.730023771083106      0.740129668498331      0.350859152727785      0      0
0.740129668498331      0.750375464320448      0.351858656877105      0      0
0.750375464320448      0.76076309519728      0.352530575290797      0      0
0.76076309519728      0.771294524586143      0.352831785449019      0      0
0.771294524586143      0.781971743124969      0.352712872180476      0      0
0.781971743124969      0.792796769008581      0.352116927170340      0      0
0.792796769008581      0.803771648370161      0.350978044340726      0      0
0.803771648370161      0.814898455668016      0.349219410398511      0      0
0.814898455668016      0.826179294077686      0.346750847240076      0      0
0.826179294077686      0.837616295889483      0.343465597734320      0      0
0.837616295889483      0.849211622911536      0.339236043941616      0      0
0.849211622911536      0.860967466878409      0.333907880588881      0      0
0.860967466878409      0.872886049865385      0.327291987007038      0      0
0.872886049865385      0.884969624708479      0.319152750262553      0      0
0.884969624708479      0.897220475430265      0.309190688213843      0      0
0.897220475430265      0.909640917671599      0.297015453187278      0      0
0.909640917671599      0.922233299129318      0.282101578536665      0      0
0.922233299129318      0.935      0.263710761944320      0      0
# END HISTO1D SudakovggExpOutputsN2LLNor23
# BEGIN HISTO1D SudakovggExpOutputsN2LLNor31
PlotOrder=7
LineColor=pink
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\widetilde{\mathbf{V}}^{-1}_{h,\mathrm{exp}}\mathbf{V}_{h}\Right]_{(3,1)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.00000000000000165673860042262      0      0
0.00000101384324431002      0.00000102787812403307      0.00000000000000172460048896961      0      0
0.00000102787812403307      0.00000104210729202498      0.00000000000000179523471746774      0      0
0.00000104210729202498      0.00000105653343786574      0.00000000000000186876256034051      0      0
0.00000105653343786574      0.00000107115928836782      0.00000000000000194528367815041      0      0
0.00000107115928836782      0.00000108598760809164      0.00000000000000202495347199584      0      0
0.00000108598760809164      0.00000110102119986811      0.00000000000000210789073004661      0      0
0.00000110102119986811      0.00000111626290532839      0.00000000000000219420057211636      0      0
0.00000111626290532839      0.00000113171560544106      0.00000000000000228404394001591      0      0
0.00000113171560544106      0.00000114738222105665      0.00000000000000237755959651250      0      0
0.00000114738222105665      0.00000116326571345971      0.00000000000000247492789803235      0      0
0.00000116326571345971      0.0000011793690849286      0.00000000000000257625859877497      0      0
0.0000011793690849286      0.00000119569537930295      0.00000000000000268173957449722      0      0
0.00000119569537930295      0.000001212247682559      0.00000000000000279154200305904      0      0
0.000001212247682559      0.00000122902912339292      0.00000000000000290583302527953      0      0
0.00000122902912339292      0.00000124604287381218      0.00000000000000302476927736410      0      0
0.00000124604287381218      0.00000126329214973512      0.00000000000000314861592710350      0      0
0.00000126329214973512      0.00000128078021159884      0.00000000000000327748394165071      0      0
0.00000128078021159884      0.00000129851036497544      0.00000000000000341166726228935      0      0
0.00000129851036497544      0.00000131648596119688      0.00000000000000355134042347703      0      0
0.00000131648596119688      0.00000133471039798844      0.00000000000000369665960303230      0      0
0.00000133471039798844      0.00000135318712011092      0.00000000000000384800296715510      0      0
0.00000135318712011092      0.00000137191962001179      0.00000000000000400549940287678      0      0
0.00000137191962001179      0.00000139091143848532      0.00000000000000416938295352275      0      0
0.00000139091143848532      0.00000141016616534188      0.00000000000000434006574313397      0      0
0.00000141016616534188      0.00000142968744008643      0.00000000000000451761300458541      0      0
0.00000142968744008643      0.00000144947895260651      0.00000000000000470252016760531      0      0
0.00000144947895260651      0.00000146954444386967      0.00000000000000489495525940021      0      0
0.00000146954444386967      0.00000148988770663059      0.00000000000000509527909011030      0      0
0.00000148988770663059      0.00000151051258614798      0.00000000000000530369575125906      0      0
0.00000151051258614798      0.00000153142298091138      0.00000000000000552078130764799      0      0
0.00000153142298091138      0.00000155262284337812      0.00000000000000574656553731277      0      0
0.00000155262284337812      0.00000157411618072032      0.00000000000000598168109704699      0      0
0.00000157411618072032      0.00000159590705558239      0.00000000000000622647042224797      0      0
0.00000159590705558239      0.0000016179995868489      0.00000000000000648120933056553      0      0
0.0000016179995868489      0.00000164039795042316      0.00000000000000674625552354286      0      0
0.00000164039795042316      0.00000166310638001652      0.00000000000000702229599773394      0      0
0.00000166310638001652      0.00000168612916794864      0.00000000000000730952612896852      0      0
0.00000168612916794864      0.00000170947066595881      0.00000000000000760841342742362      0      0
0.00000170947066595881      0.00000173313528602849      0.00000000000000791974529857207      0      0
0.00000173313528602849      0.00000175712750121529      0.00000000000000824351064812716      0      0
0.00000175712750121529      0.00000178145184649847      0.00000000000000858066603396981      0      0
0.00000178145184649847      0.00000180611291963609      0.00000000000000893165893845952      0      0
0.00000180611291963609      0.00000183111538203409      0.00000000000000929694046508976      0      0
0.00000183111538203409      0.00000185646395962742      0.00000000000000967707485007634      0      0
0.00000185646395962742      0.00000188216344377329      0.0000000000000100727810800341      0      0
0.00000188216344377329      0.00000190821869215684      0.0000000000000104847737377852      0      0
0.00000190821869215684      0.00000193463462970931      0.0000000000000109133291640043      0      0
0.00000193463462970931      0.000001961416249539      0.0000000000000113596770683835      0      0
0.000001961416249539      0.00000198856861387501      0.0000000000000118240111791364      0      0
0.00000198856861387501      0.00000201609685502412      0.0000000000000123072814030274      0      0
0.00000201609685502412      0.00000204400617634088      0.0000000000000128105123605029      0      0
0.00000204400617634088      0.00000207230185321116      0.0000000000000133340667481190      0      0
0.00000207230185321116      0.00000210098923404927      0.0000000000000138791808122374      0      0
0.00000210098923404927      0.00000213007374130893      0.0000000000000144464399479785      0      0
0.00000213007374130893      0.00000215956087250823      0.0000000000000150369734521327      0      0
0.00000215956087250823      0.00000218945620126872      0.0000000000000156517723579880      0      0
0.00000218945620126872      0.00000221976537836897      0.0000000000000162914643547005      0      0
0.00000221976537836897      0.00000225049413281266      0.0000000000000169569428322067      0      0
0.00000225049413281266      0.00000228164827291145      0.0000000000000176499822443210      0      0
0.00000228164827291145      0.0000023132336873829      0.0000000000000183715698970841      0      0
0.0000023132336873829      0.0000023452563464635      0.0000000000000191220903188211      0      0
0.0000023452563464635      0.00000237772230303722      0.0000000000000199032116030807      0      0
0.00000237772230303722      0.00000241063769377955      0.0000000000000207169264884069      0      0
0.00000241063769377955      0.00000244400874031748      0.0000000000000215631255670151      0      0
0.00000244400874031748      0.00000247784175040552      0.0000000000000224443152764422      0      0
0.00000247784175040552      0.00000251214311911795      0.0000000000000233607662045956      0      0
0.00000251214311911795      0.00000254691933005764      0.0000000000000243155735642239      0      0
0.00000254691933005764      0.00000258217695658154      0.0000000000000253083216899476      0      0
0.00000258217695658154      0.0000026179226630432      0.0000000000000263420552589318      0      0
0.0000026179226630432      0.00000265416320605244      0.0000000000000274186757506614      0      0
0.00000265416320605244      0.00000269090543575249      0.0000000000000285379194748329      0      0
0.00000269090543575249      0.00000272815629711478      0.0000000000000297035470384174      0      0
0.00000272815629711478      0.00000276592283125165      0.0000000000000309166986196396      0      0
0.00000276592283125165      0.00000280421217674733      0.0000000000000321788231588677      0      0
0.00000280421217674733      0.00000284303157100718      0.0000000000000334928471848868      0      0
0.00000284303157100718      0.00000288238835162573      0.0000000000000348605835932549      0      0
0.00000288238835162573      0.00000292228995777364      0.0000000000000362841562438685      0      0
0.00000292228995777364      0.00000296274393160382      0.0000000000000377653579131306      0      0
0.00000296274393160382      0.00000300375791967704      0.0000000000000393078354621388      0      0
0.00000300375791967704      0.00000304533967440728      0.0000000000000409118103267062      0      0
0.00000304533967440728      0.0000030874970555271      0.0000000000000425828245476710      0      0
0.0000030874970555271      0.00000313023803157323      0.0000000000000443205840095346      0      0
0.00000313023803157323      0.00000317357068139281      0.0000000000000461296606558097      0      0
0.00000317357068139281      0.00000321750319567045      0.0000000000000480131157405246      0      0
0.00000321750319567045      0.00000326204387847638      0.0000000000000499724201218515      0      0
0.00000326204387847638      0.00000330720114883614      0.0000000000000520120749409730      0      0
0.00000330720114883614      0.00000335298354232185      0.0000000000000541335226979723      0      0
0.00000335298354232185      0.00000339939971266569      0.0000000000000563425600841288      0      0
0.00000339939971266569      0.00000344645843339553      0.0000000000000586434613764039      0      0
0.00000344645843339553      0.00000349416859949336      0.0000000000000610355860131603      0      0
0.00000349416859949336      0.00000354253922907654      0.0000000000000635257401258330      0      0
0.00000354253922907654      0.00000359157946510248      0.0000000000000661163055178058      0      0
0.00000359157946510248      0.00000364129857709674      0.0000000000000688135837383781      0      0
0.00000364129857709674      0.00000369170596290522      0.0000000000000716213227470951      0      0
0.00000369170596290522      0.00000374281115047047      0.0000000000000745438287954093      0      0
0.00000374281115047047      0.0000037946237996327      0.0000000000000775845535161790      0      0
0.0000037946237996327      0.00000384715370395563      0.0000000000000807473192704561      0      0
0.00000384715370395563      0.00000390041079257769      0.0000000000000840426437684080      0      0
0.00000390041079257769      0.00000395440513208878      0.0000000000000874680695171737      0      0
0.00000395440513208878      0.00000400914692843308      0.0000000000000910378780794946      0      0
0.00000400914692843308      0.00000406464652883815      0.0000000000000947484778184293      0      0
0.00000406464652883815      0.00000412091442377072      0.0000000000000986115773203904      0      0
0.00000412091442377072      0.00000417796124891967      0.000000000000102629874052586      0      0
0.00000417796124891967      0.00000423579778720626      0.000000000000106813910840960      0      0
0.00000423579778720626      0.0000042944349708224      0.000000000000111169074740865      0      0
0.0000042944349708224      0.00000435388388329698      0.000000000000115702468985348      0      0
0.00000435388388329698      0.00000441415576159092      0.000000000000120419531979799      0      0
0.00000441415576159092      0.0000044752619982211      0.000000000000125325929248784      0      0
0.0000044752619982211      0.00000453721414341383      0.000000000000130432264828228      0      0
0.00000453721414341383      0.00000460002390728798      0.000000000000135750650082725      0      0
0.00000460002390728798      0.0000046637031620685      0.000000000000141282616500060      0      0
0.0000046637031620685      0.00000472826394433043      0.000000000000147037679341299      0      0
0.00000472826394433043      0.00000479371845727405      0.000000000000153028416495441      0      0
0.00000479371845727405      0.00000486007907303155      0.000000000000159264655526213      0      0
0.00000486007907303155      0.00000492735833500554      0.000000000000165749169300326      0      0
0.00000492735833500554      0.00000499556896024003      0.000000000000172501420091066      0      0
0.00000499556896024003      0.00000506472384182418      0.000000000000179528205439373      0      0
0.00000506472384182418      0.00000513483605132934      0.000000000000186847623511586      0      0
0.00000513483605132934      0.00000520591884127979      0.000000000000194458668469401      0      0
0.00000520591884127979      0.00000527798564765776      0.000000000000202369774553850      0      0
0.00000527798564765776      0.00000535105009244307      0.000000000000210609012679601      0      0
0.00000535105009244307      0.00000542512598618791      0.000000000000219184600128656      0      0
0.00000542512598618791      0.00000550022733062734      0.000000000000228114898347939      0      0
0.00000550022733062734      0.00000557636832132587      0.000000000000237401186905228      0      0
0.00000557636832132587      0.00000565356335036064      0.000000000000247069718533391      0      0
0.00000565356335036064      0.00000573182700904185      0.000000000000257116825532152      0      0
0.00000573182700904185      0.00000581117409067079      0.000000000000267584661771759      0      0
0.00000581117409067079      0.000005891619593336      0.000000000000278481263030039      0      0
0.000005891619593336      0.00000597317872274825      0.000000000000289814124603940      0      0
0.00000597317872274825      0.00000605586689511467      0.000000000000301599927080139      0      0
0.00000605586689511467      0.0000061396997400527      0.000000000000313883951705172      0      0
0.0000061396997400527      0.00000622469310354442      0.000000000000326662333922158      0      0
0.00000622469310354442      0.00000631086305093168      0.000000000000339952184333254      0      0
0.00000631086305093168      0.0000063982258699528      0.000000000000353781081183434      0      0
0.0000063982258699528      0.00000648679807382125      0.000000000000368166745190412      0      0
0.00000648679807382125      0.00000657659640434692      0.000000000000383133857585738      0      0
0.00000657659640434692      0.00000666763783510069      0.000000000000398713558534873      0      0
0.00000666763783510069      0.00000675993957462272      0.000000000000414936625744011      0      0
0.00000675993957462272      0.0000068535190696752      0.000000000000431813979812890      0      0
0.0000068535190696752      0.00000694839400854009      0.000000000000449344363676246      0      0
0.00000694839400854009      0.00000704458232436258      0.000000000000467612499647312      0      0
0.00000704458232436258      0.00000714210219854078      0.000000000000486616646199921      0      0
0.00000714210219854078      0.00000724097206416231      0.000000000000506435403618235      0      0
0.00000724097206416231      0.00000734121060948854      0.000000000000527015713672879      0      0
0.00000734121060948854      0.000007442836781487      0.000000000000548406284007076      0      0
0.000007442836781487      0.00000754586978941272      0.000000000000570701309930501      0      0
0.00000754586978941272      0.00000765032910843916      0.000000000000593885751476912      0      0
0.00000765032910843916      0.00000775623448333934      0.000000000000618031752028108      0      0
0.00000775623448333934      0.00000786360593221801      0.000000000000643104325331760      0      0
0.00000786360593221801      0.00000797246375029542      0.000000000000669261561210614      0      0
0.00000797246375029542      0.00000808282851374354      0.000000000000696400066185838      0      0
0.00000808282851374354      0.00000819472108357529      0.000000000000724675593282688      0      0
0.00000819472108357529      0.00000830816260958769      0.000000000000754112024123649      0      0
0.00000830816260958769      0.00000842317453435958      0.000000000000784773129267544      0      0
0.00000842317453435958      0.00000853977859730466      0.000000000000816637404996731      0      0
0.00000853977859730466      0.00000865799683878063      0.000000000000849722898598858      0      0
0.00000865799683878063      0.00000877785160425524      0.000000000000884241832078244      0      0
0.00000877785160425524      0.00000889936554853005      0.000000000000920176994659545      0      0
0.00000889936554853005      0.00000902256164002253      0.000000000000957508657934342      0      0
0.00000902256164002253      0.00000914746316510757      0.000000000000996357055814538      0      0
0.00000914746316510757      0.00000927409373251906      0.00000000000103678733279572      0      0
0.00000927409373251906      0.00000940247727781235      0.00000000000107874226661434      0      0
0.00000940247727781235      0.00000953263806788851      0.00000000000112259995598173      0      0
0.00000953263806788851      0.00000966460070558129      0.00000000000116812995254627      0      0
0.00000966460070558129      0.00000979839013430744      0.00000000000121544497068806      0      0
0.00000979839013430744      0.00000993403164278155      0.00000000000126473981065253      0      0
0.00000993403164278155      0.000010071550869796      0.00000000000131600994258791      0      0
0.000010071550869796      0.0000102109738090674      0.00000000000136931523902764      0      0
0.0000102109738090674      0.0000103523268141496      0.00000000000142485591972169      0      0
0.0000103523268141496      0.000010495636603415      0.00000000000148246924115406      0      0
0.000010495636603415      0.0000106409302651053      0.00000000000154252472805125      0      0
0.0000106409302651053      0.000010788235262451      0.00000000000160519750317536      0      0
0.000010788235262451      0.0000109375794388631      0.00000000000167018614764389      0      0
0.0000109375794388631      0.0000110889910231955      0.00000000000173782885693533      0      0
0.0000110889910231955      0.0000112424986350812      0.00000000000180808688082609      0      0
0.0000112424986350812      0.0000113981312903417      0.00000000000188122200660583      0      0
0.0000113981312903417      0.0000115559184064716      0.00000000000195746362947198      0      0
0.0000115559184064716      0.000011715889808199      0.00000000000203679896637008      0      0
0.000011715889808199      0.0000118780757331232      0.00000000000211908889569053      0      0
0.0000118780757331232      0.0000120425068374297      0.00000000000220472139692224      0      0
0.0000120425068374297      0.0000122092142016854      0.00000000000229393925881696      0      0
0.0000122092142016854      0.0000123782293367127      0.00000000000238670309645625      0      0
0.0000123782293367127      0.0000125495841895462      0.00000000000248321172408605      0      0
0.0000125495841895462      0.0000127233111494713      0.00000000000258376358375734      0      0
0.0000127233111494713      0.0000128994430541458      0.00000000000268841225118161      0      0
0.0000128994430541458      0.0000130780131958075      0.00000000000279699081023794      0      0
0.0000130780131958075      0.0000132590553275668      0.00000000000290978435850105      0      0
0.0000132590553275668      0.0000134426036697863      0.00000000000302727209068288      0      0
0.0000134426036697863      0.00001362869291655      0.00000000000314958605595436      0      0
0.00001362869291655      0.00001381735824222      0.00000000000327677314404809      0      0
0.00001381735824222      0.0000140086353080861      0.00000000000340915441202757      0      0
0.0000140086353080861      0.0000142025602691059      0.00000000000354723893997218      0      0
0.0000142025602691059      0.0000143991697807389      0.00000000000368989509928460      0      0
0.0000143991697807389      0.0000145985010058751      0.00000000000383927736238936      0      0
0.0000145985010058751      0.0000148005916218595      0.00000000000399427388808888      0      0
0.0000148005916218595      0.0000150054798276138      0.00000000000415509284955443      0      0
0.0000150054798276138      0.0000152132043508565      0.00000000000432260893360932      0      0
0.0000152132043508565      0.0000154238044554237      0.00000000000449661453642859      0      0
0.0000154238044554237      0.0000156373199486901      0.00000000000467791064921214      0      0
0.0000156373199486901      0.0000158537911890937      0.00000000000486724627100988      0      0
0.0000158537911890937      0.0000160732590937644      0.00000000000506306695503420      0      0
0.0000160732590937644      0.0000162957651462576      0.00000000000526736461663808      0      0
0.0000162957651462576      0.000016521351404396      0.00000000000547862926342625      0      0
0.000016521351404396      0.0000167500605082187      0.00000000000569931643698888      0      0
0.0000167500605082187      0.0000169819356880416      0.00000000000592945133894536      0      0
0.0000169819356880416      0.0000172170207726282      0.00000000000616815347907564      0      0
0.0000172170207726282      0.0000174553601974744      0.00000000000641535750332515      0      0
0.0000174553601974744      0.0000176969990132074      0.00000000000667339238332444      0      0
0.0000176969990132074      0.0000179419828941014      0.00000000000694285615638713      0      0
0.0000179419828941014      0.0000181903581467107      0.00000000000722165418296817      0      0
0.0000181903581467107      0.0000184421717186223      0.00000000000751220383260722      0      0
0.0000184421717186223      0.0000186974712073306      0.00000000000781401313402942      0      0
0.0000186974712073306      0.0000189563048692332      0.00000000000812818962675898      0      0
0.0000189563048692332      0.0000192187216287532      0.00000000000845289602883976      0      0
0.0000192187216287532      0.0000194847710875863      0.00000000000879294961704540      0      0
0.0000194847710875863      0.0000197545035340766      0.00000000000914512125628193      0      0
0.0000197545035340766      0.000020027969952722      0.00000000000951372487114796      0      0
0.000020027969952722      0.0000203052220338112      0.00000000000989377780506479      0      0
0.0000203052220338112      0.0000205863121831945      0.0000000000102905887570114      0      0
0.0000205863121831945      0.0000208712935321888      0.0000000000107047948741450      0      0
0.0000208712935321888      0.000021160219947621      0.0000000000111313016124286      0      0
0.000021160219947621      0.0000214531460420097      0.0000000000115788445120636      0      0
0.0000214531460420097      0.0000217501271838877      0.0000000000120428905641466      0      0
0.0000217501271838877      0.0000220512195082683      0.0000000000125237367398503      0      0
0.0000220512195082683      0.0000223564799272551      0.0000000000130237525277030      0      0
0.0000223564799272551      0.0000226659661408002      0.0000000000135476325405242      0      0
0.0000226659661408002      0.0000229797366476099      0.0000000000140866146929377      0      0
0.0000229797366476099      0.0000232978507562027      0.0000000000146492902369910      0      0
0.0000232978507562027      0.0000236203685961192      0.0000000000152362996806910      0      0
0.0000236203685961192      0.000023947351129288      0.0000000000158455249120270      0      0
0.000023947351129288      0.0000242788601615485      0.0000000000164779007544464      0      0
0.0000242788601615485      0.0000246149583543337      0.0000000000171343362208367      0      0
0.0000246149583543337      0.0000249557092365137      0.0000000000178159350951898      0      0
0.0000249557092365137      0.0000253011772164045      0.0000000000185253748918582      0      0
0.0000253011772164045      0.0000256514275939423      0.0000000000192655927831078      0      0
0.0000256514275939423      0.0000260065265730261      0.0000000000200358787915848      0      0
0.0000260065265730261      0.0000263665412740315      0.0000000000208334808419690      0      0
0.0000263665412740315      0.0000267315397464981      0.0000000000216596596525790      0      0
0.0000267315397464981      0.0000271015909819919      0.0000000000225187599434571      0      0
0.0000271015909819919      0.0000274767649271459      0.0000000000234132557638088      0      0
0.0000274767649271459      0.0000278571324968813      0.0000000000243435014265783      0      0
0.0000278571324968813      0.0000282427655878122      0.0000000000253102033968054      0      0
0.0000282427655878122      0.0000286337370918349      0.0000000000263163805302951      0      0
0.0000286337370918349      0.0000290301209099061      0.0000000000273658624392954      0      0
0.0000290301209099061      0.0000294319919660113      0.0000000000284489884962365      0      0
0.0000294319919660113      0.0000298394262213274      0.0000000000295725246530531      0      0
0.0000298394262213274      0.00003025250068858      0.0000000000307463663564661      0      0
0.00003025250068858      0.000030671293446601      0.0000000000319685855034738      0      0
0.000030671293446601      0.0000310958836550867      0.0000000000332316271461566      0      0
0.0000310958836550867      0.00003152635156956      0.0000000000345466946960027      0      0
0.00003152635156956      0.000031962778556541      0.0000000000359089322920463      0      0
0.000031962778556541      0.0000324052471089262      0.0000000000373185287458091      0      0
0.0000324052471089262      0.0000328538408615817      0.0000000000387971416223676      0      0
0.0000328538408615817      0.000033308644607151      0.0000000000403327092598761      0      0
0.000033308644607151      0.0000337697443120835      0.0000000000419199764759524      0      0
0.0000337697443120835      0.0000342372271328825      0.0000000000435583839038119      0      0
0.0000342372271328825      0.0000347111814325807      0.0000000000452890261312934      0      0
0.0000347111814325807      0.0000351916967974413      0.0000000000470642839703074      0      0
0.0000351916967974413      0.0000356788640538924      0.0000000000489171640288809      0      0
0.0000356788640538924      0.0000361727752856944      0.0000000000508328080297600      0      0
0.0000361727752856944      0.0000366735238513458      0.0000000000528316195095395      0      0
0.0000366735238513458      0.0000371812044017293      0.0000000000548982949544753      0      0
0.0000371812044017293      0.0000376959128980032      0.0000000000570587465431662      0      0
0.0000376959128980032      0.0000382177466297395      0.0000000000592685230593709      0      0
0.0000382177466297395      0.0000387468042333134      0.0000000000615876113340660      0      0
0.0000387468042333134      0.0000392831857105477      0.0000000000639958652828455      0      0
0.0000392831857105477      0.0000398269924476147      0.0000000000665129825568634      0      0
0.0000398269924476147      0.0000403783272342003      0.0000000000691139706119146      0      0
0.0000403783272342003      0.0000409372942829333      0.0000000000717877683196867      0      0
0.0000409372942829333      0.0000415039992490831      0.0000000000746035829083181      0      0
0.0000415039992490831      0.000042078549250531      0.0000000000775062151542411      0      0
0.000042078549250531      0.0000426610528880173      0.0000000000804963404809999      0      0
0.0000426610528880173      0.0000432516202656688      0.0000000000836456947193967      0      0
0.0000432516202656688      0.0000438503630118107      0.0000000000868713853787345      0      0
0.0000438503630118107      0.0000444573943000663      0.0000000000902528797212180      0      0
0.0000444573943000663      0.0000450728288707489      0.0000000000937482290043138      0      0
0.0000450728288707489      0.0000456967830525504      0.0000000000973517346823960      0      0
0.0000456967830525504      0.0000463293747845289      0.000000000101132825365219      0      0
0.0000463293747845289      0.0000469707236384016      0.000000000104996203885438      0      0
0.0000469707236384016      0.0000476209508411464      0.000000000109073331271130      0      0
0.0000476209508411464      0.0000482801792979158      0.000000000113242813196253      0      0
0.0000482801792979158      0.0000489485336152684      0.000000000117648036995711      0      0
0.0000489485336152684      0.0000496261401247217      0.000000000122138374594018      0      0
0.0000496261401247217      0.0000503131269066316      0.000000000126864882406211      0      0
0.0000503131269066316      0.0000510096238144011      0.000000000131729986139563      0      0
0.0000510096238144011      0.000051715762499026      0.000000000136715417255609      0      0
0.000051715762499026      0.000052431676433979      0.000000000141969015506425      0      0
0.000052431676433979      0.0000531575009404385      0.000000000147351788452825      0      0
0.0000531575009404385      0.0000538933732128671      0.000000000152960437030887      0      0
0.0000538933732128671      0.0000546394323449439      0.000000000158852029485248      0      0
0.0000546394323449439      0.0000553958193558558      0.000000000164840948232160      0      0
0.0000553958193558558      0.0000561626772169526      0.000000000171180010888005      0      0
0.0000561626772169526      0.0000569401508787716      0.000000000177599047480901      0      0
0.0000569401508787716      0.0000577283872984359      0.000000000184391379167678      0      0
0.0000577283872984359      0.0000585275354674316      0.000000000191262103276662      0      0
0.0000585275354674316      0.0000593377464397706      0.000000000198498838744538      0      0
0.0000593377464397706      0.0000601591733605423      0.000000000206074088432458      0      0
0.0000601591733605423      0.0000609919714948611      0.000000000213846054803068      0      0
0.0000609919714948611      0.0000618362982572143      0.000000000221751454424233      0      0
0.0000618362982572143      0.0000626923132412161      0.000000000230137122829536      0      0
0.0000626923132412161      0.0000635601782497746      0.000000000238691711982347      0      0
0.0000635601782497746      0.0000644400573256746      0.000000000247773968325050      0      0
0.0000644400573256746      0.0000653321167825856      0.000000000257021751831398      0      0
0.0000653321167825856      0.0000662365252364977      0.000000000266443778836715      0      0
0.0000662365252364977      0.0000671534536375933      0.000000000276403870674041      0      0
0.0000671534536375933      0.0000680830753025601      0.000000000286625687781156      0      0
0.0000680830753025601      0.0000690255659473509      0.000000000297454425033679      0      0
0.0000690255659473509      0.0000699811037203975      0.000000000308486054856003      0      0
0.0000699811037203975      0.0000709498692362838      0.000000000319695914539366      0      0
0.0000709498692362838      0.0000719320456098856      0.000000000331692248834721      0      0
0.0000719320456098856      0.0000729278184909828      0.000000000343897418060607      0      0
0.0000729278184909828      0.0000739373760993502      0.000000000356271407998546      0      0
0.0000739373760993502      0.0000749609092603353      0.000000000369527202657109      0      0
0.0000749609092603353      0.0000759986114409274      0.000000000382972364242502      0      0
0.0000759986114409274      0.0000770506787863264      0.000000000396963853641465      0      0
0.0000770506787863264      0.0000781173101570184      0.000000000411307447202751      0      0
0.0000781173101570184      0.0000791987071663636      0.000000000426285953800825      0      0
0.0000791987071663636      0.0000802950742187053      0.000000000442128314391885      0      0
0.0000802950742187053      0.000081406618548006      0.000000000457925366291860      0      0
0.000081406618548006      0.0000825335502570186      0.000000000474562192130775      0      0
0.0000825335502570186      0.0000836760823569998      0.000000000491760360038089      0      0
0.0000836760823569998      0.0000848344308079731      0.000000000509464928539062      0      0
0.0000848344308079731      0.0000860088145595493      0.000000000527752873851126      0      0
0.0000860088145595493      0.0000871994555923124      0.000000000546757409595072      0      0
0.0000871994555923124      0.0000884065789597775      0.000000000566017785830142      0      0
0.0000884065789597775      0.0000896304128309307      0.000000000586060953346940      0      0
0.0000896304128309307      0.0000908711885333572      0.000000000607162395307303      0      0
0.0000908711885333572      0.0000921291405969664      0.000000000628902227656102      0      0
0.0000921291405969664      0.0000934045067983223      0.000000000651330457447435      0      0
0.0000934045067983223      0.0000946975282055884      0.000000000674373987922273      0      0
0.0000946975282055884      0.0000960084492240934      0.000000000697989603614265      0      0
0.0000960084492240934      0.0000973375176425286      0.000000000722402001638093      0      0
0.0000973375176425286      0.000098684984679785      0.000000000747418113469037      0      0
0.000098684984679785      0.000100051105032438      0.000000000773698493670484      0      0
0.000100051105032438      0.000101436136922889      0.000000000801450552846583      0      0
0.000101436136922889      0.000102840342148178      0.000000000828516879389910      0      0
0.000102840342148178      0.000104263986129461      0.000000000857399706772892      0      0
0.000104263986129461      0.000105707337962187      0.000000000887024751832380      0      0
0.000105707337962187      0.00010717067046696      0.000000000918428058918516      0      0
0.00010717067046696      0.000108654260241103      0.000000000949498630856745      0      0
0.000108654260241103      0.000110158387710945      0.000000000982797522638922      0      0
0.000110158387710945      0.000111683337184825      0.00000000101637092537705      0      0
0.000111683337184825      0.000113229396906833      0.00000000105053088521910      0      0
0.000113229396906833      0.00011479685911129      0.00000000108771820083177      0      0
0.00011479685911129      0.000116386020077991      0.00000000112415050042475      0      0
0.000116386020077991      0.000117997180188201      0.00000000116214312912249      0      0
0.000117997180188201      0.00011963064398144      0.00000000120228145111580      0      0
0.00011963064398144      0.00012128672021304      0.00000000124219594806360      0      0
0.00012128672021304      0.00012296572191251      0.00000000128482348735513      0      0
0.00012296572191251      0.000124667966442703      0.00000000132708990701239      0      0
0.000124667966442703      0.000126393775559803      0.00000000137170998915498      0      0
0.000126393775559803      0.000128143475474143      0.00000000141871779217645      0      0
0.000128143475474143      0.000129917396911867      0.00000000146450009922067      0      0
0.000129917396911867      0.000131715875177439      0.00000000151495995265811      0      0
0.000131715875177439      0.000133539250217029      0.00000000156455363260936      0      0
0.000133539250217029      0.00013538786668276      0.00000000161645870263688      0      0
0.00013538786668276      0.000137262073997862      0.00000000167050349211512      0      0
0.000137262073997862      0.000139162226422714      0.00000000172317722698497      0      0
0.000139162226422714      0.00014108868312181      0.00000000178226432248870      0      0
0.00014108868312181      0.000143041808231644      0.00000000183943606905650      0      0
0.000143041808231644      0.000145021970929542      0.00000000189905037050540      0      0
0.000145021970929542      0.00014702954550344      0.00000000196207825740523      0      0
0.00014702954550344      0.000149064911422635      0.00000000202618257972001      0      0
0.000149064911422635      0.00015112845340951      0.00000000208945711708162      0      0
0.00015112845340951      0.000153220561512254      0.00000000215847939737799      0      0
0.000153220561512254      0.000155341631178586      0.00000000222977632325751      0      0
0.000155341631178586      0.000157492063330508      0.00000000230165046349101      0      0
0.000157492063330508      0.000159672264440082      0.00000000237453490763904      0      0
0.000159672264440082      0.00016188264660626      0.00000000244763315645209      0      0
0.00016188264660626      0.000164123627632783      0.00000000252999416136448      0      0
0.000164123627632783      0.00016639563110715      0.00000000260648170673917      0      0
0.00016639563110715      0.000168699086480686      0.00000000269022638189169      0      0
0.000168699086480686      0.000171034429149716      0.00000000277657544051190      0      0
0.000171034429149716      0.00017340210053786      0.00000000286326208504707      0      0
0.00017340210053786      0.000175802548179476      0.00000000295295015881796      0      0
0.000175802548179476      0.000178236225804249      0.00000000305112479138947      0      0
0.000178236225804249      0.000180703593422953      0.00000000314133041871282      0      0
0.000180703593422953      0.000183205117414405      0.00000000324472085731815      0      0
0.000183205117414405      0.000185741270613619      0.00000000334745299065040      0      0
0.000185741270613619      0.000188312532401177      0.00000000345154570670585      0      0
0.000188312532401177      0.000190919388793845      0.00000000355981231152554      0      0
0.000190919388793845      0.000193562332536437      0.00000000366807824449761      0      0
0.000193562332536437      0.000196241863194957      0.00000000377720930288920      0      0
0.000196241863194957      0.000198958487251018      0.00000000390178430830445      0      0
0.000198958487251018      0.000201712718197586      0.00000000401601897044968      0      0
0.000201712718197586      0.000204505076636033      0.00000000413910736748995      0      0
0.000204505076636033      0.000207336090374545      0.00000000426977672834962      0      0
0.000207336090374545      0.000210206294527884      0.00000000440125983077118      0      0
0.000210206294527884      0.000213116231618538      0.00000000453310158292139      0      0
0.000213116231618538      0.000216066451679264      0.00000000467139033862185      0      0
0.000216066451679264      0.000219057512357059      0.00000000482357475483951      0      0
0.000219057512357059      0.000222089979018563      0.00000000496039566388724      0      0
0.000222089979018563      0.000225164424856924      0.00000000512258314875494      0      0
0.000225164424856924      0.000228281431000144      0.00000000527207704258204      0      0
0.000228281431000144      0.00023144158662092      0.00000000542695231941840      0      0
0.00023144158662092      0.000234645489048012      0.00000000559120848983835      0      0
0.000234645489048012      0.000237893743879147      0.00000000576062278176894      0      0
0.000237893743879147      0.000241186965095492      0.00000000593871787553198      0      0
0.000241186965095492      0.000244525775177701      0.00000000612821168454673      0      0
0.000244525775177701      0.000247910805223583      0.00000000630392682873326      0      0
0.000247910805223583      0.000251342695067386      0.00000000649696465947895      0      0
0.000251342695067386      0.000254822093400743      0.00000000668759567789241      0      0
0.000254822093400743      0.00025834965789528      0.00000000690177415955482      0      0
0.00025834965789528      0.000261926055326934      0.00000000710165223323976      0      0
0.000261926055326934      0.000265551961701985      0.00000000730745823558829      0      0
0.000265551961701985      0.00026922806238483      0.00000000752496210055127      0      0
0.00026922806238483      0.000272955052227537      0.00000000775347734417951      0      0
0.000272955052227537      0.000276733635701177      0.00000000799558812120772      0      0
0.000276733635701177      0.000280564527028988      0.00000000823828083184017      0      0
0.000280564527028988      0.000284448450321376      0.00000000846403988160101      0      0
0.000284448450321376      0.000288386139712781      0.00000000873566158414533      0      0
0.000288386139712781      0.000292378339500449      0.00000000897799188779434      0      0
0.000292378339500449      0.000296425804285111      0.00000000926866312676059      0      0
0.000296425804285111      0.000300529299113624      0.00000000952749034458500      0      0
0.000300529299113624      0.000304689599623573      0.00000000980076882816407      0      0
0.000304689599623573      0.000308907492189884      0.0000000100972591967004      0      0
0.000308907492189884      0.000313183774073464      0.0000000104009892422643      0      0
0.000313183774073464      0.000317519253571897      0.0000000107067663552548      0      0
0.000317519253571897      0.000321914750172228      0.0000000110184206211715      0      0
0.000321914750172228      0.000326371094705861      0.0000000113542624960953      0      0
0.000326371094705861      0.000330889129505603      0.0000000117165578303036      0      0
0.000330889129505603      0.000335469708564879      0.0000000120400178266102      0      0
0.000335469708564879      0.000340113697699154      0.0000000124025910723154      0      0
0.000340113697699154      0.000344821974709588      0.0000000127714941545996      0      0
0.000344821974709588      0.000349595429548956      0.0000000131605380466370      0      0
0.000349595429548956      0.000354434964489868      0.0000000135178140188948      0      0
0.000354434964489868      0.000359341494295315      0.0000000139443861995823      0      0
0.000359341494295315      0.000364315946391572      0.0000000143767565314672      0      0
0.000364315946391572      0.000369359261043507      0.0000000147985244356404      0      0
0.000369359261043507      0.000374472391532301      0.0000000152305590347963      0      0
0.000374472391532301      0.00037965630433564      0.0000000156833700049035      0      0
0.00037965630433564      0.000384911979310397      0.0000000161560043221271      0      0
0.000384911979310397      0.000390240409877844      0.0000000166321915917421      0      0
0.000390240409877844      0.000395642603211426      0.0000000170898136561124      0      0
0.000395642603211426      0.000401119580427133      0.0000000175789566996992      0      0
0.000401119580427133      0.000406672376776519      0.0000000181555203396292      0      0
0.000406672376776519      0.000412302041842373      0.0000000186461705729153      0      0
0.000412302041842373      0.000418009639737117      0.0000000192277057577867      0      0
0.000418009639737117      0.000423796249303941      0.0000000197653018628734      0      0
0.000423796249303941      0.000429662964320725      0.0000000204040016688170      0      0
0.000429662964320725      0.000435610893706785      0.0000000209398175059164      0      0
0.000435610893706785      0.000441641161732474      0.0000000215813795520388      0      0
0.000441641161732474      0.000447754908231697      0.0000000222705842022423      0      0
0.000447754908231697      0.000453953288817359      0.0000000229263824332588      0      0
0.000453953288817359      0.000460237475099795      0.0000000235793145256567      0      0
0.000460237475099795      0.000466608654908228      0.0000000242607283166222      0      0
0.000466608654908228      0.000473068032515292      0.0000000249783464626271      0      0
0.000473068032515292      0.000479616828864662      0.0000000257344286228528      0      0
0.000479616828864662      0.000486256281801832      0.0000000265262061921983      0      0
0.000486256281801832      0.000492987646308097      0.0000000273228904171244      0      0
0.000492987646308097      0.000499812194737762      0.0000000280754770334854      0      0
0.000499812194737762      0.000506731217058643      0.0000000288518841324324      0      0
0.000506731217058643      0.0005137460210959      0.0000000297975231231364      0      0
0.0005137460210959      0.000520857932779231      0.0000000306661537563519      0      0
0.000520857932779231      0.000528068296393506      0.0000000315063046063685      0      0
0.000528068296393506      0.000535378474832857      0.0000000325487041165287      0      0
0.000535378474832857      0.000542789849858294      0.0000000333923364480054      0      0
0.000542789849858294      0.000550303822358882      0.0000000344840132679957      0      0
0.000550303822358882      0.000557921812616533      0.0000000354654503085868      0      0
0.000557921812616533      0.000565645260574473      0.0000000364443425923708      0      0
0.000565645260574473      0.00057347562610941      0.0000000376548926397441      0      0
0.00057347562610941      0.000581414389307485      0.0000000387557967549554      0      0
0.000581414389307485      0.000589463050744029      0.0000000397944537355793      0      0
0.000589463050744029      0.000597623131767208      0.0000000409388640893095      0      0
0.000597623131767208      0.000605896174785581      0.0000000421876055945481      0      0
0.000605896174785581      0.000614283743559644      0.0000000434817988595606      0      0
0.000614283743559644      0.000622787423497414      0.0000000447929841352589      0      0
0.000622787423497414      0.000631408821954096      0.0000000461162947298411      0      0
0.000631408821954096      0.000640149568535908      0.0000000474502029762679      0      0
0.000640149568535908      0.000649011315408104      0.0000000487978158427565      0      0
0.000649011315408104      0.000657995737607266      0.0000000501929480253867      0      0
0.000657995737607266      0.000667104533357915      0.0000000517153000998027      0      0
0.000667104533357915      0.00067633942439351      0.0000000533899429355239      0      0
0.00067633942439351      0.000685702156281888      0.0000000550130146110397      0      0
0.000685702156281888      0.000695194498755206      0.0000000564330328894673      0      0
0.000695194498755206      0.000704818246044455      0.0000000581104855087225      0      0
0.000704818246044455      0.000714575217218609      0.0000000600408983126313      0      0
0.000714575217218609      0.000724467256528451      0.0000000615337690718688      0      0
0.000724467256528451      0.000734496233755185      0.0000000635457633894387      0      0
0.000734496233755185      0.000744664044563847      0.0000000653068287784219      0      0
0.000744664044563847      0.000754972610861632      0.0000000672880319826099      0      0
0.000754972610861632      0.000765423881161163      0.0000000691816152111064      0      0
0.000765423881161163      0.0007760198309488      0.0000000713877182026759      0      0
0.0007760198309488      0.000786762463058045      0.0000000731796870628256      0      0
0.000786762463058045      0.00079765380804811      0.0000000756835076175664      0      0
0.00079765380804811      0.000808695924587738      0.0000000777117138000957      0      0
0.000808695924587738      0.000819890899844323      0.0000000798096188013387      0      0
0.000819890899844323      0.00083124084987843      0.0000000824671185608262      0      0
0.00083124084987843      0.000842747920043766      0.0000000849359052241955      0      0
0.000842747920043766      0.000854414285392693      0.0000000871362252045315      0      0
0.000854414285392693      0.000866242151087355      0.0000000895255975329256      0      0
0.000866242151087355      0.000878233752816494      0.0000000922422838128053      0      0
0.000878233752816494      0.000890391357218039      0.0000000951272088103005      0      0
0.000890391357218039      0.000902717262307538      0.0000000980410591267900      0      0
0.000902717262307538      0.000915213797912533      0.000000100957580590846      0      0
0.000915213797912533      0.000927883326112938      0.000000103908527840119      0      0
0.000927883326112938      0.000940728241687513      0.000000106927996457609      0      0
0.000940728241687513      0.000953750972566528      0.000000110029798974680      0      0
0.000953750972566528      0.000966953980290686      0.000000113201015946346      0      0
0.000966953980290686      0.000980339760476396      0.000000116402140762477      0      0
0.000980339760476396      0.000993910843287497      0.000000119588342191683      0      0
0.000993910843287497      0.0010076697939135      0.000000122778459596564      0      0
0.0010076697939135      0.00102161921305448      0.000000126145693243563      0      0
0.00102161921305448      0.0010357617374126      0.000000129954430743914      0      0
0.0010357617374126      0.00105010004019057      0.000000134161587659061      0      0
0.00105010004019057      0.00106463683159689      0.000000138136321651733      0      0
0.00106463683159689      0.00107937485935813      0.000000141531797324494      0      0
0.00107937485935813      0.00109431690923832      0.000000145407368220536      0      0
0.00109431690923832      0.00110946580556549      0.000000150313162441550      0      0
0.00110946580556549      0.00112482441176555      0.000000154404582881971      0      0
0.00112482441176555      0.00114039563090349      0.000000158178268489091      0      0
0.00114039563090349      0.00115618240623217      0.000000163621485144635      0      0
0.00115618240623217      0.00117218772174859      0.000000167728371921479      0      0
0.00117218772174859      0.00118841460275796      0.000000172433735984205      0      0
0.00118841460275796      0.00120486611644553      0.000000177964083701409      0      0
0.00120486611644553      0.00122154537245635      0.000000182041295436160      0      0
0.00122154537245635      0.00123845552348304      0.000000188372471805219      0      0
0.00123845552348304      0.00125559976586171      0.000000192454369968438      0      0
0.00125559976586171      0.00127298134017614      0.000000199201408271207      0      0
0.00127298134017614      0.00129060353187029      0.000000203551913455969      0      0
0.00129060353187029      0.00130846967186935      0.000000210429148712047      0      0
0.00130846967186935      0.00132658313720929      0.000000215632651187807      0      0
0.00132658313720929      0.00134494735167523      0.000000221720130718731      0      0
0.00134494735167523      0.00136356578644858      0.000000228843012650637      0      0
0.00136356578644858      0.00138244196076317      0.000000233765880677999      0      0
0.00138244196076317      0.00140157944257044      0.000000241517696524341      0      0
0.00140157944257044      0.00142098184921384      0.000000248455958281745      0      0
0.00142098184921384      0.00144065284811262      0.000000253947021236657      0      0
0.00144065284811262      0.00146059615745496      0.000000262047861541216      0      0
0.00146059615745496      0.00148081554690089      0.000000270267482886743      0      0
0.00148081554690089      0.00150131483829471      0.000000276467456553113      0      0
0.00150131483829471      0.00152209790638749      0.000000283463990619475      0      0
0.00152209790638749      0.00154316867956938      0.000000292578312766573      0      0
0.00154316867956938      0.00156453114061223      0.000000301690899230909      0      0
0.00156453114061223      0.00158618932742236      0.000000309392698212754      0      0
0.00158618932742236      0.00160814733380381      0.000000316641156486603      0      0
0.00160814733380381      0.00163040931023216      0.000000324899615766968      0      0
0.00163040931023216      0.00165297946463904      0.000000334509113350368      0      0
0.00165297946463904      0.00167586206320748      0.000000344837128751432      0      0
0.00167586206320748      0.00169906143117836      0.000000355164975973328      0      0
0.00169906143117836      0.00172258195366789      0.000000365186432635570      0      0
0.00172258195366789      0.00174642807649655      0.000000374977923117846      0      0
0.00174642807649655      0.00177060430702936      0.000000384772286555049      0      0
0.00177060430702936      0.00179511521502795      0.000000394784336413013      0      0
0.00179511521502795      0.00181996543351421      0.000000405147036451095      0      0
0.00181996543351421      0.00184515965964614      0.000000415920940993658      0      0
0.00184515965964614      0.00187070265560561      0.000000427128414655237      0      0
0.00187070265560561      0.00189659924949857      0.000000438784280666706      0      0
0.00189659924949857      0.00192285433626758      0.000000450912570772464      0      0
0.00192285433626758      0.00194947287861711      0.000000463546218688982      0      0
0.00194947287861711      0.00197645990795156      0.000000476706586057524      0      0
0.00197645990795156      0.00200382052532629      0.000000490360448593072      0      0
0.00200382052532629      0.00203155990241182      0.000000504362505358057      0      0
0.00203155990241182      0.00205968328247135      0.000000518418052686692      0      0
0.00205968328247135      0.00208819598135186      0.000000532136035723348      0      0
0.00208819598135186      0.00211710338848892      0.000000545249859396455      0      0
0.00211710338848892      0.00214641096792534      0.000000557991355848630      0      0
0.00214641096792534      0.00217612425934403      0.000000571361644501746      0      0
0.00217612425934403      0.00220624887911509      0.000000586784527563252      0      0
0.00220624887911509      0.00223679052135739      0.000000604849093518207      0      0
0.00223679052135739      0.00226775495901488      0.000000624000059720472      0      0
0.00226775495901488      0.00229914804494778      0.000000641170245523350      0      0
0.00229914804494778      0.00233097571303889      0.000000655131623289627      0      0
0.00233097571303889      0.00236324397931521      0.000000669366976531425      0      0
0.00236324397931521      0.00239595894308506      0.000000688868342736582      0      0
0.00239595894308506      0.00242912678809096      0.000000712078687040712      0      0
0.00242912678809096      0.00246275378367852      0.000000731120024187615      0      0
0.00246275378367852      0.00249684628598141      0.000000744954036960538      0      0
0.00249684628598141      0.00253141073912281      0.000000764036263266424      0      0
0.00253141073912281      0.0025664536764335      0.000000790836709626361      0      0
0.0025664536764335      0.00260198172168671      0.000000811640351068603      0      0
0.00260198172168671      0.00263800159035023      0.000000825878119972594      0      0
0.00263800159035023      0.00267452009085567      0.000000851035219047756      0      0
0.00267452009085567      0.00271154412588544      0.000000879851495365949      0      0
0.00271154412588544      0.00274908069367747      0.000000895312474961962      0      0
0.00274908069367747      0.00278713688934801      0.000000918125068143248      0      0
0.00278713688934801      0.00282571990623272      0.000000951568061081823      0      0
0.00282571990623272      0.00286483703724639      0.000000968350123393615      0      0
0.00286483703724639      0.00290449567626138      0.000000993016780874575      0      0
0.00290449567626138      0.00294470331950526      0.00000102895843129978      0      0
0.00294470331950526      0.0029854675669777      0.00000104428561241935      0      0
0.0029854675669777      0.00302679612388701      0.00000107727731299308      0      0
0.00302679612388701      0.0030686968021066      0.00000110974978551815      0      0
0.0030686968021066      0.00311117752165154      0.00000112662255408110      0      0
0.00311117752165154      0.0031542463121756      0.00000117089709647265      0      0
0.0031542463121756      0.00319791131448903      0.00000118983793840650      0      0
0.00319791131448903      0.00324218078209728      0.00000122560457188958      0      0
0.00324218078209728      0.0032870630827611      0.00000126119657039782      0      0
0.0032870630827611      0.00333256670007821      0.00000128300665188598      0      0
0.00333256670007821      0.00337870023508683      0.00000133276962926535      0      0
0.00337870023508683      0.00342547240789146      0.00000134822616303615      0      0
0.00342547240789146      0.00347289205931113      0.00000140319836873421      0      0
0.00347289205931113      0.00352096815255051      0.00000142054347605940      0      0
0.00352096815255051      0.00356970977489406      0.00000147484903589914      0      0
0.00356970977489406      0.00361912613942378      0.00000149755582555992      0      0
0.00361912613942378      0.0036692265867606      0.00000155020019330983      0      0
0.0036692265867606      0.00372002058682995      0.00000157758318194070      0      0
0.00372002058682995      0.00377151774065175      0.00000163078753384420      0      0
0.00377151774065175      0.00382372778215516      0.00000165986620579767      0      0
0.00382372778215516      0.00387666058001854      0.00000171742332266032      0      0
0.00387666058001854      0.00393032613953476      0.00000174427341744965      0      0
0.00393032613953476      0.0039847346045024      0.00000181027127977066      0      0
0.0039847346045024      0.00403989625914312      0.00000183157040998455      0      0
0.00403989625914312      0.00409582153004557      0.00000190819504237031      0      0
0.00409582153004557      0.00415252098813623      0.00000192441074696411      0      0
0.00415252098813623      0.00421000535067748      0.00000200776885962510      0      0
0.00421000535067748      0.0042682854832934      0.00000202788193690074      0      0
0.0042682854832934      0.00432737240202355      0.00000210397660468794      0      0
0.00432737240202355      0.00438727727540519      0.00000214650450655896      0      0
0.00438727727540519      0.00444801142658443      0.00000219584753381308      0      0
0.00444801142658443      0.00450958633545639      0.00000227581556496761      0      0
0.00450958633545639      0.00457201364083525      0.00000229560444873306      0      0
0.00457201364083525      0.00463530514265407      0.00000239736790710938      0      0
0.00463530514265407      0.00469947280419532      0.00000242484912568281      0      0
0.00469947280419532      0.00476452875435209      0.00000249704316696280      0      0
0.00476452875435209      0.0048304852899207      0.00000258082025798498      0      0
0.0048304852899207      0.00489735487792503      0.00000260172831427387      0      0
0.00489735487792503      0.00496515015797302      0.00000271696791599368      0      0
0.00496515015797302      0.00503388394464577      0.00000275971421848774      0      0
0.00503388394464577      0.00510356922991978      0.00000281538823739935      0      0
0.00510356922991978      0.00517421918562266      0.00000293653536549506      0      0
0.00517421918562266      0.00524584716592283      0.00000295736720969093      0      0
0.00524584716592283      0.00531846670985373      0.00000305033096842573      0      0
0.00531846670985373      0.00539209154387294      0.00000316281722901392      0      0
0.00539209154387294      0.00546673558445676      0.00000317953089256345      0      0
0.00546673558445676      0.00554241294073067      0.00000329703155357600      0      0
0.00554241294073067      0.00561913791713623      0.00000340685787037960      0      0
0.00561913791713623      0.00569692501613484      0.00000342414607680944      0      0
0.00569692501613484      0.00577578894094906      0.00000355287527639464      0      0
0.00577578894094906      0.00585574459834172      0.00000367513833429307      0      0
0.00585574459834172      0.00593680710143364      0.00000369216221231258      0      0
0.00593680710143364      0.00601899177256026      0.00000381611290711728      0      0
0.00601899177256026      0.00610231414616781      0.00000396774279796966      0      0
0.00610231414616781      0.0061867899717497      0.00000399195153022251      0      0
0.0061867899717497      0.0062724352168234      0.00000408686628488275      0      0
0.0062724352168234      0.00635926606994866      0.00000427395074233171      0      0
0.00635926606994866      0.00644729894378739      0.00000433547340826272      0      0
0.00644729894378739      0.00653655047820597      0.00000437968402715365      0      0
0.00653655047820597      0.00662703754342055      0.00000457178367945459      0      0
0.00662703754342055      0.00671877724318579      0.00000471655399795184      0      0
0.00671877724318579      0.00681178691802782      0.00000473517983110392      0      0
0.00681178691802782      0.00690608414852187      0.00000485756533722643      0      0
0.00690608414852187      0.00700168675861542      0.00000508332378686599      0      0
0.00700168675861542      0.00709861281899715      0.00000517883063498442      0      0
0.00709861281899715      0.00719688065051277      0.00000520419800079037      0      0
0.00719688065051277      0.00729650882762788      0.00000538609127787952      0      0
0.00729650882762788      0.00739751618193895      0.00000562307064423832      0      0
0.00739751618193895      0.00749992180573285      0.00000570127113099843      0      0
0.00749992180573285      0.00760374505559565      0.00000573604361517109      0      0
0.00760374505559565      0.00770900555607137      0.00000594448239659625      0      0
0.00770900555607137      0.00781572320337137      0.00000620787709109399      0      0
0.00781572320337137      0.00792391816913513      0.00000630580516827438      0      0
0.00792391816913513      0.00803361090424307      0.00000633185131934356      0      0
0.00803361090424307      0.00814482214268214      0.00000652606948537182      0      0
0.00814482214268214      0.00825757290546495      0.00000683298926919236      0      0
0.00825757290546495      0.00837188450460311      0.00000700260305133114      0      0
0.00837188450460311      0.0084877785471356      0.00000702416638744026      0      0
0.0084877785471356      0.00860527693921294      0.00000714541680328078      0      0
0.00860527693921294      0.00872440189023784      0.00000746356505188124      0      0
0.00872440189023784      0.0088451759170632      0.00000776091133228804      0      0
0.0088451759170632      0.00896762184824822      0.00000785906869490903      0      0
0.00896762184824822      0.00909176282837339      0.00000788675279113204      0      0
0.00909176282837339      0.00921762232241531      0.00000809382138552635      0      0
0.00921762232241531      0.009345224120182      0.00000847497675244050      0      0
0.009345224120182      0.00947459234080956      0.00000877879338324785      0      0
0.00947459234080956      0.00960575143732124      0.00000886861023927154      0      0
0.00960575143732124      0.0097387262012494      0.00000890081432676526      0      0
0.0097387262012494      0.00987354176732169      0.00000912524211422841      0      0
0.00987354176732169      0.0100102236182119      0.00000954879715492529      0      0
0.0100102236182119      0.0101487975893568      0.00000992769325480564      0      0
0.0101487975893568      0.0102892898738392      0.0000100824113949964      0      0
0.0102892898738392      0.0104317270273393      0.0000101038599948171      0      0
0.0104317270273393      0.0105761359731542      0.0000102531913304315      0      0
0.0105761359731542      0.0107225440072866      0.0000106581874645857      0      0
0.0107225440072866      0.0108709788036044      0.0000111580362724601      0      0
0.0108709788036044      0.0110214684190717      0.0000114973125320200      0      0
0.0110214684190717      0.0111740412990521      0.0000115968459340223      0      0
0.0111740412990521      0.0113287262826851      0.0000116279751673438      0      0
0.0113287262826851      0.0114855526083377      0.0000118494519338170      0      0
0.0114855526083377      0.0116445499191305      0.0000123404867822669      0      0
0.0116445499191305      0.0118057482685412      0.0000129173146989962      0      0
0.0118057482685412      0.0119691781260852      0.0000133263859412905      0      0
0.0119691781260852      0.0121348703830748      0.0000134737041996305      0      0
0.0121348703830748      0.0123028563584581      0.0000134984894217591      0      0
0.0123028563584581      0.0124731678047393      0.0000136627554858727      0      0
0.0124731678047393      0.0126458369139802      0.0000141244335793152      0      0
0.0126458369139802      0.0128208963238851      0.0000147910196374155      0      0
0.0128208963238851      0.0129983791239701      0.0000154096621664029      0      0
0.0129983791239701      0.0131783188618175      0.0000157782604026065      0      0
0.0131783188618175      0.0133607495494169      0.0000158862908601514      0      0
0.0133607495494169      0.0135457056695945      0.0000159202948316808      0      0
0.0135457056695945      0.0137332221825303      0.0000161399226522843      0      0
0.0137332221825303      0.0139233345323668      0.0000166847912716078      0      0
0.0139233345323668      0.0141160786539086      0.0000174639039291739      0      0
0.0141160786539086      0.0143114909794141      0.0000182328699771266      0      0
0.0143114909794141      0.0145096084454827      0.0000187688153965059      0      0
0.0145096084454827      0.0147104685000363      0.0000190007827489225      0      0
0.0147104685000363      0.0149141091093971      0.0000190446962314837      0      0
0.0149141091093971      0.0151205687654648      0.0000191433984871320      0      0
0.0151205687654648      0.0153298864929916      0.0000195274511793359      0      0
0.0153298864929916      0.0155421018569589      0.0000202658388124810      0      0
0.0155421018569589      0.015757254970056      0.0000212220150505947      0      0
0.015757254970056      0.0159753865002618      0.0000221486207094389      0      0
0.0159753865002618      0.0161965376785319      0.0000228295976182771      0      0
0.0161965376785319      0.0164207503065923      0.0000231795433429764      0      0
0.0164207503065923      0.0166480667648403      0.0000232762504195663      0      0
0.0166480667648403      0.0168785300203555      0.0000233297464862201      0      0
0.0168785300203555      0.0171121836350213      0.0000235914848588439      0      0
0.0171121836350213      0.0173490717737588      0.0000242284030861142      0      0
0.0173490717737588      0.017589239212875      0.0000252315191426541      0      0
0.017589239212875      0.0178327313485262      0.0000264258425475945      0      0
0.0178327313485262      0.0180795942052988      0.0000275662513237025      0      0
0.0180795942052988      0.0183298744449088      0.0000284459267897841      0      0
0.0183298744449088      0.0185836193750216      0.0000289681641895681      0      0
0.0185836193750216      0.0188408769581945      0.0000291737573048230      0      0
0.0188408769581945      0.0191016958209418      0.0000292287127670089      0      0
0.0191016958209418      0.0193661252629267      0.0000293728463275821      0      0
0.0193661252629267      0.0196342152662799      0.0000298330405383383      0      0
0.0196342152662799      0.0199060165050465      0.0000307283450809284      0      0
0.0199060165050465      0.0201815803547652      0.0000320181599708247      0      0
0.0201815803547652      0.0204609589021785      0.0000335258782445790      0      0
0.0204609589021785      0.0207442049550786      0.0000350157994243839      0      0
0.0207442049550786      0.0210313720522889      0.0000362747966551720      0      0
0.0210313720522889      0.0213225144737837      0.0000371692730514513      0      0
0.0213225144737837      0.0216176872509482      0.0000376733858558127      0      0
0.0216176872509482      0.0219169461769806      0.0000378733160425279      0      0
0.0219169461769806      0.0222203478174381      0.0000379496238567801      0      0
0.0222203478174381      0.0225279495209286      0.0000381358953510447      0      0
0.0225279495209286      0.0228398094299506      0.0000386549817868907      0      0
0.0228398094299506      0.0231559864918837      0.0000396480169357401      0      0
0.0231559864918837      0.0234765404701303      0.0000411265692926314      0      0
0.0234765404701303      0.0238015319554124      0.0000429729889585855      0      0
0.0238015319554124      0.0241310223772239      0.0000449850308877007      0      0
0.0241310223772239      0.0244650740154424      0.0000469372562296129      0      0
0.0244650740154424      0.0248037500121009      0.0000486339614457445      0      0
0.0248037500121009      0.025147114383323      0.0000499440610967469      0      0
0.025147114383323      0.0254952320314234      0.0000508193458965512      0      0
0.0254952320314234      0.025848168757175      0.0000513000070226399      0      0
0.025848168757175      0.0262059912722472      0.0000515093203876351      0      0
0.0262059912722472      0.0265687672118152      0.0000516366144483069      0      0
0.0265687672118152      0.0269365651473444      0.0000519064193743321      0      0
0.0269365651473444      0.0273094545995519      0.0000525342413641430      0      0
0.0273094545995519      0.0276875060515468      0.0000536768046458987      0      0
0.0276875060515468      0.0280707909621536      0.0000553928980890658      0      0
0.0280707909621536      0.0284593817794181      0.0000576310134171162      0      0
0.0284593817794181      0.0288533519543027      0.0000602476961572357      0      0
0.0288533519543027      0.0292527759545692      0.0000630454783619441      0      0
0.0292527759545692      0.0296577292788545      0.0000658140515054686      0      0
0.0296577292788545      0.0300682884709421      0.0000683637172541633      0      0
0.0300682884709421      0.0304845311342295      0.0000705480092969660      0      0
0.0304845311342295      0.0309065359463971      0.0000722770021011984      0      0
0.0309065359463971      0.0313343826742795      0.0000735238801541155      0      0
0.0313343826742795      0.0317681521889432      0.0000743265776503951      0      0
0.0317681521889432      0.0322079264809726      0.0000747850373842091      0      0
0.0322079264809726      0.0326537886759678      0.0000750534573049376      0      0
0.0326537886759678      0.033105823050257      0.0000753261273299431      0      0
0.033105823050257      0.033564115046826      0.0000758156258008862      0      0
0.033564115046826      0.0340287512914689      0.0000767239269227278      0      0
0.0340287512914689      0.0344998196091616      0.0000782104740964601      0      0
0.0344998196091616      0.0349774090406628      0.0000803649131908147      0      0
0.0349774090406628      0.0354616098593442      0.0000831928474729947      0      0
0.0354616098593442      0.0359525135882537      0.0000866188205081104      0      0
0.0359525135882537      0.0364502130174152      0.0000905039686774468      0      0
0.0364502130174152      0.0369548022213675      0.0000946710875722364      0      0
0.0369548022213675      0.0374663765769464      0.0000989296879665809      0      0
0.0374663765769464      0.0379850327813123      0.000103096541830524      0      0
0.0379850327813123      0.0385108688702281      0.000107010444112383      0      0
0.0385108688702281      0.0390439842365898      0.000110541877230613      0      0
0.0390439842365898      0.0395844796492134      0.000113598909712132      0      0
0.0395844796492134      0.0401324572718825      0.000116130544036317      0      0
0.0401324572718825      0.0406880206826587      0.000118128338215406      0      0
0.0406880206826587      0.0412512748934598      0.000119626705514728      0      0
0.0412512748934598      0.0418223263699098      0.000120701919591404      0      0
0.0418223263699098      0.0424012830514618      0.000121469522637481      0      0
0.0424012830514618      0.0429882543718015      0.000122079562677784      0      0
0.0429882543718015      0.0435833512795317      0.000122708936926223      0      0
0.0435833512795317      0.0441866862591436      0.000123550226248771      0      0
0.0441866862591436      0.0447983733522791      0.000124796940095352      0      0
0.0447983733522791      0.0454185281792862      0.000126626123948198      0      0
0.0454185281792862      0.0460472679610735      0.000129180591846504      0      0
0.0460472679610735      0.0466847115412677      0.000132554031422764      0      0
0.0466847115412677      0.0473309794086762      0.000136782158169345      0      0
0.0473309794086762      0.047986193720063      0.000141841690281826      0      0
0.047986193720063      0.0486504783232378      0.000147656738162805      0      0
0.0486504783232378      0.0493239587804657      0.000154110342105891      0      0
0.0493239587804657      0.0500067623922011      0.000161058155839095      0      0
0.0500067623922011      0.0506990182211494      0.000168341690075260      0      0
0.0506990182211494      0.0514008571166629      0.000175799547163930      0      0
0.0514008571166629      0.0521124117394733      0.000183276091795640      0      0
0.0521124117394733      0.0528338165867671      0.000190627689771726      0      0
0.0528338165867671      0.0535652080176086      0.000197726970538310      0      0
0.0535652080176086      0.0543067242787134      0.000204465636062131      0      0
0.0543067242787134      0.0550585055305805      0.000210756273301753      0      0
0.0550585055305805      0.0558206938739848      0.000216533517797723      0      0
0.0558206938739848      0.0565934333768373      0.000221754807372709      0      0
0.0565934333768373      0.0573768701014157      0.000226400874018096      0      0
0.0573768701014157      0.0581711521319738      0.000230476049800074      0      0
0.0581711521319738      0.0589764296027321      0.000234008403985312      0      0
0.0589764296027321      0.0597928547262553      0.000237049677410500      0      0
0.0597928547262553      0.0606205818222245      0.000239674931679921      0      0
0.0606205818222245      0.0614597673466051      0.000241981783288512      0      0
0.0614597673466051      0.0623105699212211      0.000244089048715289      0      0
0.0623105699212211      0.0631731503637371      0.000246134593959467      0      0
0.0631731503637371      0.0640476717180559      0.000248272175217007      0      0
0.0640476717180559      0.064934299285137      0.000250667095773782      0      0
0.064934299285137      0.065833200654241      0.000253490607121390      0      0
0.065833200654241      0.0667445457346082      0.000256913159331382      0      0
0.0667445457346082      0.0676685067875737      0.000261096843420491      0      0
0.0676685067875737      0.0686052584591283      0.000266187620433853      0      0
0.0686052584591283      0.0695549778129301      0.000272308122304799      0      0
0.0695549778129301      0.0705178443637725      0.000279551856570803      0      0
0.0705178443637725      0.071494040111516      0.000287979502536242      0      0
0.071494040111516      0.0724837495754901      0.000297617668909586      0      0
0.0724837495754901      0.07348715982937      0.000308460079575886      0      0
0.07348715982937      0.0745044605365374      0.000320470784939099      0      0
0.0745044605365374      0.0755358439859309      0.000333588759723115      0      0
0.0755358439859309      0.0765815051283916      0.000347733182894561      0      0
0.0765815051283916      0.0776416416135129      0.000362808777127261      0      0
0.0776416416135129      0.0787164538269999      0.000378710752693476      0      0
0.0787164538269999      0.0798061449285455      0.000395329088989693      0      0
0.0798061449285455      0.0809109208902321      0.000412552050019912      0      0
0.0809109208902321      0.0820309905354643      0.000430268946909974      0      0
0.0820309905354643      0.0831665655784396      0.000448372229475531      0      0
0.0831665655784396      0.0843178606641673      0.000466759019344629      0      0
0.0843178606641673      0.0854850934090396      0.000485332201652677      0      0
0.0854850934090396      0.0866684844419658      0.000504001182105911      0      0
0.0866684844419658      0.087868257446075      0.000522682399468483      0      0
0.087868257446075      0.0890846392009967      0.000541299665432538      0      0
0.0890846392009967      0.0903178596257262      0.000559784387152962      0      0
0.0903178596257262      0.0915681518220832      0.000578075713641614      0      0
0.0915681518220832      0.0928357521187732      0.000596120635952992      0      0
0.0928357521187732      0.0941209001160578      0.000613874062409391      0      0
0.0941209001160578      0.0954238387310435      0.000631298883571289      0      0
0.0954238387310435      0.0967448142435972      0.000648366036784918      0      0
0.0967448142435972      0.0980840763428988      0.000665054576501532      0      0
0.0980840763428988      0.0994418781746361      0.000681351753798421      0      0
0.0994418781746361      0.100818476388855      0.000697253106349822      0      0
0.100818476388855      0.10221413118847      0.000712762558272640      0      0
0.10221413118847      0.103629106378448      0.000727892527639659      0      0
0.103629106378448      0.105063669415674      0.000742664037891161      0      0
0.105063669415674      0.106518091459502      0.000757106827804118      0      0
0.106518091459502      0.107992647423013      0.000771259453052071      0      0
0.107992647423013      0.109487616024976      0.000785169370698550      0      0
0.109487616024976      0.111003279842531      0.000798892996238441      0      0
0.111003279842531      0.112539925364605      0.000812495721098809      0      0
0.112539925364605      0.114097843046059      0.000826051876938051      0      0
0.114097843046059      0.115677327362591      0.000839644631786649      0      0
0.115677327362591      0.117278676866402      0.000853365802241544      0      0
0.117278676866402      0.118902194242619      0.000867315565780003      0      0
0.118902194242619      0.120548186366517      0.000881602058037037      0      0
0.120548186366517      0.122216964361519      0.000896340841826669      0      0
0.122216964361519      0.123908843658004      0.000911654237975209      0      0
0.123908843658004      0.125624144052934      0.000927670512785463      0      0
0.125624144052934      0.127363189770296      0.000944522923146321      0      0
0.127363189770296      0.12912630952239      0.000962348627752485      0      0
0.12912630952239      0.130913836571959      0.000981287481214074      0      0
0.130913836571959      0.132726108795187      0.00100148073642298      0      0
0.132726108795187      0.134563468745557      0.00102306968864150      0      0
0.134563468745557      0.136426263718606      0.00104619430153443      0      0
0.136426263718606      0.138314845817565      0.00107099185994052      0      0
0.138314845817565      0.140229572019921      0.00109759569588196      0      0
0.140229572019921      0.142170804244882      0.00112613403272362      0      0
0.142170804244882      0.144138909421796      0.00115672898746738      0      0
0.144138909421796      0.146134259559502      0.00118949576325430      0      0
0.146134259559502      0.148157231816648      0.00122454205397115      0      0
0.148157231816648      0.150208208572982      0.00126196767140882      0      0
0.150208208572982      0.152287577501628      0.00130186439380609      0      0
0.152287577501628      0.154395731642364      0.00134431602389682      0      0
0.154395731642364      0.156533069475914      0.00138939863563222      0      0
0.156533069475914      0.158699994999266      0.00143718098215423      0      0
0.158699994999266      0.16089691780204      0.00148772503360025      0      0
0.16089691780204      0.163124253143903      0.00154108661186238      0      0
0.163124253143903      0.165382422033063      0.00159731609019540      0      0
0.165382422033063      0.16767185130585      0.00165645912809571      0      0
0.16767185130585      0.16999297370739      0.00171855741561677      0      0
0.16999297370739      0.172346227973408      0.00178364940571358      0      0
0.172346227973408      0.174732058913154      0.00185177101785202      0      0
0.174732058913154      0.177150917493482      0.00192295630061175      0      0
0.177150917493482      0.179603260924088      0.00199723804509473      0      0
0.179603260924088      0.182089552743936      0.00207464834447015      0      0
0.182089552743936      0.184610262908873      0.00215521909787437      0      0
0.184610262908873      0.187165867880458      0.00223898245913854      0      0
0.187165867880458      0.189756850716024      0.00232597123248485      0      0
0.189756850716024      0.192383701159985      0.00241621921848423      0      0
0.192383701159985      0.195046915736409      0.00250976151429091      0      0
0.195046915736409      0.197746997842864      0.00260663477254703      0      0
0.197746997842864      0.200484457845576      0.00270687742346470      0      0
0.200484457845576      0.203259813175894      0.00281052986451445      0      0
0.203259813175894      0.206073588428097      0.00291763462193725      0      0
0.206073588428097      0.208926315458549      0.00302823648799998      0      0
0.208926315458549      0.211818533486235      0.00314238263756918      0      0
0.211818533486235      0.214750789194674      0.00326012272721220      0      0
0.214750789194674      0.217723636835266      0.00338150897966907      0      0
0.217723636835266      0.220737638332042      0.00350659625618551      0      0
0.220737638332042      0.22379336338789      0.00363544211886673      0      0
0.22379336338789      0.226891389592229      0.00376810688490722      0      0
0.226891389592229      0.230032302530194      0.00390465367427666      0      0
0.230032302530194      0.233216695893316      0.00404514845219579      0      0
0.233216695893316      0.236445171591743      0.00418966006751790      0      0
0.236445171591743      0.239718339868012      0.00433826028794034      0      0
0.239718339868012      0.243036819412397      0.00449102383280207      0      0
0.243036819412397      0.246401237479853      0.00464802840407761      0      0
0.246401237479853      0.249812230008578      0.00480935471605008      0      0
0.249812230008578      0.253270441740218      0.00497508652403511      0      0
0.253270441740218      0.256776526341734      0.00514531065243073      0      0
0.256776526341734      0.260331146528961      0.00532011702228335      0      0
0.260331146528961      0.263934974191869      0.00549959867848466      0      0
0.263934974191869      0.267588690521566      0.00568385181664774      0      0
0.267588690521566      0.271292986139054      0.00587297580964996      0      0
0.271292986139054      0.275048561225772      0.00606707323377493      0      0
0.275048561225772      0.27885612565594      0.00626624989433429      0      0
0.27885612565594      0.282716399130741      0.00647061485060111      0      0
0.282716399130741      0.286630111314356      0.00668028043983911      0      0
0.286630111314356      0.290598001971889      0.00689536230016555      0      0
0.290598001971889      0.294620821109189      0.00711597939193819      0      0
0.294620821109189      0.298699329114623      0.00734225401730905      0      0
0.298699329114623      0.302834296902796      0.00757431183753739      0      0
0.302834296902796      0.307026506060274      0.00781228188760228      0      0
0.307026506060274      0.311276748993318      0.00805629658759865      0      0
0.311276748993318      0.315585829077662      0.00830649175034141      0      0
0.315585829077662      0.319954560810364      0.00856300658453665      0      0
0.319954560810364      0.324383769963767      0.00882598369280892      0      0
0.324383769963767      0.32887429374158      0.00909556906379610      0      0
0.32887429374158      0.33342698093713      0.00937191205743889      0      0
0.33342698093713      0.338042692093795      0.00965516538249879      0      0
0.338042692093795      0.342722299667666      0.00994548506523585      0      0
0.342722299667666      0.347466688192458      0.0102430304080638      0      0
0.347466688192458      0.352276754446699      0.0105479639368748      0      0
0.352276754446699      0.357153407623246      0.0108604513355869      0      0
0.357153407623246      0.362097569501131      0.0111806613663117      0      0
0.362097569501131      0.367110174619799      0.0115087657733706      0      0
0.367110174619799      0.372192170455755      0.0118449391691933      0      0
0.372192170455755      0.37734451760165      0.0121893588999228      0      0
0.37734451760165      0.382568189947856      0.0125422048883129      0      0
0.382568189947856      0.387864174866547      0.0129036594512387      0      0
0.387864174866547      0.393233473398329      0.0132739070888463      0      0
0.393233473398329      0.398677100441459      0.0136531342420379      0      0
0.398677100441459      0.40419608494368      0.0140415290146170      0      0
0.40419608494368      0.409791470096709      0.0144392808560052      0      0
0.409791470096709      0.41546431353342      0.0148465801999782      0      0
0.41546431353342      0.421215687527758      0.0152636180543425      0      0
0.421215687527758      0.427046679197417      0.0156905855358934      0      0
0.427046679197417      0.43295839070933      0.0161276733443268      0      0
0.43295839070933      0.438951939487993      0.0165750711680372      0      0
0.438951939487993      0.445028458426682      0.0170329670138903      0      0
0.445028458426682      0.451189096101594      0.0175015464521067      0      0
0.451189096101594      0.457435016988945      0.0179809917663173      0      0
0.457435016988945      0.463767401685081      0.0184714809976273      0      0
0.463767401685081      0.470187447129631      0.0189731868701400      0      0
0.470187447129631      0.476696366831751      0.0194862755838089      0      0
0.476696366831751      0.483295391099501      0.0200109054586921      0      0
0.483295391099501      0.489985767272398      0.0205472254126213      0      0
0.489985767272398      0.496768759957182      0.0210953732519522      0      0
0.496768759957182      0.503645651266856      0.0216554737523656      0      0
0.503645651266856      0.510617741063022      0.0222276365035913      0      0
0.510617741063022      0.517686347201588      0.0228119534883669      0      0
0.517686347201588      0.524852805781861      0.0234084963618288      0      0
0.524852805781861      0.532118471399099      0.0240173133927792      0      0
0.532118471399099      0.539484717400551      0.0246384260227592      0      0
0.539484717400551      0.546952936145049      0.0252718249924513      0      0
0.546952936145049      0.554524539266187      0.0259174659774614      0      0
0.554524539266187      0.56220095793915      0.0265752646668041      0      0
0.56220095793915      0.569983643151229      0.0272450912071703      0      0
0.569983643151229      0.577874065976087      0.0279267639240199      0      0
0.577874065976087      0.585873717851818      0.0286200422163231      0      0
0.585873717851818      0.59398411086286      0.0293246185049433      0      0
0.59398411086286      0.602206778025804      0.0300401090946372      0      0
0.602206778025804      0.610543273579166      0.0307660437857582      0      0
0.610543273579166      0.618995173277162      0.0315018540431124      0      0
0.618995173277162      0.62756407468756      0.0322468594949406      0      0
0.62756407468756      0.636251597493652      0.0330002524932838      0      0
0.636251597493652      0.645059383800396      0.0337610804162841      0      0
0.645059383800396      0.653989098444817      0.0345282253309731      0      0
0.653989098444817      0.663042429310678      0.0353003805588929      0      0
0.663042429310678      0.672221087647534      0.0360760235926141      0      0
0.672221087647534      0.681526808394186      0.0368533846938412      0      0
0.681526808394186      0.690961350506615      0.0376304103566146      0      0
0.690961350506615      0.70052649729046      0.0384047206331858      0      0
0.70052649729046      0.710224056738094      0.0391735590833287      0      0
0.710224056738094      0.720055861870372      0.0399337338035943      0      0
0.720055861870372      0.730023771083106      0.0406815475983920      0      0
0.730023771083106      0.740129668498331      0.0414127148376933      0      0
0.740129668498331      0.750375464320448      0.0421222618610241      0      0
0.750375464320448      0.76076309519728      0.0428044068685908      0      0
0.76076309519728      0.771294524586143      0.0434524139917676      0      0
0.771294524586143      0.781971743124969      0.0440584145136594      0      0
0.781971743124969      0.792796769008581      0.0446131857988377      0      0
0.792796769008581      0.803771648370161      0.0451058750530591      0      0
0.803771648370161      0.814898455668016      0.0455236500351747      0      0
0.814898455668016      0.826179294077686      0.0458512514165079      0      0
0.826179294077686      0.837616295889483      0.0460704101752149      0      0
0.837616295889483      0.849211622911536      0.0461590757147710      0      0
0.849211622911536      0.860967466878409      0.0460903718101549      0      0
0.860967466878409      0.872886049865385      0.0458311496148823      0      0
0.872886049865385      0.884969624708479      0.0453399233526538      0      0
0.884969624708479      0.897220475430265      0.0445638208638629      0      0
0.897220475430265      0.909640917671599      0.0434338822900339      0      0
0.909640917671599      0.922233299129318      0.0418574141158402      0      0
0.922233299129318      0.935      0.0397046688843667      0      0
# END HISTO1D SudakovggExpOutputsN2LLNor31
# BEGIN HISTO1D SudakovggExpOutputsN2LLNor32
PlotOrder=8
LineColor=black
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\widetilde{\mathbf{V}}^{-1}_{h,\mathrm{exp}}\mathbf{V}_{h}\Right]_{(3,2)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.000000413045046346486      0      0
0.00000101384324431002      0.00000102787812403307      0.000000418757376021379      0      0
0.00000102787812403307      0.00000104210729202498      0.000000424548627374432      0      0
0.00000104210729202498      0.00000105653343786574      0.000000430419888574886      0      0
0.00000105653343786574      0.00000107115928836782      0.000000436372262732988      0      0
0.00000107115928836782      0.00000108598760809164      0.000000442406868103352      0      0
0.00000108598760809164      0.00000110102119986811      0.000000448524838291035      0      0
0.00000110102119986811      0.00000111626290532839      0.000000454727322460364      0      0
0.00000111626290532839      0.00000113171560544106      0.000000461015485546554      0      0
0.00000113171560544106      0.00000114738222105665      0.000000467390508470145      0      0
0.00000114738222105665      0.00000116326571345971      0.000000473853588354291      0      0
0.00000116326571345971      0.0000011793690849286      0.000000480405938744956      0      0
0.0000011793690849286      0.00000119569537930295      0.000000487048789834029      0      0
0.00000119569537930295      0.000001212247682559      0.000000493783388685416      0      0
0.000001212247682559      0.00000122902912339292      0.000000500610999464131      0      0
0.00000122902912339292      0.00000124604287381218      0.000000507532903668436      0      0
0.00000124604287381218      0.00000126329214973512      0.000000514550400365063      0      0
0.00000126329214973512      0.00000128078021159884      0.000000521664806427551      0      0
0.00000128078021159884      0.00000129851036497544      0.000000528877456777756      0      0
0.00000129851036497544      0.00000131648596119688      0.000000536189704630547      0      0
0.00000131648596119688      0.00000133471039798844      0.000000543602921741756      0      0
0.00000133471039798844      0.00000135318712011092      0.000000551118498659398      0      0
0.00000135318712011092      0.00000137191962001179      0.000000558737844978221      0      0
0.00000137191962001179      0.00000139091143848532      0.000000566462389597617      0      0
0.00000139091143848532      0.00000141016616534188      0.000000574293580982936      0      0
0.00000141016616534188      0.00000142968744008643      0.000000582232887430257      0      0
0.00000142968744008643      0.00000144947895260651      0.000000590281797334636      0      0
0.00000144947895260651      0.00000146954444386967      0.000000598441819461905      0      0
0.00000146954444386967      0.00000148988770663059      0.000000606714483224033      0      0
0.00000148988770663059      0.00000151051258614798      0.000000615101338958120      0      0
0.00000151051258614798      0.00000153142298091138      0.000000623603958209055      0      0
0.00000153142298091138      0.00000155262284337812      0.000000632223934015884      0      0
0.00000155262284337812      0.00000157411618072032      0.000000640962881201938      0      0
0.00000157411618072032      0.00000159590705558239      0.000000649822436668762      0      0
0.00000159590705558239      0.0000016179995868489      0.000000658804259693898      0      0
0.0000016179995868489      0.00000164039795042316      0.000000667910032232561      0      0
0.00000164039795042316      0.00000166310638001652      0.000000677141459223262      0      0
0.00000166310638001652      0.00000168612916794864      0.000000686500268897425      0      0
0.00000168612916794864      0.00000170947066595881      0.000000695988213093036      0      0
0.00000170947066595881      0.00000173313528602849      0.000000705607067572394      0      0
0.00000173313528602849      0.00000175712750121529      0.000000715358632343992      0      0
0.00000175712750121529      0.00000178145184649847      0.000000725244731988589      0      0
0.00000178145184649847      0.00000180611291963609      0.000000735267215989522      0      0
0.00000180611291963609      0.00000183111538203409      0.000000745427959067306      0      0
0.00000183111538203409      0.00000185646395962742      0.000000755728861518573      0      0
0.00000185646395962742      0.00000188216344377329      0.000000766171849559409      0      0
0.00000188216344377329      0.00000190821869215684      0.000000776758875673127      0      0
0.00000190821869215684      0.00000193463462970931      0.000000787491918962546      0      0
0.00000193463462970931      0.000001961416249539      0.000000798372985506809      0      0
0.000001961416249539      0.00000198856861387501      0.000000809404108722816      0      0
0.00000198856861387501      0.00000201609685502412      0.000000820587349731306      0      0
0.00000201609685502412      0.00000204400617634088      0.000000831924797727651      0      0
0.00000204400617634088      0.00000207230185321116      0.000000843418570357424      0      0
0.00000207230185321116      0.00000210098923404927      0.000000855070814096775      0      0
0.00000210098923404927      0.00000213007374130893      0.000000866883704637701      0      0
0.00000213007374130893      0.00000215956087250823      0.000000878859447278235      0      0
0.00000215956087250823      0.00000218945620126872      0.000000891000277317634      0      0
0.00000218945620126872      0.00000221976537836897      0.000000903308460456612      0      0
0.00000221976537836897      0.00000225049413281266      0.000000915786293202675      0      0
0.00000225049413281266      0.00000228164827291145      0.000000928436103280624      0      0
0.00000228164827291145      0.0000023132336873829      0.000000941260250048272      0      0
0.0000023132336873829      0.0000023452563464635      0.000000954261124917449      0      0
0.0000023452563464635      0.00000237772230303722      0.000000967441151780341      0      0
0.00000237772230303722      0.00000241063769377955      0.000000980802787441226      0      0
0.00000241063769377955      0.00000244400874031748      0.000000994348522053672      0      0
0.00000244400874031748      0.00000247784175040552      0.00000100808087956325      0      0
0.00000247784175040552      0.00000251214311911795      0.00000102200241815585      0      0
0.00000251214311911795      0.00000254691933005764      0.00000103611573071158      0      0
0.00000254691933005764      0.00000258217695658154      0.00000105042344526442      0      0
0.00000258217695658154      0.0000026179226630432      0.00000106492822546765      0      0
0.0000026179226630432      0.00000265416320605244      0.00000107963277106506      0      0
0.00000265416320605244      0.00000269090543575249      0.00000109453981836804      0      0
0.00000269090543575249      0.00000272815629711478      0.00000110965214073870      0      0
0.00000272815629711478      0.00000276592283125165      0.00000112497254907892      0      0
0.00000276592283125165      0.00000280421217674733      0.00000114050389232554      0      0
0.00000280421217674733      0.00000284303157100718      0.00000115624905795163      0      0
0.00000284303157100718      0.00000288238835162573      0.00000117221097247404      0      0
0.00000288238835162573      0.00000292228995777364      0.00000118839260196715      0      0
0.00000292228995777364      0.00000296274393160382      0.00000120479695258304      0      0
0.00000296274393160382      0.00000300375791967704      0.00000122142707107792      0      0
0.00000300375791967704      0.00000304533967440728      0.00000123828604534521      0      0
0.00000304533967440728      0.0000030874970555271      0.00000125537700495498      0      0
0.0000030874970555271      0.00000313023803157323      0.00000127270312170013      0      0
0.00000313023803157323      0.00000317357068139281      0.00000129026761014907      0      0
0.00000317357068139281      0.00000321750319567045      0.00000130807372820531      0      0
0.00000321750319567045      0.00000326204387847638      0.00000132612477767369      0      0
0.00000326204387847638      0.00000330720114883614      0.00000134442410483355      0      0
0.00000330720114883614      0.00000335298354232185      0.00000136297510101882      0      0
0.00000335298354232185      0.00000339939971266569      0.00000138178120320507      0      0
0.00000339939971266569      0.00000344645843339553      0.00000140084589460360      0      0
0.00000344645843339553      0.00000349416859949336      0.00000142017270526277      0      0
0.00000349416859949336      0.00000354253922907654      0.00000143976521267636      0      0
0.00000354253922907654      0.00000359157946510248      0.00000145962704239927      0      0
0.00000359157946510248      0.00000364129857709674      0.00000147976186867059      0      0
0.00000364129857709674      0.00000369170596290522      0.00000150017341504391      0      0
0.00000369170596290522      0.00000374281115047047      0.00000152086545502525      0      0
0.00000374281115047047      0.0000037946237996327      0.00000154184181271840      0      0
0.0000037946237996327      0.00000384715370395563      0.00000156310636347784      0      0
0.00000384715370395563      0.00000390041079257769      0.00000158466303456940      0      0
0.00000390041079257769      0.00000395440513208878      0.00000160651580583856      0      0
0.00000395440513208878      0.00000400914692843308      0.00000162866871038649      0      0
0.00000400914692843308      0.00000406464652883815      0.00000165112583525408      0      0
0.00000406464652883815      0.00000412091442377072      0.00000167389132211368      0      0
0.00000412091442377072      0.00000417796124891967      0.00000169696936796901      0      0
0.00000417796124891967      0.00000423579778720626      0.00000172036422586290      0      0
0.00000423579778720626      0.0000042944349708224      0.00000174408020559333      0      0
0.0000042944349708224      0.00000435388388329698      0.00000176812167443742      0      0
0.00000435388388329698      0.00000441415576159092      0.00000179249305788382      0      0
0.00000441415576159092      0.0000044752619982211      0.00000181719884037325      0      0
0.0000044752619982211      0.00000453721414341383      0.00000184224356604744      0      0
0.00000453721414341383      0.00000460002390728798      0.00000186763183950645      0      0
0.00000460002390728798      0.0000046637031620685      0.00000189336832657441      0      0
0.0000046637031620685      0.00000472826394433043      0.00000191945775507385      0      0
0.00000472826394433043      0.00000479371845727405      0.00000194590491560850      0      0
0.00000479371845727405      0.00000486007907303155      0.00000197271466235481      0      0
0.00000486007907303155      0.00000492735833500554      0.00000199989191386204      0      0
0.00000492735833500554      0.00000499556896024003      0.00000202744165386120      0      0
0.00000499556896024003      0.00000506472384182418      0.00000205536893208263      0      0
0.00000506472384182418      0.00000513483605132934      0.00000208367886508255      0      0
0.00000513483605132934      0.00000520591884127979      0.00000211237663707839      0      0
0.00000520591884127979      0.00000527798564765776      0.00000214146750079308      0      0
0.00000527798564765776      0.00000535105009244307      0.00000217095677830835      0      0
0.00000535105009244307      0.00000542512598618791      0.00000220084986192697      0      0
0.00000542512598618791      0.00000550022733062734      0.00000223115221504411      0      0
0.00000550022733062734      0.00000557636832132587      0.00000226186937302780      0      0
0.00000557636832132587      0.00000565356335036064      0.00000229300694410849      0      0
0.00000565356335036064      0.00000573182700904185      0.00000232457061027782      0      0
0.00000573182700904185      0.00000581117409067079      0.00000235656612819660      0      0
0.00000581117409067079      0.000005891619593336      0.00000238899933011202      0      0
0.000005891619593336      0.00000597317872274825      0.00000242187612478417      0      0
0.00000597317872274825      0.00000605586689511467      0.00000245520249842181      0      0
0.00000605586689511467      0.0000061396997400527      0.00000248898451562753      0      0
0.0000061396997400527      0.00000622469310354442      0.00000252322832035220      0      0
0.00000622469310354442      0.00000631086305093168      0.00000255794013685888      0      0
0.00000631086305093168      0.0000063982258699528      0.00000259312627069607      0      0
0.0000063982258699528      0.00000648679807382125      0.00000262879310968033      0      0
0.00000648679807382125      0.00000657659640434692      0.00000266494712488841      0      0
0.00000657659640434692      0.00000666763783510069      0.00000270159487165877      0      0
0.00000666763783510069      0.00000675993957462272      0.00000273874299060251      0      0
0.00000675993957462272      0.0000068535190696752      0.00000277639820862378      0      0
0.0000068535190696752      0.00000694839400854009      0.00000281456733994962      0      0
0.00000694839400854009      0.00000704458232436258      0.00000285325728716922      0      0
0.00000704458232436258      0.00000714210219854078      0.00000289247504228261      0      0
0.00000714210219854078      0.00000724097206416231      0.00000293222768775880      0      0
0.00000724097206416231      0.00000734121060948854      0.00000297252239760327      0      0
0.00000734121060948854      0.000007442836781487      0.00000301336643843485      0      0
0.000007442836781487      0.00000754586978941272      0.00000305476717057202      0      0
0.00000754586978941272      0.00000765032910843916      0.00000309673204912844      0      0
0.00000765032910843916      0.00000775623448333934      0.00000313926862511784      0      0
0.00000775623448333934      0.00000786360593221801      0.00000318238454656817      0      0
0.00000786360593221801      0.00000797246375029542      0.00000322608755964491      0      0
0.00000797246375029542      0.00000808282851374354      0.00000327038550978364      0      0
0.00000808282851374354      0.00000819472108357529      0.00000331528634283163      0      0
0.00000819472108357529      0.00000830816260958769      0.00000336079810619858      0      0
0.00000830816260958769      0.00000842317453435958      0.00000340692895001630      0      0
0.00000842317453435958      0.00000853977859730466      0.00000345368712830730      0      0
0.00000853977859730466      0.00000865799683878063      0.00000350108100016235      0      0
0.00000865799683878063      0.00000877785160425524      0.00000354911903092669      0      0
0.00000877785160425524      0.00000889936554853005      0.00000359780979339500      0      0
0.00000889936554853005      0.00000902256164002253      0.00000364716196901496      0      0
0.00000902256164002253      0.00000914746316510757      0.00000369718434909934      0      0
0.00000914746316510757      0.00000927409373251906      0.00000374788583604643      0      0
0.00000927409373251906      0.00000940247727781235      0.00000379927544456883      0      0
0.00000940247727781235      0.00000953263806788851      0.00000385136230293037      0      0
0.00000953263806788851      0.00000966460070558129      0.00000390415565419114      0      0
0.00000966460070558129      0.00000979839013430744      0.00000395766485746037      0      0
0.00000979839013430744      0.00000993403164278155      0.00000401189938915717      0      0
0.00000993403164278155      0.000010071550869796      0.00000406686884427886      0      0
0.000010071550869796      0.0000102109738090674      0.00000412258293767688      0      0
0.0000102109738090674      0.0000103523268141496      0.00000417905150533990      0      0
0.0000103523268141496      0.000010495636603415      0.00000423628450568429      0      0
0.000010495636603415      0.0000106409302651053      0.00000429429202085141      0      0
0.0000106409302651053      0.000010788235262451      0.00000435308425801189      0      0
0.000010788235262451      0.0000109375794388631      0.00000441267155067643      0      0
0.0000109375794388631      0.0000110889910231955      0.00000447306436001310      0      0
0.0000110889910231955      0.0000112424986350812      0.00000453427327617094      0      0
0.0000112424986350812      0.0000113981312903417      0.00000459630901960949      0      0
0.0000113981312903417      0.0000115559184064716      0.00000465918244243425      0      0
0.0000115559184064716      0.000011715889808199      0.00000472290452973769      0      0
0.000011715889808199      0.0000118780757331232      0.00000478748640094570      0      0
0.0000118780757331232      0.0000120425068374297      0.00000485293931116907      0      0
0.0000120425068374297      0.0000122092142016854      0.00000491927465256006      0      0
0.0000122092142016854      0.0000123782293367127      0.00000498650395567342      0      0
0.0000123782293367127      0.0000125495841895462      0.00000505463889083196      0      0
0.0000125495841895462      0.0000127233111494713      0.00000512369126949622      0      0
0.0000127233111494713      0.0000128994430541458      0.00000519367304563799      0      0
0.0000128994430541458      0.0000130780131958075      0.00000526459631711745      0      0
0.0000130780131958075      0.0000132590553275668      0.00000533647332706369      0      0
0.0000132590553275668      0.0000134426036697863      0.00000540931646525816      0      0
0.0000134426036697863      0.00001362869291655      0.00000548313826952102      0      0
0.00001362869291655      0.00001381735824222      0.00000555795142709988      0      0
0.00001381735824222      0.0000140086353080861      0.00000563376877606071      0      0
0.0000140086353080861      0.0000142025602691059      0.00000571060330668072      0      0
0.0000142025602691059      0.0000143991697807389      0.00000578846816284276      0      0
0.0000143991697807389      0.0000145985010058751      0.00000586737664343100      0      0
0.0000145985010058751      0.0000148005916218595      0.00000594734220372773      0      0
0.0000148005916218595      0.0000150054798276138      0.00000602837845681069      0      0
0.0000150054798276138      0.0000152132043508565      0.00000611049917495095      0      0
0.0000152132043508565      0.0000154238044554237      0.00000619371829101086      0      0
0.0000154238044554237      0.0000156373199486901      0.00000627804989984177      0      0
0.0000156373199486901      0.0000158537911890937      0.00000636350825968143      0      0
0.0000158537911890937      0.0000160732590937644      0.00000645010779355053      0      0
0.0000160732590937644      0.0000162957651462576      0.00000653786309064832      0      0
0.0000162957651462576      0.000016521351404396      0.00000662678890774702      0      0
0.000016521351404396      0.0000167500605082187      0.00000671690017058462      0      0
0.0000167500605082187      0.0000169819356880416      0.00000680821197525611      0      0
0.0000169819356880416      0.0000172170207726282      0.00000690073958960262      0      0
0.0000172170207726282      0.0000174553601974744      0.00000699449845459858      0      0
0.0000174553601974744      0.0000176969990132074      0.00000708950418573644      0      0
0.0000176969990132074      0.0000179419828941014      0.00000718577257440904      0      0
0.0000179419828941014      0.0000181903581467107      0.00000728331958928934      0      0
0.0000181903581467107      0.0000184421717186223      0.00000738216137770744      0      0
0.0000184421717186223      0.0000186974712073306      0.00000748231426702493      0      0
0.0000186974712073306      0.0000189563048692332      0.00000758379476600638      0      0
0.0000189563048692332      0.0000192187216287532      0.00000768661956618810      0      0
0.0000192187216287532      0.0000194847710875863      0.00000779080554324413      0      0
0.0000194847710875863      0.0000197545035340766      0.00000789636975834968      0      0
0.0000197545035340766      0.000020027969952722      0.00000800332945954196      0      0
0.000020027969952722      0.0000203052220338112      0.00000811170208307884      0      0
0.0000203052220338112      0.0000205863121831945      0.00000822150525479542      0      0
0.0000205863121831945      0.0000208712935321888      0.00000833275679145887      0      0
0.0000208712935321888      0.000021160219947621      0.00000844547470212205      0      0
0.000021160219947621      0.0000214531460420097      0.00000855967718947617      0      0
0.0000214531460420097      0.0000217501271838877      0.00000867538265120325      0      0
0.0000217501271838877      0.0000220512195082683      0.00000879260968132889      0      0
0.0000220512195082683      0.0000223564799272551      0.00000891137707157607      0      0
0.0000223564799272551      0.0000226659661408002      0.00000903170381272091      0      0
0.0000226659661408002      0.0000229797366476099      0.00000915360909595126      0      0
0.0000229797366476099      0.0000232978507562027      0.00000927711231422913      0      0
0.0000232978507562027      0.0000236203685961192      0.00000940223306365829      0      0
0.0000236203685961192      0.000023947351129288      0.00000952899114485813      0      0
0.000023947351129288      0.0000242788601615485      0.00000965740656434544      0      0
0.0000242788601615485      0.0000246149583543337      0.00000978749953592559      0      0
0.0000246149583543337      0.0000249557092365137      0.00000991929048209481      0      0
0.0000249557092365137      0.0000253011772164045      0.0000100528000354557      0      0
0.0000253011772164045      0.0000256514275939423      0.0000101880490401480      0      0
0.0000256514275939423      0.0000260065265730261      0.0000103250585532963      0      0
0.0000260065265730261      0.0000263665412740315      0.0000104638498464788      0      0
0.0000263665412740315      0.0000267315397464981      0.0000106044444072176      0      0
0.0000267315397464981      0.0000271015909819919      0.0000107468639404955      0      0
0.0000271015909819919      0.0000274767649271459      0.0000108911303703010      0      0
0.0000274767649271459      0.0000278571324968813      0.0000110372658412060      0      0
0.0000278571324968813      0.0000282427655878122      0.0000111852927199786      0      0
0.0000282427655878122      0.0000286337370918349      0.0000113352335972368      0      0
0.0000286337370918349      0.0000290301209099061      0.0000114871112891453      0      0
0.0000290301209099061      0.0000294319919660113      0.0000116409488391611      0      0
0.0000294319919660113      0.0000298394262213274      0.0000117967695198334      0      0
0.0000298394262213274      0.00003025250068858      0.0000119545968346605      0      0
0.00003025250068858      0.000030671293446601      0.0000121144545200127      0      0
0.000030671293446601      0.0000310958836550867      0.0000122763665471239      0      0
0.0000310958836550867      0.00003152635156956      0.0000124403571241602      0      0
0.00003152635156956      0.000031962778556541      0.0000126064506983716      0      0
0.000031962778556541      0.0000324052471089262      0.0000127746719583333      0      0
0.0000324052471089262      0.0000328538408615817      0.0000129450458362856      0      0
0.0000328538408615817      0.000033308644607151      0.0000131175975105782      0      0
0.000033308644607151      0.0000337697443120835      0.0000132923524082292      0      0
0.0000337697443120835      0.0000342372271328825      0.0000134693362076074      0      0
0.0000342372271328825      0.0000347111814325807      0.0000136485748412456      0      0
0.0000347111814325807      0.0000351916967974413      0.0000138300944987975      0      0
0.0000351916967974413      0.0000356788640538924      0.0000140139216301460      0      0
0.0000356788640538924      0.0000361727752856944      0.0000142000829486758      0      0
0.0000361727752856944      0.0000366735238513458      0.0000143886054347204      0      0
0.0000366735238513458      0.0000371812044017293      0.0000145795163391965      0      0
0.0000371812044017293      0.0000376959128980032      0.0000147728431874382      0      0
0.0000376959128980032      0.0000382177466297395      0.0000149686137832431      0      0
0.0000382177466297395      0.0000387468042333134      0.0000151668562131469      0      0
0.0000387468042333134      0.0000392831857105477      0.0000153675988509371      0      0
0.0000392831857105477      0.0000398269924476147      0.0000155708703624241      0      0
0.0000398269924476147      0.0000403783272342003      0.0000157766997104841      0      0
0.0000403783272342003      0.0000409372942829333      0.0000159851161603895      0      0
0.0000409372942829333      0.0000415039992490831      0.0000161961492854446      0      0
0.0000415039992490831      0.000042078549250531      0.0000164098289729442      0      0
0.000042078549250531      0.0000426610528880173      0.0000166261854304728      0      0
0.0000426610528880173      0.0000432516202656688      0.0000168452491925631      0      0
0.0000432516202656688      0.0000438503630118107      0.0000170670511277340      0      0
0.0000438503630118107      0.0000444573943000663      0.0000172916224459279      0      0
0.0000444573943000663      0.0000450728288707489      0.0000175189947063673      0      0
0.0000450728288707489      0.0000456967830525504      0.0000177491998258531      0      0
0.0000456967830525504      0.0000463293747845289      0.0000179822700875256      0      0
0.0000463293747845289      0.0000469707236384016      0.0000182182381501109      0      0
0.0000469707236384016      0.0000476209508411464      0.0000184571370576762      0      0
0.0000476209508411464      0.0000482801792979158      0.0000186990002499162      0      0
0.0000482801792979158      0.0000489485336152684      0.0000189438615729966      0      0
0.0000489485336152684      0.0000496261401247217      0.0000191917552909760      0      0
0.0000496261401247217      0.0000503131269066316      0.0000194427160978350      0      0
0.0000503131269066316      0.0000510096238144011      0.0000196967791301341      0      0
0.0000510096238144011      0.000051715762499026      0.0000199539799803278      0      0
0.000051715762499026      0.000052431676433979      0.0000202143547107608      0      0
0.000052431676433979      0.0000531575009404385      0.0000204779398683705      0      0
0.0000531575009404385      0.0000538933732128671      0.0000207447725001246      0      0
0.0000538933732128671      0.0000546394323449439      0.0000210148901692179      0      0
0.0000546394323449439      0.0000553958193558558      0.0000212883309720547      0      0
0.0000553958193558558      0.0000561626772169526      0.0000215651335560453      0      0
0.0000561626772169526      0.0000569401508787716      0.0000218453371382386      0      0
0.0000569401508787716      0.0000577283872984359      0.0000221289815248216      0      0
0.0000577283872984359      0.0000585275354674316      0.0000224161071315060      0      0
0.0000585275354674316      0.0000593377464397706      0.0000227067550048329      0      0
0.0000593377464397706      0.0000601591733605423      0.0000230009668444146      0      0
0.0000601591733605423      0.0000609919714948611      0.0000232987850261420      0      0
0.0000609919714948611      0.0000618362982572143      0.0000236002526263790      0      0
0.0000618362982572143      0.0000626923132412161      0.0000239054134471679      0      0
0.0000626923132412161      0.0000635601782497746      0.0000242143120424653      0      0
0.0000635601782497746      0.0000644400573256746      0.0000245269937454335      0      0
0.0000644400573256746      0.0000653321167825856      0.0000248435046968021      0      0
0.0000653321167825856      0.0000662365252364977      0.0000251638918743247      0      0
0.0000662365252364977      0.0000671534536375933      0.0000254882031233431      0      0
0.0000671534536375933      0.0000680830753025601      0.0000258164871884764      0      0
0.0000680830753025601      0.0000690255659473509      0.0000261487937464531      0      0
0.0000690255659473509      0.0000699811037203975      0.0000264851734400938      0      0
0.0000699811037203975      0.0000709498692362838      0.0000268256779134617      0      0
0.0000709498692362838      0.0000719320456098856      0.0000271703598481891      0      0
0.0000719320456098856      0.0000729278184909828      0.0000275192730009827      0      0
0.0000729278184909828      0.0000739373760993502      0.0000278724722423257      0      0
0.0000739373760993502      0.0000749609092603353      0.0000282300135963723      0      0
0.0000749609092603353      0.0000759986114409274      0.0000285919542820358      0      0
0.0000759986114409274      0.0000770506787863264      0.0000289583527552835      0      0
0.0000770506787863264      0.0000781173101570184      0.0000293292687526218      0      0
0.0000781173101570184      0.0000791987071663636      0.0000297047633357812      0      0
0.0000791987071663636      0.0000802950742187053      0.0000300848989375887      0      0
0.0000802950742187053      0.000081406618548006      0.0000304697394090206      0      0
0.000081406618548006      0.0000825335502570186      0.0000308593500674403      0      0
0.0000825335502570186      0.0000836760823569998      0.0000312537977459869      0      0
0.0000836760823569998      0.0000848344308079731      0.0000316531508441255      0      0
0.0000848344308079731      0.0000860088145595493      0.0000320574793793334      0      0
0.0000860088145595493      0.0000871994555923124      0.0000324668550399096      0      0
0.0000871994555923124      0.0000884065789597775      0.0000328813512388898      0      0
0.0000884065789597775      0.0000896304128309307      0.0000333010431690569      0      0
0.0000896304128309307      0.0000908711885333572      0.0000337260078590146      0      0
0.0000908711885333572      0.0000921291405969664      0.0000341563242303137      0      0
0.0000921291405969664      0.0000934045067983223      0.0000345920731556137      0      0
0.0000934045067983223      0.0000946975282055884      0.0000350333375178498      0      0
0.0000946975282055884      0.0000960084492240934      0.0000354802022703898      0      0
0.0000960084492240934      0.0000973375176425286      0.0000359327544981594      0      0
0.0000973375176425286      0.000098684984679785      0.0000363910834797140      0      0
0.000098684984679785      0.000100051105032438      0.0000368552807502386      0      0
0.000100051105032438      0.000101436136922889      0.0000373254401654523      0      0
0.000101436136922889      0.000102840342148178      0.0000378016579663951      0      0
0.000102840342148178      0.000104263986129461      0.0000382840328451190      0      0
0.000104263986129461      0.000105707337962187      0.0000387726660111832      0      0
0.000105707337962187      0.00010717067046696      0.0000392676612590403      0      0
0.00010717067046696      0.000108654260241103      0.0000397691250362163      0      0
0.000108654260241103      0.000110158387710945      0.0000402771665123560      0      0
0.000110158387710945      0.000111683337184825      0.0000407918976490300      0      0
0.000111683337184825      0.000113229396906833      0.0000413134332704071      0      0
0.000113229396906833      0.00011479685911129      0.0000418418911347197      0      0
0.00011479685911129      0.000116386020077991      0.0000423773920065069      0      0
0.000116386020077991      0.000117997180188201      0.0000429200597297690      0      0
0.000117997180188201      0.00011963064398144      0.0000434700213018700      0      0
0.00011963064398144      0.00012128672021304      0.0000440274069483171      0      0
0.00012128672021304      0.00012296572191251      0.0000445923501984424      0      0
0.00012296572191251      0.000124667966442703      0.0000451649879619019      0      0
0.000124667966442703      0.000126393775559803      0.0000457454606061724      0      0
0.000126393775559803      0.000128143475474143      0.0000463339120349178      0      0
0.000128143475474143      0.000129917396911867      0.0000469304897673612      0      0
0.000129917396911867      0.000131715875177439      0.0000475353450187433      0      0
0.000131715875177439      0.000133539250217029      0.0000481486327816848      0      0
0.000133539250217029      0.00013538786668276      0.0000487705119088435      0      0
0.00013538786668276      0.000137262073997862      0.0000494011451965723      0      0
0.000137262073997862      0.000139162226422714      0.0000500406994698376      0      0
0.000139162226422714      0.00014108868312181      0.0000506893456684920      0      0
0.00014108868312181      0.000143041808231644      0.0000513472589346215      0      0
0.000143041808231644      0.000145021970929542      0.0000520146187015914      0      0
0.000145021970929542      0.00014702954550344      0.0000526916087842669      0      0
0.00014702954550344      0.000149064911422635      0.0000533784174708388      0      0
0.000149064911422635      0.00015112845340951      0.0000540752376162058      0      0
0.00015112845340951      0.000153220561512254      0.0000547822667370731      0      0
0.000153220561512254      0.000155341631178586      0.0000554997071084660      0      0
0.000155341631178586      0.000157492063330508      0.0000562277658622926      0      0
0.000157492063330508      0.000159672264440082      0.0000569666550875579      0      0
0.000159672264440082      0.00016188264660626      0.0000577165919324378      0      0
0.00016188264660626      0.000164123627632783      0.0000584777987083986      0      0
0.000164123627632783      0.00016639563110715      0.0000592505029958979      0      0
0.00016639563110715      0.000168699086480686      0.0000600349377527652      0      0
0.000168699086480686      0.000171034429149716      0.0000608313414238579      0      0
0.000171034429149716      0.00017340210053786      0.0000616399580533443      0      0
0.00017340210053786      0.000175802548179476      0.0000624610373989045      0      0
0.000175802548179476      0.000178236225804249      0.0000632948350480726      0      0
0.000178236225804249      0.000180703593422953      0.0000641416125364202      0      0
0.000180703593422953      0.000183205117414405      0.0000650016374686973      0      0
0.000183205117414405      0.000185741270613619      0.0000658751836408675      0      0
0.000185741270613619      0.000188312532401177      0.0000667625311654282      0      0
0.000188312532401177      0.000190919388793845      0.0000676639665981005      0      0
0.000190919388793845      0.000193562332536437      0.0000685797830666856      0      0
0.000193562332536437      0.000196241863194957      0.0000695102804020408      0      0
0.000196241863194957      0.000198958487251018      0.0000704557652711119      0      0
0.000198958487251018      0.000201712718197586      0.0000714165513108251      0      0
0.000201712718197586      0.000204505076636033      0.0000723929592655764      0      0
0.000204505076636033      0.000207336090374545      0.0000733853171243551      0      0
0.000207336090374545      0.000210206294527884      0.0000743939602606241      0      0
0.000210206294527884      0.000213116231618538      0.0000754192315733213      0      0
0.000213116231618538      0.000216066451679264      0.0000764614816290432      0      0
0.000216066451679264      0.000219057512357059      0.0000775210688053615      0      0
0.000219057512357059      0.000222089979018563      0.0000785983594343343      0      0
0.000222089979018563      0.000225164424856924      0.0000796937279488314      0      0
0.000225164424856924      0.000228281431000144      0.0000808075570260736      0      0
0.000228281431000144      0.00023144158662092      0.0000819402377351401      0      0
0.00023144158662092      0.000234645489048012      0.0000830921696815998      0      0
0.000234645489048012      0.000237893743879147      0.0000842637611533597      0      0
0.000237893743879147      0.000241186965095492      0.0000854554292660327      0      0
0.000241186965095492      0.000244525775177701      0.0000866676001073362      0      0
0.000244525775177701      0.000247910805223583      0.0000879007088800191      0      0
0.000247910805223583      0.000251342695067386      0.0000891552000452420      0      0
0.000251342695067386      0.000254822093400743      0.0000904315274623732      0      0
0.000254822093400743      0.00025834965789528      0.0000917301545280118      0      0
0.00025834965789528      0.000261926055326934      0.0000930515543119824      0      0
0.000261926055326934      0.000265551961701985      0.0000943962096929100      0      0
0.000265551961701985      0.00026922806238483      0.0000957646134881496      0      0
0.00026922806238483      0.000272955052227537      0.0000971572685821870      0      0
0.000272955052227537      0.000276733635701177      0.0000985746880513902      0      0
0.000276733635701177      0.000280564527028988      0.000100017395284332      0      0
0.000280564527028988      0.000284448450321376      0.000101485924098084      0      0
0.000284448450321376      0.000288386139712781      0.000102980818852525      0      0
0.000288386139712781      0.000292378339500449      0.000104502634553240      0      0
0.000292378339500449      0.000296425804285111      0.000106051936958047      0      0
0.000296425804285111      0.000300529299113624      0.000107629302668558      0      0
0.000300529299113624      0.000304689599623573      0.000109235319226177      0      0
0.000304689599623573      0.000308907492189884      0.000110870585192359      0      0
0.000308907492189884      0.000313183774073464      0.000112535710227634      0      0
0.000313183774073464      0.000317519253571897      0.000114231315163467      0      0
0.000317519253571897      0.000321914750172228      0.000115958032066321      0      0
0.000321914750172228      0.000326371094705861      0.000117716504294931      0      0
0.000326371094705861      0.000330889129505603      0.000119507386549413      0      0
0.000330889129505603      0.000335469708564879      0.000121331344910669      0      0
0.000335469708564879      0.000340113697699154      0.000123189056879521      0      0
0.000340113697699154      0.000344821974709588      0.000125081211399161      0      0
0.000344821974709588      0.000349595429548956      0.000127008508870750      0      0
0.000349595429548956      0.000354434964489868      0.000128971661166574      0      0
0.000354434964489868      0.000359341494295315      0.000130971391631068      0      0
0.000359341494295315      0.000364315946391572      0.000133008435066390      0      0
0.000364315946391572      0.000369359261043507      0.000135083537723012      0      0
0.000369359261043507      0.000374472391532301      0.000137197457273181      0      0
0.000374472391532301      0.00037965630433564      0.000139350962776172      0      0
0.00037965630433564      0.000384911979310397      0.000141544834636554      0      0
0.000384911979310397      0.000390240409877844      0.000143779864553602      0      0
0.000390240409877844      0.000395642603211426      0.000146056855462413      0      0
0.000395642603211426      0.000401119580427133      0.000148376621470162      0      0
0.000401119580427133      0.000406672376776519      0.000150739987782016      0      0
0.000406672376776519      0.000412302041842373      0.000153147790606085      0      0
0.000412302041842373      0.000418009639737117      0.000155600877084282      0      0
0.000418009639737117      0.000423796249303941      0.000158100105179829      0      0
0.000423796249303941      0.000429662964320725      0.000160646343581968      0      0
0.000429662964320725      0.000435610893706785      0.000163240471586014      0      0
0.000435610893706785      0.000441641161732474      0.000165883378999403      0      0
0.000441641161732474      0.000447754908231697      0.000168575965991906      0      0
0.000447754908231697      0.000453953288817359      0.000171319142985599      0      0
0.000453953288817359      0.000460237475099795      0.000174113830526359      0      0
0.000460237475099795      0.000466608654908228      0.000176960959143403      0      0
0.000466608654908228      0.000473068032515292      0.000179861469210835      0      0
0.000473068032515292      0.000479616828864662      0.000182816310807771      0      0
0.000479616828864662      0.000486256281801832      0.000185826443575149      0      0
0.000486256281801832      0.000492987646308097      0.000188892836569337      0      0
0.000492987646308097      0.000499812194737762      0.000192016468115310      0      0
0.000499812194737762      0.000506731217058643      0.000195198325667943      0      0
0.000506731217058643      0.0005137460210959      0.000198439405671335      0      0
0.0005137460210959      0.000520857932779231      0.000201740713383668      0      0
0.000520857932779231      0.000528068296393506      0.000205103262759539      0      0
0.000528068296393506      0.000535378474832857      0.000208528076335794      0      0
0.000535378474832857      0.000542789849858294      0.000212016185010494      0      0
0.000542789849858294      0.000550303822358882      0.000215568628032112      0      0
0.000550303822358882      0.000557921812616533      0.000219186452737698      0      0
0.000557921812616533      0.000565645260574473      0.000222870714549181      0      0
0.000565645260574473      0.00057347562610941      0.000226622476793347      0      0
0.00057347562610941      0.000581414389307485      0.000230442810575785      0      0
0.000581414389307485      0.000589463050744029      0.000234332794741769      0      0
0.000589463050744029      0.000597623131767208      0.000238293515751892      0      0
0.000597623131767208      0.000605896174785581      0.000242326067582847      0      0
0.000605896174785581      0.000614283743559644      0.000246431551664351      0      0
0.000614283743559644      0.000622787423497414      0.000250611076820031      0      0
0.000622787423497414      0.000631408821954096      0.000254865759212299      0      0
0.000631408821954096      0.000640149568535908      0.000259196722298441      0      0
0.000640149568535908      0.000649011315408104      0.000263605096800520      0      0
0.000649011315408104      0.000657995737607266      0.000268092020690309      0      0
0.000657995737607266      0.000667104533357915      0.000272658639188035      0      0
0.000667104533357915      0.00067633942439351      0.000277306104764851      0      0
0.00067633942439351      0.000685702156281888      0.000282035577143754      0      0
0.000685702156281888      0.000695194498755206      0.000286848223349035      0      0
0.000695194498755206      0.000704818246044455      0.000291745217828587      0      0
0.000704818246044455      0.000714575217218609      0.000296727742442409      0      0
0.000714575217218609      0.000724467256528451      0.000301796986455388      0      0
0.000724467256528451      0.000734496233755185      0.000306954146907135      0      0
0.000734496233755185      0.000744664044563847      0.000312200428416054      0      0
0.000744664044563847      0.000754972610861632      0.000317537043505783      0      0
0.000754972610861632      0.000765423881161163      0.000322965212687270      0      0
0.000765423881161163      0.0007760198309488      0.000328486164607749      0      0
0.0007760198309488      0.000786762463058045      0.000334101136191333      0      0
0.000786762463058045      0.00079765380804811      0.000339811373023979      0      0
0.00079765380804811      0.000808695924587738      0.000345618129156775      0      0
0.000808695924587738      0.000819890899844323      0.000351522667819226      0      0
0.000819890899844323      0.00083124084987843      0.000357526261356291      0      0
0.00083124084987843      0.000842747920043766      0.000363630191407662      0      0
0.000842747920043766      0.000854414285392693      0.000369835749415930      0      0
0.000854414285392693      0.000866242151087355      0.000376144236855485      0      0
0.000866242151087355      0.000878233752816494      0.000382556965423285      0      0
0.000878233752816494      0.000890391357218039      0.000389075257367773      0      0
0.000890391357218039      0.000902717262307538      0.000395700445857139      0      0
0.000902717262307538      0.000915213797912533      0.000402433875326903      0      0
0.000915213797912533      0.000927883326112938      0.000409276901822990      0      0
0.000927883326112938      0.000940728241687513      0.000416230893359511      0      0
0.000940728241687513      0.000953750972566528      0.000423297230293959      0      0
0.000953750972566528      0.000966953980290686      0.000430477305716285      0      0
0.000966953980290686      0.000980339760476396      0.000437772525849899      0      0
0.000980339760476396      0.000993910843287497      0.000445184310466965      0      0
0.000993910843287497      0.0010076697939135      0.000452714093323771      0      0
0.0010076697939135      0.00102161921305448      0.000460363322614901      0      0
0.00102161921305448      0.0010357617374126      0.000468133461416022      0      0
0.0010357617374126      0.00105010004019057      0.000476025988068994      0      0
0.00105010004019057      0.00106463683159689      0.000484042396567545      0      0
0.00106463683159689      0.00107937485935813      0.000492184197163557      0      0
0.00107937485935813      0.00109431690923832      0.000500452917107813      0      0
0.00109431690923832      0.00110946580556549      0.000508850100833681      0      0
0.00110946580556549      0.00112482441176555      0.000517377309974550      0      0
0.00112482441176555      0.00114039563090349      0.000526036124751138      0      0
0.00114039563090349      0.00115618240623217      0.000534828144526596      0      0
0.00115618240623217      0.00117218772174859      0.000543754986831906      0      0
0.00117218772174859      0.00118841460275796      0.000552818289876457      0      0
0.00118841460275796      0.00120486611644553      0.000562019711967240      0      0
0.00120486611644553      0.00122154537245635      0.000571360931473864      0      0
0.00122154537245635      0.00123845552348304      0.000580843649578648      0      0
0.00123845552348304      0.00125559976586171      0.000590469587389432      0      0
0.00125559976586171      0.00127298134017614      0.000600240490651984      0      0
0.00127298134017614      0.00129060353187029      0.000610158125695900      0      0
0.00129060353187029      0.00130846967186935      0.000620224284793275      0      0
0.00130846967186935      0.00132658313720929      0.000630440781985226      0      0
0.00132658313720929      0.00134494735167523      0.000640809457707932      0      0
0.00134494735167523      0.00136356578644858      0.000651332176839832      0      0
0.00136356578644858      0.00138244196076317      0.000662010829234910      0      0
0.00138244196076317      0.00140157944257044      0.000672847333127262      0      0
0.00140157944257044      0.00142098184921384      0.000683843631320391      0      0
0.00142098184921384      0.00144065284811262      0.000695001694870815      0      0
0.00144065284811262      0.00146059615745496      0.000706323524078252      0      0
0.00146059615745496      0.00148081554690089      0.000717811146002243      0      0
0.00148081554690089      0.00150131483829471      0.000729466616901617      0      0
0.00150131483829471      0.00152209790638749      0.000741292024142468      0      0
0.00152209790638749      0.00154316867956938      0.000753289484959239      0      0
0.00154316867956938      0.00156453114061223      0.000765461146413690      0      0
0.00156453114061223      0.00158618932742236      0.000777809187143120      0      0
0.00158618932742236      0.00160814733380381      0.000790335818485563      0      0
0.00160814733380381      0.00163040931023216      0.000803043284532468      0      0
0.00163040931023216      0.00165297946463904      0.000815933862195423      0      0
0.00165297946463904      0.00167586206320748      0.000829009861798296      0      0
0.00167586206320748      0.00169906143117836      0.000842273627916361      0      0
0.00169906143117836      0.00172258195366789      0.000855727540125757      0      0
0.00172258195366789      0.00174642807649655      0.000869374013595337      0      0
0.00174642807649655      0.00177060430702936      0.000883215499607245      0      0
0.00177060430702936      0.00179511521502795      0.000897254486086528      0      0
0.00179511521502795      0.00181996543351421      0.000911493498165506      0      0
0.00181996543351421      0.00184515965964614      0.000925935098774846      0      0
0.00184515965964614      0.00187070265560561      0.000940581889246603      0      0
0.00187070265560561      0.00189659924949857      0.000955436509919622      0      0
0.00189659924949857      0.00192285433626758      0.000970501640743125      0      0
0.00192285433626758      0.00194947287861711      0.000985780001876659      0      0
0.00194947287861711      0.00197645990795156      0.00100127435428467      0      0
0.00197645990795156      0.00200382052532629      0.00101698750032472      0      0
0.00200382052532629      0.00203155990241182      0.00103292228433361      0      0
0.00203155990241182      0.00205968328247135      0.00104908159322781      0      0
0.00205968328247135      0.00208819598135186      0.00106546835715076      0      0
0.00208819598135186      0.00211710338848892      0.00108208555019945      0      0
0.00211710338848892      0.00214641096792534      0.00109893619121345      0      0
0.00214641096792534      0.00217612425934403      0.00111602334449604      0      0
0.00217612425934403      0.00220624887911509      0.00113335012024324      0      0
0.00220624887911509      0.00223679052135739      0.00115091967459866      0      0
0.00223679052135739      0.00226775495901488      0.00116873520977068      0      0
0.00226775495901488      0.00229914804494778      0.00118679997511910      0      0
0.00229914804494778      0.00233097571303889      0.00120511726946695      0      0
0.00233097571303889      0.00236324397931521      0.00122369044285635      0      0
0.00236324397931521      0.00239595894308506      0.00124252289520469      0      0
0.00239595894308506      0.00242912678809096      0.00126161807329832      0      0
0.00242912678809096      0.00246275378367852      0.00128097947249476      0      0
0.00246275378367852      0.00249684628598141      0.00130061064414809      0      0
0.00249684628598141      0.00253141073912281      0.00132051519699879      0      0
0.00253141073912281      0.0025664536764335      0.00134069678731461      0      0
0.0025664536764335      0.00260198172168671      0.00136115911809372      0      0
0.00260198172168671      0.00263800159035023      0.00138190595578858      0      0
0.00263800159035023      0.00267452009085567      0.00140294112917443      0      0
0.00267452009085567      0.00271154412588544      0.00142426850793792      0      0
0.00271154412588544      0.00274908069367747      0.00144589201766949      0      0
0.00274908069367747      0.00278713688934801      0.00146781566154389      0      0
0.00278713688934801      0.00282571990623272      0.00149004348569357      0      0
0.00282571990623272      0.00286483703724639      0.00151257958412185      0      0
0.00286483703724639      0.00290449567626138      0.00153542814096839      0      0
0.00290449567626138      0.00294470331950526      0.00155859337997771      0      0
0.00294470331950526      0.0029854675669777      0.00158207957557118      0      0
0.0029854675669777      0.00302679612388701      0.00160589110323467      0      0
0.00302679612388701      0.0030686968021066      0.00163003235920098      0      0
0.0030686968021066      0.00311117752165154      0.00165450782120789      0      0
0.00311117752165154      0.0031542463121756      0.00167932205215119      0      0
0.0031542463121756      0.00319791131448903      0.00170447962728214      0      0
0.00319791131448903      0.00324218078209728      0.00172998525446736      0      0
0.00324218078209728      0.0032870630827611      0.00175584365230828      0      0
0.0032870630827611      0.00333256670007821      0.00178205963618765      0      0
0.00333256670007821      0.00337870023508683      0.00180863809839936      0      0
0.00337870023508683      0.00342547240789146      0.00183558395654463      0      0
0.00342547240789146      0.00347289205931113      0.00186290227413549      0      0
0.00347289205931113      0.00352096815255051      0.00189059808962130      0      0
0.00352096815255051      0.00356970977489406      0.00191867662378931      0      0
0.00356970977489406      0.00361912613942378      0.00194714305556228      0      0
0.00361912613942378      0.0036692265867606      0.00197600275529147      0      0
0.0036692265867606      0.00372002058682995      0.00200526105265572      0      0
0.00372002058682995      0.00377151774065175      0.00203492346997966      0      0
0.00377151774065175      0.00382372778215516      0.00206499548914587      0      0
0.00382372778215516      0.00387666058001854      0.00209548279406543      0      0
0.00387666058001854      0.00393032613953476      0.00212639101549863      0      0
0.00393032613953476      0.0039847346045024      0.00215772601103737      0      0
0.0039847346045024      0.00403989625914312      0.00218949355781408      0      0
0.00403989625914312      0.00409582153004557      0.00222169969464897      0      0
0.00409582153004557      0.00415252098813623      0.00225435035240818      0      0
0.00415252098813623      0.00421000535067748      0.00228745174304879      0      0
0.00421000535067748      0.0042682854832934      0.00232100998040886      0      0
0.0042682854832934      0.00432737240202355      0.00235503141595398      0      0
0.00432737240202355      0.00438727727540519      0.00238952240012847      0      0
0.00438727727540519      0.00444801142658443      0.00242448937669629      0      0
0.00444801142658443      0.00450958633545639      0.00245993897750805      0      0
0.00450958633545639      0.00457201364083525      0.00249587773477047      0      0
0.00457201364083525      0.00463530514265407      0.00253231252475881      0      0
0.00463530514265407      0.00469947280419532      0.00256925007394204      0      0
0.00469947280419532      0.00476452875435209      0.00260669736173247      0      0
0.00476452875435209      0.0048304852899207      0.00264466146260737      0      0
0.0048304852899207      0.00489735487792503      0.00268314937933613      0      0
0.00489735487792503      0.00496515015797302      0.00272216849742026      0      0
0.00496515015797302      0.00503388394464577      0.00276172603685430      0      0
0.00503388394464577      0.00510356922991978      0.00280182942561719      0      0
0.00510356922991978      0.00517421918562266      0.00284248632607069      0      0
0.00517421918562266      0.00524584716592283      0.00288370420296319      0      0
0.00524584716592283      0.00531846670985373      0.00292549091097544      0      0
0.00531846670985373      0.00539209154387294      0.00296785435558225      0      0
0.00539209154387294      0.00546673558445676      0.00301080232417593      0      0
0.00546673558445676      0.00554241294073067      0.00305434305891106      0      0
0.00554241294073067      0.00561913791713623      0.00309848474663212      0      0
0.00561913791713623      0.00569692501613484      0.00314323551646843      0      0
0.00569692501613484      0.00577578894094906      0.00318860397621864      0      0
0.00577578894094906      0.00585574459834172      0.00323459865648234      0      0
0.00585574459834172      0.00593680710143364      0.00328122801716543      0      0
0.00593680710143364      0.00601899177256026      0.00332850101722244      0      0
0.00601899177256026      0.00610231414616781      0.00337642660368893      0      0
0.00610231414616781      0.0061867899717497      0.00342501356415030      0      0
0.0061867899717497      0.0062724352168234      0.00347427116876118      0      0
0.0062724352168234      0.00635926606994866      0.00352420885065391      0      0
0.00635926606994866      0.00644729894378739      0.00357483577907693      0      0
0.00644729894378739      0.00653655047820597      0.00362616145932326      0      0
0.00653655047820597      0.00662703754342055      0.00367819581633357      0      0
0.00662703754342055      0.00671877724318579      0.00373094854979519      0      0
0.00671877724318579      0.00681178691802782      0.00378442936895581      0      0
0.00681178691802782      0.00690608414852187      0.00383864854135908      0      0
0.00690608414852187      0.00700168675861542      0.00389361644794655      0      0
0.00700168675861542      0.00709861281899715      0.00394934319105360      0      0
0.00709861281899715      0.00719688065051277      0.00400583915848152      0      0
0.00719688065051277      0.00729650882762788      0.00406311527845608      0      0
0.00729650882762788      0.00739751618193895      0.00412118241128910      0      0
0.00739751618193895      0.00749992180573285      0.00418005119556600      0      0
0.00749992180573285      0.00760374505559565      0.00423973267280363      0      0
0.00760374505559565      0.00770900555607137      0.00430023840206092      0      0
0.00770900555607137      0.00781572320337137      0.00436157984378496      0      0
0.00781572320337137      0.00792391816913513      0.00442376823863431      0      0
0.00792391816913513      0.00803361090424307      0.00448681521160495      0      0
0.00803361090424307      0.00814482214268214      0.00455073295817784      0      0
0.00814482214268214      0.00825757290546495      0.00461553368117680      0      0
0.00825757290546495      0.00837188450460311      0.00468122930750822      0      0
0.00837188450460311      0.0084877785471356      0.00474783198083816      0      0
0.0084877785471356      0.00860527693921294      0.00481535447325732      0      0
0.00860527693921294      0.00872440189023784      0.00488380983147423      0      0
0.00872440189023784      0.0088451759170632      0.00495321085773733      0      0
0.0088451759170632      0.00896762184824822      0.00502357026333552      0      0
0.00896762184824822      0.00909176282837339      0.00509490124234203      0      0
0.00909176282837339      0.00921762232241531      0.00516721758356590      0      0
0.00921762232241531      0.009345224120182      0.00524053316977706      0      0
0.009345224120182      0.00947459234080956      0.00531486161265641      0      0
0.00947459234080956      0.00960575143732124      0.00539021654146134      0      0
0.00960575143732124      0.0097387262012494      0.00546661213010750      0      0
0.0097387262012494      0.00987354176732169      0.00554406314631043      0      0
0.00987354176732169      0.0100102236182119      0.00562258447606119      0      0
0.0100102236182119      0.0101487975893568      0.00570219075580984      0      0
0.0101487975893568      0.0102892898738392      0.00578289657454074      0      0
0.0102892898738392      0.0104317270273393      0.00586471698258734      0      0
0.0104317270273393      0.0105761359731542      0.00594766769158735      0      0
0.0105761359731542      0.0107225440072866      0.00603176474621106      0      0
0.0107225440072866      0.0108709788036044      0.00611702406312205      0      0
0.0108709788036044      0.0110214684190717      0.00620346135696651      0      0
0.0110214684190717      0.0111740412990521      0.00629109252260529      0      0
0.0111740412990521      0.0113287262826851      0.00637993405625782      0      0
0.0113287262826851      0.0114855526083377      0.00647000308363897      0      0
0.0114855526083377      0.0116445499191305      0.00656131698502686      0      0
0.0116445499191305      0.0118057482685412      0.00665389300300479      0      0
0.0118057482685412      0.0119691781260852      0.00674774821088581      0      0
0.0119691781260852      0.0121348703830748      0.00684289985969652      0      0
0.0121348703830748      0.0123028563584581      0.00693936577661652      0      0
0.0123028563584581      0.0124731678047393      0.00703716446349311      0      0
0.0124731678047393      0.0126458369139802      0.00713631482598263      0      0
0.0126458369139802      0.0128208963238851      0.00723683577923047      0      0
0.0128208963238851      0.0129983791239701      0.00733874606086629      0      0
0.0129983791239701      0.0131783188618175      0.00744206439423474      0      0
0.0131783188618175      0.0133607495494169      0.00754680986240892      0      0
0.0133607495494169      0.0135457056695945      0.00765300220315163      0      0
0.0135457056695945      0.0137332221825303      0.00776066181342261      0      0
0.0137332221825303      0.0139233345323668      0.00786980947597942      0      0
0.0139233345323668      0.0141160786539086      0.00798046601485904      0      0
0.0141160786539086      0.0143114909794141      0.00809265212066540      0      0
0.0143114909794141      0.0145096084454827      0.00820638845643036      0      0
0.0145096084454827      0.0147104685000363      0.00832169596483323      0      0
0.0147104685000363      0.0149141091093971      0.00843859617594700      0      0
0.0149141091093971      0.0151205687654648      0.00855711132887410      0      0
0.0151205687654648      0.0153298864929916      0.00867726424588085      0      0
0.0153298864929916      0.0155421018569589      0.00879907804680638      0      0
0.0155421018569589      0.015757254970056      0.00892257587603707      0      0
0.015757254970056      0.0159753865002618      0.00904778079468355      0      0
0.0159753865002618      0.0161965376785319      0.00917471589008735      0      0
0.0161965376785319      0.0164207503065923      0.00930340453662414      0      0
0.0164207503065923      0.0166480667648403      0.00943387066925941      0      0
0.0166480667648403      0.0168785300203555      0.00956613893542575      0      0
0.0168785300203555      0.0171121836350213      0.00970023466010940      0      0
0.0171121836350213      0.0173490717737588      0.00983618365237500      0      0
0.0173490717737588      0.017589239212875      0.00997401195246202      0      0
0.017589239212875      0.0178327313485262      0.0101137456376516      0      0
0.0178327313485262      0.0180795942052988      0.0102554107703390      0      0
0.0180795942052988      0.0183298744449088      0.0103990335048329      0      0
0.0183298744449088      0.0185836193750216      0.0105446403024218      0      0
0.0185836193750216      0.0188408769581945      0.0106922581645732      0      0
0.0188408769581945      0.0191016958209418      0.0108419147941222      0      0
0.0191016958209418      0.0193661252629267      0.0109936386289546      0      0
0.0193661252629267      0.0196342152662799      0.0111474587445515      0      0
0.0196342152662799      0.0199060165050465      0.0113034046695713      0      0
0.0199060165050465      0.0201815803547652      0.0114615061858145      0      0
0.0201815803547652      0.0204609589021785      0.0116217931835828      0      0
0.0204609589021785      0.0207442049550786      0.0117842956192503      0      0
0.0207442049550786      0.0210313720522889      0.0119490435848495      0      0
0.0210313720522889      0.0213225144737837      0.0121160674632328      0      0
0.0213225144737837      0.0216176872509482      0.0122853981181512      0      0
0.0216176872509482      0.0219169461769806      0.0124570670622730      0      0
0.0219169461769806      0.0222203478174381      0.0126311065572915      0      0
0.0222203478174381      0.0225279495209286      0.0128075496233747      0      0
0.0225279495209286      0.0228398094299506      0.0129864299622028      0      0
0.0228398094299506      0.0231559864918837      0.0131677818207936      0      0
0.0231559864918837      0.0234765404701303      0.0133516398366151      0      0
0.0234765404701303      0.0238015319554124      0.0135380389059112      0      0
0.0238015319554124      0.0241310223772239      0.0137270141079197      0      0
0.0241310223772239      0.0244650740154424      0.0139186007014244      0      0
0.0244650740154424      0.0248037500121009      0.0141128341916870      0      0
0.0248037500121009      0.025147114383323      0.0143097504498608      0      0
0.025147114383323      0.0254952320314234      0.0145093858568063      0      0
0.0254952320314234      0.025848168757175      0.0147117774403311      0      0
0.025848168757175      0.0262059912722472      0.0149169629789167      0      0
0.0262059912722472      0.0265687672118152      0.0151249810542023      0      0
0.0265687672118152      0.0269365651473444      0.0153358710462913      0      0
0.0269365651473444      0.0273094545995519      0.0155496730776169      0      0
0.0273094545995519      0.0276875060515468      0.0157664279203868      0      0
0.0276875060515468      0.0280707909621536      0.0159861768880764      0      0
0.0280707909621536      0.0284593817794181      0.0162089617325544      0      0
0.0284593817794181      0.0288533519543027      0.0164348245655900      0      0
0.0288533519543027      0.0292527759545692      0.0166638078177220      0      0
0.0292527759545692      0.0296577292788545      0.0168959542401682      0      0
0.0296577292788545      0.0300682884709421      0.0171313069480244      0      0
0.0300682884709421      0.0304845311342295      0.0173699094966877      0      0
0.0304845311342295      0.0309065359463971      0.0176118059790825      0      0
0.0309065359463971      0.0313343826742795      0.0178570411292759      0      0
0.0313343826742795      0.0317681521889432      0.0181056604184322      0      0
0.0317681521889432      0.0322079264809726      0.0183577101313888      0      0
0.0322079264809726      0.0326537886759678      0.0186132374158491      0      0
0.0326537886759678      0.033105823050257      0.0188722903005710      0      0
0.033105823050257      0.033564115046826      0.0191349176832970      0      0
0.033564115046826      0.0340287512914689      0.0194011692929536      0      0
0.0340287512914689      0.0344998196091616      0.0196710956334243      0      0
0.0344998196091616      0.0349774090406628      0.0199447479177758      0      0
0.0349774090406628      0.0354616098593442      0.0202221780021462      0      0
0.0354616098593442      0.0359525135882537      0.0205034383277301      0      0
0.0359525135882537      0.0364502130174152      0.0207885818776503      0      0
0.0364502130174152      0.0369548022213675      0.0210776621533038      0      0
0.0369548022213675      0.0374663765769464      0.0213707331723183      0      0
0.0374663765769464      0.0379850327813123      0.0216678494878725      0      0
0.0379850327813123      0.0385108688702281      0.0219690662270330      0      0
0.0385108688702281      0.0390439842365898      0.0222744391441497      0      0
0.0390439842365898      0.0395844796492134      0.0225840246842990      0      0
0.0395844796492134      0.0401324572718825      0.0228978800513080      0      0
0.0401324572718825      0.0406880206826587      0.0232160632749951      0      0
0.0406880206826587      0.0412512748934598      0.0235386332728304      0      0
0.0412512748934598      0.0418223263699098      0.0238656499021415      0      0
0.0418223263699098      0.0424012830514618      0.0241971740001389      0      0
0.0424012830514618      0.0429882543718015      0.0245332674102721      0      0
0.0429882543718015      0.0435833512795317      0.0248739929946488      0      0
0.0435833512795317      0.0441866862591436      0.0252194146333425      0      0
0.0441866862591436      0.0447983733522791      0.0255695972123273      0      0
0.0447983733522791      0.0454185281792862      0.0259246066024445      0      0
0.0454185281792862      0.0460472679610735      0.0262845096322297      0      0
0.0460472679610735      0.0466847115412677      0.0266493740575953      0      0
0.0466847115412677      0.0473309794086762      0.0270192685313069      0      0
0.0473309794086762      0.047986193720063      0.0273942625749404      0      0
0.047986193720063      0.0486504783232378      0.0277744265556099      0      0
0.0486504783232378      0.0493239587804657      0.0281598316692568      0      0
0.0493239587804657      0.0500067623922011      0.0285505499317380      0      0
0.0500067623922011      0.0506990182211494      0.0289466541783841      0      0
0.0506990182211494      0.0514008571166629      0.0293482180721636      0      0
0.0514008571166629      0.0521124117394733      0.0297553161201011      0      0
0.0521124117394733      0.0528338165867671      0.0301680236971921      0      0
0.0528338165867671      0.0535652080176086      0.0305864170767369      0      0
0.0535652080176086      0.0543067242787134      0.0310105734657956      0      0
0.0543067242787134      0.0550585055305805      0.0314405710443325      0      0
0.0550585055305805      0.0558206938739848      0.0318764890065830      0      0
0.0558206938739848      0.0565934333768373      0.0323184076032089      0      0
0.0565934333768373      0.0573768701014157      0.0327664081829148      0      0
0.0573768701014157      0.0581711521319738      0.0332205732323495      0      0
0.0581711521319738      0.0589764296027321      0.0336809864133104      0      0
0.0589764296027321      0.0597928547262553      0.0341477325964781      0      0
0.0597928547262553      0.0606205818222245      0.0346208978911342      0      0
0.0606205818222245      0.0614597673466051      0.0351005696705333      0      0
0.0614597673466051      0.0623105699212211      0.0355868365928091      0      0
0.0623105699212211      0.0631731503637371      0.0360797886174825      0      0
0.0631731503637371      0.0640476717180559      0.0365795170178037      0      0
0.0640476717180559      0.064934299285137      0.0370861143892975      0      0
0.064934299285137      0.065833200654241      0.0375996746549830      0      0
0.065833200654241      0.0667445457346082      0.0381202930678200      0      0
0.0667445457346082      0.0676685067875737      0.0386480662109750      0      0
0.0676685067875737      0.0686052584591283      0.0391830919965263      0      0
0.0686052584591283      0.0695549778129301      0.0397254696632182      0      0
0.0695549778129301      0.0705178443637725      0.0402752997738544      0      0
0.0705178443637725      0.071494040111516      0.0408326842128793      0      0
0.071494040111516      0.0724837495754901      0.0413977261846393      0      0
0.0724837495754901      0.07348715982937      0.0419705302127581      0      0
0.07348715982937      0.0745044605365374      0.0425512021409864      0      0
0.0745044605365374      0.0755358439859309      0.0431398491358163      0      0
0.0755358439859309      0.0765815051283916      0.0437365796910806      0      0
0.0765815051283916      0.0776416416135129      0.0443415036346818      0      0
0.0776416416135129      0.0787164538269999      0.0449547321375353      0      0
0.0787164538269999      0.0798061449285455      0.0455763777247464      0      0
0.0798061449285455      0.0809109208902321      0.0462065542889879      0      0
0.0809109208902321      0.0820309905354643      0.0468453771059982      0      0
0.0820309905354643      0.0831665655784396      0.0474929628520777      0      0
0.0831665655784396      0.0843178606641673      0.0481494296234322      0      0
0.0843178606641673      0.0854850934090396      0.0488148969571841      0      0
0.0854850934090396      0.0866684844419658      0.0494894858538550      0      0
0.0866684844419658      0.087868257446075      0.0501733188011123      0      0
0.087868257446075      0.0890846392009967      0.0508665197985658      0      0
0.0890846392009967      0.0903178596257262      0.0515692143834005      0      0
0.0903178596257262      0.0915681518220832      0.0522815296566341      0      0
0.0915681518220832      0.0928357521187732      0.0530035943097974      0      0
0.0928357521187732      0.0941209001160578      0.0537355386518454      0      0
0.0941209001160578      0.0954238387310435      0.0544774946361189      0      0
0.0954238387310435      0.0967448142435972      0.0552295958871932      0      0
0.0967448142435972      0.0980840763428988      0.0559919777274644      0      0
0.0980840763428988      0.0994418781746361      0.0567647772033416      0      0
0.0994418781746361      0.100818476388855      0.0575481331109277      0      0
0.100818476388855      0.10221413118847      0.0583421860210915      0      0
0.10221413118847      0.103629106378448      0.0591470783038448      0      0
0.103629106378448      0.105063669415674      0.0599629541519566      0      0
0.105063669415674      0.106518091459502      0.0607899596037487      0      0
0.106518091459502      0.107992647423013      0.0616282425650295      0      0
0.107992647423013      0.109487616024976      0.0624779528301345      0      0
0.109487616024976      0.111003279842531      0.0633392421020501      0      0
0.111003279842531      0.112539925364605      0.0642122640116093      0      0
0.112539925364605      0.114097843046059      0.0650971741357495      0      0
0.114097843046059      0.115677327362591      0.0659941300148322      0      0
0.115677327362591      0.117278676866402      0.0669032911690279      0      0
0.117278676866402      0.118902194242619      0.0678248191137685      0      0
0.118902194242619      0.120548186366517      0.0687588773742776      0      0
0.120548186366517      0.122216964361519      0.0697056314991822      0      0
0.122216964361519      0.123908843658004      0.0706652490732149      0      0
0.123908843658004      0.125624144052934      0.0716378997290099      0      0
0.125624144052934      0.127363189770296      0.0726237551579940      0      0
0.127363189770296      0.12912630952239      0.0736229891203744      0      0
0.12912630952239      0.130913836571959      0.0746357774542137      0      0
0.130913836571959      0.132726108795187      0.0756622980835862      0      0
0.132726108795187      0.134563468745557      0.0767027310257963      0      0
0.134563468745557      0.136426263718606      0.0777572583976409      0      0
0.136426263718606      0.138314845817565      0.0788260644206860      0      0
0.138314845817565      0.140229572019921      0.0799093354255244      0      0
0.140229572019921      0.142170804244882      0.0810072598549731      0      0
0.142170804244882      0.144138909421796      0.0821200282661615      0      0
0.144138909421796      0.146134259559502      0.0832478333314536      0      0
0.146134259559502      0.148157231816648      0.0843908698381408      0      0
0.148157231816648      0.150208208572982      0.0855493346868314      0      0
0.150208208572982      0.152287577501628      0.0867234268884558      0      0
0.152287577501628      0.154395731642364      0.0879133475597976      0      0
0.154395731642364      0.156533069475914      0.0891192999174494      0      0
0.156533069475914      0.158699994999266      0.0903414892700859      0      0
0.158699994999266      0.16089691780204      0.0915801230089343      0      0
0.16089691780204      0.163124253143903      0.0928354105963116      0      0
0.163124253143903      0.165382422033063      0.0941075635520904      0      0
0.165382422033063      0.16767185130585      0.0953967954379393      0      0
0.16767185130585      0.16999297370739      0.0967033218391766      0      0
0.16999297370739      0.172346227973408      0.0980273603440596      0      0
0.172346227973408      0.174732058913154      0.0993691305203220      0      0
0.174732058913154      0.177150917493482      0.100728853888756      0      0
0.177150917493482      0.179603260924088      0.102106753893621      0      0
0.179603260924088      0.182089552743936      0.103503055869652      0      0
0.182089552743936      0.184610262908873      0.104917987005404      0      0
0.184610262908873      0.187165867880458      0.106351776302693      0      0
0.187165867880458      0.189756850716024      0.107804654531813      0      0
0.189756850716024      0.192383701159985      0.109276854182257      0      0
0.192383701159985      0.195046915736409      0.110768609408600      0      0
0.195046915736409      0.197746997842864      0.112280155971196      0      0
0.197746997842864      0.200484457845576      0.113811731171322      0      0
0.200484457845576      0.203259813175894      0.115363573780366      0      0
0.203259813175894      0.206073588428097      0.116935923962640      0      0
0.206073588428097      0.208926315458549      0.118529023191347      0      0
0.208926315458549      0.211818533486235      0.120143114157236      0      0
0.211818533486235      0.214750789194674      0.121778440669404      0      0
0.214750789194674      0.217723636835266      0.123435247547685      0      0
0.217723636835266      0.220737638332042      0.125113780506048      0      0
0.220737638332042      0.22379336338789      0.126814286026326      0      0
0.22379336338789      0.226891389592229      0.128537011221623      0      0
0.226891389592229      0.230032302530194      0.130282203688621      0      0
0.230032302530194      0.233216695893316      0.132050111348031      0      0
0.233216695893316      0.236445171591743      0.133840982272300      0      0
0.236445171591743      0.239718339868012      0.135655064499679      0      0
0.239718339868012      0.243036819412397      0.137492605833657      0      0
0.243036819412397      0.246401237479853      0.139353853626703      0      0
0.246401237479853      0.249812230008578      0.141239054547174      0      0
0.249812230008578      0.253270441740218      0.143148454328164      0      0
0.253270441740218      0.256776526341734      0.145082297496965      0      0
0.256776526341734      0.260331146528961      0.147040827083718      0      0
0.260331146528961      0.263934974191869      0.149024284307726      0      0
0.263934974191869      0.267588690521566      0.151032908239751      0      0
0.267588690521566      0.271292986139054      0.153066935438527      0      0
0.271292986139054      0.275048561225772      0.155126599559541      0      0
0.275048561225772      0.27885612565594      0.157212130934007      0      0
0.27885612565594      0.282716399130741      0.159323756115764      0      0
0.282716399130741      0.286630111314356      0.161461697393675      0      0
0.286630111314356      0.290598001971889      0.163626172266862      0      0
0.290598001971889      0.294620821109189      0.165817392879939      0      0
0.294620821109189      0.298699329114623      0.168035565415130      0      0
0.298699329114623      0.302834296902796      0.170280889437917      0      0
0.302834296902796      0.307026506060274      0.172553557192573      0      0
0.307026506060274      0.311276748993318      0.174853752843620      0      0
0.311276748993318      0.315585829077662      0.177181651658920      0      0
0.315585829077662      0.319954560810364      0.179537419129713      0      0
0.319954560810364      0.324383769963767      0.181921210022542      0      0
0.324383769963767      0.32887429374158      0.184333167357509      0      0
0.32887429374158      0.33342698093713      0.186773421306856      0      0
0.33342698093713      0.338042692093795      0.189242088007294      0      0
0.338042692093795      0.342722299667666      0.191739268278909      0      0
0.342722299667666      0.347466688192458      0.194265046242842      0      0
0.347466688192458      0.352276754446699      0.196819487829179      0      0
0.352276754446699      0.357153407623246      0.199402639165709      0      0
0.357153407623246      0.362097569501131      0.202014524837333      0      0
0.362097569501131      0.367110174619799      0.204655146004910      0      0
0.367110174619799      0.372192170455755      0.207324478371265      0      0
0.372192170455755      0.37734451760165      0.210022469980884      0      0
0.37734451760165      0.382568189947856      0.212749038838489      0      0
0.382568189947856      0.387864174866547      0.215504070330228      0      0
0.387864174866547      0.393233473398329      0.218287414429569      0      0
0.393233473398329      0.398677100441459      0.221098882668174      0      0
0.398677100441459      0.40419608494368      0.223938244849985      0      0
0.40419608494368      0.409791470096709      0.226805225484535      0      0
0.409791470096709      0.41546431353342      0.229699499912902      0      0
0.41546431353342      0.421215687527758      0.232620690096969      0      0
0.421215687527758      0.427046679197417      0.235568360039426      0      0
0.427046679197417      0.43295839070933      0.238542010798438      0      0
0.43295839070933      0.438951939487993      0.241541075056883      0      0
0.438951939487993      0.445028458426682      0.244564911201586      0      0
0.445028458426682      0.451189096101594      0.247612796862894      0      0
0.451189096101594      0.457435016988945      0.250683921859235      0      0
0.457435016988945      0.463767401685081      0.253777380484808      0      0
0.463767401685081      0.470187447129631      0.256892163071243      0      0
0.470187447129631      0.476696366831751      0.260027146745718      0      0
0.476696366831751      0.483295391099501      0.263181085298569      0      0
0.483295391099501      0.489985767272398      0.266352598062621      0      0
0.489985767272398      0.496768759957182      0.269540157694122      0      0
0.496768759957182      0.503645651266856      0.272742076731077      0      0
0.503645651266856      0.510617741063022      0.275956492788528      0      0
0.510617741063022      0.517686347201588      0.279181352231724      0      0
0.517686347201588      0.524852805781861      0.282414392146627      0      0
0.524852805781861      0.532118471399099      0.285653120402352      0      0
0.532118471399099      0.539484717400551      0.288894793571329      0      0
0.539484717400551      0.546952936145049      0.292136392439541      0      0
0.546952936145049      0.554524539266187      0.295374594800091      0      0
0.554524539266187      0.56220095793915      0.298605745177769      0      0
0.56220095793915      0.569983643151229      0.301825821078664      0      0
0.569983643151229      0.577874065976087      0.305030395295836      0      0
0.577874065976087      0.585873717851818      0.308214593727502      0      0
0.585873717851818      0.59398411086286      0.311373048075809      0      0
0.59398411086286      0.602206778025804      0.314499842688983      0      0
0.602206778025804      0.610543273579166      0.317588454683741      0      0
0.610543273579166      0.618995173277162      0.320631686333654      0      0
0.618995173277162      0.62756407468756      0.323621588526608      0      0
0.62756407468756      0.636251597493652      0.326549373873205      0      0
0.636251597493652      0.645059383800396      0.329405317778059      0      0
0.645059383800396      0.653989098444817      0.332178645455095      0      0
0.653989098444817      0.663042429310678      0.334857402459879      0      0
0.663042429310678      0.672221087647534      0.337428305805585      0      0
0.672221087647534      0.681526808394186      0.339876572096325      0      0
0.681526808394186      0.690961350506615      0.342185718315175      0      0
0.690961350506615      0.70052649729046      0.344337329894098      0      0
0.70052649729046      0.710224056738094      0.346310789401229      0      0
0.710224056738094      0.720055861870372      0.348082957514420      0      0
0.720055861870372      0.730023771083106      0.349627795778976      0      0
0.730023771083106      0.740129668498331      0.350915917790231      0      0
0.740129668498331      0.750375464320448      0.351914051638525      0      0
0.750375464320448      0.76076309519728      0.352584391330376      0      0
0.76076309519728      0.771294524586143      0.352883807904107      0      0
0.771294524586143      0.781971743124969      0.352762881267716      0      0
0.781971743124969      0.792796769008581      0.352164700147261      0      0
0.792796769008581      0.803771648370161      0.351023357995645      0      0
0.803771648370161      0.814898455668016      0.349262044172233      0      0
0.814898455668016      0.826179294077686      0.346790587100726      0      0
0.826179294077686      0.837616295889483      0.343502240946631      0      0
0.837616295889483      0.849211622911536      0.339269404893666      0      0
0.849211622911536      0.860967466878409      0.333937797861440      0      0
0.860967466878409      0.872886049865385      0.327318331890856      0      0
0.872886049865385      0.884969624708479      0.319175436941934      0      0
0.884969624708479      0.897220475430265      0.309209685830740      0      0
0.897220475430265      0.909640917671599      0.297030799959106      0      0
0.909640917671599      0.922233299129318      0.282113397983100      0      0
0.922233299129318      0.935      0.263719280999471      0      0
# END HISTO1D SudakovggExpOutputsN2LLNor32
# BEGIN HISTO1D SudakovggExpOutputsN2LLNor33
PlotOrder=9
LineColor=orange
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\widetilde{\mathbf{V}}^{-1}_{h,\mathrm{exp}}\mathbf{V}_{h}\Right]_{(3,3)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.999047298404973      0      0
0.00000101384324431002      0.00000102787812403307      0.999034057738350      0      0
0.00000102787812403307      0.00000104210729202498      0.999020632335698      0      0
0.00000104210729202498      0.00000105653343786574      0.999007019599998      0      0
0.00000105653343786574      0.00000107115928836782      0.998993216897200      0      0
0.00000107115928836782      0.00000108598760809164      0.998979221555674      0      0
0.00000108598760809164      0.00000110102119986811      0.998965030865665      0      0
0.00000110102119986811      0.00000111626290532839      0.998950642078734      0      0
0.00000111626290532839      0.00000113171560544106      0.998936052407187      0      0
0.00000113171560544106      0.00000114738222105665      0.998921259023506      0      0
0.00000114738222105665      0.00000116326571345971      0.998906259059758      0      0
0.00000116326571345971      0.0000011793690849286      0.998891049607003      0      0
0.0000011793690849286      0.00000119569537930295      0.998875627714694      0      0
0.00000119569537930295      0.000001212247682559      0.998859990390063      0      0
0.000001212247682559      0.00000122902912339292      0.998844134597499      0      0
0.00000122902912339292      0.00000124604287381218      0.998828057257918      0      0
0.00000124604287381218      0.00000126329214973512      0.998811755248120      0      0
0.00000126329214973512      0.00000128078021159884      0.998795225400145      0      0
0.00000128078021159884      0.00000129851036497544      0.998778464500604      0      0
0.00000129851036497544      0.00000131648596119688      0.998761469290013      0      0
0.00000131648596119688      0.00000133471039798844      0.998744236462112      0      0
0.00000133471039798844      0.00000135318712011092      0.998726762663169      0      0
0.00000135318712011092      0.00000137191962001179      0.998709044491282      0      0
0.00000137191962001179      0.00000139091143848532      0.998691078495666      0      0
0.00000139091143848532      0.00000141016616534188      0.998672861175924      0      0
0.00000141016616534188      0.00000142968744008643      0.998654388981313      0      0
0.00000142968744008643      0.00000144947895260651      0.998635658310001      0      0
0.00000144947895260651      0.00000146954444386967      0.998616665508300      0      0
0.00000146954444386967      0.00000148988770663059      0.998597406869904      0      0
0.00000148988770663059      0.00000151051258614798      0.998577878635100      0      0
0.00000151051258614798      0.00000153142298091138      0.998558076989976      0      0
0.00000153142298091138      0.00000155262284337812      0.998537998065611      0      0
0.00000155262284337812      0.00000157411618072032      0.998517637937259      0      0
0.00000157411618072032      0.00000159590705558239      0.998496992623514      0      0
0.00000159590705558239      0.0000016179995868489      0.998476058085460      0      0
0.0000016179995868489      0.00000164039795042316      0.998454830225821      0      0
0.00000164039795042316      0.00000166310638001652      0.998433304888078      0      0
0.00000166310638001652      0.00000168612916794864      0.998411477855590      0      0
0.00000168612916794864      0.00000170947066595881      0.998389344850690      0      0
0.00000170947066595881      0.00000173313528602849      0.998366901533771      0      0
0.00000173313528602849      0.00000175712750121529      0.998344143502358      0      0
0.00000175712750121529      0.00000178145184649847      0.998321066290162      0      0
0.00000178145184649847      0.00000180611291963609      0.998297665366123      0      0
0.00000180611291963609      0.00000183111538203409      0.998273936133435      0      0
0.00000183111538203409      0.00000185646395962742      0.998249873928561      0      0
0.00000185646395962742      0.00000188216344377329      0.998225474020219      0      0
0.00000188216344377329      0.00000190821869215684      0.998200731608370      0      0
0.00000190821869215684      0.00000193463462970931      0.998175641823178      0      0
0.00000193463462970931      0.000001961416249539      0.998150199723954      0      0
0.000001961416249539      0.00000198856861387501      0.998124400298088      0      0
0.00000198856861387501      0.00000201609685502412      0.998098238459961      0      0
0.00000201609685502412      0.00000204400617634088      0.998071709049841      0      0
0.00000204400617634088      0.00000207230185321116      0.998044806832760      0      0
0.00000207230185321116      0.00000210098923404927      0.998017526497372      0      0
0.00000210098923404927      0.00000213007374130893      0.997989862654798      0      0
0.00000213007374130893      0.00000215956087250823      0.997961809837448      0      0
0.00000215956087250823      0.00000218945620126872      0.997933362497821      0      0
0.00000218945620126872      0.00000221976537836897      0.997904515007298      0      0
0.00000221976537836897      0.00000225049413281266      0.997875261654898      0      0
0.00000225049413281266      0.00000228164827291145      0.997845596646032      0      0
0.00000228164827291145      0.0000023132336873829      0.997815514101225      0      0
0.0000023132336873829      0.0000023452563464635      0.997785008054820      0      0
0.0000023452563464635      0.00000237772230303722      0.997754072453665      0      0
0.00000237772230303722      0.00000241063769377955      0.997722701155775      0      0
0.00000241063769377955      0.00000244400874031748      0.997690887928973      0      0
0.00000244400874031748      0.00000247784175040552      0.997658626449510      0      0
0.00000247784175040552      0.00000251214311911795      0.997625910300666      0      0
0.00000251214311911795      0.00000254691933005764      0.997592732971318      0      0
0.00000254691933005764      0.00000258217695658154      0.997559087854498      0      0
0.00000258217695658154      0.0000026179226630432      0.997524968245919      0      0
0.0000026179226630432      0.00000265416320605244      0.997490367342483      0      0
0.00000265416320605244      0.00000269090543575249      0.997455278240755      0      0
0.00000269090543575249      0.00000272815629711478      0.997419693935426      0      0
0.00000272815629711478      0.00000276592283125165      0.997383607317741      0      0
0.00000276592283125165      0.00000280421217674733      0.997347011173905      0      0
0.00000280421217674733      0.00000284303157100718      0.997309898183464      0      0
0.00000284303157100718      0.00000288238835162573      0.997272260917658      0      0
0.00000288238835162573      0.00000292228995777364      0.997234091837746      0      0
0.00000292228995777364      0.00000296274393160382      0.997195383293314      0      0
0.00000296274393160382      0.00000300375791967704      0.997156127520535      0      0
0.00000300375791967704      0.00000304533967440728      0.997116316640427      0      0
0.00000304533967440728      0.0000030874970555271      0.997075942657059      0      0
0.0000030874970555271      0.00000313023803157323      0.997034997455741      0      0
0.00000313023803157323      0.00000317357068139281      0.996993472801187      0      0
0.00000317357068139281      0.00000321750319567045      0.996951360335634      0      0
0.00000321750319567045      0.00000326204387847638      0.996908651576948      0      0
0.00000326204387847638      0.00000330720114883614      0.996865337916686      0      0
0.00000330720114883614      0.00000335298354232185      0.996821410618133      0      0
0.00000335298354232185      0.00000339939971266569      0.996776860814304      0      0
0.00000339939971266569      0.00000344645843339553      0.996731679505920      0      0
0.00000344645843339553      0.00000349416859949336      0.996685857559342      0      0
0.00000349416859949336      0.00000354253922907654      0.996639385704478      0      0
0.00000354253922907654      0.00000359157946510248      0.996592254532654      0      0
0.00000359157946510248      0.00000364129857709674      0.996544454494451      0      0
0.00000364129857709674      0.00000369170596290522      0.996495975897508      0      0
0.00000369170596290522      0.00000374281115047047      0.996446808904288      0      0
0.00000374281115047047      0.0000037946237996327      0.996396943529807      0      0
0.0000037946237996327      0.00000384715370395563      0.996346369639329      0      0
0.00000384715370395563      0.00000390041079257769      0.996295076946025      0      0
0.00000390041079257769      0.00000395440513208878      0.996243055008588      0      0
0.00000395440513208878      0.00000400914692843308      0.996190293228817      0      0
0.00000400914692843308      0.00000406464652883815      0.996136780849156      0      0
0.00000406464652883815      0.00000412091442377072      0.996082506950199      0      0
0.00000412091442377072      0.00000417796124891967      0.996027460448154      0      0
0.00000417796124891967      0.00000423579778720626      0.995971630092260      0      0
0.00000423579778720626      0.0000042944349708224      0.995915004462170      0      0
0.0000042944349708224      0.00000435388388329698      0.995857571965293      0      0
0.00000435388388329698      0.00000441415576159092      0.995799320834086      0      0
0.00000441415576159092      0.0000044752619982211      0.995740239123311      0      0
0.0000044752619982211      0.00000453721414341383      0.995680314707243      0      0
0.00000453721414341383      0.00000460002390728798      0.995619535276836      0      0
0.00000460002390728798      0.0000046637031620685      0.995557888336847      0      0
0.0000046637031620685      0.00000472826394433043      0.995495361202908      0      0
0.00000472826394433043      0.00000479371845727405      0.995431940998559      0      0
0.00000479371845727405      0.00000486007907303155      0.995367614652228      0      0
0.00000486007907303155      0.00000492735833500554      0.995302368894172      0      0
0.00000492735833500554      0.00000499556896024003      0.995236190253358      0      0
0.00000499556896024003      0.00000506472384182418      0.995169065054312      0      0
0.00000506472384182418      0.00000513483605132934      0.995100979413902      0      0
0.00000513483605132934      0.00000520591884127979      0.995031919238085      0      0
0.00000520591884127979      0.00000527798564765776      0.994961870218594      0      0
0.00000527798564765776      0.00000535105009244307      0.994890817829583      0      0
0.00000535105009244307      0.00000542512598618791      0.994818747324213      0      0
0.00000542512598618791      0.00000550022733062734      0.994745643731190      0      0
0.00000550022733062734      0.00000557636832132587      0.994671491851252      0      0
0.00000557636832132587      0.00000565356335036064      0.994596276253598      0      0
0.00000565356335036064      0.00000573182700904185      0.994519981272270      0      0
0.00000573182700904185      0.00000581117409067079      0.994442591002476      0      0
0.00000581117409067079      0.000005891619593336      0.994364089296857      0      0
0.000005891619593336      0.00000597317872274825      0.994284459761708      0      0
0.00000597317872274825      0.00000605586689511467      0.994203685753135      0      0
0.00000605586689511467      0.0000061396997400527      0.994121750373154      0      0
0.0000061396997400527      0.00000622469310354442      0.994038636465747      0      0
0.00000622469310354442      0.00000631086305093168      0.993954326612844      0      0
0.00000631086305093168      0.0000063982258699528      0.993868803130262      0      0
0.0000063982258699528      0.00000648679807382125      0.993782048063575      0      0
0.00000648679807382125      0.00000657659640434692      0.993694043183939      0      0
0.00000657659640434692      0.00000666763783510069      0.993604769983843      0      0
0.00000666763783510069      0.00000675993957462272      0.993514209672816      0      0
0.00000675993957462272      0.0000068535190696752      0.993422343173066      0      0
0.0000068535190696752      0.00000694839400854009      0.993329151115065      0      0
0.00000694839400854009      0.00000704458232436258      0.993234613833070      0      0
0.00000704458232436258      0.00000714210219854078      0.993138711360591      0      0
0.00000714210219854078      0.00000724097206416231      0.993041423425793      0      0
0.00000724097206416231      0.00000734121060948854      0.992942729446845      0      0
0.00000734121060948854      0.000007442836781487      0.992842608527203      0      0
0.000007442836781487      0.00000754586978941272      0.992741039450843      0      0
0.00000754586978941272      0.00000765032910843916      0.992638000677420      0      0
0.00000765032910843916      0.00000775623448333934      0.992533470337387      0      0
0.00000775623448333934      0.00000786360593221801      0.992427426227037      0      0
0.00000786360593221801      0.00000797246375029542      0.992319845803501      0      0
0.00000797246375029542      0.00000808282851374354      0.992210706179680      0      0
0.00000808282851374354      0.00000819472108357529      0.992099984119119      0      0
0.00000819472108357529      0.00000830816260958769      0.991987656030832      0      0
0.00000830816260958769      0.00000842317453435958      0.991873697964061      0      0
0.00000842317453435958      0.00000853977859730466      0.991758085602987      0      0
0.00000853977859730466      0.00000865799683878063      0.991640794261383      0      0
0.00000865799683878063      0.00000877785160425524      0.991521798877213      0      0
0.00000877785160425524      0.00000889936554853005      0.991401074007181      0      0
0.00000889936554853005      0.00000902256164002253      0.991278593821226      0      0
0.00000902256164002253      0.00000914746316510757      0.991154332096971      0      0
0.00000914746316510757      0.00000927409373251906      0.991028262214116      0      0
0.00000927409373251906      0.00000940247727781235      0.990900357148795      0      0
0.00000940247727781235      0.00000953263806788851      0.990770589467879      0      0
0.00000953263806788851      0.00000966460070558129      0.990638931323239      0      0
0.00000966460070558129      0.00000979839013430744      0.990505354445968      0      0
0.00000979839013430744      0.00000993403164278155      0.990369830140566      0      0
0.00000993403164278155      0.000010071550869796      0.990232329279084      0      0
0.000010071550869796      0.0000102109738090674      0.990092822295240      0      0
0.0000102109738090674      0.0000103523268141496      0.989951279178500      0      0
0.0000103523268141496      0.000010495636603415      0.989807669468133      0      0
0.000010495636603415      0.0000106409302651053      0.989661962247241      0      0
0.0000106409302651053      0.000010788235262451      0.989514126136770      0      0
0.000010788235262451      0.0000109375794388631      0.989364129289499      0      0
0.0000109375794388631      0.0000110889910231955      0.989211939384025      0      0
0.0000110889910231955      0.0000112424986350812      0.989057523618728      0      0
0.0000112424986350812      0.0000113981312903417      0.988900848705739      0      0
0.0000113981312903417      0.0000115559184064716      0.988741880864910      0      0
0.0000115559184064716      0.000011715889808199      0.988580585817785      0      0
0.000011715889808199      0.0000118780757331232      0.988416928781583      0      0
0.0000118780757331232      0.0000120425068374297      0.988250874463207      0      0
0.0000120425068374297      0.0000122092142016854      0.988082387053263      0      0
0.0000122092142016854      0.0000123782293367127      0.987911430220121      0      0
0.0000123782293367127      0.0000125495841895462      0.987737967104010      0      0
0.0000125495841895462      0.0000127233111494713      0.987561960311155      0      0
0.0000127233111494713      0.0000128994430541458      0.987383371907969      0      0
0.0000128994430541458      0.0000130780131958075      0.987202163415312      0      0
0.0000130780131958075      0.0000132590553275668      0.987018295802809      0      0
0.0000132590553275668      0.0000134426036697863      0.986831729483256      0      0
0.0000134426036697863      0.00001362869291655      0.986642424307114      0      0
0.00001362869291655      0.00001381735824222      0.986450339557099      0      0
0.00001381735824222      0.0000140086353080861      0.986255433942892      0      0
0.0000140086353080861      0.0000142025602691059      0.986057665595955      0      0
0.0000142025602691059      0.0000143991697807389      0.985856992064503      0      0
0.0000143991697807389      0.0000145985010058751      0.985653370308604      0      0
0.0000145985010058751      0.0000148005916218595      0.985446756695452      0      0
0.0000148005916218595      0.0000150054798276138      0.985237106994810      0      0
0.0000150054798276138      0.0000152132043508565      0.985024376374647      0      0
0.0000152132043508565      0.0000154238044554237      0.984808519396973      0      0
0.0000154238044554237      0.0000156373199486901      0.984589490013907      0      0
0.0000156373199486901      0.0000158537911890937      0.984367241563974      0      0
0.0000158537911890937      0.0000160732590937644      0.984141726768665      0      0
0.0000160732590937644      0.0000162957651462576      0.983912897729276      0      0
0.0000162957651462576      0.000016521351404396      0.983680705924034      0      0
0.000016521351404396      0.0000167500605082187      0.983445102205552      0      0
0.0000167500605082187      0.0000169819356880416      0.983206036798609      0      0
0.0000169819356880416      0.0000172170207726282      0.982963459298307      0      0
0.0000172170207726282      0.0000174553601974744      0.982717318668599      0      0
0.0000174553601974744      0.0000176969990132074      0.982467563241236      0      0
0.0000176969990132074      0.0000179419828941014      0.982214140715149      0      0
0.0000179419828941014      0.0000181903581467107      0.981956998156289      0      0
0.0000181903581467107      0.0000184421717186223      0.981696081997964      0      0
0.0000184421717186223      0.0000186974712073306      0.981431338041698      0      0
0.0000186974712073306      0.0000189563048692332      0.981162711458631      0      0
0.0000189563048692332      0.0000192187216287532      0.980890146791518      0      0
0.0000192187216287532      0.0000194847710875863      0.980613587957331      0      0
0.0000194847710875863      0.0000197545035340766      0.980332978250521      0      0
0.0000197545035340766      0.000020027969952722      0.980048260346964      0      0
0.000020027969952722      0.0000203052220338112      0.979759376308632      0      0
0.0000203052220338112      0.0000205863121831945      0.979466267589029      0      0
0.0000205863121831945      0.0000208712935321888      0.979168875039429      0      0
0.0000208712935321888      0.000021160219947621      0.978867138915963      0      0
0.000021160219947621      0.0000214531460420097      0.978560998887591      0      0
0.0000214531460420097      0.0000217501271838877      0.978250394045010      0      0
0.0000217501271838877      0.0000220512195082683      0.977935262910547      0      0
0.0000220512195082683      0.0000223564799272551      0.977615543449075      0      0
0.0000223564799272551      0.0000226659661408002      0.977291173080005      0      0
0.0000226659661408002      0.0000229797366476099      0.976962088690420      0      0
0.0000229797366476099      0.0000232978507562027      0.976628226649382      0      0
0.0000232978507562027      0.0000236203685961192      0.976289522823475      0      0
0.0000236203685961192      0.000023947351129288      0.975945912593653      0      0
0.000023947351129288      0.0000242788601615485      0.975597330873432      0      0
0.0000242788601615485      0.0000246149583543337      0.975243712128494      0      0
0.0000246149583543337      0.0000249557092365137      0.974884990397769      0      0
0.0000249557092365137      0.0000253011772164045      0.974521099316051      0      0
0.0000253011772164045      0.0000256514275939423      0.974151972138218      0      0
0.0000256514275939423      0.0000260065265730261      0.973777541765116      0      0
0.0000260065265730261      0.0000263665412740315      0.973397740771181      0      0
0.0000263665412740315      0.0000267315397464981      0.973012501433871      0      0
0.0000267315397464981      0.0000271015909819919      0.972621755764965      0      0
0.0000271015909819919      0.0000274767649271459      0.972225435543820      0      0
0.0000274767649271459      0.0000278571324968813      0.971823472352650      0      0
0.0000278571324968813      0.0000282427655878122      0.971415797613894      0      0
0.0000282427655878122      0.0000286337370918349      0.971002342629776      0      0
0.0000286337370918349      0.0000290301209099061      0.970583038624097      0      0
0.0000290301209099061      0.0000294319919660113      0.970157816786377      0      0
0.0000294319919660113      0.0000298394262213274      0.969726608318393      0      0
0.0000298394262213274      0.00003025250068858      0.969289344483217      0      0
0.00003025250068858      0.000030671293446601      0.968845956656819      0      0
0.000030671293446601      0.0000310958836550867      0.968396376382328      0      0
0.0000310958836550867      0.00003152635156956      0.967940535427023      0      0
0.00003152635156956      0.000031962778556541      0.967478365842147      0      0
0.000031962778556541      0.0000324052471089262      0.967009800025605      0      0
0.0000324052471089262      0.0000328538408615817      0.966534770787657      0      0
0.0000328538408615817      0.000033308644607151      0.966053211419660      0      0
0.000033308644607151      0.0000337697443120835      0.965565055765946      0      0
0.0000337697443120835      0.0000342372271328825      0.965070238298928      0      0
0.0000342372271328825      0.0000347111814325807      0.964568694197488      0      0
0.0000347111814325807      0.0000351916967974413      0.964060359428740      0      0
0.0000351916967974413      0.0000356788640538924      0.963545170833233      0      0
0.0000356788640538924      0.0000361727752856944      0.963023066213664      0      0
0.0000361727752856944      0.0000366735238513458      0.962493984427170      0      0
0.0000366735238513458      0.0000371812044017293      0.961957865481264      0      0
0.0000371812044017293      0.0000376959128980032      0.961414650633470      0      0
0.0000376959128980032      0.0000382177466297395      0.960864282494718      0      0
0.0000382177466297395      0.0000387468042333134      0.960306705136548      0      0
0.0000387468042333134      0.0000392831857105477      0.959741864202162      0      0
0.0000392831857105477      0.0000398269924476147      0.959169707021378      0      0
0.0000398269924476147      0.0000403783272342003      0.958590182729501      0      0
0.0000403783272342003      0.0000409372942829333      0.958003242390153      0      0
0.0000409372942829333      0.0000415039992490831      0.957408839122070      0      0
0.0000415039992490831      0.000042078549250531      0.956806928229878      0      0
0.000042078549250531      0.0000426610528880173      0.956197467338855      0      0
0.0000426610528880173      0.0000432516202656688      0.955580416533663      0      0
0.0000432516202656688      0.0000438503630118107      0.954955738501033      0      0
0.0000438503630118107      0.0000444573943000663      0.954323398676381      0      0
0.0000444573943000663      0.0000450728288707489      0.953683365394300      0      0
0.0000450728288707489      0.0000456967830525504      0.953035610042891      0      0
0.0000456967830525504      0.0000463293747845289      0.952380107221849      0      0
0.0000463293747845289      0.0000469707236384016      0.951716834904241      0      0
0.0000469707236384016      0.0000476209508411464      0.951045774601866      0      0
0.0000476209508411464      0.0000482801792979158      0.950366911534104      0      0
0.0000482801792979158      0.0000489485336152684      0.949680234800111      0      0
0.0000489485336152684      0.0000496261401247217      0.948985737554227      0      0
0.0000496261401247217      0.0000503131269066316      0.948283417184448      0      0
0.0000503131269066316      0.0000510096238144011      0.947573275493761      0      0
0.0000510096238144011      0.000051715762499026      0.946855318884175      0      0
0.000051715762499026      0.000052431676433979      0.946129558543212      0      0
0.000052431676433979      0.0000531575009404385      0.945396010632641      0      0
0.0000531575009404385      0.0000538933732128671      0.944654696479191      0      0
0.0000538933732128671      0.0000546394323449439      0.943905642766987      0      0
0.0000546394323449439      0.0000553958193558558      0.943148881731394      0      0
0.0000553958193558558      0.0000561626772169526      0.942384451353973      0      0
0.0000561626772169526      0.0000569401508787716      0.941612395558217      0      0
0.0000569401508787716      0.0000577283872984359      0.940832764405700      0      0
0.0000577283872984359      0.0000585275354674316      0.940045614292269      0      0
0.0000585275354674316      0.0000593377464397706      0.939251008143895      0      0
0.0000593377464397706      0.0000601591733605423      0.938449015611754      0      0
0.0000601591733605423      0.0000609919714948611      0.937639713266107      0      0
0.0000609919714948611      0.0000618362982572143      0.936823184788532      0      0
0.0000618362982572143      0.0000626923132412161      0.935999521162027      0      0
0.0000626923132412161      0.0000635601782497746      0.935168820858503      0      0
0.0000635601782497746      0.0000644400573256746      0.934331190023150      0      0
0.0000644400573256746      0.0000653321167825856      0.933486742655173      0      0
0.0000653321167825856      0.0000662365252364977      0.932635600784338      0      0
0.0000662365252364977      0.0000671534536375933      0.931777894642804      0      0
0.0000671534536375933      0.0000680830753025601      0.930913762831670      0      0
0.0000680830753025601      0.0000690255659473509      0.930043352481667      0      0
0.0000690255659473509      0.0000699811037203975      0.929166819407437      0      0
0.0000699811037203975      0.0000709498692362838      0.928284328254793      0      0
0.0000709498692362838      0.0000719320456098856      0.927396052640407      0      0
0.0000719320456098856      0.0000729278184909828      0.926502175283326      0      0
0.0000729278184909828      0.0000739373760993502      0.925602888127739      0      0
0.0000739373760993502      0.0000749609092603353      0.924698392456426      0      0
0.0000749609092603353      0.0000759986114409274      0.923788898994329      0      0
0.0000759986114409274      0.0000770506787863264      0.922874628001671      0      0
0.0000770506787863264      0.0000781173101570184      0.921955809356106      0      0
0.0000781173101570184      0.0000791987071663636      0.921032682623366      0      0
0.0000791987071663636      0.0000802950742187053      0.920105497115912      0      0
0.0000802950742187053      0.000081406618548006      0.919174511939097      0      0
0.000081406618548006      0.0000825335502570186      0.918239996024421      0      0
0.0000825335502570186      0.0000836760823569998      0.917302228149430      0      0
0.0000836760823569998      0.0000848344308079731      0.916361496943901      0      0
0.0000848344308079731      0.0000860088145595493      0.915418100881953      0      0
0.0000860088145595493      0.0000871994555923124      0.914472348259792      0      0
0.0000871994555923124      0.0000884065789597775      0.913524557158824      0      0
0.0000884065789597775      0.0000896304128309307      0.912575055393925      0      0
0.0000896304128309307      0.0000908711885333572      0.911624180446717      0      0
0.0000908711885333572      0.0000921291405969664      0.910672279383726      0      0
0.0000921291405969664      0.0000934045067983223      0.909719708759380      0      0
0.0000934045067983223      0.0000946975282055884      0.908766834503854      0      0
0.0000946975282055884      0.0000960084492240934      0.907814031795815      0      0
0.0000960084492240934      0.0000973375176425286      0.906861684920202      0      0
0.0000973375176425286      0.000098684984679785      0.905910187111222      0      0
0.000098684984679785      0.000100051105032438      0.904959940380821      0      0
0.000100051105032438      0.000101436136922889      0.904011355332927      0      0
0.000101436136922889      0.000102840342148178      0.903064850963855      0      0
0.000102840342148178      0.000104263986129461      0.902120854449315      0      0
0.000104263986129461      0.000105707337962187      0.901179800918508      0      0
0.000105707337962187      0.00010717067046696      0.900242133215890      0      0
0.00010717067046696      0.000108654260241103      0.899308301651214      0      0
0.000108654260241103      0.000110158387710945      0.898378763738523      0      0
0.000110158387710945      0.000111683337184825      0.897453983924841      0      0
0.000111683337184825      0.000113229396906833      0.896534433309312      0      0
0.000113229396906833      0.00011479685911129      0.895620589353653      0      0
0.00011479685911129      0.000116386020077991      0.894712935584747      0      0
0.000116386020077991      0.000117997180188201      0.893811961290312      0      0
0.000117997180188201      0.00011963064398144      0.892918161208572      0      0
0.00011963064398144      0.00012128672021304      0.892032035212894      0      0
0.00012128672021304      0.00012296572191251      0.891154087992380      0      0
0.00012296572191251      0.000124667966442703      0.890284828729407      0      0
0.000124667966442703      0.000126393775559803      0.889424770775144      0      0
0.000126393775559803      0.000128143475474143      0.888574431324026      0      0
0.000128143475474143      0.000129917396911867      0.887734331088222      0      0
0.000129917396911867      0.000131715875177439      0.886904993973073      0      0
0.000131715875177439      0.000133539250217029      0.886086946754484      0      0
0.000133539250217029      0.00013538786668276      0.885280718759219      0      0
0.00013538786668276      0.000137262073997862      0.884486841549019      0      0
0.000137262073997862      0.000139162226422714      0.883705848609422      0      0
0.000139162226422714      0.00014108868312181      0.882938275044122      0      0
0.00014108868312181      0.000143041808231644      0.882184657275646      0      0
0.000143041808231644      0.000145021970929542      0.881445532753078      0      0
0.000145021970929542      0.00014702954550344      0.880721439667486      0      0
0.00014702954550344      0.000149064911422635      0.880012916675653      0      0
0.000149064911422635      0.00015112845340951      0.879320502632622      0      0
0.00015112845340951      0.000153220561512254      0.878644736333497      0      0
0.000153220561512254      0.000155341631178586      0.877986156264866      0      0
0.000155341631178586      0.000157492063330508      0.877345300366107      0      0
0.000157492063330508      0.000159672264440082      0.876722705800776      0      0
0.000159672264440082      0.00016188264660626      0.876118908738158      0      0
0.00016188264660626      0.000164123627632783      0.875534444144992      0      0
0.000164123627632783      0.00016639563110715      0.874969845587280      0      0
0.00016639563110715      0.000168699086480686      0.874425645041993      0      0
0.000168699086480686      0.000171034429149716      0.873902372718408      0      0
0.000171034429149716      0.00017340210053786      0.873400556888702      0      0
0.00017340210053786      0.000175802548179476      0.872920723727349      0      0
0.000175802548179476      0.000178236225804249      0.872463397158784      0      0
0.000178236225804249      0.000180703593422953      0.872029098712705      0      0
0.000180703593422953      0.000183205117414405      0.871618347386303      0      0
0.000183205117414405      0.000185741270613619      0.871231659512643      0      0
0.000185741270613619      0.000188312532401177      0.870869548634348      0      0
0.000188312532401177      0.000190919388793845      0.870532525381655      0      0
0.000190919388793845      0.000193562332536437      0.870221097353871      0      0
0.000193562332536437      0.000196241863194957      0.869935769003202      0      0
0.000196241863194957      0.000198958487251018      0.869677041519862      0      0
0.000198958487251018      0.000201712718197586      0.869445412717359      0      0
0.000201712718197586      0.000204505076636033      0.869241376916783      0      0
0.000204505076636033      0.000207336090374545      0.869065424828942      0      0
0.000207336090374545      0.000210206294527884      0.868918043433129      0      0
0.000210206294527884      0.000213116231618538      0.868799715851324      0      0
0.000213116231618538      0.000216066451679264      0.868710921216626      0      0
0.000216066451679264      0.000219057512357059      0.868652134534696      0      0
0.000219057512357059      0.000222089979018563      0.868623826537051      0      0
0.000222089979018563      0.000225164424856924      0.868626463525011      0      0
0.000225164424856924      0.000228281431000144      0.868660507203197      0      0
0.000228281431000144      0.00023144158662092      0.868726414501456      0      0
0.00023144158662092      0.000234645489048012      0.868824637384178      0      0
0.000234645489048012      0.000237893743879147      0.868955622646007      0      0
0.000237893743879147      0.000241186965095492      0.869119811693007      0      0
0.000241186965095492      0.000244525775177701      0.869317640308414      0      0
0.000244525775177701      0.000247910805223583      0.869549538402188      0      0
0.000247910805223583      0.000251342695067386      0.869815929743655      0      0
0.000251342695067386      0.000254822093400743      0.870117231676600      0      0
0.000254822093400743      0.00025834965789528      0.870453854816312      0      0
0.00025834965789528      0.000261926055326934      0.870826202728114      0      0
0.000261926055326934      0.000265551961701985      0.871234671587086      0      0
0.000265551961701985      0.00026922806238483      0.871679649818735      0      0
0.00026922806238483      0.000272955052227537      0.872161517720520      0      0
0.000272955052227537      0.000276733635701177      0.872680647064242      0      0
0.000276733635701177      0.000280564527028988      0.873237400679415      0      0
0.000280564527028988      0.000284448450321376      0.873832132017884      0      0
0.000284448450321376      0.000288386139712781      0.874465184700040      0      0
0.000288386139712781      0.000292378339500449      0.875136892043151      0      0
0.000292378339500449      0.000296425804285111      0.875847576572409      0      0
0.000296425804285111      0.000300529299113624      0.876597549515448      0      0
0.000300529299113624      0.000304689599623573      0.877387110281206      0      0
0.000304689599623573      0.000308907492189884      0.878216545924106      0      0
0.000308907492189884      0.000313183774073464      0.879086130594688      0      0
0.000313183774073464      0.000317519253571897      0.879996124977917      0      0
0.000317519253571897      0.000321914750172228      0.880946775720504      0      0
0.000321914750172228      0.000326371094705861      0.881938314848715      0      0
0.000326371094705861      0.000330889129505603      0.882970959178228      0      0
0.000330889129505603      0.000335469708564879      0.884044909717701      0      0
0.000335469708564879      0.000340113697699154      0.885160351067830      0      0
0.000340113697699154      0.000344821974709588      0.886317450817740      0      0
0.000344821974709588      0.000349595429548956      0.887516358940662      0      0
0.000349595429548956      0.000354434964489868      0.888757207190903      0      0
0.000354434964489868      0.000359341494295315      0.890040108504205      0      0
0.000359341494295315      0.000364315946391572      0.891365156403633      0      0
0.000364315946391572      0.000369359261043507      0.892732424413188      0      0
0.000369359261043507      0.000374472391532301      0.894141965481398      0      0
0.000374472391532301      0.00037965630433564      0.895593811417143      0      0
0.00037965630433564      0.000384911979310397      0.897087972340020      0      0
0.000384911979310397      0.000390240409877844      0.898624436147557      0      0
0.000390240409877844      0.000395642603211426      0.900203168001569      0      0
0.000395642603211426      0.000401119580427133      0.901824109835983      0      0
0.000401119580427133      0.000406672376776519      0.903487179888374      0      0
0.000406672376776519      0.000412302041842373      0.905192272257495      0      0
0.000412302041842373      0.000418009639737117      0.906939256488981      0      0
0.000418009639737117      0.000423796249303941      0.908727977191381      0      0
0.000423796249303941      0.000429662964320725      0.910558253684615      0      0
0.000429662964320725      0.000435610893706785      0.912429879682847      0      0
0.000435610893706785      0.000441641161732474      0.914342623013716      0      0
0.000441641161732474      0.000447754908231697      0.916296225375730      0      0
0.000447754908231697      0.000453953288817359      0.918290402135561      0      0
0.000453953288817359      0.000460237475099795      0.920324842166827      0      0
0.000460237475099795      0.000466608654908228      0.922399207731852      0      0
0.000466608654908228      0.000473068032515292      0.924513134407741      0      0
0.000473068032515292      0.000479616828864662      0.926666231057956      0      0
0.000479616828864662      0.000486256281801832      0.928858079850481      0      0
0.000486256281801832      0.000492987646308097      0.931088236323429      0      0
0.000492987646308097      0.000499812194737762      0.933356229498853      0      0
0.000499812194737762      0.000506731217058643      0.935661562045325      0      0
0.000506731217058643      0.0005137460210959      0.938003710489667      0      0
0.0005137460210959      0.000520857932779231      0.940382125478073      0      0
0.000520857932779231      0.000528068296393506      0.942796232086655      0      0
0.000528068296393506      0.000535378474832857      0.945245430181291      0      0
0.000535378474832857      0.000542789849858294      0.947729094826462      0      0
0.000542789849858294      0.000550303822358882      0.950246576742591      0      0
0.000550303822358882      0.000557921812616533      0.952797202811216      0      0
0.000557921812616533      0.000565645260574473      0.955380276627170      0      0
0.000565645260574473      0.00057347562610941      0.957995079096743      0      0
0.00057347562610941      0.000581414389307485      0.960640869080663      0      0
0.000581414389307485      0.000589463050744029      0.963316884080547      0      0
0.000589463050744029      0.000597623131767208      0.966022340967338      0      0
0.000597623131767208      0.000605896174785581      0.968756436750071      0      0
0.000605896174785581      0.000614283743559644      0.971518349383195      0      0
0.000614283743559644      0.000622787423497414      0.974307238610515      0      0
0.000622787423497414      0.000631408821954096      0.977122246843718      0      0
0.000631408821954096      0.000640149568535908      0.979962500073316      0      0
0.000640149568535908      0.000649011315408104      0.982827108809732      0      0
0.000649011315408104      0.000657995737607266      0.985715169052175      0      0
0.000657995737607266      0.000667104533357915      0.988625763282829      0      0
0.000667104533357915      0.00067633942439351      0.991557961483863      0      0
0.00067633942439351      0.000685702156281888      0.994510822174631      0      0
0.000685702156281888      0.000695194498755206      0.997483393466465      0      0
0.000695194498755206      0.000704818246044455      1.00047471413234      0      0
0.000704818246044455      0.000714575217218609      1.00348381468870      0      0
0.000714575217218609      0.000724467256528451      1.00650971848682      0      0
0.000724467256528451      0.000734496233755185      1.00955144281072      0      0
0.000734496233755185      0.000744664044563847      1.01260799997925      0      0
0.000744664044563847      0.000754972610861632      1.01567839844932      0      0
0.000754972610861632      0.000765423881161163      1.01876164391781      0      0
0.000765423881161163      0.0007760198309488      1.02185674041934      0      0
0.0007760198309488      0.000786762463058045      1.02496269141752      0      0
0.000786762463058045      0.00079765380804811      1.02807850088687      0      0
0.00079765380804811      0.000808695924587738      1.03120317438323      0      0
0.000808695924587738      0.000819890899844323      1.03433572010001      0      0
0.000819890899844323      0.00083124084987843      1.03747514990816      0      0
0.00083124084987843      0.000842747920043766      1.04062048037750      0      0
0.000842747920043766      0.000854414285392693      1.04377073377743      0      0
0.000854414285392693      0.000866242151087355      1.04692493905485      0      0
0.000866242151087355      0.000878233752816494      1.05008213278755      0      0
0.000878233752816494      0.000890391357218039      1.05324136011110      0      0
0.000890391357218039      0.000902717262307538      1.05640167561776      0      0
0.000902717262307538      0.000915213797912533      1.05956214422572      0      0
0.000915213797912533      0.000927883326112938      1.06272184201730      0      0
0.000927883326112938      0.000940728241687513      1.06587985704482      0      0
0.000940728241687513      0.000953750972566528      1.06903529010301      0      0
0.000953750972566528      0.000966953980290686      1.07218725546681      0      0
0.000966953980290686      0.000980339760476396      1.07533488159384      0      0
0.000980339760476396      0.000993910843287497      1.07847731179053      0      0
0.000993910843287497      0.0010076697939135      1.08161370484155      0      0
0.0010076697939135      0.00102161921305448      1.08474323560174      0      0
0.00102161921305448      0.0010357617374126      1.08786509555036      0      0
0.0010357617374126      0.00105010004019057      1.09097849330726      0      0
0.00105010004019057      0.00106463683159689      1.09408265511094      0      0
0.00106463683159689      0.00107937485935813      1.09717682525830      0      0
0.00107937485935813      0.00109431690923832      1.10026026650634      0      0
0.00109431690923832      0.00110946580556549      1.10333226043585      0      0
0.00110946580556549      0.00112482441176555      1.10639210777750      0      0
0.00112482441176555      0.00114039563090349      1.10943912870059      0      0
0.00114039563090349      0.00115618240623217      1.11247266306508      0      0
0.00115618240623217      0.00117218772174859      1.11549207063732      0      0
0.00117218772174859      0.00118841460275796      1.11849673127031      0      0
0.00118841460275796      0.00120486611644553      1.12148604504899      0      0
0.00120486611644553      0.00122154537245635      1.12445943240159      0      0
0.00122154537245635      0.00123845552348304      1.12741633417777      0      0
0.00123845552348304      0.00125559976586171      1.13035621169449      0      0
0.00125559976586171      0.00127298134017614      1.13327854675060      0      0
0.00127298134017614      0.00129060353187029      1.13618284161124      0      0
0.00129060353187029      0.00130846967186935      1.13906861896297      0      0
0.00130846967186935      0.00132658313720929      1.14193542184089      0      0
0.00132658313720929      0.00134494735167523      1.14478281352883      0      0
0.00134494735167523      0.00136356578644858      1.14761037743371      0      0
0.00136356578644858      0.00138244196076317      1.15041771693534      0      0
0.00138244196076317      0.00140157944257044      1.15320445521292      0      0
0.00140157944257044      0.00142098184921384      1.15597023504918      0      0
0.00142098184921384      0.00144065284811262      1.15871471861376      0      0
0.00144065284811262      0.00146059615745496      1.16143758722673      0      0
0.00146059615745496      0.00148081554690089      1.16413854110364      0      0
0.00148081554690089      0.00150131483829471      1.16681729908329      0      0
0.00150131483829471      0.00152209790638749      1.16947359833936      0      0
0.00152209790638749      0.00154316867956938      1.17210719407714      0      0
0.00154316867956938      0.00156453114061223      1.17471785921657      0      0
0.00156453114061223      0.00158618932742236      1.17730538406269      0      0
0.00158618932742236      0.00160814733380381      1.17986957596459      0      0
0.00160814733380381      0.00163040931023216      1.18241025896412      0      0
0.00163040931023216      0.00165297946463904      1.18492727343525      0      0
0.00165297946463904      0.00167586206320748      1.18742047571538      0      0
0.00167586206320748      0.00169906143117836      1.18988973772927      0      0
0.00169906143117836      0.00172258195366789      1.19233494660702      0      0
0.00172258195366789      0.00174642807649655      1.19475600429661      0      0
0.00174642807649655      0.00177060430702936      1.19715282717234      0      0
0.00177060430702936      0.00179511521502795      1.19952534563971      0      0
0.00179511521502795      0.00181996543351421      1.20187350373779      0      0
0.00181996543351421      0.00184515965964614      1.20419725873990      0      0
0.00184515965964614      0.00187070265560561      1.20649658075327      0      0
0.00187070265560561      0.00189659924949857      1.20877145231846      0      0
0.00189659924949857      0.00192285433626758      1.21102186800933      0      0
0.00192285433626758      0.00194947287861711      1.21324783403412      0      0
0.00194947287861711      0.00197645990795156      1.21544936783827      0      0
0.00197645990795156      0.00200382052532629      1.21762649770970      0      0
0.00200382052532629      0.00203155990241182      1.21977926238693      0      0
0.00203155990241182      0.00205968328247135      1.22190771067069      0      0
0.00205968328247135      0.00208819598135186      1.22401190103945      0      0
0.00208819598135186      0.00211710338848892      1.22609190126936      0      0
0.00211710338848892      0.00214641096792534      1.22814778805890      0      0
0.00214641096792534      0.00217612425934403      1.23017964665887      0      0
0.00217612425934403      0.00220624887911509      1.23218757050770      0      0
0.00220624887911509      0.00223679052135739      1.23417166087284      0      0
0.00223679052135739      0.00226775495901488      1.23613202649814      0      0
0.00226775495901488      0.00229914804494778      1.23806878325768      0      0
0.00229914804494778      0.00233097571303889      1.23998205381628      0      0
0.00233097571303889      0.00236324397931521      1.24187196729680      0      0
0.00236324397931521      0.00239595894308506      1.24373865895451      0      0
0.00239595894308506      0.00242912678809096      1.24558226985864      0      0
0.00242912678809096      0.00246275378367852      1.24740294658123      0      0
0.00246275378367852      0.00249684628598141      1.24920084089344      0      0
0.00249684628598141      0.00253141073912281      1.25097610946936      0      0
0.00253141073912281      0.0025664536764335      1.25272891359741      0      0
0.0025664536764335      0.00260198172168671      1.25445941889940      0      0
0.00260198172168671      0.00263800159035023      1.25616779505724      0      0
0.00263800159035023      0.00267452009085567      1.25785421554735      0      0
0.00267452009085567      0.00271154412588544      1.25951885738275      0      0
0.00271154412588544      0.00274908069367747      1.26116190086285      0      0
0.00274908069367747      0.00278713688934801      1.26278352933082      0      0
0.00278713688934801      0.00282571990623272      1.26438392893863      0      0
0.00282571990623272      0.00286483703724639      1.26596328841959      0      0
0.00286483703724639      0.00290449567626138      1.26752179886841      0      0
0.00290449567626138      0.00294470331950526      1.26905965352862      0      0
0.00294470331950526      0.0029854675669777      1.27057704758736      0      0
0.0029854675669777      0.00302679612388701      1.27207417797733      0      0
0.00302679612388701      0.0030686968021066      1.27355124318596      0      0
0.0030686968021066      0.00311117752165154      1.27500844307148      0      0
0.00311117752165154      0.0031542463121756      1.27644597868604      0      0
0.0031542463121756      0.00319791131448903      1.27786405210544      0      0
0.00319791131448903      0.00324218078209728      1.27926286626567      0      0
0.00324218078209728      0.0032870630827611      1.28064262480589      0      0
0.0032870630827611      0.00333256670007821      1.28200353191782      0      0
0.00333256670007821      0.00337870023508683      1.28334579220142      0      0
0.00337870023508683      0.00342547240789146      1.28466961052661      0      0
0.00342547240789146      0.00347289205931113      1.28597519190107      0      0
0.00347289205931113      0.00352096815255051      1.28726274134379      0      0
0.00352096815255051      0.00356970977489406      1.28853246376431      0      0
0.00356970977489406      0.00361912613942378      1.28978456384757      0      0
0.00361912613942378      0.0036692265867606      1.29101924594407      0      0
0.0036692265867606      0.00372002058682995      1.29223671396530      0      0
0.00372002058682995      0.00377151774065175      1.29343717128434      0      0
0.00377151774065175      0.00382372778215516      1.29462082064128      0      0
0.00382372778215516      0.00387666058001854      1.29578786405357      0      0
0.00387666058001854      0.00393032613953476      1.29693850273095      0      0
0.00393032613953476      0.0039847346045024      1.29807293699497      0      0
0.0039847346045024      0.00403989625914312      1.29919136620281      0      0
0.00403989625914312      0.00409582153004557      1.30029398867538      0      0
0.00409582153004557      0.00415252098813623      1.30138100162954      0      0
0.00415252098813623      0.00421000535067748      1.30245260111420      0      0
0.00421000535067748      0.0042682854832934      1.30350898195035      0      0
0.0042682854832934      0.00432737240202355      1.30455033767465      0      0
0.00432737240202355      0.00438727727540519      1.30557686048673      0      0
0.00438727727540519      0.00444801142658443      1.30658874119981      0      0
0.00444801142658443      0.00450958633545639      1.30758616919465      0      0
0.00450958633545639      0.00457201364083525      1.30856933237672      0      0
0.00457201364083525      0.00463530514265407      1.30953841713644      0      0
0.00463530514265407      0.00469947280419532      1.31049360831227      0      0
0.00469947280419532      0.00476452875435209      1.31143508915673      0      0
0.00476452875435209      0.0048304852899207      1.31236304130515      0      0
0.0048304852899207      0.00489735487792503      1.31327764474689      0      0
0.00489735487792503      0.00496515015797302      1.31417907779923      0      0
0.00496515015797302      0.00503388394464577      1.31506751708358      0      0
0.00503388394464577      0.00510356922991978      1.31594313750393      0      0
0.00510356922991978      0.00517421918562266      1.31680611222762      0      0
0.00517421918562266      0.00524584716592283      1.31765661266812      0      0
0.00524584716592283      0.00531846670985373      1.31849480846986      0      0
0.00531846670985373      0.00539209154387294      1.31932086749497      0      0
0.00539209154387294      0.00546673558445676      1.32013495581184      0      0
0.00546673558445676      0.00554241294073067      1.32093723768543      0      0
0.00554241294073067      0.00561913791713623      1.32172787556931      0      0
0.00561913791713623      0.00569692501613484      1.32250703009915      0      0
0.00569692501613484      0.00577578894094906      1.32327486008788      0      0
0.00577578894094906      0.00585574459834172      1.32403152252212      0      0
0.00585574459834172      0.00593680710143364      1.32477717256014      0      0
0.00593680710143364      0.00601899177256026      1.32551196353100      0      0
0.00601899177256026      0.00610231414616781      1.32623604693492      0      0
0.00610231414616781      0.0061867899717497      1.32694957244489      0      0
0.0061867899717497      0.0062724352168234      1.32765268790930      0      0
0.0062724352168234      0.00635926606994866      1.32834553935569      0      0
0.00635926606994866      0.00644729894378739      1.32902827099535      0      0
0.00644729894378739      0.00653655047820597      1.32970102522903      0      0
0.00653655047820597      0.00662703754342055      1.33036394265337      0      0
0.00662703754342055      0.00671877724318579      1.33101716206822      0      0
0.00671877724318579      0.00681178691802782      1.33166082048475      0      0
0.00681178691802782      0.00690608414852187      1.33229505313421      0      0
0.00690608414852187      0.00700168675861542      1.33291999347744      0      0
0.00700168675861542      0.00709861281899715      1.33353577321502      0      0
0.00709861281899715      0.00719688065051277      1.33414252229794      0      0
0.00719688065051277      0.00729650882762788      1.33474036893891      0      0
0.00729650882762788      0.00739751618193895      1.33532943962411      0      0
0.00739751618193895      0.00749992180573285      1.33590985912549      0      0
0.00749992180573285      0.00760374505559565      1.33648175051344      0      0
0.00760374505559565      0.00770900555607137      1.33704523516993      0      0
0.00770900555607137      0.00781572320337137      1.33760043280198      0      0
0.00781572320337137      0.00792391816913513      1.33814746145550      0      0
0.00792391816913513      0.00803361090424307      1.33868643752947      0      0
0.00803361090424307      0.00814482214268214      1.33921747579032      0      0
0.00814482214268214      0.00825757290546495      1.33974068938666      0      0
0.00825757290546495      0.00837188450460311      1.34025618986421      0      0
0.00837188450460311      0.0084877785471356      1.34076408718092      0      0
0.0084877785471356      0.00860527693921294      1.34126448972236      0      0
0.00860527693921294      0.00872440189023784      1.34175750431709      0      0
0.00872440189023784      0.0088451759170632      1.34224323625239      0      0
0.0088451759170632      0.00896762184824822      1.34272178928999      0      0
0.00896762184824822      0.00909176282837339      1.34319326568190      0      0
0.00909176282837339      0.00921762232241531      1.34365776618640      0      0
0.00921762232241531      0.009345224120182      1.34411539008398      0      0
0.009345224120182      0.00947459234080956      1.34456623519341      0      0
0.00947459234080956      0.00960575143732124      1.34501039788789      0      0
0.00960575143732124      0.0097387262012494      1.34544797311114      0      0
0.0097387262012494      0.00987354176732169      1.34587905439348      0      0
0.00987354176732169      0.0100102236182119      1.34630373386793      0      0
0.0100102236182119      0.0101487975893568      1.34672210228635      0      0
0.0101487975893568      0.0102892898738392      1.34713424903546      0      0
0.0102892898738392      0.0104317270273393      1.34754026215291      0      0
0.0104317270273393      0.0105761359731542      1.34794022834319      0      0
0.0105761359731542      0.0107225440072866      1.34833423299349      0      0
0.0107225440072866      0.0108709788036044      1.34872236018958      0      0
0.0108709788036044      0.0110214684190717      1.34910469273150      0      0
0.0110214684190717      0.0111740412990521      1.34948131214928      0      0
0.0111740412990521      0.0113287262826851      1.34985229871846      0      0
0.0113287262826851      0.0114855526083377      1.35021773147548      0      0
0.0114855526083377      0.0116445499191305      1.35057768823304      0      0
0.0116445499191305      0.0118057482685412      1.35093224559528      0      0
0.0118057482685412      0.0119691781260852      1.35128147897289      0      0
0.0119691781260852      0.0121348703830748      1.35162546259809      0      0
0.0121348703830748      0.0123028563584581      1.35196426953945      0      0
0.0123028563584581      0.0124731678047393      1.35229797171647      0      0
0.0124731678047393      0.0126458369139802      1.35262663991417      0      0
0.0126458369139802      0.0128208963238851      1.35295034379737      0      0
0.0128208963238851      0.0129983791239701      1.35326915192499      0      0
0.0129983791239701      0.0131783188618175      1.35358313176414      0      0
0.0131783188618175      0.0133607495494169      1.35389234970396      0      0
0.0133607495494169      0.0135457056695945      1.35419687106939      0      0
0.0135457056695945      0.0137332221825303      1.35449676013469      0      0
0.0137332221825303      0.0139233345323668      1.35479208013679      0      0
0.0139233345323668      0.0141160786539086      1.35508289328851      0      0
0.0141160786539086      0.0143114909794141      1.35536926079164      0      0
0.0143114909794141      0.0145096084454827      1.35565124284981      0      0
0.0145096084454827      0.0147104685000363      1.35592889868118      0      0
0.0147104685000363      0.0149141091093971      1.35620228653095      0      0
0.0149141091093971      0.0151205687654648      1.35647146368365      0      0
0.0151205687654648      0.0153298864929916      1.35673648647520      0      0
0.0153298864929916      0.0155421018569589      1.35699741030488      0      0
0.0155421018569589      0.015757254970056      1.35725428964706      0      0
0.015757254970056      0.0159753865002618      1.35750717806284      0      0
0.0159753865002618      0.0161965376785319      1.35775612821139      0      0
0.0161965376785319      0.0164207503065923      1.35800119186122      0      0
0.0164207503065923      0.0166480667648403      1.35824241990114      0      0
0.0166480667648403      0.0168785300203555      1.35847986235103      0      0
0.0168785300203555      0.0171121836350213      1.35871356837245      0      0
0.0171121836350213      0.0173490717737588      1.35894358627901      0      0
0.0173490717737588      0.017589239212875      1.35916996354658      0      0
0.017589239212875      0.0178327313485262      1.35939274682338      0      0
0.0178327313485262      0.0180795942052988      1.35961198193978      0      0
0.0180795942052988      0.0183298744449088      1.35982771391807      0      0
0.0183298744449088      0.0185836193750216      1.36003998698185      0      0
0.0185836193750216      0.0188408769581945      1.36024884456533      0      0
0.0188408769581945      0.0191016958209418      1.36045432932235      0      0
0.0191016958209418      0.0193661252629267      1.36065648313525      0      0
0.0193661252629267      0.0196342152662799      1.36085534712343      0      0
0.0196342152662799      0.0199060165050465      1.36105096165190      0      0
0.0199060165050465      0.0201815803547652      1.36124336633949      0      0
0.0201815803547652      0.0204609589021785      1.36143260006697      0      0
0.0204609589021785      0.0207442049550786      1.36161870098501      0      0
0.0207442049550786      0.0210313720522889      1.36180170652186      0      0
0.0210313720522889      0.0213225144737837      1.36198165339094      0      0
0.0213225144737837      0.0216176872509482      1.36215857759809      0      0
0.0216176872509482      0.0219169461769806      1.36233251444870      0      0
0.0219169461769806      0.0222203478174381      1.36250349855463      0      0
0.0222203478174381      0.0225279495209286      1.36267156384082      0      0
0.0225279495209286      0.0228398094299506      1.36283674355183      0      0
0.0228398094299506      0.0231559864918837      1.36299907025813      0      0
0.0231559864918837      0.0234765404701303      1.36315857586219      0      0
0.0234765404701303      0.0238015319554124      1.36331529160447      0      0
0.0238015319554124      0.0241310223772239      1.36346924806914      0      0
0.0241310223772239      0.0244650740154424      1.36362047518967      0      0
0.0244650740154424      0.0248037500121009      1.36376900225421      0      0
0.0248037500121009      0.025147114383323      1.36391485791073      0      0
0.025147114383323      0.0254952320314234      1.36405807017202      0      0
0.0254952320314234      0.025848168757175      1.36419866642039      0      0
0.025848168757175      0.0262059912722472      1.36433667341219      0      0
0.0262059912722472      0.0265687672118152      1.36447211728214      0      0
0.0265687672118152      0.0269365651473444      1.36460502354739      0      0
0.0269365651473444      0.0273094545995519      1.36473541711143      0      0
0.0273094545995519      0.0276875060515468      1.36486332226779      0      0
0.0276875060515468      0.0280707909621536      1.36498876270354      0      0
0.0280707909621536      0.0284593817794181      1.36511176150259      0      0
0.0284593817794181      0.0288533519543027      1.36523234114884      0      0
0.0288533519543027      0.0292527759545692      1.36535052352907      0      0
0.0292527759545692      0.0296577292788545      1.36546632993569      0      0
0.0296577292788545      0.0300682884709421      1.36557978106923      0      0
0.0300682884709421      0.0304845311342295      1.36569089704063      0      0
0.0304845311342295      0.0309065359463971      1.36579969737335      0      0
0.0309065359463971      0.0313343826742795      1.36590620100514      0      0
0.0313343826742795      0.0317681521889432      1.36601042628968      0      0
0.0317681521889432      0.0322079264809726      1.36611239099794      0      0
0.0322079264809726      0.0326537886759678      1.36621211231932      0      0
0.0326537886759678      0.033105823050257      1.36630960686248      0      0
0.033105823050257      0.033564115046826      1.36640489065610      0      0
0.033564115046826      0.0340287512914689      1.36649797914921      0      0
0.0340287512914689      0.0344998196091616      1.36658888721145      0      0
0.0344998196091616      0.0349774090406628      1.36667762913303      0      0
0.0349774090406628      0.0354616098593442      1.36676421862448      0      0
0.0354616098593442      0.0359525135882537      1.36684866881614      0      0
0.0359525135882537      0.0364502130174152      1.36693099225746      0      0
0.0364502130174152      0.0369548022213675      1.36701120091602      0      0
0.0369548022213675      0.0374663765769464      1.36708930617635      0      0
0.0374663765769464      0.0379850327813123      1.36716531883843      0      0
0.0379850327813123      0.0385108688702281      1.36723924911599      0      0
0.0385108688702281      0.0390439842365898      1.36731110663451      0      0
0.0390439842365898      0.0395844796492134      1.36738090042891      0      0
0.0395844796492134      0.0401324572718825      1.36744863894104      0      0
0.0401324572718825      0.0406880206826587      1.36751433001678      0      0
0.0406880206826587      0.0412512748934598      1.36757798090292      0      0
0.0412512748934598      0.0418223263699098      1.36763959824368      0      0
0.0418223263699098      0.0424012830514618      1.36769918807695      0      0
0.0424012830514618      0.0429882543718015      1.36775675583023      0      0
0.0429882543718015      0.0435833512795317      1.36781230631622      0      0
0.0435833512795317      0.0441866862591436      1.36786584372811      0      0
0.0441866862591436      0.0447983733522791      1.36791737163455      0      0
0.0447983733522791      0.0454185281792862      1.36796689297428      0      0
0.0454185281792862      0.0460472679610735      1.36801441005044      0      0
0.0460472679610735      0.0466847115412677      1.36805992452457      0      0
0.0466847115412677      0.0473309794086762      1.36810343741015      0      0
0.0473309794086762      0.047986193720063      1.36814494906597      0      0
0.047986193720063      0.0486504783232378      1.36818445918897      0      0
0.0486504783232378      0.0493239587804657      1.36822196680682      0      0
0.0493239587804657      0.0500067623922011      1.36825747027009      0      0
0.0500067623922011      0.0506990182211494      1.36829096724399      0      0
0.0506990182211494      0.0514008571166629      1.36832245469979      0      0
0.0514008571166629      0.0521124117394733      1.36835192890575      0      0
0.0521124117394733      0.0528338165867671      1.36837938541769      0      0
0.0528338165867671      0.0535652080176086      1.36840481906903      0      0
0.0535652080176086      0.0543067242787134      1.36842822396052      0      0
0.0543067242787134      0.0550585055305805      1.36844959344936      0      0
0.0550585055305805      0.0558206938739848      1.36846892013791      0      0
0.0558206938739848      0.0565934333768373      1.36848619586193      0      0
0.0565934333768373      0.0573768701014157      1.36850141167823      0      0
0.0573768701014157      0.0581711521319738      1.36851455785190      0      0
0.0581711521319738      0.0589764296027321      1.36852562384290      0      0
0.0589764296027321      0.0597928547262553      1.36853459829218      0      0
0.0597928547262553      0.0606205818222245      1.36854146900719      0      0
0.0606205818222245      0.0614597673466051      1.36854622294678      0      0
0.0614597673466051      0.0623105699212211      1.36854884620557      0      0
0.0623105699212211      0.0631731503637371      1.36854932399766      0      0
0.0631731503637371      0.0640476717180559      1.36854764063969      0      0
0.0640476717180559      0.064934299285137      1.36854377953325      0      0
0.064934299285137      0.065833200654241      1.36853772314668      0      0
0.065833200654241      0.0667445457346082      1.36852945299609      0      0
0.0667445457346082      0.0676685067875737      1.36851894962572      0      0
0.0676685067875737      0.0686052584591283      1.36850619258753      0      0
0.0686052584591283      0.0695549778129301      1.36849116042010      0      0
0.0695549778129301      0.0705178443637725      1.36847383062667      0      0
0.0705178443637725      0.071494040111516      1.36845417965242      0      0
0.071494040111516      0.0724837495754901      1.36843218286090      0      0
0.0724837495754901      0.07348715982937      1.36840781450962      0      0
0.07348715982937      0.0745044605365374      1.36838104772474      0      0
0.0745044605365374      0.0755358439859309      1.36835185447483      0      0
0.0755358439859309      0.0765815051283916      1.36832020554373      0      0
0.0765815051283916      0.0776416416135129      1.36828607050236      0      0
0.0776416416135129      0.0787164538269999      1.36824941767958      0      0
0.0787164538269999      0.0798061449285455      1.36821021413197      0      0
0.0798061449285455      0.0809109208902321      1.36816842561250      0      0
0.0809109208902321      0.0820309905354643      1.36812401653815      0      0
0.0820309905354643      0.0831665655784396      1.36807694995624      0      0
0.0831665655784396      0.0843178606641673      1.36802718750971      0      0
0.0843178606641673      0.0854850934090396      1.36797468940100      0      0
0.0854850934090396      0.0866684844419658      1.36791941435471      0      0
0.0866684844419658      0.087868257446075      1.36786131957894      0      0
0.087868257446075      0.0890846392009967      1.36780036072511      0      0
0.0890846392009967      0.0903178596257262      1.36773649184652      0      0
0.0903178596257262      0.0915681518220832      1.36766966535519      0      0
0.0915681518220832      0.0928357521187732      1.36759983197738      0      0
0.0928357521187732      0.0941209001160578      1.36752694070725      0      0
0.0941209001160578      0.0954238387310435      1.36745093875905      0      0
0.0954238387310435      0.0967448142435972      1.36737177151743      0      0
0.0967448142435972      0.0980840763428988      1.36728938248601      0      0
0.0980840763428988      0.0994418781746361      1.36720371323402      0      0
0.0994418781746361      0.100818476388855      1.36711470334105      0      0
0.100818476388855      0.10221413118847      1.36702229033972      0      0
0.10221413118847      0.103629106378448      1.36692640965623      0      0
0.103629106378448      0.105063669415674      1.36682699454880      0      0
0.105063669415674      0.106518091459502      1.36672397604372      0      0
0.106518091459502      0.107992647423013      1.36661728286910      0      0
0.107992647423013      0.109487616024976      1.36650684138614      0      0
0.109487616024976      0.111003279842531      1.36639257551784      0      0
0.111003279842531      0.112539925364605      1.36627440667498      0      0
0.112539925364605      0.114097843046059      1.36615225367942      0      0
0.114097843046059      0.115677327362591      1.36602603268439      0      0
0.115677327362591      0.117278676866402      1.36589565709188      0      0
0.117278676866402      0.118902194242619      1.36576103746677      0      0
0.118902194242619      0.120548186366517      1.36562208144779      0      0
0.120548186366517      0.122216964361519      1.36547869365497      0      0
0.122216964361519      0.123908843658004      1.36533077559361      0      0
0.123908843658004      0.125624144052934      1.36517822555447      0      0
0.125624144052934      0.127363189770296      1.36502093851014      0      0
0.127363189770296      0.12912630952239      1.36485880600734      0      0
0.12912630952239      0.130913836571959      1.36469171605498      0      0
0.130913836571959      0.132726108795187      1.36451955300788      0      0
0.132726108795187      0.134563468745557      1.36434219744580      0      0
0.134563468745557      0.136426263718606      1.36415952604771      0      0
0.136426263718606      0.138314845817565      1.36397141146107      0      0
0.138314845817565      0.140229572019921      1.36377772216579      0      0
0.140229572019921      0.142170804244882      1.36357832233273      0      0
0.142170804244882      0.144138909421796      1.36337307167648      0      0
0.144138909421796      0.146134259559502      1.36316182530208      0      0
0.146134259559502      0.148157231816648      1.36294443354550      0      0
0.148157231816648      0.150208208572982      1.36272074180753      0      0
0.150208208572982      0.152287577501628      1.36249059038076      0      0
0.152287577501628      0.154395731642364      1.36225381426935      0      0
0.154395731642364      0.156533069475914      1.36201024300125      0      0
0.156533069475914      0.158699994999266      1.36175970043248      0      0
0.158699994999266      0.16089691780204      1.36150200454310      0      0
0.16089691780204      0.163124253143903      1.36123696722451      0      0
0.163124253143903      0.165382422033063      1.36096439405753      0      0
0.165382422033063      0.16767185130585      1.36068408408096      0      0
0.16767185130585      0.16999297370739      1.36039582955002      0      0
0.16999297370739      0.172346227973408      1.36009941568430      0      0
0.172346227973408      0.174732058913154      1.35979462040449      0      0
0.174732058913154      0.177150917493482      1.35948121405755      0      0
0.177150917493482      0.179603260924088      1.35915895912954      0      0
0.179603260924088      0.182089552743936      1.35882760994565      0      0
0.182089552743936      0.184610262908873      1.35848691235655      0      0
0.184610262908873      0.187165867880458      1.35813660341061      0      0
0.187165867880458      0.189756850716024      1.35777641101099      0      0
0.189756850716024      0.192383701159985      1.35740605355701      0      0
0.192383701159985      0.195046915736409      1.35702523956884      0      0
0.195046915736409      0.197746997842864      1.35663366729461      0      0
0.197746997842864      0.200484457845576      1.35623102429915      0      0
0.200484457845576      0.203259813175894      1.35581698703311      0      0
0.203259813175894      0.206073588428097      1.35539122038161      0      0
0.206073588428097      0.208926315458549      1.35495337719119      0      0
0.208926315458549      0.211818533486235      1.35450309777385      0      0
0.211818533486235      0.214750789194674      1.35404000938690      0      0
0.214750789194674      0.217723636835266      1.35356372568734      0      0
0.217723636835266      0.220737638332042      1.35307384615918      0      0
0.220737638332042      0.22379336338789      1.35256995551231      0      0
0.22379336338789      0.226891389592229      1.35205162305112      0      0
0.226891389592229      0.230032302530194      1.35151840201123      0      0
0.230032302530194      0.233216695893316      1.35096982886250      0      0
0.233216695893316      0.236445171591743      1.35040542257611      0      0
0.236445171591743      0.239718339868012      1.34982468385388      0      0
0.239718339868012      0.243036819412397      1.34922709431732      0      0
0.243036819412397      0.246401237479853      1.34861211565409      0      0
0.246401237479853      0.249812230008578      1.34797918871932      0      0
0.249812230008578      0.253270441740218      1.34732773258887      0      0
0.253270441740218      0.256776526341734      1.34665714356176      0      0
0.256776526341734      0.260331146528961      1.34596679410841      0      0
0.260331146528961      0.263934974191869      1.34525603176138      0      0
0.263934974191869      0.267588690521566      1.34452417794504      0      0
0.267588690521566      0.271292986139054      1.34377052674005      0      0
0.271292986139054      0.275048561225772      1.34299434357868      0      0
0.275048561225772      0.27885612565594      1.34219486386632      0      0
0.27885612565594      0.282716399130741      1.34137129152439      0      0
0.282716399130741      0.286630111314356      1.34052279744948      0      0
0.286630111314356      0.290598001971889      1.33964851788304      0      0
0.290598001971889      0.294620821109189      1.33874755268569      0      0
0.294620821109189      0.298699329114623      1.33781896350963      0      0
0.298699329114623      0.302834296902796      1.33686177186205      0      0
0.302834296902796      0.307026506060274      1.33587495705223      0      0
0.307026506060274      0.311276748993318      1.33485745401393      0      0
0.311276748993318      0.315585829077662      1.33380815099446      0      0
0.315585829077662      0.319954560810364      1.33272588710079      0      0
0.319954560810364      0.324383769963767      1.33160944969254      0      0
0.324383769963767      0.32887429374158      1.33045757161059      0      0
0.32887429374158      0.33342698093713      1.32926892822928      0      0
0.33342698093713      0.338042692093795      1.32804213431913      0      0
0.338042692093795      0.342722299667666      1.32677574070588      0      0
0.342722299667666      0.347466688192458      1.32546823071031      0      0
0.347466688192458      0.352276754446699      1.32411801635218      0      0
0.352276754446699      0.357153407623246      1.32272343429994      0      0
0.357153407623246      0.362097569501131      1.32128274154634      0      0
0.362097569501131      0.367110174619799      1.31979411078815      0      0
0.367110174619799      0.372192170455755      1.31825562548645      0      0
0.372192170455755      0.37734451760165      1.31666527458146      0      0
0.37734451760165      0.382568189947856      1.31502094683366      0      0
0.382568189947856      0.387864174866547      1.31332042476021      0      0
0.387864174866547      0.393233473398329      1.31156137813258      0      0
0.393233473398329      0.398677100441459      1.30974135699827      0      0
0.398677100441459      0.40419608494368      1.30785778418545      0      0
0.40419608494368      0.409791470096709      1.30590794724559      0      0
0.409791470096709      0.41546431353342      1.30388898978436      0      0
0.41546431353342      0.421215687527758      1.30179790212602      0      0
0.421215687527758      0.427046679197417      1.29963151125093      0      0
0.427046679197417      0.43295839070933      1.29738646993923      0      0
0.43295839070933      0.438951939487993      1.29505924504675      0      0
0.438951939487993      0.445028458426682      1.29264610483090      0      0
0.445028458426682      0.451189096101594      1.29014310523560      0      0
0.451189096101594      0.457435016988945      1.28754607503362      0      0
0.457435016988945      0.463767401685081      1.28485059971339      0      0
0.463767401685081      0.470187447129631      1.28205200398432      0      0
0.470187447129631      0.476696366831751      1.27914533275947      0      0
0.476696366831751      0.483295391099501      1.27612533045791      0      0
0.483295391099501      0.489985767272398      1.27298641844954      0      0
0.489985767272398      0.496768759957182      1.26972267044335      0      0
0.496768759957182      0.503645651266856      1.26632778559484      0      0
0.503645651266856      0.510617741063022      1.26279505907958      0      0
0.510617741063022      0.517686347201588      1.25911734984661      0      0
0.517686347201588      0.524852805781861      1.25528704522703      0      0
0.524852805781861      0.532118471399099      1.25129602202920      0      0
0.532118471399099      0.539484717400551      1.24713560370020      0      0
0.539484717400551      0.546952936145049      1.24279651307409      0      0
0.546952936145049      0.554524539266187      1.23826882015735      0      0
0.554524539266187      0.56220095793915      1.23354188432083      0      0
0.56220095793915      0.569983643151229      1.22860429017183      0      0
0.569983643151229      0.577874065976087      1.22344377626703      0      0
0.577874065976087      0.585873717851818      1.21804715569389      0      0
0.585873717851818      0.59398411086286      1.21240022738973      0      0
0.59398411086286      0.602206778025804      1.20648767687903      0      0
0.602206778025804      0.610543273579166      1.20029296488335      0      0
0.610543273579166      0.618995173277162      1.19379820198646      0      0
0.618995173277162      0.62756407468756      1.18698400720870      0      0
0.62756407468756      0.636251597493652      1.17982934794521      0      0
0.636251597493652      0.645059383800396      1.17231135823509      0      0
0.645059383800396      0.653989098444817      1.16440513172966      0      0
0.653989098444817      0.663042429310678      1.15608348498759      0      0
0.663042429310678      0.672221087647534      1.14731668580441      0      0
0.672221087647534      0.681526808394186      1.13807214013076      0      0
0.681526808394186      0.690961350506615      1.12831402968014      0      0
0.690961350506615      0.70052649729046      1.11800289047823      0      0
0.70052649729046      0.710224056738094      1.10709512023686      0      0
0.710224056738094      0.720055861870372      1.09554239937157      0      0
0.720055861870372      0.730023771083106      1.08329100648057      0      0
0.730023771083106      0.740129668498331      1.07028100382368      0      0
0.740129668498331      0.750375464320448      1.05644526129604      0      0
0.750375464320448      0.76076309519728      1.04170827787749      0      0
0.76076309519728      0.771294524586143      1.02598474651712      0      0
0.771294524586143      0.781971743124969      1.00917779033067      0      0
0.781971743124969      0.792796769008581      0.991176772476541      0      0
0.792796769008581      0.803771648370161      0.971854545445205      0      0
0.803771648370161      0.814898455668016      0.951063951869083      0      0
0.814898455668016      0.826179294077686      0.928633308731551      0      0
0.826179294077686      0.837616295889483      0.904360483883648      0      0
0.837616295889483      0.849211622911536      0.878004980057539      0      0
0.849211622911536      0.860967466878409      0.849277126718390      0      0
0.860967466878409      0.872886049865385      0.817822949682901      0      0
0.872886049865385      0.884969624708479      0.783202356764225      0      0
0.884969624708479      0.897220475430265      0.744856558642492      0      0
0.897220475430265      0.909640917671599      0.702057279353945      0      0
0.909640917671599      0.922233299129318      0.653823231032502      0      0
0.922233299129318      0.935      0.598773013727071      0      0
# END HISTO1D SudakovggExpOutputsN2LLNor33


==> Diag_Evo_Hard/Diag_SudN2LLp_gg_2_LP.dat <==
# BEGIN PLOT
Title=$g_{ {n}}+g_{ \bar{n}}\to t +\bar{t}+X$
Legend1XPos=0.06
Legend1YPos=0.93
Legend2XPos=0.06
Legend2YPos=0.83
Legend3XPos=0.06
Legend3YPos=0.73
Legend4XPos=0.06
Legend4YPos=0.63
Legend5XPos=0.46
Legend5YPos=0.93
Legend6XPos=0.46
Legend6YPos=0.83
Legend7XPos=0.46
Legend7YPos=0.73
Legend8XPos=0.46
Legend8YPos=0.63
Legend9XPos=0.46
Legend9YPos=0.53
Legend1Only=SudakovggExpOutputsN2LLNor11    
Legend2Only=SudakovggExpOutputsN2LLNor22 
Legend3Only=SudakovggExpOutputsN2LLNor33  
Legend4Only=SudakovggExpOutputsN2LLNor12  
Legend5Only=SudakovggExpOutputsN2LLNor13    
Legend6Only=SudakovggExpOutputsN2LLNor21 
Legend7Only=SudakovggExpOutputsN2LLNor23  
Legend8Only=SudakovggExpOutputsN2LLNor31  
Legend9Only=SudakovggExpOutputsN2LLNor32  
DrawOnly= SudakovggExpOutputsN2LLNor11   SudakovggExpOutputsN2LLNor12 SudakovggExpOutputsN2LLNor13 SudakovggExpOutputsN2LLNor21   SudakovggExpOutputsN2LLNor22 SudakovggExpOutputsN2LLNor23  SudakovggExpOutputsN2LLNor31   SudakovggExpOutputsN2LLNor32 SudakovggExpOutputsN2LLNor33
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=1
Legend6=1
Legend7=1
Legend8=1
Legend9=1
LogY=0
LogX=1
XLabel=$\beta_{t\bar{t}}$
YLabel= 
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlot=0
XMin=0.000001
XMax=1
YMin=-0.1  
YMax=+3.99 
# END PLOT
# BEGIN HISTO1D SudakovggExpOutputsN2LLNor11
PlotOrder=1
LineColor=blue
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\mathbf{V}^{-1}_{h,\mathrm{thr}}\mathbf{V}_{h}\Right]_{(1,1)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      1.00000039723229      0      0
0.00000101384324431002      0.00000102787812403307      1.00000040830463      0      0
0.00000102787812403307      0.00000104210729202498      1.00000041968560      0      0
0.00000104210729202498      0.00000105653343786574      1.00000043138379      0      0
0.00000105653343786574      0.00000107115928836782      1.00000044340806      0      0
0.00000107115928836782      0.00000108598760809164      1.00000045576749      0      0
0.00000108598760809164      0.00000110102119986811      1.00000046847142      0      0
0.00000110102119986811      0.00000111626290532839      1.00000048152946      0      0
0.00000111626290532839      0.00000113171560544106      1.00000049495147      0      0
0.00000113171560544106      0.00000114738222105665      1.00000050874761      0      0
0.00000114738222105665      0.00000116326571345971      1.00000052292829      0      0
0.00000116326571345971      0.0000011793690849286      1.00000053750425      0      0
0.0000011793690849286      0.00000119569537930295      1.00000055248649      0      0
0.00000119569537930295      0.000001212247682559      1.00000056788633      0      0
0.000001212247682559      0.00000122902912339292      1.00000058371543      0      0
0.00000122902912339292      0.00000124604287381218      1.00000059998575      0      0
0.00000124604287381218      0.00000126329214973512      1.00000061670958      0      0
0.00000126329214973512      0.00000128078021159884      1.00000063389957      0      0
0.00000128078021159884      0.00000129851036497544      1.00000065156870      0      0
0.00000129851036497544      0.00000131648596119688      1.00000066973034      0      0
0.00000131648596119688      0.00000133471039798844      1.00000068839821      0      0
0.00000133471039798844      0.00000135318712011092      1.00000070758642      0      0
0.00000135318712011092      0.00000137191962001179      1.00000072730948      0      0
0.00000137191962001179      0.00000139091143848532      1.00000074758229      0      0
0.00000139091143848532      0.00000141016616534188      1.00000076842018      0      0
0.00000141016616534188      0.00000142968744008643      1.00000078983890      0      0
0.00000142968744008643      0.00000144947895260651      1.00000081185464      0      0
0.00000144947895260651      0.00000146954444386967      1.00000083448404      0      0
0.00000146954444386967      0.00000148988770663059      1.00000085774421      0      0
0.00000148988770663059      0.00000151051258614798      1.00000088165272      0      0
0.00000151051258614798      0.00000153142298091138      1.00000090622765      0      0
0.00000153142298091138      0.00000155262284337812      1.00000093148757      0      0
0.00000155262284337812      0.00000157411618072032      1.00000095745159      0      0
0.00000157411618072032      0.00000159590705558239      1.00000098413931      0      0
0.00000159590705558239      0.0000016179995868489      1.00000101157092      0      0
0.0000016179995868489      0.00000164039795042316      1.00000103976715      0      0
0.00000164039795042316      0.00000166310638001652      1.00000106874932      0      0
0.00000166310638001652      0.00000168612916794864      1.00000109853932      0      0
0.00000168612916794864      0.00000170947066595881      1.00000112915968      0      0
0.00000170947066595881      0.00000173313528602849      1.00000116063355      0      0
0.00000173313528602849      0.00000175712750121529      1.00000119298470      0      0
0.00000175712750121529      0.00000178145184649847      1.00000122623760      0      0
0.00000178145184649847      0.00000180611291963609      1.00000126041739      0      0
0.00000180611291963609      0.00000183111538203409      1.00000129554989      0      0
0.00000183111538203409      0.00000185646395962742      1.00000133166166      0      0
0.00000185646395962742      0.00000188216344377329      1.00000136878000      0      0
0.00000188216344377329      0.00000190821869215684      1.00000140693297      0      0
0.00000190821869215684      0.00000193463462970931      1.00000144614940      0      0
0.00000193463462970931      0.000001961416249539      1.00000148645894      0      0
0.000001961416249539      0.00000198856861387501      1.00000152789205      0      0
0.00000198856861387501      0.00000201609685502412      1.00000157048005      0      0
0.00000201609685502412      0.00000204400617634088      1.00000161425514      0      0
0.00000204400617634088      0.00000207230185321116      1.00000165925041      0      0
0.00000207230185321116      0.00000210098923404927      1.00000170549985      0      0
0.00000210098923404927      0.00000213007374130893      1.00000175303844      0      0
0.00000213007374130893      0.00000215956087250823      1.00000180190210      0      0
0.00000215956087250823      0.00000218945620126872      1.00000185212778      0      0
0.00000218945620126872      0.00000221976537836897      1.00000190375343      0      0
0.00000221976537836897      0.00000225049413281266      1.00000195681807      0      0
0.00000225049413281266      0.00000228164827291145      1.00000201136182      0      0
0.00000228164827291145      0.0000023132336873829      1.00000206742591      0      0
0.0000023132336873829      0.0000023452563464635      1.00000212505270      0      0
0.0000023452563464635      0.00000237772230303722      1.00000218428577      0      0
0.00000237772230303722      0.00000241063769377955      1.00000224516988      0      0
0.00000241063769377955      0.00000244400874031748      1.00000230775106      0      0
0.00000244400874031748      0.00000247784175040552      1.00000237207660      0      0
0.00000247784175040552      0.00000251214311911795      1.00000243819513      0      0
0.00000251214311911795      0.00000254691933005764      1.00000250615663      0      0
0.00000254691933005764      0.00000258217695658154      1.00000257601246      0      0
0.00000258217695658154      0.0000026179226630432      1.00000264781543      0      0
0.0000026179226630432      0.00000265416320605244      1.00000272161981      0      0
0.00000265416320605244      0.00000269090543575249      1.00000279748139      0      0
0.00000269090543575249      0.00000272815629711478      1.00000287545751      0      0
0.00000272815629711478      0.00000276592283125165      1.00000295560710      0      0
0.00000276592283125165      0.00000280421217674733      1.00000303799076      0      0
0.00000280421217674733      0.00000284303157100718      1.00000312267076      0      0
0.00000284303157100718      0.00000288238835162573      1.00000320971109      0      0
0.00000288238835162573      0.00000292228995777364      1.00000329917756      0      0
0.00000292228995777364      0.00000296274393160382      1.00000339113778      0      0
0.00000296274393160382      0.00000300375791967704      1.00000348566127      0      0
0.00000300375791967704      0.00000304533967440728      1.00000358281947      0      0
0.00000304533967440728      0.0000030874970555271      1.00000368268583      0      0
0.0000030874970555271      0.00000313023803157323      1.00000378533582      0      0
0.00000313023803157323      0.00000317357068139281      1.00000389084705      0      0
0.00000317357068139281      0.00000321750319567045      1.00000399929925      0      0
0.00000321750319567045      0.00000326204387847638      1.00000411077441      0      0
0.00000326204387847638      0.00000330720114883614      1.00000422535679      0      0
0.00000330720114883614      0.00000335298354232185      1.00000434313300      0      0
0.00000335298354232185      0.00000339939971266569      1.00000446419205      0      0
0.00000339939971266569      0.00000344645843339553      1.00000458862546      0      0
0.00000344645843339553      0.00000349416859949336      1.00000471652728      0      0
0.00000349416859949336      0.00000354253922907654      1.00000484799418      0      0
0.00000354253922907654      0.00000359157946510248      1.00000498312555      0      0
0.00000359157946510248      0.00000364129857709674      1.00000512202351      0      0
0.00000364129857709674      0.00000369170596290522      1.00000526479306      0      0
0.00000369170596290522      0.00000374281115047047      1.00000541154211      0      0
0.00000374281115047047      0.0000037946237996327      1.00000556238159      0      0
0.0000037946237996327      0.00000384715370395563      1.00000571742550      0      0
0.00000384715370395563      0.00000390041079257769      1.00000587679105      0      0
0.00000390041079257769      0.00000395440513208878      1.00000604059869      0      0
0.00000395440513208878      0.00000400914692843308      1.00000620897224      0      0
0.00000400914692843308      0.00000406464652883815      1.00000638203896      0      0
0.00000406464652883815      0.00000412091442377072      1.00000655992967      0      0
0.00000412091442377072      0.00000417796124891967      1.00000674277883      0      0
0.00000417796124891967      0.00000423579778720626      1.00000693072465      0      0
0.00000423579778720626      0.0000042944349708224      1.00000712390919      0      0
0.0000042944349708224      0.00000435388388329698      1.00000732247848      0      0
0.00000435388388329698      0.00000441415576159092      1.00000752658260      0      0
0.00000441415576159092      0.0000044752619982211      1.00000773637582      0      0
0.0000044752619982211      0.00000453721414341383      1.00000795201673      0      0
0.00000453721414341383      0.00000460002390728798      1.00000817366832      0      0
0.00000460002390728798      0.0000046637031620685      1.00000840149813      0      0
0.0000046637031620685      0.00000472826394433043      1.00000863567836      0      0
0.00000472826394433043      0.00000479371845727405      1.00000887638602      0      0
0.00000479371845727405      0.00000486007907303155      1.00000912380306      0      0
0.00000486007907303155      0.00000492735833500554      1.00000937811648      0      0
0.00000492735833500554      0.00000499556896024003      1.00000963951851      0      0
0.00000499556896024003      0.00000506472384182418      1.00000990820673      0      0
0.00000506472384182418      0.00000513483605132934      1.00001018438424      0      0
0.00000513483605132934      0.00000520591884127979      1.00001046825979      0      0
0.00000520591884127979      0.00000527798564765776      1.00001076004794      0      0
0.00000527798564765776      0.00000535105009244307      1.00001105996925      0      0
0.00000535105009244307      0.00000542512598618791      1.00001136825041      0      0
0.00000542512598618791      0.00000550022733062734      1.00001168512445      0      0
0.00000550022733062734      0.00000557636832132587      1.00001201083086      0      0
0.00000557636832132587      0.00000565356335036064      1.00001234561584      0      0
0.00000565356335036064      0.00000573182700904185      1.00001268973244      0      0
0.00000573182700904185      0.00000581117409067079      1.00001304344076      0      0
0.00000581117409067079      0.000005891619593336      1.00001340700815      0      0
0.000005891619593336      0.00000597317872274825      1.00001378070942      0      0
0.00000597317872274825      0.00000605586689511467      1.00001416482703      0      0
0.00000605586689511467      0.0000061396997400527      1.00001455965131      0      0
0.0000061396997400527      0.00000622469310354442      1.00001496548069      0      0
0.00000622469310354442      0.00000631086305093168      1.00001538262192      0      0
0.00000631086305093168      0.0000063982258699528      1.00001581139030      0      0
0.0000063982258699528      0.00000648679807382125      1.00001625210991      0      0
0.00000648679807382125      0.00000657659640434692      1.00001670511387      0      0
0.00000657659640434692      0.00000666763783510069      1.00001717074458      0      0
0.00000666763783510069      0.00000675993957462272      1.00001764935399      0      0
0.00000675993957462272      0.0000068535190696752      1.00001814130385      0      0
0.0000068535190696752      0.00000694839400854009      1.00001864696601      0      0
0.00000694839400854009      0.00000704458232436258      1.00001916672265      0      0
0.00000704458232436258      0.00000714210219854078      1.00001970096665      0      0
0.00000714210219854078      0.00000724097206416231      1.00002025010179      0      0
0.00000724097206416231      0.00000734121060948854      1.00002081454316      0      0
0.00000734121060948854      0.000007442836781487      1.00002139471736      0      0
0.000007442836781487      0.00000754586978941272      1.00002199106293      0      0
0.00000754586978941272      0.00000765032910843916      1.00002260403060      0      0
0.00000765032910843916      0.00000775623448333934      1.00002323408368      0      0
0.00000775623448333934      0.00000786360593221801      1.00002388169838      0      0
0.00000786360593221801      0.00000797246375029542      1.00002454736421      0      0
0.00000797246375029542      0.00000808282851374354      1.00002523158429      0      0
0.00000808282851374354      0.00000819472108357529      1.00002593487578      0      0
0.00000819472108357529      0.00000830816260958769      1.00002665777026      0      0
0.00000830816260958769      0.00000842317453435958      1.00002740081410      0      0
0.00000842317453435958      0.00000853977859730466      1.00002816456894      0      0
0.00000853977859730466      0.00000865799683878063      1.00002894961202      0      0
0.00000865799683878063      0.00000877785160425524      1.00002975653673      0      0
0.00000877785160425524      0.00000889936554853005      1.00003058595295      0      0
0.00000889936554853005      0.00000902256164002253      1.00003143848757      0      0
0.00000902256164002253      0.00000914746316510757      1.00003231478497      0      0
0.00000914746316510757      0.00000927409373251906      1.00003321550747      0      0
0.00000927409373251906      0.00000940247727781235      1.00003414133586      0      0
0.00000940247727781235      0.00000953263806788851      1.00003509296990      0      0
0.00000953263806788851      0.00000966460070558129      1.00003607112885      0      0
0.00000966460070558129      0.00000979839013430744      1.00003707655203      0      0
0.00000979839013430744      0.00000993403164278155      1.00003810999934      0      0
0.00000993403164278155      0.000010071550869796      1.00003917225190      0      0
0.000010071550869796      0.0000102109738090674      1.00004026411256      0      0
0.0000102109738090674      0.0000103523268141496      1.00004138640656      0      0
0.0000103523268141496      0.000010495636603415      1.00004253998214      0      0
0.000010495636603415      0.0000106409302651053      1.00004372571119      0      0
0.0000106409302651053      0.000010788235262451      1.00004494448990      0      0
0.000010788235262451      0.0000109375794388631      1.00004619723941      0      0
0.0000109375794388631      0.0000110889910231955      1.00004748490656      0      0
0.0000110889910231955      0.0000112424986350812      1.00004880846458      0      0
0.0000112424986350812      0.0000113981312903417      1.00005016891380      0      0
0.0000113981312903417      0.0000115559184064716      1.00005156728245      0      0
0.0000115559184064716      0.000011715889808199      1.00005300462740      0      0
0.000011715889808199      0.0000118780757331232      1.00005448203501      0      0
0.0000118780757331232      0.0000120425068374297      1.00005600062186      0      0
0.0000120425068374297      0.0000122092142016854      1.00005756153570      0      0
0.0000122092142016854      0.0000123782293367127      1.00005916595624      0      0
0.0000123782293367127      0.0000125495841895462      1.00006081509608      0      0
0.0000125495841895462      0.0000127233111494713      1.00006251020161      0      0
0.0000127233111494713      0.0000128994430541458      1.00006425255393      0      0
0.0000128994430541458      0.0000130780131958075      1.00006604346988      0      0
0.0000130780131958075      0.0000132590553275668      1.00006788430300      0      0
0.0000132590553275668      0.0000134426036697863      1.00006977644454      0      0
0.0000134426036697863      0.00001362869291655      1.00007172132449      0      0
0.00001362869291655      0.00001381735824222      1.00007372041274      0      0
0.00001381735824222      0.0000140086353080861      1.00007577522010      0      0
0.0000140086353080861      0.0000142025602691059      1.00007788729955      0      0
0.0000142025602691059      0.0000143991697807389      1.00008005824727      0      0
0.0000143991697807389      0.0000145985010058751      1.00008228970398      0      0
0.0000145985010058751      0.0000148005916218595      1.00008458335606      0      0
0.0000148005916218595      0.0000150054798276138      1.00008694093697      0      0
0.0000150054798276138      0.0000152132043508565      1.00008936422837      0      0
0.0000152132043508565      0.0000154238044554237      1.00009185506171      0      0
0.0000154238044554237      0.0000156373199486901      1.00009441531934      0      0
0.0000156373199486901      0.0000158537911890937      1.00009704693616      0      0
0.0000158537911890937      0.0000160732590937644      1.00009975190090      0      0
0.0000160732590937644      0.0000162957651462576      1.00010253225782      0      0
0.0000162957651462576      0.000016521351404396      1.00010539010802      0      0
0.000016521351404396      0.0000167500605082187      1.00010832761126      0      0
0.0000167500605082187      0.0000169819356880416      1.00011134698746      0      0
0.0000169819356880416      0.0000172170207726282      1.00011445051830      0      0
0.0000172170207726282      0.0000174553601974744      1.00011764054911      0      0
0.0000174553601974744      0.0000176969990132074      1.00012091949066      0      0
0.0000176969990132074      0.0000179419828941014      1.00012428982081      0      0
0.0000179419828941014      0.0000181903581467107      1.00012775408638      0      0
0.0000181903581467107      0.0000184421717186223      1.00013131490524      0      0
0.0000184421717186223      0.0000186974712073306      1.00013497496833      0      0
0.0000186974712073306      0.0000189563048692332      1.00013873704132      0      0
0.0000189563048692332      0.0000192187216287532      1.00014260396707      0      0
0.0000192187216287532      0.0000194847710875863      1.00014657866771      0      0
0.0000194847710875863      0.0000197545035340766      1.00015066414672      0      0
0.0000197545035340766      0.000020027969952722      1.00015486349129      0      0
0.000020027969952722      0.0000203052220338112      1.00015917987448      0      0
0.0000203052220338112      0.0000205863121831945      1.00016361655798      0      0
0.0000205863121831945      0.0000208712935321888      1.00016817689423      0      0
0.0000208712935321888      0.000021160219947621      1.00017286432904      0      0
0.000021160219947621      0.0000214531460420097      1.00017768240440      0      0
0.0000214531460420097      0.0000217501271838877      1.00018263476081      0      0
0.0000217501271838877      0.0000220512195082683      1.00018772514022      0      0
0.0000220512195082683      0.0000223564799272551      1.00019295738896      0      0
0.0000223564799272551      0.0000226659661408002      1.00019833546026      0      0
0.0000226659661408002      0.0000229797366476099      1.00020386341775      0      0
0.0000229797366476099      0.0000232978507562027      1.00020954543797      0      0
0.0000232978507562027      0.0000236203685961192      1.00021538581423      0      0
0.0000236203685961192      0.000023947351129288      1.00022138895913      0      0
0.000023947351129288      0.0000242788601615485      1.00022755940820      0      0
0.0000242788601615485      0.0000246149583543337      1.00023390182340      0      0
0.0000246149583543337      0.0000249557092365137      1.00024042099657      0      0
0.0000249557092365137      0.0000253011772164045      1.00024712185305      0      0
0.0000253011772164045      0.0000256514275939423      1.00025400945528      0      0
0.0000256514275939423      0.0000260065265730261      1.00026108900662      0      0
0.0000260065265730261      0.0000263665412740315      1.00026836585549      0      0
0.0000263665412740315      0.0000267315397464981      1.00027584549942      0      0
0.0000267315397464981      0.0000271015909819919      1.00028353358903      0      0
0.0000271015909819919      0.0000274767649271459      1.00029143593214      0      0
0.0000274767649271459      0.0000278571324968813      1.00029955849838      0      0
0.0000278571324968813      0.0000282427655878122      1.00030790742364      0      0
0.0000282427655878122      0.0000286337370918349      1.00031648901476      0      0
0.0000286337370918349      0.0000290301209099061      1.00032530975440      0      0
0.0000290301209099061      0.0000294319919660113      1.00033437630555      0      0
0.0000294319919660113      0.0000298394262213274      1.00034369551605      0      0
0.0000298394262213274      0.00003025250068858      1.00035327442643      0      0
0.00003025250068858      0.000030671293446601      1.00036312027085      0      0
0.000030671293446601      0.0000310958836550867      1.00037324048651      0      0
0.0000310958836550867      0.00003152635156956      1.00038364271752      0      0
0.00003152635156956      0.000031962778556541      1.00039433482052      0      0
0.000031962778556541      0.0000324052471089262      1.00040532487016      0      0
0.0000324052471089262      0.0000328538408615817      1.00041662116831      0      0
0.0000328538408615817      0.000033308644607151      1.00042823224504      0      0
0.000033308644607151      0.0000337697443120835      1.00044016686985      0      0
0.0000337697443120835      0.0000342372271328825      1.00045243405538      0      0
0.0000342372271328825      0.0000347111814325807      1.00046504306648      0      0
0.0000347111814325807      0.0000351916967974413      1.00047800342406      0      0
0.0000351916967974413      0.0000356788640538924      1.00049132491611      0      0
0.0000356788640538924      0.0000361727752856944      1.00050501760193      0      0
0.0000361727752856944      0.0000366735238513458      1.00051909181959      0      0
0.0000366735238513458      0.0000371812044017293      1.00053355819774      0      0
0.0000371812044017293      0.0000376959128980032      1.00054842765969      0      0
0.0000376959128980032      0.0000382177466297395      1.00056371143081      0      0
0.0000382177466297395      0.0000387468042333134      1.00057942105246      0      0
0.0000387468042333134      0.0000392831857105477      1.00059556838366      0      0
0.0000392831857105477      0.0000398269924476147      1.00061216561745      0      0
0.0000398269924476147      0.0000403783272342003      1.00062922528126      0      0
0.0000403783272342003      0.0000409372942829333      1.00064676025504      0      0
0.0000409372942829333      0.0000415039992490831      1.00066478377515      0      0
0.0000415039992490831      0.000042078549250531      1.00068330944784      0      0
0.000042078549250531      0.0000426610528880173      1.00070235125705      0      0
0.0000426610528880173      0.0000432516202656688      1.00072192357479      0      0
0.0000432516202656688      0.0000438503630118107      1.00074204117421      0      0
0.0000438503630118107      0.0000444573943000663      1.00076271923799      0      0
0.0000444573943000663      0.0000450728288707489      1.00078397337434      0      0
0.0000450728288707489      0.0000456967830525504      1.00080581962338      0      0
0.0000456967830525504      0.0000463293747845289      1.00082827446977      0      0
0.0000463293747845289      0.0000469707236384016      1.00085135485756      0      0
0.0000469707236384016      0.0000476209508411464      1.00087507820681      0      0
0.0000476209508411464      0.0000482801792979158      1.00089946241306      0      0
0.0000482801792979158      0.0000489485336152684      1.00092452587931      0      0
0.0000489485336152684      0.0000496261401247217      1.00095028751133      0      0
0.0000496261401247217      0.0000503131269066316      1.00097676674542      0      0
0.0000503131269066316      0.0000510096238144011      1.00100398355985      0      0
0.0000510096238144011      0.000051715762499026      1.00103195848074      0      0
0.000051715762499026      0.000052431676433979      1.00106071261556      0      0
0.000052431676433979      0.0000531575009404385      1.00109026765157      0      0
0.0000531575009404385      0.0000538933732128671      1.00112064587567      0      0
0.0000538933732128671      0.0000546394323449439      1.00115187020523      0      0
0.0000546394323449439      0.0000553958193558558      1.00118396417991      0      0
0.0000553958193558558      0.0000561626772169526      1.00121695200662      0      0
0.0000561626772169526      0.0000569401508787716      1.00125085855642      0      0
0.0000569401508787716      0.0000577283872984359      1.00128570939655      0      0
0.0000577283872984359      0.0000585275354674316      1.00132153079735      0      0
0.0000585275354674316      0.0000593377464397706      1.00135834977130      0      0
0.0000593377464397706      0.0000601591733605423      1.00139619406650      0      0
0.0000601591733605423      0.0000609919714948611      1.00143509221360      0      0
0.0000609919714948611      0.0000618362982572143      1.00147507352623      0      0
0.0000618362982572143      0.0000626923132412161      1.00151616813828      0      0
0.0000626923132412161      0.0000635601782497746      1.00155840701994      0      0
0.0000635601782497746      0.0000644400573256746      1.00160182199709      0      0
0.0000644400573256746      0.0000653321167825856      1.00164644577921      0      0
0.0000653321167825856      0.0000662365252364977      1.00169231198719      0      0
0.0000662365252364977      0.0000671534536375933      1.00173945517013      0      0
0.0000671534536375933      0.0000680830753025601      1.00178791084635      0      0
0.0000680830753025601      0.0000690255659473509      1.00183771550477      0      0
0.0000690255659473509      0.0000699811037203975      1.00188890665560      0      0
0.0000699811037203975      0.0000709498692362838      1.00194152283923      0      0
0.0000709498692362838      0.0000719320456098856      1.00199560369179      0      0
0.0000719320456098856      0.0000729278184909828      1.00205118990997      0      0
0.0000729278184909828      0.0000739373760993502      1.00210832334205      0      0
0.0000739373760993502      0.0000749609092603353      1.00216704699966      0      0
0.0000749609092603353      0.0000759986114409274      1.00222740507261      0      0
0.0000759986114409274      0.0000770506787863264      1.00228944299551      0      0
0.0000770506787863264      0.0000781173101570184      1.00235320741626      0      0
0.0000781173101570184      0.0000791987071663636      1.00241874633797      0      0
0.0000791987071663636      0.0000802950742187053      1.00248610905076      0      0
0.0000802950742187053      0.000081406618548006      1.00255534621508      0      0
0.000081406618548006      0.0000825335502570186      1.00262650990298      0      0
0.0000825335502570186      0.0000836760823569998      1.00269965361091      0      0
0.0000836760823569998      0.0000848344308079731      1.00277483236645      0      0
0.0000848344308079731      0.0000860088145595493      1.00285210264549      0      0
0.0000860088145595493      0.0000871994555923124      1.00293152252443      0      0
0.0000871994555923124      0.0000884065789597775      1.00301315171452      0      0
0.0000884065789597775      0.0000896304128309307      1.00309705151371      0      0
0.0000896304128309307      0.0000908711885333572      1.00318328498354      0      0
0.0000908711885333572      0.0000921291405969664      1.00327191684899      0      0
0.0000921291405969664      0.0000934045067983223      1.00336301372932      0      0
0.0000934045067983223      0.0000946975282055884      1.00345664397099      0      0
0.0000946975282055884      0.0000960084492240934      1.00355287785800      0      0
0.0000960084492240934      0.0000973375176425286      1.00365178768070      0      0
0.0000973375176425286      0.000098684984679785      1.00375344758345      0      0
0.000098684984679785      0.000100051105032438      1.00385793389669      0      0
0.000100051105032438      0.000101436136922889      1.00396532497329      0      0
0.000101436136922889      0.000102840342148178      1.00407570132067      0      0
0.000102840342148178      0.000104263986129461      1.00418914572777      0      0
0.000104263986129461      0.000105707337962187      1.00430574324764      0      0
0.000105707337962187      0.00010717067046696      1.00442558127368      0      0
0.00010717067046696      0.000108654260241103      1.00454874948723      0      0
0.000108654260241103      0.000110158387710945      1.00467534028022      0      0
0.000110158387710945      0.000111683337184825      1.00480544838993      0      0
0.000111683337184825      0.000113229396906833      1.00493917125579      0      0
0.000113229396906833      0.00011479685911129      1.00507660897231      0      0
0.00011479685911129      0.000116386020077991      1.00521786435624      0      0
0.000116386020077991      0.000117997180188201      1.00536304307344      0      0
0.000117997180188201      0.00011963064398144      1.00551225373387      0      0
0.00011963064398144      0.00012128672021304      1.00566560780625      0      0
0.00012128672021304      0.00012296572191251      1.00582322011616      0      0
0.00012296572191251      0.000124667966442703      1.00598520822113      0      0
0.000124667966442703      0.000126393775559803      1.00615169322452      0      0
0.000126393775559803      0.000128143475474143      1.00632279943130      0      0
0.000128143475474143      0.000129917396911867      1.00649865446745      0      0
0.000129917396911867      0.000131715875177439      1.00667938981182      0      0
0.000131715875177439      0.000133539250217029      1.00686514006527      0      0
0.000133539250217029      0.00013538786668276      1.00705604378994      0      0
0.00013538786668276      0.000137262073997862      1.00725224327053      0      0
0.000137262073997862      0.000139162226422714      1.00745388467388      0      0
0.000139162226422714      0.00014108868312181      1.00766111841440      0      0
0.00014108868312181      0.000143041808231644      1.00787409853919      0      0
0.000143041808231644      0.000145021970929542      1.00809298359989      0      0
0.000145021970929542      0.00014702954550344      1.00831793650074      0      0
0.00014702954550344      0.000149064911422635      1.00854912436085      0      0
0.000149064911422635      0.00015112845340951      1.00878671920225      0      0
0.00015112845340951      0.000153220561512254      1.00903089739599      0      0
0.000153220561512254      0.000155341631178586      1.00928184046613      0      0
0.000155341631178586      0.000157492063330508      1.00953973443757      0      0
0.000157492063330508      0.000159672264440082      1.00980477060893      0      0
0.000159672264440082      0.00016188264660626      1.01007714562612      0      0
0.00016188264660626      0.000164123627632783      1.01035706150970      0      0
0.000164123627632783      0.00016639563110715      1.01064472506921      0      0
0.00016639563110715      0.000168699086480686      1.01094034960413      0      0
0.000168699086480686      0.000171034429149716      1.01124415387308      0      0
0.000171034429149716      0.00017340210053786      1.01155636237289      0      0
0.00017340210053786      0.000175802548179476      1.01187720598518      0      0
0.000175802548179476      0.000178236225804249      1.01220692159054      0      0
0.000178236225804249      0.000180703593422953      1.01254575207706      0      0
0.000180703593422953      0.000183205117414405      1.01289394809283      0      0
0.000183205117414405      0.000185741270613619      1.01325176603033      0      0
0.000185741270613619      0.000188312532401177      1.01361946922774      0      0
0.000188312532401177      0.000190919388793845      1.01399732842927      0      0
0.000190919388793845      0.000193562332536437      1.01438562141604      0      0
0.000193562332536437      0.000196241863194957      1.01478463402259      0      0
0.000196241863194957      0.000198958487251018      1.01519465929371      0      0
0.000198958487251018      0.000201712718197586      1.01561599761332      0      0
0.000201712718197586      0.000204505076636033      1.01604895807209      0      0
0.000204505076636033      0.000207336090374545      1.01649385841327      0      0
0.000207336090374545      0.000210206294527884      1.01695102395767      0      0
0.000210206294527884      0.000213116231618538      1.01742078906665      0      0
0.000213116231618538      0.000216066451679264      1.01790349748005      0      0
0.000216066451679264      0.000219057512357059      1.01839950142592      0      0
0.000219057512357059      0.000222089979018563      1.01890916171615      0      0
0.000222089979018563      0.000225164424856924      1.01943285183328      0      0
0.000225164424856924      0.000228281431000144      1.01997095141298      0      0
0.000228281431000144      0.00023144158662092      1.02052385199149      0      0
0.00023144158662092      0.000234645489048012      1.02109195598491      0      0
0.000234645489048012      0.000237893743879147      1.02167567569052      0      0
0.000237893743879147      0.000241186965095492      1.02227543448665      0      0
0.000241186965095492      0.000244525775177701      1.02289166642657      0      0
0.000244525775177701      0.000247910805223583      1.02352481613610      0      0
0.000247910805223583      0.000251342695067386      1.02417534401630      0      0
0.000251342695067386      0.000254822093400743      1.02484371633155      0      0
0.000254822093400743      0.00025834965789528      1.02553041839137      0      0
0.00025834965789528      0.000261926055326934      1.02623594183558      0      0
0.000261926055326934      0.000265551961701985      1.02696079452268      0      0
0.000265551961701985      0.00026922806238483      1.02770549776791      0      0
0.00026922806238483      0.000272955052227537      1.02847058577969      0      0
0.000272955052227537      0.000276733635701177      1.02925660640968      0      0
0.000276733635701177      0.000280564527028988      1.03006412059444      0      0
0.000280564527028988      0.000284448450321376      1.03089370526946      0      0
0.000284448450321376      0.000288386139712781      1.03174595557561      0      0
0.000288386139712781      0.000292378339500449      1.03262147214688      0      0
0.000292378339500449      0.000296425804285111      1.03352088437180      0      0
0.000296425804285111      0.000300529299113624      1.03444482504150      0      0
0.000300529299113624      0.000304689599623573      1.03539395040308      0      0
0.000304689599623573      0.000308907492189884      1.03636893383992      0      0
0.000308907492189884      0.000313183774073464      1.03737046319359      0      0
0.000313183774073464      0.000317519253571897      1.03839924416301      0      0
0.000317519253571897      0.000321914750172228      1.03945600129710      0      0
0.000321914750172228      0.000326371094705861      1.04054147830739      0      0
0.000326371094705861      0.000330889129505603      1.04165643515813      0      0
0.000330889129505603      0.000335469708564879      1.04280164831228      0      0
0.000335469708564879      0.000340113697699154      1.04397792634742      0      0
0.000340113697699154      0.000344821974709588      1.04518608145141      0      0
0.000344821974709588      0.000349595429548956      1.04642696173973      0      0
0.000349595429548956      0.000354434964489868      1.04770141936817      0      0
0.000354434964489868      0.000359341494295315      1.04901034738182      0      0
0.000359341494295315      0.000364315946391572      1.05035464784810      0      0
0.000364315946391572      0.000369359261043507      1.05173524526584      0      0
0.000369359261043507      0.000374472391532301      1.05315309115857      0      0
0.000374472391532301      0.00037965630433564      1.05460916035684      0      0
0.00037965630433564      0.000384911979310397      1.05610445042263      0      0
0.000384911979310397      0.000390240409877844      1.05763998195573      0      0
0.000390240409877844      0.000395642603211426      1.05921680124484      0      0
0.000395642603211426      0.000401119580427133      1.06083598695547      0      0
0.000401119580427133      0.000406672376776519      1.06249863855857      0      0
0.000406672376776519      0.000412302041842373      1.06420586610328      0      0
0.000412302041842373      0.000418009639737117      1.06595884365699      0      0
0.000418009639737117      0.000423796249303941      1.06775872971006      0      0
0.000423796249303941      0.000429662964320725      1.06960675557156      0      0
0.000429662964320725      0.000435610893706785      1.07150413309427      0      0
0.000435610893706785      0.000441641161732474      1.07345214784696      0      0
0.000441641161732474      0.000447754908231697      1.07545209694717      0      0
0.000447754908231697      0.000453953288817359      1.07750529746992      0      0
0.000453953288817359      0.000460237475099795      1.07961310899065      0      0
0.000460237475099795      0.000466608654908228      1.08177692559232      0      0
0.000466608654908228      0.000473068032515292      1.08399817183980      0      0
0.000473068032515292      0.000479616828864662      1.08627830437079      0      0
0.000479616828864662      0.000486256281801832      1.08861881245990      0      0
0.000486256281801832      0.000492987646308097      1.09102121672243      0      0
0.000492987646308097      0.000499812194737762      1.09348707309725      0      0
0.000499812194737762      0.000506731217058643      1.09601798844343      0      0
0.000506731217058643      0.0005137460210959      1.09861560693138      0      0
0.0005137460210959      0.000520857932779231      1.10128156462042      0      0
0.000520857932779231      0.000528068296393506      1.10401758860307      0      0
0.000528068296393506      0.000535378474832857      1.10682543758356      0      0
0.000535378474832857      0.000542789849858294      1.10970686113832      0      0
0.000542789849858294      0.000550303822358882      1.11266372783358      0      0
0.000550303822358882      0.000557921812616533      1.11569787513505      0      0
0.000557921812616533      0.000565645260574473      1.11881120642501      0      0
0.000565645260574473      0.00057347562610941      1.12200571665208      0      0
0.00057347562610941      0.000581414389307485      1.12528335634449      0      0
0.000581414389307485      0.000589463050744029      1.12864616026446      0      0
0.000589463050744029      0.000597623131767208      1.13209623551417      0      0
0.000597623131767208      0.000605896174785581      1.13563571508592      0      0
0.000605896174785581      0.000614283743559644      1.13926676727319      0      0
0.000614283743559644      0.000622787423497414      1.14299161015084      0      0
0.000622787423497414      0.000631408821954096      1.14681251354731      0      0
0.000631408821954096      0.000640149568535908      1.15073179765188      0      0
0.000640149568535908      0.000649011315408104      1.15475183422083      0      0
0.000649011315408104      0.000657995737607266      1.15887505114209      0      0
0.000657995737607266      0.000667104533357915      1.16310393413742      0      0
0.000667104533357915      0.00067633942439351      1.16744101032219      0      0
0.00067633942439351      0.000685702156281888      1.17188882593034      0      0
0.000685702156281888      0.000695194498755206      1.17645000133667      0      0
0.000695194498755206      0.000704818246044455      1.18112730795302      0      0
0.000704818246044455      0.000714575217218609      1.18592347557645      0      0
0.000714575217218609      0.000724467256528451      1.19084120893549      0      0
0.000724467256528451      0.000734496233755185      1.19588354406245      0      0
0.000734496233755185      0.000744664044563847      1.20105325180828      0      0
0.000744664044563847      0.000754972610861632      1.20635343745079      0      0
0.000754972610861632      0.000765423881161163      1.21178706111459      0      0
0.000765423881161163      0.0007760198309488      1.21735734931508      0      0
0.0007760198309488      0.000786762463058045      1.22306731802629      0      0
0.000786762463058045      0.00079765380804811      1.22892044434011      0      0
0.00079765380804811      0.000808695924587738      1.23491982698486      0      0
0.000808695924587738      0.000819890899844323      1.24106893040712      0      0
0.000819890899844323      0.00083124084987843      1.24737133114369      0      0
0.00083124084987843      0.000842747920043766      1.25383041824869      0      0
0.000842747920043766      0.000854414285392693      1.26044976276237      0      0
0.000854414285392693      0.000866242151087355      1.26723313613151      0      0
0.000866242151087355      0.000878233752816494      1.27418433482711      0      0
0.000878233752816494      0.000890391357218039      1.28130716926123      0      0
0.000890391357218039      0.000902717262307538      1.28860552841417      0      0
0.000902717262307538      0.000915213797912533      1.29608340645555      0      0
0.000915213797912533      0.000927883326112938      1.30374489624077      0      0
0.000927883326112938      0.000940728241687513      1.31159417953585      0      0
0.000940728241687513      0.000953750972566528      1.31963552340420      0      0
0.000953750972566528      0.000966953980290686      1.32787328034655      0      0
0.000966953980290686      0.000980339760476396      1.33631189041734      0      0
0.000980339760476396      0.000993910843287497      1.34495588882933      0      0
0.000993910843287497      0.0010076697939135      1.35380992528268      0      0
0.0010076697939135      0.00102161921305448      1.36287878811091      0      0
0.00102161921305448      0.0010357617374126      1.37216739010370      0      0
0.0010357617374126      0.00105010004019057      1.38168067224421      0      0
0.00105010004019057      0.00106463683159689      1.39142353838391      0      0
0.00106463683159689      0.00107937485935813      1.40140108485583      0      0
0.00107937485935813      0.00109431690923832      1.41161888588810      0      0
0.00109431690923832      0.00110946580556549      1.42208248385850      0      0
0.00110946580556549      0.00112482441176555      1.43279691721991      0      0
0.00112482441176555      0.00114039563090349      1.44376800394709      0      0
0.00114039563090349      0.00115618240623217      1.45500206089880      0      0
0.00115618240623217      0.00117218772174859      1.46650416682266      0      0
0.00117218772174859      0.00118841460275796      1.47828095901006      0      0
0.00118841460275796      0.00120486611644553      1.49033866366060      0      0
0.00120486611644553      0.00122154537245635      1.50268300203890      0      0
0.00122154537245635      0.00123845552348304      1.51532153659500      0      0
0.00123845552348304      0.00125559976586171      1.52825959115944      0      0
0.00125559976586171      0.00127298134017614      1.54150545276357      0      0
0.00127298134017614      0.00129060353187029      1.55506455620822      0      0
0.00129060353187029      0.00130846967186935      1.56894555785161      0      0
0.00130846967186935      0.00132658313720929      1.58315448651703      0      0
0.00132658313720929      0.00134494735167523      1.59769961231664      0      0
0.00134494735167523      0.00136356578644858      1.61258872705874      0      0
0.00136356578644858      0.00138244196076317      1.62782860145390      0      0
0.00138244196076317      0.00140157944257044      1.64342899749725      0      0
0.00140157944257044      0.00142098184921384      1.65939700236345      0      0
0.00142098184921384      0.00144065284811262      1.67574084207451      0      0
0.00144065284811262      0.00146059615745496      1.69247065123543      0      0
0.00146059615745496      0.00148081554690089      1.70959452977576      0      0
0.00148081554690089      0.00150131483829471      1.72712084866683      0      0
0.00150131483829471      0.00152209790638749      1.74506001767028      0      0
0.00152209790638749      0.00154316867956938      1.76342221081971      0      0
0.00154316867956938      0.00156453114061223      1.78221658067633      0      0
0.00156453114061223      0.00158618932742236      1.80145275293619      0      0
0.00158618932742236      0.00160814733380381      1.82114152347402      0      0
0.00160814733380381      0.00163040931023216      1.84129419594144      0      0
0.00163040931023216      0.00165297946463904      1.86192195181441      0      0
0.00165297946463904      0.00167586206320748      1.88303588969534      0      0
0.00167586206320748      0.00169906143117836      1.90464736591338      0      0
0.00169906143117836      0.00172258195366789      1.92676821033677      0      0
0.00172258195366789      0.00174642807649655      1.94941073993575      0      0
0.00174642807649655      0.00177060430702936      1.97258768461479      0      0
0.00177060430702936      0.00179511521502795      1.99631212646961      0      0
0.00179511521502795      0.00181996543351421      2.02059748236261      0      0
0.00181996543351421      0.00184515965964614      2.04545751763920      0      0
0.00184515965964614      0.00187070265560561      2.07090637168724      0      0
0.00187070265560561      0.00189659924949857      2.09695858332352      0      0
0.00189659924949857      0.00192285433626758      2.12362911116344      0      0
0.00192285433626758      0.00194947287861711      2.15093334699171      0      0
0.00194947287861711      0.00197645990795156      2.17888711999509      0      0
0.00197645990795156      0.00200382052532629      2.20750668990820      0      0
0.00200382052532629      0.00203155990241182      2.23680873211719      0      0
0.00203155990241182      0.00205968328247135      2.26681033150602      0      0
0.00205968328247135      0.00208819598135186      2.29752902170071      0      0
0.00208819598135186      0.00211710338848892      2.32898291247433      0      0
0.00211710338848892      0.00214641096792534      2.36119090014470      0      0
0.00214641096792534      0.00217612425934403      2.39417282749855      0      0
0.00217612425934403      0.00220624887911509      2.42794932840787      0      0
0.00220624887911509      0.00223679052135739      2.46254120209288      0      0
0.00223679052135739      0.00226775495901488      2.49796872805993      0      0
0.00226775495901488      0.00229914804494778      2.53425197434458      0      0
0.00229914804494778      0.00233097571303889      2.57141263620084      0      0
0.00233097571303889      0.00236324397931521      2.60947565106838      0      0
0.00236324397931521      0.00239595894308506      2.64846742683445      0      0
0.00239595894308506      0.00242912678809096      2.68841144449825      0      0
0.00242912678809096      0.00246275378367852      2.72932837147003      0      0
0.00246275378367852      0.00249684628598141      2.77124358895744      0      0
0.00249684628598141      0.00253141073912281      2.81418978505609      0      0
0.00253141073912281      0.0025664536764335      2.85819560830735      0      0
0.0025664536764335      0.00260198172168671      2.90328115271111      0      0
0.00260198172168671      0.00263800159035023      2.94947546872690      0      0
0.00263800159035023      0.00267452009085567      2.99681896464381      0      0
0.00267452009085567      0.00271154412588544      3.04533757740031      0      0
0.00271154412588544      0.00274908069367747      3.09505285903364      0      0
0.00274908069367747      0.00278713688934801      3.14601079560284      0      0
0.00278713688934801      0.00282571990623272      3.19824623145927      0      0
0.00282571990623272      0.00286483703724639      3.25177666870837      0      0
0.00286483703724639      0.00290449567626138      3.30665437591109      0      0
0.00290449567626138      0.00294470331950526      3.36291690064403      0      0
0.00294470331950526      0.0029854675669777      3.42058173488468      0      0
0.0029854675669777      0.00302679612388701      3.47971392320929      0      0
0.00302679612388701      0.0030686968021066      3.54033935863714      0      0
0.0030686968021066      0.00311117752165154      3.60249113670241      0      0
0.00311117752165154      0.0031542463121756      3.66624002200614      0      0
0.0031542463121756      0.00319791131448903      3.73159247606501      0      0
0.00319791131448903      0.00324218078209728      3.79862543031598      0      0
0.00324218078209728      0.0032870630827611      3.86736944792983      0      0
0.0032870630827611      0.00333256670007821      3.93786633461438      0      0
0.00333256670007821      0.00337870023508683      4.01019193876575      0      0
0.00337870023508683      0.00342547240789146      4.08435316338062      0      0
0.00342547240789146      0.00347289205931113      4.16045615475708      0      0
0.00347289205931113      0.00352096815255051      4.23849515069641      0      0
0.00352096815255051      0.00356970977489406      4.31858470267648      0      0
0.00356970977489406      0.00361912613942378      4.40072417222161      0      0
0.00361912613942378      0.0036692265867606      4.48502540852280      0      0
0.0036692265867606      0.00372002058682995      4.57149788109744      0      0
0.00372002058682995      0.00377151774065175      4.66025175647741      0      0
0.00377151774065175      0.00382372778215516      4.75130146272551      0      0
0.00382372778215516      0.00387666058001854      4.84476436019435      0      0
0.00387666058001854      0.00393032613953476      4.94064906887574      0      0
0.00393032613953476      0.0039847346045024      5.03909243735977      0      0
0.0039847346045024      0.00403989625914312      5.14008573769145      0      0
0.00403989625914312      0.00409582153004557      5.24379479318842      0      0
0.00409582153004557      0.00415252098813623      5.35018993510274      0      0
0.00415252098813623      0.00421000535067748      5.45946069238645      0      0
0.00421000535067748      0.0042682854832934      5.57157563434991      0      0
0.0042682854832934      0.00432737240202355      5.68671260645868      0      0
0.00432737240202355      0.00438727727540519      5.80489114191476      0      0
0.00438727727540519      0.00444801142658443      5.92621378663380      0      0
0.00444801142658443      0.00450958633545639      6.05081315685229      0      0
0.00450958633545639      0.00457201364083525      6.17867828814980      0      0
0.00457201364083525      0.00463530514265407      6.31004495493294      0      0
0.00463530514265407      0.00469947280419532      6.44486721990918      0      0
0.00469947280419532      0.00476452875435209      6.58333858024496      0      0
0.00476452875435209      0.0048304852899207      6.72555814236441      0      0
0.0048304852899207      0.00489735487792503      6.87153149105582      0      0
0.00489735487792503      0.00496515015797302      7.02153314702233      0      0
0.00496515015797302      0.00503388394464577      7.17551997852633      0      0
0.00503388394464577      0.00510356922991978      7.33366062352541      0      0
0.00510356922991978      0.00517421918562266      7.49616062487426      0      0
0.00517421918562266      0.00524584716592283      7.66295513765802      0      0
0.00524584716592283      0.00531846670985373      7.83432979887450      0      0
0.00531846670985373      0.00539209154387294      8.01039821758305      0      0
0.00539209154387294      0.00546673558445676      8.19113551271692      0      0
0.00546673558445676      0.00554241294073067      8.37688367085909      0      0
0.00554241294073067      0.00561913791713623      8.56770570516865      0      0
0.00561913791713623      0.00569692501613484      8.76360778604206      0      0
0.00569692501613484      0.00577578894094906      8.96496356552076      0      0
0.00577578894094906      0.00585574459834172      9.17183823343777      0      0
0.00585574459834172      0.00593680710143364      9.38422813003457      0      0
0.00593680710143364      0.00601899177256026      9.60252811392869      0      0
0.00601899177256026      0.00610231414616781      9.82686736951746      0      0
0.00610231414616781      0.0061867899717497      10.0571934656971      0      0
0.0061867899717497      0.0062724352168234      10.2938828684418      0      0
0.0062724352168234      0.00635926606994866      10.5372027082944      0      0
0.00635926606994866      0.00644729894378739      10.7870640092322      0      0
0.00644729894378739      0.00653655047820597      11.0437248282935      0      0
0.00653655047820597      0.00662703754342055      11.3076245550951      0      0
0.00662703754342055      0.00671877724318579      11.5787653370642      0      0
0.00671877724318579      0.00681178691802782      11.8571831089709      0      0
0.00681178691802782      0.00690608414852187      12.1433603431299      0      0
0.00690608414852187      0.00700168675861542      12.4375917530442      0      0
0.00700168675861542      0.00709861281899715      12.7397916575332      0      0
0.00709861281899715      0.00719688065051277      13.0501852652741      0      0
0.00719688065051277      0.00729650882762788      13.3693264790520      0      0
0.00729650882762788      0.00739751618193895      13.6974066940941      0      0
0.00739751618193895      0.00749992180573285      14.0343487007544      0      0
0.00749992180573285      0.00760374505559565      14.3804818993575      0      0
0.00760374505559565      0.00770900555607137      14.7364012634855      0      0
0.00770900555607137      0.00781572320337137      15.1023037153355      0      0
0.00781572320337137      0.00792391816913513      15.4781179174549      0      0
0.00792391816913513      0.00803361090424307      15.8641668432740      0      0
0.00803361090424307      0.00814482214268214      16.2611059082561      0      0
0.00814482214268214      0.00825757290546495      16.6692626208343      0      0
0.00825757290546495      0.00837188450460311      17.0885786410406      0      0
0.00837188450460311      0.0084877785471356      17.5192457942135      0      0
0.0084877785471356      0.00860527693921294      17.9619281305109      0      0
0.00860527693921294      0.00872440189023784      18.4172053138137      0      0
0.00872440189023784      0.0088451759170632      18.8851691016274      0      0
0.0088451759170632      0.00896762184824822      19.3658177763068      0      0
0.00896762184824822      0.00909176282837339      19.8596117852170      0      0
0.00909176282837339      0.00921762232241531      20.3673361201915      0      0
0.00921762232241531      0.009345224120182      20.8894930855687      0      0
0.009345224120182      0.00947459234080956      21.4261249306229      0      0
0.00947459234080956      0.00960575143732124      21.9773081601974      0      0
0.00960575143732124      0.0097387262012494      22.5436131717136      0      0
0.0097387262012494      0.00987354176732169      23.1259060397383      0      0
0.00987354176732169      0.0100102236182119      23.7247750076778      0      0
0.0100102236182119      0.0101487975893568      24.3403358636259      0      0
0.0101487975893568      0.0102892898738392      24.9726509113235      0      0
0.0102892898738392      0.0104317270273393      25.6222260494073      0      0
0.0104317270273393      0.0105761359731542      26.2899859032156      0      0
0.0105761359731542      0.0107225440072866      26.9767737385413      0      0
0.0107225440072866      0.0108709788036044      27.6829651354855      0      0
0.0108709788036044      0.0110214684190717      28.4086236240207      0      0
0.0110214684190717      0.0111740412990521      29.1540102713673      0      0
0.0111740412990521      0.0113287262826851      29.9198934841098      0      0
0.0113287262826851      0.0114855526083377      30.7073455002405      0      0
0.0114855526083377      0.0116445499191305      31.5172504200460      0      0
0.0116445499191305      0.0118057482685412      32.3500199622750      0      0
0.0118057482685412      0.0119691781260852      33.2057829576127      0      0
0.0119691781260852      0.0121348703830748      34.0848532980760      0      0
0.0121348703830748      0.0123028563584581      34.9880382664841      0      0
0.0123028563584581      0.0124731678047393      35.9165191717945      0      0
0.0124731678047393      0.0126458369139802      36.8714252981262      0      0
0.0126458369139802      0.0128208963238851      37.8534747232373      0      0
0.0128208963238851      0.0129983791239701      38.8629764103755      0      0
0.0129983791239701      0.0131783188618175      39.9001775807081      0      0
0.0131783188618175      0.0133607495494169      40.9656699693242      0      0
0.0133607495494169      0.0135457056695945      42.0605423368192      0      0
0.0135457056695945      0.0137332221825303      43.1861767343302      0      0
0.0137332221825303      0.0139233345323668      44.3438520185115      0      0
0.0139233345323668      0.0141160786539086      45.5344439649036      0      0
0.0141160786539086      0.0143114909794141      46.7584251921252      0      0
0.0143114909794141      0.0145096084454827      48.0161523315314      0      0
0.0145096084454827      0.0147104685000363      49.3082401130044      0      0
0.0147104685000363      0.0149141091093971      50.6357802406380      0      0
0.0149141091093971      0.0151205687654648      52.0002763875279      0      0
0.0151205687654648      0.0153298864929916      53.4033478739345      0      0
0.0153298864929916      0.0155421018569589      54.8463878096599      0      0
0.0155421018569589      0.015757254970056      56.3303748663832      0      0
0.015757254970056      0.0159753865002618      57.8559376108437      0      0
0.0159753865002618      0.0161965376785319      59.4236250597676      0      0
0.0161965376785319      0.0164207503065923      61.0342304265399      0      0
0.0164207503065923      0.0166480667648403      62.6889983747158      0      0
0.0166480667648403      0.0168785300203555      64.3896172086970      0      0
0.0168785300203555      0.0171121836350213      66.1380104507776      0      0
0.0171121836350213      0.0173490717737588      67.9360375010219      0      0
0.0173490717737588      0.017589239212875      69.7852477418577      0      0
0.017589239212875      0.0178327313485262      71.6867977101552      0      0
0.0178327313485262      0.0180795942052988      73.6415605977401      0      0
0.0180795942052988      0.0183298744449088      75.6503720063193      0      0
0.0183298744449088      0.0185836193750216      77.7143026357213      0      0
0.0185836193750216      0.0188408769581945      79.8348456598065      0      0
0.0188408769581945      0.0191016958209418      82.0139489457120      0      0
0.0191016958209418      0.0193661252629267      84.2538877615930      0      0
0.0193661252629267      0.0196342152662799      86.5570343296463      0      0
0.0196342152662799      0.0199060165050465      88.9256144743603      0      0
0.0199060165050465      0.0201815803547652      91.3615395912775      0      0
0.0201815803547652      0.0204609589021785      93.8663692366898      0      0
0.0204609589021785      0.0207442049550786      96.4414109394597      0      0
0.0207442049550786      0.0210313720522889      99.0879177503058      0      0
0.0210313720522889      0.0213225144737837      101.807315441704      0      0
0.0213225144737837      0.0216176872509482      104.601387150830      0      0
0.0216176872509482      0.0219169461769806      107.472361831692      0      0
0.0219169461769806      0.0222203478174381      110.422885673092      0      0
0.0222203478174381      0.0225279495209286      113.455891213869      0      0
0.0225279495209286      0.0228398094299506      116.574406708126      0      0
0.0228398094299506      0.0231559864918837      119.781361542044      0      0
0.0231559864918837      0.0234765404701303      123.079440342589      0      0
0.0234765404701303      0.0238015319554124      126.471021680388      0      0
0.0238015319554124      0.0241310223772239      129.958212964251      0      0
0.0241310223772239      0.0244650740154424      133.542968359973      0      0
0.0244650740154424      0.0248037500121009      137.227257536976      0      0
0.0248037500121009      0.025147114383323      141.013243623204      0      0
0.025147114383323      0.0254952320314234      144.903429920386      0      0
0.0254952320314234      0.025848168757175      148.900745074779      0      0
0.025848168757175      0.0262059912722472      153.008552118252      0      0
0.0262059912722472      0.0265687672118152      157.230583999410      0      0
0.0265687672118152      0.0269365651473444      161.570823127856      0      0
0.0269365651473444      0.0273094545995519      166.033352307627      0      0
0.0273094545995519      0.0276875060515468      170.622207904666      0      0
0.0276875060515468      0.0280707909621536      175.341263288909      0      0
0.0280707909621536      0.0284593817794181      180.194162816005      0      0
0.0284593817794181      0.0288533519543027      185.184315922376      0      0
0.0288533519543027      0.0292527759545692      190.314949602011      0      0
0.0292527759545692      0.0296577292788545      195.589207694215      0      0
0.0296577292788545      0.0300682884709421      201.010278552183      0      0
0.0300682884709421      0.0304845311342295      206.581529553720      0      0
0.0304845311342295      0.0309065359463971      212.306627580485      0      0
0.0309065359463971      0.0313343826742795      218.189628433855      0      0
0.0313343826742795      0.0317681521889432      224.235024168319      0      0
0.0317681521889432      0.0322079264809726      230.447744325366      0      0
0.0322079264809726      0.0326537886759678      236.833113896773      0      0
0.0326537886759678      0.033105823050257      243.396776587588      0      0
0.033105823050257      0.033564115046826      250.144595934441      0      0
0.033564115046826      0.0340287512914689      257.082548748006      0      0
0.0340287512914689      0.0344998196091616      264.216625195299      0      0
0.0344998196091616      0.0349774090406628      271.552747893300      0      0
0.0349774090406628      0.0354616098593442      279.096719115854      0      0
0.0354616098593442      0.0359525135882537      286.854201187977      0      0
0.0359525135882537      0.0364502130174152      294.830730935387      0      0
0.0364502130174152      0.0369548022213675      303.031765190370      0      0
0.0369548022213675      0.0374663765769464      311.462751229259      0      0
0.0374663765769464      0.0379850327813123      320.129213887244      0      0
0.0379850327813123      0.0385108688702281      329.036850065875      0      0
0.0385108688702281      0.0390439842365898      338.191621383013      0      0
0.0390439842365898      0.0395844796492134      347.599836670213      0      0
0.0395844796492134      0.0401324572718825      357.268217681326      0      0
0.0401324572718825      0.0406880206826587      367.203943484154      0      0
0.0406880206826587      0.0412512748934598      377.414671306131      0      0
0.0412512748934598      0.0418223263699098      387.908533859230      0      0
0.0418223263699098      0.0424012830514618      398.694115183322      0      0
0.0424012830514618      0.0429882543718015      409.780408676925      0      0
0.0429882543718015      0.0435833512795317      421.176762140615      0      0
0.0435833512795317      0.0441866862591436      432.892815305325      0      0
0.0441866862591436      0.0447983733522791      444.938435466946      0      0
0.0447983733522791      0.0454185281792862      457.323656550035      0      0
0.0454185281792862      0.0460472679610735      470.058626255899      0      0
0.0460472679610735      0.0466847115412677      483.153565010167      0      0
0.0466847115412677      0.0473309794086762      496.618739316177      0      0
0.0473309794086762      0.047986193720063      510.464450945021      0      0
0.047986193720063      0.0486504783232378      524.701042243406      0      0
0.0486504783232378      0.0493239587804657      539.338916793845      0      0
0.0493239587804657      0.0500067623922011      554.388573776662      0      0
0.0500067623922011      0.0506990182211494      569.860653698371      0      0
0.0506990182211494      0.0514008571166629      585.765992684896      0      0
0.0514008571166629      0.0521124117394733      602.115682292014      0      0
0.0521124117394733      0.0528338165867671      618.921131745481      0      0
0.0528338165867671      0.0535652080176086      636.194129664775      0      0
0.0535652080176086      0.0543067242787134      653.946902614689      0      0
0.0543067242787134      0.0550585055305805      672.192168231765      0      0
0.0550585055305805      0.0558206938739848      690.943181150371      0      0
0.0558206938739848      0.0565934333768373      710.213770470275      0      0
0.0565934333768373      0.0573768701014157      730.018368031588      0      0
0.0573768701014157      0.0581711521319738      750.372027266119      0      0
0.0581711521319738      0.0589764296027321      771.290432854449      0      0
0.0589764296027321      0.0597928547262553      792.789901818560      0      0
0.0597928547262553      0.0606205818222245      814.887377009550      0      0
0.0606205818222245      0.0614597673466051      837.600414202821      0      0
0.0614597673466051      0.0623105699212211      860.947164187432      0      0
0.0623105699212211      0.0631731503637371      884.946351334422      0      0
0.0631731503637371      0.0640476717180559      909.617250156168      0      0
0.0640476717180559      0.064934299285137      934.979661332818      0      0
0.064934299285137      0.065833200654241      961.053888592078      0      0
0.065833200654241      0.0667445457346082      987.860717695157      0      0
0.0667445457346082      0.0676685067875737      1015.42139861546      0      0
0.0676685067875737      0.0686052584591283      1043.75763180798      0      0
0.0686052584591283      0.0695549778129301      1072.89155926647      0      0
0.0695549778129301      0.0705178443637725      1102.84576086130      0      0
0.0705178443637725      0.071494040111516      1133.64325625172      0      0
0.071494040111516      0.0724837495754901      1165.30751247816      0      0
0.0724837495754901      0.07348715982937      1197.86245716925      0      0
0.07348715982937      0.0745044605365374      1231.33249714768      0      0
0.0745044605365374      0.0755358439859309      1265.74254209178      0      0
0.0755358439859309      0.0765815051283916      1301.11803280716      0      0
0.0765815051283916      0.0776416416135129      1337.48497358485      0      0
0.0776416416135129      0.0787164538269999      1374.86996806890      0      0
0.0787164538269999      0.0798061449285455      1413.30025802550      0      0
0.0798061449285455      0.0809109208902321      1452.80376439570      0      0
0.0809109208902321      0.0820309905354643      1493.40913002206      0      0
0.0820309905354643      0.0831665655784396      1535.14576346383      0      0
0.0831665655784396      0.0843178606641673      1578.04388335181      0      0
0.0843178606641673      0.0854850934090396      1622.13456278196      0      0
0.0854850934090396      0.0866684844419658      1667.44977330091      0      0
0.0866684844419658      0.087868257446075      1714.02242809692      0      0
0.087868257446075      0.0890846392009967      1761.88642407220      0      0
0.0890846392009967      0.0903178596257262      1811.07668253625      0      0
0.0903178596257262      0.0915681518220832      1861.62918832244      0      0
0.0915681518220832      0.0928357521187732      1913.58102719046      0      0
0.0928357521187732      0.0941209001160578      1966.97042143416      0      0
0.0941209001160578      0.0954238387310435      2021.83676366710      0      0
0.0954238387310435      0.0967448142435972      2078.22064880535      0      0
0.0967448142435972      0.0980840763428988      2136.16390430986      0      0
0.0980840763428988      0.0994418781746361      2195.70961878674      0      0
0.0994418781746361      0.100818476388855      2256.90216907509      0      0
0.100818476388855      0.10221413118847      2319.78724597697      0      0
0.10221413118847      0.103629106378448      2384.41187880403      0      0
0.103629106378448      0.105063669415674      2450.82445892981      0      0
0.105063669415674      0.106518091459502      2519.07476254640      0      0
0.106518091459502      0.107992647423013      2589.21397282956      0      0
0.107992647423013      0.109487616024976      2661.29470171752      0      0
0.109487616024976      0.111003279842531      2735.37101150638      0      0
0.111003279842531      0.112539925364605      2811.49843645942      0      0
0.112539925364605      0.114097843046059      2889.73400461981      0      0
0.114097843046059      0.115677327362591      2970.13626000533      0      0
0.115677327362591      0.117278676866402      3052.76528535183      0      0
0.117278676866402      0.118902194242619      3137.68272555825      0      0
0.118902194242619      0.120548186366517      3224.95181197137      0      0
0.120548186366517      0.122216964361519      3314.63738763291      0      0
0.122216964361519      0.123908843658004      3406.80593359556      0      0
0.123908843658004      0.125624144052934      3501.52559639840      0      0
0.125624144052934      0.127363189770296      3598.86621677620      0      0
0.127363189770296      0.12912630952239      3698.89935966095      0      0
0.12912630952239      0.130913836571959      3801.69834551870      0      0
0.130913836571959      0.132726108795187      3907.33828304974      0      0
0.132726108795187      0.134563468745557      4015.89610326597      0      0
0.134563468745557      0.136426263718606      4127.45059494551      0      0
0.136426263718606      0.138314845817565      4242.08244145190      0      0
0.138314845817565      0.140229572019921      4359.87425889317      0      0
0.140229572019921      0.142170804244882      4480.91063558468      0      0
0.142170804244882      0.144138909421796      4605.27817276927      0      0
0.144138909421796      0.146134259559502      4733.06552653828      0      0
0.146134259559502      0.148157231816648      4864.36345088819      0      0
0.148157231816648      0.150208208572982      4999.26484183900      0      0
0.150208208572982      0.152287577501628      5137.86478253284      0      0
0.152287577501628      0.154395731642364      5280.26058922372      0      0
0.154395731642364      0.156533069475914      5426.55185806277      0      0
0.156533069475914      0.158699994999266      5576.84051257652      0      0
0.158699994999266      0.16089691780204      5731.23085172974      0      0
0.16089691780204      0.163124253143903      5889.82959845821      0      0
0.163124253143903      0.165382422033063      6052.74594855082      0      0
0.165382422033063      0.16767185130585      6220.09161975462      0      0
0.16767185130585      0.16999297370739      6391.98090097030      0      0
0.16999297370739      0.172346227973408      6568.53070139948      0      0
0.172346227973408      0.174732058913154      6749.86059949903      0      0
0.174732058913154      0.177150917493482      6936.09289159063      0      0
0.177150917493482      0.179603260924088      7127.35263996697      0      0
0.179603260924088      0.182089552743936      7323.76772032840      0      0
0.182089552743936      0.184610262908873      7525.46886837577      0      0
0.184610262908873      0.187165867880458      7732.58972537641      0      0
0.187165867880458      0.189756850716024      7945.26688251107      0      0
0.189756850716024      0.192383701159985      8163.63992379908      0      0
0.192383701159985      0.195046915736409      8387.85146738850      0      0
0.195046915736409      0.197746997842864      8618.04720498571      0      0
0.197746997842864      0.200484457845576      8854.37593918623      0      0
0.200484457845576      0.203259813175894      9096.98961845446      0      0
0.203259813175894      0.206073588428097      9346.04336948517      0      0
0.206073588428097      0.208926315458549      9601.69552666292      0      0
0.208926315458549      0.211818533486235      9864.10765831828      0      0
0.211818533486235      0.214750789194674      10133.4445894606      0      0
0.214750789194674      0.217723636835266      10409.8744206466      0      0
0.217723636835266      0.220737638332042      10693.5685426218      0      0
0.220737638332042      0.22379336338789      10984.7016463488      0      0
0.22379336338789      0.226891389592229      11283.4517280096      0      0
0.226891389592229      0.230032302530194      11590.0000885436      0      0
0.230032302530194      0.233216695893316      11904.5313272515      0      0
0.233216695893316      0.236445171591743      12227.2333289653      0      0
0.236445171591743      0.239718339868012      12558.2972442499      0      0
0.239718339868012      0.243036819412397      12897.9174620664      0      0
0.243036819412397      0.246401237479853      13246.2915742872      0      0
0.246401237479853      0.249812230008578      13603.6203314119      0      0
0.249812230008578      0.253270441740218      13970.1075887886      0      0
0.253270441740218      0.256776526341734      14345.9602425986      0      0
0.256776526341734      0.260331146528961      14731.3881548067      0      0
0.260331146528961      0.263934974191869      15126.6040662324      0      0
0.263934974191869      0.267588690521566      15531.8234968300      0      0
0.267588690521566      0.271292986139054      15947.2646322102      0      0
0.271292986139054      0.275048561225772      16373.1481953632      0      0
0.275048561225772      0.27885612565594      16809.6973024746      0      0
0.27885612565594      0.282716399130741      17257.1373016463      0      0
0.282716399130741      0.286630111314356      17715.6955932534      0      0
0.286630111314356      0.290598001971889      18185.6014305776      0      0
0.290598001971889      0.294620821109189      18667.0856992633      0      0
0.294620821109189      0.298699329114623      19160.3806740417      0      0
0.298699329114623      0.302834296902796      19665.7197510561      0      0
0.302834296902796      0.307026506060274      20183.3371540055      0      0
0.307026506060274      0.311276748993318      20713.4676121972      0      0
0.311276748993318      0.315585829077662      21256.3460084613      0      0
0.315585829077662      0.319954560810364      21812.2069947360      0      0
0.319954560810364      0.324383769963767      22381.2845729728      0      0
0.324383769963767      0.32887429374158      22963.8116388423      0      0
0.32887429374158      0.33342698093713      23560.0194855366      0      0
0.33342698093713      0.338042692093795      24170.1372647693      0      0
0.338042692093795      0.342722299667666      24794.3914018571      0      0
0.342722299667666      0.347466688192458      25433.0049615395      0      0
0.347466688192458      0.352276754446699      26086.1969609406      0      0
0.352276754446699      0.357153407623246      26754.1816258100      0      0
0.357153407623246      0.362097569501131      27437.1675858820      0      0
0.362097569501131      0.367110174619799      28135.3570048787      0      0
0.367110174619799      0.372192170455755      28848.9446403335      0      0
0.372192170455755      0.37734451760165      29578.1168280359      0      0
0.37734451760165      0.382568189947856      30323.0503854903      0      0
0.382568189947856      0.387864174866547      31083.9114283316      0      0
0.387864174866547      0.393233473398329      31860.8540931531      0      0
0.393233473398329      0.398677100441459      32654.0191596687      0      0
0.398677100441459      0.40419608494368      33463.5325645435      0      0
0.40419608494368      0.409791470096709      34289.5037985860      0      0
0.409791470096709      0.41546431353342      35132.0241782882      0      0
0.41546431353342      0.421215687527758      35991.1649819202      0      0
0.421215687527758      0.427046679197417      36866.9754395299      0      0
0.427046679197417      0.43295839070933      37759.4805652476      0      0
0.43295839070933      0.438951939487993      38668.6788192453      0      0
0.438951939487993      0.445028458426682      39594.5395855330      0      0
0.445028458426682      0.451189096101594      40537.0004504789      0      0
0.451189096101594      0.457435016988945      41495.9642654928      0      0
0.457435016988945      0.463767401685081      42471.2959756969      0      0
0.463767401685081      0.470187447129631      43462.8191946005      0      0
0.470187447129631      0.476696366831751      44470.3125027628      0      0
0.476696366831751      0.483295391099501      45493.5054461427      0      0
0.483295391099501      0.489985767272398      46532.0742072563      0      0
0.489985767272398      0.496768759957182      47585.6369193445      0      0
0.496768759957182      0.503645651266856      48653.7485904410      0      0
0.503645651266856      0.510617741063022      49735.8956004649      0      0
0.510617741063022      0.517686347201588      50831.4897301605      0      0
0.517686347201588      0.524852805781861      51939.8616757856      0      0
0.524852805781861      0.532118471399099      53060.2539977936      0      0
0.532118471399099      0.539484717400551      54191.8134452401      0      0
0.539484717400551      0.546952936145049      55333.5825901135      0      0
0.546952936145049      0.554524539266187      56484.4906970472      0      0
0.554524539266187      0.56220095793915      57643.3437436939      0      0
0.56220095793915      0.569983643151229      58808.8134951473      0      0
0.569983643151229      0.577874065976087      59979.4255218362      0      0
0.577874065976087      0.585873717851818      61153.5460338689      0      0
0.585873717851818      0.59398411086286      62329.3673853477      0      0
0.59398411086286      0.602206778025804      63504.8920790459      0      0
0.602206778025804      0.610543273579166      64677.9150742357      0      0
0.610543273579166      0.618995173277162      65846.0041673386      0      0
0.618995173277162      0.62756407468756      67006.4781751491      0      0
0.62756407468756      0.636251597493652      68156.3826020040      0      0
0.636251597493652      0.645059383800396      69292.4624133125      0      0
0.645059383800396      0.653989098444817      70411.1314656055      0      0
0.653989098444817      0.663042429310678      71508.4380541494      0      0
0.663042429310678      0.672221087647534      72580.0259285564      0      0
0.672221087647534      0.681526808394186      73621.0899885780      0      0
0.681526808394186      0.690961350506615      74626.3256982073      0      0
0.690961350506615      0.70052649729046      75589.8710353473      0      0
0.70052649729046      0.710224056738094      76505.2395116821      0      0
0.710224056738094      0.720055861870372      77365.2424325051      0      0
0.720055861870372      0.730023771083106      78161.8980905887      0      0
0.730023771083106      0.740129668498331      78886.3249616340      0      0
0.740129668498331      0.750375464320448      79528.6151342209      0      0
0.750375464320448      0.76076309519728      80077.6830817461      0      0
0.76076309519728      0.771294524586143      80521.0833459891      0      0
0.771294524586143      0.781971743124969      80844.7885698179      0      0
0.781971743124969      0.792796769008581      81032.9163130118      0      0
0.792796769008581      0.803771648370161      81067.3887791403      0      0
0.803771648370161      0.814898455668016      80927.5032866774      0      0
0.814898455668016      0.826179294077686      80589.3819138263      0      0
0.826179294077686      0.837616295889483      80025.2543524493      0      0
0.837616295889483      0.849211622911536      79202.5053599704      0      0
0.849211622911536      0.860967466878409      78082.3814350775      0      0
0.860967466878409      0.872886049865385      76618.1894770219      0      0
0.872886049865385      0.884969624708479      74752.7116268321      0      0
0.884969624708479      0.897220475430265      72414.3603459948      0      0
0.897220475430265      0.909640917671599      69511.2063070961      0      0
0.909640917671599      0.922233299129318      65921.1883827689      0      0
0.922233299129318      0.935      61474.9184403250      0      0
# END HISTO1D SudakovggExpOutputsN2LLNor11
# BEGIN HISTO1D SudakovggExpOutputsN2LLNor12
PlotOrder=2
LineColor=green
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\mathbf{V}^{-1}_{h,\mathrm{thr}}\mathbf{V}_{h}\Right]_{(1,2)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.000000000421182583568884      0      0
0.00000101384324431002      0.00000102787812403307      0.000000000495443882659028      0      0
0.00000102787812403307      0.00000104210729202498      0.000000000472414605969186      0      0
0.00000104210729202498      0.00000105653343786574      0.000000000583943880266733      0      0
0.00000105653343786574      0.00000107115928836782      0.000000000442455716243053      0      0
0.00000107115928836782      0.00000108598760809164      0.000000000696109130739762      0      0
0.00000108598760809164      0.00000110102119986811      0.000000000575319261599555      0      0
0.00000110102119986811      0.00000111626290532839      0.000000000730800919634232      0      0
0.00000111626290532839      0.00000113171560544106      0.000000000749428078258127      0      0
0.00000113171560544106      0.00000114738222105665      0.000000000623098278599318      0      0
0.00000114738222105665      0.00000116326571345971      0.000000000794209469529687      0      0
0.00000116326571345971      0.0000011793690849286      0.000000000529602063180412      0      0
0.0000011793690849286      0.00000119569537930295      0.000000000835615498753411      0      0
0.00000119569537930295      0.000001212247682559      0.000000000857021404563565      0      0
0.000001212247682559      0.00000122902912339292      0.000000000591098708276213      0      0
0.00000122902912339292      0.00000124604287381218      0.000000000850769725933304      0      0
0.00000124604287381218      0.00000126329214973512      0.000000000929121387575622      0      0
0.00000126329214973512      0.00000128078021159884      0.000000000714956202022258      0      0
0.00000128078021159884      0.00000129851036497544      0.000000000633334572079764      0      0
0.00000129851036497544      0.00000131648596119688      0.000000000872747553129754      0      0
0.00000131648596119688      0.00000133471039798844      0.000000000711551396455013      0      0
0.00000133471039798844      0.00000135318712011092      0.000000000782461343326055      0      0
0.00000135318712011092      0.00000137191962001179      0.000000000978401731984654      0      0
0.00000137191962001179      0.00000139091143848532      0.00000000108239389856611      0      0
0.00000139091143848532      0.00000141016616534188      0.00000000105486853490913      0      0
0.00000141016616534188      0.00000142968744008643      0.00000000104363496146825      0      0
0.00000142968744008643      0.00000144947895260651      0.000000000782181994624108      0      0
0.00000144947895260651      0.00000146954444386967      0.00000000124160318158264      0      0
0.00000146954444386967      0.00000148988770663059      0.00000000119139519303481      0      0
0.00000148988770663059      0.00000151051258614798      0.000000000946040617076847      0      0
0.00000151051258614798      0.00000153142298091138      0.00000000115236090725848      0      0
0.00000153142298091138      0.00000155262284337812      0.00000000111287726278883      0      0
0.00000155262284337812      0.00000157411618072032      0.00000000132994564696453      0      0
0.00000157411618072032      0.00000159590705558239      0.000000000996008900697553      0      0
0.00000159590705558239      0.0000016179995868489      0.00000000139068279348353      0      0
0.0000016179995868489      0.00000164039795042316      0.00000000148890780616281      0      0
0.00000164039795042316      0.00000166310638001652      0.00000000109566509991546      0      0
0.00000166310638001652      0.00000168612916794864      0.00000000107786099364776      0      0
0.00000168612916794864      0.00000170947066595881      0.00000000149405700985523      0      0
0.00000170947066595881      0.00000173313528602849      0.00000000133673226744158      0      0
0.00000173313528602849      0.00000175712750121529      0.00000000141238132221582      0      0
0.00000175712750121529      0.00000178145184649847      0.00000000168249222278387      0      0
0.00000178145184649847      0.00000180611291963609      0.00000000119328535957230      0      0
0.00000180611291963609      0.00000183111538203409      0.00000000125069078271475      0      0
0.00000183111538203409      0.00000185646395962742      0.00000000125924497902827      0      0
0.00000185646395962742      0.00000188216344377329      0.00000000129322040824701      0      0
0.00000188216344377329      0.00000190821869215684      0.00000000171402438989274      0      0
0.00000190821869215684      0.00000193463462970931      0.00000000137617435362887      0      0
0.00000193463462970931      0.000001961416249539      0.00000000195200733530235      0      0
0.000001961416249539      0.00000198856861387501      0.00000000221912065601657      0      0
0.00000198856861387501      0.00000201609685502412      0.00000000214575620178485      0      0
0.00000201609685502412      0.00000204400617634088      0.00000000151176385326682      0      0
0.00000204400617634088      0.00000207230185321116      0.00000000217702947726550      0      0
0.00000207230185321116      0.00000210098923404927      0.00000000168086157672126      0      0
0.00000210098923404927      0.00000213007374130893      0.00000000192836783981272      0      0
0.00000213007374130893      0.00000215956087250823      0.00000000252817488437440      0      0
0.00000215956087250823      0.00000218945620126872      0.00000000260577927889295      0      0
0.00000218945620126872      0.00000221976537836897      0.00000000267177793456221      0      0
0.00000221976537836897      0.00000225049413281266      0.00000000235623409495145      0      0
0.00000225049413281266      0.00000228164827291145      0.00000000278055730215172      0      0
0.00000228164827291145      0.0000023132336873829      0.00000000216997250020181      0      0
0.0000023132336873829      0.0000023452563464635      0.00000000304807204486564      0      0
0.0000023452563464635      0.00000237772230303722      0.00000000234187325532129      0      0
0.00000237772230303722      0.00000241063769377955      0.00000000284715196591632      0      0
0.00000241063769377955      0.00000244400874031748      0.00000000213760225822930      0      0
0.00000244400874031748      0.00000247784175040552      0.00000000258902393815519      0      0
0.00000247784175040552      0.00000251214311911795      0.00000000238536477188103      0      0
0.00000251214311911795      0.00000254691933005764      0.00000000329012996175033      0      0
0.00000254691933005764      0.00000258217695658154      0.00000000354273043003779      0      0
0.00000258217695658154      0.0000026179226630432      0.00000000266564550974237      0      0
0.0000026179226630432      0.00000265416320605244      0.00000000331392739856088      0      0
0.00000265416320605244      0.00000269090543575249      0.00000000268119523915545      0      0
0.00000269090543575249      0.00000272815629711478      0.00000000266061711504858      0      0
0.00000272815629711478      0.00000276592283125165      0.00000000417479353239557      0      0
0.00000276592283125165      0.00000280421217674733      0.00000000365927831933937      0      0
0.00000280421217674733      0.00000284303157100718      0.00000000376439424675655      0      0
0.00000284303157100718      0.00000288238835162573      0.00000000426809513946444      0      0
0.00000288238835162573      0.00000292228995777364      0.00000000456393625919614      0      0
0.00000292228995777364      0.00000296274393160382      0.00000000440866389147471      0      0
0.00000296274393160382      0.00000300375791967704      0.00000000317504887817457      0      0
0.00000300375791967704      0.00000304533967440728      0.00000000404670347529668      0      0
0.00000304533967440728      0.0000030874970555271      0.00000000338087249040000      0      0
0.0000030874970555271      0.00000313023803157323      0.00000000350163159492258      0      0
0.00000313023803157323      0.00000317357068139281      0.00000000535859898869197      0      0
0.00000317357068139281      0.00000321750319567045      0.00000000368233647191326      0      0
0.00000321750319567045      0.00000326204387847638      0.00000000573127654934863      0      0
0.00000326204387847638      0.00000330720114883614      0.00000000382401051529597      0      0
0.00000330720114883614      0.00000335298354232185      0.00000000514993052442644      0      0
0.00000335298354232185      0.00000339939971266569      0.00000000530885307212180      0      0
0.00000339939971266569      0.00000344645843339553      0.00000000452808232070723      0      0
0.00000344645843339553      0.00000349416859949336      0.00000000422674322445682      0      0
0.00000349416859949336      0.00000354253922907654      0.00000000671044739450457      0      0
0.00000354253922907654      0.00000359157946510248      0.00000000614726304531407      0      0
0.00000359157946510248      0.00000364129857709674      0.00000000635009632346192      0      0
0.00000364129857709674      0.00000369170596290522      0.00000000709610888018303      0      0
0.00000369170596290522      0.00000374281115047047      0.00000000744828617264337      0      0
0.00000374281115047047      0.0000037946237996327      0.00000000762678262199656      0      0
0.0000037946237996327      0.00000384715370395563      0.00000000746199047908562      0      0
0.00000384715370395563      0.00000390041079257769      0.00000000545094877858522      0      0
0.00000390041079257769      0.00000395440513208878      0.00000000564988573622678      0      0
0.00000395440513208878      0.00000400914692843308      0.00000000658926639113144      0      0
0.00000400914692843308      0.00000406464652883815      0.00000000565547756750788      0      0
0.00000406464652883815      0.00000412091442377072      0.00000000896198112140488      0      0
0.00000412091442377072      0.00000417796124891967      0.00000000822100126051338      0      0
0.00000417796124891967      0.00000423579778720626      0.00000000832230263312253      0      0
0.00000423579778720626      0.0000042944349708224      0.00000000929678534235998      0      0
0.0000042944349708224      0.00000435388388329698      0.00000000995219747282760      0      0
0.00000435388388329698      0.00000441415576159092      0.0000000101743681559297      0      0
0.00000441415576159092      0.0000044752619982211      0.0000000104038731116501      0      0
0.0000044752619982211      0.00000453721414341383      0.00000000767150514607863      0      0
0.00000453721414341383      0.00000460002390728798      0.0000000110541735076956      0      0
0.00000460002390728798      0.0000046637031620685      0.0000000113468765087822      0      0
0.0000046637031620685      0.00000472826394433043      0.00000000769031017432649      0      0
0.00000472826394433043      0.00000479371845727405      0.00000000798257469369914      0      0
0.00000479371845727405      0.00000486007907303155      0.0000000122658280565842      0      0
0.00000486007907303155      0.00000492735833500554      0.00000000997282377843754      0      0
0.00000492735833500554      0.00000499556896024003      0.00000000985593335192302      0      0
0.00000499556896024003      0.00000506472384182418      0.0000000121961636568359      0      0
0.00000506472384182418      0.00000513483605132934      0.0000000133993612196889      0      0
0.00000513483605132934      0.00000520591884127979      0.0000000100211119675586      0      0
0.00000520591884127979      0.00000527798564765776      0.0000000101377184836684      0      0
0.00000527798564765776      0.00000535105009244307      0.0000000128020311578299      0      0
0.00000535105009244307      0.00000542512598618791      0.0000000128879874154147      0      0
0.00000542512598618791      0.00000550022733062734      0.0000000100391230158763      0      0
0.00000550022733062734      0.00000557636832132587      0.0000000158898165994163      0      0
0.00000557636832132587      0.00000565356335036064      0.0000000163000458804572      0      0
0.00000565356335036064      0.00000573182700904185      0.0000000133076585836187      0      0
0.00000573182700904185      0.00000581117409067079      0.0000000165132027885374      0      0
0.00000581117409067079      0.000005891619593336      0.0000000114449144596156      0      0
0.000005891619593336      0.00000597317872274825      0.0000000117453278772702      0      0
0.00000597317872274825      0.00000605586689511467      0.0000000173135697079551      0      0
0.00000605586689511467      0.0000061396997400527      0.0000000126749973142736      0      0
0.0000061396997400527      0.00000622469310354442      0.0000000164473340056965      0      0
0.00000622469310354442      0.00000631086305093168      0.0000000175586668617384      0      0
0.00000631086305093168      0.0000063982258699528      0.0000000165362425458930      0      0
0.0000063982258699528      0.00000648679807382125      0.0000000146911138867190      0      0
0.00000648679807382125      0.00000657659640434692      0.0000000141241412314951      0      0
0.00000657659640434692      0.00000666763783510069      0.0000000145014259084266      0      0
0.00000666763783510069      0.00000675993957462272      0.0000000156200663233610      0      0
0.00000675993957462272      0.0000068535190696752      0.0000000224206967839739      0      0
0.0000068535190696752      0.00000694839400854009      0.0000000174405640431866      0      0
0.00000694839400854009      0.00000704458232436258      0.0000000234620331106720      0      0
0.00000704458232436258      0.00000714210219854078      0.0000000213140218478572      0      0
0.00000714210219854078      0.00000724097206416231      0.0000000221207379503777      0      0
0.00000724097206416231      0.00000734121060948854      0.0000000203673636082101      0      0
0.00000734121060948854      0.000007442836781487      0.0000000273008452855502      0      0
0.000007442836781487      0.00000754586978941272      0.0000000284359571028227      0      0
0.00000754586978941272      0.00000765032910843916      0.0000000188289910452537      0      0
0.00000765032910843916      0.00000775623448333934      0.0000000210174849444160      0      0
0.00000775623448333934      0.00000786360593221801      0.0000000210206564432041      0      0
0.00000786360593221801      0.00000797246375029542      0.0000000307540735866724      0      0
0.00000797246375029542      0.00000808282851374354      0.0000000301282647615208      0      0
0.00000808282851374354      0.00000819472108357529      0.0000000291179081134109      0      0
0.00000819472108357529      0.00000830816260958769      0.0000000327504048128080      0      0
0.00000830816260958769      0.00000842317453435958      0.0000000343075216608394      0      0
0.00000842317453435958      0.00000853977859730466      0.0000000258105142329195      0      0
0.00000853977859730466      0.00000865799683878063      0.0000000278796660093835      0      0
0.00000865799683878063      0.00000877785160425524      0.0000000377856627089270      0      0
0.00000877785160425524      0.00000889936554853005      0.0000000347958137149615      0      0
0.00000889936554853005      0.00000902256164002253      0.0000000296010447034460      0      0
0.00000902256164002253      0.00000914746316510757      0.0000000300669191659037      0      0
0.00000914746316510757      0.00000927409373251906      0.0000000382954446620975      0      0
0.00000927409373251906      0.00000940247727781235      0.0000000388497138607668      0      0
0.00000940247727781235      0.00000953263806788851      0.0000000406406521990842      0      0
0.00000953263806788851      0.00000966460070558129      0.0000000378483556960911      0      0
0.00000966460070558129      0.00000979839013430744      0.0000000467323107602154      0      0
0.00000979839013430744      0.00000993403164278155      0.0000000324293742423670      0      0
0.00000993403164278155      0.000010071550869796      0.0000000333032785094845      0      0
0.000010071550869796      0.0000102109738090674      0.0000000505499059681379      0      0
0.0000102109738090674      0.0000103523268141496      0.0000000509930849446193      0      0
0.0000103523268141496      0.000010495636603415      0.0000000404943365110406      0      0
0.000010495636603415      0.0000106409302651053      0.0000000451538251601118      0      0
0.0000106409302651053      0.000010788235262451      0.0000000488338228979527      0      0
0.000010788235262451      0.0000109375794388631      0.0000000557344082161622      0      0
0.0000109375794388631      0.0000110889910231955      0.0000000428589782429563      0      0
0.0000110889910231955      0.0000112424986350812      0.0000000601201204774790      0      0
0.0000112424986350812      0.0000113981312903417      0.0000000568456616289994      0      0
0.0000113981312903417      0.0000115559184064716      0.0000000638403690719837      0      0
0.0000115559184064716      0.000011715889808199      0.0000000479389214861342      0      0
0.000011715889808199      0.0000118780757331232      0.0000000668967648315810      0      0
0.0000118780757331232      0.0000120425068374297      0.0000000555160250768982      0      0
0.0000120425068374297      0.0000122092142016854      0.0000000506530335428463      0      0
0.0000122092142016854      0.0000123782293367127      0.0000000544291083903895      0      0
0.0000123782293367127      0.0000125495841895462      0.0000000658198018649237      0      0
0.0000125495841895462      0.0000127233111494713      0.0000000766701499096885      0      0
0.0000127233111494713      0.0000128994430541458      0.0000000719193630529487      0      0
0.0000128994430541458      0.0000130780131958075      0.0000000556474428527684      0      0
0.0000130780131958075      0.0000132590553275668      0.0000000567674374172034      0      0
0.0000132590553275668      0.0000134426036697863      0.0000000708856601461571      0      0
0.0000134426036697863      0.00001362869291655      0.0000000789974415444880      0      0
0.00001362869291655      0.00001381735824222      0.0000000779615909143273      0      0
0.00001381735824222      0.0000140086353080861      0.0000000641419253324582      0      0
0.0000140086353080861      0.0000142025602691059      0.0000000753214856872487      0      0
0.0000142025602691059      0.0000143991697807389      0.0000000863862084928410      0      0
0.0000143991697807389      0.0000145985010058751      0.0000000974797058787448      0      0
0.0000145985010058751      0.0000148005916218595      0.0000000952378805949982      0      0
0.0000148005916218595      0.0000150054798276138      0.000000105086758101915      0      0
0.0000150054798276138      0.0000152132043508565      0.0000000697066974335548      0      0
0.0000152132043508565      0.0000154238044554237      0.0000000936547312883190      0      0
0.0000154238044554237      0.0000156373199486901      0.0000000853502780866661      0      0
0.0000156373199486901      0.0000158537911890937      0.000000100203238646594      0      0
0.0000158537911890937      0.0000160732590937644      0.0000000795894959139553      0      0
0.0000160732590937644      0.0000162957651462576      0.000000104916604775607      0      0
0.0000162957651462576      0.000016521351404396      0.0000000903544265447032      0      0
0.000016521351404396      0.0000167500605082187      0.0000000881154073174251      0      0
0.0000167500605082187      0.0000169819356880416      0.000000129902684661252      0      0
0.0000169819356880416      0.0000172170207726282      0.000000131433708476871      0      0
0.0000172170207726282      0.0000174553601974744      0.000000101581951296971      0      0
0.0000174553601974744      0.0000176969990132074      0.000000105248019813265      0      0
0.0000176969990132074      0.0000179419828941014      0.000000142133027865737      0      0
0.0000179419828941014      0.0000181903581467107      0.000000151456807222726      0      0
0.0000181903581467107      0.0000184421717186223      0.000000113048526534612      0      0
0.0000184421717186223      0.0000186974712073306      0.000000156404128137179      0      0
0.0000186974712073306      0.0000189563048692332      0.000000146256550956246      0      0
0.0000189563048692332      0.0000192187216287532      0.000000128599099369747      0      0
0.0000192187216287532      0.0000194847710875863      0.000000111263368621675      0      0
0.0000194847710875863      0.0000197545035340766      0.000000130585496186162      0      0
0.0000197545035340766      0.000020027969952722      0.000000175547025811467      0      0
0.000020027969952722      0.0000203052220338112      0.000000177307424054120      0      0
0.0000203052220338112      0.0000205863121831945      0.000000185039785876295      0      0
0.0000205863121831945      0.0000208712935321888      0.000000182087515299629      0      0
0.0000208712935321888      0.000021160219947621      0.000000155204492570962      0      0
0.000021160219947621      0.0000214531460420097      0.000000138683738051847      0      0
0.0000214531460420097      0.0000217501271838877      0.000000151807634733292      0      0
0.0000217501271838877      0.0000220512195082683      0.000000140605490254741      0      0
0.0000220512195082683      0.0000223564799272551      0.000000202245744151444      0      0
0.0000223564799272551      0.0000226659661408002      0.000000188456316437716      0      0
0.0000226659661408002      0.0000229797366476099      0.000000225915762070684      0      0
0.0000229797366476099      0.0000232978507562027      0.000000166567639102895      0      0
0.0000232978507562027      0.0000236203685961192      0.000000164147163339336      0      0
0.0000236203685961192      0.000023947351129288      0.000000181447931320615      0      0
0.000023947351129288      0.0000242788601615485      0.000000183381884105384      0      0
0.0000242788601615485      0.0000246149583543337      0.000000174983337512920      0      0
0.0000246149583543337      0.0000249557092365137      0.000000186698477600305      0      0
0.0000249557092365137      0.0000253011772164045      0.000000238741059545906      0      0
0.0000253011772164045      0.0000256514275939423      0.000000287977015522506      0      0
0.0000256514275939423      0.0000260065265730261      0.000000285407343397996      0      0
0.0000260065265730261      0.0000263665412740315      0.000000235749279325486      0      0
0.0000263665412740315      0.0000267315397464981      0.000000202685928214038      0      0
0.0000267315397464981      0.0000271015909819919      0.000000225874004960696      0      0
0.0000271015909819919      0.0000274767649271459      0.000000262412230018935      0      0
0.0000274767649271459      0.0000278571324968813      0.000000280624638147023      0      0
0.0000278571324968813      0.0000282427655878122      0.000000271315918229795      0      0
0.0000282427655878122      0.0000286337370918349      0.000000236971069980784      0      0
0.0000286337370918349      0.0000290301209099061      0.000000272366179498493      0      0
0.0000290301209099061      0.0000294319919660113      0.000000378385851663849      0      0
0.0000294319919660113      0.0000298394262213274      0.000000253566022362310      0      0
0.0000298394262213274      0.00003025250068858      0.000000397193345009624      0      0
0.00003025250068858      0.000030671293446601      0.000000352812265396505      0      0
0.000030671293446601      0.0000310958836550867      0.000000311471144292376      0      0
0.0000310958836550867      0.00003152635156956      0.000000348352190412667      0      0
0.00003152635156956      0.000031962778556541      0.000000440716454345530      0      0
0.000031962778556541      0.0000324052471089262      0.000000312829022159546      0      0
0.0000324052471089262      0.0000328538408615817      0.000000465464883159108      0      0
0.0000328538408615817      0.000033308644607151      0.000000456395336845686      0      0
0.000033308644607151      0.0000337697443120835      0.000000486506247484070      0      0
0.0000337697443120835      0.0000342372271328825      0.000000425373005619394      0      0
0.0000342372271328825      0.0000347111814325807      0.000000459354740638943      0      0
0.0000347111814325807      0.0000351916967974413      0.000000362047665242044      0      0
0.0000351916967974413      0.0000356788640538924      0.000000408388741220375      0      0
0.0000356788640538924      0.0000361727752856944      0.000000559518007936465      0      0
0.0000361727752856944      0.0000366735238513458      0.000000415371859956554      0      0
0.0000366735238513458      0.0000371812044017293      0.000000389389519697022      0      0
0.0000371812044017293      0.0000376959128980032      0.000000540562187101102      0      0
0.0000376959128980032      0.0000382177466297395      0.000000454795443388125      0      0
0.0000382177466297395      0.0000387468042333134      0.000000560088825580615      0      0
0.0000387468042333134      0.0000392831857105477      0.000000438276720978582      0      0
0.0000392831857105477      0.0000398269924476147      0.000000668501423649797      0      0
0.0000398269924476147      0.0000403783272342003      0.000000646250868533760      0      0
0.0000403783272342003      0.0000409372942829333      0.000000686647030608587      0      0
0.0000409372942829333      0.0000415039992490831      0.000000588243271435429      0      0
0.0000415039992490831      0.000042078549250531      0.000000602563604185721      0      0
0.000042078549250531      0.0000426610528880173      0.000000740602934930446      0      0
0.0000426610528880173      0.0000432516202656688      0.000000756756594514391      0      0
0.0000432516202656688      0.0000438503630118107      0.000000796874708799938      0      0
0.0000438503630118107      0.0000444573943000663      0.000000606765722310161      0      0
0.0000444573943000663      0.0000450728288707489      0.000000631274993802195      0      0
0.0000450728288707489      0.0000456967830525504      0.000000846699564014620      0      0
0.0000456967830525504      0.0000463293747845289      0.000000894117118326270      0      0
0.0000463293747845289      0.0000469707236384016      0.000000734093651360555      0      0
0.0000469707236384016      0.0000476209508411464      0.000000938530005607314      0      0
0.0000476209508411464      0.0000482801792979158      0.000000795273827385410      0      0
0.0000482801792979158      0.0000489485336152684      0.000000986946079902784      0      0
0.0000489485336152684      0.0000496261401247217      0.000000990259721190979      0      0
0.0000496261401247217      0.0000503131269066316      0.000000860611130545782      0      0
0.0000503131269066316      0.0000510096238144011      0.00000101311012830238      0      0
0.0000510096238144011      0.000051715762499026      0.000000701180096470801      0      0
0.000051715762499026      0.000052431676433979      0.000000750133106479006      0      0
0.000052431676433979      0.0000531575009404385      0.00000103126592986719      0      0
0.0000531575009404385      0.0000538933732128671      0.000000877882001110704      0      0
0.0000538933732128671      0.0000546394323449439      0.00000122675063401412      0      0
0.0000546394323449439      0.0000553958193558558      0.00000115277125618586      0      0
0.0000553958193558558      0.0000561626772169526      0.00000124538264938434      0      0
0.0000561626772169526      0.0000569401508787716      0.00000125035379446187      0      0
0.0000569401508787716      0.0000577283872984359      0.00000134894292216946      0      0
0.0000577283872984359      0.0000585275354674316      0.00000109509558057430      0      0
0.0000585275354674316      0.0000593377464397706      0.00000126934218779468      0      0
0.0000593377464397706      0.0000601591733605423      0.00000110780731774020      0      0
0.0000601591733605423      0.0000609919714948611      0.00000121672780491849      0      0
0.0000609919714948611      0.0000618362982572143      0.00000112255321402061      0      0
0.0000618362982572143      0.0000626923132412161      0.00000101234050369745      0      0
0.0000626923132412161      0.0000635601782497746      0.00000119305686299877      0      0
0.0000635601782497746      0.0000644400573256746      0.00000134755922871153      0      0
0.0000644400573256746      0.0000653321167825856      0.00000134758005823331      0      0
0.0000653321167825856      0.0000662365252364977      0.00000138433043687382      0      0
0.0000662365252364977      0.0000671534536375933      0.00000112908257617717      0      0
0.0000671534536375933      0.0000680830753025601      0.00000143901373484402      0      0
0.0000680830753025601      0.0000690255659473509      0.00000155744742206925      0      0
0.0000690255659473509      0.0000699811037203975      0.00000172729566274517      0      0
0.0000699811037203975      0.0000709498692362838      0.00000125202553253375      0      0
0.0000709498692362838      0.0000719320456098856      0.00000184545349502869      0      0
0.0000719320456098856      0.0000729278184909828      0.00000181111114620851      0      0
0.0000729278184909828      0.0000739373760993502      0.00000149469579670116      0      0
0.0000739373760993502      0.0000749609092603353      0.00000156452641485356      0      0
0.0000749609092603353      0.0000759986114409274      0.00000144491847341688      0      0
0.0000759986114409274      0.0000770506787863264      0.00000225331012681964      0      0
0.0000770506787863264      0.0000781173101570184      0.00000168068212058648      0      0
0.0000781173101570184      0.0000791987071663636      0.00000199308015234727      0      0
0.0000791987071663636      0.0000802950742187053      0.00000240626805861894      0      0
0.0000802950742187053      0.000081406618548006      0.00000252221671249575      0      0
0.000081406618548006      0.0000825335502570186      0.00000267242804385537      0      0
0.0000825335502570186      0.0000836760823569998      0.00000208705788197421      0      0
0.0000836760823569998      0.0000848344308079731      0.00000284828405327538      0      0
0.0000848344308079731      0.0000860088145595493      0.00000291991695129239      0      0
0.0000860088145595493      0.0000871994555923124      0.00000244379784664589      0      0
0.0000871994555923124      0.0000884065789597775      0.00000285277310912258      0      0
0.0000884065789597775      0.0000896304128309307      0.00000247968430308188      0      0
0.0000896304128309307      0.0000908711885333572      0.00000310438947352257      0      0
0.0000908711885333572      0.0000921291405969664      0.00000244127877394407      0      0
0.0000921291405969664      0.0000934045067983223      0.00000340068428248557      0      0
0.0000934045067983223      0.0000946975282055884      0.00000348705639447914      0      0
0.0000946975282055884      0.0000960084492240934      0.00000259562250912544      0      0
0.0000960084492240934      0.0000973375176425286      0.00000355083916222169      0      0
0.0000973375176425286      0.000098684984679785      0.00000286048940064082      0      0
0.000098684984679785      0.000100051105032438      0.00000330156551695065      0      0
0.000100051105032438      0.000101436136922889      0.00000389870458046333      0      0
0.000101436136922889      0.000102840342148178      0.00000305877016074548      0      0
0.000102840342148178      0.000104263986129461      0.00000250982488479484      0      0
0.000104263986129461      0.000105707337962187      0.00000283363735798770      0      0
0.000105707337962187      0.00010717067046696      0.00000443340473636847      0      0
0.00010717067046696      0.000108654260241103      0.00000268919895463210      0      0
0.000108654260241103      0.000110158387710945      0.00000339074527329796      0      0
0.000110158387710945      0.000111683337184825      0.00000321016085619350      0      0
0.000111683337184825      0.000113229396906833      0.00000341772728810297      0      0
0.000113229396906833      0.00011479685911129      0.00000473650913928658      0      0
0.00011479685911129      0.000116386020077991      0.00000503305393751717      0      0
0.000116386020077991      0.000117997180188201      0.00000494750769923530      0      0
0.000117997180188201      0.00011963064398144      0.00000554991535061281      0      0
0.00011963064398144      0.00012128672021304      0.00000358136775909577      0      0
0.00012128672021304      0.00012296572191251      0.00000585815138671364      0      0
0.00012296572191251      0.000124667966442703      0.00000531651219245838      0      0
0.000124667966442703      0.000126393775559803      0.00000558393850745166      0      0
0.000126393775559803      0.000128143475474143      0.00000630159784416704      0      0
0.000128143475474143      0.000129917396911867      0.00000368347417350354      0      0
0.000129917396911867      0.000131715875177439      0.00000649377135924159      0      0
0.000131715875177439      0.000133539250217029      0.00000673021430320632      0      0
0.000133539250217029      0.00013538786668276      0.00000696365615456802      0      0
0.00013538786668276      0.000137262073997862      0.00000683071626569536      0      0
0.000137262073997862      0.000139162226422714      0.00000414495795316346      0      0
0.000139162226422714      0.00014108868312181      0.00000738309871417057      0      0
0.00014108868312181      0.000143041808231644      0.00000743248582355889      0      0
0.000143041808231644      0.000145021970929542      0.00000716155528473968      0      0
0.000145021970929542      0.00014702954550344      0.00000820114905817119      0      0
0.00014702954550344      0.000149064911422635      0.00000712285237556729      0      0
0.000149064911422635      0.00015112845340951      0.00000641704318005186      0      0
0.00015112845340951      0.000153220561512254      0.00000606602911847052      0      0
0.000153220561512254      0.000155341631178586      0.00000857744678356060      0      0
0.000155341631178586      0.000157492063330508      0.00000902173052378018      0      0
0.000157492063330508      0.000159672264440082      0.00000759810376092798      0      0
0.000159672264440082      0.00016188264660626      0.00000560232358584921      0      0
0.00016188264660626      0.000164123627632783      0.0000103374325367512      0      0
0.000164123627632783      0.00016639563110715      0.00000693144044063754      0      0
0.00016639563110715      0.000168699086480686      0.00000603360846129626      0      0
0.000168699086480686      0.000171034429149716      0.00000716387806963366      0      0
0.000171034429149716      0.00017340210053786      0.00000623460356777463      0      0
0.00017340210053786      0.000175802548179476      0.00000786514614001483      0      0
0.000175802548179476      0.000178236225804249      0.0000121754068072633      0      0
0.000178236225804249      0.000180703593422953      0.00000662076134335931      0      0
0.000180703593422953      0.000183205117414405      0.0000107111233758204      0      0
0.000183205117414405      0.000185741270613619      0.0000132666868250523      0      0
0.000185741270613619      0.000188312532401177      0.0000136466781810450      0      0
0.000188312532401177      0.000190919388793845      0.0000139131024640342      0      0
0.000190919388793845      0.000193562332536437      0.0000108830339114562      0      0
0.000193562332536437      0.000196241863194957      0.00000865937128631657      0      0
0.000196241863194957      0.000198958487251018      0.0000146771469678464      0      0
0.000198958487251018      0.000201712718197586      0.0000114653358493472      0      0
0.000201712718197586      0.000204505076636033      0.00000786197244248232      0      0
0.000204505076636033      0.000207336090374545      0.0000109802920228428      0      0
0.000207336090374545      0.000210206294527884      0.0000115080084859443      0      0
0.000210206294527884      0.000213116231618538      0.00000880337895770620      0      0
0.000213116231618538      0.000216066451679264      0.0000114943325444548      0      0
0.000216066451679264      0.000219057512357059      0.0000185945048251101      0      0
0.000219057512357059      0.000222089979018563      0.00000861218171912152      0      0
0.000222089979018563      0.000225164424856924      0.0000191651525178324      0      0
0.000225164424856924      0.000228281431000144      0.0000168920270059405      0      0
0.000228281431000144      0.00023144158662092      0.0000110147342084878      0      0
0.00023144158662092      0.000234645489048012      0.00000956449564375301      0      0
0.000234645489048012      0.000237893743879147      0.0000105998172747698      0      0
0.000237893743879147      0.000241186965095492      0.0000164728225538620      0      0
0.000241186965095492      0.000244525775177701      0.0000233369808317864      0      0
0.000244525775177701      0.000247910805223583      0.0000144638956895017      0      0
0.000247910805223583      0.000251342695067386      0.0000211834302548583      0      0
0.000251342695067386      0.000254822093400743      0.0000136365943678766      0      0
0.000254822093400743      0.00025834965789528      0.0000259741964570489      0      0
0.00025834965789528      0.000261926055326934      0.0000233787867081953      0      0
0.000261926055326934      0.000265551961701985      0.0000178377130509921      0      0
0.000265551961701985      0.00026922806238483      0.0000164726479238332      0      0
0.00026922806238483      0.000272955052227537      0.0000203886724248258      0      0
0.000272955052227537      0.000276733635701177      0.0000282033106164937      0      0
0.000276733635701177      0.000280564527028988      0.0000292330733218700      0      0
0.000280564527028988      0.000284448450321376      0.0000124360120231955      0      0
0.000284448450321376      0.000288386139712781      0.0000315750921890797      0      0
0.000288386139712781      0.000292378339500449      0.0000146093391543518      0      0
0.000292378339500449      0.000296425804285111      0.0000348314814737957      0      0
0.000296425804285111      0.000300529299113624      0.0000258156110763503      0      0
0.000300529299113624      0.000304689599623573      0.0000131199793592811      0      0
0.000304689599623573      0.000308907492189884      0.0000181771395944625      0      0
0.000308907492189884      0.000313183774073464      0.0000222839792802619      0      0
0.000313183774073464      0.000317519253571897      0.0000198584135058325      0      0
0.000317519253571897      0.000321914750172228      0.0000138087665158203      0      0
0.000321914750172228      0.000326371094705861      0.0000268934370505479      0      0
0.000326371094705861      0.000330889129505603      0.0000440448259403516      0      0
0.000330889129505603      0.000335469708564879      0.0000269161960419559      0      0
0.000335469708564879      0.000340113697699154      0.0000352624449214625      0      0
0.000340113697699154      0.000344821974709588      0.0000344038038729241      0      0
0.000344821974709588      0.000349595429548956      0.0000447100597520739      0      0
0.000349595429548956      0.000354434964489868      0.0000151199779828717      0      0
0.000354434964489868      0.000359341494295315      0.0000404447953534067      0      0
0.000359341494295315      0.000364315946391572      0.0000541075809155914      0      0
0.000364315946391572      0.000369359261043507      0.0000540368170280265      0      0
0.000369359261043507      0.000374472391532301      0.0000522170738274299      0      0
0.000374472391532301      0.00037965630433564      0.0000546811945061589      0      0
0.00037965630433564      0.000384911979310397      0.0000605230034391583      0      0
0.000384911979310397      0.000390240409877844      0.0000607317115086587      0      0
0.000390240409877844      0.000395642603211426      0.0000395376934268134      0      0
0.000395642603211426      0.000401119580427133      0.0000239008955665906      0      0
0.000401119580427133      0.000406672376776519      0.0000676018577831980      0      0
0.000406672376776519      0.000412302041842373      0.0000379652445203120      0      0
0.000412302041842373      0.000418009639737117      0.0000610668740194923      0      0
0.000418009639737117      0.000423796249303941      0.0000397726124223856      0      0
0.000423796249303941      0.000429662964320725      0.0000763539430302033      0      0
0.000429662964320725      0.000435610893706785      0.0000265558691438477      0      0
0.000435610893706785      0.000441641161732474      0.0000515283527199911      0      0
0.000441641161732474      0.000447754908231697      0.0000837974419903759      0      0
0.000447754908231697      0.000453953288817359      0.0000836743635389110      0      0
0.000453953288817359      0.000460237475099795      0.0000710477527192402      0      0
0.000460237475099795      0.000466608654908228      0.0000617175399205806      0      0
0.000466608654908228      0.000473068032515292      0.0000629111493945034      0      0
0.000473068032515292      0.000479616828864662      0.0000759024310220056      0      0
0.000479616828864662      0.000486256281801832      0.0000954903073969817      0      0
0.000486256281801832      0.000492987646308097      0.000105442029735602      0      0
0.000492987646308097      0.000499812194737762      0.0000789277317824226      0      0
0.000499812194737762      0.000506731217058643      0.0000167968919975024      0      0
0.000506731217058643      0.0005137460210959      0.0000994880997840134      0      0
0.0005137460210959      0.000520857932779231      0.0000999847481309726      0      0
0.000520857932779231      0.000528068296393506      0.0000420563462626890      0      0
0.000528068296393506      0.000535378474832857      0.000125103119389196      0      0
0.000535378474832857      0.000542789849858294      0.0000349066514321252      0      0
0.000542789849858294      0.000550303822358882      0.000123904048725295      0      0
0.000550303822358882      0.000557921812616533      0.0000973321696365170      0      0
0.000557921812616533      0.000565645260574473      0.0000489041745743263      0      0
0.000565645260574473      0.00057347562610941      0.000143196165717279      0      0
0.00057347562610941      0.000581414389307485      0.000134264468059946      0      0
0.000581414389307485      0.000589463050744029      0.0000612055870502238      0      0
0.000589463050744029      0.000597623131767208      0.0000259189850465538      0      0
0.000597623131767208      0.000605896174785581      0.0000869596683468836      0      0
0.000605896174785581      0.000614283743559644      0.000125033141313697      0      0
0.000614283743559644      0.000622787423497414      0.000143952300829675      0      0
0.000622787423497414      0.000631408821954096      0.000148187801384558      0      0
0.000631408821954096      0.000640149568535908      0.000136275165959647      0      0
0.000640149568535908      0.000649011315408104      0.000100117322597088      0      0
0.000649011315408104      0.000657995737607266      0.0000297671373108618      0      0
0.000657995737607266      0.000667104533357915      0.0000755482083771219      0      0
0.000667104533357915      0.00067633942439351      0.000183196964506370      0      0
0.00067633942439351      0.000685702156281888      0.000222350856082187      0      0
0.000685702156281888      0.000695194498755206      0.000117891284882623      0      0
0.000695194498755206      0.000704818246044455      0.000105655491027577      0      0
0.000704818246044455      0.000714575217218609      0.000248497185722258      0      0
0.000714575217218609      0.000724467256528451      0.0000936699866748367      0      0
0.000724467256528451      0.000734496233755185      0.000216087973064173      0      0
0.000734496233755185      0.000744664044563847      0.000187170399345593      0      0
0.000744664044563847      0.000754972610861632      0.000201712583159199      0      0
0.000754972610861632      0.000765423881161163      0.000187279296684294      0      0
0.000765423881161163      0.0007760198309488      0.000264021728664350      0      0
0.0007760198309488      0.000786762463058045      0.0000680214057884380      0      0
0.000786762463058045      0.00079765380804811      0.000316646073632205      0      0
0.00079765380804811      0.000808695924587738      0.000210558542039903      0      0
0.000808695924587738      0.000819890899844323      0.000101229350469460      0      0
0.000819890899844323      0.00083124084987843      0.000326182321736657      0      0
0.00083124084987843      0.000842747920043766      0.000342850460469089      0      0
0.000842747920043766      0.000854414285392693      0.000192807716069853      0      0
0.000854414285392693      0.000866242151087355      0.0000453383162378375      0      0
0.000866242151087355      0.000878233752816494      0.000214065066211957      0      0
0.000878233752816494      0.000890391357218039      0.000340355582690259      0      0
0.000890391357218039      0.000902717262307538      0.000411009982223368      0      0
0.000902717262307538      0.000915213797912533      0.000444824887347693      0      0
0.000915213797912533      0.000927883326112938      0.000462143779552147      0      0
0.000927883326112938      0.000940728241687513      0.000476926997552572      0      0
0.000940728241687513      0.000953750972566528      0.000493910468793599      0      0
0.000953750972566528      0.000966953980290686      0.000507296471717470      0      0
0.000966953980290686      0.000980339760476396      0.000499798259090694      0      0
0.000980339760476396      0.000993910843287497      0.000443777059635773      0      0
0.000993910843287497      0.0010076697939135      0.000309981776912757      0      0
0.0010076697939135      0.00102161921305448      0.000116385710092223      0      0
0.00102161921305448      0.0010357617374126      0.000276913282756064      0      0
0.0010357617374126      0.00105010004019057      0.000548052456309646      0      0
0.00105010004019057      0.00106463683159689      0.000634331499710601      0      0
0.00106463683159689      0.00107937485935813      0.000397260910239978      0      0
0.00107937485935813      0.00109431690923832      0.000213426590962356      0      0
0.00109431690923832      0.00110946580556549      0.000657601053885997      0      0
0.00110946580556549      0.00112482441176555      0.000621450627399199      0      0
0.00112482441176555      0.00114039563090349      0.000181162887666197      0      0
0.00114039563090349      0.00115618240623217      0.000745250893325114      0      0
0.00115618240623217      0.00117218772174859      0.000551863749802391      0      0
0.00117218772174859      0.00118841460275796      0.000487022067070769      0      0
0.00118841460275796      0.00120486611644553      0.000826160123045316      0      0
0.00120486611644553      0.00122154537245635      0.000281668770735784      0      0
0.00122154537245635      0.00123845552348304      0.000932016756045841      0      0
0.00123845552348304      0.00125559976586171      0.000265022581309436      0      0
0.00125559976586171      0.00127298134017614      0.000996216298861481      0      0
0.00127298134017614      0.00129060353187029      0.000359676447647741      0      0
0.00129060353187029      0.00130846967186935      0.000999863894156306      0      0
0.00130846967186935      0.00132658313720929      0.000694586388539018      0      0
0.00132658313720929      0.00134494735167523      0.000753883561579288      0      0
0.00134494735167523      0.00136356578644858      0.00113862174905404      0      0
0.00136356578644858      0.00138244196076317      0.000391109664769144      0      0
0.00138244196076317      0.00140157944257044      0.00109349596275838      0      0
0.00140157944257044      0.00142098184921384      0.00119037864043910      0      0
0.00142098184921384      0.00144065284811262      0.000459232508752433      0      0
0.00144065284811262      0.00146059615745496      0.00107746401642924      0      0
0.00146059615745496      0.00148081554690089      0.00145475604089901      0      0
0.00148081554690089      0.00150131483829471      0.000984711401615007      0      0
0.00150131483829471      0.00152209790638749      0.000567939056411946      0      0
0.00152209790638749      0.00154316867956938      0.00127015698803929      0      0
0.00154316867956938      0.00156453114061223      0.00167894138879207      0      0
0.00156453114061223      0.00158618932742236      0.00152850669425486      0      0
0.00158618932742236      0.00160814733380381      0.00100887519007170      0      0
0.00160814733380381      0.00163040931023216      0.000684303396898126      0      0
0.00163040931023216      0.00165297946463904      0.00110090793663634      0      0
0.00165297946463904      0.00167586206320748      0.00162694796939351      0      0
0.00167586206320748      0.00169906143117836      0.00198312874189235      0      0
0.00169906143117836      0.00172258195366789      0.00214866415557608      0      0
0.00172258195366789      0.00174642807649655      0.00216765119425375      0      0
0.00174642807649655      0.00177060430702936      0.00210067111125510      0      0
0.00177060430702936      0.00179511521502795      0.00200403607130480      0      0
0.00179511521502795      0.00181996543351421      0.00192097279620409      0      0
0.00181996543351421      0.00184515965964614      0.00187989295679317      0      0
0.00184515965964614      0.00187070265560561      0.00189704181221631      0      0
0.00187070265560561      0.00189659924949857      0.00198104209628082      0      0
0.00189659924949857      0.00192285433626758      0.00213605556874509      0      0
0.00192285433626758      0.00194947287861711      0.00236074534280091      0      0
0.00194947287861711      0.00197645990795156      0.00264278680100923      0      0
0.00197645990795156      0.00200382052532629      0.00295127422961651      0      0
0.00200382052532629      0.00203155990241182      0.00323036489799769      0      0
0.00203155990241182      0.00205968328247135      0.00339796079508253      0      0
0.00205968328247135      0.00208819598135186      0.00335505578408305      0      0
0.00208819598135186      0.00211710338848892      0.00301638332624418      0      0
0.00211710338848892      0.00214641096792534      0.00239241573043395      0      0
0.00214641096792534      0.00217612425934403      0.00184289499967689      0      0
0.00217612425934403      0.00220624887911509      0.00224897368783848      0      0
0.00220624887911509      0.00223679052135739      0.00338374752418012      0      0
0.00223679052135739      0.00226775495901488      0.00428667648838585      0      0
0.00226775495901488      0.00229914804494778      0.00433179357187250      0      0
0.00229914804494778      0.00233097571303889      0.00333909666294335      0      0
0.00233097571303889      0.00236324397931521      0.00235708997587716      0      0
0.00236324397931521      0.00239595894308506      0.00361922305169309      0      0
0.00239595894308506      0.00242912678809096      0.00512443906492652      0      0
0.00242912678809096      0.00246275378367852      0.00492492869109935      0      0
0.00246275378367852      0.00249684628598141      0.00316907715813049      0      0
0.00249684628598141      0.00253141073912281      0.00375581170662383      0      0
0.00253141073912281      0.0025664536764335      0.00588932755843839      0      0
0.0025664536764335      0.00260198172168671      0.00547069560195870      0      0
0.00260198172168671      0.00263800159035023      0.00336139109461021      0      0
0.00263800159035023      0.00267452009085567      0.00551913532400632      0      0
0.00267452009085567      0.00271154412588544      0.00685552310469285      0      0
0.00271154412588544      0.00274908069367747      0.00439673770680111      0      0
0.00274908069367747      0.00278713688934801      0.00548339086374027      0      0
0.00278713688934801      0.00282571990623272      0.00774598576728124      0      0
0.00282571990623272      0.00286483703724639      0.00503798329908088      0      0
0.00286483703724639      0.00290449567626138      0.00639265889921382      0      0
0.00290449567626138      0.00294470331950526      0.00847604680285330      0      0
0.00294470331950526      0.0029854675669777      0.00503059331124262      0      0
0.0029854675669777      0.00302679612388701      0.00836889569357366      0      0
0.00302679612388701      0.0030686968021066      0.00834082608859876      0      0
0.0030686968021066      0.00311117752165154      0.00610020836288990      0      0
0.00311117752165154      0.0031542463121756      0.0104074874666901      0      0
0.0031542463121756      0.00319791131448903      0.00651888062610062      0      0
0.00319791131448903      0.00324218078209728      0.0101040997208435      0      0
0.00324218078209728      0.0032870630827611      0.00940540468830745      0      0
0.0032870630827611      0.00333256670007821      0.00870230205696010      0      0
0.00333256670007821      0.00337870023508683      0.0118647759392372      0      0
0.00337870023508683      0.00342547240789146      0.00777092016240879      0      0
0.00342547240789146      0.00347289205931113      0.0134087193183393      0      0
0.00347289205931113      0.00352096815255051      0.00802739062303922      0      0
0.00352096815255051      0.00356970977489406      0.0143994403293017      0      0
0.00356970977489406      0.00361912613942378      0.00900327992682746      0      0
0.00361912613942378      0.0036692265867606      0.0152859156058621      0      0
0.0036692265867606      0.00372002058682995      0.0100339460653433      0      0
0.00372002058682995      0.00377151774065175      0.0163778564135970      0      0
0.00377151774065175      0.00382372778215516      0.0108034763286233      0      0
0.00382372778215516      0.00387666058001854      0.0177880661661856      0      0
0.00387666058001854      0.00393032613953476      0.0113266745302237      0      0
0.00393032613953476      0.0039847346045024      0.0193888198430617      0      0
0.0039847346045024      0.00403989625914312      0.0120612773038373      0      0
0.00403989625914312      0.00409582153004557      0.0207349525267773      0      0
0.00409582153004557      0.00415252098813623      0.0140200336871538      0      0
0.00415252098813623      0.00421000535067748      0.0210447485688753      0      0
0.00421000535067748      0.0042682854832934      0.0179827969114297      0      0
0.0042682854832934      0.00432737240202355      0.0195408611613363      0      0
0.00432737240202355      0.00438727727540519      0.0231578392285213      0      0
0.00438727727540519      0.00444801142658443      0.0169210968320290      0      0
0.00444801142658443      0.00450958633545639      0.0270614275484186      0      0
0.00450958633545639      0.00457201364083525      0.0181375937209566      0      0
0.00457201364083525      0.00463530514265407      0.0266358943228763      0      0
0.00463530514265407      0.00469947280419532      0.0258595952309540      0      0
0.00469947280419532      0.00476452875435209      0.0216582961486736      0      0
0.00476452875435209      0.0048304852899207      0.0325378268793809      0      0
0.0048304852899207      0.00489735487792503      0.0225332499762923      0      0
0.00489735487792503      0.00496515015797302      0.0305345438199947      0      0
0.00496515015797302      0.00503388394464577      0.0337929488773743      0      0
0.00503388394464577      0.00510356922991978      0.0238757547366646      0      0
0.00510356922991978      0.00517421918562266      0.0378896420189226      0      0
0.00517421918562266      0.00524584716592283      0.0338715325841794      0      0
0.00524584716592283      0.00531846670985373      0.0288486578179096      0      0
0.00531846670985373      0.00539209154387294      0.0435846415478932      0      0
0.00539209154387294      0.00546673558445676      0.0353082947610451      0      0
0.00546673558445676      0.00554241294073067      0.0340220458678657      0      0
0.00554241294073067      0.00561913791713623      0.0489126283840455      0      0
0.00561913791713623      0.00569692501613484      0.0391122122289829      0      0
0.00569692501613484      0.00577578894094906      0.0378792722036752      0      0
0.00577578894094906      0.00585574459834172      0.0544992811104000      0      0
0.00585574459834172      0.00593680710143364      0.0459122375999973      0      0
0.00593680710143364      0.00601899177256026      0.0401494035364571      0      0
0.00601899177256026      0.00610231414616781      0.0595393955107699      0      0
0.00610231414616781      0.0061867899717497      0.0562956365258226      0      0
0.0061867899717497      0.0062724352168234      0.0427167268506337      0      0
0.0062724352168234      0.00635926606994866      0.0615317626994973      0      0
0.00635926606994866      0.00644729894378739      0.0690788424280572      0      0
0.00644729894378739      0.00653655047820597      0.0517584689885519      0      0
0.00653655047820597      0.00662703754342055      0.0580835510748308      0      0
0.00662703754342055      0.00671877724318579      0.0788660583573092      0      0
0.00671877724318579      0.00681178691802782      0.0713323872245655      0      0
0.00681178691802782      0.00690608414852187      0.0559921986337216      0      0
0.00690608414852187      0.00700168675861542      0.0771304663093869      0      0
0.00700168675861542      0.00709861281899715      0.0916999482404759      0      0
0.00709861281899715      0.00719688065051277      0.0756752154789010      0      0
0.00719688065051277      0.00729650882762788      0.0667807952661504      0      0
0.00729650882762788      0.00739751618193895      0.0937446311027684      0      0
0.00739751618193895      0.00749992180573285      0.105541060808234      0      0
0.00749992180573285      0.00760374505559565      0.0864092580386786      0      0
0.00760374505559565      0.00770900555607137      0.0778298899067099      0      0
0.00770900555607137      0.00781572320337137      0.107346305773681      0      0
0.00781572320337137      0.00792391816913513      0.123436679584962      0      0
0.00792391816913513      0.00803361090424307      0.105966329995928      0      0
0.00803361090424307      0.00814482214268214      0.0887814026773414      0      0
0.00814482214268214      0.00825757290546495      0.115437194258407      0      0
0.00825757290546495      0.00837188450460311      0.143170781781321      0      0
0.00837188450460311      0.0084877785471356      0.136570661644214      0      0
0.0084877785471356      0.00860527693921294      0.109216315505943      0      0
0.00860527693921294      0.00872440189023784      0.115775849828726      0      0
0.00872440189023784      0.0088451759170632      0.154555363034966      0      0
0.0088451759170632      0.00896762184824822      0.172321604812182      0      0
0.00896762184824822      0.00909176282837339      0.153112322290593      0      0
0.00909176282837339      0.00921762232241531      0.126643676426378      0      0
0.00921762232241531      0.009345224120182      0.146319013683299      0      0
0.009345224120182      0.00947459234080956      0.189819382337483      0      0
0.00947459234080956      0.00960575143732124      0.206914584419376      0      0
0.00960575143732124      0.0097387262012494      0.185390575163824      0      0
0.0097387262012494      0.00987354176732169      0.154698941747874      0      0
0.00987354176732169      0.0100102236182119      0.170130968147394      0      0
0.0100102236182119      0.0101487975893568      0.219992294188295      0      0
0.0101487975893568      0.0102892898738392      0.250747815348166      0      0
0.0102892898738392      0.0104317270273393      0.240161978992654      0      0
0.0104317270273393      0.0105761359731542      0.202847356353493      0      0
0.0105761359731542      0.0107225440072866      0.190465725054330      0      0
0.0107225440072866      0.0108709788036044      0.234398866284178      0      0
0.0108709788036044      0.0110214684190717      0.289310609557368      0      0
0.0110214684190717      0.0111740412990521      0.311517115402704      0      0
0.0111740412990521      0.0113287262826851      0.290162659703371      0      0
0.0113287262826851      0.0114855526083377      0.247890274859608      0      0
0.0114855526083377      0.0116445499191305      0.239185760037330      0      0
0.0116445499191305      0.0118057482685412      0.290416857725134      0      0
0.0118057482685412      0.0119691781260852      0.355888169100890      0      0
0.0119691781260852      0.0121348703830748      0.390534624869289      0      0
0.0121348703830748      0.0123028563584581      0.378512468578625      0      0
0.0123028563584581      0.0124731678047393      0.333133838024905      0      0
0.0124731678047393      0.0126458369139802      0.299538474292601      0      0
0.0126458369139802      0.0128208963238851      0.328215471313212      0      0
0.0128208963238851      0.0129983791239701      0.404197953899042      0      0
0.0129983791239701      0.0131783188618175      0.474103973982993      0      0
0.0131783188618175      0.0133607495494169      0.503306594388942      0      0
0.0133607495494169      0.0135457056695945      0.482987488649159      0      0
0.0135457056695945      0.0137332221825303      0.430250722103553      0      0
0.0137332221825303      0.0139233345323668      0.390701341561133      0      0
0.0139233345323668      0.0141160786539086      0.416004819303957      0      0
0.0141160786539086      0.0143114909794141      0.500593725998989      0      0
0.0143114909794141      0.0145096084454827      0.593107263355502      0      0
0.0145096084454827      0.0147104685000363      0.652282658160608      0      0
0.0147104685000363      0.0149141091093971      0.659520031446119      0      0
0.0149141091093971      0.0151205687654648      0.618045975973538      0      0
0.0151205687654648      0.0153298864929916      0.554909243202882      0      0
0.0153298864929916      0.0155421018569589      0.521088747892192      0      0
0.0155421018569589      0.015757254970056      0.561950834639558      0      0
0.015757254970056      0.0159753865002618      0.665398811228472      0      0
0.0159753865002618      0.0161965376785319      0.781160201005204      0      0
0.0161965376785319      0.0164207503065923      0.867133018446202      0      0
0.0164207503065923      0.0166480667648403      0.900574922360557      0      0
0.0166480667648403      0.0168785300203555      0.877324891569821      0      0
0.0168785300203555      0.0171121836350213      0.812519592341175      0      0
0.0171121836350213      0.0173490717737588      0.743119107388205      0      0
0.0173490717737588      0.017589239212875      0.722757076765753      0      0
0.017589239212875      0.0178327313485262      0.787072868867633      0      0
0.0178327313485262      0.0180795942052988      0.917325972957882      0      0
0.0180795942052988      0.0183298744449088      1.06474435125129      0      0
0.0183298744449088      0.0185836193750216      1.18705928371081      0      0
0.0185836193750216      0.0188408769581945      1.25807772774255      0      0
0.0188408769581945      0.0191016958209418      1.26723255127014      0      0
0.0191016958209418      0.0193661252629267      1.21947011639640      0      0
0.0193661252629267      0.0196342152662799      1.13685769239505      0      0
0.0196342152662799      0.0199060165050465      1.06023249307519      0      0
0.0199060165050465      0.0201815803547652      1.04201268488354      0      0
0.0201815803547652      0.0204609589021785      1.11658463058964      0      0
0.0204609589021785      0.0207442049550786      1.27141494685254      0      0
0.0207442049550786      0.0210313720522889      1.46242211700643      0      0
0.0210313720522889      0.0213225144737837      1.64503900803323      0      0
0.0213225144737837      0.0216176872509482      1.78667077515685      0      0
0.0216176872509482      0.0219169461769806      1.86775056919650      0      0
0.0219169461769806      0.0222203478174381      1.88112350976291      0      0
0.0222203478174381      0.0225279495209286      1.83230085775201      0      0
0.0225279495209286      0.0228398094299506      1.74076211763439      0      0
0.0228398094299506      0.0231559864918837      1.64145667974091      0      0
0.0231559864918837      0.0234765404701303      1.58250307404081      0      0
0.0234765404701303      0.0238015319554124      1.61037561063688      0      0
0.0238015319554124      0.0241310223772239      1.74321112516388      0      0
0.0241310223772239      0.0244650740154424      1.95979843283766      0      0
0.0244650740154424      0.0248037500121009      2.21778169634778      0      0
0.0248037500121009      0.025147114383323      2.47496870943277      0      0
0.025147114383323      0.0254952320314234      2.69808012622960      0      0
0.0254952320314234      0.025848168757175      2.86401334330718      0      0
0.025848168757175      0.0262059912722472      2.95941636403366      0      0
0.0262059912722472      0.0265687672118152      2.98052433375079      0      0
0.0265687672118152      0.0269365651473444      2.93359659573550      0      0
0.0269365651473444      0.0273094545995519      2.83590688542201      0      0
0.0273094545995519      0.0276875060515468      2.71686900018848      0      0
0.0276875060515468      0.0280707909621536      2.61767747747729      0      0
0.0280707909621536      0.0284593817794181      2.58560532529789      0      0
0.0284593817794181      0.0288533519543027      2.65933857161855      0      0
0.0288533519543027      0.0292527759545692      2.85138244137012      0      0
0.0292527759545692      0.0296577292788545      3.14358719779229      0      0
0.0296577292788545      0.0300682884709421      3.49937871722861      0      0
0.0300682884709421      0.0304845311342295      3.87870506721987      0      0
0.0304845311342295      0.0309065359463971      4.24621362816910      0      0
0.0309065359463971      0.0313343826742795      4.57372385073775      0      0
0.0313343826742795      0.0317681521889432      4.84040384652784      0      0
0.0317681521889432      0.0322079264809726      5.03250565563417      0      0
0.0322079264809726      0.0326537886759678      5.14326479206181      0      0
0.0326537886759678      0.033105823050257      5.17308912215093      0      0
0.033105823050257      0.033564115046826      5.13003454838322      0      0
0.033564115046826      0.0340287512914689      5.03050415665629      0      0
0.0340287512914689      0.0344998196091616      4.89994099294316      0      0
0.0344998196091616      0.0349774090406628      4.77285497002431      0      0
0.0349774090406628      0.0354616098593442      4.69079045988274      0      0
0.0354616098593442      0.0359525135882537      4.69640041522584      0      0
0.0359525135882537      0.0364502130174152      4.82336185476511      0      0
0.0364502130174152      0.0369548022213675      5.08622683207171      0      0
0.0369548022213675      0.0374663765769464      5.47692137991587      0      0
0.0374663765769464      0.0379850327813123      5.96995474915112      0      0
0.0379850327813123      0.0385108688702281      6.53147755706266      0      0
0.0385108688702281      0.0390439842365898      7.12666251415057      0      0
0.0390439842365898      0.0395844796492134      7.72369673766086      0      0
0.0395844796492134      0.0401324572718825      8.29530044213288      0      0
0.0401324572718825      0.0406880206826587      8.81905197485518      0      0
0.0406880206826587      0.0412512748934598      9.27731562599169      0      0
0.0412512748934598      0.0418223263699098      9.65712875203726      0      0
0.0418223263699098      0.0424012830514618      9.95017274062751      0      0
0.0424012830514618      0.0429882543718015      10.1528585888916      0      0
0.0429882543718015      0.0435833512795317      10.2665271840115      0      0
0.0435833512795317      0.0441866862591436      10.2977529431390      0      0
0.0441866862591436      0.0447983733522791      10.2587225469999      0      0
0.0447983733522791      0.0454185281792862      10.1676189491125      0      0
0.0454185281792862      0.0460472679610735      10.0488555906624      0      0
0.0460472679610735      0.0466847115412677      9.93286572243892      0      0
0.0466847115412677      0.0473309794086762      9.85498624035106      0      0
0.0473309794086762      0.047986193720063      9.85291233872829      0      0
0.047986193720063      0.0486504783232378      9.96248558614223      0      0
0.0486504783232378      0.0493239587804657      10.2123957728030      0      0
0.0493239587804657      0.0500067623922011      10.6194076211235      0      0
0.0500067623922011      0.0506990182211494      11.1860274431447      0      0
0.0506990182211494      0.0514008571166629      11.9014682719264      0      0
0.0514008571166629      0.0521124117394733      12.7450915121591      0      0
0.0521124117394733      0.0528338165867671      13.6906117290630      0      0
0.0528338165867671      0.0535652080176086      14.7096821760438      0      0
0.0535652080176086      0.0543067242787134      15.7743277574036      0      0
0.0543067242787134      0.0550585055305805      16.8583244773060      0      0
0.0550585055305805      0.0558206938739848      17.9378561349600      0      0
0.0558206938739848      0.0565934333768373      18.9917607426854      0      0
0.0565934333768373      0.0573768701014157      20.0015814987293      0      0
0.0573768701014157      0.0581711521319738      20.9515464852579      0      0
0.0581711521319738      0.0589764296027321      21.8285403242737      0      0
0.0589764296027321      0.0597928547262553      22.6220962654117      0      0
0.0597928547262553      0.0606205818222245      23.3244195110561      0      0
0.0606205818222245      0.0614597673466051      23.9304444782470      0      0
0.0614597673466051      0.0623105699212211      24.4379252591470      0      0
0.0623105699212211      0.0631731503637371      24.8475568350505      0      0
0.0631731503637371      0.0640476717180559      25.1631228023159      0      0
0.0640476717180559      0.064934299285137      25.3916621684684      0      0
0.064934299285137      0.065833200654241      25.5436420181806      0      0
0.065833200654241      0.0667445457346082      25.6331134416872      0      0
0.0667445457346082      0.0676685067875737      25.6778142555072      0      0
0.0676685067875737      0.0686052584591283      25.6991638718376      0      0
0.0686052584591283      0.0695549778129301      25.7220755354966      0      0
0.0695549778129301      0.0705178443637725      25.7744952983887      0      0
0.0705178443637725      0.071494040111516      25.8865769764474      0      0
0.071494040111516      0.0724837495754901      26.0894332907653      0      0
0.0724837495754901      0.07348715982937      26.4134780516767      0      0
0.07348715982937      0.0745044605365374      26.8864896833398      0      0
0.0745044605365374      0.0755358439859309      27.5316515530347      0      0
0.0755358439859309      0.0765815051283916      28.3659024122355      0      0
0.0765815051283916      0.0776416416135129      29.3989058167323      0      0
0.0776416416135129      0.0787164538269999      30.6328097645371      0      0
0.0787164538269999      0.0798061449285455      32.0627694145603      0      0
0.0798061449285455      0.0809109208902321      33.6780335187383      0      0
0.0809109208902321      0.0820309905354643      35.4633141928164      0      0
0.0820309905354643      0.0831665655784396      37.4001784028359      0      0
0.0831665655784396      0.0843178606641673      39.4682803742017      0      0
0.0843178606641673      0.0854850934090396      41.6463481486717      0      0
0.0854850934090396      0.0866684844419658      43.9129117570449      0      0
0.0866684844419658      0.087868257446075      46.2468042335852      0      0
0.087868257446075      0.0890846392009967      48.6274841764120      0      0
0.0890846392009967      0.0903178596257262      51.0352292281943      0      0
0.0903178596257262      0.0915681518220832      53.4512423815591      0      0
0.0915681518220832      0.0928357521187732      55.8577031620840      0      0
0.0928357521187732      0.0941209001160578      58.2377865197492      0      0
0.0941209001160578      0.0954238387310435      60.5756648285623      0      0
0.0954238387310435      0.0967448142435972      62.8565029141569      0      0
0.0967448142435972      0.0980840763428988      65.0664522302574      0      0
0.0980840763428988      0.0994418781746361      67.1926477988091      0      0
0.0994418781746361      0.100818476388855      69.2232099513628      0      0
0.100818476388855      0.10221413118847      71.1472519696193      0      0
0.10221413118847      0.103629106378448      72.9548942065349      0      0
0.103629106378448      0.105063669415674      74.6372850264946      0      0
0.105063669415674      0.106518091459502      76.1866288330405      0      0
0.106518091459502      0.107992647423013      77.5962214892863      0      0
0.107992647423013      0.109487616024976      78.8604935362458      0      0
0.109487616024976      0.111003279842531      79.9750617492151      0      0
0.111003279842531      0.112539925364605      80.9367897215382      0      0
0.112539925364605      0.114097843046059      81.7438583113226      0      0
0.114097843046059      0.115677327362591      82.3958469118503      0      0
0.115677327362591      0.117278676866402      82.8938265877603      0      0
0.117278676866402      0.118902194242619      83.2404661248766      0      0
0.118902194242619      0.120548186366517      83.4401519266259      0      0
0.120548186366517      0.122216964361519      83.4991223900417      0      0
0.122216964361519      0.123908843658004      83.4256168200298      0      0
0.123908843658004      0.125624144052934      83.2300379714930      0      0
0.125624144052934      0.127363189770296      82.9251257898991      0      0
0.127363189770296      0.12912630952239      82.5261376639624      0      0
0.12912630952239      0.130913836571959      82.0510273028955      0      0
0.130913836571959      0.132726108795187      81.5206100174174      0      0
0.132726108795187      0.134563468745557      80.9586966228309      0      0
0.134563468745557      0.136426263718606      80.3921715161851      0      0
0.136426263718606      0.138314845817565      79.8509832334208      0      0
0.138314845817565      0.140229572019921      79.3680091265340      0      0
0.140229572019921      0.142170804244882      78.9787517203734      0      0
0.142170804244882      0.144138909421796      78.7208257089831      0      0
0.144138909421796      0.146134259559502      78.6332048668962      0      0
0.146134259559502      0.148157231816648      78.7552203630731      0      0
0.148157231816648      0.150208208572982      79.1253369037869      0      0
0.150208208572982      0.152287577501628      79.7797774746664      0      0
0.152287577501628      0.154395731642364      80.7511125051867      0      0
0.154395731642364      0.156533069475914      82.0669619727740      0      0
0.156533069475914      0.158699994999266      83.7489659266587      0      0
0.158699994999266      0.16089691780204      85.8121525758742      0      0
0.16089691780204      0.163124253143903      88.2647766785705      0      0
0.163124253143903      0.165382422033063      91.1086288363162      0      0
0.165382422033063      0.16767185130585      94.3397484738100      0      0
0.16767185130585      0.16999297370739      97.9494271099198      0      0
0.16999297370739      0.172346227973408      101.925372122610      0      0
0.172346227973408      0.174732058913154      106.252912120709      0      0
0.174732058913154      0.177150917493482      110.916153672828      0      0
0.177150917493482      0.179603260924088      115.899034099778      0      0
0.179603260924088      0.182089552743936      121.186247248835      0      0
0.182089552743936      0.184610262908873      126.764043635169      0      0
0.184610262908873      0.187165867880458      132.620921760562      0      0
0.187165867880458      0.189756850716024      138.748234872430      0      0
0.189756850716024      0.192383701159985      145.140738970993      0      0
0.192383701159985      0.195046915736409      151.797105616387      0      0
0.195046915736409      0.197746997842864      158.720418712955      0      0
0.197746997842864      0.200484457845576      165.918669096176      0      0
0.200484457845576      0.203259813175894      173.405255091230      0      0
0.203259813175894      0.206073588428097      181.199491596377      0      0
0.206073588428097      0.208926315458549      189.327124830602      0      0
0.208926315458549      0.211818533486235      197.820844768746      0      0
0.211818533486235      0.214750789194674      206.720782583318      0      0
0.214750789194674      0.217723636835266      216.074976308359      0      0
0.217723636835266      0.220737638332042      225.939784722209      0      0
0.220737638332042      0.22379336338789      236.380227487584      0      0
0.22379336338789      0.226891389592229      247.470229313514      0      0
0.226891389592229      0.230032302530194      259.292747714455      0      0
0.230032302530194      0.233216695893316      271.939768112170      0      0
0.233216695893316      0.236445171591743      285.512156592379      0      0
0.236445171591743      0.239718339868012      300.119369290747      0      0
0.239718339868012      0.243036819412397      315.879027455352      0      0
0.243036819412397      0.246401237479853      332.916377672938      0      0
0.246401237479853      0.249812230008578      351.363666281112      0      0
0.249812230008578      0.253270441740218      371.359464325501      0      0
0.253270441740218      0.256776526341734      393.047983499092      0      0
0.256776526341734      0.260331146528961      416.578423720093      0      0
0.260331146528961      0.263934974191869      442.104389361655      0      0
0.263934974191869      0.267588690521566      469.783404237952      0      0
0.267588690521566      0.271292986139054      499.776546337646      0      0
0.271292986139054      0.275048561225772      532.248213272430      0      0
0.275048561225772      0.27885612565594      567.366019744392      0      0
0.27885612565594      0.282716399130741      605.300820056262      0      0
0.282716399130741      0.286630111314356      646.226842442463      0      0
0.286630111314356      0.290598001971889      690.321918030510      0      0
0.290598001971889      0.294620821109189      737.767785445758      0      0
0.294620821109189      0.298699329114623      788.750452097708      0      0
0.298699329114623      0.302834296902796      843.460594557888      0      0
0.302834296902796      0.307026506060274      902.093982662192      0      0
0.307026506060274      0.311276748993318      964.851914602078      0      0
0.311276748993318      0.315585829077662      1031.94165296072      0      0
0.315585829077662      0.319954560810364      1103.57685415875      0      0
0.319954560810364      0.324383769963767      1179.97798595427      0      0
0.324383769963767      0.32887429374158      1261.37272942693      0      0
0.32887429374158      0.33342698093713      1347.99636325673      0      0
0.33342698093713      0.338042692093795      1440.09212911328      0      0
0.338042692093795      0.342722299667666      1537.91157764709      0      0
0.342722299667666      0.347466688192458      1641.71489497703      0      0
0.347466688192458      0.352276754446699      1751.77120975166      0      0
0.352276754446699      0.357153407623246      1868.35888087571      0      0
0.357153407623246      0.362097569501131      1991.76576587795      0      0
0.362097569501131      0.367110174619799      2122.28946968650      0      0
0.367110174619799      0.372192170455755      2260.23757329650      0      0
0.372192170455755      0.37734451760165      2405.92784148289      0      0
0.37734451760165      0.382568189947856      2559.68840833733      0      0
0.382568189947856      0.387864174866547      2721.85793900368      0      0
0.387864174866547      0.393233473398329      2892.78576555108      0      0
0.393233473398329      0.398677100441459      3072.83199446084      0      0
0.398677100441459      0.40419608494368      3262.36758270922      0      0
0.40419608494368      0.409791470096709      3461.77437889930      0      0
0.409791470096709      0.41546431353342      3671.44512532687      0      0
0.41546431353342      0.421215687527758      3891.78341624897      0      0
0.421215687527758      0.427046679197417      4123.20360695301      0      0
0.427046679197417      0.43295839070933      4366.13066748792      0      0
0.43295839070933      0.438951939487993      4620.99997410737      0      0
0.438951939487993      0.445028458426682      4888.25703057429      0      0
0.445028458426682      0.451189096101594      5168.35711047326      0      0
0.451189096101594      0.457435016988945      5461.76481055532      0      0
0.457435016988945      0.463767401685081      5768.95350387965      0      0
0.463767401685081      0.470187447129631      6090.40468009776      0      0
0.470187447129631      0.476696366831751      6426.60715862180      0      0
0.476696366831751      0.483295391099501      6778.05615860136      0      0
0.483295391099501      0.489985767272398      7145.25220756834      0      0
0.489985767272398      0.496768759957182      7528.69986825679      0      0
0.496768759957182      0.503645651266856      7928.90626041838      0      0
0.503645651266856      0.510617741063022      8346.37935137729      0      0
0.510617741063022      0.517686347201588      8781.62598553726      0      0
0.517686347201588      0.524852805781861      9235.14961898857      0      0
0.524852805781861      0.532118471399099      9707.44772067220      0      0
0.532118471399099      0.539484717400551      10199.0087961302      0      0
0.539484717400551      0.546952936145049      10710.3089835717      0      0
0.546952936145049      0.554524539266187      11241.8081646526      0      0
0.554524539266187      0.56220095793915      11793.9455238046      0      0
0.56220095793915      0.569983643151229      12367.1344799252      0      0
0.569983643151229      0.577874065976087      12961.7569024540      0      0
0.577874065976087      0.585873717851818      13578.1565099638      0      0
0.585873717851818      0.59398411086286      14216.6313329457      0      0
0.59398411086286      0.602206778025804      14877.4251029157      0      0
0.602206778025804      0.610543273579166      15560.7174066458      0      0
0.610543273579166      0.618995173277162      16266.6124163699      0      0
0.618995173277162      0.62756407468756      16995.1259731635      0      0
0.62756407468756      0.636251597493652      17746.1707599942      0      0
0.636251597493652      0.645059383800396      18519.5392514512      0      0
0.645059383800396      0.653989098444817      19314.8840666707      0      0
0.653989098444817      0.663042429310678      20131.6952776003      0      0
0.663042429310678      0.672221087647534      20969.2741327472      0      0
0.672221087647534      0.681526808394186      21826.7025420058      0      0
0.681526808394186      0.690961350506615      22702.8075245308      0      0
0.690961350506615      0.70052649729046      23596.1196401724      0      0
0.70052649729046      0.710224056738094      24504.8241939119      0      0
0.710224056738094      0.720055861870372      25426.7037058778      0      0
0.720055861870372      0.730023771083106      26359.0697545771      0      0
0.730023771083106      0.740129668498331      27298.6817967034      0      0
0.740129668498331      0.750375464320448      28241.6498989738      0      0
0.750375464320448      0.76076309519728      29183.3174221216      0      0
0.76076309519728      0.771294524586143      30118.1184811368      0      0
0.771294524586143      0.781971743124969      31039.4033303305      0      0
0.781971743124969      0.792796769008581      31939.2224763237      0      0
0.792796769008581      0.803771648370161      32808.0569808303      0      0
0.803771648370161      0.814898455668016      33634.4775619877      0      0
0.814898455668016      0.826179294077686      34404.7078993206      0      0
0.826179294077686      0.837616295889483      35102.0565910374      0      0
0.837616295889483      0.849211622911536      35706.1650827558      0      0
0.849211622911536      0.860967466878409      36191.9912510247      0      0
0.860967466878409      0.872886049865385      36528.4020979272      0      0
0.872886049865385      0.884969624708479      36676.1683646522      0      0
0.884969624708479      0.897220475430265      36585.0060127349      0      0
0.897220475430265      0.909640917671599      36189.0218184879      0      0
0.909640917671599      0.922233299129318      35399.3182148260      0      0
0.922233299129318      0.935      34091.1315291409      0      0
# END HISTO1D SudakovggExpOutputsN2LLNor12
# BEGIN HISTO1D SudakovggExpOutputsN2LLNor13
PlotOrder=3
LineColor=violet
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\mathbf{V}^{-1}_{h,\mathrm{thr}}\mathbf{V}_{h}\Right]_{(1,3)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.0000000000000000447717574241401      0      0
0.00000101384324431002      0.00000102787812403307      0.0000000000000000466061685381054      0      0
0.00000102787812403307      0.00000104210729202498      0.0000000000000000485155511534874      0      0
0.00000104210729202498      0.00000105653343786574      0.0000000000000000505031821698840      0      0
0.00000105653343786574      0.00000107115928836782      0.0000000000000000525717661742329      0      0
0.00000107115928836782      0.00000108598760809164      0.0000000000000000547254940522855      0      0
0.00000108598760809164      0.00000110102119986811      0.0000000000000000569675969313438      0      0
0.00000110102119986811      0.00000111626290532839      0.0000000000000000593009051428284      0      0
0.00000111626290532839      0.00000113171560544106      0.0000000000000000617297833967920      0      0
0.00000113171560544106      0.00000114738222105665      0.0000000000000000642579877628350      0      0
0.00000114738222105665      0.00000116326571345971      0.0000000000000000668903857641295      0      0
0.00000116326571345971      0.0000011793690849286      0.0000000000000000696299699733702      0      0
0.0000011793690849286      0.00000119569537930295      0.0000000000000000724817962589541      0      0
0.00000119569537930295      0.000001212247682559      0.0000000000000000754505214114863      0      0
0.000001212247682559      0.00000122902912339292      0.0000000000000000785406709747048      0      0
0.00000122902912339292      0.00000124604287381218      0.0000000000000000817564602637746      0      0
0.00000124604287381218      0.00000126329214973512      0.0000000000000000851050855493588      0      0
0.00000126329214973512      0.00000128078021159884      0.0000000000000000885895602642801      0      0
0.00000128078021159884      0.00000129851036497544      0.0000000000000000922178217686473      0      0
0.00000129851036497544      0.00000131648596119688      0.0000000000000000959945912126626      0      0
0.00000131648596119688      0.00000133471039798844      0.0000000000000000999241248469746      0      0
0.00000133471039798844      0.00000135318712011092      0.000000000000000104016632193284      0      0
0.00000135318712011092      0.00000137191962001179      0.000000000000000108275610502945      0      0
0.00000137191962001179      0.00000139091143848532      0.000000000000000112707406493151      0      0
0.00000139091143848532      0.00000141016616534188      0.000000000000000117323176519080      0      0
0.00000141016616534188      0.00000142968744008643      0.000000000000000122124689013324      0      0
0.00000142968744008643      0.00000144947895260651      0.000000000000000127125363001869      0      0
0.00000144947895260651      0.00000146954444386967      0.000000000000000132329706708565      0      0
0.00000146954444386967      0.00000148988770663059      0.000000000000000137747553098764      0      0
0.00000148988770663059      0.00000151051258614798      0.000000000000000143384419114325      0      0
0.00000151051258614798      0.00000153142298091138      0.000000000000000149255858690101      0      0
0.00000153142298091138      0.00000155262284337812      0.000000000000000155362734552807      0      0
0.00000155262284337812      0.00000157411618072032      0.000000000000000161722138317976      0      0
0.00000157411618072032      0.00000159590705558239      0.000000000000000168343402681389      0      0
0.00000159590705558239      0.0000016179995868489      0.000000000000000175233919468718      0      0
0.0000016179995868489      0.00000164039795042316      0.000000000000000182403450173311      0      0
0.00000164039795042316      0.00000166310638001652      0.000000000000000189870613514551      0      0
0.00000166310638001652      0.00000168612916794864      0.000000000000000197640649484968      0      0
0.00000168612916794864      0.00000170947066595881      0.000000000000000205726219972741      0      0
0.00000170947066595881      0.00000173313528602849      0.000000000000000214148725040591      0      0
0.00000173313528602849      0.00000175712750121529      0.000000000000000222907827108180      0      0
0.00000175712750121529      0.00000178145184649847      0.000000000000000232029423388178      0      0
0.00000178145184649847      0.00000180611291963609      0.000000000000000241525740930036      0      0
0.00000180611291963609      0.00000183111538203409      0.000000000000000251408890568269      0      0
0.00000183111538203409      0.00000185646395962742      0.000000000000000261694221680756      0      0
0.00000185646395962742      0.00000188216344377329      0.000000000000000272401211062682      0      0
0.00000188216344377329      0.00000190821869215684      0.000000000000000283549186605450      0      0
0.00000190821869215684      0.00000193463462970931      0.000000000000000295145787001380      0      0
0.00000193463462970931      0.000001961416249539      0.000000000000000307224131164652      0      0
0.000001961416249539      0.00000198856861387501      0.000000000000000319789640127475      0      0
0.00000198856861387501      0.00000201609685502412      0.000000000000000332868082078143      0      0
0.00000201609685502412      0.00000204400617634088      0.000000000000000346487249082269      0      0
0.00000204400617634088      0.00000207230185321116      0.000000000000000360656755294741      0      0
0.00000207230185321116      0.00000210098923404927      0.000000000000000375410446498104      0      0
0.00000210098923404927      0.00000213007374130893      0.000000000000000390763948895075      0      0
0.00000213007374130893      0.00000215956087250823      0.000000000000000406747915476574      0      0
0.00000215956087250823      0.00000218945620126872      0.000000000000000423389388970765      0      0
0.00000218945620126872      0.00000221976537836897      0.000000000000000440705339977925      0      0
0.00000221976537836897      0.00000225049413281266      0.000000000000000458720097211247      0      0
0.00000225049413281266      0.00000228164827291145      0.000000000000000477481515274889      0      0
0.00000228164827291145      0.0000023132336873829      0.000000000000000497016775603972      0      0
0.0000023132336873829      0.0000023452563464635      0.000000000000000517335831529049      0      0
0.0000023452563464635      0.00000237772230303722      0.000000000000000538484609464546      0      0
0.00000237772230303722      0.00000241063769377955      0.000000000000000560516488400121      0      0
0.00000241063769377955      0.00000244400874031748      0.000000000000000583429184943343      0      0
0.00000244400874031748      0.00000247784175040552      0.000000000000000607290107458522      0      0
0.00000247784175040552      0.00000251214311911795      0.000000000000000632107110302814      0      0
0.00000251214311911795      0.00000254691933005764      0.000000000000000657963652465781      0      0
0.00000254691933005764      0.00000258217695658154      0.000000000000000684849081377146      0      0
0.00000258217695658154      0.0000026179226630432      0.000000000000000712846138050329      0      0
0.0000026179226630432      0.00000265416320605244      0.000000000000000742005642583112      0      0
0.00000265416320605244      0.00000269090543575249      0.000000000000000772321470861088      0      0
0.00000269090543575249      0.00000272815629711478      0.000000000000000803895021436333      0      0
0.00000272815629711478      0.00000276592283125165      0.000000000000000836756989940282      0      0
0.00000276592283125165      0.00000280421217674733      0.000000000000000870948090884295      0      0
0.00000280421217674733      0.00000284303157100718      0.000000000000000906546762112849      0      0
0.00000284303157100718      0.00000288238835162573      0.000000000000000943602384142239      0      0
0.00000288238835162573      0.00000292228995777364      0.000000000000000982172949363200      0      0
0.00000292228995777364      0.00000296274393160382      0.00000000000000102230739984774      0      0
0.00000296274393160382      0.00000300375791967704      0.00000000000000106410497818367      0      0
0.00000300375791967704      0.00000304533967440728      0.00000000000000110757062873733      0      0
0.00000304533967440728      0.0000030874970555271      0.00000000000000115285624986967      0      0
0.0000030874970555271      0.00000313023803157323      0.00000000000000119995322625948      0      0
0.00000313023803157323      0.00000317357068139281      0.00000000000000124898509029342      0      0
0.00000317357068139281      0.00000321750319567045      0.00000000000000130003796655340      0      0
0.00000321750319567045      0.00000326204387847638      0.00000000000000135314805033698      0      0
0.00000326204387847638      0.00000330720114883614      0.00000000000000140844210876096      0      0
0.00000330720114883614      0.00000335298354232185      0.00000000000000146595541366427      0      0
0.00000335298354232185      0.00000339939971266569      0.00000000000000152584797229325      0      0
0.00000339939971266569      0.00000344645843339553      0.00000000000000158823602750332      0      0
0.00000344645843339553      0.00000349416859949336      0.00000000000000165310182057234      0      0
0.00000349416859949336      0.00000354253922907654      0.00000000000000172062856564839      0      0
0.00000354253922907654      0.00000359157946510248      0.00000000000000179088572992904      0      0
0.00000359157946510248      0.00000364129857709674      0.00000000000000186404165836209      0      0
0.00000364129857709674      0.00000369170596290522      0.00000000000000194019869601577      0      0
0.00000369170596290522      0.00000374281115047047      0.00000000000000201947510048692      0      0
0.00000374281115047047      0.0000037946237996327      0.00000000000000210196498073111      0      0
0.0000037946237996327      0.00000384715370395563      0.00000000000000218777291616377      0      0
0.00000384715370395563      0.00000390041079257769      0.00000000000000227718617028735      0      0
0.00000390041079257769      0.00000395440513208878      0.00000000000000237013515971514      0      0
0.00000395440513208878      0.00000400914692843308      0.00000000000000246700926414472      0      0
0.00000400914692843308      0.00000406464652883815      0.00000000000000256771467710697      0      0
0.00000406464652883815      0.00000412091442377072      0.00000000000000267256325629262      0      0
0.00000412091442377072      0.00000417796124891967      0.00000000000000278163890425492      0      0
0.00000417796124891967      0.00000423579778720626      0.00000000000000289522260044592      0      0
0.00000423579778720626      0.0000042944349708224      0.00000000000000301346153837965      0      0
0.0000042944349708224      0.00000435388388329698      0.00000000000000313655132254682      0      0
0.00000435388388329698      0.00000441415576159092      0.00000000000000326464118711325      0      0
0.00000441415576159092      0.0000044752619982211      0.00000000000000339788557889848      0      0
0.0000044752619982211      0.00000453721414341383      0.00000000000000353657853129296      0      0
0.00000453721414341383      0.00000460002390728798      0.00000000000000368103534519114      0      0
0.00000460002390728798      0.0000046637031620685      0.00000000000000383131453874643      0      0
0.0000046637031620685      0.00000472826394433043      0.00000000000000398767818345345      0      0
0.00000472826394433043      0.00000479371845727405      0.00000000000000415045560715724      0      0
0.00000479371845727405      0.00000486007907303155      0.00000000000000431991454599951      0      0
0.00000486007907303155      0.00000492735833500554      0.00000000000000449615367529538      0      0
0.00000492735833500554      0.00000499556896024003      0.00000000000000467968565354572      0      0
0.00000499556896024003      0.00000506472384182418      0.00000000000000487069683840475      0      0
0.00000506472384182418      0.00000513483605132934      0.00000000000000506968857636625      0      0
0.00000513483605132934      0.00000520591884127979      0.00000000000000527664588592082      0      0
0.00000520591884127979      0.00000527798564765776      0.00000000000000549178115829667      0      0
0.00000527798564765776      0.00000535105009244307      0.00000000000000571586174497053      0      0
0.00000535105009244307      0.00000542512598618791      0.00000000000000594912679629716      0      0
0.00000542512598618791      0.00000550022733062734      0.00000000000000619207986602884      0      0
0.00000550022733062734      0.00000557636832132587      0.00000000000000644472824332298      0      0
0.00000557636832132587      0.00000565356335036064      0.00000000000000670782833318872      0      0
0.00000565356335036064      0.00000573182700904185      0.00000000000000698128150342927      0      0
0.00000573182700904185      0.00000581117409067079      0.00000000000000726620456600964      0      0
0.00000581117409067079      0.000005891619593336      0.00000000000000756287005814353      0      0
0.000005891619593336      0.00000597317872274825      0.00000000000000787144178559686      0      0
0.00000597317872274825      0.00000605586689511467      0.00000000000000819237710929351      0      0
0.00000605586689511467      0.0000061396997400527      0.00000000000000852696836363391      0      0
0.0000061396997400527      0.00000622469310354442      0.00000000000000887504948645905      0      0
0.00000622469310354442      0.00000631086305093168      0.00000000000000923713207531634      0      0
0.00000631086305093168      0.0000063982258699528      0.00000000000000961397357659206      0      0
0.0000063982258699528      0.00000648679807382125      0.0000000000000100060573826354      0      0
0.00000648679807382125      0.00000657659640434692      0.0000000000000104140543921578      0      0
0.00000657659640434692      0.00000666763783510069      0.0000000000000108388219031559      0      0
0.00000666763783510069      0.00000675993957462272      0.0000000000000112812068404509      0      0
0.00000675993957462272      0.0000068535190696752      0.0000000000000117414878178529      0      0
0.0000068535190696752      0.00000694839400854009      0.0000000000000122197366207573      0      0
0.00000694839400854009      0.00000704458232436258      0.0000000000000127181422598268      0      0
0.00000704458232436258      0.00000714210219854078      0.0000000000000132367819196521      0      0
0.00000714210219854078      0.00000724097206416231      0.0000000000000137777394632600      0      0
0.00000724097206416231      0.00000734121060948854      0.0000000000000143396197681849      0      0
0.00000734121060948854      0.000007442836781487      0.0000000000000149236846782270      0      0
0.000007442836781487      0.00000754586978941272      0.0000000000000155326160425762      0      0
0.00000754586978941272      0.00000765032910843916      0.0000000000000161660620990226      0      0
0.00000765032910843916      0.00000775623448333934      0.0000000000000168258390476264      0      0
0.00000775623448333934      0.00000786360593221801      0.0000000000000175111104630813      0      0
0.00000786360593221801      0.00000797246375029542      0.0000000000000182261061568535      0      0
0.00000797246375029542      0.00000808282851374354      0.0000000000000189682011264281      0      0
0.00000808282851374354      0.00000819472108357529      0.0000000000000197415776356369      0      0
0.00000819472108357529      0.00000830816260958769      0.0000000000000205468578066319      0      0
0.00000830816260958769      0.00000842317453435958      0.0000000000000213858745578260      0      0
0.00000842317453435958      0.00000853977859730466      0.0000000000000222581572191995      0      0
0.00000853977859730466      0.00000865799683878063      0.0000000000000231640067157874      0      0
0.00000865799683878063      0.00000877785160425524      0.0000000000000241092528678719      0      0
0.00000877785160425524      0.00000889936554853005      0.0000000000000250937168038449      0      0
0.00000889936554853005      0.00000902256164002253      0.0000000000000261167592526758      0      0
0.00000902256164002253      0.00000914746316510757      0.0000000000000271816069157982      0      0
0.00000914746316510757      0.00000927409373251906      0.0000000000000282900403850219      0      0
0.00000927409373251906      0.00000940247727781235      0.0000000000000294407411348397      0      0
0.00000940247727781235      0.00000953263806788851      0.0000000000000306439614945754      0      0
0.00000953263806788851      0.00000966460070558129      0.0000000000000318935459863983      0      0
0.00000966460070558129      0.00000979839013430744      0.0000000000000331923501592238      0      0
0.00000979839013430744      0.00000993403164278155      0.0000000000000345463424557981      0      0
0.00000993403164278155      0.000010071550869796      0.0000000000000359548172857851      0      0
0.000010071550869796      0.0000102109738090674      0.0000000000000374194164487020      0      0
0.0000102109738090674      0.0000103523268141496      0.0000000000000389462808090695      0      0
0.0000103523268141496      0.000010495636603415      0.0000000000000405309493043528      0      0
0.000010495636603415      0.0000106409302651053      0.0000000000000421830804598132      0      0
0.0000106409302651053      0.000010788235262451      0.0000000000000439078596530039      0      0
0.000010788235262451      0.0000109375794388631      0.0000000000000456970141386323      0      0
0.0000109375794388631      0.0000110889910231955      0.0000000000000475604496045549      0      0
0.0000110889910231955      0.0000112424986350812      0.0000000000000494960032968241      0      0
0.0000112424986350812      0.0000113981312903417      0.0000000000000515121873932227      0      0
0.0000113981312903417      0.0000115559184064716      0.0000000000000536145806962804      0      0
0.0000115559184064716      0.000011715889808199      0.0000000000000558039020161795      0      0
0.000011715889808199      0.0000118780757331232      0.0000000000000580747975361558      0      0
0.0000118780757331232      0.0000120425068374297      0.0000000000000604399458530340      0      0
0.0000120425068374297      0.0000122092142016854      0.0000000000000629050173256180      0      0
0.0000122092142016854      0.0000123782293367127      0.0000000000000654690540517985      0      0
0.0000123782293367127      0.0000125495841895462      0.0000000000000681376415377485      0      0
0.0000125495841895462      0.0000127233111494713      0.0000000000000709193530050015      0      0
0.0000127233111494713      0.0000128994430541458      0.0000000000000738165142384397      0      0
0.0000128994430541458      0.0000130780131958075      0.0000000000000768244920686165      0      0
0.0000130780131958075      0.0000132590553275668      0.0000000000000799503052503014      0      0
0.0000132590553275668      0.0000134426036697863      0.0000000000000832074752625474      0      0
0.0000134426036697863      0.00001362869291655      0.0000000000000866005138448979      0      0
0.00001362869291655      0.00001381735824222      0.0000000000000901311956797744      0      0
0.00001381735824222      0.0000140086353080861      0.0000000000000938087678652405      0      0
0.0000140086353080861      0.0000142025602691059      0.0000000000000976459085249416      0      0
0.0000142025602691059      0.0000143991697807389      0.000000000000101612670598844      0      0
0.0000143991697807389      0.0000145985010058751      0.000000000000105768797070403      0      0
0.0000145985010058751      0.0000148005916218595      0.000000000000110084810491417      0      0
0.0000148005916218595      0.0000150054798276138      0.000000000000114565212570112      0      0
0.0000150054798276138      0.0000152132043508565      0.000000000000119238045245816      0      0
0.0000152132043508565      0.0000154238044554237      0.000000000000124091861917153      0      0
0.0000154238044554237      0.0000156373199486901      0.000000000000129154440155703      0      0
0.0000156373199486901      0.0000158537911890937      0.000000000000134443671919536      0      0
0.0000158537911890937      0.0000160732590937644      0.000000000000139920727987541      0      0
0.0000160732590937644      0.0000162957651462576      0.000000000000145636017842187      0      0
0.0000162957651462576      0.000016521351404396      0.000000000000151553907575193      0      0
0.000016521351404396      0.0000167500605082187      0.000000000000157739475807483      0      0
0.0000167500605082187      0.0000169819356880416      0.000000000000164191348680399      0      0
0.0000169819356880416      0.0000172170207726282      0.000000000000170892563178582      0      0
0.0000172170207726282      0.0000174553601974744      0.000000000000177841569573921      0      0
0.0000174553601974744      0.0000176969990132074      0.000000000000185098009204416      0      0
0.0000176969990132074      0.0000179419828941014      0.000000000000192678955719206      0      0
0.0000179419828941014      0.0000181903581467107      0.000000000000200532790128223      0      0
0.0000181903581467107      0.0000184421717186223      0.000000000000208730536996798      0      0
0.0000184421717186223      0.0000186974712073306      0.000000000000217245052558237      0      0
0.0000186974712073306      0.0000189563048692332      0.000000000000226123462345017      0      0
0.0000189563048692332      0.0000192187216287532      0.000000000000235310148253794      0      0
0.0000192187216287532      0.0000194847710875863      0.000000000000244939795933593      0      0
0.0000194847710875863      0.0000197545035340766      0.000000000000254919712271637      0      0
0.0000197545035340766      0.000020027969952722      0.000000000000265371639872205      0      0
0.000020027969952722      0.0000203052220338112      0.000000000000276167452333566      0      0
0.0000203052220338112      0.0000205863121831945      0.000000000000287450455905872      0      0
0.0000205863121831945      0.0000208712935321888      0.000000000000299243037501863      0      0
0.0000208712935321888      0.000021160219947621      0.000000000000311405805144577      0      0
0.000021160219947621      0.0000214531460420097      0.000000000000324180202158042      0      0
0.0000214531460420097      0.0000217501271838877      0.000000000000337438436386267      0      0
0.0000217501271838877      0.0000220512195082683      0.000000000000351198530451073      0      0
0.0000220512195082683      0.0000223564799272551      0.000000000000365513365035385      0      0
0.0000223564799272551      0.0000226659661408002      0.000000000000380543721163169      0      0
0.0000226659661408002      0.0000229797366476099      0.000000000000396020185294613      0      0
0.0000229797366476099      0.0000232978507562027      0.000000000000412219516423325      0      0
0.0000232978507562027      0.0000236203685961192      0.000000000000429130385243110      0      0
0.0000236203685961192      0.000023947351129288      0.000000000000446703943856423      0      0
0.000023947351129288      0.0000242788601615485      0.000000000000464976345297709      0      0
0.0000242788601615485      0.0000246149583543337      0.000000000000483975901141421      0      0
0.0000246149583543337      0.0000249557092365137      0.000000000000503731224764921      0      0
0.0000249557092365137      0.0000253011772164045      0.000000000000524315854341247      0      0
0.0000253011772164045      0.0000256514275939423      0.000000000000545825620020855      0      0
0.0000256514275939423      0.0000260065265730261      0.000000000000568263549112395      0      0
0.0000260065265730261      0.0000263665412740315      0.000000000000591554460394609      0      0
0.0000263665412740315      0.0000267315397464981      0.000000000000615717382515306      0      0
0.0000267315397464981      0.0000271015909819919      0.000000000000640873215690693      0      0
0.0000271015909819919      0.0000274767649271459      0.000000000000667108473449725      0      0
0.0000274767649271459      0.0000278571324968813      0.000000000000694449490082370      0      0
0.0000278571324968813      0.0000282427655878122      0.000000000000722927844513521      0      0
0.0000282427655878122      0.0000286337370918349      0.000000000000752635915141824      0      0
0.0000286337370918349      0.0000290301209099061      0.000000000000783659460204959      0      0
0.0000290301209099061      0.0000294319919660113      0.000000000000815715156834663      0      0
0.0000294319919660113      0.0000298394262213274      0.000000000000849144261480580      0      0
0.0000298394262213274      0.00003025250068858      0.000000000000884018767708533      0      0
0.00003025250068858      0.000030671293446601      0.000000000000920503597927384      0      0
0.000030671293446601      0.0000310958836550867      0.000000000000958295431254720      0      0
0.0000310958836550867      0.00003152635156956      0.000000000000997696224336497      0      0
0.00003152635156956      0.000031962778556541      0.00000000000103857616200994      0      0
0.000031962778556541      0.0000324052471089262      0.00000000000108111758881371      0      0
0.0000324052471089262      0.0000328538408615817      0.00000000000112567386529486      0      0
0.0000328538408615817      0.000033308644607151      0.00000000000117216945570913      0      0
0.000033308644607151      0.0000337697443120835      0.00000000000122033640151330      0      0
0.0000337697443120835      0.0000342372271328825      0.00000000000127026926486810      0      0
0.0000342372271328825      0.0000347111814325807      0.00000000000132306097590854      0      0
0.0000347111814325807      0.0000351916967974413      0.00000000000137748294847659      0      0
0.0000351916967974413      0.0000356788640538924      0.00000000000143434225593116      0      0
0.0000356788640538924      0.0000361727752856944      0.00000000000149321740855174      0      0
0.0000361727752856944      0.0000366735238513458      0.00000000000155508179955255      0      0
0.0000366735238513458      0.0000371812044017293      0.00000000000161914998957768      0      0
0.0000371812044017293      0.0000376959128980032      0.00000000000168617868365386      0      0
0.0000376959128980032      0.0000382177466297395      0.00000000000175520825249046      0      0
0.0000382177466297395      0.0000387468042333134      0.00000000000182768644120211      0      0
0.0000387468042333134      0.0000392831857105477      0.00000000000190342833971085      0      0
0.0000392831857105477      0.0000398269924476147      0.00000000000198248998184510      0      0
0.0000398269924476147      0.0000403783272342003      0.00000000000206477600060881      0      0
0.0000403783272342003      0.0000409372942829333      0.00000000000214962928173735      0      0
0.0000409372942829333      0.0000415039992490831      0.00000000000223945644540828      0      0
0.0000415039992490831      0.000042078549250531      0.00000000000233229351231339      0      0
0.000042078549250531      0.0000426610528880173      0.00000000000242816427209392      0      0
0.0000426610528880173      0.0000432516202656688      0.00000000000252965918376117      0      0
0.0000432516202656688      0.0000438503630118107      0.00000000000263406633259324      0      0
0.0000438503630118107      0.0000444573943000663      0.00000000000274428779878092      0      0
0.0000444573943000663      0.0000450728288707489      0.00000000000285840752380937      0      0
0.0000450728288707489      0.0000456967830525504      0.00000000000297629570478953      0      0
0.0000456967830525504      0.0000463293747845289      0.00000000000310076256158148      0      0
0.0000463293747845289      0.0000469707236384016      0.00000000000322901863501138      0      0
0.0000469707236384016      0.0000476209508411464      0.00000000000336418490551954      0      0
0.0000476209508411464      0.0000482801792979158      0.00000000000350388386262745      0      0
0.0000482801792979158      0.0000489485336152684      0.00000000000365135520033998      0      0
0.0000489485336152684      0.0000496261401247217      0.00000000000380298703870274      0      0
0.0000496261401247217      0.0000503131269066316      0.00000000000396359784112879      0      0
0.0000503131269066316      0.0000510096238144011      0.00000000000412920653788075      0      0
0.0000510096238144011      0.000051715762499026      0.00000000000430098930379593      0      0
0.000051715762499026      0.000052431676433979      0.00000000000448204121883493      0      0
0.000052431676433979      0.0000531575009404385      0.00000000000466816437616492      0      0
0.0000531575009404385      0.0000538933732128671      0.00000000000486422469403219      0      0
0.0000538933732128671      0.0000546394323449439      0.00000000000506983426694528      0      0
0.0000546394323449439      0.0000553958193558558      0.00000000000528160264463758      0      0
0.0000553958193558558      0.0000561626772169526      0.00000000000550627494606569      0      0
0.0000561626772169526      0.0000569401508787716      0.00000000000573585736620023      0      0
0.0000569401508787716      0.0000577283872984359      0.00000000000597966909341088      0      0
0.0000577283872984359      0.0000585275354674316      0.00000000000622959030161552      0      0
0.0000585275354674316      0.0000593377464397706      0.00000000000649274121040838      0      0
0.0000593377464397706      0.0000601591733605423      0.00000000000677110086262961      0      0
0.0000601591733605423      0.0000609919714948611      0.00000000000705792924387637      0      0
0.0000609919714948611      0.0000618362982572143      0.00000000000735288027153207      0      0
0.0000618362982572143      0.0000626923132412161      0.00000000000766747785934027      0      0
0.0000626923132412161      0.0000635601782497746      0.00000000000799017264887923      0      0
0.0000635601782497746      0.0000644400573256746      0.00000000000833475679230686      0      0
0.0000644400573256746      0.0000653321167825856      0.00000000000868945626451110      0      0
0.0000653321167825856      0.0000662365252364977      0.00000000000905399259576767      0      0
0.0000662365252364977      0.0000671534536375933      0.00000000000944303211362437      0      0
0.0000671534536375933      0.0000680830753025601      0.00000000000984342256996493      0      0
0.0000680830753025601      0.0000690255659473509      0.0000000000102711430523292      0      0
0.0000690255659473509      0.0000699811037203975      0.0000000000107108657380215      0      0
0.0000699811037203975      0.0000709498692362838      0.0000000000111657908462417      0      0
0.0000709498692362838      0.0000719320456098856      0.0000000000116495467804226      0      0
0.0000719320456098856      0.0000729278184909828      0.0000000000121505308120491      0      0
0.0000729278184909828      0.0000739373760993502      0.0000000000126657679877603      0      0
0.0000739373760993502      0.0000749609092603353      0.0000000000132186498524528      0      0
0.0000749609092603353      0.0000759986114409274      0.0000000000137869536282378      0      0
0.0000759986114409274      0.0000770506787863264      0.0000000000143772960916450      0      0
0.0000770506787863264      0.0000781173101570184      0.0000000000149993130040139      0      0
0.0000781173101570184      0.0000791987071663636      0.0000000000156479412289484      0      0
0.0000791987071663636      0.0000802950742187053      0.0000000000163382992170410      0      0
0.0000802950742187053      0.000081406618548006      0.0000000000170389455620277      0      0
0.000081406618548006      0.0000825335502570186      0.0000000000177828886358162      0      0
0.0000825335502570186      0.0000836760823569998      0.0000000000185678149273351      0      0
0.0000836760823569998      0.0000848344308079731      0.0000000000193711679478796      0      0
0.0000848344308079731      0.0000860088145595493      0.0000000000202177064718735      0      0
0.0000860088145595493      0.0000871994555923124      0.0000000000211134602882335      0      0
0.0000871994555923124      0.0000884065789597775      0.0000000000220232977771971      0      0
0.0000884065789597775      0.0000896304128309307      0.0000000000229899068699002      0      0
0.0000896304128309307      0.0000908711885333572      0.0000000000240049909881191      0      0
0.0000908711885333572      0.0000921291405969664      0.0000000000250806204954396      0      0
0.0000921291405969664      0.0000934045067983223      0.0000000000261824286274062      0      0
0.0000934045067983223      0.0000946975282055884      0.0000000000273415141294165      0      0
0.0000946975282055884      0.0000960084492240934      0.0000000000285601174363624      0      0
0.0000960084492240934      0.0000973375176425286      0.0000000000298081715119934      0      0
0.0000973375176425286      0.000098684984679785      0.0000000000311306510461396      0      0
0.000098684984679785      0.000100051105032438      0.0000000000325172643966120      0      0
0.000100051105032438      0.000101436136922889      0.0000000000339938827585250      0      0
0.000101436136922889      0.000102840342148178      0.0000000000354897821461000      0      0
0.000102840342148178      0.000104263986129461      0.0000000000370934485702110      0      0
0.000104263986129461      0.000105707337962187      0.0000000000387501264547039      0      0
0.000105707337962187      0.00010717067046696      0.0000000000404994104820592      0      0
0.00010717067046696      0.000108654260241103      0.0000000000423295611020912      0      0
0.000108654260241103      0.000110158387710945      0.0000000000442625375183923      0      0
0.000110158387710945      0.000111683337184825      0.0000000000462617706147050      0      0
0.000111683337184825      0.000113229396906833      0.0000000000483228573799590      0      0
0.000113229396906833      0.00011479685911129      0.0000000000505590986580415      0      0
0.00011479685911129      0.000116386020077991      0.0000000000528209778758768      0      0
0.000116386020077991      0.000117997180188201      0.0000000000552244415904213      0      0
0.000117997180188201      0.00011963064398144      0.0000000000577748238315506      0      0
0.00011963064398144      0.00012128672021304      0.0000000000604374864348818      0      0
0.00012128672021304      0.00012296572191251      0.0000000000631902290668816      0      0
0.00012296572191251      0.000124667966442703      0.0000000000660635879248014      0      0
0.000124667966442703      0.000126393775559803      0.0000000000691085745433213      0      0
0.000126393775559803      0.000128143475474143      0.0000000000723447303561007      0      0
0.000128143475474143      0.000129917396911867      0.0000000000756854147283618      0      0
0.000129917396911867      0.000131715875177439      0.0000000000792116978427549      0      0
0.000131715875177439      0.000133539250217029      0.0000000000828426774834694      0      0
0.000133539250217029      0.00013538786668276      0.0000000000867020456798724      0      0
0.00013538786668276      0.000137262073997862      0.0000000000908048785054696      0      0
0.000137262073997862      0.000139162226422714      0.0000000000949994601396380      0      0
0.000139162226422714      0.00014108868312181      0.0000000000994939253391453      0      0
0.00014108868312181      0.000143041808231644      0.000000000104083340015371      0      0
0.000143041808231644      0.000145021970929542      0.000000000108965879563206      0      0
0.000145021970929542      0.00014702954550344      0.000000000114134654838437      0      0
0.00014702954550344      0.000149064911422635      0.000000000119621588707114      0      0
0.000149064911422635      0.00015112845340951      0.000000000125140542151804      0      0
0.00015112845340951      0.000153220561512254      0.000000000131212485328760      0      0
0.000153220561512254      0.000155341631178586      0.000000000137445672323229      0      0
0.000155341631178586      0.000157492063330508      0.000000000143982486069022      0      0
0.000157492063330508      0.000159672264440082      0.000000000150877534460743      0      0
0.000159672264440082      0.00016188264660626      0.000000000157955583515250      0      0
0.00016188264660626      0.000164123627632783      0.000000000165586689528833      0      0
0.000164123627632783      0.00016639563110715      0.000000000173426731615982      0      0
0.00016639563110715      0.000168699086480686      0.000000000181909111931011      0      0
0.000168699086480686      0.000171034429149716      0.000000000190718144685576      0      0
0.000171034429149716      0.00017340210053786      0.000000000199880358278062      0      0
0.00017340210053786      0.000175802548179476      0.000000000209388342652319      0      0
0.000175802548179476      0.000178236225804249      0.000000000219693840701528      0      0
0.000178236225804249      0.000180703593422953      0.000000000230275744614857      0      0
0.000180703593422953      0.000183205117414405      0.000000000241694178619307      0      0
0.000183205117414405      0.000185741270613619      0.000000000253352129586605      0      0
0.000185741270613619      0.000188312532401177      0.000000000265672102144043      0      0
0.000188312532401177      0.000190919388793845      0.000000000278769563349920      0      0
0.000190919388793845      0.000193562332536437      0.000000000292567123733329      0      0
0.000193562332536437      0.000196241863194957      0.000000000306605710077288      0      0
0.000196241863194957      0.000198958487251018      0.000000000321977841590745      0      0
0.000198958487251018      0.000201712718197586      0.000000000337503176814269      0      0
0.000201712718197586      0.000204505076636033      0.000000000354472501356875      0      0
0.000204505076636033      0.000207336090374545      0.000000000372176418163088      0      0
0.000207336090374545      0.000210206294527884      0.000000000390639848214517      0      0
0.000210206294527884      0.000213116231618538      0.000000000409911303466579      0      0
0.000213116231618538      0.000216066451679264      0.000000000429934545132864      0      0
0.000216066451679264      0.000219057512357059      0.000000000451672864897040      0      0
0.000219057512357059      0.000222089979018563      0.000000000474194890963358      0      0
0.000222089979018563      0.000225164424856924      0.000000000498076392770340      0      0
0.000225164424856924      0.000228281431000144      0.000000000522498730629826      0      0
0.000228281431000144      0.00023144158662092      0.000000000548850406197861      0      0
0.00023144158662092      0.000234645489048012      0.000000000576596451151409      0      0
0.000234645489048012      0.000237893743879147      0.000000000605526700849776      0      0
0.000237893743879147      0.000241186965095492      0.000000000635826290647063      0      0
0.000241186965095492      0.000244525775177701      0.000000000668346940653706      0      0
0.000244525775177701      0.000247910805223583      0.000000000702626427202993      0      0
0.000247910805223583      0.000251342695067386      0.000000000737295386507456      0      0
0.000251342695067386      0.000254822093400743      0.000000000775600447197985      0      0
0.000254822093400743      0.00025834965789528      0.000000000814772972266656      0      0
0.00025834965789528      0.000261926055326934      0.000000000855490038128442      0      0
0.000261926055326934      0.000265551961701985      0.000000000899071732682708      0      0
0.000265551961701985      0.00026922806238483      0.000000000945014311912239      0      0
0.00026922806238483      0.000272955052227537      0.000000000993184185365679      0      0
0.000272955052227537      0.000276733635701177      0.00000000104419140266118      0      0
0.000276733635701177      0.000280564527028988      0.00000000109882011484192      0      0
0.000280564527028988      0.000284448450321376      0.00000000115478374998954      0      0
0.000284448450321376      0.000288386139712781      0.00000000121337569559858      0      0
0.000288386139712781      0.000292378339500449      0.00000000127677656959070      0      0
0.000292378339500449      0.000296425804285111      0.00000000134226280569756      0      0
0.000296425804285111      0.000300529299113624      0.00000000141020339657806      0      0
0.000300529299113624      0.000304689599623573      0.00000000148396411334754      0      0
0.000304689599623573      0.000308907492189884      0.00000000156153185238599      0      0
0.000308907492189884      0.000313183774073464      0.00000000164255318807749      0      0
0.000313183774073464      0.000317519253571897      0.00000000172744349656579      0      0
0.000317519253571897      0.000321914750172228      0.00000000181610888445341      0      0
0.000321914750172228      0.000326371094705861      0.00000000190897759426472      0      0
0.000326371094705861      0.000330889129505603      0.00000000200928743018524      0      0
0.000330889129505603      0.000335469708564879      0.00000000211553442189767      0      0
0.000335469708564879      0.000340113697699154      0.00000000222249322730546      0      0
0.000340113697699154      0.000344821974709588      0.00000000234186735696151      0      0
0.000344821974709588      0.000349595429548956      0.00000000246064264496586      0      0
0.000349595429548956      0.000354434964489868      0.00000000259067940845363      0      0
0.000354434964489868      0.000359341494295315      0.00000000272822498994960      0      0
0.000359341494295315      0.000364315946391572      0.00000000286927359648708      0      0
0.000364315946391572      0.000369359261043507      0.00000000301773072109188      0      0
0.000369359261043507      0.000374472391532301      0.00000000317522876062818      0      0
0.000374472391532301      0.00037965630433564      0.00000000334188672717348      0      0
0.00037965630433564      0.000384911979310397      0.00000000351843235205638      0      0
0.000384911979310397      0.000390240409877844      0.00000000370581235573124      0      0
0.000390240409877844      0.000395642603211426      0.00000000390180669527013      0      0
0.000395642603211426      0.000401119580427133      0.00000000410248036173346      0      0
0.000401119580427133      0.000406672376776519      0.00000000431879287366380      0      0
0.000406672376776519      0.000412302041842373      0.00000000455091185622648      0      0
0.000412302041842373      0.000418009639737117      0.00000000478419154825306      0      0
0.000418009639737117      0.000423796249303941      0.00000000504368879209558      0      0
0.000423796249303941      0.000429662964320725      0.00000000530474266946972      0      0
0.000429662964320725      0.000435610893706785      0.00000000558467115979148      0      0
0.000435610893706785      0.000441641161732474      0.00000000588670586339091      0      0
0.000441641161732474      0.000447754908231697      0.00000000619547757298368      0      0
0.000447754908231697      0.000453953288817359      0.00000000651822007936018      0      0
0.000453953288817359      0.000460237475099795      0.00000000686147412106269      0      0
0.000460237475099795      0.000466608654908228      0.00000000722510544299399      0      0
0.000466608654908228      0.000473068032515292      0.00000000760826945392368      0      0
0.000473068032515292      0.000479616828864662      0.00000000801189907197931      0      0
0.000479616828864662      0.000486256281801832      0.00000000843920071631255      0      0
0.000486256281801832      0.000492987646308097      0.00000000889397305912785      0      0
0.000492987646308097      0.000499812194737762      0.00000000937239819087793      0      0
0.000499812194737762      0.000506731217058643      0.00000000986233948442834      0      0
0.000506731217058643      0.0005137460210959      0.0000000103801021277568      0      0
0.0005137460210959      0.000520857932779231      0.0000000109484251019946      0      0
0.000520857932779231      0.000528068296393506      0.0000000115172269888138      0      0
0.000528068296393506      0.000535378474832857      0.0000000121404985709503      0      0
0.000535378474832857      0.000542789849858294      0.0000000127784949118252      0      0
0.000542789849858294      0.000550303822358882      0.0000000134729606616463      0      0
0.000550303822358882      0.000557921812616533      0.0000000141714646113414      0      0
0.000557921812616533      0.000565645260574473      0.0000000149469301471377      0      0
0.000565645260574473      0.00057347562610941      0.0000000157438878545615      0      0
0.00057347562610941      0.000581414389307485      0.0000000165656225575899      0      0
0.000581414389307485      0.000589463050744029      0.0000000174525790764838      0      0
0.000589463050744029      0.000597623131767208      0.0000000183995972358484      0      0
0.000597623131767208      0.000605896174785581      0.0000000193923637006007      0      0
0.000605896174785581      0.000614283743559644      0.0000000204311775297431      0      0
0.000614283743559644      0.000622787423497414      0.0000000215231938623159      0      0
0.000622787423497414      0.000631408821954096      0.0000000226746173439334      0      0
0.000631408821954096      0.000640149568535908      0.0000000238886247420093      0      0
0.000640149568535908      0.000649011315408104      0.0000000251645944627468      0      0
0.000649011315408104      0.000657995737607266      0.0000000264992081474587      0      0
0.000657995737607266      0.000667104533357915      0.0000000278967200373190      0      0
0.000667104533357915      0.00067633942439351      0.0000000293850856789167      0      0
0.00067633942439351      0.000685702156281888      0.0000000309912363676200      0      0
0.000685702156281888      0.000695194498755206      0.0000000326663242976496      0      0
0.000695194498755206      0.000704818246044455      0.0000000343705378418227      0      0
0.000704818246044455      0.000714575217218609      0.0000000362358222981185      0      0
0.000714575217218609      0.000724467256528451      0.0000000382012013355820      0      0
0.000724467256528451      0.000734496233755185      0.0000000401965512374276      0      0
0.000734496233755185      0.000744664044563847      0.0000000424206038956281      0      0
0.000744664044563847      0.000754972610861632      0.0000000446232932158180      0      0
0.000754972610861632      0.000765423881161163      0.0000000470948853700897      0      0
0.000765423881161163      0.0007760198309488      0.0000000495477998345879      0      0
0.0007760198309488      0.000786762463058045      0.0000000522619588143548      0      0
0.000786762463058045      0.00079765380804811      0.0000000550656012442539      0      0
0.00079765380804811      0.000808695924587738      0.0000000579582482025324      0      0
0.000808695924587738      0.000819890899844323      0.0000000611481320952141      0      0
0.000819890899844323      0.00083124084987843      0.0000000644423683716951      0      0
0.00083124084987843      0.000842747920043766      0.0000000678254678790057      0      0
0.000842747920043766      0.000854414285392693      0.0000000714575153585227      0      0
0.000854414285392693      0.000866242151087355      0.0000000753586264229357      0      0
0.000866242151087355      0.000878233752816494      0.0000000794593543372263      0      0
0.000878233752816494      0.000890391357218039      0.0000000837340556047616      0      0
0.000890391357218039      0.000902717262307538      0.0000000882087887445121      0      0
0.000902717262307538      0.000915213797912533      0.0000000929200120414211      0      0
0.000915213797912533      0.000927883326112938      0.0000000978944512582508      0      0
0.000927883326112938      0.000940728241687513      0.000000103150563076354      0      0
0.000940728241687513      0.000953750972566528      0.000000108704944092812      0      0
0.000953750972566528      0.000966953980290686      0.000000114575017819476      0      0
0.000966953980290686      0.000980339760476396      0.000000120775098393427      0      0
0.000980339760476396      0.000993910843287497      0.000000127305750814264      0      0
0.000993910843287497      0.0010076697939135      0.000000134146030116622      0      0
0.0010076697939135      0.00102161921305448      0.000000141276695302933      0      0
0.00102161921305448      0.0010357617374126      0.000000148753320102643      0      0
0.0010357617374126      0.00105010004019057      0.000000156743875829491      0      0
0.00105010004019057      0.00106463683159689      0.000000165344717907297      0      0
0.00106463683159689      0.00107937485935813      0.000000174322466644127      0      0
0.00107937485935813      0.00109431690923832      0.000000183481867364745      0      0
0.00109431690923832      0.00110946580556549      0.000000193306909275045      0      0
0.00110946580556549      0.00112482441176555      0.000000203991110815201      0      0
0.00112482441176555      0.00114039563090349      0.000000214765721357851      0      0
0.00114039563090349      0.00115618240623217      0.000000226226841604957      0      0
0.00115618240623217      0.00117218772174859      0.000000238727600959970      0      0
0.00117218772174859      0.00118841460275796      0.000000251162565044858      0      0
0.00118841460275796      0.00120486611644553      0.000000265023346371466      0      0
0.00120486611644553      0.00122154537245635      0.000000279038757121736      0      0
0.00122154537245635      0.00123845552348304      0.000000294192371194194      0      0
0.00123845552348304      0.00125559976586171      0.000000309924025338907      0      0
0.00125559976586171      0.00127298134017614      0.000000326702661830976      0      0
0.00127298134017614      0.00129060353187029      0.000000344080021876949      0      0
0.00129060353187029      0.00130846967186935      0.000000362941044763539      0      0
0.00130846967186935      0.00132658313720929      0.000000381918710569943      0      0
0.00132658313720929      0.00134494735167523      0.000000403127173757222      0      0
0.00134494735167523      0.00136356578644858      0.000000424238880834853      0      0
0.00136356578644858      0.00138244196076317      0.000000447202413223398      0      0
0.00138244196076317      0.00140157944257044      0.000000471707593583663      0      0
0.00140157944257044      0.00142098184921384      0.000000496331062046944      0      0
0.00142098184921384      0.00144065284811262      0.000000523288939982031      0      0
0.00144065284811262      0.00146059615745496      0.000000552016134296407      0      0
0.00146059615745496      0.00148081554690089      0.000000581069657607874      0      0
0.00148081554690089      0.00150131483829471      0.000000611926811639601      0      0
0.00150131483829471      0.00152209790638749      0.000000645515950695306      0      0
0.00152209790638749      0.00154316867956938      0.000000680657106516002      0      0
0.00154316867956938      0.00156453114061223      0.000000716705892282006      0      0
0.00156453114061223      0.00158618932742236      0.000000754552912836262      0      0
0.00158618932742236      0.00160814733380381      0.000000795156627347304      0      0
0.00160814733380381      0.00163040931023216      0.000000838543340534111      0      0
0.00163040931023216      0.00165297946463904      0.000000884212122404505      0      0
0.00165297946463904      0.00167586206320748      0.000000931858575151520      0      0
0.00167586206320748      0.00169906143117836      0.000000981604409562629      0      0
0.00169906143117836      0.00172258195366789      0.00000103381535929072      0      0
0.00172258195366789      0.00174642807649655      0.00000108886521304534      0      0
0.00174642807649655      0.00177060430702936      0.00000114702597359089      0      0
0.00177060430702936      0.00179511521502795      0.00000120847260906161      0      0
0.00179511521502795      0.00181996543351421      0.00000127333145318684      0      0
0.00181996543351421      0.00184515965964614      0.00000134172372325686      0      0
0.00184515965964614      0.00187070265560561      0.00000141379032133746      0      0
0.00187070265560561      0.00189659924949857      0.00000148970299667852      0      0
0.00189659924949857      0.00192285433626758      0.00000156967093154617      0      0
0.00192285433626758      0.00194947287861711      0.00000165394831278897      0      0
0.00194947287861711      0.00197645990795156      0.00000174284159298800      0      0
0.00197645990795156      0.00200382052532629      0.00000183670585180289      0      0
0.00200382052532629      0.00203155990241182      0.00000193591029362620      0      0
0.00203155990241182      0.00205968328247135      0.00000204075329027878      0      0
0.00205968328247135      0.00208819598135186      0.00000215133691299404      0      0
0.00208819598135186      0.00211710338848892      0.00000226748425097564      0      0
0.00211710338848892      0.00214641096792534      0.00000238886753890024      0      0
0.00214641096792534      0.00217612425934403      0.00000251548511436172      0      0
0.00217612425934403      0.00220624887911509      0.00000264830941144678      0      0
0.00220624887911509      0.00223679052135739      0.00000278938432023573      0      0
0.00223679052135739      0.00226775495901488      0.00000294055116976412      0      0
0.00226775495901488      0.00229914804494778      0.00000310132420306219      0      0
0.00229914804494778      0.00233097571303889      0.00000326865673372523      0      0
0.00233097571303889      0.00236324397931521      0.00000344082184980142      0      0
0.00236324397931521      0.00239595894308506      0.00000362178005809495      0      0
0.00239595894308506      0.00242912678809096      0.00000381779233571400      0      0
0.00242912678809096      0.00246275378367852      0.00000402739281874200      0      0
0.00246275378367852      0.00249684628598141      0.00000424211573047580      0      0
0.00249684628598141      0.00253141073912281      0.00000446323675255211      0      0
0.00253141073912281      0.0025664536764335      0.00000470382784837870      0      0
0.0025664536764335      0.00260198172168671      0.00000496274446414473      0      0
0.00260198172168671      0.00263800159035023      0.00000522455192946861      0      0
0.00263800159035023      0.00267452009085567      0.00000549794110329439      0      0
0.00267452009085567      0.00271154412588544      0.00000580049127676672      0      0
0.00271154412588544      0.00274908069367747      0.00000611257713869121      0      0
0.00274908069367747      0.00278713688934801      0.00000642911752646105      0      0
0.00278713688934801      0.00282571990623272      0.00000678118569641321      0      0
0.00282571990623272      0.00286483703724639      0.00000714769098155100      0      0
0.00286483703724639      0.00290449567626138      0.00000751700295471319      0      0
0.00290449567626138      0.00294470331950526      0.00000793108811786518      0      0
0.00294470331950526      0.0029854675669777      0.00000835389478762315      0      0
0.0029854675669777      0.00302679612388701      0.00000878943776054062      0      0
0.00302679612388701      0.0030686968021066      0.00000927739950352167      0      0
0.0030686968021066      0.00311117752165154      0.00000975751919653213      0      0
0.00311117752165154      0.0031542463121756      0.0000102853634888471      0      0
0.0031542463121756      0.00319791131448903      0.0000108413252287991      0      0
0.00319791131448903      0.00324218078209728      0.0000114031431970688      0      0
0.00324218078209728      0.0032870630827611      0.0000120367586108022      0      0
0.0032870630827611      0.00333256670007821      0.0000126535566102263      0      0
0.00333256670007821      0.00337870023508683      0.0000133527608597012      0      0
0.00337870023508683      0.00342547240789146      0.0000140483124112334      0      0
0.00342547240789146      0.00347289205931113      0.0000148082859059178      0      0
0.00347289205931113      0.00352096815255051      0.0000155967718164906      0      0
0.00352096815255051      0.00356970977489406      0.0000164237826391972      0      0
0.00356970977489406      0.00361912613942378      0.0000173120718872949      0      0
0.00361912613942378      0.0036692265867606      0.0000182186739679790      0      0
0.0036692265867606      0.00372002058682995      0.0000192114726719426      0      0
0.00372002058682995      0.00377151774065175      0.0000202127855574617      0      0
0.00377151774065175      0.00382372778215516      0.0000213147621170705      0      0
0.00382372778215516      0.00387666058001854      0.0000224282868160184      0      0
0.00387666058001854      0.00393032613953476      0.0000236430877774252      0      0
0.00393032613953476      0.0039847346045024      0.0000248907416555679      0      0
0.0039847346045024      0.00403989625914312      0.0000262191293341343      0      0
0.00403989625914312      0.00409582153004557      0.0000276283509559723      0      0
0.00409582153004557      0.00415252098813623      0.0000290697978138572      0      0
0.00415252098813623      0.00421000535067748      0.0000306680646634445      0      0
0.00421000535067748      0.0042682854832934      0.0000322323003679792      0      0
0.0042682854832934      0.00432737240202355      0.0000340295665089810      0      0
0.00432737240202355      0.00438727727540519      0.0000357589703475460      0      0
0.00438727727540519      0.00444801142658443      0.0000377269561692471      0      0
0.00444801142658443      0.00450958633545639      0.0000397055989212050      0      0
0.00450958633545639      0.00457201364083525      0.0000417949143387823      0      0
0.00457201364083525      0.00463530514265407      0.0000440940850366280      0      0
0.00463530514265407      0.00469947280419532      0.0000463270236830130      0      0
0.00469947280419532      0.00476452875435209      0.0000488978397355867      0      0
0.00476452875435209      0.0048304852899207      0.0000514415526798701      0      0
0.0048304852899207      0.00489735487792503      0.0000541421877553105      0      0
0.00489735487792503      0.00496515015797302      0.0000571361197290606      0      0
0.00496515015797302      0.00503388394464577      0.0000600248071079746      0      0
0.00503388394464577      0.00510356922991978      0.0000632996883783558      0      0
0.00510356922991978      0.00517421918562266      0.0000667005248113534      0      0
0.00517421918562266      0.00524584716592283      0.0000700850195603442      0      0
0.00524584716592283      0.00531846670985373      0.0000739717457449798      0      0
0.00531846670985373      0.00539209154387294      0.0000778557781647607      0      0
0.00539209154387294      0.00546673558445676      0.0000818473154314664      0      0
0.00546673558445676      0.00554241294073067      0.0000864011943511323      0      0
0.00554241294073067      0.00561913791713623      0.0000908948831468112      0      0
0.00561913791713623      0.00569692501613484      0.0000955685938568879      0      0
0.00569692501613484      0.00577578894094906      0.000100883386397260      0      0
0.00577578894094906      0.00585574459834172      0.000106145805548235      0      0
0.00585574459834172      0.00593680710143364      0.000111565375224678      0      0
0.00593680710143364      0.00601899177256026      0.000117746552103510      0      0
0.00601899177256026      0.00610231414616781      0.000123984714839253      0      0
0.00610231414616781      0.0061867899717497      0.000130239839061420      0      0
0.0061867899717497      0.0062724352168234      0.000137350412896607      0      0
0.0062724352168234      0.00635926606994866      0.000144817396464422      0      0
0.00635926606994866      0.00644729894378739      0.000152112027138168      0      0
0.00644729894378739      0.00653655047820597      0.000160138755208891      0      0
0.00653655047820597      0.00662703754342055      0.000169022730436036      0      0
0.00662703754342055      0.00671877724318579      0.000177785094270273      0      0
0.00671877724318579      0.00681178691802782      0.000186784861320154      0      0
0.00681178691802782      0.00690608414852187      0.000196985638338458      0      0
0.00690608414852187      0.00700168675861542      0.000207726064587542      0      0
0.00700168675861542      0.00709861281899715      0.000218237719853771      0      0
0.00709861281899715      0.00719688065051277      0.000229479866128536      0      0
0.00719688065051277      0.00729650882762788      0.000242143087026901      0      0
0.00729650882762788      0.00739751618193895      0.000255162904604238      0      0
0.00739751618193895      0.00749992180573285      0.000267992440253926      0      0
0.00749992180573285      0.00760374505559565      0.000281865974499243      0      0
0.00760374505559565      0.00770900555607137      0.000297415830106417      0      0
0.00770900555607137      0.00781572320337137      0.000313421519961045      0      0
0.00781572320337137      0.00792391816913513      0.000329207673474772      0      0
0.00792391816913513      0.00803361090424307      0.000346065754556937      0      0
0.00803361090424307      0.00814482214268214      0.000364996392751312      0      0
0.00814482214268214      0.00825757290546495      0.000384910594204390      0      0
0.00825757290546495      0.00837188450460311      0.000404582957960936      0      0
0.00837188450460311      0.0084877785471356      0.000424903235605576      0      0
0.0084877785471356      0.00860527693921294      0.000447544342819215      0      0
0.00860527693921294      0.00872440189023784      0.000472255203665852      0      0
0.00872440189023784      0.0088451759170632      0.000497273124069858      0      0
0.0088451759170632      0.00896762184824822      0.000522194741677400      0      0
0.00896762184824822      0.00909176282837339      0.000548782444863398      0      0
0.00909176282837339      0.00921762232241531      0.000578465274290165      0      0
0.00921762232241531      0.009345224120182      0.000610264610974500      0      0
0.009345224120182      0.00947459234080956      0.000642232211765778      0      0
0.00947459234080956      0.00960575143732124      0.000674307574691578      0      0
0.00960575143732124      0.0097387262012494      0.000708610895046118      0      0
0.0097387262012494      0.00987354176732169      0.000746770992417699      0      0
0.00987354176732169      0.0100102236182119      0.000787833688774963      0      0
0.0100102236182119      0.0101487975893568      0.000829518982155399      0      0
0.0101487975893568      0.0102892898738392      0.000871183556398726      0      0
0.0102892898738392      0.0104317270273393      0.000914820485563025      0      0
0.0104317270273393      0.0105761359731542      0.000962914584054499      0      0
0.0105761359731542      0.0107225440072866      0.00101565180478259      0      0
0.0107225440072866      0.0108709788036044      0.00107074317229578      0      0
0.0108709788036044      0.0110214684190717      0.00112604490836268      0      0
0.0110214684190717      0.0111740412990521      0.00118204755390461      0      0
0.0111740412990521      0.0113287262826851      0.00124162665470052      0      0
0.0113287262826851      0.0114855526083377      0.00130731288598942      0      0
0.0114855526083377      0.0116445499191305      0.00137884139187154      0      0
0.0116445499191305      0.0118057482685412      0.00145346651373558      0      0
0.0118057482685412      0.0119691781260852      0.00152869213307813      0      0
0.0119691781260852      0.0121348703830748      0.00160478624325359      0      0
0.0121348703830748      0.0123028563584581      0.00168483149079495      0      0
0.0123028563584581      0.0124731678047393      0.00177227846205953      0      0
0.0124731678047393      0.0126458369139802      0.00186810955907440      0      0
0.0126458369139802      0.0128208963238851      0.00197008359794353      0      0
0.0128208963238851      0.0129983791239701      0.00207468390388955      0      0
0.0129983791239701      0.0131783188618175      0.00218009960676352      0      0
0.0131783188618175      0.0133607495494169      0.00228790222075618      0      0
0.0133607495494169      0.0135457056695945      0.00240220210823334      0      0
0.0135457056695945      0.0137332221825303      0.00252689736938865      0      0
0.0137332221825303      0.0139233345323668      0.00266300972911884      0      0
0.0139233345323668      0.0141160786539086      0.00280806405471148      0      0
0.0141160786539086      0.0143114909794141      0.00295792595726646      0      0
0.0143114909794141      0.0145096084454827      0.00310975546817105      0      0
0.0145096084454827      0.0147104685000363      0.00326412929451690      0      0
0.0147104685000363      0.0149141091093971      0.00342505536141430      0      0
0.0149141091093971      0.0151205687654648      0.00359788417215873      0      0
0.0151205687654648      0.0153298864929916      0.00378634907679398      0      0
0.0153298864929916      0.0155421018569589      0.00399052207558045      0      0
0.0155421018569589      0.015757254970056      0.00420691666470317      0      0
0.015757254970056      0.0159753865002618      0.00443062293059843      0      0
0.0159753865002618      0.0161965376785319      0.00465820794348709      0      0
0.0161965376785319      0.0164207503065923      0.00488984430602982      0      0
0.0164207503065923      0.0166480667648403      0.00512964727189155      0      0
0.0166480667648403      0.0168785300203555      0.00538407732869856      0      0
0.0168785300203555      0.0171121836350213      0.00565915664290261      0      0
0.0171121836350213      0.0173490717737588      0.00595783732545765      0      0
0.0173490717737588      0.017589239212875      0.00627881213784592      0      0
0.017589239212875      0.0178327313485262      0.00661731823088487      0      0
0.0178327313485262      0.0180795942052988      0.00696748975606642      0      0
0.0180795942052988      0.0183298744449088      0.00732516392641766      0      0
0.0183298744449088      0.0185836193750216      0.00768998592817811      0      0
0.0185836193750216      0.0188408769581945      0.00806603605839958      0      0
0.0188408769581945      0.0191016958209418      0.00846076794080489      0      0
0.0191016958209418      0.0193661252629267      0.00888264027947314      0      0
0.0193661252629267      0.0196342152662799      0.00933831350433223      0      0
0.0196342152662799      0.0199060165050465      0.00983047997652301      0      0
0.0199060165050465      0.0201815803547652      0.0103571560505806      0      0
0.0201815803547652      0.0204609589021785      0.0109126639065016      0      0
0.0204609589021785      0.0207442049550786      0.0114898800718522      0      0
0.0207442049550786      0.0210313720522889      0.0120829349380474      0      0
0.0210313720522889      0.0213225144737837      0.0126895079004374      0      0
0.0213225144737837      0.0216176872509482      0.0133120747365240      0      0
0.0216176872509482      0.0219169461769806      0.0139577879896689      0      0
0.0219169461769806      0.0222203478174381      0.0146370272696480      0      0
0.0222203478174381      0.0225279495209286      0.0153610042886744      0      0
0.0225279495209286      0.0228398094299506      0.0161390849155380      0      0
0.0228398094299506      0.0231559864918837      0.0169765979667547      0      0
0.0231559864918837      0.0234765404701303      0.0178737619848562      0      0
0.0234765404701303      0.0238015319554124      0.0188260072978434      0      0
0.0238015319554124      0.0241310223772239      0.0198255470360406      0      0
0.0241310223772239      0.0244650740154424      0.0208637281588373      0      0
0.0244650740154424      0.0248037500121009      0.0219335615218484      0      0
0.0248037500121009      0.025147114383323      0.0230318706882080      0      0
0.025147114383323      0.0254952320314234      0.0241606403062344      0      0
0.0254952320314234      0.025848168757175      0.0253273239453916      0      0
0.025848168757175      0.0262059912722472      0.0265440606028093      0      0
0.0262059912722472      0.0265687672118152      0.0278259420959097      0      0
0.0265687672118152      0.0269365651473444      0.0291886578685815      0      0
0.0269365651473444      0.0273094545995519      0.0306459850429811      0      0
0.0273094545995519      0.0276875060515468      0.0322076414623856      0      0
0.0276875060515468      0.0280707909621536      0.0338779446775545      0      0
0.0280707909621536      0.0284593817794181      0.0356555316085978      0      0
0.0284593817794181      0.0288533519543027      0.0375341514776594      0      0
0.0288533519543027      0.0292527759545692      0.0395043269887487      0      0
0.0292527759545692      0.0296577292788545      0.0415555425283793      0      0
0.0296577292788545      0.0300682884709421      0.0436785771422615      0      0
0.0300682884709421      0.0304845311342295      0.0458676324269569      0      0
0.0304845311342295      0.0309065359463971      0.0481219772261319      0      0
0.0309065359463971      0.0313343826742795      0.0504469156891089      0      0
0.0313343826742795      0.0317681521889432      0.0528539711983332      0      0
0.0317681521889432      0.0322079264809726      0.0553602655819581      0      0
0.0322079264809726      0.0326537886759678      0.0579871636985192      0      0
0.0326537886759678      0.033105823050257      0.0607583460448567      0      0
0.033105823050257      0.033564115046826      0.0636975558246854      0      0
0.033564115046826      0.0340287512914689      0.0668263238292480      0      0
0.0340287512914689      0.0344998196091616      0.0701619859179994      0      0
0.0344998196091616      0.0349774090406628      0.0737162642880236      0      0
0.0349774090406628      0.0354616098593442      0.0774945914477109      0      0
0.0354616098593442      0.0359525135882537      0.0814962366236188      0      0
0.0359525135882537      0.0364502130174152      0.0857151771039616      0      0
0.0364502130174152      0.0369548022213675      0.0901415664090743      0      0
0.0369548022213675      0.0374663765769464      0.0947635995869426      0      0
0.0374663765769464      0.0379850327813123      0.0995695623033690      0      0
0.0379850327813123      0.0385108688702281      0.104549864674454      0      0
0.0385108688702281      0.0390439842365898      0.109698890308585      0      0
0.0390439842365898      0.0395844796492134      0.115016525468030      0      0
0.0395844796492134      0.0401324572718825      0.120509266831221      0      0
0.0401324572718825      0.0406880206826587      0.126190837567463      0      0
0.0406880206826587      0.0412512748934598      0.132082271701255      0      0
0.0412512748934598      0.0418223263699098      0.138211458427476      0      0
0.0418223263699098      0.0424012830514618      0.144612172880405      0      0
0.0424012830514618      0.0429882543718015      0.151322657744075      0      0
0.0429882543718015      0.0435833512795317      0.158383858458959      0      0
0.0435833512795317      0.0441866862591436      0.165837448820980      0      0
0.0441866862591436      0.0447983733522791      0.173723807473062      0      0
0.0447983733522791      0.0454185281792862      0.182080113665839      0      0
0.0454185281792862      0.0460472679610735      0.190938719620866      0      0
0.0460472679610735      0.0466847115412677      0.200325927496756      0      0
0.0466847115412677      0.0473309794086762      0.210261255855517      0      0
0.0473309794086762      0.047986193720063      0.220757230928311      0      0
0.047986193720063      0.0486504783232378      0.231819689912637      0      0
0.0486504783232378      0.0493239587804657      0.243448543691232      0      0
0.0493239587804657      0.0500067623922011      0.255638918707334      0      0
0.0500067623922011      0.0506990182211494      0.268382583127345      0      0
0.0506990182211494      0.0514008571166629      0.281669559211286      0      0
0.0514008571166629      0.0521124117394733      0.295489828882299      0      0
0.0521124117394733      0.0528338165867671      0.309835049380092      0      0
0.0528338165867671      0.0535652080176086      0.324700207610779      0      0
0.0535652080176086      0.0543067242787134      0.340085153269578      0      0
0.0543067242787134      0.0550585055305805      0.355995960886227      0      0
0.0550585055305805      0.0558206938739848      0.372446079330540      0      0
0.0558206938739848      0.0565934333768373      0.389457234318995      0      0
0.0565934333768373      0.0573768701014157      0.407060055736476      0      0
0.0573768701014157      0.0581711521319738      0.425294407919066      0      0
0.0581711521319738      0.0589764296027321      0.444209408182156      0      0
0.0589764296027321      0.0597928547262553      0.463863127389572      0      0
0.0597928547262553      0.0606205818222245      0.484321976520486      0      0
0.0606205818222245      0.0614597673466051      0.505659794912679      0      0
0.0614597673466051      0.0623105699212211      0.527956668656789      0      0
0.0623105699212211      0.0631731503637371      0.551297520626581      0      0
0.0631731503637371      0.0640476717180559      0.575770525712550      0      0
0.0640476717180559      0.064934299285137      0.601465414711171      0      0
0.064934299285137      0.065833200654241      0.628471736817656      0      0
0.065833200654241      0.0667445457346082      0.656877152875034      0      0
0.0667445457346082      0.0676685067875737      0.686765829016746      0      0
0.0676685067875737      0.0686052584591283      0.718216993245704      0      0
0.0686052584591283      0.0695549778129301      0.751303706528110      0      0
0.0695549778129301      0.0705178443637725      0.786091886306040      0      0
0.0705178443637725      0.071494040111516      0.822639605366991      0      0
0.071494040111516      0.0724837495754901      0.860996674197102      0      0
0.0724837495754901      0.07348715982937      0.901204501548018      0      0
0.07348715982937      0.0745044605365374      0.943296216887580      0      0
0.0745044605365374      0.0755358439859309      0.987297030192604      0      0
0.0755358439859309      0.0765815051283916      1.03322479928688      0      0
0.0765815051283916      0.0776416416135129      1.08109077240513      0      0
0.0776416416135129      0.0787164538269999      1.13090047342249      0      0
0.0787164538269999      0.0798061449285455      1.18265469866115      0      0
0.0798061449285455      0.0809109208902321      1.23635059678312      0      0
0.0809109208902321      0.0820309905354643      1.29198280646695      0      0
0.0820309905354643      0.0831665655784396      1.34954462990563      0      0
0.0831665655784396      0.0843178606641673      1.40902922332575      0      0
0.0843178606641673      0.0854850934090396      1.47043078849745      0      0
0.0854850934090396      0.0866684844419658      1.53374575145825      0      0
0.0866684844419658      0.087868257446075      1.59897391636901      0      0
0.087868257446075      0.0890846392009967      1.66611958356919      0      0
0.0890846392009967      0.0903178596257262      1.73519262155349      0      0
0.0903178596257262      0.0915681518220832      1.80620948283046      0      0
0.0915681518220832      0.0928357521187732      1.87919415353562      0      0
0.0928357521187732      0.0941209001160578      1.95417902635659      0      0
0.0941209001160578      0.0954238387310435      2.03120568588483      0      0
0.0954238387310435      0.0967448142435972      2.11032559503800      0      0
0.0967448142435972      0.0980840763428988      2.19160067079714      0      0
0.0980840763428988      0.0994418781746361      2.27510373726619      0      0
0.0994418781746361      0.100818476388855      2.36091884407832      0      0
0.100818476388855      0.10221413118847      2.44914143852388      0      0
0.10221413118847      0.103629106378448      2.53987838053062      0      0
0.103629106378448      0.105063669415674      2.63324779084630      0      0
0.105063669415674      0.106518091459502      2.72937872449721      0      0
0.106518091459502      0.107992647423013      2.82841066384553      0      0
0.107992647423013      0.109487616024976      2.93049282833958      0      0
0.109487616024976      0.111003279842531      3.03578330131664      0      0
0.111003279842531      0.112539925364605      3.14444797792189      0      0
0.112539925364605      0.114097843046059      3.25665934227084      0      0
0.114097843046059      0.115677327362591      3.37259508630450      0      0
0.115677327362591      0.117278676866402      3.49243658725221      0      0
0.117278676866402      0.118902194242619      3.61636726510483      0      0
0.118902194242619      0.120548186366517      3.74457084589462      0      0
0.120548186366517      0.122216964361519      3.87722956077710      0      0
0.122216964361519      0.123908843658004      4.01452231484178      0      0
0.123908843658004      0.125624144052934      4.15662286320793      0      0
0.125624144052934      0.127363189770296      4.30369803530097      0      0
0.127363189770296      0.12912630952239      4.45590605131758      0      0
0.12912630952239      0.130913836571959      4.61339497789174      0      0
0.130913836571959      0.132726108795187      4.77630137303938      0      0
0.132726108795187      0.134563468745557      4.94474917380347      0      0
0.134563468745557      0.136426263718606      5.11884888390202      0      0
0.136426263718606      0.138314845817565      5.29869712338595      0      0
0.138314845817565      0.140229572019921      5.48437660814894      0      0
0.140229572019921      0.142170804244882      5.67595663441447      0      0
0.142170804244882      0.144138909421796      5.87349415236774      0      0
0.144138909421796      0.146134259559502      6.07703552420278      0      0
0.146134259559502      0.148157231816648      6.28661907528842      0      0
0.148157231816648      0.150208208572982      6.50227856315110      0      0
0.150208208572982      0.152287577501628      6.72404770769110      0      0
0.152287577501628      0.154395731642364      6.95196594756423      0      0
0.154395731642364      0.156533069475914      7.18608561190603      0      0
0.156533069475914      0.158699994999266      7.42648072328822      0      0
0.158699994999266      0.16089691780204      7.67325767643276      0      0
0.16089691780204      0.163124253143903      7.92656806682802      0      0
0.163124253143903      0.165382422033063      8.18662397251208      0      0
0.165382422033063      0.16767185130585      8.45371601869535      0      0
0.16767185130585      0.16999297370739      8.72823457542104      0      0
0.16999297370739      0.172346227973408      9.01069444873460      0      0
0.172346227973408      0.174732058913154      9.30176342002660      0      0
0.174732058913154      0.177150917493482      9.60229495885310      0      0
0.177150917493482      0.179603260924088      9.91336537244755      0      0
0.179603260924088      0.182089552743936      10.2363155496640      0      0
0.182089552743936      0.184610262908873      10.5727972967983      0      0
0.184610262908873      0.187165867880458      10.9248240368145      0      0
0.187165867880458      0.189756850716024      11.2948253441588      0      0
0.189756850716024      0.192383701159985      11.6857044133136      0      0
0.192383701159985      0.195046915736409      12.1008971204961      0      0
0.195046915736409      0.197746997842864      12.5444308609379      0      0
0.197746997842864      0.200484457845576      13.0209808769380      0      0
0.200484457845576      0.203259813175894      13.5359214060580      0      0
0.203259813175894      0.206073588428097      14.0953687670379      0      0
0.206073588428097      0.208926315458549      14.7062135657294      0      0
0.208926315458549      0.211818533486235      15.3761396361037      0      0
0.211818533486235      0.214750789194674      16.1136281836901      0      0
0.214750789194674      0.217723636835266      16.9279468510170      0      0
0.217723636835266      0.220737638332042      17.8291249639373      0      0
0.220737638332042      0.22379336338789      18.8279178381652      0      0
0.22379336338789      0.226891389592229      19.9357644587099      0      0
0.226891389592229      0.230032302530194      21.1647438206514      0      0
0.230032302530194      0.233216695893316      22.5275355380719      0      0
0.233216695893316      0.236445171591743      24.0373899202978      0      0
0.236445171591743      0.239718339868012      25.7081116667314      0      0
0.239718339868012      0.243036819412397      27.5540598592914      0      0
0.243036819412397      0.246401237479853      29.5901653177721      0      0
0.246401237479853      0.249812230008578      31.8319649017455      0      0
0.249812230008578      0.253270441740218      34.2956511942216      0      0
0.253270441740218      0.256776526341734      36.9981352852742      0      0
0.256776526341734      0.260331146528961      39.9571200866129      0      0
0.260331146528961      0.263934974191869      43.1911816767758      0      0
0.263934974191869      0.267588690521566      46.7198564916305      0      0
0.267588690521566      0.271292986139054      50.5637326233568      0      0
0.271292986139054      0.275048561225772      54.7445439784755      0      0
0.275048561225772      0.27885612565594      59.2852665050911      0      0
0.27885612565594      0.282716399130741      64.2102160927079      0      0
0.282716399130741      0.286630111314356      69.5451480590874      0      0
0.286630111314356      0.290598001971889      75.3173583679095      0      0
0.290598001971889      0.294620821109189      81.5557868779602      0      0
0.294620821109189      0.298699329114623      88.2911230227875      0      0
0.298699329114623      0.302834296902796      95.5559143733736      0      0
0.302834296902796      0.307026506060274      103.384678558159      0      0
0.307026506060274      0.311276748993318      111.814019015206      0      0
0.311276748993318      0.315585829077662      120.882745038459      0      0
0.315585829077662      0.319954560810364      130.631996559785      0      0
0.319954560810364      0.324383769963767      141.105374084629      0      0
0.324383769963767      0.32887429374158      152.349074174265      0      0
0.32887429374158      0.33342698093713      164.412030843125      0      0
0.33342698093713      0.338042692093795      177.346063216125      0      0
0.338042692093795      0.342722299667666      191.206029768469      0      0
0.342722299667666      0.347466688192458      206.049989448789      0      0
0.347466688192458      0.352276754446699      221.939369965142      0      0
0.352276754446699      0.357153407623246      238.939143491795      0      0
0.357153407623246      0.362097569501131      257.118010032011      0      0
0.362097569501131      0.367110174619799      276.548588647527      0      0
0.367110174619799      0.372192170455755      297.307616738037      0      0
0.372192170455755      0.37734451760165      319.476157522985      0      0
0.37734451760165      0.382568189947856      343.139815842120      0      0
0.382568189947856      0.387864174866547      368.388962349633      0      0
0.387864174866547      0.393233473398329      395.318966127844      0      0
0.393233473398329      0.398677100441459      424.030435689161      0      0
0.398677100441459      0.40419608494368      454.629468267658      0      0
0.40419608494368      0.409791470096709      487.227907222505      0      0
0.409791470096709      0.41546431353342      521.943607282509      0      0
0.41546431353342      0.421215687527758      558.900707252028      0      0
0.421215687527758      0.427046679197417      598.229909670675      0      0
0.427046679197417      0.43295839070933      640.068766769712      0      0
0.43295839070933      0.438951939487993      684.561971893072      0      0
0.438951939487993      0.445028458426682      731.861655346603      0      0
0.445028458426682      0.451189096101594      782.127683400510      0      0
0.451189096101594      0.457435016988945      835.527958891517      0      0
0.457435016988945      0.463767401685081      892.238721546413      0      0
0.463767401685081      0.470187447129631      952.444845769712      0      0
0.470187447129631      0.476696366831751      1016.34013319612      0      0
0.476696366831751      0.483295391099501      1084.12759679268      0      0
0.483295391099501      0.489985767272398      1156.01973269339      0      0
0.489985767272398      0.496768759957182      1232.23877524576      0      0
0.496768759957182      0.503645651266856      1313.01692992668      0      0
0.503645651266856      0.510617741063022      1398.59657782321      0      0
0.510617741063022      0.517686347201588      1489.23044424709      0      0
0.517686347201588      0.524852805781861      1585.18172273062      0      0
0.524852805781861      0.532118471399099      1686.72414409961      0      0
0.532118471399099      0.539484717400551      1794.14197849363      0      0
0.539484717400551      0.546952936145049      1907.72995605275      0      0
0.546952936145049      0.554524539266187      2027.79308944950      0      0
0.554524539266187      0.56220095793915      2154.64637844001      0      0
0.56220095793915      0.569983643151229      2288.61437304341      0      0
0.569983643151229      0.577874065976087      2430.03056772134      0      0
0.577874065976087      0.585873717851818      2579.23659387688      0      0
0.585873717851818      0.59398411086286      2736.58117195222      0      0
0.59398411086286      0.602206778025804      2902.41877715921      0      0
0.602206778025804      0.610543273579166      3077.10796415763      0      0
0.610543273579166      0.618995173277162      3261.00928546491      0      0
0.618995173277162      0.62756407468756      3454.48272561012      0      0
0.62756407468756      0.636251597493652      3657.88455749445      0      0
0.636251597493652      0.645059383800396      3871.56350839832      0      0
0.645059383800396      0.653989098444817      4095.85609969323      0      0
0.653989098444817      0.663042429310678      4331.08099542489      0      0
0.663042429310678      0.672221087647534      4577.53215903198      0      0
0.672221087647534      0.681526808394186      4835.47057257998      0      0
0.681526808394186      0.690961350506615      5105.11421640315      0      0
0.690961350506615      0.70052649729046      5386.62593545590      0      0
0.70052649729046      0.710224056738094      5680.09872723747      0      0
0.710224056738094      0.720055861870372      5985.53786839078      0      0
0.720055861870372      0.730023771083106      6302.83914402858      0      0
0.730023771083106      0.740129668498331      6631.76224296149      0      0
0.740129668498331      0.750375464320448      6971.89811548865      0      0
0.750375464320448      0.76076309519728      7322.62873262486      0      0
0.76076309519728      0.771294524586143      7683.07719906196      0      0
0.771294524586143      0.781971743124969      8052.04550095014      0      0
0.781971743124969      0.792796769008581      8427.93622899028      0      0
0.792796769008581      0.803771648370161      8808.65327604842      0      0
0.803771648370161      0.814898455668016      9191.47455832949      0      0
0.814898455668016      0.826179294077686      9572.88691134430      0      0
0.826179294077686      0.837616295889483      9948.36889932967      0      0
0.837616295889483      0.849211622911536      10312.1003687264      0      0
0.849211622911536      0.860967466878409      10656.5664136806      0      0
0.860967466878409      0.872886049865385      10972.0047139929      0      0
0.872886049865385      0.884969624708479      11245.6124934166      0      0
0.884969624708479      0.897220475430265      11460.3692035572      0      0
0.897220475430265      0.909640917671599      11593.2136122861      0      0
0.909640917671599      0.922233299129318      11612.0671877070      0      0
0.922233299129318      0.935      11470.6266891841      0      0
# END HISTO1D SudakovggExpOutputsN2LLNor13
# BEGIN HISTO1D SudakovggExpOutputsN2LLNor21
PlotOrder=4
LineColor=purple
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\mathbf{V}^{-1}_{h,\mathrm{thr}}\mathbf{V}_{h}\Right]_{(2,1)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.0000000155745070641348      0      0
0.00000101384324431002      0.00000102787812403307      0.0000000183146058031675      0      0
0.00000102787812403307      0.00000104210729202498      0.0000000174633727697916      0      0
0.00000104210729202498      0.00000105653343786574      0.0000000215925056618355      0      0
0.00000105653343786574      0.00000107115928836782      0.0000000163969051101195      0      0
0.00000107115928836782      0.00000108598760809164      0.0000000257760358367075      0      0
0.00000108598760809164      0.00000110102119986811      0.0000000212651848288991      0      0
0.00000110102119986811      0.00000111626290532839      0.0000000270541332260008      0      0
0.00000111626290532839      0.00000113171560544106      0.0000000277619962682748      0      0
0.00000113171560544106      0.00000114738222105665      0.0000000231191827065100      0      0
0.00000114738222105665      0.00000116326571345971      0.0000000294077544450066      0      0
0.00000116326571345971      0.0000011793690849286      0.0000000196242055855659      0      0
0.0000011793690849286      0.00000119569537930295      0.0000000309512509508231      0      0
0.00000119569537930295      0.000001212247682559      0.0000000317271133622285      0      0
0.000001212247682559      0.00000122902912339292      0.0000000218590130457686      0      0
0.00000122902912339292      0.00000124604287381218      0.0000000315454105344195      0      0
0.00000124604287381218      0.00000126329214973512      0.0000000343986591500916      0      0
0.00000126329214973512      0.00000128078021159884      0.0000000265347136500740      0      0
0.00000128078021159884      0.00000129851036497544      0.0000000234492944040910      0      0
0.00000129851036497544      0.00000131648596119688      0.0000000322560391777522      0      0
0.00000131648596119688      0.00000133471039798844      0.0000000263999013755434      0      0
0.00000133471039798844      0.00000135318712011092      0.0000000289091807391015      0      0
0.00000135318712011092      0.00000137191962001179      0.0000000361660466967853      0      0
0.00000137191962001179      0.00000139091143848532      0.0000000401244720992701      0      0
0.00000139091143848532      0.00000141016616534188      0.0000000389977661066623      0      0
0.00000141016616534188      0.00000142968744008643      0.0000000387239026988137      0      0
0.00000142968744008643      0.00000144947895260651      0.0000000289597439154040      0      0
0.00000144947895260651      0.00000146954444386967      0.0000000459648369148866      0      0
0.00000146954444386967      0.00000148988770663059      0.0000000440480210802887      0      0
0.00000148988770663059      0.00000151051258614798      0.0000000351213309565435      0      0
0.00000151051258614798      0.00000153142298091138      0.0000000425736028075345      0      0
0.00000153142298091138      0.00000155262284337812      0.0000000413201117832676      0      0
0.00000155262284337812      0.00000157411618072032      0.0000000493299817605302      0      0
0.00000157411618072032      0.00000159590705558239      0.0000000368049606385003      0      0
0.00000159590705558239      0.0000016179995868489      0.0000000514067355845389      0      0
0.0000016179995868489      0.00000164039795042316      0.0000000552017078143868      0      0
0.00000164039795042316      0.00000166310638001652      0.0000000404756035653470      0      0
0.00000166310638001652      0.00000168612916794864      0.0000000398449980225229      0      0
0.00000168612916794864      0.00000170947066595881      0.0000000554502859149415      0      0
0.00000170947066595881      0.00000173313528602849      0.0000000493529495928828      0      0
0.00000173313528602849      0.00000175712750121529      0.0000000524583887050905      0      0
0.00000175712750121529      0.00000178145184649847      0.0000000624215344635086      0      0
0.00000178145184649847      0.00000180611291963609      0.0000000441744843477347      0      0
0.00000180611291963609      0.00000183111538203409      0.0000000462404925657040      0      0
0.00000183111538203409      0.00000185646395962742      0.0000000466603794513630      0      0
0.00000185646395962742      0.00000188216344377329      0.0000000479213464302873      0      0
0.00000188216344377329      0.00000190821869215684      0.0000000632776569046927      0      0
0.00000190821869215684      0.00000193463462970931      0.0000000510323084157336      0      0
0.00000193463462970931      0.000001961416249539      0.0000000721021073209352      0      0
0.000001961416249539      0.00000198856861387501      0.0000000821500265795047      0      0
0.00000198856861387501      0.00000201609685502412      0.0000000796207738206284      0      0
0.00000201609685502412      0.00000204400617634088      0.0000000560033530955935      0      0
0.00000204400617634088      0.00000207230185321116      0.0000000808287727195325      0      0
0.00000207230185321116      0.00000210098923404927      0.0000000624209106363114      0      0
0.00000210098923404927      0.00000213007374130893      0.0000000716760800160299      0      0
0.00000213007374130893      0.00000215956087250823      0.0000000937614521391220      0      0
0.00000215956087250823      0.00000218945620126872      0.0000000963545237743015      0      0
0.00000218945620126872      0.00000221976537836897      0.0000000987892466094770      0      0
0.00000221976537836897      0.00000225049413281266      0.0000000875692515098734      0      0
0.00000225049413281266      0.00000228164827291145      0.000000103156313536710      0      0
0.00000228164827291145      0.0000023132336873829      0.0000000800461431466968      0      0
0.0000023132336873829      0.0000023452563464635      0.000000112876664065625      0      0
0.0000023452563464635      0.00000237772230303722      0.0000000870815960000413      0      0
0.00000237772230303722      0.00000241063769377955      0.000000105081645013916      0      0
0.00000241063769377955      0.00000244400874031748      0.0000000790831370189714      0      0
0.00000244400874031748      0.00000247784175040552      0.0000000954639513523921      0      0
0.00000247784175040552      0.00000251214311911795      0.0000000886476518729399      0      0
0.00000251214311911795      0.00000254691933005764      0.000000121475706678404      0      0
0.00000254691933005764      0.00000258217695658154      0.000000131444160976901      0      0
0.00000258217695658154      0.0000026179226630432      0.0000000991276497733506      0      0
0.0000026179226630432      0.00000265416320605244      0.000000122222985950642      0      0
0.00000265416320605244      0.00000269090543575249      0.0000000996322352762297      0      0
0.00000269090543575249      0.00000272815629711478      0.0000000987283007482019      0      0
0.00000272815629711478      0.00000276592283125165      0.000000154655810492357      0      0
0.00000276592283125165      0.00000280421217674733      0.000000136091937251142      0      0
0.00000280421217674733      0.00000284303157100718      0.000000140006596269617      0      0
0.00000284303157100718      0.00000288238835162573      0.000000158495638198606      0      0
0.00000288238835162573      0.00000292228995777364      0.000000169269829981619      0      0
0.00000292228995777364      0.00000296274393160382      0.000000163801226535080      0      0
0.00000296274393160382      0.00000300375791967704      0.000000117428509070401      0      0
0.00000300375791967704      0.00000304533967440728      0.000000150629567030860      0      0
0.00000304533967440728      0.0000030874970555271      0.000000124916208694577      0      0
0.0000030874970555271      0.00000313023803157323      0.000000130075017739547      0      0
0.00000313023803157323      0.00000317357068139281      0.000000198740415914031      0      0
0.00000317357068139281      0.00000321750319567045      0.000000135982688133711      0      0
0.00000321750319567045      0.00000326204387847638      0.000000212259189881545      0      0
0.00000326204387847638      0.00000330720114883614      0.000000141380269353739      0      0
0.00000330720114883614      0.00000335298354232185      0.000000191690989263012      0      0
0.00000335298354232185      0.00000339939971266569      0.000000197609999417175      0      0
0.00000339939971266569      0.00000344645843339553      0.000000166773125338940      0      0
0.00000344645843339553      0.00000349416859949336      0.000000156388789847025      0      0
0.00000349416859949336      0.00000354253922907654      0.000000248528693559325      0      0
0.00000354253922907654      0.00000359157946510248      0.000000228730615886364      0      0
0.00000359157946510248      0.00000364129857709674      0.000000236264763974006      0      0
0.00000364129857709674      0.00000369170596290522      0.000000263365837237498      0      0
0.00000369170596290522      0.00000374281115047047      0.000000275653784858803      0      0
0.00000374281115047047      0.0000037946237996327      0.000000282132558608276      0      0
0.0000037946237996327      0.00000384715370395563      0.000000277295018922026      0      0
0.00000384715370395563      0.00000390041079257769      0.000000200911620616711      0      0
0.00000390041079257769      0.00000395440513208878      0.000000210368546170435      0      0
0.00000395440513208878      0.00000400914692843308      0.000000242319709398647      0      0
0.00000400914692843308      0.00000406464652883815      0.000000209130705623603      0      0
0.00000406464652883815      0.00000412091442377072      0.000000331827159280675      0      0
0.00000412091442377072      0.00000417796124891967      0.000000306114999735396      0      0
0.00000417796124891967      0.00000423579778720626      0.000000310003002062745      0      0
0.00000423579778720626      0.0000042944349708224      0.000000345481043395954      0      0
0.0000042944349708224      0.00000435388388329698      0.000000368605974713638      0      0
0.00000435388388329698      0.00000441415576159092      0.000000376256353657997      0      0
0.00000441415576159092      0.0000044752619982211      0.000000385872146568073      0      0
0.0000044752619982211      0.00000453721414341383      0.000000286202203107538      0      0
0.00000453721414341383      0.00000460002390728798      0.000000409144301048316      0      0
0.00000460002390728798      0.0000046637031620685      0.000000419948034327752      0      0
0.0000046637031620685      0.00000472826394433043      0.000000286114059627142      0      0
0.00000472826394433043      0.00000479371845727405      0.000000297247937834608      0      0
0.00000479371845727405      0.00000486007907303155      0.000000454481964979014      0      0
0.00000486007907303155      0.00000492735833500554      0.000000372450832556868      0      0
0.00000492735833500554      0.00000499556896024003      0.000000368180031398773      0      0
0.00000499556896024003      0.00000506472384182418      0.000000454291433089860      0      0
0.00000506472384182418      0.00000513483605132934      0.000000494692686623532      0      0
0.00000513483605132934      0.00000520591884127979      0.000000368034428913424      0      0
0.00000520591884127979      0.00000527798564765776      0.000000378594856337344      0      0
0.00000527798564765776      0.00000535105009244307      0.000000477778977537834      0      0
0.00000535105009244307      0.00000542512598618791      0.000000481241769004765      0      0
0.00000542512598618791      0.00000550022733062734      0.000000372225934866630      0      0
0.00000550022733062734      0.00000557636832132587      0.000000589253450026404      0      0
0.00000557636832132587      0.00000565356335036064      0.000000602398683762174      0      0
0.00000565356335036064      0.00000573182700904185      0.000000497682583496658      0      0
0.00000573182700904185      0.00000581117409067079      0.000000614481761594211      0      0
0.00000581117409067079      0.000005891619593336      0.000000423772830059505      0      0
0.000005891619593336      0.00000597317872274825      0.000000435214368702571      0      0
0.00000597317872274825      0.00000605586689511467      0.000000645381181477468      0      0
0.00000605586689511467      0.0000061396997400527      0.000000466913025591544      0      0
0.0000061396997400527      0.00000622469310354442      0.000000602938347632202      0      0
0.00000622469310354442      0.00000631086305093168      0.000000644113667220910      0      0
0.00000631086305093168      0.0000063982258699528      0.000000605678188895643      0      0
0.0000063982258699528      0.00000648679807382125      0.000000539243278148640      0      0
0.00000648679807382125      0.00000657659640434692      0.000000522758593408983      0      0
0.00000657659640434692      0.00000666763783510069      0.000000538121018036274      0      0
0.00000666763783510069      0.00000675993957462272      0.000000573757491835034      0      0
0.00000675993957462272      0.0000068535190696752      0.000000824620223027408      0      0
0.0000068535190696752      0.00000694839400854009      0.000000653405591868933      0      0
0.00000694839400854009      0.00000704458232436258      0.000000874762134047598      0      0
0.00000704458232436258      0.00000714210219854078      0.000000798351069346628      0      0
0.00000714210219854078      0.00000724097206416231      0.000000809693695669300      0      0
0.00000724097206416231      0.00000734121060948854      0.000000744790334026811      0      0
0.00000734121060948854      0.000007442836781487      0.00000101434845099090      0      0
0.000007442836781487      0.00000754586978941272      0.00000105241758247552      0      0
0.00000754586978941272      0.00000765032910843916      0.000000698199784036037      0      0
0.00000765032910843916      0.00000775623448333934      0.000000769470417320503      0      0
0.00000775623448333934      0.00000786360593221801      0.000000787241066970026      0      0
0.00000786360593221801      0.00000797246375029542      0.00000113228224496295      0      0
0.00000797246375029542      0.00000808282851374354      0.00000112520364893413      0      0
0.00000808282851374354      0.00000819472108357529      0.00000109072494185006      0      0
0.00000819472108357529      0.00000830816260958769      0.00000122075971044034      0      0
0.00000830816260958769      0.00000842317453435958      0.00000126328816033061      0      0
0.00000842317453435958      0.00000853977859730466      0.000000942998842506220      0      0
0.00000853977859730466      0.00000865799683878063      0.00000104820368225788      0      0
0.00000865799683878063      0.00000877785160425524      0.00000140167086924003      0      0
0.00000877785160425524      0.00000889936554853005      0.00000127280833601235      0      0
0.00000889936554853005      0.00000902256164002253      0.00000107969221124415      0      0
0.00000902256164002253      0.00000914746316510757      0.00000109672693911057      0      0
0.00000914746316510757      0.00000927409373251906      0.00000140125507267725      0      0
0.00000927409373251906      0.00000940247727781235      0.00000145578379912020      0      0
0.00000940247727781235      0.00000953263806788851      0.00000148713325597628      0      0
0.00000953263806788851      0.00000966460070558129      0.00000137946221313107      0      0
0.00000966460070558129      0.00000979839013430744      0.00000172713564345982      0      0
0.00000979839013430744      0.00000993403164278155      0.00000118747617956572      0      0
0.00000993403164278155      0.000010071550869796      0.00000121924606518905      0      0
0.000010071550869796      0.0000102109738090674      0.00000187296277302940      0      0
0.0000102109738090674      0.0000103523268141496      0.00000187596781694997      0      0
0.0000103523268141496      0.000010495636603415      0.00000152742437826127      0      0
0.000010495636603415      0.0000106409302651053      0.00000170108899113760      0      0
0.0000106409302651053      0.000010788235262451      0.00000177919519007638      0      0
0.000010788235262451      0.0000109375794388631      0.00000204513532508761      0      0
0.0000109375794388631      0.0000110889910231955      0.00000155918171082227      0      0
0.0000110889910231955      0.0000112424986350812      0.00000223506354905509      0      0
0.0000112424986350812      0.0000113981312903417      0.00000213314829717372      0      0
0.0000113981312903417      0.0000115559184064716      0.00000236805757991931      0      0
0.0000115559184064716      0.000011715889808199      0.00000174178087974044      0      0
0.000011715889808199      0.0000118780757331232      0.00000248606619762000      0      0
0.0000118780757331232      0.0000120425068374297      0.00000209800060655845      0      0
0.0000120425068374297      0.0000122092142016854      0.00000191460669223960      0      0
0.0000122092142016854      0.0000123782293367127      0.00000205985016853105      0      0
0.0000123782293367127      0.0000125495841895462      0.00000247933024626176      0      0
0.0000125495841895462      0.0000127233111494713      0.00000284410830042541      0      0
0.0000127233111494713      0.0000128994430541458      0.00000261907032990638      0      0
0.0000128994430541458      0.0000130780131958075      0.00000202676509521193      0      0
0.0000130780131958075      0.0000132590553275668      0.00000214370114107120      0      0
0.0000132590553275668      0.0000134426036697863      0.00000268155949843690      0      0
0.0000134426036697863      0.00001362869291655      0.00000297424595336774      0      0
0.00001362869291655      0.00001381735824222      0.00000294413694061556      0      0
0.00001381735824222      0.0000140086353080861      0.00000242874571946703      0      0
0.0000140086353080861      0.0000142025602691059      0.00000272208513941199      0      0
0.0000142025602691059      0.0000143991697807389      0.00000325924704653818      0      0
0.0000143991697807389      0.0000145985010058751      0.00000357065164089123      0      0
0.0000145985010058751      0.0000148005916218595      0.00000346526153530626      0      0
0.0000148005916218595      0.0000150054798276138      0.00000389457822287006      0      0
0.0000150054798276138      0.0000152132043508565      0.00000260087385976093      0      0
0.0000152132043508565      0.0000154238044554237      0.00000355029960789892      0      0
0.0000154238044554237      0.0000156373199486901      0.00000324890063048474      0      0
0.0000156373199486901      0.0000158537911890937      0.00000361934036282864      0      0
0.0000158537911890937      0.0000160732590937644      0.00000290858800424772      0      0
0.0000160732590937644      0.0000162957651462576      0.00000378569173379297      0      0
0.0000162957651462576      0.000016521351404396      0.00000344188614476873      0      0
0.000016521351404396      0.0000167500605082187      0.00000334469415743843      0      0
0.0000167500605082187      0.0000169819356880416      0.00000474819081909319      0      0
0.0000169819356880416      0.0000172170207726282      0.00000479007502440200      0      0
0.0000172170207726282      0.0000174553601974744      0.00000387772569889250      0      0
0.0000174553601974744      0.0000176969990132074      0.00000402027881029387      0      0
0.0000176969990132074      0.0000179419828941014      0.00000517600273731517      0      0
0.0000179419828941014      0.0000181903581467107      0.00000557651211934763      0      0
0.0000181903581467107      0.0000184421717186223      0.00000406684147214187      0      0
0.0000184421717186223      0.0000186974712073306      0.00000571197577120852      0      0
0.0000186974712073306      0.0000189563048692332      0.00000527070096675573      0      0
0.0000189563048692332      0.0000192187216287532      0.00000492551679928188      0      0
0.0000192187216287532      0.0000194847710875863      0.00000415073548388342      0      0
0.0000194847710875863      0.0000197545035340766      0.00000500718681316262      0      0
0.0000197545035340766      0.000020027969952722      0.00000638148338655626      0      0
0.000020027969952722      0.0000203052220338112      0.00000667439053327278      0      0
0.0000203052220338112      0.0000205863121831945      0.00000694354423195754      0      0
0.0000205863121831945      0.0000208712935321888      0.00000656891670507237      0      0
0.0000208712935321888      0.000021160219947621      0.00000596400435998420      0      0
0.000021160219947621      0.0000214531460420097      0.00000503990974059914      0      0
0.0000214531460420097      0.0000217501271838877      0.00000544575168813231      0      0
0.0000217501271838877      0.0000220512195082683      0.00000525188802161876      0      0
0.0000220512195082683      0.0000223564799272551      0.00000768700779547868      0      0
0.0000223564799272551      0.0000226659661408002      0.00000671673207507113      0      0
0.0000226659661408002      0.0000229797366476099      0.00000850557352014315      0      0
0.0000229797366476099      0.0000232978507562027      0.00000640277590065203      0      0
0.0000232978507562027      0.0000236203685961192      0.00000598979875058278      0      0
0.0000236203685961192      0.000023947351129288      0.00000649440949016135      0      0
0.000023947351129288      0.0000242788601615485      0.00000657752189746776      0      0
0.0000242788601615485      0.0000246149583543337      0.00000643633004334274      0      0
0.0000246149583543337      0.0000249557092365137      0.00000718006134941762      0      0
0.0000249557092365137      0.0000253011772164045      0.00000918066355618035      0      0
0.0000253011772164045      0.0000256514275939423      0.0000107370844506715      0      0
0.0000256514275939423      0.0000260065265730261      0.0000102836796590239      0      0
0.0000260065265730261      0.0000263665412740315      0.00000835107286759614      0      0
0.0000263665412740315      0.0000267315397464981      0.00000753185127064233      0      0
0.0000267315397464981      0.0000271015909819919      0.00000875932951633121      0      0
0.0000271015909819919      0.0000274767649271459      0.0000101774216929919      0      0
0.0000274767649271459      0.0000278571324968813      0.0000108530164477435      0      0
0.0000278571324968813      0.0000282427655878122      0.0000105481021698546      0      0
0.0000282427655878122      0.0000286337370918349      0.00000912131962857925      0      0
0.0000286337370918349      0.0000290301209099061      0.00000963346154512259      0      0
0.0000290301209099061      0.0000294319919660113      0.0000139007263547216      0      0
0.0000294319919660113      0.0000298394262213274      0.00000973852737156905      0      0
0.0000298394262213274      0.00003025250068858      0.0000147225556224435      0      0
0.00003025250068858      0.000030671293446601      0.0000124429879922915      0      0
0.000030671293446601      0.0000310958836550867      0.0000109797109099579      0      0
0.0000310958836550867      0.00003152635156956      0.0000122278461702532      0      0
0.00003152635156956      0.000031962778556541      0.0000160600187645367      0      0
0.000031962778556541      0.0000324052471089262      0.0000122367159155924      0      0
0.0000324052471089262      0.0000328538408615817      0.0000172001791119174      0      0
0.0000328538408615817      0.000033308644607151      0.0000162951833160130      0      0
0.000033308644607151      0.0000337697443120835      0.0000176252651585942      0      0
0.0000337697443120835      0.0000342372271328825      0.0000165430997351043      0      0
0.0000342372271328825      0.0000347111814325807      0.0000161443779901643      0      0
0.0000347111814325807      0.0000351916967974413      0.0000129366929226065      0      0
0.0000351916967974413      0.0000356788640538924      0.0000142862733611199      0      0
0.0000356788640538924      0.0000361727752856944      0.0000205979113371863      0      0
0.0000361727752856944      0.0000366735238513458      0.0000145859673770593      0      0
0.0000366735238513458      0.0000371812044017293      0.0000141087956082804      0      0
0.0000371812044017293      0.0000376959128980032      0.0000189240629481527      0      0
0.0000376959128980032      0.0000382177466297395      0.0000180327143080949      0      0
0.0000382177466297395      0.0000387468042333134      0.0000217339081053150      0      0
0.0000387468042333134      0.0000392831857105477      0.0000172927555261000      0      0
0.0000392831857105477      0.0000398269924476147      0.0000241807582876380      0      0
0.0000398269924476147      0.0000403783272342003      0.0000227458808072809      0      0
0.0000403783272342003      0.0000409372942829333      0.0000258752596067726      0      0
0.0000409372942829333      0.0000415039992490831      0.0000203100064219896      0      0
0.0000415039992490831      0.000042078549250531      0.0000207848013336224      0      0
0.000042078549250531      0.0000426610528880173      0.0000279520127998079      0      0
0.0000426610528880173      0.0000432516202656688      0.0000267608625953127      0      0
0.0000432516202656688      0.0000438503630118107      0.0000296947859033998      0      0
0.0000438503630118107      0.0000444573943000663      0.0000210460465811458      0      0
0.0000444573943000663      0.0000450728288707489      0.0000218237603579362      0      0
0.0000450728288707489      0.0000456967830525504      0.0000319129029261628      0      0
0.0000456967830525504      0.0000463293747845289      0.0000323108702939516      0      0
0.0000463293747845289      0.0000469707236384016      0.0000292794964100507      0      0
0.0000469707236384016      0.0000476209508411464      0.0000347082094144723      0      0
0.0000476209508411464      0.0000482801792979158      0.0000316155627127586      0      0
0.0000482801792979158      0.0000489485336152684      0.0000353029468800653      0      0
0.0000489485336152684      0.0000496261401247217      0.0000373345387693993      0      0
0.0000496261401247217      0.0000503131269066316      0.0000292927934810590      0      0
0.0000503131269066316      0.0000510096238144011      0.0000351648741234508      0      0
0.0000510096238144011      0.000051715762499026      0.0000276304033068923      0      0
0.000051715762499026      0.000052431676433979      0.0000269618621156300      0      0
0.000052431676433979      0.0000531575009404385      0.0000403977642200428      0      0
0.0000531575009404385      0.0000538933732128671      0.0000357676503505606      0      0
0.0000538933732128671      0.0000546394323449439      0.0000443365304425538      0      0
0.0000546394323449439      0.0000553958193558558      0.0000446960492019956      0      0
0.0000553958193558558      0.0000561626772169526      0.0000433092750487463      0      0
0.0000561626772169526      0.0000569401508787716      0.0000478958923520416      0      0
0.0000569401508787716      0.0000577283872984359      0.0000477112201072027      0      0
0.0000577283872984359      0.0000585275354674316      0.0000445086041210752      0      0
0.0000585275354674316      0.0000593377464397706      0.0000499553647406370      0      0
0.0000593377464397706      0.0000601591733605423      0.0000374613667945994      0      0
0.0000601591733605423      0.0000609919714948611      0.0000407321791853192      0      0
0.0000609919714948611      0.0000618362982572143      0.0000464214346009362      0      0
0.0000618362982572143      0.0000626923132412161      0.0000378147898166585      0      0
0.0000626923132412161      0.0000635601782497746      0.0000494294817203628      0      0
0.0000635601782497746      0.0000644400573256746      0.0000448832199621479      0      0
0.0000644400573256746      0.0000653321167825856      0.0000449455051456450      0      0
0.0000653321167825856      0.0000662365252364977      0.0000568343530148803      0      0
0.0000662365252364977      0.0000671534536375933      0.0000450736227881932      0      0
0.0000671534536375933      0.0000680830753025601      0.0000594051323849086      0      0
0.0000680830753025601      0.0000690255659473509      0.0000514737615253441      0      0
0.0000690255659473509      0.0000699811037203975      0.0000572131200619502      0      0
0.0000699811037203975      0.0000709498692362838      0.0000508223959722695      0      0
0.0000709498692362838      0.0000719320456098856      0.0000610701960143730      0      0
0.0000719320456098856      0.0000729278184909828      0.0000595064426190146      0      0
0.0000729278184909828      0.0000739373760993502      0.0000634069323571601      0      0
0.0000739373760993502      0.0000749609092603353      0.0000536199746527075      0      0
0.0000749609092603353      0.0000759986114409274      0.0000545763695860118      0      0
0.0000759986114409274      0.0000770506787863264      0.0000857686236505391      0      0
0.0000770506787863264      0.0000781173101570184      0.0000717701783479364      0      0
0.0000781173101570184      0.0000791987071663636      0.0000824264527796480      0      0
0.0000791987071663636      0.0000802950742187053      0.0000798157601292300      0      0
0.0000802950742187053      0.000081406618548006      0.0000953918711441545      0      0
0.000081406618548006      0.0000825335502570186      0.0000977207671812912      0      0
0.0000825335502570186      0.0000836760823569998      0.0000685521142866413      0      0
0.0000836760823569998      0.0000848344308079731      0.000101039665875868      0      0
0.0000848344308079731      0.0000860088145595493      0.000104386350456157      0      0
0.0000860088145595493      0.0000871994555923124      0.0000786008997653191      0      0
0.0000871994555923124      0.0000884065789597775      0.000110563894629688      0      0
0.0000884065789597775      0.0000896304128309307      0.000104190737081351      0      0
0.0000896304128309307      0.0000908711885333572      0.000117468094743932      0      0
0.0000908711885333572      0.0000921291405969664      0.0000803561344535219      0      0
0.0000921291405969664      0.0000934045067983223      0.000115412347740471      0      0
0.0000934045067983223      0.0000946975282055884      0.000117860851149992      0      0
0.0000946975282055884      0.0000960084492240934      0.0000859145634296550      0      0
0.0000960084492240934      0.0000973375176425286      0.000133850347092179      0      0
0.0000973375176425286      0.000098684984679785      0.000123058757493536      0      0
0.000098684984679785      0.000100051105032438      0.000135123988938945      0      0
0.000100051105032438      0.000101436136922889      0.000127544649121625      0      0
0.000101436136922889      0.000102840342148178      0.000132714530632998      0      0
0.000102840342148178      0.000104263986129461      0.000109979680454824      0      0
0.000104263986129461      0.000105707337962187      0.000127812480140155      0      0
0.000105707337962187      0.00010717067046696      0.000158856417335929      0      0
0.00010717067046696      0.000108654260241103      0.000117976270110417      0      0
0.000108654260241103      0.000110158387710945      0.000110752933696617      0      0
0.000110158387710945      0.000111683337184825      0.000111517024305536      0      0
0.000111683337184825      0.000113229396906833      0.000153870384233155      0      0
0.000113229396906833      0.00011479685911129      0.000147973568269356      0      0
0.00011479685911129      0.000116386020077991      0.000187640905938177      0      0
0.000116386020077991      0.000117997180188201      0.000191877134901153      0      0
0.000117997180188201      0.00011963064398144      0.000187451564778529      0      0
0.00011963064398144      0.00012128672021304      0.000130690295248504      0      0
0.00012128672021304      0.00012296572191251      0.000198787219376783      0      0
0.00012296572191251      0.000124667966442703      0.000211487220026063      0      0
0.000124667966442703      0.000126393775559803      0.000218327177390421      0      0
0.000126393775559803      0.000128143475474143      0.000204512511466725      0      0
0.000128143475474143      0.000129917396911867      0.000159642208451143      0      0
0.000129917396911867      0.000131715875177439      0.000203157464413295      0      0
0.000131715875177439      0.000133539250217029      0.000241262581090484      0      0
0.000133539250217029      0.00013538786668276      0.000246268090128835      0      0
0.00013538786668276      0.000137262073997862      0.000207587420252397      0      0
0.000137262073997862      0.000139162226422714      0.000197640111277803      0      0
0.000139162226422714      0.00014108868312181      0.000226425478295824      0      0
0.00014108868312181      0.000143041808231644      0.000277177405726903      0      0
0.000143041808231644      0.000145021970929542      0.000283240855291424      0      0
0.000145021970929542      0.00014702954550344      0.000286687119123059      0      0
0.00014702954550344      0.000149064911422635      0.000209698029717750      0      0
0.000149064911422635      0.00015112845340951      0.000288559142948308      0      0
0.00015112845340951      0.000153220561512254      0.000201533172266439      0      0
0.000153220561512254      0.000155341631178586      0.000251875037207246      0      0
0.000155341631178586      0.000157492063330508      0.000266874493735604      0      0
0.000157492063330508      0.000159672264440082      0.000226214902690124      0      0
0.000159672264440082      0.00016188264660626      0.000285531180049331      0      0
0.00016188264660626      0.000164123627632783      0.000323697527987028      0      0
0.000164123627632783      0.00016639563110715      0.000334235107722360      0      0
0.00016639563110715      0.000168699086480686      0.000254571554712024      0      0
0.000168699086480686      0.000171034429149716      0.000248072765436523      0      0
0.000171034429149716      0.00017340210053786      0.000271404149871484      0      0
0.00017340210053786      0.000175802548179476      0.000377646020674949      0      0
0.000175802548179476      0.000178236225804249      0.000371877424197437      0      0
0.000178236225804249      0.000180703593422953      0.000352363686077621      0      0
0.000180703593422953      0.000183205117414405      0.000302224929240971      0      0
0.000183205117414405      0.000185741270613619      0.000405018957030561      0      0
0.000185741270613619      0.000188312532401177      0.000439018456905956      0      0
0.000188312532401177      0.000190919388793845      0.000412318579885745      0      0
0.000190919388793845      0.000193562332536437      0.000317473606930591      0      0
0.000193562332536437      0.000196241863194957      0.000450984411079939      0      0
0.000196241863194957      0.000198958487251018      0.000414104860494488      0      0
0.000198958487251018      0.000201712718197586      0.000517469997765704      0      0
0.000201712718197586      0.000204505076636033      0.000389535705419400      0      0
0.000204505076636033      0.000207336090374545      0.000354140990294299      0      0
0.000207336090374545      0.000210206294527884      0.000363142232993471      0      0
0.000210206294527884      0.000213116231618538      0.000407534770789324      0      0
0.000213116231618538      0.000216066451679264      0.000571502795483157      0      0
0.000216066451679264      0.000219057512357059      0.000548987187578134      0      0
0.000219057512357059      0.000222089979018563      0.000487428717959828      0      0
0.000222089979018563      0.000225164424856924      0.000529404813735098      0      0
0.000225164424856924      0.000228281431000144      0.000676298906403798      0      0
0.000228281431000144      0.00023144158662092      0.000619130306530934      0      0
0.00023144158662092      0.000234645489048012      0.000581084853157806      0      0
0.000234645489048012      0.000237893743879147      0.000631083473918509      0      0
0.000237893743879147      0.000241186965095492      0.000739840958690955      0      0
0.000241186965095492      0.000244525775177701      0.000700348493544018      0      0
0.000244525775177701      0.000247910805223583      0.000500793978033653      0      0
0.000247910805223583      0.000251342695067386      0.000814823303938028      0      0
0.000251342695067386      0.000254822093400743      0.000545156868781767      0      0
0.000254822093400743      0.00025834965789528      0.000711818882499757      0      0
0.00025834965789528      0.000261926055326934      0.000881394168318776      0      0
0.000261926055326934      0.000265551961701985      0.000877071056860640      0      0
0.000265551961701985      0.00026922806238483      0.000879647108478648      0      0
0.00026922806238483      0.000272955052227537      0.000941059457107214      0      0
0.000272955052227537      0.000276733635701177      0.000961406763971271      0      0
0.000276733635701177      0.000280564527028988      0.000733286097958416      0      0
0.000280564527028988      0.000284448450321376      0.000773373601792793      0      0
0.000284448450321376      0.000288386139712781      0.00102253640523228      0      0
0.000288386139712781      0.000292378339500449      0.000763840814609746      0      0
0.000292378339500449      0.000296425804285111      0.000927695259189468      0      0
0.000296425804285111      0.000300529299113624      0.00114690559574624      0      0
0.000300529299113624      0.000304689599623573      0.000966497131568064      0      0
0.000304689599623573      0.000308907492189884      0.000810177135455419      0      0
0.000308907492189884      0.000313183774073464      0.000786002136326076      0      0
0.000313183774073464      0.000317519253571897      0.000843465375996630      0      0
0.000317519253571897      0.000321914750172228      0.00104498210307830      0      0
0.000321914750172228      0.000326371094705861      0.00133133241021158      0      0
0.000326371094705861      0.000330889129505603      0.00123593385799256      0      0
0.000330889129505603      0.000335469708564879      0.000884158743750067      0      0
0.000335469708564879      0.000340113697699154      0.00147343204852826      0      0
0.000340113697699154      0.000344821974709588      0.000907428930201162      0      0
0.000344821974709588      0.000349595429548956      0.00152454170616670      0      0
0.000349595429548956      0.000354434964489868      0.00129729646946727      0      0
0.000354434964489868      0.000359341494295315      0.000986295229409411      0      0
0.000359341494295315      0.000364315946391572      0.00133871030949426      0      0
0.000364315946391572      0.000369359261043507      0.00161952304208530      0      0
0.000369359261043507      0.000374472391532301      0.00173756019548464      0      0
0.000374472391532301      0.00037965630433564      0.00177105263829027      0      0
0.00037965630433564      0.000384911979310397      0.00168697045531401      0      0
0.000384911979310397      0.000390240409877844      0.00137819366752063      0      0
0.000390240409877844      0.000395642603211426      0.00119621955405161      0      0
0.000395642603211426      0.000401119580427133      0.00186897056360866      0      0
0.000401119580427133      0.000406672376776519      0.00190951157879038      0      0
0.000406672376776519      0.000412302041842373      0.00134054393902809      0      0
0.000412302041842373      0.000418009639737117      0.00220888510823048      0      0
0.000418009639737117      0.000423796249303941      0.00141813124098940      0      0
0.000423796249303941      0.000429662964320725      0.00212013511424185      0      0
0.000429662964320725      0.000435610893706785      0.00221467976958447      0      0
0.000435610893706785      0.000441641161732474      0.00146212823674962      0      0
0.000441641161732474      0.000447754908231697      0.00185520563043564      0      0
0.000447754908231697      0.000453953288817359      0.00245348757633658      0      0
0.000453953288817359      0.000460237475099795      0.00270425193356630      0      0
0.000460237475099795      0.000466608654908228      0.00278805109981110      0      0
0.000466608654908228      0.000473068032515292      0.00286734134341975      0      0
0.000473068032515292      0.000479616828864662      0.00294883113232472      0      0
0.000479616828864662      0.000486256281801832      0.00286289082821735      0      0
0.000486256281801832      0.000492987646308097      0.00235046178722378      0      0
0.000492987646308097      0.000499812194737762      0.00179748476975760      0      0
0.000499812194737762      0.000506731217058643      0.00276601064555055      0      0
0.000506731217058643      0.0005137460210959      0.00332953138146868      0      0
0.0005137460210959      0.000520857932779231      0.00199385572841723      0      0
0.000520857932779231      0.000528068296393506      0.00339015120153170      0      0
0.000528068296393506      0.000535378474832857      0.00259464938731934      0      0
0.000535378474832857      0.000542789849858294      0.00350173322202163      0      0
0.000542789849858294      0.000550303822358882      0.00238066234828633      0      0
0.000550303822358882      0.000557921812616533      0.00405797718449820      0      0
0.000557921812616533      0.000565645260574473      0.00281407554075613      0      0
0.000565645260574473      0.00057347562610941      0.00280029103480532      0      0
0.00057347562610941      0.000581414389307485      0.00427516145910718      0      0
0.000581414389307485      0.000589463050744029      0.00436771901874537      0      0
0.000589463050744029      0.000597623131767208      0.00356657114145522      0      0
0.000597623131767208      0.000605896174785581      0.00283947616796083      0      0
0.000605896174785581      0.000614283743559644      0.00263738501377636      0      0
0.000614283743559644      0.000622787423497414      0.00272303458354536      0      0
0.000622787423497414      0.000631408821954096      0.00279125400907967      0      0
0.000631408821954096      0.000640149568535908      0.00285231611742619      0      0
0.000640149568535908      0.000649011315408104      0.00327202305847029      0      0
0.000649011315408104      0.000657995737607266      0.00437374303952174      0      0
0.000657995737607266      0.000667104533357915      0.00568144312094177      0      0
0.000667104533357915      0.00067633942439351      0.00598528782321567      0      0
0.00067633942439351      0.000685702156281888      0.00431518823346501      0      0
0.000685702156281888      0.000695194498755206      0.00374655801390266      0      0
0.000695194498755206      0.000704818246044455      0.00655007028527368      0      0
0.000704818246044455      0.000714575217218609      0.00534074156663263      0      0
0.000714575217218609      0.000724467256528451      0.00456371663850460      0      0
0.000724467256528451      0.000734496233755185      0.00722987844281644      0      0
0.000734496233755185      0.000744664044563847      0.00382486368367746      0      0
0.000744664044563847      0.000754972610861632      0.00782732870417250      0      0
0.000754972610861632      0.000765423881161163      0.00411726392802466      0      0
0.000765423881161163      0.0007760198309488      0.00797592821661342      0      0
0.0007760198309488      0.000786762463058045      0.00611905975432648      0      0
0.000786762463058045      0.00079765380804811      0.00585981541221004      0      0
0.00079765380804811      0.000808695924587738      0.00915053089918019      0      0
0.000808695924587738      0.000819890899844323      0.00630898981951727      0      0
0.000819890899844323      0.00083124084987843      0.00535286116989550      0      0
0.00083124084987843      0.000842747920043766      0.00918730730419219      0      0
0.000842747920043766      0.000854414285392693      0.0102216730924733      0      0
0.000854414285392693      0.000866242151087355      0.00838509929271381      0      0
0.000866242151087355      0.000878233752816494      0.00591230102472680      0      0
0.000878233752816494      0.000890391357218039      0.00540279911768885      0      0
0.000890391357218039      0.000902717262307538      0.00683921163841627      0      0
0.000902717262307538      0.000915213797912533      0.00843056478055375      0      0
0.000915213797912533      0.000927883326112938      0.00954728003174793      0      0
0.000927883326112938      0.000940728241687513      0.0101187809195931      0      0
0.000940728241687513      0.000953750972566528      0.0101233049769449      0      0
0.000953750972566528      0.000966953980290686      0.00946722413218286      0      0
0.000966953980290686      0.000980339760476396      0.00811121191464654      0      0
0.000980339760476396      0.000993910843287497      0.00671960997778535      0      0
0.000993910843287497      0.0010076697939135      0.00772410384578554      0      0
0.0010076697939135      0.00102161921305448      0.0117637266631294      0      0
0.00102161921305448      0.0010357617374126      0.0157036920573927      0      0
0.0010357617374126      0.00105010004019057      0.0161093231189522      0      0
0.00105010004019057      0.00106463683159689      0.0111541863137590      0      0
0.00106463683159689      0.00107937485935813      0.00851479735360350      0      0
0.00107937485935813      0.00109431690923832      0.0166837711487433      0      0
0.00109431690923832      0.00110946580556549      0.0178555259764820      0      0
0.00110946580556549      0.00112482441176555      0.00891219372597178      0      0
0.00112482441176555      0.00114039563090349      0.0169747835349503      0      0
0.00114039563090349      0.00115618240623217      0.0193071838424635      0      0
0.00115618240623217      0.00117218772174859      0.00941587751842666      0      0
0.00117218772174859      0.00118841460275796      0.0223248416954017      0      0
0.00118841460275796      0.00120486611644553      0.0129238645649154      0      0
0.00120486611644553      0.00122154537245635      0.0210881052943648      0      0
0.00122154537245635      0.00123845552348304      0.0174023672102138      0      0
0.00123845552348304      0.00125559976586171      0.0211068195834266      0      0
0.00125559976586171      0.00127298134017614      0.0183879003303223      0      0
0.00127298134017614      0.00129060353187029      0.0243781678800805      0      0
0.00129060353187029      0.00130846967186935      0.0151330737591604      0      0
0.00130846967186935      0.00132658313720929      0.0293816670665393      0      0
0.00132658313720929      0.00134494735167523      0.0127654117725133      0      0
0.00134494735167523      0.00136356578644858      0.0287656690893614      0      0
0.00136356578644858      0.00138244196076317      0.0268222052155412      0      0
0.00138244196076317      0.00140157944257044      0.0148973703382906      0      0
0.00140157944257044      0.00142098184921384      0.0338093889963223      0      0
0.00142098184921384      0.00144065284811262      0.0297619075250667      0      0
0.00144065284811262      0.00146059615745496      0.0146289339503411      0      0
0.00146059615745496      0.00148081554690089      0.0323268404977389      0      0
0.00148081554690089      0.00150131483829471      0.0399892132072388      0      0
0.00150131483829471      0.00152209790638749      0.0279871149091848      0      0
0.00152209790638749      0.00154316867956938      0.0167186562694783      0      0
0.00154316867956938      0.00156453114061223      0.0327925456007471      0      0
0.00156453114061223      0.00158618932742236      0.0455716550001734      0      0
0.00158618932742236      0.00160814733380381      0.0458495288588707      0      0
0.00160814733380381      0.00163040931023216      0.0358599467605999      0      0
0.00163040931023216      0.00165297946463904      0.0228934426100719      0      0
0.00165297946463904      0.00167586206320748      0.0209632580199348      0      0
0.00167586206320748      0.00169906143117836      0.0321979982894653      0      0
0.00169906143117836      0.00172258195366789      0.0443308838079356      0      0
0.00172258195366789      0.00174642807649655      0.0536024775248207      0      0
0.00174642807649655      0.00177060430702936      0.0598111846738576      0      0
0.00177060430702936      0.00179511521502795      0.0637039892688223      0      0
0.00179511521502795      0.00181996543351421      0.0662343865113540      0      0
0.00181996543351421      0.00184515965964614      0.0682584541396604      0      0
0.00184515965964614      0.00187070265560561      0.0704023108722053      0      0
0.00187070265560561      0.00189659924949857      0.0730038462569225      0      0
0.00189659924949857      0.00192285433626758      0.0760728951530159      0      0
0.00192285433626758      0.00194947287861711      0.0792413603326392      0      0
0.00194947287861711      0.00197645990795156      0.0817046235636244      0      0
0.00197645990795156      0.00200382052532629      0.0821901704871109      0      0
0.00200382052532629      0.00203155990241182      0.0790317340166547      0      0
0.00203155990241182      0.00205968328247135      0.0704983846759348      0      0
0.00205968328247135      0.00208819598135186      0.0557695971591562      0      0
0.00208819598135186      0.00211710338848892      0.0385007505070702      0      0
0.00211710338848892      0.00214641096792534      0.0383648359652029      0      0
0.00214641096792534      0.00217612425934403      0.0649292280279386      0      0
0.00217612425934403      0.00220624887911509      0.0953952461457777      0      0
0.00220624887911509      0.00223679052135739      0.113522722611806      0      0
0.00223679052135739      0.00226775495901488      0.107889451455746      0      0
0.00226775495901488      0.00229914804494778      0.0748186537930014      0      0
0.00229914804494778      0.00233097571303889      0.0425433755073400      0      0
0.00233097571303889      0.00236324397931521      0.0860079680122344      0      0
0.00236324397931521      0.00239595894308506      0.132005883554779      0      0
0.00239595894308506      0.00242912678809096      0.130954720648099      0      0
0.00242912678809096      0.00246275378367852      0.0755033373668832      0      0
0.00246275378367852      0.00249684628598141      0.0683530415770269      0      0
0.00249684628598141      0.00253141073912281      0.144023147475230      0      0
0.00253141073912281      0.0025664536764335      0.154204244811392      0      0
0.0025664536764335      0.00260198172168671      0.0779999688791588      0      0
0.00260198172168671      0.00263800159035023      0.103130533320690      0      0
0.00263800159035023      0.00267452009085567      0.182122381756646      0      0
0.00267452009085567      0.00271154412588544      0.136112985391781      0      0
0.00271154412588544      0.00274908069367747      0.0771946982483631      0      0
0.00274908069367747      0.00278713688934801      0.194871307367931      0      0
0.00278713688934801      0.00282571990623272      0.167602173662972      0      0
0.00282571990623272      0.00286483703724639      0.0818006014264751      0      0
0.00286483703724639      0.00290449567626138      0.220772269459027      0      0
0.00290449567626138      0.00294470331950526      0.168076354619443      0      0
0.00294470331950526      0.0029854675669777      0.122914082893547      0      0
0.0029854675669777      0.00302679612388701      0.255600655850254      0      0
0.00302679612388701      0.0030686968021066      0.119950610839386      0      0
0.0030686968021066      0.00311117752165154      0.219524908140604      0      0
0.00311117752165154      0.0031542463121756      0.246193705205135      0      0
0.0031542463121756      0.00319791131448903      0.120452934713474      0      0
0.00319791131448903      0.00324218078209728      0.307886168959988      0      0
0.00324218078209728      0.0032870630827611      0.121834694960835      0      0
0.0032870630827611      0.00333256670007821      0.302513601754699      0      0
0.00333256670007821      0.00337870023508683      0.222378816700537      0      0
0.00337870023508683      0.00342547240789146      0.260454182195899      0      0
0.00342547240789146      0.00347289205931113      0.308729533575364      0      0
0.00347289205931113      0.00352096815255051      0.213081930253908      0      0
0.00352096815255051      0.00356970977489406      0.370486208279755      0      0
0.00356970977489406      0.00361912613942378      0.181627490260333      0      0
0.00361912613942378      0.0036692265867606      0.415605910562779      0      0
0.0036692265867606      0.00372002058682995      0.173538468562934      0      0
0.00372002058682995      0.00377151774065175      0.451911148201415      0      0
0.00377151774065175      0.00382372778215516      0.188389988426244      0      0
0.00382372778215516      0.00387666058001854      0.481157751382567      0      0
0.00387666058001854      0.00393032613953476      0.231954574891140      0      0
0.00393032613953476      0.0039847346045024      0.495876386730326      0      0
0.0039847346045024      0.00403989625914312      0.316349885738645      0      0
0.00403989625914312      0.00409582153004557      0.477972380483248      0      0
0.00409582153004557      0.00415252098813623      0.443172710377632      0      0
0.00415252098813623      0.00421000535067748      0.402523088109956      0      0
0.00421000535067748      0.0042682854832934      0.589475293402052      0      0
0.0042682854832934      0.00432737240202355      0.264851818931986      0      0
0.00432737240202355      0.00438727727540519      0.700573265956299      0      0
0.00438727727540519      0.00444801142658443      0.252590341541772      0      0
0.00444801142658443      0.00450958633545639      0.693295114093520      0      0
0.00450958633545639      0.00457201364083525      0.537280157780401      0      0
0.00457201364083525      0.00463530514265407      0.493484079360146      0      0
0.00463530514265407      0.00469947280419532      0.816503847013731      0      0
0.00469947280419532      0.00476452875435209      0.265348742904620      0      0
0.00476452875435209      0.0048304852899207      0.853454376264041      0      0
0.0048304852899207      0.00489735487792503      0.669200695676203      0      0
0.00489735487792503      0.00496515015797302      0.512457926328519      0      0
0.00496515015797302      0.00503388394464577      1.01884903280184      0      0
0.00503388394464577      0.00510356922991978      0.454267241596116      0      0
0.00510356922991978      0.00517421918562266      0.836980709436882      0      0
0.00517421918562266      0.00524584716592283      1.06709639088845      0      0
0.00524584716592283      0.00531846670985373      0.359816255989830      0      0
0.00531846670985373      0.00539209154387294      1.07862188956908      0      0
0.00539209154387294      0.00546673558445676      1.10507387389259      0      0
0.00546673558445676      0.00554241294073067      0.400369818909372      0      0
0.00554241294073067      0.00561913791713623      1.25507861241251      0      0
0.00561913791713623      0.00569692501613484      1.21113017653439      0      0
0.00569692501613484      0.00577578894094906      0.445316980283857      0      0
0.00577578894094906      0.00585574459834172      1.37371045073418      0      0
0.00585574459834172      0.00593680710143364      1.42446221399815      0      0
0.00593680710143364      0.00601899177256026      0.505506410570959      0      0
0.00601899177256026      0.00610231414616781      1.38857247590900      0      0
0.00610231414616781      0.0061867899717497      1.72907315407370      0      0
0.0061867899717497      0.0062724352168234      0.799761262298606      0      0
0.0062724352168234      0.00635926606994866      1.19362110328389      0      0
0.00635926606994866      0.00644729894378739      2.00972702854573      0      0
0.00644729894378739      0.00653655047820597      1.43050531480359      0      0
0.00653655047820597      0.00662703754342055      0.748968124483367      0      0
0.00662703754342055      0.00671877724318579      2.01026340335107      0      0
0.00671877724318579      0.00681178691802782      2.18373657356491      0      0
0.00681178691802782      0.00690608414852187      1.02562180210472      0      0
0.00690608414852187      0.00700168675861542      1.41414781862693      0      0
0.00700168675861542      0.00709861281899715      2.56681181456213      0      0
0.00709861281899715      0.00719688065051277      2.25941382445865      0      0
0.00719688065051277      0.00729650882762788      0.896368710619590      0      0
0.00729650882762788      0.00739751618193895      1.93857858122918      0      0
0.00739751618193895      0.00749992180573285      3.02739455781463      0      0
0.00749992180573285      0.00760374505559565      2.53028265693945      0      0
0.00760374505559565      0.00770900555607137      1.02420881363458      0      0
0.00770900555607137      0.00781572320337137      2.18173354975020      0      0
0.00781572320337137      0.00792391816913513      3.48516137935307      0      0
0.00792391816913513      0.00803361090424307      3.16027108893578      0      0
0.00803361090424307      0.00814482214268214      1.48978563186279      0      0
0.00814482214268214      0.00825757290546495      1.98528333361511      0      0
0.00825757290546495      0.00837188450460311      3.78965076446458      0      0
0.00837188450460311      0.0084877785471356      4.11190518555421      0      0
0.0084877785471356      0.00860527693921294      2.69796062953308      0      0
0.00860527693921294      0.00872440189023784      1.37941821044796      0      0
0.00872440189023784      0.0088451759170632      3.44288086776859      0      0
0.0088451759170632      0.00896762184824822      4.91311238328765      0      0
0.00896762184824822      0.00909176282837339      4.55479366706328      0      0
0.00909176282837339      0.00921762232241531      2.57509070905088      0      0
0.00921762232241531      0.009345224120182      1.97515207488132      0      0
0.009345224120182      0.00947459234080956      4.46667738855837      0      0
0.00947459234080956      0.00960575143732124      5.95788633609847      0      0
0.00960575143732124      0.0097387262012494      5.49122034077218      0      0
0.0097387262012494      0.00987354176732169      3.29393663519908      0      0
0.00987354176732169      0.0100102236182119      2.10684683457758      0      0
0.0100102236182119      0.0101487975893568      4.84301288854316      0      0
0.0101487975893568      0.0102892898738392      6.98492156129315      0      0
0.0102892898738392      0.0104317270273393      7.18311422455032      0      0
0.0104317270273393      0.0105761359731542      5.31672381573026      0      0
0.0105761359731542      0.0107225440072866      2.57252791189337      0      0
0.0107225440072866      0.0108709788036044      3.92859646137488      0      0
0.0108709788036044      0.0110214684190717      7.17741731137975      0      0
0.0110214684190717      0.0111740412990521      9.00058237957125      0      0
0.0111740412990521      0.0113287262826851      8.61606993937130      0      0
0.0113287262826851      0.0114855526083377      6.13143375291510      0      0
0.0114855526083377      0.0116445499191305      3.07386334613685      0      0
0.0116445499191305      0.0118057482685412      4.84932740897527      0      0
0.0118057482685412      0.0119691781260852      8.67684247034541      0      0
0.0119691781260852      0.0121348703830748      11.1257893568325      0      0
0.0121348703830748      0.0123028563584581      11.2936866058058      0      0
0.0123028563584581      0.0124731678047393      9.08597471542132      0      0
0.0124731678047393      0.0126458369139802      5.32316100282085      0      0
0.0126458369139802      0.0128208963238851      4.06963140020151      0      0
0.0128208963238851      0.0129983791239701      8.25356476171961      0      0
0.0129983791239701      0.0131783188618175      12.4047942728046      0      0
0.0131783188618175      0.0133607495494169      14.6579603103288      0      0
0.0133607495494169      0.0135457056695945      14.3715171096813      0      0
0.0135457056695945      0.0137332221825303      11.5698479358885      0      0
0.0137332221825303      0.0139233345323668      7.12435981779429      0      0
0.0139233345323668      0.0141160786539086      4.92547905539934      0      0
0.0141160786539086      0.0143114909794141      9.38232800869759      0      0
0.0143114909794141      0.0145096084454827      14.7337463750548      0      0
0.0145096084454827      0.0147104685000363      18.4629605094168      0      0
0.0147104685000363      0.0149141091093971      19.6607775900583      0      0
0.0149141091093971      0.0151205687654648      18.0317394536606      0      0
0.0151205687654648      0.0153298864929916      13.8716078276574      0      0
0.0153298864929916      0.0155421018569589      8.44590547485572      0      0
0.0155421018569589      0.015757254970056      6.80179271945902      0      0
0.015757254970056      0.0159753865002618      12.4442271574317      0      0
0.0159753865002618      0.0161965376785319      19.0839362450016      0      0
0.0161965376785319      0.0164207503065923      24.1741371403212      0      0
0.0164207503065923      0.0166480667648403      26.6962386334037      0      0
0.0166480667648403      0.0168785300203555      26.1858169477990      0      0
0.0168785300203555      0.0171121836350213      22.6634400697181      0      0
0.0171121836350213      0.0173490717737588      16.7301336427416      0      0
0.0173490717737588      0.017589239212875      10.2930068778132      0      0
0.017589239212875      0.0178327313485262      9.87082363972797      0      0
0.0178327313485262      0.0180795942052988      17.1968776269390      0      0
0.0180795942052988      0.0183298744449088      25.6127283577649      0      0
0.0183298744449088      0.0185836193750216      32.5779403818687      0      0
0.0185836193750216      0.0188408769581945      36.9734859088212      0      0
0.0188408769581945      0.0191016958209418      38.1822205828314      0      0
0.0191016958209418      0.0193661252629267      35.9891313942273      0      0
0.0193661252629267      0.0196342152662799      30.6029979731778      0      0
0.0196342152662799      0.0199060165050465      22.7996755185049      0      0
0.0199060165050465      0.0201815803547652      14.7721539549327      0      0
0.0201815803547652      0.0204609589021785      13.4534760162635      0      0
0.0204609589021785      0.0207442049550786      21.9293340212749      0      0
0.0207442049550786      0.0210313720522889      32.9452231476196      0      0
0.0210313720522889      0.0213225144737837      43.1428253166225      0      0
0.0213225144737837      0.0216176872509482      51.1019923377552      0      0
0.0216176872509482      0.0219169461769806      55.9626816611484      0      0
0.0219169461769806      0.0222203478174381      57.2108048430383      0      0
0.0222203478174381      0.0225279495209286      54.6558021999651      0      0
0.0225279495209286      0.0228398094299506      48.4530562985098      0      0
0.0228398094299506      0.0231559864918837      39.1903804677597      0      0
0.0231559864918837      0.0234765404701303      28.2660509404753      0      0
0.0234765404701303      0.0238015319554124      19.7213034282608      0      0
0.0238015319554124      0.0241310223772239      22.3329671787424      0      0
0.0241310223772239      0.0244650740154424      34.8051598140900      0      0
0.0244650740154424      0.0248037500121009      49.7355922729689      0      0
0.0248037500121009      0.025147114383323      64.0397339922162      0      0
0.025147114383323      0.0254952320314234      76.2445673076776      0      0
0.0254952320314234      0.025848168757175      85.3850569761498      0      0
0.025848168757175      0.0262059912722472      90.7860208671617      0      0
0.0262059912722472      0.0265687672118152      92.0229833132390      0      0
0.0265687672118152      0.0269365651473444      88.9244984821791      0      0
0.0269365651473444      0.0273094545995519      81.5916730991995      0      0
0.0273094545995519      0.0276875060515468      70.4506158842482      0      0
0.0276875060515468      0.0280707909621536      56.4223265442180      0      0
0.0280707909621536      0.0284593817794181      41.5696084372364      0      0
0.0284593817794181      0.0288533519543027      31.4648345028002      0      0
0.0288533519543027      0.0292527759545692      35.7304648817517      0      0
0.0292527759545692      0.0296577292788545      52.4687184409006      0      0
0.0296577292788545      0.0300682884709421      73.5338643705685      0      0
0.0300682884709421      0.0304845311342295      95.0968886892857      0      0
0.0304845311342295      0.0309065359463971      115.333264506284      0      0
0.0309065359463971      0.0313343826742795      133.057969885771      0      0
0.0313343826742795      0.0317681521889432      147.375754837734      0      0
0.0317681521889432      0.0322079264809726      157.591593985182      0      0
0.0322079264809726      0.0326537886759678      163.190502877182      0      0
0.0326537886759678      0.033105823050257      163.838136913581      0      0
0.033105823050257      0.033564115046826      159.389259015545      0      0
0.033564115046826      0.0340287512914689      149.903722490463      0      0
0.0340287512914689      0.0344998196091616      135.680047088643      0      0
0.0344998196091616      0.0349774090406628      117.339060336601      0      0
0.0349774090406628      0.0354616098593442      96.0609544132076      0      0
0.0354616098593442      0.0359525135882537      74.3294828621264      0      0
0.0359525135882537      0.0364502130174152      58.1389051912212      0      0
0.0364502130174152      0.0369548022213675      58.4658143972571      0      0
0.0369548022213675      0.0374663765769464      78.0952037540771      0      0
0.0374663765769464      0.0379850327813123      107.988456435258      0      0
0.0379850327813123      0.0385108688702281      141.741770087530      0      0
0.0385108688702281      0.0390439842365898      176.364387452116      0      0
0.0390439842365898      0.0395844796492134      210.157784153958      0      0
0.0395844796492134      0.0401324572718825      241.912756421289      0      0
0.0401324572718825      0.0406880206826587      270.653662386347      0      0
0.0406880206826587      0.0412512748934598      295.553305992228      0      0
0.0412512748934598      0.0418223263699098      315.904766819126      0      0
0.0418223263699098      0.0424012830514618      331.113988042171      0      0
0.0424012830514618      0.0429882543718015      340.700393319888      0      0
0.0429882543718015      0.0435833512795317      344.300830046121      0      0
0.0435833512795317      0.0441866862591436      341.675417493018      0      0
0.0441866862591436      0.0447983733522791      332.715769177591      0      0
0.0447983733522791      0.0454185281792862      317.458022966172      0      0
0.0454185281792862      0.0460472679610735      296.106548183317      0      0
0.0460472679610735      0.0466847115412677      269.081960632110      0      0
0.0466847115412677      0.0473309794086762      237.126977423020      0      0
0.0473309794086762      0.047986193720063      201.559245886913      0      0
0.047986193720063      0.0486504783232378      164.920898496417      0      0
0.0486504783232378      0.0493239587804657      132.645758776866      0      0
0.0493239587804657      0.0500067623922011      115.833828338880      0      0
0.0500067623922011      0.0506990182211494      127.034988840971      0      0
0.0506990182211494      0.0514008571166629      164.353112369968      0      0
0.0514008571166629      0.0521124117394733      216.807682732306      0      0
0.0521124117394733      0.0528338165867671      277.006799957335      0      0
0.0528338165867671      0.0535652080176086      341.187348239204      0      0
0.0535652080176086      0.0543067242787134      407.210860091772      0      0
0.0543067242787134      0.0550585055305805      473.620120993317      0      0
0.0550585055305805      0.0558206938739848      539.268735707352      0      0
0.0558206938739848      0.0565934333768373      603.171083164381      0      0
0.0565934333768373      0.0573768701014157      664.438143808811      0      0
0.0573768701014157      0.0581711521319738      722.249175284613      0      0
0.0581711521319738      0.0589764296027321      775.839411040200      0      0
0.0589764296027321      0.0597928547262553      824.495309471705      0      0
0.0597928547262553      0.0606205818222245      867.553476692215      0      0
0.0606205818222245      0.0614597673466051      904.401390170397      0      0
0.0614597673466051      0.0623105699212211      934.478990334114      0      0
0.0623105699212211      0.0631731503637371      957.280683628062      0      0
0.0631731503637371      0.0640476717180559      972.357568150529      0      0
0.0640476717180559      0.064934299285137      979.319870325398      0      0
0.064934299285137      0.065833200654241      977.839732840130      0      0
0.065833200654241      0.0667445457346082      967.654668850960      0      0
0.0667445457346082      0.0676685067875737      948.572251554019      0      0
0.0676685067875737      0.0686052584591283      920.477033128971      0      0
0.0686052584591283      0.0695549778129301      883.341458860859      0      0
0.0695549778129301      0.0705178443637725      837.244030608816      0      0
0.0705178443637725      0.071494040111516      782.401004496045      0      0
0.071494040111516      0.0724837495754901      719.224434732983      0      0
0.0724837495754901      0.07348715982937      648.434293923814      0      0
0.07348715982937      0.0745044605365374      571.288610563656      0      0
0.0745044605365374      0.0755358439859309      490.087752779524      0      0
0.0755358439859309      0.0765815051283916      409.340722071795      0      0
0.0765815051283916      0.0776416416135129      338.407059891249      0      0
0.0776416416135129      0.0787164538269999      295.617153809793      0      0
0.0787164538269999      0.0798061449285455      304.474014759700      0      0
0.0798061449285455      0.0809109208902321      370.289453212606      0      0
0.0809109208902321      0.0820309905354643      476.748612187250      0      0
0.0820309905354643      0.0831665655784396      608.129863949066      0      0
0.0831665655784396      0.0843178606641673      755.731269709486      0      0
0.0843178606641673      0.0854850934090396      915.072879668280      0      0
0.0854850934090396      0.0866684844419658      1083.64553562289      0      0
0.0866684844419658      0.087868257446075      1259.85751469160      0      0
0.087868257446075      0.0890846392009967      1442.56683097961      0      0
0.0890846392009967      0.0903178596257262      1630.86455703826      0      0
0.0903178596257262      0.0915681518220832      1823.96827391307      0      0
0.0915681518220832      0.0928357521187732      2021.16663250461      0      0
0.0928357521187732      0.0941209001160578      2221.78908659011      0      0
0.0941209001160578      0.0954238387310435      2425.18871296325      0      0
0.0954238387310435      0.0967448142435972      2630.73216216097      0      0
0.0967448142435972      0.0980840763428988      2837.79364918262      0      0
0.0980840763428988      0.0994418781746361      3045.75130575482      0      0
0.0994418781746361      0.100818476388855      3253.98494522253      0      0
0.100818476388855      0.10221413118847      3461.87468436732      0      0
0.10221413118847      0.103629106378448      3668.80008660770      0      0
0.103629106378448      0.105063669415674      3874.13961856312      0      0
0.105063669415674      0.106518091459502      4077.27028812739      0      0
0.106518091459502      0.107992647423013      4277.56737895590      0      0
0.107992647423013      0.109487616024976      4474.40422569818      0      0
0.109487616024976      0.111003279842531      4667.15199324576      0      0
0.111003279842531      0.112539925364605      4855.17943570315      0      0
0.112539925364605      0.114097843046059      5037.85261910603      0      0
0.114097843046059      0.115677327362591      5214.53459756459      0      0
0.115677327362591      0.117278676866402      5384.58503641012      0      0
0.117278676866402      0.118902194242619      5547.35977865204      0      0
0.118902194242619      0.120548186366517      5702.21035299032      0      0
0.120548186366517      0.122216964361519      5848.48342302705      0      0
0.122216964361519      0.123908843658004      5985.52017835595      0      0
0.123908843658004      0.125624144052934      6112.65566900168      0      0
0.125624144052934      0.127363189770296      6229.21808532557      0      0
0.127363189770296      0.12912630952239      6334.52798608224      0      0
0.12912630952239      0.130913836571959      6427.89747786873      0      0
0.130913836571959      0.132726108795187      6508.62934981588      0      0
0.132726108795187      0.134563468745557      6576.01616810031      0      0
0.134563468745557      0.136426263718606      6629.33933578948      0      0
0.136426263718606      0.138314845817565      6667.86812478022      0      0
0.138314845817565      0.140229572019921      6690.85868830612      0      0
0.140229572019921      0.142170804244882      6697.55306488599      0      0
0.142170804244882      0.144138909421796      6687.17818798357      0      0
0.144138909421796      0.146134259559502      6658.94492052276      0      0
0.146134259559502      0.148157231816648      6612.04714048449      0      0
0.148157231816648      0.150208208572982      6545.66091423925      0      0
0.150208208572982      0.152287577501628      6458.94380986037      0      0
0.152287577501628      0.154395731642364      6351.03442637226      0      0
0.154395731642364      0.156533069475914      6221.05225164111      0      0
0.156533069475914      0.158699994999266      6068.09801982596      0      0
0.158699994999266      0.16089691780204      5891.25483376006      0      0
0.16089691780204      0.163124253143903      5689.59047511388      0      0
0.163124253143903      0.165382422033063      5462.16159594675      0      0
0.165382422033063      0.16767185130585      5208.02096725831      0      0
0.16767185130585      0.16999297370739      4926.22985302745      0      0
0.16999297370739      0.172346227973408      4615.87930969624      0      0
0.172346227973408      0.174732058913154      4276.12775230633      0      0
0.174732058913154      0.177150917493482      3906.26983921333      0      0
0.177150917493482      0.179603260924088      3505.86981834681      0      0
0.179603260924088      0.182089552743936      3075.03894015837      0      0
0.182089552743936      0.184610262908873      2615.06990813340      0      0
0.184610262908873      0.187165867880458      2130.08099390661      0      0
0.187165867880458      0.189756850716024      1632.03959703356      0      0
0.189756850716024      0.192383701159985      1159.48175854993      0      0
0.192383701159985      0.195046915736409      850.480950120273      0      0
0.195046915736409      0.197746997842864      980.887765920172      0      0
0.197746997842864      0.200484457845576      1497.58571867852      0      0
0.200484457845576      0.203259813175894      2183.82378760897      0      0
0.203259813175894      0.206073588428097      2961.27136517277      0      0
0.206073588428097      0.208926315458549      3807.53420955476      0      0
0.208926315458549      0.211818533486235      4715.61133689559      0      0
0.211818533486235      0.214750789194674      5683.58281795312      0      0
0.214750789194674      0.217723636835266      6711.57463150206      0      0
0.217723636835266      0.220737638332042      7800.68544977208      0      0
0.220737638332042      0.22379336338789      8952.54826918762      0      0
0.22379336338789      0.226891389592229      10169.1309197790      0      0
0.226891389592229      0.230032302530194      11452.6377764666      0      0
0.230032302530194      0.233216695893316      12805.4585848307      0      0
0.233216695893316      0.236445171591743      14230.1409705374      0      0
0.236445171591743      0.239718339868012      15729.3756423580      0      0
0.239718339868012      0.243036819412397      17305.9887839330      0      0
0.243036819412397      0.246401237479853      18962.9387207349      0      0
0.246401237479853      0.249812230008578      20703.3152462908      0      0
0.249812230008578      0.253270441740218      22530.3406746843      0      0
0.253270441740218      0.256776526341734      24447.3720615952      0      0
0.256776526341734      0.260331146528961      26457.9042501554      0      0
0.260331146528961      0.263934974191869      28565.5735240270      0      0
0.263934974191869      0.267588690521566      30774.1617265917      0      0
0.267588690521566      0.271292986139054      33087.6007526764      0      0
0.271292986139054      0.275048561225772      35509.9773494208      0      0
0.275048561225772      0.27885612565594      38045.5381823703      0      0
0.27885612565594      0.282716399130741      40698.6951356118      0      0
0.282716399130741      0.286630111314356      43474.0308231239      0      0
0.286630111314356      0.290598001971889      46376.3042939855      0      0
0.290598001971889      0.294620821109189      49410.4569175825      0      0
0.294620821109189      0.298699329114623      52581.6184370781      0      0
0.298699329114623      0.302834296902796      55895.1131805415      0      0
0.302834296902796      0.307026506060274      59356.4664195184      0      0
0.307026506060274      0.311276748993318      62971.4108646292      0      0
0.311276748993318      0.315585829077662      66745.8932871011      0      0
0.315585829077662      0.319954560810364      70686.0812540470      0      0
0.319954560810364      0.324383769963767      74798.3699638273      0      0
0.324383769963767      0.32887429374158      79089.3891659846      0      0
0.32887429374158      0.33342698093713      83566.0101480341      0      0
0.33342698093713      0.338042692093795      88235.3527688027      0      0
0.338042692093795      0.342722299667666      93104.7925150229      0      0
0.342722299667666      0.347466688192458      98181.9675544683      0      0
0.347466688192458      0.352276754446699      103474.785755028      0      0
0.352276754446699      0.357153407623246      108991.431634712      0      0
0.357153407623246      0.362097569501131      114740.373202597      0      0
0.362097569501131      0.367110174619799      120730.368645101      0      0
0.367110174619799      0.372192170455755      126970.472805643      0      0
0.372192170455755      0.37734451760165      133470.043398592      0      0
0.37734451760165      0.382568189947856      140238.746890399      0      0
0.382568189947856      0.387864174866547      147286.563971708      0      0
0.387864174866547      0.393233473398329      154623.794534083      0      0
0.393233473398329      0.398677100441459      162261.062053473      0      0
0.398677100441459      0.40419608494368      170209.317269592      0      0
0.40419608494368      0.409791470096709      178479.841035771      0      0
0.409791470096709      0.41546431353342      187084.246197380      0      0
0.41546431353342      0.421215687527758      196034.478338259      0      0
0.421215687527758      0.427046679197417      205342.815213609      0      0
0.427046679197417      0.43295839070933      215021.864663934      0      0
0.43295839070933      0.438951939487993      225084.560777748      0      0
0.438951939487993      0.445028458426682      235544.158040158      0      0
0.445028458426682      0.451189096101594      246414.223169832      0      0
0.451189096101594      0.457435016988945      257708.624307484      0      0
0.457435016988945      0.463767401685081      269441.517174253      0      0
0.463767401685081      0.470187447129631      281627.327767384      0      0
0.470187447129631      0.476696366831751      294280.731102492      0      0
0.476696366831751      0.483295391099501      307416.625445305      0      0
0.483295391099501      0.489985767272398      321050.101399854      0      0
0.489985767272398      0.496768759957182      335196.405133098      0      0
0.496768759957182      0.503645651266856      349870.894916090      0      0
0.503645651266856      0.510617741063022      365088.990047044      0      0
0.510617741063022      0.517686347201588      380866.111089366      0      0
0.517686347201588      0.524852805781861      397217.610205073      0      0
0.524852805781861      0.532118471399099      414158.690187374      0      0
0.532118471399099      0.539484717400551      431704.310591445      0      0
0.539484717400551      0.546952936145049      449869.079124352      0      0
0.546952936145049      0.554524539266187      468667.126177790      0      0
0.554524539266187      0.56220095793915      488111.960063213      0      0
0.56220095793915      0.569983643151229      508216.300129312      0      0
0.569983643151229      0.577874065976087      528991.884495635      0      0
0.577874065976087      0.585873717851818      550449.248610146      0      0
0.585873717851818      0.59398411086286      572597.470216422      0      0
0.59398411086286      0.602206778025804      595443.875577636      0      0
0.602206778025804      0.610543273579166      618993.700924483      0      0
0.610543273579166      0.618995173277162      643249.702041442      0      0
0.618995173277162      0.62756407468756      668211.703640860      0      0
0.62756407468756      0.636251597493652      693876.078647674      0      0
0.636251597493652      0.645059383800396      720235.145665979      0      0
0.645059383800396      0.653989098444817      747276.470641299      0      0
0.653989098444817      0.663042429310678      774982.055965056      0      0
0.663042429310678      0.672221087647534      803327.396854924      0      0
0.672221087647534      0.681526808394186      832280.380609121      0      0
0.681526808394186      0.690961350506615      861799.999039525      0      0
0.690961350506615      0.70052649729046      891834.837725029      0      0
0.70052649729046      0.710224056738094      922321.297270776      0      0
0.710224056738094      0.720055861870372      953181.490936418      0      0
0.720055861870372      0.730023771083106      984320.749015020      0      0
0.730023771083106      0.740129668498331      1015624.64209857      0      0
0.740129668498331      0.750375464320448      1046955.41129230      0      0
0.750375464320448      0.76076309519728      1078147.66129385      0      0
0.76076309519728      0.771294524586143      1109003.12876081      0      0
0.771294524586143      0.781971743124969      1139284.27869412      0      0
0.781971743124969      0.792796769008581      1168706.39831877      0      0
0.792796769008581      0.803771648370161      1196927.73980467      0      0
0.803771648370161      0.814898455668016      1223537.09221782      0      0
0.814898455668016      0.826179294077686      1248037.91027979      0      0
0.826179294077686      0.837616295889483      1269827.74440532      0      0
0.837616295889483      0.849211622911536      1288171.11968778      0      0
0.849211622911536      0.860967466878409      1302163.05211431      0      0
0.860967466878409      0.872886049865385      1310678.79121448      0      0
0.872886049865385      0.884969624708479      1312302.59852826      0      0
0.884969624708479      0.897220475430265      1305223.29318488      0      0
0.897220475430265      0.909640917671599      1287074.45139017      0      0
0.909640917671599      0.922233299129318      1254676.62274857      0      0
0.922233299129318      0.935      1203592.04466517      0      0
# END HISTO1D SudakovggExpOutputsN2LLNor21
# BEGIN HISTO1D SudakovggExpOutputsN2LLNor22
PlotOrder=5
LineColor=red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\mathbf{V}^{-1}_{h,\mathrm{thr}}\mathbf{V}_{h}\Right]_{(2,2)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.999768886460972      0      0
0.00000101384324431002      0.00000102787812403307      0.999766038429870      0      0
0.00000102787812403307      0.00000104210729202498      0.999763160766927      0      0
0.00000104210729202498      0.00000105653343786574      0.999760253334968      0      0
0.00000105653343786574      0.00000107115928836782      0.999757316002532      0      0
0.00000107115928836782      0.00000108598760809164      0.999754348644161      0      0
0.00000108598760809164      0.00000110102119986811      0.999751351140701      0      0
0.00000110102119986811      0.00000111626290532839      0.999748323379611      0      0
0.00000111626290532839      0.00000113171560544106      0.999745265255292      0      0
0.00000113171560544106      0.00000114738222105665      0.999742176669410      0      0
0.00000114738222105665      0.00000116326571345971      0.999739057531251      0      0
0.00000116326571345971      0.0000011793690849286      0.999735907758065      0      0
0.0000011793690849286      0.00000119569537930295      0.999732727275443      0      0
0.00000119569537930295      0.000001212247682559      0.999729516017692      0      0
0.000001212247682559      0.00000122902912339292      0.999726273928228      0      0
0.00000122902912339292      0.00000124604287381218      0.999723000959982      0      0
0.00000124604287381218      0.00000126329214973512      0.999719697075818      0      0
0.00000126329214973512      0.00000128078021159884      0.999716362248965      0      0
0.00000128078021159884      0.00000129851036497544      0.999712996463467      0      0
0.00000129851036497544      0.00000131648596119688      0.999709599714639      0      0
0.00000131648596119688      0.00000133471039798844      0.999706172009549      0      0
0.00000133471039798844      0.00000135318712011092      0.999702713367504      0      0
0.00000135318712011092      0.00000137191962001179      0.999699223820565      0      0
0.00000137191962001179      0.00000139091143848532      0.999695703414064      0      0
0.00000139091143848532      0.00000141016616534188      0.999692152207152      0      0
0.00000141016616534188      0.00000142968744008643      0.999688570273352      0      0
0.00000142968744008643      0.00000144947895260651      0.999684957701139      0      0
0.00000144947895260651      0.00000146954444386967      0.999681314594537      0      0
0.00000146954444386967      0.00000148988770663059      0.999677641073727      0      0
0.00000148988770663059      0.00000151051258614798      0.999673937275689      0      0
0.00000151051258614798      0.00000153142298091138      0.999670203354849      0      0
0.00000153142298091138      0.00000155262284337812      0.999666439483759      0      0
0.00000155262284337812      0.00000157411618072032      0.999662645853790      0      0
0.00000157411618072032      0.00000159590705558239      0.999658822675853      0      0
0.00000159590705558239      0.0000016179995868489      0.999654970181138      0      0
0.0000016179995868489      0.00000164039795042316      0.999651088621880      0      0
0.00000164039795042316      0.00000166310638001652      0.999647178272146      0      0
0.00000166310638001652      0.00000168612916794864      0.999643239428651      0      0
0.00000168612916794864      0.00000170947066595881      0.999639272411593      0      0
0.00000170947066595881      0.00000173313528602849      0.999635277565520      0      0
0.00000173313528602849      0.00000175712750121529      0.999631255260225      0      0
0.00000175712750121529      0.00000178145184649847      0.999627205891659      0      0
0.00000178145184649847      0.00000180611291963609      0.999623129882885      0      0
0.00000180611291963609      0.00000183111538203409      0.999619027685055      0      0
0.00000183111538203409      0.00000185646395962742      0.999614899778417      0      0
0.00000185646395962742      0.00000188216344377329      0.999610746673354      0      0
0.00000188216344377329      0.00000190821869215684      0.999606568911457      0      0
0.00000190821869215684      0.00000193463462970931      0.999602367066629      0      0
0.00000193463462970931      0.000001961416249539      0.999598141746223      0      0
0.000001961416249539      0.00000198856861387501      0.999593893592218      0      0
0.00000198856861387501      0.00000201609685502412      0.999589623282424      0      0
0.00000201609685502412      0.00000204400617634088      0.999585331531734      0      0
0.00000204400617634088      0.00000207230185321116      0.999581019093406      0      0
0.00000207230185321116      0.00000210098923404927      0.999576686760387      0      0
0.00000210098923404927      0.00000213007374130893      0.999572335366677      0      0
0.00000213007374130893      0.00000215956087250823      0.999567965788738      0      0
0.00000215956087250823      0.00000218945620126872      0.999563578946940      0      0
0.00000218945620126872      0.00000221976537836897      0.999559175807056      0      0
0.00000221976537836897      0.00000225049413281266      0.999554757381798      0      0
0.00000225049413281266      0.00000228164827291145      0.999550324732404      0      0
0.00000228164827291145      0.0000023132336873829      0.999545878970269      0      0
0.0000023132336873829      0.0000023452563464635      0.999541421258627      0      0
0.0000023452563464635      0.00000237772230303722      0.999536952814287      0      0
0.00000237772230303722      0.00000241063769377955      0.999532474909414      0      0
0.00000241063769377955      0.00000244400874031748      0.999527988873370      0      0
0.00000244400874031748      0.00000247784175040552      0.999523496094608      0      0
0.00000247784175040552      0.00000251214311911795      0.999518998022623      0      0
0.00000251214311911795      0.00000254691933005764      0.999514496169962      0      0
0.00000254691933005764      0.00000258217695658154      0.999509992114290      0      0
0.00000258217695658154      0.0000026179226630432      0.999505487500528      0      0
0.0000026179226630432      0.00000265416320605244      0.999500984043044      0      0
0.00000265416320605244      0.00000269090543575249      0.999496483527916      0      0
0.00000269090543575249      0.00000272815629711478      0.999491987815257      0      0
0.00000272815629711478      0.00000276592283125165      0.999487498841619      0      0
0.00000276592283125165      0.00000280421217674733      0.999483018622453      0      0
0.00000280421217674733      0.00000284303157100718      0.999478549254663      0      0
0.00000284303157100718      0.00000288238835162573      0.999474092919213      0      0
0.00000288238835162573      0.00000292228995777364      0.999469651883829      0      0
0.00000292228995777364      0.00000296274393160382      0.999465228505775      0      0
0.00000296274393160382      0.00000300375791967704      0.999460825234704      0      0
0.00000300375791967704      0.00000304533967440728      0.999456444615613      0      0
0.00000304533967440728      0.0000030874970555271      0.999452089291855      0      0
0.0000030874970555271      0.00000313023803157323      0.999447762008274      0      0
0.00000313023803157323      0.00000317357068139281      0.999443465614407      0      0
0.00000317357068139281      0.00000321750319567045      0.999439203067784      0      0
0.00000321750319567045      0.00000326204387847638      0.999434977437349      0      0
0.00000326204387847638      0.00000330720114883614      0.999430791906939      0      0
0.00000330720114883614      0.00000335298354232185      0.999426649778913      0      0
0.00000335298354232185      0.00000339939971266569      0.999422554477840      0      0
0.00000339939971266569      0.00000344645843339553      0.999418509554337      0      0
0.00000344645843339553      0.00000349416859949336      0.999414518688996      0      0
0.00000349416859949336      0.00000354253922907654      0.999410585696430      0      0
0.00000354253922907654      0.00000359157946510248      0.999406714529431      0      0
0.00000359157946510248      0.00000364129857709674      0.999402909283276      0      0
0.00000364129857709674      0.00000369170596290522      0.999399174200124      0      0
0.00000369170596290522      0.00000374281115047047      0.999395513673562      0      0
0.00000374281115047047      0.0000037946237996327      0.999391932253280      0      0
0.0000037946237996327      0.00000384715370395563      0.999388434649883      0      0
0.00000384715370395563      0.00000390041079257769      0.999385025739831      0      0
0.00000390041079257769      0.00000395440513208878      0.999381710570555      0      0
0.00000395440513208878      0.00000400914692843308      0.999378494365672      0      0
0.00000400914692843308      0.00000406464652883815      0.999375382530394      0      0
0.00000406464652883815      0.00000412091442377072      0.999372380657087      0      0
0.00000412091442377072      0.00000417796124891967      0.999369494530957      0      0
0.00000417796124891967      0.00000423579778720626      0.999366730135958      0      0
0.00000423579778720626      0.0000042944349708224      0.999364093660820      0      0
0.0000042944349708224      0.00000435388388329698      0.999361591505276      0      0
0.00000435388388329698      0.00000441415576159092      0.999359230286469      0      0
0.00000441415576159092      0.0000044752619982211      0.999357016845536      0      0
0.0000044752619982211      0.00000453721414341383      0.999354958254380      0      0
0.00000453721414341383      0.00000460002390728798      0.999353061822668      0      0
0.00000460002390728798      0.0000046637031620685      0.999351335104963      0      0
0.0000046637031620685      0.00000472826394433043      0.999349785908139      0      0
0.00000472826394433043      0.00000479371845727405      0.999348422298978      0      0
0.00000479371845727405      0.00000486007907303155      0.999347252611960      0      0
0.00000486007907303155      0.00000492735833500554      0.999346285457289      0      0
0.00000492735833500554      0.00000499556896024003      0.999345529729214      0      0
0.00000499556896024003      0.00000506472384182418      0.999344994614487      0      0
0.00000506472384182418      0.00000513483605132934      0.999344689601116      0      0
0.00000513483605132934      0.00000520591884127979      0.999344624487379      0      0
0.00000520591884127979      0.00000527798564765776      0.999344809391099      0      0
0.00000527798564765776      0.00000535105009244307      0.999345254759123      0      0
0.00000535105009244307      0.00000542512598618791      0.999345971377136      0      0
0.00000542512598618791      0.00000550022733062734      0.999346970379748      0      0
0.00000550022733062734      0.00000557636832132587      0.999348263260880      0      0
0.00000557636832132587      0.00000565356335036064      0.999349861884329      0      0
0.00000565356335036064      0.00000573182700904185      0.999351778494843      0      0
0.00000573182700904185      0.00000581117409067079      0.999354025729353      0      0
0.00000581117409067079      0.000005891619593336      0.999356616628521      0      0
0.000005891619593336      0.00000597317872274825      0.999359564648781      0      0
0.00000597317872274825      0.00000605586689511467      0.999362883674506      0      0
0.00000605586689511467      0.0000061396997400527      0.999366588030615      0      0
0.0000061396997400527      0.00000622469310354442      0.999370692495683      0      0
0.00000622469310354442      0.00000631086305093168      0.999375212315120      0      0
0.00000631086305093168      0.0000063982258699528      0.999380163214987      0      0
0.0000063982258699528      0.00000648679807382125      0.999385561416095      0      0
0.00000648679807382125      0.00000657659640434692      0.999391423648506      0      0
0.00000657659640434692      0.00000666763783510069      0.999397767166452      0      0
0.00000666763783510069      0.00000675993957462272      0.999404609763686      0      0
0.00000675993957462272      0.0000068535190696752      0.999411969789282      0      0
0.0000068535190696752      0.00000694839400854009      0.999419866163773      0      0
0.00000694839400854009      0.00000704458232436258      0.999428318396006      0      0
0.00000704458232436258      0.00000714210219854078      0.999437346600078      0      0
0.00000714210219854078      0.00000724097206416231      0.999446971513171      0      0
0.00000724097206416231      0.00000734121060948854      0.999457214513581      0      0
0.00000734121060948854      0.000007442836781487      0.999468097639426      0      0
0.000007442836781487      0.00000754586978941272      0.999479643607670      0      0
0.00000754586978941272      0.00000765032910843916      0.999491875834012      0      0
0.00000765032910843916      0.00000775623448333934      0.999504818453168      0      0
0.00000775623448333934      0.00000786360593221801      0.999518496339512      0      0
0.00000786360593221801      0.00000797246375029542      0.999532935128659      0      0
0.00000797246375029542      0.00000808282851374354      0.999548161239363      0      0
0.00000808282851374354      0.00000819472108357529      0.999564201896287      0      0
0.00000819472108357529      0.00000830816260958769      0.999581085153228      0      0
0.00000830816260958769      0.00000842317453435958      0.999598839916957      0      0
0.00000842317453435958      0.00000853977859730466      0.999617495971890      0      0
0.00000853977859730466      0.00000865799683878063      0.999637084005490      0      0
0.00000865799683878063      0.00000877785160425524      0.999657635633955      0      0
0.00000877785160425524      0.00000889936554853005      0.999679183429040      0      0
0.00000889936554853005      0.00000902256164002253      0.999701760945742      0      0
0.00000902256164002253      0.00000914746316510757      0.999725402750278      0      0
0.00000914746316510757      0.00000927409373251906      0.999750144449140      0      0
0.00000927409373251906      0.00000940247727781235      0.999776022718845      0      0
0.00000940247727781235      0.00000953263806788851      0.999803075336667      0      0
0.00000953263806788851      0.00000966460070558129      0.999831341212180      0      0
0.00000966460070558129      0.00000979839013430744      0.999860860419602      0      0
0.00000979839013430744      0.00000993403164278155      0.999891674230625      0      0
0.00000993403164278155      0.000010071550869796      0.999923825149519      0      0
0.000010071550869796      0.0000102109738090674      0.999957356947450      0      0
0.0000102109738090674      0.0000103523268141496      0.999992314698546      0      0
0.0000103523268141496      0.000010495636603415      1.00002874481764      0      0
0.000010495636603415      0.0000106409302651053      1.00006669509805      0      0
0.0000106409302651053      0.000010788235262451      1.00010621475045      0      0
0.000010788235262451      0.0000109375794388631      1.00014735444366      0      0
0.0000109375794388631      0.0000110889910231955      1.00019016634532      0      0
0.0000110889910231955      0.0000112424986350812      1.00023470416549      0      0
0.0000112424986350812      0.0000113981312903417      1.00028102319865      0      0
0.0000113981312903417      0.0000115559184064716      1.00032918037020      0      0
0.0000115559184064716      0.000011715889808199      1.00037923428130      0      0
0.000011715889808199      0.0000118780757331232      1.00043124525760      0      0
0.0000118780757331232      0.0000120425068374297      1.00048527539570      0      0
0.0000120425068374297      0.0000122092142016854      1.00054138861541      0      0
0.0000122092142016854      0.0000123782293367127      1.00059965070977      0      0
0.0000123782293367127      0.0000125495841895462      1.00066012939798      0      0
0.0000125495841895462      0.0000127233111494713      1.00072289437950      0      0
0.0000127233111494713      0.0000128994430541458      1.00078801738972      0      0
0.0000128994430541458      0.0000130780131958075      1.00085557225745      0      0
0.0000130780131958075      0.0000132590553275668      1.00092563496337      0      0
0.0000132590553275668      0.0000134426036697863      1.00099828369982      0      0
0.0000134426036697863      0.00001362869291655      1.00107359893295      0      0
0.00001362869291655      0.00001381735824222      1.00115166346654      0      0
0.00001381735824222      0.0000140086353080861      1.00123256250701      0      0
0.0000140086353080861      0.0000142025602691059      1.00131638373096      0      0
0.0000142025602691059      0.0000143991697807389      1.00140321735324      0      0
0.0000143991697807389      0.0000145985010058751      1.00149315619726      0      0
0.0000145985010058751      0.0000148005916218595      1.00158629576882      0      0
0.0000148005916218595      0.0000150054798276138      1.00168273433023      0      0
0.0000150054798276138      0.0000152132043508565      1.00178257297497      0      0
0.0000152132043508565      0.0000154238044554237      1.00188591571044      0      0
0.0000154238044554237      0.0000156373199486901      1.00199286953267      0      0
0.0000156373199486901      0.0000158537911890937      1.00210354451433      0      0
0.0000158537911890937      0.0000160732590937644      1.00221805388640      0      0
0.0000160732590937644      0.0000162957651462576      1.00233651412758      0      0
0.0000162957651462576      0.000016521351404396      1.00245904505098      0      0
0.000016521351404396      0.0000167500605082187      1.00258576989856      0      0
0.0000167500605082187      0.0000169819356880416      1.00271681543479      0      0
0.0000169819356880416      0.0000172170207726282      1.00285231204095      0      0
0.0000172170207726282      0.0000174553601974744      1.00299239381769      0      0
0.0000174553601974744      0.0000176969990132074      1.00313719868583      0      0
0.0000176969990132074      0.0000179419828941014      1.00328686848966      0      0
0.0000179419828941014      0.0000181903581467107      1.00344154910428      0      0
0.0000181903581467107      0.0000184421717186223      1.00360139054547      0      0
0.0000184421717186223      0.0000186974712073306      1.00376654708736      0      0
0.0000186974712073306      0.0000189563048692332      1.00393717736735      0      0
0.0000189563048692332      0.0000192187216287532      1.00411344451624      0      0
0.0000192187216287532      0.0000194847710875863      1.00429551627211      0      0
0.0000194847710875863      0.0000197545035340766      1.00448356511076      0      0
0.0000197545035340766      0.000020027969952722      1.00467776836800      0      0
0.000020027969952722      0.0000203052220338112      1.00487830837460      0      0
0.0000203052220338112      0.0000205863121831945      1.00508537259018      0      0
0.0000205863121831945      0.0000208712935321888      1.00529915374059      0      0
0.0000208712935321888      0.000021160219947621      1.00551984996165      0      0
0.000021160219947621      0.0000214531460420097      1.00574766493958      0      0
0.0000214531460420097      0.0000217501271838877      1.00598280806564      0      0
0.0000217501271838877      0.0000220512195082683      1.00622549458197      0      0
0.0000220512195082683      0.0000223564799272551      1.00647594574432      0      0
0.0000223564799272551      0.0000226659661408002      1.00673438897089      0      0
0.0000226659661408002      0.0000229797366476099      1.00700105802637      0      0
0.0000229797366476099      0.0000232978507562027      1.00727619316322      0      0
0.0000232978507562027      0.0000236203685961192      1.00756004132066      0      0
0.0000236203685961192      0.000023947351129288      1.00785285628261      0      0
0.000023947351129288      0.0000242788601615485      1.00815489886333      0      0
0.0000242788601615485      0.0000246149583543337      1.00846643709414      0      0
0.0000246149583543337      0.0000249557092365137      1.00878774641228      0      0
0.0000249557092365137      0.0000253011772164045      1.00911910985368      0      0
0.0000253011772164045      0.0000256514275939423      1.00946081824975      0      0
0.0000256514275939423      0.0000260065265730261      1.00981317043247      0      0
0.0000260065265730261      0.0000263665412740315      1.01017647344640      0      0
0.0000263665412740315      0.0000267315397464981      1.01055104275959      0      0
0.0000267315397464981      0.0000271015909819919      1.01093720247714      0      0
0.0000271015909819919      0.0000274767649271459      1.01133528556509      0      0
0.0000274767649271459      0.0000278571324968813      1.01174563408127      0      0
0.0000278571324968813      0.0000282427655878122      1.01216859940873      0      0
0.0000282427655878122      0.0000286337370918349      1.01260454249391      0      0
0.0000286337370918349      0.0000290301209099061      1.01305383409440      0      0
0.0000290301209099061      0.0000294319919660113      1.01351685502657      0      0
0.0000294319919660113      0.0000298394262213274      1.01399399639601      0      0
0.0000298394262213274      0.00003025250068858      1.01448565992541      0      0
0.00003025250068858      0.000030671293446601      1.01499225812886      0      0
0.000030671293446601      0.0000310958836550867      1.01551421467262      0      0
0.0000310958836550867      0.00003152635156956      1.01605196460176      0      0
0.00003152635156956      0.000031962778556541      1.01660595463926      0      0
0.000031962778556541      0.0000324052471089262      1.01717664345609      0      0
0.0000324052471089262      0.0000328538408615817      1.01776450203316      0      0
0.0000328538408615817      0.000033308644607151      1.01837001386869      0      0
0.000033308644607151      0.0000337697443120835      1.01899367538094      0      0
0.0000337697443120835      0.0000342372271328825      1.01963599615748      0      0
0.0000342372271328825      0.0000347111814325807      1.02029749931554      0      0
0.0000347111814325807      0.0000351916967974413      1.02097872181798      0      0
0.0000351916967974413      0.0000356788640538924      1.02168021482208      0      0
0.0000356788640538924      0.0000361727752856944      1.02240254400884      0      0
0.0000361727752856944      0.0000366735238513458      1.02314628989179      0      0
0.0000366735238513458      0.0000371812044017293      1.02391204830092      0      0
0.0000371812044017293      0.0000376959128980032      1.02470043062054      0      0
0.0000376959128980032      0.0000382177466297395      1.02551206419231      0      0
0.0000382177466297395      0.0000387468042333134      1.02634759274180      0      0
0.0000387468042333134      0.0000392831857105477      1.02720767668421      0      0
0.0000392831857105477      0.0000398269924476147      1.02809299363845      0      0
0.0000398269924476147      0.0000403783272342003      1.02900423865795      0      0
0.0000403783272342003      0.0000409372942829333      1.02994212481748      0      0
0.0000409372942829333      0.0000415039992490831      1.03090738346177      0      0
0.0000415039992490831      0.000042078549250531      1.03190076480474      0      0
0.000042078549250531      0.0000426610528880173      1.03292303822154      0      0
0.0000426610528880173      0.0000432516202656688      1.03397499267575      0      0
0.0000432516202656688      0.0000438503630118107      1.03505743732183      0      0
0.0000438503630118107      0.0000444573943000663      1.03617120175193      0      0
0.0000444573943000663      0.0000450728288707489      1.03731713669377      0      0
0.0000450728288707489      0.0000456967830525504      1.03849611428244      0      0
0.0000456967830525504      0.0000463293747845289      1.03970902853366      0      0
0.0000463293747845289      0.0000469707236384016      1.04095679599709      0      0
0.0000469707236384016      0.0000476209508411464      1.04224035616373      0      0
0.0000476209508411464      0.0000482801792979158      1.04356067186215      0      0
0.0000482801792979158      0.0000489485336152684      1.04491872997373      0      0
0.0000489485336152684      0.0000496261401247217      1.04631554176319      0      0
0.0000496261401247217      0.0000503131269066316      1.04775214345705      0      0
0.0000503131269066316      0.0000510096238144011      1.04922959695332      0      0
0.0000510096238144011      0.000051715762499026      1.05074898999481      0      0
0.000051715762499026      0.000052431676433979      1.05231143711547      0      0
0.000052431676433979      0.0000531575009404385      1.05391807998635      0      0
0.0000531575009404385      0.0000538933732128671      1.05557008783125      0      0
0.0000538933732128671      0.0000546394323449439      1.05726865846778      0      0
0.0000546394323449439      0.0000553958193558558      1.05901501837029      0      0
0.0000553958193558558      0.0000561626772169526      1.06081042361388      0      0
0.0000561626772169526      0.0000569401508787716      1.06265616039639      0      0
0.0000569401508787716      0.0000577283872984359      1.06455354548077      0      0
0.0000577283872984359      0.0000585275354674316      1.06650392703809      0      0
0.0000585275354674316      0.0000593377464397706      1.06850868521277      0      0
0.0000593377464397706      0.0000601591733605423      1.07056923251736      0      0
0.0000601591733605423      0.0000609919714948611      1.07268701502068      0      0
0.0000609919714948611      0.0000618362982572143      1.07486351240534      0      0
0.0000618362982572143      0.0000626923132412161      1.07710023885512      0      0
0.0000626923132412161      0.0000635601782497746      1.07939874405241      0      0
0.0000635601782497746      0.0000644400573256746      1.08176061316762      0      0
0.0000644400573256746      0.0000653321167825856      1.08418746827928      0      0
0.0000653321167825856      0.0000662365252364977      1.08668096866696      0      0
0.0000662365252364977      0.0000671534536375933      1.08924281132383      0      0
0.0000671534536375933      0.0000680830753025601      1.09187473250664      0      0
0.0000680830753025601      0.0000690255659473509      1.09457850727681      0      0
0.0000690255659473509      0.0000699811037203975      1.09735595144595      0      0
0.0000699811037203975      0.0000709498692362838      1.10020892134769      0      0
0.0000709498692362838      0.0000719320456098856      1.10313931540211      0      0
0.0000719320456098856      0.0000729278184909828      1.10614907412082      0      0
0.0000729278184909828      0.0000739373760993502      1.10924018161982      0      0
0.0000739373760993502      0.0000749609092603353      1.11241466584770      0      0
0.0000749609092603353      0.0000759986114409274      1.11567459996345      0      0
0.0000759986114409274      0.0000770506787863264      1.11902210289280      0      0
0.0000770506787863264      0.0000781173101570184      1.12245933928012      0      0
0.0000781173101570184      0.0000791987071663636      1.12598852256313      0      0
0.0000791987071663636      0.0000802950742187053      1.12961191350602      0      0
0.0000802950742187053      0.000081406618548006      1.13333182276604      0      0
0.000081406618548006      0.0000825335502570186      1.13715061056097      0      0
0.0000825335502570186      0.0000836760823569998      1.14107068831890      0      0
0.0000836760823569998      0.0000848344308079731      1.14509452069211      0      0
0.0000848344308079731      0.0000860088145595493      1.14922462346962      0      0
0.0000860088145595493      0.0000871994555923124      1.15346356739797      0      0
0.0000871994555923124      0.0000884065789597775      1.15781397930369      0      0
0.0000884065789597775      0.0000896304128309307      1.16227854007999      0      0
0.0000896304128309307      0.0000908711885333572      1.16685998967917      0      0
0.0000908711885333572      0.0000921291405969664      1.17156112471514      0      0
0.0000921291405969664      0.0000934045067983223      1.17638480371939      0      0
0.0000934045067983223      0.0000946975282055884      1.18133394309584      0      0
0.0000946975282055884      0.0000960084492240934      1.18641152233418      0      0
0.0000960084492240934      0.0000973375176425286      1.19162058559560      0      0
0.0000973375176425286      0.000098684984679785      1.19696423806437      0      0
0.000098684984679785      0.000100051105032438      1.20244565378623      0      0
0.000100051105032438      0.000101436136922889      1.20806807203029      0      0
0.000101436136922889      0.000102840342148178      1.21383480154033      0      0
0.000102840342148178      0.000104263986129461      1.21974922039952      0      0
0.000104263986129461      0.000105707337962187      1.22581477948345      0      0
0.000105707337962187      0.00010717067046696      1.23203500167186      0      0
0.00010717067046696      0.000108654260241103      1.23841348300039      0      0
0.000108654260241103      0.000110158387710945      1.24495389983097      0      0
0.000110158387710945      0.000111683337184825      1.25166000385195      0      0
0.000111683337184825      0.000113229396906833      1.25853562807677      0      0
0.000113229396906833      0.00011479685911129      1.26558468571772      0      0
0.00011479685911129      0.000116386020077991      1.27281117614290      0      0
0.000116386020077991      0.000117997180188201      1.28021918219053      0      0
0.000117997180188201      0.00011963064398144      1.28781287665497      0      0
0.00011963064398144      0.00012128672021304      1.29559652083382      0      0
0.00012128672021304      0.00012296572191251      1.30357447365796      0      0
0.00012296572191251      0.000124667966442703      1.31175118116550      0      0
0.000124667966442703      0.000126393775559803      1.32013119222320      0      0
0.000126393775559803      0.000128143475474143      1.32871915405676      0      0
0.000128143475474143      0.000129917396911867      1.33751981628021      0      0
0.000129917396911867      0.000131715875177439      1.34653803855652      0      0
0.000131715875177439      0.000133539250217029      1.35577878254052      0      0
0.000133539250217029      0.00013538786668276      1.36524712412485      0      0
0.00013538786668276      0.000137262073997862      1.37494825397820      0      0
0.000137262073997862      0.000139162226422714      1.38488748246857      0      0
0.000139162226422714      0.00014108868312181      1.39507024219807      0      0
0.00014108868312181      0.000143041808231644      1.40550208709009      0      0
0.000143041808231644      0.000145021970929542      1.41618870092460      0      0
0.000145021970929542      0.00014702954550344      1.42713590291039      0      0
0.00014702954550344      0.000149064911422635      1.43834964489567      0      0
0.000149064911422635      0.00015112845340951      1.44983602901823      0      0
0.00015112845340951      0.000153220561512254      1.46160128901855      0      0
0.000153220561512254      0.000155341631178586      1.47365182401713      0      0
0.000155341631178586      0.000157492063330508      1.48599417518393      0      0
0.000157492063330508      0.000159672264440082      1.49863504798185      0      0
0.000159672264440082      0.00016188264660626      1.51158131768116      0      0
0.00016188264660626      0.000164123627632783      1.52484002489699      0      0
0.000164123627632783      0.00016639563110715      1.53841838179162      0      0
0.00016639563110715      0.000168699086480686      1.55232378877613      0      0
0.000168699086480686      0.000171034429149716      1.56656383619775      0      0
0.000171034429149716      0.00017340210053786      1.58114630159524      0      0
0.00017340210053786      0.000175802548179476      1.59607916812435      0      0
0.000175802548179476      0.000178236225804249      1.61137061709960      0      0
0.000178236225804249      0.000180703593422953      1.62702904704912      0      0
0.000180703593422953      0.000183205117414405      1.64306308593318      0      0
0.000183205117414405      0.000185741270613619      1.65948158542665      0      0
0.000185741270613619      0.000188312532401177      1.67629362323304      0      0
0.000188312532401177      0.000190919388793845      1.69350852914877      0      0
0.000190919388793845      0.000193562332536437      1.71113588308323      0      0
0.000193562332536437      0.000196241863194957      1.72918553891041      0      0
0.000196241863194957      0.000198958487251018      1.74766759641984      0      0
0.000198958487251018      0.000201712718197586      1.76659244904637      0      0
0.000201712718197586      0.000204505076636033      1.78597076268729      0      0
0.000204505076636033      0.000207336090374545      1.80581352748853      0      0
0.000207336090374545      0.000210206294527884      1.82613201900210      0      0
0.000210206294527884      0.000213116231618538      1.84693783570325      0      0
0.000213116231618538      0.000216066451679264      1.86824291265617      0      0
0.000216066451679264      0.000219057512357059      1.89005950303022      0      0
0.000219057512357059      0.000222089979018563      1.91240021839484      0      0
0.000222089979018563      0.000225164424856924      1.93527806380615      0      0
0.000225164424856924      0.000228281431000144      1.95870637610591      0      0
0.000228281431000144      0.00023144158662092      1.98269888279510      0      0
0.00023144158662092      0.000234645489048012      2.00726973905594      0      0
0.000234645489048012      0.000237893743879147      2.03243349764865      0      0
0.000237893743879147      0.000241186965095492      2.05820513581785      0      0
0.000241186965095492      0.000244525775177701      2.08460005591098      0      0
0.000244525775177701      0.000247910805223583      2.11163411597194      0      0
0.000247910805223583      0.000251342695067386      2.13932371290533      0      0
0.000251342695067386      0.000254822093400743      2.16768558526643      0      0
0.000254822093400743      0.00025834965789528      2.19673713669575      0      0
0.00025834965789528      0.000261926055326934      2.22649615596680      0      0
0.000261926055326934      0.000265551961701985      2.25698100419385      0      0
0.000265551961701985      0.00026922806238483      2.28821061436570      0      0
0.00026922806238483      0.000272955052227537      2.32020447132141      0      0
0.000272955052227537      0.000276733635701177      2.35298263124609      0      0
0.000276733635701177      0.000280564527028988      2.38656573394731      0      0
0.000280564527028988      0.000284448450321376      2.42097509562443      0      0
0.000284448450321376      0.000288386139712781      2.45623267511178      0      0
0.000288386139712781      0.000292378339500449      2.49236094533739      0      0
0.000292378339500449      0.000296425804285111      2.52938329563185      0      0
0.000296425804285111      0.000300529299113624      2.56732360780353      0      0
0.000300529299113624      0.000304689599623573      2.60620654433135      0      0
0.000304689599623573      0.000308907492189884      2.64605757939884      0      0
0.000308907492189884      0.000313183774073464      2.68690289675848      0      0
0.000313183774073464      0.000317519253571897      2.72876946305485      0      0
0.000317519253571897      0.000321914750172228      2.77168507415426      0      0
0.000321914750172228      0.000326371094705861      2.81567836457560      0      0
0.000326371094705861      0.000330889129505603      2.86077876094449      0      0
0.000330889129505603      0.000335469708564879      2.90701660149478      0      0
0.000335469708564879      0.000340113697699154      2.95442333799439      0      0
0.000340113697699154      0.000344821974709588      3.00303093946956      0      0
0.000344821974709588      0.000349595429548956      3.05287284490603      0      0
0.000349595429548956      0.000354434964489868      3.10398296044021      0      0
0.000354434964489868      0.000359341494295315      3.15639664659922      0      0
0.000359341494295315      0.000364315946391572      3.21015016460742      0      0
0.000364315946391572      0.000369359261043507      3.26528075316962      0      0
0.000369359261043507      0.000374472391532301      3.32182683900266      0      0
0.000374472391532301      0.00037965630433564      3.37982800928862      0      0
0.00037965630433564      0.000384911979310397      3.43932500383551      0      0
0.000384911979310397      0.000390240409877844      3.50035975178361      0      0
0.000390240409877844      0.000395642603211426      3.56297547599012      0      0
0.000395642603211426      0.000401119580427133      3.62721677331041      0      0
0.000401119580427133      0.000406672376776519      3.69312928728106      0      0
0.000406672376776519      0.000412302041842373      3.76075999381538      0      0
0.000412302041842373      0.000418009639737117      3.83015784601837      0      0
0.000418009639737117      0.000423796249303941      3.90137221610541      0      0
0.000423796249303941      0.000429662964320725      3.97445509468983      0      0
0.000429662964320725      0.000435610893706785      4.04945889827556      0      0
0.000435610893706785      0.000441641161732474      4.12643822298865      0      0
0.000441641161732474      0.000447754908231697      4.20544933989109      0      0
0.000447754908231697      0.000453953288817359      4.28654972522233      0      0
0.000453953288817359      0.000460237475099795      4.36979864686955      0      0
0.000460237475099795      0.000466608654908228      4.45525721455835      0      0
0.000466608654908228      0.000473068032515292      4.54298829766629      0      0
0.000473068032515292      0.000479616828864662      4.63305654610491      0      0
0.000479616828864662      0.000486256281801832      4.72552843177414      0      0
0.000486256281801832      0.000492987646308097      4.82047230878462      0      0
0.000492987646308097      0.000499812194737762      4.91795862036959      0      0
0.000499812194737762      0.000506731217058643      5.01806008538149      0      0
0.000506731217058643      0.0005137460210959      5.12085106489519      0      0
0.0005137460210959      0.000520857932779231      5.22640759571275      0      0
0.000520857932779231      0.000528068296393506      5.33480945619005      0      0
0.000528068296393506      0.000535378474832857      5.44613699886494      0      0
0.000535378474832857      0.000542789849858294      5.56047399138296      0      0
0.000542789849858294      0.000550303822358882      5.67790588265761      0      0
0.000550303822358882      0.000557921812616533      5.79852152120104      0      0
0.000557921812616533      0.000565645260574473      5.92241046457639      0      0
0.000565645260574473      0.00057347562610941      6.04966720890369      0      0
0.00057347562610941      0.000581414389307485      6.18038737414250      0      0
0.000581414389307485      0.000589463050744029      6.31466898146323      0      0
0.000589463050744029      0.000597623131767208      6.45261374482266      0      0
0.000597623131767208      0.000605896174785581      6.59432626335698      0      0
0.000605896174785581      0.000614283743559644      6.73991378123073      0      0
0.000614283743559644      0.000622787423497414      6.88948647691559      0      0
0.000622787423497414      0.000631408821954096      7.04315767645709      0      0
0.000631408821954096      0.000640149568535908      7.20104395793247      0      0
0.000640149568535908      0.000649011315408104      7.36326525305013      0      0
0.000649011315408104      0.000657995737607266      7.52994493765934      0      0
0.000657995737607266      0.000667104533357915      7.70120975553260      0      0
0.000667104533357915      0.00067633942439351      7.87718955582370      0      0
0.00067633942439351      0.000685702156281888      8.05801769127630      0      0
0.000685702156281888      0.000695194498755206      8.24383263535202      0      0
0.000695194498755206      0.000704818246044455      8.43477702373911      0      0
0.000704818246044455      0.000714575217218609      8.63099412674245      0      0
0.000714575217218609      0.000724467256528451      8.83263414284722      0      0
0.000724467256528451      0.000734496233755185      9.03985281561075      0      0
0.000734496233755185      0.000744664044563847      9.25280429595124      0      0
0.000744664044563847      0.000754972610861632      9.47165580494717      0      0
0.000754972610861632      0.000765423881161163      9.69656923096170      0      0
0.000765423881161163      0.0007760198309488      9.92772159060052      0      0
0.0007760198309488      0.000786762463058045      10.1652841594645      0      0
0.000786762463058045      0.00079765380804811      10.4094421653106      0      0
0.00079765380804811      0.000808695924587738      10.6603814194822      0      0
0.000808695924587738      0.000819890899844323      10.9182905186505      0      0
0.000819890899844323      0.00083124084987843      11.1833702323050      0      0
0.00083124084987843      0.000842747920043766      11.4558230098671      0      0
0.000842747920043766      0.000854414285392693      11.7358543947536      0      0
0.000854414285392693      0.000866242151087355      12.0236784646377      0      0
0.000866242151087355      0.000878233752816494      12.3195165884286      0      0
0.000878233752816494      0.000890391357218039      12.6235953528109      0      0
0.000890391357218039      0.000902717262307538      12.9361467936885      0      0
0.000902717262307538      0.000915213797912533      13.2574093276526      0      0
0.000915213797912533      0.000927883326112938      13.5876282393876      0      0
0.000927883326112938      0.000940728241687513      13.9270558084971      0      0
0.000940728241687513      0.000953750972566528      14.2759513792449      0      0
0.000953750972566528      0.000966953980290686      14.6345815091703      0      0
0.000966953980290686      0.000980339760476396      15.0032202383965      0      0
0.000980339760476396      0.000993910843287497      15.3821494861360      0      0
0.000993910843287497      0.0010076697939135      15.7716594235008      0      0
0.0010076697939135      0.00102161921305448      16.1720483383650      0      0
0.00102161921305448      0.0010357617374126      16.5836216096320      0      0
0.0010357617374126      0.00105010004019057      17.0066911608683      0      0
0.00105010004019057      0.00106463683159689      17.4415786532104      0      0
0.00106463683159689      0.00107937485935813      17.8886203551204      0      0
0.00107937485935813      0.00109431690923832      18.3481617213049      0      0
0.00109431690923832      0.00110946580556549      18.8205463263078      0      0
0.00110946580556549      0.00112482441176555      19.3061314495608      0      0
0.00112482441176555      0.00114039563090349      19.8053010850119      0      0
0.00114039563090349      0.00115618240623217      20.3184277708208      0      0
0.00115618240623217      0.00117218772174859      20.8458969303900      0      0
0.00117218772174859      0.00118841460275796      21.3881303170907      0      0
0.00118841460275796      0.00120486611644553      21.9455182753654      0      0
0.00120486611644553      0.00122154537245635      22.5185065299534      0      0
0.00122154537245635      0.00123845552348304      23.1075182860531      0      0
0.00123845552348304      0.00125559976586171      23.7130111933926      0      0
0.00125559976586171      0.00127298134017614      24.3354418615298      0      0
0.00127298134017614      0.00129060353187029      24.9752914624563      0      0
0.00129060353187029      0.00130846967186935      25.6330361778431      0      0
0.00130846967186935      0.00132658313720929      26.3091988586327      0      0
0.00132658313720929      0.00134494735167523      27.0042633910118      0      0
0.00134494735167523      0.00136356578644858      27.7187971956438      0      0
0.00136356578644858      0.00138244196076317      28.4533146460163      0      0
0.00138244196076317      0.00140157944257044      29.2083828122080      0      0
0.00140157944257044      0.00142098184921384      29.9845994077828      0      0
0.00142098184921384      0.00144065284811262      30.7825226985190      0      0
0.00144065284811262      0.00146059615745496      31.6027716331902      0      0
0.00146059615745496      0.00148081554690089      32.4459939394721      0      0
0.00148081554690089      0.00150131483829471      33.3128102022991      0      0
0.00150131483829471      0.00152209790638749      34.2038687191227      0      0
0.00152209790638749      0.00154316867956938      35.1198678609879      0      0
0.00154316867956938      0.00156453114061223      36.0615159649494      0      0
0.00156453114061223      0.00158618932742236      37.0295179173529      0      0
0.00158618932742236      0.00160814733380381      38.0245983824819      0      0
0.00160814733380381      0.00163040931023216      39.0475167630571      0      0
0.00163040931023216      0.00165297946463904      40.0990611905234      0      0
0.00165297946463904      0.00167586206320748      41.1800383873392      0      0
0.00167586206320748      0.00169906143117836      42.2912711356298      0      0
0.00169906143117836      0.00172258195366789      43.4336017848491      0      0
0.00172258195366789      0.00174642807649655      44.6078964001785      0      0
0.00174642807649655      0.00177060430702936      45.8150469670481      0      0
0.00177060430702936      0.00179511521502795      47.0559719296962      0      0
0.00179511521502795      0.00181996543351421      48.3316161516281      0      0
0.00181996543351421      0.00184515965964614      49.6429510014546      0      0
0.00184515965964614      0.00187070265560561      50.9909747465081      0      0
0.00187070265560561      0.00189659924949857      52.3767131684347      0      0
0.00189659924949857      0.00192285433626758      53.8012202661388      0      0
0.00192285433626758      0.00194947287861711      55.2655789661344      0      0
0.00194947287861711      0.00197645990795156      56.7709018573693      0      0
0.00197645990795156      0.00200382052532629      58.3183320936993      0      0
0.00200382052532629      0.00203155990241182      59.9090447317308      0      0
0.00203155990241182      0.00205968328247135      61.5442487657423      0      0
0.00205968328247135      0.00208819598135186      63.2251897294809      0      0
0.00208819598135186      0.00211710338848892      64.9531517619433      0      0
0.00211710338848892      0.00214641096792534      66.7294569086682      0      0
0.00214641096792534      0.00217612425934403      68.5554598336378      0      0
0.00217612425934403      0.00220624887911509      70.4325403051684      0      0
0.00220624887911509      0.00223679052135739      72.3621028943388      0      0
0.00223679052135739      0.00226775495901488      74.3455944587055      0      0
0.00226775495901488      0.00229914804494778      76.3845328269632      0      0
0.00229914804494778      0.00233097571303889      78.4805117608077      0      0
0.00233097571303889      0.00236324397931521      80.6351529248814      0      0
0.00236324397931521      0.00239595894308506      82.8500502718037      0      0
0.00239595894308506      0.00242912678809096      85.1268122676532      0      0
0.00242912678809096      0.00246275378367852      87.4671898995864      0      0
0.00246275378367852      0.00249684628598141      89.8730739846981      0      0
0.00249684628598141      0.00253141073912281      92.3462884738449      0      0
0.00253141073912281      0.0025664536764335      94.8885576476350      0      0
0.0025664536764335      0.00260198172168671      97.5018258513003      0      0
0.00260198172168671      0.00263800159035023      100.188275750569      0      0
0.00263800159035023      0.00267452009085567      102.949861338791      0      0
0.00267452009085567      0.00271154412588544      105.788469005212      0      0
0.00271154412588544      0.00274908069367747      108.706487605222      0      0
0.00274908069367747      0.00278713688934801      111.706220940892      0      0
0.00278713688934801      0.00282571990623272      114.789587495923      0      0
0.00282571990623272      0.00286483703724639      117.959163889424      0      0
0.00286483703724639      0.00290449567626138      121.217529516816      0      0
0.00290449567626138      0.00294470331950526      124.566679445675      0      0
0.00294470331950526      0.0029854675669777      128.009553809805      0      0
0.0029854675669777      0.00302679612388701      131.548776856363      0      0
0.00302679612388701      0.0030686968021066      135.186567338312      0      0
0.0030686968021066      0.00311117752165154      138.926371996683      0      0
0.00311117752165154      0.0031542463121756      142.770468649565      0      0
0.0031542463121756      0.00319791131448903      146.721935678378      0      0
0.00319791131448903      0.00324218078209728      150.784102403175      0      0
0.00324218078209728      0.0032870630827611      154.959302386564      0      0
0.0032870630827611      0.00333256670007821      159.251684214960      0      0
0.00333256670007821      0.00337870023508683      163.663498968825      0      0
0.00337870023508683      0.00342547240789146      168.198943814329      0      0
0.00342547240789146      0.00347289205931113      172.860878582604      0      0
0.00347289205931113      0.00352096815255051      177.653094641583      0      0
0.00352096815255051      0.00356970977489406      182.579298625225      0      0
0.00356970977489406      0.00361912613942378      187.642855123394      0      0
0.00361912613942378      0.0036692265867606      192.848227910285      0      0
0.0036692265867606      0.00372002058682995      198.198539500726      0      0
0.00372002058682995      0.00377151774065175      203.698818346762      0      0
0.00377151774065175      0.00382372778215516      209.352170642674      0      0
0.00382372778215516      0.00387666058001854      215.163980172876      0      0
0.00387666058001854      0.00393032613953476      221.137591333475      0      0
0.00393032613953476      0.0039847346045024      227.278472941939      0      0
0.0039847346045024      0.00403989625914312      233.590568139307      0      0
0.00403989625914312      0.00409582153004557      240.079018576784      0      0
0.00409582153004557      0.00415252098813623      246.748879213987      0      0
0.00415252098813623      0.00421000535067748      253.604448163887      0      0
0.00421000535067748      0.0042682854832934      260.652377934074      0      0
0.0042682854832934      0.00432737240202355      267.895877413977      0      0
0.00432737240202355      0.00438727727540519      275.343067546714      0      0
0.00438727727540519      0.00444801142658443      282.996831769772      0      0
0.00444801142658443      0.00450958633545639      290.865314174530      0      0
0.00450958633545639      0.00457201364083525      298.953173426944      0      0
0.00457201364083525      0.00463530514265407      307.266295366194      0      0
0.00463530514265407      0.00469947280419532      315.812902286576      0      0
0.00469947280419532      0.00476452875435209      324.596324649867      0      0
0.00476452875435209      0.0048304852899207      333.626505730016      0      0
0.0048304852899207      0.00489735487792503      342.908258539133      0      0
0.00489735487792503      0.00496515015797302      352.448284977212      0      0
0.00496515015797302      0.00503388394464577      362.256573322260      0      0
0.00503388394464577      0.00510356922991978      372.336679867592      0      0
0.00510356922991978      0.00517421918562266      382.698969714869      0      0
0.00517421918562266      0.00524584716592283      393.351603408694      0      0
0.00524584716592283      0.00531846670985373      404.299256992038      0      0
0.00531846670985373      0.00539209154387294      415.554397587815      0      0
0.00539209154387294      0.00546673558445676      427.123878059994      0      0
0.00546673558445676      0.00554241294073067      439.014018540282      0      0
0.00554241294073067      0.00561913791713623      451.238481716861      0      0
0.00561913791713623      0.00569692501613484      463.803924473228      0      0
0.00569692501613484      0.00577578894094906      476.717667751711      0      0
0.00577578894094906      0.00585574459834172      489.994486874823      0      0
0.00585574459834172      0.00593680710143364      503.641965316457      0      0
0.00593680710143364      0.00601899177256026      517.667387461743      0      0
0.00601899177256026      0.00610231414616781      532.086599028949      0      0
0.00610231414616781      0.0061867899717497      546.909537527187      0      0
0.0061867899717497      0.0062724352168234      562.142658042940      0      0
0.0062724352168234      0.00635926606994866      577.801864912184      0      0
0.00635926606994866      0.00644729894378739      593.901185835246      0      0
0.00644729894378739      0.00653655047820597      610.446930401752      0      0
0.00653655047820597      0.00662703754342055      627.452568764172      0      0
0.00662703754342055      0.00671877724318579      644.936650319487      0      0
0.00671877724318579      0.00681178691802782      662.908889639580      0      0
0.00681178691802782      0.00690608414852187      681.378379783093      0      0
0.00690608414852187      0.00700168675861542      700.364341204068      0      0
0.00700168675861542      0.00709861281899715      719.884259026551      0      0
0.00709861281899715      0.00719688065051277      739.946683748518      0      0
0.00719688065051277      0.00729650882762788      760.564856509265      0      0
0.00729650882762788      0.00739751618193895      781.761138555093      0      0
0.00739751618193895      0.00749992180573285      803.552817178890      0      0
0.00749992180573285      0.00760374505559565      825.949322902644      0      0
0.00760374505559565      0.00770900555607137      848.966489514027      0      0
0.00770900555607137      0.00781572320337137      872.628994690516      0      0
0.00781572320337137      0.00792391816913513      896.956359200035      0      0
0.00792391816913513      0.00803361090424307      921.959698733322      0      0
0.00803361090424307      0.00814482214268214      947.655194088303      0      0
0.00814482214268214      0.00825757290546495      974.069260692957      0      0
0.00825757290546495      0.00837188450460311      1001.22630542523      0      0
0.00837188450460311      0.0084877785471356      1029.14092793194      0      0
0.0084877785471356      0.00860527693921294      1057.82788141081      0      0
0.00860527693921294      0.00872440189023784      1087.31274208529      0      0
0.00872440189023784      0.0088451759170632      1117.62582810281      0      0
0.0088451759170632      0.00896762184824822      1148.78951366519      0      0
0.00896762184824822      0.00909176282837339      1180.81894146587      0      0
0.00909176282837339      0.00921762232241531      1213.73473152549      0      0
0.00921762232241531      0.009345224120182      1247.56846812268      0      0
0.009345224120182      0.00947459234080956      1282.35321076839      0      0
0.00947459234080956      0.00960575143732124      1318.11294799762      0      0
0.00960575143732124      0.0097387262012494      1354.86566474904      0      0
0.0097387262012494      0.00987354176732169      1392.63549446986      0      0
0.00987354176732169      0.0100102236182119      1431.45766474797      0      0
0.0100102236182119      0.0101487975893568      1471.37012103425      0      0
0.0101487975893568      0.0102892898738392      1512.40281223998      0      0
0.0102892898738392      0.0104317270273393      1554.57788083399      0      0
0.0104317270273393      0.0105761359731542      1597.92018926731      0      0
0.0105761359731542      0.0107225440072866      1642.46556970395      0      0
0.0107225440072866      0.0108709788036044      1688.25751427106      0      0
0.0108709788036044      0.0110214684190717      1735.33642170873      0      0
0.0110214684190717      0.0111740412990521      1783.73334312729      0      0
0.0111740412990521      0.0113287262826851      1833.47469226308      0      0
0.0113287262826851      0.0114855526083377      1884.59268382617      0      0
0.0114855526083377      0.0116445499191305      1937.13082766466      0      0
0.0116445499191305      0.0118057482685412      1991.13932086511      0      0
0.0118057482685412      0.0119691781260852      2046.66516201487      0      0
0.0119691781260852      0.0121348703830748      2103.74642494411      0      0
0.0121348703830748      0.0123028563584581      2162.41574529723      0      0
0.0123028563584581      0.0124731678047393      2222.70958632548      0      0
0.0124731678047393      0.0126458369139802      2284.67508654293      0      0
0.0126458369139802      0.0128208963238851      2348.36886860286      0      0
0.0128208963238851      0.0129983791239701      2413.84915527752      0      0
0.0129983791239701      0.0131783188618175      2481.16779812077      0      0
0.0131783188618175      0.0133607495494169      2550.36844769161      0      0
0.0133607495494169      0.0135457056695945      2621.49200917998      0      0
0.0135457056695945      0.0137332221825303      2694.58506051127      0      0
0.0137332221825303      0.0139233345323668      2769.70507477201      0      0
0.0139233345323668      0.0141160786539086      2846.91896214203      0      0
0.0141160786539086      0.0143114909794141      2926.29626102682      0      0
0.0143114909794141      0.0145096084454827      3007.90178150462      0      0
0.0145096084454827      0.0147104685000363      3091.79252076493      0      0
0.0147104685000363      0.0149141091093971      3178.02062480624      0      0
0.0149141091093971      0.0151205687654648      3266.64031759830      0      0
0.0151205687654648      0.0153298864929916      3357.71448829820      0      0
0.0153298864929916      0.0155421018569589      3451.31714129615      0      0
0.0155421018569589      0.015757254970056      3547.53054773633      0      0
0.015757254970056      0.0159753865002618      3646.43896164044      0      0
0.0159753865002618      0.0161965376785319      3748.12248314870      0      0
0.0161965376785319      0.0164207503065923      3852.65430968806      0      0
0.0164207503065923      0.0166480667648403      3960.10263904206      0      0
0.0166480667648403      0.0168785300203555      4070.53607238230      0      0
0.0168785300203555      0.0171121836350213      4184.02975178171      0      0
0.0171121836350213      0.0173490717737588      4300.66932951346      0      0
0.0173490717737588      0.017589239212875      4420.55108712325      0      0
0.017589239212875      0.0178327313485262      4543.77837873701      0      0
0.0178327313485262      0.0180795942052988      4670.45616627763      0      0
0.0180795942052988      0.0183298744449088      4800.68609111008      0      0
0.0183298744449088      0.0185836193750216      4934.56411675141      0      0
0.0185836193750216      0.0188408769581945      5072.18158312953      0      0
0.0188408769581945      0.0191016958209418      5213.62910798447      0      0
0.0191016958209418      0.0193661252629267      5359.00172712930      0      0
0.0193661252629267      0.0196342152662799      5508.40333146998      0      0
0.0196342152662799      0.0199060165050465      5661.94886775052      0      0
0.0199060165050465      0.0201815803547652      5819.76368102065      0      0
0.0201815803547652      0.0204609589021785      5981.98040843706      0      0
0.0204609589021785      0.0207442049550786      6148.73462081054      0      0
0.0207442049550786      0.0210313720522889      6320.16072131587      0      0
0.0210313720522889      0.0213225144737837      6496.38940931855      0      0
0.0213225144737837      0.0216176872509482      6677.54743000585      0      0
0.0216176872509482      0.0219169461769806      6863.75958639109      0      0
0.0219169461769806      0.0222203478174381      7055.15233131543      0      0
0.0222203478174381      0.0225279495209286      7251.85786373485      0      0
0.0225279495209286      0.0228398094299506      7454.01760267209      0      0
0.0228398094299506      0.0231559864918837      7661.78417320326      0      0
0.0231559864918837      0.0234765404701303      7875.32150118884      0      0
0.0234765404701303      0.0238015319554124      8094.80313040196      0      0
0.0238015319554124      0.0241310223772239      8320.40930898958      0      0
0.0241310223772239      0.0244650740154424      8552.32364564168      0      0
0.0244650740154424      0.0248037500121009      8790.73017177734      0      0
0.0248037500121009      0.025147114383323      9035.81148430146      0      0
0.025147114383323      0.0254952320314234      9287.74834677216      0      0
0.0254952320314234      0.025848168757175      9546.72077895181      0      0
0.025848168757175      0.0262059912722472      9812.91034804218      0      0
0.0262059912722472      0.0265687672118152      10086.5031524084      0      0
0.0265687672118152      0.0269365651473444      10367.6928937215      0      0
0.0269365651473444      0.0273094545995519      10656.6834682957      0      0
0.0273094545995519      0.0276875060515468      10953.6906488767      0      0
0.0276875060515468      0.0280707909621536      11258.9426334420      0      0
0.0280707909621536      0.0284593817794181      11572.6794610637      0      0
0.0284593817794181      0.0288533519543027      11895.1514938690      0      0
0.0288533519543027      0.0292527759545692      12226.6173069494      0      0
0.0292527759545692      0.0296577292788545      12567.3413977637      0      0
0.0296577292788545      0.0300682884709421      12917.5921212222      0      0
0.0300682884709421      0.0304845311342295      13277.6401870540      0      0
0.0304845311342295      0.0309065359463971      13647.7579418060      0      0
0.0309065359463971      0.0313343826742795      14028.2195225058      0      0
0.0313343826742795      0.0317681521889432      14419.3018358663      0      0
0.0317681521889432      0.0322079264809726      14821.2862052043      0      0
0.0322079264809726      0.0326537886759678      15234.4604501195      0      0
0.0326537886759678      0.033105823050257      15659.1211275284      0      0
0.033105823050257      0.033564115046826      16095.5756663216      0      0
0.033564115046826      0.0340287512914689      16544.1441657725      0      0
0.0340287512914689      0.0344998196091616      17005.1606903481      0      0
0.0344998196091616      0.0349774090406628      17478.9739695547      0      0
0.0349774090406628      0.0354616098593442      17965.9474897860      0      0
0.0354616098593442      0.0359525135882537      18466.4590361946      0      0
0.0359525135882537      0.0364502130174152      18980.8997991301      0      0
0.0364502130174152      0.0369548022213675      19509.6731972673      0      0
0.0369548022213675      0.0374663765769464      20053.1935866041      0      0
0.0374663765769464      0.0379850327813123      20611.8850219785      0      0
0.0379850327813123      0.0385108688702281      21186.1802185468      0      0
0.0385108688702281      0.0390439842365898      21776.5198289863      0      0
0.0390439842365898      0.0395844796492134      22383.3521128985      0      0
0.0395844796492134      0.0401324572718825      23007.1330328292      0      0
0.0401324572718825      0.0406880206826587      23648.3267708965      0      0
0.0406880206826587      0.0412512748934598      24307.4066247310      0      0
0.0412512748934598      0.0418223263699098      24984.8562138077      0      0
0.0418223263699098      0.0424012830514618      25681.1709086632      0      0
0.0424012830514618      0.0429882543718015      26396.8593863188      0      0
0.0429882543718015      0.0435833512795317      27132.4452149431      0      0
0.0435833512795317      0.0441866862591436      27888.4683781948      0      0
0.0441866862591436      0.0447983733522791      28665.4866631258      0      0
0.0447983733522791      0.0454185281792862      29464.0768531366      0      0
0.0454185281792862      0.0460472679610735      30284.8356873334      0      0
0.0460472679610735      0.0466847115412677      31128.3805679836      0      0
0.0466847115412677      0.0473309794086762      31995.3500170584      0      0
0.0473309794086762      0.047986193720063      32886.4038998901      0      0
0.047986193720063      0.0486504783232378      33802.2234478953      0      0
0.0486504783232378      0.0493239587804657      34743.5111226315      0      0
0.0493239587804657      0.0500067623922011      35710.9903699716      0      0
0.0500067623922011      0.0506990182211494      36705.4053160188      0      0
0.0506990182211494      0.0514008571166629      37727.5204558531      0      0
0.0514008571166629      0.0521124117394733      38778.1203828059      0      0
0.0521124117394733      0.0528338165867671      39858.0096002793      0      0
0.0528338165867671      0.0535652080176086      40968.0124508064      0      0
0.0535652080176086      0.0543067242787134      42108.9731887285      0      0
0.0543067242787134      0.0550585055305805      43281.7562141340      0      0
0.0550585055305805      0.0558206938739848      44487.2464770954      0      0
0.0558206938739848      0.0565934333768373      45726.3500531935      0      0
0.0565934333768373      0.0573768701014157      46999.9948841682      0      0
0.0573768701014157      0.0581711521319738      48309.1316715259      0      0
0.0581711521319738      0.0589764296027321      49654.7349062028      0      0
0.0589764296027321      0.0597928547262553      51037.8040139881      0      0
0.0597928547262553      0.0606205818222245      52459.3645943219      0      0
0.0606205818222245      0.0614597673466051      53920.4697292281      0      0
0.0614597673466051      0.0623105699212211      55422.2013393781      0      0
0.0623105699212211      0.0631731503637371      56965.6715654585      0      0
0.0631731503637371      0.0640476717180559      58552.0241549495      0      0
0.0640476717180559      0.064934299285137      60182.4358369279      0      0
0.064934299285137      0.065833200654241      61858.1176704071      0      0
0.065833200654241      0.0667445457346082      63580.3163548481      0      0
0.0667445457346082      0.0676685067875737      65350.3154946737      0      0
0.0676685067875737      0.0686052584591283      67169.4368127476      0      0
0.0686052584591283      0.0695549778129301      69039.0413107544      0      0
0.0695549778129301      0.0705178443637725      70960.5303771313      0      0
0.0705178443637725      0.071494040111516      72935.3468456096      0      0
0.071494040111516      0.0724837495754901      74964.9760094811      0      0
0.0724837495754901      0.07348715982937      77050.9465983828      0      0
0.07348715982937      0.0745044605365374      79194.8317257054      0      0
0.0745044605365374      0.0755358439859309      81398.2498156656      0      0
0.0755358439859309      0.0765815051283916      83662.8655196814      0      0
0.0765815051283916      0.0776416416135129      85990.3906319624      0      0
0.0776416416135129      0.0787164538269999      88382.5850142308      0      0
0.0787164538269999      0.0798061449285455      90841.2575392358      0      0
0.0798061449285455      0.0809109208902321      93368.2670622861      0      0
0.0809109208902321      0.0820309905354643      95965.5234294092      0      0
0.0820309905354643      0.0831665655784396      98634.9885300249      0      0
0.0831665655784396      0.0843178606641673      101378.677401201      0      0
0.0843178606641673      0.0854850934090396      104198.659389700      0      0
0.0854850934090396      0.0866684844419658      107097.059377135      0      0
0.0866684844419658      0.087868257446075      110076.059072681      0      0
0.087868257446075      0.0890846392009967      113137.898376938      0      0
0.0890846392009967      0.0903178596257262      116284.876819717      0      0
0.0903178596257262      0.0915681518220832      119519.355073818      0      0
0.0915681518220832      0.0928357521187732      122843.756546132      0      0
0.0928357521187732      0.0941209001160578      126260.569046871      0      0
0.0941209001160578      0.0954238387310435      129772.346537155      0      0
0.0954238387310435      0.0967448142435972      133381.710954776      0      0
0.0967448142435972      0.0980840763428988      137091.354117617      0      0
0.0980840763428988      0.0994418781746361      140904.039703898      0      0
0.0994418781746361      0.100818476388855      144822.605308254      0      0
0.100818476388855      0.10221413118847      148849.964572501      0      0
0.10221413118847      0.103629106378448      152989.109389870      0      0
0.103629106378448      0.105063669415674      157243.112181515      0      0
0.105063669415674      0.106518091459502      161615.128244087      0      0
0.106518091459502      0.107992647423013      166108.398167293      0      0
0.107992647423013      0.109487616024976      170726.250320449      0      0
0.109487616024976      0.111003279842531      175472.103407183      0      0
0.111003279842531      0.112539925364605      180349.469087632      0      0
0.112539925364605      0.114097843046059      185361.954667632      0      0
0.114097843046059      0.115677327362591      190513.265854624      0      0
0.115677327362591      0.117278676866402      195807.209580188      0      0
0.117278676866402      0.118902194242619      201247.696889329      0      0
0.118902194242619      0.120548186366517      206838.745896845      0      0
0.120548186366517      0.122216964361519      212584.484811307      0      0
0.122216964361519      0.123908843658004      218489.155027384      0      0
0.123908843658004      0.125624144052934      224557.114287419      0      0
0.125624144052934      0.127363189770296      230792.839913356      0      0
0.127363189770296      0.12912630952239      237200.932110275      0      0
0.12912630952239      0.130913836571959      243786.117342934      0      0
0.130913836571959      0.132726108795187      250553.251786878      0      0
0.132726108795187      0.134563468745557      257507.324855773      0      0
0.134563468745557      0.136426263718606      264653.462806763      0      0
0.136426263718606      0.138314845817565      271996.932425716      0      0
0.138314845817565      0.140229572019921      279543.144794321      0      0
0.140229572019921      0.142170804244882      287297.659141072      0      0
0.142170804244882      0.144138909421796      295266.186778205      0      0
0.144138909421796      0.146134259559502      303454.595126728      0      0
0.146134259559502      0.148157231816648      311868.911831675      0      0
0.148157231816648      0.150208208572982      320515.328969755      0      0
0.150208208572982      0.152287577501628      329400.207351563      0      0
0.152287577501628      0.154395731642364      338530.080920488      0      0
0.154395731642364      0.156533069475914      347911.661250459      0      0
0.156533069475914      0.158699994999266      357551.842144619      0      0
0.158699994999266      0.16089691780204      367457.704336954      0      0
0.16089691780204      0.163124253143903      377636.520298866      0      0
0.163124253143903      0.165382422033063      388095.759152600      0      0
0.165382422033063      0.16767185130585      398843.091693319      0      0
0.16767185130585      0.16999297370739      409886.395521570      0      0
0.16999297370739      0.172346227973408      421233.760287711      0      0
0.172346227973408      0.174732058913154      432893.493049791      0      0
0.174732058913154      0.177150917493482      444874.123746182      0      0
0.177150917493482      0.179603260924088      457184.410784131      0      0
0.179603260924088      0.182089552743936      469833.346745204      0      0
0.182089552743936      0.184610262908873      482830.164208388      0      0
0.184610262908873      0.187165867880458      496184.341691393      0      0
0.187165867880458      0.189756850716024      509905.609710467      0      0
0.189756850716024      0.192383701159985      524003.956958731      0      0
0.192383701159985      0.195046915736409      538489.636602772      0      0
0.195046915736409      0.197746997842864      553373.172696882      0      0
0.197746997842864      0.200484457845576      568665.366713967      0      0
0.200484457845576      0.203259813175894      584377.304191764      0      0
0.203259813175894      0.206073588428097      600520.361492546      0      0
0.206073588428097      0.208926315458549      617106.212674011      0      0
0.208926315458549      0.211818533486235      634146.836468542      0      0
0.211818533486235      0.214750789194674      651654.523367409      0      0
0.214750789194674      0.217723636835266      669641.882805849      0      0
0.217723636835266      0.220737638332042      688121.850444280      0      0
0.220737638332042      0.22379336338789      707107.695540083      0      0
0.22379336338789      0.226891389592229      726613.028403579      0      0
0.226891389592229      0.230032302530194      746651.807930854      0      0
0.230032302530194      0.233216695893316      767238.349205084      0      0
0.233216695893316      0.236445171591743      788387.331156862      0      0
0.236445171591743      0.239718339868012      810113.804272812      0      0
0.239718339868012      0.243036819412397      832433.198340372      0      0
0.243036819412397      0.246401237479853      855361.330215179      0      0
0.246401237479853      0.249812230008578      878914.411595806      0      0
0.249812230008578      0.253270441740218      903109.056788813      0      0
0.253270441740218      0.256776526341734      927962.290445071      0      0
0.256776526341734      0.260331146528961      953491.555246168      0      0
0.260331146528961      0.263934974191869      979714.719517254      0      0
0.263934974191869      0.267588690521566      1006650.08474011      0      0
0.267588690521566      0.271292986139054      1034316.39293725      0      0
0.271292986139054      0.275048561225772      1062732.83389478      0      0
0.275048561225772      0.27885612565594      1091919.05218808      0      0
0.27885612565594      0.282716399130741      1121895.15397072      0      0
0.282716399130741      0.286630111314356      1152681.71348247      0      0
0.286630111314356      0.290598001971889      1184299.77922806      0      0
0.290598001971889      0.294620821109189      1216770.87977253      0      0
0.294620821109189      0.298699329114623      1250117.02909409      0      0
0.298699329114623      0.302834296902796      1284360.73142847      0      0
0.302834296902796      0.307026506060274      1319524.98553226      0      0
0.307026506060274      0.311276748993318      1355633.28828506      0      0
0.311276748993318      0.315585829077662      1392709.63754169      0      0
0.315585829077662      0.319954560810364      1430778.53413656      0      0
0.319954560810364      0.324383769963767      1469864.98293211      0      0
0.324383769963767      0.32887429374158      1509994.49279166      0      0
0.32887429374158      0.33342698093713      1551193.07534474      0      0
0.33342698093713      0.338042692093795      1593487.24239888      0      0
0.338042692093795      0.342722299667666      1636904.00183658      0      0
0.342722299667666      0.347466688192458      1681470.85181899      0      0
0.347466688192458      0.352276754446699      1727215.77309916      0      0
0.352276754446699      0.357153407623246      1774167.21922646      0      0
0.357153407623246      0.362097569501131      1822354.10440059      0      0
0.362097569501131      0.367110174619799      1871805.78870773      0      0
0.367110174619799      0.372192170455755      1922552.06044228      0      0
0.372192170455755      0.37734451760165      1974623.11518584      0      0
0.37734451760165      0.382568189947856      2028049.53127893      0      0
0.382568189947856      0.387864174866547      2082862.24128118      0      0
0.387864174866547      0.393233473398329      2139092.49897098      0      0
0.393233473398329      0.398677100441459      2196771.84138558      0      0
0.398677100441459      0.40419608494368      2255932.04534692      0      0
0.40419608494368      0.409791470096709      2316605.07785565      0      0
0.409791470096709      0.41546431353342      2378823.03966553      0      0
0.41546431353342      0.421215687527758      2442618.10127168      0      0
0.421215687527758      0.427046679197417      2508022.43045701      0      0
0.427046679197417      0.43295839070933      2575068.11044153      0      0
0.43295839070933      0.438951939487993      2643787.04756633      0      0
0.438951939487993      0.445028458426682      2714210.86731660      0      0
0.445028458426682      0.451189096101594      2786370.79734430      0      0
0.451189096101594      0.457435016988945      2860297.53598783      0      0
0.457435016988945      0.463767401685081      2936021.10460107      0      0
0.463767401685081      0.470187447129631      3013570.68179392      0      0
0.470187447129631      0.476696366831751      3092974.41744708      0      0
0.476696366831751      0.483295391099501      3174259.22409108      0      0
0.483295391099501      0.489985767272398      3257450.54292735      0      0
0.489985767272398      0.496768759957182      3342572.08141273      0      0
0.496768759957182      0.503645651266856      3429645.51891888      0      0
0.503645651266856      0.510617741063022      3518690.17650774      0      0
0.510617741063022      0.517686347201588      3609722.64632162      0      0
0.517686347201588      0.524852805781861      3702756.37546083      0      0
0.524852805781861      0.532118471399099      3797801.19849640      0      0
0.532118471399099      0.539484717400551      3894862.81192453      0      0
0.539484717400551      0.546952936145049      3993942.18289059      0      0
0.546952936145049      0.554524539266187      4095034.88336798      0      0
0.554524539266187      0.56220095793915      4198130.33964047      0      0
0.56220095793915      0.569983643151229      4303210.98536690      0      0
0.569983643151229      0.577874065976087      4410251.30465869      0      0
0.577874065976087      0.585873717851818      4519216.74941536      0      0
0.585873717851818      0.59398411086286      4630062.51257167      0      0
0.59398411086286      0.602206778025804      4742732.13582371      0      0
0.602206778025804      0.610543273579166      4857155.92671163      0      0
0.610543273579166      0.618995173277162      4973249.15550673      0      0
0.618995173277162      0.62756407468756      5090909.99700711      0      0
0.62756407468756      0.636251597493652      5210017.17587064      0      0
0.636251597493652      0.645059383800396      5330427.26622561      0      0
0.645059383800396      0.653989098444817      5451971.58663841      0      0
0.653989098444817      0.663042429310678      5574452.61961588      0      0
0.663042429310678      0.672221087647534      5697639.87006903      0      0
0.672221087647534      0.681526808394186      5821265.05875887      0      0
0.681526808394186      0.690961350506615      5945016.52361850      0      0
0.690961350506615      0.70052649729046      6068532.67256454      0      0
0.70052649729046      0.710224056738094      6191394.29403557      0      0
0.710224056738094      0.720055861870372      6313115.48336693      0      0
0.720055861870372      0.730023771083106      6433132.88054670      0      0
0.730023771083106      0.740129668498331      6550792.83272845      0      0
0.740129668498331      0.750375464320448      6665335.98575130      0      0
0.750375464320448      0.76076309519728      6775878.66222889      0      0
0.76076309519728      0.771294524586143      6881390.18395963      0      0
0.771294524586143      0.781971743124969      6980665.02027451      0      0
0.781971743124969      0.792796769008581      7072288.25619018      0      0
0.792796769008581      0.803771648370161      7154592.32009586      0      0
0.803771648370161      0.814898455668016      7225602.10315940      0      0
0.814898455668016      0.826179294077686      7282964.39989273      0      0
0.826179294077686      0.837616295889483      7323855.76362689      0      0
0.837616295889483      0.849211622911536      7344859.99040536      0      0
0.849211622911536      0.860967466878409      7341801.78103457      0      0
0.860967466878409      0.872886049865385      7309515.30065325      0      0
0.872886049865385      0.884969624708479      7241512.64200934      0      0
0.884969624708479      0.897220475430265      7129491.95883037      0      0
0.897220475430265      0.909640917671599      6962575.72702043      0      0
0.909640917671599      0.922233299129318      6726065.96931951      0      0
0.922233299129318      0.935      6399264.58788060      0      0
# END HISTO1D SudakovggExpOutputsN2LLNor22
# BEGIN HISTO1D SudakovggExpOutputsN2LLNor23
PlotOrder=6
LineColor=brown
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\mathbf{V}^{-1}_{h,\mathrm{thr}}\mathbf{V}_{h}\Right]_{(2,3)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.000000413343378940457      0      0
0.00000101384324431002      0.00000102787812403307      0.000000419064194704191      0      0
0.00000102787812403307      0.00000104210729202498      0.000000424864175838659      0      0
0.00000104210729202498      0.00000105653343786574      0.000000430744417606130      0      0
0.00000105653343786574      0.00000107115928836782      0.000000436706030420202      0      0
0.00000107115928836782      0.00000108598760809164      0.000000442750140055561      0      0
0.00000108598760809164      0.00000110102119986811      0.000000448877887860647      0      0
0.00000110102119986811      0.00000111626290532839      0.000000455090430973283      0      0
0.00000111626290532839      0.00000113171560544106      0.000000461388942539302      0      0
0.00000113171560544106      0.00000114738222105665      0.000000467774611934222      0      0
0.00000114738222105665      0.00000116326571345971      0.000000474248644987998      0      0
0.00000116326571345971      0.0000011793690849286      0.000000480812264212910      0      0
0.0000011793690849286      0.00000119569537930295      0.000000487466709034626      0      0
0.00000119569537930295      0.000001212247682559      0.000000494213236026475      0      0
0.000001212247682559      0.00000122902912339292      0.000000501053119146999      0      0
0.00000122902912339292      0.00000124604287381218      0.000000507987649980805      0      0
0.00000124604287381218      0.00000126329214973512      0.000000515018137982782      0      0
0.00000126329214973512      0.00000128078021159884      0.000000522145910725722      0      0
0.00000128078021159884      0.00000129851036497544      0.000000529372314151401      0      0
0.00000129851036497544      0.00000131648596119688      0.000000536698712825159      0      0
0.00000131648596119688      0.00000133471039798844      0.000000544126490194042      0      0
0.00000133471039798844      0.00000135318712011092      0.000000551657048848546      0      0
0.00000135318712011092      0.00000137191962001179      0.000000559291810788020      0      0
0.00000137191962001179      0.00000139091143848532      0.000000567032217689785      0      0
0.00000139091143848532      0.00000141016616534188      0.000000574879731182010      0      0
0.00000141016616534188      0.00000142968744008643      0.000000582835833120411      0      0
0.00000142968744008643      0.00000144947895260651      0.000000590902025868826      0      0
0.00000144947895260651      0.00000146954444386967      0.000000599079832583718      0      0
0.00000146954444386967      0.00000148988770663059      0.000000607370797502664      0      0
0.00000148988770663059      0.00000151051258614798      0.000000615776486236892      0      0
0.00000151051258614798      0.00000153142298091138      0.000000624298486067920      0      0
0.00000153142298091138      0.00000155262284337812      0.000000632938406248358      0      0
0.00000155262284337812      0.00000157411618072032      0.000000641697878306941      0      0
0.00000157411618072032      0.00000159590705558239      0.000000650578556357838      0      0
0.00000159590705558239      0.0000016179995868489      0.000000659582117414319      0      0
0.0000016179995868489      0.00000164039795042316      0.000000668710261706827      0      0
0.00000164039795042316      0.00000166310638001652      0.000000677964713005540      0      0
0.00000166310638001652      0.00000168612916794864      0.000000687347218947459      0      0
0.00000168612916794864      0.00000170947066595881      0.000000696859551368124      0      0
0.00000170947066595881      0.00000173313528602849      0.000000706503506637998      0      0
0.00000173313528602849      0.00000175712750121529      0.000000716280906003605      0      0
0.00000175712750121529      0.00000178145184649847      0.000000726193595933479      0      0
0.00000178145184649847      0.00000180611291963609      0.000000736243448469015      0      0
0.00000180611291963609      0.00000183111538203409      0.000000746432361580273      0      0
0.00000183111538203409      0.00000185646395962742      0.000000756762259526825      0      0
0.00000185646395962742      0.00000188216344377329      0.000000767235093223711      0      0
0.00000188216344377329      0.00000190821869215684      0.000000777852840612589      0      0
0.00000190821869215684      0.00000193463462970931      0.000000788617507038152      0      0
0.00000193463462970931      0.000001961416249539      0.000000799531125629888      0      0
0.000001961416249539      0.00000198856861387501      0.000000810595757689272      0      0
0.00000198856861387501      0.00000201609685502412      0.000000821813493082468      0      0
0.00000201609685502412      0.00000204400617634088      0.000000833186450638627      0      0
0.00000204400617634088      0.00000207230185321116      0.000000844716778553859      0      0
0.00000207230185321116      0.00000210098923404927      0.000000856406654800978      0      0
0.00000210098923404927      0.00000213007374130893      0.000000868258287545098      0      0
0.00000213007374130893      0.00000215956087250823      0.000000880273915565176      0      0
0.00000215956087250823      0.00000218945620126872      0.000000892455808681589      0      0
0.00000218945620126872      0.00000221976537836897      0.000000904806268189847      0      0
0.00000221976537836897      0.00000225049413281266      0.000000917327627300524      0      0
0.00000225049413281266      0.00000228164827291145      0.000000930022251585516      0      0
0.00000228164827291145      0.0000023132336873829      0.000000942892539430722      0      0
0.0000023132336873829      0.0000023452563464635      0.000000955940922495239      0      0
0.0000023452563464635      0.00000237772230303722      0.000000969169866177192      0      0
0.00000237772230303722      0.00000241063769377955      0.000000982581870086284      0      0
0.00000241063769377955      0.00000244400874031748      0.000000996179468523191      0      0
0.00000244400874031748      0.00000247784175040552      0.00000100996523096589      0      0
0.00000247784175040552      0.00000251214311911795      0.00000102394176256305      0      0
0.00000251214311911795      0.00000254691933005764      0.00000103811170463461      0      0
0.00000254691933005764      0.00000258217695658154      0.00000105247773517958      0      0
0.00000258217695658154      0.0000026179226630432      0.00000106704256939132      0      0
0.0000026179226630432      0.00000265416320605244      0.00000108180896018031      0      0
0.00000265416320605244      0.00000269090543575249      0.00000109677969870453      0      0
0.00000269090543575249      0.00000272815629711478      0.00000111195761490767      0      0
0.00000272815629711478      0.00000276592283125165      0.00000112734557806520      0      0
0.00000276592283125165      0.00000280421217674733      0.00000114294649733845      0      0
0.00000280421217674733      0.00000284303157100718      0.00000115876332233692      0      0
0.00000284303157100718      0.00000288238835162573      0.00000117479904368880      0      0
0.00000288238835162573      0.00000292228995777364      0.00000119105669362002      0      0
0.00000292228995777364      0.00000296274393160382      0.00000120753934654176      0      0
0.00000296274393160382      0.00000300375791967704      0.00000122425011964679      0      0
0.00000300375791967704      0.00000304533967440728      0.00000124119217351464      0      0
0.00000304533967440728      0.0000030874970555271      0.00000125836871272579      0      0
0.0000030874970555271      0.00000313023803157323      0.00000127578298648499      0      0
0.00000313023803157323      0.00000317357068139281      0.00000129343828925403      0      0
0.00000317357068139281      0.00000321750319567045      0.00000131133796139391      0      0
0.00000321750319567045      0.00000326204387847638      0.00000132948538981669      0      0
0.00000326204387847638      0.00000330720114883614      0.00000134788400864719      0      0
0.00000330720114883614      0.00000335298354232185      0.00000136653729989469      0      0
0.00000335298354232185      0.00000339939971266569      0.00000138544879413482      0      0
0.00000339939971266569      0.00000344645843339553      0.00000140462207120179      0      0
0.00000344645843339553      0.00000349416859949336      0.00000142406076089119      0      0
0.00000349416859949336      0.00000354253922907654      0.00000144376854367352      0      0
0.00000354253922907654      0.00000359157946510248      0.00000146374915141865      0      0
0.00000359157946510248      0.00000364129857709674      0.00000148400636813144      0      0
0.00000364129857709674      0.00000369170596290522      0.00000150454403069869      0      0
0.00000369170596290522      0.00000374281115047047      0.00000152536602964758      0      0
0.00000374281115047047      0.0000037946237996327      0.00000154647630991598      0      0
0.0000037946237996327      0.00000384715370395563      0.00000156787887163464      0      0
0.00000384715370395563      0.00000390041079257769      0.00000158957777092168      0      0
0.00000390041079257769      0.00000395440513208878      0.00000161157712068942      0      0
0.00000395440513208878      0.00000400914692843308      0.00000163388109146399      0      0
0.00000400914692843308      0.00000406464652883815      0.00000165649391221780      0      0
0.00000406464652883815      0.00000412091442377072      0.00000167941987121517      0      0
0.00000412091442377072      0.00000417796124891967      0.00000170266331687145      0      0
0.00000417796124891967      0.00000423579778720626      0.00000172622865862577      0      0
0.00000423579778720626      0.0000042944349708224      0.00000175012036782779      0      0
0.0000042944349708224      0.00000435388388329698      0.00000177434297863865      0      0
0.00000435388388329698      0.00000441415576159092      0.00000179890108894649      0      0
0.00000441415576159092      0.0000044752619982211      0.00000182379936129676      0      0
0.0000044752619982211      0.00000453721414341383      0.00000184904252383765      0      0
0.00000453721414341383      0.00000460002390728798      0.00000187463537128096      0      0
0.00000460002390728798      0.0000046637031620685      0.00000190058276587868      0      0
0.0000046637031620685      0.00000472826394433043      0.00000192688963841569      0      0
0.00000472826394433043      0.00000479371845727405      0.00000195356098921885      0      0
0.00000479371845727405      0.00000486007907303155      0.00000198060188918282      0      0
0.00000486007907303155      0.00000492735833500554      0.00000200801748081302      0      0
0.00000492735833500554      0.00000499556896024003      0.00000203581297928606      0      0
0.00000499556896024003      0.00000506472384182418      0.00000206399367352802      0      0
0.00000506472384182418      0.00000513483605132934      0.00000209256492731096      0      0
0.00000513483605132934      0.00000520591884127979      0.00000212153218036809      0      0
0.00000520591884127979      0.00000527798564765776      0.00000215090094952797      0      0
0.00000527798564765776      0.00000535105009244307      0.00000218067682986820      0      0
0.00000535105009244307      0.00000542512598618791      0.00000221086549588902      0      0
0.00000542512598618791      0.00000550022733062734      0.00000224147270270725      0      0
0.00000550022733062734      0.00000557636832132587      0.00000227250428727108      0      0
0.00000557636832132587      0.00000565356335036064      0.00000230396616959617      0      0
0.00000565356335036064      0.00000573182700904185      0.00000233586435402346      0      0
0.00000573182700904185      0.00000581117409067079      0.00000236820493049943      0      0
0.00000581117409067079      0.000005891619593336      0.00000240099407587900      0      0
0.000005891619593336      0.00000597317872274825      0.00000243423805525198      0      0
0.00000597317872274825      0.00000605586689511467      0.00000246794322329329      0      0
0.00000605586689511467      0.0000061396997400527      0.00000250211602563776      0      0
0.0000061396997400527      0.00000622469310354442      0.00000253676300028001      0      0
0.00000622469310354442      0.00000631086305093168      0.00000257189077899999      0      0
0.00000631086305093168      0.0000063982258699528      0.00000260750608881489      0      0
0.0000063982258699528      0.00000648679807382125      0.00000264361575345804      0      0
0.00000648679807382125      0.00000657659640434692      0.00000268022669488545      0      0
0.00000657659640434692      0.00000666763783510069      0.00000271734593481073      0      0
0.00000666763783510069      0.00000675993957462272      0.00000275498059626903      0      0
0.00000675993957462272      0.0000068535190696752      0.00000279313790521089      0      0
0.0000068535190696752      0.00000694839400854009      0.00000283182519212662      0      0
0.00000694839400854009      0.00000704458232436258      0.00000287104989370207      0      0
0.00000704458232436258      0.00000714210219854078      0.00000291081955450658      0      0
0.00000714210219854078      0.00000724097206416231      0.00000295114182871407      0      0
0.00000724097206416231      0.00000734121060948854      0.00000299202448185797      0      0
0.00000734121060948854      0.000007442836781487      0.00000303347539262100      0      0
0.000007442836781487      0.00000754586978941272      0.00000307550255466080      0      0
0.00000754586978941272      0.00000765032910843916      0.00000311811407847219      0      0
0.00000765032910843916      0.00000775623448333934      0.00000316131819328734      0      0
0.00000775623448333934      0.00000786360593221801      0.00000320512324901456      0      0
0.00000786360593221801      0.00000797246375029542      0.00000324953771821713      0      0
0.00000797246375029542      0.00000808282851374354      0.00000329457019813295      0      0
0.00000808282851374354      0.00000819472108357529      0.00000334022941273652      0      0
0.00000819472108357529      0.00000830816260958769      0.00000338652421484406      0      0
0.00000830816260958769      0.00000842317453435958      0.00000343346358826335      0      0
0.00000842317453435958      0.00000853977859730466      0.00000348105664998935      0      0
0.00000853977859730466      0.00000865799683878063      0.00000352931265244705      0      0
0.00000865799683878063      0.00000877785160425524      0.00000357824098578278      0      0
0.00000877785160425524      0.00000889936554853005      0.00000362785118020566      0      0
0.00000889936554853005      0.00000902256164002253      0.00000367815290838034      0      0
0.00000902256164002253      0.00000914746316510757      0.00000372915598787281      0      0
0.00000914746316510757      0.00000927409373251906      0.00000378087038365082      0      0
0.00000927409373251906      0.00000940247727781235      0.00000383330621064042      0      0
0.00000940247727781235      0.00000953263806788851      0.00000388647373634046      0      0
0.00000953263806788851      0.00000966460070558129      0.00000394038338349680      0      0
0.00000966460070558129      0.00000979839013430744      0.00000399504573283799      0      0
0.00000979839013430744      0.00000993403164278155      0.00000405047152587438      0      0
0.00000993403164278155      0.000010071550869796      0.00000410667166776258      0      0
0.000010071550869796      0.0000102109738090674      0.00000416365723023743      0      0
0.0000102109738090674      0.0000103523268141496      0.00000422143945461338      0      0
0.0000103523268141496      0.000010495636603415      0.00000428002975485766      0      0
0.000010495636603415      0.0000106409302651053      0.00000433943972073754      0      0
0.0000106409302651053      0.000010788235262451      0.00000439968112104380      0      0
0.000010788235262451      0.0000109375794388631      0.00000446076590689316      0      0
0.0000109375794388631      0.0000110889910231955      0.00000452270621511203      0      0
0.0000110889910231955      0.0000112424986350812      0.00000458551437170426      0      0
0.0000112424986350812      0.0000113981312903417      0.00000464920289540567      0      0
0.0000113981312903417      0.0000115559184064716      0.00000471378450132810      0      0
0.0000115559184064716      0.000011715889808199      0.00000477927210469612      0      0
0.000011715889808199      0.0000118780757331232      0.00000484567882467923      0      0
0.0000118780757331232      0.0000120425068374297      0.00000491301798832287      0      0
0.0000120425068374297      0.0000122092142016854      0.00000498130313458159      0      0
0.0000122092142016854      0.0000123782293367127      0.00000505054801845759      0      0
0.0000123782293367127      0.0000125495841895462      0.00000512076661524844      0      0
0.0000125495841895462      0.0000127233111494713      0.00000519197312490750      0      0
0.0000127233111494713      0.0000128994430541458      0.00000526418197652091      0      0
0.0000128994430541458      0.0000130780131958075      0.00000533740783290521      0      0
0.0000130780131958075      0.0000132590553275668      0.00000541166559532956      0      0
0.0000132590553275668      0.0000134426036697863      0.00000548697040836707      0      0
0.0000134426036697863      0.00001362869291655      0.00000556333766487943      0      0
0.00001362869291655      0.00001381735824222      0.00000564078301113975      0      0
0.00001381735824222      0.0000140086353080861      0.00000571932235209819      0      0
0.0000140086353080861      0.0000142025602691059      0.00000579897185679544      0      0
0.0000142025602691059      0.0000143991697807389      0.00000587974796392933      0      0
0.0000143991697807389      0.0000145985010058751      0.00000596166738757978      0      0
0.0000145985010058751      0.0000148005916218595      0.00000604474712309780      0      0
0.0000148005916218595      0.0000150054798276138      0.00000612900445316431      0      0
0.0000150054798276138      0.0000152132043508565      0.00000621445695402482      0      0
0.0000152132043508565      0.0000154238044554237      0.00000630112250190620      0      0
0.0000154238044554237      0.0000156373199486901      0.00000638901927962206      0      0
0.0000156373199486901      0.0000158537911890937      0.00000647816578337351      0      0
0.0000158537911890937      0.0000160732590937644      0.00000656858082975233      0      0
0.0000160732590937644      0.0000162957651462576      0.00000666028356295374      0      0
0.0000162957651462576      0.000016521351404396      0.00000675329346220650      0      0
0.000016521351404396      0.0000167500605082187      0.00000684763034942802      0      0
0.0000167500605082187      0.0000169819356880416      0.00000694331439711283      0      0
0.0000169819356880416      0.0000172170207726282      0.00000704036613646271      0      0
0.0000172170207726282      0.0000174553601974744      0.00000713880646576744      0      0
0.0000174553601974744      0.0000176969990132074      0.00000723865665904521      0      0
0.0000176969990132074      0.0000179419828941014      0.00000733993837495228      0      0
0.0000179419828941014      0.0000181903581467107      0.00000744267366597169      0      0
0.0000181903581467107      0.0000184421717186223      0.00000754688498789126      0      0
0.0000184421717186223      0.0000186974712073306      0.00000765259520958164      0      0
0.0000186974712073306      0.0000189563048692332      0.00000775982762308535      0      0
0.0000189563048692332      0.0000192187216287532      0.00000786860595402828      0      0
0.0000192187216287532      0.0000194847710875863      0.00000797895437236568      0      0
0.0000194847710875863      0.0000197545035340766      0.00000809089750347495      0      0
0.0000197545035340766      0.000020027969952722      0.00000820446043960807      0      0
0.000020027969952722      0.0000203052220338112      0.00000831966875171709      0      0
0.0000203052220338112      0.0000205863121831945      0.00000843654850166645      0      0
0.0000205863121831945      0.0000208712935321888      0.00000855512625484665      0      0
0.0000208712935321888      0.000021160219947621      0.00000867542909320408      0      0
0.000021160219947621      0.0000214531460420097      0.00000879748462870259      0      0
0.0000214531460420097      0.0000217501271838877      0.00000892132101723300      0      0
0.0000217501271838877      0.0000220512195082683      0.00000904696697298701      0      0
0.0000220512195082683      0.0000223564799272551      0.00000917445178331327      0      0
0.0000223564799272551      0.0000226659661408002      0.00000930380532407317      0      0
0.0000226659661408002      0.0000229797366476099      0.00000943505807551550      0      0
0.0000229797366476099      0.0000232978507562027      0.00000956824113868903      0      0
0.0000232978507562027      0.0000236203685961192      0.00000970338625241341      0      0
0.0000236203685961192      0.000023947351129288      0.00000984052581082917      0      0
0.000023947351129288      0.0000242788601615485      0.00000997969288154856      0      0
0.0000242788601615485      0.0000246149583543337      0.0000101209212244298      0      0
0.0000246149583543337      0.0000249557092365137      0.0000102642453109978      0      0
0.0000249557092365137      0.0000253011772164045      0.0000104097003445366      0      0
0.0000253011772164045      0.0000256514275939423      0.0000105573222808766      0      0
0.0000256514275939423      0.0000260065265730261      0.0000107071478499053      0      0
0.0000260065265730261      0.0000263665412740315      0.0000108592145778268      0      0
0.0000263665412740315      0.0000267315397464981      0.0000110135608101983      0      0
0.0000267315397464981      0.0000271015909819919      0.0000111702257357735      0      0
0.0000271015909819919      0.0000274767649271459      0.0000113292494111826      0      0
0.0000274767649271459      0.0000278571324968813      0.0000114906727864800      0      0
0.0000278571324968813      0.0000282427655878122      0.0000116545377315926      0      0
0.0000282427655878122      0.0000286337370918349      0.0000118208870637020      0      0
0.0000286337370918349      0.0000290301209099061      0.0000119897645755962      0      0
0.0000290301209099061      0.0000294319919660113      0.0000121612150650251      0      0
0.0000294319919660113      0.0000298394262213274      0.0000123352843651002      0      0
0.0000298394262213274      0.00003025250068858      0.0000125120193757748      0      0
0.00003025250068858      0.000030671293446601      0.0000126914680964460      0      0
0.000030671293446601      0.0000310958836550867      0.0000128736796597201      0      0
0.0000310958836550867      0.00003152635156956      0.0000130587043663853      0      0
0.00003152635156956      0.000031962778556541      0.0000132465937216345      0      0
0.000031962778556541      0.0000324052471089262      0.0000134374004725873      0      0
0.0000324052471089262      0.0000328538408615817      0.0000136311786471572      0      0
0.0000328538408615817      0.000033308644607151      0.0000138279835943140      0      0
0.000033308644607151      0.0000337697443120835      0.0000140278720257939      0      0
0.0000337697443120835      0.0000342372271328825      0.0000142309020593104      0      0
0.0000342372271328825      0.0000347111814325807      0.0000144371332633198      0      0
0.0000347111814325807      0.0000351916967974413      0.0000146466267034005      0      0
0.0000351916967974413      0.0000356788640538924      0.0000148594449903042      0      0
0.0000356788640538924      0.0000361727752856944      0.0000150756523297403      0      0
0.0000361727752856944      0.0000366735238513458      0.0000152953145739569      0      0
0.0000366735238513458      0.0000371812044017293      0.0000155184992751847      0      0
0.0000371812044017293      0.0000376959128980032      0.0000157452757410104      0      0
0.0000376959128980032      0.0000382177466297395      0.0000159757150917514      0      0
0.0000382177466297395      0.0000387468042333134      0.0000162098903199026      0      0
0.0000387468042333134      0.0000392831857105477      0.0000164478763517323      0      0
0.0000392831857105477      0.0000398269924476147      0.0000166897501111039      0      0
0.0000398269924476147      0.0000403783272342003      0.0000169355905856031      0      0
0.0000403783272342003      0.0000409372942829333      0.0000171854788950560      0      0
0.0000409372942829333      0.0000415039992490831      0.0000174394983625209      0      0
0.0000415039992490831      0.000042078549250531      0.0000176977345878460      0      0
0.000042078549250531      0.0000426610528880173      0.0000179602755238814      0      0
0.0000426610528880173      0.0000432516202656688      0.0000182272115554436      0      0
0.0000432516202656688      0.0000438503630118107      0.0000184986355811280      0      0
0.0000438503630118107      0.0000444573943000663      0.0000187746430980725      0      0
0.0000444573943000663      0.0000450728288707489      0.0000190553322897761      0      0
0.0000450728288707489      0.0000456967830525504      0.0000193408041170811      0      0
0.0000456967830525504      0.0000463293747845289      0.0000196311624124315      0      0
0.0000463293747845289      0.0000469707236384016      0.0000199265139775210      0      0
0.0000469707236384016      0.0000476209508411464      0.0000202269686844536      0      0
0.0000476209508411464      0.0000482801792979158      0.0000205326395805368      0      0
0.0000482801792979158      0.0000489485336152684      0.0000208436429968375      0      0
0.0000489485336152684      0.0000496261401247217      0.0000211600986606300      0      0
0.0000496261401247217      0.0000503131269066316      0.0000214821298118758      0      0
0.0000503131269066316      0.0000510096238144011      0.0000218098633238712      0      0
0.0000510096238144011      0.000051715762499026      0.0000221434298282123      0      0
0.000051715762499026      0.000052431676433979      0.0000224829638442252      0      0
0.000052431676433979      0.0000531575009404385      0.0000228286039130167      0      0
0.0000531575009404385      0.0000538933732128671      0.0000231804927363071      0      0
0.0000538933732128671      0.0000546394323449439      0.0000235387773202096      0      0
0.0000546394323449439      0.0000553958193558558      0.0000239036091241273      0      0
0.0000553958193558558      0.0000561626772169526      0.0000242751442149465      0      0
0.0000561626772169526      0.0000569401508787716      0.0000246535434267066      0      0
0.0000569401508787716      0.0000577283872984359      0.0000250389725259388      0      0
0.0000577283872984359      0.0000585275354674316      0.0000254316023828653      0      0
0.0000585275354674316      0.0000593377464397706      0.0000258316091486659      0      0
0.0000593377464397706      0.0000601591733605423      0.0000262391744390156      0      0
0.0000601591733605423      0.0000609919714948611      0.0000266544855241140      0      0
0.0000609919714948611      0.0000618362982572143      0.0000270777355254286      0      0
0.0000618362982572143      0.0000626923132412161      0.0000275091236193834      0      0
0.0000626923132412161      0.0000635601782497746      0.0000279488552482306      0      0
0.0000635601782497746      0.0000644400573256746      0.0000283971423383597      0      0
0.0000644400573256746      0.0000653321167825856      0.0000288542035262914      0      0
0.0000653321167825856      0.0000662365252364977      0.0000293202643926330      0      0
0.0000662365252364977      0.0000671534536375933      0.0000297955577042633      0      0
0.0000671534536375933      0.0000680830753025601      0.0000302803236650347      0      0
0.0000680830753025601      0.0000690255659473509      0.0000307748101752934      0      0
0.0000690255659473509      0.0000699811037203975      0.0000312792731005166      0      0
0.0000699811037203975      0.0000709498692362838      0.0000317939765493959      0      0
0.0000709498692362838      0.0000719320456098856      0.0000323191931616910      0      0
0.0000719320456098856      0.0000729278184909828      0.0000328552044061952      0      0
0.0000729278184909828      0.0000739373760993502      0.0000334023008891809      0      0
0.0000739373760993502      0.0000749609092603353      0.0000339607826736865      0      0
0.0000749609092603353      0.0000759986114409274      0.0000345309596100278      0      0
0.0000759986114409274      0.0000770506787863264      0.0000351131516779507      0      0
0.0000770506787863264      0.0000781173101570184      0.0000357076893408228      0      0
0.0000781173101570184      0.0000791987071663636      0.0000363149139123143      0      0
0.0000791987071663636      0.0000802950742187053      0.0000369351779360099      0      0
0.0000802950742187053      0.000081406618548006      0.0000375688455784247      0      0
0.000081406618548006      0.0000825335502570186      0.0000382162930359287      0      0
0.0000825335502570186      0.0000836760823569998      0.0000388779089560635      0      0
0.0000836760823569998      0.0000848344308079731      0.0000395540948738130      0      0
0.0000848344308079731      0.0000860088145595493      0.0000402452656633706      0      0
0.0000860088145595493      0.0000871994555923124      0.0000409518500059852      0      0
0.0000871994555923124      0.0000884065789597775      0.0000416742908744932      0      0
0.0000884065789597775      0.0000896304128309307      0.0000424130460351792      0      0
0.0000896304128309307      0.0000908711885333572      0.0000431685885676089      0      0
0.0000908711885333572      0.0000921291405969664      0.0000439414074031419      0      0
0.0000921291405969664      0.0000934045067983223      0.0000447320078828452      0      0
0.0000934045067983223      0.0000946975282055884      0.0000455409123355600      0      0
0.0000946975282055884      0.0000960084492240934      0.0000463686606769144      0      0
0.0000960084492240934      0.0000973375176425286      0.0000472158110301118      0      0
0.0000973375176425286      0.000098684984679785      0.0000480829403693612      0      0
0.000098684984679785      0.000100051105032438      0.0000489706451868584      0      0
0.000100051105032438      0.000101436136922889      0.0000498795421842623      0      0
0.000101436136922889      0.000102840342148178      0.0000508102689896574      0      0
0.000102840342148178      0.000104263986129461      0.0000517634849010959      0      0
0.000104263986129461      0.000105707337962187      0.0000527398716576992      0      0
0.000105707337962187      0.00010717067046696      0.0000537401342395956      0      0
0.00010717067046696      0.000108654260241103      0.0000547650016977787      0      0
0.000108654260241103      0.000110158387710945      0.0000558152280152510      0      0
0.000110158387710945      0.000111683337184825      0.0000568915930006367      0      0
0.000111683337184825      0.000113229396906833      0.0000579949032157884      0      0
0.000113229396906833      0.00011479685911129      0.0000591259929387359      0      0
0.00011479685911129      0.000116386020077991      0.0000602857251634636      0      0
0.000116386020077991      0.000117997180188201      0.0000614749926382853      0      0
0.000117997180188201      0.00011963064398144      0.0000626947189442314      0      0
0.00011963064398144      0.00012128672021304      0.0000639458596153593      0      0
0.00012128672021304      0.00012296572191251      0.0000652294033028190      0      0
0.00012296572191251      0.000124667966442703      0.0000665463729844388      0      0
0.000124667966442703      0.000126393775559803      0.0000678978272220572      0      0
0.000126393775559803      0.000128143475474143      0.0000692848614684727      0      0
0.000128143475474143      0.000129917396911867      0.0000707086094263574      0      0
0.000129917396911867      0.000131715875177439      0.0000721702444615104      0      0
0.000131715875177439      0.000133539250217029      0.0000736709810725205      0      0
0.000133539250217029      0.00013538786668276      0.0000752120764198923      0      0
0.00013538786668276      0.000137262073997862      0.0000767948319167565      0      0
0.000137262073997862      0.000139162226422714      0.0000784205948842531      0      0
0.000139162226422714      0.00014108868312181      0.0000800907602745459      0      0
0.00014108868312181      0.000143041808231644      0.0000818067724639770      0      0
0.000143041808231644      0.000145021970929542      0.0000835701271204160      0      0
0.000145021970929542      0.00014702954550344      0.0000853823731472052      0      0
0.00014702954550344      0.000149064911422635      0.0000872451147077509      0      0
0.000149064911422635      0.00015112845340951      0.0000891600133342120      0      0
0.00015112845340951      0.000153220561512254      0.0000911287901242449      0      0
0.000153220561512254      0.000155341631178586      0.0000931532280291680      0      0
0.000155341631178586      0.000157492063330508      0.0000952351742386306      0      0
0.000157492063330508      0.000159672264440082      0.0000973765426653708      0      0
0.000159672264440082      0.00016188264660626      0.0000995793165348266      0      0
0.00016188264660626      0.000164123627632783      0.000101845551084559      0      0
0.000164123627632783      0.00016639563110715      0.000104177376377529      0      0
0.00016639563110715      0.000168699086480686      0.000106577000236206      0      0
0.000168699086480686      0.000171034429149716      0.000109046711300378      0      0
0.000171034429149716      0.00017340210053786      0.000111588882216566      0      0
0.00017340210053786      0.000175802548179476      0.000114205972963620      0      0
0.000175802548179476      0.000178236225804249      0.000116900534320969      0      0
0.000178236225804249      0.000180703593422953      0.000119675211485310      0      0
0.000180703593422953      0.000183205117414405      0.000122532747844454      0      0
0.000183205117414405      0.000185741270613619      0.000125475988911455      0      0
0.000185741270613619      0.000188312532401177      0.000128507886430723      0      0
0.000188312532401177      0.000190919388793845      0.000131631502660143      0      0
0.000190919388793845      0.000193562332536437      0.000134850014838615      0      0
0.000193562332536437      0.000196241863194957      0.000138166719847219      0      0
0.000196241863194957      0.000198958487251018      0.000141585039072578      0      0
0.000198958487251018      0.000201712718197586      0.000145108523479040      0      0
0.000201712718197586      0.000204505076636033      0.000148740858904617      0      0
0.000204505076636033      0.000207336090374545      0.000152485871582604      0      0
0.000207336090374545      0.000210206294527884      0.000156347533905413      0      0
0.000210206294527884      0.000213116231618538      0.000160329970438102      0      0
0.000213116231618538      0.000216066451679264      0.000164437464192918      0      0
0.000216066451679264      0.000219057512357059      0.000168674463176415      0      0
0.000219057512357059      0.000222089979018563      0.000173045587219336      0      0
0.000222089979018563      0.000225164424856924      0.000177555635107663      0      0
0.000225164424856924      0.000228281431000144      0.000182209592015903      0      0
0.000228281431000144      0.00023144158662092      0.000187012637271222      0      0
0.00023144158662092      0.000234645489048012      0.000191970152447750      0      0
0.000234645489048012      0.000237893743879147      0.000197087729815090      0      0
0.000237893743879147      0.000241186965095492      0.000202371181152942      0      0
0.000241186965095492      0.000244525775177701      0.000207826546946969      0      0
0.000244525775177701      0.000247910805223583      0.000213460105981616      0      0
0.000247910805223583      0.000251342695067386      0.000219278385352194      0      0
0.000251342695067386      0.000254822093400743      0.000225288170904956      0      0
0.000254822093400743      0.00025834965789528      0.000231496518130980      0      0
0.00025834965789528      0.000261926055326934      0.000237910763528278      0      0
0.000261926055326934      0.000265551961701985      0.000244538536459439      0      0
0.000265551961701985      0.00026922806238483      0.000251387771513178      0      0
0.00026922806238483      0.000272955052227537      0.000258466721402527      0      0
0.000272955052227537      0.000276733635701177      0.000265783970417698      0      0
0.000276733635701177      0.000280564527028988      0.000273348448455743      0      0
0.000280564527028988      0.000284448450321376      0.000281169445653220      0      0
0.000284448450321376      0.000288386139712781      0.000289256627653908      0      0
0.000288386139712781      0.000292378339500449      0.000297620051512728      0      0
0.000292378339500449      0.000296425804285111      0.000306270182305814      0      0
0.000296425804285111      0.000300529299113624      0.000315217910424323      0      0
0.000300529299113624      0.000304689599623573      0.000324474569637503      0      0
0.000304689599623573      0.000308907492189884      0.000334051955899098      0      0
0.000308907492189884      0.000313183774073464      0.000343962346971707      0      0
0.000313183774073464      0.000317519253571897      0.000354218522886641      0      0
0.000317519253571897      0.000321914750172228      0.000364833787272947      0      0
0.000321914750172228      0.000326371094705861      0.000375821989595681      0      0
0.000326371094705861      0.000330889129505603      0.000387197548337760      0      0
0.000330889129505603      0.000335469708564879      0.000398975475160215      0      0
0.000335469708564879      0.000340113697699154      0.000411171400113288      0      0
0.000340113697699154      0.000344821974709588      0.000423801597888845      0      0
0.000344821974709588      0.000349595429548956      0.000436883015189726      0      0
0.000349595429548956      0.000354434964489868      0.000450433299278981      0      0
0.000354434964489868      0.000359341494295315      0.000464470827725046      0      0
0.000359341494295315      0.000364315946391572      0.000479014739380520      0      0
0.000364315946391572      0.000369359261043507      0.000494084966718915      0      0
0.000369359261043507      0.000374472391532301      0.000509702269507179      0      0
0.000374472391532301      0.00037965630433564      0.000525888269901012      0      0
0.00037965630433564      0.000384911979310397      0.000542665489026840      0      0
0.000384911979310397      0.000390240409877844      0.000560057385105129      0      0
0.000390240409877844      0.000395642603211426      0.000578088393180904      0      0
0.000395642603211426      0.000401119580427133      0.000596783966541619      0      0
0.000401119580427133      0.000406672376776519      0.000616170619870632      0      0
0.000406672376776519      0.000412302041842373      0.000636275974162767      0      0
0.000412302041842373      0.000418009639737117      0.000657128803668367      0      0
0.000418009639737117      0.000423796249303941      0.000678759084662433      0      0
0.000423796249303941      0.000429662964320725      0.000701198046366023      0      0
0.000429662964320725      0.000435610893706785      0.000724478223930946      0      0
0.000435610893706785      0.000441641161732474      0.000748633513793929      0      0
0.000441641161732474      0.000447754908231697      0.000773699231133402      0      0
0.000447754908231697      0.000453953288817359      0.000799712169943233      0      0
0.000453953288817359      0.000460237475099795      0.000826710665569858      0      0
0.000460237475099795      0.000466608654908228      0.000854734659840252      0      0
0.000466608654908228      0.000473068032515292      0.000883825768952231      0      0
0.000473068032515292      0.000479616828864662      0.000914027354224894      0      0
0.000479616828864662      0.000486256281801832      0.000945384595817061      0      0
0.000486256281801832      0.000492987646308097      0.000977944569535306      0      0
0.000492987646308097      0.000499812194737762      0.00101175632687175      0      0
0.000499812194737762      0.000506731217058643      0.00104687097844987      0      0
0.000506731217058643      0.0005137460210959      0.00108334178096664      0      0
0.0005137460210959      0.000520857932779231      0.00112122422759239      0      0
0.000520857932779231      0.000528068296393506      0.00116057614247303      0      0
0.000528068296393506      0.000535378474832857      0.00120145777922007      0      0
0.000535378474832857      0.000542789849858294      0.00124393192290287      0      0
0.000542789849858294      0.000550303822358882      0.00128806399752830      0      0
0.000550303822358882      0.000557921812616533      0.00133392217653069      0      0
0.000557921812616533      0.000565645260574473      0.00138157749941912      0      0
0.000565645260574473      0.00057347562610941      0.00143110399222566      0      0
0.00057347562610941      0.000581414389307485      0.00148257879329615      0      0
0.000581414389307485      0.000589463050744029      0.00153608228488221      0      0
0.000589463050744029      0.000597623131767208      0.00159169822967236      0      0
0.000597623131767208      0.000605896174785581      0.00164951391316306      0      0
0.000605896174785581      0.000614283743559644      0.00170962029219601      0      0
0.000614283743559644      0.000622787423497414      0.00177211214970669      0      0
0.000622787423497414      0.000631408821954096      0.00183708825593824      0      0
0.000631408821954096      0.000640149568535908      0.00190465153643785      0      0
0.000640149568535908      0.000649011315408104      0.00197490924713728      0      0
0.000649011315408104      0.000657995737607266      0.00204797315682281      0      0
0.000657995737607266      0.000667104533357915      0.00212395973729521      0      0
0.000667104533357915      0.00067633942439351      0.00220299036146133      0      0
0.00067633942439351      0.000685702156281888      0.00228519150963818      0      0
0.000685702156281888      0.000695194498755206      0.00237069498481403      0      0
0.000695194498755206      0.000704818246044455      0.00245963813747575      0      0
0.000704818246044455      0.000714575217218609      0.00255216409867547      0      0
0.000714575217218609      0.000724467256528451      0.00264842202276250      0      0
0.000724467256528451      0.000734496233755185      0.00274856734352061      0      0
0.000734496233755185      0.000744664044563847      0.00285276203598251      0      0
0.000744664044563847      0.000754972610861632      0.00296117489376272      0      0
0.000754972610861632      0.000765423881161163      0.00307398181576805      0      0
0.000765423881161163      0.0007760198309488      0.00319136610541291      0      0
0.0007760198309488      0.000786762463058045      0.00331351878222280      0      0
0.000786762463058045      0.00079765380804811      0.00344063890882493      0      0
0.00079765380804811      0.000808695924587738      0.00357293392572977      0      0
0.000808695924587738      0.000819890899844323      0.00371062000930403      0      0
0.000819890899844323      0.00083124084987843      0.00385392243671903      0      0
0.00083124084987843      0.000842747920043766      0.00400307596852657      0      0
0.000842747920043766      0.000854414285392693      0.00415832525080431      0      0
0.000854414285392693      0.000866242151087355      0.00431992523109534      0      0
0.000866242151087355      0.000878233752816494      0.00448814159121502      0      0
0.000878233752816494      0.000890391357218039      0.00466325119967709      0      0
0.000890391357218039      0.000902717262307538      0.00484554258351156      0      0
0.000902717262307538      0.000915213797912533      0.00503531641958202      0      0
0.000915213797912533      0.000927883326112938      0.00523288604639227      0      0
0.000927883326112938      0.000940728241687513      0.00543857799747730      0      0
0.000940728241687513      0.000953750972566528      0.00565273255733141      0      0
0.000953750972566528      0.000966953980290686      0.00587570434078708      0      0
0.000966953980290686      0.000980339760476396      0.00610786289681445      0      0
0.000980339760476396      0.000993910843287497      0.00634959333781005      0      0
0.000993910843287497      0.0010076697939135      0.00660129699554546      0      0
0.0010076697939135      0.00102161921305448      0.00686339210490324      0      0
0.00102161921305448      0.0010357617374126      0.00713631451613440      0      0
0.0010357617374126      0.00105010004019057      0.00742051843608696      0      0
0.00105010004019057      0.00106463683159689      0.00771647720043401      0      0
0.00106463683159689      0.00107937485935813      0.00802468408178183      0      0
0.00107937485935813      0.00109431690923832      0.00834565313416295      0      0
0.00109431690923832      0.00110946580556549      0.00867992006391672      0      0
0.00110946580556549      0.00112482441176555      0.00902804313371543      0      0
0.00112482441176555      0.00114039563090349      0.00939060412822114      0      0
0.00114039563090349      0.00115618240623217      0.00976820934673055      0      0
0.00115618240623217      0.00117218772174859      0.0101614906089281      0      0
0.00117218772174859      0.00118841460275796      0.0105711063668796      0      0
0.00118841460275796      0.00120486611644553      0.0109977428071707      0      0
0.00120486611644553      0.00122154537245635      0.0114421150078738      0      0
0.00122154537245635      0.00123845552348304      0.0119049682005775      0      0
0.00123845552348304      0.00125559976586171      0.0123870789713139      0      0
0.00125559976586171      0.00127298134017614      0.0128892566684545      0      0
0.00127298134017614      0.00129060353187029      0.0134123446857371      0      0
0.00129060353187029      0.00130846967186935      0.0139572220013591      0      0
0.00130846967186935      0.00132658313720929      0.0145248045726373      0      0
0.00132658313720929      0.00134494735167523      0.0151160469866756      0      0
0.00134494735167523      0.00136356578644858      0.0157319440303762      0      0
0.00136356578644858      0.00138244196076317      0.0163735323830338      0      0
0.00138244196076317      0.00140157944257044      0.0170418924518507      0      0
0.00140157944257044      0.00142098184921384      0.0177381501053764      0      0
0.00142098184921384      0.00144065284811262      0.0184634786678473      0      0
0.00144065284811262      0.00146059615745496      0.0192191009317560      0      0
0.00146059615745496      0.00148081554690089      0.0200062911602383      0      0
0.00148081554690089      0.00150131483829471      0.0208263773058159      0      0
0.00150131483829471      0.00152209790638749      0.0216807433118340      0      0
0.00152209790638749      0.00154316867956938      0.0225708314207754      0      0
0.00154316867956938      0.00156453114061223      0.0234981446114115      0      0
0.00156453114061223      0.00158618932742236      0.0244642491927215      0      0
0.00158618932742236      0.00160814733380381      0.0254707774905235      0      0
0.00160814733380381      0.00163040931023216      0.0265194306137729      0      0
0.00163040931023216      0.00165297946463904      0.0276119813362432      0      0
0.00165297946463904      0.00167586206320748      0.0287502771160192      0      0
0.00167586206320748      0.00169906143117836      0.0299362432508926      0      0
0.00169906143117836      0.00172258195366789      0.0311718861642734      0      0
0.00172258195366789      0.00174642807649655      0.0324592968242366      0      0
0.00174642807649655      0.00177060430702936      0.0338006543038918      0      0
0.00177060430702936      0.00179511521502795      0.0351982294918050      0      0
0.00179511521502795      0.00181996543351421      0.0366543889598378      0      0
0.00181996543351421      0.00184515965964614      0.0381715989948476      0      0
0.00184515965964614      0.00187070265560561      0.0397524298006514      0      0
0.00187070265560561      0.00189659924949857      0.0413995598770559      0      0
0.00189659924949857      0.00192285433626758      0.0431157805832234      0      0
0.00192285433626758      0.00194947287861711      0.0449040008930248      0      0
0.00194947287861711      0.00197645990795156      0.0467672523503401      0      0
0.00197645990795156      0.00200382052532629      0.0487086942326167      0      0
0.00200382052532629      0.00203155990241182      0.0507316189315861      0      0
0.00203155990241182      0.00205968328247135      0.0528394575610602      0      0
0.00205968328247135      0.00208819598135186      0.0550357858030965      0      0
0.00208819598135186      0.00211710338848892      0.0573243300046014      0      0
0.00211710338848892      0.00214641096792534      0.0597089735345826      0      0
0.00214641096792534      0.00217612425934403      0.0621937634062760      0      0
0.00217612425934403      0.00220624887911509      0.0647829171619745      0      0
0.00220624887911509      0.00223679052135739      0.0674808300243463      0      0
0.00223679052135739      0.00226775495901488      0.0702920823483155      0      0
0.00226775495901488      0.00229914804494778      0.0732214474423654      0      0
0.00229914804494778      0.00233097571303889      0.0762738997996046      0      0
0.00233097571303889      0.00236324397931521      0.0794546236518574      0      0
0.00236324397931521      0.00239595894308506      0.0827690216860040      0      0
0.00239595894308506      0.00242912678809096      0.0862227239970187      0      0
0.00242912678809096      0.00246275378367852      0.0898215977171316      0      0
0.00246275378367852      0.00249684628598141      0.0935717574713863      0      0
0.00249684628598141      0.00253141073912281      0.0974795758872251      0      0
0.00253141073912281      0.0025664536764335      0.101551693698126      0      0
0.0025664536764335      0.00260198172168671      0.105795030877336      0      0
0.00260198172168671      0.00263800159035023      0.110216799628629      0      0
0.00263800159035023      0.00267452009085567      0.114824516620553      0      0
0.00267452009085567      0.00271154412588544      0.119626014001509      0      0
0.00271154412588544      0.00274908069367747      0.124629453790124      0      0
0.00274908069367747      0.00278713688934801      0.129843343633314      0      0
0.00278713688934801      0.00282571990623272      0.135276548323195      0      0
0.00282571990623272      0.00286483703724639      0.140938305072271      0      0
0.00286483703724639      0.00290449567626138      0.146838243098053      0      0
0.00290449567626138      0.00294470331950526      0.152986395381149      0      0
0.00294470331950526      0.0029854675669777      0.159393216469869      0      0
0.0029854675669777      0.00302679612388701      0.166069605317209      0      0
0.00302679612388701      0.0030686968021066      0.173026915755476      0      0
0.0030686968021066      0.00311117752165154      0.180276981717062      0      0
0.00311117752165154      0.0031542463121756      0.187832138051619      0      0
0.0031542463121756      0.00319791131448903      0.195705233288311      0      0
0.00319791131448903      0.00324218078209728      0.203909664823571      0      0
0.00324218078209728      0.0032870630827611      0.212459387956022      0      0
0.0032870630827611      0.00333256670007821      0.221368949203080      0      0
0.00333256670007821      0.00337870023508683      0.230653509081439      0      0
0.00337870023508683      0.00342547240789146      0.240328860968435      0      0
0.00342547240789146      0.00347289205931113      0.250411473515208      0      0
0.00347289205931113      0.00352096815255051      0.260918496139833      0      0
0.00352096815255051      0.00356970977489406      0.271867815812547      0      0
0.00356970977489406      0.00361912613942378      0.283278056791783      0      0
0.00361912613942378      0.0036692265867606      0.295168644757624      0      0
0.0036692265867606      0.00372002058682995      0.307559806583083      0      0
0.00372002058682995      0.00377151774065175      0.320472638799069      0      0
0.00377151774065175      0.00382372778215516      0.333929108337748      0      0
0.00382372778215516      0.00387666058001854      0.347952127198079      0      0
0.00387666058001854      0.00393032613953476      0.362565550806976      0      0
0.00393032613953476      0.0039847346045024      0.377794264152213      0      0
0.0039847346045024      0.00403989625914312      0.393664172382335      0      0
0.00403989625914312      0.00409582153004557      0.410202303818614      0      0
0.00409582153004557      0.00415252098813623      0.427436790110072      0      0
0.00415252098813623      0.00421000535067748      0.445396984993092      0      0
0.00421000535067748      0.0042682854832934      0.464113442841496      0      0
0.0042682854832934      0.00432737240202355      0.483618035263716      0      0
0.00432737240202355      0.00438727727540519      0.503943957800066      0      0
0.00438727727540519      0.00444801142658443      0.525125805432737      0      0
0.00444801142658443      0.00450958633545639      0.547199651013736      0      0
0.00450958633545639      0.00457201364083525      0.570203044687873      0      0
0.00457201364083525      0.00463530514265407      0.594175175243991      0      0
0.00463530514265407      0.00469947280419532      0.619156825027086      0      0
0.00469947280419532      0.00476452875435209      0.645190532168245      0      0
0.00476452875435209      0.0048304852899207      0.672320625745404      0      0
0.0048304852899207      0.00489735487792503      0.700593259279937      0      0
0.00489735487792503      0.00496515015797302      0.730056603774206      0      0
0.00496515015797302      0.00503388394464577      0.760760787986245      0      0
0.00503388394464577      0.00510356922991978      0.792758081312604      0      0
0.00510356922991978      0.00517421918562266      0.826102991286576      0      0
0.00517421918562266      0.00524584716592283      0.860852233827362      0      0
0.00524584716592283      0.00531846670985373      0.897064997952649      0      0
0.00531846670985373      0.00539209154387294      0.934802948066503      0      0
0.00539209154387294      0.00546673558445676      0.974130274612821      0      0
0.00546673558445676      0.00554241294073067      1.01511398232881      0      0
0.00554241294073067      0.00561913791713623      1.05782384258217      0      0
0.00561913791713623      0.00569692501613484      1.10233250707869      0      0
0.00569692501613484      0.00577578894094906      1.14871581416474      0      0
0.00577578894094906      0.00585574459834172      1.19705272677949      0      0
0.00585574459834172      0.00593680710143364      1.24742546372188      0      0
0.00593680710143364      0.00601899177256026      1.29991984984712      0      0
0.00601899177256026      0.00610231414616781      1.35462527295849      0      0
0.00610231414616781      0.0061867899717497      1.41163477235681      0      0
0.0061867899717497      0.0062724352168234      1.47104545214243      0      0
0.0062724352168234      0.00635926606994866      1.53295852175230      0      0
0.00635926606994866      0.00644729894378739      1.59747928311402      0      0
0.00644729894378739      0.00653655047820597      1.66471756380184      0      0
0.00653655047820597      0.00662703754342055      1.73478794866678      0      0
0.00662703754342055      0.00671877724318579      1.80780968017237      0      0
0.00671877724318579      0.00681178691802782      1.88390696078935      0      0
0.00681178691802782      0.00690608414852187      1.96320943189931      0      0
0.00690608414852187      0.00700168675861542      2.04585218256858      0      0
0.00700168675861542      0.00709861281899715      2.13197577107882      0      0
0.00709861281899715      0.00719688065051277      2.22172674997776      0      0
0.00719688065051277      0.00729650882762788      2.31525806235945      0      0
0.00729650882762788      0.00739751618193895      2.41272897177198      0      0
0.00739751618193895      0.00749992180573285      2.51430523153406      0      0
0.00749992180573285      0.00760374505559565      2.62015972400935      0      0
0.00760374505559565      0.00770900555607137      2.73047283727925      0      0
0.00770900555607137      0.00781572320337137      2.84543239740821      0      0
0.00781572320337137      0.00792391816913513      2.96523389356909      0      0
0.00792391816913513      0.00803361090424307      3.09008119444025      0      0
0.00803361090424307      0.00814482214268214      3.22018703516168      0      0
0.00814482214268214      0.00825757290546495      3.35577300201438      0      0
0.00825757290546495      0.00837188450460311      3.49706969139433      0      0
0.00837188450460311      0.0084877785471356      3.64431744198187      0      0
0.0084877785471356      0.00860527693921294      3.79776706231813      0      0
0.00860527693921294      0.00872440189023784      3.95768000616856      0      0
0.00872440189023784      0.0088451759170632      4.12432839985647      0      0
0.0088451759170632      0.00896762184824822      4.29799560154828      0      0
0.00896762184824822      0.00909176282837339      4.47897715461621      0      0
0.00909176282837339      0.00921762232241531      4.66758141011255      0      0
0.00921762232241531      0.009345224120182      4.86412962663610      0      0
0.009345224120182      0.00947459234080956      5.06895616646361      0      0
0.00947459234080956      0.00960575143732124      5.28240930045913      0      0
0.00960575143732124      0.0097387262012494      5.50485230248476      0      0
0.0097387262012494      0.00987354176732169      5.73666414546083      0      0
0.00987354176732169      0.0100102236182119      5.97823968454532      0      0
0.0100102236182119      0.0101487975893568      6.22998992498590      0      0
0.0101487975893568      0.0102892898738392      6.49234289679694      0      0
0.0102892898738392      0.0104317270273393      6.76574492937048      0      0
0.0104317270273393      0.0105761359731542      7.05066166550637      0      0
0.0105761359731542      0.0107225440072866      7.34757850600155      0      0
0.0107225440072866      0.0108709788036044      7.65700087956990      0      0
0.0108709788036044      0.0110214684190717      7.97945496717245      0      0
0.0110214684190717      0.0111740412990521      8.31548903962483      0      0
0.0111740412990521      0.0113287262826851      8.66567494156271      0      0
0.0113287262826851      0.0114855526083377      9.03060914424534      0      0
0.0114855526083377      0.0116445499191305      9.41091327916768      0      0
0.0116445499191305      0.0118057482685412      9.80723462729169      0      0
0.0118057482685412      0.0119691781260852      10.2202471188668      0      0
0.0119691781260852      0.0121348703830748      10.6506529483118      0      0
0.0121348703830748      0.0123028563584581      11.0991843790676      0      0
0.0123028563584581      0.0124731678047393      11.5666051904745      0      0
0.0124731678047393      0.0126458369139802      12.0537115864025      0      0
0.0126458369139802      0.0128208963238851      12.5613328959908      0      0
0.0128208963238851      0.0129983791239701      13.0903326122510      0      0
0.0129983791239701      0.0131783188618175      13.6416100768280      0      0
0.0131783188618175      0.0133607495494169      14.2161026476044      0      0
0.0133607495494169      0.0135457056695945      14.8147878621904      0      0
0.0135457056695945      0.0137332221825303      15.4386851703534      0      0
0.0137332221825303      0.0139233345323668      16.0888571825047      0      0
0.0139233345323668      0.0141160786539086      16.7664107795157      0      0
0.0141160786539086      0.0143114909794141      17.4724985707807      0      0
0.0143114909794141      0.0145096084454827      18.2083209933696      0      0
0.0145096084454827      0.0147104685000363      18.9751289674554      0      0
0.0147104685000363      0.0149141091093971      19.7742267193832      0      0
0.0149141091093971      0.0151205687654648      20.6069743404310      0      0
0.0151205687654648      0.0153298864929916      21.4747898749718      0      0
0.0153298864929916      0.0155421018569589      22.3791510723869      0      0
0.0155421018569589      0.015757254970056      23.3215971860497      0      0
0.015757254970056      0.0159753865002618      24.3037312252833      0      0
0.0159753865002618      0.0161965376785319      25.3272228663303      0      0
0.0161965376785319      0.0164207503065923      26.3938119299078      0      0
0.0164207503065923      0.0166480667648403      27.5053120996483      0      0
0.0166480667648403      0.0168785300203555      28.6636145020555      0      0
0.0168785300203555      0.0171121836350213      29.8706909080307      0      0
0.0171121836350213      0.0173490717737588      31.1285965668011      0      0
0.0173490717737588      0.017589239212875      32.4394729187908      0      0
0.017589239212875      0.0178327313485262      33.8055505477064      0      0
0.0178327313485262      0.0180795942052988      35.2291526823889      0      0
0.0180795942052988      0.0183298744449088      36.7126993799865      0      0
0.0183298744449088      0.0185836193750216      38.2587122995141      0      0
0.0185836193750216      0.0188408769581945      39.8698198040641      0      0
0.0188408769581945      0.0191016958209418      41.5487620754674      0      0
0.0191016958209418      0.0193661252629267      43.2983959994257      0      0
0.0193661252629267      0.0196342152662799      45.1216997439078      0      0
0.0196342152662799      0.0199060165050465      47.0217771409304      0      0
0.0199060165050465      0.0201815803547652      49.0018621226121      0      0
0.0201815803547652      0.0204609589021785      51.0653235110123      0      0
0.0204609589021785      0.0207442049550786      53.2156704086236      0      0
0.0207442049550786      0.0210313720522889      55.4565583081634      0      0
0.0210313720522889      0.0213225144737837      57.7917958841804      0      0
0.0213225144737837      0.0216176872509482      60.2253522964559      0      0
0.0216176872509482      0.0219169461769806      62.7613647650799      0      0
0.0219169461769806      0.0222203478174381      65.4041461853598      0      0
0.0222203478174381      0.0225279495209286      68.1581926287228      0      0
0.0225279495209286      0.0228398094299506      71.0281906959041      0      0
0.0228398094299506      0.0231559864918837      74.0190248146301      0      0
0.0231559864918837      0.0234765404701303      77.1357846717080      0      0
0.0234765404701303      0.0238015319554124      80.3837730159671      0      0
0.0238015319554124      0.0241310223772239      83.7685140564871      0      0
0.0241310223772239      0.0244650740154424      87.2957626179745      0      0
0.0244650740154424      0.0248037500121009      90.9715141214239      0      0
0.0248037500121009      0.025147114383323      94.8020153579559      0      0
0.025147114383323      0.0254952320314234      98.7937759404502      0      0
0.0254952320314234      0.025848168757175      102.953580268404      0      0
0.025848168757175      0.0262059912722472      107.288499834192      0      0
0.0262059912722472      0.0265687672118152      111.805905731691      0      0
0.0265687672118152      0.0269365651473444      116.513481291118      0      0
0.0269365651473444      0.0273094545995519      121.419234842031      0      0
0.0273094545995519      0.0276875060515468      126.531512683588      0      0
0.0276875060515468      0.0280707909621536      131.859012403097      0      0
0.0280707909621536      0.0284593817794181      137.410796720805      0      0
0.0284593817794181      0.0288533519543027      143.196308046608      0      0
0.0288533519543027      0.0292527759545692      149.225383914228      0      0
0.0292527759545692      0.0296577292788545      155.508273416450      0      0
0.0296577292788545      0.0300682884709421      162.055654710212      0      0
0.0300682884709421      0.0304845311342295      168.878653602697      0      0
0.0304845311342295      0.0309065359463971      175.988863178489      0      0
0.0309065359463971      0.0313343826742795      183.398364390663      0      0
0.0313343826742795      0.0317681521889432      191.119747519729      0      0
0.0317681521889432      0.0322079264809726      199.166134405028      0      0
0.0322079264809726      0.0326537886759678      207.551201371713      0      0
0.0326537886759678      0.033105823050257      216.289202809081      0      0
0.033105823050257      0.033564115046826      225.394995397292      0      0
0.033564115046826      0.0340287512914689      234.884063023608      0      0
0.0340287512914689      0.0344998196091616      244.772542470753      0      0
0.0344998196091616      0.0349774090406628      255.077249994119      0      0
0.0349774090406628      0.0354616098593442      265.815708928329      0      0
0.0354616098593442      0.0359525135882537      277.006178475488      0      0
0.0359525135882537      0.0364502130174152      288.667683827266      0      0
0.0364502130174152      0.0369548022213675      300.820047762223      0      0
0.0369548022213675      0.0374663765769464      313.483923840694      0      0
0.0374663765769464      0.0379850327813123      326.680831295222      0      0
0.0379850327813123      0.0385108688702281      340.433191687948      0      0
0.0385108688702281      0.0390439842365898      354.764367380770      0      0
0.0390439842365898      0.0395844796492134      369.698701841855      0      0
0.0395844796492134      0.0401324572718825      385.261561795368      0      0
0.0401324572718825      0.0406880206826587      401.479381211260      0      0
0.0406880206826587      0.0412512748934598      418.379707129089      0      0
0.0412512748934598      0.0418223263699098      435.991247314093      0      0
0.0418223263699098      0.0424012830514618      454.343919754242      0      0
0.0424012830514618      0.0429882543718015      473.468904022648      0      0
0.0429882543718015      0.0435833512795317      493.398694549077      0      0
0.0435833512795317      0.0441866862591436      514.167155865859      0      0
0.0441866862591436      0.0447983733522791      535.809579915675      0      0
0.0447983733522791      0.0454185281792862      558.362745530169      0      0
0.0454185281792862      0.0460472679610735      581.864980207972      0      0
0.0460472679610735      0.0466847115412677      606.356224337611      0      0
0.0466847115412677      0.0473309794086762      631.878098024398      0      0
0.0473309794086762      0.047986193720063      658.473970690484      0      0
0.047986193720063      0.0486504783232378      686.189033623820      0      0
0.0486504783232378      0.0493239587804657      715.070375655071      0      0
0.0493239587804657      0.0500067623922011      745.167062141997      0      0
0.0500067623922011      0.0506990182211494      776.530217439046      0      0
0.0506990182211494      0.0514008571166629      809.213111026537      0      0
0.0514008571166629      0.0521124117394733      843.271247469501      0      0
0.0521124117394733      0.0528338165867671      878.762460371712      0      0
0.0528338165867671      0.0535652080176086      915.747010486253      0      0
0.0535652080176086      0.0543067242787134      954.287688140659      0      0
0.0543067242787134      0.0550585055305805      994.449920132705      0      0
0.0550585055305805      0.0558206938739848      1036.30188125261      0      0
0.0558206938739848      0.0565934333768373      1079.91461058897      0      0
0.0565934333768373      0.0573768701014157      1125.36213277944      0      0
0.0573768701014157      0.0581711521319738      1172.72158437264      0      0
0.0581711521319738      0.0589764296027321      1222.07334547548      0      0
0.0589764296027321      0.0597928547262553      1273.50117686974      0      0
0.0597928547262553      0.0606205818222245      1327.09236279256      0      0
0.0606205818222245      0.0614597673466051      1382.93785958876      0      0
0.0614597673466051      0.0623105699212211      1441.13245045629      0      0
0.0623105699212211      0.0631731503637371      1501.77490652183      0      0
0.0631731503637371      0.0640476717180559      1564.96815449894      0      0
0.0640476717180559      0.064934299285137      1630.81945119795      0      0
0.064934299285137      0.065833200654241      1699.44056517395      0      0
0.065833200654241      0.0667445457346082      1770.94796581611      0      0
0.0667445457346082      0.0676685067875737      1845.46302019939      0      0
0.0676685067875737      0.0686052584591283      1923.11219803722      0      0
0.0686052584591283      0.0695549778129301      2004.02728509092      0      0
0.0695549778129301      0.0705178443637725      2088.34560540967      0      0
0.0705178443637725      0.071494040111516      2176.21025279175      0      0
0.071494040111516      0.0724837495754901      2267.77033187583      0      0
0.0724837495754901      0.07348715982937      2363.18120928789      0      0
0.07348715982937      0.0745044605365374      2462.60477528750      0      0
0.0745044605365374      0.0755358439859309      2566.20971637447      0      0
0.0755358439859309      0.0765815051283916      2674.17179933514      0      0
0.0765815051283916      0.0776416416135129      2786.67416722536      0      0
0.0776416416135129      0.0787164538269999      2903.90764780656      0      0
0.0787164538269999      0.0798061449285455      3026.07107496982      0      0
0.0798061449285455      0.0809109208902321      3153.37162370312      0      0
0.0809109208902321      0.0820309905354643      3286.02515917736      0      0
0.0820309905354643      0.0831665655784396      3424.25660054796      0      0
0.0831665655784396      0.0843178606641673      3568.30030009137      0      0
0.0843178606641673      0.0854850934090396      3718.40043831880      0      0
0.0854850934090396      0.0866684844419658      3874.81143573397      0      0
0.0866684844419658      0.087868257446075      4037.79838192718      0      0
0.087868257446075      0.0890846392009967      4207.63748272448      0      0
0.0890846392009967      0.0903178596257262      4384.61652613912      0      0
0.0903178596257262      0.0915681518220832      4569.03536790130      0      0
0.0915681518220832      0.0928357521187732      4761.20643737343      0      0
0.0928357521187732      0.0941209001160578      4961.45526469012      0      0
0.0941209001160578      0.0954238387310435      5170.12102999584      0      0
0.0954238387310435      0.0967448142435972      5387.55713568872      0      0
0.0967448142435972      0.0980840763428988      5614.13180261553      0      0
0.0980840763428988      0.0994418781746361      5850.22869120191      0      0
0.0994418781746361      0.100818476388855      6096.24754854177      0      0
0.100818476388855      0.10221413118847      6352.60488251229      0      0
0.10221413118847      0.103629106378448      6619.73466402451      0      0
0.103629106378448      0.105063669415674      6898.08905856537      0      0
0.105063669415674      0.106518091459502      7188.13918823467      0      0
0.106518091459502      0.107992647423013      7490.37592553025      0      0
0.107992647423013      0.109487616024976      7805.31072018584      0      0
0.109487616024976      0.111003279842531      8133.47646042036      0      0
0.111003279842531      0.112539925364605      8475.42837001293      0      0
0.112539925364605      0.114097843046059      8831.74494267593      0      0
0.114097843046059      0.115677327362591      9203.02891525906      0      0
0.115677327362591      0.117278676866402      9589.90828137976      0      0
0.117278676866402      0.118902194242619      9993.03734714064      0      0
0.118902194242619      0.120548186366517      10413.0978306621      0      0
0.120548186366517      0.122216964361519      10850.8000072285      0      0
0.122216964361519      0.123908843658004      11306.8839019191      0      0
0.123908843658004      0.125624144052934      11782.1205316707      0      0
0.125624144052934      0.127363189770296      12277.3131987970      0      0
0.127363189770296      0.12912630952239      12793.2988380708      0      0
0.12912630952239      0.130913836571959      13330.9494195608      0      0
0.130913836571959      0.132726108795187      13891.1734095002      0      0
0.132726108795187      0.134563468745557      14474.9172915568      0      0
0.134563468745557      0.136426263718606      15083.1671509660      0      0
0.136426263718606      0.138314845817565      15716.9503240884      0      0
0.138314845817565      0.140229572019921      16377.3371160509      0      0
0.140229572019921      0.142170804244882      17065.4425892377      0      0
0.142170804244882      0.144138909421796      17782.4284255033      0      0
0.144138909421796      0.146134259559502      18529.5048650917      0      0
0.146134259559502      0.148157231816648      19307.9327253644      0      0
0.148157231816648      0.150208208572982      20119.0255025532      0      0
0.150208208572982      0.152287577501628      20964.1515598846      0      0
0.152287577501628      0.154395731642364      21844.7364055442      0      0
0.154395731642364      0.156533069475914      22762.2650640857      0      0
0.156533069475914      0.158699994999266      23718.2845450208      0      0
0.158699994999266      0.16089691780204      24714.4064124716      0      0
0.16089691780204      0.163124253143903      25752.3094599075      0      0
0.163124253143903      0.165382422033063      26833.7424941397      0      0
0.165382422033063      0.16767185130585      27960.5272328995      0      0
0.16767185130585      0.16999297370739      29134.5613204846      0      0
0.16999297370739      0.172346227973408      30357.8214661199      0      0
0.172346227973408      0.174732058913154      31632.3667098447      0      0
0.174732058913154      0.177150917493482      32960.3418209116      0      0
0.177150917493482      0.179603260924088      34343.9808338556      0      0
0.179603260924088      0.182089552743936      35785.6107275714      0      0
0.182089552743936      0.184610262908873      37287.6552529213      0      0
0.184610262908873      0.187165867880458      38852.6389145828      0      0
0.187165867880458      0.189756850716024      40483.1911130346      0      0
0.189756850716024      0.192383701159985      42182.0504527749      0      0
0.192383701159985      0.195046915736409      43952.0692230635      0      0
0.195046915736409      0.197746997842864      45796.2180576753      0      0
0.197746997842864      0.200484457845576      47717.5907803596      0      0
0.200484457845576      0.203259813175894      49719.4094428969      0      0
0.203259813175894      0.206073588428097      51805.0295628541      0      0
0.206073588428097      0.208926315458549      53977.9455683390      0      0
0.208926315458549      0.211818533486235      56241.7964572607      0      0
0.211818533486235      0.214750789194674      58600.3716788036      0      0
0.214750789194674      0.217723636835266      61057.6172450202      0      0
0.217723636835266      0.220737638332042      63617.6420806445      0      0
0.220737638332042      0.22379336338789      66284.7246194143      0      0
0.22379336338789      0.226891389592229      69063.3196553742      0      0
0.226891389592229      0.230032302530194      71958.0654578018      0      0
0.230032302530194      0.233216695893316      74973.7911585594      0      0
0.233216695893316      0.236445171591743      78115.5244208230      0      0
0.236445171591743      0.239718339868012      81388.4993982668      0      0
0.239718339868012      0.243036819412397      84798.1649938916      0      0
0.243036819412397      0.246401237479853      88350.1934277734      0      0
0.246401237479853      0.249812230008578      92050.4891230637      0      0
0.249812230008578      0.253270441740218      95905.1979196008      0      0
0.253270441740218      0.256776526341734      99920.7166244786      0      0
0.256776526341734      0.260331146528961      104103.702908864      0      0
0.260331146528961      0.263934974191869      108461.085560246      0      0
0.263934974191869      0.267588690521566      113000.075099149      0      0
0.267588690521566      0.271292986139054      117728.174769088      0      0
0.271292986139054      0.275048561225772      122653.191908269      0      0
0.275048561225772      0.27885612565594      127783.249711124      0      0
0.27885612565594      0.282716399130741      133126.799387303      0      0
0.282716399130741      0.286630111314356      138692.632725108      0      0
0.286630111314356      0.290598001971889      144489.895065681      0      0
0.290598001971889      0.294620821109189      150528.098693332      0      0
0.294620821109189      0.298699329114623      156817.136646386      0      0
0.298699329114623      0.302834296902796      163367.296951715      0      0
0.302834296902796      0.307026506060274      170189.277284650      0      0
0.307026506060274      0.311276748993318      177294.200054348      0      0
0.311276748993318      0.315585829077662      184693.627912705      0      0
0.315585829077662      0.319954560810364      192399.579682686      0      0
0.319954560810364      0.324383769963767      200424.546699345      0      0
0.324383769963767      0.32887429374158      208781.509553812      0      0
0.32887429374158      0.33342698093713      217483.955227122      0      0
0.33342698093713      0.338042692093795      226545.894596794      0      0
0.338042692093795      0.342722299667666      235981.880294625      0      0
0.342722299667666      0.347466688192458      245807.024888957      0      0
0.347466688192458      0.352276754446699      256037.019358877      0      0
0.352276754446699      0.357153407623246      266688.151821044      0      0
0.357153407623246      0.362097569501131      277777.326462277      0      0
0.362097569501131      0.367110174619799      289322.082622281      0      0
0.367110174619799      0.372192170455755      301340.613961041      0      0
0.372192170455755      0.37734451760165      313851.787634116      0      0
0.37734451760165      0.382568189947856      326875.163386279      0      0
0.382568189947856      0.387864174866547      340431.012459309      0      0
0.387864174866547      0.393233473398329      354540.336193220      0      0
0.393233473398329      0.398677100441459      369224.884181245      0      0
0.398677100441459      0.40419608494368      384507.171817460      0      0
0.40419608494368      0.409791470096709      400410.497051406      0      0
0.409791470096709      0.41546431353342      416958.956136221      0      0
0.41546431353342      0.421215687527758      434177.458124993      0      0
0.421215687527758      0.427046679197417      452091.737833839      0      0
0.427046679197417      0.43295839070933      470728.366948860      0      0
0.43295839070933      0.438951939487993      490114.762906938      0      0
0.438951939487993      0.445028458426682      510279.195126393      0      0
0.445028458426682      0.451189096101594      531250.788101842      0      0
0.451189096101594      0.457435016988945      553059.520806954      0      0
0.457435016988945      0.463767401685081      575736.221767878      0      0
0.463767401685081      0.470187447129631      599312.559077187      0      0
0.470187447129631      0.476696366831751      623821.024511519      0      0
0.476696366831751      0.483295391099501      649294.910793309      0      0
0.483295391099501      0.489985767272398      675768.280895563      0      0
0.489985767272398      0.496768759957182      703275.928125479      0      0
0.496768759957182      0.503645651266856      731853.325534118      0      0
0.503645651266856      0.510617741063022      761536.562981016      0      0
0.510617741063022      0.517686347201588      792362.269929445      0      0
0.517686347201588      0.524852805781861      824367.521753805      0      0
0.524852805781861      0.532118471399099      857589.726998034      0      0
0.532118471399099      0.539484717400551      892066.492624123      0      0
0.539484717400551      0.546952936145049      927835.463822169      0      0
0.546952936145049      0.554524539266187      964934.134405083      0      0
0.554524539266187      0.56220095793915      1003399.62316638      0      0
0.56220095793915      0.569983643151229      1043268.41081961      0      0
0.569983643151229      0.577874065976087      1084576.03123935      0      0
0.577874065976087      0.585873717851818      1127356.70965816      0      0
0.585873717851818      0.59398411086286      1171642.93920577      0      0
0.59398411086286      0.602206778025804      1217464.98566245      0      0
0.602206778025804      0.610543273579166      1264850.30848378      0      0
0.610543273579166      0.618995173277162      1313822.88396974      0      0
0.618995173277162      0.62756407468756      1364402.41381188      0      0
0.62756407468756      0.636251597493652      1416603.39904809      0      0
0.636251597493652      0.645059383800396      1470434.05554651      0      0
0.645059383800396      0.653989098444817      1525895.04234757      0      0
0.653989098444817      0.663042429310678      1582977.96828575      0      0
0.663042429310678      0.672221087647534      1641663.63498482      0      0
0.672221087647534      0.681526808394186      1701919.96517563      0      0
0.681526808394186      0.690961350506615      1763699.55379297      0      0
0.690961350506615      0.70052649729046      1826936.76475986      0      0
0.70052649729046      0.710224056738094      1891544.27780368      0      0
0.710224056738094      0.720055861870372      1957408.96575723      0      0
0.720055861870372      0.730023771083106      2024386.95176223      0      0
0.730023771083106      0.740129668498331      2092297.65506923      0      0
0.740129668498331      0.750375464320448      2160916.58010089      0      0
0.750375464320448      0.76076309519728      2229966.53090570      0      0
0.76076309519728      0.771294524586143      2299106.83444717      0      0
0.771294524586143      0.781971743124969      2367920.01997953      0      0
0.781971743124969      0.792796769008581      2435895.21078809      0      0
0.792796769008581      0.803771648370161      2502407.21204329      0      0
0.803771648370161      0.814898455668016      2566689.88193252      0      0
0.814898455668016      0.826179294077686      2627801.78339754      0      0
0.826179294077686      0.837616295889483      2684581.21477447      0      0
0.837616295889483      0.849211622911536      2735586.30878662      0      0
0.849211622911536      0.860967466878409      2779013.61062243      0      0
0.860967466878409      0.872886049865385      2812584.72348110      0      0
0.872886049865385      0.884969624708479      2833383.92077539      0      0
0.884969624708479      0.897220475430265      2837617.31797280      0      0
0.897220475430265      0.909640917671599      2820240.15883325      0      0
0.909640917671599      0.922233299129318      2774348.24174107      0      0
0.922233299129318      0.935      2690113.03369150      0      0
# END HISTO1D SudakovggExpOutputsN2LLNor23
# BEGIN HISTO1D SudakovggExpOutputsN2LLNor31
PlotOrder=7
LineColor=pink
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\mathbf{V}^{-1}_{h,\mathrm{thr}}\mathbf{V}_{h}\Right]_{(3,1)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.00000000000000165793522323306      0      0
0.00000101384324431002      0.00000102787812403307      0.00000000000000172586408378776      0      0
0.00000102787812403307      0.00000104210729202498      0.00000000000000179656903707567      0      0
0.00000104210729202498      0.00000105653343786574      0.00000000000000187017157446702      0      0
0.00000105653343786574      0.00000107115928836782      0.00000000000000194677156564849      0      0
0.00000107115928836782      0.00000108598760809164      0.00000000000000202652467213214      0      0
0.00000108598760809164      0.00000110102119986811      0.00000000000000210954992448023      0      0
0.00000110102119986811      0.00000111626290532839      0.00000000000000219595268347505      0      0
0.00000111626290532839      0.00000113171560544106      0.00000000000000228589418628287      0      0
0.00000113171560544106      0.00000114738222105665      0.00000000000000237951348487891      0      0
0.00000114738222105665      0.00000116326571345971      0.00000000000000247699127099838      0      0
0.00000116326571345971      0.0000011793690849286      0.00000000000000257843758824262      0      0
0.0000011793690849286      0.00000119569537930295      0.00000000000000268404067960737      0      0
0.00000119569537930295      0.000001212247682559      0.00000000000000279397209069456      0      0
0.000001212247682559      0.00000122902912339292      0.00000000000000290839934119544      0      0
0.00000122902912339292      0.00000124604287381218      0.00000000000000302747945174828      0      0
0.00000124604287381218      0.00000126329214973512      0.00000000000000315147808815092      0      0
0.00000126329214973512      0.00000128078021159884      0.00000000000000328050659449615      0      0
0.00000128078021159884      0.00000129851036497544      0.00000000000000341485947379228      0      0
0.00000129851036497544      0.00000131648596119688      0.00000000000000355471173285093      0      0
0.00000131648596119688      0.00000133471039798844      0.00000000000000370022002235599      0      0
0.00000133471039798844      0.00000135318712011092      0.00000000000000385176321605047      0      0
0.00000135318712011092      0.00000137191962001179      0.00000000000000400947069234698      0      0
0.00000137191962001179      0.00000139091143848532      0.00000000000000417357710935296      0      0
0.00000139091143848532      0.00000141016616534188      0.00000000000000434449541200643      0      0
0.00000141016616534188      0.00000142968744008643      0.00000000000000452229133064651      0      0
0.00000142968744008643      0.00000144947895260651      0.00000000000000470746126049301      0      0
0.00000144947895260651      0.00000146954444386967      0.00000000000000490017388815346      0      0
0.00000146954444386967      0.00000148988770663059      0.00000000000000510079091571018      0      0
0.00000148988770663059      0.00000151051258614798      0.00000000000000530951719160898      0      0
0.00000151051258614798      0.00000153142298091138      0.00000000000000552692998000709      0      0
0.00000153142298091138      0.00000155262284337812      0.00000000000000575305969434732      0      0
0.00000155262284337812      0.00000157411618072032      0.00000000000000598854033713455      0      0
0.00000157411618072032      0.00000159590705558239      0.00000000000000623371541197755      0      0
0.00000159590705558239      0.0000016179995868489      0.00000000000000648886176851089      0      0
0.0000016179995868489      0.00000164039795042316      0.00000000000000675433827758209      0      0
0.00000164039795042316      0.00000166310638001652      0.00000000000000703083355168468      0      0
0.00000166310638001652      0.00000168612916794864      0.00000000000000731854404753480      0      0
0.00000168612916794864      0.00000170947066595881      0.00000000000000761793873504707      0      0
0.00000170947066595881      0.00000173313528602849      0.00000000000000792980694534625      0      0
0.00000173313528602849      0.00000175712750121529      0.00000000000000825413856591519      0      0
0.00000175712750121529      0.00000178145184649847      0.00000000000000859189243005884      0      0
0.00000178145184649847      0.00000180611291963609      0.00000000000000894351772307805      0      0
0.00000180611291963609      0.00000183111538203409      0.00000000000000930946732332262      0      0
0.00000183111538203409      0.00000185646395962742      0.00000000000000969030746614407      0      0
0.00000185646395962742      0.00000188216344377329      0.0000000000000100867594331560      0      0
0.00000188216344377329      0.00000190821869215684      0.0000000000000104995401926357      0      0
0.00000190821869215684      0.00000193463462970931      0.0000000000000109289279439745      0      0
0.00000193463462970931      0.000001961416249539      0.0000000000000113761557043556      0      0
0.000001961416249539      0.00000198856861387501      0.0000000000000118414191346300      0      0
0.00000198856861387501      0.00000201609685502412      0.0000000000000123256712688572      0      0
0.00000201609685502412      0.00000204400617634088      0.0000000000000128299401023551      0      0
0.00000204400617634088      0.00000207230185321116      0.0000000000000133545908334932      0      0
0.00000207230185321116      0.00000210098923404927      0.0000000000000139008636651244      0      0
0.00000210098923404927      0.00000213007374130893      0.0000000000000144693470914846      0      0
0.00000213007374130893      0.00000215956087250823      0.0000000000000150611745028758      0      0
0.00000215956087250823      0.00000218945620126872      0.0000000000000156773409758083      0      0
0.00000218945620126872      0.00000221976537836897      0.0000000000000163184778084258      0      0
0.00000221976537836897      0.00000225049413281266      0.0000000000000169854825847413      0      0
0.00000225049413281266      0.00000228164827291145      0.0000000000000176801356273264      0      0
0.00000228164827291145      0.0000023132336873829      0.0000000000000184034290120105      0      0
0.0000023132336873829      0.0000023452563464635      0.0000000000000191557511692541      0      0
0.0000023452563464635      0.00000237772230303722      0.0000000000000199387765243976      0      0
0.00000237772230303722      0.00000241063769377955      0.0000000000000207545050157586      0      0
0.00000241063769377955      0.00000244400874031748      0.0000000000000216028308893977      0      0
0.00000244400874031748      0.00000247784175040552      0.0000000000000224862692285801      0      0
0.00000247784175040552      0.00000251214311911795      0.0000000000000234050954258206      0      0
0.00000251214311911795      0.00000254691933005764      0.0000000000000243624150987351      0      0
0.00000254691933005764      0.00000258217695658154      0.0000000000000253578166153051      0      0
0.00000258217695658154      0.0000026179226630432      0.0000000000000263943556517109      0      0
0.0000026179226630432      0.00000265416320605244      0.0000000000000274739428982715      0      0
0.00000265416320605244      0.00000269090543575249      0.0000000000000285963198396286      0      0
0.00000269090543575249      0.00000272815629711478      0.0000000000000297652607574378      0      0
0.00000272815629711478      0.00000276592283125165      0.0000000000000309819146305053      0      0
0.00000276592283125165      0.00000280421217674733      0.0000000000000322477402009632      0      0
0.00000280421217674733      0.00000284303157100718      0.0000000000000335656774045179      0      0
0.00000284303157100718      0.00000288238835162573      0.0000000000000349375506879557      0      0
0.00000288238835162573      0.00000292228995777364      0.0000000000000363654966339218      0      0
0.00000292228995777364      0.00000296274393160382      0.0000000000000378513205221560      0      0
0.00000296274393160382      0.00000300375791967704      0.0000000000000393986865094706      0      0
0.00000300375791967704      0.00000304533967440728      0.0000000000000410078260775903      0      0
0.00000304533967440728      0.0000030874970555271      0.0000000000000426843043155807      0      0
0.0000030874970555271      0.00000313023803157323      0.0000000000000444278371494130      0      0
0.00000313023803157323      0.00000317357068139281      0.0000000000000462430188072582      0      0
0.00000317357068139281      0.00000321750319567045      0.0000000000000481329300923529      0      0
0.00000321750319567045      0.00000326204387847638      0.0000000000000500990582216021      0      0
0.00000326204387847638      0.00000330720114883614      0.0000000000000521459291137719      0      0
0.00000330720114883614      0.00000335298354232185      0.0000000000000542750031795726      0      0
0.00000335298354232185      0.00000339939971266569      0.0000000000000564921072496601      0      0
0.00000339939971266569      0.00000344645843339553      0.0000000000000588015430521538      0      0
0.00000344645843339553      0.00000349416859949336      0.0000000000000612026852348626      0      0
0.00000349416859949336      0.00000354253922907654      0.0000000000000637023762622837      0      0
0.00000354253922907654      0.00000359157946510248      0.0000000000000663030235021853      0      0
0.00000359157946510248      0.00000364129857709674      0.0000000000000690109663208470      0      0
0.00000364129857709674      0.00000369170596290522      0.0000000000000718299848066114      0      0
0.00000369170596290522      0.00000374281115047047      0.0000000000000747644203428202      0      0
0.00000374281115047047      0.0000037946237996327      0.0000000000000778177586302708      0      0
0.0000037946237996327      0.00000384715370395563      0.0000000000000809938586287893      0      0
0.00000384715370395563      0.00000390041079257769      0.0000000000000843032969340711      0      0
0.00000390041079257769      0.00000395440513208878      0.0000000000000877436369517515      0      0
0.00000395440513208878      0.00000400914692843308      0.0000000000000913292351308159      0      0
0.00000400914692843308      0.00000406464652883815      0.0000000000000950565204341192      0      0
0.00000406464652883815      0.00000412091442377072      0.0000000000000989372728658469      0      0
0.00000412091442377072      0.00000417796124891967      0.000000000000102974234575380      0      0
0.00000417796124891967      0.00000423579778720626      0.000000000000107178021526854      0      0
0.00000423579778720626      0.0000042944349708224      0.000000000000111554079538658      0      0
0.0000042944349708224      0.00000435388388329698      0.000000000000116109579121940      0      0
0.00000435388388329698      0.00000441415576159092      0.000000000000120850022964455      0      0
0.00000441415576159092      0.0000044752619982211      0.000000000000125781144385337      0      0
0.0000044752619982211      0.00000453721414341383      0.000000000000130913636281706      0      0
0.00000453721414341383      0.00000460002390728798      0.000000000000136259708651525      0      0
0.00000460002390728798      0.0000046637031620685      0.000000000000141820955948957      0      0
0.0000046637031620685      0.00000472826394433043      0.000000000000147606989541969      0      0
0.00000472826394433043      0.00000479371845727405      0.000000000000153630499779042      0      0
0.00000479371845727405      0.00000486007907303155      0.000000000000159901420937750      0      0
0.00000486007907303155      0.00000492735833500554      0.000000000000166422608681166      0      0
0.00000492735833500554      0.00000499556896024003      0.000000000000173213680057257      0      0
0.00000499556896024003      0.00000506472384182418      0.000000000000180281541898780      0      0
0.00000506472384182418      0.00000513483605132934      0.000000000000187644454365696      0      0
0.00000513483605132934      0.00000520591884127979      0.000000000000195301498638027      0      0
0.00000520591884127979      0.00000527798564765776      0.000000000000203261240286129      0      0
0.00000527798564765776      0.00000535105009244307      0.000000000000211551975009699      0      0
0.00000535105009244307      0.00000542512598618791      0.000000000000220182066045338      0      0
0.00000542512598618791      0.00000550022733062734      0.000000000000229170073776268      0      0
0.00000550022733062734      0.00000557636832132587      0.000000000000238517405770073      0      0
0.00000557636832132587      0.00000565356335036064      0.000000000000248250566573796      0      0
0.00000565356335036064      0.00000573182700904185      0.000000000000258366007435861      0      0
0.00000573182700904185      0.00000581117409067079      0.000000000000268906230871971      0      0
0.00000581117409067079      0.000005891619593336      0.000000000000279879468508295      0      0
0.000005891619593336      0.00000597317872274825      0.000000000000291293416637202      0      0
0.00000597317872274825      0.00000605586689511467      0.000000000000303165012524071      0      0
0.00000605586689511467      0.0000061396997400527      0.000000000000315539956484627      0      0
0.0000061396997400527      0.00000622469310354442      0.000000000000328414561454818      0      0
0.00000622469310354442      0.00000631086305093168      0.000000000000341806235255080      0      0
0.00000631086305093168      0.0000063982258699528      0.000000000000355742924560977      0      0
0.0000063982258699528      0.00000648679807382125      0.000000000000370242680529203      0      0
0.00000648679807382125      0.00000657659640434692      0.000000000000385330569310540      0      0
0.00000657659640434692      0.00000666763783510069      0.000000000000401038171490689      0      0
0.00000666763783510069      0.00000675993957462272      0.000000000000417396724164544      0      0
0.00000675993957462272      0.0000068535190696752      0.000000000000434417509444082      0      0
0.0000068535190696752      0.00000694839400854009      0.000000000000452099571730722      0      0
0.00000694839400854009      0.00000704458232436258      0.000000000000470528481060372      0      0
0.00000704458232436258      0.00000714210219854078      0.000000000000489702842237607      0      0
0.00000714210219854078      0.00000724097206416231      0.000000000000509702131726957      0      0
0.00000724097206416231      0.00000734121060948854      0.000000000000530473351152713      0      0
0.00000734121060948854      0.000007442836781487      0.000000000000552065937443125      0      0
0.000007442836781487      0.00000754586978941272      0.000000000000574575160276731      0      0
0.00000754586978941272      0.00000765032910843916      0.000000000000597986358944222      0      0
0.00000765032910843916      0.00000775623448333934      0.000000000000622372678171930      0      0
0.00000775623448333934      0.00000786360593221801      0.000000000000647699419884830      0      0
0.00000786360593221801      0.00000797246375029542      0.000000000000674126367092822      0      0
0.00000797246375029542      0.00000808282851374354      0.000000000000701549984602723      0      0
0.00000808282851374354      0.00000819472108357529      0.000000000000730127802266295      0      0
0.00000819472108357529      0.00000830816260958769      0.000000000000759884571968067      0      0
0.00000830816260958769      0.00000842317453435958      0.000000000000790885282293518      0      0
0.00000842317453435958      0.00000853977859730466      0.000000000000823109032081663      0      0
0.00000853977859730466      0.00000865799683878063      0.000000000000856574805598575      0      0
0.00000865799683878063      0.00000877785160425524      0.000000000000891497393385505      0      0
0.00000877785160425524      0.00000889936554853005      0.000000000000927860389452008      0      0
0.00000889936554853005      0.00000902256164002253      0.000000000000965644872616323      0      0
0.00000902256164002253      0.00000914746316510757      0.00000000000100497311735490      0      0
0.00000914746316510757      0.00000927409373251906      0.00000000000104591193333859      0      0
0.00000927409373251906      0.00000940247727781235      0.00000000000108840474733265      0      0
0.00000940247727781235      0.00000953263806788851      0.00000000000113283428100761      0      0
0.00000953263806788851      0.00000966460070558129      0.00000000000117896935021969      0      0
0.00000966460070558129      0.00000979839013430744      0.00000000000122692507287307      0      0
0.00000979839013430744      0.00000993403164278155      0.00000000000127689956645798      0      0
0.00000993403164278155      0.000010071550869796      0.00000000000132888985424804      0      0
0.000010071550869796      0.0000102109738090674      0.00000000000138295805848954      0      0
0.0000102109738090674      0.0000103523268141496      0.00000000000143930817530408      0      0
0.0000103523268141496      0.000010495636603415      0.00000000000149777769984212      0      0
0.000010495636603415      0.0000106409302651053      0.00000000000155874193991081      0      0
0.0000106409302651053      0.000010788235262451      0.00000000000162238007161680      0      0
0.000010788235262451      0.0000109375794388631      0.00000000000168838975210675      0      0
0.0000109375794388631      0.0000110889910231955      0.00000000000175711519877157      0      0
0.0000110889910231955      0.0000112424986350812      0.00000000000182851978086321      0      0
0.0000112424986350812      0.0000113981312903417      0.00000000000190287092593173      0      0
0.0000113981312903417      0.0000115559184064716      0.00000000000198040360782646      0      0
0.0000115559184064716      0.000011715889808199      0.00000000000206110803670788      0      0
0.000011715889808199      0.0000118780757331232      0.00000000000214484665427606      0      0
0.0000118780757331232      0.0000120425068374297      0.00000000000223201552456874      0      0
0.0000120425068374297      0.0000122092142016854      0.00000000000232286416749226      0      0
0.0000122092142016854      0.0000123782293367127      0.00000000000241735666944353      0      0
0.0000123782293367127      0.0000125495841895462      0.00000000000251569854344242      0      0
0.0000125495841895462      0.0000127233111494713      0.00000000000261819660521852      0      0
0.0000127233111494713      0.0000128994430541458      0.00000000000272490994211011      0      0
0.0000128994430541458      0.0000130780131958075      0.00000000000283567433472313      0      0
0.0000130780131958075      0.0000132590553275668      0.00000000000295078396117323      0      0
0.0000132590553275668      0.0000134426036697863      0.00000000000307073037533214      0      0
0.0000134426036697863      0.00001362869291655      0.00000000000319565363348033      0      0
0.00001362869291655      0.00001381735824222      0.00000000000332560773960382      0      0
0.00001381735824222      0.0000140086353080861      0.00000000000346092532468061      0      0
0.0000140086353080861      0.0000142025602691059      0.00000000000360213057667002      0      0
0.0000142025602691059      0.0000143991697807389      0.00000000000374808197726643      0      0
0.0000143991697807389      0.0000145985010058751      0.00000000000390097585926335      0      0
0.0000145985010058751      0.0000148005916218595      0.00000000000405969166844923      0      0
0.0000148005916218595      0.0000150054798276138      0.00000000000422444986834874      0      0
0.0000150054798276138      0.0000152132043508565      0.00000000000439614937796206      0      0
0.0000152132043508565      0.0000154238044554237      0.00000000000457458956100899      0      0
0.0000154238044554237      0.0000156373199486901      0.00000000000476059633213793      0      0
0.0000156373199486901      0.0000158537911890937      0.00000000000495494418572296      0      0
0.0000158537911890937      0.0000160732590937644      0.00000000000515606337212597      0      0
0.0000160732590937644      0.0000162957651462576      0.00000000000536599520208061      0      0
0.0000162957651462576      0.000016521351404396      0.00000000000558321559681740      0      0
0.000016521351404396      0.0000167500605082187      0.00000000000581024151227220      0      0
0.0000167500605082187      0.0000169819356880416      0.00000000000604711560073459      0      0
0.0000169819356880416      0.0000172170207726282      0.00000000000629295719896735      0      0
0.0000172170207726282      0.0000174553601974744      0.00000000000654771688380845      0      0
0.0000174553601974744      0.0000176969990132074      0.00000000000681379049202933      0      0
0.0000176969990132074      0.0000179419828941014      0.00000000000709181035251879      0      0
0.0000179419828941014      0.0000181903581467107      0.00000000000737965906252041      0      0
0.0000181903581467107      0.0000184421717186223      0.00000000000767982917597624      0      0
0.0000184421717186223      0.0000186974712073306      0.00000000000799184280999973      0      0
0.0000186974712073306      0.0000189563048692332      0.00000000000831685882035209      0      0
0.0000189563048692332      0.0000192187216287532      0.00000000000865302457713477      0      0
0.0000192187216287532      0.0000194847710875863      0.00000000000900530033813439      0      0
0.0000194847710875863      0.0000197545035340766      0.00000000000937041210148339      0      0
0.0000197545035340766      0.000020027969952722      0.00000000000975281346759853      0      0
0.000020027969952722      0.0000203052220338112      0.0000000000101474330785565      0      0
0.0000203052220338112      0.0000205863121831945      0.0000000000105597513434163      0      0
0.0000205863121831945      0.0000208712935321888      0.0000000000109904649772590      0      0
0.0000208712935321888      0.000021160219947621      0.0000000000114343860185181      0      0
0.000021160219947621      0.0000214531460420097      0.0000000000119005313352536      0      0
0.0000214531460420097      0.0000217501271838877      0.0000000000123842943899721      0      0
0.0000217501271838877      0.0000220512195082683      0.0000000000128860300604958      0      0
0.0000220512195082683      0.0000223564799272551      0.0000000000134082295747904      0      0
0.0000223564799272551      0.0000226659661408002      0.0000000000139557871219809      0      0
0.0000226659661408002      0.0000229797366476099      0.0000000000145197403911496      0      0
0.0000229797366476099      0.0000232978507562027      0.0000000000151090055558760      0      0
0.0000232978507562027      0.0000236203685961192      0.0000000000157243178145325      0      0
0.0000236203685961192      0.000023947351129288      0.0000000000163635682426967      0      0
0.000023947351129288      0.0000242788601615485      0.0000000000170278001414097      0      0
0.0000242788601615485      0.0000246149583543337      0.0000000000177180357952970      0      0
0.0000246149583543337      0.0000249557092365137      0.0000000000184355048974456      0      0
0.0000249557092365137      0.0000253011772164045      0.0000000000191830734436472      0      0
0.0000253011772164045      0.0000256514275939423      0.0000000000199638881931065      0      0
0.0000256514275939423      0.0000260065265730261      0.0000000000207773268710223      0      0
0.0000260065265730261      0.0000263665412740315      0.0000000000216206503519465      0      0
0.0000263665412740315      0.0000267315397464981      0.0000000000224952830673068      0      0
0.0000267315397464981      0.0000271015909819919      0.0000000000234058636315548      0      0
0.0000271015909819919      0.0000274767649271459      0.0000000000243551041129137      0      0
0.0000274767649271459      0.0000278571324968813      0.0000000000253435237851856      0      0
0.0000278571324968813      0.0000282427655878122      0.0000000000263720161704374      0      0
0.0000282427655878122      0.0000286337370918349      0.0000000000274438951350644      0      0
0.0000286337370918349      0.0000290301209099061      0.0000000000285633384927115      0      0
0.0000290301209099061      0.0000294319919660113      0.0000000000297204525391668      0      0
0.0000294319919660113      0.0000298394262213274      0.0000000000309224911426853      0      0
0.0000298394262213274      0.00003025250068858      0.0000000000321800171856402      0      0
0.00003025250068858      0.000030671293446601      0.0000000000334912547928256      0      0
0.000030671293446601      0.0000310958836550867      0.0000000000348485295554415      0      0
0.0000310958836550867      0.00003152635156956      0.0000000000362638361880086      0      0
0.00003152635156956      0.000031962778556541      0.0000000000377323521450701      0      0
0.000031962778556541      0.0000324052471089262      0.0000000000392545513059599      0      0
0.0000324052471089262      0.0000328538408615817      0.0000000000408535261397963      0      0
0.0000328538408615817      0.000033308644607151      0.0000000000425169350950167      0      0
0.000033308644607151      0.0000337697443120835      0.0000000000442395783130832      0      0
0.0000337697443120835      0.0000342372271328825      0.0000000000460212059185881      0      0
0.0000342372271328825      0.0000347111814325807      0.0000000000479056394699587      0      0
0.0000347111814325807      0.0000351916967974413      0.0000000000498429709526476      0      0
0.0000351916967974413      0.0000356788640538924      0.0000000000518685580776490      0      0
0.0000356788640538924      0.0000361727752856944      0.0000000000539671312886636      0      0
0.0000361727752856944      0.0000366735238513458      0.0000000000561608450183843      0      0
0.0000366735238513458      0.0000371812044017293      0.0000000000584339789221607      0      0
0.0000371812044017293      0.0000376959128980032      0.0000000000608146777407433      0      0
0.0000376959128980032      0.0000382177466297395      0.0000000000632561606583364      0      0
0.0000382177466297395      0.0000387468042333134      0.0000000000658230295560288      0      0
0.0000387468042333134      0.0000392831857105477      0.0000000000684945051861625      0      0
0.0000392831857105477      0.0000398269924476147      0.0000000000712924218222991      0      0
0.0000398269924476147      0.0000403783272342003      0.0000000000741907960161643      0      0
0.0000403783272342003      0.0000409372942829333      0.0000000000771784931058705      0      0
0.0000409372942829333      0.0000415039992490831      0.0000000000803307649885071      0      0
0.0000415039992490831      0.000042078549250531      0.0000000000835891968752285      0      0
0.000042078549250531      0.0000426610528880173      0.0000000000869553909252793      0      0
0.0000426610528880173      0.0000432516202656688      0.0000000000905078788638888      0      0
0.0000432516202656688      0.0000438503630118107      0.0000000000941581582267359      0      0
0.0000438503630118107      0.0000444573943000663      0.0000000000979934422370067      0      0
0.0000444573943000663      0.0000450728288707489      0.000000000101969529941463      0      0
0.0000450728288707489      0.0000456967830525504      0.000000000106081448708903      0      0
0.0000456967830525504      0.0000463293747845289      0.000000000110406245168678      0      0
0.0000463293747845289      0.0000469707236384016      0.000000000114841419190535      0      0
0.0000469707236384016      0.0000476209508411464      0.000000000119532235635249      0      0
0.0000476209508411464      0.0000482801792979158      0.000000000124347496516837      0      0
0.0000482801792979158      0.0000489485336152684      0.000000000129446347196333      0      0
0.0000489485336152684      0.0000496261401247217      0.000000000134665121427100      0      0
0.0000496261401247217      0.0000503131269066316      0.000000000140172178552879      0      0
0.0000503131269066316      0.0000510096238144011      0.000000000145862070868429      0      0
0.0000510096238144011      0.000051715762499026      0.000000000151716512265675      0      0
0.000051715762499026      0.000052431676433979      0.000000000157901861736509      0      0
0.000052431676433979      0.0000531575009404385      0.000000000164266309799061      0      0
0.0000531575009404385      0.0000538933732128671      0.000000000170920085988683      0      0
0.0000538933732128671      0.0000546394323449439      0.000000000177930149470581      0      0
0.0000546394323449439      0.0000553958193558558      0.000000000185091710541548      0      0
0.0000553958193558558      0.0000561626772169526      0.000000000192691570410318      0      0
0.0000561626772169526      0.0000569401508787716      0.000000000200429309097188      0      0
0.0000569401508787716      0.0000577283872984359      0.000000000208639094927207      0      0
0.0000577283872984359      0.0000585275354674316      0.000000000216991368434633      0      0
0.0000585275354674316      0.0000593377464397706      0.000000000225815816386881      0      0
0.0000593377464397706      0.0000601591733605423      0.000000000235086376599587      0      0
0.0000601591733605423      0.0000609919714948611      0.000000000244646086297722      0      0
0.0000609919714948611      0.0000618362982572143      0.000000000254426396629644      0      0
0.0000618362982572143      0.0000626923132412161      0.000000000264829996574578      0      0
0.0000626923132412161      0.0000635601782497746      0.000000000275504837612071      0      0
0.0000635601782497746      0.0000644400573256746      0.000000000286870568782087      0      0
0.0000644400573256746      0.0000653321167825856      0.000000000298514965120130      0      0
0.0000653321167825856      0.0000662365252364977      0.000000000310452853647663      0      0
0.0000662365252364977      0.0000671534536375933      0.000000000323114479216007      0      0
0.0000671534536375933      0.0000680830753025601      0.000000000336185110443742      0      0
0.0000680830753025601      0.0000690255659473509      0.000000000350077466477972      0      0
0.0000690255659473509      0.0000699811037203975      0.000000000364325330146248      0      0
0.0000699811037203975      0.0000709498692362838      0.000000000378905779849933      0      0
0.0000709498692362838      0.0000719320456098856      0.000000000394548541875152      0      0
0.0000719320456098856      0.0000729278184909828      0.000000000410578432240628      0      0
0.0000729278184909828      0.0000739373760993502      0.000000000426954762559952      0      0
0.0000739373760993502      0.0000749609092603353      0.000000000444542223779432      0      0
0.0000749609092603353      0.0000759986114409274      0.000000000462521837820832      0      0
0.0000759986114409274      0.0000770506787863264      0.000000000481334422623033      0      0
0.0000770506787863264      0.0000781173101570184      0.000000000500757065311148      0      0
0.0000781173101570184      0.0000791987071663636      0.000000000521146643698751      0      0
0.0000791987071663636      0.0000802950742187053      0.000000000542800160189731      0      0
0.0000802950742187053      0.000081406618548006      0.000000000564616820043174      0      0
0.000081406618548006      0.0000825335502570186      0.000000000587698955376929      0      0
0.0000825335502570186      0.0000836760823569998      0.000000000611721322994107      0      0
0.0000836760823569998      0.0000848344308079731      0.000000000636632486211345      0      0
0.0000848344308079731      0.0000860088145595493      0.000000000662545996253304      0      0
0.0000860088145595493      0.0000871994555923124      0.000000000689648794128029      0      0
0.0000871994555923124      0.0000884065789597775      0.000000000717378968870614      0      0
0.0000884065789597775      0.0000896304128309307      0.000000000746421968451344      0      0
0.0000896304128309307      0.0000908711885333572      0.000000000777155237178351      0      0
0.0000908711885333572      0.0000921291405969664      0.000000000809069758673315      0      0
0.0000921291405969664      0.0000934045067983223      0.000000000842254207367610      0      0
0.0000934045067983223      0.0000946975282055884      0.000000000876639476604570      0      0
0.0000946975282055884      0.0000960084492240934      0.000000000912194435628228      0      0
0.0000960084492240934      0.0000973375176425286      0.000000000949239680439100      0      0
0.0000973375176425286      0.000098684984679785      0.000000000987551266533669      0      0
0.000098684984679785      0.000100051105032438      0.00000000102803488791527      0      0
0.000100051105032438      0.000101436136922889      0.00000000107101179469350      0      0
0.000101436136922889      0.000102840342148178      0.00000000111363278144341      0      0
0.000102840342148178      0.000104263986129461      0.00000000115928217268309      0      0
0.000104263986129461      0.000105707337962187      0.00000000120656061038900      0      0
0.000105707337962187      0.00010717067046696      0.00000000125692352417222      0      0
0.00010717067046696      0.000108654260241103      0.00000000130752924746467      0      0
0.000108654260241103      0.000110158387710945      0.00000000136193959428883      0      0
0.000110158387710945      0.000111683337184825      0.00000000141751093616102      0      0
0.000111683337184825      0.000113229396906833      0.00000000147471251335462      0      0
0.000113229396906833      0.00011479685911129      0.00000000153703422378020      0      0
0.00011479685911129      0.000116386020077991      0.00000000159920714565470      0      0
0.000116386020077991      0.000117997180188201      0.00000000166455360866915      0      0
0.000117997180188201      0.00011963064398144      0.00000000173399265544812      0      0
0.00011963064398144      0.00012128672021304      0.00000000180417819752458      0      0
0.00012128672021304      0.00012296572191251      0.00000000187943154053827      0      0
0.00012296572191251      0.000124667966442703      0.00000000195534248809033      0      0
0.000124667966442703      0.000126393775559803      0.00000000203596436910549      0      0
0.000126393775559803      0.000128143475474143      0.00000000212146269064880      0      0
0.000128143475474143      0.000129917396911867      0.00000000220651363397364      0      0
0.000129917396911867      0.000131715875177439      0.00000000230007860655516      0      0
0.000131715875177439      0.000133539250217029      0.00000000239388315713209      0      0
0.000133539250217029      0.00013538786668276      0.00000000249284271815068      0      0
0.00013538786668276      0.000137262073997862      0.00000000259682309758206      0      0
0.000137262073997862      0.000139162226422714      0.00000000270045352409098      0      0
0.000139162226422714      0.00014108868312181      0.00000000281603367958255      0      0
0.00014108868312181      0.000143041808231644      0.00000000293060099186809      0      0
0.000143041808231644      0.000145021970929542      0.00000000305113994551966      0      0
0.000145021970929542      0.00014702954550344      0.00000000317938475941965      0      0
0.00014702954550344      0.000149064911422635      0.00000000331172297648808      0      0
0.000149064911422635      0.00015112845340951      0.00000000344512632090006      0      0
0.00015112845340951      0.000153220561512254      0.00000000359057095858233      0      0
0.000153220561512254      0.000155341631178586      0.00000000374255781005863      0      0
0.000155341631178586      0.000157492063330508      0.00000000389839574035665      0      0
0.000157492063330508      0.000159672264440082      0.00000000405893587027549      0      0
0.000159672264440082      0.00016188264660626      0.00000000422293882378231      0      0
0.00016188264660626      0.000164123627632783      0.00000000440626451912478      0      0
0.000164123627632783      0.00016639563110715      0.00000000458285435658513      0      0
0.00016639563110715      0.000168699086480686      0.00000000477582335338831      0      0
0.000168699086480686      0.000171034429149716      0.00000000497730961341385      0      0
0.000171034429149716      0.00017340210053786      0.00000000518345932824349      0      0
0.00017340210053786      0.000175802548179476      0.00000000539927865507294      0      0
0.000175802548179476      0.000178236225804249      0.00000000563518521097810      0      0
0.000178236225804249      0.000180703593422953      0.00000000586108405042243      0      0
0.000180703593422953      0.000183205117414405      0.00000000611653149242362      0      0
0.000183205117414405      0.000185741270613619      0.00000000637607291734330      0      0
0.000185741270613619      0.000188312532401177      0.00000000664370921752415      0      0
0.000188312532401177      0.000190919388793845      0.00000000692515481007365      0      0
0.000190919388793845      0.000193562332536437      0.00000000721262715602598      0      0
0.000193562332536437      0.000196241863194957      0.00000000750802063435307      0      0
0.000196241863194957      0.000198958487251018      0.00000000784086698398714      0      0
0.000198958487251018      0.000201712718197586      0.00000000815999334007826      0      0
0.000201712718197586      0.000204505076636033      0.00000000850434063183477      0      0
0.000204505076636033      0.000207336090374545      0.00000000887208301879455      0      0
0.000207336090374545      0.000210206294527884      0.00000000924975788639135      0      0
0.000210206294527884      0.000213116231618538      0.00000000963669381965189      0      0
0.000213116231618538      0.000216066451679264      0.0000000100462555155300      0      0
0.000216066451679264      0.000219057512357059      0.0000000104953904132835      0      0
0.000219057512357059      0.000222089979018563      0.0000000109210241368779      0      0
0.000222089979018563      0.000225164424856924      0.0000000114129872925147      0      0
0.000225164424856924      0.000228281431000144      0.0000000118877867660307      0      0
0.000228281431000144      0.00023144158662092      0.0000000123859619358825      0      0
0.00023144158662092      0.000234645489048012      0.0000000129175246028580      0      0
0.000234645489048012      0.000237893743879147      0.0000000134737406786251      0      0
0.000237893743879147      0.000241186965095492      0.0000000140637682278879      0      0
0.000241186965095492      0.000244525775177701      0.0000000146952848791176      0      0
0.000244525775177701      0.000247910805223583      0.0000000153086011036220      0      0
0.000247910805223583      0.000251342695067386      0.0000000159793699022238      0      0
0.000251342695067386      0.000254822093400743      0.0000000166605191829907      0      0
0.000254822093400743      0.00025834965789528      0.0000000174177912933326      0      0
0.00025834965789528      0.000261926055326934      0.0000000181572410866931      0      0
0.000261926055326934      0.000265551961701985      0.0000000189303696408524      0      0
0.000265551961701985      0.00026922806238483      0.0000000197534703507894      0      0
0.00026922806238483      0.000272955052227537      0.0000000206265151118294      0      0
0.000272955052227537      0.000276733635701177      0.0000000215582640808214      0      0
0.000276733635701177      0.000280564527028988      0.0000000225152962336541      0      0
0.000280564527028988      0.000284448450321376      0.0000000234498470863537      0      0
0.000284448450321376      0.000288386139712781      0.0000000245370743633075      0      0
0.000288386139712781      0.000292378339500449      0.0000000255690243559378      0      0
0.000292378339500449      0.000296425804285111      0.0000000267672163943121      0      0
0.000296425804285111      0.000300529299113624      0.0000000279035125525897      0      0
0.000300529299113624      0.000304689599623573      0.0000000291123811437238      0      0
0.000304689599623573      0.000308907492189884      0.0000000304229402060320      0      0
0.000308907492189884      0.000313183774073464      0.0000000317903416026861      0      0
0.000313183774073464      0.000317519253571897      0.0000000332004841042783      0      0
0.000317519253571897      0.000321914750172228      0.0000000346667846410019      0      0
0.000321914750172228      0.000326371094705861      0.0000000362496452582148      0      0
0.000326371094705861      0.000330889129505603      0.0000000379610214723854      0      0
0.000330889129505603      0.000335469708564879      0.0000000395913507503900      0      0
0.000335469708564879      0.000340113697699154      0.0000000413964589508638      0      0
0.000340113697699154      0.000344821974709588      0.0000000432725232645378      0      0
0.000344821974709588      0.000349595429548956      0.0000000452695303215670      0      0
0.000349595429548956      0.000354434964489868      0.0000000472109416331572      0      0
0.000354434964489868      0.000359341494295315      0.0000000494517201022638      0      0
0.000359341494295315      0.000364315946391572      0.0000000517762522334553      0      0
0.000364315946391572      0.000369359261043507      0.0000000541274575469989      0      0
0.000369359261043507      0.000374472391532301      0.0000000565830494262188      0      0
0.000374472391532301      0.00037965630433564      0.0000000591865327224117      0      0
0.00037965630433564      0.000384911979310397      0.0000000619401337312645      0      0
0.000384911979310397      0.000390240409877844      0.0000000647864133169639      0      0
0.000390240409877844      0.000395642603211426      0.0000000676409394488985      0      0
0.000395642603211426      0.000401119580427133      0.0000000707041271272424      0      0
0.000401119580427133      0.000406672376776519      0.0000000742132090269994      0      0
0.000406672376776519      0.000412302041842373      0.0000000774683741698763      0      0
0.000412302041842373      0.000418009639737117      0.0000000812018512939461      0      0
0.000418009639737117      0.000423796249303941      0.0000000848568581633413      0      0
0.000423796249303941      0.000429662964320725      0.0000000890605151015575      0      0
0.000429662964320725      0.000435610893706785      0.0000000929330921991045      0      0
0.000435610893706785      0.000441641161732474      0.0000000973970032709916      0      0
0.000441641161732474      0.000447754908231697      0.000000102213466630735      0      0
0.000447754908231697      0.000453953288817359      0.000000107019605198070      0      0
0.000453953288817359      0.000460237475099795      0.000000111957049861299      0      0
0.000460237475099795      0.000466608654908228      0.000000117181131172751      0      0
0.000466608654908228      0.000473068032515292      0.000000122741720987103      0      0
0.000473068032515292      0.000479616828864662      0.000000128664513595627      0      0
0.000479616828864662      0.000486256281801832      0.000000134951012557609      0      0
0.000486256281801832      0.000492987646308097      0.000000141457308777241      0      0
0.000492987646308097      0.000499812194737762      0.000000147932840336226      0      0
0.000499812194737762      0.000506731217058643      0.000000154735959284738      0      0
0.000506731217058643      0.0005137460210959      0.000000162673848274687      0      0
0.0005137460210959      0.000520857932779231      0.000000170434782267854      0      0
0.000520857932779231      0.000528068296393506      0.000000178278321725487      0      0
0.000528068296393506      0.000535378474832857      0.000000187532990536382      0      0
0.000535378474832857      0.000542789849858294      0.000000195918029974046      0      0
0.000542789849858294      0.000550303822358882      0.000000206048609152229      0      0
0.000550303822358882      0.000557921812616533      0.000000215835194550883      0      0
0.000557921812616533      0.000565645260574473      0.000000225918796963075      0      0
0.000565645260574473      0.00057347562610941      0.000000237787830884409      0      0
0.00057347562610941      0.000581414389307485      0.000000249339618127752      0      0
0.000581414389307485      0.000589463050744029      0.000000260857877321475      0      0
0.000589463050744029      0.000597623131767208      0.000000273454010252171      0      0
0.000597623131767208      0.000605896174785581      0.000000287171095909933      0      0
0.000605896174785581      0.000614283743559644      0.000000301655227075894      0      0
0.000614283743559644      0.000622787423497414      0.000000316738559284261      0      0
0.000622787423497414      0.000631408821954096      0.000000332409122837292      0      0
0.000631408821954096      0.000640149568535908      0.000000348677642246444      0      0
0.000640149568535908      0.000649011315408104      0.000000365589508413338      0      0
0.000649011315408104      0.000657995737607266      0.000000383427339464888      0      0
0.000657995737607266      0.000667104533357915      0.000000402852502855697      0      0
0.000667104533357915      0.00067633942439351      0.000000424143311935080      0      0
0.00067633942439351      0.000685702156281888      0.000000445742608757527      0      0
0.000685702156281888      0.000695194498755206      0.000000466398245377302      0      0
0.000695194498755206      0.000704818246044455      0.000000489916398356382      0      0
0.000704818246044455      0.000714575217218609      0.000000516413544205402      0      0
0.000714575217218609      0.000724467256528451      0.000000539990114155352      0      0
0.000724467256528451      0.000734496233755185      0.000000569009449284120      0      0
0.000734496233755185      0.000744664044563847      0.000000596747553461211      0      0
0.000744664044563847      0.000754972610861632      0.000000627490981136959      0      0
0.000754972610861632      0.000765423881161163      0.000000658470382602309      0      0
0.000765423881161163      0.0007760198309488      0.000000693558416714809      0      0
0.0007760198309488      0.000786762463058045      0.000000725775046291590      0      0
0.000786762463058045      0.00079765380804811      0.000000766306373963490      0      0
0.00079765380804811      0.000808695924587738      0.000000803368791363610      0      0
0.000808695924587738      0.000819890899844323      0.000000842458241257760      0      0
0.000819890899844323      0.00083124084987843      0.000000888946947128074      0      0
0.00083124084987843      0.000842747920043766      0.000000935029293891780      0      0
0.000842747920043766      0.000854414285392693      0.000000979734290548448      0      0
0.000854414285392693      0.000866242151087355      0.00000102817975065801      0      0
0.000866242151087355      0.000878233752816494      0.00000108218244058389      0      0
0.000878233752816494      0.000890391357218039      0.00000114014464365749      0      0
0.000890391357218039      0.000902717262307538      0.00000120055999929364      0      0
0.000902717262307538      0.000915213797912533      0.00000126319724673196      0      0
0.000915213797912533      0.000927883326112938      0.00000132854183340339      0      0
0.000927883326112938      0.000940728241687513      0.00000139714821320718      0      0
0.000940728241687513      0.000953750972566528      0.00000146934348379318      0      0
0.000953750972566528      0.000966953980290686      0.00000154511211637521      0      0
0.000966953980290686      0.000980339760476396      0.00000162405878581087      0      0
0.000980339760476396      0.000993910843287497      0.00000170566959153546      0      0
0.000993910843287497      0.0010076697939135      0.00000179030670471765      0      0
0.0010076697939135      0.00102161921305448      0.00000188066101860090      0      0
0.00102161921305448      0.0010357617374126      0.00000198104977996137      0      0
0.0010357617374126      0.00105010004019057      0.00000209137433624781      0      0
0.00105010004019057      0.00106463683159689      0.00000220213308658752      0      0
0.00106463683159689      0.00107937485935813      0.00000230756689840240      0      0
0.00107937485935813      0.00109431690923832      0.00000242484241193633      0      0
0.00109431690923832      0.00110946580556549      0.00000256402864556371      0      0
0.00110946580556549      0.00112482441176555      0.00000269430299269588      0      0
0.00112482441176555      0.00114039563090349      0.00000282374048382820      0      0
0.00114039563090349      0.00115618240623217      0.00000298841588135951      0      0
0.00115618240623217      0.00117218772174859      0.00000313444532524128      0      0
0.00117218772174859      0.00118841460275796      0.00000329731377954475      0      0
0.00118841460275796      0.00120486611644553      0.00000348244586497548      0      0
0.00120486611644553      0.00122154537245635      0.00000364557204454615      0      0
0.00122154537245635      0.00123845552348304      0.00000386088113205048      0      0
0.00123845552348304      0.00125559976586171      0.00000403737555798130      0      0
0.00125559976586171      0.00127298134017614      0.00000427754895024460      0      0
0.00127298134017614      0.00129060353187029      0.00000447442771073517      0      0
0.00129060353187029      0.00130846967186935      0.00000473539398094795      0      0
0.00130846967186935      0.00132658313720929      0.00000496798780867748      0      0
0.00132658313720929      0.00134494735167523      0.00000523015363557768      0      0
0.00134494735167523      0.00136356578644858      0.00000552735700155787      0      0
0.00136356578644858      0.00138244196076317      0.00000578173807685373      0      0
0.00138244196076317      0.00140157944257044      0.00000611716567522282      0      0
0.00140157944257044      0.00142098184921384      0.00000644467372711646      0      0
0.00142098184921384      0.00144065284811262      0.00000674637982291539      0      0
0.00144065284811262      0.00146059615745496      0.00000713033635466936      0      0
0.00146059615745496      0.00148081554690089      0.00000753269155277819      0      0
0.00148081554690089      0.00150131483829471      0.00000789318583191065      0      0
0.00150131483829471      0.00152209790638749      0.00000829053843999962      0      0
0.00152209790638749      0.00154316867956938      0.00000876653120693335      0      0
0.00154316867956938      0.00156453114061223      0.00000926131445669342      0      0
0.00156453114061223      0.00158618932742236      0.00000973125568093638      0      0
0.00158618932742236      0.00160814733380381      0.0000102046449831917      0      0
0.00160814733380381      0.00163040931023216      0.0000107293753487973      0      0
0.00163040931023216      0.00165297946463904      0.0000113201079490864      0      0
0.00165297946463904      0.00167586206320748      0.0000119590411086525      0      0
0.00167586206320748      0.00169906143117836      0.0000126233385070183      0      0
0.00169906143117836      0.00172258195366789      0.0000133027738146478      0      0
0.00172258195366789      0.00174642807649655      0.0000140003261263331      0      0
0.00174642807649655      0.00177060430702936      0.0000147252341666931      0      0
0.00177060430702936      0.00179511521502795      0.0000154869213772799      0      0
0.00179511521502795      0.00181996543351421      0.0000162924004387986      0      0
0.00181996543351421      0.00184515965964614      0.0000171463069113662      0      0
0.00184515965964614      0.00187070265560561      0.0000180520085758172      0      0
0.00187070265560561      0.00189659924949857      0.0000190127506376842      0      0
0.00189659924949857      0.00192285433626758      0.0000200323695101937      0      0
0.00192285433626758      0.00194947287861711      0.0000211153399275275      0      0
0.00194947287861711      0.00197645990795156      0.0000222658826013344      0      0
0.00197645990795156      0.00200382052532629      0.0000234858512670167      0      0
0.00200382052532629      0.00203155990241182      0.0000247715891446383      0      0
0.00203155990241182      0.00205968328247135      0.0000261113424287946      0      0
0.00205968328247135      0.00208819598135186      0.0000274869964072750      0      0
0.00208819598135186      0.00211710338848892      0.0000288850386150477      0      0
0.00211710338848892      0.00214641096792534      0.0000303175847654133      0      0
0.00214641096792534      0.00217612425934403      0.0000318408491596282      0      0
0.00217612425934403      0.00220624887911509      0.0000335409268494515      0      0
0.00220624887911509      0.00223679052135739      0.0000354635686675827      0      0
0.00223679052135739      0.00226775495901488      0.0000375296844500377      0      0
0.00226775495901488      0.00229914804494778      0.0000395579832050306      0      0
0.00229914804494778      0.00233097571303889      0.0000414643828532422      0      0
0.00233097571303889      0.00236324397931521      0.0000434622183865267      0      0
0.00236324397931521      0.00239595894308506      0.0000458880549287365      0      0
0.00239595894308506      0.00242912678809096      0.0000486655711977686      0      0
0.00242912678809096      0.00246275378367852      0.0000512657463961872      0      0
0.00246275378367852      0.00249684628598141      0.0000535953314508801      0      0
0.00249684628598141      0.00253141073912281      0.0000564006617820251      0      0
0.00253141073912281      0.0025664536764335      0.0000599022897422613      0      0
0.0025664536764335      0.00260198172168671      0.0000630841133703429      0      0
0.00260198172168671      0.00263800159035023      0.0000658696367981772      0      0
0.00263800159035023      0.00267452009085567      0.0000696534628349811      0      0
0.00267452009085567      0.00271154412588544      0.0000738997786424409      0      0
0.00271154412588544      0.00274908069367747      0.0000771719488984782      0      0
0.00274908069367747      0.00278713688934801      0.0000812175752314496      0      0
0.00278713688934801      0.00282571990623272      0.0000863899907950828      0      0
0.00282571990623272      0.00286483703724639      0.0000902283931200927      0      0
0.00286483703724639      0.00290449567626138      0.0000949655902765158      0      0
0.00290449567626138      0.00294470331950526      0.000100999172531107      0      0
0.00294470331950526      0.0029854675669777      0.000105210917049836      0      0
0.0029854675669777      0.00302679612388701      0.000111404203050466      0      0
0.00302679612388701      0.0030686968021066      0.000117799246100069      0      0
0.0030686968021066      0.00311117752165154      0.000122758025926838      0      0
0.00311117752165154      0.0031542463121756      0.000130964817178919      0      0
0.0031542463121756      0.00319791131448903      0.000136615016159954      0      0
0.00319791131448903      0.00324218078209728      0.000144459392008149      0      0
0.00324218078209728      0.0032870630827611      0.000152606441760244      0      0
0.0032870630827611      0.00333256670007821      0.000159376167490277      0      0
0.00333256670007821      0.00337870023508683      0.000169966558169159      0      0
0.00337870023508683      0.00342547240789146      0.000176520206437453      0      0
0.00342547240789146      0.00347289205931113      0.000188618038088209      0      0
0.00347289205931113      0.00352096815255051      0.000196046991976082      0      0
0.00352096815255051      0.00356970977489406      0.000208979450854016      0      0
0.00356970977489406      0.00361912613942378      0.000217870332763963      0      0
0.00361912613942378      0.0036692265867606      0.000231563691071958      0      0
0.0036692265867606      0.00372002058682995      0.000241964096988181      0      0
0.00372002058682995      0.00377151774065175      0.000256826752325874      0      0
0.00377151774065175      0.00382372778215516      0.000268415910269541      0      0
0.00382372778215516      0.00387666058001854      0.000285175856478911      0      0
0.00387666058001854      0.00393032613953476      0.000297411647254872      0      0
0.00393032613953476      0.0039847346045024      0.000316958735785762      0      0
0.0039847346045024      0.00403989625914312      0.000329310698274276      0      0
0.00403989625914312      0.00409582153004557      0.000352318545805637      0      0
0.00409582153004557      0.00415252098813623      0.000364878491528439      0      0
0.00415252098813623      0.00421000535067748      0.000390939045216721      0      0
0.00421000535067748      0.0042682854832934      0.000405499019645847      0      0
0.0042682854832934      0.00432737240202355      0.000432062616852817      0      0
0.00432737240202355      0.00438727727540519      0.000452692128611239      0      0
0.00438727727540519      0.00444801142658443      0.000475603738019934      0      0
0.00444801142658443      0.00450958633545639      0.000506242431468412      0      0
0.00450958633545639      0.00457201364083525      0.000524449028375302      0      0
0.00457201364083525      0.00463530514265407      0.000562512126743995      0      0
0.00463530514265407      0.00469947280419532      0.000584358023232723      0      0
0.00469947280419532      0.00476452875435209      0.000618049737000206      0      0
0.00476452875435209      0.0048304852899207      0.000656091044450473      0      0
0.0048304852899207      0.00489735487792503      0.000679333526810165      0      0
0.00489735487792503      0.00496515015797302      0.000728661867766136      0      0
0.00496515015797302      0.00503388394464577      0.000760206606178819      0      0
0.00503388394464577      0.00510356922991978      0.000796594457871415      0      0
0.00510356922991978      0.00517421918562266      0.000853436178101971      0      0
0.00517421918562266      0.00524584716592283      0.000882842347423422      0      0
0.00524584716592283      0.00531846670985373      0.000935345638567769      0      0
0.00531846670985373      0.00539209154387294      0.000996211585477316      0      0
0.00539209154387294      0.00546673558445676      0.00102872158107066      0      0
0.00546673558445676      0.00554241294073067      0.00109577175617517      0      0
0.00554241294073067      0.00561913791713623      0.00116310255163363      0      0
0.00561913791713623      0.00569692501613484      0.00120084783479108      0      0
0.00569692501613484      0.00577578894094906      0.00127994698721815      0      0
0.00577578894094906      0.00585574459834172      0.00136008663639594      0      0
0.00585574459834172      0.00593680710143364      0.00140365045737112      0      0
0.00593680710143364      0.00601899177256026      0.00149035284703187      0      0
0.00601899177256026      0.00610231414616781      0.00159186185826618      0      0
0.00610231414616781      0.0061867899717497      0.00164530082828329      0      0
0.0061867899717497      0.0062724352168234      0.00173042512751518      0      0
0.0062724352168234      0.00635926606994866      0.00185908087900706      0      0
0.00635926606994866      0.00644729894378739      0.00193738383174333      0      0
0.00644729894378739      0.00653655047820597      0.00201064875348360      0      0
0.00653655047820597      0.00662703754342055      0.00215624064852794      0      0
0.00662703754342055      0.00671877724318579      0.00228537916759660      0      0
0.00671877724318579      0.00681178691802782      0.00235719510268061      0      0
0.00681178691802782      0.00690608414852187      0.00248431658223394      0      0
0.00690608414852187      0.00700168675861542      0.00267096909936621      0      0
0.00700168675861542      0.00709861281899715      0.00279569059438824      0      0
0.00709861281899715      0.00719688065051277      0.00288636304335090      0      0
0.00719688065051277      0.00729650882762788      0.00306912076260403      0      0
0.00729650882762788      0.00739751618193895      0.00329200319977853      0      0
0.00739751618193895      0.00749992180573285      0.00342932070130508      0      0
0.00749992180573285      0.00760374505559565      0.00354488169566122      0      0
0.00760374505559565      0.00770900555607137      0.00377449957587161      0      0
0.00770900555607137      0.00781572320337137      0.00404993043180852      0      0
0.00781572320337137      0.00792391816913513      0.00422675569828320      0      0
0.00792391816913513      0.00803361090424307      0.00436076241264819      0      0
0.00803361090424307      0.00814482214268214      0.00461797363350145      0      0
0.00814482214268214      0.00825757290546495      0.00496799785477062      0      0
0.00825757290546495      0.00837188450460311      0.00523123091741630      0      0
0.00837188450460311      0.0084877785471356      0.00539157511293200      0      0
0.0084877785471356      0.00860527693921294      0.00563543752518688      0      0
0.00860527693921294      0.00872440189023784      0.00604822955169381      0      0
0.00872440189023784      0.0088451759170632      0.00646218156349221      0      0
0.0088451759170632      0.00896762184824822      0.00672395167434378      0      0
0.00896762184824822      0.00909176282837339      0.00693332117712035      0      0
0.00909176282837339      0.00921762232241531      0.00731120197652940      0      0
0.00921762232241531      0.009345224120182      0.00786625815458173      0      0
0.009345224120182      0.00947459234080956      0.00837262069078936      0      0
0.00947459234080956      0.00960575143732124      0.00869123355601194      0      0
0.00960575143732124      0.0097387262012494      0.00896307784668992      0      0
0.0097387262012494      0.00987354176732169      0.00944225378285082      0      0
0.00987354176732169      0.0100102236182119      0.0101528043647575      0      0
0.0100102236182119      0.0101487975893568      0.0108466086105707      0      0
0.0101487975893568      0.0102892898738392      0.0113193230971866      0      0
0.0102892898738392      0.0104317270273393      0.0116561707615584      0      0
0.0104317270273393      0.0105761359731542      0.0121546444985260      0      0
0.0105761359731542      0.0107225440072866      0.0129832438720699      0      0
0.0107225440072866      0.0108709788036044      0.0139671017453948      0      0
0.0108709788036044      0.0110214684190717      0.0147888874935221      0      0
0.0110214684190717      0.0111740412990521      0.0153285697283359      0      0
0.0111740412990521      0.0113287262826851      0.0157939342055626      0      0
0.0113287262826851      0.0114855526083377      0.0165390609106950      0      0
0.0114855526083377      0.0116445499191305      0.0176999918971759      0      0
0.0116445499191305      0.0118057482685412      0.0190389510567848      0      0
0.0118057482685412      0.0119691781260852      0.0201843580265821      0      0
0.0119691781260852      0.0121348703830748      0.0209711905425200      0      0
0.0121348703830748      0.0123028563584581      0.0215901911390492      0      0
0.0123028563584581      0.0124731678047393      0.0224567310842384      0      0
0.0124731678047393      0.0126458369139802      0.0238571118369851      0      0
0.0126458369139802      0.0128208963238851      0.0256735043418244      0      0
0.0128208963238851      0.0129983791239701      0.0274866600362799      0      0
0.0129983791239701      0.0131783188618175      0.0289222024653222      0      0
0.0131783188618175      0.0133607495494169      0.0299253810758949      0      0
0.0133607495494169      0.0135457056695945      0.0308187304804965      0      0
0.0135457056695945      0.0137332221825303      0.0321079843287484      0      0
0.0137332221825303      0.0139233345323668      0.0341100060616333      0      0
0.0139233345323668      0.0141160786539086      0.0366904656535650      0      0
0.0141160786539086      0.0143114909794141      0.0393658123511135      0      0
0.0143114909794141      0.0145096084454827      0.0416442204350628      0      0
0.0145096084454827      0.0147104685000363      0.0433255846116577      0      0
0.0147104685000363      0.0149141091093971      0.0446275870652603      0      0
0.0149141091093971      0.0151205687654648      0.0461005536843109      0      0
0.0151205687654648      0.0153298864929916      0.0483272090773928      0      0
0.0153298864929916      0.0155421018569589      0.0515431642298599      0      0
0.0155421018569589      0.015757254970056      0.0554695588719307      0      0
0.015757254970056      0.0159753865002618      0.0594946103586060      0      0
0.0159753865002618      0.0161965376785319      0.0630221569119262      0      0
0.0161965376785319      0.0164207503065923      0.0657605067169397      0      0
0.0164207503065923      0.0166480667648403      0.0678640459925942      0      0
0.0166480667648403      0.0168785300203555      0.0699043758252330      0      0
0.0168785300203555      0.0171121836350213      0.0726471161116437      0      0
0.0171121836350213      0.0173490717737588      0.0766757049754710      0      0
0.0173490717737588      0.017589239212875      0.0820629979916732      0      0
0.017589239212875      0.0178327313485262      0.0883293234501609      0      0
0.0178327313485262      0.0180795942052988      0.0946949731662075      0      0
0.0180795942052988      0.0183298744449088      0.100425385879040      0      0
0.0183298744449088      0.0185836193750216      0.105104095454736      0      0
0.0185836193750216      0.0188408769581945      0.108784569203146      0      0
0.0188408769581945      0.0191016958209418      0.112011313218931      0      0
0.0191016958209418      0.0193661252629267      0.115684850496777      0      0
0.0193661252629267      0.0196342152662799      0.120755578831004      0      0
0.0196342152662799      0.0199060165050465      0.127828897455474      0      0
0.0199060165050465      0.0201815803547652      0.136888627583794      0      0
0.0201815803547652      0.0204609589021785      0.147310334868504      0      0
0.0204609589021785      0.0207442049550786      0.158124827662641      0      0
0.0207442049550786      0.0210313720522889      0.168354554314495      0      0
0.0210313720522889      0.0213225144737837      0.177291819472221      0      0
0.0213225144737837      0.0216176872509482      0.184682140653921      0      0
0.0216176872509482      0.0219169461769806      0.190813918598930      0      0
0.0219169461769806      0.0222203478174381      0.196504051498013      0      0
0.0222203478174381      0.0225279495209286      0.202948630424529      0      0
0.0225279495209286      0.0228398094299506      0.211420264396030      0      0
0.0228398094299506      0.0231559864918837      0.222870390334884      0      0
0.0231559864918837      0.0234765404701303      0.237598635822112      0      0
0.0234765404701303      0.0238015319554124      0.255157511225886      0      0
0.0238015319554124      0.0241310223772239      0.274519324662182      0      0
0.0241310223772239      0.0244650740154424      0.294384850318060      0      0
0.0244650740154424      0.0248037500121009      0.313495280311061      0      0
0.0248037500121009      0.025147114383323      0.330879263091359      0      0
0.025147114383323      0.0254952320314234      0.346026870739087      0      0
0.0254952320314234      0.025848168757175      0.358999585883756      0      0
0.025848168757175      0.0262059912722472      0.370474919037771      0      0
0.0262059912722472      0.0265687672118152      0.381705054308704      0      0
0.0265687672118152      0.0269365651473444      0.394356551347894      0      0
0.0269365651473444      0.0273094545995519      0.410212567412914      0      0
0.0273094545995519      0.0276875060515468      0.430776812102744      0      0
0.0276875060515468      0.0280707909621536      0.456898326954909      0      0
0.0280707909621536      0.0284593817794181      0.488564822646039      0      0
0.0284593817794181      0.0288533519543027      0.524937344341270      0      0
0.0288533519543027      0.0292527759545692      0.564576347290066      0      0
0.0292527759545692      0.0296577292788545      0.605744785983682      0      0
0.0296577292788545      0.0300682884709421      0.646695224105330      0      0
0.0300682884709421      0.0304845311342295      0.685902316520948      0      0
0.0304845311342295      0.0309065359463971      0.722240345890967      0      0
0.0309065359463971      0.0313343826742795      0.755117821771520      0      0
0.0313343826742795      0.0317681521889432      0.784577222149968      0      0
0.0317681521889432      0.0322079264809726      0.811357199349607      0      0
0.0322079264809726      0.0326537886759678      0.836901711271311      0      0
0.0326537886759678      0.033105823050257      0.863289213069419      0      0
0.033105823050257      0.033564115046826      0.893052228990258      0      0
0.033564115046826      0.0340287512914689      0.928874306230742      0      0
0.0340287512914689      0.0344998196091616      0.973194312915542      0      0
0.0344998196091616      0.0349774090406628      1.02780365631523      0      0
0.0349774090406628      0.0354616098593442      1.09355143014455      0      0
0.0354616098593442      0.0359525135882537      1.17024161567680      0      0
0.0359525135882537      0.0364502130174152      1.25672843813869      0      0
0.0364502130174152      0.0369548022213675      1.35114582046562      0      0
0.0369548022213675      0.0374663765769464      1.45118578777783      0      0
0.0374663765769464      0.0379850327813123      1.55436308873214      0      0
0.0379850327813123      0.0385108688702281      1.65823857769432      0      0
0.0385108688702281      0.0390439842365898      1.76059968969270      0      0
0.0390439842365898      0.0395844796492134      1.85960774483867      0      0
0.0395844796492134      0.0401324572718825      1.95392322815340      0      0
0.0401324572718825      0.0406880206826587      2.04281684694805      0      0
0.0406880206826587      0.0412512748934598      2.12626907803206      0      0
0.0412512748934598      0.0418223263699098      2.20505507147868      0      0
0.0418223263699098      0.0424012830514618      2.28080524978593      0      0
0.0424012830514618      0.0429882543718015      2.35602496263438      0      0
0.0429882543718015      0.0435833512795317      2.43405049162940      0      0
0.0435833512795317      0.0441866862591436      2.51891677688950      0      0
0.0441866862591436      0.0447983733522791      2.61511931903304      0      0
0.0447983733522791      0.0454185281792862      2.72727286995251      0      0
0.0454185281792862      0.0460472679610735      2.85970121835235      0      0
0.0460472679610735      0.0466847115412677      3.01602434362311      0      0
0.0466847115412677      0.0473309794086762      3.19882337635612      0      0
0.0473309794086762      0.047986193720063      3.40944749186623      0      0
0.047986193720063      0.0486504783232378      3.64798518240279      0      0
0.0486504783232378      0.0493239587804657      3.91337666132367      0      0
0.0493239587804657      0.0500067623922011      4.20361602597327      0      0
0.0500067623922011      0.0506990182211494      4.51598850305519      0      0
0.0506990182211494      0.0514008571166629      4.84730221172800      0      0
0.0514008571166629      0.0521124117394733      5.19409311172898      0      0
0.0521124117394733      0.0528338165867671      5.55279750966458      0      0
0.0528338165867671      0.0535652080176086      5.91989582186851      0      0
0.0535652080176086      0.0543067242787134      6.29203514034886      0      0
0.0543067242787134      0.0550585055305805      6.66613860108683      0      0
0.0550585055305805      0.0558206938739848      7.03950840097289      0      0
0.0558206938739848      0.0565934333768373      7.40992763585425      0      0
0.0565934333768373      0.0573768701014157      7.77576442054834      0      0
0.0573768701014157      0.0581711521319738      8.13608010701300      0      0
0.0581711521319738      0.0589764296027321      8.49074174837427      0      0
0.0589764296027321      0.0597928547262553      8.84053709484716      0      0
0.0597928547262553      0.0606205818222245      9.18728818089746      0      0
0.0606205818222245      0.0614597673466051      9.53395686454886      0      0
0.0614597673466051      0.0623105699212211      9.88473255168487      0      0
0.0623105699212211      0.0631731503637371      10.2450890797560      0      0
0.0631731503637371      0.0640476717180559      10.6217950151867      0      0
0.0640476717180559      0.064934299285137      11.0228605277335      0      0
0.064934299285137      0.065833200654241      11.4574059371996      0      0
0.065833200654241      0.0667445457346082      11.9354432701780      0      0
0.0667445457346082      0.0676685067875737      12.4675731707642      0      0
0.0676685067875737      0.0686052584591283      13.0646140820296      0      0
0.0686052584591283      0.0695549778129301      13.7371955190970      0      0
0.0695549778129301      0.0705178443637725      14.4953578567883      0      0
0.0705178443637725      0.071494040111516      15.3482031218135      0      0
0.071494040111516      0.0724837495754901      16.3036331639531      0      0
0.0724837495754901      0.07348715982937      17.3681954010866      0      0
0.07348715982937      0.0745044605365374      18.5470371804262      0      0
0.0745044605365374      0.0755358439859309      19.8439533569306      0      0
0.0755358439859309      0.0765815051283916      21.2615017850379      0      0
0.0765815051283916      0.0776416416135129      22.8011589043736      0      0
0.0776416416135129      0.0787164538269999      24.4634908656146      0      0
0.0787164538269999      0.0798061449285455      26.2483220042258      0      0
0.0798061449285455      0.0809109208902321      28.1548894520046      0      0
0.0809109208902321      0.0820309905354643      30.1819786781965      0      0
0.0820309905354643      0.0831665655784396      32.3280391048824      0      0
0.0831665655784396      0.0843178606641673      34.5912816402527      0      0
0.0843178606641673      0.0854850934090396      36.9697613475737      0      0
0.0854850934090396      0.0866684844419658      39.4614489334917      0      0
0.0866684844419658      0.087868257446075      42.0642946651362      0      0
0.087868257446075      0.0890846392009967      44.7762879829176      0      0
0.0890846392009967      0.0903178596257262      47.5955156403563      0      0
0.0903178596257262      0.0915681518220832      50.5202207733930      0      0
0.0915681518220832      0.0928357521187732      53.5488649271300      0      0
0.0928357521187732      0.0941209001160578      56.6801947634957      0      0
0.0941209001160578      0.0954238387310435      59.9133149366147      0      0
0.0954238387310435      0.0967448142435972      63.2477684424671      0      0
0.0967448142435972      0.0980840763428988      66.6836256107028      0      0
0.0980840763428988      0.0994418781746361      70.2215827931569      0      0
0.0994418781746361      0.100818476388855      73.8630716997126      0      0
0.100818476388855      0.10221413118847      77.6103802222210      0      0
0.10221413118847      0.103629106378448      81.4667854563535      0      0
0.103629106378448      0.105063669415674      85.4366994652352      0      0
0.105063669415674      0.106518091459502      89.5258281139411      0      0
0.106518091459502      0.107992647423013      93.7413430280345      0      0
0.107992647423013      0.109487616024976      98.0920663818305      0      0
0.109487616024976      0.111003279842531      102.588667795704      0      0
0.111003279842531      0.112539925364605      107.243872114129      0      0
0.112539925364605      0.114097843046059      112.072676251783      0      0
0.114097843046059      0.115677327362591      117.092572647961      0      0
0.115677327362591      0.117278676866402      122.323776185342      0      0
0.117278676866402      0.118902194242619      127.789450747310      0      0
0.118902194242619      0.120548186366517      133.515930962499      0      0
0.120548186366517      0.122216964361519      139.532934183569      0      0
0.122216964361519      0.123908843658004      145.873757447341      0      0
0.123908843658004      0.125624144052934      152.575454146523      0      0
0.125624144052934      0.127363189770296      159.678985484120      0      0
0.127363189770296      0.12912630952239      167.229342536064      0      0
0.12912630952239      0.130913836571959      175.275635937895      0      0
0.130913836571959      0.132726108795187      183.871151814516      0      0
0.132726108795187      0.134563468745557      193.073374510653      0      0
0.134563468745557      0.136426263718606      202.943978821919      0      0
0.136426263718606      0.138314845817565      213.548796594835      0      0
0.138314845817565      0.140229572019921      224.957764555377      0      0
0.140229572019921      0.142170804244882      237.244861837556      0      0
0.142170804244882      0.144138909421796      250.488046746016      0      0
0.144138909421796      0.146134259559502      264.769202689607      0      0
0.146134259559502      0.148157231816648      280.174102934232      0      0
0.148157231816648      0.150208208572982      296.792402894577      0      0
0.150208208572982      0.152287577501628      314.717667240179      0      0
0.152287577501628      0.154395731642364      334.047437308027      0      0
0.154395731642364      0.156533069475914      354.883342389470      0      0
0.156533069475914      0.158699994999266      377.331256584205      0      0
0.158699994999266      0.16089691780204      401.501501246582      0      0
0.16089691780204      0.163124253143903      427.509091699847      0      0
0.163124253143903      0.165382422033063      455.474025919635      0      0
0.165382422033063      0.16767185130585      485.521612297332      0      0
0.16767185130585      0.16999297370739      517.782833356151      0      0
0.16999297370739      0.172346227973408      552.394742351243      0      0
0.172346227973408      0.174732058913154      589.500889970261      0      0
0.174732058913154      0.177150917493482      629.251778791415      0      0
0.177150917493482      0.179603260924088      671.805343687055      0      0
0.179603260924088      0.182089552743936      717.327456928288      0      0
0.182089552743936      0.184610262908873      765.992457309111      0      0
0.184610262908873      0.187165867880458      817.983703138779      0      0
0.187165867880458      0.189756850716024      873.494149431653      0      0
0.189756850716024      0.192383701159985      932.726950046763      0      0
0.192383701159985      0.195046915736409      995.896085893572      0      0
0.195046915736409      0.197746997842864      1063.22702062939      0      0
0.197746997842864      0.200484457845576      1134.95738553373      0      0
0.200484457845576      0.203259813175894      1211.33769546319      0      0
0.203259813175894      0.206073588428097      1292.63209797502      0      0
0.206073588428097      0.208926315458549      1379.11915786616      0      0
0.208926315458549      0.211818533486235      1471.09267951379      0      0
0.211818533486235      0.214750789194674      1568.86256952986      0      0
0.214750789194674      0.217723636835266      1672.75574235995      0      0
0.217723636835266      0.220737638332042      1783.11707157138      0      0
0.220737638332042      0.22379336338789      1900.31038968877      0      0
0.22379336338789      0.226891389592229      2024.71953955116      0      0
0.226891389592229      0.230032302530194      2156.74948028449      0      0
0.230032302530194      0.233216695893316      2296.82745110819      0      0
0.233216695893316      0.236445171591743      2445.40419632685      0      0
0.236445171591743      0.239718339868012      2602.95525499704      0      0
0.239718339868012      0.243036819412397      2769.98231890651      0      0
0.243036819412397      0.246401237479853      2947.01466265886      0      0
0.246401237479853      0.249812230008578      3134.61064982023      0      0
0.249812230008578      0.253270441740218      3333.35931925775      0      0
0.253270441740218      0.256776526341734      3543.88205597975      0      0
0.256776526341734      0.260331146528961      3766.83435097743      0      0
0.260331146528961      0.263934974191869      4002.90765476482      0      0
0.263934974191869      0.267588690521566      4252.83132951867      0      0
0.267588690521566      0.271292986139054      4517.37470493234      0      0
0.271292986139054      0.275048561225772      4797.34924311642      0      0
0.275048561225772      0.27885612565594      5093.61081810398      0      0
0.27885612565594      0.282716399130741      5407.06211574808      0      0
0.282716399130741      0.286630111314356      5738.65516003391      0      0
0.286630111314356      0.290598001971889      6089.39397206486      0      0
0.290598001971889      0.294620821109189      6460.33736822100      0      0
0.294620821109189      0.298699329114623      6852.60190422723      0      0
0.298699329114623      0.302834296902796      7267.36497210510      0      0
0.302834296902796      0.307026506060274      7705.86805721473      0      0
0.307026506060274      0.311276748993318      8169.42016281827      0      0
0.311276748993318      0.315585829077662      8659.40140981122      0      0
0.315585829077662      0.319954560810364      9177.26681946798      0      0
0.319954560810364      0.324383769963767      9724.55028722968      0      0
0.324383769963767      0.32887429374158      10302.8687557197      0      0
0.32887429374158      0.33342698093713      10913.9265952994      0      0
0.33342698093713      0.338042692093795      11559.5202005661      0      0
0.338042692093795      0.342722299667666      12241.5428112398      0      0
0.342722299667666      0.347466688192458      12961.9895658731      0      0
0.347466688192458      0.352276754446699      13722.9627967389      0      0
0.352276754446699      0.357153407623246      14526.6775740960      0      0
0.357153407623246      0.362097569501131      15375.4675077725      0      0
0.362097569501131      0.367110174619799      16271.7908136458      0      0
0.367110174619799      0.372192170455755      17218.2366520931      0      0
0.372192170455755      0.37734451760165      18217.5317448281      0      0
0.37734451760165      0.382568189947856      19272.5472756967      0      0
0.382568189947856      0.387864174866547      20386.3060799397      0      0
0.387864174866547      0.393233473398329      21561.9901251121      0      0
0.393233473398329      0.398677100441459      22802.9482852320      0      0
0.398677100441459      0.40419608494368      24112.7044077621      0      0
0.40419608494368      0.409791470096709      25494.9656706486      0      0
0.409791470096709      0.41546431353342      26953.6312237853      0      0
0.41546431353342      0.421215687527758      28492.8011058565      0      0
0.421215687527758      0.427046679197417      30116.7854234391      0      0
0.427046679197417      0.43295839070933      31830.1137744187      0      0
0.43295839070933      0.438951939487993      33637.5448920479      0      0
0.438951939487993      0.445028458426682      35544.0764792161      0      0
0.445028458426682      0.451189096101594      37554.9551945227      0      0
0.451189096101594      0.457435016988945      39675.6867423459      0      0
0.457435016988945      0.463767401685081      41912.0460080388      0      0
0.463767401685081      0.470187447129631      44270.0871663722      0      0
0.470187447129631      0.476696366831751      46756.1536760542      0      0
0.476696366831751      0.483295391099501      49376.8880551784      0      0
0.483295391099501      0.489985767272398      52139.2413113339      0      0
0.489985767272398      0.496768759957182      55050.4818752841      0      0
0.496768759957182      0.503645651266856      58118.2038579278      0      0
0.503645651266856      0.510617741063022      61350.3344159161      0      0
0.510617741063022      0.517686347201588      64755.1399708683      0      0
0.517686347201588      0.524852805781861      68341.2309794836      0      0
0.524852805781861      0.532118471399099      72117.5648956470      0      0
0.532118471399099      0.539484717400551      76093.4468992404      0      0
0.539484717400551      0.546952936145049      80278.5278878546      0      0
0.546952936145049      0.554524539266187      84682.7991345692      0      0
0.554524539266187      0.56220095793915      89316.5829045629      0      0
0.56220095793915      0.569983643151229      94190.5181920164      0      0
0.569983643151229      0.577874065976087      99315.5405822897      0      0
0.577874065976087      0.585873717851818      104702.855057415      0      0
0.585873717851818      0.59398411086286      110363.900339038      0      0
0.59398411086286      0.602206778025804      116310.303094001      0      0
0.602206778025804      0.610543273579166      122553.820003718      0      0
0.610543273579166      0.618995173277162      129106.265306832      0      0
0.618995173277162      0.62756407468756      135979.420949391      0      0
0.62756407468756      0.636251597493652      143184.925898097      0      0
0.636251597493652      0.645059383800396      150734.140464294      0      0
0.645059383800396      0.653989098444817      158637.980616713      0      0
0.653989098444817      0.663042429310678      166906.716187180      0      0
0.663042429310678      0.672221087647534      175549.725540570      0      0
0.672221087647534      0.681526808394186      184575.197616037      0      0
0.681526808394186      0.690961350506615      193989.770155617      0      0
0.690961350506615      0.70052649729046      203798.090291123      0      0
0.70052649729046      0.710224056738094      214002.280289192      0      0
0.710224056738094      0.720055861870372      224601.286923044      0      0
0.720055861870372      0.730023771083106      235590.087325237      0      0
0.730023771083106      0.740129668498331      246958.716827838      0      0
0.740129668498331      0.750375464320448      258691.074577228      0      0
0.750375464320448      0.76076309519728      270763.449705009      0      0
0.76076309519728      0.771294524586143      283142.693208789      0      0
0.771294524586143      0.781971743124969      295783.936465095      0      0
0.781971743124969      0.792796769008581      308627.723463053      0      0
0.792796769008581      0.803771648370161      321596.375779911      0      0
0.803771648370161      0.814898455668016      334589.339695013      0      0
0.814898455668016      0.826179294077686      347477.161778605      0      0
0.826179294077686      0.837616295889483      360093.582964912      0      0
0.837616295889483      0.849211622911536      372224.997333433      0      0
0.849211622911536      0.860967466878409      383596.129427004      0      0
0.860967466878409      0.872886049865385      393850.128886971      0      0
0.872886049865385      0.884969624708479      402520.140249190      0      0
0.884969624708479      0.897220475430265      408987.316431975      0      0
0.897220475430265      0.909640917671599      412416.181629289      0      0
0.909640917671599      0.922233299129318      411649.746373242      0      0
0.922233299129318      0.935      405027.259702021      0      0
# END HISTO1D SudakovggExpOutputsN2LLNor31
# BEGIN HISTO1D SudakovggExpOutputsN2LLNor32
PlotOrder=8
LineColor=black
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\mathbf{V}^{-1}_{h,\mathrm{thr}}\mathbf{V}_{h}\Right]_{(3,2)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.000000413343378940457      0      0
0.00000101384324431002      0.00000102787812403307      0.000000419064194704191      0      0
0.00000102787812403307      0.00000104210729202498      0.000000424864175838659      0      0
0.00000104210729202498      0.00000105653343786574      0.000000430744417606130      0      0
0.00000105653343786574      0.00000107115928836782      0.000000436706030420202      0      0
0.00000107115928836782      0.00000108598760809164      0.000000442750140055561      0      0
0.00000108598760809164      0.00000110102119986811      0.000000448877887860647      0      0
0.00000110102119986811      0.00000111626290532839      0.000000455090430973283      0      0
0.00000111626290532839      0.00000113171560544106      0.000000461388942539302      0      0
0.00000113171560544106      0.00000114738222105665      0.000000467774611934222      0      0
0.00000114738222105665      0.00000116326571345971      0.000000474248644987998      0      0
0.00000116326571345971      0.0000011793690849286      0.000000480812264212910      0      0
0.0000011793690849286      0.00000119569537930295      0.000000487466709034626      0      0
0.00000119569537930295      0.000001212247682559      0.000000494213236026475      0      0
0.000001212247682559      0.00000122902912339292      0.000000501053119146999      0      0
0.00000122902912339292      0.00000124604287381218      0.000000507987649980805      0      0
0.00000124604287381218      0.00000126329214973512      0.000000515018137982782      0      0
0.00000126329214973512      0.00000128078021159884      0.000000522145910725722      0      0
0.00000128078021159884      0.00000129851036497544      0.000000529372314151401      0      0
0.00000129851036497544      0.00000131648596119688      0.000000536698712825159      0      0
0.00000131648596119688      0.00000133471039798844      0.000000544126490194042      0      0
0.00000133471039798844      0.00000135318712011092      0.000000551657048848546      0      0
0.00000135318712011092      0.00000137191962001179      0.000000559291810788020      0      0
0.00000137191962001179      0.00000139091143848532      0.000000567032217689785      0      0
0.00000139091143848532      0.00000141016616534188      0.000000574879731182010      0      0
0.00000141016616534188      0.00000142968744008643      0.000000582835833120411      0      0
0.00000142968744008643      0.00000144947895260651      0.000000590902025868826      0      0
0.00000144947895260651      0.00000146954444386967      0.000000599079832583718      0      0
0.00000146954444386967      0.00000148988770663059      0.000000607370797502664      0      0
0.00000148988770663059      0.00000151051258614798      0.000000615776486236892      0      0
0.00000151051258614798      0.00000153142298091138      0.000000624298486067920      0      0
0.00000153142298091138      0.00000155262284337812      0.000000632938406248358      0      0
0.00000155262284337812      0.00000157411618072032      0.000000641697878306941      0      0
0.00000157411618072032      0.00000159590705558239      0.000000650578556357838      0      0
0.00000159590705558239      0.0000016179995868489      0.000000659582117414319      0      0
0.0000016179995868489      0.00000164039795042316      0.000000668710261706827      0      0
0.00000164039795042316      0.00000166310638001652      0.000000677964713005540      0      0
0.00000166310638001652      0.00000168612916794864      0.000000687347218947459      0      0
0.00000168612916794864      0.00000170947066595881      0.000000696859551368124      0      0
0.00000170947066595881      0.00000173313528602849      0.000000706503506637998      0      0
0.00000173313528602849      0.00000175712750121529      0.000000716280906003605      0      0
0.00000175712750121529      0.00000178145184649847      0.000000726193595933479      0      0
0.00000178145184649847      0.00000180611291963609      0.000000736243448469015      0      0
0.00000180611291963609      0.00000183111538203409      0.000000746432361580273      0      0
0.00000183111538203409      0.00000185646395962742      0.000000756762259526825      0      0
0.00000185646395962742      0.00000188216344377329      0.000000767235093223711      0      0
0.00000188216344377329      0.00000190821869215684      0.000000777852840612589      0      0
0.00000190821869215684      0.00000193463462970931      0.000000788617507038152      0      0
0.00000193463462970931      0.000001961416249539      0.000000799531125629888      0      0
0.000001961416249539      0.00000198856861387501      0.000000810595757689272      0      0
0.00000198856861387501      0.00000201609685502412      0.000000821813493082468      0      0
0.00000201609685502412      0.00000204400617634088      0.000000833186450638627      0      0
0.00000204400617634088      0.00000207230185321116      0.000000844716778553859      0      0
0.00000207230185321116      0.00000210098923404927      0.000000856406654800978      0      0
0.00000210098923404927      0.00000213007374130893      0.000000868258287545098      0      0
0.00000213007374130893      0.00000215956087250823      0.000000880273915565176      0      0
0.00000215956087250823      0.00000218945620126872      0.000000892455808681589      0      0
0.00000218945620126872      0.00000221976537836897      0.000000904806268189847      0      0
0.00000221976537836897      0.00000225049413281266      0.000000917327627300524      0      0
0.00000225049413281266      0.00000228164827291145      0.000000930022251585516      0      0
0.00000228164827291145      0.0000023132336873829      0.000000942892539430722      0      0
0.0000023132336873829      0.0000023452563464635      0.000000955940922495239      0      0
0.0000023452563464635      0.00000237772230303722      0.000000969169866177192      0      0
0.00000237772230303722      0.00000241063769377955      0.000000982581870086284      0      0
0.00000241063769377955      0.00000244400874031748      0.000000996179468523191      0      0
0.00000244400874031748      0.00000247784175040552      0.00000100996523096589      0      0
0.00000247784175040552      0.00000251214311911795      0.00000102394176256305      0      0
0.00000251214311911795      0.00000254691933005764      0.00000103811170463461      0      0
0.00000254691933005764      0.00000258217695658154      0.00000105247773517958      0      0
0.00000258217695658154      0.0000026179226630432      0.00000106704256939132      0      0
0.0000026179226630432      0.00000265416320605244      0.00000108180896018031      0      0
0.00000265416320605244      0.00000269090543575249      0.00000109677969870453      0      0
0.00000269090543575249      0.00000272815629711478      0.00000111195761490767      0      0
0.00000272815629711478      0.00000276592283125165      0.00000112734557806520      0      0
0.00000276592283125165      0.00000280421217674733      0.00000114294649733845      0      0
0.00000280421217674733      0.00000284303157100718      0.00000115876332233692      0      0
0.00000284303157100718      0.00000288238835162573      0.00000117479904368880      0      0
0.00000288238835162573      0.00000292228995777364      0.00000119105669362002      0      0
0.00000292228995777364      0.00000296274393160382      0.00000120753934654176      0      0
0.00000296274393160382      0.00000300375791967704      0.00000122425011964679      0      0
0.00000300375791967704      0.00000304533967440728      0.00000124119217351464      0      0
0.00000304533967440728      0.0000030874970555271      0.00000125836871272579      0      0
0.0000030874970555271      0.00000313023803157323      0.00000127578298648499      0      0
0.00000313023803157323      0.00000317357068139281      0.00000129343828925403      0      0
0.00000317357068139281      0.00000321750319567045      0.00000131133796139391      0      0
0.00000321750319567045      0.00000326204387847638      0.00000132948538981669      0      0
0.00000326204387847638      0.00000330720114883614      0.00000134788400864719      0      0
0.00000330720114883614      0.00000335298354232185      0.00000136653729989469      0      0
0.00000335298354232185      0.00000339939971266569      0.00000138544879413482      0      0
0.00000339939971266569      0.00000344645843339553      0.00000140462207120179      0      0
0.00000344645843339553      0.00000349416859949336      0.00000142406076089119      0      0
0.00000349416859949336      0.00000354253922907654      0.00000144376854367352      0      0
0.00000354253922907654      0.00000359157946510248      0.00000146374915141865      0      0
0.00000359157946510248      0.00000364129857709674      0.00000148400636813144      0      0
0.00000364129857709674      0.00000369170596290522      0.00000150454403069869      0      0
0.00000369170596290522      0.00000374281115047047      0.00000152536602964758      0      0
0.00000374281115047047      0.0000037946237996327      0.00000154647630991598      0      0
0.0000037946237996327      0.00000384715370395563      0.00000156787887163464      0      0
0.00000384715370395563      0.00000390041079257769      0.00000158957777092168      0      0
0.00000390041079257769      0.00000395440513208878      0.00000161157712068942      0      0
0.00000395440513208878      0.00000400914692843308      0.00000163388109146399      0      0
0.00000400914692843308      0.00000406464652883815      0.00000165649391221780      0      0
0.00000406464652883815      0.00000412091442377072      0.00000167941987121517      0      0
0.00000412091442377072      0.00000417796124891967      0.00000170266331687145      0      0
0.00000417796124891967      0.00000423579778720626      0.00000172622865862577      0      0
0.00000423579778720626      0.0000042944349708224      0.00000175012036782779      0      0
0.0000042944349708224      0.00000435388388329698      0.00000177434297863865      0      0
0.00000435388388329698      0.00000441415576159092      0.00000179890108894649      0      0
0.00000441415576159092      0.0000044752619982211      0.00000182379936129676      0      0
0.0000044752619982211      0.00000453721414341383      0.00000184904252383765      0      0
0.00000453721414341383      0.00000460002390728798      0.00000187463537128096      0      0
0.00000460002390728798      0.0000046637031620685      0.00000190058276587868      0      0
0.0000046637031620685      0.00000472826394433043      0.00000192688963841569      0      0
0.00000472826394433043      0.00000479371845727405      0.00000195356098921885      0      0
0.00000479371845727405      0.00000486007907303155      0.00000198060188918282      0      0
0.00000486007907303155      0.00000492735833500554      0.00000200801748081302      0      0
0.00000492735833500554      0.00000499556896024003      0.00000203581297928606      0      0
0.00000499556896024003      0.00000506472384182418      0.00000206399367352802      0      0
0.00000506472384182418      0.00000513483605132934      0.00000209256492731096      0      0
0.00000513483605132934      0.00000520591884127979      0.00000212153218036809      0      0
0.00000520591884127979      0.00000527798564765776      0.00000215090094952797      0      0
0.00000527798564765776      0.00000535105009244307      0.00000218067682986820      0      0
0.00000535105009244307      0.00000542512598618791      0.00000221086549588902      0      0
0.00000542512598618791      0.00000550022733062734      0.00000224147270270725      0      0
0.00000550022733062734      0.00000557636832132587      0.00000227250428727108      0      0
0.00000557636832132587      0.00000565356335036064      0.00000230396616959617      0      0
0.00000565356335036064      0.00000573182700904185      0.00000233586435402346      0      0
0.00000573182700904185      0.00000581117409067079      0.00000236820493049943      0      0
0.00000581117409067079      0.000005891619593336      0.00000240099407587900      0      0
0.000005891619593336      0.00000597317872274825      0.00000243423805525198      0      0
0.00000597317872274825      0.00000605586689511467      0.00000246794322329329      0      0
0.00000605586689511467      0.0000061396997400527      0.00000250211602563776      0      0
0.0000061396997400527      0.00000622469310354442      0.00000253676300028001      0      0
0.00000622469310354442      0.00000631086305093168      0.00000257189077899999      0      0
0.00000631086305093168      0.0000063982258699528      0.00000260750608881489      0      0
0.0000063982258699528      0.00000648679807382125      0.00000264361575345804      0      0
0.00000648679807382125      0.00000657659640434692      0.00000268022669488545      0      0
0.00000657659640434692      0.00000666763783510069      0.00000271734593481073      0      0
0.00000666763783510069      0.00000675993957462272      0.00000275498059626903      0      0
0.00000675993957462272      0.0000068535190696752      0.00000279313790521089      0      0
0.0000068535190696752      0.00000694839400854009      0.00000283182519212662      0      0
0.00000694839400854009      0.00000704458232436258      0.00000287104989370207      0      0
0.00000704458232436258      0.00000714210219854078      0.00000291081955450658      0      0
0.00000714210219854078      0.00000724097206416231      0.00000295114182871407      0      0
0.00000724097206416231      0.00000734121060948854      0.00000299202448185797      0      0
0.00000734121060948854      0.000007442836781487      0.00000303347539262100      0      0
0.000007442836781487      0.00000754586978941272      0.00000307550255466080      0      0
0.00000754586978941272      0.00000765032910843916      0.00000311811407847219      0      0
0.00000765032910843916      0.00000775623448333934      0.00000316131819328734      0      0
0.00000775623448333934      0.00000786360593221801      0.00000320512324901456      0      0
0.00000786360593221801      0.00000797246375029542      0.00000324953771821713      0      0
0.00000797246375029542      0.00000808282851374354      0.00000329457019813295      0      0
0.00000808282851374354      0.00000819472108357529      0.00000334022941273652      0      0
0.00000819472108357529      0.00000830816260958769      0.00000338652421484406      0      0
0.00000830816260958769      0.00000842317453435958      0.00000343346358826335      0      0
0.00000842317453435958      0.00000853977859730466      0.00000348105664998935      0      0
0.00000853977859730466      0.00000865799683878063      0.00000352931265244705      0      0
0.00000865799683878063      0.00000877785160425524      0.00000357824098578278      0      0
0.00000877785160425524      0.00000889936554853005      0.00000362785118020566      0      0
0.00000889936554853005      0.00000902256164002253      0.00000367815290838034      0      0
0.00000902256164002253      0.00000914746316510757      0.00000372915598787281      0      0
0.00000914746316510757      0.00000927409373251906      0.00000378087038365082      0      0
0.00000927409373251906      0.00000940247727781235      0.00000383330621064042      0      0
0.00000940247727781235      0.00000953263806788851      0.00000388647373634046      0      0
0.00000953263806788851      0.00000966460070558129      0.00000394038338349680      0      0
0.00000966460070558129      0.00000979839013430744      0.00000399504573283799      0      0
0.00000979839013430744      0.00000993403164278155      0.00000405047152587438      0      0
0.00000993403164278155      0.000010071550869796      0.00000410667166776258      0      0
0.000010071550869796      0.0000102109738090674      0.00000416365723023743      0      0
0.0000102109738090674      0.0000103523268141496      0.00000422143945461338      0      0
0.0000103523268141496      0.000010495636603415      0.00000428002975485766      0      0
0.000010495636603415      0.0000106409302651053      0.00000433943972073754      0      0
0.0000106409302651053      0.000010788235262451      0.00000439968112104380      0      0
0.000010788235262451      0.0000109375794388631      0.00000446076590689316      0      0
0.0000109375794388631      0.0000110889910231955      0.00000452270621511203      0      0
0.0000110889910231955      0.0000112424986350812      0.00000458551437170426      0      0
0.0000112424986350812      0.0000113981312903417      0.00000464920289540567      0      0
0.0000113981312903417      0.0000115559184064716      0.00000471378450132810      0      0
0.0000115559184064716      0.000011715889808199      0.00000477927210469612      0      0
0.000011715889808199      0.0000118780757331232      0.00000484567882467923      0      0
0.0000118780757331232      0.0000120425068374297      0.00000491301798832287      0      0
0.0000120425068374297      0.0000122092142016854      0.00000498130313458159      0      0
0.0000122092142016854      0.0000123782293367127      0.00000505054801845759      0      0
0.0000123782293367127      0.0000125495841895462      0.00000512076661524844      0      0
0.0000125495841895462      0.0000127233111494713      0.00000519197312490750      0      0
0.0000127233111494713      0.0000128994430541458      0.00000526418197652091      0      0
0.0000128994430541458      0.0000130780131958075      0.00000533740783290521      0      0
0.0000130780131958075      0.0000132590553275668      0.00000541166559532957      0      0
0.0000132590553275668      0.0000134426036697863      0.00000548697040836707      0      0
0.0000134426036697863      0.00001362869291655      0.00000556333766487943      0      0
0.00001362869291655      0.00001381735824222      0.00000564078301113975      0      0
0.00001381735824222      0.0000140086353080861      0.00000571932235209819      0      0
0.0000140086353080861      0.0000142025602691059      0.00000579897185679544      0      0
0.0000142025602691059      0.0000143991697807389      0.00000587974796392933      0      0
0.0000143991697807389      0.0000145985010058751      0.00000596166738757978      0      0
0.0000145985010058751      0.0000148005916218595      0.00000604474712309780      0      0
0.0000148005916218595      0.0000150054798276138      0.00000612900445316431      0      0
0.0000150054798276138      0.0000152132043508565      0.00000621445695402482      0      0
0.0000152132043508565      0.0000154238044554237      0.00000630112250190620      0      0
0.0000154238044554237      0.0000156373199486901      0.00000638901927962206      0      0
0.0000156373199486901      0.0000158537911890937      0.00000647816578337351      0      0
0.0000158537911890937      0.0000160732590937644      0.00000656858082975233      0      0
0.0000160732590937644      0.0000162957651462576      0.00000666028356295374      0      0
0.0000162957651462576      0.000016521351404396      0.00000675329346220650      0      0
0.000016521351404396      0.0000167500605082187      0.00000684763034942802      0      0
0.0000167500605082187      0.0000169819356880416      0.00000694331439711283      0      0
0.0000169819356880416      0.0000172170207726282      0.00000704036613646271      0      0
0.0000172170207726282      0.0000174553601974744      0.00000713880646576744      0      0
0.0000174553601974744      0.0000176969990132074      0.00000723865665904521      0      0
0.0000176969990132074      0.0000179419828941014      0.00000733993837495229      0      0
0.0000179419828941014      0.0000181903581467107      0.00000744267366597169      0      0
0.0000181903581467107      0.0000184421717186223      0.00000754688498789126      0      0
0.0000184421717186223      0.0000186974712073306      0.00000765259520958165      0      0
0.0000186974712073306      0.0000189563048692332      0.00000775982762308536      0      0
0.0000189563048692332      0.0000192187216287532      0.00000786860595402829      0      0
0.0000192187216287532      0.0000194847710875863      0.00000797895437236569      0      0
0.0000194847710875863      0.0000197545035340766      0.00000809089750347496      0      0
0.0000197545035340766      0.000020027969952722      0.00000820446043960808      0      0
0.000020027969952722      0.0000203052220338112      0.00000831966875171709      0      0
0.0000203052220338112      0.0000205863121831945      0.00000843654850166646      0      0
0.0000205863121831945      0.0000208712935321888      0.00000855512625484666      0      0
0.0000208712935321888      0.000021160219947621      0.00000867542909320408      0      0
0.000021160219947621      0.0000214531460420097      0.00000879748462870260      0      0
0.0000214531460420097      0.0000217501271838877      0.00000892132101723301      0      0
0.0000217501271838877      0.0000220512195082683      0.00000904696697298702      0      0
0.0000220512195082683      0.0000223564799272551      0.00000917445178331328      0      0
0.0000223564799272551      0.0000226659661408002      0.00000930380532407318      0      0
0.0000226659661408002      0.0000229797366476099      0.00000943505807551551      0      0
0.0000229797366476099      0.0000232978507562027      0.00000956824113868905      0      0
0.0000232978507562027      0.0000236203685961192      0.00000970338625241343      0      0
0.0000236203685961192      0.000023947351129288      0.00000984052581082919      0      0
0.000023947351129288      0.0000242788601615485      0.00000997969288154858      0      0
0.0000242788601615485      0.0000246149583543337      0.0000101209212244298      0      0
0.0000246149583543337      0.0000249557092365137      0.0000102642453109979      0      0
0.0000249557092365137      0.0000253011772164045      0.0000104097003445366      0      0
0.0000253011772164045      0.0000256514275939423      0.0000105573222808766      0      0
0.0000256514275939423      0.0000260065265730261      0.0000107071478499054      0      0
0.0000260065265730261      0.0000263665412740315      0.0000108592145778269      0      0
0.0000263665412740315      0.0000267315397464981      0.0000110135608101983      0      0
0.0000267315397464981      0.0000271015909819919      0.0000111702257357735      0      0
0.0000271015909819919      0.0000274767649271459      0.0000113292494111826      0      0
0.0000274767649271459      0.0000278571324968813      0.0000114906727864800      0      0
0.0000278571324968813      0.0000282427655878122      0.0000116545377315926      0      0
0.0000282427655878122      0.0000286337370918349      0.0000118208870637021      0      0
0.0000286337370918349      0.0000290301209099061      0.0000119897645755962      0      0
0.0000290301209099061      0.0000294319919660113      0.0000121612150650251      0      0
0.0000294319919660113      0.0000298394262213274      0.0000123352843651002      0      0
0.0000298394262213274      0.00003025250068858      0.0000125120193757749      0      0
0.00003025250068858      0.000030671293446601      0.0000126914680964460      0      0
0.000030671293446601      0.0000310958836550867      0.0000128736796597202      0      0
0.0000310958836550867      0.00003152635156956      0.0000130587043663853      0      0
0.00003152635156956      0.000031962778556541      0.0000132465937216345      0      0
0.000031962778556541      0.0000324052471089262      0.0000134374004725874      0      0
0.0000324052471089262      0.0000328538408615817      0.0000136311786471573      0      0
0.0000328538408615817      0.000033308644607151      0.0000138279835943140      0      0
0.000033308644607151      0.0000337697443120835      0.0000140278720257940      0      0
0.0000337697443120835      0.0000342372271328825      0.0000142309020593105      0      0
0.0000342372271328825      0.0000347111814325807      0.0000144371332633199      0      0
0.0000347111814325807      0.0000351916967974413      0.0000146466267034006      0      0
0.0000351916967974413      0.0000356788640538924      0.0000148594449903044      0      0
0.0000356788640538924      0.0000361727752856944      0.0000150756523297404      0      0
0.0000361727752856944      0.0000366735238513458      0.0000152953145739571      0      0
0.0000366735238513458      0.0000371812044017293      0.0000155184992751848      0      0
0.0000371812044017293      0.0000376959128980032      0.0000157452757410106      0      0
0.0000376959128980032      0.0000382177466297395      0.0000159757150917515      0      0
0.0000382177466297395      0.0000387468042333134      0.0000162098903199027      0      0
0.0000387468042333134      0.0000392831857105477      0.0000164478763517325      0      0
0.0000392831857105477      0.0000398269924476147      0.0000166897501111041      0      0
0.0000398269924476147      0.0000403783272342003      0.0000169355905856033      0      0
0.0000403783272342003      0.0000409372942829333      0.0000171854788950562      0      0
0.0000409372942829333      0.0000415039992490831      0.0000174394983625212      0      0
0.0000415039992490831      0.000042078549250531      0.0000176977345878462      0      0
0.000042078549250531      0.0000426610528880173      0.0000179602755238816      0      0
0.0000426610528880173      0.0000432516202656688      0.0000182272115554439      0      0
0.0000432516202656688      0.0000438503630118107      0.0000184986355811283      0      0
0.0000438503630118107      0.0000444573943000663      0.0000187746430980728      0      0
0.0000444573943000663      0.0000450728288707489      0.0000190553322897764      0      0
0.0000450728288707489      0.0000456967830525504      0.0000193408041170815      0      0
0.0000456967830525504      0.0000463293747845289      0.0000196311624124319      0      0
0.0000463293747845289      0.0000469707236384016      0.0000199265139775214      0      0
0.0000469707236384016      0.0000476209508411464      0.0000202269686844541      0      0
0.0000476209508411464      0.0000482801792979158      0.0000205326395805373      0      0
0.0000482801792979158      0.0000489485336152684      0.0000208436429968380      0      0
0.0000489485336152684      0.0000496261401247217      0.0000211600986606306      0      0
0.0000496261401247217      0.0000503131269066316      0.0000214821298118764      0      0
0.0000503131269066316      0.0000510096238144011      0.0000218098633238719      0      0
0.0000510096238144011      0.000051715762499026      0.0000221434298282130      0      0
0.000051715762499026      0.000052431676433979      0.0000224829638442260      0      0
0.000052431676433979      0.0000531575009404385      0.0000228286039130175      0      0
0.0000531575009404385      0.0000538933732128671      0.0000231804927363080      0      0
0.0000538933732128671      0.0000546394323449439      0.0000235387773202106      0      0
0.0000546394323449439      0.0000553958193558558      0.0000239036091241283      0      0
0.0000553958193558558      0.0000561626772169526      0.0000242751442149475      0      0
0.0000561626772169526      0.0000569401508787716      0.0000246535434267077      0      0
0.0000569401508787716      0.0000577283872984359      0.0000250389725259400      0      0
0.0000577283872984359      0.0000585275354674316      0.0000254316023828666      0      0
0.0000585275354674316      0.0000593377464397706      0.0000258316091486673      0      0
0.0000593377464397706      0.0000601591733605423      0.0000262391744390171      0      0
0.0000601591733605423      0.0000609919714948611      0.0000266544855241156      0      0
0.0000609919714948611      0.0000618362982572143      0.0000270777355254303      0      0
0.0000618362982572143      0.0000626923132412161      0.0000275091236193852      0      0
0.0000626923132412161      0.0000635601782497746      0.0000279488552482326      0      0
0.0000635601782497746      0.0000644400573256746      0.0000283971423383618      0      0
0.0000644400573256746      0.0000653321167825856      0.0000288542035262936      0      0
0.0000653321167825856      0.0000662365252364977      0.0000293202643926353      0      0
0.0000662365252364977      0.0000671534536375933      0.0000297955577042658      0      0
0.0000671534536375933      0.0000680830753025601      0.0000302803236650374      0      0
0.0000680830753025601      0.0000690255659473509      0.0000307748101752962      0      0
0.0000690255659473509      0.0000699811037203975      0.0000312792731005196      0      0
0.0000699811037203975      0.0000709498692362838      0.0000317939765493991      0      0
0.0000709498692362838      0.0000719320456098856      0.0000323191931616945      0      0
0.0000719320456098856      0.0000729278184909828      0.0000328552044061990      0      0
0.0000729278184909828      0.0000739373760993502      0.0000334023008891849      0      0
0.0000739373760993502      0.0000749609092603353      0.0000339607826736907      0      0
0.0000749609092603353      0.0000759986114409274      0.0000345309596100324      0      0
0.0000759986114409274      0.0000770506787863264      0.0000351131516779555      0      0
0.0000770506787863264      0.0000781173101570184      0.0000357076893408280      0      0
0.0000781173101570184      0.0000791987071663636      0.0000363149139123199      0      0
0.0000791987071663636      0.0000802950742187053      0.0000369351779360158      0      0
0.0000802950742187053      0.000081406618548006      0.0000375688455784310      0      0
0.000081406618548006      0.0000825335502570186      0.0000382162930359355      0      0
0.0000825335502570186      0.0000836760823569998      0.0000388779089560707      0      0
0.0000836760823569998      0.0000848344308079731      0.0000395540948738207      0      0
0.0000848344308079731      0.0000860088145595493      0.0000402452656633788      0      0
0.0000860088145595493      0.0000871994555923124      0.0000409518500059940      0      0
0.0000871994555923124      0.0000884065789597775      0.0000416742908745026      0      0
0.0000884065789597775      0.0000896304128309307      0.0000424130460351892      0      0
0.0000896304128309307      0.0000908711885333572      0.0000431685885676196      0      0
0.0000908711885333572      0.0000921291405969664      0.0000439414074031533      0      0
0.0000921291405969664      0.0000934045067983223      0.0000447320078828574      0      0
0.0000934045067983223      0.0000946975282055884      0.0000455409123355731      0      0
0.0000946975282055884      0.0000960084492240934      0.0000463686606769283      0      0
0.0000960084492240934      0.0000973375176425286      0.0000472158110301267      0      0
0.0000973375176425286      0.000098684984679785      0.0000480829403693771      0      0
0.000098684984679785      0.000100051105032438      0.0000489706451868755      0      0
0.000100051105032438      0.000101436136922889      0.0000498795421842804      0      0
0.000101436136922889      0.000102840342148178      0.0000508102689896768      0      0
0.000102840342148178      0.000104263986129461      0.0000517634849011167      0      0
0.000104263986129461      0.000105707337962187      0.0000527398716577214      0      0
0.000105707337962187      0.00010717067046696      0.0000537401342396193      0      0
0.00010717067046696      0.000108654260241103      0.0000547650016978040      0      0
0.000108654260241103      0.000110158387710945      0.0000558152280152780      0      0
0.000110158387710945      0.000111683337184825      0.0000568915930006655      0      0
0.000111683337184825      0.000113229396906833      0.0000579949032158192      0      0
0.000113229396906833      0.00011479685911129      0.0000591259929387687      0      0
0.00011479685911129      0.000116386020077991      0.0000602857251634987      0      0
0.000116386020077991      0.000117997180188201      0.0000614749926383227      0      0
0.000117997180188201      0.00011963064398144      0.0000626947189442714      0      0
0.00011963064398144      0.00012128672021304      0.0000639458596154020      0      0
0.00012128672021304      0.00012296572191251      0.0000652294033028646      0      0
0.00012296572191251      0.000124667966442703      0.0000665463729844875      0      0
0.000124667966442703      0.000126393775559803      0.0000678978272221092      0      0
0.000126393775559803      0.000128143475474143      0.0000692848614685283      0      0
0.000128143475474143      0.000129917396911867      0.0000707086094264167      0      0
0.000129917396911867      0.000131715875177439      0.0000721702444615736      0      0
0.000131715875177439      0.000133539250217029      0.0000736709810725881      0      0
0.000133539250217029      0.00013538786668276      0.0000752120764199645      0      0
0.00013538786668276      0.000137262073997862      0.0000767948319168335      0      0
0.000137262073997862      0.000139162226422714      0.0000784205948843353      0      0
0.000139162226422714      0.00014108868312181      0.0000800907602746336      0      0
0.00014108868312181      0.000143041808231644      0.0000818067724640707      0      0
0.000143041808231644      0.000145021970929542      0.0000835701271205160      0      0
0.000145021970929542      0.00014702954550344      0.0000853823731473120      0      0
0.00014702954550344      0.000149064911422635      0.0000872451147078649      0      0
0.000149064911422635      0.00015112845340951      0.0000891600133343336      0      0
0.00015112845340951      0.000153220561512254      0.0000911287901243748      0      0
0.000153220561512254      0.000155341631178586      0.0000931532280293066      0      0
0.000155341631178586      0.000157492063330508      0.0000952351742387786      0      0
0.000157492063330508      0.000159672264440082      0.0000973765426655288      0      0
0.000159672264440082      0.00016188264660626      0.0000995793165349952      0      0
0.00016188264660626      0.000164123627632783      0.000101845551084739      0      0
0.000164123627632783      0.00016639563110715      0.000104177376377721      0      0
0.00016639563110715      0.000168699086480686      0.000106577000236411      0      0
0.000168699086480686      0.000171034429149716      0.000109046711300597      0      0
0.000171034429149716      0.00017340210053786      0.000111588882216799      0      0
0.00017340210053786      0.000175802548179476      0.000114205972963869      0      0
0.000175802548179476      0.000178236225804249      0.000116900534321235      0      0
0.000178236225804249      0.000180703593422953      0.000119675211485594      0      0
0.000180703593422953      0.000183205117414405      0.000122532747844757      0      0
0.000183205117414405      0.000185741270613619      0.000125475988911779      0      0
0.000185741270613619      0.000188312532401177      0.000128507886431069      0      0
0.000188312532401177      0.000190919388793845      0.000131631502660512      0      0
0.000190919388793845      0.000193562332536437      0.000134850014839009      0      0
0.000193562332536437      0.000196241863194957      0.000138166719847639      0      0
0.000196241863194957      0.000198958487251018      0.000141585039073027      0      0
0.000198958487251018      0.000201712718197586      0.000145108523479519      0      0
0.000201712718197586      0.000204505076636033      0.000148740858905128      0      0
0.000204505076636033      0.000207336090374545      0.000152485871583150      0      0
0.000207336090374545      0.000210206294527884      0.000156347533905995      0      0
0.000210206294527884      0.000213116231618538      0.000160329970438724      0      0
0.000213116231618538      0.000216066451679264      0.000164437464193582      0      0
0.000216066451679264      0.000219057512357059      0.000168674463177124      0      0
0.000219057512357059      0.000222089979018563      0.000173045587220092      0      0
0.000222089979018563      0.000225164424856924      0.000177555635108471      0      0
0.000225164424856924      0.000228281431000144      0.000182209592016766      0      0
0.000228281431000144      0.00023144158662092      0.000187012637272143      0      0
0.00023144158662092      0.000234645489048012      0.000191970152448733      0      0
0.000234645489048012      0.000237893743879147      0.000197087729816139      0      0
0.000237893743879147      0.000241186965095492      0.000202371181154063      0      0
0.000241186965095492      0.000244525775177701      0.000207826546948166      0      0
0.000244525775177701      0.000247910805223583      0.000213460105982894      0      0
0.000247910805223583      0.000251342695067386      0.000219278385353559      0      0
0.000251342695067386      0.000254822093400743      0.000225288170906413      0      0
0.000254822093400743      0.00025834965789528      0.000231496518132536      0      0
0.00025834965789528      0.000261926055326934      0.000237910763529940      0      0
0.000261926055326934      0.000265551961701985      0.000244538536461214      0      0
0.000265551961701985      0.00026922806238483      0.000251387771515073      0      0
0.00026922806238483      0.000272955052227537      0.000258466721404551      0      0
0.000272955052227537      0.000276733635701177      0.000265783970419861      0      0
0.000276733635701177      0.000280564527028988      0.000273348448458051      0      0
0.000280564527028988      0.000284448450321376      0.000281169445655685      0      0
0.000284448450321376      0.000288386139712781      0.000289256627656543      0      0
0.000288386139712781      0.000292378339500449      0.000297620051515541      0      0
0.000292378339500449      0.000296425804285111      0.000306270182308820      0      0
0.000296425804285111      0.000300529299113624      0.000315217910427534      0      0
0.000300529299113624      0.000304689599623573      0.000324474569640932      0      0
0.000304689599623573      0.000308907492189884      0.000334051955902760      0      0
0.000308907492189884      0.000313183774073464      0.000343962346975619      0      0
0.000313183774073464      0.000317519253571897      0.000354218522890821      0      0
0.000317519253571897      0.000321914750172228      0.000364833787277413      0      0
0.000321914750172228      0.000326371094705861      0.000375821989600455      0      0
0.000326371094705861      0.000330889129505603      0.000387197548342861      0      0
0.000330889129505603      0.000335469708564879      0.000398975475165661      0      0
0.000335469708564879      0.000340113697699154      0.000411171400119111      0      0
0.000340113697699154      0.000344821974709588      0.000423801597895064      0      0
0.000344821974709588      0.000349595429548956      0.000436883015196376      0      0
0.000349595429548956      0.000354434964489868      0.000450433299286083      0      0
0.000354434964489868      0.000359341494295315      0.000464470827732634      0      0
0.000359341494295315      0.000364315946391572      0.000479014739388633      0      0
0.000364315946391572      0.000369359261043507      0.000494084966727588      0      0
0.000369359261043507      0.000374472391532301      0.000509702269516448      0      0
0.000374472391532301      0.00037965630433564      0.000525888269910918      0      0
0.00037965630433564      0.000384911979310397      0.000542665489037427      0      0
0.000384911979310397      0.000390240409877844      0.000560057385116441      0      0
0.000390240409877844      0.000395642603211426      0.000578088393192990      0      0
0.000395642603211426      0.000401119580427133      0.000596783966554544      0      0
0.000401119580427133      0.000406672376776519      0.000616170619884453      0      0
0.000406672376776519      0.000412302041842373      0.000636275974177528      0      0
0.000412302041842373      0.000418009639737117      0.000657128803684163      0      0
0.000418009639737117      0.000423796249303941      0.000678759084679300      0      0
0.000423796249303941      0.000429662964320725      0.000701198046384072      0      0
0.000429662964320725      0.000435610893706785      0.000724478223950235      0      0
0.000435610893706785      0.000441641161732474      0.000748633513814537      0      0
0.000441641161732474      0.000447754908231697      0.000773699231155448      0      0
0.000447754908231697      0.000453953288817359      0.000799712169966817      0      0
0.000453953288817359      0.000460237475099795      0.000826710665595076      0      0
0.000460237475099795      0.000466608654908228      0.000854734659867214      0      0
0.000466608654908228      0.000473068032515292      0.000883825768981059      0      0
0.000473068032515292      0.000479616828864662      0.000914027354255723      0      0
0.000479616828864662      0.000486256281801832      0.000945384595850024      0      0
0.000486256281801832      0.000492987646308097      0.000977944569570535      0      0
0.000492987646308097      0.000499812194737762      0.00101175632690939      0      0
0.000499812194737762      0.000506731217058643      0.00104687097849015      0      0
0.000506731217058643      0.0005137460210959      0.00108334178100975      0      0
0.0005137460210959      0.000520857932779231      0.00112122422763843      0      0
0.000520857932779231      0.000528068296393506      0.00116057614252231      0      0
0.000528068296393506      0.000535378474832857      0.00120145777927275      0      0
0.000535378474832857      0.000542789849858294      0.00124393192295923      0      0
0.000542789849858294      0.000550303822358882      0.00128806399758854      0      0
0.000550303822358882      0.000557921812616533      0.00133392217659520      0      0
0.000557921812616533      0.000565645260574473      0.00138157749948801      0      0
0.000565645260574473      0.00057347562610941      0.00143110399229938      0      0
0.00057347562610941      0.000581414389307485      0.00148257879337510      0      0
0.000581414389307485      0.000589463050744029      0.00153608228496661      0      0
0.000589463050744029      0.000597623131767208      0.00159169822976255      0      0
0.000597623131767208      0.000605896174785581      0.00164951391325948      0      0
0.000605896174785581      0.000614283743559644      0.00170962029229915      0      0
0.000614283743559644      0.000622787423497414      0.00177211214981703      0      0
0.000622787423497414      0.000631408821954096      0.00183708825605627      0      0
0.000631408821954096      0.000640149568535908      0.00190465153656410      0      0
0.000640149568535908      0.000649011315408104      0.00197490924727234      0      0
0.000649011315408104      0.000657995737607266      0.00204797315696738      0      0
0.000657995737607266      0.000667104533357915      0.00212395973745006      0      0
0.000667104533357915      0.00067633942439351      0.00220299036162711      0      0
0.00067633942439351      0.000685702156281888      0.00228519150981528      0      0
0.000685702156281888      0.000695194498755206      0.00237069498500330      0      0
0.000695194498755206      0.000704818246044455      0.00245963813767870      0      0
0.000704818246044455      0.000714575217218609      0.00255216409889249      0      0
0.000714575217218609      0.000724467256528451      0.00264842202299436      0      0
0.000724467256528451      0.000734496233755185      0.00274856734376936      0      0
0.000734496233755185      0.000744664044563847      0.00285276203624788      0      0
0.000744664044563847      0.000754972610861632      0.00296117489404755      0      0
0.000754972610861632      0.000765423881161163      0.00307398181607188      0      0
0.000765423881161163      0.0007760198309488      0.00319136610573905      0      0
0.0007760198309488      0.000786762463058045      0.00331351878257096      0      0
0.000786762463058045      0.00079765380804811      0.00344063890919772      0      0
0.00079765380804811      0.000808695924587738      0.00357293392612953      0      0
0.000808695924587738      0.000819890899844323      0.00371062000973063      0      0
0.000819890899844323      0.00083124084987843      0.00385392243717560      0      0
0.00083124084987843      0.000842747920043766      0.00400307596901649      0      0
0.000842747920043766      0.000854414285392693      0.00415832525132873      0      0
0.000854414285392693      0.000866242151087355      0.00431992523165549      0      0
0.000866242151087355      0.000878233752816494      0.00448814159181371      0      0
0.000878233752816494      0.000890391357218039      0.00466325120031791      0      0
0.000890391357218039      0.000902717262307538      0.00484554258419805      0      0
0.000902717262307538      0.000915213797912533      0.00503531642031750      0      0
0.000915213797912533      0.000927883326112938      0.00523288604718001      0      0
0.000927883326112938      0.000940728241687513      0.00543857799832073      0      0
0.000940728241687513      0.000953750972566528      0.00565273255823412      0      0
0.000953750972566528      0.000966953980290686      0.00587570434175288      0      0
0.000966953980290686      0.000980339760476396      0.00610786289784739      0      0
0.000980339760476396      0.000993910843287497      0.00634959333891485      0      0
0.000993910843287497      0.0010076697939135      0.00660129699672823      0      0
0.0010076697939135      0.00102161921305448      0.00686339210617177      0      0
0.00102161921305448      0.0010357617374126      0.00713631451749630      0      0
0.0010357617374126      0.00105010004019057      0.00742051843754595      0      0
0.00105010004019057      0.00106463683159689      0.00771647720199114      0      0
0.00106463683159689      0.00107937485935813      0.00802468408344607      0      0
0.00107937485935813      0.00109431690923832      0.00834565313595225      0      0
0.00109431690923832      0.00110946580556549      0.00867992006583511      0      0
0.00110946580556549      0.00112482441176555      0.00902804313575943      0      0
0.00112482441176555      0.00114039563090349      0.00939060413041715      0      0
0.00114039563090349      0.00115618240623217      0.00976820934908695      0      0
0.00115618240623217      0.00117218772174859      0.0101614906114381      0      0
0.00117218772174859      0.00118841460275796      0.0105711063695852      0      0
0.00118841460275796      0.00120486611644553      0.0109977428100540      0      0
0.00120486611644553      0.00122154537245635      0.0114421150109725      0      0
0.00122154537245635      0.00123845552348304      0.0119049682038912      0      0
0.00123845552348304      0.00125559976586171      0.0123870789748674      0      0
0.00125559976586171      0.00127298134017614      0.0128892566722572      0      0
0.00127298134017614      0.00129060353187029      0.0134123446898205      0      0
0.00129060353187029      0.00130846967186935      0.0139572220057158      0      0
0.00130846967186935      0.00132658313720929      0.0145248045773358      0      0
0.00132658313720929      0.00134494735167523      0.0151160469916707      0      0
0.00134494735167523      0.00136356578644858      0.0157319440357645      0      0
0.00136356578644858      0.00138244196076317      0.0163735323887975      0      0
0.00138244196076317      0.00140157944257044      0.0170418924579983      0      0
0.00140157944257044      0.00142098184921384      0.0177381501120163      0      0
0.00142098184921384      0.00144065284811262      0.0184634786749436      0      0
0.00144065284811262      0.00146059615745496      0.0192191009393191      0      0
0.00146059615745496      0.00148081554690089      0.0200062911683940      0      0
0.00148081554690089      0.00150131483829471      0.0208263773145881      0      0
0.00150131483829471      0.00152209790638749      0.0216807433211802      0      0
0.00152209790638749      0.00154316867956938      0.0225708314307580      0      0
0.00154316867956938      0.00156453114061223      0.0234981446221627      0      0
0.00156453114061223      0.00158618932742236      0.0244642492043110      0      0
0.00158618932742236      0.00160814733380381      0.0254707775029448      0      0
0.00160814733380381      0.00163040931023216      0.0265194306270271      0      0
0.00163040931023216      0.00165297946463904      0.0276119813503939      0      0
0.00165297946463904      0.00167586206320748      0.0287502771311803      0      0
0.00167586206320748      0.00169906143117836      0.0299362432671883      0      0
0.00169906143117836      0.00172258195366789      0.0311718861818118      0      0
0.00172258195366789      0.00174642807649655      0.0324592968431069      0      0
0.00174642807649655      0.00177060430702936      0.0338006543241748      0      0
0.00177060430702936      0.00179511521502795      0.0351982295135853      0      0
0.00179511521502795      0.00181996543351421      0.0366543889832113      0      0
0.00181996543351421      0.00184515965964614      0.0381715990199247      0      0
0.00184515965964614      0.00187070265560561      0.0397524298275572      0      0
0.00187070265560561      0.00189659924949857      0.0413995599059286      0      0
0.00189659924949857      0.00192285433626758      0.0431157806142111      0      0
0.00192285433626758      0.00194947287861711      0.0449040009262815      0      0
0.00194947287861711      0.00197645990795156      0.0467672523860181      0      0
0.00197645990795156      0.00200382052532629      0.0487086942708595      0      0
0.00200382052532629      0.00203155990241182      0.0507316189725258      0      0
0.00203155990241182      0.00205968328247135      0.0528394576048295      0      0
0.00205968328247135      0.00208819598135186      0.0550357858498685      0      0
0.00208819598135186      0.00211710338848892      0.0573243300546542      0      0
0.00211710338848892      0.00214641096792534      0.0597089735883513      0      0
0.00214641096792534      0.00217612425934403      0.0621937634643124      0      0
0.00217612425934403      0.00220624887911509      0.0647829172247524      0      0
0.00220624887911509      0.00223679052135739      0.0674808300919988      0      0
0.00223679052135739      0.00226775495901488      0.0702920824206185      0      0
0.00226775495901488      0.00229914804494778      0.0732214475192492      0      0
0.00229914804494778      0.00233097571303889      0.0762738998818573      0      0
0.00233097571303889      0.00236324397931521      0.0794546237409595      0      0
0.00236324397931521      0.00239595894308506      0.0827690217826841      0      0
0.00239595894308506      0.00242912678809096      0.0862227241004069      0      0
0.00242912678809096      0.00246275378367852      0.0898215978267151      0      0
0.00246275378367852      0.00249684628598141      0.0935717575893241      0      0
0.00249684628598141      0.00253141073912281      0.0974795760158598      0      0
0.00253141073912281      0.0025664536764335      0.101551693835991      0      0
0.0025664536764335      0.00260198172168671      0.105795031023097      0      0
0.00260198172168671      0.00263800159035023      0.110216799786453      0      0
0.00263800159035023      0.00267452009085567      0.114824516792570      0      0
0.00267452009085567      0.00271154412588544      0.119626014183490      0      0
0.00271154412588544      0.00274908069367747      0.124629453984820      0      0
0.00274908069367747      0.00278713688934801      0.129843343846855      0      0
0.00278713688934801      0.00282571990623272      0.135276548549764      0      0
0.00282571990623272      0.00286483703724639      0.140938305313870      0      0
0.00286483703724639      0.00290449567626138      0.146838243363637      0      0
0.00290449567626138      0.00294470331950526      0.152986395661641      0      0
0.00294470331950526      0.0029854675669777      0.159393216771447      0      0
0.0029854675669777      0.00302679612388701      0.166069605647439      0      0
0.00302679612388701      0.0030686968021066      0.173026916101577      0      0
0.0030686968021066      0.00311117752165154      0.180276982096857      0      0
0.00311117752165154      0.0031542463121756      0.187832138457817      0      0
0.0031542463121756      0.00319791131448903      0.195705233720583      0      0
0.00319791131448903      0.00324218078209728      0.203909665299400      0      0
0.00324218078209728      0.0032870630827611      0.212459388453266      0      0
0.0032870630827611      0.00333256670007821      0.221368949753461      0      0
0.00333256670007821      0.00337870023508683      0.230653509660181      0      0
0.00337870023508683      0.00342547240789146      0.240328861600534      0      0
0.00342547240789146      0.00347289205931113      0.250411474191256      0      0
0.00347289205931113      0.00352096815255051      0.260918496865832      0      0
0.00352096815255051      0.00356970977489406      0.271867816600959      0      0
0.00356970977489406      0.00361912613942378      0.283278057628190      0      0
0.00361912613942378      0.0036692265867606      0.295168645674526      0      0
0.0036692265867606      0.00372002058682995      0.307559807549754      0      0
0.00372002058682995      0.00377151774065175      0.320472639862909      0      0
0.00377151774065175      0.00382372778215516      0.333929109458085      0      0
0.00382372778215516      0.00387666058001854      0.347952128429680      0      0
0.00387666058001854      0.00393032613953476      0.362565552109414      0      0
0.00393032613953476      0.0039847346045024      0.377794265573889      0      0
0.0039847346045024      0.00403989625914312      0.393664173902474      0      0
0.00403989625914312      0.00409582153004557      0.410202305453666      0      0
0.00409582153004557      0.00415252098813623      0.427436791891208      0      0
0.00415252098813623      0.00421000535067748      0.445396986869195      0      0
0.00421000535067748      0.0042682854832934      0.464113444928863      0      0
0.0042682854832934      0.00432737240202355      0.483618037425176      0      0
0.00432737240202355      0.00438727727540519      0.503943960226055      0      0
0.00438727727540519      0.00444801142658443      0.525125807958093      0      0
0.00444801142658443      0.00450958633545639      0.547199653788870      0      0
0.00450958633545639      0.00457201364083525      0.570203047683732      0      0
0.00457201364083525      0.00463530514265407      0.594175178393903      0      0
0.00463530514265407      0.00469947280419532      0.619156828562078      0      0
0.00469947280419532      0.00476452875435209      0.645190535819794      0      0
0.00476452875435209      0.0048304852899207      0.672320629788734      0      0
0.0048304852899207      0.00489735487792503      0.700593263648145      0      0
0.00489735487792503      0.00496515015797302      0.730056608334641      0      0
0.00496515015797302      0.00503388394464577      0.760760793131384      0      0
0.00503388394464577      0.00510356922991978      0.792758086681997      0      0
0.00510356922991978      0.00517421918562266      0.826102997067061      0      0
0.00517421918562266      0.00524584716592283      0.860852240288711      0      0
0.00524584716592283      0.00531846670985373      0.897065004609237      0      0
0.00531846670985373      0.00539209154387294      0.934802955389916      0      0
0.00539209154387294      0.00546673558445676      0.974130282697251      0      0
0.00546673558445676      0.00554241294073067      1.01511399064239      0      0
0.00554241294073067      0.00561913791713623      1.05782385180752      0      0
0.00561913791713623      0.00569692501613484      1.10233251722327      0      0
0.00569692501613484      0.00577578894094906      1.14871582459106      0      0
0.00577578894094906      0.00585574459834172      1.19705273832423      0      0
0.00585574459834172      0.00593680710143364      1.24742547650647      0      0
0.00593680710143364      0.00601899177256026      1.29991986298782      0      0
0.00601899177256026      0.00610231414616781      1.35462528730390      0      0
0.00610231414616781      0.0061867899717497      1.41163478847748      0      0
0.0061867899717497      0.0062724352168234      1.47104546886303      0      0
0.0062724352168234      0.00635926606994866      1.53295853950430      0      0
0.00635926606994866      0.00644729894378739      1.59747930325711      0      0
0.00644729894378739      0.00653655047820597      1.66471758531333      0      0
0.00653655047820597      0.00662703754342055      1.73478797084512      0      0
0.00662703754342055      0.00671877724318579      1.80780970487762      0      0
0.00671877724318579      0.00681178691802782      1.88390698835690      0      0
0.00681178691802782      0.00690608414852187      1.96320946042315      0      0
0.00690608414852187      0.00700168675861542      2.04585221270372      0      0
0.00700168675861542      0.00709861281899715      2.13197580524334      0      0
0.00709861281899715      0.00719688065051277      2.22172678727692      0      0
0.00719688065051277      0.00729650882762788      2.31525810065229      0      0
0.00729650882762788      0.00739751618193895      2.41272901288126      0      0
0.00739751618193895      0.00749992180573285      2.51430527826155      0      0
0.00749992180573285      0.00760374505559565      2.62015977468646      0      0
0.00760374505559565      0.00770900555607137      2.73047288928294      0      0
0.00770900555607137      0.00781572320337137      2.84543245314067      0      0
0.00781572320337137      0.00792391816913513      2.96523395689510      0      0
0.00792391816913513      0.00803361090424307      3.09008126383066      0      0
0.00803361090424307      0.00814482214268214      3.22018710666149      0      0
0.00814482214268214      0.00825757290546495      3.35577307725205      0      0
0.00825757290546495      0.00837188450460311      3.49706977611664      0      0
0.00837188450460311      0.0084877785471356      3.64431753695945      0      0
0.0084877785471356      0.00860527693921294      3.79776716219146      0      0
0.00860527693921294      0.00872440189023784      3.95768010893532      0      0
0.00872440189023784      0.0088451759170632      4.12432851175520      0      0
0.0088451759170632      0.00896762184824822      4.29799572883482      0      0
0.00896762184824822      0.00909176282837339      4.47897729450658      0      0
0.00909176282837339      0.00921762232241531      4.66758155519486      0      0
0.00921762232241531      0.009345224120182      4.86412977702198      0      0
0.009345224120182      0.00947459234080956      5.06895633194023      0      0
0.00947459234080956      0.00960575143732124      5.28240948867851      0      0
0.00960575143732124      0.0097387262012494      5.50485250910966      0      0
0.0097387262012494      0.00987354176732169      5.73666436027926      0      0
0.00987354176732169      0.0100102236182119      5.97823990640826      0      0
0.0100102236182119      0.0101487975893568      6.22999016625986      0      0
0.0101487975893568      0.0102892898738392      6.49234317073447      0      0
0.0102892898738392      0.0104317270273393      6.76574523521855      0      0
0.0104317270273393      0.0105761359731542      7.05066198970176      0      0
0.0105761359731542      0.0107225440072866      7.34757883919952      0      0
0.0107225440072866      0.0108709788036044      7.65700123054155      0      0
0.0108709788036044      0.0110214684190717      7.97945535733566      0      0
0.0110214684190717      0.0111740412990521      8.31548948298570      0      0
0.0111740412990521      0.0113287262826851      8.66567543103739      0      0
0.0113287262826851      0.0114855526083377      9.03060965944769      0      0
0.0114855526083377      0.0116445499191305      9.41091380906163      0      0
0.0116445499191305      0.0118057482685412      9.80723518574142      0      0
0.0118057482685412      0.0119691781260852      10.2202477372164      0      0
0.0119691781260852      0.0121348703830748      10.6506536506134      0      0
0.0121348703830748      0.0123028563584581      11.0991851621130      0      0
0.0123028563584581      0.0124731678047393      11.5666060272855      0      0
0.0124731678047393      0.0126458369139802      12.0537124516434      0      0
0.0126458369139802      0.0128208963238851      12.5613337926451      0      0
0.0128208963238851      0.0129983791239701      13.0903335770344      0      0
0.0129983791239701      0.0131783188618175      13.6416111585068      0      0
0.0131783188618175      0.0133607495494169      14.2161038739635      0      0
0.0133607495494169      0.0135457056695945      14.8147892208775      0      0
0.0135457056695945      0.0137332221825303      15.4386866191594      0      0
0.0137332221825303      0.0139233345323668      16.0888586833182      0      0
0.0139233345323668      0.0141160786539086      16.7664123328397      0      0
0.0141160786539086      0.0143114909794141      17.4725002264926      0      0
0.0143114909794141      0.0145096084454827      18.2083228288857      0      0
0.0145096084454827      0.0147104685000363      18.9751310459732      0      0
0.0147104685000363      0.0149141091093971      19.7742290542855      0      0
0.0149141091093971      0.0151205687654648      20.6069768889027      0      0
0.0151205687654648      0.0153298864929916      21.4747925665909      0      0
0.0153298864929916      0.0155421018569589      22.3791538576030      0      0
0.0155421018569589      0.015757254970056      23.3216000773328      0      0
0.015757254970056      0.0159753865002618      24.3037343070476      0      0
0.0159753865002618      0.0161965376785319      25.3272262663324      0      0
0.0161965376785319      0.0164207503065923      26.3938157654196      0      0
0.0164207503065923      0.0166480667648403      27.5053164253907      0      0
0.0166480667648403      0.0168785300203555      28.6636192867925      0      0
0.0168785300203555      0.0171121836350213      29.8706960532408      0      0
0.0171121836350213      0.0173490717737588      31.1286019608244      0      0
0.0173490717737588      0.017589239212875      32.4394785029070      0      0
0.017589239212875      0.0178327313485262      33.8055563644497      0      0
0.0178327313485262      0.0180795942052988      35.2291588835173      0      0
0.0180795942052988      0.0183298744449088      36.7127061884645      0      0
0.0183298744449088      0.0185836193750216      38.2587199392053      0      0
0.0185836193750216      0.0188408769581945      39.8698284245212      0      0
0.0188408769581945      0.0191016958209418      41.5487717019174      0      0
0.0191016958209418      0.0193661252629267      43.2984065290241      0      0
0.0193661252629267      0.0196342152662799      45.1217109923195      0      0
0.0196342152662799      0.0199060165050465      47.0217889248173      0      0
0.0199060165050465      0.0201815803547652      49.0018743503360      0      0
0.0201815803547652      0.0204609589021785      51.0653362503011      0      0
0.0204609589021785      0.0207442049550786      53.2156839070181      0      0
0.0207442049550786      0.0210313720522889      55.4565729571084      0      0
0.0210313720522889      0.0213225144737837      57.7918121355577      0      0
0.0213225144737837      0.0216176872509482      60.2253705554776      0      0
0.0216176872509482      0.0219169461769806      62.7613852912395      0      0
0.0219169461769806      0.0222203478174381      65.4041690315056      0      0
0.0222203478174381      0.0225279495209286      68.1582176380417      0      0
0.0225279495209286      0.0228398094299506      71.0282175608367      0      0
0.0228398094299506      0.0231559864918837      74.0190531849629      0      0
0.0231559864918837      0.0234765404701303      77.1358142857859      0      0
0.0234765404701303      0.0238015319554124      80.3838038224562      0      0
0.0238015319554124      0.0241310223772239      83.7685462958005      0      0
0.0241310223772239      0.0244650740154424      87.2957968416691      0      0
0.0244650740154424      0.0248037500121009      90.9715511421408      0      0
0.0248037500121009      0.025147114383323      94.8020561383543      0      0
0.025147114383323      0.0254952320314234      98.7938214434468      0      0
0.0254952320314234      0.025848168757175      102.953631299933      0      0
0.025848168757175      0.0262059912722472      107.288556911929      0      0
0.0262059912722472      0.0265687672118152      111.805969008523      0      0
0.0265687672118152      0.0269365651473444      116.513550551748      0      0
0.0269365651473444      0.0273094545995519      121.419309577285      0      0
0.0273094545995519      0.0276875060515468      126.531592232379      0      0
0.0276875060515468      0.0280707909621536      131.859096139422      0      0
0.0280707909621536      0.0284593817794181      137.410884254726      0      0
0.0284593817794181      0.0288533519543027      143.196399405214      0      0
0.0288533519543027      0.0292527759545692      149.225479671386      0      0
0.0292527759545692      0.0296577292788545      155.508374748064      0      0
0.0296577292788545      0.0300682884709421      162.055763363206      0      0
0.0300682884709421      0.0304845311342295      168.878771779174      0      0
0.0304845311342295      0.0309065359463971      175.988993349328      0      0
0.0309065359463971      0.0313343826742795      183.398509063432      0      0
0.0313343826742795      0.0317681521889432      191.119908992724      0      0
0.0317681521889432      0.0322079264809726      199.166314541691      0      0
0.0322079264809726      0.0326537886759678      207.551401427560      0      0
0.0326537886759678      0.033105823050257      216.289423336930      0      0
0.033105823050257      0.033564115046826      225.395236247114      0      0
0.033564115046826      0.0340287512914689      234.884323441988      0      0
0.0340287512914689      0.0344998196091616      244.772821293162      0      0
0.0344998196091616      0.0349774090406628      255.077545912393      0      0
0.0349774090406628      0.0354616098593442      265.816020807115      0      0
0.0354616098593442      0.0359525135882537      277.006505685746      0      0
0.0359525135882537      0.0364502130174152      288.668026562775      0      0
0.0364502130174152      0.0369548022213675      300.820407306428      0      0
0.0369548022213675      0.0374663765769464      313.484302755883      0      0
0.0374663765769464      0.0379850327813123      326.681233513317      0      0
0.0379850327813123      0.0385108688702281      340.433622491358      0      0
0.0385108688702281      0.0390439842365898      354.764833271789      0      0
0.0390439842365898      0.0395844796492134      369.699210309102      0      0
0.0395844796492134      0.0401324572718825      385.262120994884      0      0
0.0401324572718825      0.0406880206826587      401.479999587319      0      0
0.0406880206826587      0.0412512748934598      418.380393005088      0      0
0.0412512748934598      0.0418223263699098      435.992008486661      0      0
0.0418223263699098      0.0424012830514618      454.344763123909      0      0
0.0424012830514618      0.0429882543718015      473.469835292130      0      0
0.0429882543718015      0.0435833512795317      493.399718015751      0      0
0.0435833512795317      0.0441866862591436      514.168274328766      0      0
0.0441866862591436      0.0447983733522791      535.810794709870      0      0
0.0447983733522791      0.0454185281792862      558.364056693096      0      0
0.0454185281792862      0.0460472679610735      581.866386774226      0      0
0.0460472679610735      0.0466847115412677      606.357724750590      0      0
0.0466847115412677      0.0473309794086762      631.879690646365      0      0
0.0473309794086762      0.047986193720063      658.475654386802      0      0
0.047986193720063      0.0486504783232378      686.190808392939      0      0
0.0486504783232378      0.0493239587804657      715.072243273283      0      0
0.0493239587804657      0.0500067623922011      745.169026791200      0      0
0.0500067623922011      0.0506990182211494      776.532286286630      0      0
0.0506990182211494      0.0514008571166629      809.215294728941      0      0
0.0514008571166629      0.0521124117394733      843.273560574760      0      0
0.0521124117394733      0.0528338165867671      878.764921601208      0      0
0.0528338165867671      0.0535652080176086      915.749642881521      0      0
0.0535652080176086      0.0543067242787134      954.290519067294      0      0
0.0543067242787134      0.0550585055305805      994.452981139776      0      0
0.0550585055305805      0.0558206938739848      1036.30520779227      0      0
0.0558206938739848      0.0565934333768373      1079.91824160693      0      0
0.0565934333768373      0.0573768701014157      1125.36611019226      0      0
0.0573768701014157      0.0581711521319738      1172.72595245253      0      0
0.0581711521319738      0.0589764296027321      1222.07815016708      0      0
0.0589764296027321      0.0597928547262553      1273.50646506602      0      0
0.0597928547262553      0.0606205818222245      1327.09818159895      0      0
0.0606205818222245      0.0614597673466051      1382.94425560523      0      0
0.0614597673466051      0.0623105699212211      1441.13946910719      0      0
0.0623105699212211      0.0631731503637371      1501.78259146191      0      0
0.0631731503637371      0.0640476717180559      1564.97654712226      0      0
0.0640476717180559      0.064934299285137      1630.82859027385      0      0
0.064934299285137      0.065833200654241      1699.45048663078      0      0
0.065833200654241      0.0667445457346082      1770.95870269012      0      0
0.0667445457346082      0.0676685067875737      1845.47460276210      0      0
0.0676685067875737      0.0686052584591283      1923.12465411023      0      0
0.0686052584591283      0.0695549778129301      2004.04064055333      0      0
0.0695549778129301      0.0705178443637725      2088.35988489879      0      0
0.0705178443637725      0.071494040111516      2176.22548059395      0      0
0.071494040111516      0.0724837495754901      2267.78653300041      0      0
0.0724837495754901      0.07348715982937      2363.19841071381      0      0
0.07348715982937      0.0745044605365374      2462.62300736923      0      0
0.0745044605365374      0.0755358439859309      2566.22901439099      0      0
0.0755358439859309      0.0765815051283916      2674.19220516359      0      0
0.0765815051283916      0.0776416416135129      2786.69573111955      0      0
0.0776416416135129      0.0787164538269999      2903.93043025865      0      0
0.0787164538269999      0.0798061449285455      3026.09514863340      0      0
0.0798061449285455      0.0809109208902321      3153.39707535501      0      0
0.0809109208902321      0.0820309905354643      3286.05209169590      0      0
0.0820309905354643      0.0831665655784396      3424.28513488587      0      0
0.0831665655784396      0.0843178606641673      3568.33057722216      0      0
0.0843178606641673      0.0854850934090396      3718.43262113689      0      0
0.0854850934090396      0.0866684844419658      3874.84571089016      0      0
0.0866684844419658      0.087868257446075      4037.83496158276      0      0
0.087868257446075      0.0890846392009967      4207.67660620921      0      0
0.0890846392009967      0.0903178596257262      4384.65846150037      0      0
0.0903178596257262      0.0915681518220832      4569.08041333378      0      0
0.0915681518220832      0.0928357521187732      4761.25492252135      0      0
0.0928357521187732      0.0941209001160578      4961.50755181566      0      0
0.0941209001160578      0.0954238387310435      5170.17751501052      0      0
0.0954238387310435      0.0967448142435972      5387.61824904627      0      0
0.0967448142435972      0.0980840763428988      5614.19801006730      0      0
0.0980840763428988      0.0994418781746361      5850.30049441812      0      0
0.0994418781746361      0.100818476388855      6096.32548560411      0      0
0.100818476388855      0.10221413118847      6352.68952828533      0      0
0.10221413118847      0.103629106378448      6619.82663041550      0      0
0.103629106378448      0.105063669415674      6898.18899468400      0      0
0.105063669415674      0.106518091459502      7188.24778046602      0      0
0.106518091459502      0.107992647423013      7490.49389753582      0      0
0.107992647423013      0.109487616024976      7805.43883284945      0      0
0.109487616024976      0.111003279842531      8133.61551175685      0      0
0.111003279842531      0.112539925364605      8475.57919505920      0      0
0.112539925364605      0.114097843046059      8831.90841338516      0      0
0.114097843046059      0.115677327362591      9203.20594042013      0      0
0.115677327362591      0.117278676866402      9590.09980658502      0      0
0.117278676866402      0.118902194242619      9993.24435482642      0      0
0.118902194242619      0.120548186366517      10413.3213402473      0      0
0.120548186366517      0.122216964361519      10851.0410753773      0      0
0.122216964361519      0.123908843658004      11307.1436229559      0      0
0.123908843658004      0.125624144052934      11782.4000381744      0      0
0.125624144052934      0.127363189770296      12277.6136624046      0      0
0.127363189770296      0.12912630952239      12793.6214705204      0      0
0.12912630952239      0.130913836571959      13331.2954740046      0      0
0.130913836571959      0.132726108795187      13891.5441821204      0      0
0.132726108795187      0.134563468745557      14475.3141235160      0      0
0.134563468745557      0.136426263718606      15083.5914307282      0      0
0.136426263718606      0.138314845817565      15717.4034901435      0      0
0.138314845817565      0.140229572019921      16377.8206600811      0      0
0.140229572019921      0.142170804244882      17065.9580597621      0      0
0.142170804244882      0.144138909421796      17782.9774320396      0      0
0.144138909421796      0.146134259559502      18530.0890828764      0      0
0.146134259559502      0.148157231816648      19308.5539006712      0      0
0.148157231816648      0.150208208572982      20119.6854586553      0      0
0.150208208572982      0.152287577501628      20964.8522037037      0      0
0.152287577501628      0.154395731642364      21845.4797350345      0      0
0.154395731642364      0.156533069475914      22763.0531764001      0      0
0.156533069475914      0.158699994999266      23719.1196455116      0      0
0.158699994999266      0.16089691780204      24715.2908245770      0      0
0.16089691780204      0.163124253143903      25753.2456359797      0      0
0.163124253143903      0.165382422033063      26834.7330272714      0      0
0.165382422033063      0.16767185130585      27961.5748698092      0      0
0.16767185130585      0.16999297370739      29135.6689755231      0      0
0.16999297370739      0.172346227973408      30358.9922364624      0      0
0.172346227973408      0.174732058913154      31633.6038919376      0      0
0.174732058913154      0.177150917493482      32961.6489282443      0      0
0.177150917493482      0.179603260924088      34345.3616161314      0      0
0.179603260924088      0.182089552743936      35787.0691913551      0      0
0.182089552743936      0.184610262908873      37289.1956838440      0      0
0.184610262908873      0.187165867880458      38854.2659011876      0      0
0.187165867880458      0.189756850716024      40484.9095723509      0      0
0.189756850716024      0.192383701159985      42183.8656577121      0      0
0.192383701159985      0.195046915736409      43953.9868317191      0      0
0.195046915736409      0.197746997842864      45798.2441446555      0      0
0.197746997842864      0.200484457845576      47719.7318702140      0      0
0.200484457845576      0.203259813175894      49721.6725457742      0      0
0.203259813175894      0.206073588428097      51807.4222124876      0      0
0.206073588428097      0.208926315458549      53980.4758624750      0      0
0.208926315458549      0.211818533486235      56244.4731006472      0      0
0.211818533486235      0.214750789194674      58603.2040288601      0      0
0.214750789194674      0.217723636835266      61060.6153603116      0      0
0.217723636835266      0.220737638332042      63620.8167722877      0      0
0.220737638332042      0.22379336338789      66288.0875055475      0      0
0.22379336338789      0.226891389592229      69066.8832188220      0      0
0.226891389592229      0.230032302530194      71961.8431070725      0      0
0.230032302530194      0.233216695893316      74977.7972923133      0      0
0.233216695893316      0.236445171591743      78119.7744959511      0      0
0.236445171591743      0.239718339868012      81393.0100017218      0      0
0.239718339868012      0.243036819412397      84802.9539184137      0      0
0.243036819412397      0.246401237479853      88355.2797516534      0      0
0.246401237479853      0.249812230008578      92055.8932940854      0      0
0.249812230008578      0.253270441740218      95910.9418433026      0      0
0.253270441740218      0.256776526341734      99926.8237568732      0      0
0.256776526341734      0.260331146528961      104110.198353750      0      0
0.260331146528961      0.263934974191869      108467.996171243      0      0
0.263934974191869      0.267588690521566      113007.429586573      0      0
0.267588690521566      0.271292986139054      117736.003811793      0      0
0.271292986139054      0.275048561225772      122661.528270552      0      0
0.275048561225772      0.27885612565594      127792.128364792      0      0
0.27885612565594      0.282716399130741      133136.257638979      0      0
0.282716399130741      0.286630111314356      138702.710348843      0      0
0.286630111314356      0.290598001971889      144500.634440913      0      0
0.290598001971889      0.294620821109189      150539.544948216      0      0
0.294620821109189      0.298699329114623      156829.337806490      0      0
0.298699329114623      0.302834296902796      163380.304094050      0      0
0.302834296902796      0.307026506060274      170203.144696961      0      0
0.307026506060274      0.311276748993318      177308.985399567      0      0
0.311276748993318      0.315585829077662      184709.392398406      0      0
0.315585829077662      0.319954560810364      192416.388235346      0      0
0.319954560810364      0.324383769963767      200442.468143157      0      0
0.324383769963767      0.32887429374158      208800.616793722      0      0
0.32887429374158      0.33342698093713      217504.325435700      0      0
0.33342698093713      0.338042692093795      226567.609404477      0      0
0.338042692093795      0.342722299667666      236005.025982752      0      0
0.342722299667666      0.347466688192458      245831.692584963      0      0
0.347466688192458      0.352276754446699      256063.305232846      0      0
0.352276754446699      0.357153407623246      266716.157282752      0      0
0.357153407623246      0.362097569501131      277807.158357676      0      0
0.362097569501131      0.367110174619799      289353.853428258      0      0
0.367110174619799      0.372192170455755      301374.441977091      0      0
0.372192170455755      0.37734451760165      313887.797169398      0      0
0.37734451760165      0.382568189947856      326913.484940313      0      0
0.382568189947856      0.387864174866547      340471.782894358      0      0
0.387864174866547      0.393233473398329      354583.698896125      0      0
0.393233473398329      0.398677100441459      369270.989212246      0      0
0.398677100441459      0.40419608494368      384556.176043201      0      0
0.40419608494368      0.409791470096709      400462.564259013      0      0
0.409791470096709      0.41546431353342      417014.257124977      0      0
0.41546431353342      0.421215687527758      434236.170771735      0      0
0.421215687527758      0.427046679197417      452154.047127781      0      0
0.427046679197417      0.43295839070933      470794.464991059      0      0
0.43295839070933      0.438951939487993      490184.848869132      0      0
0.438951939487993      0.445028458426682      510353.475163365      0      0
0.445028458426682      0.451189096101594      531329.475210866      0      0
0.451189096101594      0.457435016988945      553142.834627237      0      0
0.457435016988945      0.463767401685081      575824.388312182      0      0
0.463767401685081      0.470187447129631      599405.810387084      0      0
0.470187447129631      0.476696366831751      623919.598226898      0      0
0.476696366831751      0.483295391099501      649399.049625870      0      0
0.483295391099501      0.489985767272398      675878.231995122      0      0
0.489985767272398      0.496768759957182      703391.942326895      0      0
0.496768759957182      0.503645651266856      731975.656471602      0      0
0.503645651266856      0.510617741063022      761665.466055475      0      0
0.510617741063022      0.517686347201588      792498.001113353      0      0
0.517686347201588      0.524852805781861      824510.336216881      0      0
0.524852805781861      0.532118471399099      857739.877535772      0      0
0.532118471399099      0.539484717400551      892224.227869940      0      0
0.539484717400551      0.546952936145049      928001.026222689      0      0
0.546952936145049      0.554524539266187      965107.757936793      0      0
0.554524539266187      0.56220095793915      1003581.53077075      0      0
0.56220095793915      0.569983643151229      1043458.81153256      0      0
0.569983643151229      0.577874065976087      1084775.11699017      0      0
0.577874065976087      0.585873717851818      1127564.65171199      0      0
0.585873717851818      0.59398411086286      1171859.88422350      0      0
0.59398411086286      0.602206778025804      1217691.05135178      0      0
0.602206778025804      0.610543273579166      1265085.57881554      0      0
0.610543273579166      0.618995173277162      1314067.40393492      0      0
0.618995173277162      0.62756407468756      1364656.18369672      0      0
0.62756407468756      0.636251597493652      1416866.36820796      0      0
0.636251597493652      0.645059383800396      1470706.11566372      0      0
0.645059383800396      0.653989098444817      1526176.02016519      0      0
0.653989098444817      0.663042429310678      1583267.61781801      0      0
0.663042429310678      0.672221087647534      1641961.62921673      0      0
0.672221087647534      0.681526808394186      1702225.88727988      0      0
0.681526808394186      0.690961350506615      1764012.88791227      0      0
0.690961350506615      0.70052649729046      1827256.88642876      0      0
0.70052649729046      0.710224056738094      1891870.44411681      0      0
0.710224056738094      0.720055861870372      1957740.30543272      0      0
0.720055861870372      0.730023771083106      2024722.45530194      0      0
0.730023771083106      0.740129668498331      2092636.16528372      0      0
0.740129668498331      0.750375464320448      2161256.78335030      0      0
0.750375464320448      0.76076309519728      2230306.94951191      0      0
0.76076309519728      0.771294524586143      2299445.82086214      0      0
0.771294524586143      0.781971743124969      2368255.75345624      0      0
0.781971743124969      0.792796769008581      2436225.69750062      0      0
0.792796769008581      0.803771648370161      2502730.28985029      0      0
0.803771648370161      0.814898455668016      2567003.23128362      0      0
0.814898455668016      0.826179294077686      2628102.94625704      0      0
0.826179294077686      0.837616295889483      2684867.62389395      0      0
0.837616295889483      0.849211622911536      2735855.33021081      0      0
0.849211622911536      0.860967466878409      2779262.60297172      0      0
0.860967466878409      0.872886049865385      2812811.11832335      0      0
0.872886049865385      0.884969624708479      2833585.32926245      0      0
0.884969624708479      0.897220475430265      2837791.66981702      0      0
0.897220475430265      0.909640917671599      2820385.88048428      0      0
0.909640917671599      0.922233299129318      2774464.48093621      0      0
0.922233299129318      0.935      2690199.93655859      0      0
# END HISTO1D SudakovggExpOutputsN2LLNor32
# BEGIN HISTO1D SudakovggExpOutputsN2LLNor33
PlotOrder=9
LineColor=orange
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\mathbf{V}^{-1}_{h,\mathrm{thr}}\mathbf{V}_{h}\Right]_{(3,3)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.999768886460972      0      0
0.00000101384324431002      0.00000102787812403307      0.999766038429870      0      0
0.00000102787812403307      0.00000104210729202498      0.999763160766927      0      0
0.00000104210729202498      0.00000105653343786574      0.999760253334968      0      0
0.00000105653343786574      0.00000107115928836782      0.999757316002532      0      0
0.00000107115928836782      0.00000108598760809164      0.999754348644161      0      0
0.00000108598760809164      0.00000110102119986811      0.999751351140701      0      0
0.00000110102119986811      0.00000111626290532839      0.999748323379611      0      0
0.00000111626290532839      0.00000113171560544106      0.999745265255292      0      0
0.00000113171560544106      0.00000114738222105665      0.999742176669410      0      0
0.00000114738222105665      0.00000116326571345971      0.999739057531251      0      0
0.00000116326571345971      0.0000011793690849286      0.999735907758065      0      0
0.0000011793690849286      0.00000119569537930295      0.999732727275443      0      0
0.00000119569537930295      0.000001212247682559      0.999729516017692      0      0
0.000001212247682559      0.00000122902912339292      0.999726273928228      0      0
0.00000122902912339292      0.00000124604287381218      0.999723000959982      0      0
0.00000124604287381218      0.00000126329214973512      0.999719697075818      0      0
0.00000126329214973512      0.00000128078021159884      0.999716362248965      0      0
0.00000128078021159884      0.00000129851036497544      0.999712996463467      0      0
0.00000129851036497544      0.00000131648596119688      0.999709599714639      0      0
0.00000131648596119688      0.00000133471039798844      0.999706172009549      0      0
0.00000133471039798844      0.00000135318712011092      0.999702713367504      0      0
0.00000135318712011092      0.00000137191962001179      0.999699223820565      0      0
0.00000137191962001179      0.00000139091143848532      0.999695703414064      0      0
0.00000139091143848532      0.00000141016616534188      0.999692152207152      0      0
0.00000141016616534188      0.00000142968744008643      0.999688570273352      0      0
0.00000142968744008643      0.00000144947895260651      0.999684957701139      0      0
0.00000144947895260651      0.00000146954444386967      0.999681314594537      0      0
0.00000146954444386967      0.00000148988770663059      0.999677641073727      0      0
0.00000148988770663059      0.00000151051258614798      0.999673937275689      0      0
0.00000151051258614798      0.00000153142298091138      0.999670203354849      0      0
0.00000153142298091138      0.00000155262284337812      0.999666439483759      0      0
0.00000155262284337812      0.00000157411618072032      0.999662645853790      0      0
0.00000157411618072032      0.00000159590705558239      0.999658822675853      0      0
0.00000159590705558239      0.0000016179995868489      0.999654970181138      0      0
0.0000016179995868489      0.00000164039795042316      0.999651088621880      0      0
0.00000164039795042316      0.00000166310638001652      0.999647178272146      0      0
0.00000166310638001652      0.00000168612916794864      0.999643239428651      0      0
0.00000168612916794864      0.00000170947066595881      0.999639272411593      0      0
0.00000170947066595881      0.00000173313528602849      0.999635277565520      0      0
0.00000173313528602849      0.00000175712750121529      0.999631255260225      0      0
0.00000175712750121529      0.00000178145184649847      0.999627205891659      0      0
0.00000178145184649847      0.00000180611291963609      0.999623129882885      0      0
0.00000180611291963609      0.00000183111538203409      0.999619027685055      0      0
0.00000183111538203409      0.00000185646395962742      0.999614899778417      0      0
0.00000185646395962742      0.00000188216344377329      0.999610746673354      0      0
0.00000188216344377329      0.00000190821869215684      0.999606568911457      0      0
0.00000190821869215684      0.00000193463462970931      0.999602367066629      0      0
0.00000193463462970931      0.000001961416249539      0.999598141746223      0      0
0.000001961416249539      0.00000198856861387501      0.999593893592218      0      0
0.00000198856861387501      0.00000201609685502412      0.999589623282424      0      0
0.00000201609685502412      0.00000204400617634088      0.999585331531735      0      0
0.00000204400617634088      0.00000207230185321116      0.999581019093406      0      0
0.00000207230185321116      0.00000210098923404927      0.999576686760387      0      0
0.00000210098923404927      0.00000213007374130893      0.999572335366677      0      0
0.00000213007374130893      0.00000215956087250823      0.999567965788738      0      0
0.00000215956087250823      0.00000218945620126872      0.999563578946940      0      0
0.00000218945620126872      0.00000221976537836897      0.999559175807056      0      0
0.00000221976537836897      0.00000225049413281266      0.999554757381798      0      0
0.00000225049413281266      0.00000228164827291145      0.999550324732404      0      0
0.00000228164827291145      0.0000023132336873829      0.999545878970269      0      0
0.0000023132336873829      0.0000023452563464635      0.999541421258627      0      0
0.0000023452563464635      0.00000237772230303722      0.999536952814287      0      0
0.00000237772230303722      0.00000241063769377955      0.999532474909414      0      0
0.00000241063769377955      0.00000244400874031748      0.999527988873370      0      0
0.00000244400874031748      0.00000247784175040552      0.999523496094608      0      0
0.00000247784175040552      0.00000251214311911795      0.999518998022624      0      0
0.00000251214311911795      0.00000254691933005764      0.999514496169962      0      0
0.00000254691933005764      0.00000258217695658154      0.999509992114290      0      0
0.00000258217695658154      0.0000026179226630432      0.999505487500528      0      0
0.0000026179226630432      0.00000265416320605244      0.999500984043045      0      0
0.00000265416320605244      0.00000269090543575249      0.999496483527916      0      0
0.00000269090543575249      0.00000272815629711478      0.999491987815257      0      0
0.00000272815629711478      0.00000276592283125165      0.999487498841618      0      0
0.00000276592283125165      0.00000280421217674733      0.999483018622453      0      0
0.00000280421217674733      0.00000284303157100718      0.999478549254662      0      0
0.00000284303157100718      0.00000288238835162573      0.999474092919212      0      0
0.00000288238835162573      0.00000292228995777364      0.999469651883829      0      0
0.00000292228995777364      0.00000296274393160382      0.999465228505774      0      0
0.00000296274393160382      0.00000300375791967704      0.999460825234705      0      0
0.00000300375791967704      0.00000304533967440728      0.999456444615613      0      0
0.00000304533967440728      0.0000030874970555271      0.999452089291856      0      0
0.0000030874970555271      0.00000313023803157323      0.999447762008275      0      0
0.00000313023803157323      0.00000317357068139281      0.999443465614406      0      0
0.00000317357068139281      0.00000321750319567045      0.999439203067785      0      0
0.00000321750319567045      0.00000326204387847638      0.999434977437349      0      0
0.00000326204387847638      0.00000330720114883614      0.999430791906940      0      0
0.00000330720114883614      0.00000335298354232185      0.999426649778913      0      0
0.00000335298354232185      0.00000339939971266569      0.999422554477840      0      0
0.00000339939971266569      0.00000344645843339553      0.999418509554338      0      0
0.00000344645843339553      0.00000349416859949336      0.999414518688997      0      0
0.00000349416859949336      0.00000354253922907654      0.999410585696429      0      0
0.00000354253922907654      0.00000359157946510248      0.999406714529431      0      0
0.00000359157946510248      0.00000364129857709674      0.999402909283276      0      0
0.00000364129857709674      0.00000369170596290522      0.999399174200123      0      0
0.00000369170596290522      0.00000374281115047047      0.999395513673560      0      0
0.00000374281115047047      0.0000037946237996327      0.999391932253279      0      0
0.0000037946237996327      0.00000384715370395563      0.999388434649881      0      0
0.00000384715370395563      0.00000390041079257769      0.999385025739833      0      0
0.00000390041079257769      0.00000395440513208878      0.999381710570556      0      0
0.00000395440513208878      0.00000400914692843308      0.999378494365673      0      0
0.00000400914692843308      0.00000406464652883815      0.999375382530396      0      0
0.00000406464652883815      0.00000412091442377072      0.999372380657085      0      0
0.00000412091442377072      0.00000417796124891967      0.999369494530956      0      0
0.00000417796124891967      0.00000423579778720626      0.999366730135956      0      0
0.00000423579778720626      0.0000042944349708224      0.999364093660817      0      0
0.0000042944349708224      0.00000435388388329698      0.999361591505274      0      0
0.00000435388388329698      0.00000441415576159092      0.999359230286467      0      0
0.00000441415576159092      0.0000044752619982211      0.999357016845533      0      0
0.0000044752619982211      0.00000453721414341383      0.999354958254382      0      0
0.00000453721414341383      0.00000460002390728798      0.999353061822666      0      0
0.00000460002390728798      0.0000046637031620685      0.999351335104960      0      0
0.0000046637031620685      0.00000472826394433043      0.999349785908142      0      0
0.00000472826394433043      0.00000479371845727405      0.999348422298981      0      0
0.00000479371845727405      0.00000486007907303155      0.999347252611956      0      0
0.00000486007907303155      0.00000492735833500554      0.999346285457289      0      0
0.00000492735833500554      0.00000499556896024003      0.999345529729215      0      0
0.00000499556896024003      0.00000506472384182418      0.999344994614484      0      0
0.00000506472384182418      0.00000513483605132934      0.999344689601112      0      0
0.00000513483605132934      0.00000520591884127979      0.999344624487383      0      0
0.00000520591884127979      0.00000527798564765776      0.999344809391102      0      0
0.00000527798564765776      0.00000535105009244307      0.999345254759120      0      0
0.00000535105009244307      0.00000542512598618791      0.999345971377134      0      0
0.00000542512598618791      0.00000550022733062734      0.999346970379754      0      0
0.00000550022733062734      0.00000557636832132587      0.999348263260873      0      0
0.00000557636832132587      0.00000565356335036064      0.999349861884324      0      0
0.00000565356335036064      0.00000573182700904185      0.999351778494843      0      0
0.00000573182700904185      0.00000581117409067079      0.999354025729346      0      0
0.00000581117409067079      0.000005891619593336      0.999356616628528      0      0
0.000005891619593336      0.00000597317872274825      0.999359564648789      0      0
0.00000597317872274825      0.00000605586689511467      0.999362883674500      0      0
0.00000605586689511467      0.0000061396997400527      0.999366588030624      0      0
0.0000061396997400527      0.00000622469310354442      0.999370692495686      0      0
0.00000622469310354442      0.00000631086305093168      0.999375212315121      0      0
0.00000631086305093168      0.0000063982258699528      0.999380163214993      0      0
0.0000063982258699528      0.00000648679807382125      0.999385561416105      0      0
0.00000648679807382125      0.00000657659640434692      0.999391423648518      0      0
0.00000657659640434692      0.00000666763783510069      0.999397767166464      0      0
0.00000666763783510069      0.00000675993957462272      0.999404609763699      0      0
0.00000675993957462272      0.0000068535190696752      0.999411969789277      0      0
0.0000068535190696752      0.00000694839400854009      0.999419866163778      0      0
0.00000694839400854009      0.00000704458232436258      0.999428318395993      0      0
0.00000704458232436258      0.00000714210219854078      0.999437346600074      0      0
0.00000714210219854078      0.00000724097206416231      0.999446971513176      0      0
0.00000724097206416231      0.00000734121060948854      0.999457214513594      0      0
0.00000734121060948854      0.000007442836781487      0.999468097639407      0      0
0.000007442836781487      0.00000754586978941272      0.999479643607651      0      0
0.00000754586978941272      0.00000765032910843916      0.999491875834032      0      0
0.00000765032910843916      0.00000775623448333934      0.999504818453188      0      0
0.00000775623448333934      0.00000786360593221801      0.999518496339527      0      0
0.00000786360593221801      0.00000797246375029542      0.999532935128644      0      0
0.00000797246375029542      0.00000808282851374354      0.999548161239343      0      0
0.00000808282851374354      0.00000819472108357529      0.999564201896273      0      0
0.00000819472108357529      0.00000830816260958769      0.999581085153202      0      0
0.00000830816260958769      0.00000842317453435958      0.999598839916937      0      0
0.00000842317453435958      0.00000853977859730466      0.999617495971918      0      0
0.00000853977859730466      0.00000865799683878063      0.999637084005496      0      0
0.00000865799683878063      0.00000877785160425524      0.999657635633919      0      0
0.00000877785160425524      0.00000889936554853005      0.999679183429040      0      0
0.00000889936554853005      0.00000902256164002253      0.999701760945773      0      0
0.00000902256164002253      0.00000914746316510757      0.999725402750312      0      0
0.00000914746316510757      0.00000927409373251906      0.999750144449136      0      0
0.00000927409373251906      0.00000940247727781235      0.999776022718816      0      0
0.00000940247727781235      0.00000953263806788851      0.999803075336661      0      0
0.00000953263806788851      0.00000966460070558129      0.999831341212200      0      0
0.00000966460070558129      0.00000979839013430744      0.999860860419552      0      0
0.00000979839013430744      0.00000993403164278155      0.999891674230681      0      0
0.00000993403164278155      0.000010071550869796      0.999923825149578      0      0
0.000010071550869796      0.0000102109738090674      0.999957356947387      0      0
0.0000102109738090674      0.0000103523268141496      0.999992314698500      0      0
0.0000103523268141496      0.000010495636603415      1.00002874481765      0      0
0.000010495636603415      0.0000106409302651053      1.00006669509803      0      0
0.0000106409302651053      0.000010788235262451      1.00010621475046      0      0
0.000010788235262451      0.0000109375794388631      1.00014735444361      0      0
0.0000109375794388631      0.0000110889910231955      1.00019016634539      0      0
0.0000110889910231955      0.0000112424986350812      1.00023470416540      0      0
0.0000112424986350812      0.0000113981312903417      1.00028102319858      0      0
0.0000113981312903417      0.0000115559184064716      1.00032918037010      0      0
0.0000115559184064716      0.000011715889808199      1.00037923428139      0      0
0.000011715889808199      0.0000118780757331232      1.00043124525749      0      0
0.0000118780757331232      0.0000120425068374297      1.00048527539569      0      0
0.0000120425068374297      0.0000122092142016854      1.00054138861546      0      0
0.0000122092142016854      0.0000123782293367127      1.00059965070980      0      0
0.0000123782293367127      0.0000125495841895462      1.00066012939790      0      0
0.0000125495841895462      0.0000127233111494713      1.00072289437935      0      0
0.0000127233111494713      0.0000128994430541458      1.00078801738970      0      0
0.0000128994430541458      0.0000130780131958075      1.00085557225760      0      0
0.0000130780131958075      0.0000132590553275668      1.00092563496348      0      0
0.0000132590553275668      0.0000134426036697863      1.00099828369977      0      0
0.0000134426036697863      0.00001362869291655      1.00107359893283      0      0
0.00001362869291655      0.00001381735824222      1.00115166346644      0      0
0.00001381735824222      0.0000140086353080861      1.00123256250712      0      0
0.0000140086353080861      0.0000142025602691059      1.00131638373109      0      0
0.0000142025602691059      0.0000143991697807389      1.00140321735311      0      0
0.0000143991697807389      0.0000145985010058751      1.00149315619711      0      0
0.0000145985010058751      0.0000148005916218595      1.00158629576876      0      0
0.0000148005916218595      0.0000150054798276138      1.00168273432995      0      0
0.0000150054798276138      0.0000152132043508565      1.00178257297523      0      0
0.0000152132043508565      0.0000154238044554237      1.00188591571032      0      0
0.0000154238044554237      0.0000156373199486901      1.00199286953273      0      0
0.0000156373199486901      0.0000158537911890937      1.00210354451441      0      0
0.0000158537911890937      0.0000160732590937644      1.00221805388676      0      0
0.0000160732590937644      0.0000162957651462576      1.00233651412768      0      0
0.0000162957651462576      0.000016521351404396      1.00245904505112      0      0
0.000016521351404396      0.0000167500605082187      1.00258576989882      0      0
0.0000167500605082187      0.0000169819356880416      1.00271681543453      0      0
0.0000169819356880416      0.0000172170207726282      1.00285231204074      0      0
0.0000172170207726282      0.0000174553601974744      1.00299239381784      0      0
0.0000174553601974744      0.0000176969990132074      1.00313719868597      0      0
0.0000176969990132074      0.0000179419828941014      1.00328686848941      0      0
0.0000179419828941014      0.0000181903581467107      1.00344154910378      0      0
0.0000181903581467107      0.0000184421717186223      1.00360139054599      0      0
0.0000184421717186223      0.0000186974712073306      1.00376654708697      0      0
0.0000186974712073306      0.0000189563048692332      1.00393717736739      0      0
0.0000189563048692332      0.0000192187216287532      1.00411344451629      0      0
0.0000192187216287532      0.0000194847710875863      1.00429551627280      0      0
0.0000194847710875863      0.0000197545035340766      1.00448356511094      0      0
0.0000197545035340766      0.000020027969952722      1.00467776836761      0      0
0.000020027969952722      0.0000203052220338112      1.00487830837383      0      0
0.0000203052220338112      0.0000205863121831945      1.00508537258931      0      0
0.0000205863121831945      0.0000208712935321888      1.00529915374044      0      0
0.0000208712935321888      0.000021160219947621      1.00551984996169      0      0
0.000021160219947621      0.0000214531460420097      1.00574766494065      0      0
0.0000214531460420097      0.0000217501271838877      1.00598280806666      0      0
0.0000217501271838877      0.0000220512195082683      1.00622549458308      0      0
0.0000220512195082683      0.0000223564799272551      1.00647594574346      0      0
0.0000223564799272551      0.0000226659661408002      1.00673438897154      0      0
0.0000226659661408002      0.0000229797366476099      1.00700105802510      0      0
0.0000229797366476099      0.0000232978507562027      1.00727619316400      0      0
0.0000232978507562027      0.0000236203685961192      1.00756004132221      0      0
0.0000236203685961192      0.000023947351129288      1.00785285628409      0      0
0.000023947351129288      0.0000242788601615485      1.00815489886495      0      0
0.0000242788601615485      0.0000246149583543337      1.00846643709593      0      0
0.0000246149583543337      0.0000249557092365137      1.00878774641342      0      0
0.0000249557092365137      0.0000253011772164045      1.00911910985292      0      0
0.0000253011772164045      0.0000256514275939423      1.00946081824762      0      0
0.0000256514275939423      0.0000260065265730261      1.00981317043164      0      0
0.0000260065265730261      0.0000263665412740315      1.01017647344808      0      0
0.0000263665412740315      0.0000267315397464981      1.01055104276198      0      0
0.0000267315397464981      0.0000271015909819919      1.01093720247826      0      0
0.0000271015909819919      0.0000274767649271459      1.01133528556478      0      0
0.0000274767649271459      0.0000278571324968813      1.01174563408042      0      0
0.0000278571324968813      0.0000282427655878122      1.01216859940863      0      0
0.0000282427655878122      0.0000286337370918349      1.01260454249613      0      0
0.0000286337370918349      0.0000290301209099061      1.01305383409719      0      0
0.0000290301209099061      0.0000294319919660113      1.01351685502335      0      0
0.0000294319919660113      0.0000298394262213274      1.01399399639881      0      0
0.0000298394262213274      0.00003025250068858      1.01448565992150      0      0
0.00003025250068858      0.000030671293446601      1.01499225812998      0      0
0.000030671293446601      0.0000310958836550867      1.01551421467621      0      0
0.0000310958836550867      0.00003152635156956      1.01605196460431      0      0
0.00003152635156956      0.000031962778556541      1.01660595463538      0      0
0.000031962778556541      0.0000324052471089262      1.01717664345849      0      0
0.0000324052471089262      0.0000328538408615817      1.01776450202792      0      0
0.0000328538408615817      0.000033308644607151      1.01837001386671      0      0
0.000033308644607151      0.0000337697443120835      1.01899367537666      0      0
0.0000337697443120835      0.0000342372271328825      1.01963599615479      0      0
0.0000342372271328825      0.0000347111814325807      1.02029749931640      0      0
0.0000347111814325807      0.0000351916967974413      1.02097872182484      0      0
0.0000351916967974413      0.0000356788640538924      1.02168021482796      0      0
0.0000356788640538924      0.0000361727752856944      1.02240254400145      0      0
0.0000361727752856944      0.0000366735238513458      1.02314628989901      0      0
0.0000366735238513458      0.0000371812044017293      1.02391204830955      0      0
0.0000371812044017293      0.0000376959128980032      1.02470043062147      0      0
0.0000376959128980032      0.0000382177466297395      1.02551206419396      0      0
0.0000382177466297395      0.0000387468042333134      1.02634759273562      0      0
0.0000387468042333134      0.0000392831857105477      1.02720767669022      0      0
0.0000392831857105477      0.0000398269924476147      1.02809299362990      0      0
0.0000398269924476147      0.0000403783272342003      1.02900423865565      0      0
0.0000403783272342003      0.0000409372942829333      1.02994212480532      0      0
0.0000409372942829333      0.0000415039992490831      1.03090738346910      0      0
0.0000415039992490831      0.000042078549250531      1.03190076481258      0      0
0.000042078549250531      0.0000426610528880173      1.03292303820741      0      0
0.0000426610528880173      0.0000432516202656688      1.03397499266962      0      0
0.0000432516202656688      0.0000438503630118107      1.03505743730571      0      0
0.0000438503630118107      0.0000444573943000663      1.03617120176646      0      0
0.0000444573943000663      0.0000450728288707489      1.03731713670852      0      0
0.0000450728288707489      0.0000456967830525504      1.03849611426395      0      0
0.0000456967830525504      0.0000463293747845289      1.03970902851755      0      0
0.0000463293747845289      0.0000469707236384016      1.04095679599217      0      0
0.0000469707236384016      0.0000476209508411464      1.04224035614201      0      0
0.0000476209508411464      0.0000482801792979158      1.04356067185387      0      0
0.0000482801792979158      0.0000489485336152684      1.04491872995647      0      0
0.0000489485336152684      0.0000496261401247217      1.04631554173790      0      0
0.0000496261401247217      0.0000503131269066316      1.04775214347107      0      0
0.0000503131269066316      0.0000510096238144011      1.04922959694740      0      0
0.0000510096238144011      0.000051715762499026      1.05074899001866      0      0
0.000051715762499026      0.000052431676433979      1.05231143714703      0      0
0.000052431676433979      0.0000531575009404385      1.05391807996342      0      0
0.0000531575009404385      0.0000538933732128671      1.05557008783411      0      0
0.0000538933732128671      0.0000546394323449439      1.05726865843569      0      0
0.0000546394323449439      0.0000553958193558558      1.05901501833847      0      0
0.0000553958193558558      0.0000561626772169526      1.06081042359828      0      0
0.0000561626772169526      0.0000569401508787716      1.06265616035681      0      0
0.0000569401508787716      0.0000577283872984359      1.06455354545055      0      0
0.0000577283872984359      0.0000585275354674316      1.06650392702831      0      0
0.0000585275354674316      0.0000593377464397706      1.06850868517764      0      0
0.0000593377464397706      0.0000601591733605423      1.07056923255990      0      0
0.0000601591733605423      0.0000609919714948611      1.07268701505444      0      0
0.0000609919714948611      0.0000618362982572143      1.07486351241179      0      0
0.0000618362982572143      0.0000626923132412161      1.07710023891605      0      0
0.0000626923132412161      0.0000635601782497746      1.07939874405672      0      0
0.0000635601782497746      0.0000644400573256746      1.08176061321001      0      0
0.0000644400573256746      0.0000653321167825856      1.08418746832995      0      0
0.0000653321167825856      0.0000662365252364977      1.08668096864945      0      0
0.0000662365252364977      0.0000671534536375933      1.08924281139154      0      0
0.0000671534536375933      0.0000680830753025601      1.09187473249123      0      0
0.0000680830753025601      0.0000690255659473509      1.09457850732796      0      0
0.0000690255659473509      0.0000699811037203975      1.09735595146941      0      0
0.0000699811037203975      0.0000709498692362838      1.10020892142662      0      0
0.0000709498692362838      0.0000719320456098856      1.10313931542118      0      0
0.0000719320456098856      0.0000729278184909828      1.10614907416466      0      0
0.0000729278184909828      0.0000739373760993502      1.10924018165105      0      0
0.0000739373760993502      0.0000749609092603353      1.11241466596245      0      0
0.0000749609092603353      0.0000759986114409274      1.11567460008887      0      0
0.0000759986114409274      0.0000770506787863264      1.11902210276263      0      0
0.0000770506787863264      0.0000781173101570184      1.12245933930817      0      0
0.0000781173101570184      0.0000791987071663636      1.12598852250781      0      0
0.0000791987071663636      0.0000802950742187053      1.12961191348467      0      0
0.0000802950742187053      0.000081406618548006      1.13333182260319      0      0
0.000081406618548006      0.0000825335502570186      1.13715061038861      0      0
0.0000825335502570186      0.0000836760823569998      1.14107068846613      0      0
0.0000836760823569998      0.0000848344308079731      1.14509452052108      0      0
0.0000848344308079731      0.0000860088145595493      1.14922462328122      0      0
0.0000860088145595493      0.0000871994555923124      1.15346356752232      0      0
0.0000871994555923124      0.0000884065789597775      1.15781397909861      0      0
0.0000884065789597775      0.0000896304128309307      1.16227853999938      0      0
0.0000896304128309307      0.0000908711885333572      1.16685998943332      0      0
0.0000908711885333572      0.0000921291405969664      1.17156112494225      0      0
0.0000921291405969664      0.0000934045067983223      1.17638480354600      0      0
0.0000934045067983223      0.0000946975282055884      1.18133394292022      0      0
0.0000946975282055884      0.0000960084492240934      1.18641152260917      0      0
0.0000960084492240934      0.0000973375176425286      1.19162058527542      0      0
0.0000973375176425286      0.000098684984679785      1.19696423798873      0      0
0.000098684984679785      0.000100051105032438      1.20244565355640      0      0
0.000100051105032438      0.000101436136922889      1.20806807189734      0      0
0.000101436136922889      0.000102840342148178      1.21383480146259      0      0
0.000102840342148178      0.000104263986129461      1.21974922070477      0      0
0.000104263986129461      0.000105707337962187      1.22581477959923      0      0
0.000105707337962187      0.00010717067046696      1.23203500121987      0      0
0.00010717067046696      0.000108654260241103      1.23841348337252      0      0
0.000108654260241103      0.000110158387710945      1.24495390028905      0      0
0.000110158387710945      0.000111683337184825      1.25166000438550      0      0
0.000111683337184825      0.000113229396906833      1.25853562808750      0      0
0.000113229396906833      0.00011479685911129      1.26558468572658      0      0
0.00011479685911129      0.000116386020077991      1.27281117551092      0      0
0.000116386020077991      0.000117997180188201      1.28021918157434      0      0
0.000117997180188201      0.00011963064398144      1.28781287610731      0      0
0.00011963064398144      0.00012128672021304      1.29559652157406      0      0
0.00012128672021304      0.00012296572191251      1.30357447301986      0      0
0.00012296572191251      0.000124667966442703      1.31175118047265      0      0
0.000124667966442703      0.000126393775559803      1.32013119144343      0      0
0.000126393775559803      0.000128143475474143      1.32871915352982      0      0
0.000128143475474143      0.000129917396911867      1.33751981712736      0      0
0.000129917396911867      0.000131715875177439      1.34653803825319      0      0
0.000131715875177439      0.000133539250217029      1.35577878148699      0      0
0.000133539250217029      0.00013538786668276      1.36524712303391      0      0
0.00013538786668276      0.000137262073997862      1.37494825391458      0      0
0.000137262073997862      0.000139162226422714      1.38488748328725      0      0
0.000139162226422714      0.00014108868312181      1.39507024190713      0      0
0.00014108868312181      0.000143041808231644      1.40550208572833      0      0
0.000143041808231644      0.000145021970929542      1.41618869965362      0      0
0.000145021970929542      0.00014702954550344      1.42713590143751      0      0
0.00014702954550344      0.000149064911422635      1.43834964574801      0      0
0.000149064911422635      0.00015112845340951      1.44983602839282      0      0
0.00015112845340951      0.000153220561512254      1.46160129071541      0      0
0.000153220561512254      0.000155341631178586      1.47365182416683      0      0
0.000155341631178586      0.000157492063330508      1.48599417505885      0      0
0.000157492063330508      0.000159672264440082      1.49863504950448      0      0
0.000159672264440082      0.00016188264660626      1.51158131855147      0      0
0.00016188264660626      0.000164123627632783      1.52484002351496      0      0
0.000164123627632783      0.00016639563110715      1.53841838151506      0      0
0.00016639563110715      0.000168699086480686      1.55232379122558      0      0
0.000168699086480686      0.000171034429149716      1.56656383883976      0      0
0.000171034429149716      0.00017340210053786      1.58114630425924      0      0
0.00017340210053786      0.000175802548179476      1.59607916751244      0      0
0.000175802548179476      0.000178236225804249      1.61137061540834      0      0
0.000178236225804249      0.000180703593422953      1.62702904843215      0      0
0.000180703593422953      0.000183205117414405      1.64306308788886      0      0
0.000183205117414405      0.000185741270613619      1.65948158330113      0      0
0.000185741270613619      0.000188312532401177      1.67629362006771      0      0
0.000188312532401177      0.000190919388793845      1.69350852738885      0      0
0.000190919388793845      0.000193562332536437      1.71113588646496      0      0
0.000193562332536437      0.000196241863194957      1.72918553897500      0      0
0.000196241863194957      0.000198958487251018      1.74766759584103      0      0
0.000198958487251018      0.000201712718197586      1.76659244628539      0      0
0.000201712718197586      0.000204505076636033      1.78597076718700      0      0
0.000204505076636033      0.000207336090374545      1.80581353274334      0      0
0.000207336090374545      0.000210206294527884      1.82613202444470      0      0
0.000210206294527884      0.000213116231618538      1.84693784136736      0      0
0.000213116231618538      0.000216066451679264      1.86824291079226      0      0
0.000216066451679264      0.000219057512357059      1.89005949915605      0      0
0.000219057512357059      0.000222089979018563      1.91240022334113      0      0
0.000222089979018563      0.000225164424856924      1.93527806231168      0      0
0.000225164424856924      0.000228281431000144      1.95870636910235      0      0
0.000228281431000144      0.00023144158662092      1.98269888316687      0      0
0.00023144158662092      0.000234645489048012      2.00726974309337      0      0
0.000234645489048012      0.000237893743879147      2.03243349969364      0      0
0.000237893743879147      0.000241186965095492      2.05820512947353      0      0
0.000241186965095492      0.000244525775177701      2.08460004849185      0      0
0.000244525775177701      0.000247910805223583      2.11163412661511      0      0
0.000247910805223583      0.000251342695067386      2.13932370217560      0      0
0.000251342695067386      0.000254822093400743      2.16768559704066      0      0
0.000254822093400743      0.00025834965789528      2.19673713210072      0      0
0.00025834965789528      0.000261926055326934      2.22649614318420      0      0
0.000261926055326934      0.000265551961701985      2.25698099740730      0      0
0.000265551961701985      0.00026922806238483      2.28821060996698      0      0
0.00026922806238483      0.000272955052227537      2.32020446138571      0      0
0.000272955052227537      0.000276733635701177      2.35298261521646      0      0
0.000276733635701177      0.000280564527028988      2.38656573621702      0      0
0.000280564527028988      0.000284448450321376      2.42097510900265      0      0
0.000284448450321376      0.000288386139712781      2.45623265718661      0      0
0.000288386139712781      0.000292378339500449      2.49236096301802      0      0
0.000292378339500449      0.000296425804285111      2.52938328752717      0      0
0.000296425804285111      0.000300529299113624      2.56732359118850      0      0
0.000300529299113624      0.000304689599623573      2.60620655511183      0      0
0.000304689599623573      0.000308907492189884      2.64605760277283      0      0
0.000308907492189884      0.000313183774073464      2.68690292229403      0      0
0.000313183774073464      0.000317519253571897      2.72876948928812      0      0
0.000317519253571897      0.000321914750172228      2.77168509027574      0      0
0.000321914750172228      0.000326371094705861      2.81567834669033      0      0
0.000326371094705861      0.000330889129505603      2.86077873948314      0      0
0.000330889129505603      0.000335469708564879      2.90701663434201      0      0
0.000335469708564879      0.000340113697699154      2.95442330753803      0      0
0.000340113697699154      0.000344821974709588      3.00303097241474      0      0
0.000344821974709588      0.000349595429548956      3.05287280653527      0      0
0.000349595429548956      0.000354434964489868      3.10398297950307      0      0
0.000354434964489868      0.000359341494295315      3.15639668147292      0      0
0.000359341494295315      0.000364315946391572      3.21015015236944      0      0
0.000364315946391572      0.000369359261043507      3.26528071183087      0      0
0.000369359261043507      0.000374472391532301      3.32182678989674      0      0
0.000374472391532301      0.00037965630433564      3.37982795845900      0      0
0.00037965630433564      0.000384911979310397      3.43932496349654      0      0
0.000384911979310397      0.000390240409877844      3.50035975811419      0      0
0.000390240409877844      0.000395642603211426      3.56297553640806      0      0
0.000395642603211426      0.000401119580427133      3.62721676817980      0      0
0.000401119580427133      0.000406672376776519      3.69312923452348      0      0
0.000406672376776519      0.000412302041842373      3.76076006430957      0      0
0.000412302041842373      0.000418009639737117      3.83015777159144      0      0
0.000418009639737117      0.000423796249303941      3.90137229396094      0      0
0.000423796249303941      0.000429662964320725      3.97445503188042      0      0
0.000429662964320725      0.000435610893706785      4.04945888901972      0      0
0.000435610893706785      0.000441641161732474      4.12643831362768      0      0
0.000441641161732474      0.000447754908231697      4.20544934096881      0      0
0.000447754908231697      0.000453953288817359      4.28654963685677      0      0
0.000453953288817359      0.000460237475099795      4.36979854231762      0      0
0.000460237475099795      0.000466608654908228      4.45525711941680      0      0
0.000466608654908228      0.000473068032515292      4.54298819828493      0      0
0.000473068032515292      0.000479616828864662      4.63305642537898      0      0
0.000479616828864662      0.000486256281801832      4.72552831301621      0      0
0.000486256281801832      0.000492987646308097      4.82047229021977      0      0
0.000492987646308097      0.000499812194737762      4.91795875491611      0      0
0.000499812194737762      0.000506731217058643      5.01806012752532      0      0
0.000506731217058643      0.0005137460210959      5.12085090598727      0      0
0.0005137460210959      0.000520857932779231      5.22640772226739      0      0
0.000520857932779231      0.000528068296393506      5.33480940038733      0      0
0.000528068296393506      0.000535378474832857      5.44613701602728      0      0
0.000535378474832857      0.000542789849858294      5.56047395774780      0      0
0.000542789849858294      0.000550303822358882      5.67790598988067      0      0
0.000550303822358882      0.000557921812616533      5.79852131713960      0      0
0.000557921812616533      0.000565645260574473      5.92241065100304      0      0
0.000565645260574473      0.00057347562610941      6.04966727792270      0      0
0.00057347562610941      0.000581414389307485      6.18038712941331      0      0
0.000581414389307485      0.000589463050744029      6.31466885407997      0      0
0.000589463050744029      0.000597623131767208      6.45261389164167      0      0
0.000597623131767208      0.000605896174785581      6.59432654901066      0      0
0.000605896174785581      0.000614283743559644      6.73991407848913      0      0
0.000614283743559644      0.000622787423497414      6.88948675814627      0      0
0.000622787423497414      0.000631408821954096      7.04315797444041      0      0
0.000631408821954096      0.000640149568535908      7.20104430715272      0      0
0.000640149568535908      0.000649011315408104      7.36326561670050      0      0
0.000649011315408104      0.000657995737607266      7.52994513390003      0      0
0.000657995737607266      0.000667104533357915      7.70120955225069      0      0
0.000667104533357915      0.00067633942439351      7.87718912281388      0      0
0.00067633942439351      0.000685702156281888      8.05801775176224      0      0
0.000685702156281888      0.000695194498755206      8.24383310067650      0      0
0.000695194498755206      0.000704818246044455      8.43477668966940      0      0
0.000704818246044455      0.000714575217218609      8.63099400341800      0      0
0.000714575217218609      0.000724467256528451      8.83263460018803      0      0
0.000724467256528451      0.000734496233755185      9.03985222393580      0      0
0.000734496233755185      0.000744664044563847      9.25280491957565      0      0
0.000744664044563847      0.000754972610861632      9.47165515150293      0      0
0.000754972610861632      0.000765423881161163      9.69656992546516      0      0
0.000765423881161163      0.0007760198309488      9.92772091387605      0      0
0.0007760198309488      0.000786762463058045      10.1652845846698      0      0
0.000786762463058045      0.00079765380804811      10.4094423337956      0      0
0.00079765380804811      0.000808695924587738      10.6603806214547      0      0
0.000808695924587738      0.000819890899844323      10.9182911121851      0      0
0.000819890899844323      0.00083124084987843      11.1833708189023      0      0
0.00083124084987843      0.000842747920043766      11.4558222510063      0      0
0.000842747920043766      0.000854414285392693      11.7358535666689      0      0
0.000854414285392693      0.000866242151087355      12.0236787294179      0      0
0.000866242151087355      0.000878233752816494      12.3195176691387      0      0
0.000878233752816494      0.000890391357218039      12.6235964476146      0      0
0.000890391357218039      0.000902717262307538      12.9361474287348      0      0
0.000902717262307538      0.000915213797912533      13.2574094534977      0      0
0.000915213797912533      0.000927883326112938      13.5876280199436      0      0
0.000927883326112938      0.000940728241687513      13.9270554681540      0      0
0.000940728241687513      0.000953750972566528      14.2759511704576      0      0
0.000953750972566528      0.000966953980290686      14.6345817269877      0      0
0.000966953980290686      0.000980339760476396      15.0032211667393      0      0
0.000980339760476396      0.000993910843287497      15.3821511542781      0      0
0.000993910843287497      0.0010076697939135      15.7716612022595      0      0
0.0010076697939135      0.00102161921305448      16.1720488899157      0      0
0.00102161921305448      0.0010357617374126      16.5836200876791      0      0
0.0010357617374126      0.00105010004019057      17.0066891881106      0      0
0.00105010004019057      0.00106463683159689      17.4415793433074      0      0
0.00106463683159689      0.00107937485935813      17.8886227089700      0      0
0.00107937485935813      0.00109431690923832      18.3481606953130      0      0
0.00109431690923832      0.00110946580556549      18.8205442250085      0      0
0.00110946580556549      0.00112482441176555      19.3061339983587      0      0
0.00112482441176555      0.00114039563090349      19.8053007658950      0      0
0.00114039563090349      0.00115618240623217      20.3184256086126      0      0
0.00115618240623217      0.00117218772174859      20.8459002260496      0      0
0.00117218772174859      0.00118841460275796      21.3881272324296      0      0
0.00118841460275796      0.00120486611644553      21.9455204610908      0      0
0.00120486611644553      0.00122154537245635      22.5185052774306      0      0
0.00122154537245635      0.00123845552348304      23.1075189006033      0      0
0.00123845552348304      0.00125559976586171      23.7130107342124      0      0
0.00125559976586171      0.00127298134017614      24.3354427062474      0      0
0.00127298134017614      0.00129060353187029      24.9752896185220      0      0
0.00129060353187029      0.00130846967186935      25.6330395058769      0      0
0.00130846967186935      0.00132658313720929      26.3091940054176      0      0
0.00132658313720929      0.00134494735167523      27.0042687360677      0      0
0.00134494735167523      0.00136356578644858      27.7187936887223      0      0
0.00136356578644858      0.00138244196076317      28.4533136272962      0      0
0.00138244196076317      0.00140157944257044      29.2083885009707      0      0
0.00140157944257044      0.00142098184921384      29.9845938679485      0      0
0.00142098184921384      0.00144065284811262      30.7825213310380      0      0
0.00144065284811262      0.00146059615745496      31.6027789853941      0      0
0.00146059615745496      0.00148081554690089      32.4459918787554      0      0
0.00148081554690089      0.00150131483829471      33.3128024845237      0      0
0.00150131483829471      0.00152209790638749      34.2038711880429      0      0
0.00152209790638749      0.00154316867956938      35.1198767864459      0      0
0.00154316867956938      0.00156453114061223      36.0615170024452      0      0
0.00156453114061223      0.00158618932742236      37.0295090124554      0      0
0.00158618932742236      0.00160814733380381      38.0245899894476      0      0
0.00160814733380381      0.00163040931023216      39.0475176609440      0      0
0.00163040931023216      0.00165297946463904      40.0990708825748      0      0
0.00165297946463904      0.00167586206320748      41.1800502276307      0      0
0.00167586206320748      0.00169906143117836      42.2912785930556      0      0
0.00169906143117836      0.00172258195366789      43.4336018223376      0      0
0.00172258195366789      0.00174642807649655      44.6078893457693      0      0
0.00174642807649655      0.00177060430702936      45.8150348385587      0      0
0.00177060430702936      0.00179511521502795      47.0559568972916      0      0
0.00179511521502795      0.00181996543351421      48.3315997352520      0      0
0.00181996543351421      0.00184515965964614      49.6429338971297      0      0
0.00184515965964614      0.00187070265560561      50.9909569936525      0      0
0.00187070265560561      0.00189659924949857      52.3766944566983      0      0
0.00189659924949857      0.00192285433626758      53.8012003154590      0      0
0.00192285433626758      0.00194947287861711      55.2655579942405      0      0
0.00194947287861711      0.00197645990795156      56.7708811325029      0      0
0.00197645990795156      0.00200382052532629      58.3183144277603      0      0
0.00200382052532629      0.00203155990241182      59.9090345019760      0      0
0.00203155990241182      0.00205968328247135      61.5442507921092      0      0
0.00205968328247135      0.00208819598135186      63.2252064654848      0      0
0.00208819598135186      0.00211710338848892      64.9531793606784      0      0
0.00211710338848892      0.00214641096792534      66.7294829546276      0      0
0.00214641096792534      0.00217612425934403      68.5554673566995      0      0
0.00217612425934403      0.00220624887911509      70.4325203304668      0      0
0.00220624887911509      0.00223679052135739      72.3620683439630      0      0
0.00223679052135739      0.00226775495901488      74.3455776492114      0      0
0.00226775495901488      0.00229914804494778      76.3845553918433      0      0
0.00229914804494778      0.00233097571303889      78.4805507516432      0      0
0.00233097571303889      0.00236324397931521      80.6351561148837      0      0
0.00236324397931521      0.00239595894308506      82.8500082793354      0      0
0.00239595894308506      0.00242912678809096      85.1267896928622      0      0
0.00242912678809096      0.00246275378367852      87.4672297265380      0      0
0.00246275378367852      0.00249684628598141      89.8731059832472      0      0
0.00249684628598141      0.00253141073912281      92.3462456427565      0      0
0.00253141073912281      0.0025664536764335      94.8885268442764      0      0
0.0025664536764335      0.00260198172168671      97.5018801075542      0      0
0.00260198172168671      0.00263800159035023      100.188289793575      0      0
0.00263800159035023      0.00267452009085567      102.949795605974      0      0
0.00267452009085567      0.00271154412588544      105.788494134288      0      0
0.00271154412588544      0.00274908069367747      108.706540440231      0      0
0.00274908069367747      0.00278713688934801      111.706149688160      0      0
0.00278713688934801      0.00282571990623272      114.789598820999      0      0
0.00282571990623272      0.00286483703724639      117.959228282865      0      0
0.00286483703724639      0.00290449567626138      121.217443789697      0      0
0.00290449567626138      0.00294470331950526      124.566718149240      0      0
0.00294470331950526      0.0029854675669777      128.009593131749      0      0
0.0029854675669777      0.00302679612388701      131.548681392822      0      0
0.00302679612388701      0.0030686968021066      135.186668449829      0      0
0.0030686968021066      0.00311117752165154      138.926314713418      0      0
0.00311117752165154      0.0031542463121756      142.770457575635      0      0
0.0031542463121756      0.00319791131448903      146.722013556240      0      0
0.00319791131448903      0.00324218078209728      150.783980508838      0      0
0.00324218078209728      0.0032870630827611      154.959439888485      0      0
0.0032870630827611      0.00333256670007821      159.251559082500      0      0
0.00333256670007821      0.00337870023508683      163.663593806217      0      0
0.00337870023508683      0.00342547240789146      168.198890565513      0      0
0.00342547240789146      0.00347289205931113      172.860889187959      0      0
0.00347289205931113      0.00352096815255051      177.653125424500      0      0
0.00352096815255051      0.00356970977489406      182.579233623646      0      0
0.00356970977489406      0.00361912613942378      187.642949480183      0      0
0.00361912613942378      0.0036692265867606      192.848112860475      0      0
0.0036692265867606      0.00372002058682995      198.198670706507      0      0
0.00372002058682995      0.00377151774065175      203.698680020851      0      0
0.00377151774065175      0.00382372778215516      209.352310934806      0      0
0.00382372778215516      0.00387666058001854      215.163849862043      0      0
0.00387666058001854      0.00393032613953476      221.137702740123      0      0
0.00393032613953476      0.0039847346045024      227.278398362350      0      0
0.0039847346045024      0.00403989625914312      233.590591802455      0      0
0.00403989625914312      0.00409582153004557      240.079067934722      0      0
0.00409582153004557      0.00415252098813623      246.748745052196      0      0
0.00415252098813623      0.00421000535067748      253.604678585711      0      0
0.00421000535067748      0.0042682854832934      260.652064926546      0      0
0.0042682854832934      0.00432737240202355      267.896245355606      0      0
0.00432737240202355      0.00438727727540519      275.342710082069      0      0
0.00438727727540519      0.00444801142658443      282.997102394582      0      0
0.00444801142658443      0.00450958633545639      290.865222928110      0      0
0.00450958633545639      0.00457201364083525      298.953034049680      0      0
0.00457201364083525      0.00463530514265407      307.266664366328      0      0
0.00463530514265407      0.00469947280419532      315.812413358639      0      0
0.00469947280419532      0.00476452875435209      324.596756143397      0      0
0.00476452875435209      0.0048304852899207      333.626348368932      0      0
0.0048304852899207      0.00489735487792503      342.908031246855      0      0
0.00489735487792503      0.00496515015797302      352.448836723987      0      0
0.00496515015797302      0.00503388394464577      362.255992798392      0      0
0.00503388394464577      0.00510356922991978      372.336928983503      0      0
0.00510356922991978      0.00517421918562266      382.699281924499      0      0
0.00517421918562266      0.00524584716592283      393.350901171143      0      0
0.00524584716592283      0.00531846670985373      404.299855111463      0      0
0.00531846670985373      0.00539209154387294      415.554437070727      0      0
0.00539209154387294      0.00546673558445676      427.123171580347      0      0
0.00546673558445676      0.00554241294073067      439.014820821424      0      0
0.00554241294073067      0.00561913791713623      451.238391247790      0      0
0.00561913791713623      0.00569692501613484      463.803140393573      0      0
0.00569692501613484      0.00577578894094906      476.718583870397      0      0
0.00577578894094906      0.00585574459834172      489.994502559504      0      0
0.00585574459834172      0.00593680710143364      503.640950004241      0      0
0.00593680710143364      0.00601899177256026      517.668260008462      0      0
0.00601899177256026      0.00610231414616781      532.087054446606      0      0
0.00610231414616781      0.0061867899717497      546.908251291329      0      0
0.0061867899717497      0.0062724352168234      562.143072864747      0      0
0.0062724352168234      0.00635926606994866      577.803054319527      0      0
0.00635926606994866      0.00644729894378739      593.900052356209      0      0
0.00644729894378739      0.00653655047820597      610.446254183352      0      0
0.00653655047820597      0.00662703754342055      627.454186727249      0      0
0.00662703754342055      0.00671877724318579      644.936726098165      0      0
0.00671877724318579      0.00681178691802782      662.907107320250      0      0
0.00681178691802782      0.00690608414852187      681.378934332442      0      0
0.00690608414852187      0.00700168675861542      700.366190267925      0      0
0.00700168675861542      0.00709861281899715      719.883248019884      0      0
0.00709861281899715      0.00719688065051277      739.944881101545      0      0
0.00719688065051277      0.00729650882762788      760.566274808647      0      0
0.00729650882762788      0.00739751618193895      781.763037692817      0      0
0.00739751618193895      0.00749992180573285      803.551213354469      0      0
0.00749992180573285      0.00760374505559565      825.947292564135      0      0
0.00760374505559565      0.00770900555607137      848.968225721341      0      0
0.00770900555607137      0.00781572320337137      872.631435660454      0      0
0.00781572320337137      0.00792391816913513      896.954830813153      0      0
0.00792391816913513      0.00803361090424307      921.956818737435      0      0
0.00803361090424307      0.00814482214268214      947.656320023340      0      0
0.00814482214268214      0.00825757290546495      974.072782585908      0      0
0.00825757290546495      0.00837188450460311      1001.22619635614      0      0
0.00837188450460311      0.0084877785471356      1029.13710838105      0      0
0.0084877785471356      0.00860527693921294      1057.82663834411      0      0
0.00860527693921294      0.00872440189023784      1087.31649451787      0      0
0.00872440189023784      0.0088451759170632      1117.62899016077      0      0
0.0088451759170632      0.00896762184824822      1148.78706037049      0      0
0.00896762184824822      0.00909176282837339      1180.81427940650      0      0
0.00909176282837339      0.00921762232241531      1213.73487849488      0      0
0.00921762232241531      0.009345224120182      1247.57376412887      0      0
0.009345224120182      0.00947459234080956      1282.35653687890      0      0
0.00947459234080956      0.00960575143732124      1318.10951072628      0      0
0.00960575143732124      0.0097387262012494      1354.85973293513      0      0
0.0097387262012494      0.00987354176732169      1392.63500447747      0      0
0.00987354176732169      0.0100102236182119      1431.46390102688      0      0
0.0100102236182119      0.0101487975893568      1471.37579453656      0      0
0.0101487975893568      0.0102892898738392      1512.40087541812      0      0
0.0102892898738392      0.0104317270273393      1554.57017533760      0      0
0.0104317270273393      0.0105761359731542      1597.91559064605      0      0
0.0105761359731542      0.0107225440072866      1642.46990646221      0      0
0.0107225440072866      0.0108709788036044      1688.26682142553      0      0
0.0108709788036044      0.0110214684190717      1735.34097313813      0      0
0.0110214684190717      0.0111740412990521      1783.72796431485      0      0
0.0111740412990521      0.0113287262826851      1833.46438966095      0      0
0.0113287262826851      0.0114855526083377      1884.58786349790      0      0
0.0114855526083377      0.0116445499191305      1937.13704815784      0      0
0.0116445499191305      0.0118057482685412      1991.15168316828      0      0
0.0118057482685412      0.0119691781260852      2046.67261524896      0      0
0.0119691781260852      0.0121348703830748      2103.74182914330      0      0
0.0121348703830748      0.0123028563584581      2162.40247930779      0      0
0.0123028563584581      0.0124731678047393      2222.69892248299      0      0
0.0124731678047393      0.0126458369139802      2284.67675117080      0      0
0.0126458369139802      0.0128208963238851      2348.38282804308      0      0
0.0128208963238851      0.0129983791239701      2413.86532130769      0      0
0.0129983791239701      0.0131783188618175      2481.17374105831      0      0
0.0131783188618175      0.0133607495494169      2550.35897663550      0      0
0.0133607495494169      0.0135457056695945      2621.47333502699      0      0
0.0135457056695945      0.0137332221825303      2694.57058033608      0      0
0.0137332221825303      0.0139233345323668      2769.70597434784      0      0
0.0139233345323668      0.0141160786539086      2846.93631822376      0      0
0.0141160786539086      0.0143114909794141      2926.31999535598      0      0
0.0143114909794141      0.0145096084454827      3007.91701541346      0      0
0.0145096084454827      0.0147104685000363      3091.78905961306      0      0
0.0147104685000363      0.0149141091093971      3177.99952724947      0      0
0.0149141091093971      0.0151205687654648      3266.61358351906      0      0
0.0151205687654648      0.0153298864929916      3357.69820867345      0      0
0.0153298864929916      0.0155421018569589      3451.32224853988      0      0
0.0155421018569589      0.015757254970056      3547.55646644632      0      0
0.015757254970056      0.0159753865002618      3646.47359659018      0      0
0.0159753865002618      0.0161965376785319      3748.14839889085      0      0
0.0161965376785319      0.0164207503065923      3852.65771536700      0      0
0.0164207503065923      0.0166480667648403      3960.08052808105      0      0
0.0166480667648403      0.0168785300203555      4070.49801869422      0      0
0.0168785300203555      0.0171121836350213      4183.99362967679      0      0
0.0171121836350213      0.0173490717737588      4300.65312721977      0      0
0.0173490717737588      0.017589239212875      4420.56466589483      0      0
0.017589239212875      0.0178327313485262      4543.81885511139      0      0
0.0178327313485262      0.0180795942052988      4670.50882742041      0      0
0.0180795942052988      0.0183298744449088      4800.73030871606      0      0
0.0183298744449088      0.0185836193750216      4934.58169038808      0      0
0.0185836193750216      0.0188408769581945      5072.16410347845      0      0
0.0188408769581945      0.0191016958209418      5213.58149489832      0      0
0.0191016958209418      0.0193661252629267      5358.94070576199      0      0
0.0193661252629267      0.0196342152662799      5508.35155189685      0      0
0.0196342152662799      0.0199060165050465      5661.92690658951      0      0
0.0199060165050465      0.0201815803547652      5819.78278563010      0      0
0.0201815803547652      0.0204609589021785      5982.03843471846      0      0
0.0204609589021785      0.0207442049550786      6148.81641929759      0      0
0.0207442049550786      0.0210313720522889      6320.24271688146      0      0
0.0210313720522889      0.0213225144737837      6496.44681194634      0      0
0.0213225144737837      0.0216176872509482      6677.56179345635      0      0
0.0216176872509482      0.0219169461769806      6863.72445509632      0      0
0.0219169461769806      0.0222203478174381      7055.07539828668      0      0
0.0222203478174381      0.0225279495209286      7251.75913805756      0      0
0.0225279495209286      0.0228398094299506      7453.92421186109      0      0
0.0228398094299506      0.0231559864918837      7661.72329140330      0      0
0.0231559864918837      0.0234765404701303      7875.31329757914      0      0
0.0234765404701303      0.0238015319554124      8094.85551859645      0      0
0.0238015319554124      0.0241310223772239      8320.51573137701      0      0
0.0241310223772239      0.0244650740154424      8552.46432632528      0      0
0.0244650740154424      0.0248037500121009      8790.87643555776      0      0
0.0248037500121009      0.025147114383323      9035.93206468855      0      0
0.025147114383323      0.0254952320314234      9287.81622826939      0      0
0.0254952320314234      0.025848168757175      9546.71908898484      0      0
0.025848168757175      0.0262059912722472      9812.83610070652      0      0
0.0262059912722472      0.0265687672118152      10086.3681555127      0      0
0.0265687672118152      0.0269365651473444      10367.5217347832      0      0
0.0269365651473444      0.0273094545995519      10656.5090644808      0      0
0.0273094545995519      0.0276875060515468      10953.5482747370      0      0
0.0276875060515468      0.0280707909621536      11258.8635638582      0      0
0.0280707909621536      0.0284593817794181      11572.6853668767      0      0
0.0284593817794181      0.0288533519543027      11895.2505287693      0      0
0.0288533519543027      0.0292527759545692      12226.8024824747      0      0
0.0292527759545692      0.0296577292788545      12567.5914318402      0      0
0.0296577292788545      0.0300682884709421      12917.8745396337      0      0
0.0300682884709421      0.0304845311342295      13277.9161207604      0      0
0.0304845311342295      0.0309065359463971      13647.9878408287      0      0
0.0309065359463971      0.0313343826742795      14028.3689202096      0      0
0.0313343826742795      0.0317681521889432      14419.3463437443      0      0
0.0317681521889432      0.0322079264809726      14821.2150762517      0      0
0.0322079264809726      0.0326537886759678      15234.2782839986      0      0
0.0326537886759678      0.033105823050257      15658.8475622937      0      0
0.033105823050257      0.033564115046826      16095.2431693752      0      0
0.033564115046826      0.0340287512914689      16543.7942667651      0      0
0.0340287512914689      0.0344998196091616      17004.8391662666      0      0
0.0344998196091616      0.0349774090406628      17478.7255837876      0      0
0.0349774090406628      0.0354616098593442      17965.8109001784      0      0
0.0354616098593442      0.0359525135882537      18466.4624292744      0      0
0.0359525135882537      0.0364502130174152      18981.0576933425      0      0
0.0364502130174152      0.0369548022213675      19509.9847061335      0      0
0.0369548022213675      0.0374663765769464      20053.6422637495      0      0
0.0374663765769464      0.0379850327813123      20612.4402435388      0      0
0.0379850327813123      0.0385108688702281      21186.7999112397      0      0
0.0385108688702281      0.0390439842365898      21777.1542365977      0      0
0.0390439842365898      0.0395844796492134      22383.9482176871      0      0
0.0395844796492134      0.0401324572718825      23007.6392141768      0      0
0.0401324572718825      0.0406880206826587      23648.6972897822      0      0
0.0406880206826587      0.0412512748934598      24307.6055641555      0      0
0.0412512748934598      0.0418223263699098      24984.8605744713      0      0
0.0418223263699098      0.0424012830514618      25680.9726469718      0      0
0.0424012830514618      0.0429882543718015      26396.4662787432      0      0
0.0429882543718015      0.0435833512795317      27131.8805300012      0      0
0.0435833512795317      0.0441866862591436      27887.7694271736      0      0
0.0441866862591436      0.0447983733522791      28664.7023770708      0      0
0.0447983733522791      0.0454185281792862      29463.2645924487      0      0
0.0454185281792862      0.0460472679610735      30284.0575292712      0      0
0.0460472679610735      0.0466847115412677      31127.6993359908      0      0
0.0466847115412677      0.0473309794086762      31994.8253151744      0      0
0.0473309794086762      0.047986193720063      32886.0883978064      0      0
0.047986193720063      0.0486504783232378      33802.1596306156      0      0
0.0486504783232378      0.0493239587804657      34743.7286767758      0      0
0.0493239587804657      0.0500067623922011      35711.5043303436      0      0
0.0500067623922011      0.0506990182211494      36706.2150448033      0      0
0.0506990182211494      0.0514008571166629      37728.6094761013      0      0
0.0514008571166629      0.0521124117394733      38779.4570405583      0      0
0.0521124117394733      0.0528338165867671      39859.5484880637      0      0
0.0528338165867671      0.0535652080176086      40969.6964909597      0      0
0.0535652080176086      0.0543067242787134      42110.7362490408      0      0
0.0543067242787134      0.0550585055305805      43283.5261110990      0      0
0.0550585055305805      0.0558206938739848      44488.9482134595      0      0
0.0558206938739848      0.0565934333768373      45727.9091359636      0      0
0.0565934333768373      0.0573768701014157      47001.3405758638      0      0
0.0573768701014157      0.0581711521319738      48310.2000401127      0      0
0.0581711521319738      0.0589764296027321      49655.4715565352      0      0
0.0589764296027321      0.0597928547262553      51038.1664043889      0      0
0.0597928547262553      0.0606205818222245      52459.3238648292      0      0
0.0606205818222245      0.0614597673466051      53920.0119918088      0      0
0.0614597673466051      0.0623105699212211      55421.3284039550      0      0
0.0623105699212211      0.0631731503637371      56964.4010979815      0      0
0.0631731503637371      0.0640476717180559      58550.3892842053      0      0
0.0640476717180559      0.064934299285137      60180.4842447540      0      0
0.064934299285137      0.065833200654241      61855.9102150630      0      0
0.065833200654241      0.0667445457346082      63577.9252892766      0      0
0.0667445457346082      0.0676685067875737      65347.8223501836      0      0
0.0676685067875737      0.0686052584591283      67166.9300243306      0      0
0.0686052584591283      0.0695549778129301      69036.6136629762      0      0
0.0695549778129301      0.0705178443637725      70958.2763495600      0      0
0.0705178443637725      0.071494040111516      72933.3599343821      0      0
0.071494040111516      0.0724837495754901      74963.3460972020      0      0
0.0724837495754901      0.07348715982937      77049.7574384823      0      0
0.07348715982937      0.0745044605365374      79194.1586000241      0      0
0.0745044605365374      0.0755358439859309      81398.1574157533      0      0
0.0755358439859309      0.0765815051283916      83663.4060934379      0      0
0.0765815051283916      0.0776416416135129      85991.6024281351      0      0
0.0776416416135129      0.0787164538269999      88384.4910481822      0      0
0.0787164538269999      0.0798061449285455      90843.8646945686      0      0
0.0798061449285455      0.0809109208902321      93371.5655345403      0      0
0.0809109208902321      0.0820309905354643      95969.4865103118      0      0
0.0820309905354643      0.0831665655784396      98639.5727237769      0      0
0.0831665655784396      0.0843178606641673      101383.822858132      0      0
0.0843178606641673      0.0854850934090396      104204.290637341      0      0
0.0854850934090396      0.0866684844419658      107103.086324403      0      0
0.0866684844419658      0.087868257446075      110082.378259381      0      0
0.087868257446075      0.0890846392009967      113144.394438203      0      0
0.0890846392009967      0.0903178596257262      116291.424133233      0      0
0.0903178596257262      0.0915681518220832      119525.819556663      0      0
0.0915681518220832      0.0928357521187732      122849.997567769      0      0
0.0928357521187732      0.0941209001160578      126266.441425117      0      0
0.0941209001160578      0.0954238387310435      129777.702584815      0      0
0.0954238387310435      0.0967448142435972      133386.402545927      0      0
0.0967448142435972      0.0980840763428988      137095.234744206      0      0
0.0980840763428988      0.0994418781746361      140906.966495280      0      0
0.0994418781746361      0.100818476388855      144824.440988505      0      0
0.100818476388855      0.10221413118847      148850.579332668      0      0
0.10221413118847      0.103629106378448      152988.382654776      0      0
0.103629106378448      0.105063669415674      157240.934253169      0      0
0.105063669415674      0.106518091459502      161611.401806231      0      0
0.106518091459502      0.107992647423013      166103.039637977      0      0
0.107992647423013      0.109487616024976      170719.191041825      0      0
0.109487616024976      0.111003279842531      175463.290663871      0      0
0.111003279842531      0.112539925364605      180338.866947017      0      0
0.112539925364605      0.114097843046059      185349.544637302      0      0
0.114097843046059      0.115677327362591      190499.047353817      0      0
0.115677327362591      0.117278676866402      195791.200223588      0      0
0.117278676866402      0.118902194242619      201229.932582836      0      0
0.118902194242619      0.120548186366517      206819.280746039      0      0
0.120548186366517      0.122216964361519      212563.390844203      0      0
0.122216964361519      0.123908843658004      218466.521733812      0      0
0.123908843658004      0.125624144052934      224533.047977874      0      0
0.125624144052934      0.127363189770296      230767.462900542      0      0
0.127363189770296      0.12912630952239      237174.381716756      0      0
0.12912630952239      0.130913836571959      243758.544738362      0      0
0.130913836571959      0.132726108795187      250524.820658179      0      0
0.132726108795187      0.134563468745557      257478.209913465      0      0
0.134563468745557      0.136426263718606      264623.848130218      0      0
0.136426263718606      0.138314845817565      271967.009649771      0      0
0.138314845817565      0.140229572019921      279513.111139088      0      0
0.140229572019921      0.142170804244882      287267.715286170      0      0
0.142170804244882      0.144138909421796      295236.534581951      0      0
0.144138909421796      0.146134259559502      303425.435190036      0      0
0.146134259559502      0.148157231816648      311840.440905602      0      0
0.148157231816648      0.150208208572982      320487.737204734      0      0
0.150208208572982      0.152287577501628      329373.675385424      0      0
0.152287577501628      0.154395731642364      338504.776801416      0      0
0.154395731642364      0.156533069475914      347887.737190008      0      0
0.156533069475914      0.158699994999266      357529.431094835      0      0
0.158699994999266      0.16089691780204      367436.916384624      0      0
0.16089691780204      0.163124253143903      377617.438868760      0      0
0.163124253143903      0.165382422033063      388078.437010441      0      0
0.165382422033063      0.16767185130585      398827.546738076      0      0
0.16767185130585      0.16999297370739      409872.606355434      0      0
0.16999297370739      0.172346227973408      421221.661550933      0      0
0.172346227973408      0.174732058913154      432882.970506283      0      0
0.174732058913154      0.177150917493482      444865.009104511      0      0
0.177150917493482      0.179603260924088      457176.476237241      0      0
0.179603260924088      0.182089552743936      469826.299210815      0      0
0.182089552743936      0.184610262908873      482823.639250676      0      0
0.184610262908873      0.187165867880458      496177.897103119      0      0
0.187165867880458      0.189756850716024      509898.718733242      0      0
0.189756850716024      0.192383701159985      523996.001117607      0      0
0.192383701159985      0.195046915736409      538479.898129773      0      0
0.195046915736409      0.197746997842864      553360.826516461      0      0
0.197746997842864      0.200484457845576      568649.471961719      0      0
0.200484457845576      0.203259813175894      584356.795235928      0      0
0.203259813175894      0.206073588428097      600494.038426066      0      0
0.206073588428097      0.208926315458549      617072.731242990      0      0
0.208926315458549      0.211818533486235      634104.697400969      0      0
0.211818533486235      0.214750789194674      651602.061063971      0      0
0.214750789194674      0.217723636835266      669577.253352499      0      0
0.217723636835266      0.220737638332042      688043.018903957      0      0
0.220737638332042      0.22379336338789      707012.422478660      0      0
0.22379336338789      0.226891389592229      726498.855602622      0      0
0.226891389592229      0.230032302530194      746516.043237211      0      0
0.230032302530194      0.233216695893316      767078.050464621      0      0
0.233216695893316      0.236445171591743      788199.289176830      0      0
0.236445171591743      0.239718339868012      809894.524754366      0      0
0.239718339868012      0.243036819412397      832178.882719659      0      0
0.243036819412397      0.246401237479853      855067.855348163      0      0
0.246401237479853      0.249812230008578      878577.308218578      0      0
0.249812230008578      0.253270441740218      902723.486681584      0      0
0.253270441740218      0.256776526341734      927523.022224308      0      0
0.256776526341734      0.260331146528961      952992.938705415      0      0
0.260331146528961      0.263934974191869      979150.658433121      0      0
0.263934974191869      0.267588690521566      1006014.00805562      0      0
0.267588690521566      0.271292986139054      1033601.22423030      0      0
0.271292986139054      0.275048561225772      1061930.95903478      0      0
0.275048561225772      0.27885612565594      1091022.28507907      0      0
0.27885612565594      0.282716399130741      1120894.70027409      0      0
0.282716399130741      0.286630111314356      1151568.13220731      0      0
0.286630111314356      0.290598001971889      1183062.94207147      0      0
0.290598001971889      0.294620821109189      1215399.92808694      0      0
0.294620821109189      0.298699329114623      1248600.32835220      0      0
0.298699329114623      0.302834296902796      1282685.82305101      0      0
0.302834296902796      0.307026506060274      1317678.53593687      0      0
0.307026506060274      0.311276748993318      1353601.03500858      0      0
0.311276748993318      0.315585829077662      1390476.33228124      0      0
0.315585829077662      0.319954560810364      1428327.88254803      0      0
0.319954560810364      0.324383769963767      1467179.58101781      0      0
0.324383769963767      0.32887429374158      1507055.75970159      0      0
0.32887429374158      0.33342698093713      1547981.18240892      0      0
0.33342698093713      0.338042692093795      1589981.03820070      0      0
0.338042692093795      0.342722299667666      1633080.93312997      0      0
0.342722299667666      0.347466688192458      1677306.88008480      0      0
0.347466688192458      0.352276754446699      1722685.28652899      0      0
0.352276754446699      0.357153407623246      1769242.93991488      0      0
0.357153407623246      0.362097569501131      1817006.99052009      0      0
0.362097569501131      0.367110174619799      1866004.93143383      0      0
0.367110174619799      0.372192170455755      1916264.57539035      0      0
0.372192170455755      0.37734451760165      1967814.02811533      0      0
0.37734451760165      0.382568189947856      2020681.65781593      0      0
0.382568189947856      0.387864174866547      2074896.06040618      0      0
0.387864174866547      0.393233473398329      2130486.02001560      0      0
0.393233473398329      0.398677100441459      2187480.46428079      0      0
0.398677100441459      0.40419608494368      2245908.41386476      0      0
0.40419608494368      0.409791470096709      2305798.92558892      0      0
0.409791470096709      0.41546431353342      2367181.02849391      0      0
0.41546431353342      0.421215687527758      2430083.65206998      0      0
0.421215687527758      0.427046679197417      2494535.54581164      0      0
0.427046679197417      0.43295839070933      2560565.18915569      0      0
0.43295839070933      0.438951939487993      2628200.69075337      0      0
0.438951939487993      0.445028458426682      2697469.67590564      0      0
0.445028458426682      0.451189096101594      2768399.16085320      0      0
0.451189096101594      0.457435016988945      2841015.41245707      0      0
0.457435016988945      0.463767401685081      2915343.79162998      0      0
0.463767401685081      0.470187447129631      2991408.57867855      0      0
0.470187447129631      0.476696366831751      3069232.77848966      0      0
0.476696366831751      0.483295391099501      3148837.90323578      0      0
0.483295391099501      0.489985767272398      3230243.72997931      0      0
0.489985767272398      0.496768759957182      3313468.03021892      0      0
0.496768759957182      0.503645651266856      3398526.26803510      0      0
0.503645651266856      0.510617741063022      3485431.26304868      0      0
0.510617741063022      0.517686347201588      3574192.81389667      0      0
0.517686347201588      0.524852805781861      3664817.27734143      0      0
0.524852805781861      0.532118471399099      3757307.09744939      0      0
0.532118471399099      0.539484717400551      3851660.27848745      0      0
0.539484717400551      0.546952936145049      3947869.79426885      0      0
0.546952936145049      0.554524539266187      4045922.92561217      0      0
0.554524539266187      0.56220095793915      4145800.51632809      0      0
0.56220095793915      0.569983643151229      4247476.13668342      0      0
0.569983643151229      0.577874065976087      4350915.14156746      0      0
0.577874065976087      0.585873717851818      4456073.60854894      0      0
0.585873717851818      0.59398411086286      4562897.13859745      0      0
0.59398411086286      0.602206778025804      4671319.49936987      0      0
0.602206778025804      0.610543273579166      4781261.08752850      0      0
0.610543273579166      0.618995173277162      4892627.18243660      0      0
0.618995173277162      0.62756407468756      5005305.95860814      0      0
0.62756407468756      0.636251597493652      5119166.21826803      0      0
0.636251597493652      0.645059383800396      5234054.79804681      0      0
0.645059383800396      0.653989098444817      5349793.59485444      0      0
0.653989098444817      0.663042429310678      5466176.14491694      0      0
0.663042429310678      0.672221087647534      5582963.67624935      0      0
0.672221087647534      0.681526808394186      5699880.53773107      0      0
0.681526808394186      0.690961350506615      5816608.88644907      0      0
0.690961350506615      0.70052649729046      5932782.48774800      0      0
0.70052649729046      0.710224056738094      6047979.44766148      0      0
0.710224056738094      0.720055861870372      6161713.65261785      0      0
0.720055861870372      0.730023771083106      6273424.63307590      0      0
0.730023771083106      0.740129668498331      6382465.49122471      0      0
0.740129668498331      0.750375464320448      6488088.43120487      0      0
0.750375464320448      0.76076309519728      6589427.29355609      0      0
0.76076309519728      0.771294524586143      6685476.30921108      0      0
0.771294524586143      0.781971743124969      6775064.03060894      0      0
0.781971743124969      0.792796769008581      6856821.03533753      0      0
0.792796769008581      0.803771648370161      6929139.47978521      0      0
0.803771648370161      0.814898455668016      6990121.82497956      0      0
0.814898455668016      0.826179294077686      7037514.93105246      0      0
0.826179294077686      0.837616295889483      7068623.99737741      0      0
0.837616295889483      0.849211622911536      7080198.12571934      0      0
0.849211622911536      0.860967466878409      7068274.90917059      0      0
0.860967466878409      0.872886049865385      7027964.09965551      0      0
0.872886049865385      0.884969624708479      6953137.52597643      0      0
0.884969624708479      0.897220475430265      6835968.71050572      0      0
0.897220475430265      0.909640917671599      6666219.25488427      0      0
0.909640917671599      0.922233299129318      6430071.53959874      0      0
0.922233299129318      0.935      6108082.49376651      0      0
# END HISTO1D SudakovggExpOutputsN2LLNor33


==> Diag_Evo_Hard/Diag_SudN2LLp_gg_3.dat <==
# BEGIN PLOT
Title=$g_{ {n}}+g_{ \bar{n}}\to t +\bar{t}+X$
Legend1XPos=0.06
Legend1YPos=0.53
Legend2XPos=0.06
Legend2YPos=0.43
Legend3XPos=0.06
Legend3YPos=0.33
Legend4XPos=0.06
Legend4YPos=0.23
Legend5XPos=0.46
Legend5YPos=0.63
Legend6XPos=0.46
Legend6YPos=0.53
Legend7XPos=0.46
Legend7YPos=0.43
Legend8XPos=0.46
Legend8YPos=0.33
Legend9XPos=0.46
Legend9YPos=0.23
Legend1Only=SudakovggExpOutputsN2LLNor11    
Legend2Only=SudakovggExpOutputsN2LLNor22 
Legend3Only=SudakovggExpOutputsN2LLNor33  
Legend4Only=SudakovggExpOutputsN2LLNor12  
Legend5Only=SudakovggExpOutputsN2LLNor13    
Legend6Only=SudakovggExpOutputsN2LLNor21 
Legend7Only=SudakovggExpOutputsN2LLNor23  
Legend8Only=SudakovggExpOutputsN2LLNor31  
Legend9Only=SudakovggExpOutputsN2LLNor32  
DrawOnly= SudakovggExpOutputsN2LLNor11   SudakovggExpOutputsN2LLNor12 SudakovggExpOutputsN2LLNor13 SudakovggExpOutputsN2LLNor21   SudakovggExpOutputsN2LLNor22 SudakovggExpOutputsN2LLNor23  SudakovggExpOutputsN2LLNor31   SudakovggExpOutputsN2LLNor32 SudakovggExpOutputsN2LLNor33
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=1
Legend6=1
Legend7=1
Legend8=1
Legend9=1
LogY=0
LogX=1
XLabel=$\beta_{t\bar{t}}$
YLabel= 
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=2
YMinorTickMarks=4
RatioPlot=0
XMin=0.000001
XMax=1
YMin=-0.1   
YMax= 1.25 
# END PLOT
# BEGIN HISTO1D SudakovggExpOutputsN2LLNor11
PlotOrder=1
LineColor=blue
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\widetilde{\mathbf{V}}^{(1,1)}_{h,\mathrm{res}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.893903246544836      0      0
0.00000101384324431002      0.00000102787812403307      0.893903245273523      0      0
0.00000102787812403307      0.00000104210729202498      0.893903243966725      0      0
0.00000104210729202498      0.00000105653343786574      0.893903242623450      0      0
0.00000105653343786574      0.00000107115928836782      0.893903241242682      0      0
0.00000107115928836782      0.00000108598760809164      0.893903239823373      0      0
0.00000108598760809164      0.00000110102119986811      0.893903238364447      0      0
0.00000110102119986811      0.00000111626290532839      0.893903236864800      0      0
0.00000111626290532839      0.00000113171560544106      0.893903235323294      0      0
0.00000113171560544106      0.00000114738222105665      0.893903233738761      0      0
0.00000114738222105665      0.00000116326571345971      0.893903232110000      0      0
0.00000116326571345971      0.0000011793690849286      0.893903230435776      0      0
0.0000011793690849286      0.00000119569537930295      0.893903228714821      0      0
0.00000119569537930295      0.000001212247682559      0.893903226945830      0      0
0.000001212247682559      0.00000122902912339292      0.893903225127462      0      0
0.00000122902912339292      0.00000124604287381218      0.893903223258340      0      0
0.00000124604287381218      0.00000126329214973512      0.893903221337046      0      0
0.00000126329214973512      0.00000128078021159884      0.893903219362124      0      0
0.00000128078021159884      0.00000129851036497544      0.893903217332077      0      0
0.00000129851036497544      0.00000131648596119688      0.893903215245367      0      0
0.00000131648596119688      0.00000133471039798844      0.893903213100412      0      0
0.00000133471039798844      0.00000135318712011092      0.893903210895586      0      0
0.00000135318712011092      0.00000137191962001179      0.893903208629219      0      0
0.00000137191962001179      0.00000139091143848532      0.893903206299592      0      0
0.00000139091143848532      0.00000141016616534188      0.893903203904940      0      0
0.00000141016616534188      0.00000142968744008643      0.893903201443447      0      0
0.00000142968744008643      0.00000144947895260651      0.893903198913249      0      0
0.00000144947895260651      0.00000146954444386967      0.893903196312427      0      0
0.00000146954444386967      0.00000148988770663059      0.893903193639010      0      0
0.00000148988770663059      0.00000151051258614798      0.893903190890972      0      0
0.00000151051258614798      0.00000153142298091138      0.893903188066230      0      0
0.00000153142298091138      0.00000155262284337812      0.893903185162643      0      0
0.00000155262284337812      0.00000157411618072032      0.893903182178010      0      0
0.00000157411618072032      0.00000159590705558239      0.893903179110069      0      0
0.00000159590705558239      0.0000016179995868489      0.893903175956495      0      0
0.0000016179995868489      0.00000164039795042316      0.893903172714898      0      0
0.00000164039795042316      0.00000166310638001652      0.893903169382820      0      0
0.00000166310638001652      0.00000168612916794864      0.893903165957737      0      0
0.00000168612916794864      0.00000170947066595881      0.893903162437052      0      0
0.00000170947066595881      0.00000173313528602849      0.893903158818097      0      0
0.00000173313528602849      0.00000175712750121529      0.893903155098128      0      0
0.00000175712750121529      0.00000178145184649847      0.893903151274327      0      0
0.00000178145184649847      0.00000180611291963609      0.893903147343795      0      0
0.00000180611291963609      0.00000183111538203409      0.893903143303554      0      0
0.00000183111538203409      0.00000185646395962742      0.893903139150540      0      0
0.00000185646395962742      0.00000188216344377329      0.893903134881606      0      0
0.00000188216344377329      0.00000190821869215684      0.893903130493518      0      0
0.00000190821869215684      0.00000193463462970931      0.893903125982948      0      0
0.00000193463462970931      0.000001961416249539      0.893903121346478      0      0
0.000001961416249539      0.00000198856861387501      0.893903116580594      0      0
0.00000198856861387501      0.00000201609685502412      0.893903111681684      0      0
0.00000201609685502412      0.00000204400617634088      0.893903106646035      0      0
0.00000204400617634088      0.00000207230185321116      0.893903101469830      0      0
0.00000207230185321116      0.00000210098923404927      0.893903096149146      0      0
0.00000210098923404927      0.00000213007374130893      0.893903090679950      0      0
0.00000213007374130893      0.00000215956087250823      0.893903085058097      0      0
0.00000215956087250823      0.00000218945620126872      0.893903079279327      0      0
0.00000218945620126872      0.00000221976537836897      0.893903073339259      0      0
0.00000221976537836897      0.00000225049413281266      0.893903067233390      0      0
0.00000225049413281266      0.00000228164827291145      0.893903060957095      0      0
0.00000228164827291145      0.0000023132336873829      0.893903054505615      0      0
0.0000023132336873829      0.0000023452563464635      0.893903047874060      0      0
0.0000023452563464635      0.00000237772230303722      0.893903041057405      0      0
0.00000237772230303722      0.00000241063769377955      0.893903034050483      0      0
0.00000241063769377955      0.00000244400874031748      0.893903026847984      0      0
0.00000244400874031748      0.00000247784175040552      0.893903019444448      0      0
0.00000247784175040552      0.00000251214311911795      0.893903011834264      0      0
0.00000251214311911795      0.00000254691933005764      0.893903004011665      0      0
0.00000254691933005764      0.00000258217695658154      0.893902995970721      0      0
0.00000258217695658154      0.0000026179226630432      0.893902987705339      0      0
0.0000026179226630432      0.00000265416320605244      0.893902979209253      0      0
0.00000265416320605244      0.00000269090543575249      0.893902970476024      0      0
0.00000269090543575249      0.00000272815629711478      0.893902961499034      0      0
0.00000272815629711478      0.00000276592283125165      0.893902952271479      0      0
0.00000276592283125165      0.00000280421217674733      0.893902942786365      0      0
0.00000280421217674733      0.00000284303157100718      0.893902933036502      0      0
0.00000284303157100718      0.00000288238835162573      0.893902923014503      0      0
0.00000288238835162573      0.00000292228995777364      0.893902912712770      0      0
0.00000292228995777364      0.00000296274393160382      0.893902902123497      0      0
0.00000296274393160382      0.00000300375791967704      0.893902891238657      0      0
0.00000300375791967704      0.00000304533967440728      0.893902880050001      0      0
0.00000304533967440728      0.0000030874970555271      0.893902868549049      0      0
0.0000030874970555271      0.00000313023803157323      0.893902856727084      0      0
0.00000313023803157323      0.00000317357068139281      0.893902844575147      0      0
0.00000317357068139281      0.00000321750319567045      0.893902832084028      0      0
0.00000321750319567045      0.00000326204387847638      0.893902819244259      0      0
0.00000326204387847638      0.00000330720114883614      0.893902806046110      0      0
0.00000330720114883614      0.00000335298354232185      0.893902792479577      0      0
0.00000335298354232185      0.00000339939971266569      0.893902778534379      0      0
0.00000339939971266569      0.00000344645843339553      0.893902764199947      0      0
0.00000344645843339553      0.00000349416859949336      0.893902749465416      0      0
0.00000349416859949336      0.00000354253922907654      0.893902734319620      0      0
0.00000354253922907654      0.00000359157946510248      0.893902718751080      0      0
0.00000359157946510248      0.00000364129857709674      0.893902702747997      0      0
0.00000364129857709674      0.00000369170596290522      0.893902686298242      0      0
0.00000369170596290522      0.00000374281115047047      0.893902669389348      0      0
0.00000374281115047047      0.0000037946237996327      0.893902652008501      0      0
0.0000037946237996327      0.00000384715370395563      0.893902634142528      0      0
0.00000384715370395563      0.00000390041079257769      0.893902615777888      0      0
0.00000390041079257769      0.00000395440513208878      0.893902596900663      0      0
0.00000395440513208878      0.00000400914692843308      0.893902577496548      0      0
0.00000400914692843308      0.00000406464652883815      0.893902557550836      0      0
0.00000406464652883815      0.00000412091442377072      0.893902537048411      0      0
0.00000412091442377072      0.00000417796124891967      0.893902515973735      0      0
0.00000417796124891967      0.00000423579778720626      0.893902494310836      0      0
0.00000423579778720626      0.0000042944349708224      0.893902472043297      0      0
0.0000042944349708224      0.00000435388388329698      0.893902449154242      0      0
0.00000435388388329698      0.00000441415576159092      0.893902425626324      0      0
0.00000441415576159092      0.0000044752619982211      0.893902401441713      0      0
0.0000044752619982211      0.00000453721414341383      0.893902376582080      0      0
0.00000453721414341383      0.00000460002390728798      0.893902351028586      0      0
0.00000460002390728798      0.0000046637031620685      0.893902324761865      0      0
0.0000046637031620685      0.00000472826394433043      0.893902297762010      0      0
0.00000472826394433043      0.00000479371845727405      0.893902270008561      0      0
0.00000479371845727405      0.00000486007907303155      0.893902241480485      0      0
0.00000486007907303155      0.00000492735833500554      0.893902212156162      0      0
0.00000492735833500554      0.00000499556896024003      0.893902182013368      0      0
0.00000499556896024003      0.00000506472384182418      0.893902151029262      0      0
0.00000506472384182418      0.00000513483605132934      0.893902119180363      0      0
0.00000513483605132934      0.00000520591884127979      0.893902086442534      0      0
0.00000520591884127979      0.00000527798564765776      0.893902052790966      0      0
0.00000527798564765776      0.00000535105009244307      0.893902018200158      0      0
0.00000535105009244307      0.00000542512598618791      0.893901982643897      0      0
0.00000542512598618791      0.00000550022733062734      0.893901946095237      0      0
0.00000550022733062734      0.00000557636832132587      0.893901908526482      0      0
0.00000557636832132587      0.00000565356335036064      0.893901869909163      0      0
0.00000565356335036064      0.00000573182700904185      0.893901830214014      0      0
0.00000573182700904185      0.00000581117409067079      0.893901789410956      0      0
0.00000581117409067079      0.000005891619593336      0.893901747469068      0      0
0.000005891619593336      0.00000597317872274825      0.893901704356569      0      0
0.00000597317872274825      0.00000605586689511467      0.893901660040787      0      0
0.00000605586689511467      0.0000061396997400527      0.893901614488141      0      0
0.0000061396997400527      0.00000622469310354442      0.893901567664114      0      0
0.00000622469310354442      0.00000631086305093168      0.893901519533224      0      0
0.00000631086305093168      0.0000063982258699528      0.893901470058998      0      0
0.0000063982258699528      0.00000648679807382125      0.893901419203947      0      0
0.00000648679807382125      0.00000657659640434692      0.893901366929537      0      0
0.00000657659640434692      0.00000666763783510069      0.893901313196156      0      0
0.00000666763783510069      0.00000675993957462272      0.893901257963090      0      0
0.00000675993957462272      0.0000068535190696752      0.893901201188486      0      0
0.0000068535190696752      0.00000694839400854009      0.893901142829322      0      0
0.00000694839400854009      0.00000704458232436258      0.893901082841382      0      0
0.00000704458232436258      0.00000714210219854078      0.893901021179210      0      0
0.00000714210219854078      0.00000724097206416231      0.893900957796086      0      0
0.00000724097206416231      0.00000734121060948854      0.893900892643982      0      0
0.00000734121060948854      0.000007442836781487      0.893900825673535      0      0
0.000007442836781487      0.00000754586978941272      0.893900756834001      0      0
0.00000754586978941272      0.00000765032910843916      0.893900686073220      0      0
0.00000765032910843916      0.00000775623448333934      0.893900613337582      0      0
0.00000775623448333934      0.00000786360593221801      0.893900538571976      0      0
0.00000786360593221801      0.00000797246375029542      0.893900461719757      0      0
0.00000797246375029542      0.00000808282851374354      0.893900382722694      0      0
0.00000808282851374354      0.00000819472108357529      0.893900301520939      0      0
0.00000819472108357529      0.00000830816260958769      0.893900218052971      0      0
0.00000830816260958769      0.00000842317453435958      0.893900132255551      0      0
0.00000842317453435958      0.00000853977859730466      0.893900044063675      0      0
0.00000853977859730466      0.00000865799683878063      0.893899953410534      0      0
0.00000865799683878063      0.00000877785160425524      0.893899860227450      0      0
0.00000877785160425524      0.00000889936554853005      0.893899764443822      0      0
0.00000889936554853005      0.00000902256164002253      0.893899665987090      0      0
0.00000902256164002253      0.00000914746316510757      0.893899564782668      0      0
0.00000914746316510757      0.00000927409373251906      0.893899460753889      0      0
0.00000927409373251906      0.00000940247727781235      0.893899353821941      0      0
0.00000940247727781235      0.00000953263806788851      0.893899243905825      0      0
0.00000953263806788851      0.00000966460070558129      0.893899130922274      0      0
0.00000966460070558129      0.00000979839013430744      0.893899014785704      0      0
0.00000979839013430744      0.00000993403164278155      0.893898895408136      0      0
0.00000993403164278155      0.000010071550869796      0.893898772699150      0      0
0.000010071550869796      0.0000102109738090674      0.893898646565800      0      0
0.0000102109738090674      0.0000103523268141496      0.893898516912536      0      0
0.0000103523268141496      0.000010495636603415      0.893898383641152      0      0
0.000010495636603415      0.0000106409302651053      0.893898246650713      0      0
0.0000106409302651053      0.000010788235262451      0.893898105837458      0      0
0.000010788235262451      0.0000109375794388631      0.893897961094731      0      0
0.0000109375794388631      0.0000110889910231955      0.893897812312899      0      0
0.0000110889910231955      0.0000112424986350812      0.893897659379296      0      0
0.0000112424986350812      0.0000113981312903417      0.893897502178081      0      0
0.0000113981312903417      0.0000115559184064716      0.893897340590209      0      0
0.0000115559184064716      0.000011715889808199      0.893897174493294      0      0
0.000011715889808199      0.0000118780757331232      0.893897003761568      0      0
0.0000118780757331232      0.0000120425068374297      0.893896828265715      0      0
0.0000120425068374297      0.0000122092142016854      0.893896647872855      0      0
0.0000122092142016854      0.0000123782293367127      0.893896462446381      0      0
0.0000123782293367127      0.0000125495841895462      0.893896271845885      0      0
0.0000125495841895462      0.0000127233111494713      0.893896075927040      0      0
0.0000127233111494713      0.0000128994430541458      0.893895874541488      0      0
0.0000128994430541458      0.0000130780131958075      0.893895667536748      0      0
0.0000130780131958075      0.0000132590553275668      0.893895454756097      0      0
0.0000132590553275668      0.0000134426036697863      0.893895236038436      0      0
0.0000134426036697863      0.00001362869291655      0.893895011218164      0      0
0.00001362869291655      0.00001381735824222      0.893894780125070      0      0
0.00001381735824222      0.0000140086353080861      0.893894542584204      0      0
0.0000140086353080861      0.0000142025602691059      0.893894298415759      0      0
0.0000142025602691059      0.0000143991697807389      0.893894047434878      0      0
0.0000143991697807389      0.0000145985010058751      0.893893789451588      0      0
0.0000145985010058751      0.0000148005916218595      0.893893524270588      0      0
0.0000148005916218595      0.0000150054798276138      0.893893251691172      0      0
0.0000150054798276138      0.0000152132043508565      0.893892971506995      0      0
0.0000152132043508565      0.0000154238044554237      0.893892683506054      0      0
0.0000154238044554237      0.0000156373199486901      0.893892387470329      0      0
0.0000156373199486901      0.0000158537911890937      0.893892083175816      0      0
0.0000158537911890937      0.0000160732590937644      0.893891770392181      0      0
0.0000160732590937644      0.0000162957651462576      0.893891448882792      0      0
0.0000162957651462576      0.000016521351404396      0.893891118404291      0      0
0.000016521351404396      0.0000167500605082187      0.893890778706666      0      0
0.0000167500605082187      0.0000169819356880416      0.893890429532908      0      0
0.0000169819356880416      0.0000172170207726282      0.893890070618762      0      0
0.0000172170207726282      0.0000174553601974744      0.893889701692687      0      0
0.0000174553601974744      0.0000176969990132074      0.893889322475647      0      0
0.0000176969990132074      0.0000179419828941014      0.893888932680773      0      0
0.0000179419828941014      0.0000181903581467107      0.893888532013139      0      0
0.0000181903581467107      0.0000184421717186223      0.893888120169670      0      0
0.0000184421717186223      0.0000186974712073306      0.893887696838976      0      0
0.0000186974712073306      0.0000189563048692332      0.893887261700765      0      0
0.0000189563048692332      0.0000192187216287532      0.893886814425983      0      0
0.0000192187216287532      0.0000194847710875863      0.893886354676429      0      0
0.0000194847710875863      0.0000197545035340766      0.893885882104452      0      0
0.0000197545035340766      0.000020027969952722      0.893885396352757      0      0
0.000020027969952722      0.0000203052220338112      0.893884897053963      0      0
0.0000203052220338112      0.0000205863121831945      0.893884383830676      0      0
0.0000205863121831945      0.0000208712935321888      0.893883856294892      0      0
0.0000208712935321888      0.000021160219947621      0.893883314047787      0      0
0.000021160219947621      0.0000214531460420097      0.893882756679596      0      0
0.0000214531460420097      0.0000217501271838877      0.893882183769040      0      0
0.0000217501271838877      0.0000220512195082683      0.893881594883091      0      0
0.0000220512195082683      0.0000223564799272551      0.893880989576859      0      0
0.0000223564799272551      0.0000226659661408002      0.893880367392822      0      0
0.0000226659661408002      0.0000229797366476099      0.893879727860981      0      0
0.0000229797366476099      0.0000232978507562027      0.893879070498037      0      0
0.0000232978507562027      0.0000236203685961192      0.893878394807610      0      0
0.0000236203685961192      0.000023947351129288      0.893877700279250      0      0
0.000023947351129288      0.0000242788601615485      0.893876986388359      0      0
0.0000242788601615485      0.0000246149583543337      0.893876252595816      0      0
0.0000246149583543337      0.0000249557092365137      0.893875498347558      0      0
0.0000249557092365137      0.0000253011772164045      0.893874723074142      0      0
0.0000253011772164045      0.0000256514275939423      0.893873926190233      0      0
0.0000256514275939423      0.0000260065265730261      0.893873107094168      0      0
0.0000260065265730261      0.0000263665412740315      0.893872265167686      0      0
0.0000263665412740315      0.0000267315397464981      0.893871399775503      0      0
0.0000267315397464981      0.0000271015909819919      0.893870510264647      0      0
0.0000271015909819919      0.0000274767649271459      0.893869595963919      0      0
0.0000274767649271459      0.0000278571324968813      0.893868656183490      0      0
0.0000278571324968813      0.0000282427655878122      0.893867690214433      0      0
0.0000282427655878122      0.0000286337370918349      0.893866697328209      0      0
0.0000286337370918349      0.0000290301209099061      0.893865676776237      0      0
0.0000290301209099061      0.0000294319919660113      0.893864627788991      0      0
0.0000294319919660113      0.0000298394262213274      0.893863549575007      0      0
0.0000298394262213274      0.00003025250068858      0.893862441322650      0      0
0.00003025250068858      0.000030671293446601      0.893861302195641      0      0
0.000030671293446601      0.0000310958836550867      0.893860131335975      0      0
0.0000310958836550867      0.00003152635156956      0.893858927861691      0      0
0.00003152635156956      0.000031962778556541      0.893857690866156      0      0
0.000031962778556541      0.0000324052471089262      0.893856419416960      0      0
0.0000324052471089262      0.0000328538408615817      0.893855112558027      0      0
0.0000328538408615817      0.000033308644607151      0.893853769304200      0      0
0.000033308644607151      0.0000337697443120835      0.893852388644823      0      0
0.0000337697443120835      0.0000342372271328825      0.893850969540369      0      0
0.0000342372271328825      0.0000347111814325807      0.893849510923759      0      0
0.0000347111814325807      0.0000351916967974413      0.893848011696738      0      0
0.0000351916967974413      0.0000356788640538924      0.893846470732541      0      0
0.0000356788640538924      0.0000361727752856944      0.893844886872253      0      0
0.0000361727752856944      0.0000366735238513458      0.893843258923839      0      0
0.0000366735238513458      0.0000371812044017293      0.893841585664879      0      0
0.0000371812044017293      0.0000376959128980032      0.893839865838177      0      0
0.0000376959128980032      0.0000382177466297395      0.893838098150102      0      0
0.0000382177466297395      0.0000387468042333134      0.893836281274541      0      0
0.0000387468042333134      0.0000392831857105477      0.893834413845633      0      0
0.0000392831857105477      0.0000398269924476147      0.893832494463485      0      0
0.0000398269924476147      0.0000403783272342003      0.893830521685215      0      0
0.0000403783272342003      0.0000409372942829333      0.893828494031728      0      0
0.0000409372942829333      0.0000415039992490831      0.893826409981445      0      0
0.0000415039992490831      0.000042078549250531      0.893824267972336      0      0
0.000042078549250531      0.0000426610528880173      0.893822066398650      0      0
0.0000426610528880173      0.0000432516202656688      0.893819803609599      0      0
0.0000432516202656688      0.0000438503630118107      0.893817477910178      0      0
0.0000438503630118107      0.0000444573943000663      0.893815087557587      0      0
0.0000444573943000663      0.0000450728288707489      0.893812630763998      0      0
0.0000450728288707489      0.0000456967830525504      0.893810105690524      0      0
0.0000456967830525504      0.0000463293747845289      0.893807510446408      0      0
0.0000463293747845289      0.0000469707236384016      0.893804843089889      0      0
0.0000469707236384016      0.0000476209508411464      0.893802101630252      0      0
0.0000476209508411464      0.0000482801792979158      0.893799284014289      0      0
0.0000482801792979158      0.0000489485336152684      0.893796388141362      0      0
0.0000489485336152684      0.0000496261401247217      0.893793411845402      0      0
0.0000496261401247217      0.0000503131269066316      0.893790352905470      0      0
0.0000503131269066316      0.0000510096238144011      0.893787209041404      0      0
0.0000510096238144011      0.000051715762499026      0.893783977904019      0      0
0.000051715762499026      0.000052431676433979      0.893780657089661      0      0
0.000052431676433979      0.0000531575009404385      0.893777244122952      0      0
0.0000531575009404385      0.0000538933732128671      0.893773736458259      0      0
0.0000538933732128671      0.0000546394323449439      0.893770131490547      0      0
0.0000546394323449439      0.0000553958193558558      0.893766426530856      0      0
0.0000553958193558558      0.0000561626772169526      0.893762618828873      0      0
0.0000561626772169526      0.0000569401508787716      0.893758705552003      0      0
0.0000569401508787716      0.0000577283872984359      0.893754683795410      0      0
0.0000577283872984359      0.0000585275354674316      0.893750550569085      0      0
0.0000585275354674316      0.0000593377464397706      0.893746302813017      0      0
0.0000593377464397706      0.0000601591733605423      0.893741937371294      0      0
0.0000601591733605423      0.0000609919714948611      0.893737451013244      0      0
0.0000609919714948611      0.0000618362982572143      0.893732840412554      0      0
0.0000618362982572143      0.0000626923132412161      0.893728102158727      0      0
0.0000626923132412161      0.0000635601782497746      0.893723232748943      0      0
0.0000635601782497746      0.0000644400573256746      0.893718228582371      0      0
0.0000644400573256746      0.0000653321167825856      0.893713085961338      0      0
0.0000653321167825856      0.0000662365252364977      0.893707801091946      0      0
0.0000662365252364977      0.0000671534536375933      0.893702370074024      0      0
0.0000671534536375933      0.0000680830753025601      0.893696788912173      0      0
0.0000680830753025601      0.0000690255659473509      0.893691053490616      0      0
0.0000690255659473509      0.0000699811037203975      0.893685159591464      0      0
0.0000699811037203975      0.0000709498692362838      0.893679102874852      0      0
0.0000709498692362838      0.0000719320456098856      0.893672878908975      0      0
0.0000719320456098856      0.0000729278184909828      0.893666483109430      0      0
0.0000729278184909828      0.0000739373760993502      0.893659910790393      0      0
0.0000739373760993502      0.0000749609092603353      0.893653157144245      0      0
0.0000749609092603353      0.0000759986114409274      0.893646217223175      0      0
0.0000759986114409274      0.0000770506787863264      0.893639085966062      0      0
0.0000770506787863264      0.0000781173101570184      0.893631758137018      0      0
0.0000781173101570184      0.0000791987071663636      0.893624228417671      0      0
0.0000791987071663636      0.0000802950742187053      0.893616491311189      0      0
0.0000802950742187053      0.000081406618548006      0.893608541180487      0      0
0.000081406618548006      0.0000825335502570186      0.893600372247929      0      0
0.0000825335502570186      0.0000836760823569998      0.893591978568729      0      0
0.0000836760823569998      0.0000848344308079731      0.893583354087032      0      0
0.0000848344308079731      0.0000860088145595493      0.893574492522026      0      0
0.0000860088145595493      0.0000871994555923124      0.893565387462479      0      0
0.0000871994555923124      0.0000884065789597775      0.893556032355129      0      0
0.0000884065789597775      0.0000896304128309307      0.893546420418454      0      0
0.0000896304128309307      0.0000908711885333572      0.893536544755828      0      0
0.0000908711885333572      0.0000921291405969664      0.893526398220743      0      0
0.0000921291405969664      0.0000934045067983223      0.893515973575572      0      0
0.0000934045067983223      0.0000946975282055884      0.893505263294762      0      0
0.0000946975282055884      0.0000960084492240934      0.893494259702929      0      0
0.0000960084492240934      0.0000973375176425286      0.893482954985561      0      0
0.0000973375176425286      0.000098684984679785      0.893471341001512      0      0
0.000098684984679785      0.000100051105032438      0.893459409525507      0      0
0.000100051105032438      0.000101436136922889      0.893447152047824      0      0
0.000101436136922889      0.000102840342148178      0.893434559836028      0      0
0.000102840342148178      0.000104263986129461      0.893421623990481      0      0
0.000104263986129461      0.000105707337962187      0.893408335370039      0      0
0.000105707337962187      0.00010717067046696      0.893394684599476      0      0
0.00010717067046696      0.000108654260241103      0.893380661960995      0      0
0.000108654260241103      0.000110158387710945      0.893366257706661      0      0
0.000110158387710945      0.000111683337184825      0.893351461668482      0      0
0.000111683337184825      0.000113229396906833      0.893336263508971      0      0
0.000113229396906833      0.00011479685911129      0.893320652610840      0      0
0.00011479685911129      0.000116386020077991      0.893304618066625      0      0
0.000116386020077991      0.000117997180188201      0.893288148719543      0      0
0.000117997180188201      0.00011963064398144      0.893271233174214      0      0
0.00011963064398144      0.00012128672021304      0.893253859645325      0      0
0.00012128672021304      0.00012296572191251      0.893236016322719      0      0
0.00012296572191251      0.000124667966442703      0.893217690736985      0      0
0.000124667966442703      0.000126393775559803      0.893198870401132      0      0
0.000126393775559803      0.000128143475474143      0.893179542421534      0      0
0.000128143475474143      0.000129917396911867      0.893159693518750      0      0
0.000129917396911867      0.000131715875177439      0.893139310412128      0      0
0.000131715875177439      0.000133539250217029      0.893118379081728      0      0
0.000133539250217029      0.00013538786668276      0.893096885421432      0      0
0.00013538786668276      0.000137262073997862      0.893074814933238      0      0
0.000137262073997862      0.000139162226422714      0.893052152772659      0      0
0.000139162226422714      0.00014108868312181      0.893028883974281      0      0
0.00014108868312181      0.000143041808231644      0.893004992805954      0      0
0.000143041808231644      0.000145021970929542      0.892980463438524      0      0
0.000145021970929542      0.00014702954550344      0.892955279705447      0      0
0.00014702954550344      0.000149064911422635      0.892929424872874      0      0
0.000149064911422635      0.00015112845340951      0.892902882138361      0      0
0.00015112845340951      0.000153220561512254      0.892875634027368      0      0
0.000153220561512254      0.000155341631178586      0.892847662989155      0      0
0.000155341631178586      0.000157492063330508      0.892818950701357      0      0
0.000157492063330508      0.000159672264440082      0.892789478632783      0      0
0.000159672264440082      0.00016188264660626      0.892759227984522      0      0
0.00016188264660626      0.000164123627632783      0.892728179587298      0      0
0.000164123627632783      0.00016639563110715      0.892696313254830      0      0
0.00016639563110715      0.000168699086480686      0.892663609154503      0      0
0.000168699086480686      0.000171034429149716      0.892630046761063      0      0
0.000171034429149716      0.00017340210053786      0.892595604965295      0      0
0.00017340210053786      0.000175802548179476      0.892560262503458      0      0
0.000175802548179476      0.000178236225804249      0.892523997472527      0      0
0.000178236225804249      0.000180703593422953      0.892486787190808      0      0
0.000180703593422953      0.000183205117414405      0.892448609592380      0      0
0.000183205117414405      0.000185741270613619      0.892409441296325      0      0
0.000185741270613619      0.000188312532401177      0.892369258509273      0      0
0.000188312532401177      0.000190919388793845      0.892328037270488      0      0
0.000190919388793845      0.000193562332536437      0.892285752963379      0      0
0.000193562332536437      0.000196241863194957      0.892242381043103      0      0
0.000196241863194957      0.000198958487251018      0.892197896124472      0      0
0.000198958487251018      0.000201712718197586      0.892152271922706      0      0
0.000201712718197586      0.000204505076636033      0.892105482278547      0      0
0.000204505076636033      0.000207336090374545      0.892057500929225      0      0
0.000207336090374545      0.000210206294527884      0.892008300380922      0      0
0.000210206294527884      0.000213116231618538      0.891957853006194      0      0
0.000213116231618538      0.000216066451679264      0.891906131148572      0      0
0.000216066451679264      0.000219057512357059      0.891853106147555      0      0
0.000219057512357059      0.000222089979018563      0.891798748226032      0      0
0.000222089979018563      0.000225164424856924      0.891743029865739      0      0
0.000225164424856924      0.000228281431000144      0.891685919896693      0      0
0.000228281431000144      0.00023144158662092      0.891627388319541      0      0
0.00023144158662092      0.000234645489048012      0.891567405197371      0      0
0.000234645489048012      0.000237893743879147      0.891505939566847      0      0
0.000237893743879147      0.000241186965095492      0.891442960266873      0      0
0.000241186965095492      0.000244525775177701      0.891378435360930      0      0
0.000244525775177701      0.000247910805223583      0.891312331822363      0      0
0.000247910805223583      0.000251342695067386      0.891244619833972      0      0
0.000251342695067386      0.000254822093400743      0.891175263921940      0      0
0.000254822093400743      0.00025834965789528      0.891104234191513      0      0
0.00025834965789528      0.000261926055326934      0.891031495023803      0      0
0.000261926055326934      0.000265551961701985      0.890957013430428      0      0
0.000265551961701985      0.00026922806238483      0.890880756399519      0      0
0.00026922806238483      0.000272955052227537      0.890802690154366      0      0
0.000272955052227537      0.000276733635701177      0.890722780549086      0      0
0.000276733635701177      0.000280564527028988      0.890640992327350      0      0
0.000280564527028988      0.000284448450321376      0.890557291381381      0      0
0.000284448450321376      0.000288386139712781      0.890471646384542      0      0
0.000288386139712781      0.000292378339500449      0.890384017546949      0      0
0.000292378339500449      0.000296425804285111      0.890294376420461      0      0
0.000296425804285111      0.000300529299113624      0.890202683750421      0      0
0.000300529299113624      0.000304689599623573      0.890108906489535      0      0
0.000304689599623573      0.000308907492189884      0.890013012057071      0      0
0.000308907492189884      0.000313183774073464      0.889914965753469      0      0
0.000313183774073464      0.000317519253571897      0.889814733396342      0      0
0.000317519253571897      0.000321914750172228      0.889712281876687      0      0
0.000321914750172228      0.000326371094705861      0.889607579126764      0      0
0.000326371094705861      0.000330889129505603      0.889500591333083      0      0
0.000330889129505603      0.000335469708564879      0.889391282858242      0      0
0.000335469708564879      0.000340113697699154      0.889279629254078      0      0
0.000340113697699154      0.000344821974709588      0.889165592638804      0      0
0.000344821974709588      0.000349595429548956      0.889049148935088      0      0
0.000349595429548956      0.000354434964489868      0.888930260417344      0      0
0.000354434964489868      0.000359341494295315      0.888808906716752      0      0
0.000359341494295315      0.000364315946391572      0.888685057428544      0      0
0.000364315946391572      0.000369359261043507      0.888558683198502      0      0
0.000369359261043507      0.000374472391532301      0.888429759277276      0      0
0.000374472391532301      0.00037965630433564      0.888298262039853      0      0
0.00037965630433564      0.000384911979310397      0.888164168176053      0      0
0.000384911979310397      0.000390240409877844      0.888027454627500      0      0
0.000390240409877844      0.000395642603211426      0.887888100489445      0      0
0.000395642603211426      0.000401119580427133      0.887746092270490      0      0
0.000401119580427133      0.000406672376776519      0.887601413842051      0      0
0.000406672376776519      0.000412302041842373      0.887454037609863      0      0
0.000412302041842373      0.000418009639737117      0.887303968779509      0      0
0.000418009639737117      0.000423796249303941      0.887151178603627      0      0
0.000423796249303941      0.000429662964320725      0.886995677677762      0      0
0.000429662964320725      0.000435610893706785      0.886837438870844      0      0
0.000435610893706785      0.000441641161732474      0.886676474329360      0      0
0.000441641161732474      0.000447754908231697      0.886512783517646      0      0
0.000447754908231697      0.000453953288817359      0.886346359935249      0      0
0.000453953288817359      0.000460237475099795      0.886177209360167      0      0
0.000460237475099795      0.000466608654908228      0.886005342847714      0      0
0.000466608654908228      0.000473068032515292      0.885830773056220      0      0
0.000473068032515292      0.000479616828864662      0.885653515198518      0      0
0.000479616828864662      0.000486256281801832      0.885473587144139      0      0
0.000486256281801832      0.000492987646308097      0.885291008008726      0      0
0.000492987646308097      0.000499812194737762      0.885105801035698      0      0
0.000499812194737762      0.000506731217058643      0.884918005810720      0      0
0.000506731217058643      0.0005137460210959      0.884727666764276      0      0
0.0005137460210959      0.000520857932779231      0.884534796288560      0      0
0.000520857932779231      0.000528068296393506      0.884339454247413      0      0
0.000528068296393506      0.000535378474832857      0.884141699539026      0      0
0.000535378474832857      0.000542789849858294      0.883941557310977      0      0
0.000542789849858294      0.000550303822358882      0.883739120859031      0      0
0.000550303822358882      0.000557921812616533      0.883534431442118      0      0
0.000557921812616533      0.000565645260574473      0.883327555293445      0      0
0.000565645260574473      0.00057347562610941      0.883118603091756      0      0
0.00057347562610941      0.000581414389307485      0.882907622213363      0      0
0.000581414389307485      0.000589463050744029      0.882694697982494      0      0
0.000589463050744029      0.000597623131767208      0.882479943437167      0      0
0.000597623131767208      0.000605896174785581      0.882263462406984      0      0
0.000605896174785581      0.000614283743559644      0.882045356561983      0      0
0.000614283743559644      0.000622787423497414      0.881825736231084      0      0
0.000622787423497414      0.000631408821954096      0.881604721370459      0      0
0.000631408821954096      0.000640149568535908      0.881382439916402      0      0
0.000640149568535908      0.000649011315408104      0.881159028138965      0      0
0.000649011315408104      0.000657995737607266      0.880934633522170      0      0
0.000657995737607266      0.000667104533357915      0.880709415389569      0      0
0.000667104533357915      0.00067633942439351      0.880483531806512      0      0
0.00067633942439351      0.000685702156281888      0.880257122390260      0      0
0.000685702156281888      0.000695194498755206      0.880030349357709      0      0
0.000695194498755206      0.000704818246044455      0.879803453843288      0      0
0.000704818246044455      0.000714575217218609      0.879576610797234      0      0
0.000714575217218609      0.000724467256528451      0.879349942042189      0      0
0.000724467256528451      0.000734496233755185      0.879123778879608      0      0
0.000734496233755185      0.000744664044563847      0.878898220304485      0      0
0.000744664044563847      0.000754972610861632      0.878673574380765      0      0
0.000754972610861632      0.000765423881161163      0.878450005105310      0      0
0.000765423881161163      0.0007760198309488      0.878227832004030      0      0
0.0007760198309488      0.000786762463058045      0.878007183292511      0      0
0.000786762463058045      0.00079765380804811      0.877788479579532      0      0
0.00079765380804811      0.000808695924587738      0.877571829203251      0      0
0.000808695924587738      0.000819890899844323      0.877357561350758      0      0
0.000819890899844323      0.00083124084987843      0.877146041195453      0      0
0.00083124084987843      0.000842747920043766      0.876937458438197      0      0
0.000842747920043766      0.000854414285392693      0.876732088065106      0      0
0.000854414285392693      0.000866242151087355      0.876530299849307      0      0
0.000866242151087355      0.000878233752816494      0.876332434036976      0      0
0.000878233752816494      0.000890391357218039      0.876138793459076      0      0
0.000890391357218039      0.000902717262307538      0.875949687396315      0      0
0.000902717262307538      0.000915213797912533      0.875765448215740      0      0
0.000915213797912533      0.000927883326112938      0.875586425090923      0      0
0.000927883326112938      0.000940728241687513      0.875412975670636      0      0
0.000940728241687513      0.000953750972566528      0.875245462057189      0      0
0.000953750972566528      0.000966953980290686      0.875084249335035      0      0
0.000966953980290686      0.000980339760476396      0.874929705379377      0      0
0.000980339760476396      0.000993910843287497      0.874782204171219      0      0
0.000993910843287497      0.0010076697939135      0.874642136480974      0      0
0.0010076697939135      0.00102161921305448      0.874509923123743      0      0
0.00102161921305448      0.0010357617374126      0.874386003133958      0      0
0.0010357617374126      0.00105010004019057      0.874270770352558      0      0
0.00105010004019057      0.00106463683159689      0.874164532038326      0      0
0.00106463683159689      0.00107937485935813      0.874067653254830      0      0
0.00107937485935813      0.00109431690923832      0.873980729574151      0      0
0.00109431690923832      0.00110946580556549      0.873904263200686      0      0
0.00110946580556549      0.00112482441176555      0.873838376092680      0      0
0.00112482441176555      0.00114039563090349      0.873783598859807      0      0
0.00114039563090349      0.00115618240623217      0.873740684496404      0      0
0.00115618240623217      0.00117218772174859      0.873709562134630      0      0
0.00117218772174859      0.00118841460275796      0.873691019728166      0      0
0.00118841460275796      0.00120486611644553      0.873685512857109      0      0
0.00120486611644553      0.00122154537245635      0.873693120472624      0      0
0.00122154537245635      0.00123845552348304      0.873714910454006      0      0
0.00123845552348304      0.00125559976586171      0.873750563145364      0      0
0.00125559976586171      0.00127298134017614      0.873801375090754      0      0
0.00127298134017614      0.00129060353187029      0.873866919491156      0      0
0.00129060353187029      0.00130846967186935      0.873948500159716      0      0
0.00130846967186935      0.00132658313720929      0.874045843909031      0      0
0.00132658313720929      0.00134494735167523      0.874159830224793      0      0
0.00134494735167523      0.00136356578644858      0.874290962304791      0      0
0.00136356578644858      0.00138244196076317      0.874439088354166      0      0
0.00138244196076317      0.00140157944257044      0.874605563559690      0      0
0.00140157944257044      0.00142098184921384      0.874790189500299      0      0
0.00142098184921384      0.00144065284811262      0.874993273728639      0      0
0.00144065284811262      0.00146059615745496      0.875216000697435      0      0
0.00146059615745496      0.00148081554690089      0.875458365904269      0      0
0.00148081554690089      0.00150131483829471      0.875720397786687      0      0
0.00150131483829471      0.00152209790638749      0.876003040014642      0      0
0.00152209790638749      0.00154316867956938      0.876306971501623      0      0
0.00154316867956938      0.00156453114061223      0.876632227738816      0      0
0.00156453114061223      0.00158618932742236      0.876978956251051      0      0
0.00158618932742236      0.00160814733380381      0.877347742585369      0      0
0.00160814733380381      0.00163040931023216      0.877739267202617      0      0
0.00163040931023216      0.00165297946463904      0.878153997919655      0      0
0.00165297946463904      0.00167586206320748      0.878592213880448      0      0
0.00167586206320748      0.00169906143117836      0.879054167529319      0      0
0.00169906143117836      0.00172258195366789      0.879540179434780      0      0
0.00172258195366789      0.00174642807649655      0.880050635432863      0      0
0.00174642807649655      0.00177060430702936      0.880585944375489      0      0
0.00177060430702936      0.00179511521502795      0.881146504232595      0      0
0.00179511521502795      0.00181996543351421      0.881732689118800      0      0
0.00181996543351421      0.00184515965964614      0.882344850469124      0      0
0.00184515965964614      0.00187070265560561      0.882983323048981      0      0
0.00187070265560561      0.00189659924949857      0.883648430330367      0      0
0.00189659924949857      0.00192285433626758      0.884340487235143      0      0
0.00192285433626758      0.00194947287861711      0.885059799616605      0      0
0.00194947287861711      0.00197645990795156      0.885806659863618      0      0
0.00197645990795156      0.00200382052532629      0.886581338169507      0      0
0.00200382052532629      0.00203155990241182      0.887384071061021      0      0
0.00203155990241182      0.00205968328247135      0.888215054041505      0      0
0.00205968328247135      0.00208819598135186      0.889074452233335      0      0
0.00208819598135186      0.00211710338848892      0.889962443821344      0      0
0.00211710338848892      0.00214641096792534      0.890879291389922      0      0
0.00214641096792534      0.00217612425934403      0.891825388708898      0      0
0.00217612425934403      0.00220624887911509      0.892801187377653      0      0
0.00220624887911509      0.00223679052135739      0.893806957639952      0      0
0.00223679052135739      0.00226775495901488      0.894842546131317      0      0
0.00226775495901488      0.00229914804494778      0.895907504325743      0      0
0.00229914804494778      0.00233097571303889      0.897001742121959      0      0
0.00233097571303889      0.00236324397931521      0.898126053071071      0      0
0.00236324397931521      0.00239595894308506      0.899281445523633      0      0
0.00239595894308506      0.00242912678809096      0.900467644711524      0      0
0.00242912678809096      0.00246275378367852      0.901683206475432      0      0
0.00246275378367852      0.00249684628598141      0.902928042453910      0      0
0.00249684628598141      0.00253141073912281      0.904204154658102      0      0
0.00253141073912281      0.0025664536764335      0.905511886109782      0      0
0.0025664536764335      0.00260198172168671      0.906848612263905      0      0
0.00260198172168671      0.00263800159035023      0.908214333048082      0      0
0.00263800159035023      0.00267452009085567      0.909612212775989      0      0
0.00267452009085567      0.00271154412588544      0.911040615930125      0      0
0.00271154412588544      0.00274908069367747      0.912496409042093      0      0
0.00274908069367747      0.00278713688934801      0.913983437525116      0      0
0.00278713688934801      0.00282571990623272      0.915501828963132      0      0
0.00282571990623272      0.00286483703724639      0.917046497129650      0      0
0.00286483703724639      0.00290449567626138      0.918621995876753      0      0
0.00290449567626138      0.00294470331950526      0.920228259730975      0      0
0.00294470331950526      0.0029854675669777      0.921859489632997      0      0
0.0029854675669777      0.00302679612388701      0.923522521680858      0      0
0.00302679612388701      0.0030686968021066      0.925213208448548      0      0
0.0030686968021066      0.00311117752165154      0.926929159003432      0      0
0.00311117752165154      0.0031542463121756      0.928677322314189      0      0
0.0031542463121756      0.00319791131448903      0.930447827489262      0      0
0.00319791131448903      0.00324218078209728      0.932248347569515      0      0
0.00324218078209728      0.0032870630827611      0.934074512131946      0      0
0.0032870630827611      0.00333256670007821      0.935924521500182      0      0
0.00333256670007821      0.00337870023508683      0.937804275462454      0      0
0.00337870023508683      0.00342547240789146      0.939703050144645      0      0
0.00342547240789146      0.00347289205931113      0.941632882677074      0      0
0.00347289205931113      0.00352096815255051      0.943579726776491      0      0
0.00352096815255051      0.00356970977489406      0.945556390761885      0      0
0.00356970977489406      0.00361912613942378      0.947549641075336      0      0
0.00361912613942378      0.0036692265867606      0.949570519536906      0      0
0.0036692265867606      0.00372002058682995      0.951607613371150      0      0
0.00372002058682995      0.00377151774065175      0.953670456154036      0      0
0.00377151774065175      0.00382372778215516      0.955748261780531      0      0
0.00382372778215516      0.00387666058001854      0.957850893025061      0      0
0.00387666058001854      0.00393032613953476      0.959965982808215      0      0
0.00393032613953476      0.0039847346045024      0.962106053374966      0      0
0.0039847346045024      0.00403989625914312      0.964255015528435      0      0
0.00403989625914312      0.00409582153004557      0.966429615891136      0      0
0.00409582153004557      0.00415252098813623      0.968609594135222      0      0
0.00415252098813623      0.00421000535067748      0.970814630764913      0      0
0.00421000535067748      0.0042682854832934      0.973023975704843      0      0
0.0042682854832934      0.00432737240202355      0.975253773577168      0      0
0.00432737240202355      0.00438727727540519      0.977491898912072      0      0
0.00438727727540519      0.00444801142658443      0.979740343925899      0      0
0.00444801142658443      0.00450958633545639      0.982005370951174      0      0
0.00450958633545639      0.00457201364083525      0.984269433097634      0      0
0.00457201364083525      0.00463530514265407      0.986554364523519      0      0
0.00463530514265407      0.00469947280419532      0.988836691530210      0      0
0.00469947280419532      0.00476452875435209      0.991130228884675      0      0
0.00476452875435209      0.0048304852899207      0.993433344409528      0      0
0.0048304852899207      0.00489735487792503      0.995730473006228      0      0
0.00489735487792503      0.00496515015797302      0.998044958800221      0      0
0.00496515015797302      0.00503388394464577      1.00035360176036      0      0
0.00503388394464577      0.00510356922991978      1.00266340822425      0      0
0.00510356922991978      0.00517421918562266      1.00498531095219      0      0
0.00517421918562266      0.00524584716592283      1.00729334474592      0      0
0.00524584716592283      0.00531846670985373      1.00960821055570      0      0
0.00531846670985373      0.00539209154387294      1.01192677616627      0      0
0.00539209154387294      0.00546673558445676      1.01422847726197      0      0
0.00546673558445676      0.00554241294073067      1.01653838139081      0      0
0.00554241294073067      0.00561913791713623      1.01884589985464      0      0
0.00561913791713623      0.00569692501613484      1.02113412374586      0      0
0.00569692501613484      0.00577578894094906      1.02342894274091      0      0
0.00577578894094906      0.00585574459834172      1.02571916585337      0      0
0.00585574459834172      0.00593680710143364      1.02798641769136      0      0
0.00593680710143364      0.00601899177256026      1.03025606389134      0      0
0.00601899177256026      0.00610231414616781      1.03252298308335      0      0
0.00610231414616781      0.0061867899717497      1.03476323604410      0      0
0.0061867899717497      0.0062724352168234      1.03699754453307      0      0
0.0062724352168234      0.00635926606994866      1.03923363569132      0      0
0.00635926606994866      0.00644729894378739      1.04144366284656      0      0
0.00644729894378739      0.00653655047820597      1.04363436328034      0      0
0.00653655047820597      0.00662703754342055      1.04582818902598      0      0
0.00662703754342055      0.00671877724318579      1.04800558927147      0      0
0.00671877724318579      0.00681178691802782      1.05015110090014      0      0
0.00681178691802782      0.00690608414852187      1.05228876729644      0      0
0.00690608414852187      0.00700168675861542      1.05442415619498      0      0
0.00700168675861542      0.00709861281899715      1.05653024724111      0      0
0.00709861281899715      0.00719688065051277      1.05860702338011      0      0
0.00719688065051277      0.00729650882762788      1.06068005726268      0      0
0.00729650882762788      0.00739751618193895      1.06274404916060      0      0
0.00739751618193895      0.00749992180573285      1.06477320898652      0      0
0.00749992180573285      0.00760374505559565      1.06677363789554      0      0
0.00760374505559565      0.00770900555607137      1.06876967519649      0      0
0.00770900555607137      0.00781572320337137      1.07075475577082      0      0
0.00781572320337137      0.00792391816913513      1.07270372592493      0      0
0.00792391816913513      0.00803361090424307      1.07461984758718      0      0
0.00803361090424307      0.00814482214268214      1.07652761553482      0      0
0.00814482214268214      0.00825757290546495      1.07842758805060      0      0
0.00825757290546495      0.00837188450460311      1.08029529859890      0      0
0.00837188450460311      0.0084877785471356      1.08212339090563      0      0
0.0084877785471356      0.00860527693921294      1.08393318365874      0      0
0.00860527693921294      0.00872440189023784      1.08573857859543      0      0
0.00872440189023784      0.0088451759170632      1.08752354073784      0      0
0.0088451759170632      0.00896762184824822      1.08926766450951      0      0
0.00896762184824822      0.00909176282837339      1.09097729016327      0      0
0.00909176282837339      0.00921762232241531      1.09267510297269      0      0
0.00921762232241531      0.009345224120182      1.09436635146361      0      0
0.009345224120182      0.00947459234080956      1.09603167425061      0      0
0.00947459234080956      0.00960575143732124      1.09765464794757      0      0
0.00960575143732124      0.0097387262012494      1.09924395710284      0      0
0.0097387262012494      0.00987354176732169      1.10082106453591      0      0
0.00987354176732169      0.0100102236182119      1.10239197301162      0      0
0.0100102236182119      0.0101487975893568      1.10394009793074      0      0
0.0101487975893568      0.0102892898738392      1.10544746865178      0      0
0.0102892898738392      0.0104317270273393      1.10691645981363      0      0
0.0104317270273393      0.0105761359731542      1.10836639121114      0      0
0.0105761359731542      0.0107225440072866      1.10981087894279      0      0
0.0107225440072866      0.0108709788036044      1.11124288236682      0      0
0.0108709788036044      0.0110214684190717      1.11264320764290      0      0
0.0110214684190717      0.0111740412990521      1.11400148995706      0      0
0.0111740412990521      0.0113287262826851      1.11532677344342      0      0
0.0113287262826851      0.0114855526083377      1.11663778927725      0      0
0.0114855526083377      0.0116445499191305      1.11794424544240      0      0
0.0116445499191305      0.0118057482685412      1.11923796694455      0      0
0.0118057482685412      0.0119691781260852      1.12050141623227      0      0
0.0119691781260852      0.0121348703830748      1.12172428806021      0      0
0.0121348703830748      0.0123028563584581      1.12291261018328      0      0
0.0123028563584581      0.0124731678047393      1.12408303572107      0      0
0.0124731678047393      0.0126458369139802      1.12524846749006      0      0
0.0126458369139802      0.0128208963238851      1.12640771376934      0      0
0.0128208963238851      0.0129983791239701      1.12754720842913      0      0
0.0129983791239701      0.0131783188618175      1.12865237721472      0      0
0.0131783188618175      0.0133607495494169      1.12971904248240      0      0
0.0133607495494169      0.0135457056695945      1.13075630101470      0      0
0.0135457056695945      0.0137332221825303      1.13177952986927      0      0
0.0137332221825303      0.0139233345323668      1.13279939267704      0      0
0.0139233345323668      0.0141160786539086      1.13381485049406      0      0
0.0141160786539086      0.0143114909794141      1.13481455303479      0      0
0.0143114909794141      0.0145096084454827      1.13578492867273      0      0
0.0145096084454827      0.0147104685000363      1.13671915114926      0      0
0.0147104685000363      0.0149141091093971      1.13762127697599      0      0
0.0149141091093971      0.0151205687654648      1.13850346984191      0      0
0.0151205687654648      0.0153298864929916      1.13937860450699      0      0
0.0153298864929916      0.0155421018569589      1.14025297261158      0      0
0.0155421018569589      0.015757254970056      1.14112320889331      0      0
0.015757254970056      0.0159753865002618      1.14197873864190      0      0
0.0159753865002618      0.0161965376785319      1.14280791187299      0      0
0.0161965376785319      0.0164207503065923      1.14360426389652      0      0
0.0164207503065923      0.0166480667648403      1.14436969704071      0      0
0.0166480667648403      0.0168785300203555      1.14511329531200      0      0
0.0168785300203555      0.0171121836350213      1.14584676145943      0      0
0.0171121836350213      0.0173490717737588      1.14657895082716      0      0
0.0173490717737588      0.017589239212875      1.14731210129170      0      0
0.017589239212875      0.0178327313485262      1.14804128586814      0      0
0.0178327313485262      0.0180795942052988      1.14875701660296      0      0
0.0180795942052988      0.0183298744449088      1.14944958728028      0      0
0.0183298744449088      0.0185836193750216      1.15011318690356      0      0
0.0185836193750216      0.0188408769581945      1.15074814664626      0      0
0.0188408769581945      0.0191016958209418      1.15136061949586      0      0
0.0191016958209418      0.0193661252629267      1.15196006593616      0      0
0.0193661252629267      0.0196342152662799      1.15255569773405      0      0
0.0196342152662799      0.0199060165050465      1.15315327418505      0      0
0.0199060165050465      0.0201815803547652      1.15375335100664      0      0
0.0201815803547652      0.0204609589021785      1.15435144344549      0      0
0.0204609589021785      0.0207442049550786      1.15493985978504      0      0
0.0207442049550786      0.0210313720522889      1.15551043908892      0      0
0.0210313720522889      0.0213225144737837      1.15605722986699      0      0
0.0213225144737837      0.0216176872509482      1.15657828343380      0      0
0.0216176872509482      0.0219169461769806      1.15707610783704      0      0
0.0219169461769806      0.0222203478174381      1.15755678237710      0      0
0.0222203478174381      0.0225279495209286      1.15802812059101      0      0
0.0225279495209286      0.0228398094299506      1.15849749042678      0      0
0.0228398094299506      0.0231559864918837      1.15896991992572      0      0
0.0231559864918837      0.0234765404701303      1.15944696300129      0      0
0.0234765404701303      0.0238015319554124      1.15992654268209      0      0
0.0238015319554124      0.0241310223772239      1.16040371302544      0      0
0.0241310223772239      0.0244650740154424      1.16087205976400      0      0
0.0244650740154424      0.0248037500121009      1.16132533982218      0      0
0.0248037500121009      0.025147114383323      1.16175895338876      0      0
0.025147114383323      0.0254952320314234      1.16217093154634      0      0
0.0254952320314234      0.025848168757175      1.16256227053755      0      0
0.025848168757175      0.0262059912722472      1.16293660722863      0      0
0.0262059912722472      0.0265687672118152      1.16329937081143      0      0
0.0265687672118152      0.0269365651473444      1.16365663724901      0      0
0.0269365651473444      0.0273094545995519      1.16401394469994      0      0
0.0273094545995519      0.0276875060515468      1.16437530372305      0      0
0.0276875060515468      0.0280707909621536      1.16474256964488      0      0
0.0280707909621536      0.0284593817794181      1.16511525588451      0      0
0.0284593817794181      0.0288533519543027      1.16549077673168      0      0
0.0288533519543027      0.0292527759545692      1.16586503309074      0      0
0.0292527759545692      0.0296577292788545      1.16623320606936      0      0
0.0296577292788545      0.0300682884709421      1.16659060518575      0      0
0.0300682884709421      0.0304845311342295      1.16693342834019      0      0
0.0304845311342295      0.0309065359463971      1.16725932293851      0      0
0.0309065359463971      0.0313343826742795      1.16756768263049      0      0
0.0313343826742795      0.0317681521889432      1.16785966264563      0      0
0.0317681521889432      0.0322079264809726      1.16813794055895      0      0
0.0322079264809726      0.0326537886759678      1.16840628268866      0      0
0.0326537886759678      0.033105823050257      1.16866899610316      0      0
0.033105823050257      0.033564115046826      1.16893035186502      0      0
0.033564115046826      0.0340287512914689      1.16919405824967      0      0
0.0340287512914689      0.0344998196091616      1.16946284627808      0      0
0.0344998196091616      0.0349774090406628      1.16973820776564      0      0
0.0349774090406628      0.0354616098593442      1.17002030205900      0      0
0.0354616098593442      0.0359525135882537      1.17030802510277      0      0
0.0359525135882537      0.0364502130174152      1.17059921602930      0      0
0.0364502130174152      0.0369548022213675      1.17089096368691      0      0
0.0369548022213675      0.0374663765769464      1.17117996900563      0      0
0.0374663765769464      0.0379850327813123      1.17146291855577      0      0
0.0379850327813123      0.0385108688702281      1.17173682913666      0      0
0.0385108688702281      0.0390439842365898      1.17199933137921      0      0
0.0390439842365898      0.0395844796492134      1.17224887064129      0      0
0.0395844796492134      0.0401324572718825      1.17248481445270      0      0
0.0401324572718825      0.0406880206826587      1.17270746617245      0      0
0.0406880206826587      0.0412512748934598      1.17291799340270      0      0
0.0412512748934598      0.0418223263699098      1.17311828645045      0      0
0.0418223263699098      0.0424012830514618      1.17331076645749      0      0
0.0424012830514618      0.0429882543718015      1.17349816473746      0      0
0.0429882543718015      0.0435833512795317      1.17368329459750      0      0
0.0435833512795317      0.0441866862591436      1.17386883486867      0      0
0.0441866862591436      0.0447983733522791      1.17405714099977      0      0
0.0447983733522791      0.0454185281792862      1.17425009538775      0      0
0.0454185281792862      0.0460472679610735      1.17444900410632      0      0
0.0460472679610735      0.0466847115412677      1.17465454277507      0      0
0.0466847115412677      0.0473309794086762      1.17486675032384      0      0
0.0473309794086762      0.047986193720063      1.17508506609441      0      0
0.047986193720063      0.0486504783232378      1.17530840322822      0      0
0.0486504783232378      0.0493239587804657      1.17553524967037      0      0
0.0493239587804657      0.0500067623922011      1.17576378735155      0      0
0.0500067623922011      0.0506990182211494      1.17599202010707      0      0
0.0506990182211494      0.0514008571166629      1.17621790152811      0      0
0.0514008571166629      0.0521124117394733      1.17643945506448      0      0
0.0521124117394733      0.0528338165867671      1.17665488015115      0      0
0.0528338165867671      0.0535652080176086      1.17686263976114      0      0
0.0535652080176086      0.0543067242787134      1.17706152645819      0      0
0.0543067242787134      0.0550585055305805      1.17725070562144      0      0
0.0550585055305805      0.0558206938739848      1.17742973595287      0      0
0.0558206938739848      0.0565934333768373      1.17759856859783      0      0
0.0565934333768373      0.0573768701014157      1.17775752717299      0      0
0.0573768701014157      0.0581711521319738      1.17790727169295      0      0
0.0581711521319738      0.0589764296027321      1.17804874982156      0      0
0.0589764296027321      0.0597928547262553      1.17818313906688      0      0
0.0597928547262553      0.0606205818222245      1.17831178351929      0      0
0.0606205818222245      0.0614597673466051      1.17843612853714      0      0
0.0614597673466051      0.0623105699212211      1.17855765645153      0      0
0.0623105699212211      0.0631731503637371      1.17867782593171      0      0
0.0631731503637371      0.0640476717180559      1.17879801716095      0      0
0.0640476717180559      0.064934299285137      1.17891948445382      0      0
0.064934299285137      0.065833200654241      1.17904331742844      0      0
0.065833200654241      0.0667445457346082      1.17917041135474      0      0
0.0667445457346082      0.0676685067875737      1.17930144685107      0      0
0.0676685067875737      0.0686052584591283      1.17943687870901      0      0
0.0686052584591283      0.0695549778129301      1.17957693329904      0      0
0.0695549778129301      0.0705178443637725      1.17972161375096      0      0
0.0705178443637725      0.071494040111516      1.17987071191295      0      0
0.071494040111516      0.0724837495754901      1.18002382596931      0      0
0.0724837495754901      0.07348715982937      1.18018038253343      0      0
0.07348715982937      0.0745044605365374      1.18033966202264      0      0
0.0745044605365374      0.0755358439859309      1.18050082615704      0      0
0.0755358439859309      0.0765815051283916      1.18066294649709      0      0
0.0765815051283916      0.0776416416135129      1.18082503303520      0      0
0.0776416416135129      0.0787164538269999      1.18098606197745      0      0
0.0787164538269999      0.0798061449285455      1.18114500198439      0      0
0.0798061449285455      0.0809109208902321      1.18130083827851      0      0
0.0809109208902321      0.0820309905354643      1.18145259416423      0      0
0.0820309905354643      0.0831665655784396      1.18159934963929      0      0
0.0831665655784396      0.0843178606641673      1.18174025690088      0      0
0.0843178606641673      0.0854850934090396      1.18187455266237      0      0
0.0854850934090396      0.0866684844419658      1.18200156729570      0      0
0.0866684844419658      0.087868257446075      1.18212073089926      0      0
0.087868257446075      0.0890846392009967      1.18223157646056      0      0
0.0890846392009967      0.0903178596257262      1.18233374033814      0      0
0.0903178596257262      0.0915681518220832      1.18242696032804      0      0
0.0915681518220832      0.0928357521187732      1.18251107160824      0      0
0.0928357521187732      0.0941209001160578      1.18258600087023      0      0
0.0941209001160578      0.0954238387310435      1.18265175895305      0      0
0.0954238387310435      0.0967448142435972      1.18270843229165      0      0
0.0967448142435972      0.0980840763428988      1.18275617348093      0      0
0.0980840763428988      0.0994418781746361      1.18279519124031      0      0
0.0994418781746361      0.100818476388855      1.18282574004229      0      0
0.100818476388855      0.10221413118847      1.18284810964418      0      0
0.10221413118847      0.103629106378448      1.18286261473532      0      0
0.103629106378448      0.105063669415674      1.18286958488404      0      0
0.105063669415674      0.106518091459502      1.18286935494067      0      0
0.106518091459502      0.107992647423013      1.18286225602484      0      0
0.107992647423013      0.109487616024976      1.18284860719825      0      0
0.109487616024976      0.111003279842531      1.18282870789930      0      0
0.111003279842531      0.112539925364605      1.18280283119152      0      0
0.112539925364605      0.114097843046059      1.18277121785708      0      0
0.114097843046059      0.115677327362591      1.18273407134687      0      0
0.115677327362591      0.117278676866402      1.18269155358175      0      0
0.117278676866402      0.118902194242619      1.18264378158525      0      0
0.118902194242619      0.120548186366517      1.18259082491542      0      0
0.120548186366517      0.122216964361519      1.18253270385360      0      0
0.122216964361519      0.123908843658004      1.18246938829978      0      0
0.123908843658004      0.125624144052934      1.18240079731839      0      0
0.125624144052934      0.127363189770296      1.18232679927391      0      0
0.127363189770296      0.12912630952239      1.18224721249324      0      0
0.12912630952239      0.130913836571959      1.18216180639045      0      0
0.130913836571959      0.132726108795187      1.18207030298964      0      0
0.132726108795187      0.134563468745557      1.18197237878288      0      0
0.134563468745557      0.136426263718606      1.18186766686189      0      0
0.136426263718606      0.138314845817565      1.18175575926536      0      0
0.138314845817565      0.140229572019921      1.18163620948666      0      0
0.140229572019921      0.142170804244882      1.18150853509083      0      0
0.142170804244882      0.144138909421796      1.18137222039355      0      0
0.144138909421796      0.146134259559502      1.18122671915936      0      0
0.146134259559502      0.148157231816648      1.18107145728051      0      0
0.148157231816648      0.150208208572982      1.18090583540232      0      0
0.150208208572982      0.152287577501628      1.18072923146541      0      0
0.152287577501628      0.154395731642364      1.18054100313909      0      0
0.154395731642364      0.156533069475914      1.18034049012452      0      0
0.156533069475914      0.158699994999266      1.18012701630986      0      0
0.158699994999266      0.16089691780204      1.17989989176334      0      0
0.16089691780204      0.163124253143903      1.17965841455354      0      0
0.163124253143903      0.165382422033063      1.17940187238903      0      0
0.165382422033063      0.16767185130585      1.17912954407257      0      0
0.16767185130585      0.16999297370739      1.17884070076728      0      0
0.16999297370739      0.172346227973408      1.17853460707450      0      0
0.172346227973408      0.174732058913154      1.17821052192517      0      0
0.174732058913154      0.177150917493482      1.17786769928777      0      0
0.177150917493482      0.179603260924088      1.17750538869784      0      0
0.179603260924088      0.182089552743936      1.17712283561470      0      0
0.182089552743936      0.184610262908873      1.17671928161256      0      0
0.184610262908873      0.187165867880458      1.17629396441326      0      0
0.187165867880458      0.189756850716024      1.17584611776915      0      0
0.189756850716024      0.192383701159985      1.17537497120451      0      0
0.192383701159985      0.195046915736409      1.17487974962435      0      0
0.195046915736409      0.197746997842864      1.17435967279958      0      0
0.197746997842864      0.200484457845576      1.17381395473743      0      0
0.200484457845576      0.203259813175894      1.17324180294602      0      0
0.203259813175894      0.206073588428097      1.17264241760154      0      0
0.206073588428097      0.208926315458549      1.17201499062658      0      0
0.208926315458549      0.211818533486235      1.17135870468752      0      0
0.211818533486235      0.214750789194674      1.17067273211852      0      0
0.214750789194674      0.217723636835266      1.16995623377954      0      0
0.217723636835266      0.220737638332042      1.16920835785485      0      0
0.220737638332042      0.22379336338789      1.16842823859842      0      0
0.22379336338789      0.226891389592229      1.16761499503193      0      0
0.226891389592229      0.230032302530194      1.16676772960059      0      0
0.230032302530194      0.233216695893316      1.16588552679147      0      0
0.233216695893316      0.236445171591743      1.16496745171854      0      0
0.236445171591743      0.239718339868012      1.16401254867818      0      0
0.239718339868012      0.243036819412397      1.16301983967816      0      0
0.243036819412397      0.246401237479853      1.16198832294294      0      0
0.246401237479853      0.249812230008578      1.16091697139740      0      0
0.249812230008578      0.253270441740218      1.15980473113074      0      0
0.253270441740218      0.256776526341734      1.15865051984174      0      0
0.256776526341734      0.260331146528961      1.15745322526641      0      0
0.260331146528961      0.263934974191869      1.15621170358814      0      0
0.263934974191869      0.267588690521566      1.15492477783056      0      0
0.267588690521566      0.271292986139054      1.15359123623261      0      0
0.271292986139054      0.275048561225772      1.15220983060502      0      0
0.275048561225772      0.27885612565594      1.15077927466702      0      0
0.27885612565594      0.282716399130741      1.14929824236176      0      0
0.282716399130741      0.286630111314356      1.14776536614856      0      0
0.286630111314356      0.290598001971889      1.14617923526979      0      0
0.290598001971889      0.294620821109189      1.14453839398967      0      0
0.294620821109189      0.298699329114623      1.14284133980234      0      0
0.298699329114623      0.302834296902796      1.14108652160562      0      0
0.302834296902796      0.307026506060274      1.13927233783726      0      0
0.307026506060274      0.311276748993318      1.13739713456948      0      0
0.311276748993318      0.315585829077662      1.13545920355763      0      0
0.315585829077662      0.319954560810364      1.13345678023847      0      0
0.319954560810364      0.324383769963767      1.13138804167290      0      0
0.324383769963767      0.32887429374158      1.12925110442788      0      0
0.32887429374158      0.33342698093713      1.12704402239180      0      0
0.33342698093713      0.338042692093795      1.12476478451703      0      0
0.338042692093795      0.342722299667666      1.12241131248294      0      0
0.342722299667666      0.347466688192458      1.11998145827242      0      0
0.347466688192458      0.352276754446699      1.11747300165397      0      0
0.352276754446699      0.357153407623246      1.11488364756126      0      0
0.357153407623246      0.362097569501131      1.11221102336117      0      0
0.362097569501131      0.367110174619799      1.10945267600072      0      0
0.367110174619799      0.372192170455755      1.10660606902248      0      0
0.372192170455755      0.37734451760165      1.10366857943736      0      0
0.37734451760165      0.382568189947856      1.10063749444239      0      0
0.382568189947856      0.387864174866547      1.09751000797061      0      0
0.387864174866547      0.393233473398329      1.09428321705838      0      0
0.393233473398329      0.398677100441459      1.09095411801476      0      0
0.398677100441459      0.40419608494368      1.08751960237570      0      0
0.40419608494368      0.409791470096709      1.08397645262441      0      0
0.409791470096709      0.41546431353342      1.08032133765745      0      0
0.41546431353342      0.421215687527758      1.07655080797398      0      0
0.421215687527758      0.427046679197417      1.07266129056336      0      0
0.427046679197417      0.43295839070933      1.06864908346384      0      0
0.43295839070933      0.438951939487993      1.06451034996194      0      0
0.438951939487993      0.445028458426682      1.06024111239909      0      0
0.445028458426682      0.451189096101594      1.05583724554827      0      0
0.451189096101594      0.457435016988945      1.05129446951916      0      0
0.457435016988945      0.463767401685081      1.04660834214565      0      0
0.463767401685081      0.470187447129631      1.04177425080391      0      0
0.470187447129631      0.476696366831751      1.03678740360327      0      0
0.476696366831751      0.483295391099501      1.03164281988486      0      0
0.483295391099501      0.489985767272398      1.02633531995478      0      0
0.489985767272398      0.496768759957182      1.02085951396958      0      0
0.496768759957182      0.503645651266856      1.01520978988057      0      0
0.503645651266856      0.510617741063022      1.00938030033149      0      0
0.510617741063022      0.517686347201588      1.00336494838965      0      0
0.517686347201588      0.524852805781861      0.997157371973770      0      0
0.524852805781861      0.532118471399099      0.990750926822980      0      0
0.532118471399099      0.539484717400551      0.984138667828357      0      0
0.539484717400551      0.546952936145049      0.977313328522543      0      0
0.546952936145049      0.554524539266187      0.970267298491946      0      0
0.554524539266187      0.56220095793915      0.962992598439863      0      0
0.56220095793915      0.569983643151229      0.955480852586097      0      0
0.569983643151229      0.577874065976087      0.947723258038057      0      0
0.577874065976087      0.585873717851818      0.939710550708144      0      0
0.585873717851818      0.59398411086286      0.931432967280514      0      0
0.59398411086286      0.602206778025804      0.922880202644369      0      0
0.602206778025804      0.610543273579166      0.914041362107532      0      0
0.610543273579166      0.618995173277162      0.904904907579210      0      0
0.618995173277162      0.62756407468756      0.895458596759149      0      0
0.62756407468756      0.636251597493652      0.885689414185364      0      0
0.636251597493652      0.645059383800396      0.875583492765611      0      0
0.645059383800396      0.653989098444817      0.865126024137662      0      0
0.653989098444817      0.663042429310678      0.854301155855802      0      0
0.663042429310678      0.672221087647534      0.843091872966659      0      0
0.672221087647534      0.681526808394186      0.831479860991267      0      0
0.681526808394186      0.690961350506615      0.819445346638162      0      0
0.690961350506615      0.70052649729046      0.806966911688693      0      0
0.70052649729046      0.710224056738094      0.794021274357951      0      0
0.710224056738094      0.720055861870372      0.780583030956613      0      0
0.720055861870372      0.730023771083106      0.766624348740173      0      0
0.730023771083106      0.740129668498331      0.752114598262264      0      0
0.740129668498331      0.750375464320448      0.737019910104239      0      0
0.750375464320448      0.76076309519728      0.721302636179509      0      0
0.76076309519728      0.771294524586143      0.704920689384847      0      0
0.771294524586143      0.781971743124969      0.687826726405708      0      0
0.781971743124969      0.792796769008581      0.669967125774831      0      0
0.792796769008581      0.803771648370161      0.651280694951871      0      0
0.803771648370161      0.814898455668016      0.631697013229129      0      0
0.814898455668016      0.826179294077686      0.611134276743164      0      0
0.826179294077686      0.837616295889483      0.589496449466467      0      0
0.837616295889483      0.849211622911536      0.566669425284766      0      0
0.849211622911536      0.860967466878409      0.542515744991930      0      0
0.860967466878409      0.872886049865385      0.516867139080676      0      0
0.872886049865385      0.884969624708479      0.489513685548205      0      0
0.884969624708479      0.897220475430265      0.460187479113409      0      0
0.897220475430265      0.909640917671599      0.428536952658850      0      0
0.909640917671599      0.922233299129318      0.394084280972047      0      0
0.922233299129318      0.935      0.356149707248592      0      0
# END HISTO1D SudakovggExpOutputsN2LLNor11
# BEGIN HISTO1D SudakovggExpOutputsN2LLNor12
PlotOrder=2
LineColor=green
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\widetilde{\mathbf{V}}^{(1,2)}_{h,\mathrm{res}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.000000000376496329283868      0      0
0.00000101384324431002      0.00000102787812403307      0.000000000442878713730391      0      0
0.00000102787812403307      0.00000104210729202498      0.000000000422292771542924      0      0
0.00000104210729202498      0.00000105653343786574      0.000000000521989102902914      0      0
0.00000105653343786574      0.00000107115928836782      0.000000000395512423482621      0      0
0.00000107115928836782      0.00000108598760809164      0.000000000622253923635796      0      0
0.00000108598760809164      0.00000110102119986811      0.000000000514279510112031      0      0
0.00000110102119986811      0.00000111626290532839      0.000000000653264992998473      0      0
0.00000111626290532839      0.00000113171560544106      0.000000000669915852221220      0      0
0.00000113171560544106      0.00000114738222105665      0.000000000556989282810020      0      0
0.00000114738222105665      0.00000116326571345971      0.000000000709946040534084      0      0
0.00000116326571345971      0.0000011793690849286      0.000000000473412740661064      0      0
0.0000011793690849286      0.00000119569537930295      0.000000000746958979615079      0      0
0.00000119569537930295      0.000001212247682559      0.000000000766093764046838      0      0
0.000001212247682559      0.00000122902912339292      0.000000000528384733270460      0      0
0.00000122902912339292      0.00000124604287381218      0.000000000760505343970025      0      0
0.00000124604287381218      0.00000126329214973512      0.000000000830544089162498      0      0
0.00000126329214973512      0.00000128078021159884      0.000000000639101245564612      0      0
0.00000128078021159884      0.00000129851036497544      0.000000000566139442750995      0      0
0.00000129851036497544      0.00000131648596119688      0.000000000780151321349207      0      0
0.00000131648596119688      0.00000133471039798844      0.000000000636057641716282      0      0
0.00000133471039798844      0.00000135318712011092      0.000000000699444212283610      0      0
0.00000135318712011092      0.00000137191962001179      0.000000000874595811447646      0      0
0.00000137191962001179      0.00000139091143848532      0.000000000967554653080639      0      0
0.00000139091143848532      0.00000141016616534188      0.000000000942949638472249      0      0
0.00000141016616534188      0.00000142968744008643      0.000000000932907896347827      0      0
0.00000142968744008643      0.00000144947895260651      0.000000000699194419482601      0      0
0.00000144947895260651      0.00000146954444386967      0.00000000110987212639783      0      0
0.00000146954444386967      0.00000148988770663059      0.00000000106499105445007      0      0
0.00000148988770663059      0.00000151051258614798      0.000000000845667980731983      0      0
0.00000151051258614798      0.00000153142298091138      0.00000000103009815529782      0      0
0.00000153142298091138      0.00000155262284337812      0.000000000994803603254823      0      0
0.00000155262284337812      0.00000157411618072032      0.00000000118884150768720      0      0
0.00000157411618072032      0.00000159590705558239      0.000000000890334646542143      0      0
0.00000159590705558239      0.0000016179995868489      0.00000000124313450832426      0      0
0.0000016179995868489      0.00000164039795042316      0.00000000133093802794327      0      0
0.00000164039795042316      0.00000166310638001652      0.000000000979417458644834      0      0
0.00000166310638001652      0.00000168612916794864      0.000000000963502296238930      0      0
0.00000168612916794864      0.00000170947066595881      0.00000000133554077793204      0      0
0.00000170947066595881      0.00000173313528602849      0.00000000119490780951002      0      0
0.00000173313528602849      0.00000175712750121529      0.00000000126253061395068      0      0
0.00000175712750121529      0.00000178145184649847      0.00000000150398325570022      0      0
0.00000178145184649847      0.00000180611291963609      0.00000000106668019413868      0      0
0.00000180611291963609      0.00000183111538203409      0.00000000111799497355123      0      0
0.00000183111538203409      0.00000185646395962742      0.00000000112564154073924      0      0
0.00000185646395962742      0.00000188216344377329      0.00000000115601219469850      0      0
0.00000188216344377329      0.00000190821869215684      0.00000000153216961220742      0      0
0.00000190821869215684      0.00000193463462970931      0.00000000123016477760435      0      0
0.00000193463462970931      0.000001961416249539      0.00000000174490285619155      0      0
0.000001961416249539      0.00000198856861387501      0.00000000198367583963904      0      0
0.00000198856861387501      0.00000201609685502412      0.00000000191809513335560      0      0
0.00000201609685502412      0.00000204400617634088      0.00000000135136822349729      0      0
0.00000204400617634088      0.00000207230185321116      0.00000000194605017273433      0      0
0.00000207230185321116      0.00000210098923404927      0.00000000150252480507344      0      0
0.00000210098923404927      0.00000213007374130893      0.00000000172377095013968      0      0
0.00000213007374130893      0.00000215956087250823      0.00000000225993925651937      0      0
0.00000215956087250823      0.00000218945620126872      0.00000000232930980714528      0      0
0.00000218945620126872      0.00000221976537836897      0.00000000238830596023952      0      0
0.00000221976537836897      0.00000225049413281266      0.00000000210624076306701      0      0
0.00000225049413281266      0.00000228164827291145      0.00000000248554368423235      0      0
0.00000228164827291145      0.0000023132336873829      0.00000000193974103585272      0      0
0.0000023132336873829      0.0000023452563464635      0.00000000272467510096692      0      0
0.0000023452563464635      0.00000237772230303722      0.00000000209340305211221      0      0
0.00000237772230303722      0.00000241063769377955      0.00000000254507206661624      0      0
0.00000241063769377955      0.00000244400874031748      0.00000000191080471916664      0      0
0.00000244400874031748      0.00000247784175040552      0.00000000231433082596088      0      0
0.00000247784175040552      0.00000251214311911795      0.00000000213227955499418      0      0
0.00000251214311911795      0.00000254691933005764      0.00000000294104968566625      0      0
0.00000254691933005764      0.00000258217695658154      0.00000000316684918748447      0      0
0.00000258217695658154      0.0000026179226630432      0.00000000238282217604870      0      0
0.0000026179226630432      0.00000265416320605244      0.00000000296232151214383      0      0
0.00000265416320605244      0.00000269090543575249      0.00000000239672168392293      0      0
0.00000269090543575249      0.00000272815629711478      0.00000000237832667977964      0      0
0.00000272815629711478      0.00000276592283125165      0.00000000373184923385217      0      0
0.00000276592283125165      0.00000280421217674733      0.00000000327102972077373      0      0
0.00000280421217674733      0.00000284303157100718      0.00000000336499255051758      0      0
0.00000284303157100718      0.00000288238835162573      0.00000000381525047501949      0      0
0.00000288238835162573      0.00000292228995777364      0.00000000407970245586807      0      0
0.00000292228995777364      0.00000296274393160382      0.00000000394090408292759      0      0
0.00000296274393160382      0.00000300375791967704      0.00000000283817547910596      0      0
0.00000300375791967704      0.00000304533967440728      0.00000000361734693097503      0      0
0.00000304533967440728      0.0000030874970555271      0.00000000302216048769952      0      0
0.0000030874970555271      0.00000313023803157323      0.00000000313010663740233      0      0
0.00000313023803157323      0.00000317357068139281      0.00000000479004824158421      0      0
0.00000317357068139281      0.00000321750319567045      0.00000000329163783668483      0      0
0.00000321750319567045      0.00000326204387847638      0.00000000512318320508082      0      0
0.00000326204387847638      0.00000330720114883614      0.00000000341827928652331      0      0
0.00000330720114883614      0.00000335298354232185      0.00000000460351728317280      0      0
0.00000335298354232185      0.00000339939971266569      0.00000000474557732683187      0      0
0.00000339939971266569      0.00000344645843339553      0.00000000404764672987027      0      0
0.00000344645843339553      0.00000349416859949336      0.00000000377827956926761      0      0
0.00000349416859949336      0.00000354253922907654      0.00000000599845819396517      0      0
0.00000354253922907654      0.00000359157946510248      0.00000000549502776667105      0      0
0.00000359157946510248      0.00000364129857709674      0.00000000567633919190994      0      0
0.00000364129857709674      0.00000369170596290522      0.00000000634319739463880      0      0
0.00000369170596290522      0.00000374281115047047      0.00000000665800686201717      0      0
0.00000374281115047047      0.0000037946237996327      0.00000000681756329020655      0      0
0.0000037946237996327      0.00000384715370395563      0.00000000667025480851613      0      0
0.00000384715370395563      0.00000390041079257769      0.00000000487258873646272      0      0
0.00000390041079257769      0.00000395440513208878      0.00000000505041702426267      0      0
0.00000395440513208878      0.00000400914692843308      0.00000000589012563921721      0      0
0.00000400914692843308      0.00000406464652883815      0.00000000505541359792015      0      0
0.00000406464652883815      0.00000412091442377072      0.00000000801108510924891      0      0
0.00000412091442377072      0.00000417796124891967      0.00000000734872415977448      0      0
0.00000417796124891967      0.00000423579778720626      0.00000000743927552258763      0      0
0.00000423579778720626      0.0000042944349708224      0.00000000831036019734007      0      0
0.0000042944349708224      0.00000435388388329698      0.00000000889622855298514      0      0
0.00000435388388329698      0.00000441415576159092      0.00000000909482392085734      0      0
0.00000441415576159092      0.0000044752619982211      0.00000000929997521069551      0      0
0.0000044752619982211      0.00000453721414341383      0.00000000685752215091044      0      0
0.00000453721414341383      0.00000460002390728798      0.00000000988127092097591      0      0
0.00000460002390728798      0.0000046637031620685      0.0000000101429140743125      0      0
0.0000046637031620685      0.00000472826394433043      0.00000000687432657085981      0      0
0.00000472826394433043      0.00000479371845727405      0.00000000713557830106307      0      0
0.00000479371845727405      0.00000486007907303155      0.0000000109643511568142      0      0
0.00000486007907303155      0.00000492735833500554      0.00000000891464563440379      0      0
0.00000492735833500554      0.00000499556896024003      0.00000000881015540340626      0      0
0.00000499556896024003      0.00000506472384182418      0.0000000109020689071980      0      0
0.00000506472384182418      0.00000513483605132934      0.0000000119775954055092      0      0
0.00000513483605132934      0.00000520591884127979      0.00000000895779912370650      0      0
0.00000520591884127979      0.00000527798564765776      0.00000000906202985529243      0      0
0.00000527798564765776      0.00000535105009244307      0.0000000114436349227951      0      0
0.00000535105009244307      0.00000542512598618791      0.0000000115204665353803      0      0
0.00000542512598618791      0.00000550022733062734      0.00000000897388673999796      0      0
0.00000550022733062734      0.00000557636832132587      0.0000000142037667853136      0      0
0.00000557636832132587      0.00000565356335036064      0.0000000145704616108241      0      0
0.00000565356335036064      0.00000573182700904185      0.0000000118955894119131      0      0
0.00000573182700904185      0.00000581117409067079      0.0000000147609889874941      0      0
0.00000581117409067079      0.000005891619593336      0.0000000102304918747964      0      0
0.000005891619593336      0.00000597317872274825      0.0000000104990239237207      0      0
0.00000597317872274825      0.00000605586689511467      0.0000000154764094825097      0      0
0.00000605586689511467      0.0000061396997400527      0.0000000113300356014944      0      0
0.0000061396997400527      0.00000622469310354442      0.0000000147020776279286      0      0
0.00000622469310354442      0.00000631086305093168      0.0000000156954775510885      0      0
0.00000631086305093168      0.0000063982258699528      0.0000000147815378043624      0      0
0.0000063982258699528      0.00000648679807382125      0.0000000131321941271626      0      0
0.00000648679807382125      0.00000657659640434692      0.0000000126253782451580      0      0
0.00000657659640434692      0.00000666763783510069      0.0000000129626210849035      0      0
0.00000666763783510069      0.00000675993957462272      0.0000000139625505059227      0      0
0.00000675993957462272      0.0000068535190696752      0.0000000200415242072967      0      0
0.0000068535190696752      0.00000694839400854009      0.0000000155898494264002      0      0
0.00000694839400854009      0.00000704458232436258      0.0000000209723348323650      0      0
0.00000704458232436258      0.00000714210219854078      0.0000000190522505474830      0      0
0.00000714210219854078      0.00000724097206416231      0.0000000197733484286803      0      0
0.00000724097206416231      0.00000734121060948854      0.0000000182060255600789      0      0
0.00000734121060948854      0.000007442836781487      0.0000000244037260315178      0      0
0.000007442836781487      0.00000754586978941272      0.0000000254183645986570      0      0
0.00000754586978941272      0.00000765032910843916      0.0000000168308675679733      0      0
0.00000765032910843916      0.00000775623448333934      0.0000000187871061814298      0      0
0.00000775623448333934      0.00000786360593221801      0.0000000187899273803383      0      0
0.00000786360593221801      0.00000797246375029542      0.0000000274904057618873      0      0
0.00000797246375029542      0.00000808282851374354      0.0000000269309878896031      0      0
0.00000808282851374354      0.00000819472108357529      0.0000000260278318136520      0      0
0.00000819472108357529      0.00000830816260958769      0.0000000292748136022368      0      0
0.00000830816260958769      0.00000842317453435958      0.0000000306666578585933      0      0
0.00000842317453435958      0.00000853977859730466      0.0000000230713700149216      0      0
0.00000853977859730466      0.00000865799683878063      0.0000000249209106961932      0      0
0.00000865799683878063      0.00000877785160425524      0.0000000337755935694208      0      0
0.00000877785160425524      0.00000889936554853005      0.0000000311030183679790      0      0
0.00000889936554853005      0.00000902256164002253      0.0000000264595321256076      0      0
0.00000902256164002253      0.00000914746316510757      0.0000000268759374666170      0      0
0.00000914746316510757      0.00000927409373251906      0.0000000342311403280821      0      0
0.00000927409373251906      0.00000940247727781235      0.0000000347265485055511      0      0
0.00000940247727781235      0.00000953263806788851      0.0000000363273734371786      0      0
0.00000953263806788851      0.00000966460070558129      0.0000000338313919270757      0      0
0.00000966460070558129      0.00000979839013430744      0.0000000417724177699952      0      0
0.00000979839013430744      0.00000993403164278155      0.0000000289874771012957      0      0
0.00000993403164278155      0.000010071550869796      0.0000000297685936836358      0      0
0.000010071550869796      0.0000102109738090674      0.0000000451846732081790      0      0
0.0000102109738090674      0.0000103523268141496      0.0000000455807565810671      0      0
0.0000103523268141496      0.000010495636603415      0.0000000361962821646433      0      0
0.000010495636603415      0.0000106409302651053      0.0000000403611603197573      0      0
0.0000106409302651053      0.000010788235262451      0.0000000436504999398282      0      0
0.000010788235262451      0.0000109375794388631      0.0000000498185723867331      0      0
0.0000109375794388631      0.0000110889910231955      0.0000000383097277555020      0      0
0.0000110889910231955      0.0000112424986350812      0.0000000537386120772756      0      0
0.0000112424986350812      0.0000113981312903417      0.0000000508116457747461      0      0
0.0000113981312903417      0.0000115559184064716      0.0000000570637935109860      0      0
0.0000115559184064716      0.000011715889808199      0.0000000428501952060802      0      0
0.000011715889808199      0.0000118780757331232      0.0000000597955598605067      0      0
0.0000118780757331232      0.0000120425068374297      0.0000000496228198253905      0      0
0.0000120425068374297      0.0000122092142016854      0.0000000452759707341359      0      0
0.0000122092142016854      0.0000123782293367127      0.0000000486511089548963      0      0
0.0000123782293367127      0.0000125495841895462      0.0000000588324975966961      0      0
0.0000125495841895462      0.0000127233111494713      0.0000000685308622669917      0      0
0.0000127233111494713      0.0000128994430541458      0.0000000642842915027755      0      0
0.0000128994430541458      0.0000130780131958075      0.0000000497397230916843      0      0
0.0000130780131958075      0.0000132590553275668      0.0000000507407097876715      0      0
0.0000132590553275668      0.0000134426036697863      0.0000000633599328772473      0      0
0.0000134426036697863      0.00001362869291655      0.0000000706103546274597      0      0
0.00001362869291655      0.00001381735824222      0.0000000696843220115833      0      0
0.00001381735824222      0.0000140086353080861      0.0000000573317726778344      0      0
0.0000140086353080861      0.0000142025602691059      0.0000000673242029036772      0      0
0.0000142025602691059      0.0000143991697807389      0.0000000772139359398426      0      0
0.0000143991697807389      0.0000145985010058751      0.0000000871293338354885      0      0
0.0000145985010058751      0.0000148005916218595      0.0000000851253245434885      0      0
0.0000148005916218595      0.0000150054798276138      0.0000000939281777056276      0      0
0.0000150054798276138      0.0000152132043508565      0.0000000623047590861000      0      0
0.0000152132043508565      0.0000154238044554237      0.0000000837095899248057      0      0
0.0000154238044554237      0.0000156373199486901      0.0000000762867612112254      0      0
0.0000156373199486901      0.0000158537911890937      0.0000000895621899986325      0      0
0.0000158537911890937      0.0000160732590937644      0.0000000711372993263142      0      0
0.0000160732590937644      0.0000162957651462576      0.0000000937744409495737      0      0
0.0000162957651462576      0.000016521351404396      0.0000000807585082489154      0      0
0.000016521351404396      0.0000167500605082187      0.0000000787570185033440      0      0
0.0000167500605082187      0.0000169819356880416      0.000000116105838553975      0      0
0.0000169819356880416      0.0000172170207726282      0.000000117473842009972      0      0
0.0000172170207726282      0.0000174553601974744      0.0000000907923792768570      0      0
0.0000174553601974744      0.0000176969990132074      0.0000000940687063827201      0      0
0.0000176969990132074      0.0000179419828941014      0.000000127035351376532      0      0
0.0000179419828941014      0.0000181903581467107      0.000000135368209229824      0      0
0.0000181903581467107      0.0000184421717186223      0.000000101039466883956      0      0
0.0000184421717186223      0.0000186974712073306      0.000000139788857879985      0      0
0.0000186974712073306      0.0000189563048692332      0.000000130718732309912      0      0
0.0000189563048692332      0.0000192187216287532      0.000000114936648851585      0      0
0.0000192187216287532      0.0000194847710875863      0.0000000994422308765326      0      0
0.0000194847710875863      0.0000197545035340766      0.000000116710947293129      0      0
0.0000197545035340766      0.000020027969952722      0.000000156894625496561      0      0
0.000020027969952722      0.0000203052220338112      0.000000158467203707924      0      0
0.0000203052220338112      0.0000205863121831945      0.000000165377116547613      0      0
0.0000205863121831945      0.0000208712935321888      0.000000162737721634588      0      0
0.0000208712935321888      0.000021160219947621      0.000000138710728037503      0      0
0.000021160219947621      0.0000214531460420097      0.000000123944979234493      0      0
0.0000214531460420097      0.0000217501271838877      0.000000135673361376304      0      0
0.0000217501271838877      0.0000220512195082683      0.000000125661070136216      0      0
0.0000220512195082683      0.0000223564799272551      0.000000180748749113115      0      0
0.0000223564799272551      0.0000226659661408002      0.000000168423996923894      0      0
0.0000226659661408002      0.0000229797366476099      0.000000201900359821852      0      0
0.0000229797366476099      0.0000232978507562027      0.000000148860133454488      0      0
0.0000232978507562027      0.0000236203685961192      0.000000146696006639154      0      0
0.0000236203685961192      0.000023947351129288      0.000000162156359941555      0      0
0.000023947351129288      0.0000242788601615485      0.000000163883552678079      0      0
0.0000242788601615485      0.0000246149583543337      0.000000156376873166987      0      0
0.0000246149583543337      0.0000249557092365137      0.000000166845081644901      0      0
0.0000249557092365137      0.0000253011772164045      0.000000213351874577427      0      0
0.0000253011772164045      0.0000256514275939423      0.000000257349776241169      0      0
0.0000256514275939423      0.0000260065265730261      0.000000255051357725034      0      0
0.0000260065265730261      0.0000263665412740315      0.000000210673204827480      0      0
0.0000263665412740315      0.0000267315397464981      0.000000181125191798489      0      0
0.0000267315397464981      0.0000271015909819919      0.000000201844882265842      0      0
0.0000271015909819919      0.0000274767649271459      0.000000234493974053106      0      0
0.0000274767649271459      0.0000278571324968813      0.000000250766448971559      0      0
0.0000278571324968813      0.0000282427655878122      0.000000242445882259496      0      0
0.0000282427655878122      0.0000286337370918349      0.000000211753530019967      0      0
0.0000286337370918349      0.0000290301209099061      0.000000243379605608650      0      0
0.0000290301209099061      0.0000294319919660113      0.000000338112671592140      0      0
0.0000294319919660113      0.0000298394262213274      0.000000226575551799189      0      0
0.0000298394262213274      0.00003025250068858      0.000000354910832126758      0      0
0.00003025250068858      0.000030671293446601      0.000000315250757037634      0      0
0.000030671293446601      0.0000310958836550867      0.000000278307762219978      0      0
0.0000310958836550867      0.00003152635156956      0.000000311258303459149      0      0
0.00003152635156956      0.000031962778556541      0.000000393782510052589      0      0
0.000031962778556541      0.0000324052471089262      0.000000279510936903032      0      0
0.0000324052471089262      0.0000328538408615817      0.000000415884899075456      0      0
0.0000328538408615817      0.000033308644607151      0.000000407776069270759      0      0
0.000033308644607151      0.0000337697443120835      0.000000434673442555648      0      0
0.0000337697443120835      0.0000342372271328825      0.000000380048126773961      0      0
0.0000342372271328825      0.0000347111814325807      0.000000410403155118879      0      0
0.0000347111814325807      0.0000351916967974413      0.000000323460970264711      0      0
0.0000351916967974413      0.0000356788640538924      0.000000364857571411074      0      0
0.0000356788640538924      0.0000361727752856944      0.000000499869867425236      0      0
0.0000361727752856944      0.0000366735238513458      0.000000371084709931523      0      0
0.0000366735238513458      0.0000371812044017293      0.000000347866938470529      0      0
0.0000371812044017293      0.0000376959128980032      0.000000482911190941357      0      0
0.0000376959128980032      0.0000382177466297395      0.000000406284466967186      0      0
0.0000382177466297395      0.0000387468042333134      0.000000500337806781809      0      0
0.0000387468042333134      0.0000392831857105477      0.000000391513642850624      0      0
0.0000392831857105477      0.0000398269924476147      0.000000597162732560391      0      0
0.0000398269924476147      0.0000403783272342003      0.000000577275514613005      0      0
0.0000403783272342003      0.0000409372942829333      0.000000613347992196370      0      0
0.0000409372942829333      0.0000415039992490831      0.000000525438068799885      0      0
0.0000415039992490831      0.000042078549250531      0.000000538218202835080      0      0
0.000042078549250531      0.0000426610528880173      0.000000661502638470767      0      0
0.0000426610528880173      0.0000432516202656688      0.000000675916070942926      0      0
0.0000432516202656688      0.0000438503630118107      0.000000711732407678454      0      0
0.0000438503630118107      0.0000444573943000663      0.000000541923022099137      0      0
0.0000444573943000663      0.0000450728288707489      0.000000563799559103066      0      0
0.0000450728288707489      0.0000456967830525504      0.000000756179282695238      0      0
0.0000456967830525504      0.0000463293747845289      0.000000798507212440728      0      0
0.0000463293747845289      0.0000469707236384016      0.000000655578331070934      0      0
0.0000469707236384016      0.0000476209508411464      0.000000838126665075714      0      0
0.0000476209508411464      0.0000482801792979158      0.000000710176400533457      0      0
0.0000482801792979158      0.0000489485336152684      0.000000881314043866028      0      0
0.0000489485336152684      0.0000496261401247217      0.000000884247325625890      0      0
0.0000496261401247217      0.0000503131269066316      0.000000768455324478602      0      0
0.0000503131269066316      0.0000510096238144011      0.000000904596673838137      0      0
0.0000510096238144011      0.000051715762499026      0.000000626057470534648      0      0
0.000051715762499026      0.000052431676433979      0.000000669744054845343      0      0
0.000052431676433979      0.0000531575009404385      0.000000920718191494189      0      0
0.0000531575009404385      0.0000538933732128671      0.000000783749570578344      0      0
0.0000538933732128671      0.0000546394323449439      0.00000109517157995635      0      0
0.0000546394323449439      0.0000553958193558558      0.00000102908984073938      0      0
0.0000553958193558558      0.0000561626772169526      0.00000111172354396016      0      0
0.0000561626772169526      0.0000569401508787716      0.00000111611848246650      0      0
0.0000569401508787716      0.0000577283872984359      0.00000120407596308174      0      0
0.0000577283872984359      0.0000585275354674316      0.000000977450547063217      0      0
0.0000585275354674316      0.0000593377464397706      0.00000113293097082096      0      0
0.0000593377464397706      0.0000601591733605423      0.000000988713422577150      0      0
0.0000601591733605423      0.0000609919714948611      0.00000108587687349870      0      0
0.0000609919714948611      0.0000618362982572143      0.00000100178496599856      0      0
0.0000618362982572143      0.0000626923132412161      0.000000903387469809679      0      0
0.0000626923132412161      0.0000635601782497746      0.00000106460355080555      0      0
0.0000635601782497746      0.0000644400573256746      0.00000120241219648799      0      0
0.0000644400573256746      0.0000653321167825856      0.00000120237029492652      0      0
0.0000653321167825856      0.0000662365252364977      0.00000123509674170183      0      0
0.0000662365252364977      0.0000671534536375933      0.00000100731160096659      0      0
0.0000671534536375933      0.0000680830753025601      0.00000128374672932928      0      0
0.0000680830753025601      0.0000690255659473509      0.00000138932364578032      0      0
0.0000690255659473509      0.0000699811037203975      0.00000154074817054811      0      0
0.0000699811037203975      0.0000709498692362838      0.00000111674087677342      0      0
0.0000709498692362838      0.0000719320456098856      0.00000164594707972613      0      0
0.0000719320456098856      0.0000729278184909828      0.00000161521621335320      0      0
0.0000729278184909828      0.0000739373760993502      0.00000133293944499331      0      0
0.0000739373760993502      0.0000749609092603353      0.00000139512067799004      0      0
0.0000749609092603353      0.0000759986114409274      0.00000128837619229872      0      0
0.0000759986114409274      0.0000770506787863264      0.00000200904640490979      0      0
0.0000770506787863264      0.0000781173101570184      0.00000149838490781166      0      0
0.0000781173101570184      0.0000791987071663636      0.00000177676716424396      0      0
0.0000791987071663636      0.0000802950742187053      0.00000214494824445330      0      0
0.0000802950742187053      0.000081406618548006      0.00000224812964740886      0      0
0.000081406618548006      0.0000825335502570186      0.00000238182680310942      0      0
0.0000825335502570186      0.0000836760823569998      0.00000185995694266440      0      0
0.0000836760823569998      0.0000848344308079731      0.00000253813631492131      0      0
0.0000848344308079731      0.0000860088145595493      0.00000260174287023447      0      0
0.0000860088145595493      0.0000871994555923124      0.00000217731033542713      0      0
0.0000871994555923124      0.0000884065789597775      0.00000254145483161373      0      0
0.0000884065789597775      0.0000896304128309307      0.00000220887204228449      0      0
0.0000896304128309307      0.0000908711885333572      0.00000276508339529725      0      0
0.0000908711885333572      0.0000921291405969664      0.00000217423311995619      0      0
0.0000921291405969664      0.0000934045067983223      0.00000302838123980117      0      0
0.0000934045067983223      0.0000946975282055884      0.00000310497046443677      0      0
0.0000946975282055884      0.0000960084492240934      0.00000231096324212571      0      0
0.0000960084492240934      0.0000973375176425286      0.00000316107070827001      0      0
0.0000973375176425286      0.000098684984679785      0.00000254620824154001      0      0
0.000098684984679785      0.000100051105032438      0.00000293847832216074      0      0
0.000100051105032438      0.000101436136922889      0.00000346952869530972      0      0
0.000101436136922889      0.000102840342148178      0.00000272171806230418      0      0
0.000102840342148178      0.000104263986129461      0.00000223297755611572      0      0
0.000104263986129461      0.000105707337962187      0.00000252074156905216      0      0
0.000105707337962187      0.00010717067046696      0.00000394332870447923      0      0
0.00010717067046696      0.000108654260241103      0.00000239159955498464      0      0
0.000108654260241103      0.000110158387710945      0.00000301508088652586      0      0
0.000110158387710945      0.000111683337184825      0.00000285408672660633      0      0
0.000111683337184825      0.000113229396906833      0.00000303817366520925      0      0
0.000113229396906833      0.00011479685911129      0.00000420984967477365      0      0
0.00011479685911129      0.000116386020077991      0.00000447271231917654      0      0
0.000116386020077991      0.000117997180188201      0.00000439597419447090      0      0
0.000117997180188201      0.00011963064398144      0.00000493040210185896      0      0
0.00011963064398144      0.00012128672021304      0.00000318104800322252      0      0
0.00012128672021304      0.00012296572191251      0.00000520241698842384      0      0
0.00012296572191251      0.000124667966442703      0.00000472054927300566      0      0
0.000124667966442703      0.000126393775559803      0.00000495707317378856      0      0
0.000126393775559803      0.000128143475474143      0.00000559309426573506      0      0
0.000128143475474143      0.000129917396911867      0.00000326868858620721      0      0
0.000129917396911867      0.000131715875177439      0.00000576136010378762      0      0
0.000131715875177439      0.000133539250217029      0.00000596989393133885      0      0
0.000133539250217029      0.00013538786668276      0.00000617564400823731      0      0
0.00013538786668276      0.000137262073997862      0.00000605641804781655      0      0
0.000137262073997862      0.000139162226422714      0.00000367427599370770      0      0
0.000139162226422714      0.00014108868312181      0.00000654319223447124      0      0
0.00014108868312181      0.000143041808231644      0.00000658539291665255      0      0
0.000143041808231644      0.000145021970929542      0.00000634378877856137      0      0
0.000145021970929542      0.00014702954550344      0.00000726284744726444      0      0
0.00014702954550344      0.000149064911422635      0.00000630629120738201      0      0
0.000149064911422635      0.00015112845340951      0.00000567988876261749      0      0
0.00015112845340951      0.000153220561512254      0.00000536773413892523      0      0
0.000153220561512254      0.000155341631178586      0.00000758792342045802      0      0
0.000155341631178586      0.000157492063330508      0.00000797865770408653      0      0
0.000157492063330508      0.000159672264440082      0.00000671764215495450      0      0
0.000159672264440082      0.00016188264660626      0.00000495162780494542      0      0
0.00016188264660626      0.000164123627632783      0.00000913391679210017      0      0
0.000164123627632783      0.00016639563110715      0.00000612249900822354      0      0
0.00016639563110715      0.000168699086480686      0.00000532769585010127      0      0
0.000168699086480686      0.000171034429149716      0.00000632358940399894      0      0
0.000171034429149716      0.00017340210053786      0.00000550140353053819      0      0
0.00017340210053786      0.000175802548179476      0.00000693771621876275      0      0
0.000175802548179476      0.000178236225804249      0.0000107357917859296      0      0
0.000178236225804249      0.000180703593422953      0.00000583572841816843      0      0
0.000180703593422953      0.000183205117414405      0.00000943744128585446      0      0
0.000183205117414405      0.000185741270613619      0.0000116844766269511      0      0
0.000185741270613619      0.000188312532401177      0.0000120142484031131      0      0
0.000188312532401177      0.000190919388793845      0.0000122436727060280      0      0
0.000190919388793845      0.000193562332536437      0.00000957306166727184      0      0
0.000193562332536437      0.000196241863194957      0.00000761369239915727      0      0
0.000196241863194957      0.000198958487251018      0.0000128989248770602      0      0
0.000198958487251018      0.000201712718197586      0.0000100715481544102      0      0
0.000201712718197586      0.000204505076636033      0.00000690292397993258      0      0
0.000204505076636033      0.000207336090374545      0.00000963611514255498      0      0
0.000207336090374545      0.000210206294527884      0.0000100941331966677      0      0
0.000210206294527884      0.000213116231618538      0.00000771779295125166      0      0
0.000213116231618538      0.000216066451679264      0.0000100715497050944      0      0
0.000216066451679264      0.000219057512357059      0.0000162839503184463      0      0
0.000219057512357059      0.000222089979018563      0.00000753779940860644      0      0
0.000222089979018563      0.000225164424856924      0.0000167646070492594      0      0
0.000225164424856924      0.000228281431000144      0.0000147674623663014      0      0
0.000228281431000144      0.00023144158662092      0.00000962352685454896      0      0
0.00023144158662092      0.000234645489048012      0.00000835124839946196      0      0
0.000234645489048012      0.000237893743879147      0.00000924931490846515      0      0
0.000237893743879147      0.000241186965095492      0.0000143646039080845      0      0
0.000241186965095492      0.000244525775177701      0.0000203365440766147      0      0
0.000244525775177701      0.000247910805223583      0.0000125955408124964      0      0
0.000247910805223583      0.000251342695067386      0.0000184339706619320      0      0
0.000251342695067386      0.000254822093400743      0.0000118579988257033      0      0
0.000254822093400743      0.00025834965789528      0.0000225695074739026      0      0
0.00025834965789528      0.000261926055326934      0.0000202986802773502      0      0
0.000261926055326934      0.000265551961701985      0.0000154754062970122      0      0
0.000265551961701985      0.00026922806238483      0.0000142795431903017      0      0
0.00026922806238483      0.000272955052227537      0.0000176595077154706      0      0
0.000272955052227537      0.000276733635701177      0.0000244072577203489      0      0
0.000276733635701177      0.000280564527028988      0.0000252762647602396      0      0
0.000280564527028988      0.000284448450321376      0.0000107430874069296      0      0
0.000284448450321376      0.000288386139712781      0.0000272515963589770      0      0
0.000288386139712781      0.000292378339500449      0.0000125969897400192      0      0
0.000292378339500449      0.000296425804285111      0.0000300044948751688      0      0
0.000296425804285111      0.000300529299113624      0.0000222159033585018      0      0
0.000300529299113624      0.000304689599623573      0.0000112790020417915      0      0
0.000304689599623573      0.000308907492189884      0.0000156101656782664      0      0
0.000308907492189884      0.000313183774073464      0.0000191164558483719      0      0
0.000313183774073464      0.000317519253571897      0.0000170168738264150      0      0
0.000317519253571897      0.000321914750172228      0.0000118194797580291      0      0
0.000321914750172228      0.000326371094705861      0.0000229924572231885      0      0
0.000326371094705861      0.000330889129505603      0.0000376111521964130      0      0
0.000330889129505603      0.000335469708564879      0.0000229564559723924      0      0
0.000335469708564879      0.000340113697699154      0.0000300372001696087      0      0
0.000340113697699154      0.000344821974709588      0.0000292681649732816      0      0
0.000344821974709588      0.000349595429548956      0.0000379858719478452      0      0
0.000349595429548956      0.000354434964489868      0.0000128286606444841      0      0
0.000354434964489868      0.000359341494295315      0.0000342681980498709      0      0
0.000359341494295315      0.000364315946391572      0.0000457793934189798      0      0
0.000364315946391572      0.000369359261043507      0.0000456530131502107      0      0
0.000369359261043507      0.000374472391532301      0.0000440498183218855      0      0
0.000374472391532301      0.00037965630433564      0.0000460580202334377      0      0
0.00037965630433564      0.000384911979310397      0.0000508987183829641      0      0
0.000384911979310397      0.000390240409877844      0.0000509922356438142      0      0
0.000390240409877844      0.000395642603211426      0.0000331424572129241      0      0
0.000395642603211426      0.000401119580427133      0.0000200011376894368      0      0
0.000401119580427133      0.000406672376776519      0.0000564739589954856      0      0
0.000406672376776519      0.000412302041842373      0.0000316596728241741      0      0
0.000412302041842373      0.000418009639737117      0.0000508320560412648      0      0
0.000418009639737117      0.000423796249303941      0.0000330452179925007      0      0
0.000423796249303941      0.000429662964320725      0.0000633182401744035      0      0
0.000429662964320725      0.000435610893706785      0.0000219791396515753      0      0
0.000435610893706785      0.000441641161732474      0.0000425626593690277      0      0
0.000441641161732474      0.000447754908231697      0.0000690756043541340      0      0
0.000447754908231697      0.000453953288817359      0.0000688297938922040      0      0
0.000453953288817359      0.000460237475099795      0.0000583180203275880      0      0
0.000460237475099795      0.000466608654908228      0.0000505483790820467      0      0
0.000466608654908228      0.000473068032515292      0.0000514102639189912      0      0
0.000473068032515292      0.000479616828864662      0.0000618840076030889      0      0
0.000479616828864662      0.000486256281801832      0.0000776710305393666      0      0
0.000486256281801832      0.000492987646308097      0.0000855591801152532      0      0
0.000492987646308097      0.000499812194737762      0.0000638868030376788      0      0
0.000499812194737762      0.000506731217058643      0.0000135617045769090      0      0
0.000506731217058643      0.0005137460210959      0.0000801189004028227      0      0
0.0005137460210959      0.000520857932779231      0.0000803064281299175      0      0
0.000520857932779231      0.000528068296393506      0.0000336879472623678      0      0
0.000528068296393506      0.000535378474832857      0.0000999334500622613      0      0
0.000535378474832857      0.000542789849858294      0.0000278050365443116      0      0
0.000542789849858294      0.000550303822358882      0.0000984114538402066      0      0
0.000550303822358882      0.000557921812616533      0.0000770785040263864      0      0
0.000557921812616533      0.000565645260574473      0.0000386109870211411      0      0
0.000565645260574473      0.00057347562610941      0.000112708158220154      0      0
0.00057347562610941      0.000581414389307485      0.000105345130694583      0      0
0.000581414389307485      0.000589463050744029      0.0000478678341168318      0      0
0.000589463050744029      0.000597623131767208      0.0000202040990335449      0      0
0.000597623131767208      0.000605896174785581      0.0000675580532263201      0      0
0.000605896174785581      0.000614283743559644      0.0000968034045055745      0      0
0.000614283743559644      0.000622787423497414      0.000111060170988075      0      0
0.000622787423497414      0.000631408821954096      0.000113918416312035      0      0
0.000631408821954096      0.000640149568535908      0.000104377526126086      0      0
0.000640149568535908      0.000649011315408104      0.0000763967460931134      0      0
0.000649011315408104      0.000657995737607266      0.0000226278943291643      0      0
0.000657995737607266      0.000667104533357915      0.0000572055656254731      0      0
0.000667104533357915      0.00067633942439351      0.000138167075594068      0      0
0.00067633942439351      0.000685702156281888      0.000167017485281109      0      0
0.000685702156281888      0.000695194498755206      0.0000881872655052122      0      0
0.000695194498755206      0.000704818246044455      0.0000787011402561429      0      0
0.000704818246044455      0.000714575217218609      0.000184305578658009      0      0
0.000714575217218609      0.000724467256528451      0.0000691684976431416      0      0
0.000724467256528451      0.000734496233755185      0.000158851651060675      0      0
0.000734496233755185      0.000744664044563847      0.000136966225794609      0      0
0.000744664044563847      0.000754972610861632      0.000146921715427450      0      0
0.000754972610861632      0.000765423881161163      0.000135762713109939      0      0
0.000765423881161163      0.0007760198309488      0.000190470966062106      0      0
0.0007760198309488      0.000786762463058045      0.0000488307405648620      0      0
0.000786762463058045      0.00079765380804811      0.000226172716727559      0      0
0.00079765380804811      0.000808695924587738      0.000149629345042974      0      0
0.000808695924587738      0.000819890899844323      0.0000715627745478021      0      0
0.000819890899844323      0.00083124084987843      0.000229369975945272      0      0
0.00083124084987843      0.000842747920043766      0.000239791926445747      0      0
0.000842747920043766      0.000854414285392693      0.000134111423159397      0      0
0.000854414285392693      0.000866242151087355      0.0000313599816746666      0      0
0.000866242151087355      0.000878233752816494      0.000147225291810909      0      0
0.000878233752816494      0.000890391357218039      0.000232730087460011      0      0
0.000890391357218039      0.000902717262307538      0.000279390439903194      0      0
0.000902717262307538      0.000915213797912533      0.000300568825204638      0      0
0.000915213797912533      0.000927883326112938      0.000310372697130270      0      0
0.000927883326112938      0.000940728241687513      0.000318321084844176      0      0
0.000940728241687513      0.000953750972566528      0.000327585070883036      0      0
0.000953750972566528      0.000966953980290686      0.000334314394839949      0      0
0.000966953980290686      0.000980339760476396      0.000327235241047491      0      0
0.000980339760476396      0.000993910843287497      0.000288640153638574      0      0
0.000993910843287497      0.0010076697939135      0.000200266757220392      0      0
0.0010076697939135      0.00102161921305448      0.0000746804919654893      0      0
0.00102161921305448      0.0010357617374126      0.000176457406195522      0      0
0.0010357617374126      0.00105010004019057      0.000346785080515881      0      0
0.00105010004019057      0.00106463683159689      0.000398519992874155      0      0
0.00106463683159689      0.00107937485935813      0.000247775540704007      0      0
0.00107937485935813      0.00109431690923832      0.000132139580693163      0      0
0.00109431690923832      0.00110946580556549      0.000404111836689648      0      0
0.00110946580556549      0.00112482441176555      0.000379012126939791      0      0
0.00112482441176555      0.00114039563090349      0.000109641687260030      0      0
0.00114039563090349      0.00115618240623217      0.000447529280648032      0      0
0.00115618240623217      0.00117218772174859      0.000328787770335826      0      0
0.00117218772174859      0.00118841460275796      0.000287838927922147      0      0
0.00118841460275796      0.00120486611644553      0.000484322220448892      0      0
0.00120486611644553      0.00122154537245635      0.000163768450771006      0      0
0.00122154537245635      0.00123845552348304      0.000537388875485814      0      0
0.00123845552348304      0.00125559976586171      0.000151521136202834      0      0
0.00125559976586171      0.00127298134017614      0.000564704568687956      0      0
0.00127298134017614      0.00129060353187029      0.000202119807865628      0      0
0.00129060353187029      0.00130846967186935      0.000556953392224974      0      0
0.00130846967186935      0.00132658313720929      0.000383475113331450      0      0
0.00132658313720929      0.00134494735167523      0.000412477239851020      0      0
0.00134494735167523      0.00136356578644858      0.000617322128065057      0      0
0.00136356578644858      0.00138244196076317      0.000210096799135839      0      0
0.00138244196076317      0.00140157944257044      0.000581940354110208      0      0
0.00140157944257044      0.00142098184921384      0.000627536120026538      0      0
0.00142098184921384      0.00144065284811262      0.000239789677584311      0      0
0.00144065284811262      0.00146059615745496      0.000557181742954443      0      0
0.00146059615745496      0.00148081554690089      0.000744959301268857      0      0
0.00148081554690089      0.00150131483829471      0.000499288663554155      0      0
0.00150131483829471      0.00152209790638749      0.000285099844659849      0      0
0.00152209790638749      0.00154316867956938      0.000631186006783332      0      0
0.00154316867956938      0.00156453114061223      0.000825833485030847      0      0
0.00156453114061223      0.00158618932742236      0.000744104003374797      0      0
0.00158618932742236      0.00160814733380381      0.000486032721318280      0      0
0.00160814733380381      0.00163040931023216      0.000326205319856841      0      0
0.00163040931023216      0.00165297946463904      0.000519230521427916      0      0
0.00165297946463904      0.00167586206320748      0.000759105987368629      0      0
0.00167586206320748      0.00169906143117836      0.000915275770468752      0      0
0.00169906143117836      0.00172258195366789      0.000980832280085288      0      0
0.00172258195366789      0.00174642807649655      0.000978574074626619      0      0
0.00174642807649655      0.00177060430702936      0.000937763866597448      0      0
0.00177060430702936      0.00179511521502795      0.000884555754169101      0      0
0.00179511521502795      0.00181996543351421      0.000838259239707959      0      0
0.00181996543351421      0.00184515965964614      0.000810925602490177      0      0
0.00184515965964614      0.00187070265560561      0.000808851769550979      0      0
0.00187070265560561      0.00189659924949857      0.000834801770868763      0      0
0.00189659924949857      0.00192285433626758      0.000889515223018617      0      0
0.00192285433626758      0.00194947287861711      0.000971392629607719      0      0
0.00194947287861711      0.00197645990795156      0.00107440083859825      0      0
0.00197645990795156      0.00200382052532629      0.00118529410024456      0      0
0.00200382052532629      0.00203155990241182      0.00128154647871235      0      0
0.00203155990241182      0.00205968328247135      0.00133143911040408      0      0
0.00205968328247135      0.00208819598135186      0.00129830542085509      0      0
0.00208819598135186      0.00211710338848892      0.00115263528218600      0      0
0.00211710338848892      0.00214641096792534      0.000902660445840479      0      0
0.00214641096792534      0.00217612425934403      0.000686475316468155      0      0
0.00217612425934403      0.00220624887911509      0.000826988584724690      0      0
0.00220624887911509      0.00223679052135739      0.00122816912766322      0      0
0.00223679052135739      0.00226775495901488      0.00153560789621559      0      0
0.00226775495901488      0.00229914804494778      0.00153137352067538      0      0
0.00229914804494778      0.00233097571303889      0.00116479769975738      0      0
0.00233097571303889      0.00236324397931521      0.000811260268284629      0      0
0.00236324397931521      0.00239595894308506      0.00122889943996372      0      0
0.00239595894308506      0.00242912678809096      0.00171640080788427      0      0
0.00242912678809096      0.00246275378367852      0.00162703965571629      0      0
0.00246275378367852      0.00249684628598141      0.00103255038502503      0      0
0.00249684628598141      0.00253141073912281      0.00120674894325761      0      0
0.00253141073912281      0.0025664536764335      0.00186581215430460      0      0
0.0025664536764335      0.00260198172168671      0.00170878824812464      0      0
0.00260198172168671      0.00263800159035023      0.00103505304705006      0      0
0.00263800159035023      0.00267452009085567      0.00167520058899394      0      0
0.00267452009085567      0.00271154412588544      0.00205089249814934      0      0
0.00271154412588544      0.00274908069367747      0.00129626457178138      0      0
0.00274908069367747      0.00278713688934801      0.00159304234999448      0      0
0.00278713688934801      0.00282571990623272      0.00221729773877752      0      0
0.00282571990623272      0.00286483703724639      0.00142078174724555      0      0
0.00286483703724639      0.00290449567626138      0.00177594523326528      0      0
0.00290449567626138      0.00294470331950526      0.00231938463816761      0      0
0.00294470331950526      0.0029854675669777      0.00135576359282923      0      0
0.0029854675669777      0.00302679612388701      0.00222112042115376      0      0
0.00302679612388701      0.0030686968021066      0.00217974653975389      0      0
0.0030686968021066      0.00311117752165154      0.00156959747935289      0      0
0.00311117752165154      0.0031542463121756      0.00263626972990587      0      0
0.0031542463121756      0.00319791131448903      0.00162543963605941      0      0
0.00319791131448903      0.00324218078209728      0.00247972074141842      0      0
0.00324218078209728      0.0032870630827611      0.00227166008159294      0      0
0.0032870630827611      0.00333256670007821      0.00206830227248127      0      0
0.00333256670007821      0.00337870023508683      0.00277463966142360      0      0
0.00337870023508683      0.00342547240789146      0.00178788588717483      0      0
0.00342547240789146      0.00347289205931113      0.00303478526274071      0      0
0.00347289205931113      0.00352096815255051      0.00178706894346003      0      0
0.00352096815255051      0.00356970977489406      0.00315276502932253      0      0
0.00356970977489406      0.00361912613942378      0.00193855700318964      0      0
0.00361912613942378      0.0036692265867606      0.00323633725594355      0      0
0.0036692265867606      0.00372002058682995      0.00208867634116544      0      0
0.00372002058682995      0.00377151774065175      0.00335155236518519      0      0
0.00377151774065175      0.00382372778215516      0.00217317377212808      0      0
0.00382372778215516      0.00387666058001854      0.00351685113985323      0      0
0.00387666058001854      0.00393032613953476      0.00220076797517400      0      0
0.00393032613953476      0.0039847346045024      0.00370187710796989      0      0
0.0039847346045024      0.00403989625914312      0.00226263679779159      0      0
0.00403989625914312      0.00409582153004557      0.00382144477354537      0      0
0.00409582153004557      0.00415252098813623      0.00253821626973985      0      0
0.00415252098813623      0.00421000535067748      0.00374222857578675      0      0
0.00421000535067748      0.0042682854832934      0.00314052858533863      0      0
0.0042682854832934      0.00432737240202355      0.00335119776668446      0      0
0.00432737240202355      0.00438727727540519      0.00389957359901860      0      0
0.00438727727540519      0.00444801142658443      0.00279744906726227      0      0
0.00444801142658443      0.00450958633545639      0.00439188362113919      0      0
0.00450958633545639      0.00457201364083525      0.00288933623938964      0      0
0.00457201364083525      0.00463530514265407      0.00416443273937025      0      0
0.00463530514265407      0.00469947280419532      0.00396764056108006      0      0
0.00469947280419532      0.00476452875435209      0.00326068479654106      0      0
0.00476452875435209      0.0048304852899207      0.00480616797779074      0      0
0.0048304852899207      0.00489735487792503      0.00326521732258170      0      0
0.00489735487792503      0.00496515015797302      0.00434019848524589      0      0
0.00496515015797302      0.00503388394464577      0.00471114263840816      0      0
0.00503388394464577      0.00510356922991978      0.00326431053291395      0      0
0.00510356922991978      0.00517421918562266      0.00507973822491203      0      0
0.00517421918562266      0.00524584716592283      0.00445240364004219      0      0
0.00524584716592283      0.00531846670985373      0.00371771964471777      0      0
0.00531846670985373      0.00539209154387294      0.00550590178090168      0      0
0.00539209154387294      0.00546673558445676      0.00437188201496786      0      0
0.00546673558445676      0.00554241294073067      0.00412858967570897      0      0
0.00554241294073067      0.00561913791713623      0.00581654326083293      0      0
0.00561913791713623      0.00569692501613484      0.00455734847305874      0      0
0.00569692501613484      0.00577578894094906      0.00432424997824859      0      0
0.00577578894094906      0.00585574459834172      0.00609484769981765      0      0
0.00585574459834172      0.00593680710143364      0.00502941275559567      0      0
0.00593680710143364      0.00601899177256026      0.00430763294460503      0      0
0.00601899177256026      0.00610231414616781      0.00625588928313563      0      0
0.00610231414616781      0.0061867899717497      0.00579213825659317      0      0
0.0061867899717497      0.0062724352168234      0.00430324897035693      0      0
0.0062724352168234      0.00635926606994866      0.00606858188372509      0      0
0.00635926606994866      0.00644729894378739      0.00666925890324783      0      0
0.00644729894378739      0.00653655047820597      0.00489118641283457      0      0
0.00653655047820597      0.00662703754342055      0.00537207569430814      0      0
0.00662703754342055      0.00671877724318579      0.00713824553449551      0      0
0.00671877724318579      0.00681178691802782      0.00631767126182250      0      0
0.00681178691802782      0.00690608414852187      0.00485203106995257      0      0
0.00690608414852187      0.00700168675861542      0.00653890467463647      0      0
0.00700168675861542      0.00709861281899715      0.00760481580789572      0      0
0.00709861281899715      0.00719688065051277      0.00613863427785484      0      0
0.00719688065051277      0.00729650882762788      0.00529817697682331      0      0
0.00729650882762788      0.00739751618193895      0.00727338766163516      0      0
0.00739751618193895      0.00749992180573285      0.00800730382241281      0      0
0.00749992180573285      0.00760374505559565      0.00641001596406127      0      0
0.00760374505559565      0.00770900555607137      0.00564467705981141      0      0
0.00770900555607137      0.00781572320337137      0.00761086318936107      0      0
0.00781572320337137      0.00792391816913513      0.00855472136940301      0      0
0.00792391816913513      0.00803361090424307      0.00717803352136808      0      0
0.00803361090424307      0.00814482214268214      0.00587756037426392      0      0
0.00814482214268214      0.00825757290546495      0.00746827606038349      0      0
0.00825757290546495      0.00837188450460311      0.00905088279745141      0      0
0.00837188450460311      0.0084877785471356      0.00843565466302640      0      0
0.0084877785471356      0.00860527693921294      0.00659078400234459      0      0
0.00860527693921294      0.00872440189023784      0.00682526498927807      0      0
0.00872440189023784      0.0088451759170632      0.00890024308192852      0      0
0.0088451759170632      0.00896762184824822      0.00969256006570214      0      0
0.00896762184824822      0.00909176282837339      0.00841114460190694      0      0
0.00909176282837339      0.00921762232241531      0.00679423128107785      0      0
0.00921762232241531      0.009345224120182      0.00766541363633990      0      0
0.009345224120182      0.00947459234080956      0.00971001784514100      0      0
0.00947459234080956      0.00960575143732124      0.0103343300125991      0      0
0.00960575143732124      0.0097387262012494      0.00903978736240726      0      0
0.0097387262012494      0.00987354176732169      0.00736385650987457      0      0
0.00987354176732169      0.0100102236182119      0.00790528102313670      0      0
0.0100102236182119      0.0101487975893568      0.00997760738187513      0      0
0.0101487975893568      0.0102892898738392      0.0110996841597183      0      0
0.0102892898738392      0.0104317270273393      0.0103753376875126      0      0
0.0104317270273393      0.0105761359731542      0.00855189474638485      0      0
0.0105761359731542      0.0107225440072866      0.00783566395966117      0      0
0.0107225440072866      0.0108709788036044      0.00940918252500537      0      0
0.0108709788036044      0.0110214684190717      0.0113310482367352      0      0
0.0110214684190717      0.0111740412990521      0.0119033548892779      0      0
0.0111740412990521      0.0113287262826851      0.0108164216290608      0      0
0.0113287262826851      0.0114855526083377      0.00901424867546417      0      0
0.0114855526083377      0.0116445499191305      0.00848412664371973      0      0
0.0116445499191305      0.0118057482685412      0.0100477704120664      0      0
0.0118057482685412      0.0119691781260852      0.0120091490692116      0      0
0.0119691781260852      0.0121348703830748      0.0128524001618365      0      0
0.0121348703830748      0.0123028563584581      0.0121480495945865      0      0
0.0123028563584581      0.0124731678047393      0.0104261243735033      0      0
0.0124731678047393      0.0126458369139802      0.00914136642201322      0      0
0.0126458369139802      0.0128208963238851      0.00976672396308940      0      0
0.0128208963238851      0.0129983791239701      0.0117271582536317      0      0
0.0129983791239701      0.0131783188618175      0.0134109322245616      0      0
0.0131783188618175      0.0133607495494169      0.0138797936006888      0      0
0.0133607495494169      0.0135457056695945      0.0129846434629355      0      0
0.0135457056695945      0.0137332221825303      0.0112755746586194      0      0
0.0137332221825303      0.0139233345323668      0.00998078025007382      0      0
0.0139233345323668      0.0141160786539086      0.0103585857415427      0      0
0.0141160786539086      0.0143114909794141      0.0121492766937163      0      0
0.0143114909794141      0.0145096084454827      0.0140294933703620      0      0
0.0145096084454827      0.0147104685000363      0.0150372876378153      0      0
0.0147104685000363      0.0149141091093971      0.0148172698593639      0      0
0.0149141091093971      0.0151205687654648      0.0135316105422946      0      0
0.0151205687654648      0.0153298864929916      0.0118391775856645      0      0
0.0153298864929916      0.0155421018569589      0.0108334024811360      0      0
0.0155421018569589      0.015757254970056      0.0113838251775394      0      0
0.015757254970056      0.0159753865002618      0.0131338515374452      0      0
0.0159753865002618      0.0161965376785319      0.0150229148297695      0      0
0.0161965376785319      0.0164207503065923      0.0162475550249475      0      0
0.0164207503065923      0.0166480667648403      0.0164397370796066      0      0
0.0166480667648403      0.0168785300203555      0.0156024595454354      0      0
0.0168785300203555      0.0171121836350213      0.0140769723364959      0      0
0.0171121836350213      0.0173490717737588      0.0125418667003645      0      0
0.0173490717737588      0.017589239212875      0.0118825678391937      0      0
0.017589239212875      0.0178327313485262      0.0126047218917511      0      0
0.0178327313485262      0.0180795942052988      0.0143096457950382      0      0
0.0180795942052988      0.0183298744449088      0.0161779766926005      0      0
0.0183298744449088      0.0185836193750216      0.0175675839521020      0      0
0.0185836193750216      0.0188408769581945      0.0181340691720727      0      0
0.0188408769581945      0.0191016958209418      0.0177901646492049      0      0
0.0191016958209418      0.0193661252629267      0.0166731875882829      0      0
0.0193661252629267      0.0196342152662799      0.0151379009346893      0      0
0.0196342152662799      0.0199060165050465      0.0137486884742252      0      0
0.0199060165050465      0.0201815803547652      0.0131589904499659      0      0
0.0201815803547652      0.0204609589021785      0.0137315535961563      0      0
0.0204609589021785      0.0207442049550786      0.0152259054087073      0      0
0.0207442049550786      0.0210313720522889      0.0170539866102922      0      0
0.0210313720522889      0.0213225144737837      0.0186799861129724      0      0
0.0213225144737837      0.0216176872509482      0.0197552314981500      0      0
0.0216176872509482      0.0219169461769806      0.0201087007132192      0      0
0.0219169461769806      0.0222203478174381      0.0197197099490916      0      0
0.0222203478174381      0.0225279495209286      0.0187020338561358      0      0
0.0225279495209286      0.0228398094299506      0.0172994107510981      0      0
0.0228398094299506      0.0231559864918837      0.0158822615821836      0      0
0.0231559864918837      0.0234765404701303      0.0149076757095225      0      0
0.0234765404701303      0.0238015319554124      0.0147695289375152      0      0
0.0238015319554124      0.0241310223772239      0.0155652237445266      0      0
0.0241310223772239      0.0244650740154424      0.0170362788201466      0      0
0.0244650740154424      0.0248037500121009      0.0187686187743606      0      0
0.0248037500121009      0.025147114383323      0.0203904043596328      0      0
0.025147114383323      0.0254952320314234      0.0216394483926966      0      0
0.0254952320314234      0.025848168757175      0.0223611631598813      0      0
0.025848168757175      0.0262059912722472      0.0224929494340052      0      0
0.0262059912722472      0.0265687672118152      0.0220519570298961      0      0
0.0265687672118152      0.0269365651473444      0.0211281906197713      0      0
0.0269365651473444      0.0273094545995519      0.0198817593852205      0      0
0.0273094545995519      0.0276875060515468      0.0185406999834263      0      0
0.0276875060515468      0.0280707909621536      0.0173884933553533      0      0
0.0280707909621536      0.0284593817794181      0.0167182341709752      0      0
0.0284593817794181      0.0288533519543027      0.0167370252820299      0      0
0.0288533519543027      0.0292527759545692      0.0174675036896167      0      0
0.0292527759545692      0.0296577292788545      0.0187441619067836      0      0
0.0296577292788545      0.0300682884709421      0.0203091223240411      0      0
0.0300682884709421      0.0304845311342295      0.0219099481516539      0      0
0.0304845311342295      0.0309065359463971      0.0233456322167333      0      0
0.0309065359463971      0.0313343826742795      0.0244747295997918      0      0
0.0313343826742795      0.0317681521889432      0.0252097656208753      0      0
0.0317681521889432      0.0322079264809726      0.0255097345805380      0      0
0.0322079264809726      0.0326537886759678      0.0253740821868166      0      0
0.0326537886759678      0.033105823050257      0.0248385741006753      0      0
0.033105823050257      0.033564115046826      0.0239727469119219      0      0
0.033564115046826      0.0340287512914689      0.0228783929465706      0      0
0.0340287512914689      0.0344998196091616      0.0216878818127599      0      0
0.0344998196091616      0.0349774090406628      0.0205595077268571      0      0
0.0349774090406628      0.0354616098593442      0.0196645811106409      0      0
0.0354616098593442      0.0359525135882537      0.0191603785904920      0      0
0.0359525135882537      0.0364502130174152      0.0191507295996598      0      0
0.0364502130174152      0.0369548022213675      0.0196527813946943      0      0
0.0369548022213675      0.0374663765769464      0.0205946315784471      0      0
0.0374663765769464      0.0379850327813123      0.0218461181007670      0      0
0.0379850327813123      0.0385108688702281      0.0232593182215234      0      0
0.0385108688702281      0.0390439842365898      0.0246973702878652      0      0
0.0390439842365898      0.0395844796492134      0.0260474655702696      0      0
0.0395844796492134      0.0401324572718825      0.0272235629098108      0      0
0.0401324572718825      0.0406880206826587      0.0281646433242128      0      0
0.0406880206826587      0.0412512748934598      0.0288317631917796      0      0
0.0412512748934598      0.0418223263699098      0.0292052206764096      0      0
0.0418223263699098      0.0424012830514618      0.0292822099953044      0      0
0.0424012830514618      0.0429882543718015      0.0290749891127585      0      0
0.0429882543718015      0.0435833512795317      0.0286094878268296      0      0
0.0435833512795317      0.0441866862591436      0.0279242593587561      0      0
0.0441866862591436      0.0447983733522791      0.0270696471775932      0      0
0.0447983733522791      0.0454185281792862      0.0261069536855576      0      0
0.0454185281792862      0.0460472679610735      0.0251072265918525      0      0
0.0460472679610735      0.0466847115412677      0.0241490215298155      0      0
0.0466847115412677      0.0473309794086762      0.0233142544613403      0      0
0.0473309794086762      0.047986193720063      0.0226813250665009      0      0
0.047986193720063      0.0486504783232378      0.0223155513020712      0      0
0.0486504783232378      0.0493239587804657      0.0222587891225795      0      0
0.0493239587804657      0.0500067623922011      0.0225219557448385      0      0
0.0500067623922011      0.0506990182211494      0.0230840275152594      0      0
0.0506990182211494      0.0514008571166629      0.0238981439870631      0      0
0.0514008571166629      0.0521124117394733      0.0249019066506220      0      0
0.0521124117394733      0.0528338165867671      0.0260277509960368      0      0
0.0528338165867671      0.0535652080176086      0.0272106808103809      0      0
0.0535652080176086      0.0543067242787134      0.0283927551835525      0      0
0.0543067242787134      0.0550585055305805      0.0295250009215530      0      0
0.0550585055305805      0.0558206938739848      0.0305677308767736      0      0
0.0558206938739848      0.0565934333768373      0.0314900543971849      0      0
0.0565934333768373      0.0573768701014157      0.0322690691043998      0      0
0.0573768701014157      0.0581711521319738      0.0328889911423175      0      0
0.0581711521319738      0.0589764296027321      0.0333403391823128      0      0
0.0589764296027321      0.0597928547262553      0.0336192127688776      0      0
0.0597928547262553      0.0606205818222245      0.0337266708615399      0      0
0.0606205818222245      0.0614597673466051      0.0336682024828725      0      0
0.0614597673466051      0.0623105699212211      0.0334532769489300      0      0
0.0623105699212211      0.0631731503637371      0.0330949601926596      0      0
0.0631731503637371      0.0640476717180559      0.0326095830524926      0      0
0.0640476717180559      0.064934299285137      0.0320164453956189      0      0
0.064934299285137      0.065833200654241      0.0313375355761173      0      0
0.065833200654241      0.0667445457346082      0.0305972374241775      0      0
0.0667445457346082      0.0676685067875737      0.0298219867581897      0      0
0.0676685067875737      0.0686052584591283      0.0290398275411198      0      0
0.0686052584591283      0.0695549778129301      0.0282798076992902      0      0
0.0695549778129301      0.0705178443637725      0.0275711529808890      0      0
0.0705178443637725      0.071494040111516      0.0269421741255511      0      0
0.071494040111516      0.0724837495754901      0.0264189087940142      0      0
0.0724837495754901      0.07348715982937      0.0260235792886709      0      0
0.07348715982937      0.0745044605365374      0.0257730468572230      0      0
0.0745044605365374      0.0755358439859309      0.0256775262922850      0      0
0.0755358439859309      0.0765815051283916      0.0257398399512018      0      0
0.0765815051283916      0.0776416416135129      0.0259554048216297      0      0
0.0776416416135129      0.0787164538269999      0.0263129766533034      0      0
0.0787164538269999      0.0798061449285455      0.0267959901859033      0      0
0.0798061449285455      0.0809109208902321      0.0273842140296256      0      0
0.0809109208902321      0.0820309905354643      0.0280554227963940      0      0
0.0820309905354643      0.0831665655784396      0.0287868601985206      0      0
0.0831665655784396      0.0843178606641673      0.0295563743701334      0      0
0.0843178606641673      0.0854850934090396      0.0303432034663136      0      0
0.0854850934090396      0.0866684844419658      0.0311284521743600      0      0
0.0866684844419658      0.087868257446075      0.0318953271125281      0      0
0.087868257446075      0.0890846392009967      0.0326292015715282      0      0
0.0890846392009967      0.0903178596257262      0.0333175696226642      0      0
0.0903178596257262      0.0915681518220832      0.0339499350630280      0      0
0.0915681518220832      0.0928357521187732      0.0345176668691944      0      0
0.0928357521187732      0.0941209001160578      0.0350138417484229      0      0
0.0941209001160578      0.0954238387310435      0.0354330863137107      0      0
0.0954238387310435      0.0967448142435972      0.0357714259376994      0      0
0.0967448142435972      0.0980840763428988      0.0360261438303361      0      0
0.0980840763428988      0.0994418781746361      0.0361956517488183      0      0
0.0994418781746361      0.100818476388855      0.0362793725225487      0      0
0.100818476388855      0.10221413118847      0.0362776339272443      0      0
0.10221413118847      0.103629106378448      0.0361915731447223      0      0
0.103629106378448      0.105063669415674      0.0360230509510716      0      0
0.105063669415674      0.106518091459502      0.0357745747933844      0      0
0.106518091459502      0.107992647423013      0.0354492299875527      0      0
0.107992647423013      0.109487616024976      0.0350506183633534      0      0
0.109487616024976      0.111003279842531      0.0345828037787445      0      0
0.111003279842531      0.112539925364605      0.0340502640117935      0      0
0.112539925364605      0.114097843046059      0.0334578486091284      0      0
0.114097843046059      0.115677327362591      0.0328107423192603      0      0
0.115677327362591      0.117278676866402      0.0321144337626715      0      0
0.117278676866402      0.118902194242619      0.0313746889820824      0      0
0.118902194242619      0.120548186366517      0.0305975294674737      0      0
0.120548186366517      0.122216964361519      0.0297892141498507      0      0
0.122216964361519      0.123908843658004      0.0289562246903799      0      0
0.123908843658004      0.125624144052934      0.0281052531386768      0      0
0.125624144052934      0.127363189770296      0.0272431906741964      0      0
0.127363189770296      0.12912630952239      0.0263771156563708      0      0
0.12912630952239      0.130913836571959      0.0255142785768155      0      0
0.130913836571959      0.132726108795187      0.0246620807318418      0      0
0.132726108795187      0.134563468745557      0.0238280425513565      0      0
0.134563468745557      0.136426263718606      0.0230197566265596      0      0
0.136426263718606      0.138314845817565      0.0222448197604569      0      0
0.138314845817565      0.140229572019921      0.0215107381290829      0      0
0.140229572019921      0.142170804244882      0.0208248003223712      0      0
0.142170804244882      0.144138909421796      0.0201939151491282      0      0
0.144138909421796      0.146134259559502      0.0196244151028782      0      0
0.146134259559502      0.148157231816648      0.0191218324497687      0      0
0.148157231816648      0.150208208572982      0.0186906625341906      0      0
0.150208208572982      0.152287577501628      0.0183341367146114      0      0
0.152287577501628      0.154395731642364      0.0180540330823872      0      0
0.154395731642364      0.156533069475914      0.0178505542104144      0      0
0.156533069475914      0.158699994999266      0.0177222958151984      0      0
0.158699994999266      0.16089691780204      0.0176663184847449      0      0
0.16089691780204      0.163124253143903      0.0176783190034600      0      0
0.163124253143903      0.165382422033063      0.0177528824691669      0      0
0.165382422033063      0.16767185130585      0.0178837855462703      0      0
0.16767185130585      0.16999297370739      0.0180643173192967      0      0
0.16999297370739      0.172346227973408      0.0182875872620721      0      0
0.172346227973408      0.174732058913154      0.0185467977005482      0      0
0.174732058913154      0.177150917493482      0.0188354678609997      0      0
0.177150917493482      0.179603260924088      0.0191476055824840      0      0
0.179603260924088      0.182089552743936      0.0194778295061298      0      0
0.182089552743936      0.184610262908873      0.0198214485993712      0      0
0.184610262908873      0.187165867880458      0.0201745075533899      0      0
0.187165867880458      0.189756850716024      0.0205338065712032      0      0
0.189756850716024      0.192383701159985      0.0208969030335728      0      0
0.192383701159985      0.195046915736409      0.0212621010438336      0      0
0.195046915736409      0.197746997842864      0.0216284332810947      0      0
0.197746997842864      0.200484457845576      0.0219956381425627      0      0
0.200484457845576      0.203259813175894      0.0223641339230322      0      0
0.203259813175894      0.206073588428097      0.0227349907863149      0      0
0.206073588428097      0.208926315458549      0.0231099005188738      0      0
0.208926315458549      0.211818533486235      0.0234911434987333      0      0
0.211818533486235      0.214750789194674      0.0238815519437673      0      0
0.214750789194674      0.217723636835266      0.0242844683115812      0      0
0.217723636835266      0.220737638332042      0.0247036977054214      0      0
0.220737638332042      0.22379336338789      0.0251434532984894      0      0
0.22379336338789      0.226891389592229      0.0256082941227258      0      0
0.226891389592229      0.230032302530194      0.0261030550682859      0      0
0.230032302530194      0.233216695893316      0.0266327695803717      0      0
0.233216695893316      0.236445171591743      0.0272025862720849      0      0
0.236445171591743      0.239718339868012      0.0278176814229944      0      0
0.239718339868012      0.243036819412397      0.0284831700116926      0      0
0.243036819412397      0.246401237479853      0.0292040184381364      0      0
0.246401237479853      0.249812230008578      0.0299849623394938      0      0
0.249812230008578      0.253270441740218      0.0308304328322098      0      0
0.253270441740218      0.256776526341734      0.0317444941086412      0      0
0.256776526341734      0.260331146528961      0.0327307946165204      0      0
0.260331146528961      0.263934974191869      0.0337925331389302      0      0
0.263934974191869      0.267588690521566      0.0349324400884890      0      0
0.267588690521566      0.271292986139054      0.0361527733580856      0      0
0.271292986139054      0.275048561225772      0.0374553272429382      0      0
0.275048561225772      0.27885612565594      0.0388414523428718      0      0
0.27885612565594      0.282716399130741      0.0403120840050584      0      0
0.282716399130741      0.286630111314356      0.0418677767704173      0      0
0.286630111314356      0.290598001971889      0.0435087424036352      0      0
0.290598001971889      0.294620821109189      0.0452348893606210      0      0
0.294620821109189      0.298699329114623      0.0470458619157955      0      0
0.298699329114623      0.302834296902796      0.0489410775775843      0      0
0.302834296902796      0.307026506060274      0.0509197618181056      0      0
0.307026506060274      0.311276748993318      0.0529809795007987      0      0
0.311276748993318      0.315585829077662      0.0551236626898295      0      0
0.315585829077662      0.319954560810364      0.0573466347610927      0      0
0.319954560810364      0.324383769963767      0.0596486309082576      0      0
0.324383769963767      0.32887429374158      0.0620283152554364      0      0
0.32887429374158      0.33342698093713      0.0644842948600720      0      0
0.33342698093713      0.338042692093795      0.0670151309255391      0      0
0.338042692093795      0.342722299667666      0.0696193475521361      0      0
0.342722299667666      0.347466688192458      0.0722954383457424      0      0
0.347466688192458      0.352276754446699      0.0750418711820391      0      0
0.352276754446699      0.357153407623246      0.0778570913959371      0      0
0.357153407623246      0.362097569501131      0.0807395236344568      0      0
0.362097569501131      0.367110174619799      0.0836875725793540      0      0
0.367110174619799      0.372192170455755      0.0866996227149903      0      0
0.372192170455755      0.37734451760165      0.0897740372883139      0      0
0.37734451760165      0.382568189947856      0.0929091565818759      0      0
0.382568189947856      0.387864174866547      0.0961032955977360      0      0
0.387864174866547      0.393233473398329      0.0993547412298715      0      0
0.393233473398329      0.398677100441459      0.102661748985100      0      0
0.398677100441459      0.40419608494368      0.106022539297315      0      0
0.40419608494368      0.409791470096709      0.109435293466687      0      0
0.409791470096709      0.41546431353342      0.112898149244138      0      0
0.41546431353342      0.421215687527758      0.116409196071514      0      0
0.421215687527758      0.427046679197417      0.119966469979185      0      0
0.427046679197417      0.43295839070933      0.123567948135087      0      0
0.43295839070933      0.438951939487993      0.127211543032159      0      0
0.438951939487993      0.445028458426682      0.130895096294601      0      0
0.445028458426682      0.451189096101594      0.134616372077116      0      0
0.451189096101594      0.457435016988945      0.138373050025157      0      0
0.457435016988945      0.463767401685081      0.142162717758031      0      0
0.463767401685081      0.470187447129631      0.145982862830253      0      0
0.470187447129631      0.476696366831751      0.149830864119782      0      0
0.476696366831751      0.483295391099501      0.153703982584405      0      0
0.483295391099501      0.489985767272398      0.157599351319453      0      0
0.489985767272398      0.496768759957182      0.161513964841081      0      0
0.496768759957182      0.503645651266856      0.165444667509206      0      0
0.503645651266856      0.510617741063022      0.169388140992781      0      0
0.510617741063022      0.517686347201588      0.173340890666986      0      0
0.517686347201588      0.524852805781861      0.177299230816943      0      0
0.524852805781861      0.532118471399099      0.181259268505227      0      0
0.532118471399099      0.539484717400551      0.185216885940451      0      0
0.539484717400551      0.546952936145049      0.189167721160885      0      0
0.546952936145049      0.554524539266187      0.193107146819903      0      0
0.554524539266187      0.56220095793915      0.197030246828269      0      0
0.56220095793915      0.569983643151229      0.200931790570828      0      0
0.569983643151229      0.577874065976087      0.204806204371177      0      0
0.577874065976087      0.585873717851818      0.208647539825618      0      0
0.585873717851818      0.59398411086286      0.212449438565802      0      0
0.59398411086286      0.602206778025804      0.216205092935440      0      0
0.602206778025804      0.610543273579166      0.219907201977922      0      0
0.610543273579166      0.618995173277162      0.223547922025060      0      0
0.618995173277162      0.62756407468756      0.227118811048303      0      0
0.62756407468756      0.636251597493652      0.230610765777210      0      0
0.636251597493652      0.645059383800396      0.234013950398740      0      0
0.645059383800396      0.653989098444817      0.237317715416079      0      0
0.653989098444817      0.663042429310678      0.240510504955614      0      0
0.663042429310678      0.672221087647534      0.243579750449956      0      0
0.672221087647534      0.681526808394186      0.246511748173525      0      0
0.681526808394186      0.690961350506615      0.249291517538100      0      0
0.690961350506615      0.70052649729046      0.251902636332886      0      0
0.70052649729046      0.710224056738094      0.254327048167680      0      0
0.710224056738094      0.720055861870372      0.256544836181251      0      0
0.720055861870372      0.730023771083106      0.258533955516014      0      0
0.730023771083106      0.740129668498331      0.260269915002409      0      0
0.740129668498331      0.750375464320448      0.261725395753567      0      0
0.750375464320448      0.76076309519728      0.262869790670031      0      0
0.76076309519728      0.771294524586143      0.263668643794457      0      0
0.771294524586143      0.781971743124969      0.264082961437272      0      0
0.781971743124969      0.792796769008581      0.264068357101810      0      0
0.792796769008581      0.803771648370161      0.263573978048172      0      0
0.803771648370161      0.814898455668016      0.262541140583136      0      0
0.814898455668016      0.826179294077686      0.260901570148459      0      0
0.826179294077686      0.837616295889483      0.258575094785115      0      0
0.837616295889483      0.849211622911536      0.255466565793693      0      0
0.849211622911536      0.860967466878409      0.251461658000488      0      0
0.860967466878409      0.872886049865385      0.246420997630158      0      0
0.872886049865385      0.884969624708479      0.240171706915353      0      0
0.884969624708479      0.897220475430265      0.232494792606154      0      0
0.897220475430265      0.909640917671599      0.223105509941586      0      0
0.909640917671599      0.922233299129318      0.211621107079994      0      0
0.922233299129318      0.935      0.197504068682301      0      0
# END HISTO1D SudakovggExpOutputsN2LLNor12
# BEGIN HISTO1D SudakovggExpOutputsN2LLNor13
PlotOrder=3
LineColor=violet
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\widetilde{\mathbf{V}}^{(1,3)}_{h,\mathrm{res}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.0000000000000000400216034170836      0      0
0.00000101384324431002      0.00000102787812403307      0.0000000000000000416613882954395      0      0
0.00000102787812403307      0.00000104210729202498      0.0000000000000000433681903579311      0      0
0.00000104210729202498      0.00000105653343786574      0.0000000000000000451449388296673      0      0
0.00000105653343786574      0.00000107115928836782      0.0000000000000000469940513434580      0      0
0.00000107115928836782      0.00000108598760809164      0.0000000000000000489192741384580      0      0
0.00000108598760809164      0.00000110102119986811      0.0000000000000000509234955225664      0      0
0.00000110102119986811      0.00000111626290532839      0.0000000000000000530092455306734      0      0
0.00000111626290532839      0.00000113171560544106      0.0000000000000000551804257825655      0      0
0.00000113171560544106      0.00000114738222105665      0.0000000000000000574403938320809      0      0
0.00000114738222105665      0.00000116326571345971      0.0000000000000000597935007639267      0      0
0.00000116326571345971      0.0000011793690849286      0.0000000000000000622424216387758      0      0
0.0000011793690849286      0.00000119569537930295      0.0000000000000000647916759024037      0      0
0.00000119569537930295      0.000001212247682559      0.0000000000000000674454262631371      0      0
0.000001212247682559      0.00000122902912339292      0.0000000000000000702077181066348      0      0
0.00000122902912339292      0.00000124604287381218      0.0000000000000000730823195036301      0      0
0.00000124604287381218      0.00000126329214973512      0.0000000000000000760756632081463      0      0
0.00000126329214973512      0.00000128078021159884      0.0000000000000000791904429233275      0      0
0.00000128078021159884      0.00000129851036497544      0.0000000000000000824337538630961      0      0
0.00000129851036497544      0.00000131648596119688      0.0000000000000000858098162617267      0      0
0.00000131648596119688      0.00000133471039798844      0.0000000000000000893224347775535      0      0
0.00000133471039798844      0.00000135318712011092      0.0000000000000000929807357122161      0      0
0.00000135318712011092      0.00000137191962001179      0.0000000000000000967878452501531      0      0
0.00000137191962001179      0.00000139091143848532      0.000000000000000100749436719445      0      0
0.00000139091143848532      0.00000141016616534188      0.000000000000000104875482794273      0      0
0.00000141016616534188      0.00000142968744008643      0.000000000000000109167564259507      0      0
0.00000142968744008643      0.00000144947895260651      0.000000000000000113637676393104      0      0
0.00000144947895260651      0.00000146954444386967      0.000000000000000118289849082881      0      0
0.00000146954444386967      0.00000148988770663059      0.000000000000000123132872014437      0      0
0.00000148988770663059      0.00000151051258614798      0.000000000000000128171676767436      0      0
0.00000151051258614798      0.00000153142298091138      0.000000000000000133420167011600      0      0
0.00000153142298091138      0.00000155262284337812      0.000000000000000138879113908163      0      0
0.00000155262284337812      0.00000157411618072032      0.000000000000000144563795658235      0      0
0.00000157411618072032      0.00000159590705558239      0.000000000000000150482554743302      0      0
0.00000159590705558239      0.0000016179995868489      0.000000000000000156641998693901      0      0
0.0000016179995868489      0.00000164039795042316      0.000000000000000163050853289145      0      0
0.00000164039795042316      0.00000166310638001652      0.000000000000000169725761799026      0      0
0.00000166310638001652      0.00000168612916794864      0.000000000000000176671408216068      0      0
0.00000168612916794864      0.00000170947066595881      0.000000000000000183899110978393      0      0
0.00000170947066595881      0.00000173313528602849      0.000000000000000191427999592894      0      0
0.00000173313528602849      0.00000175712750121529      0.000000000000000199257772236597      0      0
0.00000175712750121529      0.00000178145184649847      0.000000000000000207411578419180      0      0
0.00000178145184649847      0.00000180611291963609      0.000000000000000215900347857349      0      0
0.00000180611291963609      0.00000183111538203409      0.000000000000000224734906378152      0      0
0.00000183111538203409      0.00000185646395962742      0.000000000000000233928974743738      0      0
0.00000185646395962742      0.00000188216344377329      0.000000000000000243499963216597      0      0
0.00000188216344377329      0.00000190821869215684      0.000000000000000253465148947027      0      0
0.00000190821869215684      0.00000193463462970931      0.000000000000000263831360081667      0      0
0.00000193463462970931      0.000001961416249539      0.000000000000000274628201577497      0      0
0.000001961416249539      0.00000198856861387501      0.000000000000000285860519196123      0      0
0.00000198856861387501      0.00000201609685502412      0.000000000000000297551347050711      0      0
0.00000201609685502412      0.00000204400617634088      0.000000000000000309725528391852      0      0
0.00000204400617634088      0.00000207230185321116      0.000000000000000322391657195527      0      0
0.00000207230185321116      0.00000210098923404927      0.000000000000000335579988119768      0      0
0.00000210098923404927      0.00000213007374130893      0.000000000000000349304489299412      0      0
0.00000213007374130893      0.00000215956087250823      0.000000000000000363592561327259      0      0
0.00000215956087250823      0.00000218945620126872      0.000000000000000378468377563364      0      0
0.00000218945620126872      0.00000221976537836897      0.000000000000000393947107865134      0      0
0.00000221976537836897      0.00000225049413281266      0.000000000000000410050499504505      0      0
0.00000225049413281266      0.00000228164827291145      0.000000000000000426821329562528      0      0
0.00000228164827291145      0.0000023132336873829      0.000000000000000444283895328887      0      0
0.0000023132336873829      0.0000023452563464635      0.000000000000000462447093853830      0      0
0.0000023452563464635      0.00000237772230303722      0.000000000000000481351978552689      0      0
0.00000237772230303722      0.00000241063769377955      0.000000000000000501046264682206      0      0
0.00000241063769377955      0.00000244400874031748      0.000000000000000521527910815718      0      0
0.00000244400874031748      0.00000247784175040552      0.000000000000000542857173037119      0      0
0.00000247784175040552      0.00000251214311911795      0.000000000000000565041072021149      0      0
0.00000251214311911795      0.00000254691933005764      0.000000000000000588154211463074      0      0
0.00000254691933005764      0.00000258217695658154      0.000000000000000612187068629312      0      0
0.00000258217695658154      0.0000026179226630432      0.000000000000000637213605353387      0      0
0.0000026179226630432      0.00000265416320605244      0.000000000000000663279249301177      0      0
0.00000265416320605244      0.00000269090543575249      0.000000000000000690378525644063      0      0
0.00000269090543575249      0.00000272815629711478      0.000000000000000718602074086540      0      0
0.00000272815629711478      0.00000276592283125165      0.000000000000000747977332914296      0      0
0.00000276592283125165      0.00000280421217674733      0.000000000000000778540696256192      0      0
0.00000280421217674733      0.00000284303157100718      0.000000000000000810362279092828      0      0
0.00000284303157100718      0.00000288238835162573      0.000000000000000843486222001118      0      0
0.00000288238835162573      0.00000292228995777364      0.000000000000000877964363663132      0      0
0.00000292228995777364      0.00000296274393160382      0.000000000000000913840452627338      0      0
0.00000296274393160382      0.00000300375791967704      0.000000000000000951203201007672      0      0
0.00000300375791967704      0.00000304533967440728      0.000000000000000990057027691496      0      0
0.00000304533967440728      0.0000030874970555271      0.00000000000000103053771363656      0      0
0.0000030874970555271      0.00000313023803157323      0.00000000000000107263755659887      0      0
0.00000313023803157323      0.00000317357068139281      0.00000000000000111646698104298      0      0
0.00000317357068139281      0.00000321750319567045      0.00000000000000116210297252129      0      0
0.00000321750319567045      0.00000326204387847638      0.00000000000000120957788474929      0      0
0.00000326204387847638      0.00000330720114883614      0.00000000000000125900503342946      0      0
0.00000330720114883614      0.00000335298354232185      0.00000000000000131041594661431      0      0
0.00000335298354232185      0.00000339939971266569      0.00000000000000136395365310293      0      0
0.00000339939971266569      0.00000344645843339553      0.00000000000000141972206061437      0      0
0.00000344645843339553      0.00000349416859949336      0.00000000000000147770529291858      0      0
0.00000349416859949336      0.00000354253922907654      0.00000000000000153806712304108      0      0
0.00000354253922907654      0.00000359157946510248      0.00000000000000160086964562165      0      0
0.00000359157946510248      0.00000364129857709674      0.00000000000000166626334180473      0      0
0.00000364129857709674      0.00000369170596290522      0.00000000000000173433969538126      0      0
0.00000369170596290522      0.00000374281115047047      0.00000000000000180520441415087      0      0
0.00000374281115047047      0.0000037946237996327      0.00000000000000187894161931427      0      0
0.0000037946237996327      0.00000384715370395563      0.00000000000000195564479141106      0      0
0.00000384715370395563      0.00000390041079257769      0.00000000000000203557071160935      0      0
0.00000390041079257769      0.00000395440513208878      0.00000000000000211865717631717      0      0
0.00000395440513208878      0.00000400914692843308      0.00000000000000220525224757684      0      0
0.00000400914692843308      0.00000406464652883815      0.00000000000000229527206841098      0      0
0.00000406464652883815      0.00000412091442377072      0.00000000000000238899540358051      0      0
0.00000412091442377072      0.00000417796124891967      0.00000000000000248649724914289      0      0
0.00000417796124891967      0.00000423579778720626      0.00000000000000258802876720894      0      0
0.00000423579778720626      0.0000042944349708224      0.00000000000000269372152873740      0      0
0.0000042944349708224      0.00000435388388329698      0.00000000000000280375037872078      0      0
0.00000435388388329698      0.00000441415576159092      0.00000000000000291824871152017      0      0
0.00000441415576159092      0.0000044752619982211      0.00000000000000303735458068497      0      0
0.0000044752619982211      0.00000453721414341383      0.00000000000000316133081513640      0      0
0.00000453721414341383      0.00000460002390728798      0.00000000000000329045925416311      0      0
0.00000460002390728798      0.0000046637031620685      0.00000000000000342479219969410      0      0
0.0000046637031620685      0.00000472826394433043      0.00000000000000356456390849707      0      0
0.00000472826394433043      0.00000479371845727405      0.00000000000000371006875680517      0      0
0.00000479371845727405      0.00000486007907303155      0.00000000000000386154606368733      0      0
0.00000486007907303155      0.00000492735833500554      0.00000000000000401908402510248      0      0
0.00000492735833500554      0.00000499556896024003      0.00000000000000418314089337711      0      0
0.00000499556896024003      0.00000506472384182418      0.00000000000000435388324168618      0      0
0.00000506472384182418      0.00000513483605132934      0.00000000000000453175920882118      0      0
0.00000513483605132934      0.00000520591884127979      0.00000000000000471675539062223      0      0
0.00000520591884127979      0.00000527798564765776      0.00000000000000490906162914165      0      0
0.00000527798564765776      0.00000535105009244307      0.00000000000000510936384017526      0      0
0.00000535105009244307      0.00000542512598618791      0.00000000000000531787578326639      0      0
0.00000542512598618791      0.00000550022733062734      0.00000000000000553504756490070      0      0
0.00000550022733062734      0.00000557636832132587      0.00000000000000576088568361738      0      0
0.00000557636832132587      0.00000565356335036064      0.00000000000000599606626493638      0      0
0.00000565356335036064      0.00000573182700904185      0.00000000000000624050112286511      0      0
0.00000573182700904185      0.00000581117409067079      0.00000000000000649518854417506      0      0
0.00000581117409067079      0.000005891619593336      0.00000000000000676037212449180      0      0
0.000005891619593336      0.00000597317872274825      0.00000000000000703619826408485      0      0
0.00000597317872274825      0.00000605586689511467      0.00000000000000732307576757607      0      0
0.00000605586689511467      0.0000061396997400527      0.00000000000000762215981095261      0      0
0.0000061396997400527      0.00000622469310354442      0.00000000000000793330192336561      0      0
0.00000622469310354442      0.00000631086305093168      0.00000000000000825695938456991      0      0
0.00000631086305093168      0.0000063982258699528      0.00000000000000859380923315203      0      0
0.0000063982258699528      0.00000648679807382125      0.00000000000000894428353149490      0      0
0.00000648679807382125      0.00000657659640434692      0.00000000000000930898194882487      0      0
0.00000657659640434692      0.00000666763783510069      0.00000000000000968867077103912      0      0
0.00000666763783510069      0.00000675993957462272      0.0000000000000100841070080465      0      0
0.00000675993957462272      0.0000068535190696752      0.0000000000000104955396613445      0      0
0.0000068535190696752      0.00000694839400854009      0.0000000000000109230328489460      0      0
0.00000694839400854009      0.00000704458232436258      0.0000000000000113685432400746      0      0
0.00000704458232436258      0.00000714210219854078      0.0000000000000118321397705126      0      0
0.00000714210219854078      0.00000724097206416231      0.0000000000000123156851085959      0      0
0.00000724097206416231      0.00000734121060948854      0.0000000000000128179321115546      0      0
0.00000734121060948854      0.000007442836781487      0.0000000000000133400086502440      0      0
0.000007442836781487      0.00000754586978941272      0.0000000000000138843119052940      0      0
0.00000754586978941272      0.00000765032910843916      0.0000000000000144505273612560      0      0
0.00000765032910843916      0.00000775623448333934      0.0000000000000150402783975058      0      0
0.00000775623448333934      0.00000786360593221801      0.0000000000000156528172580811      0      0
0.00000786360593221801      0.00000797246375029542      0.0000000000000162919247851532      0      0
0.00000797246375029542      0.00000808282851374354      0.0000000000000169552544385435      0      0
0.00000808282851374354      0.00000819472108357529      0.0000000000000176465445400542      0      0
0.00000819472108357529      0.00000830816260958769      0.0000000000000183663510676844      0      0
0.00000830816260958769      0.00000842317453435958      0.0000000000000191163122931217      0      0
0.00000842317453435958      0.00000853977859730466      0.0000000000000198960073565480      0      0
0.00000853977859730466      0.00000865799683878063      0.0000000000000207057051019143      0      0
0.00000865799683878063      0.00000877785160425524      0.0000000000000215506164970676      0      0
0.00000877785160425524      0.00000889936554853005      0.0000000000000224305814792673      0      0
0.00000889936554853005      0.00000902256164002253      0.0000000000000233450284402458      0      0
0.00000902256164002253      0.00000914746316510757      0.0000000000000242968414449189      0      0
0.00000914746316510757      0.00000927409373251906      0.0000000000000252876119040148      0      0
0.00000927409373251906      0.00000940247727781235      0.0000000000000263161610075809      0      0
0.00000940247727781235      0.00000953263806788851      0.0000000000000273916527558347      0      0
0.00000953263806788851      0.00000966460070558129      0.0000000000000285085847024389      0      0
0.00000966460070558129      0.00000979839013430744      0.0000000000000296695090626559      0      0
0.00000979839013430744      0.00000993403164278155      0.0000000000000308797605339755      0      0
0.00000993403164278155      0.000010071550869796      0.0000000000000321387080988162      0      0
0.000010071550869796      0.0000102109738090674      0.0000000000000334478189720289      0      0
0.0000102109738090674      0.0000103523268141496      0.0000000000000348125818868191      0      0
0.0000103523268141496      0.000010495636603415      0.0000000000000362290088892114      0      0
0.000010495636603415      0.0000106409302651053      0.0000000000000377057329513637      0      0
0.0000106409302651053      0.000010788235262451      0.0000000000000392473886213356      0      0
0.000010788235262451      0.0000109375794388631      0.0000000000000408465807673696      0      0
0.0000109375794388631      0.0000110889910231955      0.0000000000000425121631680338      0      0
0.0000110889910231955      0.0000112424986350812      0.0000000000000442422021017068      0      0
0.0000112424986350812      0.0000113981312903417      0.0000000000000460443056497299      0      0
0.0000113981312903417      0.0000115559184064716      0.0000000000000479234598186757      0      0
0.0000115559184064716      0.000011715889808199      0.0000000000000498803064509053      0      0
0.000011715889808199      0.0000118780757331232      0.0000000000000519100593459586      0      0
0.0000118780757331232      0.0000120425068374297      0.0000000000000540240505181542      0      0
0.0000120425068374297      0.0000122092142016854      0.0000000000000562273475892783      0      0
0.0000122092142016854      0.0000123782293367127      0.0000000000000585190934784896      0      0
0.0000123782293367127      0.0000125495841895462      0.0000000000000609042798433342      0      0
0.0000125495841895462      0.0000127233111494713      0.0000000000000633905688012195      0      0
0.0000127233111494713      0.0000128994430541458      0.0000000000000659800381648136      0      0
0.0000128994430541458      0.0000130780131958075      0.0000000000000686685455118300      0      0
0.0000130780131958075      0.0000132590553275668      0.0000000000000714623632968836      0      0
0.0000132590553275668      0.0000134426036697863      0.0000000000000743735762162614      0      0
0.0000134426036697863      0.00001362869291655      0.0000000000000774062156185758      0      0
0.00001362869291655      0.00001381735824222      0.0000000000000805618662905479      0      0
0.00001381735824222      0.0000140086353080861      0.0000000000000838487919806192      0      0
0.0000140086353080861      0.0000142025602691059      0.0000000000000872783230211826      0      0
0.0000142025602691059      0.0000143991697807389      0.0000000000000908236902068191      0      0
0.0000143991697807389      0.0000145985010058751      0.0000000000000945382912909940      0      0
0.0000145985010058751      0.0000148005916218595      0.0000000000000983957765738274      0      0
0.0000148005916218595      0.0000150054798276138      0.000000000000102400167628469      0      0
0.0000150054798276138      0.0000152132043508565      0.000000000000106576526452419      0      0
0.0000152132043508565      0.0000154238044554237      0.000000000000110914619381179      0      0
0.0000154238044554237      0.0000156373199486901      0.000000000000115439271627480      0      0
0.0000156373199486901      0.0000158537911890937      0.000000000000120166472174006      0      0
0.0000158537911890937      0.0000160732590937644      0.000000000000125061512131782      0      0
0.0000160732590937644      0.0000162957651462576      0.000000000000130169444431436      0      0
0.0000162957651462576      0.000016521351404396      0.000000000000135458415963839      0      0
0.000016521351404396      0.0000167500605082187      0.000000000000140986590121805      0      0
0.0000167500605082187      0.0000169819356880416      0.000000000000146752734722597      0      0
0.0000169819356880416      0.0000172170207726282      0.000000000000152741684003024      0      0
0.0000172170207726282      0.0000174553601974744      0.000000000000158952048368739      0      0
0.0000174553601974744      0.0000176969990132074      0.000000000000165437129465895      0      0
0.0000176969990132074      0.0000179419828941014      0.000000000000172212181856663      0      0
0.0000179419828941014      0.0000181903581467107      0.000000000000179231063887399      0      0
0.0000181903581467107      0.0000184421717186223      0.000000000000186557249590522      0      0
0.0000184421717186223      0.0000186974712073306      0.000000000000194166472067526      0      0
0.0000186974712073306      0.0000189563048692332      0.000000000000202100843688782      0      0
0.0000189563048692332      0.0000192187216287532      0.000000000000210310647692012      0      0
0.0000192187216287532      0.0000194847710875863      0.000000000000218916252849585      0      0
0.0000194847710875863      0.0000197545035340766      0.000000000000227834805333208      0      0
0.0000197545035340766      0.000020027969952722      0.000000000000237175103723337      0      0
0.000020027969952722      0.0000203052220338112      0.000000000000246822625504298      0      0
0.0000203052220338112      0.0000205863121831945      0.000000000000256905439675500      0      0
0.0000205863121831945      0.0000208712935321888      0.000000000000267443542507201      0      0
0.0000208712935321888      0.000021160219947621      0.000000000000278312342839944      0      0
0.000021160219947621      0.0000214531460420097      0.000000000000289727613267035      0      0
0.0000214531460420097      0.0000217501271838877      0.000000000000301575128303141      0      0
0.0000217501271838877      0.0000220512195082683      0.000000000000313870981046277      0      0
0.0000220512195082683      0.0000223564799272551      0.000000000000326662416514436      0      0
0.0000223564799272551      0.0000226659661408002      0.000000000000340093108759108      0      0
0.0000226659661408002      0.0000229797366476099      0.000000000000353922263656319      0      0
0.0000229797366476099      0.0000232978507562027      0.000000000000368397202228544      0      0
0.0000232978507562027      0.0000236203685961192      0.000000000000383507777789298      0      0
0.0000236203685961192      0.000023947351129288      0.000000000000399210313284320      0      0
0.000023947351129288      0.0000242788601615485      0.000000000000415537094901189      0      0
0.0000242788601615485      0.0000246149583543337      0.000000000000432513399186263      0      0
0.0000246149583543337      0.0000249557092365137      0.000000000000450164770507224      0      0
0.0000249557092365137      0.0000253011772164045      0.000000000000468556898453660      0      0
0.0000253011772164045      0.0000256514275939423      0.000000000000487775390422042      0      0
0.0000256514275939423      0.0000260065265730261      0.000000000000507822917312437      0      0
0.0000260065265730261      0.0000263665412740315      0.000000000000528632258634651      0      0
0.0000263665412740315      0.0000267315397464981      0.000000000000550220382758790      0      0
0.0000267315397464981      0.0000271015909819919      0.000000000000572695289973401      0      0
0.0000271015909819919      0.0000274767649271459      0.000000000000596134246686746      0      0
0.0000274767649271459      0.0000278571324968813      0.000000000000620560738244334      0      0
0.0000278571324968813      0.0000282427655878122      0.000000000000646002933468091      0      0
0.0000282427655878122      0.0000286337370918349      0.000000000000672543327183412      0      0
0.0000286337370918349      0.0000290301209099061      0.000000000000700258492839881      0      0
0.0000290301209099061      0.0000294319919660113      0.000000000000728895199761824      0      0
0.0000294319919660113      0.0000298394262213274      0.000000000000758758321835296      0      0
0.0000298394262213274      0.00003025250068858      0.000000000000789912118128526      0      0
0.00003025250068858      0.000030671293446601      0.000000000000822503876888596      0      0
0.000030671293446601      0.0000310958836550867      0.000000000000856262488212326      0      0
0.0000310958836550867      0.00003152635156956      0.000000000000891457676171638      0      0
0.00003152635156956      0.000031962778556541      0.000000000000927973357755358      0      0
0.000031962778556541      0.0000324052471089262      0.000000000000965972364282589      0      0
0.0000324052471089262      0.0000328538408615817      0.00000000000100577031436334      0      0
0.0000328538408615817      0.000033308644607151      0.00000000000104729959879044      0      0
0.000033308644607151      0.0000337697443120835      0.00000000000109032068440010      0      0
0.0000337697443120835      0.0000342372271328825      0.00000000000113491793845426      0      0
0.0000342372271328825      0.0000347111814325807      0.00000000000118206769385302      0      0
0.0000347111814325807      0.0000351916967974413      0.00000000000123067212915033      0      0
0.0000351916967974413      0.0000356788640538924      0.00000000000128145215391460      0      0
0.0000356788640538924      0.0000361727752856944      0.00000000000133403103646768      0      0
0.0000361727752856944      0.0000366735238513458      0.00000000000138927822064573      0      0
0.0000366735238513458      0.0000371812044017293      0.00000000000144649180655204      0      0
0.0000371812044017293      0.0000376959128980032      0.00000000000150634760568430      0      0
0.0000376959128980032      0.0000382177466297395      0.00000000000156798811344053      0      0
0.0000382177466297395      0.0000387468042333134      0.00000000000163270642746342      0      0
0.0000387468042333134      0.0000392831857105477      0.00000000000170033708731184      0      0
0.0000392831857105477      0.0000398269924476147      0.00000000000177092986334821      0      0
0.0000398269924476147      0.0000403783272342003      0.00000000000184439926713966      0      0
0.0000403783272342003      0.0000409372942829333      0.00000000000192015802172995      0      0
0.0000409372942829333      0.0000415039992490831      0.00000000000200035551102083      0      0
0.0000415039992490831      0.000042078549250531      0.00000000000208323704578468      0      0
0.000042078549250531      0.0000426610528880173      0.00000000000216882353130484      0      0
0.0000426610528880173      0.0000432516202656688      0.00000000000225942834024424      0      0
0.0000432516202656688      0.0000438503630118107      0.00000000000235262877862524      0      0
0.0000438503630118107      0.0000444573943000663      0.00000000000245101640178832      0      0
0.0000444573943000663      0.0000450728288707489      0.00000000000255287935920615      0      0
0.0000450728288707489      0.0000456967830525504      0.00000000000265810122833345      0      0
0.0000456967830525504      0.0000463293747845289      0.00000000000276919121526705      0      0
0.0000463293747845289      0.0000469707236384016      0.00000000000288365747859872      0      0
0.0000469707236384016      0.0000476209508411464      0.00000000000300428655313646      0      0
0.0000476209508411464      0.0000482801792979158      0.00000000000312895451071106      0      0
0.0000482801792979158      0.0000489485336152684      0.00000000000326055362367908      0      0
0.0000489485336152684      0.0000496261401247217      0.00000000000339585771934500      0      0
0.0000496261401247217      0.0000503131269066316      0.00000000000353916857103126      0      0
0.0000503131269066316      0.0000510096238144011      0.00000000000368693036957059      0      0
0.0000510096238144011      0.000051715762499026      0.00000000000384019240974446      0      0
0.000051715762499026      0.000052431676433979      0.00000000000400171707388905      0      0
0.000052431676433979      0.0000531575009404385      0.00000000000416775512265172      0      0
0.0000531575009404385      0.0000538933732128671      0.00000000000434264970727376      0      0
0.0000538933732128671      0.0000546394323449439      0.00000000000452605301378910      0      0
0.0000546394323449439      0.0000553958193558558      0.00000000000471493680576509      0      0
0.0000553958193558558      0.0000561626772169526      0.00000000000491532100602599      0      0
0.0000561626772169526      0.0000569401508787716      0.00000000000512006797401128      0      0
0.0000569401508787716      0.0000577283872984359      0.00000000000533749479257380      0      0
0.0000577283872984359      0.0000585275354674316      0.00000000000556035158602366      0      0
0.0000585275354674316      0.0000593377464397706      0.00000000000579499182610252      0      0
0.0000593377464397706      0.0000601591733605423      0.00000000000604317935194904      0      0
0.0000601591733605423      0.0000609919714948611      0.00000000000629889619497020      0      0
0.0000609919714948611      0.0000618362982572143      0.00000000000656183138652791      0      0
0.0000618362982572143      0.0000626923132412161      0.00000000000684226640924888      0      0
0.0000626923132412161      0.0000635601782497746      0.00000000000712989165676924      0      0
0.0000635601782497746      0.0000644400573256746      0.00000000000743701130777994      0      0
0.0000644400573256746      0.0000653321167825856      0.00000000000775311568888062      0      0
0.0000653321167825856      0.0000662365252364977      0.00000000000807795339650140      0      0
0.0000662365252364977      0.0000671534536375933      0.00000000000842460595624435      0      0
0.0000671534536375933      0.0000680830753025601      0.00000000000878133489877231      0      0
0.0000680830753025601      0.0000690255659473509      0.00000000000916239078737823      0      0
0.0000690255659473509      0.0000699811037203975      0.00000000000955409496288285      0      0
0.0000699811037203975      0.0000709498692362838      0.00000000000995929774232816      0      0
0.0000709498692362838      0.0000719320456098856      0.0000000000103901493887666      0      0
0.0000719320456098856      0.0000729278184909828      0.0000000000108362948400793      0      0
0.0000729278184909828      0.0000739373760993502      0.0000000000112950754188778      0      0
0.0000739373760993502      0.0000749609092603353      0.0000000000117873444444165      0      0
0.0000749609092603353      0.0000759986114409274      0.0000000000122932768496920      0      0
0.0000759986114409274      0.0000770506787863264      0.0000000000128187659041906      0      0
0.0000770506787863264      0.0000781173101570184      0.0000000000133723944328718      0      0
0.0000781173101570184      0.0000791987071663636      0.0000000000139496387693546      0      0
0.0000791987071663636      0.0000802950742187053      0.0000000000145639660126056      0      0
0.0000802950742187053      0.000081406618548006      0.0000000000151873383792927      0      0
0.000081406618548006      0.0000825335502570186      0.0000000000158491679081441      0      0
0.0000825335502570186      0.0000836760823569998      0.0000000000165473782890662      0      0
0.0000836760823569998      0.0000848344308079731      0.0000000000172618544749474      0      0
0.0000848344308079731      0.0000860088145595493      0.0000000000180146471776905      0      0
0.0000860088145595493      0.0000871994555923124      0.0000000000188111121242273      0      0
0.0000871994555923124      0.0000884065789597775      0.0000000000196199327471719      0      0
0.0000884065789597775      0.0000896304128309307      0.0000000000204791240870995      0      0
0.0000896304128309307      0.0000908711885333572      0.0000000000213812740159150      0      0
0.0000908711885333572      0.0000921291405969664      0.0000000000223371113255279      0      0
0.0000921291405969664      0.0000934045067983223      0.0000000000233160061567716      0      0
0.0000934045067983223      0.0000946975282055884      0.0000000000243456325969456      0      0
0.0000946975282055884      0.0000960084492240934      0.0000000000254279585549075      0      0
0.0000960084492240934      0.0000973375176425286      0.0000000000265361886384896      0      0
0.0000973375176425286      0.000098684984679785      0.0000000000277103352455804      0      0
0.000098684984679785      0.000100051105032438      0.0000000000289412026006576      0      0
0.000100051105032438      0.000101436136922889      0.0000000000302517796005154      0      0
0.000101436136922889      0.000102840342148178      0.0000000000315790909476962      0      0
0.000102840342148178      0.000104263986129461      0.0000000000330018395458632      0      0
0.000104263986129461      0.000105707337962187      0.0000000000344712615695350      0      0
0.000105707337962187      0.00010717067046696      0.0000000000360225373871928      0      0
0.00010717067046696      0.000108654260241103      0.0000000000376451728571737      0      0
0.000108654260241103      0.000110158387710945      0.0000000000393586424529717      0      0
0.000110158387710945      0.000111683337184825      0.0000000000411303705252013      0      0
0.000111683337184825      0.000113229396906833      0.0000000000429563918778737      0      0
0.000113229396906833      0.00011479685911129      0.0000000000449373576157532      0      0
0.00011479685911129      0.000116386020077991      0.0000000000469402953732164      0      0
0.000116386020077991      0.000117997180188201      0.0000000000490681844058738      0      0
0.000117997180188201      0.00011963064398144      0.0000000000513256680252169      0      0
0.00011963064398144      0.00012128672021304      0.0000000000536818775606585      0      0
0.00012128672021304      0.00012296572191251      0.0000000000561170067993683      0      0
0.00012296572191251      0.000124667966442703      0.0000000000586580845978202      0      0
0.000124667966442703      0.000126393775559803      0.0000000000613502925381974      0      0
0.000126393775559803      0.000128143475474143      0.0000000000642108408878226      0      0
0.000128143475474143      0.000129917396911867      0.0000000000671626946768159      0      0
0.000129917396911867      0.000131715875177439      0.0000000000702776692399325      0      0
0.000131715875177439      0.000133539250217029      0.0000000000734838409720196      0      0
0.000133539250217029      0.00013538786668276      0.0000000000768907822299042      0      0
0.00013538786668276      0.000137262073997862      0.0000000000805116599224358      0      0
0.000137262073997862      0.000139162226422714      0.0000000000842117675861736      0      0
0.000139162226422714      0.00014108868312181      0.0000000000881754267224765      0      0
0.00014108868312181      0.000143041808231644      0.0000000000922207867394978      0      0
0.000143041808231644      0.000145021970929542      0.0000000000965232406279280      0      0
0.000145021970929542      0.00014702954550344      0.000000000101076395595058      0      0
0.00014702954550344      0.000149064911422635      0.000000000105908213915027      0      0
0.000149064911422635      0.00015112845340951      0.000000000110765089025028      0      0
0.00015112845340951      0.000153220561512254      0.000000000116107872744600      0      0
0.000153220561512254      0.000155341631178586      0.000000000121589473228897      0      0
0.000155341631178586      0.000157492063330508      0.000000000127335544849192      0      0
0.000157492063330508      0.000159672264440082      0.000000000133393977973959      0      0
0.000159672264440082      0.00016188264660626      0.000000000139609440135888      0      0
0.00016188264660626      0.000164123627632783      0.000000000146308576975827      0      0
0.000164123627632783      0.00016639563110715      0.000000000153186772852171      0      0
0.00016639563110715      0.000168699086480686      0.000000000160626336121625      0      0
0.000168699086480686      0.000171034429149716      0.000000000168347817643093      0      0
0.000171034429149716      0.00017340210053786      0.000000000176374086461550      0      0
0.00017340210053786      0.000175802548179476      0.000000000184698017681857      0      0
0.000175802548179476      0.000178236225804249      0.000000000193717332632842      0      0
0.000178236225804249      0.000180703593422953      0.000000000202971627758746      0      0
0.000180703593422953      0.000183205117414405      0.000000000212953818177622      0      0
0.000183205117414405      0.000185741270613619      0.000000000223136874758577      0      0
0.000185741270613619      0.000188312532401177      0.000000000233892130127989      0      0
0.000188312532401177      0.000190919388793845      0.000000000245320071700895      0      0
0.000190919388793845      0.000193562332536437      0.000000000257351317665863      0      0
0.000193562332536437      0.000196241863194957      0.000000000269580953070168      0      0
0.000196241863194957      0.000198958487251018      0.000000000282968345268699      0      0
0.000198958487251018      0.000201712718197586      0.000000000296474481185380      0      0
0.000201712718197586      0.000204505076636033      0.000000000311231913841519      0      0
0.000204505076636033      0.000207336090374545      0.000000000326615613801744      0      0
0.000207336090374545      0.000210206294527884      0.000000000342645790070413      0      0
0.000210206294527884      0.000213116231618538      0.000000000359363215389407      0      0
0.000213116231618538      0.000216066451679264      0.000000000376716710126137      0      0
0.000216066451679264      0.000219057512357059      0.000000000395547962225994      0      0
0.000219057512357059      0.000222089979018563      0.000000000415038382287223      0      0
0.000222089979018563      0.000225164424856924      0.000000000435689462817370      0      0
0.000225164424856924      0.000228281431000144      0.000000000456782382499311      0      0
0.000228281431000144      0.00023144158662092      0.000000000479528286674870      0      0
0.00023144158662092      0.000234645489048012      0.000000000503455735583792      0      0
0.000234645489048012      0.000237893743879147      0.000000000528377706564303      0      0
0.000237893743879147      0.000241186965095492      0.000000000554452206938292      0      0
0.000241186965095492      0.000244525775177701      0.000000000582417542142458      0      0
0.000244525775177701      0.000247910805223583      0.000000000611865574099613      0      0
0.000247910805223583      0.000251342695067386      0.000000000641599654094699      0      0
0.000251342695067386      0.000254822093400743      0.000000000674440329013084      0      0
0.000254822093400743      0.00025834965789528      0.000000000707972803605856      0      0
0.00025834965789528      0.000261926055326934      0.000000000742781008320678      0      0
0.000261926055326934      0.000265551961701985      0.000000000780004718858830      0      0
0.000265551961701985      0.00026922806238483      0.000000000819198755707027      0      0
0.00026922806238483      0.000272955052227537      0.000000000860239618298663      0      0
0.000272955052227537      0.000276733635701177      0.000000000903647412911150      0      0
0.000276733635701177      0.000280564527028988      0.000000000950090599124343      0      0
0.000280564527028988      0.000284448450321376      0.000000000997582081707553      0      0
0.000284448450321376      0.000288386139712781      0.00000000104723129516884      0      0
0.000288386139712781      0.000292378339500449      0.00000000110090820519010      0      0
0.000292378339500449      0.000296425804285111      0.00000000115625048865581      0      0
0.000296425804285111      0.000300529299113624      0.00000000121356578705625      0      0
0.000300529299113624      0.000304689599623573      0.00000000127573632595330      0      0
0.000304689599623573      0.000308907492189884      0.00000000134101247344007      0      0
0.000308907492189884      0.000313183774073464      0.00000000140907488306176      0      0
0.000313183774073464      0.000317519253571897      0.00000000148026366832816      0      0
0.000317519253571897      0.000321914750172228      0.00000000155448078389778      0      0
0.000321914750172228      0.000326371094705861      0.00000000163207423408392      0      0
0.000326371094705861      0.000330889129505603      0.00000000171578871591821      0      0
0.000330889129505603      0.000335469708564879      0.00000000180431041365106      0      0
0.000335469708564879      0.000340113697699154      0.00000000189316067257554      0      0
0.000340113697699154      0.000344821974709588      0.00000000199228435327279      0      0
0.000344821974709588      0.000349595429548956      0.00000000209057328349343      0      0
0.000349595429548956      0.000354434964489868      0.00000000219808170404441      0      0
0.000354434964489868      0.000359341494295315      0.00000000231157936301253      0      0
0.000359341494295315      0.000364315946391572      0.00000000242763772797728      0      0
0.000364315946391572      0.000369359261043507      0.00000000254953026234591      0      0
0.000369359261043507      0.000374472391532301      0.00000000267859226463631      0      0
0.000374472391532301      0.00037965630433564      0.00000000281487425225643      0      0
0.00037965630433564      0.000384911979310397      0.00000000295893606167206      0      0
0.000384911979310397      0.000390240409877844      0.00000000311151542087306      0      0
0.000390240409877844      0.000395642603211426      0.00000000327068805089659      0      0
0.000395642603211426      0.000401119580427133      0.00000000343310460290616      0      0
0.000401119580427133      0.000406672376776519      0.00000000360787912721985      0      0
0.000406672376776519      0.000412302041842373      0.00000000379505998816102      0      0
0.000412302041842373      0.000418009639737117      0.00000000398236026974821      0      0
0.000418009639737117      0.000423796249303941      0.00000000419056696228792      0      0
0.000423796249303941      0.000429662964320725      0.00000000439907825423008      0      0
0.000429662964320725      0.000435610893706785      0.00000000462218979406362      0      0
0.000435610893706785      0.000441641161732474      0.00000000486244646380787      0      0
0.000441641161732474      0.000447754908231697      0.00000000510703366894519      0      0
0.000447754908231697      0.000453953288817359      0.00000000536183038186783      0      0
0.000453953288817359      0.000460237475099795      0.00000000563209351393025      0      0
0.000460237475099795      0.000466608654908228      0.00000000591756199793751      0      0
0.000466608654908228      0.000473068032515292      0.00000000621738983244820      0      0
0.000473068032515292      0.000479616828864662      0.00000000653218106995550      0      0
0.000479616828864662      0.000486256281801832      0.00000000686437644230765      0      0
0.000486256281801832      0.000492987646308097      0.00000000721686641289296      0      0
0.000492987646308097      0.000499812194737762      0.00000000758633934726430      0      0
0.000499812194737762      0.000506731217058643      0.00000000796279064870392      0      0
0.000506731217058643      0.0005137460210959      0.00000000835921452264494      0      0
0.0005137460210959      0.000520857932779231      0.00000000879363032887164      0      0
0.000520857932779231      0.000528068296393506      0.00000000922552170805414      0      0
0.000528068296393506      0.000535378474832857      0.00000000969793490038104      0      0
0.000535378474832857      0.000542789849858294      0.0000000101787625975950      0      0
0.000542789849858294      0.000550303822358882      0.0000000107009711134149      0      0
0.000550303822358882      0.000557921812616533      0.0000000112225515591020      0      0
0.000557921812616533      0.000565645260574473      0.0000000118009501426083      0      0
0.000565645260574473      0.00057347562610941      0.0000000123918443934854      0      0
0.00057347562610941      0.000581414389307485      0.0000000129975391001235      0      0
0.000581414389307485      0.000589463050744029      0.0000000136493611189203      0      0
0.000589463050744029      0.000597623131767208      0.0000000143426636522501      0      0
0.000597623131767208      0.000605896174785581      0.0000000150657237311818      0      0
0.000605896174785581      0.000614283743559644      0.0000000158182664384540      0      0
0.000614283743559644      0.000622787423497414      0.0000000166052892297051      0      0
0.000622787423497414      0.000631408821954096      0.0000000174309658026377      0      0
0.000631408821954096      0.000640149568535908      0.0000000182970648802121      0      0
0.000640149568535908      0.000649011315408104      0.0000000192024025796565      0      0
0.000649011315408104      0.000657995737607266      0.0000000201437335241649      0      0
0.000657995737607266      0.000667104533357915      0.0000000211235670985624      0      0
0.000667104533357915      0.00067633942439351      0.0000000221622195830427      0      0
0.00067633942439351      0.000685702156281888      0.0000000232788776039572      0      0
0.000685702156281888      0.000695194498755206      0.0000000244356808629609      0      0
0.000695194498755206      0.000704818246044455      0.0000000256020817570411      0      0
0.000704818246044455      0.000714575217218609      0.0000000268754117974919      0      0
0.000714575217218609      0.000724467256528451      0.0000000282088190502028      0      0
0.000724467256528451      0.000734496233755185      0.0000000295494859823323      0      0
0.000734496233755185      0.000744664044563847      0.0000000310422483032922      0      0
0.000744664044563847      0.000754972610861632      0.0000000325023391431943      0      0
0.000754972610861632      0.000765423881161163      0.0000000341400759434888      0      0
0.000765423881161163      0.0007760198309488      0.0000000357448508063651      0      0
0.0007760198309488      0.000786762463058045      0.0000000375174567872433      0      0
0.000786762463058045      0.00079765380804811      0.0000000393320418876108      0      0
0.00079765380804811      0.000808695924587738      0.0000000411869052395867      0      0
0.000808695924587738      0.000819890899844323      0.0000000432278777929057      0      0
0.000819890899844323      0.00083124084987843      0.0000000453155903869175      0      0
0.00083124084987843      0.000842747920043766      0.0000000474375900867638      0      0
0.000842747920043766      0.000854414285392693      0.0000000497037632907491      0      0
0.000854414285392693      0.000866242151087355      0.0000000521246781917111      0      0
0.000866242151087355      0.000878233752816494      0.0000000546489291149512      0      0
0.000878233752816494      0.000890391357218039      0.0000000572561023687163      0      0
0.000890391357218039      0.000902717262307538      0.0000000599612986461817      0      0
0.000902717262307538      0.000915213797912533      0.0000000627861876699817      0      0
0.000915213797912533      0.000927883326112938      0.0000000657452641698548      0      0
0.000927883326112938      0.000940728241687513      0.0000000688470128746135      0      0
0.000940728241687513      0.000953750972566528      0.0000000720983236151274      0      0
0.000953750972566528      0.000966953980290686      0.0000000755062963801322      0      0
0.000966953980290686      0.000980339760476396      0.0000000790756424546403      0      0
0.000980339760476396      0.000993910843287497      0.0000000828018273505662      0      0
0.000993910843287497      0.0010076697939135      0.0000000866663541096027      0      0
0.0010076697939135      0.00102161921305448      0.0000000906521350440820      0      0
0.00102161921305448      0.0010357617374126      0.0000000947900540091005      0      0
0.0010357617374126      0.00105010004019057      0.0000000991810856316829      0      0
0.00105010004019057      0.00106463683159689      0.000000103878139162657      0      0
0.00106463683159689      0.00107937485935813      0.000000108726638630297      0      0
0.00107937485935813      0.00109431690923832      0.000000113599795175721      0      0
0.00109431690923832      0.00110946580556549      0.000000118791795862116      0      0
0.00110946580556549      0.00112482441176555      0.000000124410695521295      0      0
0.00112482441176555      0.00114039563090349      0.000000129978476047917      0      0
0.00114039563090349      0.00115618240623217      0.000000135851075917564      0      0
0.00115618240623217      0.00117218772174859      0.000000142228431683282      0      0
0.00117218772174859      0.00118841460275796      0.000000148441658694253      0      0
0.00118841460275796      0.00120486611644553      0.000000155365397100368      0      0
0.00120486611644553      0.00122154537245635      0.000000162239302708357      0      0
0.00122154537245635      0.00123845552348304      0.000000169627537817332      0      0
0.00123845552348304      0.00125559976586171      0.000000177192600811165      0      0
0.00125559976586171      0.00127298134017614      0.000000185191193869557      0      0
0.00127298134017614      0.00129060353187029      0.000000193355412529767      0      0
0.00129060353187029      0.00130846967186935      0.000000202168762408706      0      0
0.00130846967186935      0.00132658313720929      0.000000210854003527572      0      0
0.00132658313720929      0.00134494735167523      0.000000220565605107485      0      0
0.00134494735167523      0.00136356578644858      0.000000230007945081400      0      0
0.00136356578644858      0.00138244196076317      0.000000240228774810556      0      0
0.00138244196076317      0.00140157944257044      0.000000251034931445108      0      0
0.00140157944257044      0.00142098184921384      0.000000261652602243181      0      0
0.00142098184921384      0.00144065284811262      0.000000273236941658613      0      0
0.00144065284811262      0.00146059615745496      0.000000285460402534421      0      0
0.00146059615745496      0.00148081554690089      0.000000297557276924995      0      0
0.00148081554690089      0.00150131483829471      0.000000310271739999558      0      0
0.00150131483829471      0.00152209790638749      0.000000324042685902550      0      0
0.00152209790638749      0.00154316867956938      0.000000338242630711129      0      0
0.00154316867956938      0.00156453114061223      0.000000352531499143771      0      0
0.00156453114061223      0.00158618932742236      0.000000367329659274596      0      0
0.00158618932742236      0.00160814733380381      0.000000383072299990257      0      0
0.00160814733380381      0.00163040931023216      0.000000399731025525620      0      0
0.00163040931023216      0.00165297946463904      0.000000417028441789344      0      0
0.00165297946463904      0.00167586206320748      0.000000434789210894072      0      0
0.00167586206320748      0.00169906143117836      0.000000453041052393123      0      0
0.00169906143117836      0.00172258195366789      0.000000471920878564869      0      0
0.00172258195366789      0.00174642807649655      0.000000491562143888092      0      0
0.00174642807649655      0.00177060430702936      0.000000512045653562414      0      0
0.00177060430702936      0.00179511521502795      0.000000533404271214144      0      0
0.00179511521502795      0.00181996543351421      0.000000555646523445731      0      0
0.00181996543351421      0.00184515965964614      0.000000578776634449159      0      0
0.00184515965964614      0.00187070265560561      0.000000602805270724024      0      0
0.00187070265560561      0.00189659924949857      0.000000627753797877620      0      0
0.00189659924949857      0.00192285433626758      0.000000653656304250743      0      0
0.00192285433626758      0.00194947287861711      0.000000680561842764937      0      0
0.00194947287861711      0.00197645990795156      0.000000708536333061426      0      0
0.00197645990795156      0.00200382052532629      0.000000737659885408046      0      0
0.00200382052532629      0.00203155990241182      0.000000768012004290117      0      0
0.00203155990241182      0.00205968328247135      0.000000799638050355130      0      0
0.00205968328247135      0.00208819598135186      0.000000832502514407276      0      0
0.00208819598135186      0.00211710338848892      0.000000866462271799485      0      0
0.00211710338848892      0.00214641096792534      0.000000901321710222331      0      0
0.00214641096792534      0.00217612425934403      0.000000937014013416473      0      0
0.00217612425934403      0.00220624887911509      0.000000973831603245838      0      0
0.00220624887911509      0.00223679052135739      0.00000101243833436759      0      0
0.00223679052135739      0.00226775495901488      0.00000105338800531134      0      0
0.00226775495901488      0.00229914804494778      0.00000109637859810253      0      0
0.00229914804494778      0.00233097571303889      0.00000114022570445252      0      0
0.00233097571303889      0.00236324397931521      0.00000118425774389488      0      0
0.00236324397931521      0.00239595894308506      0.00000122976766601399      0      0
0.00239595894308506      0.00242912678809096      0.00000127874714994739      0      0
0.00242912678809096      0.00246275378367852      0.00000133052237631029      0      0
0.00246275378367852      0.00249684628598141      0.00000138216837655272      0      0
0.00249684628598141      0.00253141073912281      0.00000143404586155156      0      0
0.00253141073912281      0.0025664536764335      0.00000149023111453298      0      0
0.0025664536764335      0.00260198172168671      0.00000155012818036154      0      0
0.00260198172168671      0.00263800159035023      0.00000160876501479957      0      0
0.00263800159035023      0.00267452009085567      0.00000166876759379894      0      0
0.00267452009085567      0.00271154412588544      0.00000173527006815252      0      0
0.00271154412588544      0.00274908069367747      0.00000180213551854815      0      0
0.00274908069367747      0.00278713688934801      0.00000186779617708268      0      0
0.00278713688934801      0.00282571990623272      0.00000194112255852555      0      0
0.00282571990623272      0.00286483703724639      0.00000201574881826067      0      0
0.00286483703724639      0.00290449567626138      0.00000208829937219170      0      0
0.00290449567626138      0.00294470331950526      0.00000217026219561904      0      0
0.00294470331950526      0.0029854675669777      0.00000225140569126780      0      0
0.0029854675669777      0.00302679612388701      0.00000233273306481615      0      0
0.00302679612388701      0.0030686968021066      0.00000242450558864405      0      0
0.0030686968021066      0.00311117752165154      0.00000251063187100035      0      0
0.00311117752165154      0.0031542463121756      0.00000260533510258937      0      0
0.0031542463121756      0.00319791131448903      0.00000270321252144815      0      0
0.00319791131448903      0.00324218078209728      0.00000279852846709386      0      0
0.00324218078209728      0.0032870630827611      0.00000290720335318713      0      0
0.0032870630827611      0.00333256670007821      0.00000300740881212800      0      0
0.00333256670007821      0.00337870023508683      0.00000312261268654127      0      0
0.00337870023508683      0.00342547240789146      0.00000323214998658301      0      0
0.00342547240789146      0.00347289205931113      0.00000335154810588548      0      0
0.00347289205931113      0.00352096815255051      0.00000347217518622888      0      0
0.00352096815255051      0.00356970977489406      0.00000359599584219163      0      0
0.00356970977489406      0.00361912613942378      0.00000372757911223403      0      0
0.00361912613942378      0.0036692265867606      0.00000385726147106606      0      0
0.0036692265867606      0.00372002058682995      0.00000399907954333420      0      0
0.00372002058682995      0.00377151774065175      0.00000413632941523717      0      0
0.00377151774065175      0.00382372778215516      0.00000428757194286085      0      0
0.00382372778215516      0.00387666058001854      0.00000443426201122476      0      0
0.00387666058001854      0.00393032613953476      0.00000459384175610787      0      0
0.00393032613953476      0.0039847346045024      0.00000475235045149550      0      0
0.0039847346045024      0.00403989625914312      0.00000491858078900109      0      0
0.00403989625914312      0.00409582153004557      0.00000509189578447458      0      0
0.00409582153004557      0.00415252098813623      0.00000526285709547104      0      0
0.00415252098813623      0.00421000535067748      0.00000545347014111424      0      0
0.00421000535067748      0.0042682854832934      0.00000562907211683634      0      0
0.0042682854832934      0.00432737240202355      0.00000583596630386883      0      0
0.00432737240202355      0.00438727727540519      0.00000602149169960721      0      0
0.00438727727540519      0.00444801142658443      0.00000623713931750190      0      0
0.00444801142658443      0.00450958633545639      0.00000644394569567905      0      0
0.00450958633545639      0.00457201364083525      0.00000665797031729191      0      0
0.00457201364083525      0.00463530514265407      0.00000689396230189280      0      0
0.00463530514265407      0.00469947280419532      0.00000710796037591568      0      0
0.00469947280419532      0.00476452875435209      0.00000736163369062129      0      0
0.00476452875435209      0.0048304852899207      0.00000759844055149547      0      0
0.0048304852899207      0.00489735487792503      0.00000784556198183178      0      0
0.00489735487792503      0.00496515015797302      0.00000812136253820541      0      0
0.00496515015797302      0.00503388394464577      0.00000836817849648926      0      0
0.00503388394464577      0.00510356922991978      0.00000865437938120250      0      0
0.00510356922991978      0.00517421918562266      0.00000894231741056601      0      0
0.00517421918562266      0.00524584716592283      0.00000921265654063303      0      0
0.00524584716592283      0.00531846670985373      0.00000953272121171100      0      0
0.00531846670985373      0.00539209154387294      0.00000983525967925650      0      0
0.00539209154387294      0.00546673558445676      0.0000101343553612510      0      0
0.00546673558445676      0.00554241294073067      0.0000104848215287350      0      0
0.00554241294073067      0.00561913791713623      0.0000108089472489733      0      0
0.00561913791713623      0.00569692501613484      0.0000111356366839132      0      0
0.00569692501613484      0.00577578894094906      0.0000115167202550336      0      0
0.00577578894094906      0.00585574459834172      0.0000118706615135057      0      0
0.00585574459834172      0.00593680710143364      0.0000122213237813930      0      0
0.00593680710143364      0.00601899177256026      0.0000126330376612984      0      0
0.00601899177256026      0.00610231414616781      0.0000130272509853616      0      0
0.00610231414616781      0.0061867899717497      0.0000134000999174095      0      0
0.0061867899717497      0.0062724352168234      0.0000138365709746943      0      0
0.0062724352168234      0.00635926606994866      0.0000142826434686131      0      0
0.00635926606994866      0.00644729894378739      0.0000146857482786982      0      0
0.00644729894378739      0.00653655047820597      0.0000151331466898531      0      0
0.00653655047820597      0.00662703754342055      0.0000156327029797338      0      0
0.00662703754342055      0.00671877724318579      0.0000160915060509934      0      0
0.00671877724318579      0.00681178691802782      0.0000165429112415777      0      0
0.00681178691802782      0.00690608414852187      0.0000170698858211475      0      0
0.00690608414852187      0.00700168675861542      0.0000176104333315823      0      0
0.00700168675861542      0.00709861281899715      0.0000180987851538450      0      0
0.00709861281899715      0.00719688065051277      0.0000186149846205186      0      0
0.00719688065051277      0.00729650882762788      0.0000192108662927698      0      0
0.00729650882762788      0.00739751618193895      0.0000197973867966999      0      0
0.00739751618193895      0.00749992180573285      0.0000203323415056634      0      0
0.00749992180573285      0.00760374505559565      0.0000209093960216287      0      0
0.00760374505559565      0.00770900555607137      0.0000215703287700748      0      0
0.00770900555607137      0.00781572320337137      0.0000222216152836622      0      0
0.00781572320337137      0.00792391816913513      0.0000228155838986873      0      0
0.00792391816913513      0.00803361090424307      0.0000234420837911693      0      0
0.00803361090424307      0.00814482214268214      0.0000241637130084665      0      0
0.00814482214268214      0.00825757290546495      0.0000249020135542257      0      0
0.00825757290546495      0.00837188450460311      0.0000255766776488217      0      0
0.00837188450460311      0.0084877785471356      0.0000262452924926796      0      0
0.0084877785471356      0.00860527693921294      0.0000270075774057054      0      0
0.00860527693921294      0.00872440189023784      0.0000278405808495753      0      0
0.00872440189023784      0.0088451759170632      0.0000286360278635587      0      0
0.0088451759170632      0.00896762184824822      0.0000293718475127861      0      0
0.00896762184824822      0.00909176282837339      0.0000301470739237665      0      0
0.00909176282837339      0.00921762232241531      0.0000310337394846896      0      0
0.00921762232241531      0.009345224120182      0.0000319707641063298      0      0
0.009345224120182      0.00947459234080956      0.0000328527369554013      0      0
0.00947459234080956      0.00960575143732124      0.0000336782302050505      0      0
0.00960575143732124      0.0097387262012494      0.0000345524135099180      0      0
0.0097387262012494      0.00987354176732169      0.0000355472013691142      0      0
0.00987354176732169      0.0100102236182119      0.0000366073665310879      0      0
0.0100102236182119      0.0101487975893568      0.0000376222937730500      0      0
0.0101487975893568      0.0102892898738392      0.0000385640939991414      0      0
0.0102892898738392      0.0104317270273393      0.0000395215408408215      0      0
0.0104317270273393      0.0105761359731542      0.0000405957677764490      0      0
0.0105761359731542      0.0107225440072866      0.0000417834034970317      0      0
0.0107225440072866      0.0108709788036044      0.0000429815131158521      0      0
0.0108709788036044      0.0110214684190717      0.0000441023203155555      0      0
0.0110214684190717      0.0111740412990521      0.0000451671219154056      0      0
0.0111740412990521      0.0113287262826851      0.0000462842373200272      0      0
0.0113287262826851      0.0114855526083377      0.0000475389502779867      0      0
0.0114855526083377      0.0116445499191305      0.0000489087017070546      0      0
0.0116445499191305      0.0118057482685412      0.0000502866739418544      0      0
0.0118057482685412      0.0119691781260852      0.0000515844394418799      0      0
0.0119691781260852      0.0121348703830748      0.0000528131275924861      0      0
0.0121348703830748      0.0123028563584581      0.0000540732953541971      0      0
0.0123028563584581      0.0124731678047393      0.0000554671833382847      0      0
0.0124731678047393      0.0126458369139802      0.0000570112872354525      0      0
0.0126458369139802      0.0128208963238851      0.0000586238747623288      0      0
0.0128208963238851      0.0129983791239701      0.0000601936408447338      0      0
0.0129983791239701      0.0131783188618175      0.0000616682619710497      0      0
0.0131783188618175      0.0133607495494169      0.0000630939688783681      0      0
0.0133607495494169      0.0135457056695945      0.0000645808403620566      0      0
0.0135457056695945      0.0137332221825303      0.0000662223640297648      0      0
0.0137332221825303      0.0139233345323668      0.0000680287270167588      0      0
0.0139233345323668      0.0141160786539086      0.0000699212387181984      0      0
0.0141160786539086      0.0143114909794141      0.0000717880768933739      0      0
0.0143114909794141      0.0145096084454827      0.0000735588592817523      0      0
0.0145096084454827      0.0147104685000363      0.0000752490511200808      0      0
0.0147104685000363      0.0149141091093971      0.0000769498531561779      0      0
0.0149141091093971      0.0151205687654648      0.0000787727277363949      0      0
0.0151205687654648      0.0153298864929916      0.0000807830463640184      0      0
0.0153298864929916      0.0155421018569589      0.0000829627043943872      0      0
0.0155421018569589      0.015757254970056      0.0000852224089642573      0      0
0.015757254970056      0.0159753865002618      0.0000874530323873684      0      0
0.0159753865002618      0.0161965376785319      0.0000895845194165183      0      0
0.0161965376785319      0.0164207503065923      0.0000916214845191885      0      0
0.0164207503065923      0.0166480667648403      0.0000936402406586838      0      0
0.0166480667648403      0.0168785300203555      0.0000957511288209353      0      0
0.0168785300203555      0.0171121836350213      0.0000980453791649451      0      0
0.0171121836350213      0.0173490717737588      0.000100552388998539      0      0
0.0173490717737588      0.017589239212875      0.000103227506967307      0      0
0.017589239212875      0.0178327313485262      0.000105974248724288      0      0
0.0178327313485262      0.0180795942052988      0.000108687983801856      0      0
0.0180795942052988      0.0183298744449088      0.000111300267648093      0      0
0.0183298744449088      0.0185836193750216      0.000113806003826059      0      0
0.0185836193750216      0.0188408769581945      0.000116264720853069      0      0
0.0188408769581945      0.0191016958209418      0.000118777295118224      0      0
0.0191016958209418      0.0193661252629267      0.000121447771181587      0      0
0.0193661252629267      0.0196342152662799      0.000124344907609185      0      0
0.0196342152662799      0.0199060165050465      0.000127477895303232      0      0
0.0199060165050465      0.0201815803547652      0.000130794681807188      0      0
0.0201815803547652      0.0204609589021785      0.000134201945113499      0      0
0.0204609589021785      0.0207442049550786      0.000137597743022053      0      0
0.0207442049550786      0.0210313720522889      0.000140904741695441      0      0
0.0210313720522889      0.0213225144737837      0.000144093745013392      0      0
0.0213225144737837      0.0216176872509482      0.000147191705264008      0      0
0.0216176872509482      0.0219169461769806      0.000150273267711311      0      0
0.0219169461769806      0.0222203478174381      0.000153439118046418      0      0
0.0222203478174381      0.0225279495209286      0.000156787582702708      0      0
0.0225279495209286      0.0228398094299506      0.000160387600506931      0      0
0.0228398094299506      0.0231559864918837      0.000164260667376323      0      0
0.0231559864918837      0.0234765404701303      0.000168376448520286      0      0
0.0234765404701303      0.0238015319554124      0.000172662363815486      0      0
0.0238015319554124      0.0241310223772239      0.000177023351342253      0      0
0.0241310223772239      0.0244650740154424      0.000181365738530080      0      0
0.0244650740154424      0.0248037500121009      0.000185619105453652      0      0
0.0248037500121009      0.025147114383323      0.000189751553101036      0      0
0.025147114383323      0.0254952320314234      0.000193775909009743      0      0
0.0254952320314234      0.025848168757175      0.000197746433154564      0      0
0.025848168757175      0.0262059912722472      0.000201747283744279      0      0
0.0262059912722472      0.0265687672118152      0.000205875346316392      0      0
0.0265687672118152      0.0269365651473444      0.000210220971853855      0      0
0.0269365651473444      0.0273094545995519      0.000214850531193286      0      0
0.0273094545995519      0.0276875060515468      0.000219794262250563      0      0
0.0276875060515468      0.0280707909621536      0.000225041633657022      0      0
0.0280707909621536      0.0284593817794181      0.000230544670174853      0      0
0.0284593817794181      0.0288533519543027      0.000236227928600599      0      0
0.0288533519543027      0.0292527759545692      0.000242002604568267      0      0
0.0292527759545692      0.0296577292788545      0.000247781839111447      0      0
0.0296577292788545      0.0300682884709421      0.000253494587983545      0      0
0.0300682884709421      0.0304845311342295      0.000259096123808677      0      0
0.0304845311342295      0.0309065359463971      0.000264574060619672      0      0
0.0309065359463971      0.0313343826742795      0.000269949533668344      0      0
0.0313343826742795      0.0317681521889432      0.000275273772249038      0      0
0.0317681521889432      0.0322079264809726      0.000280620783748704      0      0
0.0322079264809726      0.0326537886759678      0.000286077251892134      0      0
0.0326537886759678      0.033105823050257      0.000291731042097754      0      0
0.033105823050257      0.033564115046826      0.000297659863747789      0      0
0.033564115046826      0.0340287512914689      0.000303921604699863      0      0
0.0340287512914689      0.0344998196091616      0.000310547588334141      0      0
0.0344998196091616      0.0349774090406628      0.000317539526078862      0      0
0.0349774090406628      0.0354616098593442      0.000324870337354098      0      0
0.0354616098593442      0.0359525135882537      0.000332488418650684      0      0
0.0359525135882537      0.0364502130174152      0.000340324493316469      0      0
0.0364502130174152      0.0369548022213675      0.000348299939759329      0      0
0.0369548022213675      0.0374663765769464      0.000356335482137329      0      0
0.0374663765769464      0.0379850327813123      0.000364359280550724      0      0
0.0379850327813123      0.0385108688702281      0.000372313699501394      0      0
0.0385108688702281      0.0390439842365898      0.000380160293649311      0      0
0.0390439842365898      0.0395844796492134      0.000387882783192734      0      0
0.0395844796492134      0.0401324572718825      0.000395487978968415      0      0
0.0401324572718825      0.0406880206826587      0.000403004760716316      0      0
0.0406880206826587      0.0412512748934598      0.000410481321650174      0      0
0.0412512748934598      0.0418223263699098      0.000417980980374867      0      0
0.0418223263699098      0.0424012830514618      0.000425576934646686      0      0
0.0424012830514618      0.0429882543718015      0.000433346390861430      0      0
0.0429882543718015      0.0435833512795317      0.000441364542199298      0      0
0.0435833512795317      0.0441866862591436      0.000449698876817284      0      0
0.0441866862591436      0.0447983733522791      0.000458404265550508      0      0
0.0447983733522791      0.0454185281792862      0.000467519201725204      0      0
0.0454185281792862      0.0460472679610735      0.000477063448213335      0      0
0.0460472679610735      0.0466847115412677      0.000487037202684702      0      0
0.0466847115412677      0.0473309794086762      0.000497421741930497      0      0
0.0473309794086762      0.047986193720063      0.000508181372504923      0      0
0.047986193720063      0.0486504783232378      0.000519266415830158      0      0
0.0486504783232378      0.0493239587804657      0.000530616900948295      0      0
0.0493239587804657      0.0500067623922011      0.000542166627292138      0      0
0.0500067623922011      0.0506990182211494      0.000553847285376078      0      0
0.0506990182211494      0.0514008571166629      0.000565592373058888      0      0
0.0514008571166629      0.0521124117394733      0.000577340706264474      0      0
0.0521124117394733      0.0528338165867671      0.000589039385142338      0      0
0.0528338165867671      0.0535652080176086      0.000600646132433136      0      0
0.0535652080176086      0.0543067242787134      0.000612130966646872      0      0
0.0543067242787134      0.0550585055305805      0.000623477207796316      0      0
0.0550585055305805      0.0558206938739848      0.000634681838979463      0      0
0.0558206938739848      0.0565934333768373      0.000645755265151272      0      0
0.0565934333768373      0.0573768701014157      0.000656720523276404      0      0
0.0573768701014157      0.0581711521319738      0.000667612007770850      0      0
0.0581711521319738      0.0589764296027321      0.000678473783256064      0      0
0.0589764296027321      0.0597928547262553      0.000689357564055226      0      0
0.0597928547262553      0.0606205818222245      0.000700320446790715      0      0
0.0606205818222245      0.0614597673466051      0.000711422488539377      0      0
0.0614597673466051      0.0623105699212211      0.000722724227458681      0      0
0.0623105699212211      0.0631731503637371      0.000734284244546392      0      0
0.0631731503637371      0.0640476717180559      0.000746156863156616      0      0
0.0640476717180559      0.064934299285137      0.000758390076226153      0      0
0.064934299285137      0.065833200654241      0.000771023779502150      0      0
0.065833200654241      0.0667445457346082      0.000784088372673009      0      0
0.0667445457346082      0.0676685067875737      0.000797603770130943      0      0
0.0676685067875737      0.0686052584591283      0.000811578840656870      0      0
0.0686052584591283      0.0695549778129301      0.000826011272498533      0      0
0.0695549778129301      0.0705178443637725      0.000840887839062143      0      0
0.0705178443637725      0.071494040111516      0.000856185022474678      0      0
0.071494040111516      0.0724837495754901      0.000871869938838962      0      0
0.0724837495754901      0.07348715982937      0.000887901500720889      0      0
0.07348715982937      0.0745044605365374      0.000904231749269576      0      0
0.0745044605365374      0.0755358439859309      0.000920807289828970      0      0
0.0755358439859309      0.0765815051283916      0.000937570770030757      0      0
0.0765815051283916      0.0776416416135129      0.000954462347055554      0      0
0.0776416416135129      0.0787164538269999      0.000971421099896141      0      0
0.0787164538269999      0.0798061449285455      0.000988386352061198      0      0
0.0798061449285455      0.0809109208902321      0.00100529887943507      0      0
0.0809109208902321      0.0820309905354643      0.00102210198640838      0      0
0.0820309905354643      0.0831665655784396      0.00103874244059252      0      0
0.0831665655784396      0.0843178606641673      0.00105517126229537      0      0
0.0843178606641673      0.0854850934090396      0.00107134436948064      0      0
0.0854850934090396      0.0866684844419658      0.00108722308226889      0      0
0.0866684844419658      0.087868257446075      0.00110277449333359      0      0
0.087868257446075      0.0890846392009967      0.00111797171199164      0      0
0.0890846392009967      0.0903178596257262      0.00113279399057550      0      0
0.0903178596257262      0.0915681518220832      0.00114722674198262      0      0
0.0915681518220832      0.0928357521187732      0.00116126145727937      0      0
0.0928357521187732      0.0941209001160578      0.00117489553202256      0      0
0.0941209001160578      0.0954238387310435      0.00118813200965351      0      0
0.0954238387310435      0.0967448142435972      0.00120097924999787      0      0
0.0967448142435972      0.0980840763428988      0.00121345053062664      0      0
0.0980840763428988      0.0994418781746361      0.00122556358863985      0      0
0.0994418781746361      0.100818476388855      0.00123734011034743      0      0
0.100818476388855      0.10221413118847      0.00124880517635106      0      0
0.10221413118847      0.103629106378448      0.00125998666967348      0      0
0.103629106378448      0.105063669415674      0.00127091465482407      0      0
0.105063669415674      0.106518091459502      0.00128162073600837      0      0
0.106518091459502      0.107992647423013      0.00129213740305319      0      0
0.107992647423013      0.109487616024976      0.00130249737399202      0      0
0.109487616024976      0.111003279842531      0.00131273294359479      0      0
0.111003279842531      0.112539925364605      0.00132287534739098      0      0
0.112539925364605      0.114097843046059      0.00133295415088217      0      0
0.114097843046059      0.115677327362591      0.00134299667363484      0      0
0.115677327362591      0.117278676866402      0.00135302745775525      0      0
0.117278676866402      0.118902194242619      0.00136306778985875      0      0
0.118902194242619      0.120548186366517      0.00137313528504905      0      0
0.120548186366517      0.122216964361519      0.00138324354062787      0      0
0.122216964361519      0.123908843658004      0.00139340186628615      0      0
0.123908843658004      0.125624144052934      0.00140361509642087      0      0
0.125624144052934      0.127363189770296      0.00141388348902752      0      0
0.127363189770296      0.12912630952239      0.00142420271439471      0      0
0.12912630952239      0.130913836571959      0.00143456393563835      0      0
0.130913836571959      0.132726108795187      0.00144495398202169      0      0
0.132726108795187      0.134563468745557      0.00145535561507480      0      0
0.134563468745557      0.136426263718606      0.00146574788680559      0      0
0.136426263718606      0.138314845817565      0.00147610658882456      0      0
0.138314845817565      0.140229572019921      0.00148640479101698      0      0
0.140229572019921      0.142170804244882      0.00149661346850115      0      0
0.142170804244882      0.144138909421796      0.00150670221600940      0      0
0.144138909421796      0.146134259559502      0.00151664004950279      0      0
0.146134259559502      0.148157231816648      0.00152639629575019      0      0
0.148157231816648      0.150208208572982      0.00153594157172356      0      0
0.150208208572982      0.152287577501628      0.00154524885692398      0      0
0.152287577501628      0.154395731642364      0.00155429466308458      0      0
0.154395731642364      0.156533069475914      0.00156306030700349      0      0
0.156533069475914      0.158699994999266      0.00157153329342885      0      0
0.158699994999266      0.16089691780204      0.00157970881580573      0      0
0.16089691780204      0.163124253143903      0.00158759138312130      0      0
0.163124253143903      0.165382422033063      0.00159519658082418      0      0
0.165382422033063      0.16767185130585      0.00160255297256160      0      0
0.16767185130585      0.16999297370739      0.00160970414692394      0      0
0.16999297370739      0.172346227973408      0.00161671090908432      0      0
0.172346227973408      0.174732058913154      0.00162365361067566      0      0
0.174732058913154      0.177150917493482      0.00163063460190671      0      0
0.177150917493482      0.179603260924088      0.00163778077721739      0      0
0.179603260924088      0.182089552743936      0.00164524616921181      0      0
0.182089552743936      0.184610262908873      0.00165321452487902      0      0
0.184610262908873      0.187165867880458      0.00166190177329708      0      0
0.187165867880458      0.189756850716024      0.00167155826584547      0      0
0.189756850716024      0.192383701159985      0.00168247064011994      0      0
0.192383701159985      0.195046915736409      0.00169496313024066      0      0
0.195046915736409      0.197746997842864      0.00170939812360106      0      0
0.197746997842864      0.200484457845576      0.00172617575340084      0      0
0.200484457845576      0.203259813175894      0.00174573232476407      0      0
0.203259813175894      0.206073588428097      0.00176853740716966      0      0
0.206073588428097      0.208926315458549      0.00179508949294721      0      0
0.208926315458549      0.211818533486235      0.00182591022230504      0      0
0.211818533486235      0.214750789194674      0.00186153730487281      0      0
0.214750789194674      0.217723636835266      0.00190251641308521      0      0
0.217723636835266      0.220737638332042      0.00194939246314150      0      0
0.220737638332042      0.22379336338789      0.00200270080921455      0      0
0.22379336338789      0.226891389592229      0.00206295893140852      0      0
0.226891389592229      0.230032302530194      0.00213065918089243      0      0
0.230032302530194      0.233216695893316      0.00220626305363189      0      0
0.233216695893316      0.236445171591743      0.00229019731021883      0      0
0.236445171591743      0.239718339868012      0.00238285206990120      0      0
0.239718339868012      0.243036819412397      0.00248458081502572      0      0
0.243036819412397      0.246401237479853      0.00259570207860629      0      0
0.246401237479853      0.249812230008578      0.00271650247412687      0      0
0.249812230008578      0.253270441740218      0.00284724067151703      0      0
0.253270441740218      0.256776526341734      0.00298815192266929      0      0
0.256776526341734      0.260331146528961      0.00313945278140792      0      0
0.260331146528961      0.263934974191869      0.00330134573020050      0      0
0.263934974191869      0.267588690521566      0.00347402350341442      0      0
0.267588690521566      0.271292986139054      0.00365767297218477      0      0
0.271292986139054      0.275048561225772      0.00385247852101232      0      0
0.275048561225772      0.27885612565594      0.00405862489725657      0      0
0.27885612565594      0.282716399130741      0.00427629955114153      0      0
0.282716399130741      0.286630111314356      0.00450569450720818      0      0
0.286630111314356      0.290598001971889      0.00474700782078720      0      0
0.290598001971889      0.294620821109189      0.00500044467774359      0      0
0.294620821109189      0.298699329114623      0.00526621819496089      0      0
0.298699329114623      0.302834296902796      0.00554454997485163      0      0
0.302834296902796      0.307026506060274      0.00583567046117213      0      0
0.307026506060274      0.311276748993318      0.00613981913669072      0      0
0.311276748993318      0.315585829077662      0.00645724459653563      0      0
0.315585829077662      0.319954560810364      0.00678820452476500      0      0
0.319954560810364      0.324383769963767      0.00713296559608173      0      0
0.324383769963767      0.32887429374158      0.00749180331974394      0      0
0.32887429374158      0.33342698093713      0.00786500183859339      0      0
0.33342698093713      0.338042692093795      0.00825285369268392      0      0
0.338042692093795      0.342722299667666      0.00865565955416053      0      0
0.342722299667666      0.347466688192458      0.00907372793772709      0      0
0.347466688192458      0.352276754446699      0.00950737488916042      0      0
0.352276754446699      0.357153407623246      0.00995692365279858      0      0
0.357153407623246      0.362097569501131      0.0104227043176803      0      0
0.362097569501131      0.367110174619799      0.0109050534409788      0      0
0.367110174619799      0.372192170455755      0.0114043136465015      0      0
0.372192170455755      0.37734451760165      0.0119208331952792      0      0
0.37734451760165      0.382568189947856      0.0124549655245968      0      0
0.382568189947856      0.387864174866547      0.0130070687512035      0      0
0.387864174866547      0.393233473398329      0.0135775051338480      0      0
0.393233473398329      0.398677100441459      0.0141666404896964      0      0
0.398677100441459      0.40419608494368      0.0147748435585842      0      0
0.40419608494368      0.409791470096709      0.0154024853084180      0      0
0.409791470096709      0.41546431353342      0.0160499381743471      0      0
0.41546431353342      0.421215687527758      0.0167175752235763      0      0
0.421215687527758      0.427046679197417      0.0174057692368466      0      0
0.427046679197417      0.43295839070933      0.0181148916966782      0      0
0.43295839070933      0.438951939487993      0.0188453116714152      0      0
0.438951939487993      0.445028458426682      0.0195973945829247      0      0
0.445028458426682      0.451189096101594      0.0203715008444559      0      0
0.451189096101594      0.457435016988945      0.0211679843536431      0      0
0.457435016988945      0.463767401685081      0.0219871908238967      0      0
0.463767401685081      0.470187447129631      0.0228294559354551      0      0
0.470187447129631      0.476696366831751      0.0236951032851129      0      0
0.476696366831751      0.483295391099501      0.0245844421110668      0      0
0.483295391099501      0.489985767272398      0.0254977647663704      0      0
0.489985767272398      0.496768759957182      0.0264353439111052      0      0
0.496768759957182      0.503645651266856      0.0273974293894875      0      0
0.503645651266856      0.510617741063022      0.0283842447536541      0      0
0.510617741063022      0.517686347201588      0.0293959833906988      0      0
0.517686347201588      0.524852805781861      0.0304328042035551      0      0
0.524852805781861      0.532118471399099      0.0314948267893869      0      0
0.532118471399099      0.539484717400551      0.0325821260510843      0      0
0.539484717400551      0.546952936145049      0.0336947261680686      0      0
0.546952936145049      0.554524539266187      0.0348325938416164      0      0
0.554524539266187      0.56220095793915      0.0359956307170327      0      0
0.56220095793915      0.569983643151229      0.0371836648698372      0      0
0.569983643151229      0.577874065976087      0.0383964412252417      0      0
0.577874065976087      0.585873717851818      0.0396336107589949      0      0
0.585873717851818      0.59398411086286      0.0408947183024779      0      0
0.59398411086286      0.602206778025804      0.0421791887448516      0      0
0.602206778025804      0.610543273579166      0.0434863113890164      0      0
0.610543273579166      0.618995173277162      0.0448152221747466      0      0
0.618995173277162      0.62756407468756      0.0461648834298950      0      0
0.62756407468756      0.636251597493652      0.0475340607467875      0      0
0.636251597493652      0.645059383800396      0.0489212965030381      0      0
0.645059383800396      0.653989098444817      0.0503248794503252      0      0
0.653989098444817      0.663042429310678      0.0517428096764571      0      0
0.663042429310678      0.672221087647534      0.0531727580990703      0      0
0.672221087647534      0.681526808394186      0.0546120194653454      0      0
0.681526808394186      0.690961350506615      0.0560574576002256      0      0
0.690961350506615      0.70052649729046      0.0575054413510562      0      0
0.70052649729046      0.710224056738094      0.0589517692992961      0      0
0.710224056738094      0.720055861870372      0.0603915808224886      0      0
0.720055861870372      0.730023771083106      0.0618192504537807      0      0
0.730023771083106      0.740129668498331      0.0632282616481583      0      0
0.740129668498331      0.750375464320448      0.0646110549474702      0      0
0.750375464320448      0.76076309519728      0.0659588440291692      0      0
0.76076309519728      0.771294524586143      0.0672613910631089      0      0
0.771294524586143      0.781971743124969      0.0685067299422194      0      0
0.781971743124969      0.792796769008581      0.0696808219235164      0      0
0.792796769008581      0.803771648370161      0.0707671224349472      0      0
0.803771648370161      0.814898455668016      0.0717460293455527      0      0
0.814898455668016      0.826179294077686      0.0725941703482007      0      0
0.826179294077686      0.837616295889483      0.0732834677201869      0      0
0.837616295889483      0.849211622911536      0.0737798881849311      0      0
0.849211622911536      0.860967466878409      0.0740417359296460      0      0
0.860967466878409      0.872886049865385      0.0740172630704358      0      0
0.872886049865385      0.884969624708479      0.0736412244866761      0      0
0.884969624708479      0.897220475430265      0.0728297313998942      0      0
0.897220475430265      0.909640917671599      0.0714722229245075      0      0
0.909640917671599      0.922233299129318      0.0694182441265391      0      0
0.922233299129318      0.935      0.0664540993458406      0      0
# END HISTO1D SudakovggExpOutputsN2LLNor13
# BEGIN HISTO1D SudakovggExpOutputsN2LLNor21
PlotOrder=4
LineColor=purple
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\widetilde{\mathbf{V}}^{(2,1)}_{h,\mathrm{res}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.0000000133146898548317      0      0
0.00000101384324431002      0.00000102787812403307      0.0000000156570450592375      0      0
0.00000102787812403307      0.00000104210729202498      0.0000000149291734637500      0      0
0.00000104210729202498      0.00000105653343786574      0.0000000184589089266406      0      0
0.00000105653343786574      0.00000107115928836782      0.0000000140171636533110      0      0
0.00000107115928836782      0.00000108598760809164      0.0000000220348243095936      0      0
0.00000108598760809164      0.00000110102119986811      0.0000000181784880838959      0      0
0.00000110102119986811      0.00000111626290532839      0.0000000231268925268520      0      0
0.00000111626290532839      0.00000113171560544106      0.0000000237317265158920      0      0
0.00000113171560544106      0.00000114738222105665      0.0000000197626887416455      0      0
0.00000114738222105665      0.00000116326571345971      0.0000000251379727061563      0      0
0.00000116326571345971      0.0000011793690849286      0.0000000167747179843427      0      0
0.0000011793690849286      0.00000119569537930295      0.0000000264567214965202      0      0
0.00000119569537930295      0.000001212247682559      0.0000000271195810138766      0      0
0.000001212247682559      0.00000122902912339292      0.0000000186843278391950      0      0
0.00000122902912339292      0.00000124604287381218      0.0000000269635794439989      0      0
0.00000124604287381218      0.00000126329214973512      0.0000000294020236291604      0      0
0.00000126329214973512      0.00000128078021159884      0.0000000226800691638993      0      0
0.00000128078021159884      0.00000129851036497544      0.0000000200425937030720      0      0
0.00000129851036497544      0.00000131648596119688      0.0000000275695239438291      0      0
0.00000131648596119688      0.00000133471039798844      0.0000000225639188492275      0      0
0.00000133471039798844      0.00000135318712011092      0.0000000247082458024000      0      0
0.00000135318712011092      0.00000137191962001179      0.0000000309101404690275      0      0
0.00000137191962001179      0.00000139091143848532      0.0000000342928032884981      0      0
0.00000139091143848532      0.00000141016616534188      0.0000000333293625472206      0      0
0.00000141016616534188      0.00000142968744008643      0.0000000330948121598452      0      0
0.00000142968744008643      0.00000144947895260651      0.0000000247496431318341      0      0
0.00000144947895260651      0.00000146954444386967      0.0000000392819709761772      0      0
0.00000146954444386967      0.00000148988770663059      0.0000000376432549468825      0      0
0.00000148988770663059      0.00000151051258614798      0.0000000300140670771363      0      0
0.00000151051258614798      0.00000153142298091138      0.0000000363820609747487      0      0
0.00000153142298091138      0.00000155262284337812      0.0000000353102899176554      0      0
0.00000155262284337812      0.00000157411618072032      0.0000000421544612572577      0      0
0.00000157411618072032      0.00000159590705558239      0.0000000314507949701038      0      0
0.00000159590705558239      0.0000016179995868489      0.0000000439276392644527      0      0
0.0000016179995868489      0.00000164039795042316      0.0000000471696664238804      0      0
0.00000164039795042316      0.00000166310638001652      0.0000000345856514598534      0      0
0.00000166310638001652      0.00000168612916794864      0.0000000340462005793072      0      0
0.00000168612916794864      0.00000170947066595881      0.0000000473795279491993      0      0
0.00000170947066595881      0.00000173313528602849      0.0000000421688760688289      0      0
0.00000173313528602849      0.00000175712750121529      0.0000000448214298343050      0      0
0.00000175712750121529      0.00000178145184649847      0.0000000533331113767233      0      0
0.00000178145184649847      0.00000180611291963609      0.0000000377420564212819      0      0
0.00000180611291963609      0.00000183111538203409      0.0000000395064477548253      0      0
0.00000183111538203409      0.00000185646395962742      0.0000000398643898493868      0      0
0.00000185646395962742      0.00000188216344377329      0.0000000409408689182184      0      0
0.00000188216344377329      0.00000190821869215684      0.0000000540591837282546      0      0
0.00000190821869215684      0.00000193463462970931      0.0000000435968606662584      0      0
0.00000193463462970931      0.000001961416249539      0.0000000615954635340734      0      0
0.000001961416249539      0.00000198856861387501      0.0000000701776947974742      0      0
0.00000198856861387501      0.00000201609685502412      0.0000000680155565456330      0      0
0.00000201609685502412      0.00000204400617634088      0.0000000478394538861160      0      0
0.00000204400617634088      0.00000207230185321116      0.0000000690443801444058      0      0
0.00000207230185321116      0.00000210098923404927      0.0000000533190572292251      0      0
0.00000210098923404927      0.00000213007374130893      0.0000000612232611927531      0      0
0.00000213007374130893      0.00000215956087250823      0.0000000800859311472829      0      0
0.00000215956087250823      0.00000218945620126872      0.0000000822988070247437      0      0
0.00000218945620126872      0.00000221976537836897      0.0000000843762971892761      0      0
0.00000221976537836897      0.00000225049413281266      0.0000000747913918141840      0      0
0.00000225049413281266      0.00000228164827291145      0.0000000881018049719669      0      0
0.00000228164827291145      0.0000023132336873829      0.0000000683625481541684      0      0
0.0000023132336873829      0.0000023452563464635      0.0000000963985843137662      0      0
0.0000023452563464635      0.00000237772230303722      0.0000000743671856687522      0      0
0.00000237772230303722      0.00000241063769377955      0.0000000897367051786432      0      0
0.00000241063769377955      0.00000244400874031748      0.0000000675328761483765      0      0
0.00000244400874031748      0.00000247784175040552      0.0000000815189679399192      0      0
0.00000247784175040552      0.00000251214311911795      0.0000000756962238770296      0      0
0.00000251214311911795      0.00000254691933005764      0.000000103725115201239      0      0
0.00000254691933005764      0.00000258217695658154      0.000000112233653318551      0      0
0.00000258217695658154      0.0000026179226630432      0.0000000846376728347990      0      0
0.0000026179226630432      0.00000265416320605244      0.000000104353900318020      0      0
0.00000265416320605244      0.00000269090543575249      0.0000000850633237418732      0      0
0.00000269090543575249      0.00000272815629711478      0.0000000842889407658326      0      0
0.00000272815629711478      0.00000276592283125165      0.000000132032672111861      0      0
0.00000276592283125165      0.00000280421217674733      0.000000116180590350907      0      0
0.00000280421217674733      0.00000284303157100718      0.000000119518590026714      0      0
0.00000284303157100718      0.00000288238835162573      0.000000135297516499323      0      0
0.00000288238835162573      0.00000292228995777364      0.000000144489861687507      0      0
0.00000292228995777364      0.00000296274393160382      0.000000139817016603972      0      0
0.00000296274393160382      0.00000300375791967704      0.000000100230811131704      0      0
0.00000300375791967704      0.00000304533967440728      0.000000128564921808814      0      0
0.00000304533967440728      0.0000030874970555271      0.000000106614276508554      0      0
0.0000030874970555271      0.00000313023803157323      0.000000111013171201751      0      0
0.00000313023803157323      0.00000317357068139281      0.000000169609661905276      0      0
0.00000317357068139281      0.00000321750319567045      0.000000116046360301659      0      0
0.00000321750319567045      0.00000326204387847638      0.000000181133022805892      0      0
0.00000326204387847638      0.00000330720114883614      0.000000120643210624923      0      0
0.00000330720114883614      0.00000335298354232185      0.000000163568037280614      0      0
0.00000335298354232185      0.00000339939971266569      0.000000168611825505807      0      0
0.00000339939971266569      0.00000344645843339553      0.000000142294217866202      0      0
0.00000344645843339553      0.00000349416859949336      0.000000133428490454789      0      0
0.00000349416859949336      0.00000354253922907654      0.000000212031775246198      0      0
0.00000354253922907654      0.00000359157946510248      0.000000195132611086020      0      0
0.00000359157946510248      0.00000364129857709674      0.000000201551175797162      0      0
0.00000364129857709674      0.00000369170596290522      0.000000224660289550462      0      0
0.00000369170596290522      0.00000374281115047047      0.000000235131598864449      0      0
0.00000374281115047047      0.0000037946237996327      0.000000240646786584907      0      0
0.0000037946237996327      0.00000384715370395563      0.000000236509398589767      0      0
0.00000384715370395563      0.00000390041079257769      0.000000171352527654934      0      0
0.00000390041079257769      0.00000395440513208878      0.000000179409331163769      0      0
0.00000395440513208878      0.00000400914692843308      0.000000206648071904348      0      0
0.00000400914692843308      0.00000406464652883815      0.000000178335762700183      0      0
0.00000406464652883815      0.00000412091442377072      0.000000282950334327454      0      0
0.00000412091442377072      0.00000417796124891967      0.000000261011802677900      0      0
0.00000417796124891967      0.00000423579778720626      0.000000264312858837376      0      0
0.00000423579778720626      0.0000042944349708224      0.000000294545958741892      0      0
0.0000042944349708224      0.00000435388388329698      0.000000314244190853647      0      0
0.00000435388388329698      0.00000441415576159092      0.000000320748291705038      0      0
0.00000441415576159092      0.0000044752619982211      0.000000328926705093232      0      0
0.0000044752619982211      0.00000453721414341383      0.000000243951466861334      0      0
0.00000453721414341383      0.00000460002390728798      0.000000348723552492964      0      0
0.00000460002390728798      0.0000046637031620685      0.000000357910290777178      0      0
0.0000046637031620685      0.00000472826394433043      0.000000243832296132249      0      0
0.00000472826394433043      0.00000479371845727405      0.000000253305023799043      0      0
0.00000479371845727405      0.00000486007907303155      0.000000387270172950119      0      0
0.00000486007907303155      0.00000492735833500554      0.000000317349849388340      0      0
0.00000492735833500554      0.00000499556896024003      0.000000313690255786388      0      0
0.00000499556896024003      0.00000506472384182418      0.000000387031474856692      0      0
0.00000506472384182418      0.00000513483605132934      0.000000421422429575921      0      0
0.00000513483605132934      0.00000520591884127979      0.000000313502127025443      0      0
0.00000520591884127979      0.00000527798564765776      0.000000322475034424778      0      0
0.00000527798564765776      0.00000535105009244307      0.000000406927665259998      0      0
0.00000535105009244307      0.00000542512598618791      0.000000409846963107410      0      0
0.00000542512598618791      0.00000550022733062734      0.000000316980602840777      0      0
0.00000550022733062734      0.00000557636832132587      0.000000501759096575383      0      0
0.00000557636832132587      0.00000565356335036064      0.000000512912872160226      0      0
0.00000565356335036064      0.00000573182700904185      0.000000423718940980136      0      0
0.00000573182700904185      0.00000581117409067079      0.000000523117994323532      0      0
0.00000581117409067079      0.000005891619593336      0.000000360735065413766      0      0
0.000005891619593336      0.00000597317872274825      0.000000370443872460450      0      0
0.00000597317872274825      0.00000605586689511467      0.000000549286294451794      0      0
0.00000605586689511467      0.0000061396997400527      0.000000397357168213817      0      0
0.0000061396997400527      0.00000622469310354442      0.000000513073842602192      0      0
0.00000622469310354442      0.00000631086305093168      0.000000548063249697321      0      0
0.00000631086305093168      0.0000063982258699528      0.000000515312384825226      0      0
0.0000063982258699528      0.00000648679807382125      0.000000458746885414955      0      0
0.00000648679807382125      0.00000657659640434692      0.000000444680986949637      0      0
0.00000657659640434692      0.00000666763783510069      0.000000457704898090017      0      0
0.00000666763783510069      0.00000675993957462272      0.000000487968082298412      0      0
0.00000675993957462272      0.0000068535190696752      0.000000701251285073834      0      0
0.0000068535190696752      0.00000694839400854009      0.000000555595042196369      0      0
0.00000694839400854009      0.00000704458232436258      0.000000743738875228851      0      0
0.00000704458232436258      0.00000714210219854078      0.000000678701110555866      0      0
0.00000714210219854078      0.00000724097206416231      0.000000688269743599282      0      0
0.00000724097206416231      0.00000734121060948854      0.000000633030064605638      0      0
0.00000734121060948854      0.000007442836781487      0.000000862043046263850      0      0
0.000007442836781487      0.00000754586978941272      0.000000894294231839820      0      0
0.00000754586978941272      0.00000765032910843916      0.000000593228012959077      0      0
0.00000765032910843916      0.00000775623448333934      0.000000653706056487357      0      0
0.00000775623448333934      0.00000786360593221801      0.000000668722561380402      0      0
0.00000786360593221801      0.00000797246375029542      0.000000961699914436089      0      0
0.00000797246375029542      0.00000808282851374354      0.000000955568066920256      0      0
0.00000808282851374354      0.00000819472108357529      0.000000926169137368236      0      0
0.00000819472108357529      0.00000830816260958769      0.00000103645091188160      0      0
0.00000830816260958769      0.00000842317453435958      0.00000107241620635400      0      0
0.00000842317453435958      0.00000853977859730466      0.000000800411597435775      0      0
0.00000853977859730466      0.00000865799683878063      0.000000889586161818681      0      0
0.00000865799683878063      0.00000877785160425524      0.00000118939836903088      0      0
0.00000877785160425524      0.00000889936554853005      0.00000107989631497793      0      0
0.00000889936554853005      0.00000902256164002253      0.000000915915800650326      0      0
0.00000902256164002253      0.00000914746316510757      0.000000930227938868988      0      0
0.00000914746316510757      0.00000927409373251906      0.00000118834371637010      0      0
0.00000927409373251906      0.00000940247727781235      0.00000123439587523809      0      0
0.00000940247727781235      0.00000953263806788851      0.00000126077862013625      0      0
0.00000953263806788851      0.00000966460070558129      0.00000116930758190810      0      0
0.00000966460070558129      0.00000979839013430744      0.00000146377396429755      0      0
0.00000979839013430744      0.00000993403164278155      0.00000100623557653879      0      0
0.00000993403164278155      0.000010071550869796      0.00000103297987236635      0      0
0.000010071550869796      0.0000102109738090674      0.00000158655046067765      0      0
0.0000102109738090674      0.0000103523268141496      0.00000158881325515534      0      0
0.0000103523268141496      0.000010495636603415      0.00000129338661089978      0      0
0.000010495636603415      0.0000106409302651053      0.00000144017497442768      0      0
0.0000106409302651053      0.000010788235262451      0.00000150601667406530      0      0
0.000010788235262451      0.0000109375794388631      0.00000173079061677810      0      0
0.0000109375794388631      0.0000110889910231955      0.00000131927038335279      0      0
0.0000110889910231955      0.0000112424986350812      0.00000189077486308412      0      0
0.0000112424986350812      0.0000113981312903417      0.00000180418920792279      0      0
0.0000113981312903417      0.0000115559184064716      0.00000200245406617690      0      0
0.0000115559184064716      0.000011715889808199      0.00000147255403462062      0      0
0.000011715889808199      0.0000118780757331232      0.00000210133806911197      0      0
0.0000118780757331232      0.0000120425068374297      0.00000177293342315144      0      0
0.0000120425068374297      0.0000122092142016854      0.00000161758825146084      0      0
0.0000122092142016854      0.0000123782293367127      0.00000173989726991224      0      0
0.0000123782293367127      0.0000125495841895462      0.00000209372598097444      0      0
0.0000125495841895462      0.0000127233111494713      0.00000240119239518463      0      0
0.0000127233111494713      0.0000128994430541458      0.00000221065609002239      0      0
0.0000128994430541458      0.0000130780131958075      0.00000171028471825115      0      0
0.0000130780131958075      0.0000132590553275668      0.00000180849762127954      0      0
0.0000132590553275668      0.0000134426036697863      0.00000226166106437224      0      0
0.0000134426036697863      0.00001362869291655      0.00000250784660527352      0      0
0.00001362869291655      0.00001381735824222      0.00000248178223655982      0      0
0.00001381735824222      0.0000140086353080861      0.00000204675944755542      0      0
0.0000140086353080861      0.0000142025602691059      0.00000229331128416408      0      0
0.0000142025602691059      0.0000143991697807389      0.00000274506435954734      0      0
0.0000143991697807389      0.0000145985010058751      0.00000300645023229836      0      0
0.0000145985010058751      0.0000148005916218595      0.00000291683001719884      0      0
0.0000148005916218595      0.0000150054798276138      0.00000327718769338278      0      0
0.0000150054798276138      0.0000152132043508565      0.00000218787803081165      0      0
0.0000152132043508565      0.0000154238044554237      0.00000298558088782370      0      0
0.0000154238044554237      0.0000156373199486901      0.00000273122390512330      0      0
0.0000156373199486901      0.0000158537911890937      0.00000304161535727497      0      0
0.0000158537911890937      0.0000160732590937644      0.00000244347525153716      0      0
0.0000160732590937644      0.0000162957651462576      0.00000317920593683831      0      0
0.0000162957651462576      0.000016521351404396      0.00000288944429620249      0      0
0.000016521351404396      0.0000167500605082187      0.00000280682482550375      0      0
0.0000167500605082187      0.0000169819356880416      0.00000398313213935939      0      0
0.0000169819356880416      0.0000172170207726282      0.00000401673352549204      0      0
0.0000172170207726282      0.0000174553601974744      0.00000325041165861999      0      0
0.0000174553601974744      0.0000176969990132074      0.00000336856064333466      0      0
0.0000176969990132074      0.0000179419828941014      0.00000433516731392709      0      0
0.0000179419828941014      0.0000181903581467107      0.00000466867187944158      0      0
0.0000181903581467107      0.0000184421717186223      0.00000340332449060953      0      0
0.0000184421717186223      0.0000186974712073306      0.00000477797499042674      0      0
0.0000186974712073306      0.0000189563048692332      0.00000440689990882544      0      0
0.0000189563048692332      0.0000192187216287532      0.00000411642025516037      0      0
0.0000192187216287532      0.0000194847710875863      0.00000346730265963351      0      0
0.0000194847710875863      0.0000197545035340766      0.00000418075659782489      0      0
0.0000197545035340766      0.000020027969952722      0.00000532565004181287      0      0
0.000020027969952722      0.0000203052220338112      0.00000556734177842645      0      0
0.0000203052220338112      0.0000205863121831945      0.00000578892668577802      0      0
0.0000205863121831945      0.0000208712935321888      0.00000547376754216843      0      0
0.0000208712935321888      0.000021160219947621      0.00000496708240462225      0      0
0.000021160219947621      0.0000214531460420097      0.00000419519295304716      0      0
0.0000214531460420097      0.0000217501271838877      0.00000453051548795112      0      0
0.0000217501271838877      0.0000220512195082683      0.00000436677242603542      0      0
0.0000220512195082683      0.0000223564799272551      0.00000638781502338805      0      0
0.0000223564799272551      0.0000226659661408002      0.00000557824274511251      0      0
0.0000226659661408002      0.0000229797366476099      0.00000705962608421199      0      0
0.0000229797366476099      0.0000232978507562027      0.00000531103686775482      0      0
0.0000232978507562027      0.0000236203685961192      0.00000496535422223327      0      0
0.0000236203685961192      0.000023947351129288      0.00000538020221731644      0      0
0.000023947351129288      0.0000242788601615485      0.00000544547731529868      0      0
0.0000242788601615485      0.0000246149583543337      0.00000532500877401320      0      0
0.0000246149583543337      0.0000249557092365137      0.00000593624822376955      0      0
0.0000249557092365137      0.0000253011772164045      0.00000758495834266492      0      0
0.0000253011772164045      0.0000256514275939423      0.00000886449355022963      0      0
0.0000256514275939423      0.0000260065265730261      0.00000848393974160933      0      0
0.0000260065265730261      0.0000263665412740315      0.00000688439323654482      0      0
0.0000263665412740315      0.0000267315397464981      0.00000620429176865008      0      0
0.0000267315397464981      0.0000271015909819919      0.00000720976280654720      0      0
0.0000271015909819919      0.0000274767649271459      0.00000837027834770793      0      0
0.0000274767649271459      0.0000278571324968813      0.00000891860271625431      0      0
0.0000278571324968813      0.0000282427655878122      0.00000866077869847822      0      0
0.0000282427655878122      0.0000286337370918349      0.00000748287331830049      0      0
0.0000286337370918349      0.0000290301209099061      0.00000789610387717613      0      0
0.0000290301209099061      0.0000294319919660113      0.0000113835892727624      0      0
0.0000294319919660113      0.0000298394262213274      0.00000796778359112957      0      0
0.0000298394262213274      0.00003025250068858      0.0000120343057643680      0      0
0.00003025250068858      0.000030671293446601      0.0000101612466983853      0      0
0.000030671293446601      0.0000310958836550867      0.00000895753195944964      0      0
0.0000310958836550867      0.00003152635156956      0.00000996581994086809      0      0
0.00003152635156956      0.000031962778556541      0.0000130757007723034      0      0
0.000031962778556541      0.0000324052471089262      0.00000995244269767800      0      0
0.0000324052471089262      0.0000328538408615817      0.0000139744094622990      0      0
0.0000328538408615817      0.000033308644607151      0.0000132246750052219      0      0
0.000033308644607151      0.0000337697443120835      0.0000142881507245334      0      0
0.0000337697443120835      0.0000342372271328825      0.0000133955627686637      0      0
0.0000342372271328825      0.0000347111814325807      0.0000130574379106611      0      0
0.0000347111814325807      0.0000351916967974413      0.0000104505973725635      0      0
0.0000351916967974413      0.0000356788640538924      0.0000115267364582227      0      0
0.0000356788640538924      0.0000361727752856944      0.0000165984778923734      0      0
0.0000361727752856944      0.0000366735238513458      0.0000117388577506208      0      0
0.0000366735238513458      0.0000371812044017293      0.0000113400155635106      0      0
0.0000371812044017293      0.0000376959128980032      0.0000151900258574564      0      0
0.0000376959128980032      0.0000382177466297395      0.0000144548200805480      0      0
0.0000382177466297395      0.0000387468042333134      0.0000173973712693467      0      0
0.0000387468042333134      0.0000392831857105477      0.0000138226304294738      0      0
0.0000392831857105477      0.0000398269924476147      0.0000193002654648583      0      0
0.0000398269924476147      0.0000403783272342003      0.0000181279579121908      0      0
0.0000403783272342003      0.0000409372942829333      0.0000205906087026079      0      0
0.0000409372942829333      0.0000415039992490831      0.0000161368274567578      0      0
0.0000415039992490831      0.000042078549250531      0.0000164877945351227      0      0
0.000042078549250531      0.0000426610528880173      0.0000221372170662967      0      0
0.0000426610528880173      0.0000432516202656688      0.0000211586339756878      0      0
0.0000432516202656688      0.0000438503630118107      0.0000234384723862923      0      0
0.0000438503630118107      0.0000444573943000663      0.0000165830684629734      0      0
0.0000444573943000663      0.0000450728288707489      0.0000171653455710684      0      0
0.0000450728288707489      0.0000456967830525504      0.0000250553731782778      0      0
0.0000456967830525504      0.0000463293747845289      0.0000253208026376768      0      0
0.0000463293747845289      0.0000469707236384016      0.0000229017654010804      0      0
0.0000469707236384016      0.0000476209508411464      0.0000270954305389443      0      0
0.0000476209508411464      0.0000482801792979158      0.0000246322924206121      0      0
0.0000482801792979158      0.0000489485336152684      0.0000274496086247378      0      0
0.0000489485336152684      0.0000496261401247217      0.0000289693073568197      0      0
0.0000496261401247217      0.0000503131269066316      0.0000226814439803783      0      0
0.0000503131269066316      0.0000510096238144011      0.0000271695002474430      0      0
0.0000510096238144011      0.000051715762499026      0.0000213011072012135      0      0
0.000051715762499026      0.000052431676433979      0.0000207389381063721      0      0
0.000052431676433979      0.0000531575009404385      0.0000310023455492591      0      0
0.0000531575009404385      0.0000538933732128671      0.0000273846211151143      0      0
0.0000538933732128671      0.0000546394323449439      0.0000338637649107667      0      0
0.0000546394323449439      0.0000553958193558558      0.0000340547411468144      0      0
0.0000553958193558558      0.0000561626772169526      0.0000329155836013939      0      0
0.0000561626772169526      0.0000569401508787716      0.0000363084729459826      0      0
0.0000569401508787716      0.0000577283872984359      0.0000360741209774324      0      0
0.0000577283872984359      0.0000585275354674316      0.0000335629986012280      0      0
0.0000585275354674316      0.0000593377464397706      0.0000375678256367126      0      0
0.0000593377464397706      0.0000601591733605423      0.0000280937592218085      0      0
0.0000601591733605423      0.0000609919714948611      0.0000304600721376013      0      0
0.0000609919714948611      0.0000618362982572143      0.0000346141107983410      0      0
0.0000618362982572143      0.0000626923132412161      0.0000281132792960359      0      0
0.0000626923132412161      0.0000635601782497746      0.0000366373859199715      0      0
0.0000635601782497746      0.0000644400573256746      0.0000331653053435319      0      0
0.0000644400573256746      0.0000653321167825856      0.0000331070396721130      0      0
0.0000653321167825856      0.0000662365252364977      0.0000417302667400077      0      0
0.0000662365252364977      0.0000671534536375933      0.0000329868221196037      0      0
0.0000671534536375933      0.0000680830753025601      0.0000433302221087217      0      0
0.0000680830753025601      0.0000690255659473509      0.0000374173042139294      0      0
0.0000690255659473509      0.0000699811037203975      0.0000414449971054332      0      0
0.0000699811037203975      0.0000709498692362838      0.0000366852348712423      0      0
0.0000709498692362838      0.0000719320456098856      0.0000439232539267774      0      0
0.0000719320456098856      0.0000729278184909828      0.0000426409707838038      0      0
0.0000729278184909828      0.0000739373760993502      0.0000452653791301209      0      0
0.0000739373760993502      0.0000749609092603353      0.0000381320639864012      0      0
0.0000749609092603353      0.0000759986114409274      0.0000386607387383877      0      0
0.0000759986114409274      0.0000770506787863264      0.0000605149661374354      0      0
0.0000770506787863264      0.0000781173101570184      0.0000504328864340500      0      0
0.0000781173101570184      0.0000791987071663636      0.0000576816931784792      0      0
0.0000791987071663636      0.0000802950742187053      0.0000556195316394679      0      0
0.0000802950742187053      0.000081406618548006      0.0000661885046570386      0      0
0.000081406618548006      0.0000825335502570186      0.0000675080240812482      0      0
0.0000825335502570186      0.0000836760823569998      0.0000471466744767292      0      0
0.0000836760823569998      0.0000848344308079731      0.0000691747677970186      0      0
0.0000848344308079731      0.0000860088145595493      0.0000711358621139257      0      0
0.0000860088145595493      0.0000871994555923124      0.0000533119448024451      0      0
0.0000871994555923124      0.0000884065789597775      0.0000746319996670820      0      0
0.0000884065789597775      0.0000896304128309307      0.0000699870675120858      0      0
0.0000896304128309307      0.0000908711885333572      0.0000785140399375356      0      0
0.0000908711885333572      0.0000921291405969664      0.0000534375469290873      0      0
0.0000921291405969664      0.0000934045067983223      0.0000763555809279726      0      0
0.0000934045067983223      0.0000946975282055884      0.0000775674780863043      0      0
0.0000946975282055884      0.0000960084492240934      0.0000562417253123333      0      0
0.0000960084492240934      0.0000973375176425286      0.0000871470860341295      0      0
0.0000973375176425286      0.000098684984679785      0.0000796795378056961      0      0
0.000098684984679785      0.000100051105032438      0.0000870014853960374      0      0
0.000100051105032438      0.000101436136922889      0.0000816535431773542      0      0
0.000101436136922889      0.000102840342148178      0.0000844710984599853      0      0
0.000102840342148178      0.000104263986129461      0.0000695884140626420      0      0
0.000104263986129461      0.000105707337962187      0.0000803878049183803      0      0
0.000105707337962187      0.00010717067046696      0.0000993050569689151      0      0
0.00010717067046696      0.000108654260241103      0.0000732939123390945      0      0
0.000108654260241103      0.000110158387710945      0.0000683741213321676      0      0
0.000110158387710945      0.000111683337184825      0.0000684064887945195      0      0
0.000111683337184825      0.000113229396906833      0.0000937749432746931      0      0
0.000113229396906833      0.00011479685911129      0.0000895874792343668      0      0
0.00011479685911129      0.000116386020077991      0.000112843765502830      0      0
0.000116386020077991      0.000117997180188201      0.000114608114967290      0      0
0.000117997180188201      0.00011963064398144      0.000111193211948831      0      0
0.00011963064398144      0.00012128672021304      0.0000769811384222296      0      0
0.00012128672021304      0.00012296572191251      0.000116261447928552      0      0
0.00012296572191251      0.000124667966442703      0.000122798185529348      0      0
0.000124667966442703      0.000126393775559803      0.000125843341170769      0      0
0.000126393775559803      0.000128143475474143      0.000117006721617755      0      0
0.000128143475474143      0.000129917396911867      0.0000906485433047679      0      0
0.000129917396911867      0.000131715875177439      0.000114477877877647      0      0
0.000131715875177439      0.000133539250217029      0.000134898707352166      0      0
0.000133539250217029      0.00013538786668276      0.000136618083936996      0      0
0.00013538786668276      0.000137262073997862      0.000114244780248678      0      0
0.000137262073997862      0.000139162226422714      0.000107894334657656      0      0
0.000139162226422714      0.00014108868312181      0.000122599831965306      0      0
0.00014108868312181      0.000143041808231644      0.000148838794517764      0      0
0.000143041808231644      0.000145021970929542      0.000150820565868559      0      0
0.000145021970929542      0.00014702954550344      0.000151360212916761      0      0
0.00014702954550344      0.000149064911422635      0.000109761299028396      0      0
0.000149064911422635      0.00015112845340951      0.000149724704118032      0      0
0.00015112845340951      0.000153220561512254      0.000103648076584309      0      0
0.000153220561512254      0.000155341631178586      0.000128383207613821      0      0
0.000155341631178586      0.000157492063330508      0.000134800290445962      0      0
0.000157492063330508      0.000159672264440082      0.000113218629475853      0      0
0.000159672264440082      0.00016188264660626      0.000141584395301568      0      0
0.00016188264660626      0.000164123627632783      0.000159007880543255      0      0
0.000164123627632783      0.00016639563110715      0.000162630128054588      0      0
0.00016639563110715      0.000168699086480686      0.000122681975264857      0      0
0.000168699086480686      0.000171034429149716      0.000118392508256783      0      0
0.000171034429149716      0.00017340210053786      0.000128259104580653      0      0
0.00017340210053786      0.000175802548179476      0.000176699613806235      0      0
0.000175802548179476      0.000178236225804249      0.000172258992535802      0      0
0.000178236225804249      0.000180703593422953      0.000161568661618728      0      0
0.000180703593422953      0.000183205117414405      0.000137161656514649      0      0
0.000183205117414405      0.000185741270613619      0.000181914314953369      0      0
0.000185741270613619      0.000188312532401177      0.000195126432520807      0      0
0.000188312532401177      0.000190919388793845      0.000181326313613270      0      0
0.000190919388793845      0.000193562332536437      0.000138128421010390      0      0
0.000193562332536437      0.000196241863194957      0.000194105318799291      0      0
0.000196241863194957      0.000198958487251018      0.000176294925692182      0      0
0.000198958487251018      0.000201712718197586      0.000217882043116827      0      0
0.000201712718197586      0.000204505076636033      0.000162197303419279      0      0
0.000204505076636033      0.000207336090374545      0.000145809586721132      0      0
0.000207336090374545      0.000210206294527884      0.000147826983690156      0      0
0.000210206294527884      0.000213116231618538      0.000164006995266042      0      0
0.000213116231618538      0.000216066451679264      0.000227347723755133      0      0
0.000216066451679264      0.000219057512357059      0.000215855409521431      0      0
0.000219057512357059      0.000222089979018563      0.000189406281606508      0      0
0.000222089979018563      0.000225164424856924      0.000203286192454727      0      0
0.000225164424856924      0.000228281431000144      0.000256595915964411      0      0
0.000228281431000144      0.00023144158662092      0.000232080494524539      0      0
0.00023144158662092      0.000234645489048012      0.000215177202791411      0      0
0.000234645489048012      0.000237893743879147      0.000230833253952945      0      0
0.000237893743879147      0.000241186965095492      0.000267275824225665      0      0
0.000241186965095492      0.000244525775177701      0.000249862028142349      0      0
0.000244525775177701      0.000247910805223583      0.000176427007489765      0      0
0.000247910805223583      0.000251342695067386      0.000283429211544070      0      0
0.000251342695067386      0.000254822093400743      0.000187211825910616      0      0
0.000254822093400743      0.00025834965789528      0.000241305643719045      0      0
0.00025834965789528      0.000261926055326934      0.000294923939923525      0      0
0.000261926055326934      0.000265551961701985      0.000289649204844771      0      0
0.000265551961701985      0.00026922806238483      0.000286681524227033      0      0
0.00026922806238483      0.000272955052227537      0.000302634224140318      0      0
0.000272955052227537      0.000276733635701177      0.000305052166139383      0      0
0.000276733635701177      0.000280564527028988      0.000229542280459561      0      0
0.000280564527028988      0.000284448450321376      0.000238812658516789      0      0
0.000284448450321376      0.000288386139712781      0.000311445539131882      0      0
0.000288386139712781      0.000292378339500449      0.000229455369899907      0      0
0.000292378339500449      0.000296425804285111      0.000274820761569369      0      0
0.000296425804285111      0.000300529299113624      0.000335025316415681      0      0
0.000300529299113624      0.000304689599623573      0.000278364148517961      0      0
0.000304689599623573      0.000308907492189884      0.000230044904011231      0      0
0.000308907492189884      0.000313183774073464      0.000220005477073579      0      0
0.000313183774073464      0.000317519253571897      0.000232708090596407      0      0
0.000317519253571897      0.000321914750172228      0.000284148227451397      0      0
0.000321914750172228      0.000326371094705861      0.000356756576831513      0      0
0.000326371094705861      0.000330889129505603      0.000326353063738736      0      0
0.000330889129505603      0.000335469708564879      0.000230031531692197      0      0
0.000335469708564879      0.000340113697699154      0.000377667538437032      0      0
0.000340113697699154      0.000344821974709588      0.000229124971619753      0      0
0.000344821974709588      0.000349595429548956      0.000379172891412199      0      0
0.000349595429548956      0.000354434964489868      0.000317784971472430      0      0
0.000354434964489868      0.000359341494295315      0.000237933310267324      0      0
0.000359341494295315      0.000364315946391572      0.000318014724729909      0      0
0.000364315946391572      0.000369359261043507      0.000378807205903112      0      0
0.000369359261043507      0.000374472391532301      0.000400128668460650      0      0
0.000374472391532301      0.00037965630433564      0.000401493273547180      0      0
0.00037965630433564      0.000384911979310397      0.000376443335992192      0      0
0.000384911979310397      0.000390240409877844      0.000302695599063251      0      0
0.000390240409877844      0.000395642603211426      0.000258564506698673      0      0
0.000395642603211426      0.000401119580427133      0.000397540250992683      0      0
0.000401119580427133      0.000406672376776519      0.000399650260564199      0      0
0.000406672376776519      0.000412302041842373      0.000276042899098260      0      0
0.000412302041842373      0.000418009639737117      0.000447471087421706      0      0
0.000418009639737117      0.000423796249303941      0.000282594199539392      0      0
0.000423796249303941      0.000429662964320725      0.000415550684661060      0      0
0.000429662964320725      0.000435610893706785      0.000426917304465478      0      0
0.000435610893706785      0.000441641161732474      0.000277172020746884      0      0
0.000441641161732474      0.000447754908231697      0.000345816619568602      0      0
0.000447754908231697      0.000453953288817359      0.000449662185677250      0      0
0.000453953288817359      0.000460237475099795      0.000487255998622720      0      0
0.000460237475099795      0.000466608654908228      0.000493829686346485      0      0
0.000466608654908228      0.000473068032515292      0.000499207601529233      0      0
0.000473068032515292      0.000479616828864662      0.000504586894932166      0      0
0.000479616828864662      0.000486256281801832      0.000481431050612055      0      0
0.000486256281801832      0.000492987646308097      0.000388404953945899      0      0
0.000492987646308097      0.000499812194737762      0.000291848915774754      0      0
0.000499812194737762      0.000506731217058643      0.000441232091491988      0      0
0.000506731217058643      0.0005137460210959      0.000521766094599556      0      0
0.0005137460210959      0.000520857932779231      0.000306919955253545      0      0
0.000520857932779231      0.000528068296393506      0.000512564254635443      0      0
0.000528068296393506      0.000535378474832857      0.000385269847362652      0      0
0.000535378474832857      0.000542789849858294      0.000510605838477960      0      0
0.000542789849858294      0.000550303822358882      0.000340860155070541      0      0
0.000550303822358882      0.000557921812616533      0.000570457289662836      0      0
0.000557921812616533      0.000565645260574473      0.000388368344029344      0      0
0.000565645260574473      0.00057347562610941      0.000379372002218402      0      0
0.00057347562610941      0.000581414389307485      0.000568497055132611      0      0
0.000581414389307485      0.000589463050744029      0.000570037729886626      0      0
0.000589463050744029      0.000597623131767208      0.000456806948671599      0      0
0.000597623131767208      0.000605896174785581      0.000356872183884006      0      0
0.000605896174785581      0.000614283743559644      0.000325237415124787      0      0
0.000614283743559644      0.000622787423497414      0.000329452293915273      0      0
0.000622787423497414      0.000631408821954096      0.000331292154439615      0      0
0.000631408821954096      0.000640149568535908      0.000332079410655971      0      0
0.000640149568535908      0.000649011315408104      0.000373639975770005      0      0
0.000649011315408104      0.000657995737607266      0.000489827555195217      0      0
0.000657995737607266      0.000667104533357915      0.000623967495674216      0      0
0.000667104533357915      0.00067633942439351      0.000644558283161411      0      0
0.00067633942439351      0.000685702156281888      0.000455629001084800      0      0
0.000685702156281888      0.000695194498755206      0.000387828094417586      0      0
0.000695194498755206      0.000704818246044455      0.000664674181218029      0      0
0.000704818246044455      0.000714575217218609      0.000531228592609876      0      0
0.000714575217218609      0.000724467256528451      0.000444914645009777      0      0
0.000724467256528451      0.000734496233755185      0.000690762003469842      0      0
0.000734496233755185      0.000744664044563847      0.000358108172663800      0      0
0.000744664044563847      0.000754972610861632      0.000718082318619260      0      0
0.000754972610861632      0.000765423881161163      0.000370078182312887      0      0
0.000765423881161163      0.0007760198309488      0.000702347456832450      0      0
0.0007760198309488      0.000786762463058045      0.000527841501732635      0      0
0.000786762463058045      0.00079765380804811      0.000495122968409126      0      0
0.00079765380804811      0.000808695924587738      0.000757265456327584      0      0
0.000808695924587738      0.000819890899844323      0.000511324973747226      0      0
0.000819890899844323      0.00083124084987843      0.000424835971970884      0      0
0.00083124084987843      0.000842747920043766      0.000713977738971261      0      0
0.000842747920043766      0.000854414285392693      0.000777754883477291      0      0
0.000854414285392693      0.000866242151087355      0.000624621196365756      0      0
0.000866242151087355      0.000878233752816494      0.000431138125227466      0      0
0.000878233752816494      0.000890391357218039      0.000385650545504772      0      0
0.000890391357218039      0.000902717262307538      0.000477815787905557      0      0
0.000902717262307538      0.000915213797912533      0.000576440865601516      0      0
0.000915213797912533      0.000927883326112938      0.000638830947793238      0      0
0.000927883326112938      0.000940728241687513      0.000662532934100124      0      0
0.000940728241687513      0.000953750972566528      0.000648544287198688      0      0
0.000953750972566528      0.000966953980290686      0.000593394224561772      0      0
0.000966953980290686      0.000980339760476396      0.000497365091770920      0      0
0.000980339760476396      0.000993910843287497      0.000403058733140297      0      0
0.000993910843287497      0.0010076697939135      0.000453182548586070      0      0
0.0010076697939135      0.00102161921305448      0.000675051896414195      0      0
0.00102161921305448      0.0010357617374126      0.000881308188346664      0      0
0.0010357617374126      0.00105010004019057      0.000884105393921862      0      0
0.00105010004019057      0.00106463683159689      0.000598594266955165      0      0
0.00106463683159689      0.00107937485935813      0.000446790954469891      0      0
0.00107937485935813      0.00109431690923832      0.000855908724530002      0      0
0.00109431690923832      0.00110946580556549      0.000895523779371682      0      0
0.00110946580556549      0.00112482441176555      0.000436946945025440      0      0
0.00112482441176555      0.00114039563090349      0.000813498241236243      0      0
0.00114039563090349      0.00115618240623217      0.000904375032155914      0      0
0.00115618240623217      0.00117218772174859      0.000431059252391029      0      0
0.00117218772174859      0.00118841460275796      0.000998804952525639      0      0
0.00118841460275796      0.00120486611644553      0.000565028984576847      0      0
0.00120486611644553      0.00122154537245635      0.000900890762489398      0      0
0.00122154537245635      0.00123845552348304      0.000726389696635183      0      0
0.00123845552348304      0.00125559976586171      0.000860759386194385      0      0
0.00125559976586171      0.00127298134017614      0.000732588167949240      0      0
0.00127298134017614      0.00129060353187029      0.000948787819036427      0      0
0.00129060353187029      0.00130846967186935      0.000575317088321241      0      0
0.00130846967186935      0.00132658313720929      0.00109104026815317      0      0
0.00132658313720929      0.00134494735167523      0.000462973202528603      0      0
0.00134494735167523      0.00136356578644858      0.00101888452985711      0      0
0.00136356578644858      0.00138244196076317      0.000927785412277105      0      0
0.00138244196076317      0.00140157944257044      0.000503197736031036      0      0
0.00140157944257044      0.00142098184921384      0.00111510600205765      0      0
0.00142098184921384      0.00144065284811262      0.000958436730324897      0      0
0.00144065284811262      0.00146059615745496      0.000459953189247851      0      0
0.00146059615745496      0.00148081554690089      0.000992286828352377      0      0
0.00148081554690089      0.00150131483829471      0.00119829819100145      0      0
0.00150131483829471      0.00152209790638749      0.000818660142037818      0      0
0.00152209790638749      0.00154316867956938      0.000477360054158534      0      0
0.00154316867956938      0.00156453114061223      0.000913892406382112      0      0
0.00156453114061223      0.00158618932742236      0.00123955652901558      0      0
0.00158618932742236      0.00160814733380381      0.00121712364961706      0      0
0.00160814733380381      0.00163040931023216      0.000928997963790535      0      0
0.00163040931023216      0.00165297946463904      0.000578760461849837      0      0
0.00165297946463904      0.00167586206320748      0.000517138422951890      0      0
0.00167586206320748      0.00169906143117836      0.000775023985676858      0      0
0.00169906143117836      0.00172258195366789      0.00104114012802415      0      0
0.00172258195366789      0.00174642807649655      0.00122823870876660      0      0
0.00174642807649655      0.00177060430702936      0.00133707063372250      0      0
0.00177060430702936      0.00179511521502795      0.00138928652164332      0      0
0.00179511521502795      0.00181996543351421      0.00140909892559103      0      0
0.00181996543351421      0.00184515965964614      0.00141653405232091      0      0
0.00184515965964614      0.00187070265560561      0.00142511603177468      0      0
0.00187070265560561      0.00189659924949857      0.00144139240932694      0      0
0.00189659924949857      0.00192285433626758      0.00146494172044314      0      0
0.00192285433626758      0.00194947287861711      0.00148825473186555      0      0
0.00194947287861711      0.00197645990795156      0.00149653975035543      0      0
0.00197645990795156      0.00200382052532629      0.00146811270508277      0      0
0.00200382052532629      0.00203155990241182      0.00137664140086177      0      0
0.00203155990241182      0.00205968328247135      0.00119745851062233      0      0
0.00205968328247135      0.00208819598135186      0.000923683714391887      0      0
0.00208819598135186      0.00211710338848892      0.000621759174648206      0      0
0.00211710338848892      0.00214641096792534      0.000604083002447146      0      0
0.00214641096792534      0.00217612425934403      0.000996774875873203      0      0
0.00217612425934403      0.00220624887911509      0.00142777815106944      0      0
0.00220624887911509      0.00223679052135739      0.00165644798655783      0      0
0.00223679052135739      0.00226775495901488      0.00153468452222281      0      0
0.00226775495901488      0.00229914804494778      0.00103747949150655      0      0
0.00229914804494778      0.00233097571303889      0.000575063386971722      0      0
0.00233097571303889      0.00236324397931521      0.00113323896371222      0      0
0.00236324397931521      0.00239595894308506      0.00169535357709481      0      0
0.00239595894308506      0.00242912678809096      0.00163929737994456      0      0
0.00242912678809096      0.00246275378367852      0.000921208570409104      0      0
0.00246275378367852      0.00249684628598141      0.000812813282543584      0      0
0.00249684628598141      0.00253141073912281      0.00166913899578617      0      0
0.00253141073912281      0.0025664536764335      0.00174168721176410      0      0
0.0025664536764335      0.00260198172168671      0.000858555741026715      0      0
0.00260198172168671      0.00263800159035023      0.00110623755922648      0      0
0.00263800159035023      0.00267452009085567      0.00190370035174973      0      0
0.00267452009085567      0.00271154412588544      0.00138642458287072      0      0
0.00271154412588544      0.00274908069367747      0.000766184033315340      0      0
0.00274908069367747      0.00278713688934801      0.00188464772452396      0      0
0.00278713688934801      0.00282571990623272      0.00157937965608171      0      0
0.00282571990623272      0.00286483703724639      0.000751062630491065      0      0
0.00286483703724639      0.00290449567626138      0.00197499186034898      0      0
0.00290449567626138      0.00294470331950526      0.00146493080464684      0      0
0.00294470331950526      0.0029854675669777      0.00104373588434924      0      0
0.0029854675669777      0.00302679612388701      0.00211455208854006      0      0
0.00302679612388701      0.0030686968021066      0.000966752967205354      0      0
0.0030686968021066      0.00311117752165154      0.00172362524142303      0      0
0.00311117752165154      0.0031542463121756      0.00188309197992070      0      0
0.0031542463121756      0.00319791131448903      0.000897505805894981      0      0
0.00319791131448903      0.00324218078209728      0.00223473114258639      0      0
0.00324218078209728      0.0032870630827611      0.000861412982027605      0      0
0.0032870630827611      0.00333256670007821      0.00208343981045660      0      0
0.00333256670007821      0.00337870023508683      0.00149181699928525      0      0
0.00337870023508683      0.00342547240789146      0.00170188493705696      0      0
0.00342547240789146      0.00347289205931113      0.00196491861057369      0      0
0.00347289205931113      0.00352096815255051      0.00132090479538165      0      0
0.00352096815255051      0.00356970977489406      0.00223690007918176      0      0
0.00356970977489406      0.00361912613942378      0.00106806348371353      0      0
0.00361912613942378      0.0036692265867606      0.00238028854442838      0      0
0.0036692265867606      0.00372002058682995      0.000967982874880835      0      0
0.00372002058682995      0.00377151774065175      0.00245493931215168      0      0
0.00377151774065175      0.00382372778215516      0.000996674248854729      0      0
0.00382372778215516      0.00387666058001854      0.00247903515881811      0      0
0.00387666058001854      0.00393032613953476      0.00116383158226053      0      0
0.00393032613953476      0.0039847346045024      0.00242295292987774      0      0
0.0039847346045024      0.00403989625914312      0.00150527581216695      0      0
0.00403989625914312      0.00409582153004557      0.00221472950378031      0      0
0.00409582153004557      0.00415252098813623      0.00199964618688644      0      0
0.00415252098813623      0.00421000535067748      0.00176858570761909      0      0
0.00421000535067748      0.0042682854832934      0.00252202347098034      0      0
0.0042682854832934      0.00432737240202355      0.00110338694877748      0      0
0.00432737240202355      0.00438727727540519      0.00284192819098614      0      0
0.00438727727540519      0.00444801142658443      0.000997710059751859      0      0
0.00444801142658443      0.00450958633545639      0.00266641263312847      0      0
0.00450958633545639      0.00457201364083525      0.00201198752713492      0      0
0.00457201364083525      0.00463530514265407      0.00179931277953407      0      0
0.00463530514265407      0.00469947280419532      0.00289864264944268      0      0
0.00469947280419532      0.00476452875435209      0.000917171186014615      0      0
0.00476452875435209      0.0048304852899207      0.00287213410955812      0      0
0.0048304852899207      0.00489735487792503      0.00219263350726018      0      0
0.00489735487792503      0.00496515015797302      0.00163473538374654      0      0
0.00496515015797302      0.00503388394464577      0.00316426686333866      0      0
0.00503388394464577      0.00510356922991978      0.00137354609457843      0      0
0.00510356922991978      0.00517421918562266      0.00246382839549120      0      0
0.00517421918562266      0.00524584716592283      0.00305813450400907      0      0
0.00524584716592283      0.00531846670985373      0.00100389078705393      0      0
0.00531846670985373      0.00539209154387294      0.00292969629868724      0      0
0.00539209154387294      0.00546673558445676      0.00292204829785132      0      0
0.00546673558445676      0.00554241294073067      0.00103061208123789      0      0
0.00554241294073067      0.00561913791713623      0.00314512455036377      0      0
0.00561913791713623      0.00569692501613484      0.00295451404466142      0      0
0.00569692501613484      0.00577578894094906      0.00105751900585562      0      0
0.00577578894094906      0.00585574459834172      0.00317565477138730      0      0
0.00585574459834172      0.00593680710143364      0.00320555857687087      0      0
0.00593680710143364      0.00601899177256026      0.00110736242405904      0      0
0.00601899177256026      0.00610231414616781      0.00296099522980306      0      0
0.00610231414616781      0.0061867899717497      0.00358909001811336      0      0
0.0061867899717497      0.0062724352168234      0.00161595417348688      0      0
0.0062724352168234      0.00635926606994866      0.00234762539166016      0      0
0.00635926606994866      0.00644729894378739      0.00384759216455275      0      0
0.00644729894378739      0.00653655047820597      0.00266579758840236      0      0
0.00653655047820597      0.00662703754342055      0.00135857283380789      0      0
0.00662703754342055      0.00671877724318579      0.00354936517298407      0      0
0.00671877724318579      0.00681178691802782      0.00375294663745955      0      0
0.00681178691802782      0.00690608414852187      0.00171565585220970      0      0
0.00690608414852187      0.00700168675861542      0.00230252822194391      0      0
0.00700168675861542      0.00709861281899715      0.00406787784556622      0      0
0.00709861281899715      0.00719688065051277      0.00348521789350934      0      0
0.00719688065051277      0.00729650882762788      0.00134579138769599      0      0
0.00729650882762788      0.00739751618193895      0.00283287918824187      0      0
0.00739751618193895      0.00749992180573285      0.00430590061375940      0      0
0.00749992180573285      0.00760374505559565      0.00350276619244816      0      0
0.00760374505559565      0.00770900555607137      0.00137998579334041      0      0
0.00770900555607137      0.00781572320337137      0.00286107162723353      0      0
0.00781572320337137      0.00792391816913513      0.00444823579229633      0      0
0.00792391816913513      0.00803361090424307      0.00392576374950266      0      0
0.00803361090424307      0.00814482214268214      0.00180117371161134      0      0
0.00814482214268214      0.00825757290546495      0.00233605704984031      0      0
0.00825757290546495      0.00837188450460311      0.00433996724717310      0      0
0.00837188450460311      0.0084877785471356      0.00458304271174575      0      0
0.0084877785471356      0.00860527693921294      0.00292662619651454      0      0
0.00860527693921294      0.00872440189023784      0.00145628297177812      0      0
0.00872440189023784      0.0088451759170632      0.00353742598009256      0      0
0.0088451759170632      0.00896762184824822      0.00491286738635900      0      0
0.00896762184824822      0.00909176282837339      0.00443258938081977      0      0
0.00909176282837339      0.00921762232241531      0.00243887360968401      0      0
0.00921762232241531      0.009345224120182      0.00182055093060034      0      0
0.009345224120182      0.00947459234080956      0.00400672943521806      0      0
0.00947459234080956      0.00960575143732124      0.00520113861909291      0      0
0.00960575143732124      0.0097387262012494      0.00466523537098062      0      0
0.0097387262012494      0.00987354176732169      0.00272342947791464      0      0
0.00987354176732169      0.0100102236182119      0.00169522688697381      0      0
0.0100102236182119      0.0101487975893568      0.00379229642300897      0      0
0.0101487975893568      0.0102892898738392      0.00532277142427690      0      0
0.0102892898738392      0.0104317270273393      0.00532692488602201      0      0
0.0104317270273393      0.0105761359731542      0.00383701362185599      0      0
0.0105761359731542      0.0107225440072866      0.00180672782993265      0      0
0.0107225440072866      0.0108709788036044      0.00268504428465773      0      0
0.0108709788036044      0.0110214684190717      0.00477377177316386      0      0
0.0110214684190717      0.0111740412990521      0.00582561194180228      0      0
0.0111740412990521      0.0113287262826851      0.00542694899405970      0      0
0.0113287262826851      0.0114855526083377      0.00375822068388484      0      0
0.0114855526083377      0.0116445499191305      0.00183348208592531      0      0
0.0116445499191305      0.0118057482685412      0.00281477505059494      0      0
0.0118057482685412      0.0119691781260852      0.00490108455671952      0      0
0.0119691781260852      0.0121348703830748      0.00611544223892543      0      0
0.0121348703830748      0.0123028563584581      0.00604084380358576      0      0
0.0123028563584581      0.0124731678047393      0.00472929661092048      0      0
0.0124731678047393      0.0126458369139802      0.00269622499168327      0      0
0.0126458369139802      0.0128208963238851      0.00200586396029623      0      0
0.0128208963238851      0.0129983791239701      0.00395864206902079      0      0
0.0129983791239701      0.0131783188618175      0.00578963171681451      0      0
0.0131783188618175      0.0133607495494169      0.00665717646364657      0      0
0.0133607495494169      0.0135457056695945      0.00635144848281405      0      0
0.0135457056695945      0.0137332221825303      0.00497565153315904      0      0
0.0137332221825303      0.0139233345323668      0.00298139024625123      0      0
0.0139233345323668      0.0141160786539086      0.00200572177266447      0      0
0.0141160786539086      0.0143114909794141      0.00371775389096671      0      0
0.0143114909794141      0.0145096084454827      0.00568106335243075      0      0
0.0145096084454827      0.0147104685000363      0.00692728139782410      0      0
0.0147104685000363      0.0149141091093971      0.00717804005193316      0      0
0.0149141091093971      0.0151205687654648      0.00640597416193659      0      0
0.0151205687654648      0.0153298864929916      0.00479529610797003      0      0
0.0153298864929916      0.0155421018569589      0.00284102222491978      0      0
0.0155421018569589      0.015757254970056      0.00222633407773149      0      0
0.015757254970056      0.0159753865002618      0.00396343881449743      0      0
0.0159753865002618      0.0161965376785319      0.00591436677191528      0      0
0.0161965376785319      0.0164207503065923      0.00728997681997245      0      0
0.0164207503065923      0.0166480667648403      0.00783355564043378      0      0
0.0166480667648403      0.0168785300203555      0.00747665800976675      0      0
0.0168785300203555      0.0171121836350213      0.00629649136042257      0      0
0.0171121836350213      0.0173490717737588      0.00452274873057799      0      0
0.0173490717737588      0.017589239212875      0.00270753750112055      0      0
0.017589239212875      0.0178327313485262      0.00252646736537396      0      0
0.0178327313485262      0.0180795942052988      0.00428288996539579      0      0
0.0180795942052988      0.0183298744449088      0.00620681963936213      0      0
0.0183298744449088      0.0185836193750216      0.00768177955751535      0      0
0.0185836193750216      0.0188408769581945      0.00848305987977831      0      0
0.0188408769581945      0.0191016958209418      0.00852405485335134      0      0
0.0191016958209418      0.0193661252629267      0.00781768837879480      0      0
0.0193661252629267      0.0196342152662799      0.00646832649517062      0      0
0.0196342152662799      0.0199060165050465      0.00468896125799008      0      0
0.0199060165050465      0.0201815803547652      0.00295604394538830      0      0
0.0201815803547652      0.0204609589021785      0.00261950801577768      0      0
0.0204609589021785      0.0207442049550786      0.00415458761042088      0      0
0.0207442049550786      0.0210313720522889      0.00607311209541263      0      0
0.0210313720522889      0.0213225144737837      0.00773825280951676      0      0
0.0213225144737837      0.0216176872509482      0.00891839674980751      0      0
0.0216176872509482      0.0219169461769806      0.00950301137198976      0      0
0.0219169461769806      0.0222203478174381      0.00945265329709952      0      0
0.0222203478174381      0.0225279495209286      0.00878666486732825      0      0
0.0225279495209286      0.0228398094299506      0.00757914601681775      0      0
0.0228398094299506      0.0231559864918837      0.00596470664602316      0      0
0.0231559864918837      0.0234765404701303      0.00418585784118973      0      0
0.0234765404701303      0.0238015319554124      0.00284160631559728      0      0
0.0238015319554124      0.0241310223772239      0.00313099893053906      0      0
0.0241310223772239      0.0244650740154424      0.00474774706440584      0      0
0.0244650740154424      0.0248037500121009      0.00660112490212282      0      0
0.0248037500121009      0.025147114383323      0.00827001249941654      0      0
0.025147114383323      0.0254952320314234      0.00958011734228355      0      0
0.0254952320314234      0.025848168757175      0.0104387470326242      0      0
0.025848168757175      0.0262059912722472      0.0107991448826147      0      0
0.0262059912722472      0.0265687672118152      0.0106504976441938      0      0
0.0265687672118152      0.0269365651473444      0.0100137686345203      0      0
0.0269365651473444      0.0273094545995519      0.00893971851951600      0      0
0.0273094545995519      0.0276875060515468      0.00751041661357748      0      0
0.0276875060515468      0.0280707909621536      0.00585235705174828      0      0
0.0280707909621536      0.0284593817794181      0.00419522945426618      0      0
0.0284593817794181      0.0288533519543027      0.00308961652296302      0      0
0.0288533519543027      0.0292527759545692      0.00341363062382349      0      0
0.0292527759545692      0.0296577292788545      0.00487726605867769      0      0
0.0296577292788545      0.0300682884709421      0.00665060142049230      0      0
0.0300682884709421      0.0304845311342295      0.00836829144899671      0      0
0.0304845311342295      0.0309065359463971      0.00987464425336954      0      0
0.0309065359463971      0.0313343826742795      0.0110841804259993      0      0
0.0313343826742795      0.0317681521889432      0.0119449407467139      0      0
0.0317681521889432      0.0322079264809726      0.0124275557897870      0      0
0.0322079264809726      0.0326537886759678      0.0125210782667768      0      0
0.0326537886759678      0.033105823050257      0.0122308177594678      0      0
0.033105823050257      0.033564115046826      0.0115769102787280      0      0
0.033564115046826      0.0340287512914689      0.0105934797133772      0      0
0.0340287512914689      0.0344998196091616      0.00932898307234419      0      0
0.0344998196091616      0.0349774090406628      0.00784969030421195      0      0
0.0349774090406628      0.0354616098593442      0.00625241675616547      0      0
0.0354616098593442      0.0359525135882537      0.00470709269606799      0      0
0.0359525135882537      0.0364502130174152      0.00358219009719425      0      0
0.0364502130174152      0.0369548022213675      0.00350488240830410      0      0
0.0369548022213675      0.0374663765769464      0.00455496468503352      0      0
0.0374663765769464      0.0379850327813123      0.00612811252588475      0      0
0.0379850327813123      0.0385108688702281      0.00782592253212051      0      0
0.0385108688702281      0.0390439842365898      0.00947406667956645      0      0
0.0390439842365898      0.0395844796492134      0.0109839471685264      0      0
0.0395844796492134      0.0401324572718825      0.0123015179480226      0      0
0.0401324572718825      0.0406880206826587      0.0133906111006020      0      0
0.0406880206826587      0.0412512748934598      0.0142268399353298      0      0
0.0412512748934598      0.0418223263699098      0.0147949848249960      0      0
0.0418223263699098      0.0424012830514618      0.0150876355997170      0      0
0.0424012830514618      0.0429882543718015      0.0151043209261422      0      0
0.0429882543718015      0.0435833512795317      0.0148508446323553      0      0
0.0435833512795317      0.0441866862591436      0.0143387384541288      0      0
0.0441866862591436      0.0447983733522791      0.0135848339208046      0      0
0.0447983733522791      0.0454185281792862      0.0126110316329888      0      0
0.0454185281792862      0.0460472679610735      0.0114444599602755      0      0
0.0460472679610735      0.0466847115412677      0.0101184616759799      0      0
0.0466847115412677      0.0473309794086762      0.00867547223124600      0      0
0.0473309794086762      0.047986193720063      0.00717458482688255      0      0
0.047986193720063      0.0486504783232378      0.00571151443839492      0      0
0.0486504783232378      0.0493239587804657      0.00446940944442085      0      0
0.0493239587804657      0.0500067623922011      0.00379728353586765      0      0
0.0500067623922011      0.0506990182211494      0.00405173909285194      0      0
0.0506990182211494      0.0514008571166629      0.00510007093482161      0      0
0.0514008571166629      0.0521124117394733      0.00654565009515073      0      0
0.0521124117394733      0.0528338165867671      0.00813669535335023      0      0
0.0528338165867671      0.0535652080176086      0.00975056380644338      0      0
0.0535652080176086      0.0543067242787134      0.0113223096460453      0      0
0.0543067242787134      0.0550585055305805      0.0128122195418412      0      0
0.0550585055305805      0.0558206938739848      0.0141931146495479      0      0
0.0558206938739848      0.0565934333768373      0.0154451067846668      0      0
0.0565934333768373      0.0573768701014157      0.0165532239408169      0      0
0.0573768701014157      0.0581711521319738      0.0175062215907168      0      0
0.0581711521319738      0.0589764296027321      0.0182959195209999      0      0
0.0589764296027321      0.0597928547262553      0.0189167854947548      0      0
0.0597928547262553      0.0606205818222245      0.0193656403538882      0      0
0.0606205818222245      0.0614597673466051      0.0196414254037695      0      0
0.0614597673466051      0.0623105699212211      0.0197450034612274      0      0
0.0623105699212211      0.0631731503637371      0.0196789798978301      0      0
0.0631731503637371      0.0640476717180559      0.0194475378093629      0      0
0.0640476717180559      0.064934299285137      0.0190562858997741      0      0
0.064934299285137      0.065833200654241      0.0185121206863096      0      0
0.065833200654241      0.0667445457346082      0.0178231073611677      0      0
0.0667445457346082      0.0676685067875737      0.0169983870742836      0      0
0.0676685067875737      0.0686052584591283      0.0160481238419974      0      0
0.0686052584591283      0.0695549778129301      0.0149835140545500      0      0
0.0695549778129301      0.0705178443637725      0.0138169003797929      0      0
0.0705178443637725      0.071494040111516      0.0125620701894775      0      0
0.071494040111516      0.0724837495754901      0.0112349010261112      0      0
0.0724837495754901      0.07348715982937      0.00985470316627728      0      0
0.07348715982937      0.0745044605365374      0.00844706135636893      0      0
0.0745044605365374      0.0755358439859309      0.00705011501368397      0      0
0.0755358439859309      0.0765815051283916      0.00572900675019460      0      0
0.0765815051283916      0.0776416416135129      0.00460792700609290      0      0
0.0776416416135129      0.0787164538269999      0.00391622257063100      0      0
0.0787164538269999      0.0798061449285455      0.00392427374417541      0      0
0.0798061449285455      0.0809109208902321      0.00464324392062605      0      0
0.0809109208902321      0.0820309905354643      0.00581621511561993      0      0
0.0820309905354643      0.0831665655784396      0.00721801856275689      0      0
0.0831665655784396      0.0843178606641673      0.00872688937905032      0      0
0.0843178606641673      0.0854850934090396      0.0102805880008342      0      0
0.0854850934090396      0.0866684844419658      0.0118445751436734      0      0
0.0866684844419658      0.087868257446075      0.0133974894251569      0      0
0.087868257446075      0.0890846392009967      0.0149247638050982      0      0
0.0890846392009967      0.0903178596257262      0.0164156746014734      0      0
0.0903178596257262      0.0915681518220832      0.0178618821833643      0      0
0.0915681518220832      0.0928357521187732      0.0192566592910234      0      0
0.0928357521187732      0.0941209001160578      0.0205944562145246      0      0
0.0941209001160578      0.0954238387310435      0.0218706404017912      0      0
0.0954238387310435      0.0967448142435972      0.0230813308957795      0      0
0.0967448142435972      0.0980840763428988      0.0242232865640112      0      0
0.0980840763428988      0.0994418781746361      0.0252938260087527      0      0
0.0994418781746361      0.100818476388855      0.0262907667826437      0      0
0.100818476388855      0.10221413118847      0.0272123767573423      0      0
0.10221413118847      0.103629106378448      0.0280573333988357      0      0
0.103629106378448      0.105063669415674      0.0288246883724423      0      0
0.105063669415674      0.106518091459502      0.0295138358861576      0      0
0.106518091459502      0.107992647423013      0.0301244837765562      0      0
0.107992647423013      0.109487616024976      0.0306566267082170      0      0
0.109487616024976      0.111003279842531      0.0311105210868509      0      0
0.111003279842531      0.112539925364605      0.0314866614310212      0      0
0.112539925364605      0.114097843046059      0.0317857580392076      0      0
0.114097843046059      0.115677327362591      0.0320087158472312      0      0
0.115677327362591      0.117278676866402      0.0321566144077468      0      0
0.117278676866402      0.118902194242619      0.0322306889461941      0      0
0.118902194242619      0.120548186366517      0.0322323124612049      0      0
0.120548186366517      0.122216964361519      0.0321629788451578      0      0
0.122216964361519      0.123908843658004      0.0320242870045028      0      0
0.123908843658004      0.125624144052934      0.0318179259610515      0      0
0.125624144052934      0.127363189770296      0.0315456609156154      0      0
0.127363189770296      0.12912630952239      0.0312093202548543      0      0
0.12912630952239      0.130913836571959      0.0308107834814317      0      0
0.130913836571959      0.132726108795187      0.0303519700469339      0      0
0.132726108795187      0.134563468745557      0.0298348290667749      0      0
0.134563468745557      0.136426263718606      0.0292613298967484      0      0
0.136426263718606      0.138314845817565      0.0286334535522828      0      0
0.138314845817565      0.140229572019921      0.0279531849541507      0      0
0.140229572019921      0.142170804244882      0.0272225059888405      0      0
0.142170804244882      0.144138909421796      0.0264433893786949      0      0
0.144138909421796      0.146134259559502      0.0256177933672441      0      0
0.146134259559502      0.148157231816648      0.0247476572404591      0      0
0.148157231816648      0.150208208572982      0.0238348977273241      0      0
0.150208208572982      0.152287577501628      0.0228814063570148      0      0
0.152287577501628      0.154395731642364      0.0218890479013582      0      0
0.154395731642364      0.156533069475914      0.0208596601105955      0      0
0.156533069475914      0.158699994999266      0.0197950550756711      0      0
0.158699994999266      0.16089691780204      0.0186970227527818      0      0
0.16089691780204      0.163124253143903      0.0175673375227280      0      0
0.163124253143903      0.165382422033063      0.0164077692355738      0      0
0.165382422033063      0.16767185130585      0.0152201012185532      0      0
0.16767185130585      0.16999297370739      0.0140061596262357      0      0
0.16999297370739      0.172346227973408      0.0127678621949973      0      0
0.172346227973408      0.174732058913154      0.0115073019896268      0      0
0.174732058913154      0.177150917493482      0.0102268981007279      0      0
0.177150917493482      0.179603260924088      0.00892968361799884      0      0
0.179603260924088      0.182089552743936      0.00761989959969212      0      0
0.182089552743936      0.184610262908873      0.00630434565772026      0      0
0.184610262908873      0.187165867880458      0.00499586451911235      0      0
0.187165867880458      0.189756850716024      0.00372394091104024      0      0
0.189756850716024      0.192383701159985      0.00257390962402893      0      0
0.192383701159985      0.195046915736409      0.00183675390280225      0      0
0.195046915736409      0.197746997842864      0.00206092613316658      0      0
0.197746997842864      0.200484457845576      0.00306119672780071      0      0
0.200484457845576      0.203259813175894      0.00434283465346605      0      0
0.203259813175894      0.206073588428097      0.00572914435999171      0      0
0.206073588428097      0.208926315458549      0.00716656307061590      0      0
0.208926315458549      0.211818533486235      0.00863496068044270      0      0
0.211818533486235      0.214750789194674      0.0101251039095116      0      0
0.214750789194674      0.217723636835266      0.0116320520242325      0      0
0.217723636835266      0.220737638332042      0.0131528227748188      0      0
0.220737638332042      0.22379336338789      0.0146854355454547      0      0
0.22379336338789      0.226891389592229      0.0162284715101359      0      0
0.226891389592229      0.230032302530194      0.0177808523638870      0      0
0.230032302530194      0.233216695893316      0.0193417205701661      0      0
0.233216695893316      0.236445171591743      0.0209103704712941      0      0
0.236445171591743      0.239718339868012      0.0224862065228813      0      0
0.239718339868012      0.243036819412397      0.0240687167679921      0      0
0.243036819412397      0.246401237479853      0.0256574552626163      0      0
0.246401237479853      0.249812230008578      0.0272520299642795      0      0
0.249812230008578      0.253270441740218      0.0288520940686455      0      0
0.253270441740218      0.256776526341734      0.0304573395879701      0      0
0.256776526341734      0.260331146528961      0.0320674924266082      0      0
0.260331146528961      0.263934974191869      0.0336823084807209      0      0
0.263934974191869      0.267588690521566      0.0353015704543827      0      0
0.267588690521566      0.271292986139054      0.0369250851871251      0      0
0.271292986139054      0.275048561225772      0.0385526813535217      0      0
0.275048561225772      0.27885612565594      0.0401842074381245      0      0
0.27885612565594      0.282716399130741      0.0418195299173880      0      0
0.282716399130741      0.286630111314356      0.0434585315993346      0      0
0.286630111314356      0.290598001971889      0.0451011100848084      0      0
0.290598001971889      0.294620821109189      0.0467471763232476      0      0
0.294620821109189      0.298699329114623      0.0483966532422911      0      0
0.298699329114623      0.302834296902796      0.0500494744350476      0      0
0.302834296902796      0.307026506060274      0.0517055828920902      0      0
0.307026506060274      0.311276748993318      0.0533649297675483      0      0
0.311276748993318      0.315585829077662      0.0550274731703332      0      0
0.315585829077662      0.319954560810364      0.0566931769727178      0      0
0.319954560810364      0.324383769963767      0.0583620096293337      0      0
0.324383769963767      0.32887429374158      0.0600339430002219      0      0
0.32887429374158      0.33342698093713      0.0617089511719576      0      0
0.33342698093713      0.338042692093795      0.0633870092710909      0      0
0.338042692093795      0.342722299667666      0.0650680922642524      0      0
0.342722299667666      0.347466688192458      0.0667521737392692      0      0
0.347466688192458      0.352276754446699      0.0684392246615593      0      0
0.352276754446699      0.357153407623246      0.0701292120999091      0      0
0.357153407623246      0.362097569501131      0.0718220979155175      0      0
0.362097569501131      0.367110174619799      0.0735178374078931      0      0
0.367110174619799      0.372192170455755      0.0752163779108423      0      0
0.372192170455755      0.37734451760165      0.0769176573313636      0      0
0.37734451760165      0.382568189947856      0.0786216026237778      0      0
0.382568189947856      0.387864174866547      0.0803281281908694      0      0
0.387864174866547      0.393233473398329      0.0820371342031795      0      0
0.393233473398329      0.398677100441459      0.0837485048268755      0      0
0.398677100441459      0.40419608494368      0.0854621063498132      0      0
0.40419608494368      0.409791470096709      0.0871777851944979      0      0
0.409791470096709      0.41546431353342      0.0888953658056251      0      0
0.41546431353342      0.421215687527758      0.0906146483987283      0      0
0.421215687527758      0.427046679197417      0.0923354065551643      0      0
0.427046679197417      0.43295839070933      0.0940573846472059      0      0
0.43295839070933      0.438951939487993      0.0957802950753654      0      0
0.438951939487993      0.445028458426682      0.0975038152982147      0      0
0.445028458426682      0.451189096101594      0.0992275846328747      0      0
0.451189096101594      0.457435016988945      0.100951200801974      0      0
0.457435016988945      0.463767401685081      0.102674216200195      0      0
0.463767401685081      0.470187447129631      0.104396133850486      0      0
0.470187447129631      0.476696366831751      0.106116403016558      0      0
0.476696366831751      0.483295391099501      0.107834414434351      0      0
0.483295391099501      0.489985767272398      0.109549495120694      0      0
0.489985767272398      0.496768759957182      0.111260902712227      0      0
0.496768759957182      0.503645651266856      0.112967819281838      0      0
0.503645651266856      0.510617741063022      0.114669344573115      0      0
0.510617741063022      0.517686347201588      0.116364488585616      0      0
0.517686347201588      0.524852805781861      0.118052163434835      0      0
0.524852805781861      0.532118471399099      0.119731174400485      0      0
0.532118471399099      0.539484717400551      0.121400210064774      0      0
0.539484717400551      0.546952936145049      0.123057831428562      0      0
0.546952936145049      0.554524539266187      0.124702459877114      0      0
0.554524539266187      0.56220095793915      0.126332363848367      0      0
0.56220095793915      0.569983643151229      0.127945644034524      0      0
0.569983643151229      0.577874065976087      0.129540216921820      0      0
0.577874065976087      0.585873717851818      0.131113796442619      0      0
0.585873717851818      0.59398411086286      0.132663873477667      0      0
0.59398411086286      0.602206778025804      0.134187692903066      0      0
0.602206778025804      0.610543273579166      0.135682227824867      0      0
0.610543273579166      0.618995173277162      0.137144150582148      0      0
0.618995173277162      0.62756407468756      0.138569800024685      0      0
0.62756407468756      0.636251597493652      0.139955144480686      0      0
0.636251597493652      0.645059383800396      0.141295739719660      0      0
0.645059383800396      0.653989098444817      0.142586681080259      0      0
0.653989098444817      0.663042429310678      0.143822548766267      0      0
0.663042429310678      0.672221087647534      0.144997345107167      0      0
0.672221087647534      0.681526808394186      0.146104422321646      0      0
0.681526808394186      0.690961350506615      0.147136398997751      0      0
0.690961350506615      0.70052649729046      0.148085063091976      0      0
0.70052649729046      0.710224056738094      0.148941258723717      0      0
0.710224056738094      0.720055861870372      0.149694753363480      0      0
0.720055861870372      0.730023771083106      0.150334081130485      0      0
0.730023771083106      0.740129668498331      0.150846356754047      0      0
0.740129668498331      0.750375464320448      0.151217053208252      0      0
0.750375464320448      0.76076309519728      0.151429733949057      0      0
0.76076309519728      0.771294524586143      0.151465727843805      0      0
0.771294524586143      0.781971743124969      0.151303730951916      0      0
0.781971743124969      0.792796769008581      0.150919313784508      0      0
0.792796769008581      0.803771648370161      0.150284304750650      0      0
0.803771648370161      0.814898455668016      0.149366008933796      0      0
0.814898455668016      0.826179294077686      0.148126204085830      0      0
0.826179294077686      0.837616295889483      0.146519829341369      0      0
0.837616295889483      0.849211622911536      0.144493240686460      0      0
0.849211622911536      0.860967466878409      0.141981839965031      0      0
0.860967466878409      0.872886049865385      0.138906771140873      0      0
0.872886049865385      0.884969624708479      0.135170179302134      0      0
0.884969624708479      0.897220475430265      0.130648162739297      0      0
0.897220475430265      0.909640917671599      0.125179834719601      0      0
0.909640917671599      0.922233299129318      0.118549411678608      0      0
0.922233299129318      0.935      0.110454791389797      0      0
# END HISTO1D SudakovggExpOutputsN2LLNor21
# BEGIN HISTO1D SudakovggExpOutputsN2LLNor22
PlotOrder=5
LineColor=red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\widetilde{\mathbf{V}}^{(2,2)}_{h,\mathrm{res}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.854705230471949      0      0
0.00000101384324431002      0.00000102787812403307      0.854693902813053      0      0
0.00000102787812403307      0.00000104210729202498      0.854682417108737      0      0
0.00000104210729202498      0.00000105653343786574      0.854670771137200      0      0
0.00000105653343786574      0.00000107115928836782      0.854658962644955      0      0
0.00000107115928836782      0.00000108598760809164      0.854646989346371      0      0
0.00000108598760809164      0.00000110102119986811      0.854634848923197      0      0
0.00000110102119986811      0.00000111626290532839      0.854622539024088      0      0
0.00000111626290532839      0.00000113171560544106      0.854610057264115      0      0
0.00000113171560544106      0.00000114738222105665      0.854597401224278      0      0
0.00000114738222105665      0.00000116326571345971      0.854584568451003      0      0
0.00000116326571345971      0.0000011793690849286      0.854571556455634      0      0
0.0000011793690849286      0.00000119569537930295      0.854558362713917      0      0
0.00000119569537930295      0.000001212247682559      0.854544984665477      0      0
0.000001212247682559      0.00000122902912339292      0.854531419713289      0      0
0.00000122902912339292      0.00000124604287381218      0.854517665223134      0      0
0.00000124604287381218      0.00000126329214973512      0.854503718523051      0      0
0.00000126329214973512      0.00000128078021159884      0.854489576902785      0      0
0.00000128078021159884      0.00000129851036497544      0.854475237613218      0      0
0.00000129851036497544      0.00000131648596119688      0.854460697865794      0      0
0.00000131648596119688      0.00000133471039798844      0.854445954831940      0      0
0.00000133471039798844      0.00000135318712011092      0.854431005642473      0      0
0.00000135318712011092      0.00000137191962001179      0.854415847386995      0      0
0.00000137191962001179      0.00000139091143848532      0.854400477113289      0      0
0.00000139091143848532      0.00000141016616534188      0.854384891826695      0      0
0.00000141016616534188      0.00000142968744008643      0.854369088489480      0      0
0.00000142968744008643      0.00000144947895260651      0.854353064020204      0      0
0.00000144947895260651      0.00000146954444386967      0.854336815293063      0      0
0.00000146954444386967      0.00000148988770663059      0.854320339137237      0      0
0.00000148988770663059      0.00000151051258614798      0.854303632336214      0      0
0.00000151051258614798      0.00000153142298091138      0.854286691627116      0      0
0.00000153142298091138      0.00000155262284337812      0.854269513700003      0      0
0.00000155262284337812      0.00000157411618072032      0.854252095197175      0      0
0.00000157411618072032      0.00000159590705558239      0.854234432712457      0      0
0.00000159590705558239      0.0000016179995868489      0.854216522790477      0      0
0.0000016179995868489      0.00000164039795042316      0.854198361925929      0      0
0.00000164039795042316      0.00000166310638001652      0.854179946562829      0      0
0.00000166310638001652      0.00000168612916794864      0.854161273093755      0      0
0.00000168612916794864      0.00000170947066595881      0.854142337859076      0      0
0.00000170947066595881      0.00000173313528602849      0.854123137146170      0      0
0.00000173313528602849      0.00000175712750121529      0.854103667188629      0      0
0.00000175712750121529      0.00000178145184649847      0.854083924165454      0      0
0.00000178145184649847      0.00000180611291963609      0.854063904200230      0      0
0.00000180611291963609      0.00000183111538203409      0.854043603360298      0      0
0.00000183111538203409      0.00000185646395962742      0.854023017655905      0      0
0.00000185646395962742      0.00000188216344377329      0.854002143039345      0      0
0.00000188216344377329      0.00000190821869215684      0.853980975404088      0      0
0.00000190821869215684      0.00000193463462970931      0.853959510583888      0      0
0.00000193463462970931      0.000001961416249539      0.853937744351887      0      0
0.000001961416249539      0.00000198856861387501      0.853915672419695      0      0
0.00000198856861387501      0.00000201609685502412      0.853893290436462      0      0
0.00000201609685502412      0.00000204400617634088      0.853870593987933      0      0
0.00000204400617634088      0.00000207230185321116      0.853847578595485      0      0
0.00000207230185321116      0.00000210098923404927      0.853824239715156      0      0
0.00000210098923404927      0.00000213007374130893      0.853800572736650      0      0
0.00000213007374130893      0.00000215956087250823      0.853776572982332      0      0
0.00000215956087250823      0.00000218945620126872      0.853752235706203      0      0
0.00000218945620126872      0.00000221976537836897      0.853727556092864      0      0
0.00000221976537836897      0.00000225049413281266      0.853702529256457      0      0
0.00000225049413281266      0.00000228164827291145      0.853677150239593      0      0
0.00000228164827291145      0.0000023132336873829      0.853651414012261      0      0
0.0000023132336873829      0.0000023452563464635      0.853625315470721      0      0
0.0000023452563464635      0.00000237772230303722      0.853598849436379      0      0
0.00000237772230303722      0.00000241063769377955      0.853572010654641      0      0
0.00000241063769377955      0.00000244400874031748      0.853544793793754      0      0
0.00000244400874031748      0.00000247784175040552      0.853517193443624      0      0
0.00000247784175040552      0.00000251214311911795      0.853489204114614      0      0
0.00000251214311911795      0.00000254691933005764      0.853460820236327      0      0
0.00000254691933005764      0.00000258217695658154      0.853432036156370      0      0
0.00000258217695658154      0.0000026179226630432      0.853402846139087      0      0
0.0000026179226630432      0.00000265416320605244      0.853373244364289      0      0
0.00000265416320605244      0.00000269090543575249      0.853343224925950      0      0
0.00000269090543575249      0.00000272815629711478      0.853312781830885      0      0
0.00000272815629711478      0.00000276592283125165      0.853281908997411      0      0
0.00000276592283125165      0.00000280421217674733      0.853250600253977      0      0
0.00000280421217674733      0.00000284303157100718      0.853218849337788      0      0
0.00000284303157100718      0.00000288238835162573      0.853186649893389      0      0
0.00000288238835162573      0.00000292228995777364      0.853153995471236      0      0
0.00000292228995777364      0.00000296274393160382      0.853120879526240      0      0
0.00000296274393160382      0.00000300375791967704      0.853087295416293      0      0
0.00000300375791967704      0.00000304533967440728      0.853053236400767      0      0
0.00000304533967440728      0.0000030874970555271      0.853018695638977      0      0
0.0000030874970555271      0.00000313023803157323      0.852983666188645      0      0
0.00000313023803157323      0.00000317357068139281      0.852948141004315      0      0
0.00000317357068139281      0.00000321750319567045      0.852912112935750      0      0
0.00000321750319567045      0.00000326204387847638      0.852875574726316      0      0
0.00000326204387847638      0.00000330720114883614      0.852838519011310      0      0
0.00000330720114883614      0.00000335298354232185      0.852800938316300      0      0
0.00000335298354232185      0.00000339939971266569      0.852762825055398      0      0
0.00000339939971266569      0.00000344645843339553      0.852724171529538      0      0
0.00000344645843339553      0.00000349416859949336      0.852684969924708      0      0
0.00000349416859949336      0.00000354253922907654      0.852645212310158      0      0
0.00000354253922907654      0.00000359157946510248      0.852604890636571      0      0
0.00000359157946510248      0.00000364129857709674      0.852563996734230      0      0
0.00000364129857709674      0.00000369170596290522      0.852522522311122      0      0
0.00000369170596290522      0.00000374281115047047      0.852480458951034      0      0
0.00000374281115047047      0.0000037946237996327      0.852437798111611      0      0
0.0000037946237996327      0.00000384715370395563      0.852394531122380      0      0
0.00000384715370395563      0.00000390041079257769      0.852350649182747      0      0
0.00000390041079257769      0.00000395440513208878      0.852306143359968      0      0
0.00000395440513208878      0.00000400914692843308      0.852261004587063      0      0
0.00000400914692843308      0.00000406464652883815      0.852215223660727      0      0
0.00000406464652883815      0.00000412091442377072      0.852168791239189      0      0
0.00000412091442377072      0.00000417796124891967      0.852121697840032      0      0
0.00000417796124891967      0.00000423579778720626      0.852073933838007      0      0
0.00000423579778720626      0.0000042944349708224      0.852025489462777      0      0
0.0000042944349708224      0.00000435388388329698      0.851976354796642      0      0
0.00000435388388329698      0.00000441415576159092      0.851926519772230      0      0
0.00000441415576159092      0.0000044752619982211      0.851875974170151      0      0
0.0000044752619982211      0.00000453721414341383      0.851824707616594      0      0
0.00000453721414341383      0.00000460002390728798      0.851772709580934      0      0
0.00000460002390728798      0.0000046637031620685      0.851719969373224      0      0
0.0000046637031620685      0.00000472826394433043      0.851666476141731      0      0
0.00000472826394433043      0.00000479371845727405      0.851612218870391      0      0
0.00000479371845727405      0.00000486007907303155      0.851557186376209      0      0
0.00000486007907303155      0.00000492735833500554      0.851501367306636      0      0
0.00000492735833500554      0.00000499556896024003      0.851444750136944      0      0
0.00000499556896024003      0.00000506472384182418      0.851387323167487      0      0
0.00000506472384182418      0.00000513483605132934      0.851329074520957      0      0
0.00000513483605132934      0.00000520591884127979      0.851269992139610      0      0
0.00000520591884127979      0.00000527798564765776      0.851210063782450      0      0
0.00000527798564765776      0.00000535105009244307      0.851149277022315      0      0
0.00000535105009244307      0.00000542512598618791      0.851087619242977      0      0
0.00000542512598618791      0.00000550022733062734      0.851025077636189      0      0
0.00000550022733062734      0.00000557636832132587      0.850961639198698      0      0
0.00000557636832132587      0.00000565356335036064      0.850897290729112      0      0
0.00000565356335036064      0.00000573182700904185      0.850832018824893      0      0
0.00000573182700904185      0.00000581117409067079      0.850765809879183      0      0
0.00000581117409067079      0.000005891619593336      0.850698650077563      0      0
0.000005891619593336      0.00000597317872274825      0.850630525394913      0      0
0.00000597317872274825      0.00000605586689511467      0.850561421592045      0      0
0.00000605586689511467      0.0000061396997400527      0.850491324212354      0      0
0.0000061396997400527      0.00000622469310354442      0.850420218578562      0      0
0.00000622469310354442      0.00000631086305093168      0.850348089789134      0      0
0.00000631086305093168      0.0000063982258699528      0.850274922714892      0      0
0.0000063982258699528      0.00000648679807382125      0.850200701995465      0      0
0.00000648679807382125      0.00000657659640434692      0.850125412035711      0      0
0.00000657659640434692      0.00000666763783510069      0.850049037002076      0      0
0.00000666763783510069      0.00000675993957462272      0.849971560818930      0      0
0.00000675993957462272      0.0000068535190696752      0.849892967164852      0      0
0.0000068535190696752      0.00000694839400854009      0.849813239468776      0      0
0.00000694839400854009      0.00000704458232436258      0.849732360906310      0      0
0.00000704458232436258      0.00000714210219854078      0.849650314395669      0      0
0.00000714210219854078      0.00000724097206416231      0.849567082593910      0      0
0.00000724097206416231      0.00000734121060948854      0.849482647892860      0      0
0.00000734121060948854      0.000007442836781487      0.849396992415136      0      0
0.000007442836781487      0.00000754586978941272      0.849310098009935      0      0
0.00000754586978941272      0.00000765032910843916      0.849221946249052      0      0
0.00000765032910843916      0.00000775623448333934      0.849132518422709      0      0
0.00000775623448333934      0.00000786360593221801      0.849041795535160      0      0
0.00000786360593221801      0.00000797246375029542      0.848949758300537      0      0
0.00000797246375029542      0.00000808282851374354      0.848856387138419      0      0
0.00000808282851374354      0.00000819472108357529      0.848761662169562      0      0
0.00000819472108357529      0.00000830816260958769      0.848665563211423      0      0
0.00000830816260958769      0.00000842317453435958      0.848568069773612      0      0
0.00000842317453435958      0.00000853977859730466      0.848469161053432      0      0
0.00000853977859730466      0.00000865799683878063      0.848368815931410      0      0
0.00000865799683878063      0.00000877785160425524      0.848267012966423      0      0
0.00000877785160425524      0.00000889936554853005      0.848163730391133      0      0
0.00000889936554853005      0.00000902256164002253      0.848058946107470      0      0
0.00000902256164002253      0.00000914746316510757      0.847952637681676      0      0
0.00000914746316510757      0.00000927409373251906      0.847844782339557      0      0
0.00000927409373251906      0.00000940247727781235      0.847735356961601      0      0
0.00000940247727781235      0.00000953263806788851      0.847624338078181      0      0
0.00000953263806788851      0.00000966460070558129      0.847511701864693      0      0
0.00000966460070558129      0.00000979839013430744      0.847397424136601      0      0
0.00000979839013430744      0.00000993403164278155      0.847281480344090      0      0
0.00000993403164278155      0.000010071550869796      0.847163845567847      0      0
0.000010071550869796      0.0000102109738090674      0.847044494513336      0      0
0.0000102109738090674      0.0000103523268141496      0.846923401505712      0      0
0.0000103523268141496      0.000010495636603415      0.846800540485288      0      0
0.000010495636603415      0.0000106409302651053      0.846675885002133      0      0
0.0000106409302651053      0.000010788235262451      0.846549408210710      0      0
0.000010788235262451      0.0000109375794388631      0.846421082865200      0      0
0.0000109375794388631      0.0000110889910231955      0.846290881313763      0      0
0.0000110889910231955      0.0000112424986350812      0.846158775494338      0      0
0.0000112424986350812      0.0000113981312903417      0.846024736928076      0      0
0.0000113981312903417      0.0000115559184064716      0.845888736715586      0      0
0.0000115559184064716      0.000011715889808199      0.845750745530711      0      0
0.000011715889808199      0.0000118780757331232      0.845610733616606      0      0
0.0000118780757331232      0.0000120425068374297      0.845468670778714      0      0
0.0000120425068374297      0.0000122092142016854      0.845324526381663      0      0
0.0000122092142016854      0.0000123782293367127      0.845178269343051      0      0
0.0000123782293367127      0.0000125495841895462      0.845029868128586      0      0
0.0000125495841895462      0.0000127233111494713      0.844879290747045      0      0
0.0000127233111494713      0.0000128994430541458      0.844726504745327      0      0
0.0000128994430541458      0.0000130780131958075      0.844571477203887      0      0
0.0000130780131958075      0.0000132590553275668      0.844414174731671      0      0
0.0000132590553275668      0.0000134426036697863      0.844254563460915      0      0
0.0000134426036697863      0.00001362869291655      0.844092609042727      0      0
0.00001362869291655      0.00001381735824222      0.843928276642621      0      0
0.00001381735824222      0.0000140086353080861      0.843761530935831      0      0
0.0000140086353080861      0.0000142025602691059      0.843592336103280      0      0
0.0000142025602691059      0.0000143991697807389      0.843420655826688      0      0
0.0000143991697807389      0.0000145985010058751      0.843246453284064      0      0
0.0000145985010058751      0.0000148005916218595      0.843069691146784      0      0
0.0000148005916218595      0.0000150054798276138      0.842890331575334      0      0
0.0000150054798276138      0.0000152132043508565      0.842708336214108      0      0
0.0000152132043508565      0.0000154238044554237      0.842523666191382      0      0
0.0000154238044554237      0.0000156373199486901      0.842336282111040      0      0
0.0000156373199486901      0.0000158537911890937      0.842146144053809      0      0
0.0000158537911890937      0.0000160732590937644      0.841953211571654      0      0
0.0000160732590937644      0.0000162957651462576      0.841757443686901      0      0
0.0000162957651462576      0.000016521351404396      0.841558798887508      0      0
0.000016521351404396      0.0000167500605082187      0.841357235127077      0      0
0.0000167500605082187      0.0000169819356880416      0.841152709822471      0      0
0.0000169819356880416      0.0000172170207726282      0.840945179850287      0      0
0.0000172170207726282      0.0000174553601974744      0.840734601548351      0      0
0.0000174553601974744      0.0000176969990132074      0.840520930714022      0      0
0.0000176969990132074      0.0000179419828941014      0.840304122602667      0      0
0.0000179419828941014      0.0000181903581467107      0.840084131927700      0      0
0.0000181903581467107      0.0000184421717186223      0.839860912860789      0      0
0.0000184421717186223      0.0000186974712073306      0.839634419036711      0      0
0.0000186974712073306      0.0000189563048692332      0.839404603545528      0      0
0.0000189563048692332      0.0000192187216287532      0.839171418943918      0      0
0.0000192187216287532      0.0000194847710875863      0.838934817250835      0      0
0.0000194847710875863      0.0000197545035340766      0.838694749955017      0      0
0.0000197545035340766      0.000020027969952722      0.838451168013606      0      0
0.000020027969952722      0.0000203052220338112      0.838204021859232      0      0
0.0000203052220338112      0.0000205863121831945      0.837953261404102      0      0
0.0000205863121831945      0.0000208712935321888      0.837698836044840      0      0
0.0000208712935321888      0.000021160219947621      0.837440694670472      0      0
0.000021160219947621      0.0000214531460420097      0.837178785665435      0      0
0.0000214531460420097      0.0000217501271838877      0.836913056922180      0      0
0.0000217501271838877      0.0000220512195082683      0.836643455844301      0      0
0.0000220512195082683      0.0000223564799272551      0.836369929361295      0      0
0.0000223564799272551      0.0000226659661408002      0.836092423929637      0      0
0.0000226659661408002      0.0000229797366476099      0.835810885560651      0      0
0.0000229797366476099      0.0000232978507562027      0.835525259810642      0      0
0.0000232978507562027      0.0000236203685961192      0.835235491816531      0      0
0.0000236203685961192      0.000023947351129288      0.834941526295051      0      0
0.000023947351129288      0.0000242788601615485      0.834643307562540      0      0
0.0000242788601615485      0.0000246149583543337      0.834340779553175      0      0
0.0000246149583543337      0.0000249557092365137      0.834033885836662      0      0
0.0000249557092365137      0.0000253011772164045      0.833722569636549      0      0
0.0000253011772164045      0.0000256514275939423      0.833406773849557      0      0
0.0000256514275939423      0.0000260065265730261      0.833086441069259      0      0
0.0000260065265730261      0.0000263665412740315      0.832761513612910      0      0
0.0000263665412740315      0.0000267315397464981      0.832431933544992      0      0
0.0000267315397464981      0.0000271015909819919      0.832097642700325      0      0
0.0000271015909819919      0.0000274767649271459      0.831758582713293      0      0
0.0000274767649271459      0.0000278571324968813      0.831414695050218      0      0
0.0000278571324968813      0.0000282427655878122      0.831065921041276      0      0
0.0000282427655878122      0.0000286337370918349      0.830712201913897      0      0
0.0000286337370918349      0.0000290301209099061      0.830353478831385      0      0
0.0000290301209099061      0.0000294319919660113      0.829989692928928      0      0
0.0000294319919660113      0.0000298394262213274      0.829620785333000      0      0
0.0000298394262213274      0.00003025250068858      0.829246697258037      0      0
0.00003025250068858      0.000030671293446601      0.828867369974784      0      0
0.000030671293446601      0.0000310958836550867      0.828482744928688      0      0
0.0000310958836550867      0.00003152635156956      0.828092763746046      0      0
0.00003152635156956      0.000031962778556541      0.827697368296835      0      0
0.000031962778556541      0.0000324052471089262      0.827296500731349      0      0
0.0000324052471089262      0.0000328538408615817      0.826890103589091      0      0
0.0000328538408615817      0.000033308644607151      0.826478119779260      0      0
0.000033308644607151      0.0000337697443120835      0.826060492717737      0      0
0.0000337697443120835      0.0000342372271328825      0.825637166336669      0      0
0.0000342372271328825      0.0000347111814325807      0.825208085181842      0      0
0.0000347111814325807      0.0000351916967974413      0.824773194471438      0      0
0.0000351916967974413      0.0000356788640538924      0.824332440178870      0      0
0.0000356788640538924      0.0000361727752856944      0.823885769097364      0      0
0.0000361727752856944      0.0000366735238513458      0.823433128885586      0      0
0.0000366735238513458      0.0000371812044017293      0.822974468251847      0      0
0.0000371812044017293      0.0000376959128980032      0.822509736937448      0      0
0.0000376959128980032      0.0000382177466297395      0.822038885830788      0      0
0.0000382177466297395      0.0000387468042333134      0.821561867097559      0      0
0.0000387468042333134      0.0000392831857105477      0.821078634211543      0      0
0.0000392831857105477      0.0000398269924476147      0.820589142149736      0      0
0.0000398269924476147      0.0000403783272342003      0.820093347358360      0      0
0.0000403783272342003      0.0000409372942829333      0.819591208000807      0      0
0.0000409372942829333      0.0000415039992490831      0.819082683933025      0      0
0.0000415039992490831      0.000042078549250531      0.818567736955672      0      0
0.000042078549250531      0.0000426610528880173      0.818046330819014      0      0
0.0000426610528880173      0.0000432516202656688      0.817518431333099      0      0
0.0000432516202656688      0.0000438503630118107      0.816984006613657      0      0
0.0000438503630118107      0.0000444573943000663      0.816443027043713      0      0
0.0000444573943000663      0.0000450728288707489      0.815895465588936      0      0
0.0000450728288707489      0.0000456967830525504      0.815341297773525      0      0
0.0000456967830525504      0.0000463293747845289      0.814780501812713      0      0
0.0000463293747845289      0.0000469707236384016      0.814213058883156      0      0
0.0000469707236384016      0.0000476209508411464      0.813638953196578      0      0
0.0000476209508411464      0.0000482801792979158      0.813058172062380      0      0
0.0000482801792979158      0.0000489485336152684      0.812470706195729      0      0
0.0000489485336152684      0.0000496261401247217      0.811876549721812      0      0
0.0000496261401247217      0.0000503131269066316      0.811275700370083      0      0
0.0000503131269066316      0.0000510096238144011      0.810668159765623      0      0
0.0000510096238144011      0.000051715762499026      0.810053933301188      0      0
0.000051715762499026      0.000052431676433979      0.809433030603393      0      0
0.000052431676433979      0.0000531575009404385      0.808805465529646      0      0
0.0000531575009404385      0.0000538933732128671      0.808171256215989      0      0
0.0000538933732128671      0.0000546394323449439      0.807530425599361      0      0
0.0000546394323449439      0.0000553958193558558      0.806883001184344      0      0
0.0000553958193558558      0.0000561626772169526      0.806229015479760      0      0
0.0000561626772169526      0.0000569401508787716      0.805568506105712      0      0
0.0000569401508787716      0.0000577283872984359      0.804901515835065      0      0
0.0000577283872984359      0.0000585275354674316      0.804228092932582      0      0
0.0000585275354674316      0.0000593377464397706      0.803548291275562      0      0
0.0000593377464397706      0.0000601591733605423      0.802862170340114      0      0
0.0000601591733605423      0.0000609919714948611      0.802169795775980      0      0
0.0000609919714948611      0.0000618362982572143      0.801471239123277      0      0
0.0000618362982572143      0.0000626923132412161      0.800766578145078      0      0
0.0000626923132412161      0.0000635601782497746      0.800055897229632      0      0
0.0000635601782497746      0.0000644400573256746      0.799339287033488      0      0
0.0000644400573256746      0.0000653321167825856      0.798616845177629      0      0
0.0000653321167825856      0.0000662365252364977      0.797888676095063      0      0
0.0000662365252364977      0.0000671534536375933      0.797154891033254      0      0
0.0000671534536375933      0.0000680830753025601      0.796415608804081      0      0
0.0000680830753025601      0.0000690255659473509      0.795670955048424      0      0
0.0000690255659473509      0.0000699811037203975      0.794921063246714      0      0
0.0000699811037203975      0.0000709498692362838      0.794166074128004      0      0
0.0000709498692362838      0.0000719320456098856      0.793406136368299      0      0
0.0000719320456098856      0.0000729278184909828      0.792641406143235      0      0
0.0000729278184909828      0.0000739373760993502      0.791872047752762      0      0
0.0000739373760993502      0.0000749609092603353      0.791098233303133      0      0
0.0000749609092603353      0.0000759986114409274      0.790320143194302      0      0
0.0000759986114409274      0.0000770506787863264      0.789537965999222      0      0
0.0000770506787863264      0.0000781173101570184      0.788751897902740      0      0
0.0000781173101570184      0.0000791987071663636      0.787962144320397      0      0
0.0000791987071663636      0.0000802950742187053      0.787168918291852      0      0
0.0000802950742187053      0.000081406618548006      0.786372441691186      0      0
0.000081406618548006      0.0000825335502570186      0.785572944380784      0      0
0.0000825335502570186      0.0000836760823569998      0.784770664726121      0      0
0.0000836760823569998      0.0000848344308079731      0.783965850320905      0      0
0.0000848344308079731      0.0000860088145595493      0.783158755870085      0      0
0.0000860088145595493      0.0000871994555923124      0.782349645110358      0      0
0.0000871994555923124      0.0000884065789597775      0.781538790826332      0      0
0.0000884065789597775      0.0000896304128309307      0.780726472727744      0      0
0.0000896304128309307      0.0000908711885333572      0.779912980038482      0      0
0.0000908711885333572      0.0000921291405969664      0.779098609061025      0      0
0.0000921291405969664      0.0000934045067983223      0.778283665841546      0      0
0.0000934045067983223      0.0000946975282055884      0.777468462594759      0      0
0.0000946975282055884      0.0000960084492240934      0.776653320262053      0      0
0.0000960084492240934      0.0000973375176425286      0.775838568587521      0      0
0.0000973375176425286      0.000098684984679785      0.775024542758980      0      0
0.000098684984679785      0.000100051105032438      0.774211587512271      0      0
0.000100051105032438      0.000101436136922889      0.773400053707024      0      0
0.000101436136922889      0.000102840342148178      0.772590299992189      0      0
0.000102840342148178      0.000104263986129461      0.771782691591038      0      0
0.000104263986129461      0.000105707337962187      0.770977601335380      0      0
0.000105707337962187      0.00010717067046696      0.770175407959737      0      0
0.00010717067046696      0.000108654260241103      0.769376495609085      0      0
0.000108654260241103      0.000110158387710945      0.768581257027217      0      0
0.000110158387710945      0.000111683337184825      0.767790089102982      0      0
0.000111683337184825      0.000113229396906833      0.767003395229379      0      0
0.000113229396906833      0.00011479685911129      0.766221583199798      0      0
0.00011479685911129      0.000116386020077991      0.765445067385112      0      0
0.000116386020077991      0.000117997180188201      0.764674265599221      0      0
0.000117997180188201      0.00011963064398144      0.763909601466993      0      0
0.00011963064398144      0.00012128672021304      0.763151501953692      0      0
0.00012128672021304      0.00012296572191251      0.762400401118925      0      0
0.00012296572191251      0.000124667966442703      0.761656732228320      0      0
0.000124667966442703      0.000126393775559803      0.760920935262396      0      0
0.000126393775559803      0.000128143475474143      0.760193452478300      0      0
0.000128143475474143      0.000129917396911867      0.759474728916493      0      0
0.000129917396911867      0.000131715875177439      0.758765214857602      0      0
0.000131715875177439      0.000133539250217029      0.758065359300853      0      0
0.000133539250217029      0.00013538786668276      0.757375614927839      0      0
0.00013538786668276      0.000137262073997862      0.756696436316104      0      0
0.000137262073997862      0.000139162226422714      0.756028280547948      0      0
0.000139162226422714      0.00014108868312181      0.755371606413589      0      0
0.00014108868312181      0.000143041808231644      0.754726871716247      0      0
0.000143041808231644      0.000145021970929542      0.754094535657106      0      0
0.000145021970929542      0.00014702954550344      0.753475059453053      0      0
0.00014702954550344      0.000149064911422635      0.752868902455968      0      0
0.000149064911422635      0.00015112845340951      0.752276528986308      0      0
0.00015112845340951      0.000153220561512254      0.751698396031987      0      0
0.000153220561512254      0.000155341631178586      0.751134968240648      0      0
0.000155341631178586      0.000157492063330508      0.750586703179860      0      0
0.000157492063330508      0.000159672264440082      0.750054060096155      0      0
0.000159672264440082      0.00016188264660626      0.749537499813711      0      0
0.00016188264660626      0.000164123627632783      0.749037479631636      0      0
0.000164123627632783      0.00016639563110715      0.748554453591788      0      0
0.00016639563110715      0.000168699086480686      0.748088877695363      0      0
0.000168699086480686      0.000171034429149716      0.747641207552381      0      0
0.000171034429149716      0.00017340210053786      0.747211893958313      0      0
0.00017340210053786      0.000175802548179476      0.746801388527003      0      0
0.000175802548179476      0.000178236225804249      0.746410136895004      0      0
0.000178236225804249      0.000180703593422953      0.746038584375043      0      0
0.000180703593422953      0.000183205117414405      0.745687178058618      0      0
0.000183205117414405      0.000185741270613619      0.745356360610647      0      0
0.000185741270613619      0.000188312532401177      0.745046567891578      0      0
0.000188312532401177      0.000190919388793845      0.744758237060938      0      0
0.000190919388793845      0.000193562332536437      0.744491801852933      0      0
0.000193562332536437      0.000196241863194957      0.744247699137951      0      0
0.000196241863194957      0.000198958487251018      0.744026352836231      0      0
0.000198958487251018      0.000201712718197586      0.743828190648572      0      0
0.000201712718197586      0.000204505076636033      0.743653630882599      0      0
0.000204505076636033      0.000207336090374545      0.743503100049844      0      0
0.000207336090374545      0.000210206294527884      0.743377012262712      0      0
0.000210206294527884      0.000213116231618538      0.743275780592099      0      0
0.000213116231618538      0.000216066451679264      0.743199818042809      0      0
0.000216066451679264      0.000219057512357059      0.743149525667927      0      0
0.000219057512357059      0.000222089979018563      0.743125304199850      0      0
0.000222089979018563      0.000225164424856924      0.743127562737206      0      0
0.000225164424856924      0.000228281431000144      0.743156689923942      0      0
0.000228281431000144      0.00023144158662092      0.743213072205418      0      0
0.00023144158662092      0.000234645489048012      0.743297102567232      0      0
0.000234645489048012      0.000237893743879147      0.743409163913212      0      0
0.000237893743879147      0.000241186965095492      0.743549634065341      0      0
0.000241186965095492      0.000244525775177701      0.743718880867176      0      0
0.000244525775177701      0.000247910805223583      0.743917268049079      0      0
0.000247910805223583      0.000251342695067386      0.744145178783947      0      0
0.000251342695067386      0.000254822093400743      0.744402940982305      0      0
0.000254822093400743      0.00025834965789528      0.744690934568011      0      0
0.00025834965789528      0.000261926055326934      0.745009488541136      0      0
0.000261926055326934      0.000265551961701985      0.745358939963713      0      0
0.000265551961701985      0.00026922806238483      0.745739627125435      0      0
0.00026922806238483      0.000272955052227537      0.746151876719575      0      0
0.000272955052227537      0.000276733635701177      0.746596004364509      0      0
0.000276733635701177      0.000280564527028988      0.747072312651394      0      0
0.000280564527028988      0.000284448450321376      0.747581114029169      0      0
0.000284448450321376      0.000288386139712781      0.748122713107469      0      0
0.000288386139712781      0.000292378339500449      0.748697361673002      0      0
0.000292378339500449      0.000296425804285111      0.749305374497354      0      0
0.000296425804285111      0.000300529299113624      0.749946994099532      0      0
0.000300529299113624      0.000304689599623573      0.750622471478740      0      0
0.000304689599623573      0.000308907492189884      0.751332067053246      0      0
0.000308907492189884      0.000313183774073464      0.752076013959454      0      0
0.000313183774073464      0.000317519253571897      0.752854532617844      0      0
0.000317519253571897      0.000321914750172228      0.753667836563333      0      0
0.000321914750172228      0.000326371094705861      0.754516127677613      0      0
0.000326371094705861      0.000330889129505603      0.755399576826351      0      0
0.000330889129505603      0.000335469708564879      0.756318349191735      0      0
0.000335469708564879      0.000340113697699154      0.757272648355767      0      0
0.000340113697699154      0.000344821974709588      0.758262554651711      0      0
0.000344821974709588      0.000349595429548956      0.759288262849425      0      0
0.000349595429548956      0.000354434964489868      0.760349819605586      0      0
0.000354434964489868      0.000359341494295315      0.761447364083609      0      0
0.000359341494295315      0.000364315946391572      0.762580980888218      0      0
0.000364315946391572      0.000369359261043507      0.763750713299358      0      0
0.000369359261043507      0.000374472391532301      0.764956606050849      0      0
0.000374472391532301      0.00037965630433564      0.766198690054595      0      0
0.00037965630433564      0.000384911979310397      0.767476972656408      0      0
0.000384911979310397      0.000390240409877844      0.768791438368130      0      0
0.000390240409877844      0.000395642603211426      0.770142063978591      0      0
0.000395642603211426      0.000401119580427133      0.771528826908065      0      0
0.000401119580427133      0.000406672376776519      0.772951627187370      0      0
0.000406672376776519      0.000412302041842373      0.774410342907677      0      0
0.000412302041842373      0.000418009639737117      0.775904953122527      0      0
0.000418009639737117      0.000423796249303941      0.777435209555311      0      0
0.000423796249303941      0.000429662964320725      0.779001076232636      0      0
0.000429662964320725      0.000435610893706785      0.780602279904292      0      0
0.000435610893706785      0.000441641161732474      0.782238651854174      0      0
0.000441641161732474      0.000447754908231697      0.783910015487956      0      0
0.000447754908231697      0.000453953288817359      0.785616090763225      0      0
0.000453953288817359      0.000460237475099795      0.787356598337599      0      0
0.000460237475099795      0.000466608654908228      0.789131258393123      0      0
0.000466608654908228      0.000473068032515292      0.790939766225581      0      0
0.000473068032515292      0.000479616828864662      0.792781787677760      0      0
0.000479616828864662      0.000486256281801832      0.794656958338422      0      0
0.000486256281801832      0.000492987646308097      0.796564885788851      0      0
0.000492987646308097      0.000499812194737762      0.798505175303114      0      0
0.000499812194737762      0.000506731217058643      0.800477449451261      0      0
0.000506731217058643      0.0005137460210959      0.802481236857348      0      0
0.0005137460210959      0.000520857932779231      0.804515975028101      0      0
0.000520857932779231      0.000528068296393506      0.806581320413890      0      0
0.000528068296393506      0.000535378474832857      0.808676648383917      0      0
0.000535378474832857      0.000542789849858294      0.810801481634815      0      0
0.000542789849858294      0.000550303822358882      0.812955218547370      0      0
0.000550303822358882      0.000557921812616533      0.815137375259788      0      0
0.000557921812616533      0.000565645260574473      0.817347193235465      0      0
0.000565645260574473      0.00057347562610941      0.819584226521785      0      0
0.00057347562610941      0.000581414389307485      0.821847795781857      0      0
0.000581414389307485      0.000589463050744029      0.824137165355656      0      0
0.000589463050744029      0.000597623131767208      0.826451703561474      0      0
0.000597623131767208      0.000605896174785581      0.828790761268445      0      0
0.000605896174785581      0.000614283743559644      0.831153633209082      0      0
0.000614283743559644      0.000622787423497414      0.833539587573985      0      0
0.000622787423497414      0.000631408821954096      0.835947883317410      0      0
0.000631408821954096      0.000640149568535908      0.838377772732912      0      0
0.000640149568535908      0.000649011315408104      0.840828503214766      0      0
0.000649011315408104      0.000657995737607266      0.843299317367211      0      0
0.000657995737607266      0.000667104533357915      0.845789434573268      0      0
0.000667104533357915      0.00067633942439351      0.848298014432140      0      0
0.00067633942439351      0.000685702156281888      0.850824194163079      0      0
0.000685702156281888      0.000695194498755206      0.853367247965199      0      0
0.000695194498755206      0.000704818246044455      0.855926466104506      0      0
0.000704818246044455      0.000714575217218609      0.858500791616544      0      0
0.000714575217218609      0.000724467256528451      0.861089457441376      0      0
0.000724467256528451      0.000734496233755185      0.863691816034356      0      0
0.000734496233755185      0.000744664044563847      0.866306648411859      0      0
0.000744664044563847      0.000754972610861632      0.868933555576171      0      0
0.000754972610861632      0.000765423881161163      0.871571212921253      0      0
0.000765423881161163      0.0007760198309488      0.874219253475113      0      0
0.0007760198309488      0.000786762463058045      0.876876362005928      0      0
0.000786762463058045      0.00079765380804811      0.879542023394196      0      0
0.00079765380804811      0.000808695924587738      0.882215325995294      0      0
0.000808695924587738      0.000819890899844323      0.884895169040027      0      0
0.000819890899844323      0.00083124084987843      0.887581017283193      0      0
0.00083124084987843      0.000842747920043766      0.890272017668078      0      0
0.000842747920043766      0.000854414285392693      0.892967128250183      0      0
0.000854414285392693      0.000866242151087355      0.895665533003903      0      0
0.000866242151087355      0.000878233752816494      0.898366518117064      0      0
0.000878233752816494      0.000890391357218039      0.901069302781250      0      0
0.000890391357218039      0.000902717262307538      0.903773051555914      0      0
0.000902717262307538      0.000915213797912533      0.906476933323996      0      0
0.000915213797912533      0.000927883326112938      0.909180143199486      0      0
0.000927883326112938      0.000940728241687513      0.911881897780111      0      0
0.000940728241687513      0.000953750972566528      0.914581426957032      0      0
0.000953750972566528      0.000966953980290686      0.917277971364333      0      0
0.000966953980290686      0.000980339760476396      0.919970787257449      0      0
0.000980339760476396      0.000993910843287497      0.922659158098937      0      0
0.000993910843287497      0.0010076697939135      0.925342402908449      0      0
0.0010076697939135      0.00102161921305448      0.928019853940668      0      0
0.00102161921305448      0.0010357617374126      0.930690786828758      0      0
0.0010357617374126      0.00105010004019057      0.933354385970312      0      0
0.00105010004019057      0.00106463683159689      0.936009915450378      0      0
0.00106463683159689      0.00107937485935813      0.938656955732635      0      0
0.00107937485935813      0.00109431690923832      0.941295079891769      0      0
0.00109431690923832      0.00110946580556549      0.943923287287875      0      0
0.00110946580556549      0.00112482441176555      0.946540819973629      0      0
0.00112482441176555      0.00114039563090349      0.949147750051625      0      0
0.00114039563090349      0.00115618240623217      0.951743087885212      0      0
0.00115618240623217      0.00117218772174859      0.954326001867517      0      0
0.00117218772174859      0.00118841460275796      0.956896840633547      0      0
0.00118841460275796      0.00120486611644553      0.959454027458969      0      0
0.00120486611644553      0.00122154537245635      0.961997971591755      0      0
0.00122154537245635      0.00123845552348304      0.964527583807478      0      0
0.00123845552348304      0.00125559976586171      0.967042755018969      0      0
0.00125559976586171      0.00127298134017614      0.969542821600713      0      0
0.00127298134017614      0.00129060353187029      0.972027612289326      0      0
0.00129060353187029      0.00130846967186935      0.974496257228835      0      0
0.00130846967186935      0.00132658313720929      0.976949174211667      0      0
0.00132658313720929      0.00134494735167523      0.979384803785391      0      0
0.00134494735167523      0.00136356578644858      0.981804162494981      0      0
0.00136356578644858      0.00138244196076317      0.984205811840134      0      0
0.00138244196076317      0.00140157944257044      0.986589698079387      0      0
0.00140157944257044      0.00142098184921384      0.988956256279869      0      0
0.00142098184921384      0.00144065284811262      0.991304081617475      0      0
0.00144065284811262      0.00146059615745496      0.993633278480859      0      0
0.00146059615745496      0.00148081554690089      0.995944296541790      0      0
0.00148081554690089      0.00150131483829471      0.998236199239935      0      0
0.00150131483829471      0.00152209790638749      1.00050841663034      0      0
0.00152209790638749      0.00154316867956938      1.00276133164887      0      0
0.00154316867956938      0.00156453114061223      1.00499503772112      0      0
0.00156453114061223      0.00158618932742236      1.00720899209343      0      0
0.00158618932742236      0.00160814733380381      1.00940269421232      0      0
0.00160814733380381      0.00163040931023216      1.01157605743612      0      0
0.00163040931023216      0.00165297946463904      1.01372919615690      0      0
0.00165297946463904      0.00167586206320748      1.01586213786406      0      0
0.00167586206320748      0.00169906143117836      1.01797475794017      0      0
0.00169906143117836      0.00172258195366789      1.02006686622235      0      0
0.00172258195366789      0.00174642807649655      1.02213829668562      0      0
0.00174642807649655      0.00177060430702936      1.02418894085259      0      0
0.00177060430702936      0.00179511521502795      1.02621873944005      0      0
0.00179511521502795      0.00181996543351421      1.02822766207191      0      0
0.00181996543351421      0.00184515965964614      1.03021569177905      0      0
0.00184515965964614      0.00187070265560561      1.03218281739322      0      0
0.00187070265560561      0.00189659924949857      1.03412903096619      0      0
0.00189659924949857      0.00192285433626758      1.03605432684118      0      0
0.00192285433626758      0.00194947287861711      1.03795870061257      0      0
0.00194947287861711      0.00197645990795156      1.03984214830781      0      0
0.00197645990795156      0.00200382052532629      1.04170466831460      0      0
0.00200382052532629      0.00203155990241182      1.04354627024127      0      0
0.00203155990241182      0.00205968328247135      1.04536699391288      0      0
0.00205968328247135      0.00208819598135186      1.04716693444630      0      0
0.00208819598135186      0.00211710338848892      1.04894625425261      0      0
0.00211710338848892      0.00214641096792534      1.05070514878826      0      0
0.00214641096792534      0.00217612425934403      1.05244374593058      0      0
0.00217612425934403      0.00220624887911509      1.05416198641979      0      0
0.00220624887911509      0.00223679052135739      1.05585962778832      0      0
0.00223679052135739      0.00226775495901488      1.05753650214849      0      0
0.00226775495901488      0.00229914804494778      1.05919289186270      0      0
0.00229914804494778      0.00233097571303889      1.06082952671815      0      0
0.00233097571303889      0.00236324397931521      1.06244687848422      0      0
0.00236324397931521      0.00239595894308506      1.06404446005242      0      0
0.00239595894308506      0.00242912678809096      1.06562145772805      0      0
0.00242912678809096      0.00246275378367852      1.06717832317226      0      0
0.00246275378367852      0.00249684628598141      1.06871657196798      0      0
0.00249684628598141      0.00253141073912281      1.07023623570179      0      0
0.00253141073912281      0.0025664536764335      1.07173565552469      0      0
0.0025664536764335      0.00260198172168671      1.07321520185360      0      0
0.00260198172168671      0.00263800159035023      1.07467720820158      0      0
0.00263800159035023      0.00267452009085567      1.07612082245399      0      0
0.00267452009085567      0.00271154412588544      1.07754402411292      0      0
0.00271154412588544      0.00274908069367747      1.07894942283396      0      0
0.00274908069367747      0.00278713688934801      1.08033798282029      0      0
0.00278713688934801      0.00282571990623272      1.08170637205241      0      0
0.00282571990623272      0.00286483703724639      1.08305707264205      0      0
0.00286483703724639      0.00290449567626138      1.08439177942932      0      0
0.00290449567626138      0.00294470331950526      1.08570635272112      0      0
0.00294470331950526      0.0029854675669777      1.08700452955049      0      0
0.0029854675669777      0.00302679612388701      1.08828649097629      0      0
0.00302679612388701      0.0030686968021066      1.08954855824467      0      0
0.0030686968021066      0.00311117752165154      1.09079650004653      0      0
0.00311117752165154      0.0031542463121756      1.09202598928963      0      0
0.0031542463121756      0.00319791131448903      1.09323852869783      0      0
0.00319791131448903      0.00324218078209728      1.09443672181033      0      0
0.00324218078209728      0.0032870630827611      1.09561529090410      0      0
0.0032870630827611      0.00333256670007821      1.09678142354985      0      0
0.00333256670007821      0.00337870023508683      1.09792827188656      0      0
0.00337870023508683      0.00342547240789146      1.09906182535856      0      0
0.00342547240789146      0.00347289205931113      1.10017837760300      0      0
0.00347289205931113      0.00352096815255051      1.10127979574257      0      0
0.00352096815255051      0.00356970977489406      1.10236666959361      0      0
0.00356970977489406      0.00361912613942378      1.10343693705057      0      0
0.00361912613942378      0.0036692265867606      1.10449446468790      0      0
0.0036692265867606      0.00372002058682995      1.10553466128762      0      0
0.00372002058682995      0.00377151774065175      1.10656317948463      0      0
0.00377151774065175      0.00382372778215516      1.10757434173889      0      0
0.00382372778215516      0.00387666058001854      1.10857420508580      0      0
0.00387666058001854      0.00393032613953476      1.10955739044900      0      0
0.00393032613953476      0.0039847346045024      1.11052886697001      0      0
0.0039847346045024      0.00403989625914312      1.11148525105183      0      0
0.00403989625914312      0.00409582153004557      1.11242847367675      0      0
0.00409582153004557      0.00415252098813623      1.11335929285518      0      0
0.00415252098813623      0.00421000535067748      1.11427447433464      0      0
0.00421000535067748      0.0042682854832934      1.11518060599736      0      0
0.0042682854832934      0.00432737240202355      1.11606866043756      0      0
0.00432737240202355      0.00438727727540519      1.11694988073156      0      0
0.00438727727540519      0.00444801142658443      1.11781307318084      0      0
0.00444801142658443      0.00450958633545639      1.11866784070431      0      0
0.00450958633545639      0.00457201364083525      1.11950915629804      0      0
0.00457201364083525      0.00463530514265407      1.12033638995879      0      0
0.00463530514265407      0.00469947280419532      1.12115668672012      0      0
0.00469947280419532      0.00476452875435209      1.12195894654046      0      0
0.00476452875435209      0.0048304852899207      1.12275488134988      0      0
0.0048304852899207      0.00489735487792503      1.12353759110995      0      0
0.00489735487792503      0.00496515015797302      1.12430631431716      0      0
0.00496515015797302      0.00503388394464577      1.12506998984725      0      0
0.00503388394464577      0.00510356922991978      1.12581658035366      0      0
0.00510356922991978      0.00517421918562266      1.12655474358914      0      0
0.00517421918562266      0.00524584716592283      1.12728533323019      0      0
0.00524584716592283      0.00531846670985373      1.12799878424205      0      0
0.00531846670985373      0.00539209154387294      1.12870709586898      0      0
0.00539209154387294      0.00546673558445676      1.12940558124005      0      0
0.00546673558445676      0.00554241294073067      1.13008805851778      0      0
0.00554241294073067      0.00561913791713623      1.13076680048638      0      0
0.00561913791713623      0.00569692501613484      1.13143511356173      0      0
0.00569692501613484      0.00577578894094906      1.13208796519111      0      0
0.00577578894094906      0.00585574459834172      1.13273749163506      0      0
0.00585574459834172      0.00593680710143364      1.13337777985760      0      0
0.00593680710143364      0.00601899177256026      1.13400226198611      0      0
0.00601899177256026      0.00610231414616781      1.13462272146471      0      0
0.00610231414616781      0.0061867899717497      1.13523685063597      0      0
0.0061867899717497      0.0062724352168234      1.13583492622368      0      0
0.0062724352168234      0.00635926606994866      1.13642622913129      0      0
0.00635926606994866      0.00644729894378739      1.13701488644048      0      0
0.00644729894378739      0.00653655047820597      1.13758959024633      0      0
0.00653655047820597      0.00662703754342055      1.13815259496389      0      0
0.00662703754342055      0.00671877724318579      1.13871430062801      0      0
0.00671877724318579      0.00681178691802782      1.13926822421329      0      0
0.00681178691802782      0.00690608414852187      1.13980689806423      0      0
0.00690608414852187      0.00700168675861542      1.14033953171266      0      0
0.00700168675861542      0.00709861281899715      1.14087102609254      0      0
0.00709861281899715      0.00719688065051277      1.14139136201007      0      0
0.00719688065051277      0.00729650882762788      1.14189799526458      0      0
0.00729650882762788      0.00739751618193895      1.14240138678555      0      0
0.00739751618193895      0.00749992180573285      1.14290308137977      0      0
0.00749992180573285      0.00760374505559565      1.14339295533023      0      0
0.00760374505559565      0.00770900555607137      1.14386995987073      0      0
0.00770900555607137      0.00781572320337137      1.14434416526079      0      0
0.00781572320337137      0.00792391816913513      1.14481739777055      0      0
0.00792391816913513      0.00803361090424307      1.14528021866899      0      0
0.00803361090424307      0.00814482214268214      1.14572968537060      0      0
0.00814482214268214      0.00825757290546495      1.14617461646191      0      0
0.00825757290546495      0.00837188450460311      1.14662000343126      0      0
0.00837188450460311      0.0084877785471356      1.14705875166770      0      0
0.0084877785471356      0.00860527693921294      1.14748404971207      0      0
0.00860527693921294      0.00872440189023784      1.14790062890496      0      0
0.00872440189023784      0.0088451759170632      1.14831700317174      0      0
0.0088451759170632      0.00896762184824822      1.14873222820526      0      0
0.00896762184824822      0.00909176282837339      1.14913778388279      0      0
0.00909176282837339      0.00921762232241531      1.14953061477413      0      0
0.00921762232241531      0.009345224120182      1.14991749977777      0      0
0.009345224120182      0.00947459234080956      1.15030522891433      0      0
0.00947459234080956      0.00960575143732124      1.15069133102098      0      0
0.00960575143732124      0.0097387262012494      1.15106785556989      0      0
0.0097387262012494      0.00987354176732169      1.15143215479620      0      0
0.00987354176732169      0.0100102236182119      1.15179019234782      0      0
0.0100102236182119      0.0101487975893568      1.15214883283099      0      0
0.0101487975893568      0.0102892898738392      1.15250749780741      0      0
0.0102892898738392      0.0104317270273393      1.15285923929357      0      0
0.0104317270273393      0.0105761359731542      1.15319917779390      0      0
0.0105761359731542      0.0107225440072866      1.15353005142177      0      0
0.0107225440072866      0.0108709788036044      1.15385895046536      0      0
0.0108709788036044      0.0110214684190717      1.15418954583593      0      0
0.0110214684190717      0.0111740412990521      1.15451843297369      0      0
0.0111740412990521      0.0113287262826851      1.15483900511804      0      0
0.0113287262826851      0.0114855526083377      1.15514828838951      0      0
0.0114855526083377      0.0116445499191305      1.15544976164295      0      0
0.0116445499191305      0.0118057482685412      1.15574982053315      0      0
0.0118057482685412      0.0119691781260852      1.15605176106506      0      0
0.0119691781260852      0.0121348703830748      1.15635298624370      0      0
0.0121348703830748      0.0123028563584581      1.15664762195896      0      0
0.0123028563584581      0.0124731678047393      1.15693178144422      0      0
0.0124731678047393      0.0126458369139802      1.15720679178196      0      0
0.0126458369139802      0.0128208963238851      1.15747791772465      0      0
0.0128208963238851      0.0129983791239701      1.15775002562178      0      0
0.0129983791239701      0.0131783188618175      1.15802386261510      0      0
0.0131783188618175      0.0133607495494169      1.15829572765561      0      0
0.0133607495494169      0.0135457056695945      1.15856045797691      0      0
0.0135457056695945      0.0137332221825303      1.15881525512295      0      0
0.0137332221825303      0.0139233345323668      1.15906157270344      0      0
0.0139233345323668      0.0141160786539086      1.15930395463161      0      0
0.0141160786539086      0.0143114909794141      1.15954689502099      0      0
0.0143114909794141      0.0145096084454827      1.15979195946716      0      0
0.0145096084454827      0.0147104685000363      1.16003697262434      0      0
0.0147104685000363      0.0149141091093971      1.16027757428394      0      0
0.0149141091093971      0.0151205687654648      1.16050997324204      0      0
0.0151205687654648      0.0153298864929916      1.16073316211463      0      0
0.0153298864929916      0.0155421018569589      1.16094937752503      0      0
0.0155421018569589      0.015757254970056      1.16116272223700      0      0
0.015757254970056      0.0159753865002618      1.16137688041402      0      0
0.0159753865002618      0.0161965376785319      1.16159322619878      0      0
0.0161965376785319      0.0164207503065923      1.16181026234634      0      0
0.0164207503065923      0.0166480667648403      1.16202453801670      0      0
0.0166480667648403      0.0168785300203555      1.16223244782820      0      0
0.0168785300203555      0.0171121836350213      1.16243196543869      0      0
0.0171121836350213      0.0173490717737588      1.16262351312008      0      0
0.0173490717737588      0.017589239212875      1.16280966155812      0      0
0.017589239212875      0.0178327313485262      1.16299391098099      0      0
0.0178327313485262      0.0180795942052988      1.16317917021381      0      0
0.0180795942052988      0.0183298744449088      1.16336660025058      0      0
0.0183298744449088      0.0185836193750216      1.16355525588740      0      0
0.0185836193750216      0.0188408769581945      1.16374258561677      0      0
0.0188408769581945      0.0191016958209418      1.16392550834175      0      0
0.0191016958209418      0.0193661252629267      1.16410160237543      0      0
0.0193661252629267      0.0196342152662799      1.16426995963800      0      0
0.0196342152662799      0.0199060165050465      1.16443143517790      0      0
0.0199060165050465      0.0201815803547652      1.16458826826181      0      0
0.0201815803547652      0.0204609589021785      1.16474326866775      0      0
0.0204609589021785      0.0207442049550786      1.16489888158949      0      0
0.0207442049550786      0.0210313720522889      1.16505644383072      0      0
0.0210313720522889      0.0213225144737837      1.16521584364122      0      0
0.0213225144737837      0.0216176872509482      1.16537564529457      0      0
0.0216176872509482      0.0219169461769806      1.16553359252906      0      0
0.0219169461769806      0.0222203478174381      1.16568730555559      0      0
0.0222203478174381      0.0225279495209286      1.16583495529003      0      0
0.0225279495209286      0.0228398094299506      1.16597573276960      0      0
0.0228398094299506      0.0231559864918837      1.16611001048832      0      0
0.0231559864918837      0.0234765404701303      1.16623918661512      0      0
0.0234765404701303      0.0238015319554124      1.16636528526326      0      0
0.0238015319554124      0.0241310223772239      1.16649043719056      0      0
0.0241310223772239      0.0244650740154424      1.16661637812697      0      0
0.0244650740154424      0.0248037500121009      1.16674407989910      0      0
0.0248037500121009      0.025147114383323      1.16687358393193      0      0
0.025147114383323      0.0254952320314234      1.16700405221812      0      0
0.0254952320314234      0.025848168757175      1.16713400133248      0      0
0.025848168757175      0.0262059912722472      1.16726165059788      0      0
0.0262059912722472      0.0265687672118152      1.16738530087868      0      0
0.0265687672118152      0.0269365651473444      1.16750366528403      0      0
0.0269365651473444      0.0273094545995519      1.16761609291081      0      0
0.0273094545995519      0.0276875060515468      1.16772265503651      0      0
0.0276875060515468      0.0280707909621536      1.16782409290433      0      0
0.0280707909621536      0.0284593817794181      1.16792165153874      0      0
0.0284593817794181      0.0288533519543027      1.16801684100183      0      0
0.0288533519543027      0.0292527759545692      1.16811117355735      0      0
0.0292527759545692      0.0296577292788545      1.16820592285226      0      0
0.0296577292788545      0.0300682884709421      1.16830194150826      0      0
0.0300682884709421      0.0304845311342295      1.16839955935065      0      0
0.0304845311342295      0.0309065359463971      1.16849856898042      0      0
0.0309065359463971      0.0313343826742795      1.16859829122951      0      0
0.0313343826742795      0.0317681521889432      1.16869770219699      0      0
0.0317681521889432      0.0322079264809726      1.16879559711095      0      0
0.0322079264809726      0.0326537886759678      1.16889076438243      0      0
0.0326537886759678      0.033105823050257      1.16898214537958      0      0
0.033105823050257      0.033564115046826      1.16906896063372      0      0
0.033564115046826      0.0340287512914689      1.16915079014431      0      0
0.0340287512914689      0.0344998196091616      1.16922760292902      0      0
0.0344998196091616      0.0349774090406628      1.16929973789460      0      0
0.0349774090406628      0.0354616098593442      1.16936784369573      0      0
0.0354616098593442      0.0359525135882537      1.16943278904206      0      0
0.0359525135882537      0.0364502130174152      1.16949555676440      0      0
0.0364502130174152      0.0369548022213675      1.16955713498232      0      0
0.0369548022213675      0.0374663765769464      1.16961841724311      0      0
0.0374663765769464      0.0379850327813123      1.16968012095820      0      0
0.0379850327813123      0.0385108688702281      1.16974273031516      0      0
0.0385108688702281      0.0390439842365898      1.16980646653924      0      0
0.0390439842365898      0.0395844796492134      1.16987128529338      0      0
0.0395844796492134      0.0401324572718825      1.16993689842056      0      0
0.0401324572718825      0.0406880206826587      1.17000281532124      0      0
0.0406880206826587      0.0412512748934598      1.17006839809167      0      0
0.0412512748934598      0.0418223263699098      1.17013292410886      0      0
0.0418223263699098      0.0424012830514618      1.17019564994825      0      0
0.0424012830514618      0.0429882543718015      1.17025587123070      0      0
0.0429882543718015      0.0435833512795317      1.17031297406119      0      0
0.0435833512795317      0.0441866862591436      1.17036647498747      0      0
0.0441866862591436      0.0447983733522791      1.17041604772796      0      0
0.0447983733522791      0.0454185281792862      1.17046153617391      0      0
0.0454185281792862      0.0460472679610735      1.17050295426982      0      0
0.0460472679610735      0.0466847115412677      1.17054047425754      0      0
0.0466847115412677      0.0473309794086762      1.17057440540310      0      0
0.0473309794086762      0.047986193720063      1.17060516570529      0      0
0.047986193720063      0.0486504783232378      1.17063324922826      0      0
0.0486504783232378      0.0493239587804657      1.17065919163721      0      0
0.0493239587804657      0.0500067623922011      1.17068353628700      0      0
0.0500067623922011      0.0506990182211494      1.17070680286410      0      0
0.0506990182211494      0.0514008571166629      1.17072946015559      0      0
0.0514008571166629      0.0521124117394733      1.17075190405906      0      0
0.0521124117394733      0.0528338165867671      1.17077444148783      0      0
0.0528338165867671      0.0535652080176086      1.17079728039826      0      0
0.0535652080176086      0.0543067242787134      1.17082052578940      0      0
0.0543067242787134      0.0550585055305805      1.17084418121620      0      0
0.0550585055305805      0.0558206938739848      1.17086815512102      0      0
0.0558206938739848      0.0565934333768373      1.17089227112725      0      0
0.0565934333768373      0.0573768701014157      1.17091628134876      0      0
0.0573768701014157      0.0581711521319738      1.17093988174314      0      0
0.0581711521319738      0.0589764296027321      1.17096272856574      0      0
0.0589764296027321      0.0597928547262553      1.17098445505357      0      0
0.0597928547262553      0.0606205818222245      1.17100468757334      0      0
0.0606205818222245      0.0614597673466051      1.17102306059404      0      0
0.0614597673466051      0.0623105699212211      1.17103922998162      0      0
0.0623105699212211      0.0631731503637371      1.17105288425376      0      0
0.0631731503637371      0.0640476717180559      1.17106375356749      0      0
0.0640476717180559      0.064934299285137      1.17107161633742      0      0
0.064934299285137      0.065833200654241      1.17107630349250      0      0
0.065833200654241      0.0667445457346082      1.17107770047250      0      0
0.0667445457346082      0.0676685067875737      1.17107574714013      0      0
0.0676685067875737      0.0686052584591283      1.17107043584124      0      0
0.0686052584591283      0.0695549778129301      1.17106180788384      0      0
0.0695549778129301      0.0705178443637725      1.17104994872897      0      0
0.0705178443637725      0.071494040111516      1.17103498219380      0      0
0.071494040111516      0.0724837495754901      1.17101706396279      0      0
0.0724837495754901      0.07348715982937      1.17099637468736      0      0
0.07348715982937      0.0745044605365374      1.17097311293204      0      0
0.0745044605365374      0.0755358439859309      1.17094748819644      0      0
0.0755358439859309      0.0765815051283916      1.17091971421014      0      0
0.0765815051283916      0.0776416416135129      1.17089000266375      0      0
0.0776416416135129      0.0787164538269999      1.17085855750492      0      0
0.0787164538269999      0.0798061449285455      1.17082556989453      0      0
0.0798061449285455      0.0809109208902321      1.17079121388702      0      0
0.0809109208902321      0.0820309905354643      1.17075564286967      0      0
0.0820309905354643      0.0831665655784396      1.17071898677001      0      0
0.0831665655784396      0.0843178606641673      1.17068135001852      0      0
0.0843178606641673      0.0854850934090396      1.17064281023506      0      0
0.0854850934090396      0.0866684844419658      1.17060341759241      0      0
0.0866684844419658      0.087868257446075      1.17056319479921      0      0
0.087868257446075      0.0890846392009967      1.17052213763597      0      0
0.0890846392009967      0.0903178596257262      1.17048021597302      0      0
0.0903178596257262      0.0915681518220832      1.17043737519634      0      0
0.0915681518220832      0.0928357521187732      1.17039353796718      0      0
0.0928357521187732      0.0941209001160578      1.17034860624305      0      0
0.0941209001160578      0.0954238387310435      1.17030246349070      0      0
0.0954238387310435      0.0967448142435972      1.17025497702645      0      0
0.0967448142435972      0.0980840763428988      1.17020600042426      0      0
0.0980840763428988      0.0994418781746361      1.17015537593852      0      0
0.0994418781746361      0.100818476388855      1.17010293689413      0      0
0.100818476388855      0.10221413118847      1.17004851000383      0      0
0.10221413118847      0.103629106378448      1.16999191757856      0      0
0.103629106378448      0.105063669415674      1.16993297960340      0      0
0.105063669415674      0.106518091459502      1.16987151565736      0      0
0.106518091459502      0.107992647423013      1.16980734666107      0      0
0.107992647423013      0.109487616024976      1.16974029644157      0      0
0.109487616024976      0.111003279842531      1.16967019310781      0      0
0.111003279842531      0.112539925364605      1.16959687023479      0      0
0.112539925364605      0.114097843046059      1.16952016785783      0      0
0.114097843046059      0.115677327362591      1.16943993328124      0      0
0.115677327362591      0.117278676866402      1.16935602170837      0      0
0.117278676866402      0.118902194242619      1.16926829670205      0      0
0.118902194242619      0.120548186366517      1.16917663048587      0      0
0.120548186366517      0.122216964361519      1.16908090409804      0      0
0.122216964361519      0.123908843658004      1.16898100741014      0      0
0.123908843658004      0.125624144052934      1.16887683902394      0      0
0.125624144052934      0.127363189770296      1.16876830605909      0      0
0.127363189770296      0.12912630952239      1.16865532384490      0      0
0.12912630952239      0.130913836571959      1.16853781552884      0      0
0.130913836571959      0.132726108795187      1.16841571161405      0      0
0.132726108795187      0.134563468745557      1.16828894943758      0      0
0.134563468745557      0.136426263718606      1.16815747260029      0      0
0.136426263718606      0.138314845817565      1.16802123035867      0      0
0.138314845817565      0.140229572019921      1.16788017698799      0      0
0.140229572019921      0.142170804244882      1.16773427112530      0      0
0.142170804244882      0.144138909421796      1.16758347509996      0      0
0.144138909421796      0.146134259559502      1.16742775425854      0      0
0.146134259559502      0.148157231816648      1.16726707629004      0      0
0.148157231816648      0.150208208572982      1.16710141055659      0      0
0.150208208572982      0.152287577501628      1.16693072743405      0      0
0.152287577501628      0.154395731642364      1.16675499766609      0      0
0.154395731642364      0.156533069475914      1.16657419173465      0      0
0.156533069475914      0.158699994999266      1.16638827924922      0      0
0.158699994999266      0.16089691780204      1.16619722835653      0      0
0.16089691780204      0.163124253143903      1.16600100517180      0      0
0.163124253143903      0.165382422033063      1.16579957323232      0      0
0.165382422033063      0.16767185130585      1.16559289297345      0      0
0.16767185130585      0.16999297370739      1.16538092122708      0      0
0.16999297370739      0.172346227973408      1.16516361074180      0      0
0.172346227973408      0.174732058913154      1.16494090972413      0      0
0.174732058913154      0.177150917493482      1.16471276139977      0      0
0.177150917493482      0.179603260924088      1.16447910359336      0      0
0.179603260924088      0.182089552743936      1.16423986832551      0      0
0.182089552743936      0.184610262908873      1.16399498142526      0      0
0.184610262908873      0.187165867880458      1.16374436215632      0      0
0.187165867880458      0.189756850716024      1.16348792285502      0      0
0.189756850716024      0.192383701159985      1.16322556857822      0      0
0.192383701159985      0.195046915736409      1.16295719675889      0      0
0.195046915736409      0.197746997842864      1.16268269686740      0      0
0.197746997842864      0.200484457845576      1.16240195007634      0      0
0.200484457845576      0.203259813175894      1.16211482892661      0      0
0.203259813175894      0.206073588428097      1.16182119699269      0      0
0.206073588428097      0.208926315458549      1.16152090854474      0      0
0.208926315458549      0.211818533486235      1.16121380820538      0      0
0.211818533486235      0.214750789194674      1.16089973059889      0      0
0.214750789194674      0.217723636835266      1.16057849999046      0      0
0.217723636835266      0.220737638332042      1.16024992991333      0      0
0.220737638332042      0.22379336338789      1.15991382278146      0      0
0.22379336338789      0.226891389592229      1.15956996948539      0      0
0.226891389592229      0.230032302530194      1.15921814896898      0      0
0.230032302530194      0.233216695893316      1.15885812778461      0      0
0.233216695893316      0.236445171591743      1.15848965962438      0      0
0.236445171591743      0.239718339868012      1.15811248482490      0      0
0.239718339868012      0.243036819412397      1.15772632984308      0      0
0.243036819412397      0.246401237479853      1.15733090670017      0      0
0.246401237479853      0.249812230008578      1.15692591239160      0      0
0.249812230008578      0.253270441740218      1.15651102825953      0      0
0.253270441740218      0.256776526341734      1.15608591932526      0      0
0.256776526341734      0.260331146528961      1.15565023357856      0      0
0.260331146528961      0.263934974191869      1.15520360122043      0      0
0.263934974191869      0.267588690521566      1.15474563385610      0      0
0.267588690521566      0.271292986139054      1.15427592363458      0      0
0.271292986139054      0.275048561225772      1.15379404233100      0      0
0.275048561225772      0.27885612565594      1.15329954036762      0      0
0.27885612565594      0.282716399130741      1.15279194576924      0      0
0.282716399130741      0.286630111314356      1.15227076304846      0      0
0.286630111314356      0.290598001971889      1.15173547201574      0      0
0.290598001971889      0.294620821109189      1.15118552650904      0      0
0.294620821109189      0.298699329114623      1.15062035303742      0      0
0.298699329114623      0.302834296902796      1.15003934933235      0      0
0.302834296902796      0.307026506060274      1.14944188280027      0      0
0.307026506060274      0.311276748993318      1.14882728886924      0      0
0.311276748993318      0.315585829077662      1.14819486922202      0      0
0.315585829077662      0.319954560810364      1.14754388990726      0      0
0.319954560810364      0.324383769963767      1.14687357931984      0      0
0.324383769963767      0.32887429374158      1.14618312604052      0      0
0.32887429374158      0.33342698093713      1.14547167652444      0      0
0.33342698093713      0.338042692093795      1.14473833262687      0      0
0.338042692093795      0.342722299667666      1.14398214895372      0      0
0.342722299667666      0.347466688192458      1.14320213002321      0      0
0.347466688192458      0.352276754446699      1.14239722722381      0      0
0.352276754446699      0.357153407623246      1.14156633555231      0      0
0.357153407623246      0.362097569501131      1.14070829011424      0      0
0.362097569501131      0.367110174619799      1.13982186236745      0      0
0.367110174619799      0.372192170455755      1.13890575608748      0      0
0.372192170455755      0.37734451760165      1.13795860303179      0      0
0.37734451760165      0.382568189947856      1.13697895827723      0      0
0.382568189947856      0.387864174866547      1.13596529520300      0      0
0.387864174866547      0.393233473398329      1.13491600008831      0      0
0.393233473398329      0.398677100441459      1.13382936629119      0      0
0.398677100441459      0.40419608494368      1.13270358797117      0      0
0.40419608494368      0.409791470096709      1.13153675331494      0      0
0.409791470096709      0.41546431353342      1.13032683721971      0      0
0.41546431353342      0.421215687527758      1.12907169338438      0      0
0.421215687527758      0.427046679197417      1.12776904575316      0      0
0.427046679197417      0.43295839070933      1.12641647925016      0      0
0.43295839070933      0.438951939487993      1.12501142973715      0      0
0.438951939487993      0.445028458426682      1.12355117311857      0      0
0.445028458426682      0.451189096101594      1.12203281350969      0      0
0.451189096101594      0.457435016988945      1.12045327037397      0      0
0.457435016988945      0.463767401685081      1.11880926452470      0      0
0.463767401685081      0.470187447129631      1.11709730287365      0      0
0.470187447129631      0.476696366831751      1.11531366179530      0      0
0.476696366831751      0.483295391099501      1.11345436895898      0      0
0.483295391099501      0.489985767272398      1.11151518346315      0      0
0.489985767272398      0.496768759957182      1.10949157408474      0      0
0.496768759957182      0.503645651266856      1.10737869543253      0      0
0.503645651266856      0.510617741063022      1.10517136176582      0      0
0.510617741063022      0.517686347201588      1.10286401820762      0      0
0.517686347201588      0.524852805781861      1.10045070904487      0      0
0.524852805781861      0.532118471399099      1.09792504276518      0      0
0.532118471399099      0.539484717400551      1.09528015343028      0      0
0.539484717400551      0.546952936145049      1.09250865792827      0      0
0.546952936145049      0.554524539266187      1.08960260857907      0      0
0.554524539266187      0.56220095793915      1.08655344048862      0      0
0.56220095793915      0.569983643151229      1.08335191295343      0      0
0.569983643151229      0.577874065976087      1.07998804410759      0      0
0.577874065976087      0.585873717851818      1.07645103787321      0      0
0.585873717851818      0.59398411086286      1.07272920212053      0      0
0.59398411086286      0.602206778025804      1.06880985675775      0      0
0.602206778025804      0.610543273579166      1.06467923024857      0      0
0.610543273579166      0.618995173277162      1.06032234278658      0      0
0.618995173277162      0.62756407468756      1.05572287403110      0      0
0.62756407468756      0.636251597493652      1.05086301291283      0      0
0.636251597493652      0.645059383800396      1.04572328653410      0      0
0.645059383800396      0.653989098444817      1.04028236459193      0      0
0.653989098444817      0.663042429310678      1.03451683501443      0      0
0.663042429310678      0.672221087647534      1.02840094558103      0      0
0.672221087647534      0.681526808394186      1.02190630514285      0      0
0.681526808394186      0.690961350506615      1.01500153660041      0      0
0.690961350506615      0.70052649729046      1.00765187193721      0      0
0.70052649729046      0.710224056738094      0.999818677219347      0      0
0.710224056738094      0.720055861870372      0.991458892376687      0      0
0.720055861870372      0.730023771083106      0.982524366528967      0      0
0.730023771083106      0.740129668498331      0.972961064262663      0      0
0.740129668498331      0.750375464320448      0.962708111097228      0      0
0.750375464320448      0.76076309519728      0.951696636675042      0      0
0.76076309519728      0.771294524586143      0.939848360892647      0      0
0.771294524586143      0.781971743124969      0.927073849648589      0      0
0.781971743124969      0.792796769008581      0.913270340648322      0      0
0.792796769008581      0.803771648370161      0.898319001926895      0      0
0.803771648370161      0.814898455668016      0.882081430270548      0      0
0.814898455668016      0.826179294077686      0.864395113451716      0      0
0.826179294077686      0.837616295889483      0.845067452129074      0      0
0.837616295889483      0.849211622911536      0.823867734792267      0      0
0.849211622911536      0.860967466878409      0.800516128788402      0      0
0.860967466878409      0.872886049865385      0.774668191645746      0      0
0.872886049865385      0.884969624708479      0.745892420952937      0      0
0.884969624708479      0.897220475430265      0.713636532958993      0      0
0.897220475430265      0.909640917671599      0.677174562660100      0      0
0.909640917671599      0.922233299129318      0.635519263782536      0      0
0.922233299129318      0.935      0.587266622636328      0      0
# END HISTO1D SudakovggExpOutputsN2LLNor22
# BEGIN HISTO1D SudakovggExpOutputsN2LLNor23
PlotOrder=6
LineColor=brown
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\widetilde{\mathbf{V}}^{(2,3)}_{h,\mathrm{res}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.000000353368416186603      0      0
0.00000101384324431002      0.00000102787812403307      0.000000358255430103869      0      0
0.00000102787812403307      0.00000104210729202498      0.000000363209963117807      0      0
0.00000104210729202498      0.00000105653343786574      0.000000368232946179276      0      0
0.00000105653343786574      0.00000107115928836782      0.000000373325323021473      0      0
0.00000107115928836782      0.00000108598760809164      0.000000378488050333903      0      0
0.00000108598760809164      0.00000110102119986811      0.000000383722097938689      0      0
0.00000110102119986811      0.00000111626290532839      0.000000389028448969225      0      0
0.00000111626290532839      0.00000113171560544106      0.000000394408100051220      0      0
0.00000113171560544106      0.00000114738222105665      0.000000399862061486150      0      0
0.00000114738222105665      0.00000116326571345971      0.000000405391357437160      0      0
0.00000116326571345971      0.0000011793690849286      0.000000410997026117440      0      0
0.0000011793690849286      0.00000119569537930295      0.000000416680119981107      0      0
0.00000119569537930295      0.000001212247682559      0.000000422441705916629      0      0
0.000001212247682559      0.00000122902912339292      0.000000428282865442822      0      0
0.00000122902912339292      0.00000124604287381218      0.000000434204694907445      0      0
0.00000124604287381218      0.00000126329214973512      0.000000440208305688439      0      0
0.00000126329214973512      0.00000128078021159884      0.000000446294824397833      0      0
0.00000128078021159884      0.00000129851036497544      0.000000452465393088353      0      0
0.00000129851036497544      0.00000131648596119688      0.000000458721169462772      0      0
0.00000131648596119688      0.00000133471039798844      0.000000465063327086031      0      0
0.00000133471039798844      0.00000135318712011092      0.000000471493055600166      0      0
0.00000135318712011092      0.00000137191962001179      0.000000478011560942079      0      0
0.00000137191962001179      0.00000139091143848532      0.000000484620065564186      0      0
0.00000139091143848532      0.00000141016616534188      0.000000491319808657979      0      0
0.00000141016616534188      0.00000142968744008643      0.000000498112046380537      0      0
0.00000142968744008643      0.00000144947895260651      0.000000504998052084026      0      0
0.00000144947895260651      0.00000146954444386967      0.000000511979116548221      0      0
0.00000146954444386967      0.00000148988770663059      0.000000519056548216088      0      0
0.00000148988770663059      0.00000151051258614798      0.000000526231673432466      0      0
0.00000151051258614798      0.00000153142298091138      0.000000533505836685888      0      0
0.00000153142298091138      0.00000155262284337812      0.000000540880400853573      0      0
0.00000155262284337812      0.00000157411618072032      0.000000548356747449641      0      0
0.00000157411618072032      0.00000159590705558239      0.000000555936276876568      0      0
0.00000159590705558239      0.0000016179995868489      0.000000563620408679953      0      0
0.0000016179995868489      0.00000164039795042316      0.000000571410581806602      0      0
0.00000164039795042316      0.00000166310638001652      0.000000579308254865997      0      0
0.00000166310638001652      0.00000168612916794864      0.000000587314906395181      0      0
0.00000168612916794864      0.00000170947066595881      0.000000595432035127088      0      0
0.00000170947066595881      0.00000173313528602849      0.000000603661160262389      0      0
0.00000173313528602849      0.00000175712750121529      0.000000612003821744863      0      0
0.00000175712750121529      0.00000178145184649847      0.000000620461580540365      0      0
0.00000178145184649847      0.00000180611291963609      0.000000629036018919408      0      0
0.00000180611291963609      0.00000183111538203409      0.000000637728740743421      0      0
0.00000183111538203409      0.00000185646395962742      0.000000646541371754725      0      0
0.00000185646395962742      0.00000188216344377329      0.000000655475559870255      0      0
0.00000188216344377329      0.00000190821869215684      0.000000664532975479095      0      0
0.00000190821869215684      0.00000193463462970931      0.000000673715311743852      0      0
0.00000193463462970931      0.000001961416249539      0.000000683024284905931      0      0
0.000001961416249539      0.00000198856861387501      0.000000692461634594739      0      0
0.00000198856861387501      0.00000201609685502412      0.000000702029124140879      0      0
0.00000201609685502412      0.00000204400617634088      0.000000711728540893375      0      0
0.00000204400617634088      0.00000207230185321116      0.000000721561696540971      0      0
0.00000207230185321116      0.00000210098923404927      0.000000731530427437560      0      0
0.00000210098923404927      0.00000213007374130893      0.000000741636594931778      0      0
0.00000213007374130893      0.00000215956087250823      0.000000751882085700832      0      0
0.00000215956087250823      0.00000218945620126872      0.000000762268812088580      0      0
0.00000218945620126872      0.00000221976537836897      0.000000772798712447946      0      0
0.00000221976537836897      0.00000225049413281266      0.000000783473751487687      0      0
0.00000225049413281266      0.00000228164827291145      0.000000794295920623590      0      0
0.00000228164827291145      0.0000023132336873829      0.000000805267238334128      0      0
0.0000023132336873829      0.0000023452563464635      0.000000816389750520634      0      0
0.0000023452563464635      0.00000237772230303722      0.000000827665530872042      0      0
0.00000237772230303722      0.00000241063769377955      0.000000839096681234252      0      0
0.00000241063769377955      0.00000244400874031748      0.000000850685331984156      0      0
0.00000244400874031748      0.00000247784175040552      0.000000862433642408397      0      0
0.00000247784175040552      0.00000251214311911795      0.000000874343801086885      0      0
0.00000251214311911795      0.00000254691933005764      0.000000886418026281159      0      0
0.00000254691933005764      0.00000258217695658154      0.000000898658566327611      0      0
0.00000258217695658154      0.0000026179226630432      0.000000911067700035648      0      0
0.0000026179226630432      0.00000265416320605244      0.000000923647737090842      0      0
0.00000265416320605244      0.00000269090543575249      0.000000936401018463109      0      0
0.00000269090543575249      0.00000272815629711478      0.000000949329916819988      0      0
0.00000272815629711478      0.00000276592283125165      0.000000962436836945064      0      0
0.00000276592283125165      0.00000280421217674733      0.000000975724216161588      0      0
0.00000280421217674733      0.00000284303157100718      0.000000989194524761357      0      0
0.00000284303157100718      0.00000288238835162573      0.00000100285026643890      0      0
0.00000288238835162573      0.00000292228995777364      0.00000101669397873102      0      0
0.00000292228995777364      0.00000296274393160382      0.00000103072823346179      0      0
0.00000296274393160382      0.00000300375791967704      0.00000104495563719298      0      0
0.00000300375791967704      0.00000304533967440728      0.00000105937883168003      0      0
0.00000304533967440728      0.0000030874970555271      0.00000107400049433365      0      0
0.0000030874970555271      0.00000313023803157323      0.00000108882333868696      0      0
0.00000313023803157323      0.00000317357068139281      0.00000110385011486849      0      0
0.00000317357068139281      0.00000321750319567045      0.00000111908361008077      0      0
0.00000321750319567045      0.00000326204387847638      0.00000113452664908481      0      0
0.00000326204387847638      0.00000330720114883614      0.00000115018209469049      0      0
0.00000330720114883614      0.00000335298354232185      0.00000116605284825276      0      0
0.00000335298354232185      0.00000339939971266569      0.00000118214185017395      0      0
0.00000339939971266569      0.00000344645843339553      0.00000119845208041200      0      0
0.00000344645843339553      0.00000349416859949336      0.00000121498655899487      0      0
0.00000349416859949336      0.00000354253922907654      0.00000123174834654108      0      0
0.00000354253922907654      0.00000359157946510248      0.00000124874054478640      0      0
0.00000359157946510248      0.00000364129857709674      0.00000126596629711689      0      0
0.00000364129857709674      0.00000369170596290522      0.00000128342878910819      0      0
0.00000369170596290522      0.00000374281115047047      0.00000130113124907125      0      0
0.00000374281115047047      0.0000037946237996327      0.00000131907694860443      0      0
0.0000037946237996327      0.00000384715370395563      0.00000133726920315212      0      0
0.00000384715370395563      0.00000390041079257769      0.00000135571137256990      0      0
0.00000390041079257769      0.00000395440513208878      0.00000137440686169630      0      0
0.00000395440513208878      0.00000400914692843308      0.00000139335912093121      0      0
0.00000400914692843308      0.00000406464652883815      0.00000141257164682100      0      0
0.00000406464652883815      0.00000412091442377072      0.00000143204798265040      0      0
0.00000412091442377072      0.00000417796124891967      0.00000145179171904121      0      0
0.00000417796124891967      0.00000423579778720626      0.00000147180649455788      0      0
0.00000423579778720626      0.0000042944349708224      0.00000149209599631997      0      0
0.0000042944349708224      0.00000435388388329698      0.00000151266396062169      0      0
0.00000435388388329698      0.00000441415576159092      0.00000153351417355834      0      0
0.00000441415576159092      0.0000044752619982211      0.00000155465047165993      0      0
0.0000044752619982211      0.00000453721414341383      0.00000157607674253189      0      0
0.00000453721414341383      0.00000460002390728798      0.00000159779692550297      0      0
0.00000460002390728798      0.0000046637031620685      0.00000161981501228039      0      0
0.0000046637031620685      0.00000472826394433043      0.00000164213504761220      0      0
0.00000472826394433043      0.00000479371845727405      0.00000166476112995711      0      0
0.00000479371845727405      0.00000486007907303155      0.00000168769741216152      0      0
0.00000486007907303155      0.00000492735833500554      0.00000171094810214411      0      0
0.00000492735833500554      0.00000499556896024003      0.00000173451746358784      0      0
0.00000499556896024003      0.00000506472384182418      0.00000175840981663949      0      0
0.00000506472384182418      0.00000513483605132934      0.00000178262953861667      0      0
0.00000513483605132934      0.00000520591884127979      0.00000180718106472257      0      0
0.00000520591884127979      0.00000527798564765776      0.00000183206888876822      0      0
0.00000527798564765776      0.00000535105009244307      0.00000185729756390249      0      0
0.00000535105009244307      0.00000542512598618791      0.00000188287170334980      0      0
0.00000542512598618791      0.00000550022733062734      0.00000190879598115555      0      0
0.00000550022733062734      0.00000557636832132587      0.00000193507513293936      0      0
0.00000557636832132587      0.00000565356335036064      0.00000196171395665617      0      0
0.00000565356335036064      0.00000573182700904185      0.00000198871731336509      0      0
0.00000573182700904185      0.00000581117409067079      0.00000201609012800622      0      0
0.00000581117409067079      0.000005891619593336      0.00000204383739018535      0      0
0.000005891619593336      0.00000597317872274825      0.00000207196415496658      0      0
0.00000597317872274825      0.00000605586689511467      0.00000210047554367297      0      0
0.00000605586689511467      0.0000061396997400527      0.00000212937674469504      0      0
0.0000061396997400527      0.00000622469310354442      0.00000215867301430741      0      0
0.00000622469310354442      0.00000631086305093168      0.00000218836967749339      0      0
0.00000631086305093168      0.0000063982258699528      0.00000221847212877763      0      0
0.0000063982258699528      0.00000648679807382125      0.00000224898583306679      0      0
0.00000648679807382125      0.00000657659640434692      0.00000227991632649830      0      0
0.00000657659640434692      0.00000666763783510069      0.00000231126921729719      0      0
0.00000666763783510069      0.00000675993957462272      0.00000234305018664097      0      0
0.00000675993957462272      0.0000068535190696752      0.00000237526498953261      0      0
0.0000068535190696752      0.00000694839400854009      0.00000240791945568156      0      0
0.00000694839400854009      0.00000704458232436258      0.00000244101949039292      0      0
0.00000704458232436258      0.00000714210219854078      0.00000247457107546454      0      0
0.00000714210219854078      0.00000724097206416231      0.00000250858027009233      0      0
0.00000724097206416231      0.00000734121060948854      0.00000254305321178352      0      0
0.00000734121060948854      0.000007442836781487      0.00000257799611727793      0      0
0.000007442836781487      0.00000754586978941272      0.00000261341528347734      0      0
0.00000754586978941272      0.00000765032910843916      0.00000264931708838270      0      0
0.00000765032910843916      0.00000775623448333934      0.00000268570799203945      0      0
0.00000775623448333934      0.00000786360593221801      0.00000272259453749064      0      0
0.00000786360593221801      0.00000797246375029542      0.00000275998335173799      0      0
0.00000797246375029542      0.00000808282851374354      0.00000279788114671078      0      0
0.00000808282851374354      0.00000819472108357529      0.00000283629472024256      0      0
0.00000819472108357529      0.00000830816260958769      0.00000287523095705556      0      0
0.00000830816260958769      0.00000842317453435958      0.00000291469682975287      0      0
0.00000842317453435958      0.00000853977859730466      0.00000295469939981822      0      0
0.00000853977859730466      0.00000865799683878063      0.00000299524581862331      0      0
0.00000865799683878063      0.00000877785160425524      0.00000303634332844273      0      0
0.00000877785160425524      0.00000889936554853005      0.00000307799926347624      0      0
0.00000889936554853005      0.00000902256164002253      0.00000312022105087844      0      0
0.00000902256164002253      0.00000914746316510757      0.00000316301621179575      0      0
0.00000914746316510757      0.00000927409373251906      0.00000320639236241049      0      0
0.00000927409373251906      0.00000940247727781235      0.00000325035721499217      0      0
0.00000940247727781235      0.00000953263806788851      0.00000329491857895569      0      0
0.00000953263806788851      0.00000966460070558129      0.00000334008436192643      0      0
0.00000966460070558129      0.00000979839013430744      0.00000338586257081222      0      0
0.00000979839013430744      0.00000993403164278155      0.00000343226131288184      0      0
0.00000993403164278155      0.000010071550869796      0.00000347928879685016      0      0
0.000010071550869796      0.0000102109738090674      0.00000352695333396963      0      0
0.0000102109738090674      0.0000103523268141496      0.00000357526333912812      0      0
0.0000103523268141496      0.000010495636603415      0.00000362422733195283      0      0
0.000010495636603415      0.0000106409302651053      0.00000367385393792025      0      0
0.0000106409302651053      0.000010788235262451      0.00000372415188947189      0      0
0.000010788235262451      0.0000109375794388631      0.00000377513002713578      0      0
0.0000109375794388631      0.0000110889910231955      0.00000382679730065345      0      0
0.0000110889910231955      0.0000112424986350812      0.00000387916277011221      0      0
0.0000112424986350812      0.0000113981312903417      0.00000393223560708269      0      0
0.0000113981312903417      0.0000115559184064716      0.00000398602509576128      0      0
0.0000115559184064716      0.000011715889808199      0.00000404054063411745      0      0
0.000011715889808199      0.0000118780757331232      0.00000409579173504559      0      0
0.0000118780757331232      0.0000120425068374297      0.00000415178802752133      0      0
0.0000120425068374297      0.0000122092142016854      0.00000420853925776202      0      0
0.0000122092142016854      0.0000123782293367127      0.00000426605529039117      0      0
0.0000123782293367127      0.0000125495841895462      0.00000432434610960668      0      0
0.0000125495841895462      0.0000127233111494713      0.00000438342182035265      0      0
0.0000127233111494713      0.0000128994430541458      0.00000444329264949446      0      0
0.0000128994430541458      0.0000130780131958075      0.00000450396894699690      0      0
0.0000130780131958075      0.0000132590553275668      0.00000456546118710528      0      0
0.0000132590553275668      0.0000134426036697863      0.00000462777996952897      0      0
0.0000134426036697863      0.00001362869291655      0.00000469093602062746      0      0
0.00001362869291655      0.00001381735824222      0.00000475494019459845      0      0
0.00001381735824222      0.0000140086353080861      0.00000481980347466784      0      0
0.0000140086353080861      0.0000142025602691059      0.00000488553697428128      0      0
0.0000142025602691059      0.0000143991697807389      0.00000495215193829719      0      0
0.0000143991697807389      0.0000145985010058751      0.00000501965974418077      0      0
0.0000145985010058751      0.0000148005916218595      0.00000508807190319898      0      0
0.0000148005916218595      0.0000150054798276138      0.00000515740006161598      0      0
0.0000150054798276138      0.0000152132043508565      0.00000522765600188906      0      0
0.0000152132043508565      0.0000154238044554237      0.00000529885164386459      0      0
0.0000154238044554237      0.0000156373199486901      0.00000537099904597386      0      0
0.0000156373199486901      0.0000158537911890937      0.00000544411040642850      0      0
0.0000158537911890937      0.0000160732590937644      0.00000551819806441528      0      0
0.0000160732590937644      0.0000162957651462576      0.00000559327450129015      0      0
0.0000162957651462576      0.000016521351404396      0.00000566935234177109      0      0
0.000016521351404396      0.0000167500605082187      0.00000574644435512975      0      0
0.0000167500605082187      0.0000169819356880416      0.00000582456345638161      0      0
0.0000169819356880416      0.0000172170207726282      0.00000590372270747452      0      0
0.0000172170207726282      0.0000174553601974744      0.00000598393531847532      0      0
0.0000174553601974744      0.0000176969990132074      0.00000606521464875459      0      0
0.0000176969990132074      0.0000179419828941014      0.00000614757420816927      0      0
0.0000179419828941014      0.0000181903581467107      0.00000623102765824299      0      0
0.0000181903581467107      0.0000184421717186223      0.00000631558881334426      0      0
0.0000184421717186223      0.0000186974712073306      0.00000640127164186212      0      0
0.0000186974712073306      0.0000189563048692332      0.00000648809026737957      0      0
0.0000189563048692332      0.0000192187216287532      0.00000657605896984452      0      0
0.0000192187216287532      0.0000194847710875863      0.00000666519218673849      0      0
0.0000194847710875863      0.0000197545035340766      0.00000675550451424295      0      0
0.0000197545035340766      0.000020027969952722      0.00000684701070840366      0      0
0.000020027969952722      0.0000203052220338112      0.00000693972568629294      0      0
0.0000203052220338112      0.0000205863121831945      0.00000703366452717027      0      0
0.0000205863121831945      0.0000208712935321888      0.00000712884247364143      0      0
0.0000208712935321888      0.000021160219947621      0.00000722527493281645      0      0
0.000021160219947621      0.0000214531460420097      0.00000732297747746696      0      0
0.0000214531460420097      0.0000217501271838877      0.00000742196584718315      0      0
0.0000217501271838877      0.0000220512195082683      0.00000752225594953111      0      0
0.0000220512195082683      0.0000223564799272551      0.00000762386386121107      0      0
0.0000223564799272551      0.0000226659661408002      0.00000772680582921729      0      0
0.0000226659661408002      0.0000229797366476099      0.00000783109827200026      0      0
0.0000229797366476099      0.0000232978507562027      0.00000793675778063243      0      0
0.0000232978507562027      0.0000236203685961192      0.00000804380111997810      0      0
0.0000236203685961192      0.000023947351129288      0.00000815224522986884      0      0
0.000023947351129288      0.0000242788601615485      0.00000826210722628565      0      0
0.0000242788601615485      0.0000246149583543337      0.00000837340440254907      0      0
0.0000246149583543337      0.0000249557092365137      0.00000848615423051895      0      0
0.0000249557092365137      0.0000253011772164045      0.00000860037436180540      0      0
0.0000253011772164045      0.0000256514275939423      0.00000871608262899273      0      0
0.0000256514275939423      0.0000260065265730261      0.00000883329704687836      0      0
0.0000260065265730261      0.0000263665412740315      0.00000895203581372885      0      0
0.0000263665412740315      0.0000267315397464981      0.00000907231731255534      0      0
0.0000267315397464981      0.0000271015909819919      0.00000919416011241092      0      0
0.0000271015909819919      0.0000274767649271459      0.00000931758296971256      0      0
0.0000274767649271459      0.0000278571324968813      0.00000944260482959064      0      0
0.0000278571324968813      0.0000282427655878122      0.00000956924482726917      0      0
0.0000282427655878122      0.0000286337370918349      0.00000969752228948007      0      0
0.0000286337370918349      0.0000290301209099061      0.00000982745673591508      0      0
0.0000290301209099061      0.0000294319919660113      0.00000995906788071930      0      0
0.0000294319919660113      0.0000298394262213274      0.0000100923756340305      0      0
0.0000298394262213274      0.00003025250068858      0.0000102274001035684      0      0
0.00003025250068858      0.000030671293446601      0.0000103641615962794      0      0
0.000030671293446601      0.0000310958836550867      0.0000105026806200403      0      0
0.0000310958836550867      0.00003152635156956      0.0000106429778854283      0      0
0.00003152635156956      0.000031962778556541      0.0000107850743075618      0      0
0.000031962778556541      0.0000324052471089262      0.0000109289910080178      0      0
0.0000324052471089262      0.0000328538408615817      0.0000110747493168336      0      0
0.0000328538408615817      0.000033308644607151      0.0000112223707745981      0      0
0.000033308644607151      0.0000337697443120835      0.0000113718771346414      0      0
0.0000337697443120835      0.0000342372271328825      0.0000115232903653286      0      0
0.0000342372271328825      0.0000347111814325807      0.0000116766326524680      0      0
0.0000347111814325807      0.0000351916967974413      0.0000118319264018393      0      0
0.0000351916967974413      0.0000356788640538924      0.0000119891942418542      0      0
0.0000356788640538924      0.0000361727752856944      0.0000121484590263551      0      0
0.0000361727752856944      0.0000366735238513458      0.0000123097438375648      0      0
0.0000366735238513458      0.0000371812044017293      0.0000124730719891953      0      0
0.0000371812044017293      0.0000376959128980032      0.0000126384670297283      0      0
0.0000376959128980032      0.0000382177466297395      0.0000128059527458769      0      0
0.0000382177466297395      0.0000387468042333134      0.0000129755531662421      0      0
0.0000387468042333134      0.0000392831857105477      0.0000131472925651747      0      0
0.0000392831857105477      0.0000398269924476147      0.0000133211954668572      0      0
0.0000398269924476147      0.0000403783272342003      0.0000134972866496177      0      0
0.0000403783272342003      0.0000409372942829333      0.0000136755911504905      0      0
0.0000409372942829333      0.0000415039992490831      0.0000138561342700375      0      0
0.0000415039992490831      0.000042078549250531      0.0000140389415774456      0      0
0.000042078549250531      0.0000426610528880173      0.0000142240389159163      0      0
0.0000426610528880173      0.0000432516202656688      0.0000144114524083618      0      0
0.0000432516202656688      0.0000438503630118107      0.0000146012084634263      0      0
0.0000438503630118107      0.0000444573943000663      0.0000147933337818488      0      0
0.0000444573943000663      0.0000450728288707489      0.0000149878553631843      0      0
0.0000450728288707489      0.0000456967830525504      0.0000151848005129036      0      0
0.0000456967830525504      0.0000463293747845289      0.0000153841968498882      0      0
0.0000463293747845289      0.0000469707236384016      0.0000155860723143409      0      0
0.0000469707236384016      0.0000476209508411464      0.0000157904551761316      0      0
0.0000476209508411464      0.0000482801792979158      0.0000159973740435977      0      0
0.0000482801792979158      0.0000489485336152684      0.0000162068578728204      0      0
0.0000489485336152684      0.0000496261401247217      0.0000164189359773972      0      0
0.0000496261401247217      0.0000503131269066316      0.0000166336380387324      0      0
0.0000503131269066316      0.0000510096238144011      0.0000168509941168664      0      0
0.0000510096238144011      0.000051715762499026      0.0000170710346618662      0      0
0.000051715762499026      0.000052431676433979      0.0000172937905257992      0      0
0.000052431676433979      0.0000531575009404385      0.0000175192929753122      0      0
0.0000531575009404385      0.0000538933732128671      0.0000177475737048375      0      0
0.0000538933732128671      0.0000546394323449439      0.0000179786648504504      0      0
0.0000546394323449439      0.0000553958193558558      0.0000182125990043979      0      0
0.0000553958193558558      0.0000561626772169526      0.0000184494092303236      0      0
0.0000561626772169526      0.0000569401508787716      0.0000186891290792085      0      0
0.0000569401508787716      0.0000577283872984359      0.0000189317926060533      0      0
0.0000577283872984359      0.0000585275354674316      0.0000191774343873194      0      0
0.0000585275354674316      0.0000593377464397706      0.0000194260895391556      0      0
0.0000593377464397706      0.0000601591733605423      0.0000196777937364263      0      0
0.0000601591733605423      0.0000609919714948611      0.0000199325832325659      0      0
0.0000609919714948611      0.0000618362982572143      0.0000201904948802779      0      0
0.0000618362982572143      0.0000626923132412161      0.0000204515661530984      0      0
0.0000626923132412161      0.0000635601782497746      0.0000207158351678410      0      0
0.0000635601782497746      0.0000644400573256746      0.0000209833407079461      0      0
0.0000644400573256746      0.0000653321167825856      0.0000212541222477442      0      0
0.0000653321167825856      0.0000662365252364977      0.0000215282199776565      0      0
0.0000662365252364977      0.0000671534536375933      0.0000218056748303439      0      0
0.0000671534536375933      0.0000680830753025601      0.0000220865285078172      0      0
0.0000680830753025601      0.0000690255659473509      0.0000223708235095256      0      0
0.0000690255659473509      0.0000699811037203975      0.0000226586031614297      0      0
0.0000699811037203975      0.0000709498692362838      0.0000229499116460737      0      0
0.0000709498692362838      0.0000719320456098856      0.0000232447940336629      0      0
0.0000719320456098856      0.0000729278184909828      0.0000235432963141508      0      0
0.0000729278184909828      0.0000739373760993502      0.0000238454654303492      0      0
0.0000739373760993502      0.0000749609092603353      0.0000241513493120588      0      0
0.0000749609092603353      0.0000759986114409274      0.0000244609969112213      0      0
0.0000759986114409274      0.0000770506787863264      0.0000247744582381026      0      0
0.0000770506787863264      0.0000781173101570184      0.0000250917843984964      0      0
0.0000781173101570184      0.0000791987071663636      0.0000254130276319522      0      0
0.0000791987071663636      0.0000802950742187053      0.0000257382413510204      0      0
0.0000802950742187053      0.000081406618548006      0.0000260674801815071      0      0
0.000081406618548006      0.0000825335502570186      0.0000264008000037421      0      0
0.0000825335502570186      0.0000836760823569998      0.0000267382579948322      0      0
0.0000836760823569998      0.0000848344308079731      0.0000270799126719079      0      0
0.0000848344308079731      0.0000860088145595493      0.0000274258239363418      0      0
0.0000860088145595493      0.0000871994555923124      0.0000277760531189287      0      0
0.0000871994555923124      0.0000884065789597775      0.0000281306630260104      0      0
0.0000884065789597775      0.0000896304128309307      0.0000284897179865386      0      0
0.0000896304128309307      0.0000908711885333572      0.0000288532839000471      0      0
0.0000908711885333572      0.0000921291405969664      0.0000292214282855243      0      0
0.0000921291405969664      0.0000934045067983223      0.0000295942203311716      0      0
0.0000934045067983223      0.0000946975282055884      0.0000299717309450221      0      0
0.0000946975282055884      0.0000960084492240934      0.0000303540328064061      0      0
0.0000960084492240934      0.0000973375176425286      0.0000307412004182451      0      0
0.0000973375176425286      0.000098684984679785      0.0000311333101601549      0      0
0.000098684984679785      0.000100051105032438      0.0000315304403423443      0      0
0.000100051105032438      0.000101436136922889      0.0000319326712602854      0      0
0.000101436136922889      0.000102840342148178      0.0000323400852501417      0      0
0.000102840342148178      0.000104263986129461      0.0000327527667449663      0      0
0.000104263986129461      0.000105707337962187      0.0000331708023315914      0      0
0.000105707337962187      0.00010717067046696      0.0000335942808082779      0      0
0.00010717067046696      0.000108654260241103      0.0000340232932430446      0      0
0.000108654260241103      0.000110158387710945      0.0000344579330327386      0      0
0.000110158387710945      0.000111683337184825      0.0000348982959627557      0      0
0.000111683337184825      0.000113229396906833      0.0000353444802675031      0      0
0.000113229396906833      0.00011479685911129      0.0000357965866915387      0      0
0.00011479685911129      0.000116386020077991      0.0000362547185513767      0      0
0.000116386020077991      0.000117997180188201      0.0000367189817980734      0      0
0.000117997180188201      0.00011963064398144      0.0000371894850804510      0      0
0.00011963064398144      0.00012128672021304      0.0000376663398090746      0      0
0.00012128672021304      0.00012296572191251      0.0000381496602209979      0      0
0.00012296572191251      0.000124667966442703      0.0000386395634452107      0      0
0.000124667966442703      0.000126393775559803      0.0000391361695689387      0      0
0.000126393775559803      0.000128143475474143      0.0000396396017046873      0      0
0.000128143475474143      0.000129917396911867      0.0000401499860581463      0      0
0.000129917396911867      0.000131715875177439      0.0000406674519970237      0      0
0.000131715875177439      0.000133539250217029      0.0000411921321206527      0      0
0.000133539250217029      0.00013538786668276      0.0000417241623307067      0      0
0.00013538786668276      0.000137262073997862      0.0000422636819027703      0      0
0.000137262073997862      0.000139162226422714      0.0000428108335589888      0      0
0.000139162226422714      0.00014108868312181      0.0000433657635418762      0      0
0.00014108868312181      0.000143041808231644      0.0000439286216890425      0      0
0.000143041808231644      0.000145021970929542      0.0000444995615093745      0      0
0.000145021970929542      0.00014702954550344      0.0000450787402602208      0      0
0.00014702954550344      0.000149064911422635      0.0000456663190259512      0      0
0.000149064911422635      0.00015112845340951      0.0000462624627978469      0      0
0.00015112845340951      0.000153220561512254      0.0000468673405554591      0      0
0.000153220561512254      0.000155341631178586      0.0000474811253491786      0      0
0.000155341631178586      0.000157492063330508      0.0000481039943845579      0      0
0.000157492063330508      0.000159672264440082      0.0000487361291080470      0      0
0.000159672264440082      0.00016188264660626      0.0000493777152943191      0      0
0.00016188264660626      0.000164123627632783      0.0000500289431353474      0      0
0.000164123627632783      0.00016639563110715      0.0000506900073308341      0      0
0.00016639563110715      0.000168699086480686      0.0000513611071809323      0      0
0.000168699086480686      0.000171034429149716      0.0000520424466800592      0      0
0.000171034429149716      0.00017340210053786      0.0000527342346129559      0      0
0.00017340210053786      0.000175802548179476      0.0000534366846523893      0      0
0.000175802548179476      0.000178236225804249      0.0000541500154586847      0      0
0.000178236225804249      0.000180703593422953      0.0000548744507808345      0      0
0.000180703593422953      0.000183205117414405      0.0000556102195601363      0      0
0.000183205117414405      0.000185741270613619      0.0000563575560345971      0      0
0.000185741270613619      0.000188312532401177      0.0000571166998461468      0      0
0.000188312532401177      0.000190919388793845      0.0000578878961490241      0      0
0.000190919388793845      0.000193562332536437      0.0000586713957200161      0      0
0.000193562332536437      0.000196241863194957      0.0000594674550705102      0      0
0.000196241863194957      0.000198958487251018      0.0000602763365603071      0      0
0.000198958487251018      0.000201712718197586      0.0000610983085121669      0      0
0.000201712718197586      0.000204505076636033      0.0000619336453294350      0      0
0.000204505076636033      0.000207336090374545      0.0000627826276133534      0      0
0.000207336090374545      0.000210206294527884      0.0000636455422827319      0      0
0.000210206294527884      0.000213116231618538      0.0000645226826945765      0      0
0.000213116231618538      0.000216066451679264      0.0000654143487657319      0      0
0.000216066451679264      0.000219057512357059      0.0000663208470954902      0      0
0.000219057512357059      0.000222089979018563      0.0000672424910883692      0      0
0.000222089979018563      0.000225164424856924      0.0000681796010792951      0      0
0.000225164424856924      0.000228281431000144      0.0000691325044564049      0      0
0.000228281431000144      0.00023144158662092      0.0000701015357872407      0      0
0.00023144158662092      0.000234645489048012      0.0000710870369424852      0      0
0.000234645489048012      0.000237893743879147      0.0000720893572207385      0      0
0.000237893743879147      0.000241186965095492      0.0000731088534728823      0      0
0.000241186965095492      0.000244525775177701      0.0000741458902256166      0      0
0.000244525775177701      0.000247910805223583      0.0000752008398037366      0      0
0.000247910805223583      0.000251342695067386      0.0000762740824527963      0      0
0.000251342695067386      0.000254822093400743      0.0000773660064587090      0      0
0.000254822093400743      0.00025834965789528      0.0000784770082666821      0      0
0.00025834965789528      0.000261926055326934      0.0000796074925975651      0      0
0.000261926055326934      0.000265551961701985      0.0000807578725638358      0      0
0.000265551961701985      0.00026922806238483      0.0000819285697807580      0      0
0.00026922806238483      0.000272955052227537      0.0000831200144762309      0      0
0.000272955052227537      0.000276733635701177      0.0000843326455975166      0      0
0.000276733635701177      0.000280564527028988      0.0000855669109141792      0      0
0.000280564527028988      0.000284448450321376      0.0000868232671175755      0      0
0.000284448450321376      0.000288386139712781      0.0000881021799186474      0      0
0.000288386139712781      0.000292378339500449      0.0000894041241359598      0      0
0.000292378339500449      0.000296425804285111      0.0000907295837868274      0      0
0.000296425804285111      0.000300529299113624      0.0000920790521656542      0      0
0.000300529299113624      0.000304689599623573      0.0000934530319260596      0      0
0.000304689599623573      0.000308907492189884      0.0000948520351495413      0      0
0.000308907492189884      0.000313183774073464      0.0000962765834130822      0      0
0.000313183774073464      0.000317519253571897      0.0000977272078506270      0      0
0.000317519253571897      0.000321914750172228      0.0000992044492078921      0      0
0.000321914750172228      0.000326371094705861      0.000100708857891363      0      0
0.000326371094705861      0.000330889129505603      0.000102240994010309      0      0
0.000330889129505603      0.000335469708564879      0.000103801427410494      0      0
0.000335469708564879      0.000340113697699154      0.000105390737707654      0      0
0.000340113697699154      0.000344821974709588      0.000107009514306714      0      0
0.000344821974709588      0.000349595429548956      0.000108658356415115      0      0
0.000349595429548956      0.000354434964489868      0.000110337873054094      0      0
0.000354434964489868      0.000359341494295315      0.000112048683059533      0      0
0.000359341494295315      0.000364315946391572      0.000113791415069639      0      0
0.000364315946391572      0.000369359261043507      0.000115566707516883      0      0
0.000369359261043507      0.000374472391532301      0.000117375208605302      0      0
0.000374472391532301      0.00037965630433564      0.000119217576280765      0      0
0.00037965630433564      0.000384911979310397      0.000121094478195276      0      0
0.000384911979310397      0.000390240409877844      0.000123006591663691      0      0
0.000390240409877844      0.000395642603211426      0.000124954603613343      0      0
0.000395642603211426      0.000401119580427133      0.000126939210529503      0      0
0.000401119580427133      0.000406672376776519      0.000128961118392011      0      0
0.000406672376776519      0.000412302041842373      0.000131021042593949      0      0
0.000412302041842373      0.000418009639737117      0.000133119707882483      0      0
0.000418009639737117      0.000423796249303941      0.000135257848262652      0      0
0.000423796249303941      0.000429662964320725      0.000137436206915801      0      0
0.000429662964320725      0.000435610893706785      0.000139655536097017      0      0
0.000435610893706785      0.000441641161732474      0.000141916597054706      0      0
0.000441641161732474      0.000447754908231697      0.000144220159902464      0      0
0.000447754908231697      0.000453953288817359      0.000146567003524960      0      0
0.000453953288817359      0.000460237475099795      0.000148957915467982      0      0
0.000460237475099795      0.000466608654908228      0.000151393691818267      0      0
0.000466608654908228      0.000473068032515292      0.000153875137085060      0      0
0.000473068032515292      0.000479616828864662      0.000156403064080448      0      0
0.000479616828864662      0.000486256281801832      0.000158978293796856      0      0
0.000486256281801832      0.000492987646308097      0.000161601655281809      0      0
0.000492987646308097      0.000499812194737762      0.000164273985512316      0      0
0.000499812194737762      0.000506731217058643      0.000166996129276199      0      0
0.000506731217058643      0.0005137460210959      0.000169768939051764      0      0
0.0005137460210959      0.000520857932779231      0.000172593274857967      0      0
0.000520857932779231      0.000528068296393506      0.000175470004153680      0      0
0.000528068296393506      0.000535378474832857      0.000178400001740126      0      0
0.000535378474832857      0.000542789849858294      0.000181384149571689      0      0
0.000542789849858294      0.000550303822358882      0.000184423336746733      0      0
0.000550303822358882      0.000557921812616533      0.000187518459283536      0      0
0.000557921812616533      0.000565645260574473      0.000190670420117235      0      0
0.000565645260574473      0.00057347562610941      0.000193880128945648      0      0
0.00057347562610941      0.000581414389307485      0.000197148502121588      0      0
0.000581414389307485      0.000589463050744029      0.000200476462619347      0      0
0.000589463050744029      0.000597623131767208      0.000203864939928256      0      0
0.000597623131767208      0.000605896174785581      0.000207314869967830      0      0
0.000605896174785581      0.000614283743559644      0.000210827195033823      0      0
0.000614283743559644      0.000622787423497414      0.000214402863747643      0      0
0.000622787423497414      0.000631408821954096      0.000218042831009194      0      0
0.000631408821954096      0.000640149568535908      0.000221748057959300      0      0
0.000640149568535908      0.000649011315408104      0.000225519511953963      0      0
0.000649011315408104      0.000657995737607266      0.000229358166551467      0      0
0.000657995737607266      0.000667104533357915      0.000233265001511320      0      0
0.000667104533357915      0.00067633942439351      0.000237241002796380      0      0
0.00067633942439351      0.000685702156281888      0.000241287162573635      0      0
0.000685702156281888      0.000695194498755206      0.000245404479256421      0      0
0.000695194498755206      0.000704818246044455      0.000249593957609116      0      0
0.000704818246044455      0.000714575217218609      0.000253856608737511      0      0
0.000714575217218609      0.000724467256528451      0.000258193450082289      0      0
0.000724467256528451      0.000734496233755185      0.000262605505735511      0      0
0.000734496233755185      0.000744664044563847      0.000267093806273413      0      0
0.000744664044563847      0.000754972610861632      0.000271659389034828      0      0
0.000754972610861632      0.000765423881161163      0.000276303298192521      0      0
0.000765423881161163      0.0007760198309488      0.000281026584879390      0      0
0.0007760198309488      0.000786762463058045      0.000285830307310062      0      0
0.000786762463058045      0.00079765380804811      0.000290715531108999      0      0
0.00079765380804811      0.000808695924587738      0.000295683329143063      0      0
0.000808695924587738      0.000819890899844323      0.000300734782131648      0      0
0.000819890899844323      0.00083124084987843      0.000305870978592163      0      0
0.00083124084987843      0.000842747920043766      0.000311093014994135      0      0
0.000842747920043766      0.000854414285392693      0.000316401996193897      0      0
0.000854414285392693      0.000866242151087355      0.000321799035630034      0      0
0.000866242151087355      0.000878233752816494      0.000327285255486678      0      0
0.000878233752816494      0.000890391357218039      0.000332861786975072      0      0
0.000890391357218039      0.000902717262307538      0.000338529770648630      0      0
0.000902717262307538      0.000915213797912533      0.000344290356700246      0      0
0.000915213797912533      0.000927883326112938      0.000350144705255782      0      0
0.000927883326112938      0.000940728241687513      0.000356093986680156      0      0
0.000940728241687513      0.000953750972566528      0.000362139381898349      0      0
0.000953750972566528      0.000966953980290686      0.000368282082728265      0      0
0.000966953980290686      0.000980339760476396      0.000374523292223798      0      0
0.000980339760476396      0.000993910843287497      0.000380864225030106      0      0
0.000993910843287497      0.0010076697939135      0.000387306107756066      0      0
0.0010076697939135      0.00102161921305448      0.000393850179362857      0      0
0.00102161921305448      0.0010357617374126      0.000400497691542904      0      0
0.0010357617374126      0.00105010004019057      0.000407249909049427      0      0
0.00105010004019057      0.00106463683159689      0.000414108110026127      0      0
0.00106463683159689      0.00107937485935813      0.000421073586525380      0      0
0.00107937485935813      0.00109431690923832      0.000428147645142524      0      0
0.00109431690923832      0.00110946580556549      0.000435331607174210      0      0
0.00110946580556549      0.00112482441176555      0.000442626808631756      0      0
0.00112482441176555      0.00114039563090349      0.000450034601426573      0      0
0.00114039563090349      0.00115618240623217      0.000457556353849271      0      0
0.00115618240623217      0.00117218772174859      0.000465193449733289      0      0
0.00117218772174859      0.00118841460275796      0.000472947290600024      0      0
0.00118841460275796      0.00120486611644553      0.000480819295169829      0      0
0.00120486611644553      0.00122154537245635      0.000488810899321967      0      0
0.00122154537245635      0.00123845552348304      0.000496923558456660      0      0
0.00123845552348304      0.00125559976586171      0.000505158745018207      0      0
0.00125559976586171      0.00127298134017614      0.000513517952530968      0      0
0.00127298134017614      0.00129060353187029      0.000522002692127792      0      0
0.00129060353187029      0.00130846967186935      0.000530614497138391      0      0
0.00130846967186935      0.00132658313720929      0.000539354919512031      0      0
0.00132658313720929      0.00134494735167523      0.000548225533786771      0      0
0.00134494735167523      0.00136356578644858      0.000557227935402217      0      0
0.00136356578644858      0.00138244196076317      0.000566363741174552      0      0
0.00138244196076317      0.00140157944257044      0.000575634592194724      0      0
0.00140157944257044      0.00142098184921384      0.000585042150571141      0      0
0.00142098184921384      0.00144065284811262      0.000594588102591567      0      0
0.00144065284811262      0.00146059615745496      0.000604274159555652      0      0
0.00146059615745496      0.00148081554690089      0.000614102055654824      0      0
0.00148081554690089      0.00150131483829471      0.000624073550068127      0      0
0.00150131483829471      0.00152209790638749      0.000634190428586356      0      0
0.00152209790638749      0.00154316867956938      0.000644454502548410      0      0
0.00154316867956938      0.00156453114061223      0.000654867608812548      0      0
0.00156453114061223      0.00158618932742236      0.000665431611254552      0      0
0.00158618932742236      0.00160814733380381      0.000676148401726751      0      0
0.00160814733380381      0.00163040931023216      0.000687019900100578      0      0
0.00163040931023216      0.00165297946463904      0.000698048054324627      0      0
0.00165297946463904      0.00167586206320748      0.000709234840933099      0      0
0.00167586206320748      0.00169906143117836      0.000720582265764323      0      0
0.00169906143117836      0.00172258195366789      0.000732092364601500      0      0
0.00172258195366789      0.00174642807649655      0.000743767203678435      0      0
0.00174642807649655      0.00177060430702936      0.000755608880124608      0      0
0.00177060430702936      0.00179511521502795      0.000767619522418288      0      0
0.00179511521502795      0.00181996543351421      0.000779801290869496      0      0
0.00181996543351421      0.00184515965964614      0.000792156378125810      0      0
0.00184515965964614      0.00187070265560561      0.000804687009688367      0      0
0.00187070265560561      0.00189659924949857      0.000817395444429836      0      0
0.00189659924949857      0.00192285433626758      0.000830283975110842      0      0
0.00192285433626758      0.00194947287861711      0.000843354928893274      0      0
0.00194947287861711      0.00197645990795156      0.000856610667848997      0      0
0.00197645990795156      0.00200382052532629      0.000870053589463114      0      0
0.00200382052532629      0.00203155990241182      0.000883686127135292      0      0
0.00203155990241182      0.00205968328247135      0.000897510750693239      0      0
0.00205968328247135      0.00208819598135186      0.000911529966946056      0      0
0.00208819598135186      0.00211710338848892      0.000925746320305553      0      0
0.00211710338848892      0.00214641096792534      0.000940162393461626      0      0
0.00214641096792534      0.00217612425934403      0.000954780808000718      0      0
0.00217612425934403      0.00220624887911509      0.000969604224775124      0      0
0.00220624887911509      0.00223679052135739      0.000984635343950558      0      0
0.00223679052135739      0.00226775495901488      0.000999876905102430      0      0
0.00226775495901488      0.00229914804494778      0.00101533168813825      0      0
0.00229914804494778      0.00233097571303889      0.00103100251527373      0      0
0.00233097571303889      0.00236324397931521      0.00104689225254767      0      0
0.00236324397931521      0.00239595894308506      0.00106300380868839      0      0
0.00239595894308506      0.00242912678809096      0.00107934013253189      0      0
0.00242912678809096      0.00246275378367852      0.00109590421444276      0      0
0.00246275378367852      0.00249684628598141      0.00111269909266557      0      0
0.00249684628598141      0.00253141073912281      0.00112972785457315      0      0
0.00253141073912281      0.0025664536764335      0.00114699362824508      0      0
0.0025664536764335      0.00260198172168671      0.00116449958169285      0      0
0.00260198172168671      0.00263800159035023      0.00118224893715805      0      0
0.00263800159035023      0.00267452009085567      0.00120024497028665      0      0
0.00267452009085567      0.00271154412588544      0.00121849099176796      0      0
0.00271154412588544      0.00274908069367747      0.00123699035998019      0      0
0.00274908069367747      0.00278713688934801      0.00125574649971984      0      0
0.00278713688934801      0.00282571990623272      0.00127476287268349      0      0
0.00282571990623272      0.00286483703724639      0.00129404298133036      0      0
0.00286483703724639      0.00290449567626138      0.00131359040524979      0      0
0.00290449567626138      0.00294470331950526      0.00133340875813950      0      0
0.00294470331950526      0.0029854675669777      0.00135350169675458      0      0
0.0029854675669777      0.00302679612388701      0.00137387296444286      0      0
0.00302679612388701      0.0030686968021066      0.00139452632247932      0      0
0.0030686968021066      0.00311117752165154      0.00141546560145268      0      0
0.00311117752165154      0.0031542463121756      0.00143669470525920      0      0
0.0031542463121756      0.00319791131448903      0.00145821754810796      0      0
0.00319791131448903      0.00324218078209728      0.00148003815759195      0      0
0.00324218078209728      0.0032870630827611      0.00150216057090954      0      0
0.0032870630827611      0.00333256670007821      0.00152458890738614      0      0
0.00333256670007821      0.00337870023508683      0.00154732735292793      0      0
0.00337870023508683      0.00342547240789146      0.00157038011435961      0      0
0.00342547240789146      0.00347289205931113      0.00159375152390823      0      0
0.00347289205931113      0.00352096815255051      0.00161744589202937      0      0
0.00352096815255051      0.00356970977489406      0.00164146768523931      0      0
0.00356970977489406      0.00361912613942378      0.00166582133444096      0      0
0.00361912613942378      0.0036692265867606      0.00169051143387166      0      0
0.0036692265867606      0.00372002058682995      0.00171554254361833      0      0
0.00372002058682995      0.00377151774065175      0.00174091938777791      0      0
0.00377151774065175      0.00382372778215516      0.00176664665677580      0      0
0.00382372778215516      0.00387666058001854      0.00179272921288501      0      0
0.00387666058001854      0.00393032613953476      0.00181917187391918      0      0
0.00393032613953476      0.0039847346045024      0.00184597965080443      0      0
0.0039847346045024      0.00403989625914312      0.00187315748643390      0      0
0.00403989625914312      0.00409582153004557      0.00190071054705551      0      0
0.00409582153004557      0.00415252098813623      0.00192864390668429      0      0
0.00415252098813623      0.00421000535067748      0.00195696288025157      0      0
0.00421000535067748      0.0042682854832934      0.00198567269764333      0      0
0.0042682854832934      0.00432737240202355      0.00201477879387502      0      0
0.00432737240202355      0.00438727727540519      0.00204428660062297      0      0
0.00438727727540519      0.00444801142658443      0.00207420163224608      0      0
0.00444801142658443      0.00450958633545639      0.00210452956128824      0      0
0.00450958633545639      0.00457201364083525      0.00213527597703555      0      0
0.00457201364083525      0.00463530514265407      0.00216644676254727      0      0
0.00463530514265407      0.00469947280419532      0.00219804767152169      0      0
0.00469947280419532      0.00476452875435209      0.00223008467692969      0      0
0.00476452875435209      0.0048304852899207      0.00226256382938205      0      0
0.0048304852899207      0.00489735487792503      0.00229549112124815      0      0
0.00489735487792503      0.00496515015797302      0.00232887287133586      0      0
0.00496515015797302      0.00503388394464577      0.00236271525500922      0      0
0.00503388394464577      0.00510356922991978      0.00239702462961337      0      0
0.00510356922991978      0.00517421918562266      0.00243180754894755      0      0
0.00517421918562266      0.00524584716592283      0.00246707039926249      0      0
0.00524584716592283      0.00531846670985373      0.00250281990277468      0      0
0.00531846670985373      0.00539209154387294      0.00253906282028681      0      0
0.00539209154387294      0.00546673558445676      0.00257580581539881      0      0
0.00546673558445676      0.00554241294073067      0.00261305594130807      0      0
0.00554241294073067      0.00561913791713623      0.00265082019911899      0      0
0.00561913791713623      0.00569692501613484      0.00268910554550809      0      0
0.00569692501613484      0.00577578894094906      0.00272791934642105      0      0
0.00577578894094906      0.00585574459834172      0.00276726889670801      0      0
0.00585574459834172      0.00593680710143364      0.00280716143604634      0      0
0.00593680710143364      0.00601899177256026      0.00284760463152842      0      0
0.00601899177256026      0.00610231414616781      0.00288860613399025      0      0
0.00610231414616781      0.0061867899717497      0.00293017346244196      0      0
0.0061867899717497      0.0062724352168234      0.00297231455165292      0      0
0.0062724352168234      0.00635926606994866      0.00301503746886385      0      0
0.00635926606994866      0.00644729894378739      0.00305835005721774      0      0
0.00644729894378739      0.00653655047820597      0.00310226045372178      0      0
0.00653655047820597      0.00662703754342055      0.00314677714902984      0      0
0.00662703754342055      0.00671877724318579      0.00319190843721822      0      0
0.00671877724318579      0.00681178691802782      0.00323766262807013      0      0
0.00681178691802782      0.00690608414852187      0.00328404850992766      0      0
0.00690608414852187      0.00700168675861542      0.00333107495994548      0      0
0.00700168675861542      0.00709861281899715      0.00337875061866774      0      0
0.00709861281899715      0.00719688065051277      0.00342708437900529      0      0
0.00719688065051277      0.00729650882762788      0.00347608559257194      0      0
0.00729650882762788      0.00739751618193895      0.00352576354509562      0      0
0.00739751618193895      0.00749992180573285      0.00357612733751366      0      0
0.00749992180573285      0.00760374505559565      0.00362718642318619      0      0
0.00760374505559565      0.00770900555607137      0.00367895069285314      0      0
0.00770900555607137      0.00781572320337137      0.00373142994494804      0      0
0.00781572320337137      0.00792391816913513      0.00378463379516521      0      0
0.00792391816913513      0.00803361090424307      0.00383857219674104      0      0
0.00803361090424307      0.00814482214268214      0.00389325558667966      0      0
0.00814482214268214      0.00825757290546495      0.00394869439856956      0      0
0.00825757290546495      0.00837188450460311      0.00400489883238025      0      0
0.00837188450460311      0.0084877785471356      0.00406187928419167      0      0
0.0084877785471356      0.00860527693921294      0.00411964668838175      0      0
0.00860527693921294      0.00872440189023784      0.00417821220357698      0      0
0.00872440189023784      0.0088451759170632      0.00423758677468898      0      0
0.0088451759170632      0.00896762184824822      0.00429778127799132      0      0
0.00896762184824822      0.00909176282837339      0.00435880701162184      0      0
0.00909176282837339      0.00921762232241531      0.00442067577742569      0      0
0.00921762232241531      0.009345224120182      0.00448339944602248      0      0
0.009345224120182      0.00947459234080956      0.00454698965500057      0      0
0.00947459234080956      0.00960575143732124      0.00461145806827615      0      0
0.00960575143732124      0.0097387262012494      0.00467681682392017      0      0
0.0097387262012494      0.00987354176732169      0.00474307856189217      0      0
0.00987354176732169      0.0100102236182119      0.00481025601087276      0      0
0.0100102236182119      0.0101487975893568      0.00487836168344639      0      0
0.0101487975893568      0.0102892898738392      0.00494740806241497      0      0
0.0102892898738392      0.0104317270273393      0.00501740803641432      0      0
0.0104317270273393      0.0105761359731542      0.00508837505788890      0      0
0.0105761359731542      0.0107225440072866      0.00516032285132236      0      0
0.0107225440072866      0.0108709788036044      0.00523326502262164      0      0
0.0108709788036044      0.0110214684190717      0.00530721500993473      0      0
0.0110214684190717      0.0111740412990521      0.00538218641952723      0      0
0.0111740412990521      0.0113287262826851      0.00545819338026332      0      0
0.0113287262826851      0.0114855526083377      0.00553525055340385      0      0
0.0114855526083377      0.0116445499191305      0.00561337280371811      0      0
0.0116445499191305      0.0118057482685412      0.00569257486989619      0      0
0.0118057482685412      0.0119691781260852      0.00577287135168436      0      0
0.0119691781260852      0.0121348703830748      0.00585427701561170      0      0
0.0121348703830748      0.0123028563584581      0.00593680713140015      0      0
0.0123028563584581      0.0124731678047393      0.00602047754263748      0      0
0.0124731678047393      0.0126458369139802      0.00610530442430322      0      0
0.0126458369139802      0.0128208963238851      0.00619130394661880      0      0
0.0128208963238851      0.0129983791239701      0.00627849212702306      0      0
0.0129983791239701      0.0131783188618175      0.00636688498271753      0      0
0.0131783188618175      0.0133607495494169      0.00645649885432747      0      0
0.0133607495494169      0.0135457056695945      0.00654735065006701      0      0
0.0135457056695945      0.0137332221825303      0.00663945783587600      0      0
0.0137332221825303      0.0139233345323668      0.00673283819234432      0      0
0.0139233345323668      0.0141160786539086      0.00682750952174831      0      0
0.0141160786539086      0.0143114909794141      0.00692348950987565      0      0
0.0143114909794141      0.0145096084454827      0.00702079582962431      0      0
0.0145096084454827      0.0147104685000363      0.00711944641004486      0      0
0.0147104685000363      0.0149141091093971      0.00721945969520114      0      0
0.0149141091093971      0.0151205687654648      0.00732085473615762      0      0
0.0151205687654648      0.0153298864929916      0.00742365107104650      0      0
0.0153298864929916      0.0155421018569589      0.00752786847553186      0      0
0.0155421018569589      0.015757254970056      0.00763352673389889      0      0
0.015757254970056      0.0159753865002618      0.00774064555852110      0      0
0.0159753865002618      0.0161965376785319      0.00784924469577129      0      0
0.0161965376785319      0.0164207503065923      0.00795934415540358      0      0
0.0164207503065923      0.0166480667648403      0.00807096444180311      0      0
0.0166480667648403      0.0168785300203555      0.00818412667372108      0      0
0.0168785300203555      0.0171121836350213      0.00829885254196573      0      0
0.0171121836350213      0.0173490717737588      0.00841516413518042      0      0
0.0173490717737588      0.017589239212875      0.00853308372245747      0      0
0.017589239212875      0.0178327313485262      0.00865263359417428      0      0
0.0178327313485262      0.0180795942052988      0.00877383602918945      0      0
0.0180795942052988      0.0183298744449088      0.00889671339744703      0      0
0.0183298744449088      0.0185836193750216      0.00902128835016334      0      0
0.0185836193750216      0.0188408769581945      0.00914758401812351      0      0
0.0188408769581945      0.0191016958209418      0.00927562414165554      0      0
0.0191016958209418      0.0193661252629267      0.00940543308804225      0      0
0.0193661252629267      0.0196342152662799      0.00953703575762272      0      0
0.0196342152662799      0.0199060165050465      0.00967045742018195      0      0
0.0199060165050465      0.0201815803547652      0.00980572354459733      0      0
0.0201815803547652      0.0204609589021785      0.00994285968203845      0      0
0.0204609589021785      0.0207442049550786      0.0100818914402698      0      0
0.0207442049550786      0.0210313720522889      0.0102228445538878      0      0
0.0210313720522889      0.0213225144737837      0.0103657450244797      0      0
0.0213225144737837      0.0216176872509482      0.0105106192851877      0      0
0.0216176872509482      0.0219169461769806      0.0106574943405225      0      0
0.0219169461769806      0.0222203478174381      0.0108063978435404      0      0
0.0222203478174381      0.0225279495209286      0.0109573580934793      0      0
0.0225279495209286      0.0228398094299506      0.0111104039604451      0      0
0.0228398094299506      0.0231559864918837      0.0112655647629444      0      0
0.0231559864918837      0.0234765404701303      0.0114228701343649      0      0
0.0234765404701303      0.0238015319554124      0.0115823499143765      0      0
0.0238015319554124      0.0241310223772239      0.0117440340920466      0      0
0.0241310223772239      0.0244650740154424      0.0119079528126969      0      0
0.0244650740154424      0.0248037500121009      0.0120741364444779      0      0
0.0248037500121009      0.025147114383323      0.0122426156872461      0      0
0.025147114383323      0.0254952320314234      0.0124134216983284      0      0
0.0254952320314234      0.025848168757175      0.0125865862082288      0      0
0.025848168757175      0.0262059912722472      0.0127621416037511      0      0
0.0262059912722472      0.0265687672118152      0.0129401209646614      0      0
0.0265687672118152      0.0269365651473444      0.0131205580505534      0      0
0.0269365651473444      0.0273094545995519      0.0133034872446244      0      0
0.0273094545995519      0.0276875060515468      0.0134889434687311      0      0
0.0276875060515468      0.0280707909621536      0.0136769620882092      0      0
0.0280707909621536      0.0284593817794181      0.0138675788252295      0      0
0.0284593817794181      0.0288533519543027      0.0140608296963624      0      0
0.0288533519543027      0.0292527759545692      0.0142567509845523      0      0
0.0292527759545692      0.0296577292788545      0.0144553792491030      0      0
0.0296577292788545      0.0300682884709421      0.0146567513708135      0      0
0.0300682884709421      0.0304845311342295      0.0148609046241147      0      0
0.0304845311342295      0.0309065359463971      0.0150678767646244      0      0
0.0309065359463971      0.0313343826742795      0.0152777061192534      0      0
0.0313343826742795      0.0317681521889432      0.0154904316667532      0      0
0.0317681521889432      0.0322079264809726      0.0157060930990231      0      0
0.0322079264809726      0.0326537886759678      0.0159247308570072      0      0
0.0326537886759678      0.033105823050257      0.0161463861389842      0      0
0.033105823050257      0.033564115046826      0.0163711008828660      0      0
0.033564115046826      0.0340287512914689      0.0165989177273066      0      0
0.0340287512914689      0.0344998196091616      0.0168298799586387      0      0
0.0344998196091616      0.0349774090406628      0.0170640314517614      0      0
0.0349774090406628      0.0354616098593442      0.0173014166131060      0      0
0.0354616098593442      0.0359525135882537      0.0175420803328642      0      0
0.0359525135882537      0.0364502130174152      0.0177860679520015      0      0
0.0364502130174152      0.0369548022213675      0.0180334252474977      0      0
0.0369548022213675      0.0374663765769464      0.0182841984370334      0      0
0.0374663765769464      0.0379850327813123      0.0185384342022418      0      0
0.0379850327813123      0.0385108688702281      0.0187961797278754      0      0
0.0385108688702281      0.0390439842365898      0.0190574827529292      0      0
0.0390439842365898      0.0395844796492134      0.0193223916289909      0      0
0.0395844796492134      0.0401324572718825      0.0195909553808542      0      0
0.0401324572718825      0.0406880206826587      0.0198632237646805      0      0
0.0406880206826587      0.0412512748934598      0.0201392473196434      0      0
0.0412512748934598      0.0418223263699098      0.0204190774099219      0      0
0.0418223263699098      0.0424012830514618      0.0207027662550035      0      0
0.0424012830514618      0.0429882543718015      0.0209903669473969      0      0
0.0429882543718015      0.0435833512795317      0.0212819334579407      0      0
0.0435833512795317      0.0441866862591436      0.0215775206298371      0      0
0.0441866862591436      0.0447983733522791      0.0218771841632950      0      0
0.0447983733522791      0.0454185281792862      0.0221809805931846      0      0
0.0454185281792862      0.0460472679610735      0.0224889672623992      0      0
0.0460472679610735      0.0466847115412677      0.0228012022936771      0      0
0.0466847115412677      0.0473309794086762      0.0231177445625005      0      0
0.0473309794086762      0.047986193720063      0.0234386536733902      0      0
0.047986193720063      0.0486504783232378      0.0237639899414922      0      0
0.0486504783232378      0.0493239587804657      0.0240938143808615      0      0
0.0493239587804657      0.0500067623922011      0.0244281887003203      0      0
0.0500067623922011      0.0506990182211494      0.0247671753072479      0      0
0.0506990182211494      0.0514008571166629      0.0251108373191791      0      0
0.0514008571166629      0.0521124117394733      0.0254592385826654      0      0
0.0521124117394733      0.0528338165867671      0.0258124436985172      0      0
0.0528338165867671      0.0535652080176086      0.0261705180522869      0      0
0.0535652080176086      0.0543067242787134      0.0265335278486978      0      0
0.0543067242787134      0.0550585055305805      0.0269015401486427      0      0
0.0550585055305805      0.0558206938739848      0.0272746229073852      0      0
0.0558206938739848      0.0565934333768373      0.0276528450126692      0      0
0.0565934333768373      0.0573768701014157      0.0280362763215678      0      0
0.0573768701014157      0.0581711521319738      0.0284249876950760      0      0
0.0581711521319738      0.0589764296027321      0.0288190510296467      0      0
0.0589764296027321      0.0597928547262553      0.0292185392850792      0      0
0.0597928547262553      0.0606205818222245      0.0296235265083840      0      0
0.0606205818222245      0.0614597673466051      0.0300340878534513      0      0
0.0614597673466051      0.0623105699212211      0.0304502995965406      0      0
0.0623105699212211      0.0631731503637371      0.0308722391477727      0      0
0.0631731503637371      0.0640476717180559      0.0312999850589485      0      0
0.0640476717180559      0.064934299285137      0.0317336170281268      0      0
0.064934299285137      0.065833200654241      0.0321732159014793      0      0
0.065833200654241      0.0667445457346082      0.0326188636729902      0      0
0.0667445457346082      0.0676685067875737      0.0330706434825954      0      0
0.0676685067875737      0.0686052584591283      0.0335286396133612      0      0
0.0686052584591283      0.0695549778129301      0.0339929374882781      0      0
0.0695549778129301      0.0705178443637725      0.0344636236672139      0      0
0.0705178443637725      0.071494040111516      0.0349407858445162      0      0
0.071494040111516      0.0724837495754901      0.0354245128476971      0      0
0.0724837495754901      0.07348715982937      0.0359148946375630      0      0
0.07348715982937      0.0745044605365374      0.0364120223100838      0      0
0.0745044605365374      0.0755358439859309      0.0369159881002218      0      0
0.0755358439859309      0.0765815051283916      0.0374268853878750      0      0
0.0765815051283916      0.0776416416135129      0.0379448087060172      0      0
0.0776416416135129      0.0787164538269999      0.0384698537510623      0      0
0.0787164538269999      0.0798061449285455      0.0390021173954202      0      0
0.0798061449285455      0.0809109208902321      0.0395416977021687      0      0
0.0809109208902321      0.0820309905354643      0.0400886939417206      0      0
0.0820309905354643      0.0831665655784396      0.0406432066103369      0      0
0.0831665655784396      0.0843178606641673      0.0412053374503085      0      0
0.0843178606641673      0.0854850934090396      0.0417751894716131      0      0
0.0854850934090396      0.0866684844419658      0.0423528669748402      0      0
0.0866684844419658      0.087868257446075      0.0429384755751741      0      0
0.087868257446075      0.0890846392009967      0.0435321222272221      0      0
0.0890846392009967      0.0903178596257262      0.0441339152504825      0      0
0.0903178596257262      0.0915681518220832      0.0447439643552522      0      0
0.0915681518220832      0.0928357521187732      0.0453623806687884      0      0
0.0928357521187732      0.0941209001160578      0.0459892767615496      0      0
0.0941209001160578      0.0954238387310435      0.0466247666733597      0      0
0.0954238387310435      0.0967448142435972      0.0472689659393539      0      0
0.0967448142435972      0.0980840763428988      0.0479219916155832      0      0
0.0980840763428988      0.0994418781746361      0.0485839623041717      0      0
0.0994418781746361      0.100818476388855      0.0492549981779384      0      0
0.100818476388855      0.10221413118847      0.0499352210044108      0      0
0.10221413118847      0.103629106378448      0.0506247541691758      0      0
0.103629106378448      0.105063669415674      0.0513237226985243      0      0
0.105063669415674      0.106518091459502      0.0520322532813621      0      0
0.106518091459502      0.107992647423013      0.0527504742903710      0      0
0.107992647423013      0.109487616024976      0.0534785158024126      0      0
0.109487616024976      0.111003279842531      0.0542165096181792      0      0
0.111003279842531      0.112539925364605      0.0549645892811005      0      0
0.112539925364605      0.114097843046059      0.0557228900955238      0      0
0.114097843046059      0.115677327362591      0.0564915491441863      0      0
0.115677327362591      0.117278676866402      0.0572707053050055      0      0
0.117278676866402      0.118902194242619      0.0580604992672124      0      0
0.118902194242619      0.120548186366517      0.0588610735468540      0      0
0.120548186366517      0.122216964361519      0.0596725725016922      0      0
0.122216964361519      0.123908843658004      0.0604951423455240      0      0
0.123908843658004      0.125624144052934      0.0613289311619463      0      0
0.125624144052934      0.127363189770296      0.0621740889175851      0      0
0.127363189770296      0.12912630952239      0.0630307674748072      0      0
0.12912630952239      0.130913836571959      0.0638991206039259      0      0
0.130913836571959      0.132726108795187      0.0647793039949099      0      0
0.132726108795187      0.134563468745557      0.0656714752685982      0      0
0.134563468745557      0.136426263718606      0.0665757939874192      0      0
0.136426263718606      0.138314845817565      0.0674924216656061      0      0
0.138314845817565      0.140229572019921      0.0684215217788952      0      0
0.140229572019921      0.142170804244882      0.0693632597736866      0      0
0.142170804244882      0.144138909421796      0.0703178030756418      0      0
0.144138909421796      0.146134259559502      0.0712853210976850      0      0
0.146134259559502      0.148157231816648      0.0722659852473692      0      0
0.148157231816648      0.150208208572982      0.0732599689335594      0      0
0.150208208572982      0.152287577501628      0.0742674475723817      0      0
0.152287577501628      0.154395731642364      0.0752885985923759      0      0
0.154395731642364      0.156533069475914      0.0763236014387847      0      0
0.156533069475914      0.158699994999266      0.0773726375769042      0      0
0.158699994999266      0.16089691780204      0.0784358904944117      0      0
0.16089691780204      0.163124253143903      0.0795135457025809      0      0
0.163124253143903      0.165382422033063      0.0806057907362847      0      0
0.165382422033063      0.16767185130585      0.0817128151526769      0      0
0.16767185130585      0.16999297370739      0.0828348105284373      0      0
0.16999297370739      0.172346227973408      0.0839719704554531      0      0
0.172346227973408      0.174732058913154      0.0851244905348008      0      0
0.174732058913154      0.177150917493482      0.0862925683688829      0      0
0.177150917493482      0.179603260924088      0.0874764035515619      0      0
0.179603260924088      0.182089552743936      0.0886761976561231      0      0
0.182089552743936      0.184610262908873      0.0898921542208853      0      0
0.184610262908873      0.187165867880458      0.0911244787322665      0      0
0.187165867880458      0.189756850716024      0.0923733786050965      0      0
0.189756850716024      0.192383701159985      0.0936390631599539      0      0
0.192383701159985      0.195046915736409      0.0949217435972905      0      0
0.195046915736409      0.197746997842864      0.0962216329680875      0      0
0.197746997842864      0.200484457845576      0.0975389461407699      0      0
0.200484457845576      0.203259813175894      0.0988738997640878      0      0
0.203259813175894      0.206073588428097      0.100226712225650      0      0
0.206073588428097      0.208926315458549      0.101597603605775      0      0
0.208926315458549      0.211818533486235      0.102986795626295      0      0
0.211818533486235      0.214750789194674      0.104394511593933      0      0
0.214750789194674      0.217723636835266      0.105820976337829      0      0
0.217723636835266      0.220737638332042      0.107266416140779      0      0
0.220737638332042      0.22379336338789      0.108731058663698      0      0
0.22379336338789      0.226891389592229      0.110215132862800      0      0
0.226891389592229      0.230032302530194      0.111718868898938      0      0
0.230032302530194      0.233216695893316      0.113242498038505      0      0
0.233216695893316      0.236445171591743      0.114786252545265      0      0
0.236445171591743      0.239718339868012      0.116350365562411      0      0
0.239718339868012      0.243036819412397      0.117935070984115      0      0
0.243036819412397      0.246401237479853      0.119540603315768      0      0
0.246401237479853      0.249812230008578      0.121167197522037      0      0
0.249812230008578      0.253270441740218      0.122815088861818      0      0
0.253270441740218      0.256776526341734      0.124484512709072      0      0
0.256776526341734      0.260331146528961      0.126175704358453      0      0
0.260331146528961      0.263934974191869      0.127888898814557      0      0
0.263934974191869      0.267588690521566      0.129624330563527      0      0
0.267588690521566      0.271292986139054      0.131382233325627      0      0
0.271292986139054      0.275048561225772      0.133162839787308      0      0
0.275048561225772      0.27885612565594      0.134966381311144      0      0
0.27885612565594      0.282716399130741      0.136793087621916      0      0
0.282716399130741      0.286630111314356      0.138643186466920      0      0
0.286630111314356      0.290598001971889      0.140516903248473      0      0
0.290598001971889      0.294620821109189      0.142414460626378      0      0
0.294620821109189      0.298699329114623      0.144336078087935      0      0
0.298699329114623      0.302834296902796      0.146281971482869      0      0
0.302834296902796      0.307026506060274      0.148252352520310      0      0
0.307026506060274      0.311276748993318      0.150247428224739      0      0
0.311276748993318      0.315585829077662      0.152267400347490      0      0
0.315585829077662      0.319954560810364      0.154312464730141      0      0
0.319954560810364      0.324383769963767      0.156382810615776      0      0
0.324383769963767      0.32887429374158      0.158478619903725      0      0
0.32887429374158      0.33342698093713      0.160600066343007      0      0
0.33342698093713      0.338042692093795      0.162747314659254      0      0
0.338042692093795      0.342722299667666      0.164920519609394      0      0
0.342722299667666      0.347466688192458      0.167119824957855      0      0
0.347466688192458      0.352276754446699      0.169345362367437      0      0
0.352276754446699      0.357153407623246      0.171597250197366      0      0
0.357153407623246      0.362097569501131      0.173875592200295      0      0
0.362097569501131      0.367110174619799      0.176180476109239      0      0
0.367110174619799      0.372192170455755      0.178511972104522      0      0
0.372192170455755      0.37734451760165      0.180870131149830      0      0
0.37734451760165      0.382568189947856      0.183254983185377      0      0
0.382568189947856      0.387864174866547      0.185666535164957      0      0
0.387864174866547      0.393233473398329      0.188104768922305      0      0
0.393233473398329      0.398677100441459      0.190569638850664      0      0
0.398677100441459      0.40419608494368      0.193061069377783      0      0
0.40419608494368      0.409791470096709      0.195578952216646      0      0
0.409791470096709      0.41546431353342      0.198123143370156      0      0
0.41546431353342      0.421215687527758      0.200693459865582      0      0
0.421215687527758      0.427046679197417      0.203289676191951      0      0
0.427046679197417      0.43295839070933      0.205911520410540      0      0
0.43295839070933      0.438951939487993      0.208558669905271      0      0
0.438951939487993      0.445028458426682      0.211230746736002      0      0
0.445028458426682      0.451189096101594      0.213927312553404      0      0
0.451189096101594      0.457435016988945      0.216647863029257      0      0
0.457435016988945      0.463767401685081      0.219391821750501      0      0
0.463767401685081      0.470187447129631      0.222158533519080      0      0
0.470187447129631      0.476696366831751      0.224947256992545      0      0
0.476696366831751      0.483295391099501      0.227757156592229      0      0
0.483295391099501      0.489985767272398      0.230587293596544      0      0
0.489985767272398      0.496768759957182      0.233436616326331      0      0
0.496768759957182      0.503645651266856      0.236303949317014      0      0
0.503645651266856      0.510617741063022      0.239187981358307      0      0
0.510617741063022      0.517686347201588      0.242087252266041      0      0
0.517686347201588      0.524852805781861      0.245000138232058      0      0
0.524852805781861      0.532118471399099      0.247924835576458      0      0
0.532118471399099      0.539484717400551      0.250859342701362      0      0
0.539484717400551      0.546952936145049      0.253801440016083      0      0
0.546952936145049      0.554524539266187      0.256748667569357      0      0
0.554524539266187      0.56220095793915      0.259698300084171      0      0
0.56220095793915      0.569983643151229      0.262647319043537      0      0
0.569983643151229      0.577874065976087      0.265592381419816      0      0
0.577874065976087      0.585873717851818      0.268529784574252      0      0
0.585873717851818      0.59398411086286      0.271455426774847      0      0
0.59398411086286      0.602206778025804      0.274364762687040      0      0
0.602206778025804      0.610543273579166      0.277252753079288      0      0
0.610543273579166      0.618995173277162      0.280113807850329      0      0
0.618995173277162      0.62756407468756      0.282941721321189      0      0
0.62756407468756      0.636251597493652      0.285729598535818      0      0
0.636251597493652      0.645059383800396      0.288469771070819      0      0
0.645059383800396      0.653989098444817      0.291153700555357      0      0
0.653989098444817      0.663042429310678      0.293771867732082      0      0
0.663042429310678      0.672221087647534      0.296313644429045      0      0
0.672221087647534      0.681526808394186      0.298767145234970      0      0
0.681526808394186      0.690961350506615      0.301119054941118      0      0
0.690961350506615      0.70052649729046      0.303354426885406      0      0
0.70052649729046      0.710224056738094      0.305456446144510      0      0
0.710224056738094      0.720055861870372      0.307406149979510      0      0
0.720055861870372      0.730023771083106      0.309182095927833      0      0
0.730023771083106      0.740129668498331      0.310759965276224      0      0
0.740129668498331      0.750375464320448      0.312112086099606      0      0
0.750375464320448      0.76076309519728      0.313206855251266      0      0
0.76076309519728      0.771294524586143      0.314008032113782      0      0
0.771294524586143      0.781971743124969      0.314473867777150      0      0
0.781971743124969      0.792796769008581      0.314556020393102      0      0
0.792796769008581      0.803771648370161      0.314198188878395      0      0
0.803771648370161      0.814898455668016      0.313334369896459      0      0
0.814898455668016      0.826179294077686      0.311886602208572      0      0
0.826179294077686      0.837616295889483      0.309761999747461      0      0
0.837616295889483      0.849211622911536      0.306848775673448      0      0
0.849211622911536      0.860967466878409      0.303010798135748      0      0
0.860967466878409      0.872886049865385      0.298079945382266      0      0
0.872886049865385      0.884969624708479      0.291845046281637      0      0
0.884969624708479      0.897220475430265      0.284035299619683      0      0
0.897220475430265      0.909640917671599      0.274294308748816      0      0
0.909640917671599      0.922233299129318      0.262137148239425      0      0
0.922233299129318      0.935      0.246874242205571      0      0
# END HISTO1D SudakovggExpOutputsN2LLNor23
# BEGIN HISTO1D SudakovggExpOutputsN2LLNor31
PlotOrder=7
LineColor=pink
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\widetilde{\mathbf{V}}^{(3,1)}_{h,\mathrm{res}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.00000000000000141737348128235      0      0
0.00000101384324431002      0.00000102787812403307      0.00000000000000147543070358146      0      0
0.00000102787812403307      0.00000104210729202498      0.00000000000000153585971894850      0      0
0.00000104210729202498      0.00000105653343786574      0.00000000000000159876428011293      0      0
0.00000105653343786574      0.00000107115928836782      0.00000000000000166422964870769      0      0
0.00000107115928836782      0.00000108598760809164      0.00000000000000173238877352493      0      0
0.00000108598760809164      0.00000110102119986811      0.00000000000000180334328025367      0      0
0.00000110102119986811      0.00000111626290532839      0.00000000000000187718310102692      0      0
0.00000111626290532839      0.00000113171560544106      0.00000000000000195404592482872      0      0
0.00000113171560544106      0.00000114738222105665      0.00000000000000203405046602138      0      0
0.00000114738222105665      0.00000116326571345971      0.00000000000000211735102318625      0      0
0.00000116326571345971      0.0000011793690849286      0.00000000000000220404149326748      0      0
0.0000011793690849286      0.00000119569537930295      0.00000000000000229428260778631      0      0
0.00000119569537930295      0.000001212247682559      0.00000000000000238822081287445      0      0
0.000001212247682559      0.00000122902912339292      0.00000000000000248599910089325      0      0
0.00000122902912339292      0.00000124604287381218      0.00000000000000258775147729396      0      0
0.00000124604287381218      0.00000126329214973512      0.00000000000000269370479850078      0      0
0.00000126329214973512      0.00000128078021159884      0.00000000000000280395399916414      0      0
0.00000128078021159884      0.00000129851036497544      0.00000000000000291875055201509      0      0
0.00000129851036497544      0.00000131648596119688      0.00000000000000303824377482274      0      0
0.00000131648596119688      0.00000133471039798844      0.00000000000000316256728087904      0      0
0.00000133471039798844      0.00000135318712011092      0.00000000000000329204459903956      0      0
0.00000135318712011092      0.00000137191962001179      0.00000000000000342678599477422      0      0
0.00000137191962001179      0.00000139091143848532      0.00000000000000356699169689570      0      0
0.00000139091143848532      0.00000141016616534188      0.00000000000000371301428588140      0      0
0.00000141016616534188      0.00000142968744008643      0.00000000000000386490956977918      0      0
0.00000142968744008643      0.00000144947895260651      0.00000000000000402310139877183      0      0
0.00000144947895260651      0.00000146954444386967      0.00000000000000418773352354317      0      0
0.00000146954444386967      0.00000148988770663059      0.00000000000000435911462448750      0      0
0.00000148988770663059      0.00000151051258614798      0.00000000000000453741930604339      0      0
0.00000151051258614798      0.00000153142298091138      0.00000000000000472314040333457      0      0
0.00000153142298091138      0.00000155262284337812      0.00000000000000491630339207463      0      0
0.00000155262284337812      0.00000157411618072032      0.00000000000000511744952298459      0      0
0.00000157411618072032      0.00000159590705558239      0.00000000000000532687175649349      0      0
0.00000159590705558239      0.0000016179995868489      0.00000000000000554480606019601      0      0
0.0000016179995868489      0.00000164039795042316      0.00000000000000577155845501867      0      0
0.00000164039795042316      0.00000166310638001652      0.00000000000000600771668044982      0      0
0.00000166310638001652      0.00000168612916794864      0.00000000000000625344788447522      0      0
0.00000168612916794864      0.00000170947066595881      0.00000000000000650915203153523      0      0
0.00000170947066595881      0.00000173313528602849      0.00000000000000677550276298517      0      0
0.00000173313528602849      0.00000175712750121529      0.00000000000000705249058743769      0      0
0.00000175712750121529      0.00000178145184649847      0.00000000000000734093385956468      0      0
0.00000178145184649847      0.00000180611291963609      0.00000000000000764121540960231      0      0
0.00000180611291963609      0.00000183111538203409      0.00000000000000795372116574034      0      0
0.00000183111538203409      0.00000185646395962742      0.00000000000000827893384350751      0      0
0.00000185646395962742      0.00000188216344377329      0.00000000000000861746855053814      0      0
0.00000188216344377329      0.00000190821869215684      0.00000000000000896993662693277      0      0
0.00000190821869215684      0.00000193463462970931      0.00000000000000933657448774422      0      0
0.00000193463462970931      0.000001961416249539      0.00000000000000971843417456010      0      0
0.000001961416249539      0.00000198856861387501      0.0000000000000101156814257971      0      0
0.00000198856861387501      0.00000201609685502412      0.0000000000000105291289059620      0      0
0.00000201609685502412      0.00000204400617634088      0.0000000000000109596531986321      0      0
0.00000204400617634088      0.00000207230185321116      0.0000000000000114075645980690      0      0
0.00000207230185321116      0.00000210098923404927      0.0000000000000118739207381134      0      0
0.00000210098923404927      0.00000213007374130893      0.0000000000000123592224361662      0      0
0.00000213007374130893      0.00000215956087250823      0.0000000000000128644358285407      0      0
0.00000215956087250823      0.00000218945620126872      0.0000000000000133904087643186      0      0
0.00000218945620126872      0.00000221976537836897      0.0000000000000139376782443065      0      0
0.00000221976537836897      0.00000225049413281266      0.0000000000000145070085817184      0      0
0.00000225049413281266      0.00000228164827291145      0.0000000000000150999178577888      0      0
0.00000228164827291145      0.0000023132336873829      0.0000000000000157172507328644      0      0
0.0000023132336873829      0.0000023452563464635      0.0000000000000163593361787277      0      0
0.0000023452563464635      0.00000237772230303722      0.0000000000000170276012832485      0      0
0.00000237772230303722      0.00000241063769377955      0.0000000000000177237508746761      0      0
0.00000241063769377955      0.00000244400874031748      0.0000000000000184476913524313      0      0
0.00000244400874031748      0.00000247784175040552      0.0000000000000192015670246723      0      0
0.00000247784175040552      0.00000251214311911795      0.0000000000000199856093848434      0      0
0.00000251214311911795      0.00000254691933005764      0.0000000000000208024664502402      0      0
0.00000254691933005764      0.00000258217695658154      0.0000000000000216517826106986      0      0
0.00000258217695658154      0.0000026179226630432      0.0000000000000225361626492976      0      0
0.0000026179226630432      0.00000265416320605244      0.0000000000000234572333203101      0      0
0.00000265416320605244      0.00000269090543575249      0.0000000000000244147690313320      0      0
0.00000269090543575249      0.00000272815629711478      0.0000000000000254119870579149      0      0
0.00000272815629711478      0.00000276592283125165      0.0000000000000264498628456598      0      0
0.00000276592283125165      0.00000280421217674733      0.0000000000000275296359924449      0      0
0.00000280421217674733      0.00000284303157100718      0.0000000000000286538102030133      0      0
0.00000284303157100718      0.00000288238835162573      0.0000000000000298239364462914      0      0
0.00000288238835162573      0.00000292228995777364      0.0000000000000310418317275054      0      0
0.00000292228995777364      0.00000296274393160382      0.0000000000000323090298032362      0      0
0.00000296274393160382      0.00000300375791967704      0.0000000000000336286506371332      0      0
0.00000300375791967704      0.00000304533967440728      0.0000000000000350008836720264      0      0
0.00000304533967440728      0.0000030874970555271      0.0000000000000364304702362790      0      0
0.0000030874970555271      0.00000313023803157323      0.0000000000000379171587081153      0      0
0.00000313023803157323      0.00000317357068139281      0.0000000000000394648604779571      0      0
0.00000317357068139281      0.00000321750319567045      0.0000000000000410761945107262      0      0
0.00000321750319567045      0.00000326204387847638      0.0000000000000427524191554268      0      0
0.00000326204387847638      0.00000330720114883614      0.0000000000000444973852296507      0      0
0.00000330720114883614      0.00000335298354232185      0.0000000000000463123268214818      0      0
0.00000335298354232185      0.00000339939971266569      0.0000000000000482022031179013      0      0
0.00000339939971266569      0.00000344645843339553      0.0000000000000501706708495579      0      0
0.00000344645843339553      0.00000349416859949336      0.0000000000000522171820029763      0      0
0.00000349416859949336      0.00000354253922907654      0.0000000000000543475593616683      0      0
0.00000354253922907654      0.00000359157946510248      0.0000000000000565638406067463      0      0
0.00000359157946510248      0.00000364129857709674      0.0000000000000588714168414691      0      0
0.00000364129857709674      0.00000369170596290522      0.0000000000000612734945212588      0      0
0.00000369170596290522      0.00000374281115047047      0.0000000000000637737577315897      0      0
0.00000374281115047047      0.0000037946237996327      0.0000000000000663751594143921      0      0
0.0000037946237996327      0.00000384715370395563      0.0000000000000690809696770862      0      0
0.00000384715370395563      0.00000390041079257769      0.0000000000000719001866340827      0      0
0.00000390041079257769      0.00000395440513208878      0.0000000000000748307078503863      0      0
0.00000395440513208878      0.00000400914692843308      0.0000000000000778847514926382      0      0
0.00000400914692843308      0.00000406464652883815      0.0000000000000810592448425751      0      0
0.00000406464652883815      0.00000412091442377072      0.0000000000000843642048333935      0      0
0.00000412091442377072      0.00000417796124891967      0.0000000000000878019392030110      0      0
0.00000417796124891967      0.00000423579778720626      0.0000000000000913814675528939      0      0
0.00000423579778720626      0.0000042944349708224      0.0000000000000951073986181788      0      0
0.0000042944349708224      0.00000435388388329698      0.0000000000000989858093588344      0      0
0.00000435388388329698      0.00000441415576159092      0.000000000000103021352440994      0      0
0.00000441415576159092      0.0000044752619982211      0.000000000000107218874835855      0      0
0.0000044752619982211      0.00000453721414341383      0.000000000000111587448511266      0      0
0.00000453721414341383      0.00000460002390728798      0.000000000000116137434985328      0      0
0.00000460002390728798      0.0000046637031620685      0.000000000000120870144476907      0      0
0.0000046637031620685      0.00000472826394433043      0.000000000000125793717484875      0      0
0.00000472826394433043      0.00000479371845727405      0.000000000000130918914648424      0      0
0.00000479371845727405      0.00000486007907303155      0.000000000000136254143647684      0      0
0.00000486007907303155      0.00000492735833500554      0.000000000000141801776726378      0      0
0.00000492735833500554      0.00000499556896024003      0.000000000000147578464254114      0      0
0.00000499556896024003      0.00000506472384182418      0.000000000000153590021665061      0      0
0.00000506472384182418      0.00000513483605132934      0.000000000000159851932307661      0      0
0.00000513483605132934      0.00000520591884127979      0.000000000000166363335666841      0      0
0.00000520591884127979      0.00000527798564765776      0.000000000000173131447406902      0      0
0.00000527798564765776      0.00000535105009244307      0.000000000000180180282764788      0      0
0.00000535105009244307      0.00000542512598618791      0.000000000000187516871791949      0      0
0.00000542512598618791      0.00000550022733062734      0.000000000000195156923078707      0      0
0.00000550022733062734      0.00000557636832132587      0.000000000000203101531321256      0      0
0.00000557636832132587      0.00000565356335036064      0.000000000000211373156265127      0      0
0.00000565356335036064      0.00000573182700904185      0.000000000000219968660118331      0      0
0.00000573182700904185      0.00000581117409067079      0.000000000000228924106371998      0      0
0.00000581117409067079      0.000005891619593336      0.000000000000238246369797075      0      0
0.000005891619593336      0.00000597317872274825      0.000000000000247941862772149      0      0
0.00000597317872274825      0.00000605586689511467      0.000000000000258024855877507      0      0
0.00000605586689511467      0.0000061396997400527      0.000000000000268534088138134      0      0
0.0000061396997400527      0.00000622469310354442      0.000000000000279466253347224      0      0
0.00000622469310354442      0.00000631086305093168      0.000000000000290835989972027      0      0
0.00000631086305093168      0.0000063982258699528      0.000000000000302666891760573      0      0
0.0000063982258699528      0.00000648679807382125      0.000000000000314974119146347      0      0
0.00000648679807382125      0.00000657659640434692      0.000000000000327778787423625      0      0
0.00000657659640434692      0.00000666763783510069      0.000000000000341107537635669      0      0
0.00000666763783510069      0.00000675993957462272      0.000000000000354986700734484      0      0
0.00000675993957462272      0.0000068535190696752      0.000000000000369425619514684      0      0
0.0000068535190696752      0.00000694839400854009      0.000000000000384423218531432      0      0
0.00000694839400854009      0.00000704458232436258      0.000000000000400051979442379      0      0
0.00000704458232436258      0.00000714210219854078      0.000000000000416310412336560      0      0
0.00000714210219854078      0.00000724097206416231      0.000000000000433265761351563      0      0
0.00000724097206416231      0.00000734121060948854      0.000000000000450872634095816      0      0
0.00000734121060948854      0.000007442836781487      0.000000000000469172700946183      0      0
0.000007442836781487      0.00000754586978941272      0.000000000000488246547900938      0      0
0.00000754586978941272      0.00000765032910843916      0.000000000000508081307963859      0      0
0.00000765032910843916      0.00000775623448333934      0.000000000000528738701261579      0      0
0.00000775623448333934      0.00000786360593221801      0.000000000000550188796345497      0      0
0.00000786360593221801      0.00000797246375029542      0.000000000000572566842265987      0      0
0.00000797246375029542      0.00000808282851374354      0.000000000000595784383804466      0      0
0.00000808282851374354      0.00000819472108357529      0.000000000000619974670833649      0      0
0.00000819472108357529      0.00000830816260958769      0.000000000000645158134566036      0      0
0.00000830816260958769      0.00000842317453435958      0.000000000000671389332008351      0      0
0.00000842317453435958      0.00000853977859730466      0.000000000000698649866293927      0      0
0.00000853977859730466      0.00000865799683878063      0.000000000000726955177243454      0      0
0.00000865799683878063      0.00000877785160425524      0.000000000000756486825086767      0      0
0.00000877785160425524      0.00000889936554853005      0.000000000000787230085656422      0      0
0.00000889936554853005      0.00000902256164002253      0.000000000000819168080898806      0      0
0.00000902256164002253      0.00000914746316510757      0.000000000000852403673364621      0      0
0.00000914746316510757      0.00000927409373251906      0.000000000000886992595491361      0      0
0.00000927409373251906      0.00000940247727781235      0.000000000000922885892471759      0      0
0.00000940247727781235      0.00000953263806788851      0.000000000000960407035423463      0      0
0.00000953263806788851      0.00000966460070558129      0.000000000000999358871106796      0      0
0.00000966460070558129      0.00000979839013430744      0.00000000000103983782896045      0      0
0.00000979839013430744      0.00000993403164278155      0.00000000000108201056454612      0      0
0.00000993403164278155      0.000010071550869796      0.00000000000112587320248372      0      0
0.000010071550869796      0.0000102109738090674      0.00000000000117147696494020      0      0
0.0000102109738090674      0.0000103523268141496      0.00000000000121899314397330      0      0
0.0000103523268141496      0.000010495636603415      0.00000000000126828250920367      0      0
0.000010495636603415      0.0000106409302651053      0.00000000000131966119653103      0      0
0.0000106409302651053      0.000010788235262451      0.00000000000137327902703090      0      0
0.000010788235262451      0.0000109375794388631      0.00000000000142887813073469      0      0
0.0000109375794388631      0.0000110889910231955      0.00000000000148674784073491      0      0
0.0000110889910231955      0.0000112424986350812      0.00000000000154685500542920      0      0
0.0000112424986350812      0.0000113981312903417      0.00000000000160942358915447      0      0
0.0000113981312903417      0.0000115559184064716      0.00000000000167464984415566      0      0
0.0000115559184064716      0.000011715889808199      0.00000000000174252283427034      0      0
0.000011715889808199      0.0000118780757331232      0.00000000000181292353813928      0      0
0.0000118780757331232      0.0000120425068374297      0.00000000000188618388008582      0      0
0.0000120425068374297      0.0000122092142016854      0.00000000000196251157081229      0      0
0.0000122092142016854      0.0000123782293367127      0.00000000000204187291572200      0      0
0.0000123782293367127      0.0000125495841895462      0.00000000000212443800443552      0      0
0.0000125495841895462      0.0000127233111494713      0.00000000000221046216018165      0      0
0.0000127233111494713      0.0000128994430541458      0.00000000000229999121806843      0      0
0.0000128994430541458      0.0000130780131958075      0.00000000000239288237796834      0      0
0.0000130780131958075      0.0000132590553275668      0.00000000000248937954664006      0      0
0.0000132590553275668      0.0000134426036697863      0.00000000000258989268488061      0      0
0.0000134426036697863      0.00001362869291655      0.00000000000269453476343446      0      0
0.00001362869291655      0.00001381735824222      0.00000000000280334589741909      0      0
0.00001381735824222      0.0000140086353080861      0.00000000000291660075766528      0      0
0.0000140086353080861      0.0000142025602691059      0.00000000000303473487250817      0      0
0.0000142025602691059      0.0000143991697807389      0.00000000000315678011072649      0      0
0.0000143991697807389      0.0000145985010058751      0.00000000000328457966718513      0      0
0.0000145985010058751      0.0000148005916218595      0.00000000000341718233918473      0      0
0.0000148005916218595      0.0000150054798276138      0.00000000000355476622309632      0      0
0.0000150054798276138      0.0000152132043508565      0.00000000000369807963124116      0      0
0.0000152132043508565      0.0000154238044554237      0.00000000000384694495433556      0      0
0.0000154238044554237      0.0000156373199486901      0.00000000000400204745659995      0      0
0.0000156373199486901      0.0000158537911890937      0.00000000000416402792191578      0      0
0.0000158537911890937      0.0000160732590937644      0.00000000000433155648952270      0      0
0.0000160732590937644      0.0000162957651462576      0.00000000000450633728341323      0      0
0.0000162957651462576      0.000016521351404396      0.00000000000468707847446149      0      0
0.000016521351404396      0.0000167500605082187      0.00000000000487588082831107      0      0
0.0000167500605082187      0.0000169819356880416      0.00000000000507276590545861      0      0
0.0000169819356880416      0.0000172170207726282      0.00000000000527698042865921      0      0
0.0000172170207726282      0.0000174553601974744      0.00000000000548846848619344      0      0
0.0000174553601974744      0.0000176969990132074      0.00000000000570922256053683      0      0
0.0000176969990132074      0.0000179419828941014      0.00000000000593975428474298      0      0
0.0000179419828941014      0.0000181903581467107      0.00000000000617827165218924      0      0
0.0000181903581467107      0.0000184421717186223      0.00000000000642684277155560      0      0
0.0000184421717186223      0.0000186974712073306      0.00000000000668504675143632      0      0
0.0000186974712073306      0.0000189563048692332      0.00000000000695383111436195      0      0
0.0000189563048692332      0.0000192187216287532      0.00000000000723162402834789      0      0
0.0000192187216287532      0.0000194847710875863      0.00000000000752254677139742      0      0
0.0000194847710875863      0.0000197545035340766      0.00000000000782383675293135      0      0
0.0000197545035340766      0.000020027969952722      0.00000000000813918462295621      0      0
0.000020027969952722      0.0000203052220338112      0.00000000000846432761769067      0      0
0.0000203052220338112      0.0000205863121831945      0.00000000000880380743680364      0      0
0.0000205863121831945      0.0000208712935321888      0.00000000000915816917261347      0      0
0.0000208712935321888      0.000021160219947621      0.00000000000952305433934831      0      0
0.000021160219947621      0.0000214531460420097      0.00000000000990593636886001      0      0
0.0000214531460420097      0.0000217501271838877      0.0000000000103029371800750      0      0
0.0000217501271838877      0.0000220512195082683      0.0000000000107143108378561      0      0
0.0000220512195082683      0.0000223564799272551      0.0000000000111420844877065      0      0
0.0000223564799272551      0.0000226659661408002      0.0000000000115902744661287      0      0
0.0000226659661408002      0.0000229797366476099      0.0000000000120513846313353      0      0
0.0000229797366476099      0.0000232978507562027      0.0000000000125327649737355      0      0
0.0000232978507562027      0.0000236203685961192      0.0000000000130349634609226      0      0
0.0000236203685961192      0.000023947351129288      0.0000000000135561680051035      0      0
0.000023947351129288      0.0000242788601615485      0.0000000000140971783667013      0      0
0.0000242788601615485      0.0000246149583543337      0.0000000000146587722246816      0      0
0.0000246149583543337      0.0000249557092365137      0.0000000000152418938886410      0      0
0.0000249557092365137      0.0000253011772164045      0.0000000000158488340264244      0      0
0.0000253011772164045      0.0000256514275939423      0.0000000000164821054484888      0      0
0.0000256514275939423      0.0000260065265730261      0.0000000000171411007548056      0      0
0.0000260065265730261      0.0000263665412740315      0.0000000000178234654891098      0      0
0.0000263665412740315      0.0000267315397464981      0.0000000000185302782214979      0      0
0.0000267315397464981      0.0000271015909819919      0.0000000000192652559481036      0      0
0.0000271015909819919      0.0000274767649271459      0.0000000000200305152682108      0      0
0.0000274767649271459      0.0000278571324968813      0.0000000000208263593037313      0      0
0.0000278571324968813      0.0000282427655878122      0.0000000000216533924498379      0      0
0.0000282427655878122      0.0000286337370918349      0.0000000000225141973989127      0      0
0.0000286337370918349      0.0000290301209099061      0.0000000000234120504619218      0      0
0.0000290301209099061      0.0000294319919660113      0.0000000000243386867760034      0      0
0.0000294319919660113      0.0000298394262213274      0.0000000000252998947502922      0      0
0.0000298394262213274      0.00003025250068858      0.0000000000263041401401978      0      0
0.00003025250068858      0.000030671293446601      0.0000000000273497734144888      0      0
0.000030671293446601      0.0000310958836550867      0.0000000000284303311619603      0      0
0.0000310958836550867      0.00003152635156956      0.0000000000295553981284136      0      0
0.00003152635156956      0.000031962778556541      0.0000000000307208200262864      0      0
0.000031962778556541      0.0000324052471089262      0.0000000000319267583876662      0      0
0.0000324052471089262      0.0000328538408615817      0.0000000000331917416988227      0      0
0.0000328538408615817      0.000033308644607151      0.0000000000345054509633638      0      0
0.000033308644607151      0.0000337697443120835      0.0000000000358633902661550      0      0
0.0000337697443120835      0.0000342372271328825      0.0000000000372650810575650      0      0
0.0000342372271328825      0.0000347111814325807      0.0000000000387456805911376      0      0
0.0000347111814325807      0.0000351916967974413      0.0000000000402644496854570      0      0
0.0000351916967974413      0.0000356788640538924      0.0000000000418496261632647      0      0
0.0000356788640538924      0.0000361727752856944      0.0000000000434884984669549      0      0
0.0000361727752856944      0.0000366735238513458      0.0000000000451985222359920      0      0
0.0000366735238513458      0.0000371812044017293      0.0000000000469666050039207      0      0
0.0000371812044017293      0.0000376959128980032      0.0000000000488149151651891      0      0
0.0000376959128980032      0.0000382177466297395      0.0000000000507054238025629      0      0
0.0000382177466297395      0.0000387468042333134      0.0000000000526894508668402      0      0
0.0000387468042333134      0.0000392831857105477      0.0000000000547497609741277      0      0
0.0000392831857105477      0.0000398269924476147      0.0000000000569032058645765      0      0
0.0000398269924476147      0.0000403783272342003      0.0000000000591284039096193      0      0
0.0000403783272342003      0.0000409372942829333      0.0000000000614158920895989      0      0
0.0000409372942829333      0.0000415039992490831      0.0000000000638248785921317      0      0
0.0000415039992490831      0.000042078549250531      0.0000000000663081393616810      0      0
0.000042078549250531      0.0000426610528880173      0.0000000000688662522367916      0      0
0.0000426610528880173      0.0000432516202656688      0.0000000000715605886759547      0      0
0.0000432516202656688      0.0000438503630118107      0.0000000000743202324718166      0      0
0.0000438503630118107      0.0000444573943000663      0.0000000000772131694792742      0      0
0.0000444573943000663      0.0000450728288707489      0.0000000000802035116981160      0      0
0.0000450728288707489      0.0000456967830525504      0.0000000000832863839069591      0      0
0.0000456967830525504      0.0000463293747845289      0.0000000000865211836898854      0      0
0.0000463293747845289      0.0000469707236384016      0.0000000000898263823870258      0      0
0.0000469707236384016      0.0000476209508411464      0.0000000000933144475747327      0      0
0.0000476209508411464      0.0000482801792979158      0.0000000000968815239444623      0      0
0.0000482801792979158      0.0000489485336152684      0.000000000100650282269997      0      0
0.0000489485336152684      0.0000496261401247217      0.000000000104491857177104      0      0
0.0000496261401247217      0.0000503131269066316      0.000000000108535480493196      0      0
0.0000503131269066316      0.0000510096238144011      0.000000000112697675431446      0      0
0.0000510096238144011      0.000051715762499026      0.000000000116962812886601      0      0
0.000051715762499026      0.000052431676433979      0.000000000121457372765659      0      0
0.000052431676433979      0.0000531575009404385      0.000000000126062444217284      0      0
0.0000531575009404385      0.0000538933732128671      0.000000000130860756853979      0      0
0.0000538933732128671      0.0000546394323449439      0.000000000135901133716729      0      0
0.0000546394323449439      0.0000553958193558558      0.000000000141024775197180      0      0
0.0000553958193558558      0.0000561626772169526      0.000000000146447971894840      0      0
0.0000561626772169526      0.0000569401508787716      0.000000000151939587918066      0      0
0.0000569401508787716      0.0000577283872984359      0.000000000157750565466882      0      0
0.0000577283872984359      0.0000585275354674316      0.000000000163628609323240      0      0
0.0000585275354674316      0.0000593377464397706      0.000000000169819783322156      0      0
0.0000593377464397706      0.0000601591733605423      0.000000000176300563103542      0      0
0.0000601591733605423      0.0000609919714948611      0.000000000182949637997672      0      0
0.0000609919714948611      0.0000618362982572143      0.000000000189712867744581      0      0
0.0000618362982572143      0.0000626923132412161      0.000000000196886977179217      0      0
0.0000626923132412161      0.0000635601782497746      0.000000000204205601740193      0      0
0.0000635601782497746      0.0000644400573256746      0.000000000211975656286566      0      0
0.0000644400573256746      0.0000653321167825856      0.000000000219887322679455      0      0
0.0000653321167825856      0.0000662365252364977      0.000000000227948057920561      0      0
0.0000662365252364977      0.0000671534536375933      0.000000000236469118540849      0      0
0.0000671534536375933      0.0000680830753025601      0.000000000245214090438978      0      0
0.0000680830753025601      0.0000690255659473509      0.000000000254478294833737      0      0
0.0000690255659473509      0.0000699811037203975      0.000000000263916077938025      0      0
0.0000699811037203975      0.0000709498692362838      0.000000000273506340304194      0      0
0.0000709498692362838      0.0000719320456098856      0.000000000283769447655669      0      0
0.0000719320456098856      0.0000729278184909828      0.000000000294211217526861      0      0
0.0000729278184909828      0.0000739373760993502      0.000000000304797416942133      0      0
0.0000739373760993502      0.0000749609092603353      0.000000000316138018184580      0      0
0.0000749609092603353      0.0000759986114409274      0.000000000327640626674685      0      0
0.0000759986114409274      0.0000770506787863264      0.000000000339610629692456      0      0
0.0000770506787863264      0.0000781173101570184      0.000000000351881864964202      0      0
0.0000781173101570184      0.0000791987071663636      0.000000000364696281219175      0      0
0.0000791987071663636      0.0000802950742187053      0.000000000378249742089779      0      0
0.0000802950742187053      0.000081406618548006      0.000000000391764440456308      0      0
0.000081406618548006      0.0000825335502570186      0.000000000405997582463780      0      0
0.0000825335502570186      0.0000836760823569998      0.000000000420710963998633      0      0
0.0000836760823569998      0.0000848344308079731      0.000000000435857581514692      0      0
0.0000848344308079731      0.0000860088145595493      0.000000000451503289727557      0      0
0.0000860088145595493      0.0000871994555923124      0.000000000467762055592253      0      0
0.0000871994555923124      0.0000884065789597775      0.000000000484239698187580      0      0
0.0000884065789597775      0.0000896304128309307      0.000000000501387034604811      0      0
0.0000896304128309307      0.0000908711885333572      0.000000000519439746277473      0      0
0.0000908711885333572      0.0000921291405969664      0.000000000538038613878542      0      0
0.0000921291405969664      0.0000934045067983223      0.000000000557226419457295      0      0
0.0000934045067983223      0.0000946975282055884      0.000000000576940627253555      0      0
0.0000946975282055884      0.0000960084492240934      0.000000000597144265559213      0      0
0.0000960084492240934      0.0000973375176425286      0.000000000618029567314207      0      0
0.0000973375176425286      0.000098684984679785      0.000000000639431358479025      0      0
0.000098684984679785      0.000100051105032438      0.000000000661914756882956      0      0
0.000100051105032438      0.000101436136922889      0.000000000685657206505529      0      0
0.000101436136922889      0.000102840342148178      0.000000000708812997950536      0      0
0.000102840342148178      0.000104263986129461      0.000000000733522842715004      0      0
0.000104263986129461      0.000105707337962187      0.000000000758867669759583      0      0
0.000105707337962187      0.00010717067046696      0.000000000785733836043534      0      0
0.00010717067046696      0.000108654260241103      0.000000000812315340659476      0      0
0.000108654260241103      0.000110158387710945      0.000000000840803218107727      0      0
0.000110158387710945      0.000111683337184825      0.000000000869525945248826      0      0
0.000111683337184825      0.000113229396906833      0.000000000898750483892739      0      0
0.000113229396906833      0.00011479685911129      0.000000000930564986814177      0      0
0.00011479685911129      0.000116386020077991      0.000000000961733558215533      0      0
0.000116386020077991      0.000117997180188201      0.000000000994237022821135      0      0
0.000117997180188201      0.00011963064398144      0.00000000102857617157135      0      0
0.00011963064398144      0.00012128672021304      0.00000000106272383345617      0      0
0.00012128672021304      0.00012296572191251      0.00000000109919255810612      0      0
0.00012296572191251      0.000124667966442703      0.00000000113535233758495      0      0
0.000124667966442703      0.000126393775559803      0.00000000117352572306975      0      0
0.000126393775559803      0.000128143475474143      0.00000000121374185220734      0      0
0.000128143475474143      0.000129917396911867      0.00000000125290954467743      0      0
0.000129917396911867      0.000131715875177439      0.00000000129607897298102      0      0
0.000131715875177439      0.000133539250217029      0.00000000133850737229793      0      0
0.000133539250217029      0.00013538786668276      0.00000000138291321271819      0      0
0.00013538786668276      0.000137262073997862      0.00000000142914962653922      0      0
0.000137262073997862      0.000139162226422714      0.00000000147421307533154      0      0
0.000139162226422714      0.00014108868312181      0.00000000152476328425550      0      0
0.00014108868312181      0.000143041808231644      0.00000000157367487331192      0      0
0.000143041808231644      0.000145021970929542      0.00000000162467611762424      0      0
0.000145021970929542      0.00014702954550344      0.00000000167859775354434      0      0
0.00014702954550344      0.000149064911422635      0.00000000173344030180342      0      0
0.000149064911422635      0.00015112845340951      0.00000000178757295220554      0      0
0.00015112845340951      0.000153220561512254      0.00000000184662291329651      0      0
0.000153220561512254      0.000155341631178586      0.00000000190761887983420      0      0
0.000155341631178586      0.000157492063330508      0.00000000196910866496669      0      0
0.000157492063330508      0.000159672264440082      0.00000000203146278559936      0      0
0.000159672264440082      0.00016188264660626      0.00000000209399982046596      0      0
0.00016188264660626      0.000164123627632783      0.00000000216446133109504      0      0
0.000164123627632783      0.00016639563110715      0.00000000222989797794095      0      0
0.00016639563110715      0.000168699086480686      0.00000000230154324654418      0      0
0.000168699086480686      0.000171034429149716      0.00000000237541661804649      0      0
0.000171034429149716      0.00017340210053786      0.00000000244957880115523      0      0
0.00017340210053786      0.000175802548179476      0.00000000252630876787343      0      0
0.000175802548179476      0.000178236225804249      0.00000000261029915782241      0      0
0.000178236225804249      0.000180703593422953      0.00000000268747190212167      0      0
0.000180703593422953      0.000183205117414405      0.00000000277592451996547      0      0
0.000183205117414405      0.000185741270613619      0.00000000286381394430314      0      0
0.000185741270613619      0.000188312532401177      0.00000000295286737477369      0      0
0.000188312532401177      0.000190919388793845      0.00000000304549165177039      0      0
0.000190919388793845      0.000193562332536437      0.00000000313811535399962      0      0
0.000193562332536437      0.000196241863194957      0.00000000323147918858871      0      0
0.000196241863194957      0.000198958487251018      0.00000000333805563318833      0      0
0.000198958487251018      0.000201712718197586      0.00000000343578570435488      0      0
0.000201712718197586      0.000204505076636033      0.00000000354109032535920      0      0
0.000204505076636033      0.000207336090374545      0.00000000365288061472627      0      0
0.000207336090374545      0.000210206294527884      0.00000000376536707652523      0      0
0.000210206294527884      0.000213116231618538      0.00000000387816037046071      0      0
0.000213116231618538      0.000216066451679264      0.00000000399646920674689      0      0
0.000216066451679264      0.000219057512357059      0.00000000412666606253754      0      0
0.000219057512357059      0.000222089979018563      0.00000000424371912627322      0      0
0.000222089979018563      0.000225164424856924      0.00000000438247381027859      0      0
0.000225164424856924      0.000228281431000144      0.00000000451036886964591      0      0
0.000228281431000144      0.00023144158662092      0.00000000464286781137908      0      0
0.00023144158662092      0.000234645489048012      0.00000000478339229791862      0      0
0.000234645489048012      0.000237893743879147      0.00000000492832966208653      0      0
0.000237893743879147      0.000241186965095492      0.00000000508069362836888      0      0
0.000241186965095492      0.000244525775177701      0.00000000524280942684021      0      0
0.000244525775177701      0.000247910805223583      0.00000000539313729803885      0      0
0.000247910805223583      0.000251342695067386      0.00000000555828507907131      0      0
0.000251342695067386      0.000254822093400743      0.00000000572137378335982      0      0
0.000254822093400743      0.00025834965789528      0.00000000590460782023864      0      0
0.00025834965789528      0.000261926055326934      0.00000000607560756800024      0      0
0.000261926055326934      0.000265551961701985      0.00000000625167877904529      0      0
0.000265551961701985      0.00026922806238483      0.00000000643775774893627      0      0
0.00026922806238483      0.000272955052227537      0.00000000663325717673104      0      0
0.000272955052227537      0.000276733635701177      0.00000000684038785923909      0      0
0.000276733635701177      0.000280564527028988      0.00000000704801639780797      0      0
0.000280564527028988      0.000284448450321376      0.00000000724115784599111      0      0
0.000284448450321376      0.000288386139712781      0.00000000747353572420085      0      0
0.000288386139712781      0.000292378339500449      0.00000000768085421642325      0      0
0.000292378339500449      0.000296425804285111      0.00000000792952935967799      0      0
0.000296425804285111      0.000300529299113624      0.00000000815096129682559      0      0
0.000300529299113624      0.000304689599623573      0.00000000838475658510769      0      0
0.000304689599623573      0.000308907492189884      0.00000000863841011200837      0      0
0.000308907492189884      0.000313183774073464      0.00000000889825732958249      0      0
0.000313183774073464      0.000317519253571897      0.00000000915985585496496      0      0
0.000317519253571897      0.000321914750172228      0.00000000942648240401671      0      0
0.000321914750172228      0.000326371094705861      0.00000000971380194343965      0      0
0.000326371094705861      0.000330889129505603      0.0000000100237529541322      0      0
0.000330889129505603      0.000335469708564879      0.0000000103004795453899      0      0
0.000335469708564879      0.000340113697699154      0.0000000106106683152430      0      0
0.000340113697699154      0.000344821974709588      0.0000000109262723888518      0      0
0.000344821974709588      0.000349595429548956      0.0000000112591073340069      0      0
0.000349595429548956      0.000354434964489868      0.0000000115647641793401      0      0
0.000354434964489868      0.000359341494295315      0.0000000119297053372045      0      0
0.000359341494295315      0.000364315946391572      0.0000000122996069312330      0      0
0.000364315946391572      0.000369359261043507      0.0000000126604379333913      0      0
0.000369359261043507      0.000374472391532301      0.0000000130300523016074      0      0
0.000374472391532301      0.00037965630433564      0.0000000134174412769395      0      0
0.00037965630433564      0.000384911979310397      0.0000000138217895281750      0      0
0.000384911979310397      0.000390240409877844      0.0000000142291774024889      0      0
0.000390240409877844      0.000395642603211426      0.0000000146206823672143      0      0
0.000395642603211426      0.000401119580427133      0.0000000150391541695078      0      0
0.000401119580427133      0.000406672376776519      0.0000000155324160661723      0      0
0.000406672376776519      0.000412302041842373      0.0000000159521773003468      0      0
0.000412302041842373      0.000418009639737117      0.0000000164496924551525      0      0
0.000418009639737117      0.000423796249303941      0.0000000169096168358626      0      0
0.000423796249303941      0.000429662964320725      0.0000000174560374846455      0      0
0.000429662964320725      0.000435610893706785      0.0000000179144388105949      0      0
0.000435610893706785      0.000441641161732474      0.0000000184633081646274      0      0
0.000441641161732474      0.000447754908231697      0.0000000190529367336647      0      0
0.000447754908231697      0.000453953288817359      0.0000000196139854335578      0      0
0.000453953288817359      0.000460237475099795      0.0000000201725820941097      0      0
0.000460237475099795      0.000466608654908228      0.0000000207555454262251      0      0
0.000466608654908228      0.000473068032515292      0.0000000213694823192777      0      0
0.000473068032515292      0.000479616828864662      0.0000000220163259575984      0      0
0.000479616828864662      0.000486256281801832      0.0000000226937077433810      0      0
0.000486256281801832      0.000492987646308097      0.0000000233752872731574      0      0
0.000492987646308097      0.000499812194737762      0.0000000240191404044161      0      0
0.000499812194737762      0.000506731217058643      0.0000000246833724425651      0      0
0.000506731217058643      0.0005137460210959      0.0000000254923857994467      0      0
0.0005137460210959      0.000520857932779231      0.0000000262355169442587      0      0
0.000520857932779231      0.000528068296393506      0.0000000269542830572265      0      0
0.000528068296393506      0.000535378474832857      0.0000000278460770046698      0      0
0.000535378474832857      0.000542789849858294      0.0000000285678215972416      0      0
0.000542789849858294      0.000550303822358882      0.0000000295017732851760      0      0
0.000550303822358882      0.000557921812616533      0.0000000303414126052000      0      0
0.000557921812616533      0.000565645260574473      0.0000000311788748350644      0      0
0.000565645260574473      0.00057347562610941      0.0000000322145249849220      0      0
0.00057347562610941      0.000581414389307485      0.0000000331563708153188      0      0
0.000581414389307485      0.000589463050744029      0.0000000340449629596575      0      0
0.000589463050744029      0.000597623131767208      0.0000000350240292625535      0      0
0.000597623131767208      0.000605896174785581      0.0000000360923529847196      0      0
0.000605896174785581      0.000614283743559644      0.0000000371995616114332      0      0
0.000614283743559644      0.000622787423497414      0.0000000383213072497067      0      0
0.000622787423497414      0.000631408821954096      0.0000000394534263459811      0      0
0.000631408821954096      0.000640149568535908      0.0000000405946119501634      0      0
0.000640149568535908      0.000649011315408104      0.0000000417475221367142      0      0
0.000649011315408104      0.000657995737607266      0.0000000429410860647245      0      0
0.000657995737607266      0.000667104533357915      0.0000000442434891949235      0      0
0.000667104533357915      0.00067633942439351      0.0000000456761801654495      0      0
0.00067633942439351      0.000685702156281888      0.0000000470647509636086      0      0
0.000685702156281888      0.000695194498755206      0.0000000482796054600435      0      0
0.000695194498755206      0.000704818246044455      0.0000000497147002643511      0      0
0.000704818246044455      0.000714575217218609      0.0000000513662076455578      0      0
0.000714575217218609      0.000724467256528451      0.0000000526433889258603      0      0
0.000724467256528451      0.000734496233755185      0.0000000543646909542860      0      0
0.000734496233755185      0.000744664044563847      0.0000000558713181919527      0      0
0.000744664044563847      0.000754972610861632      0.0000000575662778039852      0      0
0.000754972610861632      0.000765423881161163      0.0000000591862767508438      0      0
0.000765423881161163      0.0007760198309488      0.0000000610736427052771      0      0
0.0007760198309488      0.000786762463058045      0.0000000626067085035015      0      0
0.000786762463058045      0.00079765380804811      0.0000000647487778876196      0      0
0.00079765380804811      0.000808695924587738      0.0000000664839495209844      0      0
0.000808695924587738      0.000819890899844323      0.0000000682787499135985      0      0
0.000819890899844323      0.00083124084987843      0.0000000705522949927502      0      0
0.00083124084987843      0.000842747920043766      0.0000000726643921903129      0      0
0.000842747920043766      0.000854414285392693      0.0000000745468106924011      0      0
0.000854414285392693      0.000866242151087355      0.0000000765909673237985      0      0
0.000866242151087355      0.000878233752816494      0.0000000789151476956435      0      0
0.000878233752816494      0.000890391357218039      0.0000000813832597146320      0      0
0.000890391357218039      0.000902717262307538      0.0000000838761179385324      0      0
0.000902717262307538      0.000915213797912533      0.0000000863712613906032      0      0
0.000915213797912533      0.000927883326112938      0.0000000888958568088287      0      0
0.000927883326112938      0.000940728241687513      0.0000000914790736576318      0      0
0.000940728241687513      0.000953750972566528      0.0000000941327288387461      0      0
0.000953750972566528      0.000966953980290686      0.0000000968457695049904      0      0
0.000966953980290686      0.000980339760476396      0.0000000995843969490705      0      0
0.000980339760476396      0.000993910843287497      0.000000102310257141857      0      0
0.000993910843287497      0.0010076697939135      0.000000105039467541255      0      0
0.0010076697939135      0.00102161921305448      0.000000107920204495899      0      0
0.00102161921305448      0.0010357617374126      0.000000111178656982158      0      0
0.0010357617374126      0.00105010004019057      0.000000114777965388946      0      0
0.00105010004019057      0.00106463683159689      0.000000118178431274503      0      0
0.00106463683159689      0.00107937485935813      0.000000121083329904969      0      0
0.00107937485935813      0.00109431690923832      0.000000124398959772534      0      0
0.00109431690923832      0.00110946580556549      0.000000128595966655745      0      0
0.00110946580556549      0.00112482441176555      0.000000132096260228342      0      0
0.00112482441176555      0.00114039563090349      0.000000135324725206197      0      0
0.00114039563090349      0.00115618240623217      0.000000139981507963665      0      0
0.00115618240623217      0.00117218772174859      0.000000143495033353496      0      0
0.00117218772174859      0.00118841460275796      0.000000147520568251943      0      0
0.00118841460275796      0.00120486611644553      0.000000152251893467890      0      0
0.00120486611644553      0.00122154537245635      0.000000155740031315134      0      0
0.00122154537245635      0.00123845552348304      0.000000161156481780744      0      0
0.00123845552348304      0.00125559976586171      0.000000164648629007706      0      0
0.00125559976586171      0.00127298134017614      0.000000170420857872790      0      0
0.00127298134017614      0.00129060353187029      0.000000174142803921430      0      0
0.00129060353187029      0.00130846967186935      0.000000180026418989981      0      0
0.00130846967186935      0.00132658313720929      0.000000184478121635716      0      0
0.00132658313720929      0.00134494735167523      0.000000189686084674046      0      0
0.00134494735167523      0.00136356578644858      0.000000195779855576783      0      0
0.00136356578644858      0.00138244196076317      0.000000199991469836487      0      0
0.00138244196076317      0.00140157944257044      0.000000206623306583657      0      0
0.00140157944257044      0.00142098184921384      0.000000212559131287244      0      0
0.00142098184921384      0.00144065284811262      0.000000217256847987951      0      0
0.00144065284811262      0.00146059615745496      0.000000224187282400274      0      0
0.00146059615745496      0.00148081554690089      0.000000231219336463946      0      0
0.00148081554690089      0.00150131483829471      0.000000236523540850877      0      0
0.00150131483829471      0.00152209790638749      0.000000242509218934628      0      0
0.00152209790638749      0.00154316867956938      0.000000250306707923888      0      0
0.00154316867956938      0.00156453114061223      0.000000258102712065640      0      0
0.00156453114061223      0.00158618932742236      0.000000264691758830762      0      0
0.00158618932742236      0.00160814733380381      0.000000270892963441776      0      0
0.00160814733380381      0.00163040931023216      0.000000277958244565177      0      0
0.00163040931023216      0.00165297946463904      0.000000286179366572019      0      0
0.00165297946463904      0.00167586206320748      0.000000295015195303341      0      0
0.00167586206320748      0.00169906143117836      0.000000303850880241164      0      0
0.00169906143117836      0.00172258195366789      0.000000312424441896182      0      0
0.00172258195366789      0.00174642807649655      0.000000320801262884838      0      0
0.00174642807649655      0.00177060430702936      0.000000329180541838994      0      0
0.00177060430702936      0.00179511521502795      0.000000337746056065830      0      0
0.00179511521502795      0.00181996543351421      0.000000346611558781093      0      0
0.00181996543351421      0.00184515965964614      0.000000355828855452840      0      0
0.00184515965964614      0.00187070265560561      0.000000365417079473846      0      0
0.00187070265560561      0.00189659924949857      0.000000375388912429875      0      0
0.00189659924949857      0.00192285433626758      0.000000385764913978727      0      0
0.00192285433626758      0.00194947287861711      0.000000396573259597975      0      0
0.00194947287861711      0.00197645990795156      0.000000407832224619407      0      0
0.00197645990795156      0.00200382052532629      0.000000419513385000199      0      0
0.00200382052532629      0.00203155990241182      0.000000431492432830344      0      0
0.00203155990241182      0.00205968328247135      0.000000443517243109363      0      0
0.00205968328247135      0.00208819598135186      0.000000455253260418789      0      0
0.00208819598135186      0.00211710338848892      0.000000466472407224259      0      0
0.00211710338848892      0.00214641096792534      0.000000477373020665276      0      0
0.00214641096792534      0.00217612425934403      0.000000488811578895240      0      0
0.00217612425934403      0.00220624887911509      0.000000502006173861998      0      0
0.00220624887911509      0.00223679052135739      0.000000517460782864129      0      0
0.00223679052135739      0.00226775495901488      0.000000533844829797873      0      0
0.00226775495901488      0.00229914804494778      0.000000548534278819367      0      0
0.00229914804494778      0.00233097571303889      0.000000560478527101446      0      0
0.00233097571303889      0.00236324397931521      0.000000572657167275196      0      0
0.00236324397931521      0.00239595894308506      0.000000589340989767880      0      0
0.00239595894308506      0.00242912678809096      0.000000609197919427321      0      0
0.00242912678809096      0.00246275378367852      0.000000625488178345099      0      0
0.00246275378367852      0.00249684628598141      0.000000637323464772379      0      0
0.00249684628598141      0.00253141073912281      0.000000653648705911775      0      0
0.00253141073912281      0.0025664536764335      0.000000676577043174737      0      0
0.0025664536764335      0.00260198172168671      0.000000694374991169512      0      0
0.00260198172168671      0.00263800159035023      0.000000706555700746401      0      0
0.00263800159035023      0.00267452009085567      0.000000728078122087822      0      0
0.00267452009085567      0.00271154412588544      0.000000752731045342067      0      0
0.00271154412588544      0.00274908069367747      0.000000765958238163009      0      0
0.00274908069367747      0.00278713688934801      0.000000785474888113234      0      0
0.00278713688934801      0.00282571990623272      0.000000814086064451700      0      0
0.00282571990623272      0.00286483703724639      0.000000828443472297328      0      0
0.00286483703724639      0.00290449567626138      0.000000849546314258293      0      0
0.00290449567626138      0.00294470331950526      0.000000880295145736956      0      0
0.00294470331950526      0.0029854675669777      0.000000893407874550160      0      0
0.0029854675669777      0.00302679612388701      0.000000921632964707704      0      0
0.00302679612388701      0.0030686968021066      0.000000949413845455814      0      0
0.0030686968021066      0.00311117752165154      0.000000963848858277340      0      0
0.00311117752165154      0.0031542463121756      0.00000100172665534203      0      0
0.0031542463121756      0.00319791131448903      0.00000101793094927624      0      0
0.00319791131448903      0.00324218078209728      0.00000104853005657964      0      0
0.00324218078209728      0.0032870630827611      0.00000107897976118849      0      0
0.0032870630827611      0.00333256670007821      0.00000109763875165023      0      0
0.00333256670007821      0.00337870023508683      0.00000114021202445829      0      0
0.00337870023508683      0.00342547240789146      0.00000115343542533761      0      0
0.00342547240789146      0.00347289205931113      0.00000120046530384482      0      0
0.00347289205931113      0.00352096815255051      0.00000121530442075862      0      0
0.00352096815255051      0.00356970977489406      0.00000126176397316718      0      0
0.00356970977489406      0.00361912613942378      0.00000128119012312600      0      0
0.00361912613942378      0.0036692265867606      0.00000132622849472415      0      0
0.0036692265867606      0.00372002058682995      0.00000134965523298729      0      0
0.00372002058682995      0.00377151774065175      0.00000139517268650346      0      0
0.00377151774065175      0.00382372778215516      0.00000142005012040909      0      0
0.00382372778215516      0.00387666058001854      0.00000146929145924781      0      0
0.00387666058001854      0.00393032613953476      0.00000149226230252107      0      0
0.00393032613953476      0.0039847346045024      0.00000154872487997721      0      0
0.0039847346045024      0.00403989625914312      0.00000156694676099743      0      0
0.00403989625914312      0.00409582153004557      0.00000163250076779712      0      0
0.00409582153004557      0.00415252098813623      0.00000164637367594226      0      0
0.00415252098813623      0.00421000535067748      0.00000171768832234457      0      0
0.00421000535067748      0.0042682854832934      0.00000173489551886753      0      0
0.0042682854832934      0.00432737240202355      0.00000179999614279586      0      0
0.00432737240202355      0.00438727727540519      0.00000183637969739207      0      0
0.00438727727540519      0.00444801142658443      0.00000187859373791457      0      0
0.00444801142658443      0.00450958633545639      0.00000194700811711037      0      0
0.00450958633545639      0.00457201364083525      0.00000196393797245052      0      0
0.00457201364083525      0.00463530514265407      0.00000205099880751107      0      0
0.00463530514265407      0.00469947280419532      0.00000207450962402863      0      0
0.00469947280419532      0.00476452875435209      0.00000213627320821436      0      0
0.00476452875435209      0.0048304852899207      0.00000220794634153804      0      0
0.0048304852899207      0.00489735487792503      0.00000222583368952432      0      0
0.00489735487792503      0.00496515015797302      0.00000232442367817046      0      0
0.00496515015797302      0.00503388394464577      0.00000236099411765417      0      0
0.00503388394464577      0.00510356922991978      0.00000240862449761436      0      0
0.00510356922991978      0.00517421918562266      0.00000251226852141172      0      0
0.00517421918562266      0.00524584716592283      0.00000253009069031530      0      0
0.00524584716592283      0.00531846670985373      0.00000260962325530894      0      0
0.00531846670985373      0.00539209154387294      0.00000270585774580214      0      0
0.00539209154387294      0.00546673558445676      0.00000272015673879066      0      0
0.00546673558445676      0.00554241294073067      0.00000282068117239632      0      0
0.00554241294073067      0.00561913791713623      0.00000291464005007789      0      0
0.00561913791713623      0.00569692501613484      0.00000292943059477204      0      0
0.00569692501613484      0.00577578894094906      0.00000303956131339981      0      0
0.00577578894094906      0.00585574459834172      0.00000314416012054248      0      0
0.00585574459834172      0.00593680710143364      0.00000315872454764921      0      0
0.00593680710143364      0.00601899177256026      0.00000326476718569891      0      0
0.00601899177256026      0.00610231414616781      0.00000339448998925750      0      0
0.00610231414616781      0.0061867899717497      0.00000341520123985079      0      0
0.0061867899717497      0.0062724352168234      0.00000349640303742377      0      0
0.0062724352168234      0.00635926606994866      0.00000365645803739518      0      0
0.00635926606994866      0.00644729894378739      0.00000370909220250715      0      0
0.00644729894378739      0.00653655047820597      0.00000374691554284559      0      0
0.00653655047820597      0.00662703754342055      0.00000391126120389043      0      0
0.00662703754342055      0.00671877724318579      0.00000403511560276567      0      0
0.00671877724318579      0.00681178691802782      0.00000405105063565413      0      0
0.00681178691802782      0.00690608414852187      0.00000415575436706254      0      0
0.00690608414852187      0.00700168675861542      0.00000434889595714408      0      0
0.00700168675861542      0.00709861281899715      0.00000443060444378926      0      0
0.00709861281899715      0.00719688065051277      0.00000445230706166052      0      0
0.00719688065051277      0.00729650882762788      0.00000460792109449740      0      0
0.00729650882762788      0.00739751618193895      0.00000481066253520920      0      0
0.00739751618193895      0.00749992180573285      0.00000487756512424553      0      0
0.00749992180573285      0.00760374505559565      0.00000490731410016045      0      0
0.00760374505559565      0.00770900555607137      0.00000508563851661074      0      0
0.00770900555607137      0.00781572320337137      0.00000531097899284890      0      0
0.00781572320337137      0.00792391816913513      0.00000539475907594438      0      0
0.00792391816913513      0.00803361090424307      0.00000541704256312169      0      0
0.00803361090424307      0.00814482214268214      0.00000558320105368235      0      0
0.00814482214268214      0.00825757290546495      0.00000584577839128652      0      0
0.00825757290546495      0.00837188450460311      0.00000599088735481241      0      0
0.00837188450460311      0.0084877785471356      0.00000600933579717801      0      0
0.0084877785471356      0.00860527693921294      0.00000611306885263454      0      0
0.00860527693921294      0.00872440189023784      0.00000638525259332087      0      0
0.00872440189023784      0.0088451759170632      0.00000663963983325054      0      0
0.0088451759170632      0.00896762184824822      0.00000672361637822593      0      0
0.00896762184824822      0.00909176282837339      0.00000674730143008463      0      0
0.00909176282837339      0.00921762232241531      0.00000692445415338367      0      0
0.00921762232241531      0.009345224120182      0.00000725054226749949      0      0
0.009345224120182      0.00947459234080956      0.00000751046535342658      0      0
0.00947459234080956      0.00960575143732124      0.00000758730662950714      0      0
0.00960575143732124      0.0097387262012494      0.00000761485884890763      0      0
0.0097387262012494      0.00987354176732169      0.00000780686307543760      0      0
0.00987354176732169      0.0100102236182119      0.00000816922552453742      0      0
0.0100102236182119      0.0101487975893568      0.00000849338128604876      0      0
0.0101487975893568      0.0102892898738392      0.00000862574747549606      0      0
0.0102892898738392      0.0104317270273393      0.00000864409839025696      0      0
0.0104317270273393      0.0105761359731542      0.00000877185615165445      0      0
0.0105761359731542      0.0107225440072866      0.00000911834150293310      0      0
0.0107225440072866      0.0108709788036044      0.00000954597579146136      0      0
0.0108709788036044      0.0110214684190717      0.00000983623643579116      0      0
0.0110214684190717      0.0111740412990521      0.00000992139120495402      0      0
0.0111740412990521      0.0113287262826851      0.00000994802455786209      0      0
0.0113287262826851      0.0114855526083377      0.0000101375050781644      0      0
0.0114855526083377      0.0116445499191305      0.0000105575994799121      0      0
0.0116445499191305      0.0118057482685412      0.0000110510922246556      0      0
0.0118057482685412      0.0119691781260852      0.0000114010650475070      0      0
0.0119691781260852      0.0121348703830748      0.0000115271016132911      0      0
0.0121348703830748      0.0123028563584581      0.0000115483080868837      0      0
0.0123028563584581      0.0124731678047393      0.0000116888441290491      0      0
0.0124731678047393      0.0126458369139802      0.0000120838240906438      0      0
0.0126458369139802      0.0128208963238851      0.0000126541084510072      0      0
0.0128208963238851      0.0129983791239701      0.0000131833761408349      0      0
0.0129983791239701      0.0131783188618175      0.0000134987245278597      0      0
0.0131783188618175      0.0133607495494169      0.0000135911503610582      0      0
0.0133607495494169      0.0135457056695945      0.0000136202446449263      0      0
0.0135457056695945      0.0137332221825303      0.0000138081453046958      0      0
0.0137332221825303      0.0139233345323668      0.0000142742985998157      0      0
0.0139233345323668      0.0141160786539086      0.0000149408544799074      0      0
0.0141160786539086      0.0143114909794141      0.0000155987300703776      0      0
0.0143114909794141      0.0145096084454827      0.0000160572503782700      0      0
0.0145096084454827      0.0147104685000363      0.0000162557091630627      0      0
0.0147104685000363      0.0149141091093971      0.0000162932826999455      0      0
0.0149141091093971      0.0151205687654648      0.0000163777297532277      0      0
0.0151205687654648      0.0153298864929916      0.0000167063025769675      0      0
0.0153298864929916      0.0155421018569589      0.0000173380196541003      0      0
0.0155421018569589      0.015757254970056      0.0000181560618335242      0      0
0.015757254970056      0.0159753865002618      0.0000189488061384253      0      0
0.0159753865002618      0.0161965376785319      0.0000195314082980104      0      0
0.0161965376785319      0.0164207503065923      0.0000198308037574806      0      0
0.0164207503065923      0.0166480667648403      0.0000199135461578755      0      0
0.0166480667648403      0.0168785300203555      0.0000199593204395100      0      0
0.0168785300203555      0.0171121836350213      0.0000201832527431599      0      0
0.0171121836350213      0.0173490717737588      0.0000207281636088088      0      0
0.0173490717737588      0.017589239212875      0.0000215863689934734      0      0
0.017589239212875      0.0178327313485262      0.0000226081592831034      0      0
0.0178327313485262      0.0180795942052988      0.0000235838248747929      0      0
0.0180795942052988      0.0183298744449088      0.0000243364255716075      0      0
0.0183298744449088      0.0185836193750216      0.0000247832270061089      0      0
0.0185836193750216      0.0188408769581945      0.0000249591292750139      0      0
0.0188408769581945      0.0191016958209418      0.0000250061563602040      0      0
0.0191016958209418      0.0193661252629267      0.0000251294787146858      0      0
0.0193661252629267      0.0196342152662799      0.0000255232023567377      0      0
0.0196342152662799      0.0199060165050465      0.0000262891788672092      0      0
0.0199060165050465      0.0201815803547652      0.0000273926740809840      0      0
0.0201815803547652      0.0204609589021785      0.0000286825949314855      0      0
0.0204609589021785      0.0207442049550786      0.0000299572914193293      0      0
0.0207442049550786      0.0210313720522889      0.0000310344257054769      0      0
0.0210313720522889      0.0213225144737837      0.0000317997004152313      0      0
0.0213225144737837      0.0216176872509482      0.0000322310056341684      0      0
0.0216176872509482      0.0219169461769806      0.0000324020719621524      0      0
0.0219169461769806      0.0222203478174381      0.0000324673752690990      0      0
0.0222203478174381      0.0225279495209286      0.0000326267574355487      0      0
0.0225279495209286      0.0228398094299506      0.0000330708767863837      0      0
0.0228398094299506      0.0231559864918837      0.0000339204795300690      0      0
0.0231559864918837      0.0234765404701303      0.0000351854638239482      0      0
0.0234765404701303      0.0238015319554124      0.0000367651761968505      0      0
0.0238015319554124      0.0241310223772239      0.0000384865882374883      0      0
0.0241310223772239      0.0244650740154424      0.0000401568277913009      0      0
0.0244650740154424      0.0248037500121009      0.0000416084620084849      0      0
0.0248037500121009      0.025147114383323      0.0000427293411602220      0      0
0.025147114383323      0.0254952320314234      0.0000434782193974078      0      0
0.0254952320314234      0.025848168757175      0.0000438894813047224      0      0
0.025848168757175      0.0262059912722472      0.0000440685943479981      0      0
0.0262059912722472      0.0265687672118152      0.0000441775373425309      0      0
0.0265687672118152      0.0269365651473444      0.0000444084063684267      0      0
0.0269365651473444      0.0273094545995519      0.0000449455777353757      0      0
0.0273094545995519      0.0276875060515468      0.0000459231375872721      0      0
0.0276875060515468      0.0280707909621536      0.0000473913840399864      0      0
0.0280707909621536      0.0284593817794181      0.0000493062506801726      0      0
0.0284593817794181      0.0288533519543027      0.0000515450062975153      0      0
0.0288533519543027      0.0292527759545692      0.0000539387079058146      0      0
0.0292527759545692      0.0296577292788545      0.0000563074260757279      0      0
0.0296577292788545      0.0300682884709421      0.0000584888637755573      0      0
0.0300682884709421      0.0304845311342295      0.0000603577106391281      0      0
0.0304845311342295      0.0309065359463971      0.0000618370295129842      0      0
0.0309065359463971      0.0313343826742795      0.0000629038770589133      0      0
0.0313343826742795      0.0317681521889432      0.0000635907068983050      0      0
0.0317681521889432      0.0322079264809726      0.0000639830247627973      0      0
0.0322079264809726      0.0326537886759678      0.0000642127552993328      0      0
0.0326537886759678      0.033105823050257      0.0000644461249235017      0      0
0.033105823050257      0.033564115046826      0.0000648650077997409      0      0
0.033564115046826      0.0340287512914689      0.0000656422065833536      0      0
0.0340287512914689      0.0344998196091616      0.0000669141370901743      0      0
0.0344998196091616      0.0349774090406628      0.0000687574996123832      0      0
0.0349774090406628      0.0354616098593442      0.0000711770909141045      0      0
0.0354616098593442      0.0359525135882537      0.0000741083557920705      0      0
0.0359525135882537      0.0364502130174152      0.0000774324895034756      0      0
0.0364502130174152      0.0369548022213675      0.0000809978833960398      0      0
0.0369548022213675      0.0374663765769464      0.0000846415617989278      0      0
0.0374663765769464      0.0379850327813123      0.0000882067605026190      0      0
0.0379850327813123      0.0385108688702281      0.0000915555565645580      0      0
0.0385108688702281      0.0390439842365898      0.0000945771371258348      0      0
0.0390439842365898      0.0395844796492134      0.0000971928463450436      0      0
0.0395844796492134      0.0401324572718825      0.0000993590499970511      0      0
0.0401324572718825      0.0406880206826587      0.000101068523167411      0      0
0.0406880206826587      0.0412512748934598      0.000102350707027445      0      0
0.0412512748934598      0.0418223263699098      0.000103270858016164      0      0
0.0418223263699098      0.0424012830514618      0.000103927830672949      0      0
0.0424012830514618      0.0429882543718015      0.000104450003121128      0      0
0.0429882543718015      0.0435833512795317      0.000104988726497273      0      0
0.0435833512795317      0.0441866862591436      0.000105708772133932      0      0
0.0441866862591436      0.0447983733522791      0.000106775707445321      0      0
0.0447983733522791      0.0454185281792862      0.000108341015021152      0      0
0.0454185281792862      0.0460472679610735      0.000110526890717470      0      0
0.0460472679610735      0.0466847115412677      0.000113413499229317      0      0
0.0466847115412677      0.0473309794086762      0.000117031405181417      0      0
0.0473309794086762      0.047986193720063      0.000121360695390379      0      0
0.047986193720063      0.0486504783232378      0.000126336445109756      0      0
0.0486504783232378      0.0493239587804657      0.000131858589154880      0      0
0.0493239587804657      0.0500067623922011      0.000137803629176779      0      0
0.0500067623922011      0.0506990182211494      0.000144035964639668      0      0
0.0506990182211494      0.0514008571166629      0.000150417505125676      0      0
0.0514008571166629      0.0521124117394733      0.000156815089034409      0      0
0.0521124117394733      0.0528338165867671      0.000163105821596948      0      0
0.0528338165867671      0.0535652080176086      0.000169180722076945      0      0
0.0535652080176086      0.0543067242787134      0.000174947127261715      0      0
0.0543067242787134      0.0550585055305805      0.000180330242461705      0      0
0.0550585055305805      0.0558206938739848      0.000185274137356414      0      0
0.0558206938739848      0.0565934333768373      0.000189742391167039      0      0
0.0565934333768373      0.0573768701014157      0.000193718513850718      0      0
0.0573768701014157      0.0581711521319738      0.000197206208199635      0      0
0.0581711521319738      0.0589764296027321      0.000200229487560539      0      0
0.0589764296027321      0.0597928547262553      0.000202832620101625      0      0
0.0597928547262553      0.0606205818222245      0.000205079829104193      0      0
0.0606205818222245      0.0614597673466051      0.000207054638120924      0      0
0.0614597673466051      0.0623105699212211      0.000208858712143482      0      0
0.0623105699212211      0.0631731503637371      0.000210610018043914      0      0
0.0631731503637371      0.0640476717180559      0.000212440121748678      0      0
0.0640476717180559      0.064934299285137      0.000214490472433721      0      0
0.064934299285137      0.065833200654241      0.000216907612094503      0      0
0.065833200654241      0.0667445457346082      0.000219837400319796      0      0
0.0667445457346082      0.0676685067875737      0.000223418547492198      0      0
0.0676685067875737      0.0686052584591283      0.000227775965277058      0      0
0.0686052584591283      0.0695549778129301      0.000233014606147806      0      0
0.0695549778129301      0.0705178443637725      0.000239214503961353      0      0
0.0705178443637725      0.071494040111516      0.000246427603991598      0      0
0.071494040111516      0.0724837495754901      0.000254676699118321      0      0
0.0724837495754901      0.07348715982937      0.000263956443722146      0      0
0.07348715982937      0.0745044605365374      0.000274236100886627      0      0
0.0745044605365374      0.0755358439859309      0.000285463476079719      0      0
0.0755358439859309      0.0765815051283916      0.000297569434649096      0      0
0.0765815051283916      0.0776416416135129      0.000310472470401306      0      0
0.0776416416135129      0.0787164538269999      0.000324082935816329      0      0
0.0787164538269999      0.0798061449285455      0.000338306705585829      0      0
0.0798061449285455      0.0809109208902321      0.000353048184736870      0      0
0.0809109208902321      0.0820309905354643      0.000368212672506946      0      0
0.0820309905354643      0.0831665655784396      0.000383708152139221      0      0
0.0831665655784396      0.0843178606641673      0.000399446602851440      0      0
0.0843178606641673      0.0854850934090396      0.000415344934101150      0      0
0.0854850934090396      0.0866684844419658      0.000431325633526743      0      0
0.0866684844419658      0.087868257446075      0.000447317205621301      0      0
0.087868257446075      0.0890846392009967      0.000463254462713726      0      0
0.0890846392009967      0.0903178596257262      0.000479078715561966      0      0
0.0903178596257262      0.0915681518220832      0.000494737898810023      0      0
0.0915681518220832      0.0928357521187732      0.000510186656923460      0      0
0.0928357521187732      0.0941209001160578      0.000525386408787815      0      0
0.0941209001160578      0.0954238387310435      0.000540305403556369      0      0
0.0954238387310435      0.0967448142435972      0.000554918776163464      0      0
0.0967448142435972      0.0980840763428988      0.000569208607807178      0      0
0.0980840763428988      0.0994418781746361      0.000583163994339698      0      0
0.0994418781746361      0.100818476388855      0.000596781123636707      0      0
0.100818476388855      0.10221413118847      0.000610063361456899      0      0
0.10221413118847      0.103629106378448      0.000623021343905879      0      0
0.103629106378448      0.105063669415674      0.000635673073281958      0      0
0.105063669415674      0.106518091459502      0.000648044012735970      0      0
0.106518091459502      0.107992647423013      0.000660167173785090      0      0
0.107992647423013      0.109487616024976      0.000672083189273358      0      0
0.109487616024976      0.111003279842531      0.000683840362891333      0      0
0.111003279842531      0.112539925364605      0.000695494684908646      0      0
0.112539925364605      0.114097843046059      0.000707109802425650      0      0
0.114097843046059      0.115677327362591      0.000718756931339633      0      0
0.115677327362591      0.117278676866402      0.000730514696507422      0      0
0.117278676866402      0.118902194242619      0.000742468886458693      0      0
0.118902194242619      0.120548186366517      0.000754712109677804      0      0
0.120548186366517      0.122216964361519      0.000767343341126565      0      0
0.122216964361519      0.123908843658004      0.000780467350492171      0      0
0.123908843658004      0.125624144052934      0.000794194007708720      0      0
0.125624144052934      0.127363189770296      0.000808637466602401      0      0
0.127363189770296      0.12912630952239      0.000823915233887009      0      0
0.12912630952239      0.130913836571959      0.000840147137854370      0      0
0.130913836571959      0.132726108795187      0.000857454218456503      0      0
0.132726108795187      0.134563468745557      0.000875957567411942      0      0
0.134563468745557      0.136426263718606      0.000895777152756007      0      0
0.136426263718606      0.138314845817565      0.000917030666176475      0      0
0.138314845817565      0.140229572019921      0.000939832432940039      0      0
0.140229572019921      0.142170804244882      0.000964292422863309      0      0
0.142170804244882      0.144138909421796      0.000990515396571323      0      0
0.144138909421796      0.146134259559502      0.00101860021451864      0      0
0.146134259559502      0.148157231816648      0.00104863932754137      0      0
0.148157231816648      0.150208208572982      0.00108071845791009      0      0
0.150208208572982      0.152287577501628      0.00111491646991274      0      0
0.152287577501628      0.154395731642364      0.00115130541982245      0      0
0.154395731642364      0.156533069475914      0.00118995076744511      0      0
0.156533069475914      0.158699994999266      0.00123091172579159      0      0
0.158699994999266      0.16089691780204      0.00127424172199527      0      0
0.16089691780204      0.163124253143903      0.00131998894134393      0      0
0.163124253143903      0.165382422033063      0.00136819692695155      0      0
0.165382422033063      0.16767185130585      0.00141890520975585      0      0
0.16767185130585      0.16999297370739      0.00147214994672934      0      0
0.16999297370739      0.172346227973408      0.00152796454897904      0      0
0.172346227973408      0.174732058913154      0.00158638028538385      0      0
0.174732058913154      0.177150917493482      0.00164742685126369      0      0
0.177150917493482      0.179603260924088      0.00171113289507002      0      0
0.179603260924088      0.182089552743936      0.00177752649910005      0      0
0.182089552743936      0.184610262908873      0.00184663561270914      0      0
0.184610262908873      0.187165867880458      0.00191848843842711      0      0
0.187165867880458      0.189756850716024      0.00199311377281242      0      0
0.189756850716024      0.192383701159985      0.00207054130486619      0      0
0.192383701159985      0.195046915736409      0.00215080187544685      0      0
0.195046915736409      0.197746997842864      0.00223392770145150      0      0
0.197746997842864      0.200484457845576      0.00231995256862818      0      0
0.200484457845576      0.203259813175894      0.00240891199681776      0      0
0.203259813175894      0.206073588428097      0.00250084338124338      0      0
0.206073588428097      0.208926315458549      0.00259578611321217      0      0
0.208926315458549      0.211818533486235      0.00269378168329948      0      0
0.211818533486235      0.214750789194674      0.00279487376977361      0      0
0.214750789194674      0.217723636835266      0.00289910831470707      0      0
0.217723636835266      0.220737638332042      0.00300653358991901      0      0
0.220737638332042      0.22379336338789      0.00311720025461138      0      0
0.22379336338789      0.226891389592229      0.00323116140630192      0      0
0.226891389592229      0.230032302530194      0.00334847262642232      0      0
0.230032302530194      0.233216695893316      0.00346919202174038      0      0
0.233216695893316      0.236445171591743      0.00359338026257940      0      0
0.236445171591743      0.239718339868012      0.00372110061864530      0      0
0.239718339868012      0.243036819412397      0.00385241899312934      0      0
0.243036819412397      0.246401237479853      0.00398740395563085      0      0
0.246401237479853      0.249812230008578      0.00412612677433654      0      0
0.249812230008578      0.253270441740218      0.00426866144779981      0      0
0.253270441740218      0.256776526341734      0.00441508473658193      0      0
0.256776526341734      0.260331146528961      0.00456547619494642      0      0
0.260331146528961      0.263934974191869      0.00471991820273526      0      0
0.263934974191869      0.267588690521566      0.00487849599750046      0      0
0.267588690521566      0.271292986139054      0.00504129770691512      0      0
0.271292986139054      0.275048561225772      0.00520841438144265      0      0
0.275048561225772      0.27885612565594      0.00537994002720172      0      0
0.27885612565594      0.282716399130741      0.00555597163892470      0      0
0.282716399130741      0.286630111314356      0.00573660923287025      0      0
0.286630111314356      0.290598001971889      0.00592195587951331      0      0
0.290598001971889      0.294620821109189      0.00611211773579908      0      0
0.294620821109189      0.298699329114623      0.00630720407671000      0      0
0.298699329114623      0.302834296902796      0.00650732732585571      0      0
0.302834296902796      0.307026506060274      0.00671260308475518      0      0
0.307026506060274      0.311276748993318      0.00692315016043681      0      0
0.311276748993318      0.315585829077662      0.00713909059093556      0      0
0.315585829077662      0.319954560810364      0.00736054966821577      0      0
0.319954560810364      0.324383769963767      0.00758765595799352      0      0
0.324383769963767      0.32887429374158      0.00782054131587177      0      0
0.32887429374158      0.33342698093713      0.00805934089913591      0      0
0.33342698093713      0.338042692093795      0.00830419317348399      0      0
0.338042692093795      0.342722299667666      0.00855523991388547      0      0
0.342722299667666      0.347466688192458      0.00881262619867284      0      0
0.347466688192458      0.352276754446699      0.00907650039587155      0      0
0.352276754446699      0.357153407623246      0.00934701414066313      0      0
0.357153407623246      0.362097569501131      0.00962432230275419      0      0
0.362097569501131      0.367110174619799      0.00990858294228691      0      0
0.367110174619799      0.372192170455755      0.0101999572527747      0      0
0.372192170455755      0.37734451760165      0.0104986094893763      0      0
0.37734451760165      0.382568189947856      0.0108047068806312      0      0
0.382568189947856      0.387864174866547      0.0111184195215679      0      0
0.387864174866547      0.393233473398329      0.0114399202458555      0      0
0.393233473398329      0.398677100441459      0.0117693844744058      0      0
0.398677100441459      0.40419608494368      0.0121069900375303      0      0
0.40419608494368      0.409791470096709      0.0124529169674207      0      0
0.409791470096709      0.41546431353342      0.0128073472573442      0      0
0.41546431353342      0.421215687527758      0.0131704645835160      0      0
0.421215687527758      0.427046679197417      0.0135424539851326      0      0
0.427046679197417      0.43295839070933      0.0139235014975060      0      0
0.43295839070933      0.438951939487993      0.0143137937326251      0      0
0.438951939487993      0.445028458426682      0.0147135174007764      0      0
0.445028458426682      0.451189096101594      0.0151228587660703      0      0
0.451189096101594      0.457435016988945      0.0155420030278220      0      0
0.457435016988945      0.463767401685081      0.0159711336187246      0      0
0.463767401685081      0.470187447129631      0.0164104314095918      0      0
0.470187447129631      0.476696366831751      0.0168600738091284      0      0
0.476696366831751      0.483295391099501      0.0173202337456795      0      0
0.483295391099501      0.489985767272398      0.0177910785161810      0      0
0.489985767272398      0.496768759957182      0.0182727684855545      0      0
0.496768759957182      0.503645651266856      0.0187654556175129      0      0
0.503645651266856      0.510617741063022      0.0192692818151213      0      0
0.510617741063022      0.517686347201588      0.0197843770464314      0      0
0.517686347201588      0.524852805781861      0.0203108572270062      0      0
0.524852805781861      0.532118471399099      0.0208488218270935      0      0
0.532118471399099      0.539484717400551      0.0213983511664837      0      0
0.539484717400551      0.546952936145049      0.0219595033545882      0      0
0.546952936145049      0.554524539266187      0.0225323108268410      0      0
0.554524539266187      0.56220095793915      0.0231167764209891      0      0
0.56220095793915      0.569983643151229      0.0237128689279677      0      0
0.569983643151229      0.577874065976087      0.0243205180416030      0      0
0.577874065976087      0.585873717851818      0.0249396086189987      0      0
0.585873717851818      0.59398411086286      0.0255699741487613      0      0
0.59398411086286      0.602206778025804      0.0262113893066742      0      0
0.602206778025804      0.610543273579166      0.0268635614574387      0      0
0.610543273579166      0.618995173277162      0.0275261209358448      0      0
0.618995173277162      0.62756407468756      0.0281986099102460      0      0
0.62756407468756      0.636251597493652      0.0288804695941966      0      0
0.636251597493652      0.645059383800396      0.0295710255269699      0      0
0.645059383800396      0.653989098444817      0.0302694705883082      0      0
0.653989098444817      0.663042429310678      0.0309748453444587      0      0
0.663042429310678      0.672221087647534      0.0316860152377839      0      0
0.672221087647534      0.681526808394186      0.0324016440263296      0      0
0.681526808394186      0.690961350506615      0.0331201627464725      0      0
0.690961350506615      0.70052649729046      0.0338397333028273      0      0
0.70052649729046      0.710224056738094      0.0345582055736273      0      0
0.710224056738094      0.720055861870372      0.0352730666413119      0      0
0.720055861870372      0.730023771083106      0.0359813803954974      0      0
0.730023771083106      0.740129668498331      0.0366797152786278      0      0
0.740129668498331      0.750375464320448      0.0373640573102908      0      0
0.750375464320448      0.76076309519728      0.0380297046721354      0      0
0.76076309519728      0.771294524586143      0.0386711389700455      0      0
0.771294524586143      0.781971743124969      0.0392818666769553      0      0
0.781971743124969      0.792796769008581      0.0398542219901620      0      0
0.792796769008581      0.803771648370161      0.0403791190872558      0      0
0.803771648370161      0.814898455668016      0.0408457370192593      0      0
0.814898455668016      0.826179294077686      0.0412411133963419      0      0
0.826179294077686      0.837616295889483      0.0415496121859030      0      0
0.837616295889483      0.849211622911536      0.0417522139001629      0      0
0.849211622911536      0.860967466878409      0.0418255487829104      0      0
0.860967466878409      0.872886049865385      0.0417405470232816      0      0
0.872886049865385      0.884969624708479      0.0414604982046232      0      0
0.884969624708479      0.897220475430265      0.0409381611211747      0      0
0.897220475430265      0.909640917671599      0.0401112689295340      0      0
0.909640917671599      0.922233299129318      0.0388951498460932      0      0
0.922233299129318      0.935      0.0371697384307765      0      0
# END HISTO1D SudakovggExpOutputsN2LLNor31
# BEGIN HISTO1D SudakovggExpOutputsN2LLNor32
PlotOrder=8
LineColor=black
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\widetilde{\mathbf{V}}^{(3,2)}_{h,\mathrm{res}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.000000353368416186603      0      0
0.00000101384324431002      0.00000102787812403307      0.000000358255430103869      0      0
0.00000102787812403307      0.00000104210729202498      0.000000363209963117807      0      0
0.00000104210729202498      0.00000105653343786574      0.000000368232946179276      0      0
0.00000105653343786574      0.00000107115928836782      0.000000373325323021473      0      0
0.00000107115928836782      0.00000108598760809164      0.000000378488050333903      0      0
0.00000108598760809164      0.00000110102119986811      0.000000383722097938689      0      0
0.00000110102119986811      0.00000111626290532839      0.000000389028448969225      0      0
0.00000111626290532839      0.00000113171560544106      0.000000394408100051220      0      0
0.00000113171560544106      0.00000114738222105665      0.000000399862061486150      0      0
0.00000114738222105665      0.00000116326571345971      0.000000405391357437160      0      0
0.00000116326571345971      0.0000011793690849286      0.000000410997026117440      0      0
0.0000011793690849286      0.00000119569537930295      0.000000416680119981107      0      0
0.00000119569537930295      0.000001212247682559      0.000000422441705916629      0      0
0.000001212247682559      0.00000122902912339292      0.000000428282865442822      0      0
0.00000122902912339292      0.00000124604287381218      0.000000434204694907445      0      0
0.00000124604287381218      0.00000126329214973512      0.000000440208305688439      0      0
0.00000126329214973512      0.00000128078021159884      0.000000446294824397833      0      0
0.00000128078021159884      0.00000129851036497544      0.000000452465393088353      0      0
0.00000129851036497544      0.00000131648596119688      0.000000458721169462772      0      0
0.00000131648596119688      0.00000133471039798844      0.000000465063327086031      0      0
0.00000133471039798844      0.00000135318712011092      0.000000471493055600166      0      0
0.00000135318712011092      0.00000137191962001179      0.000000478011560942079      0      0
0.00000137191962001179      0.00000139091143848532      0.000000484620065564186      0      0
0.00000139091143848532      0.00000141016616534188      0.000000491319808657979      0      0
0.00000141016616534188      0.00000142968744008643      0.000000498112046380537      0      0
0.00000142968744008643      0.00000144947895260651      0.000000504998052084026      0      0
0.00000144947895260651      0.00000146954444386967      0.000000511979116548221      0      0
0.00000146954444386967      0.00000148988770663059      0.000000519056548216088      0      0
0.00000148988770663059      0.00000151051258614798      0.000000526231673432466      0      0
0.00000151051258614798      0.00000153142298091138      0.000000533505836685888      0      0
0.00000153142298091138      0.00000155262284337812      0.000000540880400853573      0      0
0.00000155262284337812      0.00000157411618072032      0.000000548356747449641      0      0
0.00000157411618072032      0.00000159590705558239      0.000000555936276876568      0      0
0.00000159590705558239      0.0000016179995868489      0.000000563620408679953      0      0
0.0000016179995868489      0.00000164039795042316      0.000000571410581806602      0      0
0.00000164039795042316      0.00000166310638001652      0.000000579308254865997      0      0
0.00000166310638001652      0.00000168612916794864      0.000000587314906395181      0      0
0.00000168612916794864      0.00000170947066595881      0.000000595432035127088      0      0
0.00000170947066595881      0.00000173313528602849      0.000000603661160262389      0      0
0.00000173313528602849      0.00000175712750121529      0.000000612003821744863      0      0
0.00000175712750121529      0.00000178145184649847      0.000000620461580540365      0      0
0.00000178145184649847      0.00000180611291963609      0.000000629036018919408      0      0
0.00000180611291963609      0.00000183111538203409      0.000000637728740743421      0      0
0.00000183111538203409      0.00000185646395962742      0.000000646541371754725      0      0
0.00000185646395962742      0.00000188216344377329      0.000000655475559870255      0      0
0.00000188216344377329      0.00000190821869215684      0.000000664532975479095      0      0
0.00000190821869215684      0.00000193463462970931      0.000000673715311743852      0      0
0.00000193463462970931      0.000001961416249539      0.000000683024284905931      0      0
0.000001961416249539      0.00000198856861387501      0.000000692461634594739      0      0
0.00000198856861387501      0.00000201609685502412      0.000000702029124140879      0      0
0.00000201609685502412      0.00000204400617634088      0.000000711728540893375      0      0
0.00000204400617634088      0.00000207230185321116      0.000000721561696540971      0      0
0.00000207230185321116      0.00000210098923404927      0.000000731530427437560      0      0
0.00000210098923404927      0.00000213007374130893      0.000000741636594931778      0      0
0.00000213007374130893      0.00000215956087250823      0.000000751882085700832      0      0
0.00000215956087250823      0.00000218945620126872      0.000000762268812088580      0      0
0.00000218945620126872      0.00000221976537836897      0.000000772798712447946      0      0
0.00000221976537836897      0.00000225049413281266      0.000000783473751487687      0      0
0.00000225049413281266      0.00000228164827291145      0.000000794295920623590      0      0
0.00000228164827291145      0.0000023132336873829      0.000000805267238334128      0      0
0.0000023132336873829      0.0000023452563464635      0.000000816389750520634      0      0
0.0000023452563464635      0.00000237772230303722      0.000000827665530872042      0      0
0.00000237772230303722      0.00000241063769377955      0.000000839096681234252      0      0
0.00000241063769377955      0.00000244400874031748      0.000000850685331984156      0      0
0.00000244400874031748      0.00000247784175040552      0.000000862433642408397      0      0
0.00000247784175040552      0.00000251214311911795      0.000000874343801086885      0      0
0.00000251214311911795      0.00000254691933005764      0.000000886418026281159      0      0
0.00000254691933005764      0.00000258217695658154      0.000000898658566327611      0      0
0.00000258217695658154      0.0000026179226630432      0.000000911067700035648      0      0
0.0000026179226630432      0.00000265416320605244      0.000000923647737090842      0      0
0.00000265416320605244      0.00000269090543575249      0.000000936401018463109      0      0
0.00000269090543575249      0.00000272815629711478      0.000000949329916819988      0      0
0.00000272815629711478      0.00000276592283125165      0.000000962436836945064      0      0
0.00000276592283125165      0.00000280421217674733      0.000000975724216161588      0      0
0.00000280421217674733      0.00000284303157100718      0.000000989194524761357      0      0
0.00000284303157100718      0.00000288238835162573      0.00000100285026643890      0      0
0.00000288238835162573      0.00000292228995777364      0.00000101669397873102      0      0
0.00000292228995777364      0.00000296274393160382      0.00000103072823346179      0      0
0.00000296274393160382      0.00000300375791967704      0.00000104495563719298      0      0
0.00000300375791967704      0.00000304533967440728      0.00000105937883168003      0      0
0.00000304533967440728      0.0000030874970555271      0.00000107400049433365      0      0
0.0000030874970555271      0.00000313023803157323      0.00000108882333868696      0      0
0.00000313023803157323      0.00000317357068139281      0.00000110385011486849      0      0
0.00000317357068139281      0.00000321750319567045      0.00000111908361008077      0      0
0.00000321750319567045      0.00000326204387847638      0.00000113452664908481      0      0
0.00000326204387847638      0.00000330720114883614      0.00000115018209469049      0      0
0.00000330720114883614      0.00000335298354232185      0.00000116605284825276      0      0
0.00000335298354232185      0.00000339939971266569      0.00000118214185017395      0      0
0.00000339939971266569      0.00000344645843339553      0.00000119845208041200      0      0
0.00000344645843339553      0.00000349416859949336      0.00000121498655899487      0      0
0.00000349416859949336      0.00000354253922907654      0.00000123174834654108      0      0
0.00000354253922907654      0.00000359157946510248      0.00000124874054478640      0      0
0.00000359157946510248      0.00000364129857709674      0.00000126596629711689      0      0
0.00000364129857709674      0.00000369170596290522      0.00000128342878910819      0      0
0.00000369170596290522      0.00000374281115047047      0.00000130113124907125      0      0
0.00000374281115047047      0.0000037946237996327      0.00000131907694860443      0      0
0.0000037946237996327      0.00000384715370395563      0.00000133726920315212      0      0
0.00000384715370395563      0.00000390041079257769      0.00000135571137256990      0      0
0.00000390041079257769      0.00000395440513208878      0.00000137440686169630      0      0
0.00000395440513208878      0.00000400914692843308      0.00000139335912093121      0      0
0.00000400914692843308      0.00000406464652883815      0.00000141257164682100      0      0
0.00000406464652883815      0.00000412091442377072      0.00000143204798265040      0      0
0.00000412091442377072      0.00000417796124891967      0.00000145179171904121      0      0
0.00000417796124891967      0.00000423579778720626      0.00000147180649455788      0      0
0.00000423579778720626      0.0000042944349708224      0.00000149209599631997      0      0
0.0000042944349708224      0.00000435388388329698      0.00000151266396062169      0      0
0.00000435388388329698      0.00000441415576159092      0.00000153351417355834      0      0
0.00000441415576159092      0.0000044752619982211      0.00000155465047165993      0      0
0.0000044752619982211      0.00000453721414341383      0.00000157607674253189      0      0
0.00000453721414341383      0.00000460002390728798      0.00000159779692550297      0      0
0.00000460002390728798      0.0000046637031620685      0.00000161981501228039      0      0
0.0000046637031620685      0.00000472826394433043      0.00000164213504761220      0      0
0.00000472826394433043      0.00000479371845727405      0.00000166476112995711      0      0
0.00000479371845727405      0.00000486007907303155      0.00000168769741216152      0      0
0.00000486007907303155      0.00000492735833500554      0.00000171094810214411      0      0
0.00000492735833500554      0.00000499556896024003      0.00000173451746358784      0      0
0.00000499556896024003      0.00000506472384182418      0.00000175840981663949      0      0
0.00000506472384182418      0.00000513483605132934      0.00000178262953861667      0      0
0.00000513483605132934      0.00000520591884127979      0.00000180718106472257      0      0
0.00000520591884127979      0.00000527798564765776      0.00000183206888876822      0      0
0.00000527798564765776      0.00000535105009244307      0.00000185729756390249      0      0
0.00000535105009244307      0.00000542512598618791      0.00000188287170334980      0      0
0.00000542512598618791      0.00000550022733062734      0.00000190879598115555      0      0
0.00000550022733062734      0.00000557636832132587      0.00000193507513293936      0      0
0.00000557636832132587      0.00000565356335036064      0.00000196171395665617      0      0
0.00000565356335036064      0.00000573182700904185      0.00000198871731336509      0      0
0.00000573182700904185      0.00000581117409067079      0.00000201609012800622      0      0
0.00000581117409067079      0.000005891619593336      0.00000204383739018535      0      0
0.000005891619593336      0.00000597317872274825      0.00000207196415496658      0      0
0.00000597317872274825      0.00000605586689511467      0.00000210047554367297      0      0
0.00000605586689511467      0.0000061396997400527      0.00000212937674469504      0      0
0.0000061396997400527      0.00000622469310354442      0.00000215867301430741      0      0
0.00000622469310354442      0.00000631086305093168      0.00000218836967749339      0      0
0.00000631086305093168      0.0000063982258699528      0.00000221847212877763      0      0
0.0000063982258699528      0.00000648679807382125      0.00000224898583306679      0      0
0.00000648679807382125      0.00000657659640434692      0.00000227991632649830      0      0
0.00000657659640434692      0.00000666763783510069      0.00000231126921729719      0      0
0.00000666763783510069      0.00000675993957462272      0.00000234305018664097      0      0
0.00000675993957462272      0.0000068535190696752      0.00000237526498953261      0      0
0.0000068535190696752      0.00000694839400854009      0.00000240791945568156      0      0
0.00000694839400854009      0.00000704458232436258      0.00000244101949039292      0      0
0.00000704458232436258      0.00000714210219854078      0.00000247457107546454      0      0
0.00000714210219854078      0.00000724097206416231      0.00000250858027009233      0      0
0.00000724097206416231      0.00000734121060948854      0.00000254305321178352      0      0
0.00000734121060948854      0.000007442836781487      0.00000257799611727793      0      0
0.000007442836781487      0.00000754586978941272      0.00000261341528347734      0      0
0.00000754586978941272      0.00000765032910843916      0.00000264931708838270      0      0
0.00000765032910843916      0.00000775623448333934      0.00000268570799203945      0      0
0.00000775623448333934      0.00000786360593221801      0.00000272259453749064      0      0
0.00000786360593221801      0.00000797246375029542      0.00000275998335173799      0      0
0.00000797246375029542      0.00000808282851374354      0.00000279788114671078      0      0
0.00000808282851374354      0.00000819472108357529      0.00000283629472024256      0      0
0.00000819472108357529      0.00000830816260958769      0.00000287523095705556      0      0
0.00000830816260958769      0.00000842317453435958      0.00000291469682975287      0      0
0.00000842317453435958      0.00000853977859730466      0.00000295469939981822      0      0
0.00000853977859730466      0.00000865799683878063      0.00000299524581862331      0      0
0.00000865799683878063      0.00000877785160425524      0.00000303634332844273      0      0
0.00000877785160425524      0.00000889936554853005      0.00000307799926347624      0      0
0.00000889936554853005      0.00000902256164002253      0.00000312022105087844      0      0
0.00000902256164002253      0.00000914746316510757      0.00000316301621179575      0      0
0.00000914746316510757      0.00000927409373251906      0.00000320639236241049      0      0
0.00000927409373251906      0.00000940247727781235      0.00000325035721499217      0      0
0.00000940247727781235      0.00000953263806788851      0.00000329491857895569      0      0
0.00000953263806788851      0.00000966460070558129      0.00000334008436192643      0      0
0.00000966460070558129      0.00000979839013430744      0.00000338586257081222      0      0
0.00000979839013430744      0.00000993403164278155      0.00000343226131288184      0      0
0.00000993403164278155      0.000010071550869796      0.00000347928879685016      0      0
0.000010071550869796      0.0000102109738090674      0.00000352695333396963      0      0
0.0000102109738090674      0.0000103523268141496      0.00000357526333912812      0      0
0.0000103523268141496      0.000010495636603415      0.00000362422733195283      0      0
0.000010495636603415      0.0000106409302651053      0.00000367385393792025      0      0
0.0000106409302651053      0.000010788235262451      0.00000372415188947189      0      0
0.000010788235262451      0.0000109375794388631      0.00000377513002713578      0      0
0.0000109375794388631      0.0000110889910231955      0.00000382679730065345      0      0
0.0000110889910231955      0.0000112424986350812      0.00000387916277011222      0      0
0.0000112424986350812      0.0000113981312903417      0.00000393223560708269      0      0
0.0000113981312903417      0.0000115559184064716      0.00000398602509576128      0      0
0.0000115559184064716      0.000011715889808199      0.00000404054063411745      0      0
0.000011715889808199      0.0000118780757331232      0.00000409579173504559      0      0
0.0000118780757331232      0.0000120425068374297      0.00000415178802752133      0      0
0.0000120425068374297      0.0000122092142016854      0.00000420853925776202      0      0
0.0000122092142016854      0.0000123782293367127      0.00000426605529039117      0      0
0.0000123782293367127      0.0000125495841895462      0.00000432434610960668      0      0
0.0000125495841895462      0.0000127233111494713      0.00000438342182035265      0      0
0.0000127233111494713      0.0000128994430541458      0.00000444329264949446      0      0
0.0000128994430541458      0.0000130780131958075      0.00000450396894699690      0      0
0.0000130780131958075      0.0000132590553275668      0.00000456546118710528      0      0
0.0000132590553275668      0.0000134426036697863      0.00000462777996952897      0      0
0.0000134426036697863      0.00001362869291655      0.00000469093602062746      0      0
0.00001362869291655      0.00001381735824222      0.00000475494019459846      0      0
0.00001381735824222      0.0000140086353080861      0.00000481980347466784      0      0
0.0000140086353080861      0.0000142025602691059      0.00000488553697428128      0      0
0.0000142025602691059      0.0000143991697807389      0.00000495215193829719      0      0
0.0000143991697807389      0.0000145985010058751      0.00000501965974418078      0      0
0.0000145985010058751      0.0000148005916218595      0.00000508807190319898      0      0
0.0000148005916218595      0.0000150054798276138      0.00000515740006161598      0      0
0.0000150054798276138      0.0000152132043508565      0.00000522765600188906      0      0
0.0000152132043508565      0.0000154238044554237      0.00000529885164386460      0      0
0.0000154238044554237      0.0000156373199486901      0.00000537099904597387      0      0
0.0000156373199486901      0.0000158537911890937      0.00000544411040642850      0      0
0.0000158537911890937      0.0000160732590937644      0.00000551819806441528      0      0
0.0000160732590937644      0.0000162957651462576      0.00000559327450129016      0      0
0.0000162957651462576      0.000016521351404396      0.00000566935234177109      0      0
0.000016521351404396      0.0000167500605082187      0.00000574644435512975      0      0
0.0000167500605082187      0.0000169819356880416      0.00000582456345638162      0      0
0.0000169819356880416      0.0000172170207726282      0.00000590372270747452      0      0
0.0000172170207726282      0.0000174553601974744      0.00000598393531847532      0      0
0.0000174553601974744      0.0000176969990132074      0.00000606521464875459      0      0
0.0000176969990132074      0.0000179419828941014      0.00000614757420816927      0      0
0.0000179419828941014      0.0000181903581467107      0.00000623102765824300      0      0
0.0000181903581467107      0.0000184421717186223      0.00000631558881334426      0      0
0.0000184421717186223      0.0000186974712073306      0.00000640127164186212      0      0
0.0000186974712073306      0.0000189563048692332      0.00000648809026737957      0      0
0.0000189563048692332      0.0000192187216287532      0.00000657605896984453      0      0
0.0000192187216287532      0.0000194847710875863      0.00000666519218673849      0      0
0.0000194847710875863      0.0000197545035340766      0.00000675550451424296      0      0
0.0000197545035340766      0.000020027969952722      0.00000684701070840367      0      0
0.000020027969952722      0.0000203052220338112      0.00000693972568629295      0      0
0.0000203052220338112      0.0000205863121831945      0.00000703366452717028      0      0
0.0000205863121831945      0.0000208712935321888      0.00000712884247364144      0      0
0.0000208712935321888      0.000021160219947621      0.00000722527493281646      0      0
0.000021160219947621      0.0000214531460420097      0.00000732297747746697      0      0
0.0000214531460420097      0.0000217501271838877      0.00000742196584718315      0      0
0.0000217501271838877      0.0000220512195082683      0.00000752225594953111      0      0
0.0000220512195082683      0.0000223564799272551      0.00000762386386121108      0      0
0.0000223564799272551      0.0000226659661408002      0.00000772680582921730      0      0
0.0000226659661408002      0.0000229797366476099      0.00000783109827200027      0      0
0.0000229797366476099      0.0000232978507562027      0.00000793675778063244      0      0
0.0000232978507562027      0.0000236203685961192      0.00000804380111997811      0      0
0.0000236203685961192      0.000023947351129288      0.00000815224522986885      0      0
0.000023947351129288      0.0000242788601615485      0.00000826210722628566      0      0
0.0000242788601615485      0.0000246149583543337      0.00000837340440254908      0      0
0.0000246149583543337      0.0000249557092365137      0.00000848615423051897      0      0
0.0000249557092365137      0.0000253011772164045      0.00000860037436180542      0      0
0.0000253011772164045      0.0000256514275939423      0.00000871608262899275      0      0
0.0000256514275939423      0.0000260065265730261      0.00000883329704687838      0      0
0.0000260065265730261      0.0000263665412740315      0.00000895203581372887      0      0
0.0000263665412740315      0.0000267315397464981      0.00000907231731255537      0      0
0.0000267315397464981      0.0000271015909819919      0.00000919416011241095      0      0
0.0000271015909819919      0.0000274767649271459      0.00000931758296971258      0      0
0.0000274767649271459      0.0000278571324968813      0.00000944260482959066      0      0
0.0000278571324968813      0.0000282427655878122      0.00000956924482726920      0      0
0.0000282427655878122      0.0000286337370918349      0.00000969752228948010      0      0
0.0000286337370918349      0.0000290301209099061      0.00000982745673591511      0      0
0.0000290301209099061      0.0000294319919660113      0.00000995906788071933      0      0
0.0000294319919660113      0.0000298394262213274      0.0000100923756340305      0      0
0.0000298394262213274      0.00003025250068858      0.0000102274001035685      0      0
0.00003025250068858      0.000030671293446601      0.0000103641615962794      0      0
0.000030671293446601      0.0000310958836550867      0.0000105026806200403      0      0
0.0000310958836550867      0.00003152635156956      0.0000106429778854283      0      0
0.00003152635156956      0.000031962778556541      0.0000107850743075618      0      0
0.000031962778556541      0.0000324052471089262      0.0000109289910080178      0      0
0.0000324052471089262      0.0000328538408615817      0.0000110747493168336      0      0
0.0000328538408615817      0.000033308644607151      0.0000112223707745982      0      0
0.000033308644607151      0.0000337697443120835      0.0000113718771346414      0      0
0.0000337697443120835      0.0000342372271328825      0.0000115232903653287      0      0
0.0000342372271328825      0.0000347111814325807      0.0000116766326524680      0      0
0.0000347111814325807      0.0000351916967974413      0.0000118319264018394      0      0
0.0000351916967974413      0.0000356788640538924      0.0000119891942418543      0      0
0.0000356788640538924      0.0000361727752856944      0.0000121484590263552      0      0
0.0000361727752856944      0.0000366735238513458      0.0000123097438375649      0      0
0.0000366735238513458      0.0000371812044017293      0.0000124730719891954      0      0
0.0000371812044017293      0.0000376959128980032      0.0000126384670297284      0      0
0.0000376959128980032      0.0000382177466297395      0.0000128059527458770      0      0
0.0000382177466297395      0.0000387468042333134      0.0000129755531662422      0      0
0.0000387468042333134      0.0000392831857105477      0.0000131472925651748      0      0
0.0000392831857105477      0.0000398269924476147      0.0000133211954668574      0      0
0.0000398269924476147      0.0000403783272342003      0.0000134972866496179      0      0
0.0000403783272342003      0.0000409372942829333      0.0000136755911504907      0      0
0.0000409372942829333      0.0000415039992490831      0.0000138561342700377      0      0
0.0000415039992490831      0.000042078549250531      0.0000140389415774458      0      0
0.000042078549250531      0.0000426610528880173      0.0000142240389159165      0      0
0.0000426610528880173      0.0000432516202656688      0.0000144114524083620      0      0
0.0000432516202656688      0.0000438503630118107      0.0000146012084634266      0      0
0.0000438503630118107      0.0000444573943000663      0.0000147933337818490      0      0
0.0000444573943000663      0.0000450728288707489      0.0000149878553631846      0      0
0.0000450728288707489      0.0000456967830525504      0.0000151848005129039      0      0
0.0000456967830525504      0.0000463293747845289      0.0000153841968498885      0      0
0.0000463293747845289      0.0000469707236384016      0.0000155860723143413      0      0
0.0000469707236384016      0.0000476209508411464      0.0000157904551761320      0      0
0.0000476209508411464      0.0000482801792979158      0.0000159973740435981      0      0
0.0000482801792979158      0.0000489485336152684      0.0000162068578728208      0      0
0.0000489485336152684      0.0000496261401247217      0.0000164189359773976      0      0
0.0000496261401247217      0.0000503131269066316      0.0000166336380387329      0      0
0.0000503131269066316      0.0000510096238144011      0.0000168509941168669      0      0
0.0000510096238144011      0.000051715762499026      0.0000170710346618667      0      0
0.000051715762499026      0.000052431676433979      0.0000172937905257998      0      0
0.000052431676433979      0.0000531575009404385      0.0000175192929753128      0      0
0.0000531575009404385      0.0000538933732128671      0.0000177475737048381      0      0
0.0000538933732128671      0.0000546394323449439      0.0000179786648504511      0      0
0.0000546394323449439      0.0000553958193558558      0.0000182125990043987      0      0
0.0000553958193558558      0.0000561626772169526      0.0000184494092303244      0      0
0.0000561626772169526      0.0000569401508787716      0.0000186891290792094      0      0
0.0000569401508787716      0.0000577283872984359      0.0000189317926060542      0      0
0.0000577283872984359      0.0000585275354674316      0.0000191774343873204      0      0
0.0000585275354674316      0.0000593377464397706      0.0000194260895391566      0      0
0.0000593377464397706      0.0000601591733605423      0.0000196777937364274      0      0
0.0000601591733605423      0.0000609919714948611      0.0000199325832325671      0      0
0.0000609919714948611      0.0000618362982572143      0.0000201904948802792      0      0
0.0000618362982572143      0.0000626923132412161      0.0000204515661530997      0      0
0.0000626923132412161      0.0000635601782497746      0.0000207158351678424      0      0
0.0000635601782497746      0.0000644400573256746      0.0000209833407079476      0      0
0.0000644400573256746      0.0000653321167825856      0.0000212541222477458      0      0
0.0000653321167825856      0.0000662365252364977      0.0000215282199776582      0      0
0.0000662365252364977      0.0000671534536375933      0.0000218056748303457      0      0
0.0000671534536375933      0.0000680830753025601      0.0000220865285078191      0      0
0.0000680830753025601      0.0000690255659473509      0.0000223708235095277      0      0
0.0000690255659473509      0.0000699811037203975      0.0000226586031614319      0      0
0.0000699811037203975      0.0000709498692362838      0.0000229499116460761      0      0
0.0000709498692362838      0.0000719320456098856      0.0000232447940336654      0      0
0.0000719320456098856      0.0000729278184909828      0.0000235432963141535      0      0
0.0000729278184909828      0.0000739373760993502      0.0000238454654303520      0      0
0.0000739373760993502      0.0000749609092603353      0.0000241513493120619      0      0
0.0000749609092603353      0.0000759986114409274      0.0000244609969112245      0      0
0.0000759986114409274      0.0000770506787863264      0.0000247744582381060      0      0
0.0000770506787863264      0.0000781173101570184      0.0000250917843985000      0      0
0.0000781173101570184      0.0000791987071663636      0.0000254130276319561      0      0
0.0000791987071663636      0.0000802950742187053      0.0000257382413510245      0      0
0.0000802950742187053      0.000081406618548006      0.0000260674801815115      0      0
0.000081406618548006      0.0000825335502570186      0.0000264008000037468      0      0
0.0000825335502570186      0.0000836760823569998      0.0000267382579948372      0      0
0.0000836760823569998      0.0000848344308079731      0.0000270799126719131      0      0
0.0000848344308079731      0.0000860088145595493      0.0000274258239363474      0      0
0.0000860088145595493      0.0000871994555923124      0.0000277760531189347      0      0
0.0000871994555923124      0.0000884065789597775      0.0000281306630260167      0      0
0.0000884065789597775      0.0000896304128309307      0.0000284897179865454      0      0
0.0000896304128309307      0.0000908711885333572      0.0000288532839000543      0      0
0.0000908711885333572      0.0000921291405969664      0.0000292214282855319      0      0
0.0000921291405969664      0.0000934045067983223      0.0000295942203311797      0      0
0.0000934045067983223      0.0000946975282055884      0.0000299717309450307      0      0
0.0000946975282055884      0.0000960084492240934      0.0000303540328064153      0      0
0.0000960084492240934      0.0000973375176425286      0.0000307412004182548      0      0
0.0000973375176425286      0.000098684984679785      0.0000311333101601653      0      0
0.000098684984679785      0.000100051105032438      0.0000315304403423552      0      0
0.000100051105032438      0.000101436136922889      0.0000319326712602971      0      0
0.000101436136922889      0.000102840342148178      0.0000323400852501540      0      0
0.000102840342148178      0.000104263986129461      0.0000327527667449794      0      0
0.000104263986129461      0.000105707337962187      0.0000331708023316054      0      0
0.000105707337962187      0.00010717067046696      0.0000335942808082927      0      0
0.00010717067046696      0.000108654260241103      0.0000340232932430603      0      0
0.000108654260241103      0.000110158387710945      0.0000344579330327552      0      0
0.000110158387710945      0.000111683337184825      0.0000348982959627734      0      0
0.000111683337184825      0.000113229396906833      0.0000353444802675218      0      0
0.000113229396906833      0.00011479685911129      0.0000357965866915586      0      0
0.00011479685911129      0.000116386020077991      0.0000362547185513979      0      0
0.000116386020077991      0.000117997180188201      0.0000367189817980958      0      0
0.000117997180188201      0.00011963064398144      0.0000371894850804748      0      0
0.00011963064398144      0.00012128672021304      0.0000376663398090997      0      0
0.00012128672021304      0.00012296572191251      0.0000381496602210246      0      0
0.00012296572191251      0.000124667966442703      0.0000386395634452390      0      0
0.000124667966442703      0.000126393775559803      0.0000391361695689686      0      0
0.000126393775559803      0.000128143475474143      0.0000396396017047191      0      0
0.000128143475474143      0.000129917396911867      0.0000401499860581799      0      0
0.000129917396911867      0.000131715875177439      0.0000406674519970594      0      0
0.000131715875177439      0.000133539250217029      0.0000411921321206905      0      0
0.000133539250217029      0.00013538786668276      0.0000417241623307467      0      0
0.00013538786668276      0.000137262073997862      0.0000422636819028127      0      0
0.000137262073997862      0.000139162226422714      0.0000428108335590337      0      0
0.000139162226422714      0.00014108868312181      0.0000433657635419237      0      0
0.00014108868312181      0.000143041808231644      0.0000439286216890929      0      0
0.000143041808231644      0.000145021970929542      0.0000444995615094278      0      0
0.000145021970929542      0.00014702954550344      0.0000450787402602771      0      0
0.00014702954550344      0.000149064911422635      0.0000456663190260109      0      0
0.000149064911422635      0.00015112845340951      0.0000462624627979101      0      0
0.00015112845340951      0.000153220561512254      0.0000468673405555259      0      0
0.000153220561512254      0.000155341631178586      0.0000474811253492492      0      0
0.000155341631178586      0.000157492063330508      0.0000481039943846326      0      0
0.000157492063330508      0.000159672264440082      0.0000487361291081261      0      0
0.000159672264440082      0.00016188264660626      0.0000493777152944027      0      0
0.00016188264660626      0.000164123627632783      0.0000500289431354358      0      0
0.000164123627632783      0.00016639563110715      0.0000506900073309276      0      0
0.00016639563110715      0.000168699086480686      0.0000513611071810311      0      0
0.000168699086480686      0.000171034429149716      0.0000520424466801636      0      0
0.000171034429149716      0.00017340210053786      0.0000527342346130663      0      0
0.00017340210053786      0.000175802548179476      0.0000534366846525060      0      0
0.000175802548179476      0.000178236225804249      0.0000541500154588080      0      0
0.000178236225804249      0.000180703593422953      0.0000548744507809648      0      0
0.000180703593422953      0.000183205117414405      0.0000556102195602740      0      0
0.000183205117414405      0.000185741270613619      0.0000563575560347425      0      0
0.000185741270613619      0.000188312532401177      0.0000571166998463004      0      0
0.000188312532401177      0.000190919388793845      0.0000578878961491864      0      0
0.000190919388793845      0.000193562332536437      0.0000586713957201874      0      0
0.000193562332536437      0.000196241863194957      0.0000594674550706911      0      0
0.000196241863194957      0.000198958487251018      0.0000602763365604982      0      0
0.000198958487251018      0.000201712718197586      0.0000610983085123686      0      0
0.000201712718197586      0.000204505076636033      0.0000619336453296479      0      0
0.000204505076636033      0.000207336090374545      0.0000627826276135782      0      0
0.000207336090374545      0.000210206294527884      0.0000636455422829691      0      0
0.000210206294527884      0.000213116231618538      0.0000645226826948268      0      0
0.000213116231618538      0.000216066451679264      0.0000654143487659960      0      0
0.000216066451679264      0.000219057512357059      0.0000663208470957690      0      0
0.000219057512357059      0.000222089979018563      0.0000672424910886633      0      0
0.000222089979018563      0.000225164424856924      0.0000681796010796054      0      0
0.000225164424856924      0.000228281431000144      0.0000691325044567323      0      0
0.000228281431000144      0.00023144158662092      0.0000701015357875859      0      0
0.00023144158662092      0.000234645489048012      0.0000710870369428493      0      0
0.000234645489048012      0.000237893743879147      0.0000720893572211225      0      0
0.000237893743879147      0.000241186965095492      0.0000731088534732873      0      0
0.000241186965095492      0.000244525775177701      0.0000741458902260437      0      0
0.000244525775177701      0.000247910805223583      0.0000752008398041867      0      0
0.000247910805223583      0.000251342695067386      0.0000762740824532711      0      0
0.000251342695067386      0.000254822093400743      0.0000773660064592094      0      0
0.000254822093400743      0.00025834965789528      0.0000784770082672097      0      0
0.00025834965789528      0.000261926055326934      0.0000796074925981213      0      0
0.000261926055326934      0.000265551961701985      0.0000807578725644220      0      0
0.000265551961701985      0.00026922806238483      0.0000819285697813757      0      0
0.00026922806238483      0.000272955052227537      0.0000831200144768819      0      0
0.000272955052227537      0.000276733635701177      0.0000843326455982027      0      0
0.000276733635701177      0.000280564527028988      0.0000855669109149019      0      0
0.000280564527028988      0.000284448450321376      0.0000868232671183369      0      0
0.000284448450321376      0.000288386139712781      0.0000881021799194499      0      0
0.000288386139712781      0.000292378339500449      0.0000894041241368047      0      0
0.000292378339500449      0.000296425804285111      0.0000907295837877177      0      0
0.000296425804285111      0.000300529299113624      0.0000920790521665922      0      0
0.000300529299113624      0.000304689599623573      0.0000934530319270471      0      0
0.000304689599623573      0.000308907492189884      0.0000948520351505811      0      0
0.000308907492189884      0.000313183774073464      0.0000962765834141773      0      0
0.000313183774073464      0.000317519253571897      0.0000977272078517801      0      0
0.000317519253571897      0.000321914750172228      0.0000992044492091065      0      0
0.000321914750172228      0.000326371094705861      0.000100708857892642      0      0
0.000326371094705861      0.000330889129505603      0.000102240994011656      0      0
0.000330889129505603      0.000335469708564879      0.000103801427411911      0      0
0.000335469708564879      0.000340113697699154      0.000105390737709147      0      0
0.000340113697699154      0.000344821974709588      0.000107009514308284      0      0
0.000344821974709588      0.000349595429548956      0.000108658356416769      0      0
0.000349595429548956      0.000354434964489868      0.000110337873055833      0      0
0.000354434964489868      0.000359341494295315      0.000112048683061363      0      0
0.000359341494295315      0.000364315946391572      0.000113791415071566      0      0
0.000364315946391572      0.000369359261043507      0.000115566707518911      0      0
0.000369359261043507      0.000374472391532301      0.000117375208607436      0      0
0.000374472391532301      0.00037965630433564      0.000119217576283011      0      0
0.00037965630433564      0.000384911979310397      0.000121094478197639      0      0
0.000384911979310397      0.000390240409877844      0.000123006591666176      0      0
0.000390240409877844      0.000395642603211426      0.000124954603615956      0      0
0.000395642603211426      0.000401119580427133      0.000126939210532253      0      0
0.000401119580427133      0.000406672376776519      0.000128961118394904      0      0
0.000406672376776519      0.000412302041842373      0.000131021042596989      0      0
0.000412302041842373      0.000418009639737117      0.000133119707885683      0      0
0.000418009639737117      0.000423796249303941      0.000135257848266013      0      0
0.000423796249303941      0.000429662964320725      0.000137436206919339      0      0
0.000429662964320725      0.000435610893706785      0.000139655536100735      0      0
0.000435610893706785      0.000441641161732474      0.000141916597058612      0      0
0.000441641161732474      0.000447754908231697      0.000144220159906574      0      0
0.000447754908231697      0.000453953288817359      0.000146567003529283      0      0
0.000453953288817359      0.000460237475099795      0.000148957915472526      0      0
0.000460237475099795      0.000466608654908228      0.000151393691823042      0      0
0.000466608654908228      0.000473068032515292      0.000153875137090079      0      0
0.000473068032515292      0.000479616828864662      0.000156403064085723      0      0
0.000479616828864662      0.000486256281801832      0.000158978293802399      0      0
0.000486256281801832      0.000492987646308097      0.000161601655287630      0      0
0.000492987646308097      0.000499812194737762      0.000164273985518427      0      0
0.000499812194737762      0.000506731217058643      0.000166996129282623      0      0
0.000506731217058643      0.0005137460210959      0.000169768939058519      0      0
0.0005137460210959      0.000520857932779231      0.000172593274865054      0      0
0.000520857932779231      0.000528068296393506      0.000175470004161130      0      0
0.000528068296393506      0.000535378474832857      0.000178400001747949      0      0
0.000535378474832857      0.000542789849858294      0.000181384149579906      0      0
0.000542789849858294      0.000550303822358882      0.000184423336755357      0      0
0.000550303822358882      0.000557921812616533      0.000187518459292606      0      0
0.000557921812616533      0.000565645260574473      0.000190670420126743      0      0
0.000565645260574473      0.00057347562610941      0.000193880128955635      0      0
0.00057347562610941      0.000581414389307485      0.000197148502132085      0      0
0.000581414389307485      0.000589463050744029      0.000200476462630362      0      0
0.000589463050744029      0.000597623131767208      0.000203864939939807      0      0
0.000597623131767208      0.000605896174785581      0.000207314869979949      0      0
0.000605896174785581      0.000614283743559644      0.000210827195046543      0      0
0.000614283743559644      0.000622787423497414      0.000214402863760993      0      0
0.000622787423497414      0.000631408821954096      0.000218042831023204      0      0
0.000631408821954096      0.000640149568535908      0.000221748057973999      0      0
0.000640149568535908      0.000649011315408104      0.000225519511969386      0      0
0.000649011315408104      0.000657995737607266      0.000229358166567658      0      0
0.000657995737607266      0.000667104533357915      0.000233265001528327      0      0
0.000667104533357915      0.00067633942439351      0.000237241002814233      0      0
0.00067633942439351      0.000685702156281888      0.000241287162592335      0      0
0.000685702156281888      0.000695194498755206      0.000245404479276013      0      0
0.000695194498755206      0.000704818246044455      0.000249593957629711      0      0
0.000704818246044455      0.000714575217218609      0.000253856608759097      0      0
0.000714575217218609      0.000724467256528451      0.000258193450104894      0      0
0.000724467256528451      0.000734496233755185      0.000262605505759277      0      0
0.000734496233755185      0.000744664044563847      0.000267093806298258      0      0
0.000744664044563847      0.000754972610861632      0.000271659389060958      0      0
0.000754972610861632      0.000765423881161163      0.000276303298219830      0      0
0.000765423881161163      0.0007760198309488      0.000281026584908110      0      0
0.0007760198309488      0.000786762463058045      0.000285830307340095      0      0
0.000786762463058045      0.00079765380804811      0.000290715531140497      0      0
0.00079765380804811      0.000808695924587738      0.000295683329176145      0      0
0.000808695924587738      0.000819890899844323      0.000300734782166223      0      0
0.000819890899844323      0.00083124084987843      0.000305870978628399      0      0
0.00083124084987843      0.000842747920043766      0.000311093015032209      0      0
0.000842747920043766      0.000854414285392693      0.000316401996233799      0      0
0.000854414285392693      0.000866242151087355      0.000321799035671761      0      0
0.000866242151087355      0.000878233752816494      0.000327285255530335      0      0
0.000878233752816494      0.000890391357218039      0.000332861787020814      0      0
0.000890391357218039      0.000902717262307538      0.000338529770696592      0      0
0.000902717262307538      0.000915213797912533      0.000344290356750535      0      0
0.000915213797912533      0.000927883326112938      0.000350144705308491      0      0
0.000927883326112938      0.000940728241687513      0.000356093986735379      0      0
0.000940728241687513      0.000953750972566528      0.000362139381956181      0      0
0.000953750972566528      0.000966953980290686      0.000368282082788800      0      0
0.000966953980290686      0.000980339760476396      0.000374523292287135      0      0
0.000980339760476396      0.000993910843287497      0.000380864225096375      0      0
0.000993910843287497      0.0010076697939135      0.000387306107825461      0      0
0.0010076697939135      0.00102161921305448      0.000393850179435651      0      0
0.00102161921305448      0.0010357617374126      0.000400497691619335      0      0
0.0010357617374126      0.00105010004019057      0.000407249909129499      0      0
0.00105010004019057      0.00106463683159689      0.000414108110109691      0      0
0.00106463683159689      0.00107937485935813      0.000421073586612706      0      0
0.00107937485935813      0.00109431690923832      0.000428147645234319      0      0
0.00109431690923832      0.00110946580556549      0.000435331607270425      0      0
0.00110946580556549      0.00112482441176555      0.000442626808731970      0      0
0.00112482441176555      0.00114039563090349      0.000450034601531815      0      0
0.00114039563090349      0.00115618240623217      0.000457556353959648      0      0
0.00115618240623217      0.00117218772174859      0.000465193449848196      0      0
0.00117218772174859      0.00118841460275796      0.000472947290721070      0      0
0.00118841460275796      0.00120486611644553      0.000480819295295889      0      0
0.00120486611644553      0.00122154537245635      0.000488810899454347      0      0
0.00122154537245635      0.00123845552348304      0.000496923558594980      0      0
0.00123845552348304      0.00125559976586171      0.000505158745163124      0      0
0.00125559976586171      0.00127298134017614      0.000513517952682470      0      0
0.00127298134017614      0.00129060353187029      0.000522002692286717      0      0
0.00129060353187029      0.00130846967186935      0.000530614497304019      0      0
0.00130846967186935      0.00132658313720929      0.000539354919686501      0      0
0.00132658313720929      0.00134494735167523      0.000548225533967932      0      0
0.00134494735167523      0.00136356578644858      0.000557227935593074      0      0
0.00136356578644858      0.00138244196076317      0.000566363741373920      0      0
0.00138244196076317      0.00140157944257044      0.000575634592402377      0      0
0.00140157944257044      0.00142098184921384      0.000585042150790139      0      0
0.00142098184921384      0.00144065284811262      0.000594588102820091      0      0
0.00144065284811262      0.00146059615745496      0.000604274159793446      0      0
0.00146059615745496      0.00148081554690089      0.000614102055905168      0      0
0.00148081554690089      0.00150131483829471      0.000624073550330992      0      0
0.00150131483829471      0.00152209790638749      0.000634190428859744      0      0
0.00152209790638749      0.00154316867956938      0.000644454502833439      0      0
0.00154316867956938      0.00156453114061223      0.000654867609112174      0      0
0.00156453114061223      0.00158618932742236      0.000665431611569788      0      0
0.00158618932742236      0.00160814733380381      0.000676148402056490      0      0
0.00160814733380381      0.00163040931023216      0.000687019900443946      0      0
0.00163040931023216      0.00165297946463904      0.000698048054682365      0      0
0.00165297946463904      0.00167586206320748      0.000709234841307105      0      0
0.00167586206320748      0.00169906143117836      0.000720582266156571      0      0
0.00169906143117836      0.00172258195366789      0.000732092365013403      0      0
0.00172258195366789      0.00174642807649655      0.000743767204110826      0      0
0.00174642807649655      0.00177060430702936      0.000755608880578032      0      0
0.00177060430702936      0.00179511521502795      0.000767619522893283      0      0
0.00179511521502795      0.00181996543351421      0.000779801291366754      0      0
0.00181996543351421      0.00184515965964614      0.000792156378646224      0      0
0.00184515965964614      0.00187070265560561      0.000804687010233007      0      0
0.00187070265560561      0.00189659924949857      0.000817395444999899      0      0
0.00189659924949857      0.00192285433626758      0.000830283975707576      0      0
0.00192285433626758      0.00194947287861711      0.000843354929517877      0      0
0.00194947287861711      0.00197645990795156      0.000856610668502491      0      0
0.00197645990795156      0.00200382052532629      0.000870053590146223      0      0
0.00200382052532629      0.00203155990241182      0.000883686127848413      0      0
0.00203155990241182      0.00205968328247135      0.000897510751436688      0      0
0.00205968328247135      0.00208819598135186      0.000911529967720717      0      0
0.00208819598135186      0.00211710338848892      0.000925746321113869      0      0
0.00211710338848892      0.00214641096792534      0.000940162394308254      0      0
0.00214641096792534      0.00217612425934403      0.000954780808891677      0      0
0.00217612425934403      0.00220624887911509      0.000969604225714719      0      0
0.00220624887911509      0.00223679052135739      0.000984635344937698      0      0
0.00223679052135739      0.00226775495901488      0.000999876906130912      0      0
0.00226775495901488      0.00229914804494778      0.00101533168920436      0      0
0.00229914804494778      0.00233097571303889      0.00103100251638555      0      0
0.00233097571303889      0.00236324397931521      0.00104689225372167      0      0
0.00236324397931521      0.00239595894308506      0.00106300380993005      0      0
0.00239595894308506      0.00242912678809096      0.00107934013382611      0      0
0.00242912678809096      0.00246275378367852      0.00109590421577977      0      0
0.00246275378367852      0.00249684628598141      0.00111269909406801      0      0
0.00249684628598141      0.00253141073912281      0.00112972785606395      0      0
0.00253141073912281      0.0025664536764335      0.00114699362980222      0      0
0.0025664536764335      0.00260198172168671      0.00116449958329726      0      0
0.00260198172168671      0.00263800159035023      0.00118224893885096      0      0
0.00263800159035023      0.00267452009085567      0.00120024497208472      0      0
0.00267452009085567      0.00271154412588544      0.00121849099362159      0      0
0.00271154412588544      0.00274908069367747      0.00123699036191262      0      0
0.00274908069367747      0.00278713688934801      0.00125574650178504      0      0
0.00278713688934801      0.00282571990623272      0.00127476287481854      0      0
0.00282571990623272      0.00286483703724639      0.00129404298354863      0      0
0.00286483703724639      0.00290449567626138      0.00131359040762566      0      0
0.00290449567626138      0.00294470331950526      0.00133340876058422      0      0
0.00294470331950526      0.0029854675669777      0.00135350169931546      0      0
0.0029854675669777      0.00302679612388701      0.00137387296717480      0      0
0.00302679612388701      0.0030686968021066      0.00139452632526876      0      0
0.0030686968021066      0.00311117752165154      0.00141546560443469      0      0
0.00311117752165154      0.0031542463121756      0.00143669470836614      0      0
0.0031542463121756      0.00319791131448903      0.00145821755132886      0      0
0.00319791131448903      0.00324218078209728      0.00148003816104567      0      0
0.00324218078209728      0.0032870630827611      0.00150216057442522      0      0
0.0032870630827611      0.00333256670007821      0.00152458891117667      0      0
0.00333256670007821      0.00337870023508683      0.00154732735681039      0      0
0.00337870023508683      0.00342547240789146      0.00157038011848994      0      0
0.00342547240789146      0.00347289205931113      0.00159375152821096      0      0
0.00347289205931113      0.00352096815255051      0.00161744589652988      0      0
0.00352096815255051      0.00356970977489406      0.00164146768999954      0      0
0.00356970977489406      0.00361912613942378      0.00166582133935946      0      0
0.00361912613942378      0.0036692265867606      0.00169051143912302      0      0
0.0036692265867606      0.00372002058682995      0.00171554254901034      0      0
0.00372002058682995      0.00377151774065175      0.00174091939355707      0      0
0.00377151774065175      0.00382372778215516      0.00176664666270292      0      0
0.00382372778215516      0.00387666058001854      0.00179272921923050      0      0
0.00387666058001854      0.00393032613953476      0.00181917188045416      0      0
0.00393032613953476      0.0039847346045024      0.00184597965775103      0      0
0.0039847346045024      0.00403989625914312      0.00187315749366712      0      0
0.00403989625914312      0.00409582153004557      0.00190071055463167      0      0
0.00409582153004557      0.00415252098813623      0.00192864391472098      0      0
0.00415252098813623      0.00421000535067748      0.00195696288849470      0      0
0.00421000535067748      0.0042682854832934      0.00198567270657397      0      0
0.0042682854832934      0.00432737240202355      0.00201477880287978      0      0
0.00432737240202355      0.00438727727540519      0.00204428661046418      0      0
0.00438727727540519      0.00444801142658443      0.00207420164222102      0      0
0.00444801142658443      0.00450958633545639      0.00210452957196140      0      0
0.00450958633545639      0.00457201364083525      0.00213527598825433      0      0
0.00457201364083525      0.00463530514265407      0.00216644677403229      0      0
0.00463530514265407      0.00469947280419532      0.00219804768407114      0      0
0.00469947280419532      0.00476452875435209      0.00223008468955118      0      0
0.00476452875435209      0.0048304852899207      0.00226256384298909      0      0
0.0048304852899207      0.00489735487792503      0.00229549113556057      0      0
0.00489735487792503      0.00496515015797302      0.00232887288588360      0      0
0.00496515015797302      0.00503388394464577      0.00236271527098861      0      0
0.00503388394464577      0.00510356922991978      0.00239702464584855      0      0
0.00510356922991978      0.00517421918562266      0.00243180756596363      0      0
0.00517421918562266      0.00524584716592283      0.00246707041777973      0      0
0.00524584716592283      0.00531846670985373      0.00250281992134662      0      0
0.00531846670985373      0.00539209154387294      0.00253906284017828      0      0
0.00539209154387294      0.00546673558445676      0.00257580583677575      0      0
0.00546673558445676      0.00554241294073067      0.00261305596270849      0      0
0.00554241294073067      0.00561913791713623      0.00265082022223697      0      0
0.00561913791713623      0.00569692501613484      0.00268910557025548      0      0
0.00569692501613484      0.00577578894094906      0.00272791937118100      0      0
0.00577578894094906      0.00585574459834172      0.00276726892339640      0      0
0.00585574459834172      0.00593680710143364      0.00280716146481630      0      0
0.00593680710143364      0.00601899177256026      0.00284760466031444      0      0
0.00601899177256026      0.00610231414616781      0.00288860616458043      0      0
0.00610231414616781      0.0061867899717497      0.00293017349590413      0      0
0.0061867899717497      0.0062724352168234      0.00297231458543766      0      0
0.0062724352168234      0.00635926606994866      0.00301503750377865      0      0
0.00635926606994866      0.00644729894378739      0.00305835009578136      0      0
0.00644729894378739      0.00653655047820597      0.00310226049380921      0      0
0.00653655047820597      0.00662703754342055      0.00314677718925972      0      0
0.00662703754342055      0.00671877724318579      0.00319190848083836      0      0
0.00671877724318579      0.00681178691802782      0.00323766267544742      0      0
0.00681178691802782      0.00690608414852187      0.00328404855764221      0      0
0.00690608414852187      0.00700168675861542      0.00333107500901179      0      0
0.00700168675861542      0.00709861281899715      0.00337875067281160      0      0
0.00709861281899715      0.00719688065051277      0.00342708443654044      0      0
0.00719688065051277      0.00729650882762788      0.00347608565006410      0      0
0.00729650882762788      0.00739751618193895      0.00352576360516934      0      0
0.00739751618193895      0.00749992180573285      0.00357612740397474      0      0
0.00749992180573285      0.00760374505559565      0.00362718649334044      0      0
0.00760374505559565      0.00770900555607137      0.00367895076292124      0      0
0.00770900555607137      0.00781572320337137      0.00373143001803423      0      0
0.00781572320337137      0.00792391816913513      0.00378463387599046      0      0
0.00792391816913513      0.00803361090424307      0.00383857228293946      0      0
0.00803361090424307      0.00814482214268214      0.00389325567312404      0      0
0.00814482214268214      0.00825757290546495      0.00394869448710075      0      0
0.00825757290546495      0.00837188450460311      0.00400489892940557      0      0
0.00837188450460311      0.0084877785471356      0.00406187939005168      0      0
0.0084877785471356      0.00860527693921294      0.00411964679671983      0      0
0.00860527693921294      0.00872440189023784      0.00417821231207016      0      0
0.00872440189023784      0.0088451759170632      0.00423758688966056      0      0
0.0088451759170632      0.00896762184824822      0.00429778140527151      0      0
0.00896762184824822      0.00909176282837339      0.00435880714775897      0      0
0.00909176282837339      0.00921762232241531      0.00442067591483343      0      0
0.00921762232241531      0.009345224120182      0.00448339958463720      0      0
0.009345224120182      0.00947459234080956      0.00454698980343753      0      0
0.00947459234080956      0.00960575143732124      0.00461145823258864      0      0
0.00960575143732124      0.0097387262012494      0.00467681699946472      0      0
0.0097387262012494      0.00987354176732169      0.00474307873950422      0      0
0.00987354176732169      0.0100102236182119      0.00481025618938978      0      0
0.0100102236182119      0.0101487975893568      0.00487836187237472      0      0
0.0101487975893568      0.0102892898738392      0.00494740827116560      0      0
0.0102892898738392      0.0104317270273393      0.00501740826322816      0      0
0.0104317270273393      0.0105761359731542      0.00508837529185669      0      0
0.0105761359731542      0.0107225440072866      0.00516032308533267      0      0
0.0107225440072866      0.0108709788036044      0.00523326526249725      0      0
0.0108709788036044      0.0110214684190717      0.00530721526943617      0      0
0.0110214684190717      0.0111740412990521      0.00538218670649181      0      0
0.0111740412990521      0.0113287262826851      0.00545819368856561      0      0
0.0113287262826851      0.0114855526083377      0.00553525086919364      0      0
0.0114855526083377      0.0116445499191305      0.00561337311978651      0      0
0.0116445499191305      0.0118057482685412      0.00569257519404637      0      0
0.0118057482685412      0.0119691781260852      0.00577287170095703      0      0
0.0119691781260852      0.0121348703830748      0.00585427740164136      0      0
0.0121348703830748      0.0123028563584581      0.00593680755024080      0      0
0.0123028563584581      0.0124731678047393      0.00602047797820195      0      0
0.0124731678047393      0.0126458369139802      0.00610530486255491      0      0
0.0126458369139802      0.0128208963238851      0.00619130438856706      0      0
0.0128208963238851      0.0129983791239701      0.00627849258976032      0      0
0.0129983791239701      0.0131783188618175      0.00636688548756440      0      0
0.0131783188618175      0.0133607495494169      0.00645649941130053      0      0
0.0133607495494169      0.0135457056695945      0.00654735125053467      0      0
0.0135457056695945      0.0137332221825303      0.00663945845893982      0      0
0.0137332221825303      0.0139233345323668      0.00673283882040224      0      0
0.0139233345323668      0.0141160786539086      0.00682751015428288      0      0
0.0141160786539086      0.0143114909794141      0.00692349016595261      0      0
0.0143114909794141      0.0145096084454827      0.00702079653736580      0      0
0.0145096084454827      0.0147104685000363      0.00711944718990234      0      0
0.0147104685000363      0.0149141091093971      0.00721946054766094      0      0
0.0149141091093971      0.0151205687654648      0.00732085564153029      0      0
0.0151205687654648      0.0153298864929916      0.00742365200151621      0      0
0.0153298864929916      0.0155421018569589      0.00752786941241910      0      0
0.0155421018569589      0.015757254970056      0.00763352768026148      0      0
0.015757254970056      0.0159753865002618      0.00774064654005128      0      0
0.0159753865002618      0.0161965376785319      0.00784924574947736      0      0
0.0161965376785319      0.0164207503065923      0.00795934531204433      0      0
0.0164207503065923      0.0166480667648403      0.00807096571111840      0      0
0.0166480667648403      0.0168785300203555      0.00818412803987445      0      0
0.0168785300203555      0.0171121836350213      0.00829885397143853      0      0
0.0171121836350213      0.0173490717737588      0.00841516559337629      0      0
0.0173490717737588      0.017589239212875      0.00853308519133863      0      0
0.017589239212875      0.0178327313485262      0.00865263508298746      0      0
0.0178327313485262      0.0180795942052988      0.00877383757358322      0      0
0.0180795942052988      0.0183298744449088      0.00889671504736866      0      0
0.0183298744449088      0.0185836193750216      0.00902129015157936      0      0
0.0185836193750216      0.0188408769581945      0.00914758599596929      0      0
0.0188408769581945      0.0191016958209418      0.00927562629072878      0      0
0.0191016958209418      0.0193661252629267      0.00940543537531944      0      0
0.0193661252629267      0.0196342152662799      0.00953703813511526      0      0
0.0196342152662799      0.0199060165050465      0.00967045984364578      0      0
0.0199060165050465      0.0201815803547652      0.00980572599147740      0      0
0.0201815803547652      0.0204609589021785      0.00994286216248805      0      0
0.0204609589021785      0.0207442049550786      0.0100818939975870      0      0
0.0207442049550786      0.0210313720522889      0.0102228472542698      0      0
0.0210313720522889      0.0213225144737837      0.0103657479393854      0      0
0.0213225144737837      0.0216176872509482      0.0105106224717797      0      0
0.0216176872509482      0.0219169461769806      0.0106574978260654      0      0
0.0219169461769806      0.0222203478174381      0.0108064016182941      0      0
0.0222203478174381      0.0225279495209286      0.0109573621140680      0      0
0.0225279495209286      0.0228398094299506      0.0111104081627238      0      0
0.0228398094299506      0.0231559864918837      0.0112655690808589      0      0
0.0231559864918837      0.0234765404701303      0.0114228745198491      0      0
0.0234765404701303      0.0238015319554124      0.0115823543532268      0      0
0.0238015319554124      0.0241310223772239      0.0117440386118784      0      0
0.0241310223772239      0.0244650740154424      0.0119079574811267      0      0
0.0244650740154424      0.0248037500121009      0.0120741413580291      0      0
0.0248037500121009      0.025147114383323      0.0122426209535766      0      0
0.025147114383323      0.0254952320314234      0.0124134274157724      0      0
0.0254952320314234      0.025848168757175      0.0125865924470866      0      0
0.025848168757175      0.0262059912722472      0.0127621483932409      0      0
0.0262059912722472      0.0265687672118152      0.0129401282881551      0      0
0.0265687672118152      0.0269365651473444      0.0131205658499779      0      0
0.0269365651473444      0.0273094545995519      0.0133034954331087      0      0
0.0273094545995519      0.0276875060515468      0.0134889519490623      0      0
0.0276875060515468      0.0280707909621536      0.0136769707736871      0      0
0.0280707909621536      0.0284593817794181      0.0138675876592046      0      0
0.0284593817794181      0.0288533519543027      0.0140608386671090      0      0
0.0288533519543027      0.0292527759545692      0.0142567601330358      0      0
0.0292527759545692      0.0296577292788545      0.0144553886684533      0      0
0.0296577292788545      0.0300682884709421      0.0146567611976840      0      0
0.0300682884709421      0.0304845311342295      0.0148609150233529      0      0
0.0304845311342295      0.0309065359463971      0.0150678879096373      0      0
0.0309065359463971      0.0313343826742795      0.0152777181709860      0      0
0.0313343826742795      0.0317681521889432      0.0154904447542883      0      0
0.0317681521889432      0.0322079264809726      0.0157061073044662      0      0
0.0322079264809726      0.0326537886759678      0.0159247462066438      0      0
0.0326537886759678      0.033105823050257      0.0161464026017930      0      0
0.033105823050257      0.033564115046826      0.0163711183764964      0      0
0.033564115046826      0.0340287512914689      0.0165989361306977      0      0
0.0340287512914689      0.0344998196091616      0.0168298991296929      0      0
0.0344998196091616      0.0349774090406628      0.0170640512479554      0      0
0.0349774090406628      0.0354616098593442      0.0173014369126768      0      0
0.0354616098593442      0.0359525135882537      0.0175421010542382      0      0
0.0359525135882537      0.0364502130174152      0.0177860890694226      0      0
0.0364502130174152      0.0369548022213675      0.0180334468012924      0      0
0.0369548022213675      0.0374663765769464      0.0182842205375622      0      0
0.0374663765769464      0.0379850327813123      0.0185384570272531      0      0
0.0379850327813123      0.0385108688702281      0.0187962035136241      0      0
0.0385108688702281      0.0390439842365898      0.0190575077799919      0      0
0.0390439842365898      0.0395844796492134      0.0193224182041540      0      0
0.0395844796492134      0.0401324572718825      0.0195909838167374      0      0
0.0401324572718825      0.0406880206826587      0.0198632543588844      0      0
0.0406880206826587      0.0412512748934598      0.0201392803351701      0      0
0.0412512748934598      0.0418223263699098      0.0204191130584394      0      0
0.0418223263699098      0.0424012830514618      0.0207028046842293      0      0
0.0424012830514618      0.0429882543718015      0.0209904082335046      0      0
0.0429882543718015      0.0435833512795317      0.0212819776034763      0      0
0.0435833512795317      0.0441866862591436      0.0215775675672118      0      0
0.0441866862591436      0.0447983733522791      0.0218772337635212      0      0
0.0447983733522791      0.0454185281792862      0.0221810326791801      0      0
0.0454185281792862      0.0460472679610735      0.0224890216259088      0      0
0.0460472679610735      0.0466847115412677      0.0228012587146694      0      0
0.0466847115412677      0.0473309794086762      0.0231178028297959      0      0
0.0473309794086762      0.047986193720063      0.0234387136052579      0      0
0.047986193720063      0.0486504783232378      0.0237640514050152      0      0
0.0486504783232378      0.0493239587804657      0.0240938773089984      0      0
0.0493239587804657      0.0500067623922011      0.0244282531057723      0      0
0.0500067623922011      0.0506990182211494      0.0247672412924597      0      0
0.0506990182211494      0.0514008571166629      0.0251109050820404      0      0
0.0514008571166629      0.0521124117394733      0.0254593084177260      0      0
0.0521124117394733      0.0528338165867671      0.0258125159937627      0      0
0.0528338165867671      0.0535652080176086      0.0261705932817412      0      0
0.0535652080176086      0.0543067242787134      0.0265336065613037      0      0
0.0543067242787134      0.0550585055305805      0.0269016229540237      0      0
0.0550585055305805      0.0558206938739848      0.0272747104592045      0      0
0.0558206938739848      0.0565934333768373      0.0276529379903695      0      0
0.0565934333768373      0.0573768701014157      0.0280363754113110      0      0
0.0573768701014157      0.0581711521319738      0.0284250935706893      0      0
0.0581711521319738      0.0589764296027321      0.0288191643343456      0      0
0.0589764296027321      0.0597928547262553      0.0292186606146655      0      0
0.0597928547262553      0.0606205818222245      0.0296236563965290      0      0
0.0606205818222245      0.0614597673466051      0.0300342267595628      0      0
0.0614597673466051      0.0623105699212211      0.0304504478965964      0      0
0.0623105699212211      0.0631731503637371      0.0308723971283775      0      0
0.0631731503637371      0.0640476717180559      0.0313001529147505      0      0
0.0640476717180559      0.064934299285137      0.0317337948626101      0      0
0.064934299285137      0.065833200654241      0.0321734037310386      0      0
0.065833200654241      0.0667445457346082      0.0326190614340970      0      0
0.0667445457346082      0.0676685067875737      0.0330708510417813      0      0
0.0676685067875737      0.0686052584591283      0.0335288567796728      0      0
0.0686052584591283      0.0695549778129301      0.0339931640278079      0      0
0.0695549778129301      0.0705178443637725      0.0344638593192718      0      0
0.0705178443637725      0.071494040111516      0.0349410303389876      0      0
0.071494040111516      0.0724837495754901      0.0354247659231244      0      0
0.0724837495754901      0.07348715982937      0.0359151560594960      0      0
0.07348715982937      0.0745044605365374      0.0364122918892601      0      0
0.0745044605365374      0.0755358439859309      0.0369162657101706      0      0
0.0755358439859309      0.0765815051283916      0.0374271709815691      0      0
0.0765815051283916      0.0776416416135129      0.0379451023312460      0      0
0.0776416416135129      0.0787164538269999      0.0384701555642418      0      0
0.0787164538269999      0.0798061449285455      0.0390024276736092      0      0
0.0798061449285455      0.0809109208902321      0.0395420168531110      0      0
0.0809109208902321      0.0820309905354643      0.0400890225117834      0      0
0.0820309905354643      0.0831665655784396      0.0406435452902684      0      0
0.0831665655784396      0.0843178606641673      0.0412056870787831      0      0
0.0843178606641673      0.0854850934090396      0.0417755510365778      0      0
0.0854850934090396      0.0866684844419658      0.0423532416127173      0      0
0.0866684844419658      0.087868257446075      0.0429388645680110      0      0
0.087868257446075      0.0890846392009967      0.0435325269979102      0      0
0.0890846392009967      0.0903178596257262      0.0441343373561942      0      0
0.0903178596257262      0.0915681518220832      0.0447444054792671      0      0
0.0915681518220832      0.0928357521187732      0.0453628426108961      0      0
0.0928357521187732      0.0941209001160578      0.0459897614272292      0      0
0.0941209001160578      0.0954238387310435      0.0466252760619436      0      0
0.0954238387310435      0.0967448142435972      0.0472695021313874      0      0
0.0967448142435972      0.0980840763428988      0.0479225567595912      0      0
0.0980840763428988      0.0994418781746361      0.0485845586030404      0      0
0.0994418781746361      0.100818476388855      0.0492556278751141      0      0
0.100818476388855      0.10221413118847      0.0499358863701091      0      0
0.10221413118847      0.103629106378448      0.0506254574867817      0      0
0.103629106378448      0.105063669415674      0.0513244662513542      0      0
0.105063669415674      0.106518091459502      0.0520330393399425      0      0
0.106518091459502      0.107992647423013      0.0527513051003742      0      0
0.107992647423013      0.109487616024976      0.0534793935733754      0      0
0.109487616024976      0.111003279842531      0.0542174365131126      0      0
0.111003279842531      0.112539925364605      0.0549655674070854      0      0
0.112539925364605      0.114097843046059      0.0557239214953687      0      0
0.114097843046059      0.115677327362591      0.0564926357892113      0      0
0.115677327362591      0.117278676866402      0.0572718490889987      0      0
0.117278676866402      0.118902194242619      0.0580617020015935      0      0
0.118902194242619      0.120548186366517      0.0588623369570654      0      0
0.120548186366517      0.122216964361519      0.0596738982248261      0      0
0.122216964361519      0.123908843658004      0.0604965319291822      0      0
0.123908843658004      0.125624144052934      0.0613303860643196      0      0
0.125624144052934      0.127363189770296      0.0621756105087306      0      0
0.127363189770296      0.12912630952239      0.0630323570390911      0      0
0.12912630952239      0.130913836571959      0.0639007793435958      0      0
0.130913836571959      0.132726108795187      0.0647810330347515      0      0
0.132726108795187      0.134563468745557      0.0656732756616278      0      0
0.134563468745557      0.136426263718606      0.0665776667215576      0      0
0.136426263718606      0.138314845817565      0.0674943676712780      0      0
0.138314845817565      0.140229572019921      0.0684235419374937      0      0
0.140229572019921      0.142170804244882      0.0693653549268419      0      0
0.142170804244882      0.144138909421796      0.0703199740352310      0      0
0.144138909421796      0.146134259559502      0.0712875686565201      0      0
0.146134259559502      0.148157231816648      0.0722683101904998      0      0
0.148157231816648      0.150208208572982      0.0732623720501284      0      0
0.150208208572982      0.152287577501628      0.0742699296679703      0      0
0.152287577501628      0.154395731642364      0.0752911605017794      0      0
0.154395731642364      0.156533069475914      0.0763262440391589      0      0
0.156533069475914      0.158699994999266      0.0773753618012255      0      0
0.158699994999266      0.16089691780204      0.0784386973451973      0      0
0.16089691780204      0.163124253143903      0.0795164362658143      0      0
0.163124253143903      0.165382422033063      0.0806087661954978      0      0
0.165382422033063      0.16767185130585      0.0817158768031399      0      0
0.16767185130585      0.16999297370739      0.0828379597914118      0      0
0.16999297370739      0.172346227973408      0.0839752088924642      0      0
0.172346227973408      0.174732058913154      0.0851278198618894      0      0
0.174732058913154      0.177150917493482      0.0862959904707983      0      0
0.177150917493482      0.179603260924088      0.0874799204958603      0      0
0.179603260924088      0.182089552743936      0.0886798117071377      0      0
0.182089552743936      0.184610262908873      0.0898958678535375      0      0
0.184610262908873      0.187165867880458      0.0911282946456873      0      0
0.187165867880458      0.189756850716024      0.0923772997360320      0      0
0.189756850716024      0.192383701159985      0.0936430926959281      0      0
0.192383701159985      0.195046915736409      0.0949258849895014      0      0
0.195046915736409      0.197746997842864      0.0962258899440134      0      0
0.197746997842864      0.200484457845576      0.0975433227164640      0      0
0.200484457845576      0.203259813175894      0.0988784002561403      0      0
0.203259813175894      0.206073588428097      0.100231341262798      0      0
0.206073588428097      0.208926315458549      0.101602366140139      0      0
0.208926315458549      0.211818533486235      0.102991696944226      0      0
0.211818533486235      0.214750789194674      0.104399557326449      0      0
0.214750789194674      0.217723636835266      0.105826172470623      0      0
0.217723636835266      0.220737638332042      0.107271769023781      0      0
0.220737638332042      0.22379336338789      0.108736575020166      0      0
0.22379336338789      0.226891389592229      0.110220819797932      0      0
0.226891389592229      0.230032302530194      0.111724733907967      0      0
0.230032302530194      0.233216695893316      0.113248549014276      0      0
0.233216695893316      0.236445171591743      0.114792497785255      0      0
0.236445171591743      0.239718339868012      0.116356813775178      0      0
0.239718339868012      0.243036819412397      0.117941731295143      0      0
0.243036819412397      0.246401237479853      0.119547485272691      0      0
0.246401237479853      0.249812230008578      0.121174311099204      0      0
0.249812230008578      0.253270441740218      0.122822444464175      0      0
0.253270441740218      0.256776526341734      0.124492121175323      0      0
0.256776526341734      0.260331146528961      0.126183576963468      0      0
0.260331146528961      0.263934974191869      0.127897047270990      0      0
0.263934974191869      0.267588690521566      0.129632767022600      0      0
0.267588690521566      0.271292986139054      0.131390970377037      0      0
0.271292986139054      0.275048561225772      0.133171890458210      0      0
0.275048561225772      0.27885612565594      0.134975759064169      0      0
0.27885612565594      0.282716399130741      0.136802806352152      0      0
0.282716399130741      0.286630111314356      0.138653260497813      0      0
0.286630111314356      0.290598001971889      0.140527347326585      0      0
0.290598001971889      0.294620821109189      0.142425289914927      0      0
0.294620821109189      0.298699329114623      0.144347308159056      0      0
0.298699329114623      0.302834296902796      0.146293618308516      0      0
0.302834296902796      0.307026506060274      0.148264432461722      0      0
0.307026506060274      0.311276748993318      0.150259958020378      0      0
0.311276748993318      0.315585829077662      0.152280397099368      0      0
0.315585829077662      0.319954560810364      0.154325945888436      0      0
0.319954560810364      0.324383769963767      0.156396793961628      0      0
0.324383769963767      0.32887429374158      0.158493123530112      0      0
0.32887429374158      0.33342698093713      0.160615108633578      0      0
0.33342698093713      0.338042692093795      0.162762914264998      0      0
0.338042692093795      0.342722299667666      0.164936695423011      0      0
0.342722299667666      0.347466688192458      0.167136596085696      0      0
0.347466688192458      0.352276754446699      0.169362748098859      0      0
0.352276754446699      0.357153407623246      0.171615269971348      0      0
0.357153407623246      0.362097569501131      0.173894265569158      0      0
0.362097569501131      0.367110174619799      0.176199822699284      0      0
0.367110174619799      0.372192170455755      0.178532011573408      0      0
0.372192170455755      0.37734451760165      0.180890883140501      0      0
0.37734451760165      0.382568189947856      0.183276467276329      0      0
0.382568189947856      0.387864174866547      0.185688770816633      0      0
0.387864174866547      0.393233473398329      0.188127775419386      0      0
0.393233473398329      0.398677100441459      0.190593435240029      0      0
0.398677100441459      0.40419608494368      0.193085674401873      0      0
0.40419608494368      0.409791470096709      0.195604384241989      0      0
0.409791470096709      0.41546431353342      0.198149420310758      0      0
0.41546431353342      0.421215687527758      0.200720599100916      0      0
0.421215687527758      0.427046679197417      0.203317694479235      0      0
0.427046679197417      0.43295839070933      0.205940433790997      0      0
0.43295839070933      0.438951939487993      0.208588493604046      0      0
0.438951939487993      0.445028458426682      0.211261495055406      0      0
0.445028458426682      0.451189096101594      0.213958998759134      0      0
0.451189096101594      0.457435016988945      0.216680499229243      0      0
0.457435016988945      0.463767401685081      0.219425418766011      0      0
0.463767401685081      0.470187447129631      0.222193100747718      0      0
0.470187447129631      0.476696366831751      0.224982802262766      0      0
0.476696366831751      0.483295391099501      0.227793686008987      0      0
0.483295391099501      0.489985767272398      0.230624811377701      0      0
0.489985767272398      0.496768759957182      0.233475124629461      0      0
0.496768759957182      0.503645651266856      0.236343448056232      0      0
0.503645651266856      0.510617741063022      0.239228468010780      0      0
0.510617741063022      0.517686347201588      0.242128721667861      0      0
0.517686347201588      0.524852805781861      0.245042582363191      0      0
0.524852805781861      0.532118471399099      0.247968243334513      0      0
0.532118471399099      0.539484717400551      0.250903699664003      0      0
0.539484717400551      0.546952936145049      0.253846728191953      0      0
0.546952936145049      0.554524539266187      0.256794865137497      0      0
0.554524539266187      0.56220095793915      0.259745381122010      0      0
0.56220095793915      0.569983643151229      0.262695253243673      0      0
0.569983643151229      0.577874065976087      0.265641133795992      0      0
0.577874065976087      0.585873717851818      0.268579315157109      0      0
0.585873717851818      0.59398411086286      0.271505690298318      0      0
0.59398411086286      0.602206778025804      0.274415708266531      0      0
0.602206778025804      0.610543273579166      0.277304323883169      0      0
0.610543273579166      0.618995173277162      0.280165940766704      0      0
0.618995173277162      0.62756407468756      0.282994346622428      0      0
0.62756407468756      0.636251597493652      0.285782639543997      0      0
0.636251597493652      0.645059383800396      0.288523143827953      0      0
0.645059383800396      0.653989098444817      0.291207313503236      0      0
0.653989098444817      0.663042429310678      0.293825621407613      0      0
0.663042429310678      0.672221087647534      0.296367431182308      0      0
0.672221087647534      0.681526808394186      0.298820848978754      0      0
0.681526808394186      0.690961350506615      0.301172550942566      0      0
0.690961350506615      0.70052649729046      0.303407581612639      0      0
0.70052649729046      0.710224056738094      0.305509117183740      0      0
0.710224056738094      0.720055861870372      0.307458186041345      0      0
0.720055861870372      0.730023771083106      0.309233336965279      0      0
0.730023771083106      0.740129668498331      0.310810242741405      0      0
0.740129668498331      0.750375464320448      0.312161223371655      0      0
0.750375464320448      0.76076309519728      0.313254668274306      0      0
0.76076309519728      0.771294524586143      0.314054330291615      0      0
0.771294524586143      0.781971743124969      0.314518455180471      0      0
0.781971743124969      0.792796769008581      0.314598697345964      0      0
0.792796769008581      0.803771648370161      0.314238754003583      0      0
0.803771648370161      0.814898455668016      0.313372622714680      0      0
0.814898455668016      0.826179294077686      0.311922346404179      0      0
0.826179294077686      0.837616295889483      0.309795047234015      0      0
0.837616295889483      0.849211622911536      0.306878951615759      0      0
0.849211622911536      0.860967466878409      0.303037947110550      0      0
0.860967466878409      0.872886049865385      0.298103938886052      0      0
0.872886049865385      0.884969624708479      0.291865791818025      0      0
0.884969624708479      0.897220475430265      0.284052751612945      0      0
0.897220475430265      0.909640917671599      0.274308481520384      0      0
0.909640917671599      0.922233299129318      0.262148131219380      0      0
0.922233299129318      0.935      0.246882217364678      0      0
# END HISTO1D SudakovggExpOutputsN2LLNor32
# BEGIN HISTO1D SudakovggExpOutputsN2LLNor33
PlotOrder=9
LineColor=orange
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\widetilde{\mathbf{V}}^{(3,3)}_{h,\mathrm{res}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.854705230471949      0      0
0.00000101384324431002      0.00000102787812403307      0.854693902813053      0      0
0.00000102787812403307      0.00000104210729202498      0.854682417108737      0      0
0.00000104210729202498      0.00000105653343786574      0.854670771137200      0      0
0.00000105653343786574      0.00000107115928836782      0.854658962644955      0      0
0.00000107115928836782      0.00000108598760809164      0.854646989346371      0      0
0.00000108598760809164      0.00000110102119986811      0.854634848923197      0      0
0.00000110102119986811      0.00000111626290532839      0.854622539024088      0      0
0.00000111626290532839      0.00000113171560544106      0.854610057264115      0      0
0.00000113171560544106      0.00000114738222105665      0.854597401224278      0      0
0.00000114738222105665      0.00000116326571345971      0.854584568451003      0      0
0.00000116326571345971      0.0000011793690849286      0.854571556455634      0      0
0.0000011793690849286      0.00000119569537930295      0.854558362713916      0      0
0.00000119569537930295      0.000001212247682559      0.854544984665477      0      0
0.000001212247682559      0.00000122902912339292      0.854531419713289      0      0
0.00000122902912339292      0.00000124604287381218      0.854517665223134      0      0
0.00000124604287381218      0.00000126329214973512      0.854503718523051      0      0
0.00000126329214973512      0.00000128078021159884      0.854489576902785      0      0
0.00000128078021159884      0.00000129851036497544      0.854475237613218      0      0
0.00000129851036497544      0.00000131648596119688      0.854460697865794      0      0
0.00000131648596119688      0.00000133471039798844      0.854445954831940      0      0
0.00000133471039798844      0.00000135318712011092      0.854431005642473      0      0
0.00000135318712011092      0.00000137191962001179      0.854415847386995      0      0
0.00000137191962001179      0.00000139091143848532      0.854400477113289      0      0
0.00000139091143848532      0.00000141016616534188      0.854384891826695      0      0
0.00000141016616534188      0.00000142968744008643      0.854369088489480      0      0
0.00000142968744008643      0.00000144947895260651      0.854353064020204      0      0
0.00000144947895260651      0.00000146954444386967      0.854336815293063      0      0
0.00000146954444386967      0.00000148988770663059      0.854320339137237      0      0
0.00000148988770663059      0.00000151051258614798      0.854303632336214      0      0
0.00000151051258614798      0.00000153142298091138      0.854286691627116      0      0
0.00000153142298091138      0.00000155262284337812      0.854269513700003      0      0
0.00000155262284337812      0.00000157411618072032      0.854252095197175      0      0
0.00000157411618072032      0.00000159590705558239      0.854234432712457      0      0
0.00000159590705558239      0.0000016179995868489      0.854216522790477      0      0
0.0000016179995868489      0.00000164039795042316      0.854198361925929      0      0
0.00000164039795042316      0.00000166310638001652      0.854179946562829      0      0
0.00000166310638001652      0.00000168612916794864      0.854161273093755      0      0
0.00000168612916794864      0.00000170947066595881      0.854142337859076      0      0
0.00000170947066595881      0.00000173313528602849      0.854123137146170      0      0
0.00000173313528602849      0.00000175712750121529      0.854103667188629      0      0
0.00000175712750121529      0.00000178145184649847      0.854083924165454      0      0
0.00000178145184649847      0.00000180611291963609      0.854063904200230      0      0
0.00000180611291963609      0.00000183111538203409      0.854043603360298      0      0
0.00000183111538203409      0.00000185646395962742      0.854023017655905      0      0
0.00000185646395962742      0.00000188216344377329      0.854002143039345      0      0
0.00000188216344377329      0.00000190821869215684      0.853980975404088      0      0
0.00000190821869215684      0.00000193463462970931      0.853959510583888      0      0
0.00000193463462970931      0.000001961416249539      0.853937744351887      0      0
0.000001961416249539      0.00000198856861387501      0.853915672419695      0      0
0.00000198856861387501      0.00000201609685502412      0.853893290436462      0      0
0.00000201609685502412      0.00000204400617634088      0.853870593987933      0      0
0.00000204400617634088      0.00000207230185321116      0.853847578595485      0      0
0.00000207230185321116      0.00000210098923404927      0.853824239715156      0      0
0.00000210098923404927      0.00000213007374130893      0.853800572736650      0      0
0.00000213007374130893      0.00000215956087250823      0.853776572982332      0      0
0.00000215956087250823      0.00000218945620126872      0.853752235706203      0      0
0.00000218945620126872      0.00000221976537836897      0.853727556092864      0      0
0.00000221976537836897      0.00000225049413281266      0.853702529256457      0      0
0.00000225049413281266      0.00000228164827291145      0.853677150239593      0      0
0.00000228164827291145      0.0000023132336873829      0.853651414012261      0      0
0.0000023132336873829      0.0000023452563464635      0.853625315470721      0      0
0.0000023452563464635      0.00000237772230303722      0.853598849436379      0      0
0.00000237772230303722      0.00000241063769377955      0.853572010654641      0      0
0.00000241063769377955      0.00000244400874031748      0.853544793793755      0      0
0.00000244400874031748      0.00000247784175040552      0.853517193443624      0      0
0.00000247784175040552      0.00000251214311911795      0.853489204114614      0      0
0.00000251214311911795      0.00000254691933005764      0.853460820236327      0      0
0.00000254691933005764      0.00000258217695658154      0.853432036156369      0      0
0.00000258217695658154      0.0000026179226630432      0.853402846139087      0      0
0.0000026179226630432      0.00000265416320605244      0.853373244364290      0      0
0.00000265416320605244      0.00000269090543575249      0.853343224925951      0      0
0.00000269090543575249      0.00000272815629711478      0.853312781830886      0      0
0.00000272815629711478      0.00000276592283125165      0.853281908997410      0      0
0.00000276592283125165      0.00000280421217674733      0.853250600253977      0      0
0.00000280421217674733      0.00000284303157100718      0.853218849337788      0      0
0.00000284303157100718      0.00000288238835162573      0.853186649893389      0      0
0.00000288238835162573      0.00000292228995777364      0.853153995471235      0      0
0.00000292228995777364      0.00000296274393160382      0.853120879526240      0      0
0.00000296274393160382      0.00000300375791967704      0.853087295416294      0      0
0.00000300375791967704      0.00000304533967440728      0.853053236400767      0      0
0.00000304533967440728      0.0000030874970555271      0.853018695638977      0      0
0.0000030874970555271      0.00000313023803157323      0.852983666188645      0      0
0.00000313023803157323      0.00000317357068139281      0.852948141004314      0      0
0.00000317357068139281      0.00000321750319567045      0.852912112935751      0      0
0.00000321750319567045      0.00000326204387847638      0.852875574726315      0      0
0.00000326204387847638      0.00000330720114883614      0.852838519011311      0      0
0.00000330720114883614      0.00000335298354232185      0.852800938316300      0      0
0.00000335298354232185      0.00000339939971266569      0.852762825055398      0      0
0.00000339939971266569      0.00000344645843339553      0.852724171529539      0      0
0.00000344645843339553      0.00000349416859949336      0.852684969924709      0      0
0.00000349416859949336      0.00000354253922907654      0.852645212310157      0      0
0.00000354253922907654      0.00000359157946510248      0.852604890636571      0      0
0.00000359157946510248      0.00000364129857709674      0.852563996734229      0      0
0.00000364129857709674      0.00000369170596290522      0.852522522311121      0      0
0.00000369170596290522      0.00000374281115047047      0.852480458951033      0      0
0.00000374281115047047      0.0000037946237996327      0.852437798111609      0      0
0.0000037946237996327      0.00000384715370395563      0.852394531122378      0      0
0.00000384715370395563      0.00000390041079257769      0.852350649182748      0      0
0.00000390041079257769      0.00000395440513208878      0.852306143359969      0      0
0.00000395440513208878      0.00000400914692843308      0.852261004587064      0      0
0.00000400914692843308      0.00000406464652883815      0.852215223660728      0      0
0.00000406464652883815      0.00000412091442377072      0.852168791239187      0      0
0.00000412091442377072      0.00000417796124891967      0.852121697840031      0      0
0.00000417796124891967      0.00000423579778720626      0.852073933838006      0      0
0.00000423579778720626      0.0000042944349708224      0.852025489462775      0      0
0.0000042944349708224      0.00000435388388329698      0.851976354796639      0      0
0.00000435388388329698      0.00000441415576159092      0.851926519772229      0      0
0.00000441415576159092      0.0000044752619982211      0.851875974170148      0      0
0.0000044752619982211      0.00000453721414341383      0.851824707616595      0      0
0.00000453721414341383      0.00000460002390728798      0.851772709580931      0      0
0.00000460002390728798      0.0000046637031620685      0.851719969373222      0      0
0.0000046637031620685      0.00000472826394433043      0.851666476141734      0      0
0.00000472826394433043      0.00000479371845727405      0.851612218870393      0      0
0.00000479371845727405      0.00000486007907303155      0.851557186376206      0      0
0.00000486007907303155      0.00000492735833500554      0.851501367306636      0      0
0.00000492735833500554      0.00000499556896024003      0.851444750136945      0      0
0.00000499556896024003      0.00000506472384182418      0.851387323167484      0      0
0.00000506472384182418      0.00000513483605132934      0.851329074520954      0      0
0.00000513483605132934      0.00000520591884127979      0.851269992139614      0      0
0.00000520591884127979      0.00000527798564765776      0.851210063782453      0      0
0.00000527798564765776      0.00000535105009244307      0.851149277022313      0      0
0.00000535105009244307      0.00000542512598618791      0.851087619242975      0      0
0.00000542512598618791      0.00000550022733062734      0.851025077636194      0      0
0.00000550022733062734      0.00000557636832132587      0.850961639198692      0      0
0.00000557636832132587      0.00000565356335036064      0.850897290729107      0      0
0.00000565356335036064      0.00000573182700904185      0.850832018824893      0      0
0.00000573182700904185      0.00000581117409067079      0.850765809879178      0      0
0.00000581117409067079      0.000005891619593336      0.850698650077569      0      0
0.000005891619593336      0.00000597317872274825      0.850630525394920      0      0
0.00000597317872274825      0.00000605586689511467      0.850561421592040      0      0
0.00000605586689511467      0.0000061396997400527      0.850491324212362      0      0
0.0000061396997400527      0.00000622469310354442      0.850420218578564      0      0
0.00000622469310354442      0.00000631086305093168      0.850348089789135      0      0
0.00000631086305093168      0.0000063982258699528      0.850274922714897      0      0
0.0000063982258699528      0.00000648679807382125      0.850200701995474      0      0
0.00000648679807382125      0.00000657659640434692      0.850125412035721      0      0
0.00000657659640434692      0.00000666763783510069      0.850049037002086      0      0
0.00000666763783510069      0.00000675993957462272      0.849971560818941      0      0
0.00000675993957462272      0.0000068535190696752      0.849892967164848      0      0
0.0000068535190696752      0.00000694839400854009      0.849813239468781      0      0
0.00000694839400854009      0.00000704458232436258      0.849732360906299      0      0
0.00000704458232436258      0.00000714210219854078      0.849650314395666      0      0
0.00000714210219854078      0.00000724097206416231      0.849567082593915      0      0
0.00000724097206416231      0.00000734121060948854      0.849482647892871      0      0
0.00000734121060948854      0.000007442836781487      0.849396992415120      0      0
0.000007442836781487      0.00000754586978941272      0.849310098009919      0      0
0.00000754586978941272      0.00000765032910843916      0.849221946249069      0      0
0.00000765032910843916      0.00000775623448333934      0.849132518422727      0      0
0.00000775623448333934      0.00000786360593221801      0.849041795535172      0      0
0.00000786360593221801      0.00000797246375029542      0.848949758300524      0      0
0.00000797246375029542      0.00000808282851374354      0.848856387138402      0      0
0.00000808282851374354      0.00000819472108357529      0.848761662169550      0      0
0.00000819472108357529      0.00000830816260958769      0.848665563211401      0      0
0.00000830816260958769      0.00000842317453435958      0.848568069773595      0      0
0.00000842317453435958      0.00000853977859730466      0.848469161053456      0      0
0.00000853977859730466      0.00000865799683878063      0.848368815931415      0      0
0.00000865799683878063      0.00000877785160425524      0.848267012966393      0      0
0.00000877785160425524      0.00000889936554853005      0.848163730391134      0      0
0.00000889936554853005      0.00000902256164002253      0.848058946107496      0      0
0.00000902256164002253      0.00000914746316510757      0.847952637681705      0      0
0.00000914746316510757      0.00000927409373251906      0.847844782339553      0      0
0.00000927409373251906      0.00000940247727781235      0.847735356961576      0      0
0.00000940247727781235      0.00000953263806788851      0.847624338078175      0      0
0.00000953263806788851      0.00000966460070558129      0.847511701864710      0      0
0.00000966460070558129      0.00000979839013430744      0.847397424136559      0      0
0.00000979839013430744      0.00000993403164278155      0.847281480344138      0      0
0.00000993403164278155      0.000010071550869796      0.847163845567898      0      0
0.000010071550869796      0.0000102109738090674      0.847044494513283      0      0
0.0000102109738090674      0.0000103523268141496      0.846923401505674      0      0
0.0000103523268141496      0.000010495636603415      0.846800540485296      0      0
0.000010495636603415      0.0000106409302651053      0.846675885002118      0      0
0.0000106409302651053      0.000010788235262451      0.846549408210721      0      0
0.000010788235262451      0.0000109375794388631      0.846421082865163      0      0
0.0000109375794388631      0.0000110889910231955      0.846290881313826      0      0
0.0000110889910231955      0.0000112424986350812      0.846158775494260      0      0
0.0000112424986350812      0.0000113981312903417      0.846024736928019      0      0
0.0000113981312903417      0.0000115559184064716      0.845888736715500      0      0
0.0000115559184064716      0.000011715889808199      0.845750745530787      0      0
0.000011715889808199      0.0000118780757331232      0.845610733616509      0      0
0.0000118780757331232      0.0000120425068374297      0.845468670778703      0      0
0.0000120425068374297      0.0000122092142016854      0.845324526381707      0      0
0.0000122092142016854      0.0000123782293367127      0.845178269343074      0      0
0.0000123782293367127      0.0000125495841895462      0.845029868128523      0      0
0.0000125495841895462      0.0000127233111494713      0.844879290746921      0      0
0.0000127233111494713      0.0000128994430541458      0.844726504745315      0      0
0.0000128994430541458      0.0000130780131958075      0.844571477204020      0      0
0.0000130780131958075      0.0000132590553275668      0.844414174731757      0      0
0.0000132590553275668      0.0000134426036697863      0.844254563460873      0      0
0.0000134426036697863      0.00001362869291655      0.844092609042621      0      0
0.00001362869291655      0.00001381735824222      0.843928276642540      0      0
0.00001381735824222      0.0000140086353080861      0.843761530935923      0      0
0.0000140086353080861      0.0000142025602691059      0.843592336103388      0      0
0.0000142025602691059      0.0000143991697807389      0.843420655826571      0      0
0.0000143991697807389      0.0000145985010058751      0.843246453283937      0      0
0.0000145985010058751      0.0000148005916218595      0.843069691146737      0      0
0.0000148005916218595      0.0000150054798276138      0.842890331575106      0      0
0.0000150054798276138      0.0000152132043508565      0.842708336214330      0      0
0.0000152132043508565      0.0000154238044554237      0.842523666191289      0      0
0.0000154238044554237      0.0000156373199486901      0.842336282111085      0      0
0.0000156373199486901      0.0000158537911890937      0.842146144053881      0      0
0.0000158537911890937      0.0000160732590937644      0.841953211571955      0      0
0.0000160732590937644      0.0000162957651462576      0.841757443686992      0      0
0.0000162957651462576      0.000016521351404396      0.841558798887633      0      0
0.000016521351404396      0.0000167500605082187      0.841357235127289      0      0
0.0000167500605082187      0.0000169819356880416      0.841152709822251      0      0
0.0000169819356880416      0.0000172170207726282      0.840945179850106      0      0
0.0000172170207726282      0.0000174553601974744      0.840734601548480      0      0
0.0000174553601974744      0.0000176969990132074      0.840520930714139      0      0
0.0000176969990132074      0.0000179419828941014      0.840304122602457      0      0
0.0000179419828941014      0.0000181903581467107      0.840084131927282      0      0
0.0000181903581467107      0.0000184421717186223      0.839860912861223      0      0
0.0000184421717186223      0.0000186974712073306      0.839634419036383      0      0
0.0000186974712073306      0.0000189563048692332      0.839404603545562      0      0
0.0000189563048692332      0.0000192187216287532      0.839171418943961      0      0
0.0000192187216287532      0.0000194847710875863      0.838934817251412      0      0
0.0000194847710875863      0.0000197545035340766      0.838694749955169      0      0
0.0000197545035340766      0.000020027969952722      0.838451168013280      0      0
0.000020027969952722      0.0000203052220338112      0.838204021858588      0      0
0.0000203052220338112      0.0000205863121831945      0.837953261403377      0      0
0.0000205863121831945      0.0000208712935321888      0.837698836044714      0      0
0.0000208712935321888      0.000021160219947621      0.837440694670507      0      0
0.000021160219947621      0.0000214531460420097      0.837178785666326      0      0
0.0000214531460420097      0.0000217501271838877      0.836913056923029      0      0
0.0000217501271838877      0.0000220512195082683      0.836643455845220      0      0
0.0000220512195082683      0.0000223564799272551      0.836369929360587      0      0
0.0000223564799272551      0.0000226659661408002      0.836092423930171      0      0
0.0000226659661408002      0.0000229797366476099      0.835810885559589      0      0
0.0000229797366476099      0.0000232978507562027      0.835525259811283      0      0
0.0000232978507562027      0.0000236203685961192      0.835235491817816      0      0
0.0000236203685961192      0.000023947351129288      0.834941526296284      0      0
0.000023947351129288      0.0000242788601615485      0.834643307563878      0      0
0.0000242788601615485      0.0000246149583543337      0.834340779554661      0      0
0.0000246149583543337      0.0000249557092365137      0.834033885837601      0      0
0.0000249557092365137      0.0000253011772164045      0.833722569635918      0      0
0.0000253011772164045      0.0000256514275939423      0.833406773847806      0      0
0.0000256514275939423      0.0000260065265730261      0.833086441068577      0      0
0.0000260065265730261      0.0000263665412740315      0.832761513614297      0      0
0.0000263665412740315      0.0000267315397464981      0.832431933546954      0      0
0.0000267315397464981      0.0000271015909819919      0.832097642701248      0      0
0.0000271015909819919      0.0000274767649271459      0.831758582713037      0      0
0.0000274767649271459      0.0000278571324968813      0.831414695049515      0      0
0.0000278571324968813      0.0000282427655878122      0.831065921041190      0      0
0.0000282427655878122      0.0000286337370918349      0.830712201915720      0      0
0.0000286337370918349      0.0000290301209099061      0.830353478833674      0      0
0.0000290301209099061      0.0000294319919660113      0.829989692926289      0      0
0.0000294319919660113      0.0000298394262213274      0.829620785335292      0      0
0.0000298394262213274      0.00003025250068858      0.829246697254846      0      0
0.00003025250068858      0.000030671293446601      0.828867369975702      0      0
0.000030671293446601      0.0000310958836550867      0.828482744931619      0      0
0.0000310958836550867      0.00003152635156956      0.828092763748122      0      0
0.00003152635156956      0.000031962778556541      0.827697368293669      0      0
0.000031962778556541      0.0000324052471089262      0.827296500733299      0      0
0.0000324052471089262      0.0000328538408615817      0.826890103584827      0      0
0.0000328538408615817      0.000033308644607151      0.826478119777655      0      0
0.000033308644607151      0.0000337697443120835      0.826060492714270      0      0
0.0000337697443120835      0.0000342372271328825      0.825637166334491      0      0
0.0000342372271328825      0.0000347111814325807      0.825208085182537      0      0
0.0000347111814325807      0.0000351916967974413      0.824773194476978      0      0
0.0000351916967974413      0.0000356788640538924      0.824332440183622      0      0
0.0000356788640538924      0.0000361727752856944      0.823885769091415      0      0
0.0000361727752856944      0.0000366735238513458      0.823433128891399      0      0
0.0000366735238513458      0.0000371812044017293      0.822974468258785      0      0
0.0000371812044017293      0.0000376959128980032      0.822509736938194      0      0
0.0000376959128980032      0.0000382177466297395      0.822038885832113      0      0
0.0000382177466297395      0.0000387468042333134      0.821561867092612      0      0
0.0000387468042333134      0.0000392831857105477      0.821078634216347      0      0
0.0000392831857105477      0.0000398269924476147      0.820589142142912      0      0
0.0000398269924476147      0.0000403783272342003      0.820093347356527      0      0
0.0000403783272342003      0.0000409372942829333      0.819591207991132      0      0
0.0000409372942829333      0.0000415039992490831      0.819082683938852      0      0
0.0000415039992490831      0.000042078549250531      0.818567736961893      0      0
0.000042078549250531      0.0000426610528880173      0.818046330807819      0      0
0.0000426610528880173      0.0000432516202656688      0.817518431328251      0      0
0.0000432516202656688      0.0000438503630118107      0.816984006600932      0      0
0.0000438503630118107      0.0000444573943000663      0.816443027055159      0      0
0.0000444573943000663      0.0000450728288707489      0.815895465600537      0      0
0.0000450728288707489      0.0000456967830525504      0.815341297759006      0      0
0.0000456967830525504      0.0000463293747845289      0.814780501800092      0      0
0.0000463293747845289      0.0000469707236384016      0.814213058879307      0      0
0.0000469707236384016      0.0000476209508411464      0.813638953179624      0      0
0.0000476209508411464      0.0000482801792979158      0.813058172055922      0      0
0.0000482801792979158      0.0000489485336152684      0.812470706182310      0      0
0.0000489485336152684      0.0000496261401247217      0.811876549702189      0      0
0.0000496261401247217      0.0000503131269066316      0.811275700380937      0      0
0.0000503131269066316      0.0000510096238144011      0.810668159761049      0      0
0.0000510096238144011      0.000051715762499026      0.810053933319575      0      0
0.000051715762499026      0.000052431676433979      0.809433030627668      0      0
0.000052431676433979      0.0000531575009404385      0.808805465512050      0      0
0.0000531575009404385      0.0000538933732128671      0.808171256218175      0      0
0.0000538933732128671      0.0000546394323449439      0.807530425574854      0      0
0.0000546394323449439      0.0000553958193558558      0.806883001160096      0      0
0.0000553958193558558      0.0000561626772169526      0.806229015467900      0      0
0.0000561626772169526      0.0000569401508787716      0.805568506075709      0      0
0.0000569401508787716      0.0000577283872984359      0.804901515812214      0      0
0.0000577283872984359      0.0000585275354674316      0.804228092925210      0      0
0.0000585275354674316      0.0000593377464397706      0.803548291249144      0      0
0.0000593377464397706      0.0000601591733605423      0.802862170372012      0      0
0.0000601591733605423      0.0000609919714948611      0.802169795801228      0      0
0.0000609919714948611      0.0000618362982572143      0.801471239128081      0      0
0.0000618362982572143      0.0000626923132412161      0.800766578190376      0      0
0.0000626923132412161      0.0000635601782497746      0.800055897232830      0      0
0.0000635601782497746      0.0000644400573256746      0.799339287064812      0      0
0.0000644400573256746      0.0000653321167825856      0.798616845214955      0      0
0.0000653321167825856      0.0000662365252364977      0.797888676082202      0      0
0.0000662365252364977      0.0000671534536375933      0.797154891082811      0      0
0.0000671534536375933      0.0000680830753025601      0.796415608792835      0      0
0.0000680830753025601      0.0000690255659473509      0.795670955085604      0      0
0.0000690255659473509      0.0000699811037203975      0.794921063263706      0      0
0.0000699811037203975      0.0000709498692362838      0.794166074184979      0      0
0.0000709498692362838      0.0000719320456098856      0.793406136382010      0      0
0.0000719320456098856      0.0000729278184909828      0.792641406174654      0      0
0.0000729278184909828      0.0000739373760993502      0.791872047775060      0      0
0.0000739373760993502      0.0000749609092603353      0.791098233384736      0      0
0.0000749609092603353      0.0000759986114409274      0.790320143283147      0      0
0.0000759986114409274      0.0000770506787863264      0.789537965907384      0      0
0.0000770506787863264      0.0000781173101570184      0.788751897922449      0      0
0.0000781173101570184      0.0000791987071663636      0.787962144281689      0      0
0.0000791987071663636      0.0000802950742187053      0.787168918276974      0      0
0.0000802950742187053      0.000081406618548006      0.786372441578197      0      0
0.000081406618548006      0.0000825335502570186      0.785572944261714      0      0
0.0000825335502570186      0.0000836760823569998      0.784770664827375      0      0
0.0000836760823569998      0.0000848344308079731      0.783965850203814      0      0
0.0000848344308079731      0.0000860088145595493      0.783158755741700      0      0
0.0000860088145595493      0.0000871994555923124      0.782349645194695      0      0
0.0000871994555923124      0.0000884065789597775      0.781538790687900      0      0
0.0000884065789597775      0.0000896304128309307      0.780726472673596      0      0
0.0000896304128309307      0.0000908711885333572      0.779912979874161      0      0
0.0000908711885333572      0.0000921291405969664      0.779098609212055      0      0
0.0000921291405969664      0.0000934045067983223      0.778283665726829      0      0
0.0000934045067983223      0.0000946975282055884      0.777468462479177      0      0
0.0000946975282055884      0.0000960084492240934      0.776653320442065      0      0
0.0000960084492240934      0.0000973375176425286      0.775838568379059      0      0
0.0000973375176425286      0.000098684984679785      0.775024542710007      0      0
0.000098684984679785      0.000100051105032438      0.774211587364291      0      0
0.000100051105032438      0.000101436136922889      0.773400053621904      0      0
0.000101436136922889      0.000102840342148178      0.772590299942704      0      0
0.000102840342148178      0.000104263986129461      0.771782691784181      0      0
0.000104263986129461      0.000105707337962187      0.770977601408201      0      0
0.000105707337962187      0.00010717067046696      0.770175407677187      0      0
0.00010717067046696      0.000108654260241103      0.769376495840274      0      0
0.000108654260241103      0.000110158387710945      0.768581257310016      0      0
0.000110158387710945      0.000111683337184825      0.767790089430270      0      0
0.000111683337184825      0.000113229396906833      0.767003395235920      0      0
0.000113229396906833      0.00011479685911129      0.766221583205158      0      0
0.00011479685911129      0.000116386020077991      0.765445067005050      0      0
0.000116386020077991      0.000117997180188201      0.764674265231174      0      0
0.000117997180188201      0.00011963064398144      0.763909601142125      0      0
0.00011963064398144      0.00012128672021304      0.763151502389719      0      0
0.00012128672021304      0.00012296572191251      0.762400400745728      0      0
0.00012296572191251      0.000124667966442703      0.761656731826019      0      0
0.000124667966442703      0.000126393775559803      0.760920934812938      0      0
0.000126393775559803      0.000128143475474143      0.760193452176827      0      0
0.000128143475474143      0.000129917396911867      0.759474729397522      0      0
0.000129917396911867      0.000131715875177439      0.758765214686680      0      0
0.000131715875177439      0.000133539250217029      0.758065358711786      0      0
0.000133539250217029      0.00013538786668276      0.757375614322637      0      0
0.00013538786668276      0.000137262073997862      0.756696436281096      0      0
0.000137262073997862      0.000139162226422714      0.756028280994877      0      0
0.000139162226422714      0.00014108868312181      0.755371606256059      0      0
0.00014108868312181      0.000143041808231644      0.754726870985008      0      0
0.000143041808231644      0.000145021970929542      0.754094534980332      0      0
0.000145021970929542      0.00014702954550344      0.753475058675424      0      0
0.00014702954550344      0.000149064911422635      0.752868902902101      0      0
0.000149064911422635      0.00015112845340951      0.752276528661800      0      0
0.00015112845340951      0.000153220561512254      0.751698396904677      0      0
0.000153220561512254      0.000155341631178586      0.751134968316949      0      0
0.000155341631178586      0.000157492063330508      0.750586703116684      0      0
0.000157492063330508      0.000159672264440082      0.750054060858218      0      0
0.000159672264440082      0.00016188264660626      0.749537500245267      0      0
0.00016188264660626      0.000164123627632783      0.749037478952749      0      0
0.000164123627632783      0.00016639563110715      0.748554453457220      0      0
0.00016639563110715      0.000168699086480686      0.748088878875791      0      0
0.000168699086480686      0.000171034429149716      0.747641208813275      0      0
0.000171034429149716      0.00017340210053786      0.747211895217256      0      0
0.00017340210053786      0.000175802548179476      0.746801388240692      0      0
0.000175802548179476      0.000178236225804249      0.746410136111587      0      0
0.000178236225804249      0.000180703593422953      0.746038585009202      0      0
0.000180703593422953      0.000183205117414405      0.745687178946183      0      0
0.000183205117414405      0.000185741270613619      0.745356359655969      0      0
0.000185741270613619      0.000188312532401177      0.745046566484716      0      0
0.000188312532401177      0.000190919388793845      0.744758236286976      0      0
0.000190919388793845      0.000193562332536437      0.744491803324280      0      0
0.000193562332536437      0.000196241863194957      0.744247699165751      0      0
0.000196241863194957      0.000198958487251018      0.744026352589814      0      0
0.000198958487251018      0.000201712718197586      0.743828189486053      0      0
0.000201712718197586      0.000204505076636033      0.743653632756218      0      0
0.000204505076636033      0.000207336090374545      0.743503102213392      0      0
0.000207336090374545      0.000210206294527884      0.743377014478272      0      0
0.000210206294527884      0.000213116231618538      0.743275782871545      0      0
0.000213116231618538      0.000216066451679264      0.743199817301332      0      0
0.000216066451679264      0.000219057512357059      0.743149524144649      0      0
0.000219057512357059      0.000222089979018563      0.743125306121893      0      0
0.000222089979018563      0.000225164424856924      0.743127562163343      0      0
0.000225164424856924      0.000228281431000144      0.743156687266706      0      0
0.000228281431000144      0.00023144158662092      0.743213072344778      0      0
0.00023144158662092      0.000234645489048012      0.743297104062305      0      0
0.000234645489048012      0.000237893743879147      0.743409164661211      0      0
0.000237893743879147      0.000241186965095492      0.743549631773385      0      0
0.000241186965095492      0.000244525775177701      0.743718878220270      0      0
0.000244525775177701      0.000247910805223583      0.743917271798608      0      0
0.000247910805223583      0.000251342695067386      0.744145175051702      0      0
0.000251342695067386      0.000254822093400743      0.744402945025680      0      0
0.000254822093400743      0.00025834965789528      0.744690933010302      0      0
0.00025834965789528      0.000261926055326934      0.745009484263944      0      0
0.000261926055326934      0.000265551961701985      0.745358937722481      0      0
0.000265551961701985      0.00026922806238483      0.745739625691871      0      0
0.00026922806238483      0.000272955052227537      0.746151873524366      0      0
0.000272955052227537      0.000276733635701177      0.746595999278346      0      0
0.000276733635701177      0.000280564527028988      0.747072313361886      0      0
0.000280564527028988      0.000284448450321376      0.747581118160274      0      0
0.000284448450321376      0.000288386139712781      0.748122707647796      0      0
0.000288386139712781      0.000292378339500449      0.748697366984206      0      0
0.000292378339500449      0.000296425804285111      0.749305372096422      0      0
0.000296425804285111      0.000300529299113624      0.749946989246075      0      0
0.000300529299113624      0.000304689599623573      0.750622474583664      0      0
0.000304689599623573      0.000308907492189884      0.751332073690150      0      0
0.000308907492189884      0.000313183774073464      0.752076021106968      0      0
0.000313183774073464      0.000317519253571897      0.752854539855477      0      0
0.000317519253571897      0.000321914750172228      0.753667840947033      0      0
0.000321914750172228      0.000326371094705861      0.754516122884906      0      0
0.000326371094705861      0.000330889129505603      0.755399571159400      0      0
0.000330889129505603      0.000335469708564879      0.756318357737599      0      0
0.000335469708564879      0.000340113697699154      0.757272640549245      0      0
0.000340113697699154      0.000344821974709588      0.758262562970339      0      0
0.000344821974709588      0.000349595429548956      0.759288253306129      0      0
0.000349595429548956      0.000354434964489868      0.760349824275212      0      0
0.000354434964489868      0.000359341494295315      0.761447372496520      0      0
0.000359341494295315      0.000364315946391572      0.762580977981051      0      0
0.000364315946391572      0.000369359261043507      0.763750703630204      0      0
0.000369359261043507      0.000374472391532301      0.764956594742645      0      0
0.000374472391532301      0.00037965630433564      0.766198678531646      0      0
0.00037965630433564      0.000384911979310397      0.767476963654866      0      0
0.000384911979310397      0.000390240409877844      0.768791439758530      0      0
0.000390240409877844      0.000395642603211426      0.770142077038012      0      0
0.000395642603211426      0.000401119580427133      0.771528825816754      0      0
0.000401119580427133      0.000406672376776519      0.772951616145499      0      0
0.000406672376776519      0.000412302041842373      0.774410357423740      0      0
0.000412302041842373      0.000418009639737117      0.775904938045283      0      0
0.000418009639737117      0.000423796249303941      0.777435225069759      0      0
0.000423796249303941      0.000429662964320725      0.779001063921867      0      0
0.000429662964320725      0.000435610893706785      0.780602278120071      0      0
0.000435610893706785      0.000441641161732474      0.782238669036389      0      0
0.000441641161732474      0.000447754908231697      0.783910015688847      0      0
0.000447754908231697      0.000453953288817359      0.785616074568054      0      0
0.000453953288817359      0.000460237475099795      0.787356579499282      0      0
0.000460237475099795      0.000466608654908228      0.789131241541309      0      0
0.000466608654908228      0.000473068032515292      0.790939748923166      0      0
0.000473068032515292      0.000479616828864662      0.792781767019838      0      0
0.000479616828864662      0.000486256281801832      0.794656938367784      0      0
0.000486256281801832      0.000492987646308097      0.796564882721080      0      0
0.000492987646308097      0.000499812194737762      0.798505197148783      0      0
0.000499812194737762      0.000506731217058643      0.800477456174016      0      0
0.000506731217058643      0.0005137460210959      0.802481211955115      0      0
0.0005137460210959      0.000520857932779231      0.804515994509020      0      0
0.000520857932779231      0.000528068296393506      0.806581311976956      0      0
0.000528068296393506      0.000535378474832857      0.808676650932290      0      0
0.000535378474832857      0.000542789849858294      0.810801476730297      0      0
0.000542789849858294      0.000550303822358882      0.812955233899428      0      0
0.000550303822358882      0.000557921812616533      0.815137346573493      0      0
0.000557921812616533      0.000565645260574473      0.817347218964060      0      0
0.000565645260574473      0.00057347562610941      0.819584235872199      0      0
0.00057347562610941      0.000581414389307485      0.821847763238566      0      0
0.000581414389307485      0.000589463050744029      0.824137148730670      0      0
0.000589463050744029      0.000597623131767208      0.826451722366074      0      0
0.000597623131767208      0.000605896174785581      0.828790797170086      0      0
0.000605896174785581      0.000614283743559644      0.831153669866436      0      0
0.000614283743559644      0.000622787423497414      0.833539621599293      0      0
0.000622787423497414      0.000631408821954096      0.835947918684859      0      0
0.000631408821954096      0.000640149568535908      0.838377813390697      0      0
0.000640149568535908      0.000649011315408104      0.840828544740853      0      0
0.000649011315408104      0.000657995737607266      0.843299339344747      0      0
0.000657995737607266      0.000667104533357915      0.845789412247724      0      0
0.000667104533357915      0.00067633942439351      0.848297967801121      0      0
0.00067633942439351      0.000685702156281888      0.850824200549624      0      0
0.000685702156281888      0.000695194498755206      0.853367296133653      0      0
0.000695194498755206      0.000704818246044455      0.855926432204487      0      0
0.000704818246044455      0.000714575217218609      0.858500779349807      0      0
0.000714575217218609      0.000724467256528451      0.861089502027322      0      0
0.000724467256528451      0.000734496233755185      0.863691759504142      0      0
0.000734496233755185      0.000744664044563847      0.866306706799560      0      0
0.000744664044563847      0.000754972610861632      0.868933495628931      0      0
0.000754972610861632      0.000765423881161163      0.871571275346345      0      0
0.000765423881161163      0.0007760198309488      0.874219193883841      0      0
0.0007760198309488      0.000786762463058045      0.876876398684933      0      0
0.000786762463058045      0.00079765380804811      0.879542037630277      0      0
0.00079765380804811      0.000808695924587738      0.882215259953374      0      0
0.000808695924587738      0.000819890899844323      0.884895217144252      0      0
0.000819890899844323      0.00083124084987843      0.887581063839158      0      0
0.00083124084987843      0.000842747920043766      0.890271958694353      0      0
0.000842747920043766      0.000854414285392693      0.892967065242206      0      0
0.000854414285392693      0.000866242151087355      0.895665552727863      0      0
0.000866242151087355      0.000878233752816494      0.898366596924847      0      0
0.000878233752816494      0.000890391357218039      0.901069380928083      0      0
0.000890391357218039      0.000902717262307538      0.903773095922895      0      0
0.000902717262307538      0.000915213797912533      0.906476941928672      0      0
0.000915213797912533      0.000927883326112938      0.909180128515968      0      0
0.000927883326112938      0.000940728241687513      0.911881875495951      0      0
0.000940728241687513      0.000953750972566528      0.914581413581184      0      0
0.000953750972566528      0.000966953980290686      0.917277985016869      0      0
0.000966953980290686      0.000980339760476396      0.919970844181779      0      0
0.000980339760476396      0.000993910843287497      0.922659258158205      0      0
0.000993910843287497      0.0010076697939135      0.925342507270385      0      0
0.0010076697939135      0.00102161921305448      0.928019885590958      0      0
0.00102161921305448      0.0010357617374126      0.930690701415116      0      0
0.0010357617374126      0.00105010004019057      0.933354277702217      0      0
0.00105010004019057      0.00106463683159689      0.936009952484735      0      0
0.00106463683159689      0.00107937485935813      0.938657079244526      0      0
0.00107937485935813      0.00109431690923832      0.941295027256458      0      0
0.00109431690923832      0.00110946580556549      0.943923181899578      0      0
0.00110946580556549      0.00112482441176555      0.946540944936065      0      0
0.00112482441176555      0.00114039563090349      0.949147734758291      0      0
0.00114039563090349      0.00115618240623217      0.951742986604408      0      0
0.00115618240623217      0.00117218772174859      0.954326152742946      0      0
0.00117218772174859      0.00118841460275796      0.956896702626979      0      0
0.00118841460275796      0.00120486611644553      0.959454123018484      0      0
0.00120486611644553      0.00122154537245635      0.961997918083571      0      0
0.00122154537245635      0.00123845552348304      0.964527609459332      0      0
0.00123845552348304      0.00125559976586171      0.967042736293093      0      0
0.00125559976586171      0.00127298134017614      0.969542855254913      0      0
0.00127298134017614      0.00129060353187029      0.972027540524199      0      0
0.00129060353187029      0.00130846967186935      0.974496383751358      0      0
0.00130846967186935      0.00132658313720929      0.976948993995441      0      0
0.00132658313720929      0.00134494735167523      0.979384997638725      0      0
0.00134494735167523      0.00136356578644858      0.981804038279266      0      0
0.00136356578644858      0.00138244196076317      0.984205776602402      0      0
0.00138244196076317      0.00140157944257044      0.986589890232259      0      0
0.00140157944257044      0.00142098184921384      0.988956073564281      0      0
0.00142098184921384      0.00144065284811262      0.991304037579839      0      0
0.00144065284811262      0.00146059615745496      0.993633509643952      0      0
0.00146059615745496      0.00148081554690089      0.995944233287171      0      0
0.00148081554690089      0.00150131483829471      0.998235967972663      0      0
0.00150131483829471      0.00152209790638749      1.00050848884952      0      0
0.00152209790638749      0.00154316867956938      1.00276158649334      0      0
0.00154316867956938      0.00156453114061223      1.00499506663500      0      0
0.00156453114061223      0.00158618932742236      1.00720874987875      0      0
0.00158618932742236      0.00160814733380381      1.00940247141045      0      0
0.00160814733380381      0.00163040931023216      1.01157608069703      0      0
0.00163040931023216      0.00165297946463904      1.01372944117798      0      0
0.00165297946463904      0.00167586206320748      1.01586242994985      0      0
0.00167586206320748      0.00169906143117836      1.01797493744462      0      0
0.00169906143117836      0.00172258195366789      1.02006686710279      0      0
0.00172258195366789      0.00174642807649655      1.02213813504200      0      0
0.00174642807649655      0.00177060430702936      1.02418866972192      0      0
0.00177060430702936      0.00179511521502795      1.02621841160631      0      0
0.00179511521502795      0.00181996543351421      1.02822731282284      0      0
0.00181996543351421      0.00184515965964614      1.03021533682143      0      0
0.00184515965964614      0.00187070265560561      1.03218245803173      0      0
0.00187070265560561      0.00189659924949857      1.03412866152052      0      0
0.00189659924949857      0.00192285433626758      1.03605394264938      0      0
0.00192285433626758      0.00194947287861711      1.03795830673342      0      0
0.00194947287861711      0.00197645990795156      1.03984176870155      0      0
0.00197645990795156      0.00200382052532629      1.04170435275874      0      0
0.00200382052532629      0.00203155990241182      1.04354609205077      0      0
0.00203155990241182      0.00205968328247135      1.04536702833197      0      0
0.00205968328247135      0.00208819598135186      1.04716721163629      0      0
0.00208819598135186      0.00211710338848892      1.04894669995215      0      0
0.00211710338848892      0.00214641096792534      1.05070555890135      0      0
0.00214641096792534      0.00217612425934403      1.05244386142247      0      0
0.00217612425934403      0.00220624887911509      1.05416168745895      0      0
0.00220624887911509      0.00223679052135739      1.05585912365224      0      0
0.00223679052135739      0.00226775495901488      1.05753626304012      0      0
0.00226775495901488      0.00229914804494778      1.05919320476061      0      0
0.00229914804494778      0.00233097571303889      1.06083005376147      0      0
0.00233097571303889      0.00236324397931521      1.06244692051562      0      0
0.00236324397931521      0.00239595894308506      1.06404392074251      0      0
0.00239595894308506      0.00242912678809096      1.06562117513575      0      0
0.00242912678809096      0.00246275378367852      1.06717880909686      0      0
0.00246275378367852      0.00249684628598141      1.06871695247549      0      0
0.00249684628598141      0.00253141073912281      1.07023573931602      0      0
0.00253141073912281      0.0025664536764335      1.07173530761069      0      0
0.0025664536764335      0.00260198172168671      1.07321579905920      0      0
0.00260198172168671      0.00263800159035023      1.07467735883496      0      0
0.00263800159035023      0.00267452009085567      1.07612013535784      0      0
0.00267452009085567      0.00271154412588544      1.07754428007358      0      0
0.00271154412588544      0.00274908069367747      1.07894994723967      0      0
0.00274908069367747      0.00278713688934801      1.08033729371781      0      0
0.00278713688934801      0.00282571990623272      1.08170647877295      0      0
0.00282571990623272      0.00286483703724639      1.08305766387862      0      0
0.00286483703724639      0.00290449567626138      1.08439101252883      0      0
0.00290449567626138      0.00294470331950526      1.08570669005617      0      0
0.00294470331950526      0.0029854675669777      1.08700486345627      0      0
0.0029854675669777      0.00302679612388701      1.08828570121842      0      0
0.00302679612388701      0.0030686968021066      1.08954937316222      0      0
0.0030686968021066      0.00311117752165154      1.09079605028034      0      0
0.00311117752165154      0.0031542463121756      1.09202590458710      0      0
0.0031542463121756      0.00319791131448903      1.09323910897289      0      0
0.00319791131448903      0.00324218078209728      1.09443583706428      0      0
0.00324218078209728      0.0032870630827611      1.09561626308974      0      0
0.0032870630827611      0.00333256670007821      1.09678056175075      0      0
0.00333256670007821      0.00337870023508683      1.09792890809838      0      0
0.00337870023508683      0.00342547240789146      1.09906147741499      0      0
0.00342547240789146      0.00347289205931113      1.10017844510112      0      0
0.00347289205931113      0.00352096815255051      1.10127998656730      0      0
0.00352096815255051      0.00356970977489406      1.10236627713085      0      0
0.00356970977489406      0.00361912613942378      1.10343749191724      0      0
0.00361912613942378      0.0036692265867606      1.10449380576622      0      0
0.0036692265867606      0.00372002058682995      1.10553539314235      0      0
0.00372002058682995      0.00377151774065175      1.10656242804994      0      0
0.00377151774065175      0.00382372778215516      1.10757508395219      0      0
0.00382372778215516      0.00387666058001854      1.10857353369448      0      0
0.00387666058001854      0.00393032613953476      1.10955794943162      0      0
0.00393032613953476      0.0039847346045024      1.11052850255896      0      0
0.0039847346045024      0.00403989625914312      1.11148536364730      0      0
0.00403989625914312      0.00409582153004557      1.11242870238135      0      0
0.00409582153004557      0.00415252098813623      1.11335868750176      0      0
0.00415252098813623      0.00421000535067748      1.11427548675047      0      0
0.00421000535067748      0.0042682854832934      1.11517926681938      0      0
0.0042682854832934      0.00432737240202355      1.11607019330222      0      0
0.00432737240202355      0.00438727727540519      1.11694843064932      0      0
0.00438727727540519      0.00444801142658443      1.11781414212549      0      0
0.00444801142658443      0.00450958633545639      1.11866748977063      0      0
0.00450958633545639      0.00457201364083525      1.11950863436305      0      0
0.00457201364083525      0.00463530514265407      1.12033773538549      0      0
0.00463530514265407      0.00469947280419532      1.12115495099361      0      0
0.00469947280419532      0.00476452875435209      1.12196043798688      0      0
0.00476452875435209      0.0048304852899207      1.12275435178187      0      0
0.0048304852899207      0.00489735487792503      1.12353684638767      0      0
0.00489735487792503      0.00496515015797302      1.12430807438356      0      0
0.00496515015797302      0.00503388394464577      1.12506818689864      0      0
0.00503388394464577      0.00510356922991978      1.12581733359351      0      0
0.00510356922991978      0.00517421918562266      1.12655566264372      0      0
0.00517421918562266      0.00524584716592283      1.12728332072513      0      0
0.00524584716592283      0.00531846670985373      1.12800045300095      0      0
0.00531846670985373      0.00539209154387294      1.12870720311040      0      0
0.00539209154387294      0.00546673558445676      1.12940371315893      0      0
0.00546673558445676      0.00554241294073067      1.13009012371001      0      0
0.00554241294073067      0.00561913791713623      1.13076657377827      0      0
0.00561913791713623      0.00569692501613484      1.13143320082403      0      0
0.00569692501613484      0.00577578894094906      1.13209014074912      0      0
0.00577578894094906      0.00585574459834172      1.13273752789389      0      0
0.00585574459834172      0.00593680710143364      1.13337549503547      0      0
0.00593680710143364      0.00601899177256026      1.13400417338709      0      0
0.00601899177256026      0.00610231414616781      1.13462369259840      0      0
0.00610231414616781      0.0061867899717497      1.13523418075687      0      0
0.0061867899717497      0.0062724352168234      1.13583576439010      0      0
0.0062724352168234      0.00635926606994866      1.13642856846902      0      0
0.00635926606994866      0.00644729894378739      1.13701271641191      0      0
0.00644729894378739      0.00653655047820597      1.13758833008927      0      0
0.00653655047820597      0.00662703754342055      1.13815552982935      0      0
0.00662703754342055      0.00671877724318579      1.13871443442451      0      0
0.00671877724318579      0.00681178691802782      1.13926516113809      0      0
0.00681178691802782      0.00690608414852187      1.13980782571205      0      0
0.00690608414852187      0.00700168675861542      1.14034254237510      0      0
0.00700168675861542      0.00709861281899715      1.14086942385135      0      0
0.00709861281899715      0.00719688065051277      1.14138858136961      0      0
0.00719688065051277      0.00729650882762788      1.14190012467301      0      0
0.00729650882762788      0.00739751618193895      1.14240416202912      0      0
0.00739751618193895      0.00749992180573285      1.14290080024051      0      0
0.00749992180573285      0.00760374505559565      1.14339014465567      0      0
0.00760374505559565      0.00770900555607137      1.14387229918025      0      0
0.00770900555607137      0.00781572320337137      1.14434736628863      0      0
0.00781572320337137      0.00792391816913513      1.14481544703585      0      0
0.00792391816913513      0.00803361090424307      1.14527664106975      0      0
0.00803361090424307      0.00814482214268214      1.14573104664336      0      0
0.00814482214268214      0.00825757290546495      1.14617876062749      0      0
0.00825757290546495      0.00837188450460311      1.14661987852363      0      0
0.00837188450460311      0.0084877785471356      1.14705449447691      0      0
0.0084877785471356      0.00860527693921294      1.14748270128929      0      0
0.00860527693921294      0.00872440189023784      1.14790459043282      0      0
0.00872440189023784      0.0088451759170632      1.14832025206312      0      0
0.0088451759170632      0.00896762184824822      1.14872977503290      0      0
0.00896762184824822      0.00909176282837339      1.14913324690562      0      0
0.00909176282837339      0.00921762232241531      1.14953075396914      0      0
0.00921762232241531      0.009345224120182      1.14992238124949      0      0
0.009345224120182      0.00947459234080956      1.15030821252468      0      0
0.00947459234080956      0.00960575143732124      1.15068833033856      0      0
0.00960575143732124      0.0097387262012494      1.15106281601468      0      0
0.0097387262012494      0.00987354176732169      1.15143174967010      0      0
0.00987354176732169      0.0100102236182119      1.15179521022928      0      0
0.0100102236182119      0.0101487975893568      1.15215327543790      0      0
0.0101487975893568      0.0102892898738392      1.15250602187673      0      0
0.0102892898738392      0.0104317270273393      1.15285352497536      0      0
0.0104317270273393      0.0105761359731542      1.15319585902598      0      0
0.0105761359731542      0.0107225440072866      1.15353309719702      0      0
0.0107225440072866      0.0108709788036044      1.15386531154677      0      0
0.0108709788036044      0.0110214684190717      1.15419257303698      0      0
0.0110214684190717      0.0111740412990521      1.15451495154631      0      0
0.0111740412990521      0.0113287262826851      1.15483251588378      0      0
0.0113287262826851      0.0114855526083377      1.15514533380203      0      0
0.0114855526083377      0.0116445499191305      1.15545347201050      0      0
0.0116445499191305      0.0118057482685412      1.15575699618858      0      0
0.0118057482685412      0.0119691781260852      1.15605597099864      0      0
0.0119691781260852      0.0121348703830748      1.15635046009894      0      0
0.0121348703830748      0.0123028563584581      1.15664052615642      0      0
0.0123028563584581      0.0124731678047393      1.15692623085931      0      0
0.0124731678047393      0.0126458369139802      1.15720763492972      0      0
0.0126458369139802      0.0128208963238851      1.15748479813600      0      0
0.0128208963238851      0.0129983791239701      1.15775777930506      0      0
0.0129983791239701      0.0131783188618175      1.15802663633459      0      0
0.0131783188618175      0.0133607495494169      1.15829142620504      0      0
0.0133607495494169      0.0135457056695945      1.15855220499152      0      0
0.0135457056695945      0.0137332221825303      1.15880902787551      0      0
0.0137332221825303      0.0139233345323668      1.15906194915643      0      0
0.0139233345323668      0.0141160786539086      1.15931102226312      0      0
0.0141160786539086      0.0143114909794141      1.15955629976516      0      0
0.0143114909794141      0.0145096084454827      1.15979783338402      0      0
0.0145096084454827      0.0147104685000363      1.16003567400417      0      0
0.0147104685000363      0.0149141091093971      1.16026987168384      0      0
0.0149141091093971      0.0151205687654648      1.16050047566576      0      0
0.0151205687654648      0.0153298864929916      1.16072753438768      0      0
0.0153298864929916      0.0155421018569589      1.16095109549274      0      0
0.0155421018569589      0.015757254970056      1.16117120583974      0      0
0.015757254970056      0.0159753865002618      1.16138791151321      0      0
0.0159753865002618      0.0161965376785319      1.16160125783346      0      0
0.0161965376785319      0.0164207503065923      1.16181128936626      0      0
0.0164207503065923      0.0166480667648403      1.16201804993253      0      0
0.0166480667648403      0.0168785300203555      1.16222158261775      0      0
0.0168785300203555      0.0171121836350213      1.16242192978123      0      0
0.0171121836350213      0.0173490717737588      1.16261913306522      0      0
0.0173490717737588      0.017589239212875      1.16281323340391      0      0
0.017589239212875      0.0178327313485262      1.16300427103226      0      0
0.0178327313485262      0.0180795942052988      1.16319228549467      0      0
0.0180795942052988      0.0183298744449088      1.16337731565354      0      0
0.0183298744449088      0.0185836193750216      1.16355939969764      0      0
0.0185836193750216      0.0188408769581945      1.16373857515026      0      0
0.0188408769581945      0.0191016958209418      1.16391487887725      0      0
0.0191016958209418      0.0193661252629267      1.16408834709486      0      0
0.0193661252629267      0.0196342152662799      1.16425901537740      0      0
0.0196342152662799      0.0199060165050465      1.16442691866480      0      0
0.0199060165050465      0.0201815803547652      1.16459209126997      0      0
0.0201815803547652      0.0204609589021785      1.16475456688608      0      0
0.0204609589021785      0.0207442049550786      1.16491437859366      0      0
0.0207442049550786      0.0210313720522889      1.16507155886755      0      0
0.0210313720522889      0.0213225144737837      1.16522613958365      0      0
0.0213225144737837      0.0216176872509482      1.16537815202561      0      0
0.0216176872509482      0.0219169461769806      1.16552762689117      0      0
0.0219169461769806      0.0222203478174381      1.16567459429852      0      0
0.0222203478174381      0.0225279495209286      1.16581908379231      0      0
0.0225279495209286      0.0228398094299506      1.16596112434967      0      0
0.0228398094299506      0.0231559864918837      1.16610074438596      0      0
0.0231559864918837      0.0234765404701303      1.16623797176045      0      0
0.0234765404701303      0.0238015319554124      1.16637283378179      0      0
0.0238015319554124      0.0241310223772239      1.16650535721344      0      0
0.0241310223772239      0.0244650740154424      1.16663556827883      0      0
0.0244650740154424      0.0248037500121009      1.16676349266648      0      0
0.0248037500121009      0.025147114383323      1.16688915553484      0      0
0.025147114383323      0.0254952320314234      1.16701258151709      0      0
0.0254952320314234      0.025848168757175      1.16713379472563      0      0
0.025848168757175      0.0262059912722472      1.16725281875651      0      0
0.0262059912722472      0.0265687672118152      1.16736967669364      0      0
0.0265687672118152      0.0269365651473444      1.16748439111282      0      0
0.0269365651473444      0.0273094545995519      1.16759698408567      0      0
0.0273094545995519      0.0276875060515468      1.16770747718333      0      0
0.0276875060515468      0.0280707909621536      1.16781589148011      0      0
0.0280707909621536      0.0284593817794181      1.16792224755687      0      0
0.0284593817794181      0.0288533519543027      1.16802656550440      0      0
0.0288533519543027      0.0292527759545692      1.16812886492650      0      0
0.0292527759545692      0.0296577292788545      1.16822916494301      0      0
0.0296577292788545      0.0300682884709421      1.16832748419264      0      0
0.0300682884709421      0.0304845311342295      1.16842384083565      0      0
0.0304845311342295      0.0309065359463971      1.16851825255630      0      0
0.0309065359463971      0.0313343826742795      1.16861073656523      0      0
0.0313343826742795      0.0317681521889432      1.16870130960152      0      0
0.0317681521889432      0.0322079264809726      1.16878998793470      0      0
0.0322079264809726      0.0326537886759678      1.16887678736651      0      0
0.0326537886759678      0.033105823050257      1.16896172323249      0      0
0.033105823050257      0.033564115046826      1.16904481040340      0      0
0.033564115046826      0.0340287512914689      1.16912606328647      0      0
0.0340287512914689      0.0344998196091616      1.16920549582648      0      0
0.0344998196091616      0.0349774090406628      1.16928312150666      0      0
0.0349774090406628      0.0354616098593442      1.16935895334943      0      0
0.0354616098593442      0.0359525135882537      1.16943300391697      0      0
0.0359525135882537      0.0364502130174152      1.16950528531162      0      0
0.0364502130174152      0.0369548022213675      1.16957580917606      0      0
0.0369548022213675      0.0374663765769464      1.16964458669340      0      0
0.0374663765769464      0.0379850327813123      1.16971162858698      0      0
0.0379850327813123      0.0385108688702281      1.16977694512005      0      0
0.0385108688702281      0.0390439842365898      1.16984054609520      0      0
0.0390439842365898      0.0395844796492134      1.16990244085363      0      0
0.0395844796492134      0.0401324572718825      1.16996263827416      0      0
0.0401324572718825      0.0406880206826587      1.17002114677207      0      0
0.0406880206826587      0.0412512748934598      1.17007797429769      0      0
0.0412512748934598      0.0418223263699098      1.17013312833481      0      0
0.0418223263699098      0.0424012830514618      1.17018661589876      0      0
0.0424012830514618      0.0429882543718015      1.17023844353441      0      0
0.0429882543718015      0.0435833512795317      1.17028861731382      0      0
0.0435833512795317      0.0441866862591436      1.17033714283370      0      0
0.0441866862591436      0.0447983733522791      1.17038402521267      0      0
0.0447983733522791      0.0454185281792862      1.17042926908822      0      0
0.0454185281792862      0.0460472679610735      1.17047287861347      0      0
0.0460472679610735      0.0466847115412677      1.17051485745367      0      0
0.0466847115412677      0.0473309794086762      1.17055520878248      0      0
0.0473309794086762      0.047986193720063      1.17059393527796      0      0
0.047986193720063      0.0486504783232378      1.17063103911834      0      0
0.0486504783232378      0.0493239587804657      1.17066652197748      0      0
0.0493239587804657      0.0500067623922011      1.17070038502011      0      0
0.0500067623922011      0.0506990182211494      1.17073262889676      0      0
0.0506990182211494      0.0514008571166629      1.17076325373842      0      0
0.0514008571166629      0.0521124117394733      1.17079225915088      0      0
0.0521124117394733      0.0528338165867671      1.17081964420880      0      0
0.0528338165867671      0.0535652080176086      1.17084540744943      0      0
0.0535652080176086      0.0543067242787134      1.17086954686604      0      0
0.0543067242787134      0.0550585055305805      1.17089205990098      0      0
0.0550585055305805      0.0558206938739848      1.17091294343846      0      0
0.0558206938739848      0.0565934333768373      1.17093219379686      0      0
0.0565934333768373      0.0573768701014157      1.17094980672083      0      0
0.0573768701014157      0.0581711521319738      1.17096577737288      0      0
0.0581711521319738      0.0589764296027321      1.17098010032465      0      0
0.0589764296027321      0.0597928547262553      1.17099276954778      0      0
0.0597928547262553      0.0606205818222245      1.17100377840437      0      0
0.0606205818222245      0.0614597673466051      1.17101311963699      0      0
0.0614597673466051      0.0623105699212211      1.17102078535833      0      0
0.0623105699212211      0.0631731503637371      1.17102676704031      0      0
0.0631731503637371      0.0640476717180559      1.17103105550285      0      0
0.0640476717180559      0.064934299285137      1.17103364090206      0      0
0.064934299285137      0.065833200654241      1.17103451271803      0      0
0.065833200654241      0.0667445457346082      1.17103365974210      0      0
0.0667445457346082      0.0676685067875737      1.17103107006360      0      0
0.0676685067875737      0.0686052584591283      1.17102673105610      0      0
0.0686052584591283      0.0695549778129301      1.17102062936308      0      0
0.0695549778129301      0.0705178443637725      1.17101275088310      0      0
0.0705178443637725      0.071494040111516      1.17100308075431      0      0
0.071494040111516      0.0724837495754901      1.17099160333847      0      0
0.0724837495754901      0.07348715982937      1.17097830220423      0      0
0.07348715982937      0.0745044605365374      1.17096316010991      0      0
0.0745044605365374      0.0755358439859309      1.17094615898549      0      0
0.0755358439859309      0.0765815051283916      1.17092727991405      0      0
0.0765815051283916      0.0776416416135129      1.17090650311239      0      0
0.0776416416135129      0.0787164538269999      1.17088380791101      0      0
0.0787164538269999      0.0798061449285455      1.17085917273327      0      0
0.0798061449285455      0.0809109208902321      1.17083257507382      0      0
0.0809109208902321      0.0820309905354643      1.17080399147617      0      0
0.0820309905354643      0.0831665655784396      1.17077339750949      0      0
0.0831665655784396      0.0843178606641673      1.17074076774442      0      0
0.0843178606641673      0.0854850934090396      1.17070607572813      0      0
0.0854850934090396      0.0866684844419658      1.17066929395831      0      0
0.0866684844419658      0.087868257446075      1.17063039385624      0      0
0.087868257446075      0.0890846392009967      1.17058934573889      0      0
0.0890846392009967      0.0903178596257262      1.17054611878986      0      0
0.0903178596257262      0.0915681518220832      1.17050068102935      0      0
0.0915681518220832      0.0928357521187732      1.17045299928292      0      0
0.0928357521187732      0.0941209001160578      1.17040303914912      0      0
0.0941209001160578      0.0954238387310435      1.17035076496585      0      0
0.0954238387310435      0.0967448142435972      1.17029613977548      0      0
0.0967448142435972      0.0980840763428988      1.17023912528869      0      0
0.0980840763428988      0.0994418781746361      1.17017968184683      0      0
0.0994418781746361      0.100818476388855      1.17011776838295      0      0
0.100818476388855      0.10221413118847      1.17005334238131      0      0
0.10221413118847      0.103629106378448      1.16998635983533      0      0
0.103629106378448      0.105063669415674      1.16991677520396      0      0
0.105063669415674      0.106518091459502      1.16984454136634      0      0
0.106518091459502      0.107992647423013      1.16976960957474      0      0
0.107992647423013      0.109487616024976      1.16969192940572      0      0
0.109487616024976      0.111003279842531      1.16961144870928      0      0
0.111003279842531      0.112539925364605      1.16952811355619      0      0
0.112539925364605      0.114097843046059      1.16944186818312      0      0
0.114097843046059      0.115677327362591      1.16935265493577      0      0
0.115677327362591      0.117278676866402      1.16926041420963      0      0
0.117278676866402      0.118902194242619      1.16916508438849      0      0
0.118902194242619      0.120548186366517      1.16906660178050      0      0
0.120548186366517      0.122216964361519      1.16896490055171      0      0
0.122216964361519      0.123908843658004      1.16885991265687      0      0
0.123908843658004      0.125624144052934      1.16875156776760      0      0
0.125624144052934      0.127363189770296      1.16863979319756      0      0
0.127363189770296      0.12912630952239      1.16852451382464      0      0
0.12912630952239      0.130913836571959      1.16840565200998      0      0
0.130913836571959      0.132726108795187      1.16828312751373      0      0
0.132726108795187      0.134563468745557      1.16815685740726      0      0
0.134563468745557      0.136426263718606      1.16802675598189      0      0
0.136426263718606      0.138314845817565      1.16789273465372      0      0
0.138314845817565      0.140229572019921      1.16775470186459      0      0
0.140229572019921      0.142170804244882      1.16761256297884      0      0
0.142170804244882      0.144138909421796      1.16746622017577      0      0
0.144138909421796      0.146134259559502      1.16731557233758      0      0
0.146134259559502      0.148157231816648      1.16716051493245      0      0
0.148157231816648      0.150208208572982      1.16700093989274      0      0
0.150208208572982      0.152287577501628      1.16683673548792      0      0
0.152287577501628      0.154395731642364      1.16666778619198      0      0
0.154395731642364      0.156533069475914      1.16649397254514      0      0
0.156533069475914      0.158699994999266      1.16631517100948      0      0
0.158699994999266      0.16089691780204      1.16613125381822      0      0
0.16089691780204      0.163124253143903      1.16594208881841      0      0
0.163124253143903      0.165382422033063      1.16574753930651      0      0
0.165382422033063      0.16767185130585      1.16554746385676      0      0
0.16767185130585      0.16999297370739      1.16534171614170      0      0
0.16999297370739      0.172346227973408      1.16513014474463      0      0
0.172346227973408      0.174732058913154      1.16491259296353      0      0
0.174732058913154      0.177150917493482      1.16468889860600      0      0
0.177150917493482      0.179603260924088      1.16445889377467      0      0
0.179603260924088      0.182089552743936      1.16422240464276      0      0
0.182089552743936      0.184610262908873      1.16397925121909      0      0
0.184610262908873      0.187165867880458      1.16372924710201      0      0
0.187165867880458      0.189756850716024      1.16347219922181      0      0
0.189756850716024      0.192383701159985      1.16320790757072      0      0
0.192383701159985      0.195046915736409      1.16293616492004      0      0
0.195046915736409      0.197746997842864      1.16265675652360      0      0
0.197746997842864      0.200484457845576      1.16236945980686      0      0
0.200484457845576      0.203259813175894      1.16207404404066      0      0
0.203259813175894      0.206073588428097      1.16177026999909      0      0
0.206073588428097      0.208926315458549      1.16145788960022      0      0
0.208926315458549      0.211818533486235      1.16113664552898      0      0
0.211818533486235      0.214750789194674      1.16080627084108      0      0
0.214750789194674      0.217723636835266      1.16046648854680      0      0
0.217723636835266      0.220737638332042      1.16011701117361      0      0
0.220737638332042      0.22379336338789      1.15975754030627      0      0
0.22379336338789      0.226891389592229      1.15938776610319      0      0
0.226891389592229      0.230032302530194      1.15900736678753      0      0
0.230032302530194      0.233216695893316      1.15861600811156      0      0
0.233216695893316      0.236445171591743      1.15821334279275      0      0
0.236445171591743      0.239718339868012      1.15779900991972      0      0
0.239718339868012      0.243036819412397      1.15737263432640      0      0
0.243036819412397      0.246401237479853      1.15693382593215      0      0
0.246401237479853      0.249812230008578      1.15648217904610      0      0
0.249812230008578      0.253270441740218      1.15601727163310      0      0
0.253270441740218      0.256776526341734      1.15553866453909      0      0
0.256776526341734      0.260331146528961      1.15504590067324      0      0
0.260331146528961      0.263934974191869      1.15453850414399      0      0
0.263934974191869      0.267588690521566      1.15401597934621      0      0
0.267588690521566      0.271292986139054      1.15347780999604      0      0
0.271292986139054      0.275048561225772      1.15292345811016      0      0
0.275048561225772      0.27885612565594      1.15235236292569      0      0
0.27885612565594      0.282716399130741      1.15176393975682      0      0
0.282716399130741      0.286630111314356      1.15115757878377      0      0
0.286630111314356      0.290598001971889      1.15053264376961      0      0
0.290598001971889      0.294620821109189      1.14988847069990      0      0
0.294620821109189      0.298699329114623      1.14922436633980      0      0
0.298699329114623      0.302834296902796      1.14853960670283      0      0
0.302834296902796      0.307026506060274      1.14783343542512      0      0
0.307026506060274      0.311276748993318      1.14710506203836      0      0
0.311276748993318      0.315585829077662      1.14635366013411      0      0
0.315585829077662      0.319954560810364      1.14557836541160      0      0
0.319954560810364      0.324383769963767      1.14477827360052      0      0
0.324383769963767      0.32887429374158      1.14395243824937      0      0
0.32887429374158      0.33342698093713      1.14309986836949      0      0
0.33342698093713      0.338042692093795      1.14221952592364      0      0
0.338042692093795      0.342722299667666      1.14131032314740      0      0
0.342722299667666      0.347466688192458      1.14037111969037      0      0
0.347466688192458      0.352276754446699      1.13940071956314      0      0
0.352276754446699      0.357153407623246      1.13839786787461      0      0
0.357153407623246      0.362097569501131      1.13736124734306      0      0
0.362097569501131      0.367110174619799      1.13628947456250      0      0
0.367110174619799      0.372192170455755      1.13518109600451      0      0
0.372192170455755      0.37734451760165      1.13403458373358      0      0
0.37734451760165      0.382568189947856      1.13284833081204      0      0
0.382568189947856      0.387864174866547      1.13162064636835      0      0
0.387864174866547      0.393233473398329      1.13034975029986      0      0
0.393233473398329      0.398677100441459      1.12903376757846      0      0
0.398677100441459      0.40419608494368      1.12767072212410      0      0
0.40419608494368      0.409791470096709      1.12625853020794      0      0
0.409791470096709      0.41546431353342      1.12479499334268      0      0
0.41546431353342      0.421215687527758      1.12327779061324      0      0
0.421215687527758      0.427046679197417      1.12170447039610      0      0
0.427046679197417      0.43295839070933      1.12007244140999      0      0
0.43295839070933      0.438951939487993      1.11837896303424      0      0
0.438951939487993      0.445028458426682      1.11662113482431      0      0
0.445028458426682      0.451189096101594      1.11479588514585      0      0
0.451189096101594      0.457435016988945      1.11289995883978      0      0
0.457435016988945      0.463767401685081      1.11092990382076      0      0
0.463767401685081      0.470187447129631      1.10888205649972      0      0
0.470187447129631      0.476696366831751      1.10675252590835      0      0
0.476696366831751      0.483295391099501      1.10453717638812      0      0
0.483295391099501      0.489985767272398      1.10223160868992      0      0
0.489985767272398      0.496768759957182      1.09983113931033      0      0
0.496768759957182      0.503645651266856      1.09733077786892      0      0
0.503645651266856      0.510617741063022      1.09472520230461      0      0
0.510617741063022      0.517686347201588      1.09200873164029      0      0
0.517686347201588      0.524852805781861      1.08917529603020      0      0
0.524852805781861      0.532118471399099      1.08621840376538      0      0
0.532118471399099      0.539484717400551      1.08313110486645      0      0
0.539484717400551      0.546952936145049      1.07990595083944      0      0
0.546952936145049      0.554524539266187      1.07653495010795      0      0
0.554524539266187      0.56220095793915      1.07300951856143      0      0
0.56220095793915      0.569983643151229      1.06932042457307      0      0
0.569983643151229      0.577874065976087      1.06545772773898      0      0
0.577874065976087      0.585873717851818      1.06141071046935      0      0
0.585873717851818      0.59398411086286      1.05716780141852      0      0
0.59398411086286      0.602206778025804      1.05271648956917      0      0
0.602206778025804      0.610543273579166      1.04804322757940      0      0
0.610543273579166      0.618995173277162      1.04313332275304      0      0
0.618995173277162      0.62756407468756      1.03797081369211      0      0
0.62756407468756      0.636251597493652      1.03253833032359      0      0
0.636251597493652      0.645059383800396      1.02681693454354      0      0
0.645059383800396      0.653989098444817      1.02078593816836      0      0
0.653989098444817      0.663042429310678      1.01442269419819      0      0
0.663042429310678      0.672221087647534      1.00770235654256      0      0
0.672221087647534      0.681526808394186      1.00059760228651      0      0
0.681526808394186      0.690961350506615      0.993078309218219      0      0
0.690961350506615      0.70052649729046      0.985111179610606      0      0
0.70052649729046      0.710224056738094      0.976659299026702      0      0
0.710224056738094      0.720055861870372      0.967681616036063      0      0
0.720055861870372      0.730023771083106      0.958132324954603      0      0
0.730023771083106      0.740129668498331      0.947960128724641      0      0
0.740129668498331      0.750375464320448      0.937107352365969      0      0
0.750375464320448      0.76076309519728      0.925508868370024      0      0
0.76076309519728      0.771294524586143      0.913090782970710      0      0
0.771294524586143      0.781971743124969      0.899768814895133      0      0
0.781971743124969      0.792796769008581      0.885446273662024      0      0
0.792796769008581      0.803771648370161      0.870011509140677      0      0
0.803771648370161      0.814898455668016      0.853334652131942      0      0
0.814898455668016      0.826179294077686      0.835263387712678      0      0
0.826179294077686      0.837616295889483      0.815617383016839      0      0
0.837616295889483      0.849211622911536      0.794180801177521      0      0
0.849211622911536      0.860967466878409      0.770692023055966      0      0
0.860967466878409      0.872886049865385      0.744829173494554      0      0
0.872886049865385      0.884969624708479      0.716189122198398      0      0
0.884969624708479      0.897220475430265      0.684255910260089      0      0
0.897220475430265      0.909640917671599      0.648351168519987      0      0
0.909640917671599      0.922233299129318      0.607551925531926      0      0
0.922233299129318      0.935      0.560544563775625      0      0
# END HISTO1D SudakovggExpOutputsN2LLNor33


==> Diag_Evo_Hard/Diag_SudN2LLp_qbarq_1.dat <==
# BEGIN PLOT
Title=$q_{\bar{n}}+\bar{q}_{ {n}}\to t +\bar{t}+X$
Legend1XPos=0.7
Legend1YPos=0.93
Legend2XPos=0.7
Legend2YPos=0.83
Legend3XPos=0.7
Legend3YPos=0.73
Legend4XPos=0.7
Legend4YPos=0.63
Legend5XPos=0.4
Legend5YPos=0.93
Legend6XPos=0.4
Legend6YPos=0.83
Legend1Only=SudakovqbarqExpOutputsN2LL11    
Legend2Only=SudakovqbarqExpOutputsN2LL12 
Legend3Only=SudakovqbarqExpOutputsN2LL21  
Legend4Only=SudakovqbarqExpOutputsN2LL22  
Legend5Only=SudakovqbarqExpOutputsThresholdDivN2LL11  
Legend6Only=SudakovqbarqExpOutputsThresholdDivN2LL22  
DrawOnly= SudakovqbarqExpOutputsN2LL11 SudakovqbarqExpOutputsThresholdDivN2LL11  SudakovqbarqExpOutputsN2LL12 SudakovqbarqExpOutputsN2LL21 SudakovqbarqExpOutputsN2LL22  SudakovqbarqExpOutputsThresholdDivN2LL22  
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=1
Legend6=1
LogY=1
LogX=1
XLabel=$\beta_{t\bar{t}}$
YLabel= 
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlot=0
XMin=0.000001
XMax=1
YMin=0.0001
YMax=10000000
# END PLOT
# BEGIN HISTO1D SudakovqbarqExpOutputsN2LL11
PlotOrder=1
LineColor=blue
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(1,1)}_{h}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      10522720.6739911      0      0
0.00000101384324431002      0.00000102787812403307      10237323.4300644      0      0
0.00000102787812403307      0.00000104210729202498      9959666.73395000      0      0
0.00000104210729202498      0.00000105653343786574      9689540.64640820      0      0
0.00000105653343786574      0.00000107115928836782      9426740.92217396      0      0
0.00000107115928836782      0.00000108598760809164      9171068.85552505      0      0
0.00000108598760809164      0.00000110102119986811      8922331.13003846      0      0
0.00000110102119986811      0.00000111626290532839      8680339.67242174      0      0
0.00000111626290532839      0.00000113171560544106      8444911.51030879      0      0
0.00000113171560544106      0.00000114738222105665      8215868.63391240      0      0
0.00000114738222105665      0.00000116326571345971      7993037.86142918      0      0
0.00000116326571345971      0.0000011793690849286      7776250.70809489      0      0
0.0000011793690849286      0.00000119569537930295      7565343.25879129      0      0
0.00000119569537930295      0.000001212247682559      7360156.04410811      0      0
0.000001212247682559      0.00000122902912339292      7160533.91976658      0      0
0.00000122902912339292      0.00000124604287381218      6966325.94931305      0      0
0.00000124604287381218      0.00000126329214973512      6777385.28999440      0      0
0.00000126329214973512      0.00000128078021159884      6593569.08172857      0      0
0.00000128078021159884      0.00000129851036497544      6414738.33908654      0      0
0.00000129851036497544      0.00000131648596119688      6240757.84620392      0      0
0.00000131648596119688      0.00000133471039798844      6071496.05454279      0      0
0.00000133471039798844      0.00000135318712011092      5906824.98342640      0      0
0.00000135318712011092      0.00000137191962001179      5746620.12327160      0      0
0.00000137191962001179      0.00000139091143848532      5590760.34144580      0      0
0.00000139091143848532      0.00000141016616534188      5439127.79067728      0      0
0.00000141016616534188      0.00000142968744008643      5291607.81994955      0      0
0.00000142968744008643      0.00000144947895260651      5148088.88781254      0      0
0.00000144947895260651      0.00000146954444386967      5008462.47804481      0      0
0.00000146954444386967      0.00000148988770663059      4872623.01760336      0      0
0.00000148988770663059      0.00000151051258614798      4740467.79679861      0      0
0.00000151051258614798      0.00000153142298091138      4611896.89163457      0      0
0.00000153142298091138      0.00000155262284337812      4486813.08825517      0      0
0.00000155262284337812      0.00000157411618072032      4365121.80943982      0      0
0.00000157411618072032      0.00000159590705558239      4246731.04309256      0      0
0.00000159590705558239      0.0000016179995868489      4131551.27267073      0      0
0.0000016179995868489      0.00000164039795042316      4019495.40950048      0      0
0.00000164039795042316      0.00000166310638001652      3910478.72692815      0      0
0.00000166310638001652      0.00000168612916794864      3804418.79625750      0      0
0.00000168612916794864      0.00000170947066595881      3701235.42442445      0      0
0.00000170947066595881      0.00000173313528602849      3600850.59336229      0      0
0.00000173313528602849      0.00000175712750121529      3503188.40101132      0      0
0.00000175712750121529      0.00000178145184649847      3408175.00392853      0      0
0.00000178145184649847      0.00000180611291963609      3315738.56145373      0      0
0.00000180611291963609      0.00000183111538203409      3225809.18139005      0      0
0.00000183111538203409      0.00000185646395962742      3138318.86715773      0      0
0.00000185646395962742      0.00000188216344377329      3053201.46638112      0      0
0.00000188216344377329      0.00000190821869215684      2970392.62087020      0      0
0.00000190821869215684      0.00000193463462970931      2889829.71795861      0      0
0.00000193463462970931      0.000001961416249539      2811451.84316156      0      0
0.000001961416249539      0.00000198856861387501      2735199.73411770      0      0
0.00000198856861387501      0.00000201609685502412      2661015.73578027      0      0
0.00000201609685502412      0.00000204400617634088      2588843.75682339      0      0
0.00000204400617634088      0.00000207230185321116      2518629.22723092      0      0
0.00000207230185321116      0.00000210098923404927      2450319.05703537      0      0
0.00000210098923404927      0.00000213007374130893      2383861.59617608      0      0
0.00000213007374130893      0.00000215956087250823      2319206.59544599      0      0
0.00000215956087250823      0.00000218945620126872      2256305.16849771      0      0
0.00000218945620126872      0.00000221976537836897      2195109.75488002      0      0
0.00000221976537836897      0.00000225049413281266      2135574.08407686      0      0
0.00000225049413281266      0.00000228164827291145      2077653.14052174      0      0
0.00000228164827291145      0.0000023132336873829      2021303.12956095      0      0
0.0000023132336873829      0.0000023452563464635      1966481.44433993      0      0
0.0000023452563464635      0.00000237772230303722      1913146.63358784      0      0
0.00000237772230303722      0.00000241063769377955      1861258.37027572      0      0
0.00000241063769377955      0.00000244400874031748      1810777.42112483      0      0
0.00000244400874031748      0.00000247784175040552      1761665.61694192      0      0
0.00000247784175040552      0.00000251214311911795      1713885.82375914      0      0
0.00000251214311911795      0.00000254691933005764      1667401.91475656      0      0
0.00000254691933005764      0.00000258217695658154      1622178.74294636      0      0
0.00000258217695658154      0.0000026179226630432      1578182.11459780      0      0
0.0000026179226630432      0.00000265416320605244      1535378.76338292      0      0
0.00000265416320605244      0.00000269090543575249      1493736.32522358      0      0
0.00000269090543575249      0.00000272815629711478      1453223.31382058      0      0
0.00000272815629711478      0.00000276592283125165      1413809.09684654      0      0
0.00000276592283125165      0.00000280421217674733      1375463.87278446      0      0
0.00000280421217674733      0.00000284303157100718      1338158.64839450      0      0
0.00000284303157100718      0.00000288238835162573      1301865.21679184      0      0
0.00000288238835162573      0.00000292228995777364      1266556.13611915      0      0
0.00000292228995777364      0.00000296274393160382      1232204.70879753      0      0
0.00000296274393160382      0.00000300375791967704      1198784.96134018      0      0
0.00000300375791967704      0.00000304533967440728      1166271.62471351      0      0
0.00000304533967440728      0.0000030874970555271      1134640.11523105      0      0
0.0000030874970555271      0.00000313023803157323      1103866.51596534      0      0
0.00000313023803157323      0.00000317357068139281      1073927.55866418      0      0
0.00000317357068139281      0.00000321750319567045      1044800.60615721      0      0
0.00000321750319567045      0.00000326204387847638      1016463.63523968      0      0
0.00000326204387847638      0.00000330720114883614      988895.220020511      0      0
0.00000330720114883614      0.00000335298354232185      962074.515721920      0      0
0.00000335298354232185      0.00000339939971266569      935981.242918458      0      0
0.00000339939971266569      0.00000344645843339553      910595.672203522      0      0
0.00000344645843339553      0.00000349416859949336      885898.609271736      0      0
0.00000349416859949336      0.00000354253922907654      861871.380405926      0      0
0.00000354253922907654      0.00000359157946510248      838495.818357723      0      0
0.00000359157946510248      0.00000364129857709674      815754.248611105      0      0
0.00000364129857709674      0.00000369170596290522      793629.476018511      0      0
0.00000369170596290522      0.00000374281115047047      772104.771799394      0      0
0.00000374281115047047      0.0000037946237996327      751163.860891417      0      0
0.0000037946237996327      0.00000384715370395563      730790.909644698      0      0
0.00000384715370395563      0.00000390041079257769      710970.513849813      0      0
0.00000390041079257769      0.00000395440513208878      691687.687090513      0      0
0.00000395440513208878      0.00000400914692843308      672927.849412326      0      0
0.00000400914692843308      0.00000406464652883815      654676.816298497      0      0
0.00000406464652883815      0.00000412091442377072      636920.787944922      0      0
0.00000412091442377072      0.00000417796124891967      619646.338825966      0      0
0.00000417796124891967      0.00000423579778720626      602840.407543278      0      0
0.00000423579778720626      0.0000042944349708224      586490.286949924      0      0
0.0000042944349708224      0.00000435388388329698      570583.614542378      0      0
0.00000435388388329698      0.00000441415576159092      555108.363113095      0      0
0.00000441415576159092      0.0000044752619982211      540052.831656615      0      0
0.0000044752619982211      0.00000453721414341383      525405.636522300      0      0
0.00000453721414341383      0.00000460002390728798      511155.702807036      0      0
0.00000460002390728798      0.0000046637031620685      497292.255981376      0      0
0.0000046637031620685      0.00000472826394433043      483804.813742804      0      0
0.00000472826394433043      0.00000479371845727405      470683.178089950      0      0
0.00000479371845727405      0.00000486007907303155      457917.427611773      0      0
0.00000486007907303155      0.00000492735833500554      445497.909985871      0      0
0.00000492735833500554      0.00000499556896024003      433415.234680259      0      0
0.00000499556896024003      0.00000506472384182418      421660.265853084      0      0
0.00000506472384182418      0.00000513483605132934      410224.115444916      0      0
0.00000513483605132934      0.00000520591884127979      399098.136458389      0      0
0.00000520591884127979      0.00000527798564765776      388273.916420117      0      0
0.00000527798564765776      0.00000535105009244307      377743.271019923      0      0
0.00000535105009244307      0.00000542512598618791      367498.237922602      0      0
0.00000542512598618791      0.00000550022733062734      357531.070747510      0      0
0.00000550022733062734      0.00000557636832132587      347834.233211438      0      0
0.00000557636832132587      0.00000565356335036064      338400.393430351      0      0
0.00000565356335036064      0.00000573182700904185      329222.418375670      0      0
0.00000573182700904185      0.00000581117409067079      320293.368480911      0      0
0.00000581117409067079      0.000005891619593336      311606.492394603      0      0
0.000005891619593336      0.00000597317872274825      303155.221875518      0      0
0.00000597317872274825      0.00000605586689511467      294933.166826355      0      0
0.00000605586689511467      0.0000061396997400527      286934.110462115      0      0
0.0000061396997400527      0.00000622469310354442      279152.004609524      0      0
0.00000622469310354442      0.00000631086305093168      271580.965133943      0      0
0.00000631086305093168      0.0000063982258699528      264215.267490310      0      0
0.0000063982258699528      0.00000648679807382125      257049.342394751      0      0
0.00000648679807382125      0.00000657659640434692      250077.771613581      0      0
0.00000657659640434692      0.00000666763783510069      243295.283866521      0      0
0.00000666763783510069      0.00000675993957462272      236696.750841026      0      0
0.00000675993957462272      0.0000068535190696752      230277.183314710      0      0
0.0000068535190696752      0.00000694839400854009      224031.727382942      0      0
0.00000694839400854009      0.00000704458232436258      217955.660788760      0      0
0.00000704458232436258      0.00000714210219854078      212044.389352312      0      0
0.00000714210219854078      0.00000724097206416231      206293.443497157      0      0
0.00000724097206416231      0.00000734121060948854      200698.474870763      0      0
0.00000734121060948854      0.000007442836781487      195255.253056673      0      0
0.000007442836781487      0.00000754586978941272      189959.662375842      0      0
0.00000754586978941272      0.00000765032910843916      184807.698774724      0      0
0.00000765032910843916      0.00000775623448333934      179795.466797767      0      0
0.00000775623448333934      0.00000786360593221801      174919.176642018      0      0
0.00000786360593221801      0.00000797246375029542      170175.141291606      0      0
0.00000797246375029542      0.00000808282851374354      165559.773729955      0      0
0.00000808282851374354      0.00000819472108357529      161069.584227601      0      0
0.00000819472108357529      0.00000830816260958769      156701.177703565      0      0
0.00000830816260958769      0.00000842317453435958      152451.251158301      0      0
0.00000842317453435958      0.00000853977859730466      148316.591176262      0      0
0.00000853977859730466      0.00000865799683878063      144294.071496197      0      0
0.00000865799683878063      0.00000877785160425524      140380.650647354      0      0
0.00000877785160425524      0.00000889936554853005      136573.369649793      0      0
0.00000889936554853005      0.00000902256164002253      132869.349777064      0      0
0.00000902256164002253      0.00000914746316510757      129265.790379576      0      0
0.00000914746316510757      0.00000927409373251906      125759.966766992      0      0
0.00000927409373251906      0.00000940247727781235      122349.228148062      0      0
0.00000940247727781235      0.00000953263806788851      119030.995626331      0      0
0.00000953263806788851      0.00000966460070558129      115802.760250209      0      0
0.00000966460070558129      0.00000979839013430744      112662.081115924      0      0
0.00000979839013430744      0.00000993403164278155      109606.583521924      0      0
0.00000993403164278155      0.000010071550869796      106633.957173350      0      0
0.000010071550869796      0.0000102109738090674      103741.954435187      0      0
0.0000102109738090674      0.0000103523268141496      100928.388632806      0      0
0.0000103523268141496      0.000010495636603415      98191.1323985967      0      0
0.000010495636603415      0.0000106409302651053      95528.1160634426      0      0
0.0000106409302651053      0.000010788235262451      92937.3260918184      0      0
0.000010788235262451      0.0000109375794388631      90416.8035593362      0      0
0.0000109375794388631      0.0000110889910231955      87964.6426715809      0      0
0.0000110889910231955      0.0000112424986350812      85578.9893231194      0      0
0.0000112424986350812      0.0000113981312903417      83258.0396955893      0      0
0.0000113981312903417      0.0000115559184064716      81000.0388938145      0      0
0.0000115559184064716      0.000011715889808199      78803.2796189080      0      0
0.000011715889808199      0.0000118780757331232      76666.1008773667      0      0
0.0000118780757331232      0.0000120425068374297      74586.8867251737      0      0
0.0000120425068374297      0.0000122092142016854      72564.0650459682      0      0
0.0000122092142016854      0.0000123782293367127      70596.1063623493      0      0
0.0000123782293367127      0.0000125495841895462      68681.5226794223      0      0
0.0000125495841895462      0.0000127233111494713      66818.8663597094      0      0
0.0000127233111494713      0.0000128994430541458      65006.7290285752      0      0
0.0000128994430541458      0.0000130780131958075      63243.7405093400      0      0
0.0000130780131958075      0.0000132590553275668      61528.5677872742      0      0
0.0000132590553275668      0.0000134426036697863      59859.9140016907      0      0
0.0000134426036697863      0.00001362869291655      58236.5174653747      0      0
0.00001362869291655      0.00001381735824222      56657.1507106086      0      0
0.00001381735824222      0.0000140086353080861      55120.6195610704      0      0
0.0000140086353080861      0.0000142025602691059      53625.7622289045      0      0
0.0000142025602691059      0.0000143991697807389      52171.4484362794      0      0
0.0000143991697807389      0.0000145985010058751      50756.5785607746      0      0
0.0000145985010058751      0.0000148005916218595      49380.0828039425      0      0
0.0000148005916218595      0.0000150054798276138      48040.9203824237      0      0
0.0000150054798276138      0.0000152132043508565      46738.0787409974      0      0
0.0000152132043508565      0.0000154238044554237      45470.5727869809      0      0
0.0000154238044554237      0.0000156373199486901      44237.4441453854      0      0
0.0000156373199486901      0.0000158537911890937      43037.7604342829      0      0
0.0000158537911890937      0.0000160732590937644      41870.6145598183      0      0
0.0000160732590937644      0.0000162957651462576      40735.1240303501      0      0
0.0000162957651462576      0.000016521351404396      39630.4302891840      0      0
0.000016521351404396      0.0000167500605082187      38555.6980654136      0      0
0.0000167500605082187      0.0000169819356880416      37510.1147423601      0      0
0.0000169819356880416      0.0000172170207726282      36492.8897431433      0      0
0.0000172170207726282      0.0000174553601974744      35503.2539329206      0      0
0.0000174553601974744      0.0000176969990132074      34540.4590373354      0      0
0.0000176969990132074      0.0000179419828941014      33603.7770767368      0      0
0.0000179419828941014      0.0000181903581467107      32692.4998157461      0      0
0.0000181903581467107      0.0000184421717186223      31805.9382277548      0      0
0.0000184421717186223      0.0000186974712073306      30943.4219739444      0      0
0.0000186974712073306      0.0000189563048692332      30104.2988964309      0      0
0.0000189563048692332      0.0000192187216287532      29287.9345251672      0      0
0.0000192187216287532      0.0000194847710875863      28493.7115982107      0      0
0.0000194847710875863      0.0000197545035340766      27721.0295950045      0      0
0.0000197545035340766      0.000020027969952722      26969.3042823183      0      0
0.000020027969952722      0.0000203052220338112      26237.9672725009      0      0
0.0000203052220338112      0.0000205863121831945      25526.4655937207      0      0
0.0000205863121831945      0.0000208712935321888      24834.2612718537      0      0
0.0000208712935321888      0.000021160219947621      24160.8309237163      0      0
0.000021160219947621      0.0000214531460420097      23505.6653613321      0      0
0.0000214531460420097      0.0000217501271838877      22868.2692069258      0      0
0.0000217501271838877      0.0000220512195082683      22248.1605183639      0      0
0.0000220512195082683      0.0000223564799272551      21644.8704247551      0      0
0.0000223564799272551      0.0000226659661408002      21057.9427719276      0      0
0.0000226659661408002      0.0000229797366476099      20486.9337775309      0      0
0.0000229797366476099      0.0000232978507562027      19931.4116954826      0      0
0.0000232978507562027      0.0000236203685961192      19390.9564895261      0      0
0.0000236203685961192      0.000023947351129288      18865.1595156303      0      0
0.000023947351129288      0.0000242788601615485      18353.6232130131      0      0
0.0000242788601615485      0.0000246149583543337      17855.9608035407      0      0
0.0000246149583543337      0.0000249557092365137      17371.7959992811      0      0
0.0000249557092365137      0.0000253011772164045      16900.7627179876      0      0
0.0000253011772164045      0.0000256514275939423      16442.5048063003      0      0
0.0000256514275939423      0.0000260065265730261      15996.6757704536      0      0
0.0000260065265730261      0.0000263665412740315      15562.9385142912      0      0
0.0000263665412740315      0.0000267315397464981      15140.9650843833      0      0
0.0000267315397464981      0.0000271015909819919      14730.4364220563      0      0
0.0000271015909819919      0.0000274767649271459      14331.0421221488      0      0
0.0000274767649271459      0.0000278571324968813      13942.4801983112      0      0
0.0000278571324968813      0.0000282427655878122      13564.4568546717      0      0
0.0000282427655878122      0.0000286337370918349      13196.6862636933      0      0
0.0000286337370918349      0.0000290301209099061      12838.8903500575      0      0
0.0000290301209099061      0.0000294319919660113      12490.7985804065      0      0
0.0000294319919660113      0.0000298394262213274      12152.1477587871      0      0
0.0000298394262213274      0.00003025250068858      11822.6818276601      0      0
0.00003025250068858      0.000030671293446601      11502.1516742686      0      0
0.000030671293446601      0.0000310958836550867      11190.3149423027      0      0
0.0000310958836550867      0.00003152635156956      10886.9358486418      0      0
0.00003152635156956      0.000031962778556541      10591.7850050754      0      0
0.000031962778556541      0.0000324052471089262      10304.6392448590      0      0
0.0000324052471089262      0.0000328538408615817      10025.2814539895      0      0
0.0000328538408615817      0.000033308644607151      9753.50040701829      0      0
0.000033308644607151      0.0000337697443120835      9489.09060736397      0      0
0.0000337697443120835      0.0000342372271328825      9231.85213192064      0      0
0.0000342372271328825      0.0000347111814325807      8981.59047990393      0      0
0.0000347111814325807      0.0000351916967974413      8738.11642577370      0      0
0.0000351916967974413      0.0000356788640538924      8501.24587617429      0      0
0.0000356788640538924      0.0000361727752856944      8270.79973072690      0      0
0.0000361727752856944      0.0000366735238513458      8046.60374660999      0      0
0.0000366735238513458      0.0000371812044017293      7828.48840682695      0      0
0.0000371812044017293      0.0000376959128980032      7616.28879201801      0      0
0.0000376959128980032      0.0000382177466297395      7409.84445576066      0      0
0.0000382177466297395      0.0000387468042333134      7208.99930327286      0      0
0.0000387468042333134      0.0000392831857105477      7013.60147336453      0      0
0.0000392831857105477      0.0000398269924476147      6823.50322363796      0      0
0.0000398269924476147      0.0000403783272342003      6638.56081875031      0      0
0.0000403783272342003      0.0000409372942829333      6458.63442176089      0      0
0.0000409372942829333      0.0000415039992490831      6283.58798838123      0      0
0.0000415039992490831      0.000042078549250531      6113.28916412064      0      0
0.000042078549250531      0.0000426610528880173      5947.60918420478      0      0
0.0000426610528880173      0.0000432516202656688      5786.42277621512      0      0
0.0000432516202656688      0.0000438503630118107      5629.60806537493      0      0
0.0000438503630118107      0.0000444573943000663      5477.04648239177      0      0
0.0000444573943000663      0.0000450728288707489      5328.62267381693      0      0
0.0000450728288707489      0.0000456967830525504      5184.22441481230      0      0
0.0000456967830525504      0.0000463293747845289      5043.74252429796      0      0
0.0000463293747845289      0.0000469707236384016      4907.07078240497      0      0
0.0000469707236384016      0.0000476209508411464      4774.10585016943      0      0
0.0000476209508411464      0.0000482801792979158      4644.74719136725      0      0
0.0000482801792979158      0.0000489485336152684      4518.89699653747      0      0
0.0000489485336152684      0.0000496261401247217      4396.46010898848      0      0
0.0000496261401247217      0.0000503131269066316      4277.34395287740      0      0
0.0000503131269066316      0.0000510096238144011      4161.45846320520      0      0
0.0000510096238144011      0.000051715762499026      4048.71601770090      0      0
0.000051715762499026      0.000052431676433979      3939.03137060302      0      0
0.000052431676433979      0.0000531575009404385      3832.32158817196      0      0
0.0000531575009404385      0.0000538933732128671      3728.50598599071      0      0
0.0000538933732128671      0.0000546394323449439      3627.50606798183      0      0
0.0000546394323449439      0.0000553958193558558      3529.24546701343      0      0
0.0000553958193558558      0.0000561626772169526      3433.64988720227      0      0
0.0000561626772169526      0.0000569401508787716      3340.64704770312      0      0
0.0000569401508787716      0.0000577283872984359      3250.16662807805      0      0
0.0000577283872984359      0.0000585275354674316      3162.14021510771      0      0
0.0000585275354674316      0.0000593377464397706      3076.50125109154      0      0
0.0000593377464397706      0.0000601591733605423      2993.18498348477      0      0
0.0000601591733605423      0.0000609919714948611      2912.12841597477      0      0
0.0000609919714948611      0.0000618362982572143      2833.27026082059      0      0
0.0000618362982572143      0.0000626923132412161      2756.55089253314      0      0
0.0000626923132412161      0.0000635601782497746      2681.91230278252      0      0
0.0000635601782497746      0.0000644400573256746      2609.29805653359      0      0
0.0000644400573256746      0.0000653321167825856      2538.65324937952      0      0
0.0000653321167825856      0.0000662365252364977      2469.92446603213      0      0
0.0000662365252364977      0.0000671534536375933      2403.05973992459      0      0
0.0000671534536375933      0.0000680830753025601      2338.00851393506      0      0
0.0000680830753025601      0.0000690255659473509      2274.72160213360      0      0
0.0000690255659473509      0.0000699811037203975      2213.15115261673      0      0
0.0000699811037203975      0.0000709498692362838      2153.25061130706      0      0
0.0000709498692362838      0.0000719320456098856      2094.97468678881      0      0
0.0000719320456098856      0.0000729278184909828      2038.27931600023      0      0
0.0000729278184909828      0.0000739373760993502      1983.12163097552      0      0
0.0000739373760993502      0.0000749609092603353      1929.45992641273      0      0
0.0000749609092603353      0.0000759986114409274      1877.25362812452      0      0
0.0000759986114409274      0.0000770506787863264      1826.46326238932      0      0
0.0000770506787863264      0.0000781173101570184      1777.05042605086      0      0
0.0000781173101570184      0.0000791987071663636      1728.97775756811      0      0
0.0000791987071663636      0.0000802950742187053      1682.20890868211      0      0
0.0000802950742187053      0.000081406618548006      1636.70851697038      0      0
0.000081406618548006      0.0000825335502570186      1592.44217911204      0      0
0.0000825335502570186      0.0000836760823569998      1549.37642485564      0      0
0.0000836760823569998      0.0000848344308079731      1507.47869175853      0      0
0.0000848344308079731      0.0000860088145595493      1466.71730048172      0      0
0.0000860088145595493      0.0000871994555923124      1427.06143091268      0      0
0.0000871994555923124      0.0000884065789597775      1388.48109885318      0      0
0.0000884065789597775      0.0000896304128309307      1350.94713329121      0      0
0.0000896304128309307      0.0000908711885333572      1314.43115442542      0      0
0.0000908711885333572      0.0000921291405969664      1278.90555211886      0      0
0.0000921291405969664      0.0000934045067983223      1244.34346512923      0      0
0.0000934045067983223      0.0000946975282055884      1210.71876067577      0      0
0.0000946975282055884      0.0000960084492240934      1178.00601477111      0      0
0.0000960084492240934      0.0000973375176425286      1146.18049300308      0      0
0.0000973375176425286      0.000098684984679785      1115.21813172737      0      0
0.000098684984679785      0.000100051105032438      1085.09552001499      0      0
0.000100051105032438      0.000101436136922889      1055.78988183964      0      0
0.000101436136922889      0.000102840342148178      1027.27905889500      0      0
0.000102840342148178      0.000104263986129461      999.541493872840      0      0
0.000104263986129461      0.000105707337962187      972.556214123932      0      0
0.000105707337962187      0.00010717067046696      946.302815809005      0      0
0.00010717067046696      0.000108654260241103      920.761448423046      0      0
0.000108654260241103      0.000110158387710945      895.912799935055      0      0
0.000110158387710945      0.000111683337184825      871.738082005347      0      0
0.000111683337184825      0.000113229396906833      848.219015898732      0      0
0.000113229396906833      0.00011479685911129      825.337818616220      0      0
0.00011479685911129      0.000116386020077991      803.077189446245      0      0
0.000116386020077991      0.000117997180188201      781.420296906045      0      0
0.000117997180188201      0.00011963064398144      760.350766018126      0      0
0.00011963064398144      0.00012128672021304      739.852665873843      0      0
0.00012128672021304      0.00012296572191251      719.910497726833      0      0
0.00012296572191251      0.000124667966442703      700.509183042067      0      0
0.000124667966442703      0.000126393775559803      681.634052332495      0      0
0.000126393775559803      0.000128143475474143      663.270833927021      0      0
0.000128143475474143      0.000129917396911867      645.405643192621      0      0
0.000129917396911867      0.000131715875177439      628.024972163118      0      0
0.000131715875177439      0.000133539250217029      611.115679087353      0      0
0.000133539250217029      0.00013538786668276      594.664978707652      0      0
0.00013538786668276      0.000137262073997862      578.660432494656      0      0
0.000137262073997862      0.000139162226422714      563.089939259040      0      0
0.000139162226422714      0.00014108868312181      547.941726067824      0      0
0.00014108868312181      0.000143041808231644      533.204339160498      0      0
0.000143041808231644      0.000145021970929542      518.866635482906      0      0
0.000145021970929542      0.00014702954550344      504.917774190513      0      0
0.00014702954550344      0.000149064911422635      491.347208396964      0      0
0.000149064911422635      0.00015112845340951      478.144677325148      0      0
0.00015112845340951      0.000153220561512254      465.300198404891      0      0
0.000153220561512254      0.000155341631178586      452.804059863123      0      0
0.000155341631178586      0.000157492063330508      440.646813225540      0      0
0.000157492063330508      0.000159672264440082      428.819266303211      0      0
0.000159672264440082      0.00016188264660626      417.312476224948      0      0
0.00016188264660626      0.000164123627632783      406.117742655175      0      0
0.000164123627632783      0.00016639563110715      395.226601082881      0      0
0.00016639563110715      0.000168699086480686      384.630816708421      0      0
0.000168699086480686      0.000171034429149716      374.322377995687      0      0
0.000171034429149716      0.00017340210053786      364.293490646720      0      0
0.00017340210053786      0.000175802548179476      354.536571787842      0      0
0.000175802548179476      0.000178236225804249      345.044244148357      0      0
0.000178236225804249      0.000180703593422953      335.809330459513      0      0
0.000180703593422953      0.000183205117414405      326.824848271680      0      0
0.000183205117414405      0.000185741270613619      318.084004336284      0      0
0.000185741270613619      0.000188312532401177      309.580189636868      0      0
0.000188312532401177      0.000190919388793845      301.306974423772      0      0
0.000190919388793845      0.000193562332536437      293.258103275778      0      0
0.000193562332536437      0.000196241863194957      285.427490478332      0      0
0.000196241863194957      0.000198958487251018      277.809215291567      0      0
0.000198958487251018      0.000201712718197586      270.397517460808      0      0
0.000201712718197586      0.000204505076636033      263.186793020141      0      0
0.000204505076636033      0.000207336090374545      256.171590000944      0      0
0.000207336090374545      0.000210206294527884      249.346604171488      0      0
0.000210206294527884      0.000213116231618538      242.706675171081      0      0
0.000213116231618538      0.000216066451679264      236.246782614848      0      0
0.000216066451679264      0.000219057512357059      229.962042181734      0      0
0.000219057512357059      0.000222089979018563      223.847701908880      0      0
0.000222089979018563      0.000225164424856924      217.899138987832      0      0
0.000225164424856924      0.000228281431000144      212.111855590790      0      0
0.000228281431000144      0.00023144158662092      206.481476026758      0      0
0.00023144158662092      0.000234645489048012      201.003743286159      0      0
0.000234645489048012      0.000237893743879147      195.674515714512      0      0
0.000237893743879147      0.000241186965095492      190.489763968303      0      0
0.000241186965095492      0.000244525775177701      185.445567911915      0      0
0.000244525775177701      0.000247910805223583      180.538113624028      0      0
0.000247910805223583      0.000251342695067386      175.763690903245      0      0
0.000251342695067386      0.000254822093400743      171.118689669647      0      0
0.000254822093400743      0.00025834965789528      166.599598212096      0      0
0.00025834965789528      0.000261926055326934      162.202999565421      0      0
0.000261926055326934      0.000265551961701985      157.925569643232      0      0
0.000265551961701985      0.00026922806238483      153.764074480232      0      0
0.00026922806238483      0.000272955052227537      149.715367733011      0      0
0.000272955052227537      0.000276733635701177      145.776388335250      0      0
0.000276733635701177      0.000280564527028988      141.944158129036      0      0
0.000280564527028988      0.000284448450321376      138.215779770795      0      0
0.000284448450321376      0.000288386139712781      134.588434652486      0      0
0.000288386139712781      0.000292378339500449      131.059379993039      0      0
0.000292378339500449      0.000296425804285111      127.625948100861      0      0
0.000296425804285111      0.000300529299113624      124.285542883942      0      0
0.000300529299113624      0.000304689599623573      121.035639015713      0      0
0.000304689599623573      0.000308907492189884      117.873779613870      0      0
0.000308907492189884      0.000313183774073464      114.797574242917      0      0
0.000313183774073464      0.000317519253571897      111.804697269488      0      0
0.000317519253571897      0.000321914750172228      108.892886127400      0      0
0.000321914750172228      0.000326371094705861      106.059939599079      0      0
0.000326371094705861      0.000330889129505603      103.303716002500      0      0
0.000330889129505603      0.000335469708564879      100.622131566420      0      0
0.000335469708564879      0.000340113697699154      98.0131595153875      0      0
0.000340113697699154      0.000344821974709588      95.4748273112258      0      0
0.000344821974709588      0.000349595429548956      93.0052164587710      0      0
0.000349595429548956      0.000354434964489868      90.6024597973343      0      0
0.000354434964489868      0.000359341494295315      88.2647414901408      0      0
0.000359341494295315      0.000364315946391572      85.9902943844850      0      0
0.000364315946391572      0.000369359261043507      83.7773992206067      0      0
0.000369359261043507      0.000374472391532301      81.6243834583775      0      0
0.000374472391532301      0.00037965630433564      79.5296198519362      0      0
0.00037965630433564      0.000384911979310397      77.4915251889374      0      0
0.000384911979310397      0.000390240409877844      75.5085590929675      0      0
0.000390240409877844      0.000395642603211426      73.5792229279484      0      0
0.000395642603211426      0.000401119580427133      71.7020588531026      0      0
0.000401119580427133      0.000406672376776519      69.8756483580585      0      0
0.000406672376776519      0.000412302041842373      68.0986108657743      0      0
0.000412302041842373      0.000418009639737117      66.3696042335997      0      0
0.000418009639737117      0.000423796249303941      64.6873214815904      0      0
0.000423796249303941      0.000429662964320725      63.0504921829125      0      0
0.000429662964320725      0.000435610893706785      61.4578790627230      0      0
0.000435610893706785      0.000441641161732474      59.9082794923629      0      0
0.000441641161732474      0.000447754908231697      58.4005228854935      0      0
0.000447754908231697      0.000453953288817359      56.9334701177973      0      0
0.000453953288817359      0.000460237475099795      55.5060131803455      0      0
0.000460237475099795      0.000466608654908228      54.1170741056609      0      0
0.000466608654908228      0.000473068032515292      52.7656040523548      0      0
0.000473068032515292      0.000479616828864662      51.4505825441299      0      0
0.000479616828864662      0.000486256281801832      50.1710167024723      0      0
0.000486256281801832      0.000492987646308097      48.9259404601026      0      0
0.000492987646308097      0.000499812194737762      47.7144138978914      0      0
0.000499812194737762      0.000506731217058643      46.5355228213437      0      0
0.000506731217058643      0.0005137460210959      45.3883778045539      0      0
0.0005137460210959      0.000520857932779231      44.2721126589805      0      0
0.000520857932779231      0.000528068296393506      43.1858855512017      0      0
0.000528068296393506      0.000535378474832857      42.1288773845430      0      0
0.000535378474832857      0.000542789849858294      41.1002903114546      0      0
0.000542789849858294      0.000550303822358882      40.0993494852689      0      0
0.000550303822358882      0.000557921812616533      39.1252997480074      0      0
0.000557921812616533      0.000565645260574473      38.1774069065501      0      0
0.000565645260574473      0.00057347562610941      37.2549572648833      0      0
0.00057347562610941      0.000581414389307485      36.3572551695064      0      0
0.000581414389307485      0.000589463050744029      35.4836244511620      0      0
0.000589463050744029      0.000597623131767208      34.6334075885810      0      0
0.000597623131767208      0.000605896174785581      33.8059645628086      0      0
0.000605896174785581      0.000614283743559644      33.0006725463294      0      0
0.000614283743559644      0.000622787423497414      32.2169256214344      0      0
0.000622787423497414      0.000631408821954096      31.4541343278714      0      0
0.000631408821954096      0.000640149568535908      30.7117251855567      0      0
0.000640149568535908      0.000649011315408104      29.9891402656332      0      0
0.000649011315408104      0.000657995737607266      29.2858368122264      0      0
0.000657995737607266      0.000667104533357915      28.6012868435769      0      0
0.000667104533357915      0.00067633942439351      27.9349765715056      0      0
0.00067633942439351      0.000685702156281888      27.2864057730598      0      0
0.000685702156281888      0.000695194498755206      26.6550879660481      0      0
0.000695194498755206      0.000704818246044455      26.0405508257154      0      0
0.000704818246044455      0.000714575217218609      25.4423339395369      0      0
0.000714575217218609      0.000724467256528451      24.8599885068958      0      0
0.000724467256528451      0.000734496233755185      24.2930804660780      0      0
0.000734496233755185      0.000744664044563847      23.7411846967008      0      0
0.000744664044563847      0.000754972610861632      23.2038898304426      0      0
0.000754972610861632      0.000765423881161163      22.6807941707414      0      0
0.000765423881161163      0.0007760198309488      22.1715083307401      0      0
0.0007760198309488      0.000786762463058045      21.6756515748331      0      0
0.000786762463058045      0.00079765380804811      21.1928564349953      0      0
0.00079765380804811      0.000808695924587738      20.7227620547117      0      0
0.000808695924587738      0.000819890899844323      20.2650198152501      0      0
0.000819890899844323      0.00083124084987843      19.8192906451678      0      0
0.00083124084987843      0.000842747920043766      19.3852429562559      0      0
0.000842747920043766      0.000854414285392693      18.9625551054608      0      0
0.000854414285392693      0.000866242151087355      18.5509150026156      0      0
0.000866242151087355      0.000878233752816494      18.1500186707038      0      0
0.000878233752816494      0.000890391357218039      17.7595700528468      0      0
0.000890391357218039      0.000902717262307538      17.3792812262559      0      0
0.000902717262307538      0.000915213797912533      17.0088723121000      0      0
0.000915213797912533      0.000927883326112938      16.6480711901378      0      0
0.000927883326112938      0.000940728241687513      16.2966132198542      0      0
0.000940728241687513      0.000953750972566528      15.9542410132044      0      0
0.000953750972566528      0.000966953980290686      15.6207042352108      0      0
0.000966953980290686      0.000980339760476396      15.2957594182085      0      0
0.000980339760476396      0.000993910843287497      14.9791698052696      0      0
0.000993910843287497      0.0010076697939135      14.6707052512337      0      0
0.0010076697939135      0.00102161921305448      14.3701421482636      0      0
0.00102161921305448      0.0010357617374126      14.0772631817571      0      0
0.0010357617374126      0.00105010004019057      13.7918567273925      0      0
0.00105010004019057      0.00106463683159689      13.5137163845738      0      0
0.00106463683159689      0.00107937485935813      13.2426417729863      0      0
0.00107937485935813      0.00109431690923832      12.9784396007022      0      0
0.00109431690923832      0.00110946580556549      12.7209214815071      0      0
0.00110946580556549      0.00112482441176555      12.4699017478847      0      0
0.00112482441176555      0.00114039563090349      12.2252022336322      0      0
0.00114039563090349      0.00115618240623217      11.9866514456415      0      0
0.00115618240623217      0.00117218772174859      11.7540776277939      0      0
0.00117218772174859      0.00118841460275796      11.5273185623759      0      0
0.00118841460275796      0.00120486611644553      11.3062152863338      0      0
0.00120486611644553      0.00122154537245635      11.0906104642086      0      0
0.00122154537245635      0.00123845552348304      10.8803572733732      0      0
0.00123845552348304      0.00125559976586171      10.6753050387106      0      0
0.00125559976586171      0.00127298134017614      10.4753162805311      0      0
0.00127298134017614      0.00129060353187029      10.2802480994874      0      0
0.00129060353187029      0.00130846967186935      10.0899709122632      0      0
0.00130846967186935      0.00132658313720929      9.90435028817389      0      0
0.00132658313720929      0.00134494735167523      9.72326216540383      0      0
0.00134494735167523      0.00136356578644858      9.54658315962494      0      0
0.00136356578644858      0.00138244196076317      9.37419125363087      0      0
0.00138244196076317      0.00140157944257044      9.20597448345350      0      0
0.00140157944257044      0.00142098184921384      9.04181669983159      0      0
0.00142098184921384      0.00144065284811262      8.88160817480339      0      0
0.00144065284811262      0.00146059615745496      8.72524561996115      0      0
0.00146059615745496      0.00148081554690089      8.57262337208311      0      0
0.00148081554690089      0.00150131483829471      8.42363958133569      0      0
0.00150131483829471      0.00152209790638749      8.27819906134011      0      0
0.00152209790638749      0.00154316867956938      8.13620786354068      0      0
0.00154316867956938      0.00156453114061223      7.99757228594253      0      0
0.00156453114061223      0.00158618932742236      7.86220211049440      0      0
0.00158618932742236      0.00160814733380381      7.73001146577627      0      0
0.00160814733380381      0.00163040931023216      7.60091716490656      0      0
0.00163040931023216      0.00165297946463904      7.47483755324770      0      0
0.00165297946463904      0.00167586206320748      7.35169271283699      0      0
0.00167586206320748      0.00169906143117836      7.23140505902158      0      0
0.00169906143117836      0.00172258195366789      7.11389957904988      0      0
0.00172258195366789      0.00174642807649655      6.99910369954137      0      0
0.00174642807649655      0.00177060430702936      6.88694704694077      0      0
0.00177060430702936      0.00179511521502795      6.77736126995015      0      0
0.00179511521502795      0.00181996543351421      6.67027994868282      0      0
0.00181996543351421      0.00184515965964614      6.56563855303374      0      0
0.00184515965964614      0.00187070265560561      6.46337441384828      0      0
0.00187070265560561      0.00189659924949857      6.36342668926030      0      0
0.00189659924949857      0.00192285433626758      6.26573632180763      0      0
0.00192285433626758      0.00194947287861711      6.17024598619080      0      0
0.00194947287861711      0.00197645990795156      6.07690002687860      0      0
0.00197645990795156      0.00200382052532629      5.98564438443409      0      0
0.00200382052532629      0.00203155990241182      5.89642651463662      0      0
0.00203155990241182      0.00205968328247135      5.80919531894680      0      0
0.00205968328247135      0.00208819598135186      5.72390112486726      0      0
0.00208819598135186      0.00211710338848892      5.64049575899023      0      0
0.00211710338848892      0.00214641096792534      5.55893270424681      0      0
0.00214641096792534      0.00217612425934403      5.47916720450194      0      0
0.00217612425934403      0.00220624887911509      5.40115605636155      0      0
0.00220624887911509      0.00223679052135739      5.32485694430993      0      0
0.00223679052135739      0.00226775495901488      5.25022771624695      0      0
0.00226775495901488      0.00229914804494778      5.17722658147995      0      0
0.00229914804494778      0.00233097571303889      5.10581372312385      0      0
0.00233097571303889      0.00236324397931521      5.03595276184708      0      0
0.00236324397931521      0.00239595894308506      4.96760927828819      0      0
0.00239595894308506      0.00242912678809096      4.90074696566018      0      0
0.00242912678809096      0.00246275378367852      4.83532738467703      0      0
0.00246275378367852      0.00249684628598141      4.77131594749144      0      0
0.00249684628598141      0.00253141073912281      4.70868442091698      0      0
0.00253141073912281      0.0025664536764335      4.64740237159190      0      0
0.0025664536764335      0.00260198172168671      4.58743290890195      0      0
0.00260198172168671      0.00263800159035023      4.52874514604387      0      0
0.00263800159035023      0.00267452009085567      4.47131719895237      0      0
0.00267452009085567      0.00271154412588544      4.41511815814301      0      0
0.00271154412588544      0.00274908069367747      4.36011297227074      0      0
0.00274908069367747      0.00278713688934801      4.30628267141229      0      0
0.00278713688934801      0.00282571990623272      4.25360310476687      0      0
0.00282571990623272      0.00286483703724639      4.20203791073561      0      0
0.00286483703724639      0.00290449567626138      4.15157117931452      0      0
0.00290449567626138      0.00294470331950526      4.10218095819344      0      0
0.00294470331950526      0.0029854675669777      4.05383148181545      0      0
0.0029854675669777      0.00302679612388701      4.00651357641127      0      0
0.00302679612388701      0.0030686968021066      3.96019940580353      0      0
0.0030686968021066      0.00311117752165154      3.91486103480199      0      0
0.00311117752165154      0.0031542463121756      3.87049286050564      0      0
0.0031542463121756      0.00319791131448903      3.82705646490462      0      0
0.00319791131448903      0.00324218078209728      3.78454532988605      0      0
0.00324218078209728      0.0032870630827611      3.74293540315323      0      0
0.0032870630827611      0.00333256670007821      3.70220219629283      0      0
0.00333256670007821      0.00337870023508683      3.66234145109089      0      0
0.00337870023508683      0.00342547240789146      3.62331497069638      0      0
0.00342547240789146      0.00347289205931113      3.58512823449073      0      0
0.00347289205931113      0.00352096815255051      3.54774071460802      0      0
0.00352096815255051      0.00356970977489406      3.51115765400529      0      0
0.00356970977489406      0.00361912613942378      3.47534307654865      0      0
0.00361912613942378      0.0036692265867606      3.44029822677197      0      0
0.0036692265867606      0.00372002058682995      3.40599252673184      0      0
0.00372002058682995      0.00377151774065175      3.37242439608947      0      0
0.00377151774065175      0.00382372778215516      3.33956592255712      0      0
0.00382372778215516      0.00387666058001854      3.30741624955755      0      0
0.00387666058001854      0.00393032613953476      3.27594599388922      0      0
0.00393032613953476      0.0039847346045024      3.24515919409834      0      0
0.0039847346045024      0.00403989625914312      3.21502102410529      0      0
0.00403989625914312      0.00409582153004557      3.18554345934932      0      0
0.00409582153004557      0.00415252098813623      3.15668472120459      0      0
0.00415252098813623      0.00421000535067748      3.12846357293597      0      0
0.00421000535067748      0.0042682854832934      3.10083595884904      0      0
0.0042682854832934      0.00432737240202355      3.07381832447075      0      0
0.00432737240202355      0.00438727727540519      3.04737770872125      0      0
0.00438727727540519      0.00444801142658443      3.02151187229827      0      0
0.00444801142658443      0.00450958633545639      2.99621490827378      0      0
0.00450958633545639      0.00457201364083525      2.97145529761627      0      0
0.00457201364083525      0.00463530514265407      2.94725342065878      0      0
0.00463530514265407      0.00469947280419532      2.92356492755234      0      0
0.00469947280419532      0.00476452875435209      2.90040431805040      0      0
0.00476452875435209      0.0048304852899207      2.87775496587397      0      0
0.0048304852899207      0.00489735487792503      2.85559093799386      0      0
0.00489735487792503      0.00496515015797302      2.83393436415626      0      0
0.00496515015797302      0.00503388394464577      2.81274275340650      0      0
0.00503388394464577      0.00510356922991978      2.79202247603196      0      0
0.00510356922991978      0.00517421918562266      2.77177529269069      0      0
0.00517421918562266      0.00524584716592283      2.75196026370240      0      0
0.00524584716592283      0.00531846670985373      2.73259993197939      0      0
0.00531846670985373      0.00539209154387294      2.71367725898495      0      0
0.00539209154387294      0.00546673558445676      2.69516172502192      0      0
0.00546673558445676      0.00554241294073067      2.67707943949173      0      0
0.00554241294073067      0.00561913791713623      2.65940476436816      0      0
0.00561913791713623      0.00569692501613484      2.64211344530579      0      0
0.00569692501613484      0.00577578894094906      2.62523173950120      0      0
0.00577578894094906      0.00585574459834172      2.60873405873810      0      0
0.00585574459834172      0.00593680710143364      2.59259483895054      0      0
0.00593680710143364      0.00601899177256026      2.57684010786528      0      0
0.00601899177256026      0.00610231414616781      2.56145213611116      0      0
0.00610231414616781      0.0061867899717497      2.54639806513461      0      0
0.0061867899717497      0.0062724352168234      2.53169973011819      0      0
0.0062724352168234      0.00635926606994866      2.51735560328600      0      0
0.00635926606994866      0.00644729894378739      2.50332635634137      0      0
0.00644729894378739      0.00653655047820597      2.48961863178433      0      0
0.00653655047820597      0.00662703754342055      2.47625060238685      0      0
0.00662703754342055      0.00671877724318579      2.46319023342371      0      0
0.00671877724318579      0.00681178691802782      2.45041765409988      0      0
0.00681178691802782      0.00690608414852187      2.43795686675190      0      0
0.00690608414852187      0.00700168675861542      2.42580439765508      0      0
0.00700168675861542      0.00709861281899715      2.41392341718140      0      0
0.00709861281899715      0.00719688065051277      2.40231287242709      0      0
0.00719688065051277      0.00729650882762788      2.39099596174780      0      0
0.00729650882762788      0.00739751618193895      2.37995734922477      0      0
0.00739751618193895      0.00749992180573285      2.36916390296834      0      0
0.00749992180573285      0.00760374505559565      2.35862127868594      0      0
0.00760374505559565      0.00770900555607137      2.34835045792562      0      0
0.00770900555607137      0.00781572320337137      2.33833543532629      0      0
0.00781572320337137      0.00792391816913513      2.32854445504405      0      0
0.00792391816913513      0.00803361090424307      2.31898001494231      0      0
0.00803361090424307      0.00814482214268214      2.30966381555986      0      0
0.00814482214268214      0.00825757290546495      2.30058814799388      0      0
0.00825757290546495      0.00837188450460311      2.29172142170541      0      0
0.00837188450460311      0.0084877785471356      2.28305451364469      0      0
0.0084877785471356      0.00860527693921294      2.27460726236965      0      0
0.00860527693921294      0.00872440189023784      2.26638736045456      0      0
0.00872440189023784      0.0088451759170632      2.25837098435407      0      0
0.0088451759170632      0.00896762184824822      2.25053384352146      0      0
0.00896762184824822      0.00909176282837339      2.24288138341748      0      0
0.00909176282837339      0.00921762232241531      2.23543312073515      0      0
0.00921762232241531      0.009345224120182      2.22818749089818      0      0
0.009345224120182      0.00947459234080956      2.22111877446915      0      0
0.00947459234080956      0.00960575143732124      2.21420784235119      0      0
0.00960575143732124      0.0097387262012494      2.20746229301829      0      0
0.0097387262012494      0.00987354176732169      2.20090015213029      0      0
0.00987354176732169      0.0100102236182119      2.19452117402401      0      0
0.0100102236182119      0.0101487975893568      2.18830299288455      0      0
0.0101487975893568      0.0102892898738392      2.18222481388222      0      0
0.0102892898738392      0.0104317270273393      2.17628785817867      0      0
0.0104317270273393      0.0105761359731542      2.17050883980910      0      0
0.0105761359731542      0.0107225440072866      2.16489622165790      0      0
0.0107225440072866      0.0108709788036044      2.15943724541686      0      0
0.0108709788036044      0.0110214684190717      2.15410895182467      0      0
0.0110214684190717      0.0111740412990521      2.14889939897447      0      0
0.0111740412990521      0.0113287262826851      2.14381617795565      0      0
0.0113287262826851      0.0114855526083377      2.13887471730141      0      0
0.0114855526083377      0.0116445499191305      2.13407969561161      0      0
0.0116445499191305      0.0118057482685412      2.12941806670069      0      0
0.0118057482685412      0.0119691781260852      2.12486921449251      0      0
0.0119691781260852      0.0121348703830748      2.12042140557826      0      0
0.0121348703830748      0.0123028563584581      2.11607928050562      0      0
0.0123028563584581      0.0124731678047393      2.11185666961257      0      0
0.0124731678047393      0.0126458369139802      2.10776216317603      0      0
0.0126458369139802      0.0128208963238851      2.10379004149671      0      0
0.0128208963238851      0.0129983791239701      2.09992339547758      0      0
0.0129983791239701      0.0131783188618175      2.09614585969646      0      0
0.0131783188618175      0.0133607495494169      2.09245215934712      0      0
0.0133607495494169      0.0135457056695945      2.08884969296961      0      0
0.0135457056695945      0.0137332221825303      2.08535083141864      0      0
0.0137332221825303      0.0139233345323668      2.08196227224263      0      0
0.0139233345323668      0.0141160786539086      2.07867909969342      0      0
0.0141160786539086      0.0143114909794141      2.07548711832133      0      0
0.0143114909794141      0.0145096084454827      2.07237114171231      0      0
0.0145096084454827      0.0147104685000363      2.06932335375492      0      0
0.0147104685000363      0.0149141091093971      2.06634650840725      0      0
0.0149141091093971      0.0151205687654648      2.06345051113738      0      0
0.0151205687654648      0.0153298864929916      2.06064504429778      0      0
0.0153298864929916      0.0155421018569589      2.05793288232163      0      0
0.0155421018569589      0.015757254970056      2.05530759969019      0      0
0.015757254970056      0.0159753865002618      2.05275650698392      0      0
0.0159753865002618      0.0161965376785319      2.05026673583448      0      0
0.0161965376785319      0.0164207503065923      2.04783099129348      0      0
0.0164207503065923      0.0166480667648403      2.04545007941370      0      0
0.0166480667648403      0.0168785300203555      2.04313127269349      0      0
0.0168785300203555      0.0171121836350213      2.04088370879826      0      0
0.0171121836350213      0.0173490717737588      2.03871327644616      0      0
0.0173490717737588      0.017589239212875      2.03661938198942      0      0
0.017589239212875      0.0178327313485262      2.03459485528159      0      0
0.0178327313485262      0.0180795942052988      2.03262872578059      0      0
0.0180795942052988      0.0183298744449088      2.03071040776923      0      0
0.0183298744449088      0.0185836193750216      2.02883342636242      0      0
0.0185836193750216      0.0188408769581945      2.02699723095545      0      0
0.0188408769581945      0.0191016958209418      2.02520657570552      0      0
0.0191016958209418      0.0193661252629267      2.02346894568770      0      0
0.0193661252629267      0.0196342152662799      2.02179118058593      0      0
0.0196342152662799      0.0199060165050465      2.02017659930620      0      0
0.0199060165050465      0.0201815803547652      2.01862359053438      0      0
0.0201815803547652      0.0204609589021785      2.01712600706095      0      0
0.0204609589021785      0.0207442049550786      2.01567505027997      0      0
0.0207442049550786      0.0210313720522889      2.01426187922419      0      0
0.0210313720522889      0.0213225144737837      2.01288004098924      0      0
0.0213225144737837      0.0216176872509482      2.01152698751268      0      0
0.0216176872509482      0.0219169461769806      2.01020431332592      0      0
0.0219169461769806      0.0222203478174381      2.00891677371833      0      0
0.0222203478174381      0.0225279495209286      2.00767048777348      0      0
0.0225279495209286      0.0228398094299506      2.00647090998884      0      0
0.0228398094299506      0.0231559864918837      2.00532114515527      0      0
0.0231559864918837      0.0234765404701303      2.00422101786444      0      0
0.0234765404701303      0.0238015319554124      2.00316705995229      0      0
0.0238015319554124      0.0241310223772239      2.00215332541282      0      0
0.0241310223772239      0.0244650740154424      2.00117274857444      0      0
0.0244650740154424      0.0248037500121009      2.00021866577781      0      0
0.0248037500121009      0.025147114383323      1.99928613003226      0      0
0.025147114383323      0.0254952320314234      1.99837274216783      0      0
0.0254952320314234      0.025848168757175      1.99747886471496      0      0
0.025848168757175      0.0262059912722472      1.99660723579325      0      0
0.0262059912722472      0.0265687672118152      1.99576212523297      0      0
0.0265687672118152      0.0269365651473444      1.99494825180709      0      0
0.0269365651473444      0.0273094545995519      1.99416970106854      0      0
0.0273094545995519      0.0276875060515468      1.99342905313403      0      0
0.0276875060515468      0.0280707909621536      1.99272686332825      0      0
0.0280707909621536      0.0284593817794181      1.99206155482655      0      0
0.0284593817794181      0.0288533519543027      1.99142970004660      0      0
0.0288533519543027      0.0292527759545692      1.99082660151645      0      0
0.0292527759545692      0.0296577292788545      1.99024704243472      0      0
0.0296577292788545      0.0300682884709421      1.98968606495332      0      0
0.0300682884709421      0.0304845311342295      1.98913964763667      0      0
0.0304845311342295      0.0309065359463971      1.98860518597068      0      0
0.0309065359463971      0.0313343826742795      1.98808172267848      0      0
0.0313343826742795      0.0317681521889432      1.98756991934326      0      0
0.0317681521889432      0.0322079264809726      1.98707180020036      0      0
0.0322079264809726      0.0326537886759678      1.98659032792130      0      0
0.0326537886759678      0.033105823050257      1.98612888728310      0      0
0.033105823050257      0.033564115046826      1.98569075567400      0      0
0.033564115046826      0.0340287512914689      1.98527863119671      0      0
0.0340287512914689      0.0344998196091616      1.98489427270280      0      0
0.0344998196091616      0.0349774090406628      1.98453828500053      0      0
0.0349774090406628      0.0354616098593442      1.98421006026147      0      0
0.0354616098593442      0.0359525135882537      1.98390786633645      0      0
0.0359525135882537      0.0364502130174152      1.98362905650203      0      0
0.0364502130174152      0.0369548022213675      1.98337036438248      0      0
0.0369548022213675      0.0374663765769464      1.98312824280879      0      0
0.0374663765769464      0.0379850327813123      1.98289920578955      0      0
0.0379850327813123      0.0385108688702281      1.98268013761995      0      0
0.0385108688702281      0.0390439842365898      1.98246854115020      0      0
0.0390439842365898      0.0395844796492134      1.98226270697159      0      0
0.0395844796492134      0.0401324572718825      1.98206179542858      0      0
0.0401324572718825      0.0406880206826587      1.98186583281082      0      0
0.0406880206826587      0.0412512748934598      1.98167563098747      0      0
0.0412512748934598      0.0418223263699098      1.98149264560306      0      0
0.0418223263699098      0.0424012830514618      1.98131879154442      0      0
0.0424012830514618      0.0429882543718015      1.98115623575935      0      0
0.0429882543718015      0.0435833512795317      1.98100718690594      0      0
0.0435833512795317      0.0441866862591436      1.98087369912195      0      0
0.0441866862591436      0.0447983733522791      1.98075750388019      0      0
0.0447983733522791      0.0454185281792862      1.98065987991076      0      0
0.0454185281792862      0.0460472679610735      1.98058156696712      0      0
0.0460472679610735      0.0466847115412677      1.98052272516837      0      0
0.0466847115412677      0.0473309794086762      1.98048293806413      0      0
0.0473309794086762      0.047986193720063      1.98046125464551      0      0
0.047986193720063      0.0486504783232378      1.98045626338133      0      0
0.0486504783232378      0.0493239587804657      1.98046619002629      0      0
0.0493239587804657      0.0500067623922011      1.98048901039009      0      0
0.0500067623922011      0.0506990182211494      1.98052256938702      0      0
0.0506990182211494      0.0514008571166629      1.98056469837920      0      0
0.0514008571166629      0.0521124117394733      1.98061332394273      0      0
0.0521124117394733      0.0528338165867671      1.98066656257888      0      0
0.0528338165867671      0.0535652080176086      1.98072279742280      0      0
0.0535652080176086      0.0543067242787134      1.98078073454946      0      0
0.0543067242787134      0.0550585055305805      1.98083943793895      0      0
0.0550585055305805      0.0558206938739848      1.98089834346591      0      0
0.0558206938739848      0.0565934333768373      1.98095725336798      0      0
0.0565934333768373      0.0573768701014157      1.98101631349725      0      0
0.0573768701014157      0.0581711521319738      1.98107597625853      0      0
0.0581711521319738      0.0589764296027321      1.98113695249550      0      0
0.0589764296027321      0.0597928547262553      1.98120015572182      0      0
0.0597928547262553      0.0606205818222245      1.98126664203744      0      0
0.0606205818222245      0.0614597673466051      1.98133754885623      0      0
0.0614597673466051      0.0623105699212211      1.98141403523531      0      0
0.0623105699212211      0.0631731503637371      1.98149722617675      0      0
0.0631731503637371      0.0640476717180559      1.98158816280228      0      0
0.0640476717180559      0.064934299285137      1.98168775981250      0      0
0.064934299285137      0.065833200654241      1.98179677115994      0      0
0.065833200654241      0.0667445457346082      1.98191576441135      0      0
0.0667445457346082      0.0676685067875737      1.98204510386513      0      0
0.0676685067875737      0.0686052584591283      1.98218494213558      0      0
0.0686052584591283      0.0695549778129301      1.98233521962445      0      0
0.0695549778129301      0.0705178443637725      1.98249567107290      0      0
0.0705178443637725      0.071494040111516      1.98266583822474      0      0
0.071494040111516      0.0724837495754901      1.98284508752954      0      0
0.0724837495754901      0.07348715982937      1.98303263176793      0      0
0.07348715982937      0.0745044605365374      1.98322755448248      0      0
0.0745044605365374      0.0755358439859309      1.98342883614040      0      0
0.0755358439859309      0.0765815051283916      1.98363538102865      0      0
0.0765815051283916      0.0776416416135129      1.98384604398152      0      0
0.0776416416135129      0.0787164538269999      1.98405965615717      0      0
0.0787164538269999      0.0798061449285455      1.98427504920549      0      0
0.0798061449285455      0.0809109208902321      1.98449107730039      0      0
0.0809109208902321      0.0820309905354643      1.98470663663800      0      0
0.0820309905354643      0.0831665655784396      1.98492068212574      0      0
0.0831665655784396      0.0843178606641673      1.98513224110202      0      0
0.0843178606641673      0.0854850934090396      1.98534042402889      0      0
0.0854850934090396      0.0866684844419658      1.98554443219117      0      0
0.0866684844419658      0.087868257446075      1.98574356251147      0      0
0.087868257446075      0.0890846392009967      1.98593720965393      0      0
0.0890846392009967      0.0903178596257262      1.98612486563829      0      0
0.0903178596257262      0.0915681518220832      1.98630611722192      0      0
0.0915681518220832      0.0928357521187732      1.98648064133168      0      0
0.0928357521187732      0.0941209001160578      1.98664819884074      0      0
0.0941209001160578      0.0954238387310435      1.98680862698883      0      0
0.0954238387310435      0.0967448142435972      1.98696183074038      0      0
0.0967448142435972      0.0980840763428988      1.98710777336356      0      0
0.0980840763428988      0.0994418781746361      1.98724646649663      0      0
0.0994418781746361      0.100818476388855      1.98737795994722      0      0
0.100818476388855      0.10221413118847      1.98750233144660      0      0
0.10221413118847      0.103629106378448      1.98761967655521      0      0
0.103629106378448      0.105063669415674      1.98773009888903      0      0
0.105063669415674      0.106518091459502      1.98783370080988      0      0
0.106518091459502      0.107992647423013      1.98793057469592      0      0
0.107992647423013      0.109487616024976      1.98802079488400      0      0
0.109487616024976      0.111003279842531      1.98810441035087      0      0
0.111003279842531      0.112539925364605      1.98818143817908      0      0
0.112539925364605      0.114097843046059      1.98825185783266      0      0
0.114097843046059      0.115677327362591      1.98831560625019      0      0
0.115677327362591      0.117278676866402      1.98837257374719      0      0
0.117278676866402      0.118902194242619      1.98842260070599      0      0
0.118902194242619      0.120548186366517      1.98846547502059      0      0
0.120548186366517      0.122216964361519      1.98850093025410      0      0
0.122216964361519      0.123908843658004      1.98852864445986      0      0
0.123908843658004      0.125624144052934      1.98854823961141      0      0
0.125624144052934      0.127363189770296      1.98855928158319      0      0
0.127363189770296      0.12912630952239      1.98856128062124      0      0
0.12912630952239      0.130913836571959      1.98855369224268      0      0
0.130913836571959      0.132726108795187      1.98853591850263      0      0
0.132726108795187      0.134563468745557      1.98850730956880      0      0
0.134563468745557      0.136426263718606      1.98846716554574      0      0
0.136426263718606      0.138314845817565      1.98841473849363      0      0
0.138314845817565      0.140229572019921      1.98834923458970      0      0
0.140229572019921      0.142170804244882      1.98826981638397      0      0
0.142170804244882      0.144138909421796      1.98817560510483      0      0
0.144138909421796      0.146134259559502      1.98806568297417      0      0
0.146134259559502      0.148157231816648      1.98793909549594      0      0
0.148157231816648      0.150208208572982      1.98779485368584      0      0
0.150208208572982      0.152287577501628      1.98763193621448      0      0
0.152287577501628      0.154395731642364      1.98744929143967      0      0
0.154395731642364      0.156533069475914      1.98724583930786      0      0
0.156533069475914      0.158699994999266      1.98702047310781      0      0
0.158699994999266      0.16089691780204      1.98677206106340      0      0
0.16089691780204      0.163124253143903      1.98649944775524      0      0
0.163124253143903      0.165382422033063      1.98620145536365      0      0
0.165382422033063      0.16767185130585      1.98587688472843      0      0
0.16767185130585      0.16999297370739      1.98552451622270      0      0
0.16999297370739      0.172346227973408      1.98514311044049      0      0
0.172346227973408      0.174732058913154      1.98473140869946      0      0
0.174732058913154      0.177150917493482      1.98428813336153      0      0
0.177150917493482      0.179603260924088      1.98381198797578      0      0
0.179603260924088      0.182089552743936      1.98330165724883      0      0
0.182089552743936      0.184610262908873      1.98275580684891      0      0
0.184610262908873      0.187165867880458      1.98217308305055      0      0
0.187165867880458      0.189756850716024      1.98155211222731      0      0
0.189756850716024      0.192383701159985      1.98089150020022      0      0
0.192383701159985      0.195046915736409      1.98018983145020      0      0
0.195046915736409      0.197746997842864      1.97944566820235      0      0
0.197746997842864      0.200484457845576      1.97865754939028      0      0
0.200484457845576      0.203259813175894      1.97782398950861      0      0
0.203259813175894      0.206073588428097      1.97694347736129      0      0
0.206073588428097      0.208926315458549      1.97601447471348      0      0
0.208926315458549      0.211818533486235      1.97503541485401      0      0
0.211818533486235      0.214750789194674      1.97400470107556      0      0
0.214750789194674      0.217723636835266      1.97292070507884      0      0
0.217723636835266      0.220737638332042      1.97178176530681      0      0
0.220737638332042      0.22379336338789      1.97058618521466      0      0
0.22379336338789      0.226891389592229      1.96933223148043      0      0
0.226891389592229      0.230032302530194      1.96801813216103      0      0
0.230032302530194      0.233216695893316      1.96664207479768      0      0
0.233216695893316      0.236445171591743      1.96520220447441      0      0
0.236445171591743      0.239718339868012      1.96369662183269      0      0
0.239718339868012      0.243036819412397      1.96212338104490      0      0
0.243036819412397      0.246401237479853      1.96048048774857      0      0
0.246401237479853      0.249812230008578      1.95876589694340      0      0
0.249812230008578      0.253270441740218      1.95697751085185      0      0
0.253270441740218      0.256776526341734      1.95511317674435      0      0
0.256776526341734      0.260331146528961      1.95317068472931      0      0
0.260331146528961      0.263934974191869      1.95114776550783      0      0
0.263934974191869      0.267588690521566      1.94904208809252      0      0
0.267588690521566      0.271292986139054      1.94685125748955      0      0
0.271292986139054      0.275048561225772      1.94457281234251      0      0
0.275048561225772      0.27885612565594      1.94220422253637      0      0
0.27885612565594      0.282716399130741      1.93974288675946      0      0
0.282716399130741      0.286630111314356      1.93718613002075      0      0
0.286630111314356      0.290598001971889      1.93453120111987      0      0
0.290598001971889      0.294620821109189      1.93177527006629      0      0
0.294620821109189      0.298699329114623      1.92891542544416      0      0
0.298699329114623      0.302834296902796      1.92594867171878      0      0
0.302834296902796      0.307026506060274      1.92287192648019      0      0
0.307026506060274      0.311276748993318      1.91968201761912      0      0
0.311276748993318      0.315585829077662      1.91637568042988      0      0
0.315585829077662      0.319954560810364      1.91294955463474      0      0
0.319954560810364      0.324383769963767      1.90940018132331      0      0
0.324383769963767      0.32887429374158      1.90572399980051      0      0
0.32887429374158      0.33342698093713      1.90191734433569      0      0
0.33342698093713      0.338042692093795      1.89797644080534      0      0
0.338042692093795      0.342722299667666      1.89389740322079      0      0
0.342722299667666      0.347466688192458      1.88967623013192      0      0
0.347466688192458      0.352276754446699      1.88530880089705      0      0
0.352276754446699      0.357153407623246      1.88079087180839      0      0
0.357153407623246      0.362097569501131      1.87611807206151      0      0
0.362097569501131      0.367110174619799      1.87128589955629      0      0
0.367110174619799      0.372192170455755      1.86628971651592      0      0
0.372192170455755      0.37734451760165      1.86112474490890      0      0
0.37734451760165      0.382568189947856      1.85578606165812      0      0
0.382568189947856      0.387864174866547      1.85026859361922      0      0
0.387864174866547      0.393233473398329      1.84456711230899      0      0
0.393233473398329      0.398677100441459      1.83867622836249      0      0
0.398677100441459      0.40419608494368      1.83259038569566      0      0
0.40419608494368      0.409791470096709      1.82630385534768      0      0
0.409791470096709      0.41546431353342      1.81981072897475      0      0
0.41546431353342      0.421215687527758      1.81310491196379      0      0
0.421215687527758      0.427046679197417      1.80618011613152      0      0
0.427046679197417      0.43295839070933      1.79902985197010      0      0
0.43295839070933      0.438951939487993      1.79164742039651      0      0
0.438951939487993      0.445028458426682      1.78402590395769      0      0
0.445028458426682      0.451189096101594      1.77615815743818      0      0
0.451189096101594      0.457435016988945      1.76803679781005      0      0
0.457435016988945      0.463767401685081      1.75965419345850      0      0
0.463767401685081      0.470187447129631      1.75100245260722      0      0
0.470187447129631      0.476696366831751      1.74207341085914      0      0
0.476696366831751      0.483295391099501      1.73285861775646      0      0
0.483295391099501      0.489985767272398      1.72334932225197      0      0
0.489985767272398      0.496768759957182      1.71353645696900      0      0
0.496768759957182      0.503645651266856      1.70341062111100      0      0
0.503645651266856      0.510617741063022      1.69296206186233      0      0
0.510617741063022      0.517686347201588      1.68218065410010      0      0
0.517686347201588      0.524852805781861      1.67105587821076      0      0
0.524852805781861      0.532118471399099      1.65957679577552      0      0
0.532118471399099      0.539484717400551      1.64773202285346      0      0
0.539484717400551      0.546952936145049      1.63550970055057      0      0
0.546952936145049      0.554524539266187      1.62289746251467      0      0
0.554524539266187      0.56220095793915      1.60988239893980      0      0
0.56220095793915      0.569983643151229      1.59645101659683      0      0
0.569983643151229      0.577874065976087      1.58258919432783      0      0
0.577874065976087      0.585873717851818      1.56828213334766      0      0
0.585873717851818      0.59398411086286      1.55351430158374      0      0
0.59398411086286      0.602206778025804      1.53826937115022      0      0
0.602206778025804      0.610543273579166      1.52253014789039      0      0
0.610543273579166      0.618995173277162      1.50627849172513      0      0
0.618995173277162      0.62756407468756      1.48949522630675      0      0
0.62756407468756      0.636251597493652      1.47216003618634      0      0
0.636251597493652      0.645059383800396      1.45425134934589      0      0
0.645059383800396      0.653989098444817      1.43574620250502      0      0
0.653989098444817      0.663042429310678      1.41662008606493      0      0
0.663042429310678      0.672221087647534      1.39684676486762      0      0
0.672221087647534      0.681526808394186      1.37639807008785      0      0
0.681526808394186      0.690961350506615      1.35524365648365      0      0
0.690961350506615      0.70052649729046      1.33335071783837      0      0
0.70052649729046      0.710224056738094      1.31068365163226      0      0
0.710224056738094      0.720055861870372      1.28720366165013      0      0
0.720055861870372      0.730023771083106      1.26286828417254      0      0
0.730023771083106      0.740129668498331      1.23763081934358      0      0
0.740129668498331      0.750375464320448      1.21143964387286      0      0
0.750375464320448      0.76076309519728      1.18423737385455      0      0
0.76076309519728      0.771294524586143      1.15595983634608      0      0
0.771294524586143      0.781971743124969      1.12653479420293      0      0
0.781971743124969      0.792796769008581      1.09588034861666      0      0
0.792796769008581      0.803771648370161      1.06390291488366      0      0
0.803771648370161      0.814898455668016      1.03049462440423      0      0
0.814898455668016      0.826179294077686      0.995529942003304      0      0
0.826179294077686      0.837616295889483      0.958861189276819      0      0
0.837616295889483      0.849211622911536      0.920312508999257      0      0
0.849211622911536      0.860967466878409      0.879671551540685      0      0
0.860967466878409      0.872886049865385      0.836677734392707      0      0
0.872886049865385      0.884969624708479      0.791005167780966      0      0
0.884969624708479      0.897220475430265      0.742236934923795      0      0
0.897220475430265      0.909640917671599      0.689824655953327      0      0
0.909640917671599      0.922233299129318      0.633021436736753      0      0
0.922233299129318      0.935      0.570762827519551      0      0
# END HISTO1D SudakovqbarqExpOutputsN2LL11
# BEGIN HISTO1D SudakovqbarqExpOutputsN2LL12
PlotOrder=2
LineColor=red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(1,2)}_{h}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.00295496611956119      0      0
0.00000101384324431002      0.00000102787812403307      0.00338177763979304      0      0
0.00000102787812403307      0.00000104210729202498      0.00313712758775427      0      0
0.00000104210729202498      0.00000105653343786574      0.00377249881376567      0      0
0.00000105653343786574      0.00000107115928836782      0.00278046144970065      0      0
0.00000107115928836782      0.00000108598760809164      0.00425606439535390      0      0
0.00000108598760809164      0.00000110102119986811      0.00342258677547017      0      0
0.00000110102119986811      0.00000111626290532839      0.00422916124741118      0      0
0.00000111626290532839      0.00000113171560544106      0.00421912874886920      0      0
0.00000113171560544106      0.00000114738222105665      0.00341237989997593      0      0
0.00000114738222105665      0.00000116326571345971      0.00423212681852631      0      0
0.00000116326571345971      0.0000011793690849286      0.00274542136127361      0      0
0.0000011793690849286      0.00000119569537930295      0.00421440589712778      0      0
0.00000119569537930295      0.000001212247682559      0.00420529797106923      0      0
0.000001212247682559      0.00000122902912339292      0.00282200342903413      0      0
0.00000122902912339292      0.00000124604287381218      0.00395079276437623      0      0
0.00000124604287381218      0.00000126329214973512      0.00419807806124201      0      0
0.00000126329214973512      0.00000128078021159884      0.00314223513343762      0      0
0.00000128078021159884      0.00000129851036497544      0.00270848393309510      0      0
0.00000129851036497544      0.00000131648596119688      0.00363158161095972      0      0
0.00000131648596119688      0.00000133471039798844      0.00287972371543117      0      0
0.00000133471039798844      0.00000135318712011092      0.00308175201627479      0      0
0.00000135318712011092      0.00000137191962001179      0.00374882415556499      0      0
0.00000137191962001179      0.00000139091143848532      0.00403396228045279      0      0
0.00000139091143848532      0.00000141016616534188      0.00382550512518426      0      0
0.00000141016616534188      0.00000142968744008643      0.00368114050132910      0      0
0.00000142968744008643      0.00000144947895260651      0.00268453240955145      0      0
0.00000144947895260651      0.00000146954444386967      0.00414576716652846      0      0
0.00000146954444386967      0.00000148988770663059      0.00387059465532691      0      0
0.00000148988770663059      0.00000151051258614798      0.00298923764550252      0      0
0.00000151051258614798      0.00000153142298091138      0.00354364448203253      0      0
0.00000153142298091138      0.00000155262284337812      0.00332821014712810      0      0
0.00000155262284337812      0.00000157411618072032      0.00386979030058503      0      0
0.00000157411618072032      0.00000159590705558239      0.00282028899042656      0      0
0.00000159590705558239      0.0000016179995868489      0.00383094458628327      0      0
0.0000016179995868489      0.00000164039795042316      0.00398942611711266      0      0
0.00000164039795042316      0.00000166310638001652      0.00285688362286472      0      0
0.00000166310638001652      0.00000168612916794864      0.00273410138571451      0      0
0.00000168612916794864      0.00000170947066595881      0.00368597290929643      0      0
0.00000170947066595881      0.00000173313528602849      0.00320960758781458      0      0
0.00000173313528602849      0.00000175712750121529      0.00329784339437429      0      0
0.00000175712750121529      0.00000178145184649847      0.00382229699910883      0      0
0.00000178145184649847      0.00000180611291963609      0.00263781083235424      0      0
0.00000180611291963609      0.00000183111538203409      0.00268997169326073      0      0
0.00000183111538203409      0.00000185646395962742      0.00263449019746171      0      0
0.00000185646395962742      0.00000188216344377329      0.00263218228329063      0      0
0.00000188216344377329      0.00000190821869215684      0.00339496770755344      0      0
0.00000190821869215684      0.00000193463462970931      0.00265100630592720      0      0
0.00000193463462970931      0.000001961416249539      0.00365931677836691      0      0
0.000001961416249539      0.00000198856861387501      0.00404658315784955      0      0
0.00000198856861387501      0.00000201609685502412      0.00380603206486859      0      0
0.00000201609685502412      0.00000204400617634088      0.00260907685942122      0      0
0.00000204400617634088      0.00000207230185321116      0.00365472388424068      0      0
0.00000207230185321116      0.00000210098923404927      0.00274519982998478      0      0
0.00000210098923404927      0.00000213007374130893      0.00306381079648926      0      0
0.00000213007374130893      0.00000215956087250823      0.00390847795709761      0      0
0.00000215956087250823      0.00000218945620126872      0.00392003020920204      0      0
0.00000218945620126872      0.00000221976537836897      0.00391032038469792      0      0
0.00000221976537836897      0.00000225049413281266      0.00335372641118175      0      0
0.00000225049413281266      0.00000228164827291145      0.00385083815705761      0      0
0.00000228164827291145      0.0000023132336873829      0.00292492945385430      0      0
0.0000023132336873829      0.0000023452563464635      0.00399597074833974      0      0
0.0000023452563464635      0.00000237772230303722      0.00298599812162094      0      0
0.00000237772230303722      0.00000241063769377955      0.00353370371441015      0      0
0.00000241063769377955      0.00000244400874031748      0.00258065760816184      0      0
0.00000244400874031748      0.00000247784175040552      0.00304160075384412      0      0
0.00000247784175040552      0.00000251214311911795      0.00272478967937454      0      0
0.00000251214311911795      0.00000254691933005764      0.00365809088456790      0      0
0.00000254691933005764      0.00000258217695658154      0.00383075235060424      0      0
0.00000258217695658154      0.0000026179226630432      0.00280372390363059      0      0
0.0000026179226630432      0.00000265416320605244      0.00339307298955662      0      0
0.00000265416320605244      0.00000269090543575249      0.00266932611239783      0      0
0.00000269090543575249      0.00000272815629711478      0.00257726249880116      0      0
0.00000272815629711478      0.00000276592283125165      0.00393479020527022      0      0
0.00000276592283125165      0.00000280421217674733      0.00335441330513553      0      0
0.00000280421217674733      0.00000284303157100718      0.00335717059268011      0      0
0.00000284303157100718      0.00000288238835162573      0.00370356086186385      0      0
0.00000288238835162573      0.00000292228995777364      0.00385321094451394      0      0
0.00000292228995777364      0.00000296274393160382      0.00362070087741355      0      0
0.00000296274393160382      0.00000300375791967704      0.00253769598709680      0      0
0.00000300375791967704      0.00000304533967440728      0.00314518191991453      0      0
0.00000304533967440728      0.0000030874970555271      0.00255779644479138      0      0
0.0000030874970555271      0.00000313023803157323      0.00257630301061832      0      0
0.00000313023803157323      0.00000317357068139281      0.00383605751751735      0      0
0.00000317357068139281      0.00000321750319567045      0.00256538413633052      0      0
0.00000321750319567045      0.00000326204387847638      0.00388371089719101      0      0
0.00000326204387847638      0.00000330720114883614      0.00252132126961839      0      0
0.00000330720114883614      0.00000335298354232185      0.00330183187764378      0      0
0.00000335298354232185      0.00000339939971266569      0.00331140341468456      0      0
0.00000339939971266569      0.00000344645843339553      0.00274990298860168      0      0
0.00000344645843339553      0.00000349416859949336      0.00249646127566245      0      0
0.00000349416859949336      0.00000354253922907654      0.00385564074502934      0      0
0.00000354253922907654      0.00000359157946510248      0.00343509491612759      0      0
0.00000359157946510248      0.00000364129857709674      0.00345221131251725      0      0
0.00000364129857709674      0.00000369170596290522      0.00375382663186371      0      0
0.00000369170596290522      0.00000374281115047047      0.00383405137506229      0      0
0.00000374281115047047      0.0000037946237996327      0.00381957880175901      0      0
0.0000037946237996327      0.00000384715370395563      0.00363449374456463      0      0
0.00000384715370395563      0.00000390041079257769      0.00258450945627062      0      0
0.00000390041079257769      0.00000395440513208878      0.00260426204961148      0      0
0.00000395440513208878      0.00000400914692843308      0.00295753133535428      0      0
0.00000400914692843308      0.00000406464652883815      0.00246859048558148      0      0
0.00000406464652883815      0.00000412091442377072      0.00380539521795124      0      0
0.00000412091442377072      0.00000417796124891967      0.00339469450831412      0      0
0.00000417796124891967      0.00000423579778720626      0.00334322823254436      0      0
0.00000423579778720626      0.0000042944349708224      0.00363403231609148      0      0
0.0000042944349708224      0.00000435388388329698      0.00378563243535205      0      0
0.00000435388388329698      0.00000441415576159092      0.00376559426298979      0      0
0.00000441415576159092      0.0000044752619982211      0.00374530697751596      0      0
0.0000044752619982211      0.00000453721414341383      0.00268563554898128      0      0
0.00000453721414341383      0.00000460002390728798      0.00376704210897323      0      0
0.00000460002390728798      0.0000046637031620685      0.00376193381010365      0      0
0.0000046637031620685      0.00000472826394433043      0.00247955668222770      0      0
0.00000472826394433043      0.00000479371845727405      0.00250382329641846      0      0
0.00000479371845727405      0.00000486007907303155      0.00374429974637081      0      0
0.00000486007907303155      0.00000492735833500554      0.00296006125321758      0      0
0.00000492735833500554      0.00000499556896024003      0.00284597289655577      0      0
0.00000499556896024003      0.00000506472384182418      0.00342693208730598      0      0
0.00000506472384182418      0.00000513483605132934      0.00366525903074313      0      0
0.00000513483605132934      0.00000520591884127979      0.00266784104977448      0      0
0.00000520591884127979      0.00000527798564765776      0.00262250932413480      0      0
0.00000527798564765776      0.00000535105009244307      0.00322205969556189      0      0
0.00000535105009244307      0.00000542512598618791      0.00315559601134477      0      0
0.00000542512598618791      0.00000550022733062734      0.00239264025632726      0      0
0.00000550022733062734      0.00000557636832132587      0.00368425857902385      0      0
0.00000557636832132587      0.00000565356335036064      0.00367778287007842      0      0
0.00000565356335036064      0.00000573182700904185      0.00291865349319149      0      0
0.00000573182700904185      0.00000581117409067079      0.00352475565407995      0      0
0.00000581117409067079      0.000005891619593336      0.00237754852072606      0      0
0.000005891619593336      0.00000597317872274825      0.00237365438292059      0      0
0.00000597317872274825      0.00000605586689511467      0.00340255070746538      0      0
0.00000605586689511467      0.0000061396997400527      0.00242549586016046      0      0
0.0000061396997400527      0.00000622469310354442      0.00306305082637032      0      0
0.00000622469310354442      0.00000631086305093168      0.00318117444712455      0      0
0.00000631086305093168      0.0000063982258699528      0.00291500432458228      0      0
0.0000063982258699528      0.00000648679807382125      0.00251913724980326      0      0
0.00000648679807382125      0.00000657659640434692      0.00235483266362525      0      0
0.00000657659640434692      0.00000666763783510069      0.00235171821954892      0      0
0.00000666763783510069      0.00000675993957462272      0.00246622851208671      0      0
0.00000675993957462272      0.0000068535190696752      0.00344361090846582      0      0
0.0000068535190696752      0.00000694839400854009      0.00260257807157543      0      0
0.00000694839400854009      0.00000704458232436258      0.00340736735216720      0      0
0.00000704458232436258      0.00000714210219854078      0.00301044358186013      0      0
0.00000714210219854078      0.00000724097206416231      0.00304472000826071      0      0
0.00000724097206416231      0.00000734121060948854      0.00272754727330578      0      0
0.00000734121060948854      0.000007442836781487      0.00355282084716296      0      0
0.000007442836781487      0.00000754586978941272      0.00360119040962443      0      0
0.00000754586978941272      0.00000765032910843916      0.00231958401864591      0      0
0.00000765032910843916      0.00000775623448333934      0.00252125866373576      0      0
0.00000775623448333934      0.00000786360593221801      0.00244922670689705      0      0
0.00000786360593221801      0.00000797246375029542      0.00349042102827543      0      0
0.00000797246375029542      0.00000808282851374354      0.00332320954322700      0      0
0.00000808282851374354      0.00000819472108357529      0.00312397106866026      0      0
0.00000819472108357529      0.00000830816260958769      0.00341962728955852      0      0
0.00000830816260958769      0.00000842317453435958      0.00348813834235179      0      0
0.00000842317453435958      0.00000853977859730466      0.00255449939023927      0      0
0.00000853977859730466      0.00000865799683878063      0.00267886915659125      0      0
0.00000865799683878063      0.00000877785160425524      0.00353569877488562      0      0
0.00000877785160425524      0.00000889936554853005      0.00317081293487761      0      0
0.00000889936554853005      0.00000902256164002253      0.00262482446118200      0      0
0.00000902256164002253      0.00000914746316510757      0.00259381979324945      0      0
0.00000914746316510757      0.00000927409373251906      0.00321333733399062      0      0
0.00000927409373251906      0.00000940247727781235      0.00316597298007115      0      0
0.00000940247727781235      0.00000953263806788851      0.00322764140813066      0      0
0.00000953263806788851      0.00000966460070558129      0.00292518486589836      0      0
0.00000966460070558129      0.00000979839013430744      0.00351033959847768      0      0
0.00000979839013430744      0.00000993403164278155      0.00237151287113873      0      0
0.00000993403164278155      0.000010071550869796      0.00236939978912490      0      0
0.000010071550869796      0.0000102109738090674      0.00349581104133770      0      0
0.0000102109738090674      0.0000103523268141496      0.00343257635910325      0      0
0.0000103523268141496      0.000010495636603415      0.00264711042501730      0      0
0.000010495636603415      0.0000106409302651053      0.00287189504229526      0      0
0.0000106409302651053      0.000010788235262451      0.00302904058592541      0      0
0.000010788235262451      0.0000109375794388631      0.00336159746472982      0      0
0.0000109375794388631      0.0000110889910231955      0.00251648398707649      0      0
0.0000110889910231955      0.0000112424986350812      0.00342886336942271      0      0
0.0000112424986350812      0.0000113981312903417      0.00315202047821948      0      0
0.0000113981312903417      0.0000115559184064716      0.00344677768187818      0      0
0.0000115559184064716      0.000011715889808199      0.00252181510946879      0      0
0.000011715889808199      0.0000118780757331232      0.00341806977826912      0      0
0.0000118780757331232      0.0000120425068374297      0.00275624680581942      0      0
0.0000120425068374297      0.0000122092142016854      0.00244659549445195      0      0
0.0000122092142016854      0.0000123782293367127      0.00255743356792937      0      0
0.0000123782293367127      0.0000125495841895462      0.00300978180175107      0      0
0.0000125495841895462      0.0000127233111494713      0.00341469121028346      0      0
0.0000127233111494713      0.0000128994430541458      0.00312035059433973      0      0
0.0000128994430541458      0.0000130780131958075      0.00234892844600523      0      0
0.0000130780131958075      0.0000132590553275668      0.00232510156391087      0      0
0.0000132590553275668      0.0000134426036697863      0.00282417756634049      0      0
0.0000134426036697863      0.00001362869291655      0.00306307557057127      0      0
0.00001362869291655      0.00001381735824222      0.00294026554858350      0      0
0.00001381735824222      0.0000140086353080861      0.00235304362948633      0      0
0.0000140086353080861      0.0000142025602691059      0.00269725521416015      0      0
0.0000142025602691059      0.0000143991697807389      0.00300023611875035      0      0
0.0000143991697807389      0.0000145985010058751      0.00330078908965722      0      0
0.0000145985010058751      0.0000148005916218595      0.00313890251392263      0      0
0.0000148005916218595      0.0000150054798276138      0.00336514495059095      0      0
0.0000150054798276138      0.0000152132043508565      0.00217070209160394      0      0
0.0000152132043508565      0.0000154238044554237      0.00283386903590923      0      0
0.0000154238044554237      0.0000156373199486901      0.00251179143602559      0      0
0.0000156373199486901      0.0000158537911890937      0.00287982728607006      0      0
0.0000158537911890937      0.0000160732590937644      0.00222364078476742      0      0
0.0000160732590937644      0.0000162957651462576      0.00285415278555085      0      0
0.0000162957651462576      0.000016521351404396      0.00238200736826083      0      0
0.000016521351404396      0.0000167500605082187      0.00226061957519229      0      0
0.0000167500605082187      0.0000169819356880416      0.00325109818574902      0      0
0.0000169819356880416      0.0000172170207726282      0.00320086546452637      0      0
0.0000172170207726282      0.0000174553601974744      0.00239869305659658      0      0
0.0000174553601974744      0.0000176969990132074      0.00241773348397464      0      0
0.0000176969990132074      0.0000179419828941014      0.00318753336514857      0      0
0.0000179419828941014      0.0000181903581467107      0.00330192652098556      0      0
0.0000181903581467107      0.0000184421717186223      0.00240176022920848      0      0
0.0000184421717186223      0.0000186974712073306      0.00322920559826683      0      0
0.0000186974712073306      0.0000189563048692332      0.00294054909905719      0      0
0.0000189563048692332      0.0000192187216287532      0.00250432858188232      0      0
0.0000192187216287532      0.0000194847710875863      0.00211228191311989      0      0
0.0000194847710875863      0.0000197545035340766      0.00240675911496979      0      0
0.0000197545035340766      0.000020027969952722      0.00315991376947743      0      0
0.000020027969952722      0.0000203052220338112      0.00309722312659166      0      0
0.0000203052220338112      0.0000205863121831945      0.00314536036941819      0      0
0.0000205863121831945      0.0000208712935321888      0.00301974167857804      0      0
0.0000208712935321888      0.000021160219947621      0.00249263997100651      0      0
0.000021160219947621      0.0000214531460420097      0.00217596195700829      0      0
0.0000214531460420097      0.0000217501271838877      0.00231929350523410      0      0
0.0000217501271838877      0.0000220512195082683      0.00208401259060763      0      0
0.0000220512195082683      0.0000223564799272551      0.00291220350646855      0      0
0.0000223564799272551      0.0000226659661408002      0.00265229465987201      0      0
0.0000226659661408002      0.0000229797366476099      0.00308115329946265      0      0
0.0000229797366476099      0.0000232978507562027      0.00220682165096926      0      0
0.0000232978507562027      0.0000236203685961192      0.00212400956224215      0      0
0.0000236203685961192      0.000023947351129288      0.00228716872927730      0      0
0.000023947351129288      0.0000242788601615485      0.00224855371102384      0      0
0.0000242788601615485      0.0000246149583543337      0.00208381032860089      0      0
0.0000246149583543337      0.0000249557092365137      0.00215577646329072      0      0
0.0000249557092365137      0.0000253011772164045      0.00268172327435140      0      0
0.0000253011772164045      0.0000256514275939423      0.00315430907292562      0      0
0.0000256514275939423      0.0000260065265730261      0.00304878800822617      0      0
0.0000260065265730261      0.0000263665412740315      0.00245301326100301      0      0
0.0000263665412740315      0.0000267315397464981      0.00204517282799860      0      0
0.0000267315397464981      0.0000271015909819919      0.00221001445546033      0      0
0.0000271015909819919      0.0000274767649271459      0.00249771226223757      0      0
0.0000274767649271459      0.0000278571324968813      0.00259916618151058      0      0
0.0000278571324968813      0.0000282427655878122      0.00244383818393543      0      0
0.0000282427655878122      0.0000286337370918349      0.00207844443390717      0      0
0.0000286337370918349      0.0000290301209099061      0.00233815661483315      0      0
0.0000290301209099061      0.0000294319919660113      0.00315160078657888      0      0
0.0000294319919660113      0.0000298394262213274      0.00204830985608719      0      0
0.0000298394262213274      0.00003025250068858      0.00312922446132712      0      0
0.00003025250068858      0.000030671293446601      0.00271363547536635      0      0
0.000030671293446601      0.0000310958836550867      0.00233095589059881      0      0
0.0000310958836550867      0.00003152635156956      0.00253683893629419      0      0
0.00003152635156956      0.000031962778556541      0.00311427303885614      0      0
0.000031962778556541      0.0000324052471089262      0.00213955274633872      0      0
0.0000324052471089262      0.0000328538408615817      0.00311006839452886      0      0
0.0000328538408615817      0.000033308644607151      0.00297393333109284      0      0
0.000033308644607151      0.0000337697443120835      0.00308104953818267      0      0
0.0000337697443120835      0.0000342372271328825      0.00260717107199194      0      0
0.0000342372271328825      0.0000347111814325807      0.00275919953704340      0      0
0.0000347111814325807      0.0000351916967974413      0.00211382860175158      0      0
0.0000351916967974413      0.0000356788640538924      0.00232278549620351      0      0
0.0000356788640538924      0.0000361727752856944      0.00308478899372671      0      0
0.0000361727752856944      0.0000366735238513458      0.00223563647549742      0      0
0.0000366735238513458      0.0000371812044017293      0.00203487684743573      0      0
0.0000371812044017293      0.0000376959128980032      0.00275389093401781      0      0
0.0000376959128980032      0.0000382177466297395      0.00223384490471720      0      0
0.0000382177466297395      0.0000387468042333134      0.00268076351735986      0      0
0.0000387468042333134      0.0000392831857105477      0.00203859035563321      0      0
0.0000392831857105477      0.0000398269924476147      0.00304413909436438      0      0
0.0000398269924476147      0.0000403783272342003      0.00286837091753396      0      0
0.0000403783272342003      0.0000409372942829333      0.00295076699790536      0      0
0.0000409372942829333      0.0000415039992490831      0.00247454171082265      0      0
0.0000415039992490831      0.000042078549250531      0.00246619947440598      0      0
0.000042078549250531      0.0000426610528880173      0.00293030754606895      0      0
0.0000426610528880173      0.0000432516202656688      0.00292647809870604      0      0
0.0000432516202656688      0.0000438503630118107      0.00298705592066071      0      0
0.0000438503630118107      0.0000444573943000663      0.00222428048283210      0      0
0.0000444573943000663      0.0000450728288707489      0.00225181568683119      0      0
0.0000450728288707489      0.0000456967830525504      0.00292008640644420      0      0
0.0000456967830525504      0.0000463293747845289      0.00300907130656818      0      0
0.0000463293747845289      0.0000469707236384016      0.00238586159371231      0      0
0.0000469707236384016      0.0000476209508411464      0.00298465875962299      0      0
0.0000476209508411464      0.0000482801792979158      0.00244702792296835      0      0
0.0000482801792979158      0.0000489485336152684      0.00297764786986621      0      0
0.0000489485336152684      0.0000496261401247217      0.00289574585117078      0      0
0.0000496261401247217      0.0000503131269066316      0.00246592784690396      0      0
0.0000503131269066316      0.0000510096238144011      0.00282028717182098      0      0
0.0000510096238144011      0.000051715762499026      0.00188271378439780      0      0
0.000051715762499026      0.000052431676433979      0.00197304686027759      0      0
0.000052431676433979      0.0000531575009404385      0.00262064984032739      0      0
0.0000531575009404385      0.0000538933732128671      0.00216370018902294      0      0
0.0000538933732128671      0.0000546394323449439      0.00296823917997394      0      0
0.0000546394323449439      0.0000553958193558558      0.00269964371973819      0      0
0.0000553958193558558      0.0000561626772169526      0.00285953839915073      0      0
0.0000561626772169526      0.0000569401508787716      0.00277407454310263      0      0
0.0000569401508787716      0.0000577283872984359      0.00292828935171064      0      0
0.0000577283872984359      0.0000585275354674316      0.00228892328761173      0      0
0.0000585275354674316      0.0000593377464397706      0.00258781395521126      0      0
0.0000593377464397706      0.0000601591733605423      0.00222177942070006      0      0
0.0000601591733605423      0.0000609919714948611      0.00237516719789172      0      0
0.0000609919714948611      0.0000618362982572143      0.00209910920132512      0      0
0.0000618362982572143      0.0000626923132412161      0.00185810668170474      0      0
0.0000626923132412161      0.0000635601782497746      0.00211122119901791      0      0
0.0000635601782497746      0.0000644400573256746      0.00235742818659583      0      0
0.0000644400573256746      0.0000653321167825856      0.00229351632109609      0      0
0.0000653321167825856      0.0000662365252364977      0.00225730886014094      0      0
0.0000662365252364977      0.0000671534536375933      0.00179701472108074      0      0
0.0000671534536375933      0.0000680830753025601      0.00221992986579282      0      0
0.0000680830753025601      0.0000690255659473509      0.00237580460883415      0      0
0.0000690255659473509      0.0000699811037203975      0.00256268666259732      0      0
0.0000699811037203975      0.0000709498692362838      0.00178279031350571      0      0
0.0000709498692362838      0.0000719320456098856      0.00259160586244225      0      0
0.0000719320456098856      0.0000729278184909828      0.00247570886395909      0      0
0.0000729278184909828      0.0000739373760993502      0.00195106219161648      0      0
0.0000739373760993502      0.0000749609092603353      0.00202048140986901      0      0
0.0000749609092603353      0.0000759986114409274      0.00180415365422907      0      0
0.0000759986114409274      0.0000770506787863264      0.00273166966223350      0      0
0.0000770506787863264      0.0000781173101570184      0.00196414639198354      0      0
0.0000781173101570184      0.0000791987071663636      0.00227186465932842      0      0
0.0000791987071663636      0.0000802950742187053      0.00271143351463556      0      0
0.0000802950742187053      0.000081406618548006      0.00274055096814471      0      0
0.000081406618548006      0.0000825335502570186      0.00283191838480728      0      0
0.0000825335502570186      0.0000836760823569998      0.00216843713464100      0      0
0.0000836760823569998      0.0000848344308079731      0.00286275687207566      0      0
0.0000848344308079731      0.0000860088145595493      0.00285367329892162      0      0
0.0000860088145595493      0.0000871994555923124      0.00234025752820766      0      0
0.0000871994555923124      0.0000884065789597775      0.00262351196032508      0      0
0.0000884065789597775      0.0000896304128309307      0.00220400735559886      0      0
0.0000896304128309307      0.0000908711885333572      0.00270707336985766      0      0
0.0000908711885333572      0.0000921291405969664      0.00209290293483949      0      0
0.0000921291405969664      0.0000934045067983223      0.00282776075582154      0      0
0.0000934045067983223      0.0000946975282055884      0.00282168025209220      0      0
0.0000946975282055884      0.0000960084492240934      0.00204883366500176      0      0
0.0000960084492240934      0.0000973375176425286      0.00269949060650600      0      0
0.0000973375176425286      0.000098684984679785      0.00209313449205394      0      0
0.000098684984679785      0.000100051105032438      0.00236042138762669      0      0
0.000100051105032438      0.000101436136922889      0.00275519183878771      0      0
0.000101436136922889      0.000102840342148178      0.00205949416682422      0      0
0.000102840342148178      0.000104263986129461      0.00164551553404874      0      0
0.000104263986129461      0.000105707337962187      0.00180007450006009      0      0
0.000105707337962187      0.00010717067046696      0.00279044747397300      0      0
0.00010717067046696      0.000108654260241103      0.00162389759220054      0      0
0.000108654260241103      0.000110158387710945      0.00203560786422819      0      0
0.000110158387710945      0.000111683337184825      0.00186926614721964      0      0
0.000111683337184825      0.000113229396906833      0.00189214590308476      0      0
0.000113229396906833      0.00011479685911129      0.00262096410200640      0      0
0.00011479685911129      0.000116386020077991      0.00267874936004529      0      0
0.000116386020077991      0.000117997180188201      0.00255431739424053      0      0
0.000117997180188201      0.00011963064398144      0.00281438601045760      0      0
0.00011963064398144      0.00012128672021304      0.00176407030347313      0      0
0.00012128672021304      0.00012296572191251      0.00281095283634543      0      0
0.00012296572191251      0.000124667966442703      0.00245417866335824      0      0
0.000124667966442703      0.000126393775559803      0.00251114626978357      0      0
0.000126393775559803      0.000128143475474143      0.00279198702495494      0      0
0.000128143475474143      0.000129917396911867      0.00156066313287075      0      0
0.000129917396911867      0.000131715875177439      0.00272916424043065      0      0
0.000131715875177439      0.000133539250217029      0.00272861727813238      0      0
0.000133539250217029      0.00013538786668276      0.00274920982907574      0      0
0.00013538786668276      0.000137262073997862      0.00264812419203462      0      0
0.000137262073997862      0.000139162226422714      0.00151479557236014      0      0
0.000139162226422714      0.00014108868312181      0.00270756780606677      0      0
0.00014108868312181      0.000143041808231644      0.00261920743505579      0      0
0.000143041808231644      0.000145021970929542      0.00244451307887066      0      0
0.000145021970929542      0.00014702954550344      0.00274759873944991      0      0
0.00014702954550344      0.000149064911422635      0.00234789706686233      0      0
0.000149064911422635      0.00015112845340951      0.00199477714878790      0      0
0.00015112845340951      0.000153220561512254      0.00188557186407108      0      0
0.000153220561512254      0.000155341631178586      0.00260172721482636      0      0
0.000155341631178586      0.000157492063330508      0.00266090205784147      0      0
0.000157492063330508      0.000159672264440082      0.00218413779664288      0      0
0.000159672264440082      0.00016188264660626      0.00150071673809371      0      0
0.00016188264660626      0.000164123627632783      0.00279826323775735      0      0
0.000164123627632783      0.00016639563110715      0.00176557162071991      0      0
0.00016639563110715      0.000168699086480686      0.00152578404372482      0      0
0.000168699086480686      0.000171034429149716      0.00178594669511678      0      0
0.000171034429149716      0.00017340210053786      0.00148887193425169      0      0
0.00017340210053786      0.000175802548179476      0.00179565182649740      0      0
0.000175802548179476      0.000178236225804249      0.00279860513393575      0      0
0.000178236225804249      0.000180703593422953      0.00141732063772767      0      0
0.000180703593422953      0.000183205117414405      0.00234443919946834      0      0
0.000183205117414405      0.000185741270613619      0.00280813334310693      0      0
0.000185741270613619      0.000188312532401177      0.00280195132668379      0      0
0.000188312532401177      0.000190919388793845      0.00279200971806032      0      0
0.000190919388793845      0.000193562332536437      0.00213470750274698      0      0
0.000193562332536437      0.000196241863194957      0.00157334733424781      0      0
0.000196241863194957      0.000198958487251018      0.00271968901302227      0      0
0.000198958487251018      0.000201712718197586      0.00200118570536817      0      0
0.000201712718197586      0.000204505076636033      0.00133698831772558      0      0
0.000204505076636033      0.000207336090374545      0.00187373249874443      0      0
0.000207336090374545      0.000210206294527884      0.00191235625723111      0      0
0.000210206294527884      0.000213116231618538      0.00139101986324557      0      0
0.000213116231618538      0.000216066451679264      0.00173189071322752      0      0
0.000216066451679264      0.000219057512357059      0.00283520276055769      0      0
0.000219057512357059      0.000222089979018563      0.00122101776695640      0      0
0.000222089979018563      0.000225164424856924      0.00277587307354404      0      0
0.000225164424856924      0.000228281431000144      0.00232668246919017      0      0
0.000228281431000144      0.00023144158662092      0.00142663546883941      0      0
0.00023144158662092      0.000234645489048012      0.00119780789377905      0      0
0.000234645489048012      0.000237893743879147      0.00129096227381263      0      0
0.000237893743879147      0.000241186965095492      0.00201325211911887      0      0
0.000241186965095492      0.000244525775177701      0.00285353566392821      0      0
0.000244525775177701      0.000247910805223583      0.00172852613402642      0      0
0.000247910805223583      0.000251342695067386      0.00241480263145855      0      0
0.000251342695067386      0.000254822093400743      0.00153337337624984      0      0
0.000254822093400743      0.00025834965789528      0.00285882656239305      0      0
0.00025834965789528      0.000261926055326934      0.00245784220217134      0      0
0.000261926055326934      0.000265551961701985      0.00178321193945609      0      0
0.000265551961701985      0.00026922806238483      0.00158751236520457      0      0
0.00026922806238483      0.000272955052227537      0.00194173124044133      0      0
0.000272955052227537      0.000276733635701177      0.00267399418512934      0      0
0.000276733635701177      0.000280564527028988      0.00274206442219354      0      0
0.000280564527028988      0.000284448450321376      0.00107680542732947      0      0
0.000284448450321376      0.000288386139712781      0.00276512202737222      0      0
0.000288386139712781      0.000292378339500449      0.00123020807055999      0      0
0.000292378339500449      0.000296425804285111      0.00291649121545178      0      0
0.000296425804285111      0.000300529299113624      0.00203633876852404      0      0
0.000300529299113624      0.000304689599623573      0.000952863703397149      0      0
0.000304689599623573      0.000308907492189884      0.00139399968324072      0      0
0.000308907492189884      0.000313183774073464      0.00168056582425086      0      0
0.000313183774073464      0.000317519253571897      0.00144756202476932      0      0
0.000317519253571897      0.000321914750172228      0.000904131622550680      0      0
0.000321914750172228      0.000326371094705861      0.00178137368981475      0      0
0.000326371094705861      0.000330889129505603      0.00295254214126763      0      0
0.000330889129505603      0.000335469708564879      0.00177698232365143      0      0
0.000335469708564879      0.000340113697699154      0.00218443650740190      0      0
0.000340113697699154      0.000344821974709588      0.00215562331755088      0      0
0.000344821974709588      0.000349595429548956      0.00265798476360037      0      0
0.000349595429548956      0.000354434964489868      0.000797265253542381      0      0
0.000354434964489868      0.000359341494295315      0.00233518394491771      0      0
0.000359341494295315      0.000364315946391572      0.00301059468655538      0      0
0.000364315946391572      0.000369359261043507      0.00289841353775253      0      0
0.000369359261043507      0.000374472391532301      0.00270997100928005      0      0
0.000374472391532301      0.00037965630433564      0.00276511916504013      0      0
0.00037965630433564      0.000384911979310397      0.00300012706182396      0      0
0.000384911979310397      0.000390240409877844      0.00295886824158268      0      0
0.000390240409877844      0.000395642603211426      0.00189176108555154      0      0
0.000395642603211426      0.000401119580427133      0.000985010554493926      0      0
0.000401119580427133      0.000406672376776519      0.00300054158923620      0      0
0.000406672376776519      0.000412302041842373      0.00167520857848849      0      0
0.000412302041842373      0.000418009639737117      0.00253240890940473      0      0
0.000418009639737117      0.000423796249303941      0.00166385430988116      0      0
0.000423796249303941      0.000429662964320725      0.00303891287746632      0      0
0.000429662964320725      0.000435610893706785      0.000919043477907450      0      0
0.000435610893706785      0.000441641161732474      0.00198891337301472      0      0
0.000441641161732474      0.000447754908231697      0.00310408293896823      0      0
0.000447754908231697      0.000453953288817359      0.00297632740504528      0      0
0.000453953288817359      0.000460237475099795      0.00242429820285899      0      0
0.000460237475099795      0.000466608654908228      0.00202456899445017      0      0
0.000466608654908228      0.000473068032515292      0.00200669659297182      0      0
0.000473068032515292      0.000479616828864662      0.00238255199604332      0      0
0.000479616828864662      0.000486256281801832      0.00295795172092552      0      0
0.000486256281801832      0.000492987646308097      0.00322058946432681      0      0
0.000492987646308097      0.000499812194737762      0.00238389980794498      0      0
0.000499812194737762      0.000506731217058643      0.000361378349077378      0      0
0.000506731217058643      0.0005137460210959      0.00274643438592449      0      0
0.0005137460210959      0.000520857932779231      0.00277079428158205      0      0
0.000520857932779231      0.000528068296393506      0.00100981063871732      0      0
0.000528068296393506      0.000535378474832857      0.00325189282251478      0      0
0.000535378474832857      0.000542789849858294      0.000760957384976774      0      0
0.000542789849858294      0.000550303822358882      0.00306695585784995      0      0
0.000550303822358882      0.000557921812616533      0.00225103787186220      0      0
0.000557921812616533      0.000565645260574473      0.00118809117962570      0      0
0.000565645260574473      0.00057347562610941      0.00325509075087922      0      0
0.00057347562610941      0.000581414389307485      0.00290312746353627      0      0
0.000581414389307485      0.000589463050744029      0.00121075574472375      0      0
0.000589463050744029      0.000597623131767208      0.000581855839069281      0      0
0.000597623131767208      0.000605896174785581      0.00182763322289553      0      0
0.000605896174785581      0.000614283743559644      0.00252119857761990      0      0
0.000614283743559644      0.000622787423497414      0.00281076009655998      0      0
0.000622787423497414      0.000631408821954096      0.00281661822738565      0      0
0.000631408821954096      0.000640149568535908      0.00253570026126811      0      0
0.000640149568535908      0.000649011315408104      0.00184556921759451      0      0
0.000649011315408104      0.000657995737607266      0.000597974221926578      0      0
0.000657995737607266      0.000667104533357915      0.00117243954889747      0      0
0.000667104533357915      0.00067633942439351      0.00292644109344913      0      0
0.00067633942439351      0.000685702156281888      0.00353537754111956      0      0
0.000685702156281888      0.000695194498755206      0.00190424751353938      0      0
0.000695194498755206      0.000704818246044455      0.00149937544799736      0      0
0.000704818246044455      0.000714575217218609      0.00362126267303912      0      0
0.000714575217218609      0.000724467256528451      0.00143566279847291      0      0
0.000724467256528451      0.000734496233755185      0.00292540741884543      0      0
0.000734496233755185      0.000744664044563847      0.00259598701272178      0      0
0.000744664044563847      0.000754972610861632      0.00256779100512522      0      0
0.000754972610861632      0.000765423881161163      0.00247212089210279      0      0
0.000765423881161163      0.0007760198309488      0.00321745579892962      0      0
0.0007760198309488      0.000786762463058045      0.000965335107889491      0      0
0.000786762463058045      0.00079765380804811      0.00373080383750622      0      0
0.00079765380804811      0.000808695924587738      0.00232669499743309      0      0
0.000808695924587738      0.000819890899844323      0.00126873855614577      0      0
0.000819890899844323      0.00083124084987843      0.00356918437524996      0      0
0.00083124084987843      0.000842747920043766      0.00356171421797184      0      0
0.000842747920043766      0.000854414285392693      0.00189707295046329      0      0
0.000854414285392693      0.000866242151087355      0.000644733618102691      0      0
0.000866242151087355      0.000878233752816494      0.00219857572611963      0      0
0.000878233752816494      0.000890391357218039      0.00328434662909007      0      0
0.000890391357218039      0.000902717262307538      0.00380640832449600      0      0
0.000902717262307538      0.000915213797912533      0.00397840866047660      0      0
0.000915213797912533      0.000927883326112938      0.00400550806282160      0      0
0.000927883326112938      0.000940728241687513      0.00401709739341035      0      0
0.000940728241687513      0.000953750972566528      0.00405379057756985      0      0
0.000953750972566528      0.000966953980290686      0.00406887224176291      0      0
0.000966953980290686      0.000980339760476396      0.00393204714580177      0      0
0.000980339760476396      0.000993910843287497      0.00344841278958152      0      0
0.000993910843287497      0.0010076697939135      0.00243258395844845      0      0
0.0010076697939135      0.00102161921305448      0.00104956243837068      0      0
0.00102161921305448      0.0010357617374126      0.00187734551092202      0      0
0.0010357617374126      0.00105010004019057      0.00365749810998955      0      0
0.00105010004019057      0.00106463683159689      0.00421252981533580      0      0
0.00106463683159689      0.00107937485935813      0.00270553768547249      0      0
0.00107937485935813      0.00109431690923832      0.00135490387445840      0      0
0.00109431690923832      0.00110946580556549      0.00394456638877201      0      0
0.00110946580556549      0.00112482441176555      0.00377145212968719      0      0
0.00112482441176555      0.00114039563090349      0.00117836922683808      0      0
0.00114039563090349      0.00115618240623217      0.00412483981602423      0      0
0.00115618240623217      0.00117218772174859      0.00315797838843467      0      0
0.00117218772174859      0.00118841460275796      0.00252007083693253      0      0
0.00118841460275796      0.00120486611644553      0.00431884964299335      0      0
0.00120486611644553      0.00122154537245635      0.00148647203767433      0      0
0.00122154537245635      0.00123845552348304      0.00456526750382170      0      0
0.00123845552348304      0.00125559976586171      0.00141593060231493      0      0
0.00125559976586171      0.00127298134017614      0.00462255580870100      0      0
0.00127298134017614      0.00129060353187029      0.00168145679590212      0      0
0.00129060353187029      0.00130846967186935      0.00444625426782219      0      0
0.00130846967186935      0.00132658313720929      0.00289375658603881      0      0
0.00132658313720929      0.00134494735167523      0.00330866172201661      0      0
0.00134494735167523      0.00136356578644858      0.00453879753333031      0      0
0.00136356578644858      0.00138244196076317      0.00168973486199391      0      0
0.00138244196076317      0.00140157944257044      0.00428834995452252      0      0
0.00140157944257044      0.00142098184921384      0.00434990213020216      0      0
0.00142098184921384      0.00144065284811262      0.00181421789368999      0      0
0.00144065284811262      0.00146059615745496      0.00395103588748125      0      0
0.00146059615745496      0.00148081554690089      0.00494803811634676      0      0
0.00148081554690089      0.00150131483829471      0.00321438198221097      0      0
0.00150131483829471      0.00152209790638749      0.00211657194388666      0      0
0.00152209790638749      0.00154316867956938      0.00416636244500303      0      0
0.00154316867956938      0.00156453114061223      0.00515258894063315      0      0
0.00156453114061223      0.00158618932742236      0.00447733154606110      0      0
0.00158618932742236      0.00160814733380381      0.00290678990542124      0      0
0.00160814733380381      0.00163040931023216      0.00218912090300848      0      0
0.00163040931023216      0.00165297946463904      0.00329237910926126      0      0
0.00165297946463904      0.00167586206320748      0.00451274100284441      0      0
0.00167586206320748      0.00169906143117836      0.00522440870491397      0      0
0.00169906143117836      0.00172258195366789      0.00542835575993636      0      0
0.00172258195366789      0.00174642807649655      0.00527804611235631      0      0
0.00174642807649655      0.00177060430702936      0.00494738678158330      0      0
0.00177060430702936      0.00179511521502795      0.00457949781792923      0      0
0.00179511521502795      0.00181996543351421      0.00427039009089919      0      0
0.00181996543351421      0.00184515965964614      0.00407147123863885      0      0
0.00184515965964614      0.00187070265560561      0.00400233029094651      0      0
0.00187070265560561      0.00189659924949857      0.00406638746750757      0      0
0.00189659924949857      0.00192285433626758      0.00426100988696521      0      0
0.00192285433626758      0.00194947287861711      0.00457663967234407      0      0
0.00194947287861711      0.00197645990795156      0.00498639960235174      0      0
0.00197645990795156      0.00200382052532629      0.00543292865455522      0      0
0.00200382052532629      0.00203155990241182      0.00581981259045667      0      0
0.00203155990241182      0.00205968328247135      0.00601371489539860      0      0
0.00205968328247135      0.00208819598135186      0.00586447413364747      0      0
0.00208819598135186      0.00211710338848892      0.00525643375580548      0      0
0.00211710338848892      0.00214641096792534      0.00422651554388909      0      0
0.00214641096792534      0.00217612425934403      0.00327028446958630      0      0
0.00217612425934403      0.00220624887911509      0.00355878680225224      0      0
0.00220624887911509      0.00223679052135739      0.00499156810403054      0      0
0.00223679052135739      0.00226775495901488      0.00619164891374750      0      0
0.00226775495901488      0.00229914804494778      0.00624080909123540      0      0
0.00229914804494778      0.00233097571303889      0.00492406757487812      0      0
0.00233097571303889      0.00236324397931521      0.00350527099716410      0      0
0.00236324397931521      0.00239595894308506      0.00469170977568503      0      0
0.00239595894308506      0.00242912678809096      0.00644740510872184      0      0
0.00242912678809096      0.00246275378367852      0.00625114875944418      0      0
0.00246275378367852      0.00249684628598141      0.00422696245765760      0      0
0.00249684628598141      0.00253141073912281      0.00443515707212757      0      0
0.00253141073912281      0.0025664536764335      0.00663070435509669      0      0
0.0025664536764335      0.00260198172168671      0.00626875528084985      0      0
0.00260198172168671      0.00263800159035023      0.00402486909539883      0      0
0.00263800159035023      0.00267452009085567      0.00570578040495439      0      0
0.00267452009085567      0.00271154412588544      0.00704834888839090      0      0
0.00271154412588544      0.00274908069367747      0.00480173594445111      0      0
0.00274908069367747      0.00278713688934801      0.00527479797895727      0      0
0.00278713688934801      0.00282571990623272      0.00728950517100580      0      0
0.00282571990623272      0.00286483703724639      0.00505163592561616      0      0
0.00286483703724639      0.00290449567626138      0.00564364710539003      0      0
0.00290449567626138      0.00294470331950526      0.00739992896221284      0      0
0.00294470331950526      0.0029854675669777      0.00470137634892900      0      0
0.0029854675669777      0.00302679612388701      0.00674549390589097      0      0
0.00302679612388701      0.0030686968021066      0.00689794920394493      0      0
0.0030686968021066      0.00311117752165154      0.00493006004326097      0      0
0.00311117752165154      0.0031542463121756      0.00781596711103579      0      0
0.0031542463121756      0.00319791131448903      0.00528292102410394      0      0
0.00319791131448903      0.00324218078209728      0.00709973507251019      0      0
0.00324218078209728      0.0032870630827611      0.00686543360987198      0      0
0.0032870630827611      0.00333256670007821      0.00591387156884427      0      0
0.00333256670007821      0.00337870023508683      0.00792651486916437      0      0
0.00337870023508683      0.00342547240789146      0.00527029215101796      0      0
0.00342547240789146      0.00347289205931113      0.00833203562283640      0      0
0.00347289205931113      0.00352096815255051      0.00534453660975588      0      0
0.00352096815255051      0.00356970977489406      0.00839787580707478      0      0
0.00356970977489406      0.00361912613942378      0.00570461147950255      0      0
0.00361912613942378      0.0036692265867606      0.00840959587883909      0      0
0.0036692265867606      0.00372002058682995      0.00600216405943128      0      0
0.00372002058682995      0.00377151774065175      0.00852207404240318      0      0
0.00377151774065175      0.00382372778215516      0.00611813050192949      0      0
0.00382372778215516      0.00387666058001854      0.00877020097289570      0      0
0.00387666058001854      0.00393032613953476      0.00607833928206555      0      0
0.00393032613953476      0.0039847346045024      0.00908329417591419      0      0
0.0039847346045024      0.00403989625914312      0.00605825578191742      0      0
0.00403989625914312      0.00409582153004557      0.00927905285343618      0      0
0.00409582153004557      0.00415252098813623      0.00641560562656758      0      0
0.00415252098813623      0.00421000535067748      0.00907998981924067      0      0
0.00421000535067748      0.0042682854832934      0.00744765382027011      0      0
0.0042682854832934      0.00432737240202355      0.00825374814867475      0      0
0.00432737240202355      0.00438727727540519      0.00889557572191636      0      0
0.00438727727540519      0.00444801142658443      0.00705760386274712      0      0
0.00444801142658443      0.00450958633545639      0.00990325312013952      0      0
0.00450958633545639      0.00457201364083525      0.00691141791144318      0      0
0.00457201364083525      0.00463530514265407      0.00952977230554334      0      0
0.00463530514265407      0.00469947280419532      0.00871904890351913      0      0
0.00469947280419532      0.00476452875435209      0.00780050010559776      0      0
0.00476452875435209      0.0048304852899207      0.0103608854634085      0      0
0.0048304852899207      0.00489735487792503      0.00742938995924077      0      0
0.00489735487792503      0.00496515015797302      0.00963025818034670      0      0
0.00496515015797302      0.00503388394464577      0.00986433685821111      0      0
0.00503388394464577      0.00510356922991978      0.00757208697658929      0      0
0.00510356922991978      0.00517421918562266      0.0107037593371382      0      0
0.00517421918562266      0.00524584716592283      0.00922196663062050      0      0
0.00524584716592283      0.00531846670985373      0.00836480759296208      0      0
0.00531846670985373      0.00539209154387294      0.0112062628468667      0      0
0.00539209154387294      0.00546673558445676      0.00898367806805224      0      0
0.00546673558445676      0.00554241294073067      0.00899051592142770      0      0
0.00554241294073067      0.00561913791713623      0.0115415855099967      0      0
0.00561913791713623      0.00569692501613484      0.00919703436512834      0      0
0.00569692501613484      0.00577578894094906      0.00922819077772238      0      0
0.00577578894094906      0.00585574459834172      0.0118665891203742      0      0
0.00585574459834172      0.00593680710143364      0.00984619433720835      0      0
0.00593680710143364      0.00601899177256026      0.00910623925053864      0      0
0.00601899177256026      0.00610231414616781      0.0120468514547064      0      0
0.00610231414616781      0.0061867899717497      0.0109515751760820      0      0
0.0061867899717497      0.0062724352168234      0.00894017253480671      0      0
0.0062724352168234      0.00635926606994866      0.0117174831379414      0      0
0.00635926606994866      0.00644729894378739      0.0122801192733093      0      0
0.00644729894378739      0.00653655047820597      0.00956081411438340      0      0
0.00653655047820597      0.00662703754342055      0.0106195210556546      0      0
0.00662703754342055      0.00671877724318579      0.0130417228818704      0      0
0.00671877724318579      0.00681178691802782      0.0115058482720428      0      0
0.00681178691802782      0.00690608414852187      0.00965777496297389      0      0
0.00690608414852187      0.00700168675861542      0.0122146347226086      0      0
0.00700168675861542      0.00709861281899715      0.0134658889835134      0      0
0.00709861281899715      0.00719688065051277      0.0111574150293621      0      0
0.00719688065051277      0.00729650882762788      0.0103378572217111      0      0
0.00729650882762788      0.00739751618193895      0.0131327468055272      0      0
0.00739751618193895      0.00749992180573285      0.0138671150386323      0      0
0.00749992180573285      0.00760374505559565      0.0114792523947779      0      0
0.00760374505559565      0.00770900555607137      0.0107893811677331      0      0
0.00770900555607137      0.00781572320337137      0.0135127685359275      0      0
0.00781572320337137      0.00792391816913513      0.0145404249692218      0      0
0.00792391816913513      0.00803361090424307      0.0124536440934952      0      0
0.00803361090424307      0.00814482214268214      0.0110125211011622      0      0
0.00814482214268214      0.00825757290546495      0.0132746530206754      0      0
0.00825757290546495      0.00837188450460311      0.0152053582217666      0      0
0.00837188450460311      0.0084877785471356      0.0141045263569202      0      0
0.0084877785471356      0.00860527693921294      0.0117596731551894      0      0
0.00860527693921294      0.00872440189023784      0.0123788351362441      0      0
0.00872440189023784      0.0088451759170632      0.0150481952672711      0      0
0.0088451759170632      0.00896762184824822      0.0158409503885252      0      0
0.00896762184824822      0.00909176282837339      0.0139755774301620      0      0
0.00909176282837339      0.00921762232241531      0.0121255845184578      0      0
0.00921762232241531      0.009345224120182      0.0134686986843691      0      0
0.009345224120182      0.00947459234080956      0.0160058063863351      0      0
0.00947459234080956      0.00960575143732124      0.0165703600537817      0      0
0.00960575143732124      0.0097387262012494      0.0147448637596355      0      0
0.0097387262012494      0.00987354176732169      0.0128399784115763      0      0
0.00987354176732169      0.0100102236182119      0.0137711401334508      0      0
0.0100102236182119      0.0101487975893568      0.0163291982649694      0      0
0.0101487975893568      0.0102892898738392      0.0175466222484538      0      0
0.0102892898738392      0.0104317270273393      0.0164271369077555      0      0
0.0104317270273393      0.0105761359731542      0.0142086601225817      0      0
0.0105761359731542      0.0107225440072866      0.0136429903507774      0      0
0.0107225440072866      0.0108709788036044      0.0156653562085763      0      0
0.0108709788036044      0.0110214684190717      0.0179282349649208      0      0
0.0110214684190717      0.0111740412990521      0.0184337112618781      0      0
0.0111740412990521      0.0113287262826851      0.0169401949040719      0      0
0.0113287262826851      0.0114855526083377      0.0148595922539164      0      0
0.0114855526083377      0.0116445499191305      0.0145205975166138      0      0
0.0116445499191305      0.0118057482685412      0.0164830389539866      0      0
0.0118057482685412      0.0119691781260852      0.0187661214544682      0      0
0.0119691781260852      0.0121348703830748      0.0196155381813429      0      0
0.0121348703830748      0.0123028563584581      0.0185978343831107      0      0
0.0123028563584581      0.0124731678047393      0.0165486159279881      0      0
0.0124731678047393      0.0126458369139802      0.0152919861599323      0      0
0.0126458369139802      0.0128208963238851      0.0162264479791253      0      0
0.0128208963238851      0.0129983791239701      0.0185366087269358      0      0
0.0129983791239701      0.0131783188618175      0.0204296550764438      0      0
0.0131783188618175      0.0133607495494169      0.0208264408098450      0      0
0.0133607495494169      0.0135457056695945      0.0196343588005198      0      0
0.0135457056695945      0.0137332221825303      0.0176642964593047      0      0
0.0137332221825303      0.0139233345323668      0.0164098692167494      0      0
0.0139233345323668      0.0141160786539086      0.0170552740227524      0      0
0.0141160786539086      0.0143114909794141      0.0191548874807987      0      0
0.0143114909794141      0.0145096084454827      0.0212753108755488      0      0
0.0145096084454827      0.0147104685000363      0.0223285845065043      0      0
0.0147104685000363      0.0149141091093971      0.0219333035593488      0      0
0.0149141091093971      0.0151205687654648      0.0203757391049743      0      0
0.0151205687654648      0.0153298864929916      0.0185392256021251      0      0
0.0153298864929916      0.0155421018569589      0.0176490643945749      0      0
0.0155421018569589      0.015757254970056      0.0184507784063030      0      0
0.015757254970056      0.0159753865002618      0.0204680784513097      0      0
0.0159753865002618      0.0161965376785319      0.0225800051094907      0      0
0.0161965376785319      0.0164207503065923      0.0238922423923232      0      0
0.0164207503065923      0.0166480667648403      0.0239951357343708      0      0
0.0166480667648403      0.0168785300203555      0.0229459410419541      0      0
0.0168785300203555      0.0171121836350213      0.0212257941103991      0      0
0.0171121836350213      0.0173490717737588      0.0196667177288280      0      0
0.0173490717737588      0.017589239212875      0.0191731461679967      0      0
0.017589239212875      0.0178327313485262      0.0201248906112633      0      0
0.0178327313485262      0.0180795942052988      0.0220599856561334      0      0
0.0180795942052988      0.0183298744449088      0.0241311996835224      0      0
0.0183298744449088      0.0185836193750216      0.0256355129326707      0      0
0.0185836193750216      0.0188408769581945      0.0261857540213210      0      0
0.0188408769581945      0.0191016958209418      0.0257073622274090      0      0
0.0191016958209418      0.0193661252629267      0.0244094158505627      0      0
0.0193661252629267      0.0196342152662799      0.0227565110869027      0      0
0.0196342152662799      0.0199060165050465      0.0214015313097891      0      0
0.0199060165050465      0.0201815803547652      0.0209806272372857      0      0
0.0201815803547652      0.0204609589021785      0.0217588700029685      0      0
0.0204609589021785      0.0207442049550786      0.0234528508010742      0      0
0.0207442049550786      0.0210313720522889      0.0254704805757983      0      0
0.0210313720522889      0.0213225144737837      0.0272449358831804      0      0
0.0213225144737837      0.0216176872509482      0.0283877995505163      0      0
0.0216176872509482      0.0219169461769806      0.0287110364193494      0      0
0.0219169461769806      0.0222203478174381      0.0282115383004439      0      0
0.0222203478174381      0.0225279495209286      0.0270537620776148      0      0
0.0225279495209286      0.0228398094299506      0.0255531374795866      0      0
0.0228398094299506      0.0231559864918837      0.0241439350594024      0      0
0.0231559864918837      0.0234765404701303      0.0232942417670960      0      0
0.0234765404701303      0.0238015319554124      0.0233404145084402      0      0
0.0238015319554124      0.0241310223772239      0.0243192266875766      0      0
0.0241310223772239      0.0244650740154424      0.0259627352061628      0      0
0.0244650740154424      0.0248037500121009      0.0278610595146847      0      0
0.0248037500121009      0.025147114383323      0.0296265175259276      0      0
0.025147114383323      0.0254952320314234      0.0309711021741073      0      0
0.0254952320314234      0.025848168757175      0.0317222656677408      0      0
0.025848168757175      0.0262059912722472      0.0318163273079160      0      0
0.0262059912722472      0.0265687672118152      0.0312881105026561      0      0
0.0265687672118152      0.0269365651473444      0.0302617251195513      0      0
0.0269365651473444      0.0273094545995519      0.0289413694075275      0      0
0.0273094545995519      0.0276875060515468      0.0275963788859823      0      0
0.0276875060515468      0.0280707909621536      0.0265290172388450      0      0
0.0280707909621536      0.0284593817794181      0.0260126678820647      0      0
0.0284593817794181      0.0288533519543027      0.0262081384053030      0      0
0.0288533519543027      0.0292527759545692      0.0271046272695074      0      0
0.0292527759545692      0.0296577292788545      0.0285342557562729      0      0
0.0296577292788545      0.0300682884709421      0.0302469570558303      0      0
0.0300682884709421      0.0304845311342295      0.0319880169807956      0      0
0.0304845311342295      0.0309065359463971      0.0335438544607685      0      0
0.0309065359463971      0.0313343826742795      0.0347585073681295      0      0
0.0313343826742795      0.0317681521889432      0.0355347940470799      0      0
0.0317681521889432      0.0322079264809726      0.0358300608829930      0      0
0.0322079264809726      0.0326537886759678      0.0356509685530634      0      0
0.0326537886759678      0.033105823050257      0.0350487126049681      0      0
0.033105823050257      0.033564115046826      0.0341146868653576      0      0
0.033564115046826      0.0340287512914689      0.0329757570784443      0      0
0.0340287512914689      0.0344998196091616      0.0317873708359517      0      0
0.0344998196091616      0.0349774090406628      0.0307216515962381      0      0
0.0349774090406628      0.0354616098593442      0.0299474021168813      0      0
0.0354616098593442      0.0359525135882537      0.0296017942481863      0      0
0.0359525135882537      0.0364502130174152      0.0297606768344261      0      0
0.0364502130174152      0.0369548022213675      0.0304211641119839      0      0
0.0369548022213675      0.0374663765769464      0.0315069404823203      0      0
0.0374663765769464      0.0379850327813123      0.0328930020152315      0      0
0.0379850327813123      0.0385108688702281      0.0344359961858771      0      0
0.0385108688702281      0.0390439842365898      0.0359981692088913      0      0
0.0390439842365898      0.0395844796492134      0.0374611633589473      0      0
0.0395844796492134      0.0401324572718825      0.0387316677825613      0      0
0.0401324572718825      0.0406880206826587      0.0397423044382659      0      0
0.0406880206826587      0.0412512748934598      0.0404503138686386      0      0
0.0412512748934598      0.0418223263699098      0.0408354819477840      0      0
0.0418223263699098      0.0424012830514618      0.0408979711519926      0      0
0.0424012830514618      0.0429882543718015      0.0406562969941599      0      0
0.0429882543718015      0.0435833512795317      0.0401454794680102      0      0
0.0435833512795317      0.0441866862591436      0.0394152809300040      0      0
0.0441866862591436      0.0447983733522791      0.0385283437154345      0      0
0.0447983733522791      0.0454185281792862      0.0375579301862067      0      0
0.0454185281792862      0.0460472679610735      0.0365848517692504      0      0
0.0460472679610735      0.0466847115412677      0.0356931144801076      0      0
0.0466847115412677      0.0473309794086762      0.0349639383633089      0      0
0.0473309794086762      0.047986193720063      0.0344682866244339      0      0
0.047986193720063      0.0486504783232378      0.0342588922328814      0      0
0.0486504783232378      0.0493239587804657      0.0343636574857792      0      0
0.0493239587804657      0.0500067623922011      0.0347825332691106      0      0
0.0500067623922011      0.0506990182211494      0.0354890566847743      0      0
0.0506990182211494      0.0514008571166629      0.0364360078045920      0      0
0.0514008571166629      0.0521124117394733      0.0375632426361275      0      0
0.0521124117394733      0.0528338165867671      0.0388054874158624      0      0
0.0528338165867671      0.0535652080176086      0.0400985966680617      0      0
0.0535652080176086      0.0543067242787134      0.0413837675068423      0      0
0.0543067242787134      0.0550585055305805      0.0426099077630868      0      0
0.0550585055305805      0.0558206938739848      0.0437346459345371      0      0
0.0558206938739848      0.0565934333768373      0.0447244762305901      0      0
0.0565934333768373      0.0573768701014157      0.0455544178682160      0      0
0.0573768701014157      0.0581711521319738      0.0462074387274779      0      0
0.0581711521319738      0.0589764296027321      0.0466737914019752      0      0
0.0589764296027321      0.0597928547262553      0.0469503411265811      0      0
0.0597928547262553      0.0606205818222245      0.0470399232192766      0      0
0.0606205818222245      0.0614597673466051      0.0469507434983744      0      0
0.0614597673466051      0.0623105699212211      0.0466958212924928      0      0
0.0623105699212211      0.0631731503637371      0.0462924661474924      0      0
0.0631731503637371      0.0640476717180559      0.0457617730741868      0      0
0.0640476717180559      0.064934299285137      0.0451281154976923      0      0
0.064934299285137      0.065833200654241      0.0444186093732736      0      0
0.065833200654241      0.0667445457346082      0.0436625166485192      0      0
0.0667445457346082      0.0676685067875737      0.0428905529225590      0      0
0.0676685067875737      0.0686052584591283      0.0421340655514739      0      0
0.0686052584591283      0.0695549778129301      0.0414240583585084      0      0
0.0695549778129301      0.0705178443637725      0.0407900613413643      0      0
0.0705178443637725      0.071494040111516      0.0402588800631143      0      0
0.071494040111516      0.0724837495754901      0.0398533064424987      0      0
0.0724837495754901      0.07348715982937      0.0395909196305249      0      0
0.07348715982937      0.0745044605365374      0.0394831351067664      0      0
0.0745044605365374      0.0755358439859309      0.0395346540286200      0      0
0.0755358439859309      0.0765815051283916      0.0397434147960638      0      0
0.0765815051283916      0.0776416416135129      0.0401010640803901      0      0
0.0776416416135129      0.0787164538269999      0.0405938711961525      0      0
0.0787164538269999      0.0798061449285455      0.0412039384728560      0      0
0.0798061449285455      0.0809109208902321      0.0419105315015881      0      0
0.0809109208902321      0.0820309905354643      0.0426913682163632      0      0
0.0820309905354643      0.0831665655784396      0.0435237503432167      0      0
0.0831665655784396      0.0843178606641673      0.0443854748114975      0      0
0.0843178606641673      0.0854850934090396      0.0452555101610360      0      0
0.0854850934090396      0.0866684844419658      0.0461144557764691      0      0
0.0866684844419658      0.087868257446075      0.0469448191606409      0      0
0.087868257446075      0.0890846392009967      0.0477311517629637      0      0
0.0890846392009967      0.0903178596257262      0.0484600815990894      0      0
0.0903178596257262      0.0915681518220832      0.0491202749187179      0      0
0.0915681518220832      0.0928357521187732      0.0497023521541420      0      0
0.0928357521187732      0.0941209001160578      0.0501987768039681      0      0
0.0941209001160578      0.0954238387310435      0.0506037304232208      0      0
0.0954238387310435      0.0967448142435972      0.0509129826450318      0      0
0.0967448142435972      0.0980840763428988      0.0511237620384565      0      0
0.0980840763428988      0.0994418781746361      0.0512346314038104      0      0
0.0994418781746361      0.100818476388855      0.0512453696025309      0      0
0.100818476388855      0.10221413118847      0.0511568610213019      0      0
0.10221413118847      0.103629106378448      0.0509709931272155      0      0
0.103629106378448      0.105063669415674      0.0506905621669606      0      0
0.105063669415674      0.106518091459502      0.0503191868148125      0      0
0.106518091459502      0.107992647423013      0.0498612294222137      0      0
0.107992647423013      0.109487616024976      0.0493217244242891      0      0
0.109487616024976      0.111003279842531      0.0487063133863366      0      0
0.111003279842531      0.112539925364605      0.0480211861050213      0      0
0.112539925364605      0.114097843046059      0.0472730270988448      0      0
0.114097843046059      0.115677327362591      0.0464689667180305      0      0
0.115677327362591      0.117278676866402      0.0456165359651591      0      0
0.117278676866402      0.118902194242619      0.0447236239366801      0      0
0.118902194242619      0.120548186366517      0.0437984365664811      0      0
0.120548186366517      0.122216964361519      0.0428494550750123      0      0
0.122216964361519      0.123908843658004      0.0418853922071632      0      0
0.123908843658004      0.125624144052934      0.0409151439965642      0      0
0.125624144052934      0.127363189770296      0.0399477344572167      0      0
0.127363189770296      0.12912630952239      0.0389922503319572      0      0
0.12912630952239      0.130913836571959      0.0380577629056683      0      0
0.130913836571959      0.132726108795187      0.0371532340334816      0      0
0.132726108795187      0.134563468745557      0.0362874040784400      0      0
0.134563468745557      0.136426263718606      0.0354686605425324      0      0
0.136426263718606      0.138314845817565      0.0347048879223806      0      0
0.138314845817565      0.140229572019921      0.0340033017540074      0      0
0.140229572019921      0.142170804244882      0.0333702728081558      0      0
0.142170804244882      0.144138909421796      0.0328111506314420      0      0
0.144138909421796      0.146134259559502      0.0323300985530412      0      0
0.146134259559502      0.148157231816648      0.0319299541891041      0      0
0.148157231816648      0.150208208572982      0.0316121296752120      0      0
0.150208208572982      0.152287577501628      0.0313765638653512      0      0
0.152287577501628      0.154395731642364      0.0312217345283778      0      0
0.154395731642364      0.156533069475914      0.0311447326887941      0      0
0.156533069475914      0.158699994999266      0.0311413947268121      0      0
0.158699994999266      0.16089691780204      0.0312064819240700      0      0
0.16089691780204      0.163124253143903      0.0313338929224369      0      0
0.163124253143903      0.165382422033063      0.0315168927008324      0      0
0.165382422033063      0.16767185130585      0.0317483422172944      0      0
0.16767185130585      0.16999297370739      0.0320209153337473      0      0
0.16999297370739      0.172346227973408      0.0323272932597046      0      0
0.172346227973408      0.174732058913154      0.0326603306978372      0      0
0.174732058913154      0.177150917493482      0.0330131914883684      0      0
0.177150917493482      0.179603260924088      0.0333794544261312      0      0
0.179603260924088      0.182089552743936      0.0337531919135718      0      0
0.182089552743936      0.184610262908873      0.0341290252568458      0      0
0.184610262908873      0.187165867880458      0.0345021608632342      0      0
0.187165867880458      0.189756850716024      0.0348684115489663      0      0
0.189756850716024      0.192383701159985      0.0352242068008019      0      0
0.192383701159985      0.195046915736409      0.0355665953017799      0      0
0.195046915736409      0.197746997842864      0.0358932424387723      0      0
0.197746997842864      0.200484457845576      0.0362024249252279      0      0
0.200484457845576      0.203259813175894      0.0364930241338644      0      0
0.203259813175894      0.206073588428097      0.0367645192558086      0      0
0.206073588428097      0.208926315458549      0.0370169809850533      0      0
0.208926315458549      0.211818533486235      0.0372510660621140      0      0
0.211818533486235      0.214750789194674      0.0374680126867287      0      0
0.214750789194674      0.217723636835266      0.0376696365141242      0      0
0.217723636835266      0.220737638332042      0.0378583266722837      0      0
0.220737638332042      0.22379336338789      0.0380370409718205      0      0
0.22379336338789      0.226891389592229      0.0382092992234812      0      0
0.226891389592229      0.230032302530194      0.0383791733354054      0      0
0.230032302530194      0.233216695893316      0.0385512726451457      0      0
0.233216695893316      0.236445171591743      0.0387307227708764      0      0
0.236445171591743      0.239718339868012      0.0389231361717681      0      0
0.239718339868012      0.243036819412397      0.0391345726264170      0      0
0.243036819412397      0.246401237479853      0.0393714880120636      0      0
0.246401237479853      0.249812230008578      0.0396406701360063      0      0
0.249812230008578      0.253270441740218      0.0399491609633071      0      0
0.253270441740218      0.256776526341734      0.0403041654088062      0      0
0.256776526341734      0.260331146528961      0.0407129478899851      0      0
0.260331146528961      0.263934974191869      0.0411827190007858      0      0
0.263934974191869      0.267588690521566      0.0417205158502920      0      0
0.267588690521566      0.271292986139054      0.0423330806624858      0      0
0.271292986139054      0.275048561225772      0.0430267429864041      0      0
0.275048561225772      0.27885612565594      0.0438073111678242      0      0
0.27885612565594      0.282716399130741      0.0446799784833724      0      0
0.282716399130741      0.286630111314356      0.0456492485164228      0      0
0.286630111314356      0.290598001971889      0.0467188830374975      0      0
0.290598001971889      0.294620821109189      0.0478918740030565      0      0
0.294620821109189      0.298699329114623      0.0491704395245289      0      0
0.298699329114623      0.302834296902796      0.0505560420143838      0      0
0.302834296902796      0.307026506060274      0.0520494253835397      0      0
0.307026506060274      0.311276748993318      0.0536506672712532      0      0
0.311276748993318      0.315585829077662      0.0553592418782713      0      0
0.315585829077662      0.319954560810364      0.0571740890125307      0      0
0.319954560810364      0.324383769963767      0.0590936853538038      0      0
0.324383769963767      0.32887429374158      0.0611161145806468      0      0
0.32887429374158      0.33342698093713      0.0632391337587550      0      0
0.33342698093713      0.338042692093795      0.0654602341604019      0      0
0.338042692093795      0.342722299667666      0.0677766953935232      0      0
0.342722299667666      0.347466688192458      0.0701856323194852      0      0
0.347466688192458      0.352276754446699      0.0726840347103140      0      0
0.352276754446699      0.357153407623246      0.0752687999388825      0      0
0.357153407623246      0.362097569501131      0.0779367592220215      0      0
0.362097569501131      0.367110174619799      0.0806846980663173      0      0
0.367110174619799      0.372192170455755      0.0835093716211425      0      0
0.372192170455755      0.37734451760165      0.0864075156438489      0      0
0.37734451760165      0.382568189947856      0.0893758537458656      0      0
0.382568189947856      0.387864174866547      0.0924111015300418      0      0
0.387864174866547      0.393233473398329      0.0955099681598150      0      0
0.393233473398329      0.398677100441459      0.0986691558274266      0      0
0.398677100441459      0.40419608494368      0.101885357516622      0      0
0.40419608494368      0.409791470096709      0.105155253388247      0      0
0.409791470096709      0.41546431353342      0.108475506056595      0      0
0.41546431353342      0.421215687527758      0.111842754970955      0      0
0.421215687527758      0.427046679197417      0.115253610070553      0      0
0.427046679197417      0.43295839070933      0.118704644841541      0      0
0.43295839070933      0.438951939487993      0.122192388871211      0      0
0.438951939487993      0.445028458426682      0.125713319966438      0      0
0.445028458426682      0.451189096101594      0.129263855879700      0      0
0.451189096101594      0.457435016988945      0.132840345666062      0      0
0.457435016988945      0.463767401685081      0.136439060677668      0      0
0.463767401685081      0.470187447129631      0.140056185187739      0      0
0.470187447129631      0.476696366831751      0.143687806623451      0      0
0.476696366831751      0.483295391099501      0.147329905375653      0      0
0.483295391099501      0.489985767272398      0.150978344142912      0      0
0.489985767272398      0.496768759957182      0.154628856757294      0      0
0.496768759957182      0.503645651266856      0.158277036429318      0      0
0.503645651266856      0.510617741063022      0.161918323339240      0      0
0.510617741063022      0.517686347201588      0.165547991490946      0      0
0.517686347201588      0.524852805781861      0.169161134732893      0      0
0.524852805781861      0.532118471399099      0.172752651837356      0      0
0.532118471399099      0.539484717400551      0.176317230514343      0      0
0.539484717400551      0.546952936145049      0.179849330219519      0      0
0.546952936145049      0.554524539266187      0.183343163595797      0      0
0.554524539266187      0.56220095793915      0.186792676365343      0      0
0.56220095793915      0.569983643151229      0.190191525461924      0      0
0.569983643151229      0.577874065976087      0.193533055161943      0      0
0.577874065976087      0.585873717851818      0.196810270935190      0      0
0.585873717851818      0.59398411086286      0.200015810691963      0      0
0.59398411086286      0.602206778025804      0.203141913050341      0      0
0.602206778025804      0.610543273579166      0.206180382184019      0      0
0.610543273579166      0.618995173277162      0.209122548734851      0      0
0.618995173277162      0.62756407468756      0.211959226182110      0      0
0.62756407468756      0.636251597493652      0.214680661948460      0      0
0.636251597493652      0.645059383800396      0.217276482385917      0      0
0.645059383800396      0.653989098444817      0.219735630617187      0      0
0.653989098444817      0.663042429310678      0.222046296000385      0      0
0.663042429310678      0.672221087647534      0.224195833727412      0      0
0.672221087647534      0.681526808394186      0.226170672743794      0      0
0.681526808394186      0.690961350506615      0.227956209771414      0      0
0.690961350506615      0.70052649729046      0.229536686699516      0      0
0.70052649729046      0.710224056738094      0.230895047948646      0      0
0.710224056738094      0.720055861870372      0.232012773558712      0      0
0.720055861870372      0.730023771083106      0.232869682639318      0      0
0.730023771083106      0.740129668498331      0.233443700354065      0      0
0.740129668498331      0.750375464320448      0.233710579656589      0      0
0.750375464320448      0.76076309519728      0.233643566361216      0      0
0.76076309519728      0.771294524586143      0.233212992530585      0      0
0.771294524586143      0.781971743124969      0.232385778171242      0      0
0.781971743124969      0.792796769008581      0.231124814198480      0      0
0.792796769008581      0.803771648370161      0.229388189556917      0      0
0.803771648370161      0.814898455668016      0.227128210662841      0      0
0.814898455668016      0.826179294077686      0.224290139357909      0      0
0.826179294077686      0.837616295889483      0.220810541953107      0      0
0.837616295889483      0.849211622911536      0.216615089116945      0      0
0.849211622911536      0.860967466878409      0.211615560720013      0      0
0.860967466878409      0.872886049865385      0.205705665853537      0      0
0.872886049865385      0.884969624708479      0.198755036215037      0      0
0.884969624708479      0.897220475430265      0.190600287482887      0      0
0.897220475430265      0.909640917671599      0.181031139032008      0      0
0.909640917671599      0.922233299129318      0.169767686924141      0      0
0.922233299129318      0.935      0.156420576205097      0      0
# END HISTO1D SudakovqbarqExpOutputsN2LL12
# BEGIN HISTO1D SudakovqbarqExpOutputsN2LL21
PlotOrder=3
LineColor=green
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(2,1)}_{h}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.00295069686725903      0      0
0.00000101384324431002      0.00000102787812403307      0.00337579776542840      0      0
0.00000102787812403307      0.00000104210729202498      0.00313159249984226      0      0
0.00000104210729202498      0.00000105653343786574      0.00376694483735486      0      0
0.00000105653343786574      0.00000107115928836782      0.00278251180841584      0      0
0.00000107115928836782      0.00000108598760809164      0.00425573991152303      0      0
0.00000108598760809164      0.00000110102119986811      0.00341619772229251      0      0
0.00000110102119986811      0.00000111626290532839      0.00422782378342562      0      0
0.00000111626290532839      0.00000113171560544106      0.00422057481671250      0      0
0.00000113171560544106      0.00000114738222105665      0.00341901963943468      0      0
0.00000114738222105665      0.00000116326571345971      0.00423168722573474      0      0
0.00000116326571345971      0.0000011793690849286      0.00274713154714663      0      0
0.0000011793690849286      0.00000119569537930295      0.00421537451155691      0      0
0.00000119569537930295      0.000001212247682559      0.00420401009640247      0      0
0.000001212247682559      0.00000122902912339292      0.00281809871060244      0      0
0.00000122902912339292      0.00000124604287381218      0.00395582048991933      0      0
0.00000124604287381218      0.00000126329214973512      0.00419708384074322      0      0
0.00000126329214973512      0.00000128078021159884      0.00314921258312166      0      0
0.00000128078021159884      0.00000129851036497544      0.00270801350877506      0      0
0.00000129851036497544      0.00000131648596119688      0.00362448655806279      0      0
0.00000131648596119688      0.00000133471039798844      0.00288519430685633      0      0
0.00000133471039798844      0.00000135318712011092      0.00307467289639488      0      0
0.00000135318712011092      0.00000137191962001179      0.00374202899209728      0      0
0.00000137191962001179      0.00000139091143848532      0.00403816400404528      0      0
0.00000139091143848532      0.00000141016616534188      0.00381907689313244      0      0
0.00000141016616534188      0.00000142968744008643      0.00368842684832831      0      0
0.00000142968744008643      0.00000144947895260651      0.00268400607490335      0      0
0.00000144947895260651      0.00000146954444386967      0.00414453557804968      0      0
0.00000146954444386967      0.00000148988770663059      0.00386434997913766      0      0
0.00000148988770663059      0.00000151051258614798      0.00299674634860125      0      0
0.00000151051258614798      0.00000153142298091138      0.00353533351119994      0      0
0.00000153142298091138      0.00000155262284337812      0.00333697831023937      0      0
0.00000155262284337812      0.00000157411618072032      0.00387607959060940      0      0
0.00000157411618072032      0.00000159590705558239      0.00281426480984400      0      0
0.00000159590705558239      0.0000016179995868489      0.00382407178214783      0      0
0.0000016179995868489      0.00000164039795042316      0.00399413965414864      0      0
0.00000164039795042316      0.00000166310638001652      0.00284994407740431      0      0
0.00000166310638001652      0.00000168612916794864      0.00272931552835113      0      0
0.00000168612916794864      0.00000170947066595881      0.00369417159014281      0      0
0.00000170947066595881      0.00000173313528602849      0.00319999375250712      0      0
0.00000173313528602849      0.00000175712750121529      0.00330766497346288      0      0
0.00000175712750121529      0.00000178145184649847      0.00382942895825300      0      0
0.00000178145184649847      0.00000180611291963609      0.00263693034964018      0      0
0.00000180611291963609      0.00000183111538203409      0.00268564254574082      0      0
0.00000183111538203409      0.00000185646395962742      0.00263610351135007      0      0
0.00000185646395962742      0.00000188216344377329      0.00263390588448273      0      0
0.00000188216344377329      0.00000190821869215684      0.00338452376758964      0      0
0.00000190821869215684      0.00000193463462970931      0.00265466927583400      0      0
0.00000193463462970931      0.000001961416249539      0.00365001692138695      0      0
0.000001961416249539      0.00000198856861387501      0.00404523028714564      0      0
0.00000198856861387501      0.00000201609685502412      0.00381370126959427      0      0
0.00000201609685502412      0.00000204400617634088      0.00261002516532621      0      0
0.00000204400617634088      0.00000207230185321116      0.00366424583326527      0      0
0.00000207230185321116      0.00000210098923404927      0.00275296299813366      0      0
0.00000210098923404927      0.00000213007374130893      0.00307521157909541      0      0
0.00000213007374130893      0.00000215956087250823      0.00391428966113892      0      0
0.00000215956087250823      0.00000218945620126872      0.00391428074084887      0      0
0.00000218945620126872      0.00000221976537836897      0.00390435892718172      0      0
0.00000221976537836897      0.00000225049413281266      0.00336580922611403      0      0
0.00000225049413281266      0.00000228164827291145      0.00385786792217237      0      0
0.00000228164827291145      0.0000023132336873829      0.00291360226966745      0      0
0.0000023132336873829      0.0000023452563464635      0.00399603385597286      0      0
0.0000023452563464635      0.00000237772230303722      0.00299834311491020      0      0
0.00000237772230303722      0.00000241063769377955      0.00352188279930512      0      0
0.00000241063769377955      0.00000244400874031748      0.00257819053067074      0      0
0.00000244400874031748      0.00000247784175040552      0.00302854781353986      0      0
0.00000247784175040552      0.00000251214311911795      0.00273447411548871      0      0
0.00000251214311911795      0.00000254691933005764      0.00364719738484230      0      0
0.00000254691933005764      0.00000258217695658154      0.00383809176610783      0      0
0.00000258217695658154      0.0000026179226630432      0.00281550536625021      0      0
0.0000026179226630432      0.00000265416320605244      0.00337934005649339      0      0
0.00000265416320605244      0.00000269090543575249      0.00267855967701380      0      0
0.00000269090543575249      0.00000272815629711478      0.00258253159901142      0      0
0.00000272815629711478      0.00000276592283125165      0.00393623178996788      0      0
0.00000276592283125165      0.00000280421217674733      0.00336885559396447      0      0
0.00000280421217674733      0.00000284303157100718      0.00337175248915900      0      0
0.00000284303157100718      0.00000288238835162573      0.00371390651684408      0      0
0.00000288238835162573      0.00000292228995777364      0.00385914156882203      0      0
0.00000292228995777364      0.00000296274393160382      0.00363271417491239      0      0
0.00000296274393160382      0.00000300375791967704      0.00253448727081578      0      0
0.00000300375791967704      0.00000304533967440728      0.00316143207669807      0      0
0.00000304533967440728      0.0000030874970555271      0.00255201700829800      0      0
0.0000030874970555271      0.00000313023803157323      0.00258433159959141      0      0
0.00000313023803157323      0.00000317357068139281      0.00384191650347512      0      0
0.00000317357068139281      0.00000321750319567045      0.00255823387397698      0      0
0.00000321750319567045      0.00000326204387847638      0.00388409415841478      0      0
0.00000326204387847638      0.00000330720114883614      0.00251724329374768      0      0
0.00000330720114883614      0.00000335298354232185      0.00331882586809775      0      0
0.00000335298354232185      0.00000339939971266569      0.00332850707956000      0      0
0.00000339939971266569      0.00000344645843339553      0.00273500544351593      0      0
0.00000344645843339553      0.00000349416859949336      0.00249431682303600      0      0
0.00000349416859949336      0.00000354253922907654      0.00385610867770460      0      0
0.00000354253922907654      0.00000359157946510248      0.00345151822867586      0      0
0.00000359157946510248      0.00000364129857709674      0.00346852556783789      0      0
0.00000364129857709674      0.00000369170596290522      0.00376219469700932      0      0
0.00000369170596290522      0.00000374281115047047      0.00383171448255045      0      0
0.00000374281115047047      0.0000037946237996327      0.00381553067251481      0      0
0.0000037946237996327      0.00000384715370395563      0.00364719983934539      0      0
0.00000384715370395563      0.00000390041079257769      0.00257240467957336      0      0
0.00000390041079257769      0.00000395440513208878      0.00261851156034463      0      0
0.00000395440513208878      0.00000400914692843308      0.00293704871383902      0      0
0.00000400914692843308      0.00000406464652883815      0.00246504175591545      0      0
0.00000406464652883815      0.00000412091442377072      0.00380482898727127      0      0
0.00000412091442377072      0.00000417796124891967      0.00341342032958183      0      0
0.00000417796124891967      0.00000423579778720626      0.00336292990969268      0      0
0.00000423579778720626      0.0000042944349708224      0.00364676956307062      0      0
0.0000042944349708224      0.00000435388388329698      0.00378624943042538      0      0
0.00000435388388329698      0.00000441415576159092      0.00376042903484051      0      0
0.00000441415576159092      0.0000044752619982211      0.00375114015892242      0      0
0.0000044752619982211      0.00000453721414341383      0.00270563651596431      0      0
0.00000453721414341383      0.00000460002390728798      0.00376511306745677      0      0
0.00000460002390728798      0.0000046637031620685      0.00375973880105804      0      0
0.0000046637031620685      0.00000472826394433043      0.00249113259412664      0      0
0.00000472826394433043      0.00000479371845727405      0.00251772067230460      0      0
0.00000479371845727405      0.00000486007907303155      0.00374642993135729      0      0
0.00000486007907303155      0.00000492735833500554      0.00298526313310028      0      0
0.00000492735833500554      0.00000499556896024003      0.00287094223947447      0      0
0.00000499556896024003      0.00000506472384182418      0.00344703656783343      0      0
0.00000506472384182418      0.00000513483605132934      0.00365412757459347      0      0
0.00000513483605132934      0.00000520591884127979      0.00264583558698196      0      0
0.00000520591884127979      0.00000527798564765776      0.00264473343612755      0      0
0.00000527798564765776      0.00000535105009244307      0.00324722347619386      0      0
0.00000535105009244307      0.00000542512598618791      0.00318192896496066      0      0
0.00000542512598618791      0.00000550022733062734      0.00239559618618971      0      0
0.00000550022733062734      0.00000557636832132587      0.00368943937071371      0      0
0.00000557636832132587      0.00000565356335036064      0.00367035768721002      0      0
0.00000565356335036064      0.00000573182700904185      0.00294757928686937      0      0
0.00000573182700904185      0.00000581117409067079      0.00354188830442316      0      0
0.00000581117409067079      0.000005891619593336      0.00237724960423256      0      0
0.000005891619593336      0.00000597317872274825      0.00237509140134167      0      0
0.00000597317872274825      0.00000605586689511467      0.00342502278092602      0      0
0.00000605586689511467      0.0000061396997400527      0.00241276554378716      0      0
0.0000061396997400527      0.00000622469310354442      0.00303224276874666      0      0
0.00000622469310354442      0.00000631086305093168      0.00315130260119108      0      0
0.00000631086305093168      0.0000063982258699528      0.00288321787354913      0      0
0.0000063982258699528      0.00000648679807382125      0.00249695902509441      0      0
0.00000648679807382125      0.00000657659640434692      0.00235354891358652      0      0
0.00000657659640434692      0.00000666763783510069      0.00235656110702201      0      0
0.00000666763783510069      0.00000675993957462272      0.00244628568266324      0      0
0.00000675993957462272      0.0000068535190696752      0.00342017199073029      0      0
0.0000068535190696752      0.00000694839400854009      0.00263304940293151      0      0
0.00000694839400854009      0.00000704458232436258      0.00343061618343028      0      0
0.00000704458232436258      0.00000714210219854078      0.00304503598190618      0      0
0.00000714210219854078      0.00000724097206416231      0.00300955448514280      0      0
0.00000724097206416231      0.00000734121060948854      0.00269343118986500      0      0
0.00000734121060948854      0.000007442836781487      0.00356460138325971      0      0
0.000007442836781487      0.00000754586978941272      0.00359908614906844      0      0
0.00000754586978941272      0.00000765032910843916      0.00232265893778172      0      0
0.00000765032910843916      0.00000775623448333934      0.00249264316985326      0      0
0.00000775623448333934      0.00000786360593221801      0.00247697309593105      0      0
0.00000786360593221801      0.00000797246375029542      0.00347022361923727      0      0
0.00000797246375029542      0.00000808282851374354      0.00335154024895180      0      0
0.00000808282851374354      0.00000819472108357529      0.00316005799202724      0      0
0.00000819472108357529      0.00000830816260958769      0.00344207377020297      0      0
0.00000830816260958769      0.00000842317453435958      0.00346843846906643      0      0
0.00000842317453435958      0.00000853977859730466      0.00252031190212469      0      0
0.00000853977859730466      0.00000865799683878063      0.00271986288125145      0      0
0.00000865799683878063      0.00000877785160425524      0.00354176326986079      0      0
0.00000877785160425524      0.00000889936554853005      0.00313213385565608      0      0
0.00000889936554853005      0.00000902256164002253      0.00258541282534764      0      0
0.00000902256164002253      0.00000914746316510757      0.00255496952922549      0      0
0.00000914746316510757      0.00000927409373251906      0.00317511466105001      0      0
0.00000927409373251906      0.00000940247727781235      0.00320367838677421      0      0
0.00000940247727781235      0.00000953263806788851      0.00318938735086466      0      0
0.00000953263806788851      0.00000966460070558129      0.00287908690817281      0      0
0.00000966460070558129      0.00000979839013430744      0.00350334502533663      0      0
0.00000979839013430744      0.00000993403164278155      0.00234498146522480      0      0
0.00000993403164278155      0.000010071550869796      0.00234245010605337      0      0
0.000010071550869796      0.0000102109738090674      0.00349768572883037      0      0
0.0000102109738090674      0.0000103523268141496      0.00341005003414676      0      0
0.0000103523268141496      0.000010495636603415      0.00269636944012389      0      0
0.000010495636603415      0.0000106409302651053      0.00292173771494294      0      0
0.0000106409302651053      0.000010788235262451      0.00298020826296476      0      0
0.000010788235262451      0.0000109375794388631      0.00333098492106437      0      0
0.0000109375794388631      0.0000110889910231955      0.00247222408825819      0      0
0.0000110889910231955      0.0000112424986350812      0.00344226455100539      0      0
0.0000112424986350812      0.0000113981312903417      0.00319408019169024      0      0
0.0000113981312903417      0.0000115559184064716      0.00345249588674220      0      0
0.0000115559184064716      0.000011715889808199      0.00247433925683450      0      0
0.000011715889808199      0.0000118780757331232      0.00343013953479734      0      0
0.0000118780757331232      0.0000120425068374297      0.00281287574600696      0      0
0.0000120425068374297      0.0000122092142016854      0.00249734874537650      0      0
0.0000122092142016854      0.0000123782293367127      0.00261369979494812      0      0
0.0000123782293367127      0.0000125495841895462      0.00306162003664101      0      0
0.0000125495841895462      0.0000127233111494713      0.00342052819381274      0      0
0.0000127233111494713      0.0000128994430541458      0.00306861539683349      0      0
0.0000128994430541458      0.0000130780131958075      0.00231025140795130      0      0
0.0000130780131958075      0.0000132590553275668      0.00237106809675223      0      0
0.0000132590553275668      0.0000134426036697863      0.00288514421846877      0      0
0.0000134426036697863      0.00001362869291655      0.00311428284078831      0      0
0.00001362869291655      0.00001381735824222      0.00299851503851952      0      0
0.00001381735824222      0.0000140086353080861      0.00240609717345775      0      0
0.0000140086353080861      0.0000142025602691059      0.00263243511433215      0      0
0.0000142025602691059      0.0000143991697807389      0.00305680754404503      0      0
0.0000143991697807389      0.0000145985010058751      0.00326495912639559      0      0
0.0000145985010058751      0.0000148005916218595      0.00308419318314872      0      0
0.0000148005916218595      0.0000150054798276138      0.00336771634057306      0      0
0.0000150054798276138      0.0000152132043508565      0.00218702931695629      0      0
0.0000152132043508565      0.0000154238044554237      0.00290111318254496      0      0
0.0000154238044554237      0.0000156373199486901      0.00258210435733608      0      0
0.0000156373199486901      0.0000158537911890937      0.00280910263107768      0      0
0.0000158537911890937      0.0000160732590937644      0.00219435670563808      0      0
0.0000160732590937644      0.0000162957651462576      0.00278121181153546      0      0
0.0000162957651462576      0.000016521351404396      0.00245045888362273      0      0
0.000016521351404396      0.0000167500605082187      0.00231725780783279      0      0
0.0000167500605082187      0.0000169819356880416      0.00320897875695267      0      0
0.0000169819356880416      0.0000172170207726282      0.00315017230828584      0      0
0.0000172170207726282      0.0000174553601974744      0.00247285364816575      0      0
0.0000174553601974744      0.0000176969990132074      0.00249411346616770      0      0
0.0000176969990132074      0.0000179419828941014      0.00313462821393770      0      0
0.0000179419828941014      0.0000181903581467107      0.00328290502535820      0      0
0.0000181903581467107      0.0000184421717186223      0.00233333714690883      0      0
0.0000184421717186223      0.0000186974712073306      0.00318463388625779      0      0
0.0000186974712073306      0.0000189563048692332      0.00286179135825679      0      0
0.0000189563048692332      0.0000192187216287532      0.00259047891391963      0      0
0.0000192187216287532      0.0000194847710875863      0.00212774641223494      0      0
0.0000194847710875863      0.0000197545035340766      0.00249234184623675      0      0
0.0000197545035340766      0.000020027969952722      0.00310195689642869      0      0
0.000020027969952722      0.0000203052220338112      0.00314836052799217      0      0
0.0000203052220338112      0.0000205863121831945      0.00318719005827845      0      0
0.0000205863121831945      0.0000208712935321888      0.00294194089635750      0      0
0.0000208712935321888      0.000021160219947621      0.00258688898102985      0      0
0.000021160219947621      0.0000214531460420097      0.00213529887918586      0      0
0.0000214531460420097      0.0000217501271838877      0.00224685551834750      0      0
0.0000217501271838877      0.0000220512195082683      0.00210183966989521      0      0
0.0000220512195082683      0.0000223564799272551      0.00298914342815750      0      0
0.0000223564799272551      0.0000226659661408002      0.00255304574250549      0      0
0.0000226659661408002      0.0000229797366476099      0.00313251660891426      0      0
0.0000229797366476099      0.0000232978507562027      0.00229094586189028      0      0
0.0000232978507562027      0.0000236203685961192      0.00209279564395263      0      0
0.0000236203685961192      0.000023947351129288      0.00221076375372910      0      0
0.000023947351129288      0.0000242788601615485      0.00217798189317410      0      0
0.0000242788601615485      0.0000246149583543337      0.00206954257694468      0      0
0.0000246149583543337      0.0000249557092365137      0.00223900289395175      0      0
0.0000249557092365137      0.0000253011772164045      0.00278511939845516      0      0
0.0000253011772164045      0.0000256514275939423      0.00317568631321779      0      0
0.0000256514275939423      0.0000260065265730261      0.00296657828445278      0      0
0.0000260065265730261      0.0000263665412740315      0.00234691388838702      0      0
0.0000263665412740315      0.0000267315397464981      0.00205195935267903      0      0
0.0000267315397464981      0.0000271015909819919      0.00231474022228530      0      0
0.0000271015909819919      0.0000274767649271459      0.00261644936159465      0      0
0.0000274767649271459      0.0000278571324968813      0.00271494906033816      0      0
0.0000278571324968813      0.0000282427655878122      0.00256624138601705      0      0
0.0000282427655878122      0.0000286337370918349      0.00216046723182443      0      0
0.0000286337370918349      0.0000290301209099061      0.00223358759838342      0      0
0.0000290301209099061      0.0000294319919660113      0.00312630727132245      0      0
0.0000294319919660113      0.0000298394262213274      0.00212434980815761      0      0
0.0000298394262213274      0.00003025250068858      0.00313191572672385      0      0
0.00003025250068858      0.000030671293446601      0.00258499105193090      0      0
0.000030671293446601      0.0000310958836550867      0.00221931547463744      0      0
0.0000310958836550867      0.00003152635156956      0.00240531286610638      0      0
0.00003152635156956      0.000031962778556541      0.00306440894383209      0      0
0.000031962778556541      0.0000324052471089262      0.00226053089801825      0      0
0.0000324052471089262      0.0000328538408615817      0.00310314386947423      0      0
0.0000328538408615817      0.000033308644607151      0.00286755334606633      0      0
0.000033308644607151      0.0000337697443120835      0.00301409933481841      0      0
0.0000337697443120835      0.0000342372271328825      0.00273863119143802      0      0
0.0000342372271328825      0.0000347111814325807      0.00261935109856173      0      0
0.0000347111814325807      0.0000351916967974413      0.00203954277447280      0      0
0.0000351916967974413      0.0000356788640538924      0.00219481250008792      0      0
0.0000356788640538924      0.0000361727752856944      0.00306629088086366      0      0
0.0000361727752856944      0.0000366735238513458      0.00212033862358896      0      0
0.0000366735238513458      0.0000371812044017293      0.00199057761684553      0      0
0.0000371812044017293      0.0000376959128980032      0.00260416939369079      0      0
0.0000376959128980032      0.0000382177466297395      0.00239284986345733      0      0
0.0000382177466297395      0.0000387468042333134      0.00280952142279217      0      0
0.0000387468042333134      0.0000392831857105477      0.00217265575300893      0      0
0.0000392831857105477      0.0000398269924476147      0.00297324387196328      0      0
0.0000398269924476147      0.0000403783272342003      0.00272678668206531      0      0
0.0000403783272342003      0.0000409372942829333      0.00300237794531707      0      0
0.0000409372942829333      0.0000415039992490831      0.00230823167392403      0      0
0.0000415039992490831      0.000042078549250531      0.00229830574292634      0      0
0.000042078549250531      0.0000426610528880173      0.00298619155396984      0      0
0.0000426610528880173      0.0000432516202656688      0.00279491282640618      0      0
0.0000432516202656688      0.0000438503630118107      0.00300530118055823      0      0
0.0000438503630118107      0.0000444573943000663      0.00208398418488878      0      0
0.0000444573943000663      0.0000450728288707489      0.00210293875269336      0      0
0.0000450728288707489      0.0000456967830525504      0.00297163875390674      0      0
0.0000456967830525504      0.0000463293747845289      0.00293606784260025      0      0
0.0000463293747845289      0.0000469707236384016      0.00257101489691052      0      0
0.0000469707236384016      0.0000476209508411464      0.00298001045672133      0      0
0.0000476209508411464      0.0000482801792979158      0.00262809491993419      0      0
0.0000482801792979158      0.0000489485336152684      0.00287604717501253      0      0
0.0000489485336152684      0.0000496261401247217      0.00294761804816044      0      0
0.0000496261401247217      0.0000503131269066316      0.00226808402236286      0      0
0.0000503131269066316      0.0000510096238144011      0.00264433279295220      0      0
0.0000510096238144011      0.000051715762499026      0.00200331117907723      0      0
0.000051715762499026      0.000052431676433979      0.00191422775808955      0      0
0.000052431676433979      0.0000531575009404385      0.00277262539994338      0      0
0.0000531575009404385      0.0000538933732128671      0.00238262010894910      0      0
0.0000538933732128671      0.0000546394323449439      0.00289634798053708      0      0
0.0000546394323449439      0.0000553958193558558      0.00282656567944944      0      0
0.0000553958193558558      0.0000561626772169526      0.00268602477613933      0      0
0.0000561626772169526      0.0000569401508787716      0.00286911768409355      0      0
0.0000569401508787716      0.0000577283872984359      0.00279681111516941      0      0
0.0000577283872984359      0.0000585275354674316      0.00251417440520208      0      0
0.0000585275354674316      0.0000593377464397706      0.00275064786361129      0      0
0.0000593377464397706      0.0000601591733605423      0.00203012613025263      0      0
0.0000601591733605423      0.0000609919714948611      0.00214921999185343      0      0
0.0000609919714948611      0.0000618362982572143      0.00234679516820382      0      0
0.0000618362982572143      0.0000626923132412161      0.00187266862264711      0      0
0.0000626923132412161      0.0000635601782497746      0.00236485868377080      0      0
0.0000635601782497746      0.0000644400573256746      0.00212254438709304      0      0
0.0000644400573256746      0.0000653321167825856      0.00206766607427917      0      0
0.0000653321167825856      0.0000662365252364977      0.00250499146389741      0      0
0.0000662365252364977      0.0000671534536375933      0.00193672595161141      0      0
0.0000671534536375933      0.0000680830753025601      0.00247739172898986      0      0
0.0000680830753025601      0.0000690255659473509      0.00212296211093390      0      0
0.0000690255659473509      0.0000699811037203975      0.00229496360314147      0      0
0.0000699811037203975      0.0000709498692362838      0.00195426644446198      0      0
0.0000709498692362838      0.0000719320456098856      0.00231873332043911      0      0
0.0000719320456098856      0.0000729278184909828      0.00219964217980842      0      0
0.0000729278184909828      0.0000739373760993502      0.00223884234476156      0      0
0.0000739373760993502      0.0000749609092603353      0.00186973178970760      0      0
0.0000749609092603353      0.0000759986114409274      0.00183789949801761      0      0
0.0000759986114409274      0.0000770506787863264      0.00280654359261839      0      0
0.0000770506787863264      0.0000781173101570184      0.00226927858465694      0      0
0.0000781173101570184      0.0000791987071663636      0.00253970989779260      0      0
0.0000791987071663636      0.0000802950742187053      0.00243125025146963      0      0
0.0000802950742187053      0.000081406618548006      0.00279742579285995      0      0
0.000081406618548006      0.0000825335502570186      0.00279468976116625      0      0
0.0000825335502570186      0.0000836760823569998      0.00192535448564465      0      0
0.0000836760823569998      0.0000848344308079731      0.00274126933424186      0      0
0.0000848344308079731      0.0000860088145595493      0.00275354604039071      0      0
0.0000860088145595493      0.0000871994555923124      0.00203640257537835      0      0
0.0000871994555923124      0.0000884065789597775      0.00274450906197555      0      0
0.0000884065789597775      0.0000896304128309307      0.00250404426916463      0      0
0.0000896304128309307      0.0000908711885333572      0.00276422037740183      0      0
0.0000908711885333572      0.0000921291405969664      0.00186158149083186      0      0
0.0000921291405969664      0.0000934045067983223      0.00259220409151297      0      0
0.0000934045067983223      0.0000946975282055884      0.00257627794674127      0      0
0.0000946975282055884      0.0000960084492240934      0.00183196563398440      0      0
0.0000960084492240934      0.0000973375176425286      0.00274564013135232      0      0
0.0000973375176425286      0.000098684984679785      0.00243640574897440      0      0
0.000098684984679785      0.000100051105032438      0.00260971553707329      0      0
0.000100051105032438      0.000101436136922889      0.00243685676539985      0      0
0.000101436136922889      0.000102840342148178      0.00241835838609361      0      0
0.000102840342148178      0.000104263986129461      0.00194993336942340      0      0
0.000104263986129461      0.000105707337962187      0.00220050765897277      0      0
0.000105707337962187      0.00010717067046696      0.00269768124605525      0      0
0.00010717067046696      0.000108654260241103      0.00192607404134707      0      0
0.000108654260241103      0.000110158387710945      0.00179621901794780      0      0
0.000110158387710945      0.000111683337184825      0.00175055030760081      0      0
0.000111683337184825      0.000113229396906833      0.00230860186867281      0      0
0.000113229396906833      0.00011479685911129      0.00221720255369641      0      0
0.00011479685911129      0.000116386020077991      0.00269358238178453      0      0
0.000116386020077991      0.000117997180188201      0.00267245157644348      0      0
0.000117997180188201      0.00011963064398144      0.00256666791103796      0      0
0.00011963064398144      0.00012128672021304      0.00173312008188097      0      0
0.00012128672021304      0.00012296572191251      0.00257504711902561      0      0
0.00012296572191251      0.000124667966442703      0.00263428256701419      0      0
0.000124667966442703      0.000126393775559803      0.00264851077250784      0      0
0.000126393775559803      0.000128143475474143      0.00244915796622934      0      0
0.000128143475474143      0.000129917396911867      0.00182475369883907      0      0
0.000129917396911867      0.000131715875177439      0.00231108639279109      0      0
0.000131715875177439      0.000133539250217029      0.00263761594874736      0      0
0.000133539250217029      0.00013538786668276      0.00262200389556397      0      0
0.00013538786668276      0.000137262073997862      0.00218119600900936      0      0
0.000137262073997862      0.000139162226422714      0.00195893171546987      0      0
0.000139162226422714      0.00014108868312181      0.00224929572339483      0      0
0.00014108868312181      0.000143041808231644      0.00263288627460743      0      0
0.000143041808231644      0.000145021970929542      0.00260723953694195      0      0
0.000145021970929542      0.00014702954550344      0.00258995635314194      0      0
0.00014702954550344      0.000149064911422635      0.00187603275390670      0      0
0.000149064911422635      0.00015112845340951      0.00242875309946838      0      0
0.00015112845340951      0.000153220561512254      0.00168805124918211      0      0
0.000153220561512254      0.000155341631178586      0.00207396120897062      0      0
0.000155341631178586      0.000157492063330508      0.00213570627114319      0      0
0.000157492063330508      0.000159672264440082      0.00176261521695450      0      0
0.000159672264440082      0.00016188264660626      0.00208456833710950      0      0
0.00016188264660626      0.000164123627632783      0.00236978724214785      0      0
0.000164123627632783      0.00016639563110715      0.00231316758479448      0      0
0.00016639563110715      0.000168699086480686      0.00172941684470225      0      0
0.000168699086480686      0.000171034429149716      0.00166233289341133      0      0
0.000171034429149716      0.00017340210053786      0.00174208219483602      0      0
0.00017340210053786      0.000175802548179476      0.00234128953317436      0      0
0.000175802548179476      0.000178236225804249      0.00231376165126634      0      0
0.000178236225804249      0.000180703593422953      0.00206107983127593      0      0
0.000180703593422953      0.000183205117414405      0.00179903820840284      0      0
0.000183205117414405      0.000185741270613619      0.00232010232138794      0      0
0.000185741270613619      0.000188312532401177      0.00243339360974084      0      0
0.000188312532401177      0.000190919388793845      0.00224273829114861      0      0
0.000190919388793845      0.000193562332536437      0.00168803021961154      0      0
0.000193562332536437      0.000196241863194957      0.00223654369099466      0      0
0.000196241863194957      0.000198958487251018      0.00208645703837798      0      0
0.000198958487251018      0.000201712718197586      0.00244188406123368      0      0
0.000201712718197586      0.000204505076636033      0.00178661567122295      0      0
0.000204505076636033      0.000207336090374545      0.00162587417126298      0      0
0.000207336090374545      0.000210206294527884      0.00162533788456884      0      0
0.000210206294527884      0.000213116231618538      0.00172723963591797      0      0
0.000213116231618538      0.000216066451679264      0.00234041568534585      0      0
0.000216066451679264      0.000219057512357059      0.00226737965885973      0      0
0.000219057512357059      0.000222089979018563      0.00188515935250671      0      0
0.000222089979018563      0.000225164424856924      0.00208672516451924      0      0
0.000225164424856924      0.000228281431000144      0.00250582451420889      0      0
0.000228281431000144      0.00023144158662092      0.00220079513098865      0      0
0.00023144158662092      0.000234645489048012      0.00200720291520192      0      0
0.000234645489048012      0.000237893743879147      0.00212033622521415      0      0
0.000237893743879147      0.000241186965095492      0.00244009609318255      0      0
0.000241186965095492      0.000244525775177701      0.00231520145399751      0      0
0.000244525775177701      0.000247910805223583      0.00159988493682980      0      0
0.000247910805223583      0.000251342695067386      0.00249510949417658      0      0
0.000251342695067386      0.000254822093400743      0.00163139700747820      0      0
0.000254822093400743      0.00025834965789528      0.00213094645150683      0      0
0.00025834965789528      0.000261926055326934      0.00248779198320848      0      0
0.000261926055326934      0.000265551961701985      0.00237573265292042      0      0
0.000265551961701985      0.00026922806238483      0.00231148118597581      0      0
0.00026922806238483      0.000272955052227537      0.00241825321898417      0      0
0.000272955052227537      0.000276733635701177      0.00244843620566533      0      0
0.000276733635701177      0.000280564527028988      0.00188608906580683      0      0
0.000280564527028988      0.000284448450321376      0.00181976607119890      0      0
0.000284448450321376      0.000288386139712781      0.00240792211993134      0      0
0.000288386139712781      0.000292378339500449      0.00171299506337584      0      0
0.000292378339500449      0.000296425804285111      0.00211498162190341      0      0
0.000296425804285111      0.000300529299113624      0.00243336333864762      0      0
0.000300529299113624      0.000304689599623573      0.00197098849964771      0      0
0.000304689599623573      0.000308907492189884      0.00164116498935568      0      0
0.000308907492189884      0.000313183774073464      0.00157381058380621      0      0
0.000313183774073464      0.000317519253571897      0.00162205258979381      0      0
0.000317519253571897      0.000321914750172228      0.00190949505939344      0      0
0.000321914750172228      0.000326371094705861      0.00238251902625093      0      0
0.000326371094705861      0.000330889129505603      0.00224219740996723      0      0
0.000330889129505603      0.000335469708564879      0.00155338130980512      0      0
0.000335469708564879      0.000340113697699154      0.00244514741789364      0      0
0.000340113697699154      0.000344821974709588      0.00154473054666138      0      0
0.000344821974709588      0.000349595429548956      0.00242657245524085      0      0
0.000349595429548956      0.000354434964489868      0.00195034817030445      0      0
0.000354434964489868      0.000359341494295315      0.00156206222890806      0      0
0.000359341494295315      0.000364315946391572      0.00203803359192578      0      0
0.000364315946391572      0.000369359261043507      0.00233608004330231      0      0
0.000369359261043507      0.000374472391532301      0.00241309821732729      0      0
0.000374472391532301      0.00037965630433564      0.00239820821221127      0      0
0.00037965630433564      0.000384911979310397      0.00225853706418422      0      0
0.000384911979310397      0.000390240409877844      0.00185710486655075      0      0
0.000390240409877844      0.000395642603211426      0.00152615328933390      0      0
0.000395642603211426      0.000401119580427133      0.00218823630489146      0      0
0.000401119580427133      0.000406672376776519      0.00228425233462251      0      0
0.000406672376776519      0.000412302041842373      0.00155346971669030      0      0
0.000412302041842373      0.000418009639737117      0.00244159033841504      0      0
0.000418009639737117      0.000423796249303941      0.00155481367137575      0      0
0.000423796249303941      0.000429662964320725      0.00227465619379045      0      0
0.000429662964320725      0.000435610893706785      0.00219496159934980      0      0
0.000435610893706785      0.000441641161732474      0.00151020105287880      0      0
0.000441641161732474      0.000447754908231697      0.00190230303210951      0      0
0.000447754908231697      0.000453953288817359      0.00234026734183365      0      0
0.000453953288817359      0.000460237475099795      0.00245329405274781      0      0
0.000460237475099795      0.000466608654908228      0.00243815392972572      0      0
0.000466608654908228      0.000473068032515292      0.00243800554021132      0      0
0.000473068032515292      0.000479616828864662      0.00245840015916146      0      0
0.000479616828864662      0.000486256281801832      0.00237086761848095      0      0
0.000486256281801832      0.000492987646308097      0.00197997949208710      0      0
0.000492987646308097      0.000499812194737762      0.00149597758261292      0      0
0.000499812194737762      0.000506731217058643      0.00202081612628208      0      0
0.000506731217058643      0.0005137460210959      0.00244169477276415      0      0
0.0005137460210959      0.000520857932779231      0.00155883225996896      0      0
0.000520857932779231      0.000528068296393506      0.00228061664249443      0      0
0.000528068296393506      0.000535378474832857      0.00187979873767034      0      0
0.000535378474832857      0.000542789849858294      0.00222576141689486      0      0
0.000542789849858294      0.000550303822358882      0.00167037757116288      0      0
0.000550303822358882      0.000557921812616533      0.00248303209762705      0      0
0.000557921812616533      0.000565645260574473      0.00169122165817560      0      0
0.000565645260574473      0.00057347562610941      0.00179273842514181      0      0
0.00057347562610941      0.000581414389307485      0.00245158690426383      0      0
0.000581414389307485      0.000589463050744029      0.00235692900236893      0      0
0.000589463050744029      0.000597623131767208      0.00188407305179661      0      0
0.000597623131767208      0.000605896174785581      0.00154558821464974      0      0
0.000605896174785581      0.000614283743559644      0.00148038588786948      0      0
0.000614283743559644      0.000622787423497414      0.00151391895579300      0      0
0.000622787423497414      0.000631408821954096      0.00151186159887506      0      0
0.000631408821954096      0.000640149568535908      0.00147852937607491      0      0
0.000640149568535908      0.000649011315408104      0.00155475638912623      0      0
0.000649011315408104      0.000657995737607266      0.00190605699433961      0      0
0.000657995737607266      0.000667104533357915      0.00238755596965730      0      0
0.000667104533357915      0.00067633942439351      0.00252087988969281      0      0
0.00067633942439351      0.000685702156281888      0.00192249584227801      0      0
0.000685702156281888      0.000695194498755206      0.00155885490702615      0      0
0.000695194498755206      0.000704818246044455      0.00246952419289125      0      0
0.000704818246044455      0.000714575217218609      0.00213361107305298      0      0
0.000714575217218609      0.000724467256528451      0.00169207122777198      0      0
0.000724467256528451      0.000734496233755185      0.00257119003595495      0      0
0.000734496233755185      0.000744664044563847      0.00148090401817041      0      0
0.000744664044563847      0.000754972610861632      0.00260709032872397      0      0
0.000754972610861632      0.000765423881161163      0.00149143911064220      0      0
0.000765423881161163      0.0007760198309488      0.00256021300897869      0      0
0.0007760198309488      0.000786762463058045      0.00188142831075416      0      0
0.000786762463058045      0.00079765380804811      0.00194474205235999      0      0
0.00079765380804811      0.000808695924587738      0.00263779352314658      0      0
0.000808695924587738      0.000819890899844323      0.00180765820421515      0      0
0.000819890899844323      0.00083124084987843      0.00170817403062104      0      0
0.00083124084987843      0.000842747920043766      0.00252849076515441      0      0
0.000842747920043766      0.000854414285392693      0.00262083281668920      0      0
0.000854414285392693      0.000866242151087355      0.00209979512693898      0      0
0.000866242151087355      0.000878233752816494      0.00157922451890563      0      0
0.000878233752816494      0.000890391357218039      0.00154658201367280      0      0
0.000890391357218039      0.000902717262307538      0.00182985505937963      0      0
0.000902717262307538      0.000915213797912533      0.00209953856116216      0      0
0.000915213797912533      0.000927883326112938      0.00226165305677980      0      0
0.000927883326112938      0.000940728241687513      0.00231701875780399      0      0
0.000940728241687513      0.000953750972566528      0.00227182765927890      0      0
0.000953750972566528      0.000966953980290686      0.00211734293277521      0      0
0.000966953980290686      0.000980339760476396      0.00185201303547962      0      0
0.000980339760476396      0.000993910843287497      0.00157012513897398      0      0
0.000993910843287497      0.0010076697939135      0.00159972502854474      0      0
0.0010076697939135      0.00102161921305448      0.00213232945503436      0      0
0.00102161921305448      0.0010357617374126      0.00272854567589834      0      0
0.0010357617374126      0.00105010004019057      0.00280619792066349      0      0
0.00105010004019057      0.00106463683159689      0.00208933312735536      0      0
0.00106463683159689      0.00107937485935813      0.00158385538339483      0      0
0.00107937485935813      0.00109431690923832      0.00259464410394228      0      0
0.00109431690923832      0.00110946580556549      0.00280647639251575      0      0
0.00110946580556549      0.00112482441176555      0.00164867604489598      0      0
0.00112482441176555      0.00114039563090349      0.00244335915420045      0      0
0.00114039563090349      0.00115618240623217      0.00280784896406264      0      0
0.00115618240623217      0.00117218772174859      0.00156859153885311      0      0
0.00117218772174859      0.00118841460275796      0.00295213758161724      0      0
0.00118841460275796      0.00120486611644553      0.00196882509320225      0      0
0.00120486611644553      0.00122154537245635      0.00263757627655657      0      0
0.00122154537245635      0.00123845552348304      0.00235369101214089      0      0
0.00123845552348304      0.00125559976586171      0.00251261956690935      0      0
0.00125559976586171      0.00127298134017614      0.00236013312174158      0      0
0.00127298134017614      0.00129060353187029      0.00273127963987543      0      0
0.00129060353187029      0.00130846967186935      0.00197984565157940      0      0
0.00130846967186935      0.00132658313720929      0.00311983679048380      0      0
0.00132658313720929      0.00134494735167523      0.00163380057440594      0      0
0.00134494735167523      0.00136356578644858      0.00300405557454406      0      0
0.00136356578644858      0.00138244196076317      0.00263696587361747      0      0
0.00138244196076317      0.00140157944257044      0.00180289835631809      0      0
0.00140157944257044      0.00142098184921384      0.00320097488696462      0      0
0.00142098184921384      0.00144065284811262      0.00269571785944151      0      0
0.00144065284811262      0.00146059615745496      0.00168357677814362      0      0
0.00146059615745496      0.00148081554690089      0.00291914182352878      0      0
0.00148081554690089      0.00150131483829471      0.00331428672028905      0      0
0.00150131483829471      0.00152209790638749      0.00234376816944888      0      0
0.00152209790638749      0.00154316867956938      0.00173744708856050      0      0
0.00154316867956938      0.00156453114061223      0.00272966717967702      0      0
0.00156453114061223      0.00158618932742236      0.00343756809125013      0      0
0.00158618932742236      0.00160814733380381      0.00330633232029183      0      0
0.00160814733380381      0.00163040931023216      0.00258576529313185      0      0
0.00163040931023216      0.00165297946463904      0.00186268256165981      0      0
0.00165297946463904      0.00167586206320748      0.00184665503845875      0      0
0.00167586206320748      0.00169906143117836      0.00241343443272447      0      0
0.00169906143117836      0.00172258195366789      0.00299698020294078      0      0
0.00172258195366789      0.00174642807649655      0.00340318682071112      0      0
0.00174642807649655      0.00177060430702936      0.00362846395786267      0      0
0.00177060430702936      0.00179511521502795      0.00372423757812410      0      0
0.00179511521502795      0.00181996543351421      0.00374903221613194      0      0
0.00181996543351421      0.00184515965964614      0.00375068050114174      0      0
0.00184515965964614      0.00187070265560561      0.00376084047896306      0      0
0.00187070265560561      0.00189659924949857      0.00379446422770679      0      0
0.00189659924949857      0.00192285433626758      0.00385033718702788      0      0
0.00192285433626758      0.00194947287861711      0.00391096885444324      0      0
0.00194947287861711      0.00197645990795156      0.00394201795684024      0      0
0.00197645990795156      0.00200382052532629      0.00389316224764916      0      0
0.00200382052532629      0.00203155990241182      0.00370399604111161      0      0
0.00203155990241182      0.00205968328247135      0.00332115606783892      0      0
0.00205968328247135      0.00208819598135186      0.00274114249514693      0      0
0.00208819598135186      0.00211710338848892      0.00212624486691691      0      0
0.00211710338848892      0.00214641096792534      0.00201241759135602      0      0
0.00214641096792534      0.00217612425934403      0.00273189304214062      0      0
0.00217612425934403      0.00220624887911509      0.00368623121992918      0      0
0.00220624887911509      0.00223679052135739      0.00425077289122992      0      0
0.00223679052135739      0.00226775495901488      0.00403383382418614      0      0
0.00226775495901488      0.00229914804494778      0.00299081978996653      0      0
0.00229914804494778      0.00233097571303889      0.00204363032500511      0      0
0.00233097571303889      0.00236324397931521      0.00303012899268046      0      0
0.00236324397931521      0.00239595894308506      0.00430146447889694      0      0
0.00239595894308506      0.00242912678809096      0.00425406922348749      0      0
0.00242912678809096      0.00246275378367852      0.00277026486075038      0      0
0.00246275378367852      0.00249684628598141      0.00242924324033921      0      0
0.00249684628598141      0.00253141073912281      0.00421907840960692      0      0
0.00253141073912281      0.0025664536764335      0.00446971135354669      0      0
0.0025664536764335      0.00260198172168671      0.00266637834960779      0      0
0.00260198172168671      0.00263800159035023      0.00300326611718093      0      0
0.00263800159035023      0.00267452009085567      0.00476888973707316      0      0
0.00267452009085567      0.00271154412588544      0.00373959444770005      0      0
0.00271154412588544      0.00274908069367747      0.00241265517033073      0      0
0.00274908069367747      0.00278713688934801      0.00470078996385237      0      0
0.00278713688934801      0.00282571990623272      0.00414599255133297      0      0
0.00282571990623272      0.00286483703724639      0.00242083159832777      0      0
0.00286483703724639      0.00290449567626138      0.00490266022005541      0      0
0.00290449567626138      0.00294470331950526      0.00391842747074282      0      0
0.00294470331950526      0.0029854675669777      0.00294107214684850      0      0
0.0029854675669777      0.00302679612388701      0.00523951536075052      0      0
0.00302679612388701      0.0030686968021066      0.00294944282606605      0      0
0.0030686968021066      0.00311117752165154      0.00433264434005909      0      0
0.00311117752165154      0.0031542463121756      0.00479406934969005      0      0
0.0031542463121756      0.00319791131448903      0.00273533174276338      0      0
0.00319791131448903      0.00324218078209728      0.00549919058411974      0      0
0.00324218078209728      0.0032870630827611      0.00279736473439606      0      0
0.0032870630827611      0.00333256670007821      0.00512852871476521      0      0
0.00333256670007821      0.00337870023508683      0.00401559223003990      0      0
0.00337870023508683      0.00342547240789146      0.00430754170485322      0      0
0.00342547240789146      0.00347289205931113      0.00498553273881088      0      0
0.00347289205931113      0.00352096815255051      0.00355711326083874      0      0
0.00352096815255051      0.00356970977489406      0.00554973041765929      0      0
0.00356970977489406      0.00361912613942378      0.00311971907332000      0      0
0.00361912613942378      0.0036692265867606      0.00584805721284650      0      0
0.0036692265867606      0.00372002058682995      0.00298062130277763      0      0
0.00372002058682995      0.00377151774065175      0.00600750075560215      0      0
0.00377151774065175      0.00382372778215516      0.00305248961012937      0      0
0.00382372778215516      0.00387666058001854      0.00606716892306436      0      0
0.00387666058001854      0.00393032613953476      0.00335438335626898      0      0
0.00393032613953476      0.0039847346045024      0.00596421374235024      0      0
0.0039847346045024      0.00403989625914312      0.00399714238926474      0      0
0.00403989625914312      0.00409582153004557      0.00554961736655337      0      0
0.00409582153004557      0.00415252098813623      0.00499602957422142      0      0
0.00415252098813623      0.00421000535067748      0.00466605992551164      0      0
0.00421000535067748      0.0042682854832934      0.00610999469157242      0      0
0.0042682854832934      0.00432737240202355      0.00344308019072986      0      0
0.00432737240202355      0.00438727727540519      0.00682940435479399      0      0
0.00438727727540519      0.00444801142658443      0.00322021404503872      0      0
0.00444801142658443      0.00450958633545639      0.00650713160857075      0      0
0.00450958633545639      0.00457201364083525      0.00507027118484355      0      0
0.00457201364083525      0.00463530514265407      0.00478365313533452      0      0
0.00463530514265407      0.00469947280419532      0.00694640754113266      0      0
0.00469947280419532      0.00476452875435209      0.00320787100878022      0      0
0.00476452875435209      0.0048304852899207      0.00695501643449483      0      0
0.0048304852899207      0.00489735487792503      0.00547474012985723      0      0
0.00489735487792503      0.00496515015797302      0.00452180520291746      0      0
0.00496515015797302      0.00503388394464577      0.00754437752627968      0      0
0.00503388394464577      0.00510356922991978      0.00397616291130046      0      0
0.00510356922991978      0.00517421918562266      0.00616316255164697      0      0
0.00517421918562266      0.00524584716592283      0.00731095592618709      0      0
0.00524584716592283      0.00531846670985373      0.00347701249427650      0      0
0.00531846670985373      0.00539209154387294      0.00712599370953852      0      0
0.00539209154387294      0.00546673558445676      0.00703564300115638      0      0
0.00546673558445676      0.00554241294073067      0.00359737216372066      0      0
0.00554241294073067      0.00561913791713623      0.00758504128106441      0      0
0.00561913791713623      0.00569692501613484      0.00712238394958178      0      0
0.00569692501613484      0.00577578894094906      0.00369562275663905      0      0
0.00577578894094906      0.00585574459834172      0.00766997268676670      0      0
0.00585574459834172      0.00593680710143364      0.00766726052036534      0      0
0.00593680710143364      0.00601899177256026      0.00380712200062000      0      0
0.00601899177256026      0.00610231414616781      0.00726145277859820      0      0
0.00610231414616781      0.0061867899717497      0.00849782074181926      0      0
0.0061867899717497      0.0062724352168234      0.00464114350279992      0      0
0.0062724352168234      0.00635926606994866      0.00608507393344040      0      0
0.00635926606994866      0.00644729894378739      0.00907996671813492      0      0
0.00644729894378739      0.00653655047820597      0.00662980239814570      0      0
0.00653655047820597      0.00662703754342055      0.00437222792556780      0      0
0.00662703754342055      0.00671877724318579      0.00851139579267052      0      0
0.00671877724318579      0.00681178691802782      0.00888230001502032      0      0
0.00681178691802782      0.00690608414852187      0.00494355139223316      0      0
0.00690608414852187      0.00700168675861542      0.00609454691696272      0      0
0.00700168675861542      0.00709861281899715      0.00959660934998985      0      0
0.00709861281899715      0.00719688065051277      0.00835698847959768      0      0
0.00719688065051277      0.00729650882762788      0.00446441756587606      0      0
0.00729650882762788      0.00739751618193895      0.00716173631422718      0      0
0.00739751618193895      0.00749992180573285      0.0101143702218517      0      0
0.00749992180573285      0.00760374505559565      0.00843348883069605      0      0
0.00760374505559565      0.00770900555607137      0.00461511528456109      0      0
0.00770900555607137      0.00781572320337137      0.00727124122347363      0      0
0.00781572320337137      0.00792391816913513      0.0104456049120562      0      0
0.00792391816913513      0.00803361090424307      0.00933972741548433      0      0
0.00803361090424307      0.00814482214268214      0.00534753030812784      0      0
0.00814482214268214      0.00825757290546495      0.00635674221937755      0      0
0.00825757290546495      0.00837188450460311      0.0102704551271987      0      0
0.00837188450460311      0.0084877785471356      0.0107416915167403      0      0
0.0084877785471356      0.00860527693921294      0.00742536854264083      0      0
0.00860527693921294      0.00872440189023784      0.00499148801327895      0      0
0.00872440189023784      0.0088451759170632      0.00871434713235266      0      0
0.0088451759170632      0.00896762184824822      0.0114838586577082      0      0
0.00896762184824822      0.00909176282837339      0.0104750224244006      0      0
0.00909176282837339      0.00921762232241531      0.00663069918651507      0      0
0.00921762232241531      0.009345224120182      0.00568237163155303      0      0
0.009345224120182      0.00947459234080956      0.00971083781868262      0      0
0.00947459234080956      0.00960575143732124      0.0121251193007663      0      0
0.00960575143732124      0.0097387262012494      0.0110083670838743      0      0
0.0097387262012494      0.00987354176732169      0.00724742446412647      0      0
0.00987354176732169      0.0100102236182119      0.00562762931987907      0      0
0.0100102236182119      0.0101487975893568      0.00936454384336957      0      0
0.0101487975893568      0.0102892898738392      0.0124356337022405      0      0
0.0102892898738392      0.0104317270273393      0.0124290869470959      0      0
0.0104317270273393      0.0105761359731542      0.00943875417559552      0      0
0.0105761359731542      0.0107225440072866      0.00591308357942651      0      0
0.0107225440072866      0.0108709788036044      0.00740448631133108      0      0
0.0108709788036044      0.0110214684190717      0.0113957868233224      0      0
0.0110214684190717      0.0111740412990521      0.0135295376826248      0      0
0.0111740412990521      0.0113287262826851      0.0127027768160154      0      0
0.0113287262826851      0.0114855526083377      0.00940102367255395      0      0
0.0114855526083377      0.0116445499191305      0.00614972494246872      0      0
0.0116445499191305      0.0118057482685412      0.00778106329017362      0      0
0.0118057482685412      0.0119691781260852      0.0117419240361735      0      0
0.0119691781260852      0.0121348703830748      0.0142003686634994      0      0
0.0121348703830748      0.0123028563584581      0.0140408214035377      0      0
0.0123028563584581      0.0124731678047393      0.0114019932901767      0      0
0.0124731678047393      0.0126458369139802      0.00766883638724643      0      0
0.0126458369139802      0.0128208963238851      0.00665905851507620      0      0
0.0128208963238851      0.0129983791239701      0.0100282987739830      0      0
0.0129983791239701      0.0131783188618175      0.0136305085353241      0      0
0.0131783188618175      0.0133607495494169      0.0153973931702509      0      0
0.0133607495494169      0.0135457056695945      0.0147693160011426      0      0
0.0135457056695945      0.0137332221825303      0.0120176595434148      0      0
0.0137332221825303      0.0139233345323668      0.00835768847942299      0      0
0.0139233345323668      0.0141160786539086      0.00691104746052596      0      0
0.0141160786539086      0.0143114909794141      0.00975322514006696      0      0
0.0143114909794141      0.0145096084454827      0.0135323823492094      0      0
0.0145096084454827      0.0147104685000363      0.0160539192494322      0      0
0.0147104685000363      0.0149141091093971      0.0165675426172169      0      0
0.0149141091093971      0.0151205687654648      0.0149998940809392      0      0
0.0151205687654648      0.0153298864929916      0.0118385759342225      0      0
0.0153298864929916      0.0155421018569589      0.00839352361149526      0      0
0.0155421018569589      0.015757254970056      0.00753465522748137      0      0
0.015757254970056      0.0159753865002618      0.0104174032002419      0      0
0.0159753865002618      0.0161965376785319      0.0141488307639340      0      0
0.0161965376785319      0.0164207503065923      0.0169192938031406      0      0
0.0164207503065923      0.0166480667648403      0.0180328205239511      0      0
0.0166480667648403      0.0168785300203555      0.0173079856217133      0      0
0.0168785300203555      0.0171121836350213      0.0149439812663620      0      0
0.0171121836350213      0.0173490717737588      0.0115588201486139      0      0
0.0173490717737588      0.017589239212875      0.00853147454812074      0      0
0.017589239212875      0.0178327313485262      0.00833357675662129      0      0
0.0178327313485262      0.0180795942052988      0.0112598828557517      0      0
0.0180795942052988      0.0183298744449088      0.0149177613324765      0      0
0.0183298744449088      0.0185836193750216      0.0178715436854055      0      0
0.0185836193750216      0.0188408769581945      0.0195081653033905      0      0
0.0188408769581945      0.0191016958209418      0.0195973589528787      0      0
0.0191016958209418      0.0193661252629267      0.0181700440719699      0      0
0.0193661252629267      0.0196342152662799      0.0154983074546621      0      0
0.0196342152662799      0.0199060165050465      0.0121605184184503      0      0
0.0199060165050465      0.0201815803547652      0.00931889093088144      0      0
0.0201815803547652      0.0204609589021785      0.00890499684253659      0      0
0.0204609589021785      0.0207442049550786      0.0113703403116436      0      0
0.0207442049550786      0.0210313720522889      0.0149099793702766      0      0
0.0210313720522889      0.0213225144737837      0.0181893727390047      0      0
0.0213225144737837      0.0216176872509482      0.0205779215372311      0      0
0.0216176872509482      0.0219169461769806      0.0217765218536904      0      0
0.0219169461769806      0.0222203478174381      0.0216803835668915      0      0
0.0222203478174381      0.0225279495209286      0.0203369345609320      0      0
0.0225279495209286      0.0228398094299506      0.0179378771752773      0      0
0.0228398094299506      0.0231559864918837      0.0148468776853641      0      0
0.0231559864918837      0.0234765404701303      0.0117140859330503      0      0
0.0234765404701303      0.0238015319554124      0.00972023654161291      0      0
0.0238015319554124      0.0241310223772239      0.0102007342618947      0      0
0.0241310223772239      0.0244650740154424      0.0128447752271925      0      0
0.0244650740154424      0.0248037500121009      0.0162620913672043      0      0
0.0248037500121009      0.025147114383323      0.0195268005250274      0      0
0.025147114383323      0.0254952320314234      0.0221615547910514      0      0
0.0254952320314234      0.025848168757175      0.0239122637039892      0      0
0.025848168757175      0.0262059912722472      0.0246541979251647      0      0
0.0262059912722472      0.0265687672118152      0.0243575786170590      0      0
0.0265687672118152      0.0269365651473444      0.0230741613416949      0      0
0.0269365651473444      0.0273094545995519      0.0209344177241094      0      0
0.0273094545995519      0.0276875060515468      0.0181581583224611      0      0
0.0276875060515468      0.0280707909621536      0.0150948897594458      0      0
0.0280707909621536      0.0284593817794181      0.0123263447574741      0      0
0.0284593817794181      0.0288533519543027      0.0107817624997699      0      0
0.0288533519543027      0.0292527759545692      0.0113102043310461      0      0
0.0292527759545692      0.0296577292788545      0.0136448897735025      0      0
0.0296577292788545      0.0300682884709421      0.0168193134315288      0      0
0.0300682884709421      0.0304845311342295      0.0201046863942842      0      0
0.0304845311342295      0.0309065359463971      0.0230863223151998      0      0
0.0309065359463971      0.0313343826742795      0.0255246983779167      0      0
0.0313343826742795      0.0317681521889432      0.0272775097253521      0      0
0.0317681521889432      0.0322079264809726      0.0282662008313343      0      0
0.0322079264809726      0.0326537886759678      0.0284611248629387      0      0
0.0326537886759678      0.033105823050257      0.0278742697519655      0      0
0.033105823050257      0.033564115046826      0.0265556792898989      0      0
0.033564115046826      0.0340287512914689      0.0245929209425280      0      0
0.0340287512914689      0.0344998196091616      0.0221151654917795      0      0
0.0344998196091616      0.0349774090406628      0.0193063786499160      0      0
0.0349774090406628      0.0354616098593442      0.0164368044618370      0      0
0.0354616098593442      0.0359525135882537      0.0139223802942973      0      0
0.0359525135882537      0.0364502130174152      0.0123690805062044      0      0
0.0364502130174152      0.0369548022213675      0.0123660208119285      0      0
0.0369548022213675      0.0374663765769464      0.0139479878275377      0      0
0.0374663765769464      0.0379850327813123      0.0165721954047189      0      0
0.0379850327813123      0.0385108688702281      0.0196550247532697      0      0
0.0385108688702281      0.0390439842365898      0.0228023159612025      0      0
0.0390439842365898      0.0395844796492134      0.0257709362891244      0      0
0.0395844796492134      0.0401324572718825      0.0284065404804822      0      0
0.0401324572718825      0.0406880206826587      0.0306076305185895      0      0
0.0406880206826587      0.0412512748934598      0.0323075914511583      0      0
0.0412512748934598      0.0418223263699098      0.0334655746755858      0      0
0.0418223263699098      0.0424012830514618      0.0340615242547147      0      0
0.0424012830514618      0.0429882543718015      0.0340931981056845      0      0
0.0429882543718015      0.0435833512795317      0.0335742444539311      0      0
0.0435833512795317      0.0441866862591436      0.0325329753609123      0      0
0.0441866862591436      0.0447983733522791      0.0310118075596202      0      0
0.0447983733522791      0.0454185281792862      0.0290676065905448      0      0
0.0454185281792862      0.0460472679610735      0.0267735040331273      0      0
0.0460472679610735      0.0466847115412677      0.0242232962314165      0      0
0.0466847115412677      0.0473309794086762      0.0215404061915316      0      0
0.0473309794086762      0.047986193720063      0.0188943469531990      0      0
0.047986193720063      0.0486504783232378      0.0165260175090512      0      0
0.0486504783232378      0.0493239587804657      0.0147675747356089      0      0
0.0493239587804657      0.0500067623922011      0.0139946861704205      0      0
0.0500067623922011      0.0506990182211494      0.0144367910112427      0      0
0.0506990182211494      0.0514008571166629      0.0159953871164778      0      0
0.0514008571166629      0.0521124117394733      0.0183404734410199      0      0
0.0521124117394733      0.0528338165867671      0.0211322109878883      0      0
0.0528338165867671      0.0535652080176086      0.0241175868182814      0      0
0.0535652080176086      0.0543067242787134      0.0271254304592510      0      0
0.0543067242787134      0.0550585055305805      0.0300399230605423      0      0
0.0550585055305805      0.0558206938739848      0.0327802440185582      0      0
0.0558206938739848      0.0565934333768373      0.0352882358619089      0      0
0.0565934333768373      0.0573768701014157      0.0375213027015413      0      0
0.0573768701014157      0.0581711521319738      0.0394482759597408      0      0
0.0581711521319738      0.0589764296027321      0.0410469115831399      0      0
0.0589764296027321      0.0597928547262553      0.0423022898749793      0      0
0.0597928547262553      0.0606205818222245      0.0432057256909737      0      0
0.0606205818222245      0.0614597673466051      0.0437539768404416      0      0
0.0614597673466051      0.0623105699212211      0.0439486354735930      0      0
0.0623105699212211      0.0631731503637371      0.0437956408306031      0      0
0.0631731503637371      0.0640476717180559      0.0433048828056908      0      0
0.0640476717180559      0.064934299285137      0.0424898854129199      0      0
0.064934299285137      0.065833200654241      0.0413675737128759      0      0
0.065833200654241      0.0667445457346082      0.0399581412028108      0      0
0.0667445457346082      0.0676685067875737      0.0382850506143339      0      0
0.0676685067875737      0.0686052584591283      0.0363752235698179      0      0
0.0686052584591283      0.0695549778129301      0.0342595093685370      0      0
0.0695549778129301      0.0705178443637725      0.0319735789887547      0      0
0.0705178443637725      0.071494040111516      0.0295594795589590      0      0
0.071494040111516      0.0724837495754901      0.0270682198216740      0      0
0.0724837495754901      0.07348715982937      0.0245639306221634      0      0
0.07348715982937      0.0745044605365374      0.0221302431036002      0      0
0.0745044605365374      0.0755358439859309      0.0198790614443714      0      0
0.0755358439859309      0.0765815051283916      0.0179593919631231      0      0
0.0765815051283916      0.0776416416135129      0.0165566320182549      0      0
0.0776416416135129      0.0787164538269999      0.0158622817331403      0      0
0.0787164538269999      0.0798061449285455      0.0160029811227464      0      0
0.0798061449285455      0.0809109208902321      0.0169725381373116      0      0
0.0809109208902321      0.0820309905354643      0.0186401226099582      0      0
0.0820309905354643      0.0831665655784396      0.0208242907830270      0      0
0.0831665655784396      0.0843178606641673      0.0233572807262687      0      0
0.0843178606641673      0.0854850934090396      0.0261085052222954      0      0
0.0854850934090396      0.0866684844419658      0.0289828718565602      0      0
0.0866684844419658      0.087868257446075      0.0319120136080113      0      0
0.087868257446075      0.0890846392009967      0.0348461349008623      0      0
0.0890846392009967      0.0903178596257262      0.0377481184701288      0      0
0.0903178596257262      0.0915681518220832      0.0405896018861470      0      0
0.0915681518220832      0.0928357521187732      0.0433484253213054      0      0
0.0928357521187732      0.0941209001160578      0.0460069667299407      0      0
0.0941209001160578      0.0954238387310435      0.0485510388161693      0      0
0.0954238387310435      0.0967448142435972      0.0509691415323127      0      0
0.0967448142435972      0.0980840763428988      0.0532519417818902      0      0
0.0980840763428988      0.0994418781746361      0.0553919004542597      0      0
0.0994418781746361      0.100818476388855      0.0573829966346855      0      0
0.100818476388855      0.10221413118847      0.0592205170942208      0      0
0.10221413118847      0.103629106378448      0.0609008904894378      0      0
0.103629106378448      0.105063669415674      0.0624215528160669      0      0
0.105063669415674      0.106518091459502      0.0637808351921585      0      0
0.106518091459502      0.107992647423013      0.0649778679740592      0      0
0.107992647423013      0.109487616024976      0.0660124971259696      0      0
0.109487616024976      0.111003279842531      0.0668852100358268      0      0
0.111003279842531      0.112539925364605      0.0675970688239347      0      0
0.112539925364605      0.114097843046059      0.0681496497697337      0      0
0.114097843046059      0.115677327362591      0.0685449878784248      0      0
0.115677327362591      0.117278676866402      0.0687855258826935      0      0
0.117278676866402      0.118902194242619      0.0688740671649886      0      0
0.118902194242619      0.120548186366517      0.0688137322190396      0      0
0.120548186366517      0.122216964361519      0.0686079183634098      0      0
0.122216964361519      0.123908843658004      0.0682602624871071      0      0
0.123908843658004      0.125624144052934      0.0677746066561531      0      0
0.125624144052934      0.127363189770296      0.0671549664466086      0      0
0.127363189770296      0.12912630952239      0.0664055018982770      0      0
0.12912630952239      0.130913836571959      0.0655304910075373      0      0
0.130913836571959      0.132726108795187      0.0645343057001824      0      0
0.132726108795187      0.134563468745557      0.0634213902481725      0      0
0.134563468745557      0.136426263718606      0.0621962421201892      0      0
0.136426263718606      0.138314845817565      0.0608633952874220      0      0
0.138314845817565      0.140229572019921      0.0594274060463077      0      0
0.140229572019921      0.142170804244882      0.0578928414732120      0      0
0.142170804244882      0.144138909421796      0.0562642706981434      0      0
0.144138909421796      0.146134259559502      0.0545462592840072      0      0
0.146134259559502      0.148157231816648      0.0527433671371442      0      0
0.148157231816648      0.150208208572982      0.0508601505728631      0      0
0.150208208572982      0.152287577501628      0.0489011694454315      0      0
0.152287577501628      0.154395731642364      0.0468710006710303      0      0
0.154395731642364      0.156533069475914      0.0447742600970761      0      0
0.156533069475914      0.158699994999266      0.0426156356200548      0      0
0.158699994999266      0.16089691780204      0.0403999359223924      0      0
0.16089691780204      0.163124253143903      0.0381321615190666      0      0
0.163124253143903      0.165382422033063      0.0358176085532326      0      0
0.165382422033063      0.16767185130585      0.0334620219829537      0      0
0.16767185130585      0.16999297370739      0.0310718253303155      0      0
0.16999297370739      0.172346227973408      0.0286544725254184      0      0
0.172346227973408      0.174732058913154      0.0262190002990211      0      0
0.174732058913154      0.177150917493482      0.0237769202361505      0      0
0.177150917493482      0.179603260924088      0.0213437040442632      0      0
0.179603260924088      0.182089552743936      0.0189413343175881      0      0
0.182089552743936      0.184610262908873      0.0166028046804101      0      0
0.184610262908873      0.187165867880458      0.0143801550083272      0      0
0.187165867880458      0.189756850716024      0.0123583783008263      0      0
0.189756850716024      0.192383701159985      0.0106759043734999      0      0
0.192383701159985      0.195046915736409      0.00953826544466011      0      0
0.195046915736409      0.197746997842864      0.00917328422434736      0      0
0.197746997842864      0.200484457845576      0.00968779219193421      0      0
0.200484457845576      0.203259813175894      0.0109734759522918      0      0
0.203259813175894      0.206073588428097      0.0128112708019952      0      0
0.206073588428097      0.208926315458549      0.0150079866514916      0      0
0.208926315458549      0.211818533486235      0.0174346826916425      0      0
0.211818533486235      0.214750789194674      0.0200125043119268      0      0
0.214750789194674      0.217723636835266      0.0226934491257179      0      0
0.217723636835266      0.220737638332042      0.0254474726706843      0      0
0.220737638332042      0.22379336338789      0.0282550371924142      0      0
0.22379336338789      0.226891389592229      0.0311029218610933      0      0
0.226891389592229      0.230032302530194      0.0339818354094176      0      0
0.230032302530194      0.233216695893316      0.0368850179659661      0      0
0.233216695893316      0.236445171591743      0.0398073960007257      0      0
0.236445171591743      0.239718339868012      0.0427450551899860      0      0
0.239718339868012      0.243036819412397      0.0456949015500644      0      0
0.243036819412397      0.246401237479853      0.0486544373823748      0      0
0.246401237479853      0.249812230008578      0.0516216092031174      0      0
0.249812230008578      0.253270441740218      0.0545947019837238      0      0
0.253270441740218      0.256776526341734      0.0575722639004018      0      0
0.256776526341734      0.260331146528961      0.0605530516257616      0      0
0.260331146528961      0.263934974191869      0.0635359897314642      0      0
0.263934974191869      0.267588690521566      0.0665201399645429      0      0
0.267588690521566      0.271292986139054      0.0695046775509809      0      0
0.271292986139054      0.275048561225772      0.0724888725800081      0      0
0.275048561225772      0.27885612565594      0.0754720751157216      0      0
0.27885612565594      0.282716399130741      0.0784537030803965      0      0
0.282716399130741      0.286630111314356      0.0814332322248743      0      0
0.286630111314356      0.290598001971889      0.0844101876888364      0      0
0.290598001971889      0.294620821109189      0.0873841367851488      0      0
0.294620821109189      0.298699329114623      0.0903546827357407      0      0
0.298699329114623      0.302834296902796      0.0933214591534790      0      0
0.302834296902796      0.307026506060274      0.0962841251131472      0      0
0.307026506060274      0.311276748993318      0.0992423606903136      0      0
0.311276748993318      0.315585829077662      0.102195862873271      0      0
0.315585829077662      0.319954560810364      0.105144341772924      0      0
0.319954560810364      0.324383769963767      0.108087517070304      0      0
0.324383769963767      0.32887429374158      0.111025114652561      0      0
0.32887429374158      0.33342698093713      0.113956863396804      0      0
0.33342698093713      0.338042692093795      0.116882492067604      0      0
0.338042692093795      0.342722299667666      0.119801726298938      0      0
0.342722299667666      0.347466688192458      0.122714285635079      0      0
0.347466688192458      0.352276754446699      0.125619880607816      0      0
0.352276754446699      0.357153407623246      0.128518209829473      0      0
0.357153407623246      0.362097569501131      0.131408957082782      0      0
0.362097569501131      0.367110174619799      0.134291788389727      0      0
0.367110174619799      0.372192170455755      0.137166349042209      0      0
0.372192170455755      0.37734451760165      0.140032260577755      0      0
0.37734451760165      0.382568189947856      0.142889117683616      0      0
0.382568189947856      0.387864174866547      0.145736485012465      0      0
0.387864174866547      0.393233473398329      0.148573893892545      0      0
0.393233473398329      0.398677100441459      0.151400838914577      0      0
0.398677100441459      0.40419608494368      0.154216774376935      0      0
0.40419608494368      0.409791470096709      0.157021110569658      0      0
0.409791470096709      0.41546431353342      0.159813209876682      0      0
0.41546431353342      0.421215687527758      0.162592382674263      0      0
0.421215687527758      0.427046679197417      0.165357883001983      0      0
0.427046679197417      0.43295839070933      0.168108903980810      0      0
0.43295839070933      0.438951939487993      0.170844572950556      0      0
0.438951939487993      0.445028458426682      0.173563946296638      0      0
0.445028458426682      0.451189096101594      0.176266003933236      0      0
0.451189096101594      0.457435016988945      0.178949643406781      0      0
0.457435016988945      0.463767401685081      0.181613673580097      0      0
0.463767401685081      0.470187447129631      0.184256807853459      0      0
0.470187447129631      0.476696366831751      0.186877656874124      0      0
0.476696366831751      0.483295391099501      0.189474720680671      0      0
0.483295391099501      0.489985767272398      0.192046380222411      0      0
0.489985767272398      0.496768759957182      0.194590888187290      0      0
0.496768759957182      0.503645651266856      0.197106359063855      0      0
0.503645651266856      0.510617741063022      0.199590758353853      0      0
0.510617741063022      0.517686347201588      0.202041890841772      0      0
0.517686347201588      0.524852805781861      0.204457387815727      0      0
0.524852805781861      0.532118471399099      0.206834693120507      0      0
0.532118471399099      0.539484717400551      0.209171047907751      0      0
0.539484717400551      0.546952936145049      0.211463473930008      0      0
0.546952936145049      0.554524539266187      0.213708755204121      0      0
0.554524539266187      0.56220095793915      0.215903417844650      0      0
0.56220095793915      0.569983643151229      0.218043707839048      0      0
0.569983643151229      0.577874065976087      0.220125566502289      0      0
0.577874065976087      0.585873717851818      0.222144603308604      0      0
0.585873717851818      0.59398411086286      0.224096065750555      0      0
0.59398411086286      0.602206778025804      0.225974805819450      0      0
0.602206778025804      0.610543273579166      0.227775242633974      0      0
0.610543273579166      0.618995173277162      0.229491320663511      0      0
0.618995173277162      0.62756407468756      0.231116462895878      0      0
0.62756407468756      0.636251597493652      0.232643518182063      0      0
0.636251597493652      0.645059383800396      0.234064701848114      0      0
0.645059383800396      0.653989098444817      0.235371528490033      0      0
0.653989098444817      0.663042429310678      0.236554735652952      0      0
0.663042429310678      0.672221087647534      0.237604196830051      0      0
0.672221087647534      0.681526808394186      0.238508821885028      0      0
0.681526808394186      0.690961350506615      0.239256442585168      0      0
0.690961350506615      0.70052649729046      0.239833680404128      0      0
0.70052649729046      0.710224056738094      0.240225793079274      0      0
0.710224056738094      0.720055861870372      0.240416495539273      0      0
0.720055861870372      0.730023771083106      0.240387749686574      0      0
0.730023771083106      0.740129668498331      0.240119516031909      0      0
0.740129668498331      0.750375464320448      0.239589458199508      0      0
0.750375464320448      0.76076309519728      0.238772588657960      0      0
0.76076309519728      0.771294524586143      0.237640840396980      0      0
0.771294524586143      0.781971743124969      0.236162544238389      0      0
0.781971743124969      0.792796769008581      0.234301784391156      0      0
0.792796769008581      0.803771648370161      0.232017594726829      0      0
0.803771648370161      0.814898455668016      0.229262943459826      0      0
0.814898455668016      0.826179294077686      0.225983431853345      0      0
0.826179294077686      0.837616295889483      0.222115598853605      0      0
0.837616295889483      0.849211622911536      0.217584670597737      0      0
0.849211622911536      0.860967466878409      0.212301507934998      0      0
0.860967466878409      0.872886049865385      0.206158361005469      0      0
0.872886049865385      0.884969624708479      0.199022787653538      0      0
0.884969624708479      0.897220475430265      0.190728628604918      0      0
0.897220475430265      0.909640917671599      0.181062027791469      0      0
0.909640917671599      0.922233299129318      0.169738590647851      0      0
0.922233299129318      0.935      0.156363424710941      0      0
# END HISTO1D SudakovqbarqExpOutputsN2LL21
# BEGIN HISTO1D SudakovqbarqExpOutputsN2LL22
PlotOrder=4
LineColor=orange
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(2,2)}_{h}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      284090.409299800      0      0
0.00000101384324431002      0.00000102787812403307      276384.536467162      0      0
0.00000102787812403307      0.00000104210729202498      268887.675819735      0      0
0.00000104210729202498      0.00000105653343786574      261594.158343296      0      0
0.00000105653343786574      0.00000107115928836782      254498.468781195      0      0
0.00000107115928836782      0.00000108598760809164      247595.241464115      0      0
0.00000108598760809164      0.00000110102119986811      240879.256252919      0      0
0.00000110102119986811      0.00000111626290532839      234345.434591552      0      0
0.00000111626290532839      0.00000113171560544106      227988.835666988      0      0
0.00000113171560544106      0.00000114738222105665      221804.652673329      0      0
0.00000114738222105665      0.00000116326571345971      215788.209177229      0      0
0.00000116326571345971      0.0000011793690849286      209934.955581901      0      0
0.0000011793690849286      0.00000119569537930295      204240.465687017      0      0
0.00000119569537930295      0.000001212247682559      198700.433341923      0      0
0.000001212247682559      0.00000122902912339292      193310.669189614      0      0
0.00000122902912339292      0.00000124604287381218      188067.097499031      0      0
0.00000124604287381218      0.00000126329214973512      182965.753083264      0      0
0.00000126329214973512      0.00000128078021159884      178002.778301344      0      0
0.00000128078021159884      0.00000129851036497544      173174.420141352      0      0
0.00000129851036497544      0.00000131648596119688      168477.027382641      0      0
0.00000131648596119688      0.00000133471039798844      163907.047835023      0      0
0.00000133471039798844      0.00000135318712011092      159461.025652836      0      0
0.00000135318712011092      0.00000137191962001179      155135.598721861      0      0
0.00000137191962001179      0.00000139091143848532      150927.496117109      0      0
0.00000139091143848532      0.00000141016616534188      146833.535629559      0      0
0.00000141016616534188      0.00000142968744008643      142850.621359977      0      0
0.00000142968744008643      0.00000144947895260651      138975.741377995      0      0
0.00000144947895260651      0.00000146954444386967      135205.965444681      0      0
0.00000146954444386967      0.00000148988770663059      131538.442796877      0      0
0.00000148988770663059      0.00000151051258614798      127970.399991633      0      0
0.00000151051258614798      0.00000153142298091138      124499.138809105      0      0
0.00000153142298091138      0.00000155262284337812      121122.034212323      0      0
0.00000155262284337812      0.00000157411618072032      117836.532362306      0      0
0.00000157411618072032      0.00000159590705558239      114640.148687005      0      0
0.00000159590705558239      0.0000016179995868489      111530.466002618      0      0
0.0000016179995868489      0.00000164039795042316      108505.132685867      0      0
0.00000164039795042316      0.00000166310638001652      105561.860895841      0      0
0.00000166310638001652      0.00000168612916794864      102698.424844067      0      0
0.00000168612916794864      0.00000170947066595881      99912.6591114998      0      0
0.00000170947066595881      0.00000173313528602849      97202.4570111639      0      0
0.00000173313528602849      0.00000175712750121529      94565.7689951976      0      0
0.00000175712750121529      0.00000178145184649847      92000.6011051056      0      0
0.00000178145184649847      0.00000180611291963609      89505.0134640427      0      0
0.00000180611291963609      0.00000183111538203409      87077.1188099901      0      0
0.00000183111538203409      0.00000185646395962742      84715.0810687157      0      0
0.00000185646395962742      0.00000188216344377329      82417.1139654384      0      0
0.00000188216344377329      0.00000190821869215684      80181.4796741475      0      0
0.00000190821869215684      0.00000193463462970931      78006.4875035552      0      0
0.00000193463462970931      0.000001961416249539      75890.4926186892      0      0
0.000001961416249539      0.00000198856861387501      73831.8947971585      0      0
0.00000198856861387501      0.00000201609685502412      71829.1372191517      0      0
0.00000201609685502412      0.00000204400617634088      69880.7052902540      0      0
0.00000204400617634088      0.00000207230185321116      67985.1254961913      0      0
0.00000207230185321116      0.00000210098923404927      66140.9642886363      0      0
0.00000210098923404927      0.00000213007374130893      64346.8270012344      0      0
0.00000213007374130893      0.00000215956087250823      62601.3567950292      0      0
0.00000215956087250823      0.00000218945620126872      60903.2336324901      0      0
0.00000218945620126872      0.00000221976537836897      59251.1732793669      0      0
0.00000221976537836897      0.00000225049413281266      57643.9263336166      0      0
0.00000225049413281266      0.00000228164827291145      56080.2772806671      0      0
0.00000228164827291145      0.0000023132336873829      54559.0435743052      0      0
0.0000023132336873829      0.0000023452563464635      53079.0747424922      0      0
0.0000023452563464635      0.00000237772230303722      51639.2515174322      0      0
0.00000237772230303722      0.00000241063769377955      50238.4849892348      0      0
0.00000241063769377955      0.00000244400874031748      48875.7157825326      0      0
0.00000244400874031748      0.00000247784175040552      47549.9132554304      0      0
0.00000247784175040552      0.00000251214311911795      46260.0747201807      0      0
0.00000251214311911795      0.00000254691933005764      45005.2246849965      0      0
0.00000254691933005764      0.00000258217695658154      43784.4141164277      0      0
0.00000258217695658154      0.0000026179226630432      42596.7197217436      0      0
0.0000026179226630432      0.00000265416320605244      41441.2432507789      0      0
0.00000265416320605244      0.00000269090543575249      40317.1108167149      0      0
0.00000269090543575249      0.00000272815629711478      39223.4722352830      0      0
0.00000272815629711478      0.00000276592283125165      38159.5003818905      0      0
0.00000276592283125165      0.00000280421217674733      37124.3905661822      0      0
0.00000280421217674733      0.00000284303157100718      36117.3599235663      0      0
0.00000284303157100718      0.00000288238835162573      35137.6468232421      0      0
0.00000288238835162573      0.00000292228995777364      34184.5102922849      0      0
0.00000292228995777364      0.00000296274393160382      33257.2294553497      0      0
0.00000296274393160382      0.00000300375791967704      32355.1029895722      0      0
0.00000300375791967704      0.00000304533967440728      31477.4485942542      0      0
0.00000304533967440728      0.0000030874970555271      30623.6024749320      0      0
0.0000030874970555271      0.00000313023803157323      29792.9188414378      0      0
0.00000313023803157323      0.00000317357068139281      28984.7694195761      0      0
0.00000317357068139281      0.00000321750319567045      28198.5429760428      0      0
0.00000321750319567045      0.00000326204387847638      27433.6448562313      0      0
0.00000326204387847638      0.00000330720114883614      26689.4965345731      0      0
0.00000330720114883614      0.00000335298354232185      25965.5351770751      0      0
0.00000335298354232185      0.00000339939971266569      25261.2132157212      0      0
0.00000339939971266569      0.00000344645843339553      24575.9979344179      0      0
0.00000344645843339553      0.00000349416859949336      23909.3710661693      0      0
0.00000349416859949336      0.00000354253922907654      23260.8284011781      0      0
0.00000354253922907654      0.00000359157946510248      22629.8794055758      0      0
0.00000359157946510248      0.00000364129857709674      22016.0468504936      0      0
0.00000364129857709674      0.00000369170596290522      21418.8664511941      0      0
0.00000369170596290522      0.00000374281115047047      20837.8865159907      0      0
0.00000374281115047047      0.0000037946237996327      20272.6676046881      0      0
0.0000037946237996327      0.00000384715370395563      19722.7821962886      0      0
0.00000384715370395563      0.00000390041079257769      19187.8143657091      0      0
0.00000390041079257769      0.00000395440513208878      18667.3594692675      0      0
0.00000395440513208878      0.00000400914692843308      18161.0238386991      0      0
0.00000400914692843308      0.00000406464652883815      17668.4244834720      0      0
0.00000406464652883815      0.00000412091442377072      17189.1888011764      0      0
0.00000412091442377072      0.00000417796124891967      16722.9542957688      0      0
0.00000417796124891967      0.00000423579778720626      16269.3683034587      0      0
0.00000423579778720626      0.0000042944349708224      15828.0877260288      0      0
0.0000042944349708224      0.00000435388388329698      15398.7787713892      0      0
0.00000435388388329698      0.00000441415576159092      14981.1167011681      0      0
0.00000441415576159092      0.0000044752619982211      14574.7855851483      0      0
0.0000044752619982211      0.00000453721414341383      14179.4780623638      0      0
0.00000453721414341383      0.00000460002390728798      13794.8951086771      0      0
0.00000460002390728798      0.0000046637031620685      13420.7458106588      0      0
0.0000046637031620685      0.00000472826394433043      13056.7471456014      0      0
0.00000472826394433043      0.00000479371845727405      12702.6237674995      0      0
0.00000479371845727405      0.00000486007907303155      12358.1077988340      0      0
0.00000486007907303155      0.00000492735833500554      12022.9386280042      0      0
0.00000492735833500554      0.00000499556896024003      11696.8627122544      0      0
0.00000499556896024003      0.00000506472384182418      11379.6333859449      0      0
0.00000506472384182418      0.00000513483605132934      11071.0106740234      0      0
0.00000513483605132934      0.00000520591884127979      10770.7611105559      0      0
0.00000520591884127979      0.00000527798564765776      10478.6575621792      0      0
0.00000527798564765776      0.00000535105009244307      10194.4790563414      0      0
0.00000535105009244307      0.00000542512598618791      9918.01061420192      0      0
0.00000542512598618791      0.00000550022733062734      9649.04308806294      0      0
0.00000550022733062734      0.00000557636832132587      9387.37300321049      0      0
0.00000557636832132587      0.00000565356335036064      9132.80240404472      0      0
0.00000565356335036064      0.00000573182700904185      8885.13870438430      0      0
0.00000573182700904185      0.00000581117409067079      8644.19454183036      0      0
0.00000581117409067079      0.000005891619593336      8409.78763608043      0      0
0.000005891619593336      0.00000597317872274825      8181.74065108589      0      0
0.00000597317872274825      0.00000605586689511467      7959.88106094725      0      0
0.00000605586689511467      0.0000061396997400527      7744.04101944710      0      0
0.0000061396997400527      0.00000622469310354442      7534.05723312215      0      0
0.00000622469310354442      0.00000631086305093168      7329.77083777678      0      0
0.00000631086305093168      0.0000063982258699528      7131.02727834686      0      0
0.0000063982258699528      0.00000648679807382125      6937.67619202159      0      0
0.00000648679807382125      0.00000657659640434692      6749.57129453532      0      0
0.00000657659640434692      0.00000666763783510069      6566.57026954356      0      0
0.00000666763783510069      0.00000675993957462272      6388.53466099940      0      0
0.00000675993957462272      0.0000068535190696752      6215.32976844898      0      0
0.0000068535190696752      0.00000694839400854009      6046.82454516658      0      0
0.00000694839400854009      0.00000704458232436258      5882.89149905326      0      0
0.00000704458232436258      0.00000714210219854078      5723.40659622229      0      0
0.00000714210219854078      0.00000724097206416231      5568.24916720078      0      0
0.00000724097206416231      0.00000734121060948854      5417.30181567451      0      0
0.00000734121060948854      0.000007442836781487      5270.45032970839      0      0
0.000007442836781487      0.00000754586978941272      5127.58359537421      0      0
0.00000754586978941272      0.00000765032910843916      4988.59351272194      0      0
0.00000765032910843916      0.00000775623448333934      4853.37491402970      0      0
0.00000775623448333934      0.00000786360593221801      4721.82548427048      0      0
0.00000786360593221801      0.00000797246375029542      4593.84568373692      0      0
0.00000797246375029542      0.00000808282851374354      4469.33867276403      0      0
0.00000808282851374354      0.00000819472108357529      4348.21023849423      0      0
0.00000819472108357529      0.00000830816260958769      4230.36872362831      0      0
0.00000830816260958769      0.00000842317453435958      4115.72495710879      0      0
0.00000842317453435958      0.00000853977859730466      4004.19218668371      0      0
0.00000853977859730466      0.00000865799683878063      3895.68601329952      0      0
0.00000865799683878063      0.00000877785160425524      3790.12432727265      0      0
0.00000877785160425524      0.00000889936554853005      3687.42724619303      0      0
0.00000889936554853005      0.00000902256164002253      3587.51705451209      0      0
0.00000902256164002253      0.00000914746316510757      3490.31814476842      0      0
0.00000914746316510757      0.00000927409373251906      3395.75696040807      0      0
0.00000927409373251906      0.00000940247727781235      3303.76194015563      0      0
0.00000940247727781235      0.00000953263806788851      3214.26346389426      0      0
0.00000953263806788851      0.00000966460070558129      3127.19380001359      0      0
0.00000966460070558129      0.00000979839013430744      3042.48705418561      0      0
0.00000979839013430744      0.00000993403164278155      2960.07911952927      0      0
0.00000993403164278155      0.000010071550869796      2879.90762812872      0      0
0.000010071550869796      0.0000102109738090674      2801.91190386407      0      0
0.0000102109738090674      0.0000103523268141496      2726.03291652265      0      0
0.0000103523268141496      0.000010495636603415      2652.21323715574      0      0
0.000010495636603415      0.0000106409302651053      2580.39699464486      0      0
0.0000106409302651053      0.000010788235262451      2510.52983344625      0      0
0.000010788235262451      0.0000109375794388631      2442.55887248241      0      0
0.0000109375794388631      0.0000110889910231955      2376.43266514722      0      0
0.0000110889910231955      0.0000112424986350812      2312.10116039780      0      0
0.0000112424986350812      0.0000113981312903417      2249.51566489873      0      0
0.0000113981312903417      0.0000115559184064716      2188.62880619650      0      0
0.0000115559184064716      0.000011715889808199      2129.39449688981      0      0
0.000011715889808199      0.0000118780757331232      2071.76789977428      0      0
0.0000118780757331232      0.0000120425068374297      2015.70539392910      0      0
0.0000120425068374297      0.0000122092142016854      1961.16454172781      0      0
0.0000122092142016854      0.0000123782293367127      1908.10405674038      0      0
0.0000123782293367127      0.0000125495841895462      1856.48377250736      0      0
0.0000125495841895462      0.0000127233111494713      1806.26461216073      0      0
0.0000127233111494713      0.0000128994430541458      1757.40855886876      0      0
0.0000128994430541458      0.0000130780131958075      1709.87862708279      0      0
0.0000130780131958075      0.0000132590553275668      1663.63883456339      0      0
0.0000132590553275668      0.0000134426036697863      1618.65417516503      0      0
0.0000134426036697863      0.00001362869291655      1574.89059235962      0      0
0.00001362869291655      0.00001381735824222      1532.31495347797      0      0
0.00001381735824222      0.0000140086353080861      1490.89502464971      0      0
0.0000140086353080861      0.0000142025602691059      1450.59944642327      0      0
0.0000142025602691059      0.0000143991697807389      1411.39771004640      0      0
0.0000143991697807389      0.0000145985010058751      1373.26013439028      0      0
0.0000145985010058751      0.0000148005916218595      1336.15784350053      0      0
0.0000148005916218595      0.0000150054798276138      1300.06274475606      0      0
0.0000150054798276138      0.0000152132043508565      1264.94750761950      0      0
0.0000152132043508565      0.0000154238044554237      1230.78554296748      0      0
0.0000154238044554237      0.0000156373199486901      1197.55098297577      0      0
0.0000156373199486901      0.0000158537911890937      1165.21866155628      0      0
0.0000158537911890937      0.0000160732590937644      1133.76409531990      0      0
0.0000160732590937644      0.0000162957651462576      1103.16346505871      0      0
0.0000162957651462576      0.000016521351404396      1073.39359772780      0      0
0.000016521351404396      0.0000167500605082187      1044.43194891858      0      0
0.0000167500605082187      0.0000169819356880416      1016.25658580574      0      0
0.0000169819356880416      0.0000172170207726282      988.846170556105      0      0
0.0000172170207726282      0.0000174553601974744      962.179944189954      0      0
0.0000174553601974744      0.0000176969990132074      936.237710878192      0      0
0.0000176969990132074      0.0000179419828941014      910.999822665304      0      0
0.0000179419828941014      0.0000181903581467107      886.447164607311      0      0
0.0000181903581467107      0.0000184421717186223      862.561140312754      0      0
0.0000184421717186223      0.0000186974712073306      839.323657877631      0      0
0.0000186974712073306      0.0000189563048692332      816.717116195944      0      0
0.0000189563048692332      0.0000192187216287532      794.724391649893      0      0
0.0000192187216287532      0.0000194847710875863      773.328825153936      0      0
0.0000194847710875863      0.0000197545035340766      752.514209555007      0      0
0.0000197545035340766      0.000020027969952722      732.264777370691      0      0
0.000020027969952722      0.0000203052220338112      712.565188863024      0      0
0.0000203052220338112      0.0000205863121831945      693.400520434445      0      0
0.0000205863121831945      0.0000208712935321888      674.756253338362      0      0
0.0000208712935321888      0.000021160219947621      656.618262696852      0      0
0.000021160219947621      0.0000214531460420097      638.972806814294      0      0
0.0000214531460420097      0.0000217501271838877      621.806516783699      0      0
0.0000217501271838877      0.0000220512195082683      605.106386371621      0      0
0.0000220512195082683      0.0000223564799272551      588.859762180921      0      0
0.0000223564799272551      0.0000226659661408002      573.054334075655      0      0
0.0000226659661408002      0.0000229797366476099      557.678125873658      0      0
0.0000229797366476099      0.0000232978507562027      542.719486279890      0      0
0.0000232978507562027      0.0000236203685961192      528.167080078832      0      0
0.0000236203685961192      0.000023947351129288      514.009879554743      0      0
0.000023947351129288      0.0000242788601615485      500.237156150398      0      0
0.0000242788601615485      0.0000246149583543337      486.838472351127      0      0
0.0000246149583543337      0.0000249557092365137      473.803673788503      0      0
0.0000249557092365137      0.0000253011772164045      461.122881558032      0      0
0.0000253011772164045      0.0000256514275939423      448.786484745149      0      0
0.0000256514275939423      0.0000260065265730261      436.785133154645      0      0
0.0000260065265730261      0.0000263665412740315      425.109730237636      0      0
0.0000263665412740315      0.0000267315397464981      413.751426209224      0      0
0.0000267315397464981      0.0000271015909819919      402.701611352407      0      0
0.0000271015909819919      0.0000274767649271459      391.951909504629      0      0
0.0000274767649271459      0.0000278571324968813      381.494171721272      0      0
0.0000278571324968813      0.0000282427655878122      371.320470110514      0      0
0.0000282427655878122      0.0000286337370918349      361.423091835322      0      0
0.0000286337370918349      0.0000290301209099061      351.794533278760      0      0
0.0000290301209099061      0.0000294319919660113      342.427494366572      0      0
0.0000294319919660113      0.0000298394262213274      333.314873040628      0      0
0.0000298394262213274      0.00003025250068858      324.449759895671      0      0
0.00003025250068858      0.000030671293446601      315.825432938131      0      0
0.000030671293446601      0.0000310958836550867      307.435352513286      0      0
0.0000310958836550867      0.00003152635156956      299.273156350056      0      0
0.00003152635156956      0.000031962778556541      291.332654749430      0      0
0.000031962778556541      0.0000324052471089262      283.607825898956      0      0
0.0000324052471089262      0.0000328538408615817      276.092811325009      0      0
0.0000328538408615817      0.000033308644607151      268.781911448187      0      0
0.000033308644607151      0.0000337697443120835      261.669581282755      0      0
0.0000337697443120835      0.0000342372271328825      254.750426233310      0      0
0.0000342372271328825      0.0000347111814325807      248.019198017956      0      0
0.0000347111814325807      0.0000351916967974413      241.470790695624      0      0
0.0000351916967974413      0.0000356788640538924      235.100236804896      0      0
0.0000356788640538924      0.0000361727752856944      228.902703603935      0      0
0.0000361727752856944      0.0000366735238513458      222.873489410534      0      0
0.0000366735238513458      0.0000371812044017293      217.008020057445      0      0
0.0000371812044017293      0.0000376959128980032      211.301845419375      0      0
0.0000376959128980032      0.0000382177466297395      205.750636049447      0      0
0.0000382177466297395      0.0000387468042333134      200.350179908669      0      0
0.0000387468042333134      0.0000392831857105477      195.096379171799      0      0
0.0000392831857105477      0.0000398269924476147      189.985247138126      0      0
0.0000398269924476147      0.0000403783272342003      185.012905200936      0      0
0.0000403783272342003      0.0000409372942829333      180.175579928565      0      0
0.0000409372942829333      0.0000415039992490831      175.469600196557      0      0
0.0000415039992490831      0.000042078549250531      170.891394424034      0      0
0.000042078549250531      0.0000426610528880173      166.437487861617      0      0
0.0000426610528880173      0.0000432516202656688      162.104499962837      0      0
0.0000432516202656688      0.0000438503630118107      157.889141837792      0      0
0.0000438503630118107      0.0000444573943000663      153.788213751708      0      0
0.0000444573943000663      0.0000450728288707489      149.798602720393      0      0
0.0000450728288707489      0.0000456967830525504      145.917280142774      0      0
0.0000456967830525504      0.0000463293747845289      142.141299510910      0      0
0.0000463293747845289      0.0000469707236384016      138.467794191783      0      0
0.0000469707236384016      0.0000476209508411464      134.893975254658      0      0
0.0000476209508411464      0.0000482801792979158      131.417129355317      0      0
0.0000482801792979158      0.0000489485336152684      128.034616697466      0      0
0.0000489485336152684      0.0000496261401247217      124.743869025054      0      0
0.0000496261401247217      0.0000503131269066316      121.542387685122      0      0
0.0000503131269066316      0.0000510096238144011      118.427741746816      0      0
0.0000510096238144011      0.000051715762499026      115.397566145510      0      0
0.000051715762499026      0.000052431676433979      112.449559915577      0      0
0.000052431676433979      0.0000531575009404385      109.581484439575      0      0
0.0000531575009404385      0.0000538933732128671      106.791161750953      0      0
0.0000538933732128671      0.0000546394323449439      104.076472909249      0      0
0.0000546394323449439      0.0000553958193558558      101.435356375011      0      0
0.0000553958193558558      0.0000561626772169526      98.8658064694937      0      0
0.0000561626772169526      0.0000569401508787716      96.3658718541550      0      0
0.0000569401508787716      0.0000577283872984359      93.9336540520102      0      0
0.0000577283872984359      0.0000585275354674316      91.5673060212705      0      0
0.0000585275354674316      0.0000593377464397706      89.2650307598588      0      0
0.0000593377464397706      0.0000601591733605423      87.0250799384668      0      0
0.0000601591733605423      0.0000609919714948611      84.8457526012000      0      0
0.0000609919714948611      0.0000618362982572143      82.7253938602559      0      0
0.0000618362982572143      0.0000626923132412161      80.6623936563174      0      0
0.0000626923132412161      0.0000635601782497746      78.6551855527921      0      0
0.0000635601782497746      0.0000644400573256746      76.7022455332996      0      0
0.0000644400573256746      0.0000653321167825856      74.8020908741328      0      0
0.0000653321167825856      0.0000662365252364977      72.9532790143995      0      0
0.0000662365252364977      0.0000671534536375933      71.1544064631062      0      0
0.0000671534536375933      0.0000680830753025601      69.4041077642098      0      0
0.0000680830753025601      0.0000690255659473509      67.7010544349339      0      0
0.0000690255659473509      0.0000699811037203975      66.0439539973146      0      0
0.0000699811037203975      0.0000709498692362838      64.4315489789279      0      0
0.0000709498692362838      0.0000719320456098856      62.8626159878340      0      0
0.0000719320456098856      0.0000729278184909828      61.3359647690867      0      0
0.0000729278184909828      0.0000739373760993502      59.8504373296982      0      0
0.0000739373760993502      0.0000749609092603353      58.4049070532553      0      0
0.0000749609092603353      0.0000759986114409274      56.9982778631384      0      0
0.0000759986114409274      0.0000770506787863264      55.6294833944377      0      0
0.0000770506787863264      0.0000781173101570184      54.2974861712965      0      0
0.0000781173101570184      0.0000791987071663636      53.0012768765677      0      0
0.0000791987071663636      0.0000802950742187053      51.7398735419553      0      0
0.0000802950742187053      0.000081406618548006      50.5123208446133      0      0
0.000081406618548006      0.0000825335502570186      49.3176893677727      0      0
0.0000825335502570186      0.0000836760823569998      48.1550749143890      0      0
0.0000836760823569998      0.0000848344308079731      47.0235978488263      0      0
0.0000848344308079731      0.0000860088145595493      45.9224023805333      0      0
0.0000860088145595493      0.0000871994555923124      44.8506559745547      0      0
0.0000871994555923124      0.0000884065789597775      43.8075487259517      0      0
0.0000884065789597775      0.0000896304128309307      42.7922927030245      0      0
0.0000896304128309307      0.0000908711885333572      41.8041214211165      0      0
0.0000908711885333572      0.0000921291405969664      40.8422892107485      0      0
0.0000921291405969664      0.0000934045067983223      39.9060707244792      0      0
0.0000934045067983223      0.0000946975282055884      38.9947603133199      0      0
0.0000946975282055884      0.0000960084492240934      38.1076715599945      0      0
0.0000960084492240934      0.0000973375176425286      37.2441367674481      0      0
0.0000973375176425286      0.000098684984679785      36.4035063905836      0      0
0.000098684984679785      0.000100051105032438      35.5851486410240      0      0
0.000100051105032438      0.000101436136922889      34.7884489450324      0      0
0.000101436136922889      0.000102840342148178      34.0128095196026      0      0
0.000102840342148178      0.000104263986129461      33.2576489110988      0      0
0.000104263986129461      0.000105707337962187      32.5224015758432      0      0
0.000105707337962187      0.00010717067046696      31.8065174337388      0      0
0.00010717067046696      0.000108654260241103      31.1094614485013      0      0
0.000108654260241103      0.000110158387710945      30.4307132938833      0      0
0.000110158387710945      0.000111683337184825      29.7697668812037      0      0
0.000111683337184825      0.000113229396906833      29.1261300318354      0      0
0.000113229396906833      0.00011479685911129      28.4993240771007      0      0
0.00011479685911129      0.000116386020077991      27.8888835323789      0      0
0.000116386020077991      0.000117997180188201      27.2943557117814      0      0
0.000117997180188201      0.00011963064398144      26.7153004237997      0      0
0.00011963064398144      0.00012128672021304      26.1512896057108      0      0
0.00012128672021304      0.00012296572191251      25.6019070676890      0      0
0.00012296572191251      0.000124667966442703      25.0667480594153      0      0
0.000124667966442703      0.000126393775559803      24.5454190883908      0      0
0.000126393775559803      0.000128143475474143      24.0375375560475      0      0
0.000128143475474143      0.000129917396911867      23.5427314801667      0      0
0.000129917396911867      0.000131715875177439      23.0606392589622      0      0
0.000131715875177439      0.000133539250217029      22.5909092995972      0      0
0.000133539250217029      0.00013538786668276      22.1331998361808      0      0
0.00013538786668276      0.000137262073997862      21.6871786410524      0      0
0.000137262073997862      0.000139162226422714      21.2525227825974      0      0
0.000139162226422714      0.00014108868312181      20.8289183817996      0      0
0.00014108868312181      0.000143041808231644      20.4160603254508      0      0
0.000143041808231644      0.000145021970929542      20.0136520842277      0      0
0.000145021970929542      0.00014702954550344      19.6214054830067      0      0
0.00014702954550344      0.000149064911422635      19.2390404385320      0      0
0.000149064911422635      0.00015112845340951      18.8662848230375      0      0
0.00015112845340951      0.000153220561512254      18.5028741285003      0      0
0.000153220561512254      0.000155341631178586      18.1485514118345      0      0
0.000155341631178586      0.000157492063330508      17.8030669496362      0      0
0.000157492063330508      0.000159672264440082      17.4661781376183      0      0
0.000159672264440082      0.00016188264660626      17.1376492971180      0      0
0.00016188264660626      0.000164123627632783      16.8172514479256      0      0
0.000164123627632783      0.00016639563110715      16.5047621138640      0      0
0.00016639563110715      0.000168699086480686      16.1999652285342      0      0
0.000168699086480686      0.000171034429149716      15.9026509139597      0      0
0.000171034429149716      0.00017340210053786      15.6126152869655      0      0
0.00017340210053786      0.000175802548179476      15.3296603494867      0      0
0.000175802548179476      0.000178236225804249      15.0535937698557      0      0
0.000178236225804249      0.000180703593422953      14.7842287649474      0      0
0.000180703593422953      0.000183205117414405      14.5213839983361      0      0
0.000183205117414405      0.000185741270613619      14.2648833411994      0      0
0.000185741270613619      0.000188312532401177      14.0145557400836      0      0
0.000188312532401177      0.000190919388793845      13.7702351344000      0      0
0.000190919388793845      0.000193562332536437      13.5317602777159      0      0
0.000193562332536437      0.000196241863194957      13.2989746605387      0      0
0.000196241863194957      0.000198958487251018      13.0717262636167      0      0
0.000198958487251018      0.000201712718197586      12.8498675307535      0      0
0.000201712718197586      0.000204505076636033      12.6332551915460      0      0
0.000204505076636033      0.000207336090374545      12.4217502338030      0      0
0.000207336090374545      0.000210206294527884      12.2152176468040      0      0
0.000210206294527884      0.000213116231618538      12.0135263942704      0      0
0.000213116231618538      0.000216066451679264      11.8165493078500      0      0
0.000216066451679264      0.000219057512357059      11.6241628968942      0      0
0.000219057512357059      0.000222089979018563      11.4362473035306      0      0
0.000222089979018563      0.000225164424856924      11.2526863016335      0      0
0.000225164424856924      0.000228281431000144      11.0733669430388      0      0
0.000228281431000144      0.00023144158662092      10.8981796409902      0      0
0.00023144158662092      0.000234645489048012      10.7270180931559      0      0
0.000234645489048012      0.000237893743879147      10.5597790884975      0      0
0.000237893743879147      0.000241186965095492      10.3963624553155      0      0
0.000241186965095492      0.000244525775177701      10.2366709414008      0      0
0.000244525775177701      0.000247910805223583      10.0806101516880      0      0
0.000247910805223583      0.000251342695067386      9.92808862980476      0      0
0.000251342695067386      0.000254822093400743      9.77901731459551      0      0
0.000254822093400743      0.00025834965789528      9.63331009617900      0      0
0.00025834965789528      0.000261926055326934      9.49088312723092      0      0
0.000261926055326934      0.000265551961701985      9.35165512239481      0      0
0.000265551961701985      0.00026922806238483      9.21554721435842      0      0
0.00026922806238483      0.000272955052227537      9.08248281867062      0      0
0.000272955052227537      0.000276733635701177      8.95238757293284      0      0
0.000276733635701177      0.000280564527028988      8.82518925414514      0      0
0.000280564527028988      0.000284448450321376      8.70081783001073      0      0
0.000284448450321376      0.000288386139712781      8.57920533690209      0      0
0.000288386139712781      0.000292378339500449      8.46028552523749      0      0
0.000292378339500449      0.000296425804285111      8.34399445770439      0      0
0.000296425804285111      0.000300529299113624      8.23026969657762      0      0
0.000300529299113624      0.000304689599623573      8.11905073446048      0      0
0.000304689599623573      0.000308907492189884      8.01027887691209      0      0
0.000308907492189884      0.000313183774073464      7.90389702814128      0      0
0.000313183774073464      0.000317519253571897      7.79984971965438      0      0
0.000317519253571897      0.000321914750172228      7.69808308427537      0      0
0.000321914750172228      0.000326371094705861      7.59854478755463      0      0
0.000326371094705861      0.000330889129505603      7.50118388976119      0      0
0.000330889129505603      0.000335469708564879      7.40595089167868      0      0
0.000335469708564879      0.000340113697699154      7.31279793507254      0      0
0.000340113697699154      0.000344821974709588      7.22167801878264      0      0
0.000344821974709588      0.000349595429548956      7.13254597012826      0      0
0.000349595429548956      0.000354434964489868      7.04535731749055      0      0
0.000354434964489868      0.000359341494295315      6.96006927369858      0      0
0.000359341494295315      0.000364315946391572      6.87664001580178      0      0
0.000364315946391572      0.000369359261043507      6.79502877326745      0      0
0.000369359261043507      0.000374472391532301      6.71519595172219      0      0
0.000374472391532301      0.00037965630433564      6.63710302336552      0      0
0.00037965630433564      0.000384911979310397      6.56071245706581      0      0
0.000384911979310397      0.000390240409877844      6.48598768848250      0      0
0.000390240409877844      0.000395642603211426      6.41289314533548      0      0
0.000395642603211426      0.000401119580427133      6.34139426504799      0      0
0.000401119580427133      0.000406672376776519      6.27145717288508      0      0
0.000406672376776519      0.000412302041842373      6.20304878996416      0      0
0.000412302041842373      0.000418009639737117      6.13613737678768      0      0
0.000418009639737117      0.000423796249303941      6.07069121087368      0      0
0.000423796249303941      0.000429662964320725      6.00668020465921      0      0
0.000429662964320725      0.000435610893706785      5.94407420806778      0      0
0.000435610893706785      0.000441641161732474      5.88284432083132      0      0
0.000441641161732474      0.000447754908231697      5.82296231326705      0      0
0.000447754908231697      0.000453953288817359      5.76440036296474      0      0
0.000453953288817359      0.000460237475099795      5.70713140395726      0      0
0.000460237475099795      0.000466608654908228      5.65112906944326      0      0
0.000466608654908228      0.000473068032515292      5.59636758679305      0      0
0.000473068032515292      0.000479616828864662      5.54282174831508      0      0
0.000479616828864662      0.000486256281801832      5.49046689037631      0      0
0.000486256281801832      0.000492987646308097      5.43927887711340      0      0
0.000492987646308097      0.000499812194737762      5.38923416115113      0      0
0.000499812194737762      0.000506731217058643      5.34030984934212      0      0
0.000506731217058643      0.0005137460210959      5.29248334739374      0      0
0.0005137460210959      0.000520857932779231      5.24573226315631      0      0
0.000520857932779231      0.000528068296393506      5.20003542719259      0      0
0.000528068296393506      0.000535378474832857      5.15537140813291      0      0
0.000535378474832857      0.000542789849858294      5.11171956636801      0      0
0.000542789849858294      0.000550303822358882      5.06905955977061      0      0
0.000550303822358882      0.000557921812616533      5.02737168188201      0      0
0.000557921812616533      0.000565645260574473      4.98663601033676      0      0
0.000565645260574473      0.00057347562610941      4.94683394191611      0      0
0.00057347562610941      0.000581414389307485      4.90794655000595      0      0
0.000581414389307485      0.000589463050744029      4.86995524545608      0      0
0.000589463050744029      0.000597623131767208      4.83284213944572      0      0
0.000597623131767208      0.000605896174785581      4.79658964981183      0      0
0.000605896174785581      0.000614283743559644      4.76118041062538      0      0
0.000614283743559644      0.000622787423497414      4.72659735682635      0      0
0.000622787423497414      0.000631408821954096      4.69282375751435      0      0
0.000631408821954096      0.000640149568535908      4.65984320820577      0      0
0.000640149568535908      0.000649011315408104      4.62763962486398      0      0
0.000649011315408104      0.000657995737607266      4.59619723771336      0      0
0.000657995737607266      0.000667104533357915      4.56550053716582      0      0
0.000667104533357915      0.00067633942439351      4.53553416032934      0      0
0.00067633942439351      0.000685702156281888      4.50628295466626      0      0
0.000685702156281888      0.000695194498755206      4.47773240223829      0      0
0.000695194498755206      0.000704818246044455      4.44986838117832      0      0
0.000704818246044455      0.000714575217218609      4.42267612823837      0      0
0.000714575217218609      0.000724467256528451      4.39614176344175      0      0
0.000724467256528451      0.000734496233755185      4.37025215943169      0      0
0.000734496233755185      0.000744664044563847      4.34499284729938      0      0
0.000744664044563847      0.000754972610861632      4.32035171131778      0      0
0.000754972610861632      0.000765423881161163      4.29631458067020      0      0
0.000765423881161163      0.0007760198309488      4.27286985390192      0      0
0.0007760198309488      0.000786762463058045      4.25000379884429      0      0
0.000786762463058045      0.00079765380804811      4.22770497900311      0      0
0.00079765380804811      0.000808695924587738      4.20596098113984      0      0
0.000808695924587738      0.000819890899844323      4.18475936573408      0      0
0.000819890899844323      0.00083124084987843      4.16408917501087      0      0
0.00083124084987843      0.000842747920043766      4.14393878521956      0      0
0.000842747920043766      0.000854414285392693      4.12429641326757      0      0
0.000854414285392693      0.000866242151087355      4.10515102734376      0      0
0.000866242151087355      0.000878233752816494      4.08649196778398      0      0
0.000878233752816494      0.000890391357218039      4.06830856995249      0      0
0.000890391357218039      0.000902717262307538      4.05059022297003      0      0
0.000902717262307538      0.000915213797912533      4.03332650572798      0      0
0.000915213797912533      0.000927883326112938      4.01650722478983      0      0
0.000927883326112938      0.000940728241687513      4.00012239401886      0      0
0.000940728241687513      0.000953750972566528      3.98416221068986      0      0
0.000953750972566528      0.000966953980290686      3.96861704594542      0      0
0.000966953980290686      0.000980339760476396      3.95347745201004      0      0
0.000980339760476396      0.000993910843287497      3.93873418513789      0      0
0.000993910843287497      0.0010076697939135      3.92437822449132      0      0
0.0010076697939135      0.00102161921305448      3.91040072677364      0      0
0.00102161921305448      0.0010357617374126      3.89679287066409      0      0
0.0010357617374126      0.00105010004019057      3.88354575670765      0      0
0.00105010004019057      0.00106463683159689      3.87065074865115      0      0
0.00106463683159689      0.00107937485935813      3.85810002061372      0      0
0.00107937485935813      0.00109431690923832      3.84588594171662      0      0
0.00109431690923832      0.00110946580556549      3.83399977858982      0      0
0.00110946580556549      0.00112482441176555      3.82243328160634      0      0
0.00112482441176555      0.00114039563090349      3.81118016980050      0      0
0.00114039563090349      0.00115618240623217      3.80023217952552      0      0
0.00115618240623217      0.00117218772174859      3.78958120531471      0      0
0.00117218772174859      0.00118841460275796      3.77922193276114      0      0
0.00118841460275796      0.00120486611644553      3.76914515395723      0      0
0.00120486611644553      0.00122154537245635      3.75934565456891      0      0
0.00122154537245635      0.00123845552348304      3.74981561661364      0      0
0.00123845552348304      0.00125559976586171      3.74054887702178      0      0
0.00125559976586171      0.00127298134017614      3.73153873407656      0      0
0.00127298134017614      0.00129060353187029      3.72277908227146      0      0
0.00129060353187029      0.00130846967186935      3.71426300319610      0      0
0.00130846967186935      0.00132658313720929      3.70598579792249      0      0
0.00132658313720929      0.00134494735167523      3.69793927321010      0      0
0.00134494735167523      0.00136356578644858      3.69012028250765      0      0
0.00136356578644858      0.00138244196076317      3.68252081815971      0      0
0.00138244196076317      0.00140157944257044      3.67513601655916      0      0
0.00140157944257044      0.00142098184921384      3.66796169310468      0      0
0.00142098184921384      0.00144065284811262      3.66099030755394      0      0
0.00144065284811262      0.00146059615745496      3.65421750796798      0      0
0.00146059615745496      0.00148081554690089      3.64763943773306      0      0
0.00148081554690089      0.00150131483829471      3.64124967601056      0      0
0.00150131483829471      0.00152209790638749      3.63504277095346      0      0
0.00152209790638749      0.00154316867956938      3.62901511433153      0      0
0.00154316867956938      0.00156453114061223      3.62316250446781      0      0
0.00156453114061223      0.00158618932742236      3.61747963621978      0      0
0.00158618932742236      0.00160814733380381      3.61196144340767      0      0
0.00160814733380381      0.00163040931023216      3.60660373304335      0      0
0.00163040931023216      0.00165297946463904      3.60140272744785      0      0
0.00165297946463904      0.00167586206320748      3.59635452801927      0      0
0.00167586206320748      0.00169906143117836      3.59145502119015      0      0
0.00169906143117836      0.00172258195366789      3.58670005538545      0      0
0.00172258195366789      0.00174642807649655      3.58208560626589      0      0
0.00174642807649655      0.00177060430702936      3.57760783043470      0      0
0.00177060430702936      0.00179511521502795      3.57326304315042      0      0
0.00179511521502795      0.00181996543351421      3.56904767755446      0      0
0.00181996543351421      0.00184515965964614      3.56495825515745      0      0
0.00184515965964614      0.00187070265560561      3.56099137171892      0      0
0.00187070265560561      0.00189659924949857      3.55714369231650      0      0
0.00189659924949857      0.00192285433626758      3.55341194910487      0      0
0.00192285433626758      0.00194947287861711      3.54979293850376      0      0
0.00194947287861711      0.00197645990795156      3.54628351844308      0      0
0.00197645990795156      0.00200382052532629      3.54288061028237      0      0
0.00200382052532629      0.00203155990241182      3.53958121315364      0      0
0.00203155990241182      0.00205968328247135      3.53638243699195      0      0
0.00205968328247135      0.00208819598135186      3.53328154776925      0      0
0.00208819598135186      0.00211710338848892      3.53027599116077      0      0
0.00211710338848892      0.00214641096792534      3.52736333434051      0      0
0.00214641096792534      0.00217612425934403      3.52454108640921      0      0
0.00217612425934403      0.00220624887911509      3.52180647733222      0      0
0.00220624887911509      0.00223679052135739      3.51915644915429      0      0
0.00223679052135739      0.00226775495901488      3.51658810330886      0      0
0.00226775495901488      0.00229914804494778      3.51409938132617      0      0
0.00229914804494778      0.00233097571303889      3.51168909809754      0      0
0.00233097571303889      0.00236324397931521      3.50935571138692      0      0
0.00236324397931521      0.00239595894308506      3.50709603217857      0      0
0.00239595894308506      0.00242912678809096      3.50490626450276      0      0
0.00242912678809096      0.00246275378367852      3.50278483995442      0      0
0.00246275378367852      0.00249684628598141      3.50073219722518      0      0
0.00249684628598141      0.00253141073912281      3.49874630938903      0      0
0.00253141073912281      0.0025664536764335      3.49682212294980      0      0
0.0025664536764335      0.00260198172168671      3.49495805228367      0      0
0.00260198172168671      0.00263800159035023      3.49315614007843      0      0
0.00263800159035023      0.00267452009085567      3.49141303236472      0      0
0.00267452009085567      0.00271154412588544      3.48972314134099      0      0
0.00271154412588544      0.00274908069367747      3.48808895392263      0      0
0.00274908069367747      0.00278713688934801      3.48651043674147      0      0
0.00278713688934801      0.00282571990623272      3.48497994071768      0      0
0.00282571990623272      0.00286483703724639      3.48349975835556      0      0
0.00286483703724639      0.00290449567626138      3.48207125034406      0      0
0.00290449567626138      0.00294470331950526      3.48068550242860      0      0
0.00294470331950526      0.0029854675669777      3.47934706425614      0      0
0.0029854675669777      0.00302679612388701      3.47805484785410      0      0
0.00302679612388701      0.0030686968021066      3.47680072746459      0      0
0.0030686968021066      0.00311117752165154      3.47559297387511      0      0
0.00311117752165154      0.0031542463121756      3.47442282514360      0      0
0.0031542463121756      0.00319791131448903      3.47329101372930      0      0
0.00319791131448903      0.00324218078209728      3.47220077091448      0      0
0.00324218078209728      0.0032870630827611      3.47114145821240      0      0
0.0032870630827611      0.00333256670007821      3.47012390102089      0      0
0.00333256670007821      0.00337870023508683      3.46913517688570      0      0
0.00337870023508683      0.00342547240789146      3.46818384112098      0      0
0.00342547240789146      0.00347289205931113      3.46726257921441      0      0
0.00347289205931113      0.00352096815255051      3.46637288822164      0      0
0.00352096815255051      0.00356970977489406      3.46551483388350      0      0
0.00356970977489406      0.00361912613942378      3.46468333146314      0      0
0.00361912613942378      0.0036692265867606      3.46388399471198      0      0
0.0036692265867606      0.00372002058682995      3.46310758009096      0      0
0.00372002058682995      0.00377151774065175      3.46236271005879      0      0
0.00377151774065175      0.00382372778215516      3.46163840556400      0      0
0.00382372778215516      0.00387666058001854      3.46094399428025      0      0
0.00387666058001854      0.00393032613953476      3.46026905351978      0      0
0.00393032613953476      0.0039847346045024      3.45962114511077      0      0
0.0039847346045024      0.00403989625914312      3.45899321428131      0      0
0.00403989625914312      0.00409582153004557      3.45838780930316      0      0
0.00409582153004557      0.00415252098813623      3.45780482984994      0      0
0.00415252098813623      0.00421000535067748      3.45723823031760      0      0
0.00421000535067748      0.0042682854832934      3.45669773526418      0      0
0.0042682854832934      0.00432737240202355      3.45616757312463      0      0
0.00432737240202355      0.00438727727540519      3.45566543637754      0      0
0.00438727727540519      0.00444801142658443      3.45517176384818      0      0
0.00444801142658443      0.00450958633545639      3.45470180752448      0      0
0.00450958633545639      0.00457201364083525      3.45424607219369      0      0
0.00457201364083525      0.00463530514265407      3.45380298760866      0      0
0.00463530514265407      0.00469947280419532      3.45338330421337      0      0
0.00469947280419532      0.00476452875435209      3.45296795215445      0      0
0.00476452875435209      0.0048304852899207      3.45257558757664      0      0
0.0048304852899207      0.00489735487792503      3.45219379852362      0      0
0.00489735487792503      0.00496515015797302      3.45182085919618      0      0
0.00496515015797302      0.00503388394464577      3.45147057875198      0      0
0.00503388394464577      0.00510356922991978      3.45112239328031      0      0
0.00510356922991978      0.00517421918562266      3.45079004605915      0      0
0.00517421918562266      0.00524584716592283      3.45047398929032      0      0
0.00524584716592283      0.00531846670985373      3.45015796924329      0      0
0.00531846670985373      0.00539209154387294      3.44986110247710      0      0
0.00539209154387294      0.00546673558445676      3.44957482404601      0      0
0.00546673558445676      0.00554241294073067      3.44928855341113      0      0
0.00554241294073067      0.00561913791713623      3.44902179005599      0      0
0.00561913791713623      0.00569692501613484      3.44876277683587      0      0
0.00569692501613484      0.00577578894094906      3.44850286846634      0      0
0.00577578894094906      0.00585574459834172      3.44826133915983      0      0
0.00585574459834172      0.00593680710143364      3.44802777838252      0      0
0.00593680710143364      0.00601899177256026      3.44779105069054      0      0
0.00601899177256026      0.00610231414616781      3.44756989889893      0      0
0.00610231414616781      0.0061867899717497      3.44735985067125      0      0
0.0061867899717497      0.0062724352168234      3.44714461022616      0      0
0.0062724352168234      0.00635926606994866      3.44693890712877      0      0
0.00635926606994866      0.00644729894378739      3.44674882379936      0      0
0.00644729894378739      0.00653655047820597      3.44655544031886      0      0
0.00653655047820597      0.00662703754342055      3.44636209332062      0      0
0.00662703754342055      0.00671877724318579      3.44618518449115      0      0
0.00671877724318579      0.00681178691802782      3.44601360550292      0      0
0.00681178691802782      0.00690608414852187      3.44583486261361      0      0
0.00690608414852187      0.00700168675861542      3.44566355059237      0      0
0.00700168675861542      0.00709861281899715      3.44550709636850      0      0
0.00709861281899715      0.00719688065051277      3.44534878098985      0      0
0.00719688065051277      0.00729650882762788      3.44518416919382      0      0
0.00729650882762788      0.00739751618193895      3.44502984124817      0      0
0.00739751618193895      0.00749992180573285      3.44488781303677      0      0
0.00749992180573285      0.00760374505559565      3.44474128849990      0      0
0.00760374505559565      0.00770900555607137      3.44458827854272      0      0
0.00770900555607137      0.00781572320337137      3.44444472409740      0      0
0.00781572320337137      0.00792391816913513      3.44431314154103      0      0
0.00792391816913513      0.00803361090424307      3.44417789634248      0      0
0.00803361090424307      0.00814482214268214      3.44403395158124      0      0
0.00814482214268214      0.00825757290546495      3.44389524240412      0      0
0.00825757290546495      0.00837188450460311      3.44376944377821      0      0
0.00837188450460311      0.0084877785471356      3.44364473936552      0      0
0.0084877785471356      0.00860527693921294      3.44350985470425      0      0
0.00860527693921294      0.00872440189023784      3.44337215258893      0      0
0.00872440189023784      0.0088451759170632      3.44324503676581      0      0
0.0088451759170632      0.00896762184824822      3.44312663863298      0      0
0.00896762184824822      0.00909176282837339      3.44300293153493      0      0
0.00909176282837339      0.00921762232241531      3.44286874283098      0      0
0.00921762232241531      0.009345224120182      3.44273472401798      0      0
0.009345224120182      0.00947459234080956      3.44261150233854      0      0
0.00947459234080956      0.00960575143732124      3.44249479842065      0      0
0.00960575143732124      0.0097387262012494      3.44237155952007      0      0
0.0097387262012494      0.00987354176732169      3.44223729307337      0      0
0.00987354176732169      0.0100102236182119      3.44210134070232      0      0
0.0100102236182119      0.0101487975893568      3.44197446409966      0      0
0.0101487975893568      0.0102892898738392      3.44185546328665      0      0
0.0102892898738392      0.0104317270273393      3.44173293487342      0      0
0.0104317270273393      0.0105761359731542      3.44159882328553      0      0
0.0105761359731542      0.0107225440072866      3.44145730130125      0      0
0.0107225440072866      0.0108709788036044      3.44131950808323      0      0
0.0108709788036044      0.0110214684190717      3.44119108797295      0      0
0.0110214684190717      0.0111740412990521      3.44106635012501      0      0
0.0111740412990521      0.0113287262826851      3.44093449145512      0      0
0.0113287262826851      0.0114855526083377      3.44079054328895      0      0
0.0114855526083377      0.0116445499191305      3.44063987127839      0      0
0.0116445499191305      0.0118057482685412      3.44049250223475      0      0
0.0118057482685412      0.0119691781260852      3.44035349688280      0      0
0.0119691781260852      0.0121348703830748      3.44021849240050      0      0
0.0121348703830748      0.0123028563584581      3.44007789619449      0      0
0.0123028563584581      0.0124731678047393      3.43992530373436      0      0
0.0124731678047393      0.0126458369139802      3.43976264810984      0      0
0.0126458369139802      0.0128208963238851      3.43959815199989      0      0
0.0128208963238851      0.0129983791239701      3.43943939797580      0      0
0.0129983791239701      0.0131783188618175      3.43928739052960      0      0
0.0131783188618175      0.0133607495494169      3.43913603776132      0      0
0.0133607495494169      0.0135457056695945      3.43897692229353      0      0
0.0135457056695945      0.0137332221825303      3.43880540536608      0      0
0.0137332221825303      0.0139233345323668      3.43862363345985      0      0
0.0139233345323668      0.0141160786539086      3.43843868045403      0      0
0.0141160786539086      0.0143114909794141      3.43825753913913      0      0
0.0143114909794141      0.0145096084454827      3.43808253471322      0      0
0.0145096084454827      0.0147104685000363      3.43791003433455      0      0
0.0147104685000363      0.0149141091093971      3.43773292955012      0      0
0.0149141091093971      0.0151205687654648      3.43754502315447      0      0
0.0151205687654648      0.0153298864929916      3.43734455376581      0      0
0.0153298864929916      0.0155421018569589      3.43713492476436      0      0
0.0155421018569589      0.015757254970056      3.43692250827497      0      0
0.015757254970056      0.0159753865002618      3.43671300900150      0      0
0.0159753865002618      0.0161965376785319      3.43650845723509      0      0
0.0161965376785319      0.0164207503065923      3.43630631928725      0      0
0.0164207503065923      0.0166480667648403      3.43610095959644      0      0
0.0166480667648403      0.0168785300203555      3.43588650159510      0      0
0.0168785300203555      0.0171121836350213      3.43565958166452      0      0
0.0171121836350213      0.0173490717737588      3.43542072797824      0      0
0.0173490717737588      0.017589239212875      3.43517388039797      0      0
0.017589239212875      0.0178327313485262      3.43492445254514      0      0
0.0178327313485262      0.0180795942052988      3.43467691675240      0      0
0.0180795942052988      0.0183298744449088      3.43443297029206      0      0
0.0183298744449088      0.0185836193750216      3.43419096973741      0      0
0.0185836193750216      0.0188408769581945      3.43394672704808      0      0
0.0188408769581945      0.0191016958209418      3.43369521915962      0      0
0.0191016958209418      0.0193661252629267      3.43343247336077      0      0
0.0193661252629267      0.0196342152662799      3.43315691958414      0      0
0.0196342152662799      0.0199060165050465      3.43286978275014      0      0
0.0199060165050465      0.0201815803547652      3.43257447905437      0      0
0.0201815803547652      0.0204609589021785      3.43227532459323      0      0
0.0204609589021785      0.0207442049550786      3.43197605384923      0      0
0.0207442049550786      0.0210313720522889      3.43167864338258      0      0
0.0210313720522889      0.0213225144737837      3.43138277621554      0      0
0.0213225144737837      0.0216176872509482      3.43108604234217      0      0
0.0216176872509482      0.0219169461769806      3.43078473809538      0      0
0.0219169461769806      0.0222203478174381      3.43047497016545      0      0
0.0222203478174381      0.0225279495209286      3.43015372158703      0      0
0.0225279495209286      0.0228398094299506      3.42981959196677      0      0
0.0228398094299506      0.0231559864918837      3.42947304938913      0      0
0.0231559864918837      0.0234765404701303      3.42911618077234      0      0
0.0234765404701303      0.0238015319554124      3.42875205742344      0      0
0.0238015319554124      0.0241310223772239      3.42838391318474      0      0
0.0241310223772239      0.0244650740154424      3.42801435229759      0      0
0.0244650740154424      0.0248037500121009      3.42764476872736      0      0
0.0248037500121009      0.025147114383323      3.42727508621002      0      0
0.025147114383323      0.0254952320314234      3.42690384197757      0      0
0.0254952320314234      0.025848168757175      3.42652855894057      0      0
0.025848168757175      0.0262059912722472      3.42614629689612      0      0
0.0262059912722472      0.0265687672118152      3.42575425056838      0      0
0.0265687672118152      0.0269365651473444      3.42535027024573      0      0
0.0269365651473444      0.0273094545995519      3.42493321243112      0      0
0.0273094545995519      0.0276875060515468      3.42450307278699      0      0
0.0276875060515468      0.0280707909621536      3.42406090067924      0      0
0.0280707909621536      0.0284593817794181      3.42360853450757      0      0
0.0284593817794181      0.0288533519543027      3.42314822363238      0      0
0.0288533519543027      0.0292527759545692      3.42268221360266      0      0
0.0292527759545692      0.0296577292788545      3.42221236740158      0      0
0.0296577292788545      0.0300682884709421      3.42173987985567      0      0
0.0300682884709421      0.0304845311342295      3.42126511983969      0      0
0.0304845311342295      0.0309065359463971      3.42078761035345      0      0
0.0309065359463971      0.0313343826742795      3.42030613422574      0      0
0.0313343826742795      0.0317681521889432      3.41981893619975      0      0
0.0317681521889432      0.0322079264809726      3.41932398212390      0      0
0.0322079264809726      0.0326537886759678      3.41881923317343      0      0
0.0326537886759678      0.033105823050257      3.41830289659200      0      0
0.033105823050257      0.033564115046826      3.41777362274179      0      0
0.033564115046826      0.0340287512914689      3.41723062930473      0      0
0.0340287512914689      0.0344998196091616      3.41667374531072      0      0
0.0344998196091616      0.0349774090406628      3.41610337859114      0      0
0.0349774090406628      0.0354616098593442      3.41552041902818      0      0
0.0354616098593442      0.0359525135882537      3.41492609587630      0      0
0.0359525135882537      0.0364502130174152      3.41432181025661      0      0
0.0364502130174152      0.0369548022213675      3.41370896387455      0      0
0.0369548022213675      0.0374663765769464      3.41308880259860      0      0
0.0374663765769464      0.0379850327813123      3.41246228945141      0      0
0.0379850327813123      0.0385108688702281      3.41183001655306      0      0
0.0385108688702281      0.0390439842365898      3.41119216032427      0      0
0.0390439842365898      0.0395844796492134      3.41054847939839      0      0
0.0395844796492134      0.0401324572718825      3.40989835064295      0      0
0.0401324572718825      0.0406880206826587      3.40924083572102      0      0
0.0406880206826587      0.0412512748934598      3.40857476883552      0      0
0.0412512748934598      0.0418223263699098      3.40789885566017      0      0
0.0418223263699098      0.0424012830514618      3.40721177382820      0      0
0.0424012830514618      0.0429882543718015      3.40651226651398      0      0
0.0429882543718015      0.0435833512795317      3.40579922235775      0      0
0.0435833512795317      0.0441866862591436      3.40507173700228      0      0
0.0441866862591436      0.0447983733522791      3.40432915360476      0      0
0.0447983733522791      0.0454185281792862      3.40357108166865      0      0
0.0454185281792862      0.0460472679610735      3.40279739526470      0      0
0.0460472679610735      0.0466847115412677      3.40200821308478      0      0
0.0466847115412677      0.0473309794086762      3.40120386374992      0      0
0.0473309794086762      0.047986193720063      3.40038484036902      0      0
0.047986193720063      0.0486504783232378      3.39955174854460      0      0
0.0486504783232378      0.0493239587804657      3.39870525189727      0      0
0.0493239587804657      0.0500067623922011      3.39784601879672      0      0
0.0500067623922011      0.0506990182211494      3.39697467341598      0      0
0.0506990182211494      0.0514008571166629      3.39609175353916      0      0
0.0514008571166629      0.0521124117394733      3.39519767681700      0      0
0.0521124117394733      0.0528338165867671      3.39429271643573      0      0
0.0528338165867671      0.0535652080176086      3.39337698648954      0      0
0.0535652080176086      0.0543067242787134      3.39245043675753      0      0
0.0543067242787134      0.0550585055305805      3.39151285610488      0      0
0.0550585055305805      0.0558206938739848      3.39056388336479      0      0
0.0558206938739848      0.0565934333768373      3.38960302431426      0      0
0.0565934333768373      0.0573768701014157      3.38862967322616      0      0
0.0573768701014157      0.0581711521319738      3.38764313745055      0      0
0.0581711521319738      0.0589764296027321      3.38664266353402      0      0
0.0589764296027321      0.0597928547262553      3.38562746350935      0      0
0.0597928547262553      0.0606205818222245      3.38459674016116      0      0
0.0606205818222245      0.0614597673466051      3.38354971027819      0      0
0.0614597673466051      0.0623105699212211      3.38248562512441      0      0
0.0623105699212211      0.0631731503637371      3.38140378758474      0      0
0.0631731503637371      0.0640476717180559      3.38030356565596      0      0
0.0640476717180559      0.064934299285137      3.37918440215020      0      0
0.064934299285137      0.065833200654241      3.37804582065141      0      0
0.065833200654241      0.0667445457346082      3.37688742791008      0      0
0.0667445457346082      0.0676685067875737      3.37570891297709      0      0
0.0676685067875737      0.0686052584591283      3.37451004346304      0      0
0.0686052584591283      0.0695549778129301      3.37329065936659      0      0
0.0695549778129301      0.0705178443637725      3.37205066494654      0      0
0.0705178443637725      0.071494040111516      3.37079001912056      0      0
0.071494040111516      0.0724837495754901      3.36950872486223      0      0
0.0724837495754901      0.07348715982937      3.36820681804088      0      0
0.07348715982937      0.0745044605365374      3.36688435611003      0      0
0.0745044605365374      0.0755358439859309      3.36554140700212      0      0
0.0755358439859309      0.0765815051283916      3.36417803853475      0      0
0.0765815051283916      0.0776416416135129      3.36279430857787      0      0
0.0776416416135129      0.0787164538269999      3.36139025617577      0      0
0.0787164538269999      0.0798061449285455      3.35996589376443      0      0
0.0798061449285455      0.0809109208902321      3.35852120057381      0      0
0.0809109208902321      0.0820309905354643      3.35705611725981      0      0
0.0820309905354643      0.0831665655784396      3.35557054176951      0      0
0.0831665655784396      0.0843178606641673      3.35406432640926      0      0
0.0843178606641673      0.0854850934090396      3.35253727605642      0      0
0.0854850934090396      0.0866684844419658      3.35098914743266      0      0
0.0866684844419658      0.087868257446075      3.34941964933998      0      0
0.087868257446075      0.0890846392009967      3.34782844374839      0      0
0.0890846392009967      0.0903178596257262      3.34621514761728      0      0
0.0903178596257262      0.0915681518220832      3.34457933532957      0      0
0.0915681518220832      0.0928357521187732      3.34292054161817      0      0
0.0928357521187732      0.0941209001160578      3.34123826486827      0      0
0.0941209001160578      0.0954238387310435      3.33953197068460      0      0
0.0954238387310435      0.0967448142435972      3.33780109562111      0      0
0.0967448142435972      0.0980840763428988      3.33604505097956      0      0
0.0980840763428988      0.0994418781746361      3.33426322659364      0      0
0.0994418781746361      0.100818476388855      3.33245499452612      0      0
0.100818476388855      0.10221413118847      3.33061971261693      0      0
0.10221413118847      0.103629106378448      3.32875672783112      0      0
0.103629106378448      0.105063669415674      3.32686537936553      0      0
0.105063669415674      0.106518091459502      3.32494500148291      0      0
0.106518091459502      0.107992647423013      3.32299492605102      0      0
0.107992647423013      0.109487616024976      3.32101448477258      0      0
0.109487616024976      0.111003279842531      3.31900301109896      0      0
0.111003279842531      0.112539925364605      3.31695984182717      0      0
0.112539925364605      0.114097843046059      3.31488431838499      0      0
0.114097843046059      0.115677327362591      3.31277578781376      0      0
0.115677327362591      0.117278676866402      3.31063360346228      0      0
0.117278676866402      0.118902194242619      3.30845712540792      0      0
0.118902194242619      0.120548186366517      3.30624572062374      0      0
0.120548186366517      0.122216964361519      3.30399876291160      0      0
0.122216964361519      0.123908843658004      3.30171563262270      0      0
0.123908843658004      0.125624144052934      3.29939571618703      0      0
0.125624144052934      0.127363189770296      3.29703840547362      0      0
0.127363189770296      0.12912630952239      3.29464309700300      0      0
0.12912630952239      0.130913836571959      3.29220919103263      0      0
0.130913836571959      0.132726108795187      3.28973609053516      0      0
0.132726108795187      0.134563468745557      3.28722320008828      0      0
0.134563468745557      0.136426263718606      3.28466992469373      0      0
0.136426263718606      0.138314845817565      3.28207566854150      0      0
0.138314845817565      0.140229572019921      3.27943983373398      0      0
0.140229572019921      0.142170804244882      3.27676181898328      0      0
0.142170804244882      0.144138909421796      3.27404101829345      0      0
0.144138909421796      0.146134259559502      3.27127681963794      0      0
0.146134259559502      0.148157231816648      3.26846860364111      0      0
0.148157231816648      0.150208208572982      3.26561574227132      0      0
0.150208208572982      0.152287577501628      3.26271759755194      0      0
0.152287577501628      0.154395731642364      3.25977352029509      0      0
0.154395731642364      0.156533069475914      3.25678284886210      0      0
0.156533069475914      0.158699994999266      3.25374490795349      0      0
0.158699994999266      0.16089691780204      3.25065900743038      0      0
0.16089691780204      0.163124253143903      3.24752444116819      0      0
0.163124253143903      0.165382422033063      3.24434048594296      0      0
0.165382422033063      0.16767185130585      3.24110640034979      0      0
0.16767185130585      0.16999297370739      3.23782142375219      0      0
0.16999297370739      0.172346227973408      3.23448477526085      0      0
0.172346227973408      0.174732058913154      3.23109565273952      0      0
0.174732058913154      0.177150917493482      3.22765323183564      0      0
0.177150917493482      0.179603260924088      3.22415666503271      0      0
0.179603260924088      0.182089552743936      3.22060508072137      0      0
0.182089552743936      0.184610262908873      3.21699758228561      0      0
0.184610262908873      0.187165867880458      3.21333324720065      0      0
0.187165867880458      0.189756850716024      3.20961112613869      0      0
0.189756850716024      0.192383701159985      3.20583024207859      0      0
0.192383701159985      0.195046915736409      3.20198958941544      0      0
0.195046915736409      0.197746997842864      3.19808813306617      0      0
0.197746997842864      0.200484457845576      3.19412480756672      0      0
0.200484457845576      0.203259813175894      3.19009851615695      0      0
0.203259813175894      0.206073588428097      3.18600812984876      0      0
0.206073588428097      0.208926315458549      3.18185248647344      0      0
0.208926315458549      0.211818533486235      3.17763038970382      0      0
0.211818533486235      0.214750789194674      3.17334060804695      0      0
0.214750789194674      0.217723636835266      3.16898187380308      0      0
0.217723636835266      0.220737638332042      3.16455288198650      0      0
0.220737638332042      0.22379336338789      3.16005228920391      0      0
0.22379336338789      0.226891389592229      3.15547871248578      0      0
0.226891389592229      0.230032302530194      3.15083072806640      0      0
0.230032302530194      0.233216695893316      3.14610687010777      0      0
0.233216695893316      0.236445171591743      3.14130562936294      0      0
0.236445171591743      0.239718339868012      3.13642545177378      0      0
0.239718339868012      0.243036819412397      3.13146473699840      0      0
0.243036819412397      0.246401237479853      3.12642183686320      0      0
0.246401237479853      0.249812230008578      3.12129505373412      0      0
0.249812230008578      0.253270441740218      3.11608263880186      0      0
0.253270441740218      0.256776526341734      3.11078279027530      0      0
0.256776526341734      0.260331146528961      3.10539365147723      0      0
0.260331146528961      0.263934974191869      3.09991330883613      0      0
0.263934974191869      0.267588690521566      3.09433978976756      0      0
0.267588690521566      0.271292986139054      3.08867106043821      0      0
0.271292986139054      0.275048561225772      3.08290502340540      0      0
0.275048561225772      0.27885612565594      3.07703951512419      0      0
0.27885612565594      0.282716399130741      3.07107230331410      0      0
0.282716399130741      0.286630111314356      3.06500108417660      0      0
0.286630111314356      0.290598001971889      3.05882347945401      0      0
0.290598001971889      0.294620821109189      3.05253703332016      0      0
0.294620821109189      0.298699329114623      3.04613920909186      0      0
0.298699329114623      0.302834296902796      3.03962738575007      0      0
0.302834296902796      0.307026506060274      3.03299885425837      0      0
0.307026506060274      0.311276748993318      3.02625081366584      0      0
0.311276748993318      0.315585829077662      3.01938036698004      0      0
0.315585829077662      0.319954560810364      3.01238451679503      0      0
0.319954560810364      0.324383769963767      3.00526016065805      0      0
0.324383769963767      0.32887429374158      2.99800408615723      0      0
0.32887429374158      0.33342698093713      2.99061296571114      0      0
0.33342698093713      0.338042692093795      2.98308335103970      0      0
0.338042692093795      0.342722299667666      2.97541166729407      0      0
0.342722299667666      0.347466688192458      2.96759420682124      0      0
0.347466688192458      0.352276754446699      2.95962712253721      0      0
0.352276754446699      0.357153407623246      2.95150642088019      0      0
0.357153407623246      0.362097569501131      2.94322795431286      0      0
0.362097569501131      0.367110174619799      2.93478741333996      0      0
0.367110174619799      0.372192170455755      2.92618031800465      0      0
0.372192170455755      0.37734451760165      2.91740200882338      0      0
0.37734451760165      0.382568189947856      2.90844763711583      0      0
0.382568189947856      0.387864174866547      2.89931215468203      0      0
0.387864174866547      0.393233473398329      2.88999030277448      0      0
0.393233473398329      0.398677100441459      2.88047660030808      0      0
0.398677100441459      0.40419608494368      2.87076533124503      0      0
0.40419608494368      0.409791470096709      2.86085053108597      0      0
0.409791470096709      0.41546431353342      2.85072597239138      0      0
0.41546431353342      0.421215687527758      2.84038514924998      0      0
0.421215687527758      0.427046679197417      2.82982126060203      0      0
0.427046679197417      0.43295839070933      2.81902719231603      0      0
0.43295839070933      0.438951939487993      2.80799549790645      0      0
0.438951939487993      0.445028458426682      2.79671837776812      0      0
0.445028458426682      0.451189096101594      2.78518765678919      0      0
0.451189096101594      0.457435016988945      2.77339476018940      0      0
0.457435016988945      0.463767401685081      2.76133068741295      0      0
0.463767401685081      0.470187447129631      2.74898598388561      0      0
0.470187447129631      0.476696366831751      2.73635071042352      0      0
0.476696366831751      0.483295391099501      2.72341441005574      0      0
0.483295391099501      0.489985767272398      2.71016607199376      0      0
0.489985767272398      0.496768759957182      2.69659409244815      0      0
0.496768759957182      0.503645651266856      2.68268623195475      0      0
0.503645651266856      0.510617741063022      2.66842956882945      0      0
0.510617741063022      0.517686347201588      2.65381044832065      0      0
0.517686347201588      0.524852805781861      2.63881442697082      0      0
0.524852805781861      0.532118471399099      2.62342621163174      0      0
0.532118471399099      0.539484717400551      2.60762959250073      0      0
0.539484717400551      0.546952936145049      2.59140736945468      0      0
0.546952936145049      0.554524539266187      2.57474127085345      0      0
0.554524539266187      0.56220095793915      2.55761186386025      0      0
0.56220095793915      0.569983643151229      2.53999845518171      0      0
0.569983643151229      0.577874065976087      2.52187898095798      0      0
0.577874065976087      0.585873717851818      2.50322988433020      0      0
0.585873717851818      0.59398411086286      2.48402597897006      0      0
0.59398411086286      0.602206778025804      2.46424029656693      0      0
0.602206778025804      0.610543273579166      2.44384391592024      0      0
0.610543273579166      0.618995173277162      2.42280577086604      0      0
0.618995173277162      0.62756407468756      2.40109243375820      0      0
0.62756407468756      0.636251597493652      2.37866787060636      0      0
0.636251597493652      0.645059383800396      2.35549316321416      0      0
0.645059383800396      0.653989098444817      2.33152619272772      0      0
0.653989098444817      0.663042429310678      2.30672127784599      0      0
0.663042429310678      0.672221087647534      2.28102875950029      0      0
0.672221087647534      0.681526808394186      2.25439452199459      0      0
0.681526808394186      0.690961350506615      2.22675943830103      0      0
0.690961350506615      0.70052649729046      2.19805872427352      0      0
0.70052649729046      0.710224056738094      2.16822118277184      0      0
0.710224056738094      0.720055861870372      2.13716831379307      0      0
0.720055861870372      0.730023771083106      2.10481326029095      0      0
0.730023771083106      0.740129668498331      2.07105955086395      0      0
0.740129668498331      0.750375464320448      2.03579958910772      0      0
0.750375464320448      0.76076309519728      1.99891282398673      0      0
0.76076309519728      0.771294524586143      1.96026351436097      0      0
0.771294524586143      0.781971743124969      1.91969797121423      0      0
0.781971743124969      0.792796769008581      1.87704111920770      0      0
0.792796769008581      0.803771648370161      1.83209215873032      0      0
0.803771648370161      0.814898455668016      1.78461902073369      0      0
0.814898455668016      0.826179294077686      1.73435117308760      0      0
0.826179294077686      0.837616295889483      1.68097013158735      0      0
0.837616295889483      0.849211622911536      1.62409670340283      0      0
0.849211622911536      0.860967466878409      1.56327345960299      0      0
0.860967466878409      0.872886049865385      1.49794003446783      0      0
0.872886049865385      0.884969624708479      1.42739726299003      0      0
0.884969624708479      0.897220475430265      1.35075322706633      0      0
0.897220475430265      0.909640917671599      1.26683849634016      0      0
0.909640917671599      0.922233299129318      1.17406561697191      0      0
0.922233299129318      0.935      1.07017956437842      0      0
# END HISTO1D SudakovqbarqExpOutputsN2LL22
# BEGIN HISTO1D SudakovqbarqExpOutputsThresholdDivN2LL11
PlotOrder=1
LineColor=blue
LineStyle=dashed 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\widetilde{\mathbf{V}}^{(1,1)}_{h,\mathrm{exp}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      10522720.6541364      0      0
0.00000101384324431002      0.00000102787812403307      10237323.4102276      0      0
0.00000102787812403307      0.00000104210729202498      9959666.71413119      0      0
0.00000104210729202498      0.00000105653343786574      9689540.62660732      0      0
0.00000105653343786574      0.00000107115928836782      9426740.90239100      0      0
0.00000107115928836782      0.00000108598760809164      9171068.83576001      0      0
0.00000108598760809164      0.00000110102119986811      8922331.11029133      0      0
0.00000110102119986811      0.00000111626290532839      8680339.65269254      0      0
0.00000111626290532839      0.00000113171560544106      8444911.49059750      0      0
0.00000113171560544106      0.00000114738222105665      8215868.61421904      0      0
0.00000114738222105665      0.00000116326571345971      7993037.84175374      0      0
0.00000116326571345971      0.0000011793690849286      7776250.68843737      0      0
0.0000011793690849286      0.00000119569537930295      7565343.23915168      0      0
0.00000119569537930295      0.000001212247682559      7360156.02448643      0      0
0.000001212247682559      0.00000122902912339292      7160533.90016282      0      0
0.00000122902912339292      0.00000124604287381218      6966325.92972721      0      0
0.00000124604287381218      0.00000126329214973512      6777385.27042648      0      0
0.00000126329214973512      0.00000128078021159884      6593569.06217858      0      0
0.00000128078021159884      0.00000129851036497544      6414738.31955447      0      0
0.00000129851036497544      0.00000131648596119688      6240757.82668977      0      0
0.00000131648596119688      0.00000133471039798844      6071496.03504656      0      0
0.00000133471039798844      0.00000135318712011092      5906824.96394809      0      0
0.00000135318712011092      0.00000137191962001179      5746620.10381121      0      0
0.00000137191962001179      0.00000139091143848532      5590760.32200334      0      0
0.00000139091143848532      0.00000141016616534188      5439127.77125274      0      0
0.00000141016616534188      0.00000142968744008643      5291607.80054294      0      0
0.00000142968744008643      0.00000144947895260651      5148088.86842385      0      0
0.00000144947895260651      0.00000146954444386967      5008462.45867405      0      0
0.00000146954444386967      0.00000148988770663059      4872622.99825052      0      0
0.00000148988770663059      0.00000151051258614798      4740467.77746370      0      0
0.00000151051258614798      0.00000153142298091138      4611896.87231758      0      0
0.00000153142298091138      0.00000155262284337812      4486813.06895610      0      0
0.00000155262284337812      0.00000157411618072032      4365121.79015867      0      0
0.00000157411618072032      0.00000159590705558239      4246731.02382934      0      0
0.00000159590705558239      0.0000016179995868489      4131551.25342543      0      0
0.0000016179995868489      0.00000164039795042316      4019495.39027311      0      0
0.00000164039795042316      0.00000166310638001652      3910478.70771871      0      0
0.00000166310638001652      0.00000168612916794864      3804418.77706598      0      0
0.00000168612916794864      0.00000170947066595881      3701235.40525086      0      0
0.00000170947066595881      0.00000173313528602849      3600850.57420662      0      0
0.00000173313528602849      0.00000175712750121529      3503188.38187358      0      0
0.00000175712750121529      0.00000178145184649847      3408174.98480872      0      0
0.00000178145184649847      0.00000180611291963609      3315738.54235184      0      0
0.00000180611291963609      0.00000183111538203409      3225809.16230609      0      0
0.00000183111538203409      0.00000185646395962742      3138318.84809170      0      0
0.00000185646395962742      0.00000188216344377329      3053201.44733302      0      0
0.00000188216344377329      0.00000190821869215684      2970392.60184003      0      0
0.00000190821869215684      0.00000193463462970931      2889829.69894637      0      0
0.00000193463462970931      0.000001961416249539      2811451.82416724      0      0
0.000001961416249539      0.00000198856861387501      2735199.71514132      0      0
0.00000198856861387501      0.00000201609685502412      2661015.71682181      0      0
0.00000201609685502412      0.00000204400617634088      2588843.73788287      0      0
0.00000204400617634088      0.00000207230185321116      2518629.20830832      0      0
0.00000207230185321116      0.00000210098923404927      2450319.03813070      0      0
0.00000210098923404927      0.00000213007374130893      2383861.57728934      0      0
0.00000213007374130893      0.00000215956087250823      2319206.57657718      0      0
0.00000215956087250823      0.00000218945620126872      2256305.14964684      0      0
0.00000218945620126872      0.00000221976537836897      2195109.73604707      0      0
0.00000221976537836897      0.00000225049413281266      2135574.06526185      0      0
0.00000225049413281266      0.00000228164827291145      2077653.12172466      0      0
0.00000228164827291145      0.0000023132336873829      2021303.11078180      0      0
0.0000023132336873829      0.0000023452563464635      1966481.42557872      0      0
0.0000023452563464635      0.00000237772230303722      1913146.61484456      0      0
0.00000237772230303722      0.00000241063769377955      1861258.35155037      0      0
0.00000241063769377955      0.00000244400874031748      1810777.40241741      0      0
0.00000244400874031748      0.00000247784175040552      1761665.59825244      0      0
0.00000247784175040552      0.00000251214311911795      1713885.80508758      0      0
0.00000251214311911795      0.00000254691933005764      1667401.89610294      0      0
0.00000254691933005764      0.00000258217695658154      1622178.72431068      0      0
0.00000258217695658154      0.0000026179226630432      1578182.09598005      0      0
0.0000026179226630432      0.00000265416320605244      1535378.74478311      0      0
0.00000265416320605244      0.00000269090543575249      1493736.30664171      0      0
0.00000269090543575249      0.00000272815629711478      1453223.29525664      0      0
0.00000272815629711478      0.00000276592283125165      1413809.07830054      0      0
0.00000276592283125165      0.00000280421217674733      1375463.85425640      0      0
0.00000280421217674733      0.00000284303157100718      1338158.62988438      0      0
0.00000284303157100718      0.00000288238835162573      1301865.19829965      0      0
0.00000288238835162573      0.00000292228995777364      1266556.11764490      0      0
0.00000292228995777364      0.00000296274393160382      1232204.69034122      0      0
0.00000296274393160382      0.00000300375791967704      1198784.94290180      0      0
0.00000300375791967704      0.00000304533967440728      1166271.60629308      0      0
0.00000304533967440728      0.0000030874970555271      1134640.09682855      0      0
0.0000030874970555271      0.00000313023803157323      1103866.49758079      0      0
0.00000313023803157323      0.00000317357068139281      1073927.54029757      0      0
0.00000317357068139281      0.00000321750319567045      1044800.58780854      0      0
0.00000321750319567045      0.00000326204387847638      1016463.61690895      0      0
0.00000326204387847638      0.00000330720114883614      988895.201707725      0      0
0.00000330720114883614      0.00000335298354232185      962074.497427077      0      0
0.00000335298354232185      0.00000339939971266569      935981.224641558      0      0
0.00000339939971266569      0.00000344645843339553      910595.653944566      0      0
0.00000344645843339553      0.00000349416859949336      885898.591030724      0      0
0.00000349416859949336      0.00000354253922907654      861871.362182859      0      0
0.00000354253922907654      0.00000359157946510248      838495.800152601      0      0
0.00000359157946510248      0.00000364129857709674      815754.230423929      0      0
0.00000364129857709674      0.00000369170596290522      793629.457849280      0      0
0.00000369170596290522      0.00000374281115047047      772104.753648110      0      0
0.00000374281115047047      0.0000037946237996327      751163.842758081      0      0
0.0000037946237996327      0.00000384715370395563      730790.891529309      0      0
0.00000384715370395563      0.00000390041079257769      710970.495752373      0      0
0.00000390041079257769      0.00000395440513208878      691687.669011022      0      0
0.00000395440513208878      0.00000400914692843308      672927.831350784      0      0
0.00000400914692843308      0.00000406464652883815      654676.798254905      0      0
0.00000406464652883815      0.00000412091442377072      636920.769919281      0      0
0.00000412091442377072      0.00000417796124891967      619646.320818277      0      0
0.00000417796124891967      0.00000423579778720626      602840.389553540      0      0
0.00000423579778720626      0.0000042944349708224      586490.268978139      0      0
0.0000042944349708224      0.00000435388388329698      570583.596588545      0      0
0.00000435388388329698      0.00000441415576159092      555108.345177216      0      0
0.00000441415576159092      0.0000044752619982211      540052.813738690      0      0
0.0000044752619982211      0.00000453721414341383      525405.618622330      0      0
0.00000453721414341383      0.00000460002390728798      511155.684925022      0      0
0.00000460002390728798      0.0000046637031620685      497292.238117318      0      0
0.0000046637031620685      0.00000472826394433043      483804.795896703      0      0
0.00000472826394433043      0.00000479371845727405      470683.160261807      0      0
0.00000479371845727405      0.00000486007907303155      457917.409801588      0      0
0.00000486007907303155      0.00000492735833500554      445497.892193645      0      0
0.00000492735833500554      0.00000499556896024003      433415.216905993      0      0
0.00000499556896024003      0.00000506472384182418      421660.248096778      0      0
0.00000506472384182418      0.00000513483605132934      410224.097706571      0      0
0.00000513483605132934      0.00000520591884127979      399098.118738006      0      0
0.00000520591884127979      0.00000527798564765776      388273.898717696      0      0
0.00000527798564765776      0.00000535105009244307      377743.253335466      0      0
0.00000535105009244307      0.00000542512598618791      367498.220256109      0      0
0.00000542512598618791      0.00000550022733062734      357531.053098982      0      0
0.00000550022733062734      0.00000557636832132587      347834.215580876      0      0
0.00000557636832132587      0.00000565356335036064      338400.375817755      0      0
0.00000565356335036064      0.00000573182700904185      329222.400781042      0      0
0.00000573182700904185      0.00000581117409067079      320293.350904251      0      0
0.00000581117409067079      0.000005891619593336      311606.474835912      0      0
0.000005891619593336      0.00000597317872274825      303155.204334797      0      0
0.00000597317872274825      0.00000605586689511467      294933.149303605      0      0
0.00000605586689511467      0.0000061396997400527      286934.092957337      0      0
0.0000061396997400527      0.00000622469310354442      279151.987122718      0      0
0.00000622469310354442      0.00000631086305093168      271580.947665110      0      0
0.00000631086305093168      0.0000063982258699528      264215.250039452      0      0
0.0000063982258699528      0.00000648679807382125      257049.324961868      0      0
0.00000648679807382125      0.00000657659640434692      250077.754198675      0      0
0.00000657659640434692      0.00000666763783510069      243295.266469592      0      0
0.00000666763783510069      0.00000675993957462272      236696.733462075      0      0
0.00000675993957462272      0.0000068535190696752      230277.165953738      0      0
0.0000068535190696752      0.00000694839400854009      224031.710039951      0      0
0.00000694839400854009      0.00000704458232436258      217955.643463749      0      0
0.00000704458232436258      0.00000714210219854078      212044.372045284      0      0
0.00000714210219854078      0.00000724097206416231      206293.426208113      0      0
0.00000724097206416231      0.00000734121060948854      200698.457599703      0      0
0.00000734121060948854      0.000007442836781487      195255.235803599      0      0
0.000007442836781487      0.00000754586978941272      189959.645140754      0      0
0.00000754586978941272      0.00000765032910843916      184807.681557624      0      0
0.00000765032910843916      0.00000775623448333934      179795.449598656      0      0
0.00000775623448333934      0.00000786360593221801      174919.159460897      0      0
0.00000786360593221801      0.00000797246375029542      170175.124128476      0      0
0.00000797246375029542      0.00000808282851374354      165559.756584818      0      0
0.00000808282851374354      0.00000819472108357529      161069.567100457      0      0
0.00000819472108357529      0.00000830816260958769      156701.160594416      0      0
0.00000830816260958769      0.00000842317453435958      152451.234067149      0      0
0.00000842317453435958      0.00000853977859730466      148316.574103107      0      0
0.00000853977859730466      0.00000865799683878063      144294.054441040      0      0
0.00000865799683878063      0.00000877785160425524      140380.633610197      0      0
0.00000877785160425524      0.00000889936554853005      136573.352630637      0      0
0.00000889936554853005      0.00000902256164002253      132869.332775911      0      0
0.00000902256164002253      0.00000914746316510757      129265.773396427      0      0
0.00000914746316510757      0.00000927409373251906      125759.949801849      0      0
0.00000927409373251906      0.00000940247727781235      122349.211200925      0      0
0.00000940247727781235      0.00000953263806788851      119030.978697203      0      0
0.00000953263806788851      0.00000966460070558129      115802.743339091      0      0
0.00000966460070558129      0.00000979839013430744      112662.064222816      0      0
0.00000979839013430744      0.00000993403164278155      109606.566646830      0      0
0.00000993403164278155      0.000010071550869796      106633.940316270      0      0
0.000010071550869796      0.0000102109738090674      103741.937596122      0      0
0.0000102109738090674      0.0000103523268141496      100928.371811758      0      0
0.0000103523268141496      0.000010495636603415      98191.1155955686      0      0
0.000010495636603415      0.0000106409302651053      95528.0992784350      0      0
0.0000106409302651053      0.000010788235262451      92937.3093248329      0      0
0.000010788235262451      0.0000109375794388631      90416.7868103744      0      0
0.0000109375794388631      0.0000110889910231955      87964.6259406448      0      0
0.0000110889910231955      0.0000112424986350812      85578.9726102104      0      0
0.0000112424986350812      0.0000113981312903417      83258.0230007093      0      0
0.0000113981312903417      0.0000115559184064716      81000.0222169652      0      0
0.0000115559184064716      0.000011715889808199      78803.2629600914      0      0
0.000011715889808199      0.0000118780757331232      76666.0842365844      0      0
0.0000118780757331232      0.0000120425068374297      74586.8701024278      0      0
0.0000120425068374297      0.0000122092142016854      72564.0484412605      0      0
0.0000122092142016854      0.0000123782293367127      70596.0897756816      0      0
0.0000123782293367127      0.0000125495841895462      68681.5061107965      0      0
0.0000125495841895462      0.0000127233111494713      66818.8498091274      0      0
0.0000127233111494713      0.0000128994430541458      65006.7124960393      0      0
0.0000128994430541458      0.0000130780131958075      63243.7239948523      0      0
0.0000130780131958075      0.0000132590553275668      61528.5512908367      0      0
0.0000132590553275668      0.0000134426036697863      59859.8975233053      0      0
0.0000134426036697863      0.00001362869291655      58236.5010050435      0      0
0.00001362869291655      0.00001381735824222      56657.1342683340      0      0
0.00001381735824222      0.0000140086353080861      55120.6031368548      0      0
0.0000140086353080861      0.0000142025602691059      53625.7458227496      0      0
0.0000142025602691059      0.0000143991697807389      52171.4320481877      0      0
0.0000143991697807389      0.0000145985010058751      50756.5621907483      0      0
0.0000145985010058751      0.0000148005916218595      49380.0664519841      0      0
0.0000148005916218595      0.0000150054798276138      48040.9040485356      0      0
0.0000150054798276138      0.0000152132043508565      46738.0624251826      0      0
0.0000152132043508565      0.0000154238044554237      45470.5564892410      0      0
0.0000154238044554237      0.0000156373199486901      44237.4278657234      0      0
0.0000156373199486901      0.0000158537911890937      43037.7441727008      0      0
0.0000158537911890937      0.0000160732590937644      41870.5983163194      0      0
0.0000160732590937644      0.0000162957651462576      40735.1078049364      0      0
0.0000162957651462576      0.000016521351404396      39630.4140818588      0      0
0.000016521351404396      0.0000167500605082187      38555.6818761793      0      0
0.0000167500605082187      0.0000169819356880416      37510.0985712189      0      0
0.0000169819356880416      0.0000172170207726282      36492.8735900986      0      0
0.0000172170207726282      0.0000174553601974744      35503.2377979757      0      0
0.0000174553601974744      0.0000176969990132074      34540.4429204927      0      0
0.0000176969990132074      0.0000179419828941014      33603.7609779986      0      0
0.0000179419828941014      0.0000181903581467107      32692.4837351161      0      0
0.0000181903581467107      0.0000184421717186223      31805.9221652365      0      0
0.0000184421717186223      0.0000186974712073306      30943.4059295398      0      0
0.0000186974712073306      0.0000189563048692332      30104.2828701440      0      0
0.0000189563048692332      0.0000192187216287532      29287.9185170014      0      0
0.0000192187216287532      0.0000194847710875863      28493.6956081689      0      0
0.0000194847710875863      0.0000197545035340766      27721.0136230898      0      0
0.0000197545035340766      0.000020027969952722      26969.2883285335      0      0
0.000020027969952722      0.0000203052220338112      26237.9513368502      0      0
0.0000203052220338112      0.0000205863121831945      25526.4496762074      0      0
0.0000205863121831945      0.0000208712935321888      24834.2453724813      0      0
0.0000208712935321888      0.000021160219947621      24160.8150424891      0      0
0.000021160219947621      0.0000214531460420097      23505.6494982533      0      0
0.0000214531460420097      0.0000217501271838877      22868.2533619988      0      0
0.0000217501271838877      0.0000220512195082683      22248.1446915928      0      0
0.0000220512195082683      0.0000223564799272551      21644.8546161429      0      0
0.0000223564799272551      0.0000226659661408002      21057.9269814789      0      0
0.0000226659661408002      0.0000229797366476099      20486.9180052495      0      0
0.0000229797366476099      0.0000232978507562027      19931.3959413735      0      0
0.0000232978507562027      0.0000236203685961192      19390.9407535925      0      0
0.0000236203685961192      0.000023947351129288      18865.1437978763      0      0
0.000023947351129288      0.0000242788601615485      18353.6075134431      0      0
0.0000242788601615485      0.0000246149583543337      17855.9451221593      0      0
0.0000246149583543337      0.0000249557092365137      17371.7803360924      0      0
0.0000249557092365137      0.0000253011772164045      16900.7470729957      0      0
0.0000253011772164045      0.0000256514275939423      16442.4891795093      0      0
0.0000256514275939423      0.0000260065265730261      15996.6601618690      0      0
0.0000260065265730261      0.0000263665412740315      15562.9229239184      0      0
0.0000263665412740315      0.0000267315397464981      15140.9495122270      0      0
0.0000267315397464981      0.0000271015909819919      14730.4208681207      0      0
0.0000271015909819919      0.0000274767649271459      14331.0265864384      0      0
0.0000274767649271459      0.0000278571324968813      13942.4646808315      0      0
0.0000278571324968813      0.0000282427655878122      13564.4413554280      0      0
0.0000282427655878122      0.0000286337370918349      13196.6707826911      0      0
0.0000286337370918349      0.0000290301209099061      12838.8748873012      0      0
0.0000290301209099061      0.0000294319919660113      12490.7831359008      0      0
0.0000294319919660113      0.0000298394262213274      12152.1323325405      0      0
0.0000298394262213274      0.00003025250068858      11822.6664196745      0      0
0.00003025250068858      0.000030671293446601      11502.1362845522      0      0
0.000030671293446601      0.0000310958836550867      11190.2995708614      0      0
0.0000310958836550867      0.00003152635156956      10886.9204954804      0      0
0.00003152635156956      0.000031962778556541      10591.7696701992      0      0
0.000031962778556541      0.0000324052471089262      10304.6239282772      0      0
0.0000324052471089262      0.0000328538408615817      10025.2661557043      0      0
0.0000328538408615817      0.000033308644607151      9753.48512703819      0      0
0.000033308644607151      0.0000337697443120835      9489.07534569502      0      0
0.0000337697443120835      0.0000342372271328825      9231.83688857095      0      0
0.0000342372271328825      0.0000347111814325807      8981.57525487818      0      0
0.0000347111814325807      0.0000351916967974413      8738.10121908079      0      0
0.0000351916967974413      0.0000356788640538924      8501.23068781928      0      0
0.0000356788640538924      0.0000361727752856944      8270.78456071554      0      0
0.0000361727752856944      0.0000366735238513458      8046.58859495315      0      0
0.0000366735238513458      0.0000371812044017293      7828.47327353048      0      0
0.0000371812044017293      0.0000376959128980032      7616.27367708705      0      0
0.0000376959128980032      0.0000382177466297395      7409.82935920621      0      0
0.0000382177466297395      0.0000387468042333134      7208.98422509987      0      0
0.0000387468042333134      0.0000392831857105477      7013.58641358354      0      0
0.0000392831857105477      0.0000398269924476147      6823.48818225244      0      0
0.0000398269924476147      0.0000403783272342003      6638.54579577183      0      0
0.0000403783272342003      0.0000409372942829333      6458.61941719723      0      0
0.0000409372942829333      0.0000415039992490831      6283.57300224215      0      0
0.0000415039992490831      0.000042078549250531      6113.27419641351      0      0
0.000042078549250531      0.0000426610528880173      5947.59423493704      0      0
0.0000426610528880173      0.0000432516202656688      5786.40784539675      0      0
0.0000432516202656688      0.0000438503630118107      5629.59315301518      0      0
0.0000438503630118107      0.0000444573943000663      5477.03158850250      0      0
0.0000444573943000663      0.0000450728288707489      5328.60779840501      0      0
0.0000450728288707489      0.0000456967830525504      5184.20955788516      0      0
0.0000456967830525504      0.0000463293747845289      5043.72768586707      0      0
0.0000463293747845289      0.0000469707236384016      4907.05596248363      0      0
0.0000469707236384016      0.0000476209508411464      4774.09104876240      0      0
0.0000476209508411464      0.0000482801792979158      4644.73240849000      0      0
0.0000482801792979158      0.0000489485336152684      4518.88223219549      0      0
0.0000489485336152684      0.0000496261401247217      4396.44536319565      0      0
0.0000496261401247217      0.0000503131269066316      4277.32922564592      0      0
0.0000503131269066316      0.0000510096238144011      4161.44375454284      0      0
0.0000510096238144011      0.000051715762499026      4048.70132762490      0      0
0.000051715762499026      0.000052431676433979      3939.01669912043      0      0
0.000052431676433979      0.0000531575009404385      3832.30693529229      0      0
0.0000531575009404385      0.0000538933732128671      3728.49135173084      0      0
0.0000538933732128671      0.0000546394323449439      3627.49145234754      0      0
0.0000546394323449439      0.0000553958193558558      3529.23087002323      0      0
0.0000553958193558558      0.0000561626772169526      3433.63530886611      0      0
0.0000561626772169526      0.0000569401508787716      3340.63248803579      0      0
0.0000569401508787716      0.0000577283872984359      3250.15208709104      0      0
0.0000577283872984359      0.0000585275354674316      3162.12569281964      0      0
0.0000585275354674316      0.0000593377464397706      3076.48674751050      0      0
0.0000593377464397706      0.0000601591733605423      2993.17049862859      0      0
0.0000601591733605423      0.0000609919714948611      2912.11394985489      0      0
0.0000609919714948611      0.0000618362982572143      2833.25581345416      0      0
0.0000618362982572143      0.0000626923132412161      2756.53646393465      0      0
0.0000626923132412161      0.0000635601782497746      2681.89789296460      0      0
0.0000635601782497746      0.0000644400573256746      2609.28366551150      0      0
0.0000644400573256746      0.0000653321167825856      2538.63887717099      0      0
0.0000653321167825856      0.0000662365252364977      2469.91011265303      0      0
0.0000662365252364977      0.0000671534536375933      2403.04540539401      0      0
0.0000671534536375933      0.0000680830753025601      2337.99419826427      0      0
0.0000680830753025601      0.0000690255659473509      2274.70730534132      0      0
0.0000690255659473509      0.0000699811037203975      2213.13687471985      0      0
0.0000699811037203975      0.0000709498692362838      2153.23635233034      0      0
0.0000709498692362838      0.0000719320456098856      2094.96044673907      0      0
0.0000719320456098856      0.0000729278184909828      2038.26509490276      0      0
0.0000729278184909828      0.0000739373760993502      1983.10742885202      0      0
0.0000739373760993502      0.0000749609092603353      1929.44574327844      0      0
0.0000749609092603353      0.0000759986114409274      1877.23946400075      0      0
0.0000759986114409274      0.0000770506787863264      1826.44911728621      0      0
0.0000770506787863264      0.0000781173101570184      1777.03630000417      0      0
0.0000781173101570184      0.0000791987071663636      1728.96365058898      0      0
0.0000791987071663636      0.0000802950742187053      1682.19482079053      0      0
0.0000802950742187053      0.000081406618548006      1636.69444819097      0      0
0.000081406618548006      0.0000825335502570186      1592.42812946680      0      0
0.0000825335502570186      0.0000836760823569998      1549.36239437613      0      0
0.0000836760823569998      0.0000848344308079731      1507.46468045147      0      0
0.0000848344308079731      0.0000860088145595493      1466.70330837895      0      0
0.0000860088145595493      0.0000871994555923124      1427.04745804519      0      0
0.0000871994555923124      0.0000884065789597775      1388.46714523393      0      0
0.0000884065789597775      0.0000896304128309307      1350.93319895461      0      0
0.0000896304128309307      0.0000908711885333572      1314.41723938591      0      0
0.0000908711885333572      0.0000921291405969664      1278.89165641746      0      0
0.0000921291405969664      0.0000934045067983223      1244.32958877352      0      0
0.0000934045067983223      0.0000946975282055884      1210.70490370289      0      0
0.0000946975282055884      0.0000960084492240934      1177.99217721970      0      0
0.0000960084492240934      0.0000973375176425286      1146.16667488003      0      0
0.0000973375176425286      0.000098684984679785      1115.20433307995      0      0
0.000098684984679785      0.000100051105032438      1085.08174086079      0      0
0.000100051105032438      0.000101436136922889      1055.77612220785      0      0
0.000101436136922889      0.000102840342148178      1027.26531882924      0      0
0.000102840342148178      0.000104263986129461      999.527773401741      0      0
0.000104263986129461      0.000105707337962187      972.542513271139      0      0
0.000105707337962187      0.00010717067046696      946.289134594541      0      0
0.00010717067046696      0.000108654260241103      920.747786912845      0      0
0.000108654260241103      0.000110158387710945      895.899158141604      0      0
0.000110158387710945      0.000111683337184825      871.724459968967      0      0
0.000111683337184825      0.000113229396906833      848.205413649649      0      0
0.000113229396906833      0.00011479685911129      825.324236184191      0      0
0.00011479685911129      0.000116386020077991      803.063626873062      0      0
0.000116386020077991      0.000117997180188201      781.406754235431      0      0
0.000117997180188201      0.00011963064398144      760.337243282727      0      0
0.00011963064398144      0.00012128672021304      739.839163137348      0      0
0.00012128672021304      0.00012296572191251      719.897014987184      0      0
0.00012296572191251      0.000124667966442703      700.495720366816      0      0
0.000124667966442703      0.000126393775559803      681.620609756555      0      0
0.000126393775559803      0.000128143475474143      663.257411490684      0      0
0.000128143475474143      0.000129917396911867      645.392240966529      0      0
0.000129917396911867      0.000131715875177439      628.011590146189      0      0
0.000131715875177439      0.000133539250217029      611.102317342997      0      0
0.000133539250217029      0.00013538786668276      594.651637284983      0      0
0.00013538786668276      0.000137262073997862      578.647111447823      0      0
0.000137262073997862      0.000139162226422714      563.076638649983      0      0
0.000139162226422714      0.00014108868312181      547.928445902914      0      0
0.00014108868312181      0.000143041808231644      533.191079509421      0      0
0.000143041808231644      0.000145021970929542      518.853396403437      0      0
0.000145021970929542      0.00014702954550344      504.904555724678      0      0
0.00014702954550344      0.000149064911422635      491.334010621802      0      0
0.000149064911422635      0.00015112845340951      478.131500277874      0      0
0.00015112845340951      0.000153220561512254      465.287042152105      0      0
0.000153220561512254      0.000155341631178586      452.790924432004      0      0
0.000155341631178586      0.000157492063330508      440.633698690232      0      0
0.000157492063330508      0.000159672264440082      428.806172740609      0      0
0.000159672264440082      0.00016188264660626      417.299403687871      0      0
0.00016188264660626      0.000164123627632783      406.104691165922      0      0
0.000164123627632783      0.00016639563110715      395.213570759470      0      0
0.00016639563110715      0.000168699086480686      384.617807604066      0      0
0.000168699086480686      0.000171034429149716      374.309390159724      0      0
0.000171034429149716      0.00017340210053786      364.280524153392      0      0
0.00017340210053786      0.000175802548179476      354.523626685717      0      0
0.000175802548179476      0.000178236225804249      345.031320497623      0      0
0.000178236225804249      0.000180703593422953      335.796428392395      0      0
0.000180703593422953      0.000183205117414405      326.811967809030      0      0
0.000183205117414405      0.000185741270613619      318.071145542758      0      0
0.000185741270613619      0.000188312532401177      309.567352608753      0      0
0.000188312532401177      0.000190919388793845      301.294159245129      0      0
0.000190919388793845      0.000193562332536437      293.245310051462      0      0
0.000193562332536437      0.000196241863194957      285.414719259157      0      0
0.000196241863194957      0.000198958487251018      277.796466130076      0      0
0.000198958487251018      0.000201712718197586      270.384790479961      0      0
0.000201712718197586      0.000204505076636033      263.174088323260      0      0
0.000204505076636033      0.000207336090374545      256.158907636060      0      0
0.000207336090374545      0.000210206294527884      249.333944233941      0      0
0.000210206294527884      0.000213116231618538      242.694037761604      0      0
0.000213116231618538      0.000216066451679264      236.234167791277      0      0
0.000216066451679264      0.000219057512357059      229.949450026923      0      0
0.000219057512357059      0.000222089979018563      223.835132611386      0      0
0.000222089979018563      0.000225164424856924      217.886592533700      0      0
0.000225164424856924      0.000228281431000144      212.099332133812      0      0
0.000228281431000144      0.00023144158662092      206.468975702115      0      0
0.00023144158662092      0.000234645489048012      200.991266171193      0      0
0.000234645489048012      0.000237893743879147      195.662061897283      0      0
0.000237893743879147      0.000241186965095492      190.477333529032      0      0
0.000241186965095492      0.000244525775177701      185.433160961165      0      0
0.000244525775177701      0.000247910805223583      180.525730370781      0      0
0.000247910805223583      0.000251342695067386      175.751331334016      0      0
0.000251342695067386      0.000254822093400743      171.106354020912      0      0
0.000254822093400743      0.00025834965789528      166.587286466353      0      0
0.00025834965789528      0.000261926055326934      162.190711915031      0      0
0.000261926055326934      0.000265551961701985      157.913306238402      0      0
0.000265551961701985      0.00026922806238483      153.751835421715      0      0
0.00026922806238483      0.000272955052227537      149.703153119186      0      0
0.000272955052227537      0.000276733635701177      145.764198275485      0      0
0.000276733635701177      0.000280564527028988      141.931992811732      0      0
0.000280564527028988      0.000284448450321376      138.203639374262      0      0
0.000284448450321376      0.000288386139712781      134.576319144442      0      0
0.000288386139712781      0.000292378339500449      131.047289707902      0      0
0.000292378339500449      0.000296425804285111      127.613882981558      0      0
0.000296425804285111      0.000300529299113624      124.273503196869      0      0
0.000300529299113624      0.000304689599623573      121.023624937793      0      0
0.000304689599623573      0.000308907492189884      117.861791231976      0      0
0.000308907492189884      0.000313183774073464      114.785611693712      0      0
0.000313183774073464      0.000317519253571897      111.792760717294      0      0
0.000317519253571897      0.000321914750172228      108.880975719366      0      0
0.000321914750172228      0.000326371094705861      106.048055428969      0      0
0.000326371094705861      0.000330889129505603      103.291858223979      0      0
0.000330889129505603      0.000335469708564879      100.610300512683      0      0
0.000335469708564879      0.000340113697699154      98.0013551592696      0      0
0.000340113697699154      0.000344821974709588      95.4630499520439      0      0
0.000344821974709588      0.000349595429548956      92.9934661132160      0      0
0.000349595429548956      0.000354434964489868      90.5907368491295      0      0
0.000354434964489868      0.000359341494295315      88.2530459398395      0      0
0.000359341494295315      0.000364315946391572      85.9786263669749      0      0
0.000364315946391572      0.000369359261043507      83.7657589788481      0      0
0.000369359261043507      0.000374472391532301      81.6127711918040      0      0
0.000374472391532301      0.00037965630433564      79.5180357268285      0      0
0.00037965630433564      0.000384911979310397      77.4799693804620      0      0
0.000384911979310397      0.000390240409877844      75.4970318290898      0      0
0.000390240409877844      0.000395642603211426      73.5677244657074      0      0
0.000395642603211426      0.000401119580427133      71.6905892682820      0      0
0.000401119580427133      0.000406672376776519      69.8642076988556      0      0
0.000406672376776519      0.000412302041842373      68.0871996325591      0      0
0.000412302041842373      0.000418009639737117      66.3582223157291      0      0
0.000418009639737117      0.000423796249303941      64.6759693523396      0      0
0.000423796249303941      0.000429662964320725      63.0391697179854      0      0
0.000429662964320725      0.000435610893706785      61.4465868006704      0      0
0.000435610893706785      0.000441641161732474      59.8970174676790      0      0
0.000441641161732474      0.000447754908231697      58.3892911578243      0      0
0.000447754908231697      0.000453953288817359      56.9222689983887      0      0
0.000453953288817359      0.000460237475099795      55.4948429460895      0      0
0.000460237475099795      0.000466608654908228      54.1059349514209      0      0
0.000466608654908228      0.000473068032515292      52.7544961457421      0      0
0.000473068032515292      0.000479616828864662      51.4395060504956      0      0
0.000479616828864662      0.000486256281801832      50.1599718079600      0      0
0.000486256281801832      0.000492987646308097      48.9149274329552      0      0
0.000492987646308097      0.000499812194737762      47.7034330849349      0      0
0.000499812194737762      0.000506731217058643      46.5245743599150      0      0
0.000506731217058643      0.0005137460210959      45.3774616017039      0      0
0.0005137460210959      0.000520857932779231      44.2612292319133      0      0
0.000520857932779231      0.000528068296393506      43.1750350982409      0      0
0.000528068296393506      0.000535378474832857      42.1180598405347      0      0
0.000535378474832857      0.000542789849858294      41.0895062741556      0      0
0.000542789849858294      0.000550303822358882      40.0885987901733      0      0
0.000550303822358882      0.000557921812616533      39.1145827719399      0      0
0.000557921812616533      0.000565645260574473      38.1667240275989      0      0
0.000565645260574473      0.00057347562610941      37.2443082380978      0      0
0.00057347562610941      0.000581414389307485      36.3466404202876      0      0
0.000581414389307485      0.000589463050744029      35.4730444046977      0      0
0.000589463050744029      0.000597623131767208      34.6228623275920      0      0
0.000597623131767208      0.000605896174785581      33.7954541369176      0      0
0.000605896174785581      0.000614283743559644      32.9901971117697      0      0
0.000614283743559644      0.000622787423497414      32.2064853950078      0      0
0.000622787423497414      0.000631408821954096      31.4437295386639      0      0
0.000631408821954096      0.000640149568535908      30.7013560617965      0      0
0.000640149568535908      0.000649011315408104      29.9788070204527      0      0
0.000649011315408104      0.000657995737607266      29.2755395894065      0      0
0.000657995737607266      0.000667104533357915      28.5910256553551      0      0
0.000667104533357915      0.00067633942439351      27.9247514212583      0      0
0.00067633942439351      0.000685702156281888      27.2762170215185      0      0
0.000685702156281888      0.000695194498755206      26.6449361477024      0      0
0.000695194498755206      0.000704818246044455      26.0304356845181      0      0
0.000704818246044455      0.000714575217218609      25.4322553557641      0      0
0.000714575217218609      0.000724467256528451      24.8499473799773      0      0
0.000724467256528451      0.000734496233755185      24.2830761355120      0      0
0.000734496233755185      0.000744664044563847      23.7312178347900      0      0
0.000744664044563847      0.000754972610861632      23.1939602074692      0      0
0.000754972610861632      0.000765423881161163      22.6709021922811      0      0
0.000765423881161163      0.0007760198309488      22.1616536372998      0      0
0.0007760198309488      0.000786762463058045      21.6658350084048      0      0
0.000786762463058045      0.00079765380804811      21.1830771057115      0      0
0.00079765380804811      0.000808695924587738      20.7130207877452      0      0
0.000808695924587738      0.000819890899844323      20.2553167031418      0      0
0.000819890899844323      0.00083124084987843      19.8096250296649      0      0
0.00083124084987843      0.000842747920043766      19.3756152203318      0      0
0.000842747920043766      0.000854414285392693      18.9529657564487      0      0
0.000854414285392693      0.000866242151087355      18.5413639073593      0      0
0.000866242151087355      0.000878233752816494      18.1405054967163      0      0
0.000878233752816494      0.000890391357218039      17.7500946750909      0      0
0.000890391357218039      0.000902717262307538      17.3698436987387      0      0
0.000902717262307538      0.000915213797912533      16.9994727143470      0      0
0.000915213797912533      0.000927883326112938      16.6387095495919      0      0
0.000927883326112938      0.000940728241687513      16.2872895093382      0      0
0.000940728241687513      0.000953750972566528      15.9449551773205      0      0
0.000953750972566528      0.000966953980290686      15.6114562231474      0      0
0.000966953980290686      0.000980339760476396      15.2865492144748      0      0
0.000980339760476396      0.000993910843287497      14.9699974341990      0      0
0.000993910843287497      0.0010076697939135      14.6615707025249      0      0
0.0010076697939135      0.00102161921305448      14.3610452037677      0      0
0.00102161921305448      0.0010357617374126      14.0682033177500      0      0
0.0010357617374126      0.00105010004019057      13.7828334556624      0      0
0.00105010004019057      0.00106463683159689      13.5047299002568      0      0
0.00106463683159689      0.00107937485935813      13.2336926502472      0      0
0.00107937485935813      0.00109431690923832      12.9695272687951      0      0
0.00109431690923832      0.00110946580556549      12.7120447359623      0      0
0.00110946580556549      0.00112482441176555      12.4610613050146      0      0
0.00112482441176555      0.00114039563090349      12.2163983624652      0      0
0.00114039563090349      0.00115618240623217      11.9778822917510      0      0
0.00115618240623217      0.00117218772174859      11.7453443404348      0      0
0.00117218772174859      0.00118841460275796      11.5186204908333      0      0
0.00118841460275796      0.00120486611644553      11.2975513339727      0      0
0.00120486611644553      0.00122154537245635      11.0819819467756      0      0
0.00122154537245635      0.00123845552348304      10.8717617723880      0      0
0.00123845552348304      0.00125559976586171      10.6667445035567      0      0
0.00125559976586171      0.00127298134017614      10.4667879689715      0      0
0.00127298134017614      0.00129060353187029      10.2717540224880      0      0
0.00129060353187029      0.00130846967186935      10.0815084351511      0      0
0.00130846967186935      0.00132658313720929      9.89592078994133      0      0
0.00132658313720929      0.00134494735167523      9.71486437916790      0      0
0.00134494735167523      0.00136356578644858      9.53821610443722      0      0
0.00136356578644858      0.00138244196076317      9.36585637912548      0      0
0.00138244196076317      0.00140157944257044      9.19766903328833      0      0
0.00140157944257044      0.00142098184921384      9.03354122094186      0      0
0.00142098184921384      0.00144065284811262      8.87336332965198      0      0
0.00144065284811262      0.00146059615745496      8.71702889237121      0      0
0.00146059615745496      0.00148081554690089      8.56443450146413      0      0
0.00148081554690089      0.00150131483829471      8.41547972486460      0      0
0.00150131483829471      0.00152209790638749      8.27006702431034      0      0
0.00152209790638749      0.00154316867956938      8.12810167560157      0      0
0.00154316867956938      0.00156453114061223      7.98949169083309      0      0
0.00156453114061223      0.00158618932742236      7.85414774255027      0      0
0.00158618932742236      0.00160814733380381      7.72198308978155      0      0
0.00160814733380381      0.00163040931023216      7.59291350590141      0      0
0.00163040931023216      0.00165297946463904      7.46685720827941      0      0
0.00165297946463904      0.00167586206320748      7.34373478967247      0      0
0.00167586206320748      0.00169906143117836      7.22346915131882      0      0
0.00169906143117836      0.00172258195366789      7.10598543769349      0      0
0.00172258195366789      0.00174642807649655      6.99121097288653      0      0
0.00174642807649655      0.00177060430702936      6.87907519856626      0      0
0.00177060430702936      0.00179511521502795      6.76950961349127      0      0
0.00179511521502795      0.00181996543351421      6.66244771453559      0      0
0.00181996543351421      0.00184515965964614      6.55782493919304      0      0
0.00184515965964614      0.00187070265560561      6.45557860952725      0      0
0.00187070265560561      0.00189659924949857      6.35564787753526      0      0
0.00189659924949857      0.00192285433626758      6.25797367189311      0      0
0.00192285433626758      0.00194947287861711      6.16249864605315      0      0
0.00194947287861711      0.00197645990795156      6.06916712766304      0      0
0.00197645990795156      0.00200382052532629      5.97792506927784      0      0
0.00200382052532629      0.00203155990241182      5.88872000033679      0      0
0.00203155990241182      0.00205968328247135      5.80150098037740      0      0
0.00205968328247135      0.00208819598135186      5.71621855346006      0      0
0.00208819598135186      0.00211710338848892      5.63282470377691      0      0
0.00211710338848892      0.00214641096792534      5.55127281241954      0      0
0.00214641096792534      0.00217612425934403      5.47151761528046      0      0
0.00217612425934403      0.00220624887911509      5.39351516206396      0      0
0.00220624887911509      0.00223679052135739      5.31722277638240      0      0
0.00223679052135739      0.00226775495901488      5.24259901691472      0      0
0.00226775495901488      0.00229914804494778      5.16960363960406      0      0
0.00229914804494778      0.00233097571303889      5.09819756087221      0      0
0.00233097571303889      0.00236324397931521      5.02834282182888      0      0
0.00236324397931521      0.00239595894308506      4.96000255345432      0      0
0.00239595894308506      0.00242912678809096      4.89314094273397      0      0
0.00242912678809096      0.00246275378367852      4.82772319972472      0      0
0.00246275378367852      0.00249684628598141      4.76371552553227      0      0
0.00249684628598141      0.00253141073912281      4.70108508117973      0      0
0.00253141073912281      0.0025664536764335      4.63979995734793      0      0
0.0025664536764335      0.00260198172168671      4.57982914496816      0      0
0.00260198172168671      0.00263800159035023      4.52114250664874      0      0
0.00263800159035023      0.00267452009085567      4.46371074891665      0      0
0.00267452009085567      0.00271154412588544      4.40750539525630      0      0
0.00271154412588544      0.00274908069367747      4.35249875992758      0      0
0.00274908069367747      0.00278713688934801      4.29866392254566      0      0
0.00278713688934801      0.00282571990623272      4.24597470340557      0      0
0.00282571990623272      0.00286483703724639      4.19440563953444      0      0
0.00286483703724639      0.00290449567626138      4.14393196145521      0      0
0.00290449567626138      0.00294470331950526      4.09452957064537      0      0
0.00294470331950526      0.0029854675669777      4.04617501767494      0      0
0.0029854675669777      0.00302679612388701      3.99884548100795      0      0
0.00302679612388701      0.0030686968021066      3.95251874645233      0      0
0.0030686968021066      0.00311117752165154      3.90717318724289      0      0
0.00311117752165154      0.0031542463121756      3.86278774474283      0      0
0.0031542463121756      0.00319791131448903      3.81934190974929      0      0
0.00319791131448903      0.00324218078209728      3.77681570438855      0      0
0.00324218078209728      0.0032870630827611      3.73518966458720      0      0
0.0032870630827611      0.00333256670007821      3.69444482310533      0      0
0.00333256670007821      0.00337870023508683      3.65456269311846      0      0
0.00337870023508683      0.00342547240789146      3.61552525233497      0      0
0.00342547240789146      0.00347289205931113      3.57731492763604      0      0
0.00347289205931113      0.00352096815255051      3.53991458022543      0      0
0.00352096815255051      0.00356970977489406      3.50330749127651      0      0
0.00356970977489406      0.00361912613942378      3.46747734806438      0      0
0.00361912613942378      0.0036692265867606      3.43240823057093      0      0
0.0036692265867606      0.00372002058682995      3.39808459855094      0      0
0.00372002058682995      0.00377151774065175      3.36449127904771      0      0
0.00377151774065175      0.00382372778215516      3.33161345434657      0      0
0.00382372778215516      0.00387666058001854      3.29943665035510      0      0
0.00387666058001854      0.00393032613953476      3.26794672539890      0      0
0.00393032613953476      0.0039847346045024      3.23712985942207      0      0
0.0039847346045024      0.00403989625914312      3.20697254358145      0      0
0.00403989625914312      0.00409582153004557      3.17746157022428      0      0
0.00409582153004557      0.00415252098813623      3.14858402323856      0      0
0.00415252098813623      0.00421000535067748      3.12032726876608      0      0
0.00421000535067748      0.0042682854832934      3.09267894626773      0      0
0.0042682854832934      0.00432737240202355      3.06562695993129      0      0
0.00432737240202355      0.00438727727540519      3.03915947041169      0      0
0.00438727727540519      0.00444801142658443      3.01326488689407      0      0
0.00444801142658443      0.00450958633545639      2.98793185947007      0      0
0.00450958633545639      0.00457201364083525      2.96314927181773      0      0
0.00457201364083525      0.00463530514265407      2.93890623417588      0      0
0.00463530514265407      0.00469947280419532      2.91519207660353      0      0
0.00469947280419532      0.00476452875435209      2.89199634251540      0      0
0.00476452875435209      0.0048304852899207      2.86930878248440      0      0
0.0048304852899207      0.00489735487792503      2.84711934830234      0      0
0.00489735487792503      0.00496515015797302      2.82541818729007      0      0
0.00496515015797302      0.00503388394464577      2.80419563684835      0      0
0.00503388394464577      0.00510356922991978      2.78344221924113      0      0
0.00510356922991978      0.00517421918562266      2.76314863660266      0      0
0.00517421918562266      0.00524584716592283      2.74330576616031      0      0
0.00524584716592283      0.00531846670985373      2.72390465566488      0      0
0.00531846670985373      0.00539209154387294      2.70493651902053      0      0
0.00539209154387294      0.00546673558445676      2.68639273210619      0      0
0.00546673558445676      0.00554241294073067      2.66826482878112      0      0
0.00554241294073067      0.00561913791713623      2.65054449706657      0      0
0.00561913791713623      0.00569692501613484      2.63322357549648      0      0
0.00569692501613484      0.00577578894094906      2.61629404962959      0      0
0.00577578894094906      0.00585574459834172      2.59974804871603      0      0
0.00585574459834172      0.00593680710143364      2.58357784251123      0      0
0.00593680710143364      0.00601899177256026      2.56777583823030      0      0
0.00601899177256026      0.00610231414616781      2.55233457763629      0      0
0.00610231414616781      0.0061867899717497      2.53724673425568      0      0
0.0061867899717497      0.0062724352168234      2.52250511071472      0      0
0.0062724352168234      0.00635926606994866      2.50810263619053      0      0
0.00635926606994866      0.00644729894378739      2.49403236397081      0      0
0.00644729894378739      0.00653655047820597      2.48028746911633      0      0
0.00653655047820597      0.00662703754342055      2.46686124622064      0      0
0.00662703754342055      0.00671877724318579      2.45374710726128      0      0
0.00671877724318579      0.00681178691802782      2.44093857953738      0      0
0.00681178691802782      0.00690608414852187      2.42842930368841      0      0
0.00690608414852187      0.00700168675861542      2.41621303178919      0      0
0.00700168675861542      0.00709861281899715      2.40428362551634      0      0
0.00709861281899715      0.00719688065051277      2.39263505438167      0      0
0.00719688065051277      0.00729650882762788      2.38126139402805      0      0
0.00729650882762788      0.00739751618193895      2.37015682458365      0      0
0.00739751618193895      0.00749992180573285      2.35931562907047      0      0
0.00749992180573285      0.00760374505559565      2.34873219186333      0      0
0.00760374505559565      0.00770900555607137      2.33840099719581      0      0
0.00770900555607137      0.00781572320337137      2.32831662770945      0      0
0.00781572320337137      0.00792391816913513      2.31847376304321      0      0
0.00792391816913513      0.00803361090424307      2.30886717845980      0      0
0.00803361090424307      0.00814482214268214      2.29949174350625      0      0
0.00814482214268214      0.00825757290546495      2.29034242070572      0      0
0.00825757290546495      0.00837188450460311      2.28141426427811      0      0
0.00837188450460311      0.0084877785471356      2.27270241888705      0      0
0.0084877785471356      0.00860527693921294      2.26420211841087      0      0
0.00860527693921294      0.00872440189023784      2.25590868473566      0      0
0.00872440189023784      0.0088451759170632      2.24781752656826      0      0
0.0088451759170632      0.00896762184824822      2.23992413826759      0      0
0.00896762184824822      0.00909176282837339      2.23222409869238      0      0
0.00909176282837339      0.00921762232241531      2.22471307006411      0      0
0.00921762232241531      0.009345224120182      2.21738679684339      0      0
0.009345224120182      0.00947459234080956      2.21024110461888      0      0
0.00947459234080956      0.00960575143732124      2.20327189900727      0      0
0.00960575143732124      0.0097387262012494      2.19647516456357      0      0
0.0097387262012494      0.00987354176732169      2.18984696370049      0      0
0.00987354176732169      0.0100102236182119      2.18338343561639      0      0
0.0100102236182119      0.0101487975893568      2.17708079523082      0      0
0.0101487975893568      0.0102892898738392      2.17093533212716      0      0
0.0102892898738392      0.0104317270273393      2.16494340950174      0      0
0.0104317270273393      0.0105761359731542      2.15910146311905      0      0
0.0105761359731542      0.0107225440072866      2.15340600027259      0      0
0.0107225440072866      0.0108709788036044      2.14785359875100      0      0
0.0108709788036044      0.0110214684190717      2.14244090580933      0      0
0.0110214684190717      0.0111740412990521      2.13716463714521      0      0
0.0111740412990521      0.0113287262826851      2.13202157587972      0      0
0.0113287262826851      0.0114855526083377      2.12700857154295      0      0
0.0114855526083377      0.0116445499191305      2.12212253906423      0      0
0.0116445499191305      0.0118057482685412      2.11736045776694      0      0
0.0118057482685412      0.0119691781260852      2.11271937036801      0      0
0.0119691781260852      0.0121348703830748      2.10819638198222      0      0
0.0121348703830748      0.0123028563584581      2.10378865913135      0      0
0.0123028563584581      0.0124731678047393      2.09949342875827      0      0
0.0124731678047393      0.0126458369139802      2.09530797724630      0      0
0.0126458369139802      0.0128208963238851      2.09122964944384      0      0
0.0128208963238851      0.0129983791239701      2.08725584769456      0      0
0.0129983791239701      0.0131783188618175      2.08338403087336      0      0
0.0131783188618175      0.0133607495494169      2.07961171342828      0      0
0.0133607495494169      0.0135457056695945      2.07593646442867      0      0
0.0135457056695945      0.0137332221825303      2.07235590661974      0      0
0.0137332221825303      0.0139233345323668      2.06886771548390      0      0
0.0139233345323668      0.0141160786539086      2.06546961830896      0      0
0.0141160786539086      0.0143114909794141      2.06215939326360      0      0
0.0143114909794141      0.0145096084454827      2.05893486848024      0      0
0.0145096084454827      0.0147104685000363      2.05579392114565      0      0
0.0147104685000363      0.0149141091093971      2.05273447659940      0      0
0.0149141091093971      0.0151205687654648      2.04975450744064      0      0
0.0151205687654648      0.0153298864929916      2.04685203264314      0      0
0.0153298864929916      0.0155421018569589      2.04402511667906      0      0
0.0155421018569589      0.015757254970056      2.04127186865152      0      0
0.015757254970056      0.0159753865002618      2.03859044143625      0      0
0.0159753865002618      0.0161965376785319      2.03597903083253      0      0
0.0161965376785319      0.0164207503065923      2.03343587472351      0      0
0.0164207503065923      0.0166480667648403      2.03095925224623      0      0
0.0166480667648403      0.0168785300203555      2.02854748297143      0      0
0.0168785300203555      0.0171121836350213      2.02619892609325      0      0
0.0171121836350213      0.0173490717737588      2.02391197962914      0      0
0.0173490717737588      0.017589239212875      2.02168507962994      0      0
0.017589239212875      0.0178327313485262      2.01951669940032      0      0
0.0178327313485262      0.0180795942052988      2.01740534872975      0      0
0.0180795942052988      0.0183298744449088      2.01534957313402      0      0
0.0183298744449088      0.0185836193750216      2.01334795310739      0      0
0.0185836193750216      0.0188408769581945      2.01139910338556      0      0
0.0188408769581945      0.0191016958209418      2.00950167221938      0      0
0.0191016958209418      0.0193661252629267      2.00765434065948      0      0
0.0193661252629267      0.0196342152662799      2.00585582185180      0      0
0.0196342152662799      0.0199060165050465      2.00410486034402      0      0
0.0199060165050465      0.0201815803547652      2.00240023140305      0      0
0.0201815803547652      0.0204609589021785      2.00074074034342      0      0
0.0204609589021785      0.0207442049550786      1.99912522186670      0      0
0.0207442049550786      0.0210313720522889      1.99755253941193      0      0
0.0210313720522889      0.0213225144737837      1.99602158451694      0      0
0.0213225144737837      0.0216176872509482      1.99453127619072      0      0
0.0216176872509482      0.0219169461769806      1.99308056029660      0      0
0.0219169461769806      0.0222203478174381      1.99166840894638      0      0
0.0222203478174381      0.0225279495209286      1.99029381990526      0      0
0.0225279495209286      0.0228398094299506      1.98895581600759      0      0
0.0228398094299506      0.0231559864918837      1.98765344458321      0      0
0.0231559864918837      0.0234765404701303      1.98638577689459      0      0
0.0234765404701303      0.0238015319554124      1.98515190758445      0      0
0.0238015319554124      0.0241310223772239      1.98395095413385      0      0
0.0241310223772239      0.0244650740154424      1.98278205633080      0      0
0.0244650740154424      0.0248037500121009      1.98164437574903      0      0
0.0248037500121009      0.025147114383323      1.98053709523710      0      0
0.025147114383323      0.0254952320314234      1.97945941841758      0      0
0.0254952320314234      0.025848168757175      1.97841056919622      0      0
0.025848168757175      0.0262059912722472      1.97738979128110      0      0
0.0262059912722472      0.0265687672118152      1.97639634771148      0      0
0.0265687672118152      0.0269365651473444      1.97542952039640      0      0
0.0269365651473444      0.0273094545995519      1.97448860966283      0      0
0.0273094545995519      0.0276875060515468      1.97357293381321      0      0
0.0276875060515468      0.0280707909621536      1.97268182869234      0      0
0.0280707909621536      0.0284593817794181      1.97181464726352      0      0
0.0284593817794181      0.0288533519543027      1.97097075919362      0      0
0.0288533519543027      0.0292527759545692      1.97014955044721      0      0
0.0292527759545692      0.0296577292788545      1.96935042288945      0      0
0.0296577292788545      0.0300682884709421      1.96857279389761      0      0
0.0300682884709421      0.0304845311342295      1.96781609598119      0      0
0.0304845311342295      0.0309065359463971      1.96707977641043      0      0
0.0309065359463971      0.0313343826742795      1.96636329685307      0      0
0.0313343826742795      0.0317681521889432      1.96566613301929      0      0
0.0317681521889432      0.0322079264809726      1.96498777431460      0      0
0.0322079264809726      0.0326537886759678      1.96432772350064      0      0
0.0326537886759678      0.033105823050257      1.96368549636371      0      0
0.033105823050257      0.033564115046826      1.96306062139086      0      0
0.033564115046826      0.0340287512914689      1.96245263945351      0      0
0.0340287512914689      0.0344998196091616      1.96186110349834      0      0
0.0344998196091616      0.0349774090406628      1.96128557824539      0      0
0.0349774090406628      0.0354616098593442      1.96072563989327      0      0
0.0354616098593442      0.0359525135882537      1.96018087583124      0      0
0.0359525135882537      0.0364502130174152      1.95965088435813      0      0
0.0364502130174152      0.0369548022213675      1.95913527440793      0      0
0.0369548022213675      0.0374663765769464      1.95863366528191      0      0
0.0374663765769464      0.0379850327813123      1.95814568638717      0      0
0.0379850327813123      0.0385108688702281      1.95767097698146      0      0
0.0385108688702281      0.0390439842365898      1.95720918592419      0      0
0.0390439842365898      0.0395844796492134      1.95675997143348      0      0
0.0395844796492134      0.0401324572718825      1.95632300084907      0      0
0.0401324572718825      0.0406880206826587      1.95589795040116      0      0
0.0406880206826587      0.0412512748934598      1.95548450498475      0      0
0.0412512748934598      0.0418223263699098      1.95508235793971      0      0
0.0418223263699098      0.0424012830514618      1.95469121083619      0      0
0.0424012830514618      0.0429882543718015      1.95431077326541      0      0
0.0429882543718015      0.0435833512795317      1.95394076263562      0      0
0.0435833512795317      0.0441866862591436      1.95358090397325      0      0
0.0441866862591436      0.0447983733522791      1.95323092972896      0      0
0.0447983733522791      0.0454185281792862      1.95289057958866      0      0
0.0454185281792862      0.0460472679610735      1.95255960028926      0      0
0.0460472679610735      0.0466847115412677      1.95223774543917      0      0
0.0466847115412677      0.0473309794086762      1.95192477534327      0      0
0.0473309794086762      0.047986193720063      1.95162045683247      0      0
0.047986193720063      0.0486504783232378      1.95132456309758      0      0
0.0486504783232378      0.0493239587804657      1.95103687352752      0      0
0.0493239587804657      0.0500067623922011      1.95075717355163      0      0
0.0500067623922011      0.0506990182211494      1.95048525448616      0      0
0.0506990182211494      0.0514008571166629      1.95022091338475      0      0
0.0514008571166629      0.0521124117394733      1.94996395289277      0      0
0.0521124117394733      0.0528338165867671      1.94971418110554      0      0
0.0528338165867671      0.0535652080176086      1.94947141143029      0      0
0.0535652080176086      0.0543067242787134      1.94923546245174      0      0
0.0543067242787134      0.0550585055305805      1.94900615780128      0      0
0.0550585055305805      0.0558206938739848      1.94878332602962      0      0
0.0558206938739848      0.0565934333768373      1.94856680048291      0      0
0.0565934333768373      0.0573768701014157      1.94835641918213      0      0
0.0573768701014157      0.0581711521319738      1.94815202470578      0      0
0.0581711521319738      0.0589764296027321      1.94795346407572      0      0
0.0589764296027321      0.0597928547262553      1.94776058864620      0      0
0.0597928547262553      0.0606205818222245      1.94757325399585      0      0
0.0606205818222245      0.0614597673466051      1.94739131982270      0      0
0.0614597673466051      0.0623105699212211      1.94721464984209      0      0
0.0623105699212211      0.0631731503637371      1.94704311168741      0      0
0.0631731503637371      0.0640476717180559      1.94687657681366      0      0
0.0640476717180559      0.064934299285137      1.94671492040370      0      0
0.064934299285137      0.065833200654241      1.94655802127714      0      0
0.065833200654241      0.0667445457346082      1.94640576180184      0      0
0.0667445457346082      0.0676685067875737      1.94625802780800      0      0
0.0676685067875737      0.0686052584591283      1.94611470850465      0      0
0.0686052584591283      0.0695549778129301      1.94597569639860      0      0
0.0695549778129301      0.0705178443637725      1.94584088721580      0      0
0.0705178443637725      0.071494040111516      1.94571017982498      0      0
0.071494040111516      0.0724837495754901      1.94558347616357      0      0
0.0724837495754901      0.07348715982937      1.94546068116588      0      0
0.07348715982937      0.0745044605365374      1.94534170269338      0      0
0.0745044605365374      0.0755358439859309      1.94522645146722      0      0
0.0755358439859309      0.0765815051283916      1.94511484100270      0      0
0.0765815051283916      0.0776416416135129      1.94500678754593      0      0
0.0776416416135129      0.0787164538269999      1.94490221001238      0      0
0.0787164538269999      0.0798061449285455      1.94480102992740      0      0
0.0798061449285455      0.0809109208902321      1.94470317136875      0      0
0.0809109208902321      0.0820309905354643      1.94460856091089      0      0
0.0820309905354643      0.0831665655784396      1.94451712757121      0      0
0.0831665655784396      0.0843178606641673      1.94442880275801      0      0
0.0843178606641673      0.0854850934090396      1.94434352022029      0      0
0.0854850934090396      0.0866684844419658      1.94426121599926      0      0
0.0866684844419658      0.087868257446075      1.94418182838158      0      0
0.087868257446075      0.0890846392009967      1.94410529785428      0      0
0.0890846392009967      0.0903178596257262      1.94403156706130      0      0
0.0903178596257262      0.0915681518220832      1.94396058076168      0      0
0.0915681518220832      0.0928357521187732      1.94389228578937      0      0
0.0928357521187732      0.0941209001160578      1.94382663101452      0      0
0.0941209001160578      0.0954238387310435      1.94376356730645      0      0
0.0954238387310435      0.0967448142435972      1.94370304749802      0      0
0.0967448142435972      0.0980840763428988      1.94364502635156      0      0
0.0980840763428988      0.0994418781746361      1.94358946052627      0      0
0.0994418781746361      0.100818476388855      1.94353630854710      0      0
0.100818476388855      0.10221413118847      1.94348553077503      0      0
0.10221413118847      0.103629106378448      1.94343708937879      0      0
0.103629106378448      0.105063669415674      1.94339094830803      0      0
0.105063669415674      0.106518091459502      1.94334707326781      0      0
0.106518091459502      0.107992647423013      1.94330543169454      0      0
0.107992647423013      0.109487616024976      1.94326599273322      0      0
0.109487616024976      0.111003279842531      1.94322872721614      0      0
0.111003279842531      0.112539925364605      1.94319360764278      0      0
0.112539925364605      0.114097843046059      1.94316060816118      0      0
0.114097843046059      0.115677327362591      1.94312970455060      0      0
0.115677327362591      0.117278676866402      1.94310087420546      0      0
0.117278676866402      0.118902194242619      1.94307409612065      0      0
0.118902194242619      0.120548186366517      1.94304935087816      0      0
0.120548186366517      0.122216964361519      1.94302662063500      0      0
0.122216964361519      0.123908843658004      1.94300588911244      0      0
0.123908843658004      0.125624144052934      1.94298714158657      0      0
0.125624144052934      0.127363189770296      1.94297036488021      0      0
0.127363189770296      0.12912630952239      1.94295554735606      0      0
0.12912630952239      0.130913836571959      1.94294267891129      0      0
0.130913836571959      0.132726108795187      1.94293175097333      0      0
0.132726108795187      0.134563468745557      1.94292275649718      0      0
0.134563468745557      0.136426263718606      1.94291568996387      0      0
0.136426263718606      0.138314845817565      1.94291054738045      0      0
0.138314845817565      0.140229572019921      1.94290732628131      0      0
0.140229572019921      0.142170804244882      1.94290602573083      0      0
0.142170804244882      0.144138909421796      1.94290664632756      0      0
0.144138909421796      0.146134259559502      1.94290919020971      0      0
0.146134259559502      0.148157231816648      1.94291366106224      0      0
0.148157231816648      0.150208208572982      1.94292006412528      0      0
0.150208208572982      0.152287577501628      1.94292840620416      0      0
0.152287577501628      0.154395731642364      1.94293869568093      0      0
0.154395731642364      0.156533069475914      1.94295094252747      0      0
0.156533069475914      0.158699994999266      1.94296515832016      0      0
0.158699994999266      0.16089691780204      1.94298135625627      0      0
0.16089691780204      0.163124253143903      1.94299955117189      0      0
0.163124253143903      0.165382422033063      1.94301975956174      0      0
0.165382422033063      0.16767185130585      1.94304199960062      0      0
0.16767185130585      0.16999297370739      1.94306629116674      0      0
0.16999297370739      0.172346227973408      1.94309265586688      0      0
0.172346227973408      0.174732058913154      1.94312111706351      0      0
0.174732058913154      0.177150917493482      1.94315169990383      0      0
0.177150917493482      0.179603260924088      1.94318443135098      0      0
0.179603260924088      0.182089552743936      1.94321934021720      0      0
0.182089552743936      0.184610262908873      1.94325645719931      0      0
0.184610262908873      0.187165867880458      1.94329581491642      0      0
0.187165867880458      0.189756850716024      1.94333744794997      0      0
0.189756850716024      0.192383701159985      1.94338139288625      0      0
0.192383701159985      0.195046915736409      1.94342768836140      0      0
0.195046915736409      0.197746997842864      1.94347637510912      0      0
0.197746997842864      0.200484457845576      1.94352749601107      0      0
0.200484457845576      0.203259813175894      1.94358109615016      0      0
0.203259813175894      0.206073588428097      1.94363722286680      0      0
0.206073588428097      0.208926315458549      1.94369592581830      0      0
0.208926315458549      0.211818533486235      1.94375725704149      0      0
0.211818533486235      0.214750789194674      1.94382127101876      0      0
0.214750789194674      0.217723636835266      1.94388802474767      0      0
0.217723636835266      0.220737638332042      1.94395757781427      0      0
0.220737638332042      0.22379336338789      1.94402999247036      0      0
0.22379336338789      0.226891389592229      1.94410533371481      0      0
0.226891389592229      0.230032302530194      1.94418366937926      0      0
0.230032302530194      0.233216695893316      1.94426507021830      0      0
0.233216695893316      0.236445171591743      1.94434961000440      0      0
0.236445171591743      0.239718339868012      1.94443736562792      0      0
0.239718339868012      0.243036819412397      1.94452841720238      0      0
0.243036819412397      0.246401237479853      1.94462284817524      0      0
0.246401237479853      0.249812230008578      1.94472074544468      0      0
0.249812230008578      0.253270441740218      1.94482219948249      0      0
0.253270441740218      0.256776526341734      1.94492730446357      0      0
0.256776526341734      0.260331146528961      1.94503615840236      0      0
0.260331146528961      0.263934974191869      1.94514886329662      0      0
0.263934974191869      0.267588690521566      1.94526552527897      0      0
0.267588690521566      0.271292986139054      1.94538625477675      0      0
0.271292986139054      0.275048561225772      1.94551116668056      0      0
0.275048561225772      0.27885612565594      1.94564038052209      0      0
0.27885612565594      0.282716399130741      1.94577402066191      0      0
0.282716399130741      0.286630111314356      1.94591221648769      0      0
0.286630111314356      0.290598001971889      1.94605510262360      0      0
0.290598001971889      0.294620821109189      1.94620281915167      0      0
0.294620821109189      0.298699329114623      1.94635551184577      0      0
0.298699329114623      0.302834296902796      1.94651333241920      0      0
0.302834296902796      0.307026506060274      1.94667643878672      0      0
0.307026506060274      0.311276748993318      1.94684499534197      0      0
0.311276748993318      0.315585829077662      1.94701917325154      0      0
0.315585829077662      0.319954560810364      1.94719915076662      0      0
0.319954560810364      0.324383769963767      1.94738511355368      0      0
0.324383769963767      0.32887429374158      1.94757725504546      0      0
0.32887429374158      0.33342698093713      1.94777577681377      0      0
0.33342698093713      0.338042692093795      1.94798088896579      0      0
0.338042692093795      0.342722299667666      1.94819281056552      0      0
0.342722299667666      0.347466688192458      1.94841177008243      0      0
0.347466688192458      0.352276754446699      1.94863800586935      0      0
0.352276754446699      0.357153407623246      1.94887176667187      0      0
0.357153407623246      0.362097569501131      1.94911331217189      0      0
0.362097569501131      0.367110174619799      1.94936291356790      0      0
0.367110174619799      0.372192170455755      1.94962085419516      0      0
0.372192170455755      0.37734451760165      1.94988743018900      0      0
0.37734451760165      0.382568189947856      1.95016295119493      0      0
0.382568189947856      0.387864174866547      1.95044774112953      0      0
0.387864174866547      0.393233473398329      1.95074213899664      0      0
0.393233473398329      0.398677100441459      1.95104649976351      0      0
0.398677100441459      0.40419608494368      1.95136119530257      0      0
0.40419608494368      0.409791470096709      1.95168661540458      0      0
0.409791470096709      0.41546431353342      1.95202316886977      0      0
0.41546431353342      0.421215687527758      1.95237128468451      0      0
0.421215687527758      0.427046679197417      1.95273141329135      0      0
0.427046679197417      0.43295839070933      1.95310402796176      0      0
0.43295839070933      0.438951939487993      1.95348962628159      0      0
0.438951939487993      0.445028458426682      1.95388873176057      0      0
0.445028458426682      0.451189096101594      1.95430189557847      0      0
0.451189096101594      0.457435016988945      1.95472969848223      0      0
0.457435016988945      0.463767401685081      1.95517275284991      0      0
0.463767401685081      0.470187447129631      1.95563170493949      0      0
0.470187447129631      0.476696366831751      1.95610723734268      0      0
0.476696366831751      0.483295391099501      1.95660007166686      0      0
0.483295391099501      0.489985767272398      1.95711097147080      0      0
0.489985767272398      0.496768759957182      1.95764074548395      0      0
0.496768759957182      0.503645651266856      1.95819025114259      0      0
0.503645651266856      0.510617741063022      1.95876039848135      0      0
0.510617741063022      0.517686347201588      1.95935215442366      0      0
0.517686347201588      0.524852805781861      1.95996654752166      0      0
0.524852805781861      0.532118471399099      1.96060467320302      0      0
0.532118471399099      0.539484717400551      1.96126769959169      0      0
0.539484717400551      0.546952936145049      1.96195687397942      0      0
0.546952936145049      0.554524539266187      1.96267353003769      0      0
0.554524539266187      0.56220095793915      1.96341909587434      0      0
0.56220095793915      0.569983643151229      1.96419510305659      0      0
0.569983643151229      0.577874065976087      1.96500319674328      0      0
0.577874065976087      0.585873717851818      1.96584514709447      0      0
0.585873717851818      0.59398411086286      1.96672286215692      0      0
0.59398411086286      0.602206778025804      1.96763840246116      0      0
0.602206778025804      0.610543273579166      1.96859399761080      0      0
0.610543273579166      0.618995173277162      1.96959206520030      0      0
0.618995173277162      0.62756407468756      1.97063523246520      0      0
0.62756407468756      0.636251597493652      1.97172636115362      0      0
0.636251597493652      0.645059383800396      1.97286857621259      0      0
0.645059383800396      0.653989098444817      1.97406529901500      0      0
0.653989098444817      0.663042429310678      1.97532028601925      0      0
0.663042429310678      0.672221087647534      1.97663767396538      0      0
0.672221087647534      0.681526808394186      1.97802203298273      0      0
0.681526808394186      0.690961350506615      1.97947842933396      0      0
0.690961350506615      0.70052649729046      1.98101249997651      0      0
0.70052649729046      0.710224056738094      1.98263054172135      0      0
0.710224056738094      0.720055861870372      1.98433961856409      0      0
0.720055861870372      0.730023771083106      1.98614769182972      0      0
0.730023771083106      0.740129668498331      1.98806377921833      0      0
0.740129668498331      0.750375464320448      1.99009815082492      0      0
0.750375464320448      0.76076309519728      1.99226257296909      0      0
0.76076309519728      0.771294524586143      1.99457061457064      0      0
0.771294524586143      0.781971743124969      1.99703803640002      0      0
0.781971743124969      0.792796769008581      1.99968329169377      0      0
0.792796769008581      0.803771648370161      2.00252817876260      0      0
0.803771648370161      0.814898455668016      2.00559870465750      0      0
0.814898455668016      0.826179294077686      2.00892624763508      0      0
0.826179294077686      0.837616295889483      2.01254915195860      0      0
0.837616295889483      0.849211622911536      2.01651496392557      0      0
0.849211622911536      0.860967466878409      2.02088364630593      0      0
0.860967466878409      0.872886049865385      2.02573233554622      0      0
0.872886049865385      0.884969624708479      2.03116262717772      0      0
0.884969624708479      0.897220475430265      2.03731219873332      0      0
0.897220475430265      0.909640917671599      2.04437429960518      0      0
0.909640917671599      0.922233299129318      2.05263252695785      0      0
0.922233299129318      0.935      2.06252803486727      0      0
# END HISTO1D SudakovqbarqExpOutputsThresholdDivN2LL11
# BEGIN HISTO1D SudakovqbarqExpOutputsThresholdDivN2LL12
PlotOrder=2
LineColor=red
LineStyle=dashed 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\widetilde{\mathbf{V}}^{(1,2)}_{h,\mathrm{exp}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0      0      0
0.00000101384324431002      0.00000102787812403307      0      0      0
0.00000102787812403307      0.00000104210729202498      0      0      0
0.00000104210729202498      0.00000105653343786574      0      0      0
0.00000105653343786574      0.00000107115928836782      0      0      0
0.00000107115928836782      0.00000108598760809164      0      0      0
0.00000108598760809164      0.00000110102119986811      0      0      0
0.00000110102119986811      0.00000111626290532839      0      0      0
0.00000111626290532839      0.00000113171560544106      0      0      0
0.00000113171560544106      0.00000114738222105665      0      0      0
0.00000114738222105665      0.00000116326571345971      0      0      0
0.00000116326571345971      0.0000011793690849286      0      0      0
0.0000011793690849286      0.00000119569537930295      0      0      0
0.00000119569537930295      0.000001212247682559      0      0      0
0.000001212247682559      0.00000122902912339292      0      0      0
0.00000122902912339292      0.00000124604287381218      0      0      0
0.00000124604287381218      0.00000126329214973512      0      0      0
0.00000126329214973512      0.00000128078021159884      0      0      0
0.00000128078021159884      0.00000129851036497544      0      0      0
0.00000129851036497544      0.00000131648596119688      0      0      0
0.00000131648596119688      0.00000133471039798844      0      0      0
0.00000133471039798844      0.00000135318712011092      0      0      0
0.00000135318712011092      0.00000137191962001179      0      0      0
0.00000137191962001179      0.00000139091143848532      0      0      0
0.00000139091143848532      0.00000141016616534188      0      0      0
0.00000141016616534188      0.00000142968744008643      0      0      0
0.00000142968744008643      0.00000144947895260651      0      0      0
0.00000144947895260651      0.00000146954444386967      0      0      0
0.00000146954444386967      0.00000148988770663059      0      0      0
0.00000148988770663059      0.00000151051258614798      0      0      0
0.00000151051258614798      0.00000153142298091138      0      0      0
0.00000153142298091138      0.00000155262284337812      0      0      0
0.00000155262284337812      0.00000157411618072032      0      0      0
0.00000157411618072032      0.00000159590705558239      0      0      0
0.00000159590705558239      0.0000016179995868489      0      0      0
0.0000016179995868489      0.00000164039795042316      0      0      0
0.00000164039795042316      0.00000166310638001652      0      0      0
0.00000166310638001652      0.00000168612916794864      0      0      0
0.00000168612916794864      0.00000170947066595881      0      0      0
0.00000170947066595881      0.00000173313528602849      0      0      0
0.00000173313528602849      0.00000175712750121529      0      0      0
0.00000175712750121529      0.00000178145184649847      0      0      0
0.00000178145184649847      0.00000180611291963609      0      0      0
0.00000180611291963609      0.00000183111538203409      0      0      0
0.00000183111538203409      0.00000185646395962742      0      0      0
0.00000185646395962742      0.00000188216344377329      0      0      0
0.00000188216344377329      0.00000190821869215684      0      0      0
0.00000190821869215684      0.00000193463462970931      0      0      0
0.00000193463462970931      0.000001961416249539      0      0      0
0.000001961416249539      0.00000198856861387501      0      0      0
0.00000198856861387501      0.00000201609685502412      0      0      0
0.00000201609685502412      0.00000204400617634088      0      0      0
0.00000204400617634088      0.00000207230185321116      0      0      0
0.00000207230185321116      0.00000210098923404927      0      0      0
0.00000210098923404927      0.00000213007374130893      0      0      0
0.00000213007374130893      0.00000215956087250823      0      0      0
0.00000215956087250823      0.00000218945620126872      0      0      0
0.00000218945620126872      0.00000221976537836897      0      0      0
0.00000221976537836897      0.00000225049413281266      0      0      0
0.00000225049413281266      0.00000228164827291145      0      0      0
0.00000228164827291145      0.0000023132336873829      0      0      0
0.0000023132336873829      0.0000023452563464635      0      0      0
0.0000023452563464635      0.00000237772230303722      0      0      0
0.00000237772230303722      0.00000241063769377955      0      0      0
0.00000241063769377955      0.00000244400874031748      0      0      0
0.00000244400874031748      0.00000247784175040552      0      0      0
0.00000247784175040552      0.00000251214311911795      0      0      0
0.00000251214311911795      0.00000254691933005764      0      0      0
0.00000254691933005764      0.00000258217695658154      0      0      0
0.00000258217695658154      0.0000026179226630432      0      0      0
0.0000026179226630432      0.00000265416320605244      0      0      0
0.00000265416320605244      0.00000269090543575249      0      0      0
0.00000269090543575249      0.00000272815629711478      0      0      0
0.00000272815629711478      0.00000276592283125165      0      0      0
0.00000276592283125165      0.00000280421217674733      0      0      0
0.00000280421217674733      0.00000284303157100718      0      0      0
0.00000284303157100718      0.00000288238835162573      0      0      0
0.00000288238835162573      0.00000292228995777364      0      0      0
0.00000292228995777364      0.00000296274393160382      0      0      0
0.00000296274393160382      0.00000300375791967704      0      0      0
0.00000300375791967704      0.00000304533967440728      0      0      0
0.00000304533967440728      0.0000030874970555271      0      0      0
0.0000030874970555271      0.00000313023803157323      0      0      0
0.00000313023803157323      0.00000317357068139281      0      0      0
0.00000317357068139281      0.00000321750319567045      0      0      0
0.00000321750319567045      0.00000326204387847638      0      0      0
0.00000326204387847638      0.00000330720114883614      0      0      0
0.00000330720114883614      0.00000335298354232185      0      0      0
0.00000335298354232185      0.00000339939971266569      0      0      0
0.00000339939971266569      0.00000344645843339553      0      0      0
0.00000344645843339553      0.00000349416859949336      0      0      0
0.00000349416859949336      0.00000354253922907654      0      0      0
0.00000354253922907654      0.00000359157946510248      0      0      0
0.00000359157946510248      0.00000364129857709674      0      0      0
0.00000364129857709674      0.00000369170596290522      0      0      0
0.00000369170596290522      0.00000374281115047047      0      0      0
0.00000374281115047047      0.0000037946237996327      0      0      0
0.0000037946237996327      0.00000384715370395563      0      0      0
0.00000384715370395563      0.00000390041079257769      0      0      0
0.00000390041079257769      0.00000395440513208878      0      0      0
0.00000395440513208878      0.00000400914692843308      0      0      0
0.00000400914692843308      0.00000406464652883815      0      0      0
0.00000406464652883815      0.00000412091442377072      0      0      0
0.00000412091442377072      0.00000417796124891967      0      0      0
0.00000417796124891967      0.00000423579778720626      0      0      0
0.00000423579778720626      0.0000042944349708224      0      0      0
0.0000042944349708224      0.00000435388388329698      0      0      0
0.00000435388388329698      0.00000441415576159092      0      0      0
0.00000441415576159092      0.0000044752619982211      0      0      0
0.0000044752619982211      0.00000453721414341383      0      0      0
0.00000453721414341383      0.00000460002390728798      0      0      0
0.00000460002390728798      0.0000046637031620685      0      0      0
0.0000046637031620685      0.00000472826394433043      0      0      0
0.00000472826394433043      0.00000479371845727405      0      0      0
0.00000479371845727405      0.00000486007907303155      0      0      0
0.00000486007907303155      0.00000492735833500554      0      0      0
0.00000492735833500554      0.00000499556896024003      0      0      0
0.00000499556896024003      0.00000506472384182418      0      0      0
0.00000506472384182418      0.00000513483605132934      0      0      0
0.00000513483605132934      0.00000520591884127979      0      0      0
0.00000520591884127979      0.00000527798564765776      0      0      0
0.00000527798564765776      0.00000535105009244307      0      0      0
0.00000535105009244307      0.00000542512598618791      0      0      0
0.00000542512598618791      0.00000550022733062734      0      0      0
0.00000550022733062734      0.00000557636832132587      0      0      0
0.00000557636832132587      0.00000565356335036064      0      0      0
0.00000565356335036064      0.00000573182700904185      0      0      0
0.00000573182700904185      0.00000581117409067079      0      0      0
0.00000581117409067079      0.000005891619593336      0      0      0
0.000005891619593336      0.00000597317872274825      0      0      0
0.00000597317872274825      0.00000605586689511467      0      0      0
0.00000605586689511467      0.0000061396997400527      0      0      0
0.0000061396997400527      0.00000622469310354442      0      0      0
0.00000622469310354442      0.00000631086305093168      0      0      0
0.00000631086305093168      0.0000063982258699528      0      0      0
0.0000063982258699528      0.00000648679807382125      0      0      0
0.00000648679807382125      0.00000657659640434692      0      0      0
0.00000657659640434692      0.00000666763783510069      0      0      0
0.00000666763783510069      0.00000675993957462272      0      0      0
0.00000675993957462272      0.0000068535190696752      0      0      0
0.0000068535190696752      0.00000694839400854009      0      0      0
0.00000694839400854009      0.00000704458232436258      0      0      0
0.00000704458232436258      0.00000714210219854078      0      0      0
0.00000714210219854078      0.00000724097206416231      0      0      0
0.00000724097206416231      0.00000734121060948854      0      0      0
0.00000734121060948854      0.000007442836781487      0      0      0
0.000007442836781487      0.00000754586978941272      0      0      0
0.00000754586978941272      0.00000765032910843916      0      0      0
0.00000765032910843916      0.00000775623448333934      0      0      0
0.00000775623448333934      0.00000786360593221801      0      0      0
0.00000786360593221801      0.00000797246375029542      0      0      0
0.00000797246375029542      0.00000808282851374354      0      0      0
0.00000808282851374354      0.00000819472108357529      0      0      0
0.00000819472108357529      0.00000830816260958769      0      0      0
0.00000830816260958769      0.00000842317453435958      0      0      0
0.00000842317453435958      0.00000853977859730466      0      0      0
0.00000853977859730466      0.00000865799683878063      0      0      0
0.00000865799683878063      0.00000877785160425524      0      0      0
0.00000877785160425524      0.00000889936554853005      0      0      0
0.00000889936554853005      0.00000902256164002253      0      0      0
0.00000902256164002253      0.00000914746316510757      0      0      0
0.00000914746316510757      0.00000927409373251906      0      0      0
0.00000927409373251906      0.00000940247727781235      0      0      0
0.00000940247727781235      0.00000953263806788851      0      0      0
0.00000953263806788851      0.00000966460070558129      0      0      0
0.00000966460070558129      0.00000979839013430744      0      0      0
0.00000979839013430744      0.00000993403164278155      0      0      0
0.00000993403164278155      0.000010071550869796      0      0      0
0.000010071550869796      0.0000102109738090674      0      0      0
0.0000102109738090674      0.0000103523268141496      0      0      0
0.0000103523268141496      0.000010495636603415      0      0      0
0.000010495636603415      0.0000106409302651053      0      0      0
0.0000106409302651053      0.000010788235262451      0      0      0
0.000010788235262451      0.0000109375794388631      0      0      0
0.0000109375794388631      0.0000110889910231955      0      0      0
0.0000110889910231955      0.0000112424986350812      0      0      0
0.0000112424986350812      0.0000113981312903417      0      0      0
0.0000113981312903417      0.0000115559184064716      0      0      0
0.0000115559184064716      0.000011715889808199      0      0      0
0.000011715889808199      0.0000118780757331232      0      0      0
0.0000118780757331232      0.0000120425068374297      0      0      0
0.0000120425068374297      0.0000122092142016854      0      0      0
0.0000122092142016854      0.0000123782293367127      0      0      0
0.0000123782293367127      0.0000125495841895462      0      0      0
0.0000125495841895462      0.0000127233111494713      0      0      0
0.0000127233111494713      0.0000128994430541458      0      0      0
0.0000128994430541458      0.0000130780131958075      0      0      0
0.0000130780131958075      0.0000132590553275668      0      0      0
0.0000132590553275668      0.0000134426036697863      0      0      0
0.0000134426036697863      0.00001362869291655      0      0      0
0.00001362869291655      0.00001381735824222      0      0      0
0.00001381735824222      0.0000140086353080861      0      0      0
0.0000140086353080861      0.0000142025602691059      0      0      0
0.0000142025602691059      0.0000143991697807389      0      0      0
0.0000143991697807389      0.0000145985010058751      0      0      0
0.0000145985010058751      0.0000148005916218595      0      0      0
0.0000148005916218595      0.0000150054798276138      0      0      0
0.0000150054798276138      0.0000152132043508565      0      0      0
0.0000152132043508565      0.0000154238044554237      0      0      0
0.0000154238044554237      0.0000156373199486901      0      0      0
0.0000156373199486901      0.0000158537911890937      0      0      0
0.0000158537911890937      0.0000160732590937644      0      0      0
0.0000160732590937644      0.0000162957651462576      0      0      0
0.0000162957651462576      0.000016521351404396      0      0      0
0.000016521351404396      0.0000167500605082187      0      0      0
0.0000167500605082187      0.0000169819356880416      0      0      0
0.0000169819356880416      0.0000172170207726282      0      0      0
0.0000172170207726282      0.0000174553601974744      0      0      0
0.0000174553601974744      0.0000176969990132074      0      0      0
0.0000176969990132074      0.0000179419828941014      0      0      0
0.0000179419828941014      0.0000181903581467107      0      0      0
0.0000181903581467107      0.0000184421717186223      0      0      0
0.0000184421717186223      0.0000186974712073306      0      0      0
0.0000186974712073306      0.0000189563048692332      0      0      0
0.0000189563048692332      0.0000192187216287532      0      0      0
0.0000192187216287532      0.0000194847710875863      0      0      0
0.0000194847710875863      0.0000197545035340766      0      0      0
0.0000197545035340766      0.000020027969952722      0      0      0
0.000020027969952722      0.0000203052220338112      0      0      0
0.0000203052220338112      0.0000205863121831945      0      0      0
0.0000205863121831945      0.0000208712935321888      0      0      0
0.0000208712935321888      0.000021160219947621      0      0      0
0.000021160219947621      0.0000214531460420097      0      0      0
0.0000214531460420097      0.0000217501271838877      0      0      0
0.0000217501271838877      0.0000220512195082683      0      0      0
0.0000220512195082683      0.0000223564799272551      0      0      0
0.0000223564799272551      0.0000226659661408002      0      0      0
0.0000226659661408002      0.0000229797366476099      0      0      0
0.0000229797366476099      0.0000232978507562027      0      0      0
0.0000232978507562027      0.0000236203685961192      0      0      0
0.0000236203685961192      0.000023947351129288      0      0      0
0.000023947351129288      0.0000242788601615485      0      0      0
0.0000242788601615485      0.0000246149583543337      0      0      0
0.0000246149583543337      0.0000249557092365137      0      0      0
0.0000249557092365137      0.0000253011772164045      0      0      0
0.0000253011772164045      0.0000256514275939423      0      0      0
0.0000256514275939423      0.0000260065265730261      0      0      0
0.0000260065265730261      0.0000263665412740315      0      0      0
0.0000263665412740315      0.0000267315397464981      0      0      0
0.0000267315397464981      0.0000271015909819919      0      0      0
0.0000271015909819919      0.0000274767649271459      0      0      0
0.0000274767649271459      0.0000278571324968813      0      0      0
0.0000278571324968813      0.0000282427655878122      0      0      0
0.0000282427655878122      0.0000286337370918349      0      0      0
0.0000286337370918349      0.0000290301209099061      0      0      0
0.0000290301209099061      0.0000294319919660113      0      0      0
0.0000294319919660113      0.0000298394262213274      0      0      0
0.0000298394262213274      0.00003025250068858      0      0      0
0.00003025250068858      0.000030671293446601      0      0      0
0.000030671293446601      0.0000310958836550867      0      0      0
0.0000310958836550867      0.00003152635156956      0      0      0
0.00003152635156956      0.000031962778556541      0      0      0
0.000031962778556541      0.0000324052471089262      0      0      0
0.0000324052471089262      0.0000328538408615817      0      0      0
0.0000328538408615817      0.000033308644607151      0      0      0
0.000033308644607151      0.0000337697443120835      0      0      0
0.0000337697443120835      0.0000342372271328825      0      0      0
0.0000342372271328825      0.0000347111814325807      0      0      0
0.0000347111814325807      0.0000351916967974413      0      0      0
0.0000351916967974413      0.0000356788640538924      0      0      0
0.0000356788640538924      0.0000361727752856944      0      0      0
0.0000361727752856944      0.0000366735238513458      0      0      0
0.0000366735238513458      0.0000371812044017293      0      0      0
0.0000371812044017293      0.0000376959128980032      0      0      0
0.0000376959128980032      0.0000382177466297395      0      0      0
0.0000382177466297395      0.0000387468042333134      0      0      0
0.0000387468042333134      0.0000392831857105477      0      0      0
0.0000392831857105477      0.0000398269924476147      0      0      0
0.0000398269924476147      0.0000403783272342003      0      0      0
0.0000403783272342003      0.0000409372942829333      0      0      0
0.0000409372942829333      0.0000415039992490831      0      0      0
0.0000415039992490831      0.000042078549250531      0      0      0
0.000042078549250531      0.0000426610528880173      0      0      0
0.0000426610528880173      0.0000432516202656688      0      0      0
0.0000432516202656688      0.0000438503630118107      0      0      0
0.0000438503630118107      0.0000444573943000663      0      0      0
0.0000444573943000663      0.0000450728288707489      0      0      0
0.0000450728288707489      0.0000456967830525504      0      0      0
0.0000456967830525504      0.0000463293747845289      0      0      0
0.0000463293747845289      0.0000469707236384016      0      0      0
0.0000469707236384016      0.0000476209508411464      0      0      0
0.0000476209508411464      0.0000482801792979158      0      0      0
0.0000482801792979158      0.0000489485336152684      0      0      0
0.0000489485336152684      0.0000496261401247217      0      0      0
0.0000496261401247217      0.0000503131269066316      0      0      0
0.0000503131269066316      0.0000510096238144011      0      0      0
0.0000510096238144011      0.000051715762499026      0      0      0
0.000051715762499026      0.000052431676433979      0      0      0
0.000052431676433979      0.0000531575009404385      0      0      0
0.0000531575009404385      0.0000538933732128671      0      0      0
0.0000538933732128671      0.0000546394323449439      0      0      0
0.0000546394323449439      0.0000553958193558558      0      0      0
0.0000553958193558558      0.0000561626772169526      0      0      0
0.0000561626772169526      0.0000569401508787716      0      0      0
0.0000569401508787716      0.0000577283872984359      0      0      0
0.0000577283872984359      0.0000585275354674316      0      0      0
0.0000585275354674316      0.0000593377464397706      0      0      0
0.0000593377464397706      0.0000601591733605423      0      0      0
0.0000601591733605423      0.0000609919714948611      0      0      0
0.0000609919714948611      0.0000618362982572143      0      0      0
0.0000618362982572143      0.0000626923132412161      0      0      0
0.0000626923132412161      0.0000635601782497746      0      0      0
0.0000635601782497746      0.0000644400573256746      0      0      0
0.0000644400573256746      0.0000653321167825856      0      0      0
0.0000653321167825856      0.0000662365252364977      0      0      0
0.0000662365252364977      0.0000671534536375933      0      0      0
0.0000671534536375933      0.0000680830753025601      0      0      0
0.0000680830753025601      0.0000690255659473509      0      0      0
0.0000690255659473509      0.0000699811037203975      0      0      0
0.0000699811037203975      0.0000709498692362838      0      0      0
0.0000709498692362838      0.0000719320456098856      0      0      0
0.0000719320456098856      0.0000729278184909828      0      0      0
0.0000729278184909828      0.0000739373760993502      0      0      0
0.0000739373760993502      0.0000749609092603353      0      0      0
0.0000749609092603353      0.0000759986114409274      0      0      0
0.0000759986114409274      0.0000770506787863264      0      0      0
0.0000770506787863264      0.0000781173101570184      0      0      0
0.0000781173101570184      0.0000791987071663636      0      0      0
0.0000791987071663636      0.0000802950742187053      0      0      0
0.0000802950742187053      0.000081406618548006      0      0      0
0.000081406618548006      0.0000825335502570186      0      0      0
0.0000825335502570186      0.0000836760823569998      0      0      0
0.0000836760823569998      0.0000848344308079731      0      0      0
0.0000848344308079731      0.0000860088145595493      0      0      0
0.0000860088145595493      0.0000871994555923124      0      0      0
0.0000871994555923124      0.0000884065789597775      0      0      0
0.0000884065789597775      0.0000896304128309307      0      0      0
0.0000896304128309307      0.0000908711885333572      0      0      0
0.0000908711885333572      0.0000921291405969664      0      0      0
0.0000921291405969664      0.0000934045067983223      0      0      0
0.0000934045067983223      0.0000946975282055884      0      0      0
0.0000946975282055884      0.0000960084492240934      0      0      0
0.0000960084492240934      0.0000973375176425286      0      0      0
0.0000973375176425286      0.000098684984679785      0      0      0
0.000098684984679785      0.000100051105032438      0      0      0
0.000100051105032438      0.000101436136922889      0      0      0
0.000101436136922889      0.000102840342148178      0      0      0
0.000102840342148178      0.000104263986129461      0      0      0
0.000104263986129461      0.000105707337962187      0      0      0
0.000105707337962187      0.00010717067046696      0      0      0
0.00010717067046696      0.000108654260241103      0      0      0
0.000108654260241103      0.000110158387710945      0      0      0
0.000110158387710945      0.000111683337184825      0      0      0
0.000111683337184825      0.000113229396906833      0      0      0
0.000113229396906833      0.00011479685911129      0      0      0
0.00011479685911129      0.000116386020077991      0      0      0
0.000116386020077991      0.000117997180188201      0      0      0
0.000117997180188201      0.00011963064398144      0      0      0
0.00011963064398144      0.00012128672021304      0      0      0
0.00012128672021304      0.00012296572191251      0      0      0
0.00012296572191251      0.000124667966442703      0      0      0
0.000124667966442703      0.000126393775559803      0      0      0
0.000126393775559803      0.000128143475474143      0      0      0
0.000128143475474143      0.000129917396911867      0      0      0
0.000129917396911867      0.000131715875177439      0      0      0
0.000131715875177439      0.000133539250217029      0      0      0
0.000133539250217029      0.00013538786668276      0      0      0
0.00013538786668276      0.000137262073997862      0      0      0
0.000137262073997862      0.000139162226422714      0      0      0
0.000139162226422714      0.00014108868312181      0      0      0
0.00014108868312181      0.000143041808231644      0      0      0
0.000143041808231644      0.000145021970929542      0      0      0
0.000145021970929542      0.00014702954550344      0      0      0
0.00014702954550344      0.000149064911422635      0      0      0
0.000149064911422635      0.00015112845340951      0      0      0
0.00015112845340951      0.000153220561512254      0      0      0
0.000153220561512254      0.000155341631178586      0      0      0
0.000155341631178586      0.000157492063330508      0      0      0
0.000157492063330508      0.000159672264440082      0      0      0
0.000159672264440082      0.00016188264660626      0      0      0
0.00016188264660626      0.000164123627632783      0      0      0
0.000164123627632783      0.00016639563110715      0      0      0
0.00016639563110715      0.000168699086480686      0      0      0
0.000168699086480686      0.000171034429149716      0      0      0
0.000171034429149716      0.00017340210053786      0      0      0
0.00017340210053786      0.000175802548179476      0      0      0
0.000175802548179476      0.000178236225804249      0      0      0
0.000178236225804249      0.000180703593422953      0      0      0
0.000180703593422953      0.000183205117414405      0      0      0
0.000183205117414405      0.000185741270613619      0      0      0
0.000185741270613619      0.000188312532401177      0      0      0
0.000188312532401177      0.000190919388793845      0      0      0
0.000190919388793845      0.000193562332536437      0      0      0
0.000193562332536437      0.000196241863194957      0      0      0
0.000196241863194957      0.000198958487251018      0      0      0
0.000198958487251018      0.000201712718197586      0      0      0
0.000201712718197586      0.000204505076636033      0      0      0
0.000204505076636033      0.000207336090374545      0      0      0
0.000207336090374545      0.000210206294527884      0      0      0
0.000210206294527884      0.000213116231618538      0      0      0
0.000213116231618538      0.000216066451679264      0      0      0
0.000216066451679264      0.000219057512357059      0      0      0
0.000219057512357059      0.000222089979018563      0      0      0
0.000222089979018563      0.000225164424856924      0      0      0
0.000225164424856924      0.000228281431000144      0      0      0
0.000228281431000144      0.00023144158662092      0      0      0
0.00023144158662092      0.000234645489048012      0      0      0
0.000234645489048012      0.000237893743879147      0      0      0
0.000237893743879147      0.000241186965095492      0      0      0
0.000241186965095492      0.000244525775177701      0      0      0
0.000244525775177701      0.000247910805223583      0      0      0
0.000247910805223583      0.000251342695067386      0      0      0
0.000251342695067386      0.000254822093400743      0      0      0
0.000254822093400743      0.00025834965789528      0      0      0
0.00025834965789528      0.000261926055326934      0      0      0
0.000261926055326934      0.000265551961701985      0      0      0
0.000265551961701985      0.00026922806238483      0      0      0
0.00026922806238483      0.000272955052227537      0      0      0
0.000272955052227537      0.000276733635701177      0      0      0
0.000276733635701177      0.000280564527028988      0      0      0
0.000280564527028988      0.000284448450321376      0      0      0
0.000284448450321376      0.000288386139712781      0      0      0
0.000288386139712781      0.000292378339500449      0      0      0
0.000292378339500449      0.000296425804285111      0      0      0
0.000296425804285111      0.000300529299113624      0      0      0
0.000300529299113624      0.000304689599623573      0      0      0
0.000304689599623573      0.000308907492189884      0      0      0
0.000308907492189884      0.000313183774073464      0      0      0
0.000313183774073464      0.000317519253571897      0      0      0
0.000317519253571897      0.000321914750172228      0      0      0
0.000321914750172228      0.000326371094705861      0      0      0
0.000326371094705861      0.000330889129505603      0      0      0
0.000330889129505603      0.000335469708564879      0      0      0
0.000335469708564879      0.000340113697699154      0      0      0
0.000340113697699154      0.000344821974709588      0      0      0
0.000344821974709588      0.000349595429548956      0      0      0
0.000349595429548956      0.000354434964489868      0      0      0
0.000354434964489868      0.000359341494295315      0      0      0
0.000359341494295315      0.000364315946391572      0      0      0
0.000364315946391572      0.000369359261043507      0      0      0
0.000369359261043507      0.000374472391532301      0      0      0
0.000374472391532301      0.00037965630433564      0      0      0
0.00037965630433564      0.000384911979310397      0      0      0
0.000384911979310397      0.000390240409877844      0      0      0
0.000390240409877844      0.000395642603211426      0      0      0
0.000395642603211426      0.000401119580427133      0      0      0
0.000401119580427133      0.000406672376776519      0      0      0
0.000406672376776519      0.000412302041842373      0      0      0
0.000412302041842373      0.000418009639737117      0      0      0
0.000418009639737117      0.000423796249303941      0      0      0
0.000423796249303941      0.000429662964320725      0      0      0
0.000429662964320725      0.000435610893706785      0      0      0
0.000435610893706785      0.000441641161732474      0      0      0
0.000441641161732474      0.000447754908231697      0      0      0
0.000447754908231697      0.000453953288817359      0      0      0
0.000453953288817359      0.000460237475099795      0      0      0
0.000460237475099795      0.000466608654908228      0      0      0
0.000466608654908228      0.000473068032515292      0      0      0
0.000473068032515292      0.000479616828864662      0      0      0
0.000479616828864662      0.000486256281801832      0      0      0
0.000486256281801832      0.000492987646308097      0      0      0
0.000492987646308097      0.000499812194737762      0      0      0
0.000499812194737762      0.000506731217058643      0      0      0
0.000506731217058643      0.0005137460210959      0      0      0
0.0005137460210959      0.000520857932779231      0      0      0
0.000520857932779231      0.000528068296393506      0      0      0
0.000528068296393506      0.000535378474832857      0      0      0
0.000535378474832857      0.000542789849858294      0      0      0
0.000542789849858294      0.000550303822358882      0      0      0
0.000550303822358882      0.000557921812616533      0      0      0
0.000557921812616533      0.000565645260574473      0      0      0
0.000565645260574473      0.00057347562610941      0      0      0
0.00057347562610941      0.000581414389307485      0      0      0
0.000581414389307485      0.000589463050744029      0      0      0
0.000589463050744029      0.000597623131767208      0      0      0
0.000597623131767208      0.000605896174785581      0      0      0
0.000605896174785581      0.000614283743559644      0      0      0
0.000614283743559644      0.000622787423497414      0      0      0
0.000622787423497414      0.000631408821954096      0      0      0
0.000631408821954096      0.000640149568535908      0      0      0
0.000640149568535908      0.000649011315408104      0      0      0
0.000649011315408104      0.000657995737607266      0      0      0
0.000657995737607266      0.000667104533357915      0      0      0
0.000667104533357915      0.00067633942439351      0      0      0
0.00067633942439351      0.000685702156281888      0      0      0
0.000685702156281888      0.000695194498755206      0      0      0
0.000695194498755206      0.000704818246044455      0      0      0
0.000704818246044455      0.000714575217218609      0      0      0
0.000714575217218609      0.000724467256528451      0      0      0
0.000724467256528451      0.000734496233755185      0      0      0
0.000734496233755185      0.000744664044563847      0      0      0
0.000744664044563847      0.000754972610861632      0      0      0
0.000754972610861632      0.000765423881161163      0      0      0
0.000765423881161163      0.0007760198309488      0      0      0
0.0007760198309488      0.000786762463058045      0      0      0
0.000786762463058045      0.00079765380804811      0      0      0
0.00079765380804811      0.000808695924587738      0      0      0
0.000808695924587738      0.000819890899844323      0      0      0
0.000819890899844323      0.00083124084987843      0      0      0
0.00083124084987843      0.000842747920043766      0      0      0
0.000842747920043766      0.000854414285392693      0      0      0
0.000854414285392693      0.000866242151087355      0      0      0
0.000866242151087355      0.000878233752816494      0      0      0
0.000878233752816494      0.000890391357218039      0      0      0
0.000890391357218039      0.000902717262307538      0      0      0
0.000902717262307538      0.000915213797912533      0      0      0
0.000915213797912533      0.000927883326112938      0      0      0
0.000927883326112938      0.000940728241687513      0      0      0
0.000940728241687513      0.000953750972566528      0      0      0
0.000953750972566528      0.000966953980290686      0      0      0
0.000966953980290686      0.000980339760476396      0      0      0
0.000980339760476396      0.000993910843287497      0      0      0
0.000993910843287497      0.0010076697939135      0      0      0
0.0010076697939135      0.00102161921305448      0      0      0
0.00102161921305448      0.0010357617374126      0      0      0
0.0010357617374126      0.00105010004019057      0      0      0
0.00105010004019057      0.00106463683159689      0      0      0
0.00106463683159689      0.00107937485935813      0      0      0
0.00107937485935813      0.00109431690923832      0      0      0
0.00109431690923832      0.00110946580556549      0      0      0
0.00110946580556549      0.00112482441176555      0      0      0
0.00112482441176555      0.00114039563090349      0      0      0
0.00114039563090349      0.00115618240623217      0      0      0
0.00115618240623217      0.00117218772174859      0      0      0
0.00117218772174859      0.00118841460275796      0      0      0
0.00118841460275796      0.00120486611644553      0      0      0
0.00120486611644553      0.00122154537245635      0      0      0
0.00122154537245635      0.00123845552348304      0      0      0
0.00123845552348304      0.00125559976586171      0      0      0
0.00125559976586171      0.00127298134017614      0      0      0
0.00127298134017614      0.00129060353187029      0      0      0
0.00129060353187029      0.00130846967186935      0      0      0
0.00130846967186935      0.00132658313720929      0      0      0
0.00132658313720929      0.00134494735167523      0      0      0
0.00134494735167523      0.00136356578644858      0      0      0
0.00136356578644858      0.00138244196076317      0      0      0
0.00138244196076317      0.00140157944257044      0      0      0
0.00140157944257044      0.00142098184921384      0      0      0
0.00142098184921384      0.00144065284811262      0      0      0
0.00144065284811262      0.00146059615745496      0      0      0
0.00146059615745496      0.00148081554690089      0      0      0
0.00148081554690089      0.00150131483829471      0      0      0
0.00150131483829471      0.00152209790638749      0      0      0
0.00152209790638749      0.00154316867956938      0      0      0
0.00154316867956938      0.00156453114061223      0      0      0
0.00156453114061223      0.00158618932742236      0      0      0
0.00158618932742236      0.00160814733380381      0      0      0
0.00160814733380381      0.00163040931023216      0      0      0
0.00163040931023216      0.00165297946463904      0      0      0
0.00165297946463904      0.00167586206320748      0      0      0
0.00167586206320748      0.00169906143117836      0      0      0
0.00169906143117836      0.00172258195366789      0      0      0
0.00172258195366789      0.00174642807649655      0      0      0
0.00174642807649655      0.00177060430702936      0      0      0
0.00177060430702936      0.00179511521502795      0      0      0
0.00179511521502795      0.00181996543351421      0      0      0
0.00181996543351421      0.00184515965964614      0      0      0
0.00184515965964614      0.00187070265560561      0      0      0
0.00187070265560561      0.00189659924949857      0      0      0
0.00189659924949857      0.00192285433626758      0      0      0
0.00192285433626758      0.00194947287861711      0      0      0
0.00194947287861711      0.00197645990795156      0      0      0
0.00197645990795156      0.00200382052532629      0      0      0
0.00200382052532629      0.00203155990241182      0      0      0
0.00203155990241182      0.00205968328247135      0      0      0
0.00205968328247135      0.00208819598135186      0      0      0
0.00208819598135186      0.00211710338848892      0      0      0
0.00211710338848892      0.00214641096792534      0      0      0
0.00214641096792534      0.00217612425934403      0      0      0
0.00217612425934403      0.00220624887911509      0      0      0
0.00220624887911509      0.00223679052135739      0      0      0
0.00223679052135739      0.00226775495901488      0      0      0
0.00226775495901488      0.00229914804494778      0      0      0
0.00229914804494778      0.00233097571303889      0      0      0
0.00233097571303889      0.00236324397931521      0      0      0
0.00236324397931521      0.00239595894308506      0      0      0
0.00239595894308506      0.00242912678809096      0      0      0
0.00242912678809096      0.00246275378367852      0      0      0
0.00246275378367852      0.00249684628598141      0      0      0
0.00249684628598141      0.00253141073912281      0      0      0
0.00253141073912281      0.0025664536764335      0      0      0
0.0025664536764335      0.00260198172168671      0      0      0
0.00260198172168671      0.00263800159035023      0      0      0
0.00263800159035023      0.00267452009085567      0      0      0
0.00267452009085567      0.00271154412588544      0      0      0
0.00271154412588544      0.00274908069367747      0      0      0
0.00274908069367747      0.00278713688934801      0      0      0
0.00278713688934801      0.00282571990623272      0      0      0
0.00282571990623272      0.00286483703724639      0      0      0
0.00286483703724639      0.00290449567626138      0      0      0
0.00290449567626138      0.00294470331950526      0      0      0
0.00294470331950526      0.0029854675669777      0      0      0
0.0029854675669777      0.00302679612388701      0      0      0
0.00302679612388701      0.0030686968021066      0      0      0
0.0030686968021066      0.00311117752165154      0      0      0
0.00311117752165154      0.0031542463121756      0      0      0
0.0031542463121756      0.00319791131448903      0      0      0
0.00319791131448903      0.00324218078209728      0      0      0
0.00324218078209728      0.0032870630827611      0      0      0
0.0032870630827611      0.00333256670007821      0      0      0
0.00333256670007821      0.00337870023508683      0      0      0
0.00337870023508683      0.00342547240789146      0      0      0
0.00342547240789146      0.00347289205931113      0      0      0
0.00347289205931113      0.00352096815255051      0      0      0
0.00352096815255051      0.00356970977489406      0      0      0
0.00356970977489406      0.00361912613942378      0      0      0
0.00361912613942378      0.0036692265867606      0      0      0
0.0036692265867606      0.00372002058682995      0      0      0
0.00372002058682995      0.00377151774065175      0      0      0
0.00377151774065175      0.00382372778215516      0      0      0
0.00382372778215516      0.00387666058001854      0      0      0
0.00387666058001854      0.00393032613953476      0      0      0
0.00393032613953476      0.0039847346045024      0      0      0
0.0039847346045024      0.00403989625914312      0      0      0
0.00403989625914312      0.00409582153004557      0      0      0
0.00409582153004557      0.00415252098813623      0      0      0
0.00415252098813623      0.00421000535067748      0      0      0
0.00421000535067748      0.0042682854832934      0      0      0
0.0042682854832934      0.00432737240202355      0      0      0
0.00432737240202355      0.00438727727540519      0      0      0
0.00438727727540519      0.00444801142658443      0      0      0
0.00444801142658443      0.00450958633545639      0      0      0
0.00450958633545639      0.00457201364083525      0      0      0
0.00457201364083525      0.00463530514265407      0      0      0
0.00463530514265407      0.00469947280419532      0      0      0
0.00469947280419532      0.00476452875435209      0      0      0
0.00476452875435209      0.0048304852899207      0      0      0
0.0048304852899207      0.00489735487792503      0      0      0
0.00489735487792503      0.00496515015797302      0      0      0
0.00496515015797302      0.00503388394464577      0      0      0
0.00503388394464577      0.00510356922991978      0      0      0
0.00510356922991978      0.00517421918562266      0      0      0
0.00517421918562266      0.00524584716592283      0      0      0
0.00524584716592283      0.00531846670985373      0      0      0
0.00531846670985373      0.00539209154387294      0      0      0
0.00539209154387294      0.00546673558445676      0      0      0
0.00546673558445676      0.00554241294073067      0      0      0
0.00554241294073067      0.00561913791713623      0      0      0
0.00561913791713623      0.00569692501613484      0      0      0
0.00569692501613484      0.00577578894094906      0      0      0
0.00577578894094906      0.00585574459834172      0      0      0
0.00585574459834172      0.00593680710143364      0      0      0
0.00593680710143364      0.00601899177256026      0      0      0
0.00601899177256026      0.00610231414616781      0      0      0
0.00610231414616781      0.0061867899717497      0      0      0
0.0061867899717497      0.0062724352168234      0      0      0
0.0062724352168234      0.00635926606994866      0      0      0
0.00635926606994866      0.00644729894378739      0      0      0
0.00644729894378739      0.00653655047820597      0      0      0
0.00653655047820597      0.00662703754342055      0      0      0
0.00662703754342055      0.00671877724318579      0      0      0
0.00671877724318579      0.00681178691802782      0      0      0
0.00681178691802782      0.00690608414852187      0      0      0
0.00690608414852187      0.00700168675861542      0      0      0
0.00700168675861542      0.00709861281899715      0      0      0
0.00709861281899715      0.00719688065051277      0      0      0
0.00719688065051277      0.00729650882762788      0      0      0
0.00729650882762788      0.00739751618193895      0      0      0
0.00739751618193895      0.00749992180573285      0      0      0
0.00749992180573285      0.00760374505559565      0      0      0
0.00760374505559565      0.00770900555607137      0      0      0
0.00770900555607137      0.00781572320337137      0      0      0
0.00781572320337137      0.00792391816913513      0      0      0
0.00792391816913513      0.00803361090424307      0      0      0
0.00803361090424307      0.00814482214268214      0      0      0
0.00814482214268214      0.00825757290546495      0      0      0
0.00825757290546495      0.00837188450460311      0      0      0
0.00837188450460311      0.0084877785471356      0      0      0
0.0084877785471356      0.00860527693921294      0      0      0
0.00860527693921294      0.00872440189023784      0      0      0
0.00872440189023784      0.0088451759170632      0      0      0
0.0088451759170632      0.00896762184824822      0      0      0
0.00896762184824822      0.00909176282837339      0      0      0
0.00909176282837339      0.00921762232241531      0      0      0
0.00921762232241531      0.009345224120182      0      0      0
0.009345224120182      0.00947459234080956      0      0      0
0.00947459234080956      0.00960575143732124      0      0      0
0.00960575143732124      0.0097387262012494      0      0      0
0.0097387262012494      0.00987354176732169      0      0      0
0.00987354176732169      0.0100102236182119      0      0      0
0.0100102236182119      0.0101487975893568      0      0      0
0.0101487975893568      0.0102892898738392      0      0      0
0.0102892898738392      0.0104317270273393      0      0      0
0.0104317270273393      0.0105761359731542      0      0      0
0.0105761359731542      0.0107225440072866      0      0      0
0.0107225440072866      0.0108709788036044      0      0      0
0.0108709788036044      0.0110214684190717      0      0      0
0.0110214684190717      0.0111740412990521      0      0      0
0.0111740412990521      0.0113287262826851      0      0      0
0.0113287262826851      0.0114855526083377      0      0      0
0.0114855526083377      0.0116445499191305      0      0      0
0.0116445499191305      0.0118057482685412      0      0      0
0.0118057482685412      0.0119691781260852      0      0      0
0.0119691781260852      0.0121348703830748      0      0      0
0.0121348703830748      0.0123028563584581      0      0      0
0.0123028563584581      0.0124731678047393      0      0      0
0.0124731678047393      0.0126458369139802      0      0      0
0.0126458369139802      0.0128208963238851      0      0      0
0.0128208963238851      0.0129983791239701      0      0      0
0.0129983791239701      0.0131783188618175      0      0      0
0.0131783188618175      0.0133607495494169      0      0      0
0.0133607495494169      0.0135457056695945      0      0      0
0.0135457056695945      0.0137332221825303      0      0      0
0.0137332221825303      0.0139233345323668      0      0      0
0.0139233345323668      0.0141160786539086      0      0      0
0.0141160786539086      0.0143114909794141      0      0      0
0.0143114909794141      0.0145096084454827      0      0      0
0.0145096084454827      0.0147104685000363      0      0      0
0.0147104685000363      0.0149141091093971      0      0      0
0.0149141091093971      0.0151205687654648      0      0      0
0.0151205687654648      0.0153298864929916      0      0      0
0.0153298864929916      0.0155421018569589      0      0      0
0.0155421018569589      0.015757254970056      0      0      0
0.015757254970056      0.0159753865002618      0      0      0
0.0159753865002618      0.0161965376785319      0      0      0
0.0161965376785319      0.0164207503065923      0      0      0
0.0164207503065923      0.0166480667648403      0      0      0
0.0166480667648403      0.0168785300203555      0      0      0
0.0168785300203555      0.0171121836350213      0      0      0
0.0171121836350213      0.0173490717737588      0      0      0
0.0173490717737588      0.017589239212875      0      0      0
0.017589239212875      0.0178327313485262      0      0      0
0.0178327313485262      0.0180795942052988      0      0      0
0.0180795942052988      0.0183298744449088      0      0      0
0.0183298744449088      0.0185836193750216      0      0      0
0.0185836193750216      0.0188408769581945      0      0      0
0.0188408769581945      0.0191016958209418      0      0      0
0.0191016958209418      0.0193661252629267      0      0      0
0.0193661252629267      0.0196342152662799      0      0      0
0.0196342152662799      0.0199060165050465      0      0      0
0.0199060165050465      0.0201815803547652      0      0      0
0.0201815803547652      0.0204609589021785      0      0      0
0.0204609589021785      0.0207442049550786      0      0      0
0.0207442049550786      0.0210313720522889      0      0      0
0.0210313720522889      0.0213225144737837      0      0      0
0.0213225144737837      0.0216176872509482      0      0      0
0.0216176872509482      0.0219169461769806      0      0      0
0.0219169461769806      0.0222203478174381      0      0      0
0.0222203478174381      0.0225279495209286      0      0      0
0.0225279495209286      0.0228398094299506      0      0      0
0.0228398094299506      0.0231559864918837      0      0      0
0.0231559864918837      0.0234765404701303      0      0      0
0.0234765404701303      0.0238015319554124      0      0      0
0.0238015319554124      0.0241310223772239      0      0      0
0.0241310223772239      0.0244650740154424      0      0      0
0.0244650740154424      0.0248037500121009      0      0      0
0.0248037500121009      0.025147114383323      0      0      0
0.025147114383323      0.0254952320314234      0      0      0
0.0254952320314234      0.025848168757175      0      0      0
0.025848168757175      0.0262059912722472      0      0      0
0.0262059912722472      0.0265687672118152      0      0      0
0.0265687672118152      0.0269365651473444      0      0      0
0.0269365651473444      0.0273094545995519      0      0      0
0.0273094545995519      0.0276875060515468      0      0      0
0.0276875060515468      0.0280707909621536      0      0      0
0.0280707909621536      0.0284593817794181      0      0      0
0.0284593817794181      0.0288533519543027      0      0      0
0.0288533519543027      0.0292527759545692      0      0      0
0.0292527759545692      0.0296577292788545      0      0      0
0.0296577292788545      0.0300682884709421      0      0      0
0.0300682884709421      0.0304845311342295      0      0      0
0.0304845311342295      0.0309065359463971      0      0      0
0.0309065359463971      0.0313343826742795      0      0      0
0.0313343826742795      0.0317681521889432      0      0      0
0.0317681521889432      0.0322079264809726      0      0      0
0.0322079264809726      0.0326537886759678      0      0      0
0.0326537886759678      0.033105823050257      0      0      0
0.033105823050257      0.033564115046826      0      0      0
0.033564115046826      0.0340287512914689      0      0      0
0.0340287512914689      0.0344998196091616      0      0      0
0.0344998196091616      0.0349774090406628      0      0      0
0.0349774090406628      0.0354616098593442      0      0      0
0.0354616098593442      0.0359525135882537      0      0      0
0.0359525135882537      0.0364502130174152      0      0      0
0.0364502130174152      0.0369548022213675      0      0      0
0.0369548022213675      0.0374663765769464      0      0      0
0.0374663765769464      0.0379850327813123      0      0      0
0.0379850327813123      0.0385108688702281      0      0      0
0.0385108688702281      0.0390439842365898      0      0      0
0.0390439842365898      0.0395844796492134      0      0      0
0.0395844796492134      0.0401324572718825      0      0      0
0.0401324572718825      0.0406880206826587      0      0      0
0.0406880206826587      0.0412512748934598      0      0      0
0.0412512748934598      0.0418223263699098      0      0      0
0.0418223263699098      0.0424012830514618      0      0      0
0.0424012830514618      0.0429882543718015      0      0      0
0.0429882543718015      0.0435833512795317      0      0      0
0.0435833512795317      0.0441866862591436      0      0      0
0.0441866862591436      0.0447983733522791      0      0      0
0.0447983733522791      0.0454185281792862      0      0      0
0.0454185281792862      0.0460472679610735      0      0      0
0.0460472679610735      0.0466847115412677      0      0      0
0.0466847115412677      0.0473309794086762      0      0      0
0.0473309794086762      0.047986193720063      0      0      0
0.047986193720063      0.0486504783232378      0      0      0
0.0486504783232378      0.0493239587804657      0      0      0
0.0493239587804657      0.0500067623922011      0      0      0
0.0500067623922011      0.0506990182211494      0      0      0
0.0506990182211494      0.0514008571166629      0      0      0
0.0514008571166629      0.0521124117394733      0      0      0
0.0521124117394733      0.0528338165867671      0      0      0
0.0528338165867671      0.0535652080176086      0      0      0
0.0535652080176086      0.0543067242787134      0      0      0
0.0543067242787134      0.0550585055305805      0      0      0
0.0550585055305805      0.0558206938739848      0      0      0
0.0558206938739848      0.0565934333768373      0      0      0
0.0565934333768373      0.0573768701014157      0      0      0
0.0573768701014157      0.0581711521319738      0      0      0
0.0581711521319738      0.0589764296027321      0      0      0
0.0589764296027321      0.0597928547262553      0      0      0
0.0597928547262553      0.0606205818222245      0      0      0
0.0606205818222245      0.0614597673466051      0      0      0
0.0614597673466051      0.0623105699212211      0      0      0
0.0623105699212211      0.0631731503637371      0      0      0
0.0631731503637371      0.0640476717180559      0      0      0
0.0640476717180559      0.064934299285137      0      0      0
0.064934299285137      0.065833200654241      0      0      0
0.065833200654241      0.0667445457346082      0      0      0
0.0667445457346082      0.0676685067875737      0      0      0
0.0676685067875737      0.0686052584591283      0      0      0
0.0686052584591283      0.0695549778129301      0      0      0
0.0695549778129301      0.0705178443637725      0      0      0
0.0705178443637725      0.071494040111516      0      0      0
0.071494040111516      0.0724837495754901      0      0      0
0.0724837495754901      0.07348715982937      0      0      0
0.07348715982937      0.0745044605365374      0      0      0
0.0745044605365374      0.0755358439859309      0      0      0
0.0755358439859309      0.0765815051283916      0      0      0
0.0765815051283916      0.0776416416135129      0      0      0
0.0776416416135129      0.0787164538269999      0      0      0
0.0787164538269999      0.0798061449285455      0      0      0
0.0798061449285455      0.0809109208902321      0      0      0
0.0809109208902321      0.0820309905354643      0      0      0
0.0820309905354643      0.0831665655784396      0      0      0
0.0831665655784396      0.0843178606641673      0      0      0
0.0843178606641673      0.0854850934090396      0      0      0
0.0854850934090396      0.0866684844419658      0      0      0
0.0866684844419658      0.087868257446075      0      0      0
0.087868257446075      0.0890846392009967      0      0      0
0.0890846392009967      0.0903178596257262      0      0      0
0.0903178596257262      0.0915681518220832      0      0      0
0.0915681518220832      0.0928357521187732      0      0      0
0.0928357521187732      0.0941209001160578      0      0      0
0.0941209001160578      0.0954238387310435      0      0      0
0.0954238387310435      0.0967448142435972      0      0      0
0.0967448142435972      0.0980840763428988      0      0      0
0.0980840763428988      0.0994418781746361      0      0      0
0.0994418781746361      0.100818476388855      0      0      0
0.100818476388855      0.10221413118847      0      0      0
0.10221413118847      0.103629106378448      0      0      0
0.103629106378448      0.105063669415674      0      0      0
0.105063669415674      0.106518091459502      0      0      0
0.106518091459502      0.107992647423013      0      0      0
0.107992647423013      0.109487616024976      0      0      0
0.109487616024976      0.111003279842531      0      0      0
0.111003279842531      0.112539925364605      0      0      0
0.112539925364605      0.114097843046059      0      0      0
0.114097843046059      0.115677327362591      0      0      0
0.115677327362591      0.117278676866402      0      0      0
0.117278676866402      0.118902194242619      0      0      0
0.118902194242619      0.120548186366517      0      0      0
0.120548186366517      0.122216964361519      0      0      0
0.122216964361519      0.123908843658004      0      0      0
0.123908843658004      0.125624144052934      0      0      0
0.125624144052934      0.127363189770296      0      0      0
0.127363189770296      0.12912630952239      0      0      0
0.12912630952239      0.130913836571959      0      0      0
0.130913836571959      0.132726108795187      0      0      0
0.132726108795187      0.134563468745557      0      0      0
0.134563468745557      0.136426263718606      0      0      0
0.136426263718606      0.138314845817565      0      0      0
0.138314845817565      0.140229572019921      0      0      0
0.140229572019921      0.142170804244882      0      0      0
0.142170804244882      0.144138909421796      0      0      0
0.144138909421796      0.146134259559502      0      0      0
0.146134259559502      0.148157231816648      0      0      0
0.148157231816648      0.150208208572982      0      0      0
0.150208208572982      0.152287577501628      0      0      0
0.152287577501628      0.154395731642364      0      0      0
0.154395731642364      0.156533069475914      0      0      0
0.156533069475914      0.158699994999266      0      0      0
0.158699994999266      0.16089691780204      0      0      0
0.16089691780204      0.163124253143903      0      0      0
0.163124253143903      0.165382422033063      0      0      0
0.165382422033063      0.16767185130585      0      0      0
0.16767185130585      0.16999297370739      0      0      0
0.16999297370739      0.172346227973408      0      0      0
0.172346227973408      0.174732058913154      0      0      0
0.174732058913154      0.177150917493482      0      0      0
0.177150917493482      0.179603260924088      0      0      0
0.179603260924088      0.182089552743936      0      0      0
0.182089552743936      0.184610262908873      0      0      0
0.184610262908873      0.187165867880458      0      0      0
0.187165867880458      0.189756850716024      0      0      0
0.189756850716024      0.192383701159985      0      0      0
0.192383701159985      0.195046915736409      0      0      0
0.195046915736409      0.197746997842864      0      0      0
0.197746997842864      0.200484457845576      0      0      0
0.200484457845576      0.203259813175894      0      0      0
0.203259813175894      0.206073588428097      0      0      0
0.206073588428097      0.208926315458549      0      0      0
0.208926315458549      0.211818533486235      0      0      0
0.211818533486235      0.214750789194674      0      0      0
0.214750789194674      0.217723636835266      0      0      0
0.217723636835266      0.220737638332042      0      0      0
0.220737638332042      0.22379336338789      0      0      0
0.22379336338789      0.226891389592229      0      0      0
0.226891389592229      0.230032302530194      0      0      0
0.230032302530194      0.233216695893316      0      0      0
0.233216695893316      0.236445171591743      0      0      0
0.236445171591743      0.239718339868012      0      0      0
0.239718339868012      0.243036819412397      0      0      0
0.243036819412397      0.246401237479853      0      0      0
0.246401237479853      0.249812230008578      0      0      0
0.249812230008578      0.253270441740218      0      0      0
0.253270441740218      0.256776526341734      0      0      0
0.256776526341734      0.260331146528961      0      0      0
0.260331146528961      0.263934974191869      0      0      0
0.263934974191869      0.267588690521566      0      0      0
0.267588690521566      0.271292986139054      0      0      0
0.271292986139054      0.275048561225772      0      0      0
0.275048561225772      0.27885612565594      0      0      0
0.27885612565594      0.282716399130741      0      0      0
0.282716399130741      0.286630111314356      0      0      0
0.286630111314356      0.290598001971889      0      0      0
0.290598001971889      0.294620821109189      0      0      0
0.294620821109189      0.298699329114623      0      0      0
0.298699329114623      0.302834296902796      0      0      0
0.302834296902796      0.307026506060274      0      0      0
0.307026506060274      0.311276748993318      0      0      0
0.311276748993318      0.315585829077662      0      0      0
0.315585829077662      0.319954560810364      0      0      0
0.319954560810364      0.324383769963767      0      0      0
0.324383769963767      0.32887429374158      0      0      0
0.32887429374158      0.33342698093713      0      0      0
0.33342698093713      0.338042692093795      0      0      0
0.338042692093795      0.342722299667666      0      0      0
0.342722299667666      0.347466688192458      0      0      0
0.347466688192458      0.352276754446699      0      0      0
0.352276754446699      0.357153407623246      0      0      0
0.357153407623246      0.362097569501131      0      0      0
0.362097569501131      0.367110174619799      0      0      0
0.367110174619799      0.372192170455755      0      0      0
0.372192170455755      0.37734451760165      0      0      0
0.37734451760165      0.382568189947856      0      0      0
0.382568189947856      0.387864174866547      0      0      0
0.387864174866547      0.393233473398329      0      0      0
0.393233473398329      0.398677100441459      0      0      0
0.398677100441459      0.40419608494368      0      0      0
0.40419608494368      0.409791470096709      0      0      0
0.409791470096709      0.41546431353342      0      0      0
0.41546431353342      0.421215687527758      0      0      0
0.421215687527758      0.427046679197417      0      0      0
0.427046679197417      0.43295839070933      0      0      0
0.43295839070933      0.438951939487993      0      0      0
0.438951939487993      0.445028458426682      0      0      0
0.445028458426682      0.451189096101594      0      0      0
0.451189096101594      0.457435016988945      0      0      0
0.457435016988945      0.463767401685081      0      0      0
0.463767401685081      0.470187447129631      0      0      0
0.470187447129631      0.476696366831751      0      0      0
0.476696366831751      0.483295391099501      0      0      0
0.483295391099501      0.489985767272398      0      0      0
0.489985767272398      0.496768759957182      0      0      0
0.496768759957182      0.503645651266856      0      0      0
0.503645651266856      0.510617741063022      0      0      0
0.510617741063022      0.517686347201588      0      0      0
0.517686347201588      0.524852805781861      0      0      0
0.524852805781861      0.532118471399099      0      0      0
0.532118471399099      0.539484717400551      0      0      0
0.539484717400551      0.546952936145049      0      0      0
0.546952936145049      0.554524539266187      0      0      0
0.554524539266187      0.56220095793915      0      0      0
0.56220095793915      0.569983643151229      0      0      0
0.569983643151229      0.577874065976087      0      0      0
0.577874065976087      0.585873717851818      0      0      0
0.585873717851818      0.59398411086286      0      0      0
0.59398411086286      0.602206778025804      0      0      0
0.602206778025804      0.610543273579166      0      0      0
0.610543273579166      0.618995173277162      0      0      0
0.618995173277162      0.62756407468756      0      0      0
0.62756407468756      0.636251597493652      0      0      0
0.636251597493652      0.645059383800396      0      0      0
0.645059383800396      0.653989098444817      0      0      0
0.653989098444817      0.663042429310678      0      0      0
0.663042429310678      0.672221087647534      0      0      0
0.672221087647534      0.681526808394186      0      0      0
0.681526808394186      0.690961350506615      0      0      0
0.690961350506615      0.70052649729046      0      0      0
0.70052649729046      0.710224056738094      0      0      0
0.710224056738094      0.720055861870372      0      0      0
0.720055861870372      0.730023771083106      0      0      0
0.730023771083106      0.740129668498331      0      0      0
0.740129668498331      0.750375464320448      0      0      0
0.750375464320448      0.76076309519728      0      0      0
0.76076309519728      0.771294524586143      0      0      0
0.771294524586143      0.781971743124969      0      0      0
0.781971743124969      0.792796769008581      0      0      0
0.792796769008581      0.803771648370161      0      0      0
0.803771648370161      0.814898455668016      0      0      0
0.814898455668016      0.826179294077686      0      0      0
0.826179294077686      0.837616295889483      0      0      0
0.837616295889483      0.849211622911536      0      0      0
0.849211622911536      0.860967466878409      0      0      0
0.860967466878409      0.872886049865385      0      0      0
0.872886049865385      0.884969624708479      0      0      0
0.884969624708479      0.897220475430265      0      0      0
0.897220475430265      0.909640917671599      0      0      0
0.909640917671599      0.922233299129318      0      0      0
0.922233299129318      0.935      0      0      0
# END HISTO1D SudakovqbarqExpOutputsThresholdDivN2LL12
# BEGIN HISTO1D SudakovqbarqExpOutputsThresholdDivN2LL21
PlotOrder=3
LineColor=green
LineStyle=dashed 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\widetilde{\mathbf{V}}^{(2,1)}_{h,\mathrm{exp}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0      0      0
0.00000101384324431002      0.00000102787812403307      0      0      0
0.00000102787812403307      0.00000104210729202498      0      0      0
0.00000104210729202498      0.00000105653343786574      0      0      0
0.00000105653343786574      0.00000107115928836782      0      0      0
0.00000107115928836782      0.00000108598760809164      0      0      0
0.00000108598760809164      0.00000110102119986811      0      0      0
0.00000110102119986811      0.00000111626290532839      0      0      0
0.00000111626290532839      0.00000113171560544106      0      0      0
0.00000113171560544106      0.00000114738222105665      0      0      0
0.00000114738222105665      0.00000116326571345971      0      0      0
0.00000116326571345971      0.0000011793690849286      0      0      0
0.0000011793690849286      0.00000119569537930295      0      0      0
0.00000119569537930295      0.000001212247682559      0      0      0
0.000001212247682559      0.00000122902912339292      0      0      0
0.00000122902912339292      0.00000124604287381218      0      0      0
0.00000124604287381218      0.00000126329214973512      0      0      0
0.00000126329214973512      0.00000128078021159884      0      0      0
0.00000128078021159884      0.00000129851036497544      0      0      0
0.00000129851036497544      0.00000131648596119688      0      0      0
0.00000131648596119688      0.00000133471039798844      0      0      0
0.00000133471039798844      0.00000135318712011092      0      0      0
0.00000135318712011092      0.00000137191962001179      0      0      0
0.00000137191962001179      0.00000139091143848532      0      0      0
0.00000139091143848532      0.00000141016616534188      0      0      0
0.00000141016616534188      0.00000142968744008643      0      0      0
0.00000142968744008643      0.00000144947895260651      0      0      0
0.00000144947895260651      0.00000146954444386967      0      0      0
0.00000146954444386967      0.00000148988770663059      0      0      0
0.00000148988770663059      0.00000151051258614798      0      0      0
0.00000151051258614798      0.00000153142298091138      0      0      0
0.00000153142298091138      0.00000155262284337812      0      0      0
0.00000155262284337812      0.00000157411618072032      0      0      0
0.00000157411618072032      0.00000159590705558239      0      0      0
0.00000159590705558239      0.0000016179995868489      0      0      0
0.0000016179995868489      0.00000164039795042316      0      0      0
0.00000164039795042316      0.00000166310638001652      0      0      0
0.00000166310638001652      0.00000168612916794864      0      0      0
0.00000168612916794864      0.00000170947066595881      0      0      0
0.00000170947066595881      0.00000173313528602849      0      0      0
0.00000173313528602849      0.00000175712750121529      0      0      0
0.00000175712750121529      0.00000178145184649847      0      0      0
0.00000178145184649847      0.00000180611291963609      0      0      0
0.00000180611291963609      0.00000183111538203409      0      0      0
0.00000183111538203409      0.00000185646395962742      0      0      0
0.00000185646395962742      0.00000188216344377329      0      0      0
0.00000188216344377329      0.00000190821869215684      0      0      0
0.00000190821869215684      0.00000193463462970931      0      0      0
0.00000193463462970931      0.000001961416249539      0      0      0
0.000001961416249539      0.00000198856861387501      0      0      0
0.00000198856861387501      0.00000201609685502412      0      0      0
0.00000201609685502412      0.00000204400617634088      0      0      0
0.00000204400617634088      0.00000207230185321116      0      0      0
0.00000207230185321116      0.00000210098923404927      0      0      0
0.00000210098923404927      0.00000213007374130893      0      0      0
0.00000213007374130893      0.00000215956087250823      0      0      0
0.00000215956087250823      0.00000218945620126872      0      0      0
0.00000218945620126872      0.00000221976537836897      0      0      0
0.00000221976537836897      0.00000225049413281266      0      0      0
0.00000225049413281266      0.00000228164827291145      0      0      0
0.00000228164827291145      0.0000023132336873829      0      0      0
0.0000023132336873829      0.0000023452563464635      0      0      0
0.0000023452563464635      0.00000237772230303722      0      0      0
0.00000237772230303722      0.00000241063769377955      0      0      0
0.00000241063769377955      0.00000244400874031748      0      0      0
0.00000244400874031748      0.00000247784175040552      0      0      0
0.00000247784175040552      0.00000251214311911795      0      0      0
0.00000251214311911795      0.00000254691933005764      0      0      0
0.00000254691933005764      0.00000258217695658154      0      0      0
0.00000258217695658154      0.0000026179226630432      0      0      0
0.0000026179226630432      0.00000265416320605244      0      0      0
0.00000265416320605244      0.00000269090543575249      0      0      0
0.00000269090543575249      0.00000272815629711478      0      0      0
0.00000272815629711478      0.00000276592283125165      0      0      0
0.00000276592283125165      0.00000280421217674733      0      0      0
0.00000280421217674733      0.00000284303157100718      0      0      0
0.00000284303157100718      0.00000288238835162573      0      0      0
0.00000288238835162573      0.00000292228995777364      0      0      0
0.00000292228995777364      0.00000296274393160382      0      0      0
0.00000296274393160382      0.00000300375791967704      0      0      0
0.00000300375791967704      0.00000304533967440728      0      0      0
0.00000304533967440728      0.0000030874970555271      0      0      0
0.0000030874970555271      0.00000313023803157323      0      0      0
0.00000313023803157323      0.00000317357068139281      0      0      0
0.00000317357068139281      0.00000321750319567045      0      0      0
0.00000321750319567045      0.00000326204387847638      0      0      0
0.00000326204387847638      0.00000330720114883614      0      0      0
0.00000330720114883614      0.00000335298354232185      0      0      0
0.00000335298354232185      0.00000339939971266569      0      0      0
0.00000339939971266569      0.00000344645843339553      0      0      0
0.00000344645843339553      0.00000349416859949336      0      0      0
0.00000349416859949336      0.00000354253922907654      0      0      0
0.00000354253922907654      0.00000359157946510248      0      0      0
0.00000359157946510248      0.00000364129857709674      0      0      0
0.00000364129857709674      0.00000369170596290522      0      0      0
0.00000369170596290522      0.00000374281115047047      0      0      0
0.00000374281115047047      0.0000037946237996327      0      0      0
0.0000037946237996327      0.00000384715370395563      0      0      0
0.00000384715370395563      0.00000390041079257769      0      0      0
0.00000390041079257769      0.00000395440513208878      0      0      0
0.00000395440513208878      0.00000400914692843308      0      0      0
0.00000400914692843308      0.00000406464652883815      0      0      0
0.00000406464652883815      0.00000412091442377072      0      0      0
0.00000412091442377072      0.00000417796124891967      0      0      0
0.00000417796124891967      0.00000423579778720626      0      0      0
0.00000423579778720626      0.0000042944349708224      0      0      0
0.0000042944349708224      0.00000435388388329698      0      0      0
0.00000435388388329698      0.00000441415576159092      0      0      0
0.00000441415576159092      0.0000044752619982211      0      0      0
0.0000044752619982211      0.00000453721414341383      0      0      0
0.00000453721414341383      0.00000460002390728798      0      0      0
0.00000460002390728798      0.0000046637031620685      0      0      0
0.0000046637031620685      0.00000472826394433043      0      0      0
0.00000472826394433043      0.00000479371845727405      0      0      0
0.00000479371845727405      0.00000486007907303155      0      0      0
0.00000486007907303155      0.00000492735833500554      0      0      0
0.00000492735833500554      0.00000499556896024003      0      0      0
0.00000499556896024003      0.00000506472384182418      0      0      0
0.00000506472384182418      0.00000513483605132934      0      0      0
0.00000513483605132934      0.00000520591884127979      0      0      0
0.00000520591884127979      0.00000527798564765776      0      0      0
0.00000527798564765776      0.00000535105009244307      0      0      0
0.00000535105009244307      0.00000542512598618791      0      0      0
0.00000542512598618791      0.00000550022733062734      0      0      0
0.00000550022733062734      0.00000557636832132587      0      0      0
0.00000557636832132587      0.00000565356335036064      0      0      0
0.00000565356335036064      0.00000573182700904185      0      0      0
0.00000573182700904185      0.00000581117409067079      0      0      0
0.00000581117409067079      0.000005891619593336      0      0      0
0.000005891619593336      0.00000597317872274825      0      0      0
0.00000597317872274825      0.00000605586689511467      0      0      0
0.00000605586689511467      0.0000061396997400527      0      0      0
0.0000061396997400527      0.00000622469310354442      0      0      0
0.00000622469310354442      0.00000631086305093168      0      0      0
0.00000631086305093168      0.0000063982258699528      0      0      0
0.0000063982258699528      0.00000648679807382125      0      0      0
0.00000648679807382125      0.00000657659640434692      0      0      0
0.00000657659640434692      0.00000666763783510069      0      0      0
0.00000666763783510069      0.00000675993957462272      0      0      0
0.00000675993957462272      0.0000068535190696752      0      0      0
0.0000068535190696752      0.00000694839400854009      0      0      0
0.00000694839400854009      0.00000704458232436258      0      0      0
0.00000704458232436258      0.00000714210219854078      0      0      0
0.00000714210219854078      0.00000724097206416231      0      0      0
0.00000724097206416231      0.00000734121060948854      0      0      0
0.00000734121060948854      0.000007442836781487      0      0      0
0.000007442836781487      0.00000754586978941272      0      0      0
0.00000754586978941272      0.00000765032910843916      0      0      0
0.00000765032910843916      0.00000775623448333934      0      0      0
0.00000775623448333934      0.00000786360593221801      0      0      0
0.00000786360593221801      0.00000797246375029542      0      0      0
0.00000797246375029542      0.00000808282851374354      0      0      0
0.00000808282851374354      0.00000819472108357529      0      0      0
0.00000819472108357529      0.00000830816260958769      0      0      0
0.00000830816260958769      0.00000842317453435958      0      0      0
0.00000842317453435958      0.00000853977859730466      0      0      0
0.00000853977859730466      0.00000865799683878063      0      0      0
0.00000865799683878063      0.00000877785160425524      0      0      0
0.00000877785160425524      0.00000889936554853005      0      0      0
0.00000889936554853005      0.00000902256164002253      0      0      0
0.00000902256164002253      0.00000914746316510757      0      0      0
0.00000914746316510757      0.00000927409373251906      0      0      0
0.00000927409373251906      0.00000940247727781235      0      0      0
0.00000940247727781235      0.00000953263806788851      0      0      0
0.00000953263806788851      0.00000966460070558129      0      0      0
0.00000966460070558129      0.00000979839013430744      0      0      0
0.00000979839013430744      0.00000993403164278155      0      0      0
0.00000993403164278155      0.000010071550869796      0      0      0
0.000010071550869796      0.0000102109738090674      0      0      0
0.0000102109738090674      0.0000103523268141496      0      0      0
0.0000103523268141496      0.000010495636603415      0      0      0
0.000010495636603415      0.0000106409302651053      0      0      0
0.0000106409302651053      0.000010788235262451      0      0      0
0.000010788235262451      0.0000109375794388631      0      0      0
0.0000109375794388631      0.0000110889910231955      0      0      0
0.0000110889910231955      0.0000112424986350812      0      0      0
0.0000112424986350812      0.0000113981312903417      0      0      0
0.0000113981312903417      0.0000115559184064716      0      0      0
0.0000115559184064716      0.000011715889808199      0      0      0
0.000011715889808199      0.0000118780757331232      0      0      0
0.0000118780757331232      0.0000120425068374297      0      0      0
0.0000120425068374297      0.0000122092142016854      0      0      0
0.0000122092142016854      0.0000123782293367127      0      0      0
0.0000123782293367127      0.0000125495841895462      0      0      0
0.0000125495841895462      0.0000127233111494713      0      0      0
0.0000127233111494713      0.0000128994430541458      0      0      0
0.0000128994430541458      0.0000130780131958075      0      0      0
0.0000130780131958075      0.0000132590553275668      0      0      0
0.0000132590553275668      0.0000134426036697863      0      0      0
0.0000134426036697863      0.00001362869291655      0      0      0
0.00001362869291655      0.00001381735824222      0      0      0
0.00001381735824222      0.0000140086353080861      0      0      0
0.0000140086353080861      0.0000142025602691059      0      0      0
0.0000142025602691059      0.0000143991697807389      0      0      0
0.0000143991697807389      0.0000145985010058751      0      0      0
0.0000145985010058751      0.0000148005916218595      0      0      0
0.0000148005916218595      0.0000150054798276138      0      0      0
0.0000150054798276138      0.0000152132043508565      0      0      0
0.0000152132043508565      0.0000154238044554237      0      0      0
0.0000154238044554237      0.0000156373199486901      0      0      0
0.0000156373199486901      0.0000158537911890937      0      0      0
0.0000158537911890937      0.0000160732590937644      0      0      0
0.0000160732590937644      0.0000162957651462576      0      0      0
0.0000162957651462576      0.000016521351404396      0      0      0
0.000016521351404396      0.0000167500605082187      0      0      0
0.0000167500605082187      0.0000169819356880416      0      0      0
0.0000169819356880416      0.0000172170207726282      0      0      0
0.0000172170207726282      0.0000174553601974744      0      0      0
0.0000174553601974744      0.0000176969990132074      0      0      0
0.0000176969990132074      0.0000179419828941014      0      0      0
0.0000179419828941014      0.0000181903581467107      0      0      0
0.0000181903581467107      0.0000184421717186223      0      0      0
0.0000184421717186223      0.0000186974712073306      0      0      0
0.0000186974712073306      0.0000189563048692332      0      0      0
0.0000189563048692332      0.0000192187216287532      0      0      0
0.0000192187216287532      0.0000194847710875863      0      0      0
0.0000194847710875863      0.0000197545035340766      0      0      0
0.0000197545035340766      0.000020027969952722      0      0      0
0.000020027969952722      0.0000203052220338112      0      0      0
0.0000203052220338112      0.0000205863121831945      0      0      0
0.0000205863121831945      0.0000208712935321888      0      0      0
0.0000208712935321888      0.000021160219947621      0      0      0
0.000021160219947621      0.0000214531460420097      0      0      0
0.0000214531460420097      0.0000217501271838877      0      0      0
0.0000217501271838877      0.0000220512195082683      0      0      0
0.0000220512195082683      0.0000223564799272551      0      0      0
0.0000223564799272551      0.0000226659661408002      0      0      0
0.0000226659661408002      0.0000229797366476099      0      0      0
0.0000229797366476099      0.0000232978507562027      0      0      0
0.0000232978507562027      0.0000236203685961192      0      0      0
0.0000236203685961192      0.000023947351129288      0      0      0
0.000023947351129288      0.0000242788601615485      0      0      0
0.0000242788601615485      0.0000246149583543337      0      0      0
0.0000246149583543337      0.0000249557092365137      0      0      0
0.0000249557092365137      0.0000253011772164045      0      0      0
0.0000253011772164045      0.0000256514275939423      0      0      0
0.0000256514275939423      0.0000260065265730261      0      0      0
0.0000260065265730261      0.0000263665412740315      0      0      0
0.0000263665412740315      0.0000267315397464981      0      0      0
0.0000267315397464981      0.0000271015909819919      0      0      0
0.0000271015909819919      0.0000274767649271459      0      0      0
0.0000274767649271459      0.0000278571324968813      0      0      0
0.0000278571324968813      0.0000282427655878122      0      0      0
0.0000282427655878122      0.0000286337370918349      0      0      0
0.0000286337370918349      0.0000290301209099061      0      0      0
0.0000290301209099061      0.0000294319919660113      0      0      0
0.0000294319919660113      0.0000298394262213274      0      0      0
0.0000298394262213274      0.00003025250068858      0      0      0
0.00003025250068858      0.000030671293446601      0      0      0
0.000030671293446601      0.0000310958836550867      0      0      0
0.0000310958836550867      0.00003152635156956      0      0      0
0.00003152635156956      0.000031962778556541      0      0      0
0.000031962778556541      0.0000324052471089262      0      0      0
0.0000324052471089262      0.0000328538408615817      0      0      0
0.0000328538408615817      0.000033308644607151      0      0      0
0.000033308644607151      0.0000337697443120835      0      0      0
0.0000337697443120835      0.0000342372271328825      0      0      0
0.0000342372271328825      0.0000347111814325807      0      0      0
0.0000347111814325807      0.0000351916967974413      0      0      0
0.0000351916967974413      0.0000356788640538924      0      0      0
0.0000356788640538924      0.0000361727752856944      0      0      0
0.0000361727752856944      0.0000366735238513458      0      0      0
0.0000366735238513458      0.0000371812044017293      0      0      0
0.0000371812044017293      0.0000376959128980032      0      0      0
0.0000376959128980032      0.0000382177466297395      0      0      0
0.0000382177466297395      0.0000387468042333134      0      0      0
0.0000387468042333134      0.0000392831857105477      0      0      0
0.0000392831857105477      0.0000398269924476147      0      0      0
0.0000398269924476147      0.0000403783272342003      0      0      0
0.0000403783272342003      0.0000409372942829333      0      0      0
0.0000409372942829333      0.0000415039992490831      0      0      0
0.0000415039992490831      0.000042078549250531      0      0      0
0.000042078549250531      0.0000426610528880173      0      0      0
0.0000426610528880173      0.0000432516202656688      0      0      0
0.0000432516202656688      0.0000438503630118107      0      0      0
0.0000438503630118107      0.0000444573943000663      0      0      0
0.0000444573943000663      0.0000450728288707489      0      0      0
0.0000450728288707489      0.0000456967830525504      0      0      0
0.0000456967830525504      0.0000463293747845289      0      0      0
0.0000463293747845289      0.0000469707236384016      0      0      0
0.0000469707236384016      0.0000476209508411464      0      0      0
0.0000476209508411464      0.0000482801792979158      0      0      0
0.0000482801792979158      0.0000489485336152684      0      0      0
0.0000489485336152684      0.0000496261401247217      0      0      0
0.0000496261401247217      0.0000503131269066316      0      0      0
0.0000503131269066316      0.0000510096238144011      0      0      0
0.0000510096238144011      0.000051715762499026      0      0      0
0.000051715762499026      0.000052431676433979      0      0      0
0.000052431676433979      0.0000531575009404385      0      0      0
0.0000531575009404385      0.0000538933732128671      0      0      0
0.0000538933732128671      0.0000546394323449439      0      0      0
0.0000546394323449439      0.0000553958193558558      0      0      0
0.0000553958193558558      0.0000561626772169526      0      0      0
0.0000561626772169526      0.0000569401508787716      0      0      0
0.0000569401508787716      0.0000577283872984359      0      0      0
0.0000577283872984359      0.0000585275354674316      0      0      0
0.0000585275354674316      0.0000593377464397706      0      0      0
0.0000593377464397706      0.0000601591733605423      0      0      0
0.0000601591733605423      0.0000609919714948611      0      0      0
0.0000609919714948611      0.0000618362982572143      0      0      0
0.0000618362982572143      0.0000626923132412161      0      0      0
0.0000626923132412161      0.0000635601782497746      0      0      0
0.0000635601782497746      0.0000644400573256746      0      0      0
0.0000644400573256746      0.0000653321167825856      0      0      0
0.0000653321167825856      0.0000662365252364977      0      0      0
0.0000662365252364977      0.0000671534536375933      0      0      0
0.0000671534536375933      0.0000680830753025601      0      0      0
0.0000680830753025601      0.0000690255659473509      0      0      0
0.0000690255659473509      0.0000699811037203975      0      0      0
0.0000699811037203975      0.0000709498692362838      0      0      0
0.0000709498692362838      0.0000719320456098856      0      0      0
0.0000719320456098856      0.0000729278184909828      0      0      0
0.0000729278184909828      0.0000739373760993502      0      0      0
0.0000739373760993502      0.0000749609092603353      0      0      0
0.0000749609092603353      0.0000759986114409274      0      0      0
0.0000759986114409274      0.0000770506787863264      0      0      0
0.0000770506787863264      0.0000781173101570184      0      0      0
0.0000781173101570184      0.0000791987071663636      0      0      0
0.0000791987071663636      0.0000802950742187053      0      0      0
0.0000802950742187053      0.000081406618548006      0      0      0
0.000081406618548006      0.0000825335502570186      0      0      0
0.0000825335502570186      0.0000836760823569998      0      0      0
0.0000836760823569998      0.0000848344308079731      0      0      0
0.0000848344308079731      0.0000860088145595493      0      0      0
0.0000860088145595493      0.0000871994555923124      0      0      0
0.0000871994555923124      0.0000884065789597775      0      0      0
0.0000884065789597775      0.0000896304128309307      0      0      0
0.0000896304128309307      0.0000908711885333572      0      0      0
0.0000908711885333572      0.0000921291405969664      0      0      0
0.0000921291405969664      0.0000934045067983223      0      0      0
0.0000934045067983223      0.0000946975282055884      0      0      0
0.0000946975282055884      0.0000960084492240934      0      0      0
0.0000960084492240934      0.0000973375176425286      0      0      0
0.0000973375176425286      0.000098684984679785      0      0      0
0.000098684984679785      0.000100051105032438      0      0      0
0.000100051105032438      0.000101436136922889      0      0      0
0.000101436136922889      0.000102840342148178      0      0      0
0.000102840342148178      0.000104263986129461      0      0      0
0.000104263986129461      0.000105707337962187      0      0      0
0.000105707337962187      0.00010717067046696      0      0      0
0.00010717067046696      0.000108654260241103      0      0      0
0.000108654260241103      0.000110158387710945      0      0      0
0.000110158387710945      0.000111683337184825      0      0      0
0.000111683337184825      0.000113229396906833      0      0      0
0.000113229396906833      0.00011479685911129      0      0      0
0.00011479685911129      0.000116386020077991      0      0      0
0.000116386020077991      0.000117997180188201      0      0      0
0.000117997180188201      0.00011963064398144      0      0      0
0.00011963064398144      0.00012128672021304      0      0      0
0.00012128672021304      0.00012296572191251      0      0      0
0.00012296572191251      0.000124667966442703      0      0      0
0.000124667966442703      0.000126393775559803      0      0      0
0.000126393775559803      0.000128143475474143      0      0      0
0.000128143475474143      0.000129917396911867      0      0      0
0.000129917396911867      0.000131715875177439      0      0      0
0.000131715875177439      0.000133539250217029      0      0      0
0.000133539250217029      0.00013538786668276      0      0      0
0.00013538786668276      0.000137262073997862      0      0      0
0.000137262073997862      0.000139162226422714      0      0      0
0.000139162226422714      0.00014108868312181      0      0      0
0.00014108868312181      0.000143041808231644      0      0      0
0.000143041808231644      0.000145021970929542      0      0      0
0.000145021970929542      0.00014702954550344      0      0      0
0.00014702954550344      0.000149064911422635      0      0      0
0.000149064911422635      0.00015112845340951      0      0      0
0.00015112845340951      0.000153220561512254      0      0      0
0.000153220561512254      0.000155341631178586      0      0      0
0.000155341631178586      0.000157492063330508      0      0      0
0.000157492063330508      0.000159672264440082      0      0      0
0.000159672264440082      0.00016188264660626      0      0      0
0.00016188264660626      0.000164123627632783      0      0      0
0.000164123627632783      0.00016639563110715      0      0      0
0.00016639563110715      0.000168699086480686      0      0      0
0.000168699086480686      0.000171034429149716      0      0      0
0.000171034429149716      0.00017340210053786      0      0      0
0.00017340210053786      0.000175802548179476      0      0      0
0.000175802548179476      0.000178236225804249      0      0      0
0.000178236225804249      0.000180703593422953      0      0      0
0.000180703593422953      0.000183205117414405      0      0      0
0.000183205117414405      0.000185741270613619      0      0      0
0.000185741270613619      0.000188312532401177      0      0      0
0.000188312532401177      0.000190919388793845      0      0      0
0.000190919388793845      0.000193562332536437      0      0      0
0.000193562332536437      0.000196241863194957      0      0      0
0.000196241863194957      0.000198958487251018      0      0      0
0.000198958487251018      0.000201712718197586      0      0      0
0.000201712718197586      0.000204505076636033      0      0      0
0.000204505076636033      0.000207336090374545      0      0      0
0.000207336090374545      0.000210206294527884      0      0      0
0.000210206294527884      0.000213116231618538      0      0      0
0.000213116231618538      0.000216066451679264      0      0      0
0.000216066451679264      0.000219057512357059      0      0      0
0.000219057512357059      0.000222089979018563      0      0      0
0.000222089979018563      0.000225164424856924      0      0      0
0.000225164424856924      0.000228281431000144      0      0      0
0.000228281431000144      0.00023144158662092      0      0      0
0.00023144158662092      0.000234645489048012      0      0      0
0.000234645489048012      0.000237893743879147      0      0      0
0.000237893743879147      0.000241186965095492      0      0      0
0.000241186965095492      0.000244525775177701      0      0      0
0.000244525775177701      0.000247910805223583      0      0      0
0.000247910805223583      0.000251342695067386      0      0      0
0.000251342695067386      0.000254822093400743      0      0      0
0.000254822093400743      0.00025834965789528      0      0      0
0.00025834965789528      0.000261926055326934      0      0      0
0.000261926055326934      0.000265551961701985      0      0      0
0.000265551961701985      0.00026922806238483      0      0      0
0.00026922806238483      0.000272955052227537      0      0      0
0.000272955052227537      0.000276733635701177      0      0      0
0.000276733635701177      0.000280564527028988      0      0      0
0.000280564527028988      0.000284448450321376      0      0      0
0.000284448450321376      0.000288386139712781      0      0      0
0.000288386139712781      0.000292378339500449      0      0      0
0.000292378339500449      0.000296425804285111      0      0      0
0.000296425804285111      0.000300529299113624      0      0      0
0.000300529299113624      0.000304689599623573      0      0      0
0.000304689599623573      0.000308907492189884      0      0      0
0.000308907492189884      0.000313183774073464      0      0      0
0.000313183774073464      0.000317519253571897      0      0      0
0.000317519253571897      0.000321914750172228      0      0      0
0.000321914750172228      0.000326371094705861      0      0      0
0.000326371094705861      0.000330889129505603      0      0      0
0.000330889129505603      0.000335469708564879      0      0      0
0.000335469708564879      0.000340113697699154      0      0      0
0.000340113697699154      0.000344821974709588      0      0      0
0.000344821974709588      0.000349595429548956      0      0      0
0.000349595429548956      0.000354434964489868      0      0      0
0.000354434964489868      0.000359341494295315      0      0      0
0.000359341494295315      0.000364315946391572      0      0      0
0.000364315946391572      0.000369359261043507      0      0      0
0.000369359261043507      0.000374472391532301      0      0      0
0.000374472391532301      0.00037965630433564      0      0      0
0.00037965630433564      0.000384911979310397      0      0      0
0.000384911979310397      0.000390240409877844      0      0      0
0.000390240409877844      0.000395642603211426      0      0      0
0.000395642603211426      0.000401119580427133      0      0      0
0.000401119580427133      0.000406672376776519      0      0      0
0.000406672376776519      0.000412302041842373      0      0      0
0.000412302041842373      0.000418009639737117      0      0      0
0.000418009639737117      0.000423796249303941      0      0      0
0.000423796249303941      0.000429662964320725      0      0      0
0.000429662964320725      0.000435610893706785      0      0      0
0.000435610893706785      0.000441641161732474      0      0      0
0.000441641161732474      0.000447754908231697      0      0      0
0.000447754908231697      0.000453953288817359      0      0      0
0.000453953288817359      0.000460237475099795      0      0      0
0.000460237475099795      0.000466608654908228      0      0      0
0.000466608654908228      0.000473068032515292      0      0      0
0.000473068032515292      0.000479616828864662      0      0      0
0.000479616828864662      0.000486256281801832      0      0      0
0.000486256281801832      0.000492987646308097      0      0      0
0.000492987646308097      0.000499812194737762      0      0      0
0.000499812194737762      0.000506731217058643      0      0      0
0.000506731217058643      0.0005137460210959      0      0      0
0.0005137460210959      0.000520857932779231      0      0      0
0.000520857932779231      0.000528068296393506      0      0      0
0.000528068296393506      0.000535378474832857      0      0      0
0.000535378474832857      0.000542789849858294      0      0      0
0.000542789849858294      0.000550303822358882      0      0      0
0.000550303822358882      0.000557921812616533      0      0      0
0.000557921812616533      0.000565645260574473      0      0      0
0.000565645260574473      0.00057347562610941      0      0      0
0.00057347562610941      0.000581414389307485      0      0      0
0.000581414389307485      0.000589463050744029      0      0      0
0.000589463050744029      0.000597623131767208      0      0      0
0.000597623131767208      0.000605896174785581      0      0      0
0.000605896174785581      0.000614283743559644      0      0      0
0.000614283743559644      0.000622787423497414      0      0      0
0.000622787423497414      0.000631408821954096      0      0      0
0.000631408821954096      0.000640149568535908      0      0      0
0.000640149568535908      0.000649011315408104      0      0      0
0.000649011315408104      0.000657995737607266      0      0      0
0.000657995737607266      0.000667104533357915      0      0      0
0.000667104533357915      0.00067633942439351      0      0      0
0.00067633942439351      0.000685702156281888      0      0      0
0.000685702156281888      0.000695194498755206      0      0      0
0.000695194498755206      0.000704818246044455      0      0      0
0.000704818246044455      0.000714575217218609      0      0      0
0.000714575217218609      0.000724467256528451      0      0      0
0.000724467256528451      0.000734496233755185      0      0      0
0.000734496233755185      0.000744664044563847      0      0      0
0.000744664044563847      0.000754972610861632      0      0      0
0.000754972610861632      0.000765423881161163      0      0      0
0.000765423881161163      0.0007760198309488      0      0      0
0.0007760198309488      0.000786762463058045      0      0      0
0.000786762463058045      0.00079765380804811      0      0      0
0.00079765380804811      0.000808695924587738      0      0      0
0.000808695924587738      0.000819890899844323      0      0      0
0.000819890899844323      0.00083124084987843      0      0      0
0.00083124084987843      0.000842747920043766      0      0      0
0.000842747920043766      0.000854414285392693      0      0      0
0.000854414285392693      0.000866242151087355      0      0      0
0.000866242151087355      0.000878233752816494      0      0      0
0.000878233752816494      0.000890391357218039      0      0      0
0.000890391357218039      0.000902717262307538      0      0      0
0.000902717262307538      0.000915213797912533      0      0      0
0.000915213797912533      0.000927883326112938      0      0      0
0.000927883326112938      0.000940728241687513      0      0      0
0.000940728241687513      0.000953750972566528      0      0      0
0.000953750972566528      0.000966953980290686      0      0      0
0.000966953980290686      0.000980339760476396      0      0      0
0.000980339760476396      0.000993910843287497      0      0      0
0.000993910843287497      0.0010076697939135      0      0      0
0.0010076697939135      0.00102161921305448      0      0      0
0.00102161921305448      0.0010357617374126      0      0      0
0.0010357617374126      0.00105010004019057      0      0      0
0.00105010004019057      0.00106463683159689      0      0      0
0.00106463683159689      0.00107937485935813      0      0      0
0.00107937485935813      0.00109431690923832      0      0      0
0.00109431690923832      0.00110946580556549      0      0      0
0.00110946580556549      0.00112482441176555      0      0      0
0.00112482441176555      0.00114039563090349      0      0      0
0.00114039563090349      0.00115618240623217      0      0      0
0.00115618240623217      0.00117218772174859      0      0      0
0.00117218772174859      0.00118841460275796      0      0      0
0.00118841460275796      0.00120486611644553      0      0      0
0.00120486611644553      0.00122154537245635      0      0      0
0.00122154537245635      0.00123845552348304      0      0      0
0.00123845552348304      0.00125559976586171      0      0      0
0.00125559976586171      0.00127298134017614      0      0      0
0.00127298134017614      0.00129060353187029      0      0      0
0.00129060353187029      0.00130846967186935      0      0      0
0.00130846967186935      0.00132658313720929      0      0      0
0.00132658313720929      0.00134494735167523      0      0      0
0.00134494735167523      0.00136356578644858      0      0      0
0.00136356578644858      0.00138244196076317      0      0      0
0.00138244196076317      0.00140157944257044      0      0      0
0.00140157944257044      0.00142098184921384      0      0      0
0.00142098184921384      0.00144065284811262      0      0      0
0.00144065284811262      0.00146059615745496      0      0      0
0.00146059615745496      0.00148081554690089      0      0      0
0.00148081554690089      0.00150131483829471      0      0      0
0.00150131483829471      0.00152209790638749      0      0      0
0.00152209790638749      0.00154316867956938      0      0      0
0.00154316867956938      0.00156453114061223      0      0      0
0.00156453114061223      0.00158618932742236      0      0      0
0.00158618932742236      0.00160814733380381      0      0      0
0.00160814733380381      0.00163040931023216      0      0      0
0.00163040931023216      0.00165297946463904      0      0      0
0.00165297946463904      0.00167586206320748      0      0      0
0.00167586206320748      0.00169906143117836      0      0      0
0.00169906143117836      0.00172258195366789      0      0      0
0.00172258195366789      0.00174642807649655      0      0      0
0.00174642807649655      0.00177060430702936      0      0      0
0.00177060430702936      0.00179511521502795      0      0      0
0.00179511521502795      0.00181996543351421      0      0      0
0.00181996543351421      0.00184515965964614      0      0      0
0.00184515965964614      0.00187070265560561      0      0      0
0.00187070265560561      0.00189659924949857      0      0      0
0.00189659924949857      0.00192285433626758      0      0      0
0.00192285433626758      0.00194947287861711      0      0      0
0.00194947287861711      0.00197645990795156      0      0      0
0.00197645990795156      0.00200382052532629      0      0      0
0.00200382052532629      0.00203155990241182      0      0      0
0.00203155990241182      0.00205968328247135      0      0      0
0.00205968328247135      0.00208819598135186      0      0      0
0.00208819598135186      0.00211710338848892      0      0      0
0.00211710338848892      0.00214641096792534      0      0      0
0.00214641096792534      0.00217612425934403      0      0      0
0.00217612425934403      0.00220624887911509      0      0      0
0.00220624887911509      0.00223679052135739      0      0      0
0.00223679052135739      0.00226775495901488      0      0      0
0.00226775495901488      0.00229914804494778      0      0      0
0.00229914804494778      0.00233097571303889      0      0      0
0.00233097571303889      0.00236324397931521      0      0      0
0.00236324397931521      0.00239595894308506      0      0      0
0.00239595894308506      0.00242912678809096      0      0      0
0.00242912678809096      0.00246275378367852      0      0      0
0.00246275378367852      0.00249684628598141      0      0      0
0.00249684628598141      0.00253141073912281      0      0      0
0.00253141073912281      0.0025664536764335      0      0      0
0.0025664536764335      0.00260198172168671      0      0      0
0.00260198172168671      0.00263800159035023      0      0      0
0.00263800159035023      0.00267452009085567      0      0      0
0.00267452009085567      0.00271154412588544      0      0      0
0.00271154412588544      0.00274908069367747      0      0      0
0.00274908069367747      0.00278713688934801      0      0      0
0.00278713688934801      0.00282571990623272      0      0      0
0.00282571990623272      0.00286483703724639      0      0      0
0.00286483703724639      0.00290449567626138      0      0      0
0.00290449567626138      0.00294470331950526      0      0      0
0.00294470331950526      0.0029854675669777      0      0      0
0.0029854675669777      0.00302679612388701      0      0      0
0.00302679612388701      0.0030686968021066      0      0      0
0.0030686968021066      0.00311117752165154      0      0      0
0.00311117752165154      0.0031542463121756      0      0      0
0.0031542463121756      0.00319791131448903      0      0      0
0.00319791131448903      0.00324218078209728      0      0      0
0.00324218078209728      0.0032870630827611      0      0      0
0.0032870630827611      0.00333256670007821      0      0      0
0.00333256670007821      0.00337870023508683      0      0      0
0.00337870023508683      0.00342547240789146      0      0      0
0.00342547240789146      0.00347289205931113      0      0      0
0.00347289205931113      0.00352096815255051      0      0      0
0.00352096815255051      0.00356970977489406      0      0      0
0.00356970977489406      0.00361912613942378      0      0      0
0.00361912613942378      0.0036692265867606      0      0      0
0.0036692265867606      0.00372002058682995      0      0      0
0.00372002058682995      0.00377151774065175      0      0      0
0.00377151774065175      0.00382372778215516      0      0      0
0.00382372778215516      0.00387666058001854      0      0      0
0.00387666058001854      0.00393032613953476      0      0      0
0.00393032613953476      0.0039847346045024      0      0      0
0.0039847346045024      0.00403989625914312      0      0      0
0.00403989625914312      0.00409582153004557      0      0      0
0.00409582153004557      0.00415252098813623      0      0      0
0.00415252098813623      0.00421000535067748      0      0      0
0.00421000535067748      0.0042682854832934      0      0      0
0.0042682854832934      0.00432737240202355      0      0      0
0.00432737240202355      0.00438727727540519      0      0      0
0.00438727727540519      0.00444801142658443      0      0      0
0.00444801142658443      0.00450958633545639      0      0      0
0.00450958633545639      0.00457201364083525      0      0      0
0.00457201364083525      0.00463530514265407      0      0      0
0.00463530514265407      0.00469947280419532      0      0      0
0.00469947280419532      0.00476452875435209      0      0      0
0.00476452875435209      0.0048304852899207      0      0      0
0.0048304852899207      0.00489735487792503      0      0      0
0.00489735487792503      0.00496515015797302      0      0      0
0.00496515015797302      0.00503388394464577      0      0      0
0.00503388394464577      0.00510356922991978      0      0      0
0.00510356922991978      0.00517421918562266      0      0      0
0.00517421918562266      0.00524584716592283      0      0      0
0.00524584716592283      0.00531846670985373      0      0      0
0.00531846670985373      0.00539209154387294      0      0      0
0.00539209154387294      0.00546673558445676      0      0      0
0.00546673558445676      0.00554241294073067      0      0      0
0.00554241294073067      0.00561913791713623      0      0      0
0.00561913791713623      0.00569692501613484      0      0      0
0.00569692501613484      0.00577578894094906      0      0      0
0.00577578894094906      0.00585574459834172      0      0      0
0.00585574459834172      0.00593680710143364      0      0      0
0.00593680710143364      0.00601899177256026      0      0      0
0.00601899177256026      0.00610231414616781      0      0      0
0.00610231414616781      0.0061867899717497      0      0      0
0.0061867899717497      0.0062724352168234      0      0      0
0.0062724352168234      0.00635926606994866      0      0      0
0.00635926606994866      0.00644729894378739      0      0      0
0.00644729894378739      0.00653655047820597      0      0      0
0.00653655047820597      0.00662703754342055      0      0      0
0.00662703754342055      0.00671877724318579      0      0      0
0.00671877724318579      0.00681178691802782      0      0      0
0.00681178691802782      0.00690608414852187      0      0      0
0.00690608414852187      0.00700168675861542      0      0      0
0.00700168675861542      0.00709861281899715      0      0      0
0.00709861281899715      0.00719688065051277      0      0      0
0.00719688065051277      0.00729650882762788      0      0      0
0.00729650882762788      0.00739751618193895      0      0      0
0.00739751618193895      0.00749992180573285      0      0      0
0.00749992180573285      0.00760374505559565      0      0      0
0.00760374505559565      0.00770900555607137      0      0      0
0.00770900555607137      0.00781572320337137      0      0      0
0.00781572320337137      0.00792391816913513      0      0      0
0.00792391816913513      0.00803361090424307      0      0      0
0.00803361090424307      0.00814482214268214      0      0      0
0.00814482214268214      0.00825757290546495      0      0      0
0.00825757290546495      0.00837188450460311      0      0      0
0.00837188450460311      0.0084877785471356      0      0      0
0.0084877785471356      0.00860527693921294      0      0      0
0.00860527693921294      0.00872440189023784      0      0      0
0.00872440189023784      0.0088451759170632      0      0      0
0.0088451759170632      0.00896762184824822      0      0      0
0.00896762184824822      0.00909176282837339      0      0      0
0.00909176282837339      0.00921762232241531      0      0      0
0.00921762232241531      0.009345224120182      0      0      0
0.009345224120182      0.00947459234080956      0      0      0
0.00947459234080956      0.00960575143732124      0      0      0
0.00960575143732124      0.0097387262012494      0      0      0
0.0097387262012494      0.00987354176732169      0      0      0
0.00987354176732169      0.0100102236182119      0      0      0
0.0100102236182119      0.0101487975893568      0      0      0
0.0101487975893568      0.0102892898738392      0      0      0
0.0102892898738392      0.0104317270273393      0      0      0
0.0104317270273393      0.0105761359731542      0      0      0
0.0105761359731542      0.0107225440072866      0      0      0
0.0107225440072866      0.0108709788036044      0      0      0
0.0108709788036044      0.0110214684190717      0      0      0
0.0110214684190717      0.0111740412990521      0      0      0
0.0111740412990521      0.0113287262826851      0      0      0
0.0113287262826851      0.0114855526083377      0      0      0
0.0114855526083377      0.0116445499191305      0      0      0
0.0116445499191305      0.0118057482685412      0      0      0
0.0118057482685412      0.0119691781260852      0      0      0
0.0119691781260852      0.0121348703830748      0      0      0
0.0121348703830748      0.0123028563584581      0      0      0
0.0123028563584581      0.0124731678047393      0      0      0
0.0124731678047393      0.0126458369139802      0      0      0
0.0126458369139802      0.0128208963238851      0      0      0
0.0128208963238851      0.0129983791239701      0      0      0
0.0129983791239701      0.0131783188618175      0      0      0
0.0131783188618175      0.0133607495494169      0      0      0
0.0133607495494169      0.0135457056695945      0      0      0
0.0135457056695945      0.0137332221825303      0      0      0
0.0137332221825303      0.0139233345323668      0      0      0
0.0139233345323668      0.0141160786539086      0      0      0
0.0141160786539086      0.0143114909794141      0      0      0
0.0143114909794141      0.0145096084454827      0      0      0
0.0145096084454827      0.0147104685000363      0      0      0
0.0147104685000363      0.0149141091093971      0      0      0
0.0149141091093971      0.0151205687654648      0      0      0
0.0151205687654648      0.0153298864929916      0      0      0
0.0153298864929916      0.0155421018569589      0      0      0
0.0155421018569589      0.015757254970056      0      0      0
0.015757254970056      0.0159753865002618      0      0      0
0.0159753865002618      0.0161965376785319      0      0      0
0.0161965376785319      0.0164207503065923      0      0      0
0.0164207503065923      0.0166480667648403      0      0      0
0.0166480667648403      0.0168785300203555      0      0      0
0.0168785300203555      0.0171121836350213      0      0      0
0.0171121836350213      0.0173490717737588      0      0      0
0.0173490717737588      0.017589239212875      0      0      0
0.017589239212875      0.0178327313485262      0      0      0
0.0178327313485262      0.0180795942052988      0      0      0
0.0180795942052988      0.0183298744449088      0      0      0
0.0183298744449088      0.0185836193750216      0      0      0
0.0185836193750216      0.0188408769581945      0      0      0
0.0188408769581945      0.0191016958209418      0      0      0
0.0191016958209418      0.0193661252629267      0      0      0
0.0193661252629267      0.0196342152662799      0      0      0
0.0196342152662799      0.0199060165050465      0      0      0
0.0199060165050465      0.0201815803547652      0      0      0
0.0201815803547652      0.0204609589021785      0      0      0
0.0204609589021785      0.0207442049550786      0      0      0
0.0207442049550786      0.0210313720522889      0      0      0
0.0210313720522889      0.0213225144737837      0      0      0
0.0213225144737837      0.0216176872509482      0      0      0
0.0216176872509482      0.0219169461769806      0      0      0
0.0219169461769806      0.0222203478174381      0      0      0
0.0222203478174381      0.0225279495209286      0      0      0
0.0225279495209286      0.0228398094299506      0      0      0
0.0228398094299506      0.0231559864918837      0      0      0
0.0231559864918837      0.0234765404701303      0      0      0
0.0234765404701303      0.0238015319554124      0      0      0
0.0238015319554124      0.0241310223772239      0      0      0
0.0241310223772239      0.0244650740154424      0      0      0
0.0244650740154424      0.0248037500121009      0      0      0
0.0248037500121009      0.025147114383323      0      0      0
0.025147114383323      0.0254952320314234      0      0      0
0.0254952320314234      0.025848168757175      0      0      0
0.025848168757175      0.0262059912722472      0      0      0
0.0262059912722472      0.0265687672118152      0      0      0
0.0265687672118152      0.0269365651473444      0      0      0
0.0269365651473444      0.0273094545995519      0      0      0
0.0273094545995519      0.0276875060515468      0      0      0
0.0276875060515468      0.0280707909621536      0      0      0
0.0280707909621536      0.0284593817794181      0      0      0
0.0284593817794181      0.0288533519543027      0      0      0
0.0288533519543027      0.0292527759545692      0      0      0
0.0292527759545692      0.0296577292788545      0      0      0
0.0296577292788545      0.0300682884709421      0      0      0
0.0300682884709421      0.0304845311342295      0      0      0
0.0304845311342295      0.0309065359463971      0      0      0
0.0309065359463971      0.0313343826742795      0      0      0
0.0313343826742795      0.0317681521889432      0      0      0
0.0317681521889432      0.0322079264809726      0      0      0
0.0322079264809726      0.0326537886759678      0      0      0
0.0326537886759678      0.033105823050257      0      0      0
0.033105823050257      0.033564115046826      0      0      0
0.033564115046826      0.0340287512914689      0      0      0
0.0340287512914689      0.0344998196091616      0      0      0
0.0344998196091616      0.0349774090406628      0      0      0
0.0349774090406628      0.0354616098593442      0      0      0
0.0354616098593442      0.0359525135882537      0      0      0
0.0359525135882537      0.0364502130174152      0      0      0
0.0364502130174152      0.0369548022213675      0      0      0
0.0369548022213675      0.0374663765769464      0      0      0
0.0374663765769464      0.0379850327813123      0      0      0
0.0379850327813123      0.0385108688702281      0      0      0
0.0385108688702281      0.0390439842365898      0      0      0
0.0390439842365898      0.0395844796492134      0      0      0
0.0395844796492134      0.0401324572718825      0      0      0
0.0401324572718825      0.0406880206826587      0      0      0
0.0406880206826587      0.0412512748934598      0      0      0
0.0412512748934598      0.0418223263699098      0      0      0
0.0418223263699098      0.0424012830514618      0      0      0
0.0424012830514618      0.0429882543718015      0      0      0
0.0429882543718015      0.0435833512795317      0      0      0
0.0435833512795317      0.0441866862591436      0      0      0
0.0441866862591436      0.0447983733522791      0      0      0
0.0447983733522791      0.0454185281792862      0      0      0
0.0454185281792862      0.0460472679610735      0      0      0
0.0460472679610735      0.0466847115412677      0      0      0
0.0466847115412677      0.0473309794086762      0      0      0
0.0473309794086762      0.047986193720063      0      0      0
0.047986193720063      0.0486504783232378      0      0      0
0.0486504783232378      0.0493239587804657      0      0      0
0.0493239587804657      0.0500067623922011      0      0      0
0.0500067623922011      0.0506990182211494      0      0      0
0.0506990182211494      0.0514008571166629      0      0      0
0.0514008571166629      0.0521124117394733      0      0      0
0.0521124117394733      0.0528338165867671      0      0      0
0.0528338165867671      0.0535652080176086      0      0      0
0.0535652080176086      0.0543067242787134      0      0      0
0.0543067242787134      0.0550585055305805      0      0      0
0.0550585055305805      0.0558206938739848      0      0      0
0.0558206938739848      0.0565934333768373      0      0      0
0.0565934333768373      0.0573768701014157      0      0      0
0.0573768701014157      0.0581711521319738      0      0      0
0.0581711521319738      0.0589764296027321      0      0      0
0.0589764296027321      0.0597928547262553      0      0      0
0.0597928547262553      0.0606205818222245      0      0      0
0.0606205818222245      0.0614597673466051      0      0      0
0.0614597673466051      0.0623105699212211      0      0      0
0.0623105699212211      0.0631731503637371      0      0      0
0.0631731503637371      0.0640476717180559      0      0      0
0.0640476717180559      0.064934299285137      0      0      0
0.064934299285137      0.065833200654241      0      0      0
0.065833200654241      0.0667445457346082      0      0      0
0.0667445457346082      0.0676685067875737      0      0      0
0.0676685067875737      0.0686052584591283      0      0      0
0.0686052584591283      0.0695549778129301      0      0      0
0.0695549778129301      0.0705178443637725      0      0      0
0.0705178443637725      0.071494040111516      0      0      0
0.071494040111516      0.0724837495754901      0      0      0
0.0724837495754901      0.07348715982937      0      0      0
0.07348715982937      0.0745044605365374      0      0      0
0.0745044605365374      0.0755358439859309      0      0      0
0.0755358439859309      0.0765815051283916      0      0      0
0.0765815051283916      0.0776416416135129      0      0      0
0.0776416416135129      0.0787164538269999      0      0      0
0.0787164538269999      0.0798061449285455      0      0      0
0.0798061449285455      0.0809109208902321      0      0      0
0.0809109208902321      0.0820309905354643      0      0      0
0.0820309905354643      0.0831665655784396      0      0      0
0.0831665655784396      0.0843178606641673      0      0      0
0.0843178606641673      0.0854850934090396      0      0      0
0.0854850934090396      0.0866684844419658      0      0      0
0.0866684844419658      0.087868257446075      0      0      0
0.087868257446075      0.0890846392009967      0      0      0
0.0890846392009967      0.0903178596257262      0      0      0
0.0903178596257262      0.0915681518220832      0      0      0
0.0915681518220832      0.0928357521187732      0      0      0
0.0928357521187732      0.0941209001160578      0      0      0
0.0941209001160578      0.0954238387310435      0      0      0
0.0954238387310435      0.0967448142435972      0      0      0
0.0967448142435972      0.0980840763428988      0      0      0
0.0980840763428988      0.0994418781746361      0      0      0
0.0994418781746361      0.100818476388855      0      0      0
0.100818476388855      0.10221413118847      0      0      0
0.10221413118847      0.103629106378448      0      0      0
0.103629106378448      0.105063669415674      0      0      0
0.105063669415674      0.106518091459502      0      0      0
0.106518091459502      0.107992647423013      0      0      0
0.107992647423013      0.109487616024976      0      0      0
0.109487616024976      0.111003279842531      0      0      0
0.111003279842531      0.112539925364605      0      0      0
0.112539925364605      0.114097843046059      0      0      0
0.114097843046059      0.115677327362591      0      0      0
0.115677327362591      0.117278676866402      0      0      0
0.117278676866402      0.118902194242619      0      0      0
0.118902194242619      0.120548186366517      0      0      0
0.120548186366517      0.122216964361519      0      0      0
0.122216964361519      0.123908843658004      0      0      0
0.123908843658004      0.125624144052934      0      0      0
0.125624144052934      0.127363189770296      0      0      0
0.127363189770296      0.12912630952239      0      0      0
0.12912630952239      0.130913836571959      0      0      0
0.130913836571959      0.132726108795187      0      0      0
0.132726108795187      0.134563468745557      0      0      0
0.134563468745557      0.136426263718606      0      0      0
0.136426263718606      0.138314845817565      0      0      0
0.138314845817565      0.140229572019921      0      0      0
0.140229572019921      0.142170804244882      0      0      0
0.142170804244882      0.144138909421796      0      0      0
0.144138909421796      0.146134259559502      0      0      0
0.146134259559502      0.148157231816648      0      0      0
0.148157231816648      0.150208208572982      0      0      0
0.150208208572982      0.152287577501628      0      0      0
0.152287577501628      0.154395731642364      0      0      0
0.154395731642364      0.156533069475914      0      0      0
0.156533069475914      0.158699994999266      0      0      0
0.158699994999266      0.16089691780204      0      0      0
0.16089691780204      0.163124253143903      0      0      0
0.163124253143903      0.165382422033063      0      0      0
0.165382422033063      0.16767185130585      0      0      0
0.16767185130585      0.16999297370739      0      0      0
0.16999297370739      0.172346227973408      0      0      0
0.172346227973408      0.174732058913154      0      0      0
0.174732058913154      0.177150917493482      0      0      0
0.177150917493482      0.179603260924088      0      0      0
0.179603260924088      0.182089552743936      0      0      0
0.182089552743936      0.184610262908873      0      0      0
0.184610262908873      0.187165867880458      0      0      0
0.187165867880458      0.189756850716024      0      0      0
0.189756850716024      0.192383701159985      0      0      0
0.192383701159985      0.195046915736409      0      0      0
0.195046915736409      0.197746997842864      0      0      0
0.197746997842864      0.200484457845576      0      0      0
0.200484457845576      0.203259813175894      0      0      0
0.203259813175894      0.206073588428097      0      0      0
0.206073588428097      0.208926315458549      0      0      0
0.208926315458549      0.211818533486235      0      0      0
0.211818533486235      0.214750789194674      0      0      0
0.214750789194674      0.217723636835266      0      0      0
0.217723636835266      0.220737638332042      0      0      0
0.220737638332042      0.22379336338789      0      0      0
0.22379336338789      0.226891389592229      0      0      0
0.226891389592229      0.230032302530194      0      0      0
0.230032302530194      0.233216695893316      0      0      0
0.233216695893316      0.236445171591743      0      0      0
0.236445171591743      0.239718339868012      0      0      0
0.239718339868012      0.243036819412397      0      0      0
0.243036819412397      0.246401237479853      0      0      0
0.246401237479853      0.249812230008578      0      0      0
0.249812230008578      0.253270441740218      0      0      0
0.253270441740218      0.256776526341734      0      0      0
0.256776526341734      0.260331146528961      0      0      0
0.260331146528961      0.263934974191869      0      0      0
0.263934974191869      0.267588690521566      0      0      0
0.267588690521566      0.271292986139054      0      0      0
0.271292986139054      0.275048561225772      0      0      0
0.275048561225772      0.27885612565594      0      0      0
0.27885612565594      0.282716399130741      0      0      0
0.282716399130741      0.286630111314356      0      0      0
0.286630111314356      0.290598001971889      0      0      0
0.290598001971889      0.294620821109189      0      0      0
0.294620821109189      0.298699329114623      0      0      0
0.298699329114623      0.302834296902796      0      0      0
0.302834296902796      0.307026506060274      0      0      0
0.307026506060274      0.311276748993318      0      0      0
0.311276748993318      0.315585829077662      0      0      0
0.315585829077662      0.319954560810364      0      0      0
0.319954560810364      0.324383769963767      0      0      0
0.324383769963767      0.32887429374158      0      0      0
0.32887429374158      0.33342698093713      0      0      0
0.33342698093713      0.338042692093795      0      0      0
0.338042692093795      0.342722299667666      0      0      0
0.342722299667666      0.347466688192458      0      0      0
0.347466688192458      0.352276754446699      0      0      0
0.352276754446699      0.357153407623246      0      0      0
0.357153407623246      0.362097569501131      0      0      0
0.362097569501131      0.367110174619799      0      0      0
0.367110174619799      0.372192170455755      0      0      0
0.372192170455755      0.37734451760165      0      0      0
0.37734451760165      0.382568189947856      0      0      0
0.382568189947856      0.387864174866547      0      0      0
0.387864174866547      0.393233473398329      0      0      0
0.393233473398329      0.398677100441459      0      0      0
0.398677100441459      0.40419608494368      0      0      0
0.40419608494368      0.409791470096709      0      0      0
0.409791470096709      0.41546431353342      0      0      0
0.41546431353342      0.421215687527758      0      0      0
0.421215687527758      0.427046679197417      0      0      0
0.427046679197417      0.43295839070933      0      0      0
0.43295839070933      0.438951939487993      0      0      0
0.438951939487993      0.445028458426682      0      0      0
0.445028458426682      0.451189096101594      0      0      0
0.451189096101594      0.457435016988945      0      0      0
0.457435016988945      0.463767401685081      0      0      0
0.463767401685081      0.470187447129631      0      0      0
0.470187447129631      0.476696366831751      0      0      0
0.476696366831751      0.483295391099501      0      0      0
0.483295391099501      0.489985767272398      0      0      0
0.489985767272398      0.496768759957182      0      0      0
0.496768759957182      0.503645651266856      0      0      0
0.503645651266856      0.510617741063022      0      0      0
0.510617741063022      0.517686347201588      0      0      0
0.517686347201588      0.524852805781861      0      0      0
0.524852805781861      0.532118471399099      0      0      0
0.532118471399099      0.539484717400551      0      0      0
0.539484717400551      0.546952936145049      0      0      0
0.546952936145049      0.554524539266187      0      0      0
0.554524539266187      0.56220095793915      0      0      0
0.56220095793915      0.569983643151229      0      0      0
0.569983643151229      0.577874065976087      0      0      0
0.577874065976087      0.585873717851818      0      0      0
0.585873717851818      0.59398411086286      0      0      0
0.59398411086286      0.602206778025804      0      0      0
0.602206778025804      0.610543273579166      0      0      0
0.610543273579166      0.618995173277162      0      0      0
0.618995173277162      0.62756407468756      0      0      0
0.62756407468756      0.636251597493652      0      0      0
0.636251597493652      0.645059383800396      0      0      0
0.645059383800396      0.653989098444817      0      0      0
0.653989098444817      0.663042429310678      0      0      0
0.663042429310678      0.672221087647534      0      0      0
0.672221087647534      0.681526808394186      0      0      0
0.681526808394186      0.690961350506615      0      0      0
0.690961350506615      0.70052649729046      0      0      0
0.70052649729046      0.710224056738094      0      0      0
0.710224056738094      0.720055861870372      0      0      0
0.720055861870372      0.730023771083106      0      0      0
0.730023771083106      0.740129668498331      0      0      0
0.740129668498331      0.750375464320448      0      0      0
0.750375464320448      0.76076309519728      0      0      0
0.76076309519728      0.771294524586143      0      0      0
0.771294524586143      0.781971743124969      0      0      0
0.781971743124969      0.792796769008581      0      0      0
0.792796769008581      0.803771648370161      0      0      0
0.803771648370161      0.814898455668016      0      0      0
0.814898455668016      0.826179294077686      0      0      0
0.826179294077686      0.837616295889483      0      0      0
0.837616295889483      0.849211622911536      0      0      0
0.849211622911536      0.860967466878409      0      0      0
0.860967466878409      0.872886049865385      0      0      0
0.872886049865385      0.884969624708479      0      0      0
0.884969624708479      0.897220475430265      0      0      0
0.897220475430265      0.909640917671599      0      0      0
0.909640917671599      0.922233299129318      0      0      0
0.922233299129318      0.935      0      0      0
# END HISTO1D SudakovqbarqExpOutputsThresholdDivN2LL21
# BEGIN HISTO1D SudakovqbarqExpOutputsThresholdDivN2LL22
PlotOrder=4
LineColor=orange
LineStyle=dashed 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\widetilde{\mathbf{V}}^{(2,2)}_{h,\mathrm{exp}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      284360.457563419      0      0
0.00000101384324431002      0.00000102787812403307      276650.901675457      0      0
0.00000102787812403307      0.00000104210729202498      269150.408261969      0      0
0.00000104210729202498      0.00000105653343786574      261853.307622069      0      0
0.00000105653343786574      0.00000107115928836782      254754.083821825      0      0
0.00000107115928836782      0.00000108598760809164      247847.370523879      0      0
0.00000108598760809164      0.00000110102119986811      241127.946930180      0      0
0.00000110102119986811      0.00000111626290532839      234590.733834753      0      0
0.00000111626290532839      0.00000113171560544106      228230.789783526      0      0
0.00000113171560544106      0.00000114738222105665      222043.307338311      0      0
0.00000114738222105665      0.00000116326571345971      216023.609442102      0      0
0.00000116326571345971      0.0000011793690849286      210167.145882970      0      0
0.0000011793690849286      0.00000119569537930295      204469.489853842      0      0
0.00000119569537930295      0.000001212247682559      198926.334605605      0      0
0.000001212247682559      0.00000122902912339292      193533.490190967      0      0
0.00000122902912339292      0.00000124604287381218      188286.880296641      0      0
0.00000124604287381218      0.00000126329214973512      183182.539161440      0      0
0.00000126329214973512      0.00000128078021159884      178216.608577957      0      0
0.00000128078021159884      0.00000129851036497544      173385.334975571      0      0
0.00000129851036497544      0.00000131648596119688      168685.066582562      0      0
0.00000131648596119688      0.00000133471039798844      164112.250665191      0      0
0.00000133471039798844      0.00000135318712011092      159663.430841670      0      0
0.00000135318712011092      0.00000137191962001179      155335.244468973      0      0
0.00000137191962001179      0.00000139091143848532      151124.420100523      0      0
0.00000139091143848532      0.00000141016616534188      147027.775012836      0      0
0.00000141016616534188      0.00000142968744008643      143042.212799236      0      0
0.00000142968744008643      0.00000144947895260651      139164.721028844      0      0
0.00000144947895260651      0.00000146954444386967      135392.368969051      0      0
0.00000146954444386967      0.00000148988770663059      131722.305369762      0      0
0.00000148988770663059      0.00000151051258614798      128151.756307739      0      0
0.00000151051258614798      0.00000153142298091138      124678.023089407      0      0
0.00000153142298091138      0.00000155262284337812      121298.480210536      0      0
0.00000155262284337812      0.00000157411618072032      118010.573371263      0      0
0.00000157411618072032      0.00000159590705558239      114811.817544949      0      0
0.00000159590705558239      0.0000016179995868489      111699.795099412      0      0
0.0000016179995868489      0.00000164039795042316      108672.153969114      0      0
0.00000164039795042316      0.00000166310638001652      105726.605876924      0      0
0.00000166310638001652      0.00000168612916794864      102860.924604103      0      0
0.00000168612916794864      0.00000170947066595881      100072.944307218      0      0
0.00000170947066595881      0.00000173313528602849      97360.5578806984      0      0
0.00000173313528602849      0.00000175712750121529      94721.7153638029      0      0
0.00000175712750121529      0.00000178145184649847      92154.4223907945      0      0
0.00000178145184649847      0.00000180611291963609      89656.7386831469      0      0
0.00000180611291963609      0.00000183111538203409      87226.7765826447      0      0
0.00000183111538203409      0.00000185646395962742      84862.6996242690      0      0
0.00000185646395962742      0.00000188216344377329      82562.7211477879      0      0
0.00000188216344377329      0.00000190821869215684      80325.1029470025      0      0
0.00000190821869215684      0.00000193463462970931      78148.1539556283      0      0
0.00000193463462970931      0.000001961416249539      76030.2289688165      0      0
0.000001961416249539      0.00000198856861387501      73969.7273993497      0      0
0.00000198856861387501      0.00000201609685502412      71965.0920675719      0      0
0.00000201609685502412      0.00000204400617634088      70014.8080241367      0      0
0.00000204400617634088      0.00000207230185321116      68117.4014046849      0      0
0.00000207230185321116      0.00000210098923404927      66271.4383155841      0      0
0.00000210098923404927      0.00000213007374130893      64475.5237498895      0      0
0.00000213007374130893      0.00000215956087250823      62728.3005327049      0      0
0.00000215956087250823      0.00000218945620126872      61028.4482951468      0      0
0.00000218945620126872      0.00000221976537836897      59374.6824761367      0      0
0.00000221976537836897      0.00000225049413281266      57765.7533512654      0      0
0.00000225049413281266      0.00000228164827291145      56200.4450879968      0      0
0.00000228164827291145      0.0000023132336873829      54677.5748264946      0      0
0.0000023132336873829      0.0000023452563464635      53195.9917853797      0      0
0.0000023452563464635      0.00000237772230303722      51754.5763917393      0      0
0.00000237772230303722      0.00000241063769377955      50352.2394347324      0      0
0.00000241063769377955      0.00000244400874031748      48987.9212421499      0      0
0.00000244400874031748      0.00000247784175040552      47660.5908793083      0      0
0.00000247784175040552      0.00000251214311911795      46369.2453696692      0      0
0.00000251214311911795      0.00000254691933005764      45112.9089365984      0      0
0.00000254691933005764      0.00000258217695658154      43890.6322656873      0      0
0.00000258217695658154      0.0000026179226630432      42701.4917870835      0      0
0.0000026179226630432      0.00000265416320605244      41544.5889772833      0      0
0.00000265416320605244      0.00000269090543575249      40419.0496798621      0      0
0.00000269090543575249      0.00000272815629711478      39324.0234446265      0      0
0.00000272815629711478      0.00000276592283125165      38258.6828846898      0      0
0.00000276592283125165      0.00000280421217674733      37222.2230509846      0      0
0.00000280421217674733      0.00000284303157100718      36213.8608237388      0      0
0.00000284303157100718      0.00000288238835162573      35232.8343204561      0      0
0.00000288238835162573      0.00000292228995777364      34278.4023199523      0      0
0.00000292228995777364      0.00000296274393160382      33349.8437020132      0      0
0.00000296274393160382      0.00000300375791967704      32446.4569022485      0      0
0.00000300375791967704      0.00000304533967440728      31567.5593817316      0      0
0.00000304533967440728      0.0000030874970555271      30712.4871110233      0      0
0.0000030874970555271      0.00000313023803157323      29880.5940681888      0      0
0.00000313023803157323      0.00000317357068139281      29071.2517504298      0      0
0.00000317357068139281      0.00000321750319567045      28283.8486989609      0      0
0.00000321750319567045      0.00000326204387847638      27517.7900367729      0      0
0.00000326204387847638      0.00000330720114883614      26772.4970189313      0      0
0.00000330720114883614      0.00000335298354232185      26047.4065950722      0      0
0.00000335298354232185      0.00000339939971266569      25341.9709837630      0      0
0.00000339939971266569      0.00000344645843339553      24655.6572584075      0      0
0.00000344645843339553      0.00000349416859949336      23987.9469443816      0      0
0.00000349416859949336      0.00000354253922907654      23338.3356270943      0      0
0.00000354253922907654      0.00000359157946510248      22706.3325706799      0      0
0.00000359157946510248      0.00000364129857709674      22091.4603470303      0      0
0.00000364129857709674      0.00000369170596290522      21493.2544748893      0      0
0.00000369170596290522      0.00000374281115047047      20911.2630687342      0      0
0.00000374281115047047      0.0000037946237996327      20345.0464971810      0      0
0.0000037946237996327      0.00000384715370395563      19794.1770506530      0      0
0.00000384715370395563      0.00000390041079257769      19258.2386180632      0      0
0.00000390041079257769      0.00000395440513208878      18736.8263722652      0      0
0.00000395440513208878      0.00000400914692843308      18229.5464640350      0      0
0.00000400914692843308      0.00000406464652883815      17736.0157243518      0      0
0.00000406464652883815      0.00000412091442377072      17255.8613747544      0      0
0.00000412091442377072      0.00000417796124891967      16788.7207455514      0      0
0.00000417796124891967      0.00000423579778720626      16334.2410016750      0      0
0.00000423579778720626      0.0000042944349708224      15892.0788759697      0      0
0.0000042944349708224      0.00000435388388329698      15461.9004097135      0      0
0.00000435388388329698      0.00000441415576159092      15043.3807001779      0      0
0.00000441415576159092      0.0000044752619982211      14636.2036550326      0      0
0.0000044752619982211      0.00000453721414341383      14240.0617534125      0      0
0.00000453721414341383      0.00000460002390728798      13854.6558134635      0      0
0.00000460002390728798      0.0000046637031620685      13479.6947661935      0      0
0.0000046637031620685      0.00000472826394433043      13114.8954354559      0      0
0.00000472826394433043      0.00000479371845727405      12759.9823239011      0      0
0.00000479371845727405      0.00000486007907303155      12414.6874047322      0      0
0.00000486007907303155      0.00000492735833500554      12078.7499191090      0      0
0.00000492735833500554      0.00000499556896024003      11751.9161790462      0      0
0.00000499556896024003      0.00000506472384182418      11433.9393756575      0      0
0.00000506472384182418      0.00000513483605132934      11124.5793925999      0      0
0.00000513483605132934      0.00000520591884127979      10823.6026245774      0      0
0.00000520591884127979      0.00000527798564765776      10530.7818007675      0      0
0.00000527798564765776      0.00000535105009244307      10245.8958130361      0      0
0.00000535105009244307      0.00000542512598618791      9968.72954881114      0      0
0.00000542512598618791      0.00000550022733062734      9699.07372848914      0      0
0.00000550022733062734      0.00000557636832132587      9436.72474725128      0      0
0.00000557636832132587      0.00000565356335036064      9181.48452116937      0      0
0.00000565356335036064      0.00000573182700904185      8933.16033748551      0      0
0.00000573182700904185      0.00000581117409067079      8691.56470895235      0      0
0.00000581117409067079      0.000005891619593336      8456.51523212358      0      0
0.000005891619593336      0.00000597317872274825      8227.83444948766      0      0
0.00000597317872274825      0.00000605586689511467      8005.34971534059      0      0
0.00000605586689511467      0.0000061396997400527      7788.89306529615      0      0
0.0000061396997400527      0.00000622469310354442      7578.30108933514      0      0
0.00000622469310354442      0.00000631086305093168      7373.41480829755      0      0
0.00000631086305093168      0.0000063982258699528      7174.07955372423      0      0
0.0000063982258699528      0.00000648679807382125      6980.14485095736      0      0
0.00000648679807382125      0.00000657659640434692      6791.46430541122      0      0
0.00000657659640434692      0.00000666763783510069      6607.89549192726      0      0
0.00000666763783510069      0.00000675993957462272      6429.29984713001      0      0
0.00000675993957462272      0.0000068535190696752      6255.54256470218      0      0
0.0000068535190696752      0.00000694839400854009      6086.49249349997      0      0
0.00000694839400854009      0.00000704458232436258      5922.02203843146      0      0
0.00000704458232436258      0.00000714210219854078      5762.00706402325      0      0
0.00000714210219854078      0.00000724097206416231      5606.32680060230      0      0
0.00000724097206416231      0.00000734121060948854      5454.86375302213      0      0
0.00000734121060948854      0.000007442836781487      5307.50361186441      0      0
0.000007442836781487      0.00000754586978941272      5164.13516704865      0      0
0.00000754586978941272      0.00000765032910843916      5024.65022378494      0      0
0.00000765032910843916      0.00000775623448333934      4888.94352080586      0      0
0.00000775623448333934      0.00000786360593221801      4756.91265081607      0      0
0.00000786360593221801      0.00000797246375029542      4628.45798309921      0      0
0.00000797246375029542      0.00000808282851374354      4503.48258822369      0      0
0.00000808282851374354      0.00000819472108357529      4381.89216479049      0      0
0.00000819472108357529      0.00000830816260958769      4263.59496816745      0      0
0.00000830816260958769      0.00000842317453435958      4148.50174115635      0      0
0.00000842317453435958      0.00000853977859730466      4036.52564654019      0      0
0.00000853977859730466      0.00000865799683878063      3927.58220145982      0      0
0.00000865799683878063      0.00000877785160425524      3821.58921357020      0      0
0.00000877785160425524      0.00000889936554853005      3718.46671892814      0      0
0.00000889936554853005      0.00000902256164002253      3618.13692156436      0      0
0.00000902256164002253      0.00000914746316510757      3520.52413469449      0      0
0.00000914746316510757      0.00000927409373251906      3425.55472352426      0      0
0.00000927409373251906      0.00000940247727781235      3333.15704960581      0      0
0.00000940247727781235      0.00000953263806788851      3243.26141670305      0      0
0.00000953263806788851      0.00000966460070558129      3155.80001812510      0      0
0.00000966460070558129      0.00000979839013430744      3070.70688548794      0      0
0.00000979839013430744      0.00000993403164278155      2987.91783886573      0      0
0.00000993403164278155      0.000010071550869796      2907.37043829385      0      0
0.000010071550869796      0.0000102109738090674      2829.00393658723      0      0
0.0000102109738090674      0.0000103523268141496      2752.75923343811      0      0
0.0000103523268141496      0.000010495636603415      2678.57883075877      0      0
0.000010495636603415      0.0000106409302651053      2606.40678923512      0      0
0.0000106409302651053      0.000010788235262451      2536.18868605869      0      0
0.000010788235262451      0.0000109375794388631      2467.87157380476      0      0
0.0000109375794388631      0.0000110889910231955      2401.40394042571      0      0
0.0000110889910231955      0.0000112424986350812      2336.73567032933      0      0
0.0000112424986350812      0.0000113981312903417      2273.81800651257      0      0
0.0000113981312903417      0.0000115559184064716      2212.60351372222      0      0
0.0000115559184064716      0.000011715889808199      2153.04604261461      0      0
0.000011715889808199      0.0000118780757331232      2095.10069488722      0      0
0.0000118780757331232      0.0000120425068374297      2038.72378935591      0      0
0.0000120425068374297      0.0000122092142016854      1983.87282895206      0      0
0.0000122092142016854      0.0000123782293367127      1930.50646861467      0      0
0.0000123782293367127      0.0000125495841895462      1878.58448405324      0      0
0.0000125495841895462      0.0000127233111494713      1828.06774135764      0      0
0.0000127233111494713      0.0000128994430541458      1778.91816743225      0      0
0.0000128994430541458      0.0000130780131958075      1731.09872123169      0      0
0.0000130780131958075      0.0000132590553275668      1684.57336577675      0      0
0.0000132590553275668      0.0000134426036697863      1639.30704092910      0      0
0.0000134426036697863      0.00001362869291655      1595.26563690430      0      0
0.00001362869291655      0.00001381735824222      1552.41596850309      0      0
0.00001381735824222      0.0000140086353080861      1510.72575004150      0      0
0.0000140086353080861      0.0000142025602691059      1470.16357096074      0      0
0.0000142025602691059      0.0000143991697807389      1430.69887209854      0      0
0.0000143991697807389      0.0000145985010058751      1392.30192260392      0      0
0.0000145985010058751      0.0000148005916218595      1354.94379747800      0      0
0.0000148005916218595      0.0000150054798276138      1318.59635572384      0      0
0.0000150054798276138      0.0000152132043508565      1283.23221908878      0      0
0.0000152132043508565      0.0000154238044554237      1248.82475138322      0      0
0.0000154238044554237      0.0000156373199486901      1215.34803836029      0      0
0.0000156373199486901      0.0000158537911890937      1182.77686814102      0      0
0.0000158537911890937      0.0000160732590937644      1151.08671217038      0      0
0.0000160732590937644      0.0000162957651462576      1120.25370668975      0      0
0.0000162957651462576      0.000016521351404396      1090.25463471176      0      0
0.000016521351404396      0.0000167500605082187      1061.06690848388      0      0
0.0000167500605082187      0.0000169819356880416      1032.66855242767      0      0
0.0000169819356880416      0.0000172170207726282      1005.03818654048      0      0
0.0000172170207726282      0.0000174553601974744      978.155010247397      0      0
0.0000174553601974744      0.0000176969990132074      951.998786690956      0      0
0.0000176969990132074      0.0000179419828941014      926.549827446917      0      0
0.0000179419828941014      0.0000181903581467107      901.788977654467      0      0
0.0000181903581467107      0.0000184421717186223      877.697601549634      0      0
0.0000184421717186223      0.0000186974712073306      854.257568390982      0      0
0.0000186974712073306      0.0000189563048692332      831.451238766933      0      0
0.0000189563048692332      0.0000192187216287532      809.261451274386      0      0
0.0000192187216287532      0.0000194847710875863      787.671509558545      0      0
0.0000194847710875863      0.0000197545035340766      766.665169704173      0      0
0.0000197545035340766      0.000020027969952722      746.226627968734      0      0
0.000020027969952722      0.0000203052220338112      726.340508848156      0      0
0.0000203052220338112      0.0000205863121831945      706.991853466190      0      0
0.0000205863121831945      0.0000208712935321888      688.166108278599      0      0
0.0000208712935321888      0.000021160219947621      669.849114083618      0      0
0.000021160219947621      0.0000214531460420097      652.027095330409      0      0
0.0000214531460420097      0.0000217501271838877      634.686649717400      0      0
0.0000217501271838877      0.0000220512195082683      617.814738072674      0      0
0.0000220512195082683      0.0000223564799272551      601.398674508729      0      0
0.0000223564799272551      0.0000226659661408002      585.426116844201      0      0
0.0000226659661408002      0.0000229797366476099      569.885057285284      0      0
0.0000229797366476099      0.0000232978507562027      554.763813359819      0      0
0.0000232978507562027      0.0000236203685961192      540.051019097193      0      0
0.0000236203685961192      0.000023947351129288      525.735616447387      0      0
0.000023947351129288      0.0000242788601615485      511.806846932685      0      0
0.0000242788601615485      0.0000246149583543337      498.254243525735      0      0
0.0000246149583543337      0.0000249557092365137      485.067622747823      0      0
0.0000249557092365137      0.0000253011772164045      472.237076981395      0      0
0.0000253011772164045      0.0000256514275939423      459.752966991001      0      0
0.0000256514275939423      0.0000260065265730261      447.605914647032      0      0
0.0000260065265730261      0.0000263665412740315      435.786795846734      0      0
0.0000263665412740315      0.0000267315397464981      424.286733627149      0      0
0.0000267315397464981      0.0000271015909819919      413.097091464797      0      0
0.0000271015909819919      0.0000274767649271459      402.209466757008      0      0
0.0000274767649271459      0.0000278571324968813      391.615684480008      0      0
0.0000278571324968813      0.0000282427655878122      381.307791018939      0      0
0.0000282427655878122      0.0000286337370918349      371.278048165170      0      0
0.0000286337370918349      0.0000290301209099061      361.518927276357      0      0
0.0000290301209099061      0.0000294319919660113      352.023103594839      0      0
0.0000294319919660113      0.0000298394262213274      342.783450720074      0      0
0.0000298394262213274      0.00003025250068858      333.793035230945      0      0
0.00003025250068858      0.000030671293446601      325.045111453868      0      0
0.000030671293446601      0.0000310958836550867      316.533116372752      0      0
0.0000310958836550867      0.00003152635156956      308.250664676964      0      0
0.00003152635156956      0.000031962778556541      300.191543943557      0      0
0.000031962778556541      0.0000324052471089262      292.349709950122      0      0
0.0000324052471089262      0.0000328538408615817      284.719282114724      0      0
0.0000328538408615817      0.000033308644607151      277.294539059478      0      0
0.000033308644607151      0.0000337697443120835      270.069914294406      0      0
0.0000337697443120835      0.0000342372271328825      263.039992018330      0      0
0.0000342372271328825      0.0000347111814325807      256.199503033610      0      0
0.0000347111814325807      0.0000351916967974413      249.543320771659      0      0
0.0000351916967974413      0.0000356788640538924      243.066457426221      0      0
0.0000356788640538924      0.0000361727752856944      236.764060191494      0      0
0.0000361727752856944      0.0000366735238513458      230.631407602265      0      0
0.0000366735238513458      0.0000371812044017293      224.663905973276      0      0
0.0000371812044017293      0.0000376959128980032      218.857085935153      0      0
0.0000376959128980032      0.0000382177466297395      213.206599064264      0      0
0.0000382177466297395      0.0000387468042333134      207.708214603972      0      0
0.0000387468042333134      0.0000392831857105477      202.357816274798      0      0
0.0000392831857105477      0.0000398269924476147      197.151399171101      0      0
0.0000398269924476147      0.0000403783272342003      192.085066741910      0      0
0.0000403783272342003      0.0000409372942829333      187.155027853651      0      0
0.0000409372942829333      0.0000415039992490831      182.357593932527      0      0
0.0000415039992490831      0.000042078549250531      177.689176184426      0      0
0.000042078549250531      0.0000426610528880173      173.146282890217      0      0
0.0000426610528880173      0.0000432516202656688      168.725516774436      0      0
0.0000432516202656688      0.0000438503630118107      164.423572445338      0      0
0.0000438503630118107      0.0000444573943000663      160.237233904405      0      0
0.0000444573943000663      0.0000450728288707489      156.163372123430      0      0
0.0000450728288707489      0.0000456967830525504      152.198942687329      0      0
0.0000456967830525504      0.0000463293747845289      148.340983500928      0      0
0.0000463293747845289      0.0000469707236384016      144.586612557974      0      0
0.0000469707236384016      0.0000476209508411464      140.933025770693      0      0
0.0000476209508411464      0.0000482801792979158      137.377494858265      0      0
0.0000482801792979158      0.0000489485336152684      133.917365292607      0      0
0.0000489485336152684      0.0000496261401247217      130.550054299926      0      0
0.0000496261401247217      0.0000503131269066316      127.273048916527      0      0
0.0000503131269066316      0.0000510096238144011      124.083904097418      0      0
0.0000510096238144011      0.000051715762499026      120.980240876267      0      0
0.000051715762499026      0.000052431676433979      117.959744575343      0      0
0.000052431676433979      0.0000531575009404385      115.020163064081      0      0
0.0000531575009404385      0.0000538933732128671      112.159305064943      0      0
0.0000538933732128671      0.0000546394323449439      109.375038505330      0      0
0.0000546394323449439      0.0000553958193558558      106.665288914262      0      0
0.0000553958193558558      0.0000561626772169526      104.028037862648      0      0
0.0000561626772169526      0.0000569401508787716      101.461321445942      0      0
0.0000569401508787716      0.0000577283872984359      98.9632288080700      0      0
0.0000577283872984359      0.0000585275354674316      96.5319007054751      0      0
0.0000585275354674316      0.0000593377464397706      94.1655281102342      0      0
0.0000593377464397706      0.0000601591733605423      91.8623508511648      0      0
0.0000601591733605423      0.0000609919714948611      89.6206562919073      0      0
0.0000609919714948611      0.0000618362982572143      87.4387780449813      0      0
0.0000618362982572143      0.0000626923132412161      85.3150947208439      0      0
0.0000626923132412161      0.0000635601782497746      83.2480287110039      0      0
0.0000635601782497746      0.0000644400573256746      81.2360450042728      0      0
0.0000644400573256746      0.0000653321167825856      79.2776500352562      0      0
0.0000653321167825856      0.0000662365252364977      77.3713905642144      0      0
0.0000662365252364977      0.0000671534536375933      75.5158525874454      0      0
0.0000671534536375933      0.0000680830753025601      73.7096602773627      0      0
0.0000680830753025601      0.0000690255659473509      71.9514749514672      0      0
0.0000690255659473509      0.0000699811037203975      70.2399940694303      0      0
0.0000699811037203975      0.0000709498692362838      68.5739502575282      0      0
0.0000709498692362838      0.0000719320456098856      66.9521103596855      0      0
0.0000719320456098856      0.0000729278184909828      65.3732745144097      0      0
0.0000729278184909828      0.0000739373760993502      63.8362752569137      0      0
0.0000739373760993502      0.0000749609092603353      62.3399766457426      0      0
0.0000749609092603353      0.0000759986114409274      60.8832734132428      0      0
0.0000759986114409274      0.0000770506787863264      59.4650901392232      0      0
0.0000770506787863264      0.0000781173101570184      58.0843804471808      0      0
0.0000781173101570184      0.0000791987071663636      56.7401262224756      0      0
0.0000791987071663636      0.0000802950742187053      55.4313368518591      0      0
0.0000802950742187053      0.000081406618548006      54.1570484837740      0      0
0.000081406618548006      0.0000825335502570186      52.9163233088585      0      0
0.0000825335502570186      0.0000836760823569998      51.7082488601056      0      0
0.0000836760823569998      0.0000848344308079731      50.5319373321381      0      0
0.0000848344308079731      0.0000860088145595493      49.3865249190784      0      0
0.0000860088145595493      0.0000871994555923124      48.2711711705024      0      0
0.0000871994555923124      0.0000884065789597775      47.1850583649836      0      0
0.0000884065789597775      0.0000896304128309307      46.1273909007410      0      0
0.0000896304128309307      0.0000908711885333572      45.0973947029245      0      0
0.0000908711885333572      0.0000921291405969664      44.0943166470760      0      0
0.0000921291405969664      0.0000934045067983223      43.1174239983224      0      0
0.0000934045067983223      0.0000946975282055884      42.1660038658640      0      0
0.0000946975282055884      0.0000960084492240934      41.2393626723364      0      0
0.0000960084492240934      0.0000973375176425286      40.3368256376322      0      0
0.0000973375176425286      0.000098684984679785      39.4577362767818      0      0
0.000098684984679785      0.000100051105032438      38.6014559115017      0      0
0.000100051105032438      0.000101436136922889      37.7673631950289      0      0
0.000101436136922889      0.000102840342148178      36.9548536498703      0      0
0.000102840342148178      0.000104263986129461      36.1633392181067      0      0
0.000104263986129461      0.000105707337962187      35.3922478238982      0      0
0.000105707337962187      0.00010717067046696      34.6410229478482      0      0
0.00010717067046696      0.000108654260241103      33.9091232128932      0      0
0.000108654260241103      0.000110158387710945      33.1960219813931      0      0
0.000110158387710945      0.000111683337184825      32.5012069631050      0      0
0.000111683337184825      0.000113229396906833      31.8241798337331      0      0
0.000113229396906833      0.00011479685911129      31.1644558637557      0      0
0.00011479685911129      0.000116386020077991      30.5215635572354      0      0
0.000116386020077991      0.000117997180188201      29.8950443003321      0      0
0.000117997180188201      0.00011963064398144      29.2844520192388      0      0
0.00011963064398144      0.00012128672021304      28.6893528472750      0      0
0.00012128672021304      0.00012296572191251      28.1093248008745      0      0
0.00012296572191251      0.000124667966442703      27.5439574642143      0      0
0.000124667966442703      0.000126393775559803      26.9928516822376      0      0
0.000126393775559803      0.000128143475474143      26.4556192618316      0      0
0.000128143475474143      0.000129917396911867      25.9318826809250      0      0
0.000129917396911867      0.000131715875177439      25.4212748052815      0      0
0.000131715875177439      0.000133539250217029      24.9234386127670      0      0
0.000133539250217029      0.00013538786668276      24.4380269248774      0      0
0.00013538786668276      0.000137262073997862      23.9647021453207      0      0
0.000137262073997862      0.000139162226422714      23.5031360054509      0      0
0.000139162226422714      0.00014108868312181      23.0530093163586      0      0
0.00014108868312181      0.000143041808231644      22.6140117274297      0      0
0.000143041808231644      0.000145021970929542      22.1858414911874      0      0
0.000145021970929542      0.00014702954550344      21.7682052342405      0      0
0.00014702954550344      0.000149064911422635      21.3608177341646      0      0
0.000149064911422635      0.00015112845340951      20.9634017021494      0      0
0.00015112845340951      0.000153220561512254      20.5756875712496      0      0
0.000153220561512254      0.000155341631178586      20.1974132900836      0      0
0.000155341631178586      0.000157492063330508      19.8283241218267      0      0
0.000157492063330508      0.000159672264440082      19.4681724483530      0      0
0.000159672264440082      0.00016188264660626      19.1167175793823      0      0
0.00016188264660626      0.000164123627632783      18.7737255664963      0      0
0.000164123627632783      0.00016639563110715      18.4389690218883      0      0
0.00016639563110715      0.000168699086480686      18.1122269417203      0      0
0.000168699086480686      0.000171034429149716      17.7932845339606      0      0
0.000171034429149716      0.00017340210053786      17.4819330505826      0      0
0.00017340210053786      0.000175802548179476      17.1779696240080      0      0
0.000175802548179476      0.000178236225804249      16.8811971076819      0      0
0.000178236225804249      0.000180703593422953      16.5914239206702      0      0
0.000180703593422953      0.000183205117414405      16.3084638961750      0      0
0.000183205117414405      0.000185741270613619      16.0321361338656      0      0
0.000185741270613619      0.000188312532401177      15.7622648559266      0      0
0.000188312532401177      0.000190919388793845      15.4986792667280      0      0
0.000190919388793845      0.000193562332536437      15.2412134160262      0      0
0.000193562332536437      0.000196241863194957      14.9897060656044      0      0
0.000196241863194957      0.000198958487251018      14.7440005592698      0      0
0.000198958487251018      0.000201712718197586      14.5039446961211      0      0
0.000201712718197586      0.000204505076636033      14.2693906070073      0      0
0.000204505076636033      0.000207336090374545      14.0401946340999      0      0
0.000207336090374545      0.000210206294527884      13.8162172135020      0      0
0.000210206294527884      0.000213116231618538      13.5973227608210      0      0
0.000213116231618538      0.000216066451679264      13.3833795596358      0      0
0.000216066451679264      0.000219057512357059      13.1742596527871      0      0
0.000219057512357059      0.000222089979018563      12.9698387364258      0      0
0.000222089979018563      0.000225164424856924      12.7699960567542      0      0
0.000225164424856924      0.000228281431000144      12.5746143093973      0      0
0.000228281431000144      0.00023144158662092      12.3835795413430      0      0
0.00023144158662092      0.000234645489048012      12.1967810553919      0      0
0.000234645489048012      0.000237893743879147      12.0141113170591      0      0
0.000237893743879147      0.000241186965095492      11.8354658638715      0      0
0.000241186965095492      0.000244525775177701      11.6607432170070      0      0
0.000244525775177701      0.000247910805223583      11.4898447952208      0      0
0.000247910805223583      0.000251342695067386      11.3226748310090      0      0
0.000251342695067386      0.000254822093400743      11.1591402889562      0      0
0.000254822093400743      0.00025834965789528      10.9991507862213      0      0
0.00025834965789528      0.000261926055326934      10.8426185151102      0      0
0.000261926055326934      0.000265551961701985      10.6894581676902      0      0
0.000265551961701985      0.00026922806238483      10.5395868623997      0      0
0.00026922806238483      0.000272955052227537      10.3929240726088      0      0
0.000272955052227537      0.000276733635701177      10.2493915570856      0      0
0.000276733635701177      0.000280564527028988      10.1089132923272      0      0
0.000280564527028988      0.000284448450321376      9.97141540671222      0      0
0.000284448450321376      0.000288386139712781      9.83682611643339      0      0
0.000288386139712781      0.000292378339500449      9.70507566317125      0      0
0.000292378339500449      0.000296425804285111      9.57609625346838      0      0
0.000296425804285111      0.000300529299113624      9.44982199976606      0      0
0.000300529299113624      0.000304689599623573      9.32618886306519      0      0
0.000304689599623573      0.000308907492189884      9.20513459717464      0      0
0.000308907492189884      0.000313183774073464      9.08659869451024      0      0
0.000313183774073464      0.000317519253571897      8.97052233340894      0      0
0.000317519253571897      0.000321914750172228      8.85684832692299      0      0
0.000321914750172228      0.000326371094705861      8.74552107305969      0      0
0.000326371094705861      0.000330889129505603      8.63648650643309      0      0
0.000330889129505603      0.000335469708564879      8.52969205129438      0      0
0.000335469708564879      0.000340113697699154      8.42508657590860      0      0
0.000340113697699154      0.000344821974709588      8.32262034824565      0      0
0.000344821974709588      0.000349595429548956      8.22224499295438      0      0
0.000349595429548956      0.000354434964489868      8.12391344958904      0      0
0.000354434964489868      0.000359341494295315      8.02757993205784      0      0
0.000359341494295315      0.000364315946391572      7.93319988926412      0      0
0.000364315946391572      0.000369359261043507      7.84072996691111      0      0
0.000369359261043507      0.000374472391532301      7.75012797044170      0      0
0.000374472391532301      0.00037965630433564      7.66135282908530      0      0
0.00037965630433564      0.000384911979310397      7.57436456098441      0      0
0.000384911979310397      0.000390240409877844      7.48912423937395      0      0
0.000390240409877844      0.000395642603211426      7.40559395978691      0      0
0.000395642603211426      0.000401119580427133      7.32373680826053      0      0
0.000401119580427133      0.000406672376776519      7.24351683051760      0      0
0.000406672376776519      0.000412302041842373      7.16489900209790      0      0
0.000412302041842373      0.000418009639737117      7.08784919941547      0      0
0.000418009639737117      0.000423796249303941      7.01233417171776      0      0
0.000423796249303941      0.000429662964320725      6.93832151392320      0      0
0.000429662964320725      0.000435610893706785      6.86577964031414      0      0
0.000435610893706785      0.000441641161732474      6.79467775906275      0      0
0.000441641161732474      0.000447754908231697      6.72498584756770      0      0
0.000447754908231697      0.000453953288817359      6.65667462858005      0      0
0.000453953288817359      0.000460237475099795      6.58971554709706      0      0
0.000460237475099795      0.000466608654908228      6.52408074800334      0      0
0.000466608654908228      0.000473068032515292      6.45974305443880      0      0
0.000473068032515292      0.000479616828864662      6.39667594687362      0      0
0.000479616828864662      0.000486256281801832      6.33485354287062      0      0
0.000486256281801832      0.000492987646308097      6.27425057751609      0      0
0.000492987646308097      0.000499812194737762      6.21484238450020      0      0
0.000499812194737762      0.000506731217058643      6.15660487782875      0      0
0.000506731217058643      0.0005137460210959      6.09951453414834      0      0
0.0005137460210959      0.000520857932779231      6.04354837566739      0      0
0.000520857932779231      0.000528068296393506      5.98868395365583      0      0
0.000528068296393506      0.000535378474832857      5.93489933250656      0      0
0.000535378474832857      0.000542789849858294      5.88217307434236      0      0
0.000542789849858294      0.000550303822358882      5.83048422415201      0      0
0.000550303822358882      0.000557921812616533      5.77981229543990      0      0
0.000557921812616533      0.000565645260574473      5.73013725637364      0      0
0.000565645260574473      0.00057347562610941      5.68143951641469      0      0
0.00057347562610941      0.000581414389307485      5.63369991341708      0      0
0.000581414389307485      0.000589463050744029      5.58689970117981      0      0
0.000589463050744029      0.000597623131767208      5.54102053743890      0      0
0.000597623131767208      0.000605896174785581      5.49604447228504      0      0
0.000605896174785581      0.000614283743559644      5.45195393699354      0      0
0.000614283743559644      0.000622787423497414      5.40873173325310      0      0
0.000622787423497414      0.000631408821954096      5.36636102278069      0      0
0.000631408821954096      0.000640149568535908      5.32482531730978      0      0
0.000640149568535908      0.000649011315408104      5.28410846893948      0      0
0.000649011315408104      0.000657995737607266      5.24419466083270      0      0
0.000657995737607266      0.000667104533357915      5.20506839825132      0      0
0.000667104533357915      0.00067633942439351      5.16671449991696      0      0
0.00067633942439351      0.000685702156281888      5.12911808968604      0      0
0.000685702156281888      0.000695194498755206      5.09226458852817      0      0
0.000695194498755206      0.000704818246044455      5.05613970679703      0      0
0.000704818246044455      0.000714575217218609      5.02072943678336      0      0
0.000714575217218609      0.000724467256528451      4.98602004553988      0      0
0.000724467256528451      0.000734496233755185      4.95199806796797      0      0
0.000734496233755185      0.000744664044563847      4.91865030015666      0      0
0.000744664044563847      0.000754972610861632      4.88596379296420      0      0
0.000754972610861632      0.000765423881161163      4.85392584583325      0      0
0.000765423881161163      0.0007760198309488      4.82252400083046      0      0
0.0007760198309488      0.000786762463058045      4.79174603690187      0      0
0.000786762463058045      0.00079765380804811      4.76157996433562      0      0
0.00079765380804811      0.000808695924587738      4.73201401942359      0      0
0.000808695924587738      0.000819890899844323      4.70303665931412      0      0
0.000819890899844323      0.00083124084987843      4.67463655704779      0      0
0.00083124084987843      0.000842747920043766      4.64680259676898      0      0
0.000842747920043766      0.000854414285392693      4.61952386910558      0      0
0.000854414285392693      0.000866242151087355      4.59278966670995      0      0
0.000866242151087355      0.000878233752816494      4.56658947995415      0      0
0.000878233752816494      0.000890391357218039      4.54091299277279      0      0
0.000890391357218039      0.000902717262307538      4.51575007864701      0      0
0.000902717262307538      0.000915213797912533      4.49109079672344      0      0
0.000915213797912533      0.000927883326112938      4.46692538806202      0      0
0.000927883326112938      0.000940728241687513      4.44324427200700      0      0
0.000940728241687513      0.000953750972566528      4.42003804267529      0      0
0.000953750972566528      0.000966953980290686      4.39729746555706      0      0
0.000966953980290686      0.000980339760476396      4.37501347422309      0      0
0.000980339760476396      0.000993910843287497      4.35317716713413      0      0
0.000993910843287497      0.0010076697939135      4.33177980454721      0      0
0.0010076697939135      0.00102161921305448      4.31081280551458      0      0
0.00102161921305448      0.0010357617374126      4.29026774497051      0      0
0.0010357617374126      0.00105010004019057      4.27013635090205      0      0
0.00105010004019057      0.00106463683159689      4.25041050159941      0      0
0.00106463683159689      0.00107937485935813      4.23108222298222      0      0
0.00107937485935813      0.00109431690923832      4.21214368599799      0      0
0.00109431690923832      0.00110946580556549      4.19358720408905      0      0
0.00110946580556549      0.00112482441176555      4.17540523072477      0      0
0.00112482441176555      0.00114039563090349      4.15759035699578      0      0
0.00114039563090349      0.00115618240623217      4.14013530926709      0      0
0.00115618240623217      0.00117218772174859      4.12303294688727      0      0
0.00117218772174859      0.00118841460275796      4.10627625995082      0      0
0.00118841460275796      0.00120486611644553      4.08985836711125      0      0
0.00120486611644553      0.00122154537245635      4.07377251344230      0      0
0.00122154537245635      0.00123845552348304      4.05801206834493      0      0
0.00123845552348304      0.00125559976586171      4.04257052349795      0      0
0.00125559976586171      0.00127298134017614      4.02744149085018      0      0
0.00127298134017614      0.00129060353187029      4.01261870065202      0      0
0.00129060353187029      0.00130846967186935      3.99809599952486      0      0
0.00130846967186935      0.00132658313720929      3.98386734856631      0      0
0.00132658313720929      0.00134494735167523      3.96992682148974      0      0
0.00134494735167523      0.00136356578644858      3.95626860279666      0      0
0.00136356578644858      0.00138244196076317      3.94288698598034      0      0
0.00138244196076317      0.00140157944257044      3.92977637175950      0      0
0.00140157944257044      0.00142098184921384      3.91693126634065      0      0
0.00142098184921384      0.00144065284811262      3.90434627970809      0      0
0.00144065284811262      0.00146059615745496      3.89201612394034      0      0
0.00146059615745496      0.00148081554690089      3.87993561155210      0      0
0.00148081554690089      0.00150131483829471      3.86809965386072      0      0
0.00150131483829471      0.00152209790638749      3.85650325937634      0      0
0.00152209790638749      0.00154316867956938      3.84514153221498      0      0
0.00154316867956938      0.00156453114061223      3.83400967053372      0      0
0.00156453114061223      0.00158618932742236      3.82310296498738      0      0
0.00158618932742236      0.00160814733380381      3.81241679720600      0      0
0.00160814733380381      0.00163040931023216      3.80194663829265      0      0
0.00163040931023216      0.00165297946463904      3.79168804734093      0      0
0.00165297946463904      0.00167586206320748      3.78163666997180      0      0
0.00167586206320748      0.00169906143117836      3.77178823688917      0      0
0.00169906143117836      0.00172258195366789      3.76213856245394      0      0
0.00172258195366789      0.00174642807649655      3.75268354327616      0      0
0.00174642807649655      0.00177060430702936      3.74341915682481      0      0
0.00177060430702936      0.00179511521502795      3.73434146005514      0      0
0.00179511521502795      0.00181996543351421      3.72544658805307      0      0
0.00181996543351421      0.00184515965964614      3.71673075269659      0      0
0.00184515965964614      0.00187070265560561      3.70819024133378      0      0
0.00187070265560561      0.00189659924949857      3.69982141547739      0      0
0.00189659924949857      0.00192285433626758      3.69162070951575      0      0
0.00192285433626758      0.00194947287861711      3.68358462943971      0      0
0.00194947287861711      0.00197645990795156      3.67570975158576      0      0
0.00197645990795156      0.00200382052532629      3.66799272139491      0      0
0.00200382052532629      0.00203155990241182      3.66043025218733      0      0
0.00203155990241182      0.00205968328247135      3.65301912395273      0      0
0.00205968328247135      0.00208819598135186      3.64575618215614      0      0
0.00208819598135186      0.00211710338848892      3.63863833655928      0      0
0.00211710338848892      0.00214641096792534      3.63166256005723      0      0
0.00214641096792534      0.00217612425934403      3.62482588753041      0      0
0.00217612425934403      0.00220624887911509      3.61812541471180      0      0
0.00220624887911509      0.00223679052135739      3.61155829706928      0      0
0.00223679052135739      0.00226775495901488      3.60512174870308      0      0
0.00226775495901488      0.00229914804494778      3.59881304125825      0      0
0.00229914804494778      0.00233097571303889      3.59262950285212      0      0
0.00233097571303889      0.00236324397931521      3.58656851701661      0      0
0.00236324397931521      0.00239595894308506      3.58062752165541      0      0
0.00239595894308506      0.00242912678809096      3.57480400801596      0      0
0.00242912678809096      0.00246275378367852      3.56909551967614      0      0
0.00246275378367852      0.00249684628598141      3.56349965154559      0      0
0.00249684628598141      0.00253141073912281      3.55801404888165      0      0
0.00253141073912281      0.0025664536764335      3.55263640631986      0      0
0.0025664536764335      0.00260198172168671      3.54736446691885      0      0
0.00260198172168671      0.00263800159035023      3.54219602121966      0      0
0.00263800159035023      0.00267452009085567      3.53712890631939      0      0
0.00267452009085567      0.00271154412588544      3.53216100495909      0      0
0.00271154412588544      0.00274908069367747      3.52729024462573      0      0
0.00274908069367747      0.00278713688934801      3.52251459666839      0      0
0.00278713688934801      0.00282571990623272      3.51783207542833      0      0
0.00282571990623272      0.00286483703724639      3.51324073738299      0      0
0.00286483703724639      0.00290449567626138      3.50873868030384      0      0
0.00290449567626138      0.00294470331950526      3.50432404242790      0      0
0.00294470331950526      0.0029854675669777      3.49999500164291      0      0
0.0029854675669777      0.00302679612388701      3.49574977468600      0      0
0.00302679612388701      0.0030686968021066      3.49158661635579      0      0
0.0030686968021066      0.00311117752165154      3.48750381873771      0      0
0.00311117752165154      0.0031542463121756      3.48349971044266      0      0
0.0031542463121756      0.00319791131448903      3.47957265585861      0      0
0.00319791131448903      0.00324218078209728      3.47572105441520      0      0
0.00324218078209728      0.0032870630827611      3.47194333986120      0      0
0.0032870630827611      0.00333256670007821      3.46823797955466      0      0
0.00333256670007821      0.00337870023508683      3.46460347376565      0      0
0.00337870023508683      0.00342547240789146      3.46103835499146      0      0
0.00342547240789146      0.00347289205931113      3.45754118728410      0      0
0.00347289205931113      0.00352096815255051      3.45411056559009      0      0
0.00352096815255051      0.00356970977489406      3.45074511510214      0      0
0.00356970977489406      0.00361912613942378      3.44744349062294      0      0
0.00361912613942378      0.0036692265867606      3.44420437594061      0      0
0.0036692265867606      0.00372002058682995      3.44102648321581      0      0
0.00372002058682995      0.00377151774065175      3.43790855238038      0      0
0.00377151774065175      0.00382372778215516      3.43484935054734      0      0
0.00382372778215516      0.00387666058001854      3.43184767143207      0      0
0.00387666058001854      0.00393032613953476      3.42890233478456      0      0
0.00393032613953476      0.0039847346045024      3.42601218583260      0      0
0.0039847346045024      0.00403989625914312      3.42317609473576      0      0
0.00403989625914312      0.00409582153004557      3.42039295604989      0      0
0.00409582153004557      0.00415252098813623      3.41766168820225      0      0
0.00415252098813623      0.00421000535067748      3.41498123297683      0      0
0.00421000535067748      0.0042682854832934      3.41235055500990      0      0
0.0042682854832934      0.00432737240202355      3.40976864129561      0      0
0.00432737240202355      0.00438727727540519      3.40723450070141      0      0
0.00438727727540519      0.00444801142658443      3.40474716349322      0      0
0.00444801142658443      0.00450958633545639      3.40230568087017      0      0
0.00450958633545639      0.00457201364083525      3.39990912450880      0      0
0.00457201364083525      0.00463530514265407      3.39755658611647      0      0
0.00463530514265407      0.00469947280419532      3.39524717699394      0      0
0.00469947280419532      0.00476452875435209      3.39298002760694      0      0
0.00476452875435209      0.0048304852899207      3.39075428716651      0      0
0.0048304852899207      0.00489735487792503      3.38856912321811      0      0
0.00489735487792503      0.00496515015797302      3.38642372123918      0      0
0.00496515015797302      0.00503388394464577      3.38431728424516      0      0
0.00503388394464577      0.00510356922991978      3.38224903240373      0      0
0.00510356922991978      0.00517421918562266      3.38021820265714      0      0
0.00517421918562266      0.00524584716592283      3.37822404835253      0      0
0.00524584716592283      0.00531846670985373      3.37626583888006      0      0
0.00531846670985373      0.00539209154387294      3.37434285931873      0      0
0.00539209154387294      0.00546673558445676      3.37245441008968      0      0
0.00546673558445676      0.00554241294073067      3.37059980661704      0      0
0.00554241294073067      0.00561913791713623      3.36877837899585      0      0
0.00561913791713623      0.00569692501613484      3.36698947166731      0      0
0.00569692501613484      0.00577578894094906      3.36523244310089      0      0
0.00577578894094906      0.00585574459834172      3.36350666548339      0      0
0.00585574459834172      0.00593680710143364      3.36181152441469      0      0
0.00593680710143364      0.00601899177256026      3.36014641861012      0      0
0.00601899177256026      0.00610231414616781      3.35851075960937      0      0
0.00610231414616781      0.0061867899717497      3.35690397149167      0      0
0.0061867899717497      0.0062724352168234      3.35532549059725      0      0
0.0062724352168234      0.00635926606994866      3.35377476525493      0      0
0.00635926606994866      0.00644729894378739      3.35225125551567      0      0
0.00644729894378739      0.00653655047820597      3.35075443289196      0      0
0.00653655047820597      0.00662703754342055      3.34928378010306      0      0
0.00662703754342055      0.00671877724318579      3.34783879082582      0      0
0.00671877724318579      0.00681178691802782      3.34641896945097      0      0
0.00681178691802782      0.00690608414852187      3.34502383084495      0      0
0.00690608414852187      0.00700168675861542      3.34365290011694      0      0
0.00700168675861542      0.00709861281899715      3.34230571239112      0      0
0.00709861281899715      0.00719688065051277      3.34098181258401      0      0
0.00719688065051277      0.00729650882762788      3.33968075518682      0      0
0.00729650882762788      0.00739751618193895      3.33840210405263      0      0
0.00739751618193895      0.00749992180573285      3.33714543218838      0      0
0.00749992180573285      0.00760374505559565      3.33591032155151      0      0
0.00760374505559565      0.00770900555607137      3.33469636285122      0      0
0.00770900555607137      0.00781572320337137      3.33350315535415      0      0
0.00781572320337137      0.00792391816913513      3.33233030669451      0      0
0.00792391816913513      0.00803361090424307      3.33117743268844      0      0
0.00803361090424307      0.00814482214268214      3.33004415715260      0      0
0.00814482214268214      0.00825757290546495      3.32893011172690      0      0
0.00825757290546495      0.00837188450460311      3.32783493570119      0      0
0.00837188450460311      0.0084877785471356      3.32675827584591      0      0
0.0084877785471356      0.00860527693921294      3.32569978624663      0      0
0.00860527693921294      0.00872440189023784      3.32465912814225      0      0
0.00872440189023784      0.0088451759170632      3.32363596976703      0      0
0.0088451759170632      0.00896762184824822      3.32262998619609      0      0
0.00896762184824822      0.00909176282837339      3.32164085919451      0      0
0.00909176282837339      0.00921762232241531      3.32066827706983      0      0
0.00921762232241531      0.009345224120182      3.31971193452797      0      0
0.009345224120182      0.00947459234080956      3.31877153253240      0      0
0.00947459234080956      0.00960575143732124      3.31784677816657      0      0
0.00960575143732124      0.0097387262012494      3.31693738449945      0      0
0.0097387262012494      0.00987354176732169      3.31604307045419      0      0
0.00987354176732169      0.0100102236182119      3.31516356067975      0      0
0.0100102236182119      0.0101487975893568      3.31429858542556      0      0
0.0101487975893568      0.0102892898738392      3.31344788041891      0      0
0.0102892898738392      0.0104317270273393      3.31261118674533      0      0
0.0104317270273393      0.0105761359731542      3.31178825073158      0      0
0.0105761359731542      0.0107225440072866      3.31097882383142      0      0
0.0107225440072866      0.0108709788036044      3.31018266251393      0      0
0.0108709788036044      0.0110214684190717      3.30939952815450      0      0
0.0110214684190717      0.0111740412990521      3.30862918692822      0      0
0.0111740412990521      0.0113287262826851      3.30787140970582      0      0
0.0113287262826851      0.0114855526083377      3.30712597195193      0      0
0.0114855526083377      0.0116445499191305      3.30639265362578      0      0
0.0116445499191305      0.0118057482685412      3.30567123908406      0      0
0.0118057482685412      0.0119691781260852      3.30496151698616      0      0
0.0119691781260852      0.0121348703830748      3.30426328020147      0      0
0.0121348703830748      0.0123028563584581      3.30357632571895      0      0
0.0123028563584581      0.0124731678047393      3.30290045455865      0      0
0.0124731678047393      0.0126458369139802      3.30223547168540      0      0
0.0126458369139802      0.0128208963238851      3.30158118592439      0      0
0.0128208963238851      0.0129983791239701      3.30093740987879      0      0
0.0129983791239701      0.0131783188618175      3.30030395984919      0      0
0.0131783188618175      0.0133607495494169      3.29968065575499      0      0
0.0133607495494169      0.0135457056695945      3.29906732105753      0      0
0.0135457056695945      0.0137332221825303      3.29846378268506      0      0
0.0137332221825303      0.0139233345323668      3.29786987095937      0      0
0.0139233345323668      0.0141160786539086      3.29728541952424      0      0
0.0141160786539086      0.0143114909794141      3.29671026527543      0      0
0.0143114909794141      0.0145096084454827      3.29614424829234      0      0
0.0145096084454827      0.0147104685000363      3.29558721177125      0      0
0.0147104685000363      0.0149141091093971      3.29503900196014      0      0
0.0149141091093971      0.0151205687654648      3.29449946809494      0      0
0.0151205687654648      0.0153298864929916      3.29396846233737      0      0
0.0153298864929916      0.0155421018569589      3.29344583971410      0      0
0.0155421018569589      0.015757254970056      3.29293145805745      0      0
0.015757254970056      0.0159753865002618      3.29242517794734      0      0
0.0159753865002618      0.0161965376785319      3.29192686265471      0      0
0.0161965376785319      0.0164207503065923      3.29143637808618      0      0
0.0164207503065923      0.0166480667648403      3.29095359272998      0      0
0.0166480667648403      0.0168785300203555      3.29047837760325      0      0
0.0168785300203555      0.0171121836350213      3.29001060620044      0      0
0.0171121836350213      0.0173490717737588      3.28955015444300      0      0
0.0173490717737588      0.017589239212875      3.28909690063017      0      0
0.017589239212875      0.0178327313485262      3.28865072539103      0      0
0.0178327313485262      0.0180795942052988      3.28821151163756      0      0
0.0180795942052988      0.0183298744449088      3.28777914451886      0      0
0.0183298744449088      0.0185836193750216      3.28735351137640      0      0
0.0185836193750216      0.0188408769581945      3.28693450170041      0      0
0.0188408769581945      0.0191016958209418      3.28652200708716      0      0
0.0191016958209418      0.0193661252629267      3.28611592119737      0      0
0.0193661252629267      0.0196342152662799      3.28571613971554      0      0
0.0196342152662799      0.0199060165050465      3.28532256031023      0      0
0.0199060165050465      0.0201815803547652      3.28493508259529      0      0
0.0201815803547652      0.0204609589021785      3.28455360809207      0      0
0.0204609589021785      0.0207442049550786      3.28417804019241      0      0
0.0207442049550786      0.0210313720522889      3.28380828412262      0      0
0.0210313720522889      0.0213225144737837      3.28344424690824      0      0
0.0213225144737837      0.0216176872509482      3.28308583733969      0      0
0.0216176872509482      0.0219169461769806      3.28273296593875      0      0
0.0219169461769806      0.0222203478174381      3.28238554492578      0      0
0.0222203478174381      0.0225279495209286      3.28204348818779      0      0
0.0225279495209286      0.0228398094299506      3.28170671124729      0      0
0.0228398094299506      0.0231559864918837      3.28137513123185      0      0
0.0231559864918837      0.0234765404701303      3.28104866684443      0      0
0.0234765404701303      0.0238015319554124      3.28072723833441      0      0
0.0238015319554124      0.0241310223772239      3.28041076746938      0      0
0.0241310223772239      0.0244650740154424      3.28009917750757      0      0
0.0244650740154424      0.0248037500121009      3.27979239317100      0      0
0.0248037500121009      0.025147114383323      3.27949034061930      0      0
0.025147114383323      0.0254952320314234      3.27919294742412      0      0
0.0254952320314234      0.025848168757175      3.27890014254431      0      0
0.025848168757175      0.0262059912722472      3.27861185630159      0      0
0.0262059912722472      0.0265687672118152      3.27832802035692      0      0
0.0265687672118152      0.0269365651473444      3.27804856768749      0      0
0.0269365651473444      0.0273094545995519      3.27777343256422      0      0
0.0273094545995519      0.0276875060515468      3.27750255052994      0      0
0.0276875060515468      0.0280707909621536      3.27723585837809      0      0
0.0280707909621536      0.0284593817794181      3.27697329413198      0      0
0.0284593817794181      0.0288533519543027      3.27671479702464      0      0
0.0288533519543027      0.0292527759545692      3.27646030747916      0      0
0.0292527759545692      0.0296577292788545      3.27620976708962      0      0
0.0296577292788545      0.0300682884709421      3.27596311860250      0      0
0.0300682884709421      0.0304845311342295      3.27572030589866      0      0
0.0304845311342295      0.0309065359463971      3.27548127397573      0      0
0.0309065359463971      0.0313343826742795      3.27524596893113      0      0
0.0313343826742795      0.0317681521889432      3.27501433794546      0      0
0.0317681521889432      0.0322079264809726      3.27478632926649      0      0
0.0322079264809726      0.0326537886759678      3.27456189219348      0      0
0.0326537886759678      0.033105823050257      3.27434097706216      0      0
0.033105823050257      0.033564115046826      3.27412353522996      0      0
0.033564115046826      0.0340287512914689      3.27390951906191      0      0
0.0340287512914689      0.0344998196091616      3.27369888191683      0      0
0.0344998196091616      0.0349774090406628      3.27349157813402      0      0
0.0349774090406628      0.0354616098593442      3.27328756302042      0      0
0.0354616098593442      0.0359525135882537      3.27308679283819      0      0
0.0359525135882537      0.0364502130174152      3.27288922479267      0      0
0.0364502130174152      0.0369548022213675      3.27269481702082      0      0
0.0369548022213675      0.0374663765769464      3.27250352858008      0      0
0.0374663765769464      0.0379850327813123      3.27231531943761      0      0
0.0379850327813123      0.0385108688702281      3.27213015045998      0      0
0.0385108688702281      0.0390439842365898      3.27194798340323      0      0
0.0390439842365898      0.0395844796492134      3.27176878090338      0      0
0.0395844796492134      0.0401324572718825      3.27159250646731      0      0
0.0401324572718825      0.0406880206826587      3.27141912446405      0      0
0.0406880206826587      0.0412512748934598      3.27124860011647      0      0
0.0412512748934598      0.0418223263699098      3.27108089949336      0      0
0.0418223263699098      0.0424012830514618      3.27091598950188      0      0
0.0424012830514618      0.0429882543718015      3.27075383788047      0      0
0.0429882543718015      0.0435833512795317      3.27059441319206      0      0
0.0435833512795317      0.0441866862591436      3.27043768481772      0      0
0.0441866862591436      0.0447983733522791      3.27028362295072      0      0
0.0447983733522791      0.0454185281792862      3.27013219859088      0      0
0.0454185281792862      0.0460472679610735      3.26998338353942      0      0
0.0460472679610735      0.0466847115412677      3.26983715039414      0      0
0.0466847115412677      0.0473309794086762      3.26969347254493      0      0
0.0473309794086762      0.047986193720063      3.26955232416979      0      0
0.047986193720063      0.0486504783232378      3.26941368023115      0      0
0.0486504783232378      0.0493239587804657      3.26927751647257      0      0
0.0493239587804657      0.0500067623922011      3.26914380941586      0      0
0.0500067623922011      0.0506990182211494      3.26901253635861      0      0
0.0506990182211494      0.0514008571166629      3.26888367537205      0      0
0.0514008571166629      0.0521124117394733      3.26875720529934      0      0
0.0521124117394733      0.0528338165867671      3.26863310575426      0      0
0.0528338165867671      0.0535652080176086      3.26851135712027      0      0
0.0535652080176086      0.0543067242787134      3.26839194055000      0      0
0.0543067242787134      0.0550585055305805      3.26827483796513      0      0
0.0550585055305805      0.0558206938739848      3.26816003205665      0      0
0.0558206938739848      0.0565934333768373      3.26804750628560      0      0
0.0565934333768373      0.0573768701014157      3.26793724488412      0      0
0.0573768701014157      0.0581711521319738      3.26782923285705      0      0
0.0581711521319738      0.0589764296027321      3.26772345598383      0      0
0.0589764296027321      0.0597928547262553      3.26761990082090      0      0
0.0597928547262553      0.0606205818222245      3.26751855470452      0      0
0.0606205818222245      0.0614597673466051      3.26741940575400      0      0
0.0614597673466051      0.0623105699212211      3.26732244287544      0      0
0.0623105699212211      0.0631731503637371      3.26722765576585      0      0
0.0631731503637371      0.0640476717180559      3.26713503491780      0      0
0.0640476717180559      0.064934299285137      3.26704457162446      0      0
0.064934299285137      0.065833200654241      3.26695625798518      0      0
0.065833200654241      0.0667445457346082      3.26687008691150      0      0
0.0667445457346082      0.0676685067875737      3.26678605213374      0      0
0.0676685067875737      0.0686052584591283      3.26670414820795      0      0
0.0686052584591283      0.0695549778129301      3.26662437052352      0      0
0.0695549778129301      0.0705178443637725      3.26654671531120      0      0
0.0705178443637725      0.071494040111516      3.26647117965168      0      0
0.071494040111516      0.0724837495754901      3.26639776148477      0      0
0.0724837495754901      0.07348715982937      3.26632645961903      0      0
0.07348715982937      0.0745044605365374      3.26625727374206      0      0
0.0745044605365374      0.0755358439859309      3.26619020443130      0      0
0.0755358439859309      0.0765815051283916      3.26612525316547      0      0
0.0765815051283916      0.0776416416135129      3.26606242233659      0      0
0.0776416416135129      0.0787164538269999      3.26600171526257      0      0
0.0787164538269999      0.0798061449285455      3.26594313620059      0      0
0.0798061449285455      0.0809109208902321      3.26588669036091      0      0
0.0809109208902321      0.0820309905354643      3.26583238392154      0      0
0.0820309905354643      0.0831665655784396      3.26578022404350      0      0
0.0831665655784396      0.0843178606641673      3.26573021888676      0      0
0.0843178606641673      0.0854850934090396      3.26568237762699      0      0
0.0854850934090396      0.0866684844419658      3.26563671047295      0      0
0.0866684844419658      0.087868257446075      3.26559322868472      0      0
0.087868257446075      0.0890846392009967      3.26555194459263      0      0
0.0890846392009967      0.0903178596257262      3.26551287161710      0      0
0.0903178596257262      0.0915681518220832      3.26547602428920      0      0
0.0915681518220832      0.0928357521187732      3.26544141827213      0      0
0.0928357521187732      0.0941209001160578      3.26540907038352      0      0
0.0941209001160578      0.0954238387310435      3.26537899861870      0      0
0.0954238387310435      0.0967448142435972      3.26535122217483      0      0
0.0967448142435972      0.0980840763428988      3.26532576147605      0      0
0.0980840763428988      0.0994418781746361      3.26530263819954      0      0
0.0994418781746361      0.100818476388855      3.26528187530267      0      0
0.100818476388855      0.10221413118847      3.26526349705118      0      0
0.10221413118847      0.103629106378448      3.26524752904839      0      0
0.103629106378448      0.105063669415674      3.26523399826565      0      0
0.105063669415674      0.106518091459502      3.26522293307378      0      0
0.106518091459502      0.107992647423013      3.26521436327585      0      0
0.107992647423013      0.109487616024976      3.26520832014113      0      0
0.109487616024976      0.111003279842531      3.26520483644031      0      0
0.111003279842531      0.112539925364605      3.26520394648203      0      0
0.112539925364605      0.114097843046059      3.26520568615083      0      0
0.114097843046059      0.115677327362591      3.26521009294647      0      0
0.115677327362591      0.117278676866402      3.26521720602467      0      0
0.117278676866402      0.118902194242619      3.26522706623948      0      0
0.118902194242619      0.120548186366517      3.26523971618709      0      0
0.120548186366517      0.122216964361519      3.26525520025135      0      0
0.122216964361519      0.123908843658004      3.26527356465091      0      0
0.123908843658004      0.125624144052934      3.26529485748819      0      0
0.125624144052934      0.127363189770296      3.26531912880006      0      0
0.127363189770296      0.12912630952239      3.26534643061047      0      0
0.12912630952239      0.130913836571959      3.26537681698499      0      0
0.130913836571959      0.132726108795187      3.26541034408740      0      0
0.132726108795187      0.134563468745557      3.26544707023835      0      0
0.134563468745557      0.136426263718606      3.26548705597624      0      0
0.136426263718606      0.138314845817565      3.26553036412033      0      0
0.138314845817565      0.140229572019921      3.26557705983623      0      0
0.140229572019921      0.142170804244882      3.26562721070384      0      0
0.142170804244882      0.144138909421796      3.26568088678782      0      0
0.144138909421796      0.146134259559502      3.26573816071077      0      0
0.146134259559502      0.148157231816648      3.26579910772907      0      0
0.148157231816648      0.150208208572982      3.26586380581169      0      0
0.150208208572982      0.152287577501628      3.26593233572199      0      0
0.152287577501628      0.154395731642364      3.26600478110256      0      0
0.154395731642364      0.156533069475914      3.26608122856339      0      0
0.156533069475914      0.158699994999266      3.26616176777341      0      0
0.158699994999266      0.16089691780204      3.26624649155559      0      0
0.16089691780204      0.163124253143903      3.26633549598568      0      0
0.163124253143903      0.165382422033063      3.26642888049484      0      0
0.165382422033063      0.16767185130585      3.26652674797632      0      0
0.16767185130585      0.16999297370739      3.26662920489629      0      0
0.16999297370739      0.172346227973408      3.26673636140913      0      0
0.172346227973408      0.174732058913154      3.26684833147722      0      0
0.174732058913154      0.177150917493482      3.26696523299566      0      0
0.177150917493482      0.179603260924088      3.26708718792193      0      0
0.179603260924088      0.182089552743936      3.26721432241082      0      0
0.182089552743936      0.184610262908873      3.26734676695491      0      0
0.184610262908873      0.187165867880458      3.26748465653081      0      0
0.187165867880458      0.189756850716024      3.26762813075144      0      0
0.189756850716024      0.192383701159985      3.26777733402465      0      0
0.192383701159985      0.195046915736409      3.26793241571853      0      0
0.195046915736409      0.197746997842864      3.26809353033366      0      0
0.197746997842864      0.200484457845576      3.26826083768274      0      0
0.200484457845576      0.203259813175894      3.26843450307788      0      0
0.203259813175894      0.206073588428097      3.26861469752599      0      0
0.206073588428097      0.208926315458549      3.26880159793273      0      0
0.208926315458549      0.211818533486235      3.26899538731531      0      0
0.211818533486235      0.214750789194674      3.26919625502483      0      0
0.214750789194674      0.217723636835266      3.26940439697841      0      0
0.217723636835266      0.220737638332042      3.26962001590187      0      0
0.220737638332042      0.22379336338789      3.26984332158332      0      0
0.22379336338789      0.226891389592229      3.27007453113848      0      0
0.226891389592229      0.230032302530194      3.27031386928808      0      0
0.230032302530194      0.233216695893316      3.27056156864835      0      0
0.233216695893316      0.236445171591743      3.27081787003499      0      0
0.236445171591743      0.239718339868012      3.27108302278174      0      0
0.239718339868012      0.243036819412397      3.27135728507401      0      0
0.243036819412397      0.246401237479853      3.27164092429880      0      0
0.246401237479853      0.249812230008578      3.27193421741154      0      0
0.249812230008578      0.253270441740218      3.27223745132116      0      0
0.253270441740218      0.256776526341734      3.27255092329418      0      0
0.256776526341734      0.260331146528961      3.27287494137917      0      0
0.260331146528961      0.263934974191869      3.27320982485276      0      0
0.263934974191869      0.267588690521566      3.27355590468853      0      0
0.267588690521566      0.271292986139054      3.27391352405018      0      0
0.271292986139054      0.275048561225772      3.27428303881054      0      0
0.275048561225772      0.27885612565594      3.27466481809806      0      0
0.27885612565594      0.282716399130741      3.27505924487255      0      0
0.282716399130741      0.286630111314356      3.27546671653207      0      0
0.286630111314356      0.290598001971889      3.27588764555304      0      0
0.290598001971889      0.294620821109189      3.27632246016571      0      0
0.294620821109189      0.298699329114623      3.27677160506756      0      0
0.298699329114623      0.302834296902796      3.27723554217693      0      0
0.302834296902796      0.307026506060274      3.27771475142997      0      0
0.307026506060274      0.311276748993318      3.27820973162370      0      0
0.311276748993318      0.315585829077662      3.27872100130853      0      0
0.315585829077662      0.319954560810364      3.27924909973384      0      0
0.319954560810364      0.324383769963767      3.27979458785034      0      0
0.324383769963767      0.32887429374158      3.28035804937349      0      0
0.32887429374158      0.33342698093713      3.28094009191243      0      0
0.33342698093713      0.338042692093795      3.28154134816945      0      0
0.338042692093795      0.342722299667666      3.28216247721524      0      0
0.342722299667666      0.347466688192458      3.28280416584597      0      0
0.347466688192458      0.352276754446699      3.28346713002836      0      0
0.352276754446699      0.357153407623246      3.28415211643997      0      0
0.357153407623246      0.362097569501131      3.28485990411217      0      0
0.362097569501131      0.367110174619799      3.28559130618431      0      0
0.367110174619799      0.372192170455755      3.28634717177814      0      0
0.372192170455755      0.37734451760165      3.28712838800270      0      0
0.37734451760165      0.382568189947856      3.28793588210067      0      0
0.382568189947856      0.387864174866547      3.28877062374845      0      0
0.387864174866547      0.393233473398329      3.28963362752335      0      0
0.393233473398329      0.398677100441459      3.29052595555288      0      0
0.398677100441459      0.40419608494368      3.29144872036241      0      0
0.40419608494368      0.409791470096709      3.29240308793940      0      0
0.409791470096709      0.41546431353342      3.29339028103447      0      0
0.41546431353342      0.421215687527758      3.29441158272151      0      0
0.421215687527758      0.427046679197417      3.29546834024187      0      0
0.427046679197417      0.43295839070933      3.29656196916015      0      0
0.43295839070933      0.438951939487993      3.29769395786274      0      0
0.438951939487993      0.445028458426682      3.29886587243348      0      0
0.445028458426682      0.451189096101594      3.30007936194527      0      0
0.451189096101594      0.457435016988945      3.30133616421095      0      0
0.457435016988945      0.463767401685081      3.30263811204239      0      0
0.463767401685081      0.470187447129631      3.30398714007262      0      0
0.470187447129631      0.476696366831751      3.30538529220311      0      0
0.476696366831751      0.483295391099501      3.30683472974640      0      0
0.483295391099501      0.489985767272398      3.30833774034352      0      0
0.489985767272398      0.496768759957182      3.30989674774664      0      0
0.496768759957182      0.503645651266856      3.31151432256984      0      0
0.503645651266856      0.510617741063022      3.31319319412547      0      0
0.510617741063022      0.517686347201588      3.31493626348044      0      0
0.517686347201588      0.524852805781861      3.31674661788701      0      0
0.524852805781861      0.532118471399099      3.31862754676539      0      0
0.532118471399099      0.539484717400551      3.32058255944312      0      0
0.539484717400551      0.546952936145049      3.32261540488865      0      0
0.546952936145049      0.554524539266187      3.32473009371429      0      0
0.554524539266187      0.56220095793915      3.32693092276968      0      0
0.56220095793915      0.569983643151229      3.32922250270083      0      0
0.569983643151229      0.577874065976087      3.33160978891486      0      0
0.577874065976087      0.585873717851818      3.33409811646879      0      0
0.585873717851818      0.59398411086286      3.33669323949510      0      0
0.59398411086286      0.602206778025804      3.33940137589137      0      0
0.602206778025804      0.610543273579166      3.34222925814136      0      0
0.610543273579166      0.618995173277162      3.34518419130607      0      0
0.618995173277162      0.62756407468756      3.34827411943483      0      0
0.62756407468756      0.636251597493652      3.35150770190825      0      0
0.636251597493652      0.645059383800396      3.35489440155150      0      0
0.645059383800396      0.653989098444817      3.35844458676626      0      0
0.653989098444817      0.663042429310678      3.36216965044726      0      0
0.663042429310678      0.672221087647534      3.36608214910787      0      0
0.672221087647534      0.681526808394186      3.37019596648344      0      0
0.681526808394186      0.690961350506615      3.37452650697171      0      0
0.690961350506615      0.70052649729046      3.37909092569084      0      0
0.70052649729046      0.710224056738094      3.38390840380501      0      0
0.710224056738094      0.720055861870372      3.38900048024984      0      0
0.720055861870372      0.730023771083106      3.39439145432173      0      0
0.730023771083106      0.740129668498331      3.40010887811794      0      0
0.740129668498331      0.750375464320448      3.40618416402939      0      0
0.750375464320448      0.76076309519728      3.41265334114327      0      0
0.76076309519728      0.771294524586143      3.41955800664179      0      0
0.771294524586143      0.781971743124969      3.42694653583741      0      0
0.781971743124969      0.792796769008581      3.43487564012411      0      0
0.792796769008581      0.803771648370161      3.44341240029579      0      0
0.803771648370161      0.814898455668016      3.45263696072977      0      0
0.814898455668016      0.826179294077686      3.46264616031662      0      0
0.826179294077686      0.837616295889483      3.47355852053228      0      0
0.837616295889483      0.849211622911536      3.48552124914551      0      0
0.849211622911536      0.860967466878409      3.49872032397477      0      0
0.860967466878409      0.872886049865385      3.51339544092497      0      0
0.872886049865385      0.884969624708479      3.52986294688004      0      0
0.884969624708479      0.897220475430265      3.54855249710608      0      0
0.897220475430265      0.909640917671599      3.57006865536709      0      0
0.909640917671599      0.922233299129318      3.59530106925777      0      0
0.922233299129318      0.935      3.62563797439365      0      0
# END HISTO1D SudakovqbarqExpOutputsThresholdDivN2LL22


==> Diag_Evo_Hard/Diag_SudN2LLp_qbarq_1_LP.dat <==
# BEGIN PLOT
Title=$q_{\bar{n}}+\bar{q}_{ {n}}\to t +\bar{t}+X$
Legend1XPos=0.7
Legend1YPos=0.93
Legend2XPos=0.7
Legend2YPos=0.83
Legend3XPos=0.7
Legend3YPos=0.73
Legend4XPos=0.7
Legend4YPos=0.63
Legend5XPos=0.4
Legend5YPos=0.93
Legend6XPos=0.4
Legend6YPos=0.83
Legend1Only=SudakovqbarqExpOutputsN2LL11    
Legend2Only=SudakovqbarqExpOutputsN2LL12 
Legend3Only=SudakovqbarqExpOutputsN2LL21  
Legend4Only=SudakovqbarqExpOutputsN2LL22  
Legend5Only=SudakovqbarqExpOutputsThresholdDivN2LL11  
Legend6Only=SudakovqbarqExpOutputsThresholdDivN2LL22  
DrawOnly= SudakovqbarqExpOutputsN2LL11 SudakovqbarqExpOutputsThresholdDivN2LL11  SudakovqbarqExpOutputsN2LL12 SudakovqbarqExpOutputsN2LL21 SudakovqbarqExpOutputsN2LL22  SudakovqbarqExpOutputsThresholdDivN2LL22  
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=1
Legend6=1
LogY=1
LogX=1
XLabel=$\beta_{t\bar{t}}$
YLabel= 
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlot=0
XMin=0.000001
XMax=1
YMin=0.0001
YMax=10000000
# END PLOT
# BEGIN HISTO1D SudakovqbarqExpOutputsN2LL11
PlotOrder=1
LineColor=blue
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(1,1)}_{h}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      10522720.6739911      0      0
0.00000101384324431002      0.00000102787812403307      10237323.4300644      0      0
0.00000102787812403307      0.00000104210729202498      9959666.73395000      0      0
0.00000104210729202498      0.00000105653343786574      9689540.64640820      0      0
0.00000105653343786574      0.00000107115928836782      9426740.92217396      0      0
0.00000107115928836782      0.00000108598760809164      9171068.85552505      0      0
0.00000108598760809164      0.00000110102119986811      8922331.13003846      0      0
0.00000110102119986811      0.00000111626290532839      8680339.67242174      0      0
0.00000111626290532839      0.00000113171560544106      8444911.51030879      0      0
0.00000113171560544106      0.00000114738222105665      8215868.63391240      0      0
0.00000114738222105665      0.00000116326571345971      7993037.86142918      0      0
0.00000116326571345971      0.0000011793690849286      7776250.70809489      0      0
0.0000011793690849286      0.00000119569537930295      7565343.25879129      0      0
0.00000119569537930295      0.000001212247682559      7360156.04410811      0      0
0.000001212247682559      0.00000122902912339292      7160533.91976658      0      0
0.00000122902912339292      0.00000124604287381218      6966325.94931305      0      0
0.00000124604287381218      0.00000126329214973512      6777385.28999440      0      0
0.00000126329214973512      0.00000128078021159884      6593569.08172857      0      0
0.00000128078021159884      0.00000129851036497544      6414738.33908654      0      0
0.00000129851036497544      0.00000131648596119688      6240757.84620392      0      0
0.00000131648596119688      0.00000133471039798844      6071496.05454279      0      0
0.00000133471039798844      0.00000135318712011092      5906824.98342640      0      0
0.00000135318712011092      0.00000137191962001179      5746620.12327160      0      0
0.00000137191962001179      0.00000139091143848532      5590760.34144580      0      0
0.00000139091143848532      0.00000141016616534188      5439127.79067728      0      0
0.00000141016616534188      0.00000142968744008643      5291607.81994955      0      0
0.00000142968744008643      0.00000144947895260651      5148088.88781254      0      0
0.00000144947895260651      0.00000146954444386967      5008462.47804481      0      0
0.00000146954444386967      0.00000148988770663059      4872623.01760336      0      0
0.00000148988770663059      0.00000151051258614798      4740467.79679861      0      0
0.00000151051258614798      0.00000153142298091138      4611896.89163457      0      0
0.00000153142298091138      0.00000155262284337812      4486813.08825517      0      0
0.00000155262284337812      0.00000157411618072032      4365121.80943982      0      0
0.00000157411618072032      0.00000159590705558239      4246731.04309256      0      0
0.00000159590705558239      0.0000016179995868489      4131551.27267073      0      0
0.0000016179995868489      0.00000164039795042316      4019495.40950048      0      0
0.00000164039795042316      0.00000166310638001652      3910478.72692815      0      0
0.00000166310638001652      0.00000168612916794864      3804418.79625750      0      0
0.00000168612916794864      0.00000170947066595881      3701235.42442445      0      0
0.00000170947066595881      0.00000173313528602849      3600850.59336229      0      0
0.00000173313528602849      0.00000175712750121529      3503188.40101132      0      0
0.00000175712750121529      0.00000178145184649847      3408175.00392853      0      0
0.00000178145184649847      0.00000180611291963609      3315738.56145373      0      0
0.00000180611291963609      0.00000183111538203409      3225809.18139005      0      0
0.00000183111538203409      0.00000185646395962742      3138318.86715773      0      0
0.00000185646395962742      0.00000188216344377329      3053201.46638112      0      0
0.00000188216344377329      0.00000190821869215684      2970392.62087020      0      0
0.00000190821869215684      0.00000193463462970931      2889829.71795861      0      0
0.00000193463462970931      0.000001961416249539      2811451.84316156      0      0
0.000001961416249539      0.00000198856861387501      2735199.73411770      0      0
0.00000198856861387501      0.00000201609685502412      2661015.73578027      0      0
0.00000201609685502412      0.00000204400617634088      2588843.75682339      0      0
0.00000204400617634088      0.00000207230185321116      2518629.22723092      0      0
0.00000207230185321116      0.00000210098923404927      2450319.05703537      0      0
0.00000210098923404927      0.00000213007374130893      2383861.59617608      0      0
0.00000213007374130893      0.00000215956087250823      2319206.59544599      0      0
0.00000215956087250823      0.00000218945620126872      2256305.16849771      0      0
0.00000218945620126872      0.00000221976537836897      2195109.75488002      0      0
0.00000221976537836897      0.00000225049413281266      2135574.08407686      0      0
0.00000225049413281266      0.00000228164827291145      2077653.14052174      0      0
0.00000228164827291145      0.0000023132336873829      2021303.12956095      0      0
0.0000023132336873829      0.0000023452563464635      1966481.44433993      0      0
0.0000023452563464635      0.00000237772230303722      1913146.63358784      0      0
0.00000237772230303722      0.00000241063769377955      1861258.37027572      0      0
0.00000241063769377955      0.00000244400874031748      1810777.42112483      0      0
0.00000244400874031748      0.00000247784175040552      1761665.61694192      0      0
0.00000247784175040552      0.00000251214311911795      1713885.82375914      0      0
0.00000251214311911795      0.00000254691933005764      1667401.91475656      0      0
0.00000254691933005764      0.00000258217695658154      1622178.74294636      0      0
0.00000258217695658154      0.0000026179226630432      1578182.11459780      0      0
0.0000026179226630432      0.00000265416320605244      1535378.76338292      0      0
0.00000265416320605244      0.00000269090543575249      1493736.32522358      0      0
0.00000269090543575249      0.00000272815629711478      1453223.31382058      0      0
0.00000272815629711478      0.00000276592283125165      1413809.09684654      0      0
0.00000276592283125165      0.00000280421217674733      1375463.87278446      0      0
0.00000280421217674733      0.00000284303157100718      1338158.64839450      0      0
0.00000284303157100718      0.00000288238835162573      1301865.21679184      0      0
0.00000288238835162573      0.00000292228995777364      1266556.13611915      0      0
0.00000292228995777364      0.00000296274393160382      1232204.70879753      0      0
0.00000296274393160382      0.00000300375791967704      1198784.96134018      0      0
0.00000300375791967704      0.00000304533967440728      1166271.62471351      0      0
0.00000304533967440728      0.0000030874970555271      1134640.11523105      0      0
0.0000030874970555271      0.00000313023803157323      1103866.51596534      0      0
0.00000313023803157323      0.00000317357068139281      1073927.55866418      0      0
0.00000317357068139281      0.00000321750319567045      1044800.60615721      0      0
0.00000321750319567045      0.00000326204387847638      1016463.63523968      0      0
0.00000326204387847638      0.00000330720114883614      988895.220020511      0      0
0.00000330720114883614      0.00000335298354232185      962074.515721920      0      0
0.00000335298354232185      0.00000339939971266569      935981.242918458      0      0
0.00000339939971266569      0.00000344645843339553      910595.672203522      0      0
0.00000344645843339553      0.00000349416859949336      885898.609271736      0      0
0.00000349416859949336      0.00000354253922907654      861871.380405926      0      0
0.00000354253922907654      0.00000359157946510248      838495.818357723      0      0
0.00000359157946510248      0.00000364129857709674      815754.248611105      0      0
0.00000364129857709674      0.00000369170596290522      793629.476018511      0      0
0.00000369170596290522      0.00000374281115047047      772104.771799394      0      0
0.00000374281115047047      0.0000037946237996327      751163.860891417      0      0
0.0000037946237996327      0.00000384715370395563      730790.909644698      0      0
0.00000384715370395563      0.00000390041079257769      710970.513849813      0      0
0.00000390041079257769      0.00000395440513208878      691687.687090513      0      0
0.00000395440513208878      0.00000400914692843308      672927.849412326      0      0
0.00000400914692843308      0.00000406464652883815      654676.816298497      0      0
0.00000406464652883815      0.00000412091442377072      636920.787944922      0      0
0.00000412091442377072      0.00000417796124891967      619646.338825966      0      0
0.00000417796124891967      0.00000423579778720626      602840.407543278      0      0
0.00000423579778720626      0.0000042944349708224      586490.286949924      0      0
0.0000042944349708224      0.00000435388388329698      570583.614542378      0      0
0.00000435388388329698      0.00000441415576159092      555108.363113095      0      0
0.00000441415576159092      0.0000044752619982211      540052.831656615      0      0
0.0000044752619982211      0.00000453721414341383      525405.636522300      0      0
0.00000453721414341383      0.00000460002390728798      511155.702807036      0      0
0.00000460002390728798      0.0000046637031620685      497292.255981376      0      0
0.0000046637031620685      0.00000472826394433043      483804.813742804      0      0
0.00000472826394433043      0.00000479371845727405      470683.178089950      0      0
0.00000479371845727405      0.00000486007907303155      457917.427611773      0      0
0.00000486007907303155      0.00000492735833500554      445497.909985871      0      0
0.00000492735833500554      0.00000499556896024003      433415.234680259      0      0
0.00000499556896024003      0.00000506472384182418      421660.265853084      0      0
0.00000506472384182418      0.00000513483605132934      410224.115444916      0      0
0.00000513483605132934      0.00000520591884127979      399098.136458389      0      0
0.00000520591884127979      0.00000527798564765776      388273.916420117      0      0
0.00000527798564765776      0.00000535105009244307      377743.271019923      0      0
0.00000535105009244307      0.00000542512598618791      367498.237922602      0      0
0.00000542512598618791      0.00000550022733062734      357531.070747510      0      0
0.00000550022733062734      0.00000557636832132587      347834.233211438      0      0
0.00000557636832132587      0.00000565356335036064      338400.393430351      0      0
0.00000565356335036064      0.00000573182700904185      329222.418375670      0      0
0.00000573182700904185      0.00000581117409067079      320293.368480911      0      0
0.00000581117409067079      0.000005891619593336      311606.492394603      0      0
0.000005891619593336      0.00000597317872274825      303155.221875518      0      0
0.00000597317872274825      0.00000605586689511467      294933.166826355      0      0
0.00000605586689511467      0.0000061396997400527      286934.110462115      0      0
0.0000061396997400527      0.00000622469310354442      279152.004609524      0      0
0.00000622469310354442      0.00000631086305093168      271580.965133943      0      0
0.00000631086305093168      0.0000063982258699528      264215.267490310      0      0
0.0000063982258699528      0.00000648679807382125      257049.342394751      0      0
0.00000648679807382125      0.00000657659640434692      250077.771613581      0      0
0.00000657659640434692      0.00000666763783510069      243295.283866521      0      0
0.00000666763783510069      0.00000675993957462272      236696.750841026      0      0
0.00000675993957462272      0.0000068535190696752      230277.183314710      0      0
0.0000068535190696752      0.00000694839400854009      224031.727382942      0      0
0.00000694839400854009      0.00000704458232436258      217955.660788760      0      0
0.00000704458232436258      0.00000714210219854078      212044.389352312      0      0
0.00000714210219854078      0.00000724097206416231      206293.443497157      0      0
0.00000724097206416231      0.00000734121060948854      200698.474870763      0      0
0.00000734121060948854      0.000007442836781487      195255.253056673      0      0
0.000007442836781487      0.00000754586978941272      189959.662375842      0      0
0.00000754586978941272      0.00000765032910843916      184807.698774724      0      0
0.00000765032910843916      0.00000775623448333934      179795.466797767      0      0
0.00000775623448333934      0.00000786360593221801      174919.176642018      0      0
0.00000786360593221801      0.00000797246375029542      170175.141291606      0      0
0.00000797246375029542      0.00000808282851374354      165559.773729955      0      0
0.00000808282851374354      0.00000819472108357529      161069.584227601      0      0
0.00000819472108357529      0.00000830816260958769      156701.177703565      0      0
0.00000830816260958769      0.00000842317453435958      152451.251158301      0      0
0.00000842317453435958      0.00000853977859730466      148316.591176262      0      0
0.00000853977859730466      0.00000865799683878063      144294.071496197      0      0
0.00000865799683878063      0.00000877785160425524      140380.650647354      0      0
0.00000877785160425524      0.00000889936554853005      136573.369649793      0      0
0.00000889936554853005      0.00000902256164002253      132869.349777064      0      0
0.00000902256164002253      0.00000914746316510757      129265.790379576      0      0
0.00000914746316510757      0.00000927409373251906      125759.966766992      0      0
0.00000927409373251906      0.00000940247727781235      122349.228148062      0      0
0.00000940247727781235      0.00000953263806788851      119030.995626331      0      0
0.00000953263806788851      0.00000966460070558129      115802.760250209      0      0
0.00000966460070558129      0.00000979839013430744      112662.081115924      0      0
0.00000979839013430744      0.00000993403164278155      109606.583521924      0      0
0.00000993403164278155      0.000010071550869796      106633.957173350      0      0
0.000010071550869796      0.0000102109738090674      103741.954435187      0      0
0.0000102109738090674      0.0000103523268141496      100928.388632806      0      0
0.0000103523268141496      0.000010495636603415      98191.1323985967      0      0
0.000010495636603415      0.0000106409302651053      95528.1160634426      0      0
0.0000106409302651053      0.000010788235262451      92937.3260918184      0      0
0.000010788235262451      0.0000109375794388631      90416.8035593362      0      0
0.0000109375794388631      0.0000110889910231955      87964.6426715809      0      0
0.0000110889910231955      0.0000112424986350812      85578.9893231194      0      0
0.0000112424986350812      0.0000113981312903417      83258.0396955893      0      0
0.0000113981312903417      0.0000115559184064716      81000.0388938145      0      0
0.0000115559184064716      0.000011715889808199      78803.2796189080      0      0
0.000011715889808199      0.0000118780757331232      76666.1008773667      0      0
0.0000118780757331232      0.0000120425068374297      74586.8867251737      0      0
0.0000120425068374297      0.0000122092142016854      72564.0650459682      0      0
0.0000122092142016854      0.0000123782293367127      70596.1063623493      0      0
0.0000123782293367127      0.0000125495841895462      68681.5226794223      0      0
0.0000125495841895462      0.0000127233111494713      66818.8663597094      0      0
0.0000127233111494713      0.0000128994430541458      65006.7290285752      0      0
0.0000128994430541458      0.0000130780131958075      63243.7405093400      0      0
0.0000130780131958075      0.0000132590553275668      61528.5677872742      0      0
0.0000132590553275668      0.0000134426036697863      59859.9140016907      0      0
0.0000134426036697863      0.00001362869291655      58236.5174653747      0      0
0.00001362869291655      0.00001381735824222      56657.1507106086      0      0
0.00001381735824222      0.0000140086353080861      55120.6195610704      0      0
0.0000140086353080861      0.0000142025602691059      53625.7622289045      0      0
0.0000142025602691059      0.0000143991697807389      52171.4484362794      0      0
0.0000143991697807389      0.0000145985010058751      50756.5785607746      0      0
0.0000145985010058751      0.0000148005916218595      49380.0828039425      0      0
0.0000148005916218595      0.0000150054798276138      48040.9203824237      0      0
0.0000150054798276138      0.0000152132043508565      46738.0787409974      0      0
0.0000152132043508565      0.0000154238044554237      45470.5727869809      0      0
0.0000154238044554237      0.0000156373199486901      44237.4441453854      0      0
0.0000156373199486901      0.0000158537911890937      43037.7604342829      0      0
0.0000158537911890937      0.0000160732590937644      41870.6145598183      0      0
0.0000160732590937644      0.0000162957651462576      40735.1240303501      0      0
0.0000162957651462576      0.000016521351404396      39630.4302891840      0      0
0.000016521351404396      0.0000167500605082187      38555.6980654136      0      0
0.0000167500605082187      0.0000169819356880416      37510.1147423601      0      0
0.0000169819356880416      0.0000172170207726282      36492.8897431433      0      0
0.0000172170207726282      0.0000174553601974744      35503.2539329206      0      0
0.0000174553601974744      0.0000176969990132074      34540.4590373354      0      0
0.0000176969990132074      0.0000179419828941014      33603.7770767368      0      0
0.0000179419828941014      0.0000181903581467107      32692.4998157461      0      0
0.0000181903581467107      0.0000184421717186223      31805.9382277548      0      0
0.0000184421717186223      0.0000186974712073306      30943.4219739444      0      0
0.0000186974712073306      0.0000189563048692332      30104.2988964309      0      0
0.0000189563048692332      0.0000192187216287532      29287.9345251672      0      0
0.0000192187216287532      0.0000194847710875863      28493.7115982107      0      0
0.0000194847710875863      0.0000197545035340766      27721.0295950045      0      0
0.0000197545035340766      0.000020027969952722      26969.3042823183      0      0
0.000020027969952722      0.0000203052220338112      26237.9672725009      0      0
0.0000203052220338112      0.0000205863121831945      25526.4655937207      0      0
0.0000205863121831945      0.0000208712935321888      24834.2612718537      0      0
0.0000208712935321888      0.000021160219947621      24160.8309237163      0      0
0.000021160219947621      0.0000214531460420097      23505.6653613321      0      0
0.0000214531460420097      0.0000217501271838877      22868.2692069258      0      0
0.0000217501271838877      0.0000220512195082683      22248.1605183639      0      0
0.0000220512195082683      0.0000223564799272551      21644.8704247551      0      0
0.0000223564799272551      0.0000226659661408002      21057.9427719276      0      0
0.0000226659661408002      0.0000229797366476099      20486.9337775309      0      0
0.0000229797366476099      0.0000232978507562027      19931.4116954826      0      0
0.0000232978507562027      0.0000236203685961192      19390.9564895261      0      0
0.0000236203685961192      0.000023947351129288      18865.1595156303      0      0
0.000023947351129288      0.0000242788601615485      18353.6232130131      0      0
0.0000242788601615485      0.0000246149583543337      17855.9608035407      0      0
0.0000246149583543337      0.0000249557092365137      17371.7959992811      0      0
0.0000249557092365137      0.0000253011772164045      16900.7627179876      0      0
0.0000253011772164045      0.0000256514275939423      16442.5048063003      0      0
0.0000256514275939423      0.0000260065265730261      15996.6757704536      0      0
0.0000260065265730261      0.0000263665412740315      15562.9385142912      0      0
0.0000263665412740315      0.0000267315397464981      15140.9650843833      0      0
0.0000267315397464981      0.0000271015909819919      14730.4364220563      0      0
0.0000271015909819919      0.0000274767649271459      14331.0421221488      0      0
0.0000274767649271459      0.0000278571324968813      13942.4801983112      0      0
0.0000278571324968813      0.0000282427655878122      13564.4568546717      0      0
0.0000282427655878122      0.0000286337370918349      13196.6862636933      0      0
0.0000286337370918349      0.0000290301209099061      12838.8903500575      0      0
0.0000290301209099061      0.0000294319919660113      12490.7985804065      0      0
0.0000294319919660113      0.0000298394262213274      12152.1477587871      0      0
0.0000298394262213274      0.00003025250068858      11822.6818276601      0      0
0.00003025250068858      0.000030671293446601      11502.1516742686      0      0
0.000030671293446601      0.0000310958836550867      11190.3149423027      0      0
0.0000310958836550867      0.00003152635156956      10886.9358486418      0      0
0.00003152635156956      0.000031962778556541      10591.7850050754      0      0
0.000031962778556541      0.0000324052471089262      10304.6392448590      0      0
0.0000324052471089262      0.0000328538408615817      10025.2814539895      0      0
0.0000328538408615817      0.000033308644607151      9753.50040701829      0      0
0.000033308644607151      0.0000337697443120835      9489.09060736397      0      0
0.0000337697443120835      0.0000342372271328825      9231.85213192064      0      0
0.0000342372271328825      0.0000347111814325807      8981.59047990393      0      0
0.0000347111814325807      0.0000351916967974413      8738.11642577370      0      0
0.0000351916967974413      0.0000356788640538924      8501.24587617429      0      0
0.0000356788640538924      0.0000361727752856944      8270.79973072690      0      0
0.0000361727752856944      0.0000366735238513458      8046.60374660999      0      0
0.0000366735238513458      0.0000371812044017293      7828.48840682695      0      0
0.0000371812044017293      0.0000376959128980032      7616.28879201801      0      0
0.0000376959128980032      0.0000382177466297395      7409.84445576066      0      0
0.0000382177466297395      0.0000387468042333134      7208.99930327286      0      0
0.0000387468042333134      0.0000392831857105477      7013.60147336453      0      0
0.0000392831857105477      0.0000398269924476147      6823.50322363796      0      0
0.0000398269924476147      0.0000403783272342003      6638.56081875031      0      0
0.0000403783272342003      0.0000409372942829333      6458.63442176089      0      0
0.0000409372942829333      0.0000415039992490831      6283.58798838123      0      0
0.0000415039992490831      0.000042078549250531      6113.28916412064      0      0
0.000042078549250531      0.0000426610528880173      5947.60918420478      0      0
0.0000426610528880173      0.0000432516202656688      5786.42277621512      0      0
0.0000432516202656688      0.0000438503630118107      5629.60806537493      0      0
0.0000438503630118107      0.0000444573943000663      5477.04648239177      0      0
0.0000444573943000663      0.0000450728288707489      5328.62267381693      0      0
0.0000450728288707489      0.0000456967830525504      5184.22441481230      0      0
0.0000456967830525504      0.0000463293747845289      5043.74252429796      0      0
0.0000463293747845289      0.0000469707236384016      4907.07078240497      0      0
0.0000469707236384016      0.0000476209508411464      4774.10585016943      0      0
0.0000476209508411464      0.0000482801792979158      4644.74719136725      0      0
0.0000482801792979158      0.0000489485336152684      4518.89699653747      0      0
0.0000489485336152684      0.0000496261401247217      4396.46010898848      0      0
0.0000496261401247217      0.0000503131269066316      4277.34395287740      0      0
0.0000503131269066316      0.0000510096238144011      4161.45846320520      0      0
0.0000510096238144011      0.000051715762499026      4048.71601770090      0      0
0.000051715762499026      0.000052431676433979      3939.03137060302      0      0
0.000052431676433979      0.0000531575009404385      3832.32158817196      0      0
0.0000531575009404385      0.0000538933732128671      3728.50598599071      0      0
0.0000538933732128671      0.0000546394323449439      3627.50606798183      0      0
0.0000546394323449439      0.0000553958193558558      3529.24546701343      0      0
0.0000553958193558558      0.0000561626772169526      3433.64988720227      0      0
0.0000561626772169526      0.0000569401508787716      3340.64704770312      0      0
0.0000569401508787716      0.0000577283872984359      3250.16662807805      0      0
0.0000577283872984359      0.0000585275354674316      3162.14021510771      0      0
0.0000585275354674316      0.0000593377464397706      3076.50125109154      0      0
0.0000593377464397706      0.0000601591733605423      2993.18498348477      0      0
0.0000601591733605423      0.0000609919714948611      2912.12841597477      0      0
0.0000609919714948611      0.0000618362982572143      2833.27026082059      0      0
0.0000618362982572143      0.0000626923132412161      2756.55089253314      0      0
0.0000626923132412161      0.0000635601782497746      2681.91230278252      0      0
0.0000635601782497746      0.0000644400573256746      2609.29805653359      0      0
0.0000644400573256746      0.0000653321167825856      2538.65324937952      0      0
0.0000653321167825856      0.0000662365252364977      2469.92446603213      0      0
0.0000662365252364977      0.0000671534536375933      2403.05973992459      0      0
0.0000671534536375933      0.0000680830753025601      2338.00851393506      0      0
0.0000680830753025601      0.0000690255659473509      2274.72160213360      0      0
0.0000690255659473509      0.0000699811037203975      2213.15115261673      0      0
0.0000699811037203975      0.0000709498692362838      2153.25061130706      0      0
0.0000709498692362838      0.0000719320456098856      2094.97468678881      0      0
0.0000719320456098856      0.0000729278184909828      2038.27931600023      0      0
0.0000729278184909828      0.0000739373760993502      1983.12163097552      0      0
0.0000739373760993502      0.0000749609092603353      1929.45992641273      0      0
0.0000749609092603353      0.0000759986114409274      1877.25362812452      0      0
0.0000759986114409274      0.0000770506787863264      1826.46326238932      0      0
0.0000770506787863264      0.0000781173101570184      1777.05042605086      0      0
0.0000781173101570184      0.0000791987071663636      1728.97775756811      0      0
0.0000791987071663636      0.0000802950742187053      1682.20890868211      0      0
0.0000802950742187053      0.000081406618548006      1636.70851697038      0      0
0.000081406618548006      0.0000825335502570186      1592.44217911204      0      0
0.0000825335502570186      0.0000836760823569998      1549.37642485564      0      0
0.0000836760823569998      0.0000848344308079731      1507.47869175853      0      0
0.0000848344308079731      0.0000860088145595493      1466.71730048172      0      0
0.0000860088145595493      0.0000871994555923124      1427.06143091268      0      0
0.0000871994555923124      0.0000884065789597775      1388.48109885318      0      0
0.0000884065789597775      0.0000896304128309307      1350.94713329121      0      0
0.0000896304128309307      0.0000908711885333572      1314.43115442542      0      0
0.0000908711885333572      0.0000921291405969664      1278.90555211886      0      0
0.0000921291405969664      0.0000934045067983223      1244.34346512923      0      0
0.0000934045067983223      0.0000946975282055884      1210.71876067577      0      0
0.0000946975282055884      0.0000960084492240934      1178.00601477111      0      0
0.0000960084492240934      0.0000973375176425286      1146.18049300308      0      0
0.0000973375176425286      0.000098684984679785      1115.21813172737      0      0
0.000098684984679785      0.000100051105032438      1085.09552001499      0      0
0.000100051105032438      0.000101436136922889      1055.78988183964      0      0
0.000101436136922889      0.000102840342148178      1027.27905889500      0      0
0.000102840342148178      0.000104263986129461      999.541493872840      0      0
0.000104263986129461      0.000105707337962187      972.556214123932      0      0
0.000105707337962187      0.00010717067046696      946.302815809005      0      0
0.00010717067046696      0.000108654260241103      920.761448423046      0      0
0.000108654260241103      0.000110158387710945      895.912799935055      0      0
0.000110158387710945      0.000111683337184825      871.738082005347      0      0
0.000111683337184825      0.000113229396906833      848.219015898732      0      0
0.000113229396906833      0.00011479685911129      825.337818616220      0      0
0.00011479685911129      0.000116386020077991      803.077189446245      0      0
0.000116386020077991      0.000117997180188201      781.420296906045      0      0
0.000117997180188201      0.00011963064398144      760.350766018126      0      0
0.00011963064398144      0.00012128672021304      739.852665873843      0      0
0.00012128672021304      0.00012296572191251      719.910497726833      0      0
0.00012296572191251      0.000124667966442703      700.509183042067      0      0
0.000124667966442703      0.000126393775559803      681.634052332495      0      0
0.000126393775559803      0.000128143475474143      663.270833927021      0      0
0.000128143475474143      0.000129917396911867      645.405643192621      0      0
0.000129917396911867      0.000131715875177439      628.024972163118      0      0
0.000131715875177439      0.000133539250217029      611.115679087353      0      0
0.000133539250217029      0.00013538786668276      594.664978707652      0      0
0.00013538786668276      0.000137262073997862      578.660432494656      0      0
0.000137262073997862      0.000139162226422714      563.089939259040      0      0
0.000139162226422714      0.00014108868312181      547.941726067824      0      0
0.00014108868312181      0.000143041808231644      533.204339160498      0      0
0.000143041808231644      0.000145021970929542      518.866635482906      0      0
0.000145021970929542      0.00014702954550344      504.917774190513      0      0
0.00014702954550344      0.000149064911422635      491.347208396964      0      0
0.000149064911422635      0.00015112845340951      478.144677325148      0      0
0.00015112845340951      0.000153220561512254      465.300198404891      0      0
0.000153220561512254      0.000155341631178586      452.804059863123      0      0
0.000155341631178586      0.000157492063330508      440.646813225540      0      0
0.000157492063330508      0.000159672264440082      428.819266303211      0      0
0.000159672264440082      0.00016188264660626      417.312476224948      0      0
0.00016188264660626      0.000164123627632783      406.117742655175      0      0
0.000164123627632783      0.00016639563110715      395.226601082881      0      0
0.00016639563110715      0.000168699086480686      384.630816708421      0      0
0.000168699086480686      0.000171034429149716      374.322377995687      0      0
0.000171034429149716      0.00017340210053786      364.293490646720      0      0
0.00017340210053786      0.000175802548179476      354.536571787842      0      0
0.000175802548179476      0.000178236225804249      345.044244148357      0      0
0.000178236225804249      0.000180703593422953      335.809330459513      0      0
0.000180703593422953      0.000183205117414405      326.824848271680      0      0
0.000183205117414405      0.000185741270613619      318.084004336284      0      0
0.000185741270613619      0.000188312532401177      309.580189636868      0      0
0.000188312532401177      0.000190919388793845      301.306974423772      0      0
0.000190919388793845      0.000193562332536437      293.258103275778      0      0
0.000193562332536437      0.000196241863194957      285.427490478332      0      0
0.000196241863194957      0.000198958487251018      277.809215291567      0      0
0.000198958487251018      0.000201712718197586      270.397517460808      0      0
0.000201712718197586      0.000204505076636033      263.186793020141      0      0
0.000204505076636033      0.000207336090374545      256.171590000944      0      0
0.000207336090374545      0.000210206294527884      249.346604171488      0      0
0.000210206294527884      0.000213116231618538      242.706675171081      0      0
0.000213116231618538      0.000216066451679264      236.246782614848      0      0
0.000216066451679264      0.000219057512357059      229.962042181734      0      0
0.000219057512357059      0.000222089979018563      223.847701908880      0      0
0.000222089979018563      0.000225164424856924      217.899138987832      0      0
0.000225164424856924      0.000228281431000144      212.111855590790      0      0
0.000228281431000144      0.00023144158662092      206.481476026758      0      0
0.00023144158662092      0.000234645489048012      201.003743286159      0      0
0.000234645489048012      0.000237893743879147      195.674515714512      0      0
0.000237893743879147      0.000241186965095492      190.489763968303      0      0
0.000241186965095492      0.000244525775177701      185.445567911915      0      0
0.000244525775177701      0.000247910805223583      180.538113624028      0      0
0.000247910805223583      0.000251342695067386      175.763690903245      0      0
0.000251342695067386      0.000254822093400743      171.118689669647      0      0
0.000254822093400743      0.00025834965789528      166.599598212096      0      0
0.00025834965789528      0.000261926055326934      162.202999565421      0      0
0.000261926055326934      0.000265551961701985      157.925569643232      0      0
0.000265551961701985      0.00026922806238483      153.764074480232      0      0
0.00026922806238483      0.000272955052227537      149.715367733011      0      0
0.000272955052227537      0.000276733635701177      145.776388335250      0      0
0.000276733635701177      0.000280564527028988      141.944158129036      0      0
0.000280564527028988      0.000284448450321376      138.215779770795      0      0
0.000284448450321376      0.000288386139712781      134.588434652486      0      0
0.000288386139712781      0.000292378339500449      131.059379993039      0      0
0.000292378339500449      0.000296425804285111      127.625948100861      0      0
0.000296425804285111      0.000300529299113624      124.285542883942      0      0
0.000300529299113624      0.000304689599623573      121.035639015713      0      0
0.000304689599623573      0.000308907492189884      117.873779613870      0      0
0.000308907492189884      0.000313183774073464      114.797574242917      0      0
0.000313183774073464      0.000317519253571897      111.804697269488      0      0
0.000317519253571897      0.000321914750172228      108.892886127400      0      0
0.000321914750172228      0.000326371094705861      106.059939599079      0      0
0.000326371094705861      0.000330889129505603      103.303716002500      0      0
0.000330889129505603      0.000335469708564879      100.622131566420      0      0
0.000335469708564879      0.000340113697699154      98.0131595153875      0      0
0.000340113697699154      0.000344821974709588      95.4748273112258      0      0
0.000344821974709588      0.000349595429548956      93.0052164587710      0      0
0.000349595429548956      0.000354434964489868      90.6024597973343      0      0
0.000354434964489868      0.000359341494295315      88.2647414901408      0      0
0.000359341494295315      0.000364315946391572      85.9902943844850      0      0
0.000364315946391572      0.000369359261043507      83.7773992206067      0      0
0.000369359261043507      0.000374472391532301      81.6243834583775      0      0
0.000374472391532301      0.00037965630433564      79.5296198519362      0      0
0.00037965630433564      0.000384911979310397      77.4915251889374      0      0
0.000384911979310397      0.000390240409877844      75.5085590929675      0      0
0.000390240409877844      0.000395642603211426      73.5792229279484      0      0
0.000395642603211426      0.000401119580427133      71.7020588531026      0      0
0.000401119580427133      0.000406672376776519      69.8756483580585      0      0
0.000406672376776519      0.000412302041842373      68.0986108657743      0      0
0.000412302041842373      0.000418009639737117      66.3696042335997      0      0
0.000418009639737117      0.000423796249303941      64.6873214815904      0      0
0.000423796249303941      0.000429662964320725      63.0504921829125      0      0
0.000429662964320725      0.000435610893706785      61.4578790627230      0      0
0.000435610893706785      0.000441641161732474      59.9082794923629      0      0
0.000441641161732474      0.000447754908231697      58.4005228854935      0      0
0.000447754908231697      0.000453953288817359      56.9334701177973      0      0
0.000453953288817359      0.000460237475099795      55.5060131803455      0      0
0.000460237475099795      0.000466608654908228      54.1170741056609      0      0
0.000466608654908228      0.000473068032515292      52.7656040523548      0      0
0.000473068032515292      0.000479616828864662      51.4505825441299      0      0
0.000479616828864662      0.000486256281801832      50.1710167024723      0      0
0.000486256281801832      0.000492987646308097      48.9259404601026      0      0
0.000492987646308097      0.000499812194737762      47.7144138978914      0      0
0.000499812194737762      0.000506731217058643      46.5355228213437      0      0
0.000506731217058643      0.0005137460210959      45.3883778045539      0      0
0.0005137460210959      0.000520857932779231      44.2721126589805      0      0
0.000520857932779231      0.000528068296393506      43.1858855512017      0      0
0.000528068296393506      0.000535378474832857      42.1288773845430      0      0
0.000535378474832857      0.000542789849858294      41.1002903114546      0      0
0.000542789849858294      0.000550303822358882      40.0993494852689      0      0
0.000550303822358882      0.000557921812616533      39.1252997480074      0      0
0.000557921812616533      0.000565645260574473      38.1774069065501      0      0
0.000565645260574473      0.00057347562610941      37.2549572648833      0      0
0.00057347562610941      0.000581414389307485      36.3572551695064      0      0
0.000581414389307485      0.000589463050744029      35.4836244511620      0      0
0.000589463050744029      0.000597623131767208      34.6334075885810      0      0
0.000597623131767208      0.000605896174785581      33.8059645628086      0      0
0.000605896174785581      0.000614283743559644      33.0006725463294      0      0
0.000614283743559644      0.000622787423497414      32.2169256214344      0      0
0.000622787423497414      0.000631408821954096      31.4541343278714      0      0
0.000631408821954096      0.000640149568535908      30.7117251855567      0      0
0.000640149568535908      0.000649011315408104      29.9891402656332      0      0
0.000649011315408104      0.000657995737607266      29.2858368122264      0      0
0.000657995737607266      0.000667104533357915      28.6012868435769      0      0
0.000667104533357915      0.00067633942439351      27.9349765715056      0      0
0.00067633942439351      0.000685702156281888      27.2864057730598      0      0
0.000685702156281888      0.000695194498755206      26.6550879660481      0      0
0.000695194498755206      0.000704818246044455      26.0405508257154      0      0
0.000704818246044455      0.000714575217218609      25.4423339395369      0      0
0.000714575217218609      0.000724467256528451      24.8599885068958      0      0
0.000724467256528451      0.000734496233755185      24.2930804660780      0      0
0.000734496233755185      0.000744664044563847      23.7411846967008      0      0
0.000744664044563847      0.000754972610861632      23.2038898304426      0      0
0.000754972610861632      0.000765423881161163      22.6807941707414      0      0
0.000765423881161163      0.0007760198309488      22.1715083307401      0      0
0.0007760198309488      0.000786762463058045      21.6756515748331      0      0
0.000786762463058045      0.00079765380804811      21.1928564349953      0      0
0.00079765380804811      0.000808695924587738      20.7227620547117      0      0
0.000808695924587738      0.000819890899844323      20.2650198152501      0      0
0.000819890899844323      0.00083124084987843      19.8192906451678      0      0
0.00083124084987843      0.000842747920043766      19.3852429562559      0      0
0.000842747920043766      0.000854414285392693      18.9625551054608      0      0
0.000854414285392693      0.000866242151087355      18.5509150026156      0      0
0.000866242151087355      0.000878233752816494      18.1500186707038      0      0
0.000878233752816494      0.000890391357218039      17.7595700528468      0      0
0.000890391357218039      0.000902717262307538      17.3792812262559      0      0
0.000902717262307538      0.000915213797912533      17.0088723121000      0      0
0.000915213797912533      0.000927883326112938      16.6480711901378      0      0
0.000927883326112938      0.000940728241687513      16.2966132198542      0      0
0.000940728241687513      0.000953750972566528      15.9542410132044      0      0
0.000953750972566528      0.000966953980290686      15.6207042352108      0      0
0.000966953980290686      0.000980339760476396      15.2957594182085      0      0
0.000980339760476396      0.000993910843287497      14.9791698052696      0      0
0.000993910843287497      0.0010076697939135      14.6707052512337      0      0
0.0010076697939135      0.00102161921305448      14.3701421482636      0      0
0.00102161921305448      0.0010357617374126      14.0772631817571      0      0
0.0010357617374126      0.00105010004019057      13.7918567273925      0      0
0.00105010004019057      0.00106463683159689      13.5137163845738      0      0
0.00106463683159689      0.00107937485935813      13.2426417729863      0      0
0.00107937485935813      0.00109431690923832      12.9784396007022      0      0
0.00109431690923832      0.00110946580556549      12.7209214815071      0      0
0.00110946580556549      0.00112482441176555      12.4699017478847      0      0
0.00112482441176555      0.00114039563090349      12.2252022336322      0      0
0.00114039563090349      0.00115618240623217      11.9866514456415      0      0
0.00115618240623217      0.00117218772174859      11.7540776277939      0      0
0.00117218772174859      0.00118841460275796      11.5273185623759      0      0
0.00118841460275796      0.00120486611644553      11.3062152863338      0      0
0.00120486611644553      0.00122154537245635      11.0906104642086      0      0
0.00122154537245635      0.00123845552348304      10.8803572733732      0      0
0.00123845552348304      0.00125559976586171      10.6753050387106      0      0
0.00125559976586171      0.00127298134017614      10.4753162805311      0      0
0.00127298134017614      0.00129060353187029      10.2802480994874      0      0
0.00129060353187029      0.00130846967186935      10.0899709122632      0      0
0.00130846967186935      0.00132658313720929      9.90435028817389      0      0
0.00132658313720929      0.00134494735167523      9.72326216540383      0      0
0.00134494735167523      0.00136356578644858      9.54658315962494      0      0
0.00136356578644858      0.00138244196076317      9.37419125363087      0      0
0.00138244196076317      0.00140157944257044      9.20597448345350      0      0
0.00140157944257044      0.00142098184921384      9.04181669983159      0      0
0.00142098184921384      0.00144065284811262      8.88160817480339      0      0
0.00144065284811262      0.00146059615745496      8.72524561996115      0      0
0.00146059615745496      0.00148081554690089      8.57262337208311      0      0
0.00148081554690089      0.00150131483829471      8.42363958133569      0      0
0.00150131483829471      0.00152209790638749      8.27819906134011      0      0
0.00152209790638749      0.00154316867956938      8.13620786354068      0      0
0.00154316867956938      0.00156453114061223      7.99757228594253      0      0
0.00156453114061223      0.00158618932742236      7.86220211049440      0      0
0.00158618932742236      0.00160814733380381      7.73001146577627      0      0
0.00160814733380381      0.00163040931023216      7.60091716490656      0      0
0.00163040931023216      0.00165297946463904      7.47483755324770      0      0
0.00165297946463904      0.00167586206320748      7.35169271283699      0      0
0.00167586206320748      0.00169906143117836      7.23140505902158      0      0
0.00169906143117836      0.00172258195366789      7.11389957904988      0      0
0.00172258195366789      0.00174642807649655      6.99910369954137      0      0
0.00174642807649655      0.00177060430702936      6.88694704694077      0      0
0.00177060430702936      0.00179511521502795      6.77736126995015      0      0
0.00179511521502795      0.00181996543351421      6.67027994868282      0      0
0.00181996543351421      0.00184515965964614      6.56563855303374      0      0
0.00184515965964614      0.00187070265560561      6.46337441384828      0      0
0.00187070265560561      0.00189659924949857      6.36342668926030      0      0
0.00189659924949857      0.00192285433626758      6.26573632180763      0      0
0.00192285433626758      0.00194947287861711      6.17024598619080      0      0
0.00194947287861711      0.00197645990795156      6.07690002687860      0      0
0.00197645990795156      0.00200382052532629      5.98564438443409      0      0
0.00200382052532629      0.00203155990241182      5.89642651463662      0      0
0.00203155990241182      0.00205968328247135      5.80919531894680      0      0
0.00205968328247135      0.00208819598135186      5.72390112486726      0      0
0.00208819598135186      0.00211710338848892      5.64049575899023      0      0
0.00211710338848892      0.00214641096792534      5.55893270424681      0      0
0.00214641096792534      0.00217612425934403      5.47916720450194      0      0
0.00217612425934403      0.00220624887911509      5.40115605636155      0      0
0.00220624887911509      0.00223679052135739      5.32485694430993      0      0
0.00223679052135739      0.00226775495901488      5.25022771624695      0      0
0.00226775495901488      0.00229914804494778      5.17722658147995      0      0
0.00229914804494778      0.00233097571303889      5.10581372312385      0      0
0.00233097571303889      0.00236324397931521      5.03595276184708      0      0
0.00236324397931521      0.00239595894308506      4.96760927828819      0      0
0.00239595894308506      0.00242912678809096      4.90074696566018      0      0
0.00242912678809096      0.00246275378367852      4.83532738467703      0      0
0.00246275378367852      0.00249684628598141      4.77131594749144      0      0
0.00249684628598141      0.00253141073912281      4.70868442091698      0      0
0.00253141073912281      0.0025664536764335      4.64740237159190      0      0
0.0025664536764335      0.00260198172168671      4.58743290890195      0      0
0.00260198172168671      0.00263800159035023      4.52874514604387      0      0
0.00263800159035023      0.00267452009085567      4.47131719895237      0      0
0.00267452009085567      0.00271154412588544      4.41511815814301      0      0
0.00271154412588544      0.00274908069367747      4.36011297227074      0      0
0.00274908069367747      0.00278713688934801      4.30628267141229      0      0
0.00278713688934801      0.00282571990623272      4.25360310476687      0      0
0.00282571990623272      0.00286483703724639      4.20203791073561      0      0
0.00286483703724639      0.00290449567626138      4.15157117931452      0      0
0.00290449567626138      0.00294470331950526      4.10218095819344      0      0
0.00294470331950526      0.0029854675669777      4.05383148181545      0      0
0.0029854675669777      0.00302679612388701      4.00651357641127      0      0
0.00302679612388701      0.0030686968021066      3.96019940580353      0      0
0.0030686968021066      0.00311117752165154      3.91486103480199      0      0
0.00311117752165154      0.0031542463121756      3.87049286050564      0      0
0.0031542463121756      0.00319791131448903      3.82705646490462      0      0
0.00319791131448903      0.00324218078209728      3.78454532988605      0      0
0.00324218078209728      0.0032870630827611      3.74293540315323      0      0
0.0032870630827611      0.00333256670007821      3.70220219629283      0      0
0.00333256670007821      0.00337870023508683      3.66234145109089      0      0
0.00337870023508683      0.00342547240789146      3.62331497069638      0      0
0.00342547240789146      0.00347289205931113      3.58512823449073      0      0
0.00347289205931113      0.00352096815255051      3.54774071460802      0      0
0.00352096815255051      0.00356970977489406      3.51115765400529      0      0
0.00356970977489406      0.00361912613942378      3.47534307654865      0      0
0.00361912613942378      0.0036692265867606      3.44029822677197      0      0
0.0036692265867606      0.00372002058682995      3.40599252673184      0      0
0.00372002058682995      0.00377151774065175      3.37242439608947      0      0
0.00377151774065175      0.00382372778215516      3.33956592255712      0      0
0.00382372778215516      0.00387666058001854      3.30741624955755      0      0
0.00387666058001854      0.00393032613953476      3.27594599388922      0      0
0.00393032613953476      0.0039847346045024      3.24515919409834      0      0
0.0039847346045024      0.00403989625914312      3.21502102410529      0      0
0.00403989625914312      0.00409582153004557      3.18554345934932      0      0
0.00409582153004557      0.00415252098813623      3.15668472120459      0      0
0.00415252098813623      0.00421000535067748      3.12846357293597      0      0
0.00421000535067748      0.0042682854832934      3.10083595884904      0      0
0.0042682854832934      0.00432737240202355      3.07381832447075      0      0
0.00432737240202355      0.00438727727540519      3.04737770872125      0      0
0.00438727727540519      0.00444801142658443      3.02151187229827      0      0
0.00444801142658443      0.00450958633545639      2.99621490827378      0      0
0.00450958633545639      0.00457201364083525      2.97145529761627      0      0
0.00457201364083525      0.00463530514265407      2.94725342065878      0      0
0.00463530514265407      0.00469947280419532      2.92356492755234      0      0
0.00469947280419532      0.00476452875435209      2.90040431805040      0      0
0.00476452875435209      0.0048304852899207      2.87775496587397      0      0
0.0048304852899207      0.00489735487792503      2.85559093799386      0      0
0.00489735487792503      0.00496515015797302      2.83393436415626      0      0
0.00496515015797302      0.00503388394464577      2.81274275340650      0      0
0.00503388394464577      0.00510356922991978      2.79202247603196      0      0
0.00510356922991978      0.00517421918562266      2.77177529269069      0      0
0.00517421918562266      0.00524584716592283      2.75196026370240      0      0
0.00524584716592283      0.00531846670985373      2.73259993197939      0      0
0.00531846670985373      0.00539209154387294      2.71367725898495      0      0
0.00539209154387294      0.00546673558445676      2.69516172502192      0      0
0.00546673558445676      0.00554241294073067      2.67707943949173      0      0
0.00554241294073067      0.00561913791713623      2.65940476436816      0      0
0.00561913791713623      0.00569692501613484      2.64211344530579      0      0
0.00569692501613484      0.00577578894094906      2.62523173950120      0      0
0.00577578894094906      0.00585574459834172      2.60873405873810      0      0
0.00585574459834172      0.00593680710143364      2.59259483895054      0      0
0.00593680710143364      0.00601899177256026      2.57684010786528      0      0
0.00601899177256026      0.00610231414616781      2.56145213611116      0      0
0.00610231414616781      0.0061867899717497      2.54639806513461      0      0
0.0061867899717497      0.0062724352168234      2.53169973011819      0      0
0.0062724352168234      0.00635926606994866      2.51735560328600      0      0
0.00635926606994866      0.00644729894378739      2.50332635634137      0      0
0.00644729894378739      0.00653655047820597      2.48961863178433      0      0
0.00653655047820597      0.00662703754342055      2.47625060238685      0      0
0.00662703754342055      0.00671877724318579      2.46319023342371      0      0
0.00671877724318579      0.00681178691802782      2.45041765409988      0      0
0.00681178691802782      0.00690608414852187      2.43795686675190      0      0
0.00690608414852187      0.00700168675861542      2.42580439765508      0      0
0.00700168675861542      0.00709861281899715      2.41392341718140      0      0
0.00709861281899715      0.00719688065051277      2.40231287242709      0      0
0.00719688065051277      0.00729650882762788      2.39099596174780      0      0
0.00729650882762788      0.00739751618193895      2.37995734922477      0      0
0.00739751618193895      0.00749992180573285      2.36916390296834      0      0
0.00749992180573285      0.00760374505559565      2.35862127868594      0      0
0.00760374505559565      0.00770900555607137      2.34835045792562      0      0
0.00770900555607137      0.00781572320337137      2.33833543532629      0      0
0.00781572320337137      0.00792391816913513      2.32854445504405      0      0
0.00792391816913513      0.00803361090424307      2.31898001494231      0      0
0.00803361090424307      0.00814482214268214      2.30966381555986      0      0
0.00814482214268214      0.00825757290546495      2.30058814799388      0      0
0.00825757290546495      0.00837188450460311      2.29172142170541      0      0
0.00837188450460311      0.0084877785471356      2.28305451364469      0      0
0.0084877785471356      0.00860527693921294      2.27460726236965      0      0
0.00860527693921294      0.00872440189023784      2.26638736045456      0      0
0.00872440189023784      0.0088451759170632      2.25837098435407      0      0
0.0088451759170632      0.00896762184824822      2.25053384352146      0      0
0.00896762184824822      0.00909176282837339      2.24288138341748      0      0
0.00909176282837339      0.00921762232241531      2.23543312073515      0      0
0.00921762232241531      0.009345224120182      2.22818749089818      0      0
0.009345224120182      0.00947459234080956      2.22111877446915      0      0
0.00947459234080956      0.00960575143732124      2.21420784235119      0      0
0.00960575143732124      0.0097387262012494      2.20746229301829      0      0
0.0097387262012494      0.00987354176732169      2.20090015213029      0      0
0.00987354176732169      0.0100102236182119      2.19452117402401      0      0
0.0100102236182119      0.0101487975893568      2.18830299288455      0      0
0.0101487975893568      0.0102892898738392      2.18222481388222      0      0
0.0102892898738392      0.0104317270273393      2.17628785817867      0      0
0.0104317270273393      0.0105761359731542      2.17050883980910      0      0
0.0105761359731542      0.0107225440072866      2.16489622165790      0      0
0.0107225440072866      0.0108709788036044      2.15943724541686      0      0
0.0108709788036044      0.0110214684190717      2.15410895182467      0      0
0.0110214684190717      0.0111740412990521      2.14889939897447      0      0
0.0111740412990521      0.0113287262826851      2.14381617795565      0      0
0.0113287262826851      0.0114855526083377      2.13887471730141      0      0
0.0114855526083377      0.0116445499191305      2.13407969561161      0      0
0.0116445499191305      0.0118057482685412      2.12941806670069      0      0
0.0118057482685412      0.0119691781260852      2.12486921449251      0      0
0.0119691781260852      0.0121348703830748      2.12042140557826      0      0
0.0121348703830748      0.0123028563584581      2.11607928050562      0      0
0.0123028563584581      0.0124731678047393      2.11185666961257      0      0
0.0124731678047393      0.0126458369139802      2.10776216317603      0      0
0.0126458369139802      0.0128208963238851      2.10379004149671      0      0
0.0128208963238851      0.0129983791239701      2.09992339547758      0      0
0.0129983791239701      0.0131783188618175      2.09614585969646      0      0
0.0131783188618175      0.0133607495494169      2.09245215934712      0      0
0.0133607495494169      0.0135457056695945      2.08884969296961      0      0
0.0135457056695945      0.0137332221825303      2.08535083141864      0      0
0.0137332221825303      0.0139233345323668      2.08196227224263      0      0
0.0139233345323668      0.0141160786539086      2.07867909969342      0      0
0.0141160786539086      0.0143114909794141      2.07548711832133      0      0
0.0143114909794141      0.0145096084454827      2.07237114171231      0      0
0.0145096084454827      0.0147104685000363      2.06932335375492      0      0
0.0147104685000363      0.0149141091093971      2.06634650840725      0      0
0.0149141091093971      0.0151205687654648      2.06345051113738      0      0
0.0151205687654648      0.0153298864929916      2.06064504429778      0      0
0.0153298864929916      0.0155421018569589      2.05793288232163      0      0
0.0155421018569589      0.015757254970056      2.05530759969019      0      0
0.015757254970056      0.0159753865002618      2.05275650698392      0      0
0.0159753865002618      0.0161965376785319      2.05026673583448      0      0
0.0161965376785319      0.0164207503065923      2.04783099129348      0      0
0.0164207503065923      0.0166480667648403      2.04545007941370      0      0
0.0166480667648403      0.0168785300203555      2.04313127269349      0      0
0.0168785300203555      0.0171121836350213      2.04088370879826      0      0
0.0171121836350213      0.0173490717737588      2.03871327644616      0      0
0.0173490717737588      0.017589239212875      2.03661938198942      0      0
0.017589239212875      0.0178327313485262      2.03459485528159      0      0
0.0178327313485262      0.0180795942052988      2.03262872578059      0      0
0.0180795942052988      0.0183298744449088      2.03071040776923      0      0
0.0183298744449088      0.0185836193750216      2.02883342636242      0      0
0.0185836193750216      0.0188408769581945      2.02699723095545      0      0
0.0188408769581945      0.0191016958209418      2.02520657570552      0      0
0.0191016958209418      0.0193661252629267      2.02346894568770      0      0
0.0193661252629267      0.0196342152662799      2.02179118058593      0      0
0.0196342152662799      0.0199060165050465      2.02017659930620      0      0
0.0199060165050465      0.0201815803547652      2.01862359053438      0      0
0.0201815803547652      0.0204609589021785      2.01712600706095      0      0
0.0204609589021785      0.0207442049550786      2.01567505027997      0      0
0.0207442049550786      0.0210313720522889      2.01426187922419      0      0
0.0210313720522889      0.0213225144737837      2.01288004098924      0      0
0.0213225144737837      0.0216176872509482      2.01152698751268      0      0
0.0216176872509482      0.0219169461769806      2.01020431332592      0      0
0.0219169461769806      0.0222203478174381      2.00891677371833      0      0
0.0222203478174381      0.0225279495209286      2.00767048777348      0      0
0.0225279495209286      0.0228398094299506      2.00647090998884      0      0
0.0228398094299506      0.0231559864918837      2.00532114515527      0      0
0.0231559864918837      0.0234765404701303      2.00422101786444      0      0
0.0234765404701303      0.0238015319554124      2.00316705995229      0      0
0.0238015319554124      0.0241310223772239      2.00215332541282      0      0
0.0241310223772239      0.0244650740154424      2.00117274857444      0      0
0.0244650740154424      0.0248037500121009      2.00021866577781      0      0
0.0248037500121009      0.025147114383323      1.99928613003226      0      0
0.025147114383323      0.0254952320314234      1.99837274216783      0      0
0.0254952320314234      0.025848168757175      1.99747886471496      0      0
0.025848168757175      0.0262059912722472      1.99660723579325      0      0
0.0262059912722472      0.0265687672118152      1.99576212523297      0      0
0.0265687672118152      0.0269365651473444      1.99494825180709      0      0
0.0269365651473444      0.0273094545995519      1.99416970106854      0      0
0.0273094545995519      0.0276875060515468      1.99342905313403      0      0
0.0276875060515468      0.0280707909621536      1.99272686332825      0      0
0.0280707909621536      0.0284593817794181      1.99206155482655      0      0
0.0284593817794181      0.0288533519543027      1.99142970004660      0      0
0.0288533519543027      0.0292527759545692      1.99082660151645      0      0
0.0292527759545692      0.0296577292788545      1.99024704243472      0      0
0.0296577292788545      0.0300682884709421      1.98968606495332      0      0
0.0300682884709421      0.0304845311342295      1.98913964763667      0      0
0.0304845311342295      0.0309065359463971      1.98860518597068      0      0
0.0309065359463971      0.0313343826742795      1.98808172267848      0      0
0.0313343826742795      0.0317681521889432      1.98756991934326      0      0
0.0317681521889432      0.0322079264809726      1.98707180020036      0      0
0.0322079264809726      0.0326537886759678      1.98659032792130      0      0
0.0326537886759678      0.033105823050257      1.98612888728310      0      0
0.033105823050257      0.033564115046826      1.98569075567400      0      0
0.033564115046826      0.0340287512914689      1.98527863119671      0      0
0.0340287512914689      0.0344998196091616      1.98489427270280      0      0
0.0344998196091616      0.0349774090406628      1.98453828500053      0      0
0.0349774090406628      0.0354616098593442      1.98421006026147      0      0
0.0354616098593442      0.0359525135882537      1.98390786633645      0      0
0.0359525135882537      0.0364502130174152      1.98362905650203      0      0
0.0364502130174152      0.0369548022213675      1.98337036438248      0      0
0.0369548022213675      0.0374663765769464      1.98312824280879      0      0
0.0374663765769464      0.0379850327813123      1.98289920578955      0      0
0.0379850327813123      0.0385108688702281      1.98268013761995      0      0
0.0385108688702281      0.0390439842365898      1.98246854115020      0      0
0.0390439842365898      0.0395844796492134      1.98226270697159      0      0
0.0395844796492134      0.0401324572718825      1.98206179542858      0      0
0.0401324572718825      0.0406880206826587      1.98186583281082      0      0
0.0406880206826587      0.0412512748934598      1.98167563098747      0      0
0.0412512748934598      0.0418223263699098      1.98149264560306      0      0
0.0418223263699098      0.0424012830514618      1.98131879154442      0      0
0.0424012830514618      0.0429882543718015      1.98115623575935      0      0
0.0429882543718015      0.0435833512795317      1.98100718690594      0      0
0.0435833512795317      0.0441866862591436      1.98087369912195      0      0
0.0441866862591436      0.0447983733522791      1.98075750388019      0      0
0.0447983733522791      0.0454185281792862      1.98065987991076      0      0
0.0454185281792862      0.0460472679610735      1.98058156696712      0      0
0.0460472679610735      0.0466847115412677      1.98052272516837      0      0
0.0466847115412677      0.0473309794086762      1.98048293806413      0      0
0.0473309794086762      0.047986193720063      1.98046125464551      0      0
0.047986193720063      0.0486504783232378      1.98045626338133      0      0
0.0486504783232378      0.0493239587804657      1.98046619002629      0      0
0.0493239587804657      0.0500067623922011      1.98048901039009      0      0
0.0500067623922011      0.0506990182211494      1.98052256938702      0      0
0.0506990182211494      0.0514008571166629      1.98056469837920      0      0
0.0514008571166629      0.0521124117394733      1.98061332394273      0      0
0.0521124117394733      0.0528338165867671      1.98066656257888      0      0
0.0528338165867671      0.0535652080176086      1.98072279742280      0      0
0.0535652080176086      0.0543067242787134      1.98078073454946      0      0
0.0543067242787134      0.0550585055305805      1.98083943793895      0      0
0.0550585055305805      0.0558206938739848      1.98089834346591      0      0
0.0558206938739848      0.0565934333768373      1.98095725336798      0      0
0.0565934333768373      0.0573768701014157      1.98101631349725      0      0
0.0573768701014157      0.0581711521319738      1.98107597625853      0      0
0.0581711521319738      0.0589764296027321      1.98113695249550      0      0
0.0589764296027321      0.0597928547262553      1.98120015572182      0      0
0.0597928547262553      0.0606205818222245      1.98126664203744      0      0
0.0606205818222245      0.0614597673466051      1.98133754885623      0      0
0.0614597673466051      0.0623105699212211      1.98141403523531      0      0
0.0623105699212211      0.0631731503637371      1.98149722617675      0      0
0.0631731503637371      0.0640476717180559      1.98158816280228      0      0
0.0640476717180559      0.064934299285137      1.98168775981250      0      0
0.064934299285137      0.065833200654241      1.98179677115994      0      0
0.065833200654241      0.0667445457346082      1.98191576441135      0      0
0.0667445457346082      0.0676685067875737      1.98204510386513      0      0
0.0676685067875737      0.0686052584591283      1.98218494213558      0      0
0.0686052584591283      0.0695549778129301      1.98233521962445      0      0
0.0695549778129301      0.0705178443637725      1.98249567107290      0      0
0.0705178443637725      0.071494040111516      1.98266583822474      0      0
0.071494040111516      0.0724837495754901      1.98284508752954      0      0
0.0724837495754901      0.07348715982937      1.98303263176793      0      0
0.07348715982937      0.0745044605365374      1.98322755448248      0      0
0.0745044605365374      0.0755358439859309      1.98342883614040      0      0
0.0755358439859309      0.0765815051283916      1.98363538102865      0      0
0.0765815051283916      0.0776416416135129      1.98384604398152      0      0
0.0776416416135129      0.0787164538269999      1.98405965615717      0      0
0.0787164538269999      0.0798061449285455      1.98427504920549      0      0
0.0798061449285455      0.0809109208902321      1.98449107730039      0      0
0.0809109208902321      0.0820309905354643      1.98470663663800      0      0
0.0820309905354643      0.0831665655784396      1.98492068212574      0      0
0.0831665655784396      0.0843178606641673      1.98513224110202      0      0
0.0843178606641673      0.0854850934090396      1.98534042402889      0      0
0.0854850934090396      0.0866684844419658      1.98554443219117      0      0
0.0866684844419658      0.087868257446075      1.98574356251147      0      0
0.087868257446075      0.0890846392009967      1.98593720965393      0      0
0.0890846392009967      0.0903178596257262      1.98612486563829      0      0
0.0903178596257262      0.0915681518220832      1.98630611722192      0      0
0.0915681518220832      0.0928357521187732      1.98648064133168      0      0
0.0928357521187732      0.0941209001160578      1.98664819884074      0      0
0.0941209001160578      0.0954238387310435      1.98680862698883      0      0
0.0954238387310435      0.0967448142435972      1.98696183074038      0      0
0.0967448142435972      0.0980840763428988      1.98710777336356      0      0
0.0980840763428988      0.0994418781746361      1.98724646649663      0      0
0.0994418781746361      0.100818476388855      1.98737795994722      0      0
0.100818476388855      0.10221413118847      1.98750233144660      0      0
0.10221413118847      0.103629106378448      1.98761967655521      0      0
0.103629106378448      0.105063669415674      1.98773009888903      0      0
0.105063669415674      0.106518091459502      1.98783370080988      0      0
0.106518091459502      0.107992647423013      1.98793057469592      0      0
0.107992647423013      0.109487616024976      1.98802079488400      0      0
0.109487616024976      0.111003279842531      1.98810441035087      0      0
0.111003279842531      0.112539925364605      1.98818143817908      0      0
0.112539925364605      0.114097843046059      1.98825185783266      0      0
0.114097843046059      0.115677327362591      1.98831560625019      0      0
0.115677327362591      0.117278676866402      1.98837257374719      0      0
0.117278676866402      0.118902194242619      1.98842260070599      0      0
0.118902194242619      0.120548186366517      1.98846547502059      0      0
0.120548186366517      0.122216964361519      1.98850093025410      0      0
0.122216964361519      0.123908843658004      1.98852864445986      0      0
0.123908843658004      0.125624144052934      1.98854823961141      0      0
0.125624144052934      0.127363189770296      1.98855928158319      0      0
0.127363189770296      0.12912630952239      1.98856128062124      0      0
0.12912630952239      0.130913836571959      1.98855369224268      0      0
0.130913836571959      0.132726108795187      1.98853591850263      0      0
0.132726108795187      0.134563468745557      1.98850730956880      0      0
0.134563468745557      0.136426263718606      1.98846716554574      0      0
0.136426263718606      0.138314845817565      1.98841473849363      0      0
0.138314845817565      0.140229572019921      1.98834923458970      0      0
0.140229572019921      0.142170804244882      1.98826981638397      0      0
0.142170804244882      0.144138909421796      1.98817560510483      0      0
0.144138909421796      0.146134259559502      1.98806568297417      0      0
0.146134259559502      0.148157231816648      1.98793909549594      0      0
0.148157231816648      0.150208208572982      1.98779485368584      0      0
0.150208208572982      0.152287577501628      1.98763193621448      0      0
0.152287577501628      0.154395731642364      1.98744929143967      0      0
0.154395731642364      0.156533069475914      1.98724583930786      0      0
0.156533069475914      0.158699994999266      1.98702047310781      0      0
0.158699994999266      0.16089691780204      1.98677206106340      0      0
0.16089691780204      0.163124253143903      1.98649944775524      0      0
0.163124253143903      0.165382422033063      1.98620145536365      0      0
0.165382422033063      0.16767185130585      1.98587688472843      0      0
0.16767185130585      0.16999297370739      1.98552451622270      0      0
0.16999297370739      0.172346227973408      1.98514311044049      0      0
0.172346227973408      0.174732058913154      1.98473140869946      0      0
0.174732058913154      0.177150917493482      1.98428813336153      0      0
0.177150917493482      0.179603260924088      1.98381198797578      0      0
0.179603260924088      0.182089552743936      1.98330165724883      0      0
0.182089552743936      0.184610262908873      1.98275580684891      0      0
0.184610262908873      0.187165867880458      1.98217308305055      0      0
0.187165867880458      0.189756850716024      1.98155211222731      0      0
0.189756850716024      0.192383701159985      1.98089150020022      0      0
0.192383701159985      0.195046915736409      1.98018983145020      0      0
0.195046915736409      0.197746997842864      1.97944566820235      0      0
0.197746997842864      0.200484457845576      1.97865754939028      0      0
0.200484457845576      0.203259813175894      1.97782398950861      0      0
0.203259813175894      0.206073588428097      1.97694347736129      0      0
0.206073588428097      0.208926315458549      1.97601447471348      0      0
0.208926315458549      0.211818533486235      1.97503541485401      0      0
0.211818533486235      0.214750789194674      1.97400470107556      0      0
0.214750789194674      0.217723636835266      1.97292070507884      0      0
0.217723636835266      0.220737638332042      1.97178176530681      0      0
0.220737638332042      0.22379336338789      1.97058618521466      0      0
0.22379336338789      0.226891389592229      1.96933223148043      0      0
0.226891389592229      0.230032302530194      1.96801813216103      0      0
0.230032302530194      0.233216695893316      1.96664207479768      0      0
0.233216695893316      0.236445171591743      1.96520220447441      0      0
0.236445171591743      0.239718339868012      1.96369662183269      0      0
0.239718339868012      0.243036819412397      1.96212338104490      0      0
0.243036819412397      0.246401237479853      1.96048048774857      0      0
0.246401237479853      0.249812230008578      1.95876589694340      0      0
0.249812230008578      0.253270441740218      1.95697751085185      0      0
0.253270441740218      0.256776526341734      1.95511317674435      0      0
0.256776526341734      0.260331146528961      1.95317068472931      0      0
0.260331146528961      0.263934974191869      1.95114776550783      0      0
0.263934974191869      0.267588690521566      1.94904208809252      0      0
0.267588690521566      0.271292986139054      1.94685125748955      0      0
0.271292986139054      0.275048561225772      1.94457281234251      0      0
0.275048561225772      0.27885612565594      1.94220422253637      0      0
0.27885612565594      0.282716399130741      1.93974288675946      0      0
0.282716399130741      0.286630111314356      1.93718613002075      0      0
0.286630111314356      0.290598001971889      1.93453120111987      0      0
0.290598001971889      0.294620821109189      1.93177527006629      0      0
0.294620821109189      0.298699329114623      1.92891542544416      0      0
0.298699329114623      0.302834296902796      1.92594867171878      0      0
0.302834296902796      0.307026506060274      1.92287192648019      0      0
0.307026506060274      0.311276748993318      1.91968201761912      0      0
0.311276748993318      0.315585829077662      1.91637568042988      0      0
0.315585829077662      0.319954560810364      1.91294955463474      0      0
0.319954560810364      0.324383769963767      1.90940018132331      0      0
0.324383769963767      0.32887429374158      1.90572399980051      0      0
0.32887429374158      0.33342698093713      1.90191734433569      0      0
0.33342698093713      0.338042692093795      1.89797644080534      0      0
0.338042692093795      0.342722299667666      1.89389740322079      0      0
0.342722299667666      0.347466688192458      1.88967623013192      0      0
0.347466688192458      0.352276754446699      1.88530880089705      0      0
0.352276754446699      0.357153407623246      1.88079087180839      0      0
0.357153407623246      0.362097569501131      1.87611807206151      0      0
0.362097569501131      0.367110174619799      1.87128589955629      0      0
0.367110174619799      0.372192170455755      1.86628971651592      0      0
0.372192170455755      0.37734451760165      1.86112474490890      0      0
0.37734451760165      0.382568189947856      1.85578606165812      0      0
0.382568189947856      0.387864174866547      1.85026859361922      0      0
0.387864174866547      0.393233473398329      1.84456711230899      0      0
0.393233473398329      0.398677100441459      1.83867622836249      0      0
0.398677100441459      0.40419608494368      1.83259038569566      0      0
0.40419608494368      0.409791470096709      1.82630385534768      0      0
0.409791470096709      0.41546431353342      1.81981072897475      0      0
0.41546431353342      0.421215687527758      1.81310491196379      0      0
0.421215687527758      0.427046679197417      1.80618011613152      0      0
0.427046679197417      0.43295839070933      1.79902985197010      0      0
0.43295839070933      0.438951939487993      1.79164742039651      0      0
0.438951939487993      0.445028458426682      1.78402590395769      0      0
0.445028458426682      0.451189096101594      1.77615815743818      0      0
0.451189096101594      0.457435016988945      1.76803679781005      0      0
0.457435016988945      0.463767401685081      1.75965419345850      0      0
0.463767401685081      0.470187447129631      1.75100245260722      0      0
0.470187447129631      0.476696366831751      1.74207341085914      0      0
0.476696366831751      0.483295391099501      1.73285861775646      0      0
0.483295391099501      0.489985767272398      1.72334932225197      0      0
0.489985767272398      0.496768759957182      1.71353645696900      0      0
0.496768759957182      0.503645651266856      1.70341062111100      0      0
0.503645651266856      0.510617741063022      1.69296206186233      0      0
0.510617741063022      0.517686347201588      1.68218065410010      0      0
0.517686347201588      0.524852805781861      1.67105587821076      0      0
0.524852805781861      0.532118471399099      1.65957679577552      0      0
0.532118471399099      0.539484717400551      1.64773202285346      0      0
0.539484717400551      0.546952936145049      1.63550970055057      0      0
0.546952936145049      0.554524539266187      1.62289746251467      0      0
0.554524539266187      0.56220095793915      1.60988239893980      0      0
0.56220095793915      0.569983643151229      1.59645101659683      0      0
0.569983643151229      0.577874065976087      1.58258919432783      0      0
0.577874065976087      0.585873717851818      1.56828213334766      0      0
0.585873717851818      0.59398411086286      1.55351430158374      0      0
0.59398411086286      0.602206778025804      1.53826937115022      0      0
0.602206778025804      0.610543273579166      1.52253014789039      0      0
0.610543273579166      0.618995173277162      1.50627849172513      0      0
0.618995173277162      0.62756407468756      1.48949522630675      0      0
0.62756407468756      0.636251597493652      1.47216003618634      0      0
0.636251597493652      0.645059383800396      1.45425134934589      0      0
0.645059383800396      0.653989098444817      1.43574620250502      0      0
0.653989098444817      0.663042429310678      1.41662008606493      0      0
0.663042429310678      0.672221087647534      1.39684676486762      0      0
0.672221087647534      0.681526808394186      1.37639807008785      0      0
0.681526808394186      0.690961350506615      1.35524365648365      0      0
0.690961350506615      0.70052649729046      1.33335071783837      0      0
0.70052649729046      0.710224056738094      1.31068365163226      0      0
0.710224056738094      0.720055861870372      1.28720366165013      0      0
0.720055861870372      0.730023771083106      1.26286828417254      0      0
0.730023771083106      0.740129668498331      1.23763081934358      0      0
0.740129668498331      0.750375464320448      1.21143964387286      0      0
0.750375464320448      0.76076309519728      1.18423737385455      0      0
0.76076309519728      0.771294524586143      1.15595983634608      0      0
0.771294524586143      0.781971743124969      1.12653479420293      0      0
0.781971743124969      0.792796769008581      1.09588034861666      0      0
0.792796769008581      0.803771648370161      1.06390291488366      0      0
0.803771648370161      0.814898455668016      1.03049462440423      0      0
0.814898455668016      0.826179294077686      0.995529942003304      0      0
0.826179294077686      0.837616295889483      0.958861189276819      0      0
0.837616295889483      0.849211622911536      0.920312508999257      0      0
0.849211622911536      0.860967466878409      0.879671551540685      0      0
0.860967466878409      0.872886049865385      0.836677734392707      0      0
0.872886049865385      0.884969624708479      0.791005167780966      0      0
0.884969624708479      0.897220475430265      0.742236934923795      0      0
0.897220475430265      0.909640917671599      0.689824655953327      0      0
0.909640917671599      0.922233299129318      0.633021436736753      0      0
0.922233299129318      0.935      0.570762827519551      0      0
# END HISTO1D SudakovqbarqExpOutputsN2LL11
# BEGIN HISTO1D SudakovqbarqExpOutputsN2LL12
PlotOrder=2
LineColor=red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(1,2)}_{h}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.00295496611956119      0      0
0.00000101384324431002      0.00000102787812403307      0.00338177763979304      0      0
0.00000102787812403307      0.00000104210729202498      0.00313712758775427      0      0
0.00000104210729202498      0.00000105653343786574      0.00377249881376567      0      0
0.00000105653343786574      0.00000107115928836782      0.00278046144970065      0      0
0.00000107115928836782      0.00000108598760809164      0.00425606439535390      0      0
0.00000108598760809164      0.00000110102119986811      0.00342258677547017      0      0
0.00000110102119986811      0.00000111626290532839      0.00422916124741118      0      0
0.00000111626290532839      0.00000113171560544106      0.00421912874886920      0      0
0.00000113171560544106      0.00000114738222105665      0.00341237989997593      0      0
0.00000114738222105665      0.00000116326571345971      0.00423212681852631      0      0
0.00000116326571345971      0.0000011793690849286      0.00274542136127361      0      0
0.0000011793690849286      0.00000119569537930295      0.00421440589712778      0      0
0.00000119569537930295      0.000001212247682559      0.00420529797106923      0      0
0.000001212247682559      0.00000122902912339292      0.00282200342903413      0      0
0.00000122902912339292      0.00000124604287381218      0.00395079276437623      0      0
0.00000124604287381218      0.00000126329214973512      0.00419807806124201      0      0
0.00000126329214973512      0.00000128078021159884      0.00314223513343762      0      0
0.00000128078021159884      0.00000129851036497544      0.00270848393309510      0      0
0.00000129851036497544      0.00000131648596119688      0.00363158161095972      0      0
0.00000131648596119688      0.00000133471039798844      0.00287972371543117      0      0
0.00000133471039798844      0.00000135318712011092      0.00308175201627479      0      0
0.00000135318712011092      0.00000137191962001179      0.00374882415556499      0      0
0.00000137191962001179      0.00000139091143848532      0.00403396228045279      0      0
0.00000139091143848532      0.00000141016616534188      0.00382550512518426      0      0
0.00000141016616534188      0.00000142968744008643      0.00368114050132910      0      0
0.00000142968744008643      0.00000144947895260651      0.00268453240955145      0      0
0.00000144947895260651      0.00000146954444386967      0.00414576716652846      0      0
0.00000146954444386967      0.00000148988770663059      0.00387059465532691      0      0
0.00000148988770663059      0.00000151051258614798      0.00298923764550252      0      0
0.00000151051258614798      0.00000153142298091138      0.00354364448203253      0      0
0.00000153142298091138      0.00000155262284337812      0.00332821014712810      0      0
0.00000155262284337812      0.00000157411618072032      0.00386979030058503      0      0
0.00000157411618072032      0.00000159590705558239      0.00282028899042656      0      0
0.00000159590705558239      0.0000016179995868489      0.00383094458628327      0      0
0.0000016179995868489      0.00000164039795042316      0.00398942611711266      0      0
0.00000164039795042316      0.00000166310638001652      0.00285688362286472      0      0
0.00000166310638001652      0.00000168612916794864      0.00273410138571451      0      0
0.00000168612916794864      0.00000170947066595881      0.00368597290929643      0      0
0.00000170947066595881      0.00000173313528602849      0.00320960758781458      0      0
0.00000173313528602849      0.00000175712750121529      0.00329784339437429      0      0
0.00000175712750121529      0.00000178145184649847      0.00382229699910883      0      0
0.00000178145184649847      0.00000180611291963609      0.00263781083235424      0      0
0.00000180611291963609      0.00000183111538203409      0.00268997169326073      0      0
0.00000183111538203409      0.00000185646395962742      0.00263449019746171      0      0
0.00000185646395962742      0.00000188216344377329      0.00263218228329063      0      0
0.00000188216344377329      0.00000190821869215684      0.00339496770755344      0      0
0.00000190821869215684      0.00000193463462970931      0.00265100630592720      0      0
0.00000193463462970931      0.000001961416249539      0.00365931677836691      0      0
0.000001961416249539      0.00000198856861387501      0.00404658315784955      0      0
0.00000198856861387501      0.00000201609685502412      0.00380603206486859      0      0
0.00000201609685502412      0.00000204400617634088      0.00260907685942122      0      0
0.00000204400617634088      0.00000207230185321116      0.00365472388424068      0      0
0.00000207230185321116      0.00000210098923404927      0.00274519982998478      0      0
0.00000210098923404927      0.00000213007374130893      0.00306381079648926      0      0
0.00000213007374130893      0.00000215956087250823      0.00390847795709761      0      0
0.00000215956087250823      0.00000218945620126872      0.00392003020920204      0      0
0.00000218945620126872      0.00000221976537836897      0.00391032038469792      0      0
0.00000221976537836897      0.00000225049413281266      0.00335372641118175      0      0
0.00000225049413281266      0.00000228164827291145      0.00385083815705761      0      0
0.00000228164827291145      0.0000023132336873829      0.00292492945385430      0      0
0.0000023132336873829      0.0000023452563464635      0.00399597074833974      0      0
0.0000023452563464635      0.00000237772230303722      0.00298599812162094      0      0
0.00000237772230303722      0.00000241063769377955      0.00353370371441015      0      0
0.00000241063769377955      0.00000244400874031748      0.00258065760816184      0      0
0.00000244400874031748      0.00000247784175040552      0.00304160075384412      0      0
0.00000247784175040552      0.00000251214311911795      0.00272478967937454      0      0
0.00000251214311911795      0.00000254691933005764      0.00365809088456790      0      0
0.00000254691933005764      0.00000258217695658154      0.00383075235060424      0      0
0.00000258217695658154      0.0000026179226630432      0.00280372390363059      0      0
0.0000026179226630432      0.00000265416320605244      0.00339307298955662      0      0
0.00000265416320605244      0.00000269090543575249      0.00266932611239783      0      0
0.00000269090543575249      0.00000272815629711478      0.00257726249880116      0      0
0.00000272815629711478      0.00000276592283125165      0.00393479020527022      0      0
0.00000276592283125165      0.00000280421217674733      0.00335441330513553      0      0
0.00000280421217674733      0.00000284303157100718      0.00335717059268011      0      0
0.00000284303157100718      0.00000288238835162573      0.00370356086186385      0      0
0.00000288238835162573      0.00000292228995777364      0.00385321094451394      0      0
0.00000292228995777364      0.00000296274393160382      0.00362070087741355      0      0
0.00000296274393160382      0.00000300375791967704      0.00253769598709680      0      0
0.00000300375791967704      0.00000304533967440728      0.00314518191991453      0      0
0.00000304533967440728      0.0000030874970555271      0.00255779644479138      0      0
0.0000030874970555271      0.00000313023803157323      0.00257630301061832      0      0
0.00000313023803157323      0.00000317357068139281      0.00383605751751735      0      0
0.00000317357068139281      0.00000321750319567045      0.00256538413633052      0      0
0.00000321750319567045      0.00000326204387847638      0.00388371089719101      0      0
0.00000326204387847638      0.00000330720114883614      0.00252132126961839      0      0
0.00000330720114883614      0.00000335298354232185      0.00330183187764378      0      0
0.00000335298354232185      0.00000339939971266569      0.00331140341468456      0      0
0.00000339939971266569      0.00000344645843339553      0.00274990298860168      0      0
0.00000344645843339553      0.00000349416859949336      0.00249646127566245      0      0
0.00000349416859949336      0.00000354253922907654      0.00385564074502934      0      0
0.00000354253922907654      0.00000359157946510248      0.00343509491612759      0      0
0.00000359157946510248      0.00000364129857709674      0.00345221131251725      0      0
0.00000364129857709674      0.00000369170596290522      0.00375382663186371      0      0
0.00000369170596290522      0.00000374281115047047      0.00383405137506229      0      0
0.00000374281115047047      0.0000037946237996327      0.00381957880175901      0      0
0.0000037946237996327      0.00000384715370395563      0.00363449374456463      0      0
0.00000384715370395563      0.00000390041079257769      0.00258450945627062      0      0
0.00000390041079257769      0.00000395440513208878      0.00260426204961148      0      0
0.00000395440513208878      0.00000400914692843308      0.00295753133535428      0      0
0.00000400914692843308      0.00000406464652883815      0.00246859048558148      0      0
0.00000406464652883815      0.00000412091442377072      0.00380539521795124      0      0
0.00000412091442377072      0.00000417796124891967      0.00339469450831412      0      0
0.00000417796124891967      0.00000423579778720626      0.00334322823254436      0      0
0.00000423579778720626      0.0000042944349708224      0.00363403231609148      0      0
0.0000042944349708224      0.00000435388388329698      0.00378563243535205      0      0
0.00000435388388329698      0.00000441415576159092      0.00376559426298979      0      0
0.00000441415576159092      0.0000044752619982211      0.00374530697751596      0      0
0.0000044752619982211      0.00000453721414341383      0.00268563554898128      0      0
0.00000453721414341383      0.00000460002390728798      0.00376704210897323      0      0
0.00000460002390728798      0.0000046637031620685      0.00376193381010365      0      0
0.0000046637031620685      0.00000472826394433043      0.00247955668222770      0      0
0.00000472826394433043      0.00000479371845727405      0.00250382329641846      0      0
0.00000479371845727405      0.00000486007907303155      0.00374429974637081      0      0
0.00000486007907303155      0.00000492735833500554      0.00296006125321758      0      0
0.00000492735833500554      0.00000499556896024003      0.00284597289655577      0      0
0.00000499556896024003      0.00000506472384182418      0.00342693208730598      0      0
0.00000506472384182418      0.00000513483605132934      0.00366525903074313      0      0
0.00000513483605132934      0.00000520591884127979      0.00266784104977448      0      0
0.00000520591884127979      0.00000527798564765776      0.00262250932413480      0      0
0.00000527798564765776      0.00000535105009244307      0.00322205969556189      0      0
0.00000535105009244307      0.00000542512598618791      0.00315559601134477      0      0
0.00000542512598618791      0.00000550022733062734      0.00239264025632726      0      0
0.00000550022733062734      0.00000557636832132587      0.00368425857902385      0      0
0.00000557636832132587      0.00000565356335036064      0.00367778287007842      0      0
0.00000565356335036064      0.00000573182700904185      0.00291865349319149      0      0
0.00000573182700904185      0.00000581117409067079      0.00352475565407995      0      0
0.00000581117409067079      0.000005891619593336      0.00237754852072606      0      0
0.000005891619593336      0.00000597317872274825      0.00237365438292059      0      0
0.00000597317872274825      0.00000605586689511467      0.00340255070746538      0      0
0.00000605586689511467      0.0000061396997400527      0.00242549586016046      0      0
0.0000061396997400527      0.00000622469310354442      0.00306305082637032      0      0
0.00000622469310354442      0.00000631086305093168      0.00318117444712455      0      0
0.00000631086305093168      0.0000063982258699528      0.00291500432458228      0      0
0.0000063982258699528      0.00000648679807382125      0.00251913724980326      0      0
0.00000648679807382125      0.00000657659640434692      0.00235483266362525      0      0
0.00000657659640434692      0.00000666763783510069      0.00235171821954892      0      0
0.00000666763783510069      0.00000675993957462272      0.00246622851208671      0      0
0.00000675993957462272      0.0000068535190696752      0.00344361090846582      0      0
0.0000068535190696752      0.00000694839400854009      0.00260257807157543      0      0
0.00000694839400854009      0.00000704458232436258      0.00340736735216720      0      0
0.00000704458232436258      0.00000714210219854078      0.00301044358186013      0      0
0.00000714210219854078      0.00000724097206416231      0.00304472000826071      0      0
0.00000724097206416231      0.00000734121060948854      0.00272754727330578      0      0
0.00000734121060948854      0.000007442836781487      0.00355282084716296      0      0
0.000007442836781487      0.00000754586978941272      0.00360119040962443      0      0
0.00000754586978941272      0.00000765032910843916      0.00231958401864591      0      0
0.00000765032910843916      0.00000775623448333934      0.00252125866373576      0      0
0.00000775623448333934      0.00000786360593221801      0.00244922670689705      0      0
0.00000786360593221801      0.00000797246375029542      0.00349042102827543      0      0
0.00000797246375029542      0.00000808282851374354      0.00332320954322700      0      0
0.00000808282851374354      0.00000819472108357529      0.00312397106866026      0      0
0.00000819472108357529      0.00000830816260958769      0.00341962728955852      0      0
0.00000830816260958769      0.00000842317453435958      0.00348813834235179      0      0
0.00000842317453435958      0.00000853977859730466      0.00255449939023927      0      0
0.00000853977859730466      0.00000865799683878063      0.00267886915659125      0      0
0.00000865799683878063      0.00000877785160425524      0.00353569877488562      0      0
0.00000877785160425524      0.00000889936554853005      0.00317081293487761      0      0
0.00000889936554853005      0.00000902256164002253      0.00262482446118200      0      0
0.00000902256164002253      0.00000914746316510757      0.00259381979324945      0      0
0.00000914746316510757      0.00000927409373251906      0.00321333733399062      0      0
0.00000927409373251906      0.00000940247727781235      0.00316597298007115      0      0
0.00000940247727781235      0.00000953263806788851      0.00322764140813066      0      0
0.00000953263806788851      0.00000966460070558129      0.00292518486589836      0      0
0.00000966460070558129      0.00000979839013430744      0.00351033959847768      0      0
0.00000979839013430744      0.00000993403164278155      0.00237151287113873      0      0
0.00000993403164278155      0.000010071550869796      0.00236939978912490      0      0
0.000010071550869796      0.0000102109738090674      0.00349581104133770      0      0
0.0000102109738090674      0.0000103523268141496      0.00343257635910325      0      0
0.0000103523268141496      0.000010495636603415      0.00264711042501730      0      0
0.000010495636603415      0.0000106409302651053      0.00287189504229526      0      0
0.0000106409302651053      0.000010788235262451      0.00302904058592541      0      0
0.000010788235262451      0.0000109375794388631      0.00336159746472982      0      0
0.0000109375794388631      0.0000110889910231955      0.00251648398707649      0      0
0.0000110889910231955      0.0000112424986350812      0.00342886336942271      0      0
0.0000112424986350812      0.0000113981312903417      0.00315202047821948      0      0
0.0000113981312903417      0.0000115559184064716      0.00344677768187818      0      0
0.0000115559184064716      0.000011715889808199      0.00252181510946879      0      0
0.000011715889808199      0.0000118780757331232      0.00341806977826912      0      0
0.0000118780757331232      0.0000120425068374297      0.00275624680581942      0      0
0.0000120425068374297      0.0000122092142016854      0.00244659549445195      0      0
0.0000122092142016854      0.0000123782293367127      0.00255743356792937      0      0
0.0000123782293367127      0.0000125495841895462      0.00300978180175107      0      0
0.0000125495841895462      0.0000127233111494713      0.00341469121028346      0      0
0.0000127233111494713      0.0000128994430541458      0.00312035059433973      0      0
0.0000128994430541458      0.0000130780131958075      0.00234892844600523      0      0
0.0000130780131958075      0.0000132590553275668      0.00232510156391087      0      0
0.0000132590553275668      0.0000134426036697863      0.00282417756634049      0      0
0.0000134426036697863      0.00001362869291655      0.00306307557057127      0      0
0.00001362869291655      0.00001381735824222      0.00294026554858350      0      0
0.00001381735824222      0.0000140086353080861      0.00235304362948633      0      0
0.0000140086353080861      0.0000142025602691059      0.00269725521416015      0      0
0.0000142025602691059      0.0000143991697807389      0.00300023611875035      0      0
0.0000143991697807389      0.0000145985010058751      0.00330078908965722      0      0
0.0000145985010058751      0.0000148005916218595      0.00313890251392263      0      0
0.0000148005916218595      0.0000150054798276138      0.00336514495059095      0      0
0.0000150054798276138      0.0000152132043508565      0.00217070209160394      0      0
0.0000152132043508565      0.0000154238044554237      0.00283386903590923      0      0
0.0000154238044554237      0.0000156373199486901      0.00251179143602559      0      0
0.0000156373199486901      0.0000158537911890937      0.00287982728607006      0      0
0.0000158537911890937      0.0000160732590937644      0.00222364078476742      0      0
0.0000160732590937644      0.0000162957651462576      0.00285415278555085      0      0
0.0000162957651462576      0.000016521351404396      0.00238200736826083      0      0
0.000016521351404396      0.0000167500605082187      0.00226061957519229      0      0
0.0000167500605082187      0.0000169819356880416      0.00325109818574902      0      0
0.0000169819356880416      0.0000172170207726282      0.00320086546452637      0      0
0.0000172170207726282      0.0000174553601974744      0.00239869305659658      0      0
0.0000174553601974744      0.0000176969990132074      0.00241773348397464      0      0
0.0000176969990132074      0.0000179419828941014      0.00318753336514857      0      0
0.0000179419828941014      0.0000181903581467107      0.00330192652098556      0      0
0.0000181903581467107      0.0000184421717186223      0.00240176022920848      0      0
0.0000184421717186223      0.0000186974712073306      0.00322920559826683      0      0
0.0000186974712073306      0.0000189563048692332      0.00294054909905719      0      0
0.0000189563048692332      0.0000192187216287532      0.00250432858188232      0      0
0.0000192187216287532      0.0000194847710875863      0.00211228191311989      0      0
0.0000194847710875863      0.0000197545035340766      0.00240675911496979      0      0
0.0000197545035340766      0.000020027969952722      0.00315991376947743      0      0
0.000020027969952722      0.0000203052220338112      0.00309722312659166      0      0
0.0000203052220338112      0.0000205863121831945      0.00314536036941819      0      0
0.0000205863121831945      0.0000208712935321888      0.00301974167857804      0      0
0.0000208712935321888      0.000021160219947621      0.00249263997100651      0      0
0.000021160219947621      0.0000214531460420097      0.00217596195700829      0      0
0.0000214531460420097      0.0000217501271838877      0.00231929350523410      0      0
0.0000217501271838877      0.0000220512195082683      0.00208401259060763      0      0
0.0000220512195082683      0.0000223564799272551      0.00291220350646855      0      0
0.0000223564799272551      0.0000226659661408002      0.00265229465987201      0      0
0.0000226659661408002      0.0000229797366476099      0.00308115329946265      0      0
0.0000229797366476099      0.0000232978507562027      0.00220682165096926      0      0
0.0000232978507562027      0.0000236203685961192      0.00212400956224215      0      0
0.0000236203685961192      0.000023947351129288      0.00228716872927730      0      0
0.000023947351129288      0.0000242788601615485      0.00224855371102384      0      0
0.0000242788601615485      0.0000246149583543337      0.00208381032860089      0      0
0.0000246149583543337      0.0000249557092365137      0.00215577646329072      0      0
0.0000249557092365137      0.0000253011772164045      0.00268172327435140      0      0
0.0000253011772164045      0.0000256514275939423      0.00315430907292562      0      0
0.0000256514275939423      0.0000260065265730261      0.00304878800822617      0      0
0.0000260065265730261      0.0000263665412740315      0.00245301326100301      0      0
0.0000263665412740315      0.0000267315397464981      0.00204517282799860      0      0
0.0000267315397464981      0.0000271015909819919      0.00221001445546033      0      0
0.0000271015909819919      0.0000274767649271459      0.00249771226223757      0      0
0.0000274767649271459      0.0000278571324968813      0.00259916618151058      0      0
0.0000278571324968813      0.0000282427655878122      0.00244383818393543      0      0
0.0000282427655878122      0.0000286337370918349      0.00207844443390717      0      0
0.0000286337370918349      0.0000290301209099061      0.00233815661483315      0      0
0.0000290301209099061      0.0000294319919660113      0.00315160078657888      0      0
0.0000294319919660113      0.0000298394262213274      0.00204830985608719      0      0
0.0000298394262213274      0.00003025250068858      0.00312922446132712      0      0
0.00003025250068858      0.000030671293446601      0.00271363547536635      0      0
0.000030671293446601      0.0000310958836550867      0.00233095589059881      0      0
0.0000310958836550867      0.00003152635156956      0.00253683893629419      0      0
0.00003152635156956      0.000031962778556541      0.00311427303885614      0      0
0.000031962778556541      0.0000324052471089262      0.00213955274633872      0      0
0.0000324052471089262      0.0000328538408615817      0.00311006839452886      0      0
0.0000328538408615817      0.000033308644607151      0.00297393333109284      0      0
0.000033308644607151      0.0000337697443120835      0.00308104953818267      0      0
0.0000337697443120835      0.0000342372271328825      0.00260717107199194      0      0
0.0000342372271328825      0.0000347111814325807      0.00275919953704340      0      0
0.0000347111814325807      0.0000351916967974413      0.00211382860175158      0      0
0.0000351916967974413      0.0000356788640538924      0.00232278549620351      0      0
0.0000356788640538924      0.0000361727752856944      0.00308478899372671      0      0
0.0000361727752856944      0.0000366735238513458      0.00223563647549742      0      0
0.0000366735238513458      0.0000371812044017293      0.00203487684743573      0      0
0.0000371812044017293      0.0000376959128980032      0.00275389093401781      0      0
0.0000376959128980032      0.0000382177466297395      0.00223384490471720      0      0
0.0000382177466297395      0.0000387468042333134      0.00268076351735986      0      0
0.0000387468042333134      0.0000392831857105477      0.00203859035563321      0      0
0.0000392831857105477      0.0000398269924476147      0.00304413909436438      0      0
0.0000398269924476147      0.0000403783272342003      0.00286837091753396      0      0
0.0000403783272342003      0.0000409372942829333      0.00295076699790536      0      0
0.0000409372942829333      0.0000415039992490831      0.00247454171082265      0      0
0.0000415039992490831      0.000042078549250531      0.00246619947440598      0      0
0.000042078549250531      0.0000426610528880173      0.00293030754606895      0      0
0.0000426610528880173      0.0000432516202656688      0.00292647809870604      0      0
0.0000432516202656688      0.0000438503630118107      0.00298705592066071      0      0
0.0000438503630118107      0.0000444573943000663      0.00222428048283210      0      0
0.0000444573943000663      0.0000450728288707489      0.00225181568683119      0      0
0.0000450728288707489      0.0000456967830525504      0.00292008640644420      0      0
0.0000456967830525504      0.0000463293747845289      0.00300907130656818      0      0
0.0000463293747845289      0.0000469707236384016      0.00238586159371231      0      0
0.0000469707236384016      0.0000476209508411464      0.00298465875962299      0      0
0.0000476209508411464      0.0000482801792979158      0.00244702792296835      0      0
0.0000482801792979158      0.0000489485336152684      0.00297764786986621      0      0
0.0000489485336152684      0.0000496261401247217      0.00289574585117078      0      0
0.0000496261401247217      0.0000503131269066316      0.00246592784690396      0      0
0.0000503131269066316      0.0000510096238144011      0.00282028717182098      0      0
0.0000510096238144011      0.000051715762499026      0.00188271378439780      0      0
0.000051715762499026      0.000052431676433979      0.00197304686027759      0      0
0.000052431676433979      0.0000531575009404385      0.00262064984032739      0      0
0.0000531575009404385      0.0000538933732128671      0.00216370018902294      0      0
0.0000538933732128671      0.0000546394323449439      0.00296823917997394      0      0
0.0000546394323449439      0.0000553958193558558      0.00269964371973819      0      0
0.0000553958193558558      0.0000561626772169526      0.00285953839915073      0      0
0.0000561626772169526      0.0000569401508787716      0.00277407454310263      0      0
0.0000569401508787716      0.0000577283872984359      0.00292828935171064      0      0
0.0000577283872984359      0.0000585275354674316      0.00228892328761173      0      0
0.0000585275354674316      0.0000593377464397706      0.00258781395521126      0      0
0.0000593377464397706      0.0000601591733605423      0.00222177942070006      0      0
0.0000601591733605423      0.0000609919714948611      0.00237516719789172      0      0
0.0000609919714948611      0.0000618362982572143      0.00209910920132512      0      0
0.0000618362982572143      0.0000626923132412161      0.00185810668170474      0      0
0.0000626923132412161      0.0000635601782497746      0.00211122119901791      0      0
0.0000635601782497746      0.0000644400573256746      0.00235742818659583      0      0
0.0000644400573256746      0.0000653321167825856      0.00229351632109609      0      0
0.0000653321167825856      0.0000662365252364977      0.00225730886014094      0      0
0.0000662365252364977      0.0000671534536375933      0.00179701472108074      0      0
0.0000671534536375933      0.0000680830753025601      0.00221992986579282      0      0
0.0000680830753025601      0.0000690255659473509      0.00237580460883415      0      0
0.0000690255659473509      0.0000699811037203975      0.00256268666259732      0      0
0.0000699811037203975      0.0000709498692362838      0.00178279031350571      0      0
0.0000709498692362838      0.0000719320456098856      0.00259160586244225      0      0
0.0000719320456098856      0.0000729278184909828      0.00247570886395909      0      0
0.0000729278184909828      0.0000739373760993502      0.00195106219161648      0      0
0.0000739373760993502      0.0000749609092603353      0.00202048140986901      0      0
0.0000749609092603353      0.0000759986114409274      0.00180415365422907      0      0
0.0000759986114409274      0.0000770506787863264      0.00273166966223350      0      0
0.0000770506787863264      0.0000781173101570184      0.00196414639198354      0      0
0.0000781173101570184      0.0000791987071663636      0.00227186465932842      0      0
0.0000791987071663636      0.0000802950742187053      0.00271143351463556      0      0
0.0000802950742187053      0.000081406618548006      0.00274055096814471      0      0
0.000081406618548006      0.0000825335502570186      0.00283191838480728      0      0
0.0000825335502570186      0.0000836760823569998      0.00216843713464100      0      0
0.0000836760823569998      0.0000848344308079731      0.00286275687207566      0      0
0.0000848344308079731      0.0000860088145595493      0.00285367329892162      0      0
0.0000860088145595493      0.0000871994555923124      0.00234025752820766      0      0
0.0000871994555923124      0.0000884065789597775      0.00262351196032508      0      0
0.0000884065789597775      0.0000896304128309307      0.00220400735559886      0      0
0.0000896304128309307      0.0000908711885333572      0.00270707336985766      0      0
0.0000908711885333572      0.0000921291405969664      0.00209290293483949      0      0
0.0000921291405969664      0.0000934045067983223      0.00282776075582154      0      0
0.0000934045067983223      0.0000946975282055884      0.00282168025209220      0      0
0.0000946975282055884      0.0000960084492240934      0.00204883366500176      0      0
0.0000960084492240934      0.0000973375176425286      0.00269949060650600      0      0
0.0000973375176425286      0.000098684984679785      0.00209313449205394      0      0
0.000098684984679785      0.000100051105032438      0.00236042138762669      0      0
0.000100051105032438      0.000101436136922889      0.00275519183878771      0      0
0.000101436136922889      0.000102840342148178      0.00205949416682422      0      0
0.000102840342148178      0.000104263986129461      0.00164551553404874      0      0
0.000104263986129461      0.000105707337962187      0.00180007450006009      0      0
0.000105707337962187      0.00010717067046696      0.00279044747397300      0      0
0.00010717067046696      0.000108654260241103      0.00162389759220054      0      0
0.000108654260241103      0.000110158387710945      0.00203560786422819      0      0
0.000110158387710945      0.000111683337184825      0.00186926614721964      0      0
0.000111683337184825      0.000113229396906833      0.00189214590308476      0      0
0.000113229396906833      0.00011479685911129      0.00262096410200640      0      0
0.00011479685911129      0.000116386020077991      0.00267874936004529      0      0
0.000116386020077991      0.000117997180188201      0.00255431739424053      0      0
0.000117997180188201      0.00011963064398144      0.00281438601045760      0      0
0.00011963064398144      0.00012128672021304      0.00176407030347313      0      0
0.00012128672021304      0.00012296572191251      0.00281095283634543      0      0
0.00012296572191251      0.000124667966442703      0.00245417866335824      0      0
0.000124667966442703      0.000126393775559803      0.00251114626978357      0      0
0.000126393775559803      0.000128143475474143      0.00279198702495494      0      0
0.000128143475474143      0.000129917396911867      0.00156066313287075      0      0
0.000129917396911867      0.000131715875177439      0.00272916424043065      0      0
0.000131715875177439      0.000133539250217029      0.00272861727813238      0      0
0.000133539250217029      0.00013538786668276      0.00274920982907574      0      0
0.00013538786668276      0.000137262073997862      0.00264812419203462      0      0
0.000137262073997862      0.000139162226422714      0.00151479557236014      0      0
0.000139162226422714      0.00014108868312181      0.00270756780606677      0      0
0.00014108868312181      0.000143041808231644      0.00261920743505579      0      0
0.000143041808231644      0.000145021970929542      0.00244451307887066      0      0
0.000145021970929542      0.00014702954550344      0.00274759873944991      0      0
0.00014702954550344      0.000149064911422635      0.00234789706686233      0      0
0.000149064911422635      0.00015112845340951      0.00199477714878790      0      0
0.00015112845340951      0.000153220561512254      0.00188557186407108      0      0
0.000153220561512254      0.000155341631178586      0.00260172721482636      0      0
0.000155341631178586      0.000157492063330508      0.00266090205784147      0      0
0.000157492063330508      0.000159672264440082      0.00218413779664288      0      0
0.000159672264440082      0.00016188264660626      0.00150071673809371      0      0
0.00016188264660626      0.000164123627632783      0.00279826323775735      0      0
0.000164123627632783      0.00016639563110715      0.00176557162071991      0      0
0.00016639563110715      0.000168699086480686      0.00152578404372482      0      0
0.000168699086480686      0.000171034429149716      0.00178594669511678      0      0
0.000171034429149716      0.00017340210053786      0.00148887193425169      0      0
0.00017340210053786      0.000175802548179476      0.00179565182649740      0      0
0.000175802548179476      0.000178236225804249      0.00279860513393575      0      0
0.000178236225804249      0.000180703593422953      0.00141732063772767      0      0
0.000180703593422953      0.000183205117414405      0.00234443919946834      0      0
0.000183205117414405      0.000185741270613619      0.00280813334310693      0      0
0.000185741270613619      0.000188312532401177      0.00280195132668379      0      0
0.000188312532401177      0.000190919388793845      0.00279200971806032      0      0
0.000190919388793845      0.000193562332536437      0.00213470750274698      0      0
0.000193562332536437      0.000196241863194957      0.00157334733424781      0      0
0.000196241863194957      0.000198958487251018      0.00271968901302227      0      0
0.000198958487251018      0.000201712718197586      0.00200118570536817      0      0
0.000201712718197586      0.000204505076636033      0.00133698831772558      0      0
0.000204505076636033      0.000207336090374545      0.00187373249874443      0      0
0.000207336090374545      0.000210206294527884      0.00191235625723111      0      0
0.000210206294527884      0.000213116231618538      0.00139101986324557      0      0
0.000213116231618538      0.000216066451679264      0.00173189071322752      0      0
0.000216066451679264      0.000219057512357059      0.00283520276055769      0      0
0.000219057512357059      0.000222089979018563      0.00122101776695640      0      0
0.000222089979018563      0.000225164424856924      0.00277587307354404      0      0
0.000225164424856924      0.000228281431000144      0.00232668246919017      0      0
0.000228281431000144      0.00023144158662092      0.00142663546883941      0      0
0.00023144158662092      0.000234645489048012      0.00119780789377905      0      0
0.000234645489048012      0.000237893743879147      0.00129096227381263      0      0
0.000237893743879147      0.000241186965095492      0.00201325211911887      0      0
0.000241186965095492      0.000244525775177701      0.00285353566392821      0      0
0.000244525775177701      0.000247910805223583      0.00172852613402642      0      0
0.000247910805223583      0.000251342695067386      0.00241480263145855      0      0
0.000251342695067386      0.000254822093400743      0.00153337337624984      0      0
0.000254822093400743      0.00025834965789528      0.00285882656239305      0      0
0.00025834965789528      0.000261926055326934      0.00245784220217134      0      0
0.000261926055326934      0.000265551961701985      0.00178321193945609      0      0
0.000265551961701985      0.00026922806238483      0.00158751236520457      0      0
0.00026922806238483      0.000272955052227537      0.00194173124044133      0      0
0.000272955052227537      0.000276733635701177      0.00267399418512934      0      0
0.000276733635701177      0.000280564527028988      0.00274206442219354      0      0
0.000280564527028988      0.000284448450321376      0.00107680542732947      0      0
0.000284448450321376      0.000288386139712781      0.00276512202737222      0      0
0.000288386139712781      0.000292378339500449      0.00123020807055999      0      0
0.000292378339500449      0.000296425804285111      0.00291649121545178      0      0
0.000296425804285111      0.000300529299113624      0.00203633876852404      0      0
0.000300529299113624      0.000304689599623573      0.000952863703397149      0      0
0.000304689599623573      0.000308907492189884      0.00139399968324072      0      0
0.000308907492189884      0.000313183774073464      0.00168056582425086      0      0
0.000313183774073464      0.000317519253571897      0.00144756202476932      0      0
0.000317519253571897      0.000321914750172228      0.000904131622550680      0      0
0.000321914750172228      0.000326371094705861      0.00178137368981475      0      0
0.000326371094705861      0.000330889129505603      0.00295254214126763      0      0
0.000330889129505603      0.000335469708564879      0.00177698232365143      0      0
0.000335469708564879      0.000340113697699154      0.00218443650740190      0      0
0.000340113697699154      0.000344821974709588      0.00215562331755088      0      0
0.000344821974709588      0.000349595429548956      0.00265798476360037      0      0
0.000349595429548956      0.000354434964489868      0.000797265253542381      0      0
0.000354434964489868      0.000359341494295315      0.00233518394491771      0      0
0.000359341494295315      0.000364315946391572      0.00301059468655538      0      0
0.000364315946391572      0.000369359261043507      0.00289841353775253      0      0
0.000369359261043507      0.000374472391532301      0.00270997100928005      0      0
0.000374472391532301      0.00037965630433564      0.00276511916504013      0      0
0.00037965630433564      0.000384911979310397      0.00300012706182396      0      0
0.000384911979310397      0.000390240409877844      0.00295886824158268      0      0
0.000390240409877844      0.000395642603211426      0.00189176108555154      0      0
0.000395642603211426      0.000401119580427133      0.000985010554493926      0      0
0.000401119580427133      0.000406672376776519      0.00300054158923620      0      0
0.000406672376776519      0.000412302041842373      0.00167520857848849      0      0
0.000412302041842373      0.000418009639737117      0.00253240890940473      0      0
0.000418009639737117      0.000423796249303941      0.00166385430988116      0      0
0.000423796249303941      0.000429662964320725      0.00303891287746632      0      0
0.000429662964320725      0.000435610893706785      0.000919043477907450      0      0
0.000435610893706785      0.000441641161732474      0.00198891337301472      0      0
0.000441641161732474      0.000447754908231697      0.00310408293896823      0      0
0.000447754908231697      0.000453953288817359      0.00297632740504528      0      0
0.000453953288817359      0.000460237475099795      0.00242429820285899      0      0
0.000460237475099795      0.000466608654908228      0.00202456899445017      0      0
0.000466608654908228      0.000473068032515292      0.00200669659297182      0      0
0.000473068032515292      0.000479616828864662      0.00238255199604332      0      0
0.000479616828864662      0.000486256281801832      0.00295795172092552      0      0
0.000486256281801832      0.000492987646308097      0.00322058946432681      0      0
0.000492987646308097      0.000499812194737762      0.00238389980794498      0      0
0.000499812194737762      0.000506731217058643      0.000361378349077378      0      0
0.000506731217058643      0.0005137460210959      0.00274643438592449      0      0
0.0005137460210959      0.000520857932779231      0.00277079428158205      0      0
0.000520857932779231      0.000528068296393506      0.00100981063871732      0      0
0.000528068296393506      0.000535378474832857      0.00325189282251478      0      0
0.000535378474832857      0.000542789849858294      0.000760957384976774      0      0
0.000542789849858294      0.000550303822358882      0.00306695585784995      0      0
0.000550303822358882      0.000557921812616533      0.00225103787186220      0      0
0.000557921812616533      0.000565645260574473      0.00118809117962570      0      0
0.000565645260574473      0.00057347562610941      0.00325509075087922      0      0
0.00057347562610941      0.000581414389307485      0.00290312746353627      0      0
0.000581414389307485      0.000589463050744029      0.00121075574472375      0      0
0.000589463050744029      0.000597623131767208      0.000581855839069281      0      0
0.000597623131767208      0.000605896174785581      0.00182763322289553      0      0
0.000605896174785581      0.000614283743559644      0.00252119857761990      0      0
0.000614283743559644      0.000622787423497414      0.00281076009655998      0      0
0.000622787423497414      0.000631408821954096      0.00281661822738565      0      0
0.000631408821954096      0.000640149568535908      0.00253570026126811      0      0
0.000640149568535908      0.000649011315408104      0.00184556921759451      0      0
0.000649011315408104      0.000657995737607266      0.000597974221926578      0      0
0.000657995737607266      0.000667104533357915      0.00117243954889747      0      0
0.000667104533357915      0.00067633942439351      0.00292644109344913      0      0
0.00067633942439351      0.000685702156281888      0.00353537754111956      0      0
0.000685702156281888      0.000695194498755206      0.00190424751353938      0      0
0.000695194498755206      0.000704818246044455      0.00149937544799736      0      0
0.000704818246044455      0.000714575217218609      0.00362126267303912      0      0
0.000714575217218609      0.000724467256528451      0.00143566279847291      0      0
0.000724467256528451      0.000734496233755185      0.00292540741884543      0      0
0.000734496233755185      0.000744664044563847      0.00259598701272178      0      0
0.000744664044563847      0.000754972610861632      0.00256779100512522      0      0
0.000754972610861632      0.000765423881161163      0.00247212089210279      0      0
0.000765423881161163      0.0007760198309488      0.00321745579892962      0      0
0.0007760198309488      0.000786762463058045      0.000965335107889491      0      0
0.000786762463058045      0.00079765380804811      0.00373080383750622      0      0
0.00079765380804811      0.000808695924587738      0.00232669499743309      0      0
0.000808695924587738      0.000819890899844323      0.00126873855614577      0      0
0.000819890899844323      0.00083124084987843      0.00356918437524996      0      0
0.00083124084987843      0.000842747920043766      0.00356171421797184      0      0
0.000842747920043766      0.000854414285392693      0.00189707295046329      0      0
0.000854414285392693      0.000866242151087355      0.000644733618102691      0      0
0.000866242151087355      0.000878233752816494      0.00219857572611963      0      0
0.000878233752816494      0.000890391357218039      0.00328434662909007      0      0
0.000890391357218039      0.000902717262307538      0.00380640832449600      0      0
0.000902717262307538      0.000915213797912533      0.00397840866047660      0      0
0.000915213797912533      0.000927883326112938      0.00400550806282160      0      0
0.000927883326112938      0.000940728241687513      0.00401709739341035      0      0
0.000940728241687513      0.000953750972566528      0.00405379057756985      0      0
0.000953750972566528      0.000966953980290686      0.00406887224176291      0      0
0.000966953980290686      0.000980339760476396      0.00393204714580177      0      0
0.000980339760476396      0.000993910843287497      0.00344841278958152      0      0
0.000993910843287497      0.0010076697939135      0.00243258395844845      0      0
0.0010076697939135      0.00102161921305448      0.00104956243837068      0      0
0.00102161921305448      0.0010357617374126      0.00187734551092202      0      0
0.0010357617374126      0.00105010004019057      0.00365749810998955      0      0
0.00105010004019057      0.00106463683159689      0.00421252981533580      0      0
0.00106463683159689      0.00107937485935813      0.00270553768547249      0      0
0.00107937485935813      0.00109431690923832      0.00135490387445840      0      0
0.00109431690923832      0.00110946580556549      0.00394456638877201      0      0
0.00110946580556549      0.00112482441176555      0.00377145212968719      0      0
0.00112482441176555      0.00114039563090349      0.00117836922683808      0      0
0.00114039563090349      0.00115618240623217      0.00412483981602423      0      0
0.00115618240623217      0.00117218772174859      0.00315797838843467      0      0
0.00117218772174859      0.00118841460275796      0.00252007083693253      0      0
0.00118841460275796      0.00120486611644553      0.00431884964299335      0      0
0.00120486611644553      0.00122154537245635      0.00148647203767433      0      0
0.00122154537245635      0.00123845552348304      0.00456526750382170      0      0
0.00123845552348304      0.00125559976586171      0.00141593060231493      0      0
0.00125559976586171      0.00127298134017614      0.00462255580870100      0      0
0.00127298134017614      0.00129060353187029      0.00168145679590212      0      0
0.00129060353187029      0.00130846967186935      0.00444625426782219      0      0
0.00130846967186935      0.00132658313720929      0.00289375658603881      0      0
0.00132658313720929      0.00134494735167523      0.00330866172201661      0      0
0.00134494735167523      0.00136356578644858      0.00453879753333031      0      0
0.00136356578644858      0.00138244196076317      0.00168973486199391      0      0
0.00138244196076317      0.00140157944257044      0.00428834995452252      0      0
0.00140157944257044      0.00142098184921384      0.00434990213020216      0      0
0.00142098184921384      0.00144065284811262      0.00181421789368999      0      0
0.00144065284811262      0.00146059615745496      0.00395103588748125      0      0
0.00146059615745496      0.00148081554690089      0.00494803811634676      0      0
0.00148081554690089      0.00150131483829471      0.00321438198221097      0      0
0.00150131483829471      0.00152209790638749      0.00211657194388666      0      0
0.00152209790638749      0.00154316867956938      0.00416636244500303      0      0
0.00154316867956938      0.00156453114061223      0.00515258894063315      0      0
0.00156453114061223      0.00158618932742236      0.00447733154606110      0      0
0.00158618932742236      0.00160814733380381      0.00290678990542124      0      0
0.00160814733380381      0.00163040931023216      0.00218912090300848      0      0
0.00163040931023216      0.00165297946463904      0.00329237910926126      0      0
0.00165297946463904      0.00167586206320748      0.00451274100284441      0      0
0.00167586206320748      0.00169906143117836      0.00522440870491397      0      0
0.00169906143117836      0.00172258195366789      0.00542835575993636      0      0
0.00172258195366789      0.00174642807649655      0.00527804611235631      0      0
0.00174642807649655      0.00177060430702936      0.00494738678158330      0      0
0.00177060430702936      0.00179511521502795      0.00457949781792923      0      0
0.00179511521502795      0.00181996543351421      0.00427039009089919      0      0
0.00181996543351421      0.00184515965964614      0.00407147123863885      0      0
0.00184515965964614      0.00187070265560561      0.00400233029094651      0      0
0.00187070265560561      0.00189659924949857      0.00406638746750757      0      0
0.00189659924949857      0.00192285433626758      0.00426100988696521      0      0
0.00192285433626758      0.00194947287861711      0.00457663967234407      0      0
0.00194947287861711      0.00197645990795156      0.00498639960235174      0      0
0.00197645990795156      0.00200382052532629      0.00543292865455522      0      0
0.00200382052532629      0.00203155990241182      0.00581981259045667      0      0
0.00203155990241182      0.00205968328247135      0.00601371489539860      0      0
0.00205968328247135      0.00208819598135186      0.00586447413364747      0      0
0.00208819598135186      0.00211710338848892      0.00525643375580548      0      0
0.00211710338848892      0.00214641096792534      0.00422651554388909      0      0
0.00214641096792534      0.00217612425934403      0.00327028446958630      0      0
0.00217612425934403      0.00220624887911509      0.00355878680225224      0      0
0.00220624887911509      0.00223679052135739      0.00499156810403054      0      0
0.00223679052135739      0.00226775495901488      0.00619164891374750      0      0
0.00226775495901488      0.00229914804494778      0.00624080909123540      0      0
0.00229914804494778      0.00233097571303889      0.00492406757487812      0      0
0.00233097571303889      0.00236324397931521      0.00350527099716410      0      0
0.00236324397931521      0.00239595894308506      0.00469170977568503      0      0
0.00239595894308506      0.00242912678809096      0.00644740510872184      0      0
0.00242912678809096      0.00246275378367852      0.00625114875944418      0      0
0.00246275378367852      0.00249684628598141      0.00422696245765760      0      0
0.00249684628598141      0.00253141073912281      0.00443515707212757      0      0
0.00253141073912281      0.0025664536764335      0.00663070435509669      0      0
0.0025664536764335      0.00260198172168671      0.00626875528084985      0      0
0.00260198172168671      0.00263800159035023      0.00402486909539883      0      0
0.00263800159035023      0.00267452009085567      0.00570578040495439      0      0
0.00267452009085567      0.00271154412588544      0.00704834888839090      0      0
0.00271154412588544      0.00274908069367747      0.00480173594445111      0      0
0.00274908069367747      0.00278713688934801      0.00527479797895727      0      0
0.00278713688934801      0.00282571990623272      0.00728950517100580      0      0
0.00282571990623272      0.00286483703724639      0.00505163592561616      0      0
0.00286483703724639      0.00290449567626138      0.00564364710539003      0      0
0.00290449567626138      0.00294470331950526      0.00739992896221284      0      0
0.00294470331950526      0.0029854675669777      0.00470137634892900      0      0
0.0029854675669777      0.00302679612388701      0.00674549390589097      0      0
0.00302679612388701      0.0030686968021066      0.00689794920394493      0      0
0.0030686968021066      0.00311117752165154      0.00493006004326097      0      0
0.00311117752165154      0.0031542463121756      0.00781596711103579      0      0
0.0031542463121756      0.00319791131448903      0.00528292102410394      0      0
0.00319791131448903      0.00324218078209728      0.00709973507251019      0      0
0.00324218078209728      0.0032870630827611      0.00686543360987198      0      0
0.0032870630827611      0.00333256670007821      0.00591387156884427      0      0
0.00333256670007821      0.00337870023508683      0.00792651486916437      0      0
0.00337870023508683      0.00342547240789146      0.00527029215101796      0      0
0.00342547240789146      0.00347289205931113      0.00833203562283640      0      0
0.00347289205931113      0.00352096815255051      0.00534453660975588      0      0
0.00352096815255051      0.00356970977489406      0.00839787580707478      0      0
0.00356970977489406      0.00361912613942378      0.00570461147950255      0      0
0.00361912613942378      0.0036692265867606      0.00840959587883909      0      0
0.0036692265867606      0.00372002058682995      0.00600216405943128      0      0
0.00372002058682995      0.00377151774065175      0.00852207404240318      0      0
0.00377151774065175      0.00382372778215516      0.00611813050192949      0      0
0.00382372778215516      0.00387666058001854      0.00877020097289570      0      0
0.00387666058001854      0.00393032613953476      0.00607833928206555      0      0
0.00393032613953476      0.0039847346045024      0.00908329417591419      0      0
0.0039847346045024      0.00403989625914312      0.00605825578191742      0      0
0.00403989625914312      0.00409582153004557      0.00927905285343618      0      0
0.00409582153004557      0.00415252098813623      0.00641560562656758      0      0
0.00415252098813623      0.00421000535067748      0.00907998981924067      0      0
0.00421000535067748      0.0042682854832934      0.00744765382027011      0      0
0.0042682854832934      0.00432737240202355      0.00825374814867475      0      0
0.00432737240202355      0.00438727727540519      0.00889557572191636      0      0
0.00438727727540519      0.00444801142658443      0.00705760386274712      0      0
0.00444801142658443      0.00450958633545639      0.00990325312013952      0      0
0.00450958633545639      0.00457201364083525      0.00691141791144318      0      0
0.00457201364083525      0.00463530514265407      0.00952977230554334      0      0
0.00463530514265407      0.00469947280419532      0.00871904890351913      0      0
0.00469947280419532      0.00476452875435209      0.00780050010559776      0      0
0.00476452875435209      0.0048304852899207      0.0103608854634085      0      0
0.0048304852899207      0.00489735487792503      0.00742938995924077      0      0
0.00489735487792503      0.00496515015797302      0.00963025818034670      0      0
0.00496515015797302      0.00503388394464577      0.00986433685821111      0      0
0.00503388394464577      0.00510356922991978      0.00757208697658929      0      0
0.00510356922991978      0.00517421918562266      0.0107037593371382      0      0
0.00517421918562266      0.00524584716592283      0.00922196663062050      0      0
0.00524584716592283      0.00531846670985373      0.00836480759296208      0      0
0.00531846670985373      0.00539209154387294      0.0112062628468667      0      0
0.00539209154387294      0.00546673558445676      0.00898367806805224      0      0
0.00546673558445676      0.00554241294073067      0.00899051592142770      0      0
0.00554241294073067      0.00561913791713623      0.0115415855099967      0      0
0.00561913791713623      0.00569692501613484      0.00919703436512834      0      0
0.00569692501613484      0.00577578894094906      0.00922819077772238      0      0
0.00577578894094906      0.00585574459834172      0.0118665891203742      0      0
0.00585574459834172      0.00593680710143364      0.00984619433720835      0      0
0.00593680710143364      0.00601899177256026      0.00910623925053864      0      0
0.00601899177256026      0.00610231414616781      0.0120468514547064      0      0
0.00610231414616781      0.0061867899717497      0.0109515751760820      0      0
0.0061867899717497      0.0062724352168234      0.00894017253480671      0      0
0.0062724352168234      0.00635926606994866      0.0117174831379414      0      0
0.00635926606994866      0.00644729894378739      0.0122801192733093      0      0
0.00644729894378739      0.00653655047820597      0.00956081411438340      0      0
0.00653655047820597      0.00662703754342055      0.0106195210556546      0      0
0.00662703754342055      0.00671877724318579      0.0130417228818704      0      0
0.00671877724318579      0.00681178691802782      0.0115058482720428      0      0
0.00681178691802782      0.00690608414852187      0.00965777496297389      0      0
0.00690608414852187      0.00700168675861542      0.0122146347226086      0      0
0.00700168675861542      0.00709861281899715      0.0134658889835134      0      0
0.00709861281899715      0.00719688065051277      0.0111574150293621      0      0
0.00719688065051277      0.00729650882762788      0.0103378572217111      0      0
0.00729650882762788      0.00739751618193895      0.0131327468055272      0      0
0.00739751618193895      0.00749992180573285      0.0138671150386323      0      0
0.00749992180573285      0.00760374505559565      0.0114792523947779      0      0
0.00760374505559565      0.00770900555607137      0.0107893811677331      0      0
0.00770900555607137      0.00781572320337137      0.0135127685359275      0      0
0.00781572320337137      0.00792391816913513      0.0145404249692218      0      0
0.00792391816913513      0.00803361090424307      0.0124536440934952      0      0
0.00803361090424307      0.00814482214268214      0.0110125211011622      0      0
0.00814482214268214      0.00825757290546495      0.0132746530206754      0      0
0.00825757290546495      0.00837188450460311      0.0152053582217666      0      0
0.00837188450460311      0.0084877785471356      0.0141045263569202      0      0
0.0084877785471356      0.00860527693921294      0.0117596731551894      0      0
0.00860527693921294      0.00872440189023784      0.0123788351362441      0      0
0.00872440189023784      0.0088451759170632      0.0150481952672711      0      0
0.0088451759170632      0.00896762184824822      0.0158409503885252      0      0
0.00896762184824822      0.00909176282837339      0.0139755774301620      0      0
0.00909176282837339      0.00921762232241531      0.0121255845184578      0      0
0.00921762232241531      0.009345224120182      0.0134686986843691      0      0
0.009345224120182      0.00947459234080956      0.0160058063863351      0      0
0.00947459234080956      0.00960575143732124      0.0165703600537817      0      0
0.00960575143732124      0.0097387262012494      0.0147448637596355      0      0
0.0097387262012494      0.00987354176732169      0.0128399784115763      0      0
0.00987354176732169      0.0100102236182119      0.0137711401334508      0      0
0.0100102236182119      0.0101487975893568      0.0163291982649694      0      0
0.0101487975893568      0.0102892898738392      0.0175466222484538      0      0
0.0102892898738392      0.0104317270273393      0.0164271369077555      0      0
0.0104317270273393      0.0105761359731542      0.0142086601225817      0      0
0.0105761359731542      0.0107225440072866      0.0136429903507774      0      0
0.0107225440072866      0.0108709788036044      0.0156653562085763      0      0
0.0108709788036044      0.0110214684190717      0.0179282349649208      0      0
0.0110214684190717      0.0111740412990521      0.0184337112618781      0      0
0.0111740412990521      0.0113287262826851      0.0169401949040719      0      0
0.0113287262826851      0.0114855526083377      0.0148595922539164      0      0
0.0114855526083377      0.0116445499191305      0.0145205975166138      0      0
0.0116445499191305      0.0118057482685412      0.0164830389539866      0      0
0.0118057482685412      0.0119691781260852      0.0187661214544682      0      0
0.0119691781260852      0.0121348703830748      0.0196155381813429      0      0
0.0121348703830748      0.0123028563584581      0.0185978343831107      0      0
0.0123028563584581      0.0124731678047393      0.0165486159279881      0      0
0.0124731678047393      0.0126458369139802      0.0152919861599323      0      0
0.0126458369139802      0.0128208963238851      0.0162264479791253      0      0
0.0128208963238851      0.0129983791239701      0.0185366087269358      0      0
0.0129983791239701      0.0131783188618175      0.0204296550764438      0      0
0.0131783188618175      0.0133607495494169      0.0208264408098450      0      0
0.0133607495494169      0.0135457056695945      0.0196343588005198      0      0
0.0135457056695945      0.0137332221825303      0.0176642964593047      0      0
0.0137332221825303      0.0139233345323668      0.0164098692167494      0      0
0.0139233345323668      0.0141160786539086      0.0170552740227524      0      0
0.0141160786539086      0.0143114909794141      0.0191548874807987      0      0
0.0143114909794141      0.0145096084454827      0.0212753108755488      0      0
0.0145096084454827      0.0147104685000363      0.0223285845065043      0      0
0.0147104685000363      0.0149141091093971      0.0219333035593488      0      0
0.0149141091093971      0.0151205687654648      0.0203757391049743      0      0
0.0151205687654648      0.0153298864929916      0.0185392256021251      0      0
0.0153298864929916      0.0155421018569589      0.0176490643945749      0      0
0.0155421018569589      0.015757254970056      0.0184507784063030      0      0
0.015757254970056      0.0159753865002618      0.0204680784513097      0      0
0.0159753865002618      0.0161965376785319      0.0225800051094907      0      0
0.0161965376785319      0.0164207503065923      0.0238922423923232      0      0
0.0164207503065923      0.0166480667648403      0.0239951357343708      0      0
0.0166480667648403      0.0168785300203555      0.0229459410419541      0      0
0.0168785300203555      0.0171121836350213      0.0212257941103991      0      0
0.0171121836350213      0.0173490717737588      0.0196667177288280      0      0
0.0173490717737588      0.017589239212875      0.0191731461679967      0      0
0.017589239212875      0.0178327313485262      0.0201248906112633      0      0
0.0178327313485262      0.0180795942052988      0.0220599856561334      0      0
0.0180795942052988      0.0183298744449088      0.0241311996835224      0      0
0.0183298744449088      0.0185836193750216      0.0256355129326707      0      0
0.0185836193750216      0.0188408769581945      0.0261857540213210      0      0
0.0188408769581945      0.0191016958209418      0.0257073622274090      0      0
0.0191016958209418      0.0193661252629267      0.0244094158505627      0      0
0.0193661252629267      0.0196342152662799      0.0227565110869027      0      0
0.0196342152662799      0.0199060165050465      0.0214015313097891      0      0
0.0199060165050465      0.0201815803547652      0.0209806272372857      0      0
0.0201815803547652      0.0204609589021785      0.0217588700029685      0      0
0.0204609589021785      0.0207442049550786      0.0234528508010742      0      0
0.0207442049550786      0.0210313720522889      0.0254704805757983      0      0
0.0210313720522889      0.0213225144737837      0.0272449358831804      0      0
0.0213225144737837      0.0216176872509482      0.0283877995505163      0      0
0.0216176872509482      0.0219169461769806      0.0287110364193494      0      0
0.0219169461769806      0.0222203478174381      0.0282115383004439      0      0
0.0222203478174381      0.0225279495209286      0.0270537620776148      0      0
0.0225279495209286      0.0228398094299506      0.0255531374795866      0      0
0.0228398094299506      0.0231559864918837      0.0241439350594024      0      0
0.0231559864918837      0.0234765404701303      0.0232942417670960      0      0
0.0234765404701303      0.0238015319554124      0.0233404145084402      0      0
0.0238015319554124      0.0241310223772239      0.0243192266875766      0      0
0.0241310223772239      0.0244650740154424      0.0259627352061628      0      0
0.0244650740154424      0.0248037500121009      0.0278610595146847      0      0
0.0248037500121009      0.025147114383323      0.0296265175259276      0      0
0.025147114383323      0.0254952320314234      0.0309711021741073      0      0
0.0254952320314234      0.025848168757175      0.0317222656677408      0      0
0.025848168757175      0.0262059912722472      0.0318163273079160      0      0
0.0262059912722472      0.0265687672118152      0.0312881105026561      0      0
0.0265687672118152      0.0269365651473444      0.0302617251195513      0      0
0.0269365651473444      0.0273094545995519      0.0289413694075275      0      0
0.0273094545995519      0.0276875060515468      0.0275963788859823      0      0
0.0276875060515468      0.0280707909621536      0.0265290172388450      0      0
0.0280707909621536      0.0284593817794181      0.0260126678820647      0      0
0.0284593817794181      0.0288533519543027      0.0262081384053030      0      0
0.0288533519543027      0.0292527759545692      0.0271046272695074      0      0
0.0292527759545692      0.0296577292788545      0.0285342557562729      0      0
0.0296577292788545      0.0300682884709421      0.0302469570558303      0      0
0.0300682884709421      0.0304845311342295      0.0319880169807956      0      0
0.0304845311342295      0.0309065359463971      0.0335438544607685      0      0
0.0309065359463971      0.0313343826742795      0.0347585073681295      0      0
0.0313343826742795      0.0317681521889432      0.0355347940470799      0      0
0.0317681521889432      0.0322079264809726      0.0358300608829930      0      0
0.0322079264809726      0.0326537886759678      0.0356509685530634      0      0
0.0326537886759678      0.033105823050257      0.0350487126049681      0      0
0.033105823050257      0.033564115046826      0.0341146868653576      0      0
0.033564115046826      0.0340287512914689      0.0329757570784443      0      0
0.0340287512914689      0.0344998196091616      0.0317873708359517      0      0
0.0344998196091616      0.0349774090406628      0.0307216515962381      0      0
0.0349774090406628      0.0354616098593442      0.0299474021168813      0      0
0.0354616098593442      0.0359525135882537      0.0296017942481863      0      0
0.0359525135882537      0.0364502130174152      0.0297606768344261      0      0
0.0364502130174152      0.0369548022213675      0.0304211641119839      0      0
0.0369548022213675      0.0374663765769464      0.0315069404823203      0      0
0.0374663765769464      0.0379850327813123      0.0328930020152315      0      0
0.0379850327813123      0.0385108688702281      0.0344359961858771      0      0
0.0385108688702281      0.0390439842365898      0.0359981692088913      0      0
0.0390439842365898      0.0395844796492134      0.0374611633589473      0      0
0.0395844796492134      0.0401324572718825      0.0387316677825613      0      0
0.0401324572718825      0.0406880206826587      0.0397423044382659      0      0
0.0406880206826587      0.0412512748934598      0.0404503138686386      0      0
0.0412512748934598      0.0418223263699098      0.0408354819477840      0      0
0.0418223263699098      0.0424012830514618      0.0408979711519926      0      0
0.0424012830514618      0.0429882543718015      0.0406562969941599      0      0
0.0429882543718015      0.0435833512795317      0.0401454794680102      0      0
0.0435833512795317      0.0441866862591436      0.0394152809300040      0      0
0.0441866862591436      0.0447983733522791      0.0385283437154345      0      0
0.0447983733522791      0.0454185281792862      0.0375579301862067      0      0
0.0454185281792862      0.0460472679610735      0.0365848517692504      0      0
0.0460472679610735      0.0466847115412677      0.0356931144801076      0      0
0.0466847115412677      0.0473309794086762      0.0349639383633089      0      0
0.0473309794086762      0.047986193720063      0.0344682866244339      0      0
0.047986193720063      0.0486504783232378      0.0342588922328814      0      0
0.0486504783232378      0.0493239587804657      0.0343636574857792      0      0
0.0493239587804657      0.0500067623922011      0.0347825332691106      0      0
0.0500067623922011      0.0506990182211494      0.0354890566847743      0      0
0.0506990182211494      0.0514008571166629      0.0364360078045920      0      0
0.0514008571166629      0.0521124117394733      0.0375632426361275      0      0
0.0521124117394733      0.0528338165867671      0.0388054874158624      0      0
0.0528338165867671      0.0535652080176086      0.0400985966680617      0      0
0.0535652080176086      0.0543067242787134      0.0413837675068423      0      0
0.0543067242787134      0.0550585055305805      0.0426099077630868      0      0
0.0550585055305805      0.0558206938739848      0.0437346459345371      0      0
0.0558206938739848      0.0565934333768373      0.0447244762305901      0      0
0.0565934333768373      0.0573768701014157      0.0455544178682160      0      0
0.0573768701014157      0.0581711521319738      0.0462074387274779      0      0
0.0581711521319738      0.0589764296027321      0.0466737914019752      0      0
0.0589764296027321      0.0597928547262553      0.0469503411265811      0      0
0.0597928547262553      0.0606205818222245      0.0470399232192766      0      0
0.0606205818222245      0.0614597673466051      0.0469507434983744      0      0
0.0614597673466051      0.0623105699212211      0.0466958212924928      0      0
0.0623105699212211      0.0631731503637371      0.0462924661474924      0      0
0.0631731503637371      0.0640476717180559      0.0457617730741868      0      0
0.0640476717180559      0.064934299285137      0.0451281154976923      0      0
0.064934299285137      0.065833200654241      0.0444186093732736      0      0
0.065833200654241      0.0667445457346082      0.0436625166485192      0      0
0.0667445457346082      0.0676685067875737      0.0428905529225590      0      0
0.0676685067875737      0.0686052584591283      0.0421340655514739      0      0
0.0686052584591283      0.0695549778129301      0.0414240583585084      0      0
0.0695549778129301      0.0705178443637725      0.0407900613413643      0      0
0.0705178443637725      0.071494040111516      0.0402588800631143      0      0
0.071494040111516      0.0724837495754901      0.0398533064424987      0      0
0.0724837495754901      0.07348715982937      0.0395909196305249      0      0
0.07348715982937      0.0745044605365374      0.0394831351067664      0      0
0.0745044605365374      0.0755358439859309      0.0395346540286200      0      0
0.0755358439859309      0.0765815051283916      0.0397434147960638      0      0
0.0765815051283916      0.0776416416135129      0.0401010640803901      0      0
0.0776416416135129      0.0787164538269999      0.0405938711961525      0      0
0.0787164538269999      0.0798061449285455      0.0412039384728560      0      0
0.0798061449285455      0.0809109208902321      0.0419105315015881      0      0
0.0809109208902321      0.0820309905354643      0.0426913682163632      0      0
0.0820309905354643      0.0831665655784396      0.0435237503432167      0      0
0.0831665655784396      0.0843178606641673      0.0443854748114975      0      0
0.0843178606641673      0.0854850934090396      0.0452555101610360      0      0
0.0854850934090396      0.0866684844419658      0.0461144557764691      0      0
0.0866684844419658      0.087868257446075      0.0469448191606409      0      0
0.087868257446075      0.0890846392009967      0.0477311517629637      0      0
0.0890846392009967      0.0903178596257262      0.0484600815990894      0      0
0.0903178596257262      0.0915681518220832      0.0491202749187179      0      0
0.0915681518220832      0.0928357521187732      0.0497023521541420      0      0
0.0928357521187732      0.0941209001160578      0.0501987768039681      0      0
0.0941209001160578      0.0954238387310435      0.0506037304232208      0      0
0.0954238387310435      0.0967448142435972      0.0509129826450318      0      0
0.0967448142435972      0.0980840763428988      0.0511237620384565      0      0
0.0980840763428988      0.0994418781746361      0.0512346314038104      0      0
0.0994418781746361      0.100818476388855      0.0512453696025309      0      0
0.100818476388855      0.10221413118847      0.0511568610213019      0      0
0.10221413118847      0.103629106378448      0.0509709931272155      0      0
0.103629106378448      0.105063669415674      0.0506905621669606      0      0
0.105063669415674      0.106518091459502      0.0503191868148125      0      0
0.106518091459502      0.107992647423013      0.0498612294222137      0      0
0.107992647423013      0.109487616024976      0.0493217244242891      0      0
0.109487616024976      0.111003279842531      0.0487063133863366      0      0
0.111003279842531      0.112539925364605      0.0480211861050213      0      0
0.112539925364605      0.114097843046059      0.0472730270988448      0      0
0.114097843046059      0.115677327362591      0.0464689667180305      0      0
0.115677327362591      0.117278676866402      0.0456165359651591      0      0
0.117278676866402      0.118902194242619      0.0447236239366801      0      0
0.118902194242619      0.120548186366517      0.0437984365664811      0      0
0.120548186366517      0.122216964361519      0.0428494550750123      0      0
0.122216964361519      0.123908843658004      0.0418853922071632      0      0
0.123908843658004      0.125624144052934      0.0409151439965642      0      0
0.125624144052934      0.127363189770296      0.0399477344572167      0      0
0.127363189770296      0.12912630952239      0.0389922503319572      0      0
0.12912630952239      0.130913836571959      0.0380577629056683      0      0
0.130913836571959      0.132726108795187      0.0371532340334816      0      0
0.132726108795187      0.134563468745557      0.0362874040784400      0      0
0.134563468745557      0.136426263718606      0.0354686605425324      0      0
0.136426263718606      0.138314845817565      0.0347048879223806      0      0
0.138314845817565      0.140229572019921      0.0340033017540074      0      0
0.140229572019921      0.142170804244882      0.0333702728081558      0      0
0.142170804244882      0.144138909421796      0.0328111506314420      0      0
0.144138909421796      0.146134259559502      0.0323300985530412      0      0
0.146134259559502      0.148157231816648      0.0319299541891041      0      0
0.148157231816648      0.150208208572982      0.0316121296752120      0      0
0.150208208572982      0.152287577501628      0.0313765638653512      0      0
0.152287577501628      0.154395731642364      0.0312217345283778      0      0
0.154395731642364      0.156533069475914      0.0311447326887941      0      0
0.156533069475914      0.158699994999266      0.0311413947268121      0      0
0.158699994999266      0.16089691780204      0.0312064819240700      0      0
0.16089691780204      0.163124253143903      0.0313338929224369      0      0
0.163124253143903      0.165382422033063      0.0315168927008324      0      0
0.165382422033063      0.16767185130585      0.0317483422172944      0      0
0.16767185130585      0.16999297370739      0.0320209153337473      0      0
0.16999297370739      0.172346227973408      0.0323272932597046      0      0
0.172346227973408      0.174732058913154      0.0326603306978372      0      0
0.174732058913154      0.177150917493482      0.0330131914883684      0      0
0.177150917493482      0.179603260924088      0.0333794544261312      0      0
0.179603260924088      0.182089552743936      0.0337531919135718      0      0
0.182089552743936      0.184610262908873      0.0341290252568458      0      0
0.184610262908873      0.187165867880458      0.0345021608632342      0      0
0.187165867880458      0.189756850716024      0.0348684115489663      0      0
0.189756850716024      0.192383701159985      0.0352242068008019      0      0
0.192383701159985      0.195046915736409      0.0355665953017799      0      0
0.195046915736409      0.197746997842864      0.0358932424387723      0      0
0.197746997842864      0.200484457845576      0.0362024249252279      0      0
0.200484457845576      0.203259813175894      0.0364930241338644      0      0
0.203259813175894      0.206073588428097      0.0367645192558086      0      0
0.206073588428097      0.208926315458549      0.0370169809850533      0      0
0.208926315458549      0.211818533486235      0.0372510660621140      0      0
0.211818533486235      0.214750789194674      0.0374680126867287      0      0
0.214750789194674      0.217723636835266      0.0376696365141242      0      0
0.217723636835266      0.220737638332042      0.0378583266722837      0      0
0.220737638332042      0.22379336338789      0.0380370409718205      0      0
0.22379336338789      0.226891389592229      0.0382092992234812      0      0
0.226891389592229      0.230032302530194      0.0383791733354054      0      0
0.230032302530194      0.233216695893316      0.0385512726451457      0      0
0.233216695893316      0.236445171591743      0.0387307227708764      0      0
0.236445171591743      0.239718339868012      0.0389231361717681      0      0
0.239718339868012      0.243036819412397      0.0391345726264170      0      0
0.243036819412397      0.246401237479853      0.0393714880120636      0      0
0.246401237479853      0.249812230008578      0.0396406701360063      0      0
0.249812230008578      0.253270441740218      0.0399491609633071      0      0
0.253270441740218      0.256776526341734      0.0403041654088062      0      0
0.256776526341734      0.260331146528961      0.0407129478899851      0      0
0.260331146528961      0.263934974191869      0.0411827190007858      0      0
0.263934974191869      0.267588690521566      0.0417205158502920      0      0
0.267588690521566      0.271292986139054      0.0423330806624858      0      0
0.271292986139054      0.275048561225772      0.0430267429864041      0      0
0.275048561225772      0.27885612565594      0.0438073111678242      0      0
0.27885612565594      0.282716399130741      0.0446799784833724      0      0
0.282716399130741      0.286630111314356      0.0456492485164228      0      0
0.286630111314356      0.290598001971889      0.0467188830374975      0      0
0.290598001971889      0.294620821109189      0.0478918740030565      0      0
0.294620821109189      0.298699329114623      0.0491704395245289      0      0
0.298699329114623      0.302834296902796      0.0505560420143838      0      0
0.302834296902796      0.307026506060274      0.0520494253835397      0      0
0.307026506060274      0.311276748993318      0.0536506672712532      0      0
0.311276748993318      0.315585829077662      0.0553592418782713      0      0
0.315585829077662      0.319954560810364      0.0571740890125307      0      0
0.319954560810364      0.324383769963767      0.0590936853538038      0      0
0.324383769963767      0.32887429374158      0.0611161145806468      0      0
0.32887429374158      0.33342698093713      0.0632391337587550      0      0
0.33342698093713      0.338042692093795      0.0654602341604019      0      0
0.338042692093795      0.342722299667666      0.0677766953935232      0      0
0.342722299667666      0.347466688192458      0.0701856323194852      0      0
0.347466688192458      0.352276754446699      0.0726840347103140      0      0
0.352276754446699      0.357153407623246      0.0752687999388825      0      0
0.357153407623246      0.362097569501131      0.0779367592220215      0      0
0.362097569501131      0.367110174619799      0.0806846980663173      0      0
0.367110174619799      0.372192170455755      0.0835093716211425      0      0
0.372192170455755      0.37734451760165      0.0864075156438489      0      0
0.37734451760165      0.382568189947856      0.0893758537458656      0      0
0.382568189947856      0.387864174866547      0.0924111015300418      0      0
0.387864174866547      0.393233473398329      0.0955099681598150      0      0
0.393233473398329      0.398677100441459      0.0986691558274266      0      0
0.398677100441459      0.40419608494368      0.101885357516622      0      0
0.40419608494368      0.409791470096709      0.105155253388247      0      0
0.409791470096709      0.41546431353342      0.108475506056595      0      0
0.41546431353342      0.421215687527758      0.111842754970955      0      0
0.421215687527758      0.427046679197417      0.115253610070553      0      0
0.427046679197417      0.43295839070933      0.118704644841541      0      0
0.43295839070933      0.438951939487993      0.122192388871211      0      0
0.438951939487993      0.445028458426682      0.125713319966438      0      0
0.445028458426682      0.451189096101594      0.129263855879700      0      0
0.451189096101594      0.457435016988945      0.132840345666062      0      0
0.457435016988945      0.463767401685081      0.136439060677668      0      0
0.463767401685081      0.470187447129631      0.140056185187739      0      0
0.470187447129631      0.476696366831751      0.143687806623451      0      0
0.476696366831751      0.483295391099501      0.147329905375653      0      0
0.483295391099501      0.489985767272398      0.150978344142912      0      0
0.489985767272398      0.496768759957182      0.154628856757294      0      0
0.496768759957182      0.503645651266856      0.158277036429318      0      0
0.503645651266856      0.510617741063022      0.161918323339240      0      0
0.510617741063022      0.517686347201588      0.165547991490946      0      0
0.517686347201588      0.524852805781861      0.169161134732893      0      0
0.524852805781861      0.532118471399099      0.172752651837356      0      0
0.532118471399099      0.539484717400551      0.176317230514343      0      0
0.539484717400551      0.546952936145049      0.179849330219519      0      0
0.546952936145049      0.554524539266187      0.183343163595797      0      0
0.554524539266187      0.56220095793915      0.186792676365343      0      0
0.56220095793915      0.569983643151229      0.190191525461924      0      0
0.569983643151229      0.577874065976087      0.193533055161943      0      0
0.577874065976087      0.585873717851818      0.196810270935190      0      0
0.585873717851818      0.59398411086286      0.200015810691963      0      0
0.59398411086286      0.602206778025804      0.203141913050341      0      0
0.602206778025804      0.610543273579166      0.206180382184019      0      0
0.610543273579166      0.618995173277162      0.209122548734851      0      0
0.618995173277162      0.62756407468756      0.211959226182110      0      0
0.62756407468756      0.636251597493652      0.214680661948460      0      0
0.636251597493652      0.645059383800396      0.217276482385917      0      0
0.645059383800396      0.653989098444817      0.219735630617187      0      0
0.653989098444817      0.663042429310678      0.222046296000385      0      0
0.663042429310678      0.672221087647534      0.224195833727412      0      0
0.672221087647534      0.681526808394186      0.226170672743794      0      0
0.681526808394186      0.690961350506615      0.227956209771414      0      0
0.690961350506615      0.70052649729046      0.229536686699516      0      0
0.70052649729046      0.710224056738094      0.230895047948646      0      0
0.710224056738094      0.720055861870372      0.232012773558712      0      0
0.720055861870372      0.730023771083106      0.232869682639318      0      0
0.730023771083106      0.740129668498331      0.233443700354065      0      0
0.740129668498331      0.750375464320448      0.233710579656589      0      0
0.750375464320448      0.76076309519728      0.233643566361216      0      0
0.76076309519728      0.771294524586143      0.233212992530585      0      0
0.771294524586143      0.781971743124969      0.232385778171242      0      0
0.781971743124969      0.792796769008581      0.231124814198480      0      0
0.792796769008581      0.803771648370161      0.229388189556917      0      0
0.803771648370161      0.814898455668016      0.227128210662841      0      0
0.814898455668016      0.826179294077686      0.224290139357909      0      0
0.826179294077686      0.837616295889483      0.220810541953107      0      0
0.837616295889483      0.849211622911536      0.216615089116945      0      0
0.849211622911536      0.860967466878409      0.211615560720013      0      0
0.860967466878409      0.872886049865385      0.205705665853537      0      0
0.872886049865385      0.884969624708479      0.198755036215037      0      0
0.884969624708479      0.897220475430265      0.190600287482887      0      0
0.897220475430265      0.909640917671599      0.181031139032008      0      0
0.909640917671599      0.922233299129318      0.169767686924141      0      0
0.922233299129318      0.935      0.156420576205097      0      0
# END HISTO1D SudakovqbarqExpOutputsN2LL12
# BEGIN HISTO1D SudakovqbarqExpOutputsN2LL21
PlotOrder=3
LineColor=green
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(2,1)}_{h}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.00295069686725903      0      0
0.00000101384324431002      0.00000102787812403307      0.00337579776542840      0      0
0.00000102787812403307      0.00000104210729202498      0.00313159249984226      0      0
0.00000104210729202498      0.00000105653343786574      0.00376694483735486      0      0
0.00000105653343786574      0.00000107115928836782      0.00278251180841584      0      0
0.00000107115928836782      0.00000108598760809164      0.00425573991152303      0      0
0.00000108598760809164      0.00000110102119986811      0.00341619772229251      0      0
0.00000110102119986811      0.00000111626290532839      0.00422782378342562      0      0
0.00000111626290532839      0.00000113171560544106      0.00422057481671250      0      0
0.00000113171560544106      0.00000114738222105665      0.00341901963943468      0      0
0.00000114738222105665      0.00000116326571345971      0.00423168722573474      0      0
0.00000116326571345971      0.0000011793690849286      0.00274713154714663      0      0
0.0000011793690849286      0.00000119569537930295      0.00421537451155691      0      0
0.00000119569537930295      0.000001212247682559      0.00420401009640247      0      0
0.000001212247682559      0.00000122902912339292      0.00281809871060244      0      0
0.00000122902912339292      0.00000124604287381218      0.00395582048991933      0      0
0.00000124604287381218      0.00000126329214973512      0.00419708384074322      0      0
0.00000126329214973512      0.00000128078021159884      0.00314921258312166      0      0
0.00000128078021159884      0.00000129851036497544      0.00270801350877506      0      0
0.00000129851036497544      0.00000131648596119688      0.00362448655806279      0      0
0.00000131648596119688      0.00000133471039798844      0.00288519430685633      0      0
0.00000133471039798844      0.00000135318712011092      0.00307467289639488      0      0
0.00000135318712011092      0.00000137191962001179      0.00374202899209728      0      0
0.00000137191962001179      0.00000139091143848532      0.00403816400404528      0      0
0.00000139091143848532      0.00000141016616534188      0.00381907689313244      0      0
0.00000141016616534188      0.00000142968744008643      0.00368842684832831      0      0
0.00000142968744008643      0.00000144947895260651      0.00268400607490335      0      0
0.00000144947895260651      0.00000146954444386967      0.00414453557804968      0      0
0.00000146954444386967      0.00000148988770663059      0.00386434997913766      0      0
0.00000148988770663059      0.00000151051258614798      0.00299674634860125      0      0
0.00000151051258614798      0.00000153142298091138      0.00353533351119994      0      0
0.00000153142298091138      0.00000155262284337812      0.00333697831023937      0      0
0.00000155262284337812      0.00000157411618072032      0.00387607959060940      0      0
0.00000157411618072032      0.00000159590705558239      0.00281426480984400      0      0
0.00000159590705558239      0.0000016179995868489      0.00382407178214783      0      0
0.0000016179995868489      0.00000164039795042316      0.00399413965414864      0      0
0.00000164039795042316      0.00000166310638001652      0.00284994407740431      0      0
0.00000166310638001652      0.00000168612916794864      0.00272931552835113      0      0
0.00000168612916794864      0.00000170947066595881      0.00369417159014281      0      0
0.00000170947066595881      0.00000173313528602849      0.00319999375250712      0      0
0.00000173313528602849      0.00000175712750121529      0.00330766497346288      0      0
0.00000175712750121529      0.00000178145184649847      0.00382942895825300      0      0
0.00000178145184649847      0.00000180611291963609      0.00263693034964018      0      0
0.00000180611291963609      0.00000183111538203409      0.00268564254574082      0      0
0.00000183111538203409      0.00000185646395962742      0.00263610351135007      0      0
0.00000185646395962742      0.00000188216344377329      0.00263390588448273      0      0
0.00000188216344377329      0.00000190821869215684      0.00338452376758964      0      0
0.00000190821869215684      0.00000193463462970931      0.00265466927583400      0      0
0.00000193463462970931      0.000001961416249539      0.00365001692138695      0      0
0.000001961416249539      0.00000198856861387501      0.00404523028714564      0      0
0.00000198856861387501      0.00000201609685502412      0.00381370126959427      0      0
0.00000201609685502412      0.00000204400617634088      0.00261002516532621      0      0
0.00000204400617634088      0.00000207230185321116      0.00366424583326527      0      0
0.00000207230185321116      0.00000210098923404927      0.00275296299813366      0      0
0.00000210098923404927      0.00000213007374130893      0.00307521157909541      0      0
0.00000213007374130893      0.00000215956087250823      0.00391428966113892      0      0
0.00000215956087250823      0.00000218945620126872      0.00391428074084887      0      0
0.00000218945620126872      0.00000221976537836897      0.00390435892718172      0      0
0.00000221976537836897      0.00000225049413281266      0.00336580922611403      0      0
0.00000225049413281266      0.00000228164827291145      0.00385786792217237      0      0
0.00000228164827291145      0.0000023132336873829      0.00291360226966745      0      0
0.0000023132336873829      0.0000023452563464635      0.00399603385597286      0      0
0.0000023452563464635      0.00000237772230303722      0.00299834311491020      0      0
0.00000237772230303722      0.00000241063769377955      0.00352188279930512      0      0
0.00000241063769377955      0.00000244400874031748      0.00257819053067074      0      0
0.00000244400874031748      0.00000247784175040552      0.00302854781353986      0      0
0.00000247784175040552      0.00000251214311911795      0.00273447411548871      0      0
0.00000251214311911795      0.00000254691933005764      0.00364719738484230      0      0
0.00000254691933005764      0.00000258217695658154      0.00383809176610783      0      0
0.00000258217695658154      0.0000026179226630432      0.00281550536625021      0      0
0.0000026179226630432      0.00000265416320605244      0.00337934005649339      0      0
0.00000265416320605244      0.00000269090543575249      0.00267855967701380      0      0
0.00000269090543575249      0.00000272815629711478      0.00258253159901142      0      0
0.00000272815629711478      0.00000276592283125165      0.00393623178996788      0      0
0.00000276592283125165      0.00000280421217674733      0.00336885559396447      0      0
0.00000280421217674733      0.00000284303157100718      0.00337175248915900      0      0
0.00000284303157100718      0.00000288238835162573      0.00371390651684408      0      0
0.00000288238835162573      0.00000292228995777364      0.00385914156882203      0      0
0.00000292228995777364      0.00000296274393160382      0.00363271417491239      0      0
0.00000296274393160382      0.00000300375791967704      0.00253448727081578      0      0
0.00000300375791967704      0.00000304533967440728      0.00316143207669807      0      0
0.00000304533967440728      0.0000030874970555271      0.00255201700829800      0      0
0.0000030874970555271      0.00000313023803157323      0.00258433159959141      0      0
0.00000313023803157323      0.00000317357068139281      0.00384191650347512      0      0
0.00000317357068139281      0.00000321750319567045      0.00255823387397698      0      0
0.00000321750319567045      0.00000326204387847638      0.00388409415841478      0      0
0.00000326204387847638      0.00000330720114883614      0.00251724329374768      0      0
0.00000330720114883614      0.00000335298354232185      0.00331882586809775      0      0
0.00000335298354232185      0.00000339939971266569      0.00332850707956000      0      0
0.00000339939971266569      0.00000344645843339553      0.00273500544351593      0      0
0.00000344645843339553      0.00000349416859949336      0.00249431682303600      0      0
0.00000349416859949336      0.00000354253922907654      0.00385610867770460      0      0
0.00000354253922907654      0.00000359157946510248      0.00345151822867586      0      0
0.00000359157946510248      0.00000364129857709674      0.00346852556783789      0      0
0.00000364129857709674      0.00000369170596290522      0.00376219469700932      0      0
0.00000369170596290522      0.00000374281115047047      0.00383171448255045      0      0
0.00000374281115047047      0.0000037946237996327      0.00381553067251481      0      0
0.0000037946237996327      0.00000384715370395563      0.00364719983934539      0      0
0.00000384715370395563      0.00000390041079257769      0.00257240467957336      0      0
0.00000390041079257769      0.00000395440513208878      0.00261851156034463      0      0
0.00000395440513208878      0.00000400914692843308      0.00293704871383902      0      0
0.00000400914692843308      0.00000406464652883815      0.00246504175591545      0      0
0.00000406464652883815      0.00000412091442377072      0.00380482898727127      0      0
0.00000412091442377072      0.00000417796124891967      0.00341342032958183      0      0
0.00000417796124891967      0.00000423579778720626      0.00336292990969268      0      0
0.00000423579778720626      0.0000042944349708224      0.00364676956307062      0      0
0.0000042944349708224      0.00000435388388329698      0.00378624943042538      0      0
0.00000435388388329698      0.00000441415576159092      0.00376042903484051      0      0
0.00000441415576159092      0.0000044752619982211      0.00375114015892242      0      0
0.0000044752619982211      0.00000453721414341383      0.00270563651596431      0      0
0.00000453721414341383      0.00000460002390728798      0.00376511306745677      0      0
0.00000460002390728798      0.0000046637031620685      0.00375973880105804      0      0
0.0000046637031620685      0.00000472826394433043      0.00249113259412664      0      0
0.00000472826394433043      0.00000479371845727405      0.00251772067230460      0      0
0.00000479371845727405      0.00000486007907303155      0.00374642993135729      0      0
0.00000486007907303155      0.00000492735833500554      0.00298526313310028      0      0
0.00000492735833500554      0.00000499556896024003      0.00287094223947447      0      0
0.00000499556896024003      0.00000506472384182418      0.00344703656783343      0      0
0.00000506472384182418      0.00000513483605132934      0.00365412757459347      0      0
0.00000513483605132934      0.00000520591884127979      0.00264583558698196      0      0
0.00000520591884127979      0.00000527798564765776      0.00264473343612755      0      0
0.00000527798564765776      0.00000535105009244307      0.00324722347619386      0      0
0.00000535105009244307      0.00000542512598618791      0.00318192896496066      0      0
0.00000542512598618791      0.00000550022733062734      0.00239559618618971      0      0
0.00000550022733062734      0.00000557636832132587      0.00368943937071371      0      0
0.00000557636832132587      0.00000565356335036064      0.00367035768721002      0      0
0.00000565356335036064      0.00000573182700904185      0.00294757928686937      0      0
0.00000573182700904185      0.00000581117409067079      0.00354188830442316      0      0
0.00000581117409067079      0.000005891619593336      0.00237724960423256      0      0
0.000005891619593336      0.00000597317872274825      0.00237509140134167      0      0
0.00000597317872274825      0.00000605586689511467      0.00342502278092602      0      0
0.00000605586689511467      0.0000061396997400527      0.00241276554378716      0      0
0.0000061396997400527      0.00000622469310354442      0.00303224276874666      0      0
0.00000622469310354442      0.00000631086305093168      0.00315130260119108      0      0
0.00000631086305093168      0.0000063982258699528      0.00288321787354913      0      0
0.0000063982258699528      0.00000648679807382125      0.00249695902509441      0      0
0.00000648679807382125      0.00000657659640434692      0.00235354891358652      0      0
0.00000657659640434692      0.00000666763783510069      0.00235656110702201      0      0
0.00000666763783510069      0.00000675993957462272      0.00244628568266324      0      0
0.00000675993957462272      0.0000068535190696752      0.00342017199073029      0      0
0.0000068535190696752      0.00000694839400854009      0.00263304940293151      0      0
0.00000694839400854009      0.00000704458232436258      0.00343061618343028      0      0
0.00000704458232436258      0.00000714210219854078      0.00304503598190618      0      0
0.00000714210219854078      0.00000724097206416231      0.00300955448514280      0      0
0.00000724097206416231      0.00000734121060948854      0.00269343118986500      0      0
0.00000734121060948854      0.000007442836781487      0.00356460138325971      0      0
0.000007442836781487      0.00000754586978941272      0.00359908614906844      0      0
0.00000754586978941272      0.00000765032910843916      0.00232265893778172      0      0
0.00000765032910843916      0.00000775623448333934      0.00249264316985326      0      0
0.00000775623448333934      0.00000786360593221801      0.00247697309593105      0      0
0.00000786360593221801      0.00000797246375029542      0.00347022361923727      0      0
0.00000797246375029542      0.00000808282851374354      0.00335154024895180      0      0
0.00000808282851374354      0.00000819472108357529      0.00316005799202724      0      0
0.00000819472108357529      0.00000830816260958769      0.00344207377020297      0      0
0.00000830816260958769      0.00000842317453435958      0.00346843846906643      0      0
0.00000842317453435958      0.00000853977859730466      0.00252031190212469      0      0
0.00000853977859730466      0.00000865799683878063      0.00271986288125145      0      0
0.00000865799683878063      0.00000877785160425524      0.00354176326986079      0      0
0.00000877785160425524      0.00000889936554853005      0.00313213385565608      0      0
0.00000889936554853005      0.00000902256164002253      0.00258541282534764      0      0
0.00000902256164002253      0.00000914746316510757      0.00255496952922549      0      0
0.00000914746316510757      0.00000927409373251906      0.00317511466105001      0      0
0.00000927409373251906      0.00000940247727781235      0.00320367838677421      0      0
0.00000940247727781235      0.00000953263806788851      0.00318938735086466      0      0
0.00000953263806788851      0.00000966460070558129      0.00287908690817281      0      0
0.00000966460070558129      0.00000979839013430744      0.00350334502533663      0      0
0.00000979839013430744      0.00000993403164278155      0.00234498146522480      0      0
0.00000993403164278155      0.000010071550869796      0.00234245010605337      0      0
0.000010071550869796      0.0000102109738090674      0.00349768572883037      0      0
0.0000102109738090674      0.0000103523268141496      0.00341005003414676      0      0
0.0000103523268141496      0.000010495636603415      0.00269636944012389      0      0
0.000010495636603415      0.0000106409302651053      0.00292173771494294      0      0
0.0000106409302651053      0.000010788235262451      0.00298020826296476      0      0
0.000010788235262451      0.0000109375794388631      0.00333098492106437      0      0
0.0000109375794388631      0.0000110889910231955      0.00247222408825819      0      0
0.0000110889910231955      0.0000112424986350812      0.00344226455100539      0      0
0.0000112424986350812      0.0000113981312903417      0.00319408019169024      0      0
0.0000113981312903417      0.0000115559184064716      0.00345249588674220      0      0
0.0000115559184064716      0.000011715889808199      0.00247433925683450      0      0
0.000011715889808199      0.0000118780757331232      0.00343013953479734      0      0
0.0000118780757331232      0.0000120425068374297      0.00281287574600696      0      0
0.0000120425068374297      0.0000122092142016854      0.00249734874537650      0      0
0.0000122092142016854      0.0000123782293367127      0.00261369979494812      0      0
0.0000123782293367127      0.0000125495841895462      0.00306162003664101      0      0
0.0000125495841895462      0.0000127233111494713      0.00342052819381274      0      0
0.0000127233111494713      0.0000128994430541458      0.00306861539683349      0      0
0.0000128994430541458      0.0000130780131958075      0.00231025140795130      0      0
0.0000130780131958075      0.0000132590553275668      0.00237106809675223      0      0
0.0000132590553275668      0.0000134426036697863      0.00288514421846877      0      0
0.0000134426036697863      0.00001362869291655      0.00311428284078831      0      0
0.00001362869291655      0.00001381735824222      0.00299851503851952      0      0
0.00001381735824222      0.0000140086353080861      0.00240609717345775      0      0
0.0000140086353080861      0.0000142025602691059      0.00263243511433215      0      0
0.0000142025602691059      0.0000143991697807389      0.00305680754404503      0      0
0.0000143991697807389      0.0000145985010058751      0.00326495912639559      0      0
0.0000145985010058751      0.0000148005916218595      0.00308419318314872      0      0
0.0000148005916218595      0.0000150054798276138      0.00336771634057306      0      0
0.0000150054798276138      0.0000152132043508565      0.00218702931695629      0      0
0.0000152132043508565      0.0000154238044554237      0.00290111318254496      0      0
0.0000154238044554237      0.0000156373199486901      0.00258210435733608      0      0
0.0000156373199486901      0.0000158537911890937      0.00280910263107768      0      0
0.0000158537911890937      0.0000160732590937644      0.00219435670563808      0      0
0.0000160732590937644      0.0000162957651462576      0.00278121181153546      0      0
0.0000162957651462576      0.000016521351404396      0.00245045888362273      0      0
0.000016521351404396      0.0000167500605082187      0.00231725780783279      0      0
0.0000167500605082187      0.0000169819356880416      0.00320897875695267      0      0
0.0000169819356880416      0.0000172170207726282      0.00315017230828584      0      0
0.0000172170207726282      0.0000174553601974744      0.00247285364816575      0      0
0.0000174553601974744      0.0000176969990132074      0.00249411346616770      0      0
0.0000176969990132074      0.0000179419828941014      0.00313462821393770      0      0
0.0000179419828941014      0.0000181903581467107      0.00328290502535820      0      0
0.0000181903581467107      0.0000184421717186223      0.00233333714690883      0      0
0.0000184421717186223      0.0000186974712073306      0.00318463388625779      0      0
0.0000186974712073306      0.0000189563048692332      0.00286179135825679      0      0
0.0000189563048692332      0.0000192187216287532      0.00259047891391963      0      0
0.0000192187216287532      0.0000194847710875863      0.00212774641223494      0      0
0.0000194847710875863      0.0000197545035340766      0.00249234184623675      0      0
0.0000197545035340766      0.000020027969952722      0.00310195689642869      0      0
0.000020027969952722      0.0000203052220338112      0.00314836052799217      0      0
0.0000203052220338112      0.0000205863121831945      0.00318719005827845      0      0
0.0000205863121831945      0.0000208712935321888      0.00294194089635750      0      0
0.0000208712935321888      0.000021160219947621      0.00258688898102985      0      0
0.000021160219947621      0.0000214531460420097      0.00213529887918586      0      0
0.0000214531460420097      0.0000217501271838877      0.00224685551834750      0      0
0.0000217501271838877      0.0000220512195082683      0.00210183966989521      0      0
0.0000220512195082683      0.0000223564799272551      0.00298914342815750      0      0
0.0000223564799272551      0.0000226659661408002      0.00255304574250549      0      0
0.0000226659661408002      0.0000229797366476099      0.00313251660891426      0      0
0.0000229797366476099      0.0000232978507562027      0.00229094586189028      0      0
0.0000232978507562027      0.0000236203685961192      0.00209279564395263      0      0
0.0000236203685961192      0.000023947351129288      0.00221076375372910      0      0
0.000023947351129288      0.0000242788601615485      0.00217798189317410      0      0
0.0000242788601615485      0.0000246149583543337      0.00206954257694468      0      0
0.0000246149583543337      0.0000249557092365137      0.00223900289395175      0      0
0.0000249557092365137      0.0000253011772164045      0.00278511939845516      0      0
0.0000253011772164045      0.0000256514275939423      0.00317568631321779      0      0
0.0000256514275939423      0.0000260065265730261      0.00296657828445278      0      0
0.0000260065265730261      0.0000263665412740315      0.00234691388838702      0      0
0.0000263665412740315      0.0000267315397464981      0.00205195935267903      0      0
0.0000267315397464981      0.0000271015909819919      0.00231474022228530      0      0
0.0000271015909819919      0.0000274767649271459      0.00261644936159465      0      0
0.0000274767649271459      0.0000278571324968813      0.00271494906033816      0      0
0.0000278571324968813      0.0000282427655878122      0.00256624138601705      0      0
0.0000282427655878122      0.0000286337370918349      0.00216046723182443      0      0
0.0000286337370918349      0.0000290301209099061      0.00223358759838342      0      0
0.0000290301209099061      0.0000294319919660113      0.00312630727132245      0      0
0.0000294319919660113      0.0000298394262213274      0.00212434980815761      0      0
0.0000298394262213274      0.00003025250068858      0.00313191572672385      0      0
0.00003025250068858      0.000030671293446601      0.00258499105193090      0      0
0.000030671293446601      0.0000310958836550867      0.00221931547463744      0      0
0.0000310958836550867      0.00003152635156956      0.00240531286610638      0      0
0.00003152635156956      0.000031962778556541      0.00306440894383209      0      0
0.000031962778556541      0.0000324052471089262      0.00226053089801825      0      0
0.0000324052471089262      0.0000328538408615817      0.00310314386947423      0      0
0.0000328538408615817      0.000033308644607151      0.00286755334606633      0      0
0.000033308644607151      0.0000337697443120835      0.00301409933481841      0      0
0.0000337697443120835      0.0000342372271328825      0.00273863119143802      0      0
0.0000342372271328825      0.0000347111814325807      0.00261935109856173      0      0
0.0000347111814325807      0.0000351916967974413      0.00203954277447280      0      0
0.0000351916967974413      0.0000356788640538924      0.00219481250008792      0      0
0.0000356788640538924      0.0000361727752856944      0.00306629088086366      0      0
0.0000361727752856944      0.0000366735238513458      0.00212033862358896      0      0
0.0000366735238513458      0.0000371812044017293      0.00199057761684553      0      0
0.0000371812044017293      0.0000376959128980032      0.00260416939369079      0      0
0.0000376959128980032      0.0000382177466297395      0.00239284986345733      0      0
0.0000382177466297395      0.0000387468042333134      0.00280952142279217      0      0
0.0000387468042333134      0.0000392831857105477      0.00217265575300893      0      0
0.0000392831857105477      0.0000398269924476147      0.00297324387196328      0      0
0.0000398269924476147      0.0000403783272342003      0.00272678668206531      0      0
0.0000403783272342003      0.0000409372942829333      0.00300237794531707      0      0
0.0000409372942829333      0.0000415039992490831      0.00230823167392403      0      0
0.0000415039992490831      0.000042078549250531      0.00229830574292634      0      0
0.000042078549250531      0.0000426610528880173      0.00298619155396984      0      0
0.0000426610528880173      0.0000432516202656688      0.00279491282640618      0      0
0.0000432516202656688      0.0000438503630118107      0.00300530118055823      0      0
0.0000438503630118107      0.0000444573943000663      0.00208398418488878      0      0
0.0000444573943000663      0.0000450728288707489      0.00210293875269336      0      0
0.0000450728288707489      0.0000456967830525504      0.00297163875390674      0      0
0.0000456967830525504      0.0000463293747845289      0.00293606784260025      0      0
0.0000463293747845289      0.0000469707236384016      0.00257101489691052      0      0
0.0000469707236384016      0.0000476209508411464      0.00298001045672133      0      0
0.0000476209508411464      0.0000482801792979158      0.00262809491993419      0      0
0.0000482801792979158      0.0000489485336152684      0.00287604717501253      0      0
0.0000489485336152684      0.0000496261401247217      0.00294761804816044      0      0
0.0000496261401247217      0.0000503131269066316      0.00226808402236286      0      0
0.0000503131269066316      0.0000510096238144011      0.00264433279295220      0      0
0.0000510096238144011      0.000051715762499026      0.00200331117907723      0      0
0.000051715762499026      0.000052431676433979      0.00191422775808955      0      0
0.000052431676433979      0.0000531575009404385      0.00277262539994338      0      0
0.0000531575009404385      0.0000538933732128671      0.00238262010894910      0      0
0.0000538933732128671      0.0000546394323449439      0.00289634798053708      0      0
0.0000546394323449439      0.0000553958193558558      0.00282656567944944      0      0
0.0000553958193558558      0.0000561626772169526      0.00268602477613933      0      0
0.0000561626772169526      0.0000569401508787716      0.00286911768409355      0      0
0.0000569401508787716      0.0000577283872984359      0.00279681111516941      0      0
0.0000577283872984359      0.0000585275354674316      0.00251417440520208      0      0
0.0000585275354674316      0.0000593377464397706      0.00275064786361129      0      0
0.0000593377464397706      0.0000601591733605423      0.00203012613025263      0      0
0.0000601591733605423      0.0000609919714948611      0.00214921999185343      0      0
0.0000609919714948611      0.0000618362982572143      0.00234679516820382      0      0
0.0000618362982572143      0.0000626923132412161      0.00187266862264711      0      0
0.0000626923132412161      0.0000635601782497746      0.00236485868377080      0      0
0.0000635601782497746      0.0000644400573256746      0.00212254438709304      0      0
0.0000644400573256746      0.0000653321167825856      0.00206766607427917      0      0
0.0000653321167825856      0.0000662365252364977      0.00250499146389741      0      0
0.0000662365252364977      0.0000671534536375933      0.00193672595161141      0      0
0.0000671534536375933      0.0000680830753025601      0.00247739172898986      0      0
0.0000680830753025601      0.0000690255659473509      0.00212296211093390      0      0
0.0000690255659473509      0.0000699811037203975      0.00229496360314147      0      0
0.0000699811037203975      0.0000709498692362838      0.00195426644446198      0      0
0.0000709498692362838      0.0000719320456098856      0.00231873332043911      0      0
0.0000719320456098856      0.0000729278184909828      0.00219964217980842      0      0
0.0000729278184909828      0.0000739373760993502      0.00223884234476156      0      0
0.0000739373760993502      0.0000749609092603353      0.00186973178970760      0      0
0.0000749609092603353      0.0000759986114409274      0.00183789949801761      0      0
0.0000759986114409274      0.0000770506787863264      0.00280654359261839      0      0
0.0000770506787863264      0.0000781173101570184      0.00226927858465694      0      0
0.0000781173101570184      0.0000791987071663636      0.00253970989779260      0      0
0.0000791987071663636      0.0000802950742187053      0.00243125025146963      0      0
0.0000802950742187053      0.000081406618548006      0.00279742579285995      0      0
0.000081406618548006      0.0000825335502570186      0.00279468976116625      0      0
0.0000825335502570186      0.0000836760823569998      0.00192535448564465      0      0
0.0000836760823569998      0.0000848344308079731      0.00274126933424186      0      0
0.0000848344308079731      0.0000860088145595493      0.00275354604039071      0      0
0.0000860088145595493      0.0000871994555923124      0.00203640257537835      0      0
0.0000871994555923124      0.0000884065789597775      0.00274450906197555      0      0
0.0000884065789597775      0.0000896304128309307      0.00250404426916463      0      0
0.0000896304128309307      0.0000908711885333572      0.00276422037740183      0      0
0.0000908711885333572      0.0000921291405969664      0.00186158149083186      0      0
0.0000921291405969664      0.0000934045067983223      0.00259220409151297      0      0
0.0000934045067983223      0.0000946975282055884      0.00257627794674127      0      0
0.0000946975282055884      0.0000960084492240934      0.00183196563398440      0      0
0.0000960084492240934      0.0000973375176425286      0.00274564013135232      0      0
0.0000973375176425286      0.000098684984679785      0.00243640574897440      0      0
0.000098684984679785      0.000100051105032438      0.00260971553707329      0      0
0.000100051105032438      0.000101436136922889      0.00243685676539985      0      0
0.000101436136922889      0.000102840342148178      0.00241835838609361      0      0
0.000102840342148178      0.000104263986129461      0.00194993336942340      0      0
0.000104263986129461      0.000105707337962187      0.00220050765897277      0      0
0.000105707337962187      0.00010717067046696      0.00269768124605525      0      0
0.00010717067046696      0.000108654260241103      0.00192607404134707      0      0
0.000108654260241103      0.000110158387710945      0.00179621901794780      0      0
0.000110158387710945      0.000111683337184825      0.00175055030760081      0      0
0.000111683337184825      0.000113229396906833      0.00230860186867281      0      0
0.000113229396906833      0.00011479685911129      0.00221720255369641      0      0
0.00011479685911129      0.000116386020077991      0.00269358238178453      0      0
0.000116386020077991      0.000117997180188201      0.00267245157644348      0      0
0.000117997180188201      0.00011963064398144      0.00256666791103796      0      0
0.00011963064398144      0.00012128672021304      0.00173312008188097      0      0
0.00012128672021304      0.00012296572191251      0.00257504711902561      0      0
0.00012296572191251      0.000124667966442703      0.00263428256701419      0      0
0.000124667966442703      0.000126393775559803      0.00264851077250784      0      0
0.000126393775559803      0.000128143475474143      0.00244915796622934      0      0
0.000128143475474143      0.000129917396911867      0.00182475369883907      0      0
0.000129917396911867      0.000131715875177439      0.00231108639279109      0      0
0.000131715875177439      0.000133539250217029      0.00263761594874736      0      0
0.000133539250217029      0.00013538786668276      0.00262200389556397      0      0
0.00013538786668276      0.000137262073997862      0.00218119600900936      0      0
0.000137262073997862      0.000139162226422714      0.00195893171546987      0      0
0.000139162226422714      0.00014108868312181      0.00224929572339483      0      0
0.00014108868312181      0.000143041808231644      0.00263288627460743      0      0
0.000143041808231644      0.000145021970929542      0.00260723953694195      0      0
0.000145021970929542      0.00014702954550344      0.00258995635314194      0      0
0.00014702954550344      0.000149064911422635      0.00187603275390670      0      0
0.000149064911422635      0.00015112845340951      0.00242875309946838      0      0
0.00015112845340951      0.000153220561512254      0.00168805124918211      0      0
0.000153220561512254      0.000155341631178586      0.00207396120897062      0      0
0.000155341631178586      0.000157492063330508      0.00213570627114319      0      0
0.000157492063330508      0.000159672264440082      0.00176261521695450      0      0
0.000159672264440082      0.00016188264660626      0.00208456833710950      0      0
0.00016188264660626      0.000164123627632783      0.00236978724214785      0      0
0.000164123627632783      0.00016639563110715      0.00231316758479448      0      0
0.00016639563110715      0.000168699086480686      0.00172941684470225      0      0
0.000168699086480686      0.000171034429149716      0.00166233289341133      0      0
0.000171034429149716      0.00017340210053786      0.00174208219483602      0      0
0.00017340210053786      0.000175802548179476      0.00234128953317436      0      0
0.000175802548179476      0.000178236225804249      0.00231376165126634      0      0
0.000178236225804249      0.000180703593422953      0.00206107983127593      0      0
0.000180703593422953      0.000183205117414405      0.00179903820840284      0      0
0.000183205117414405      0.000185741270613619      0.00232010232138794      0      0
0.000185741270613619      0.000188312532401177      0.00243339360974084      0      0
0.000188312532401177      0.000190919388793845      0.00224273829114861      0      0
0.000190919388793845      0.000193562332536437      0.00168803021961154      0      0
0.000193562332536437      0.000196241863194957      0.00223654369099466      0      0
0.000196241863194957      0.000198958487251018      0.00208645703837798      0      0
0.000198958487251018      0.000201712718197586      0.00244188406123368      0      0
0.000201712718197586      0.000204505076636033      0.00178661567122295      0      0
0.000204505076636033      0.000207336090374545      0.00162587417126298      0      0
0.000207336090374545      0.000210206294527884      0.00162533788456884      0      0
0.000210206294527884      0.000213116231618538      0.00172723963591797      0      0
0.000213116231618538      0.000216066451679264      0.00234041568534585      0      0
0.000216066451679264      0.000219057512357059      0.00226737965885973      0      0
0.000219057512357059      0.000222089979018563      0.00188515935250671      0      0
0.000222089979018563      0.000225164424856924      0.00208672516451924      0      0
0.000225164424856924      0.000228281431000144      0.00250582451420889      0      0
0.000228281431000144      0.00023144158662092      0.00220079513098865      0      0
0.00023144158662092      0.000234645489048012      0.00200720291520192      0      0
0.000234645489048012      0.000237893743879147      0.00212033622521415      0      0
0.000237893743879147      0.000241186965095492      0.00244009609318255      0      0
0.000241186965095492      0.000244525775177701      0.00231520145399751      0      0
0.000244525775177701      0.000247910805223583      0.00159988493682980      0      0
0.000247910805223583      0.000251342695067386      0.00249510949417658      0      0
0.000251342695067386      0.000254822093400743      0.00163139700747820      0      0
0.000254822093400743      0.00025834965789528      0.00213094645150683      0      0
0.00025834965789528      0.000261926055326934      0.00248779198320848      0      0
0.000261926055326934      0.000265551961701985      0.00237573265292042      0      0
0.000265551961701985      0.00026922806238483      0.00231148118597581      0      0
0.00026922806238483      0.000272955052227537      0.00241825321898417      0      0
0.000272955052227537      0.000276733635701177      0.00244843620566533      0      0
0.000276733635701177      0.000280564527028988      0.00188608906580683      0      0
0.000280564527028988      0.000284448450321376      0.00181976607119890      0      0
0.000284448450321376      0.000288386139712781      0.00240792211993134      0      0
0.000288386139712781      0.000292378339500449      0.00171299506337584      0      0
0.000292378339500449      0.000296425804285111      0.00211498162190341      0      0
0.000296425804285111      0.000300529299113624      0.00243336333864762      0      0
0.000300529299113624      0.000304689599623573      0.00197098849964771      0      0
0.000304689599623573      0.000308907492189884      0.00164116498935568      0      0
0.000308907492189884      0.000313183774073464      0.00157381058380621      0      0
0.000313183774073464      0.000317519253571897      0.00162205258979381      0      0
0.000317519253571897      0.000321914750172228      0.00190949505939344      0      0
0.000321914750172228      0.000326371094705861      0.00238251902625093      0      0
0.000326371094705861      0.000330889129505603      0.00224219740996723      0      0
0.000330889129505603      0.000335469708564879      0.00155338130980512      0      0
0.000335469708564879      0.000340113697699154      0.00244514741789364      0      0
0.000340113697699154      0.000344821974709588      0.00154473054666138      0      0
0.000344821974709588      0.000349595429548956      0.00242657245524085      0      0
0.000349595429548956      0.000354434964489868      0.00195034817030445      0      0
0.000354434964489868      0.000359341494295315      0.00156206222890806      0      0
0.000359341494295315      0.000364315946391572      0.00203803359192578      0      0
0.000364315946391572      0.000369359261043507      0.00233608004330231      0      0
0.000369359261043507      0.000374472391532301      0.00241309821732729      0      0
0.000374472391532301      0.00037965630433564      0.00239820821221127      0      0
0.00037965630433564      0.000384911979310397      0.00225853706418422      0      0
0.000384911979310397      0.000390240409877844      0.00185710486655075      0      0
0.000390240409877844      0.000395642603211426      0.00152615328933390      0      0
0.000395642603211426      0.000401119580427133      0.00218823630489146      0      0
0.000401119580427133      0.000406672376776519      0.00228425233462251      0      0
0.000406672376776519      0.000412302041842373      0.00155346971669030      0      0
0.000412302041842373      0.000418009639737117      0.00244159033841504      0      0
0.000418009639737117      0.000423796249303941      0.00155481367137575      0      0
0.000423796249303941      0.000429662964320725      0.00227465619379045      0      0
0.000429662964320725      0.000435610893706785      0.00219496159934980      0      0
0.000435610893706785      0.000441641161732474      0.00151020105287880      0      0
0.000441641161732474      0.000447754908231697      0.00190230303210951      0      0
0.000447754908231697      0.000453953288817359      0.00234026734183365      0      0
0.000453953288817359      0.000460237475099795      0.00245329405274781      0      0
0.000460237475099795      0.000466608654908228      0.00243815392972572      0      0
0.000466608654908228      0.000473068032515292      0.00243800554021132      0      0
0.000473068032515292      0.000479616828864662      0.00245840015916146      0      0
0.000479616828864662      0.000486256281801832      0.00237086761848095      0      0
0.000486256281801832      0.000492987646308097      0.00197997949208710      0      0
0.000492987646308097      0.000499812194737762      0.00149597758261292      0      0
0.000499812194737762      0.000506731217058643      0.00202081612628208      0      0
0.000506731217058643      0.0005137460210959      0.00244169477276415      0      0
0.0005137460210959      0.000520857932779231      0.00155883225996896      0      0
0.000520857932779231      0.000528068296393506      0.00228061664249443      0      0
0.000528068296393506      0.000535378474832857      0.00187979873767034      0      0
0.000535378474832857      0.000542789849858294      0.00222576141689486      0      0
0.000542789849858294      0.000550303822358882      0.00167037757116288      0      0
0.000550303822358882      0.000557921812616533      0.00248303209762705      0      0
0.000557921812616533      0.000565645260574473      0.00169122165817560      0      0
0.000565645260574473      0.00057347562610941      0.00179273842514181      0      0
0.00057347562610941      0.000581414389307485      0.00245158690426383      0      0
0.000581414389307485      0.000589463050744029      0.00235692900236893      0      0
0.000589463050744029      0.000597623131767208      0.00188407305179661      0      0
0.000597623131767208      0.000605896174785581      0.00154558821464974      0      0
0.000605896174785581      0.000614283743559644      0.00148038588786948      0      0
0.000614283743559644      0.000622787423497414      0.00151391895579300      0      0
0.000622787423497414      0.000631408821954096      0.00151186159887506      0      0
0.000631408821954096      0.000640149568535908      0.00147852937607491      0      0
0.000640149568535908      0.000649011315408104      0.00155475638912623      0      0
0.000649011315408104      0.000657995737607266      0.00190605699433961      0      0
0.000657995737607266      0.000667104533357915      0.00238755596965730      0      0
0.000667104533357915      0.00067633942439351      0.00252087988969281      0      0
0.00067633942439351      0.000685702156281888      0.00192249584227801      0      0
0.000685702156281888      0.000695194498755206      0.00155885490702615      0      0
0.000695194498755206      0.000704818246044455      0.00246952419289125      0      0
0.000704818246044455      0.000714575217218609      0.00213361107305298      0      0
0.000714575217218609      0.000724467256528451      0.00169207122777198      0      0
0.000724467256528451      0.000734496233755185      0.00257119003595495      0      0
0.000734496233755185      0.000744664044563847      0.00148090401817041      0      0
0.000744664044563847      0.000754972610861632      0.00260709032872397      0      0
0.000754972610861632      0.000765423881161163      0.00149143911064220      0      0
0.000765423881161163      0.0007760198309488      0.00256021300897869      0      0
0.0007760198309488      0.000786762463058045      0.00188142831075416      0      0
0.000786762463058045      0.00079765380804811      0.00194474205235999      0      0
0.00079765380804811      0.000808695924587738      0.00263779352314658      0      0
0.000808695924587738      0.000819890899844323      0.00180765820421515      0      0
0.000819890899844323      0.00083124084987843      0.00170817403062104      0      0
0.00083124084987843      0.000842747920043766      0.00252849076515441      0      0
0.000842747920043766      0.000854414285392693      0.00262083281668920      0      0
0.000854414285392693      0.000866242151087355      0.00209979512693898      0      0
0.000866242151087355      0.000878233752816494      0.00157922451890563      0      0
0.000878233752816494      0.000890391357218039      0.00154658201367280      0      0
0.000890391357218039      0.000902717262307538      0.00182985505937963      0      0
0.000902717262307538      0.000915213797912533      0.00209953856116216      0      0
0.000915213797912533      0.000927883326112938      0.00226165305677980      0      0
0.000927883326112938      0.000940728241687513      0.00231701875780399      0      0
0.000940728241687513      0.000953750972566528      0.00227182765927890      0      0
0.000953750972566528      0.000966953980290686      0.00211734293277521      0      0
0.000966953980290686      0.000980339760476396      0.00185201303547962      0      0
0.000980339760476396      0.000993910843287497      0.00157012513897398      0      0
0.000993910843287497      0.0010076697939135      0.00159972502854474      0      0
0.0010076697939135      0.00102161921305448      0.00213232945503436      0      0
0.00102161921305448      0.0010357617374126      0.00272854567589834      0      0
0.0010357617374126      0.00105010004019057      0.00280619792066349      0      0
0.00105010004019057      0.00106463683159689      0.00208933312735536      0      0
0.00106463683159689      0.00107937485935813      0.00158385538339483      0      0
0.00107937485935813      0.00109431690923832      0.00259464410394228      0      0
0.00109431690923832      0.00110946580556549      0.00280647639251575      0      0
0.00110946580556549      0.00112482441176555      0.00164867604489598      0      0
0.00112482441176555      0.00114039563090349      0.00244335915420045      0      0
0.00114039563090349      0.00115618240623217      0.00280784896406264      0      0
0.00115618240623217      0.00117218772174859      0.00156859153885311      0      0
0.00117218772174859      0.00118841460275796      0.00295213758161724      0      0
0.00118841460275796      0.00120486611644553      0.00196882509320225      0      0
0.00120486611644553      0.00122154537245635      0.00263757627655657      0      0
0.00122154537245635      0.00123845552348304      0.00235369101214089      0      0
0.00123845552348304      0.00125559976586171      0.00251261956690935      0      0
0.00125559976586171      0.00127298134017614      0.00236013312174158      0      0
0.00127298134017614      0.00129060353187029      0.00273127963987543      0      0
0.00129060353187029      0.00130846967186935      0.00197984565157940      0      0
0.00130846967186935      0.00132658313720929      0.00311983679048380      0      0
0.00132658313720929      0.00134494735167523      0.00163380057440594      0      0
0.00134494735167523      0.00136356578644858      0.00300405557454406      0      0
0.00136356578644858      0.00138244196076317      0.00263696587361747      0      0
0.00138244196076317      0.00140157944257044      0.00180289835631809      0      0
0.00140157944257044      0.00142098184921384      0.00320097488696462      0      0
0.00142098184921384      0.00144065284811262      0.00269571785944151      0      0
0.00144065284811262      0.00146059615745496      0.00168357677814362      0      0
0.00146059615745496      0.00148081554690089      0.00291914182352878      0      0
0.00148081554690089      0.00150131483829471      0.00331428672028905      0      0
0.00150131483829471      0.00152209790638749      0.00234376816944888      0      0
0.00152209790638749      0.00154316867956938      0.00173744708856050      0      0
0.00154316867956938      0.00156453114061223      0.00272966717967702      0      0
0.00156453114061223      0.00158618932742236      0.00343756809125013      0      0
0.00158618932742236      0.00160814733380381      0.00330633232029183      0      0
0.00160814733380381      0.00163040931023216      0.00258576529313185      0      0
0.00163040931023216      0.00165297946463904      0.00186268256165981      0      0
0.00165297946463904      0.00167586206320748      0.00184665503845875      0      0
0.00167586206320748      0.00169906143117836      0.00241343443272447      0      0
0.00169906143117836      0.00172258195366789      0.00299698020294078      0      0
0.00172258195366789      0.00174642807649655      0.00340318682071112      0      0
0.00174642807649655      0.00177060430702936      0.00362846395786267      0      0
0.00177060430702936      0.00179511521502795      0.00372423757812410      0      0
0.00179511521502795      0.00181996543351421      0.00374903221613194      0      0
0.00181996543351421      0.00184515965964614      0.00375068050114174      0      0
0.00184515965964614      0.00187070265560561      0.00376084047896306      0      0
0.00187070265560561      0.00189659924949857      0.00379446422770679      0      0
0.00189659924949857      0.00192285433626758      0.00385033718702788      0      0
0.00192285433626758      0.00194947287861711      0.00391096885444324      0      0
0.00194947287861711      0.00197645990795156      0.00394201795684024      0      0
0.00197645990795156      0.00200382052532629      0.00389316224764916      0      0
0.00200382052532629      0.00203155990241182      0.00370399604111161      0      0
0.00203155990241182      0.00205968328247135      0.00332115606783892      0      0
0.00205968328247135      0.00208819598135186      0.00274114249514693      0      0
0.00208819598135186      0.00211710338848892      0.00212624486691691      0      0
0.00211710338848892      0.00214641096792534      0.00201241759135602      0      0
0.00214641096792534      0.00217612425934403      0.00273189304214062      0      0
0.00217612425934403      0.00220624887911509      0.00368623121992918      0      0
0.00220624887911509      0.00223679052135739      0.00425077289122992      0      0
0.00223679052135739      0.00226775495901488      0.00403383382418614      0      0
0.00226775495901488      0.00229914804494778      0.00299081978996653      0      0
0.00229914804494778      0.00233097571303889      0.00204363032500511      0      0
0.00233097571303889      0.00236324397931521      0.00303012899268046      0      0
0.00236324397931521      0.00239595894308506      0.00430146447889694      0      0
0.00239595894308506      0.00242912678809096      0.00425406922348749      0      0
0.00242912678809096      0.00246275378367852      0.00277026486075038      0      0
0.00246275378367852      0.00249684628598141      0.00242924324033921      0      0
0.00249684628598141      0.00253141073912281      0.00421907840960692      0      0
0.00253141073912281      0.0025664536764335      0.00446971135354669      0      0
0.0025664536764335      0.00260198172168671      0.00266637834960779      0      0
0.00260198172168671      0.00263800159035023      0.00300326611718093      0      0
0.00263800159035023      0.00267452009085567      0.00476888973707316      0      0
0.00267452009085567      0.00271154412588544      0.00373959444770005      0      0
0.00271154412588544      0.00274908069367747      0.00241265517033073      0      0
0.00274908069367747      0.00278713688934801      0.00470078996385237      0      0
0.00278713688934801      0.00282571990623272      0.00414599255133297      0      0
0.00282571990623272      0.00286483703724639      0.00242083159832777      0      0
0.00286483703724639      0.00290449567626138      0.00490266022005541      0      0
0.00290449567626138      0.00294470331950526      0.00391842747074282      0      0
0.00294470331950526      0.0029854675669777      0.00294107214684850      0      0
0.0029854675669777      0.00302679612388701      0.00523951536075052      0      0
0.00302679612388701      0.0030686968021066      0.00294944282606605      0      0
0.0030686968021066      0.00311117752165154      0.00433264434005909      0      0
0.00311117752165154      0.0031542463121756      0.00479406934969005      0      0
0.0031542463121756      0.00319791131448903      0.00273533174276338      0      0
0.00319791131448903      0.00324218078209728      0.00549919058411974      0      0
0.00324218078209728      0.0032870630827611      0.00279736473439606      0      0
0.0032870630827611      0.00333256670007821      0.00512852871476521      0      0
0.00333256670007821      0.00337870023508683      0.00401559223003990      0      0
0.00337870023508683      0.00342547240789146      0.00430754170485322      0      0
0.00342547240789146      0.00347289205931113      0.00498553273881088      0      0
0.00347289205931113      0.00352096815255051      0.00355711326083874      0      0
0.00352096815255051      0.00356970977489406      0.00554973041765929      0      0
0.00356970977489406      0.00361912613942378      0.00311971907332000      0      0
0.00361912613942378      0.0036692265867606      0.00584805721284650      0      0
0.0036692265867606      0.00372002058682995      0.00298062130277763      0      0
0.00372002058682995      0.00377151774065175      0.00600750075560215      0      0
0.00377151774065175      0.00382372778215516      0.00305248961012937      0      0
0.00382372778215516      0.00387666058001854      0.00606716892306436      0      0
0.00387666058001854      0.00393032613953476      0.00335438335626898      0      0
0.00393032613953476      0.0039847346045024      0.00596421374235024      0      0
0.0039847346045024      0.00403989625914312      0.00399714238926474      0      0
0.00403989625914312      0.00409582153004557      0.00554961736655337      0      0
0.00409582153004557      0.00415252098813623      0.00499602957422142      0      0
0.00415252098813623      0.00421000535067748      0.00466605992551164      0      0
0.00421000535067748      0.0042682854832934      0.00610999469157242      0      0
0.0042682854832934      0.00432737240202355      0.00344308019072986      0      0
0.00432737240202355      0.00438727727540519      0.00682940435479399      0      0
0.00438727727540519      0.00444801142658443      0.00322021404503872      0      0
0.00444801142658443      0.00450958633545639      0.00650713160857075      0      0
0.00450958633545639      0.00457201364083525      0.00507027118484355      0      0
0.00457201364083525      0.00463530514265407      0.00478365313533452      0      0
0.00463530514265407      0.00469947280419532      0.00694640754113266      0      0
0.00469947280419532      0.00476452875435209      0.00320787100878022      0      0
0.00476452875435209      0.0048304852899207      0.00695501643449483      0      0
0.0048304852899207      0.00489735487792503      0.00547474012985723      0      0
0.00489735487792503      0.00496515015797302      0.00452180520291746      0      0
0.00496515015797302      0.00503388394464577      0.00754437752627968      0      0
0.00503388394464577      0.00510356922991978      0.00397616291130046      0      0
0.00510356922991978      0.00517421918562266      0.00616316255164697      0      0
0.00517421918562266      0.00524584716592283      0.00731095592618709      0      0
0.00524584716592283      0.00531846670985373      0.00347701249427650      0      0
0.00531846670985373      0.00539209154387294      0.00712599370953852      0      0
0.00539209154387294      0.00546673558445676      0.00703564300115638      0      0
0.00546673558445676      0.00554241294073067      0.00359737216372066      0      0
0.00554241294073067      0.00561913791713623      0.00758504128106441      0      0
0.00561913791713623      0.00569692501613484      0.00712238394958178      0      0
0.00569692501613484      0.00577578894094906      0.00369562275663905      0      0
0.00577578894094906      0.00585574459834172      0.00766997268676670      0      0
0.00585574459834172      0.00593680710143364      0.00766726052036534      0      0
0.00593680710143364      0.00601899177256026      0.00380712200062000      0      0
0.00601899177256026      0.00610231414616781      0.00726145277859820      0      0
0.00610231414616781      0.0061867899717497      0.00849782074181926      0      0
0.0061867899717497      0.0062724352168234      0.00464114350279992      0      0
0.0062724352168234      0.00635926606994866      0.00608507393344040      0      0
0.00635926606994866      0.00644729894378739      0.00907996671813492      0      0
0.00644729894378739      0.00653655047820597      0.00662980239814570      0      0
0.00653655047820597      0.00662703754342055      0.00437222792556780      0      0
0.00662703754342055      0.00671877724318579      0.00851139579267052      0      0
0.00671877724318579      0.00681178691802782      0.00888230001502032      0      0
0.00681178691802782      0.00690608414852187      0.00494355139223316      0      0
0.00690608414852187      0.00700168675861542      0.00609454691696272      0      0
0.00700168675861542      0.00709861281899715      0.00959660934998985      0      0
0.00709861281899715      0.00719688065051277      0.00835698847959768      0      0
0.00719688065051277      0.00729650882762788      0.00446441756587606      0      0
0.00729650882762788      0.00739751618193895      0.00716173631422718      0      0
0.00739751618193895      0.00749992180573285      0.0101143702218517      0      0
0.00749992180573285      0.00760374505559565      0.00843348883069605      0      0
0.00760374505559565      0.00770900555607137      0.00461511528456109      0      0
0.00770900555607137      0.00781572320337137      0.00727124122347363      0      0
0.00781572320337137      0.00792391816913513      0.0104456049120562      0      0
0.00792391816913513      0.00803361090424307      0.00933972741548433      0      0
0.00803361090424307      0.00814482214268214      0.00534753030812784      0      0
0.00814482214268214      0.00825757290546495      0.00635674221937755      0      0
0.00825757290546495      0.00837188450460311      0.0102704551271987      0      0
0.00837188450460311      0.0084877785471356      0.0107416915167403      0      0
0.0084877785471356      0.00860527693921294      0.00742536854264083      0      0
0.00860527693921294      0.00872440189023784      0.00499148801327895      0      0
0.00872440189023784      0.0088451759170632      0.00871434713235266      0      0
0.0088451759170632      0.00896762184824822      0.0114838586577082      0      0
0.00896762184824822      0.00909176282837339      0.0104750224244006      0      0
0.00909176282837339      0.00921762232241531      0.00663069918651507      0      0
0.00921762232241531      0.009345224120182      0.00568237163155303      0      0
0.009345224120182      0.00947459234080956      0.00971083781868262      0      0
0.00947459234080956      0.00960575143732124      0.0121251193007663      0      0
0.00960575143732124      0.0097387262012494      0.0110083670838743      0      0
0.0097387262012494      0.00987354176732169      0.00724742446412647      0      0
0.00987354176732169      0.0100102236182119      0.00562762931987907      0      0
0.0100102236182119      0.0101487975893568      0.00936454384336957      0      0
0.0101487975893568      0.0102892898738392      0.0124356337022405      0      0
0.0102892898738392      0.0104317270273393      0.0124290869470959      0      0
0.0104317270273393      0.0105761359731542      0.00943875417559552      0      0
0.0105761359731542      0.0107225440072866      0.00591308357942651      0      0
0.0107225440072866      0.0108709788036044      0.00740448631133108      0      0
0.0108709788036044      0.0110214684190717      0.0113957868233224      0      0
0.0110214684190717      0.0111740412990521      0.0135295376826248      0      0
0.0111740412990521      0.0113287262826851      0.0127027768160154      0      0
0.0113287262826851      0.0114855526083377      0.00940102367255395      0      0
0.0114855526083377      0.0116445499191305      0.00614972494246872      0      0
0.0116445499191305      0.0118057482685412      0.00778106329017362      0      0
0.0118057482685412      0.0119691781260852      0.0117419240361735      0      0
0.0119691781260852      0.0121348703830748      0.0142003686634994      0      0
0.0121348703830748      0.0123028563584581      0.0140408214035377      0      0
0.0123028563584581      0.0124731678047393      0.0114019932901767      0      0
0.0124731678047393      0.0126458369139802      0.00766883638724643      0      0
0.0126458369139802      0.0128208963238851      0.00665905851507620      0      0
0.0128208963238851      0.0129983791239701      0.0100282987739830      0      0
0.0129983791239701      0.0131783188618175      0.0136305085353241      0      0
0.0131783188618175      0.0133607495494169      0.0153973931702509      0      0
0.0133607495494169      0.0135457056695945      0.0147693160011426      0      0
0.0135457056695945      0.0137332221825303      0.0120176595434148      0      0
0.0137332221825303      0.0139233345323668      0.00835768847942299      0      0
0.0139233345323668      0.0141160786539086      0.00691104746052596      0      0
0.0141160786539086      0.0143114909794141      0.00975322514006696      0      0
0.0143114909794141      0.0145096084454827      0.0135323823492094      0      0
0.0145096084454827      0.0147104685000363      0.0160539192494322      0      0
0.0147104685000363      0.0149141091093971      0.0165675426172169      0      0
0.0149141091093971      0.0151205687654648      0.0149998940809392      0      0
0.0151205687654648      0.0153298864929916      0.0118385759342225      0      0
0.0153298864929916      0.0155421018569589      0.00839352361149526      0      0
0.0155421018569589      0.015757254970056      0.00753465522748137      0      0
0.015757254970056      0.0159753865002618      0.0104174032002419      0      0
0.0159753865002618      0.0161965376785319      0.0141488307639340      0      0
0.0161965376785319      0.0164207503065923      0.0169192938031406      0      0
0.0164207503065923      0.0166480667648403      0.0180328205239511      0      0
0.0166480667648403      0.0168785300203555      0.0173079856217133      0      0
0.0168785300203555      0.0171121836350213      0.0149439812663620      0      0
0.0171121836350213      0.0173490717737588      0.0115588201486139      0      0
0.0173490717737588      0.017589239212875      0.00853147454812074      0      0
0.017589239212875      0.0178327313485262      0.00833357675662129      0      0
0.0178327313485262      0.0180795942052988      0.0112598828557517      0      0
0.0180795942052988      0.0183298744449088      0.0149177613324765      0      0
0.0183298744449088      0.0185836193750216      0.0178715436854055      0      0
0.0185836193750216      0.0188408769581945      0.0195081653033905      0      0
0.0188408769581945      0.0191016958209418      0.0195973589528787      0      0
0.0191016958209418      0.0193661252629267      0.0181700440719699      0      0
0.0193661252629267      0.0196342152662799      0.0154983074546621      0      0
0.0196342152662799      0.0199060165050465      0.0121605184184503      0      0
0.0199060165050465      0.0201815803547652      0.00931889093088144      0      0
0.0201815803547652      0.0204609589021785      0.00890499684253659      0      0
0.0204609589021785      0.0207442049550786      0.0113703403116436      0      0
0.0207442049550786      0.0210313720522889      0.0149099793702766      0      0
0.0210313720522889      0.0213225144737837      0.0181893727390047      0      0
0.0213225144737837      0.0216176872509482      0.0205779215372311      0      0
0.0216176872509482      0.0219169461769806      0.0217765218536904      0      0
0.0219169461769806      0.0222203478174381      0.0216803835668915      0      0
0.0222203478174381      0.0225279495209286      0.0203369345609320      0      0
0.0225279495209286      0.0228398094299506      0.0179378771752773      0      0
0.0228398094299506      0.0231559864918837      0.0148468776853641      0      0
0.0231559864918837      0.0234765404701303      0.0117140859330503      0      0
0.0234765404701303      0.0238015319554124      0.00972023654161291      0      0
0.0238015319554124      0.0241310223772239      0.0102007342618947      0      0
0.0241310223772239      0.0244650740154424      0.0128447752271925      0      0
0.0244650740154424      0.0248037500121009      0.0162620913672043      0      0
0.0248037500121009      0.025147114383323      0.0195268005250274      0      0
0.025147114383323      0.0254952320314234      0.0221615547910514      0      0
0.0254952320314234      0.025848168757175      0.0239122637039892      0      0
0.025848168757175      0.0262059912722472      0.0246541979251647      0      0
0.0262059912722472      0.0265687672118152      0.0243575786170590      0      0
0.0265687672118152      0.0269365651473444      0.0230741613416949      0      0
0.0269365651473444      0.0273094545995519      0.0209344177241094      0      0
0.0273094545995519      0.0276875060515468      0.0181581583224611      0      0
0.0276875060515468      0.0280707909621536      0.0150948897594458      0      0
0.0280707909621536      0.0284593817794181      0.0123263447574741      0      0
0.0284593817794181      0.0288533519543027      0.0107817624997699      0      0
0.0288533519543027      0.0292527759545692      0.0113102043310461      0      0
0.0292527759545692      0.0296577292788545      0.0136448897735025      0      0
0.0296577292788545      0.0300682884709421      0.0168193134315288      0      0
0.0300682884709421      0.0304845311342295      0.0201046863942842      0      0
0.0304845311342295      0.0309065359463971      0.0230863223151998      0      0
0.0309065359463971      0.0313343826742795      0.0255246983779167      0      0
0.0313343826742795      0.0317681521889432      0.0272775097253521      0      0
0.0317681521889432      0.0322079264809726      0.0282662008313343      0      0
0.0322079264809726      0.0326537886759678      0.0284611248629387      0      0
0.0326537886759678      0.033105823050257      0.0278742697519655      0      0
0.033105823050257      0.033564115046826      0.0265556792898989      0      0
0.033564115046826      0.0340287512914689      0.0245929209425280      0      0
0.0340287512914689      0.0344998196091616      0.0221151654917795      0      0
0.0344998196091616      0.0349774090406628      0.0193063786499160      0      0
0.0349774090406628      0.0354616098593442      0.0164368044618370      0      0
0.0354616098593442      0.0359525135882537      0.0139223802942973      0      0
0.0359525135882537      0.0364502130174152      0.0123690805062044      0      0
0.0364502130174152      0.0369548022213675      0.0123660208119285      0      0
0.0369548022213675      0.0374663765769464      0.0139479878275377      0      0
0.0374663765769464      0.0379850327813123      0.0165721954047189      0      0
0.0379850327813123      0.0385108688702281      0.0196550247532697      0      0
0.0385108688702281      0.0390439842365898      0.0228023159612025      0      0
0.0390439842365898      0.0395844796492134      0.0257709362891244      0      0
0.0395844796492134      0.0401324572718825      0.0284065404804822      0      0
0.0401324572718825      0.0406880206826587      0.0306076305185895      0      0
0.0406880206826587      0.0412512748934598      0.0323075914511583      0      0
0.0412512748934598      0.0418223263699098      0.0334655746755858      0      0
0.0418223263699098      0.0424012830514618      0.0340615242547147      0      0
0.0424012830514618      0.0429882543718015      0.0340931981056845      0      0
0.0429882543718015      0.0435833512795317      0.0335742444539311      0      0
0.0435833512795317      0.0441866862591436      0.0325329753609123      0      0
0.0441866862591436      0.0447983733522791      0.0310118075596202      0      0
0.0447983733522791      0.0454185281792862      0.0290676065905448      0      0
0.0454185281792862      0.0460472679610735      0.0267735040331273      0      0
0.0460472679610735      0.0466847115412677      0.0242232962314165      0      0
0.0466847115412677      0.0473309794086762      0.0215404061915316      0      0
0.0473309794086762      0.047986193720063      0.0188943469531990      0      0
0.047986193720063      0.0486504783232378      0.0165260175090512      0      0
0.0486504783232378      0.0493239587804657      0.0147675747356089      0      0
0.0493239587804657      0.0500067623922011      0.0139946861704205      0      0
0.0500067623922011      0.0506990182211494      0.0144367910112427      0      0
0.0506990182211494      0.0514008571166629      0.0159953871164778      0      0
0.0514008571166629      0.0521124117394733      0.0183404734410199      0      0
0.0521124117394733      0.0528338165867671      0.0211322109878883      0      0
0.0528338165867671      0.0535652080176086      0.0241175868182814      0      0
0.0535652080176086      0.0543067242787134      0.0271254304592510      0      0
0.0543067242787134      0.0550585055305805      0.0300399230605423      0      0
0.0550585055305805      0.0558206938739848      0.0327802440185582      0      0
0.0558206938739848      0.0565934333768373      0.0352882358619089      0      0
0.0565934333768373      0.0573768701014157      0.0375213027015413      0      0
0.0573768701014157      0.0581711521319738      0.0394482759597408      0      0
0.0581711521319738      0.0589764296027321      0.0410469115831399      0      0
0.0589764296027321      0.0597928547262553      0.0423022898749793      0      0
0.0597928547262553      0.0606205818222245      0.0432057256909737      0      0
0.0606205818222245      0.0614597673466051      0.0437539768404416      0      0
0.0614597673466051      0.0623105699212211      0.0439486354735930      0      0
0.0623105699212211      0.0631731503637371      0.0437956408306031      0      0
0.0631731503637371      0.0640476717180559      0.0433048828056908      0      0
0.0640476717180559      0.064934299285137      0.0424898854129199      0      0
0.064934299285137      0.065833200654241      0.0413675737128759      0      0
0.065833200654241      0.0667445457346082      0.0399581412028108      0      0
0.0667445457346082      0.0676685067875737      0.0382850506143339      0      0
0.0676685067875737      0.0686052584591283      0.0363752235698179      0      0
0.0686052584591283      0.0695549778129301      0.0342595093685370      0      0
0.0695549778129301      0.0705178443637725      0.0319735789887547      0      0
0.0705178443637725      0.071494040111516      0.0295594795589590      0      0
0.071494040111516      0.0724837495754901      0.0270682198216740      0      0
0.0724837495754901      0.07348715982937      0.0245639306221634      0      0
0.07348715982937      0.0745044605365374      0.0221302431036002      0      0
0.0745044605365374      0.0755358439859309      0.0198790614443714      0      0
0.0755358439859309      0.0765815051283916      0.0179593919631231      0      0
0.0765815051283916      0.0776416416135129      0.0165566320182549      0      0
0.0776416416135129      0.0787164538269999      0.0158622817331403      0      0
0.0787164538269999      0.0798061449285455      0.0160029811227464      0      0
0.0798061449285455      0.0809109208902321      0.0169725381373116      0      0
0.0809109208902321      0.0820309905354643      0.0186401226099582      0      0
0.0820309905354643      0.0831665655784396      0.0208242907830270      0      0
0.0831665655784396      0.0843178606641673      0.0233572807262687      0      0
0.0843178606641673      0.0854850934090396      0.0261085052222954      0      0
0.0854850934090396      0.0866684844419658      0.0289828718565602      0      0
0.0866684844419658      0.087868257446075      0.0319120136080113      0      0
0.087868257446075      0.0890846392009967      0.0348461349008623      0      0
0.0890846392009967      0.0903178596257262      0.0377481184701288      0      0
0.0903178596257262      0.0915681518220832      0.0405896018861470      0      0
0.0915681518220832      0.0928357521187732      0.0433484253213054      0      0
0.0928357521187732      0.0941209001160578      0.0460069667299407      0      0
0.0941209001160578      0.0954238387310435      0.0485510388161693      0      0
0.0954238387310435      0.0967448142435972      0.0509691415323127      0      0
0.0967448142435972      0.0980840763428988      0.0532519417818902      0      0
0.0980840763428988      0.0994418781746361      0.0553919004542597      0      0
0.0994418781746361      0.100818476388855      0.0573829966346855      0      0
0.100818476388855      0.10221413118847      0.0592205170942208      0      0
0.10221413118847      0.103629106378448      0.0609008904894378      0      0
0.103629106378448      0.105063669415674      0.0624215528160669      0      0
0.105063669415674      0.106518091459502      0.0637808351921585      0      0
0.106518091459502      0.107992647423013      0.0649778679740592      0      0
0.107992647423013      0.109487616024976      0.0660124971259696      0      0
0.109487616024976      0.111003279842531      0.0668852100358268      0      0
0.111003279842531      0.112539925364605      0.0675970688239347      0      0
0.112539925364605      0.114097843046059      0.0681496497697337      0      0
0.114097843046059      0.115677327362591      0.0685449878784248      0      0
0.115677327362591      0.117278676866402      0.0687855258826935      0      0
0.117278676866402      0.118902194242619      0.0688740671649886      0      0
0.118902194242619      0.120548186366517      0.0688137322190396      0      0
0.120548186366517      0.122216964361519      0.0686079183634098      0      0
0.122216964361519      0.123908843658004      0.0682602624871071      0      0
0.123908843658004      0.125624144052934      0.0677746066561531      0      0
0.125624144052934      0.127363189770296      0.0671549664466086      0      0
0.127363189770296      0.12912630952239      0.0664055018982770      0      0
0.12912630952239      0.130913836571959      0.0655304910075373      0      0
0.130913836571959      0.132726108795187      0.0645343057001824      0      0
0.132726108795187      0.134563468745557      0.0634213902481725      0      0
0.134563468745557      0.136426263718606      0.0621962421201892      0      0
0.136426263718606      0.138314845817565      0.0608633952874220      0      0
0.138314845817565      0.140229572019921      0.0594274060463077      0      0
0.140229572019921      0.142170804244882      0.0578928414732120      0      0
0.142170804244882      0.144138909421796      0.0562642706981434      0      0
0.144138909421796      0.146134259559502      0.0545462592840072      0      0
0.146134259559502      0.148157231816648      0.0527433671371442      0      0
0.148157231816648      0.150208208572982      0.0508601505728631      0      0
0.150208208572982      0.152287577501628      0.0489011694454315      0      0
0.152287577501628      0.154395731642364      0.0468710006710303      0      0
0.154395731642364      0.156533069475914      0.0447742600970761      0      0
0.156533069475914      0.158699994999266      0.0426156356200548      0      0
0.158699994999266      0.16089691780204      0.0403999359223924      0      0
0.16089691780204      0.163124253143903      0.0381321615190666      0      0
0.163124253143903      0.165382422033063      0.0358176085532326      0      0
0.165382422033063      0.16767185130585      0.0334620219829537      0      0
0.16767185130585      0.16999297370739      0.0310718253303155      0      0
0.16999297370739      0.172346227973408      0.0286544725254184      0      0
0.172346227973408      0.174732058913154      0.0262190002990211      0      0
0.174732058913154      0.177150917493482      0.0237769202361505      0      0
0.177150917493482      0.179603260924088      0.0213437040442632      0      0
0.179603260924088      0.182089552743936      0.0189413343175881      0      0
0.182089552743936      0.184610262908873      0.0166028046804101      0      0
0.184610262908873      0.187165867880458      0.0143801550083272      0      0
0.187165867880458      0.189756850716024      0.0123583783008263      0      0
0.189756850716024      0.192383701159985      0.0106759043734999      0      0
0.192383701159985      0.195046915736409      0.00953826544466011      0      0
0.195046915736409      0.197746997842864      0.00917328422434736      0      0
0.197746997842864      0.200484457845576      0.00968779219193421      0      0
0.200484457845576      0.203259813175894      0.0109734759522918      0      0
0.203259813175894      0.206073588428097      0.0128112708019952      0      0
0.206073588428097      0.208926315458549      0.0150079866514916      0      0
0.208926315458549      0.211818533486235      0.0174346826916425      0      0
0.211818533486235      0.214750789194674      0.0200125043119268      0      0
0.214750789194674      0.217723636835266      0.0226934491257179      0      0
0.217723636835266      0.220737638332042      0.0254474726706843      0      0
0.220737638332042      0.22379336338789      0.0282550371924142      0      0
0.22379336338789      0.226891389592229      0.0311029218610933      0      0
0.226891389592229      0.230032302530194      0.0339818354094176      0      0
0.230032302530194      0.233216695893316      0.0368850179659661      0      0
0.233216695893316      0.236445171591743      0.0398073960007257      0      0
0.236445171591743      0.239718339868012      0.0427450551899860      0      0
0.239718339868012      0.243036819412397      0.0456949015500644      0      0
0.243036819412397      0.246401237479853      0.0486544373823748      0      0
0.246401237479853      0.249812230008578      0.0516216092031174      0      0
0.249812230008578      0.253270441740218      0.0545947019837238      0      0
0.253270441740218      0.256776526341734      0.0575722639004018      0      0
0.256776526341734      0.260331146528961      0.0605530516257616      0      0
0.260331146528961      0.263934974191869      0.0635359897314642      0      0
0.263934974191869      0.267588690521566      0.0665201399645429      0      0
0.267588690521566      0.271292986139054      0.0695046775509809      0      0
0.271292986139054      0.275048561225772      0.0724888725800081      0      0
0.275048561225772      0.27885612565594      0.0754720751157216      0      0
0.27885612565594      0.282716399130741      0.0784537030803965      0      0
0.282716399130741      0.286630111314356      0.0814332322248743      0      0
0.286630111314356      0.290598001971889      0.0844101876888364      0      0
0.290598001971889      0.294620821109189      0.0873841367851488      0      0
0.294620821109189      0.298699329114623      0.0903546827357407      0      0
0.298699329114623      0.302834296902796      0.0933214591534790      0      0
0.302834296902796      0.307026506060274      0.0962841251131472      0      0
0.307026506060274      0.311276748993318      0.0992423606903136      0      0
0.311276748993318      0.315585829077662      0.102195862873271      0      0
0.315585829077662      0.319954560810364      0.105144341772924      0      0
0.319954560810364      0.324383769963767      0.108087517070304      0      0
0.324383769963767      0.32887429374158      0.111025114652561      0      0
0.32887429374158      0.33342698093713      0.113956863396804      0      0
0.33342698093713      0.338042692093795      0.116882492067604      0      0
0.338042692093795      0.342722299667666      0.119801726298938      0      0
0.342722299667666      0.347466688192458      0.122714285635079      0      0
0.347466688192458      0.352276754446699      0.125619880607816      0      0
0.352276754446699      0.357153407623246      0.128518209829473      0      0
0.357153407623246      0.362097569501131      0.131408957082782      0      0
0.362097569501131      0.367110174619799      0.134291788389727      0      0
0.367110174619799      0.372192170455755      0.137166349042209      0      0
0.372192170455755      0.37734451760165      0.140032260577755      0      0
0.37734451760165      0.382568189947856      0.142889117683616      0      0
0.382568189947856      0.387864174866547      0.145736485012465      0      0
0.387864174866547      0.393233473398329      0.148573893892545      0      0
0.393233473398329      0.398677100441459      0.151400838914577      0      0
0.398677100441459      0.40419608494368      0.154216774376935      0      0
0.40419608494368      0.409791470096709      0.157021110569658      0      0
0.409791470096709      0.41546431353342      0.159813209876682      0      0
0.41546431353342      0.421215687527758      0.162592382674263      0      0
0.421215687527758      0.427046679197417      0.165357883001983      0      0
0.427046679197417      0.43295839070933      0.168108903980810      0      0
0.43295839070933      0.438951939487993      0.170844572950556      0      0
0.438951939487993      0.445028458426682      0.173563946296638      0      0
0.445028458426682      0.451189096101594      0.176266003933236      0      0
0.451189096101594      0.457435016988945      0.178949643406781      0      0
0.457435016988945      0.463767401685081      0.181613673580097      0      0
0.463767401685081      0.470187447129631      0.184256807853459      0      0
0.470187447129631      0.476696366831751      0.186877656874124      0      0
0.476696366831751      0.483295391099501      0.189474720680671      0      0
0.483295391099501      0.489985767272398      0.192046380222411      0      0
0.489985767272398      0.496768759957182      0.194590888187290      0      0
0.496768759957182      0.503645651266856      0.197106359063855      0      0
0.503645651266856      0.510617741063022      0.199590758353853      0      0
0.510617741063022      0.517686347201588      0.202041890841772      0      0
0.517686347201588      0.524852805781861      0.204457387815727      0      0
0.524852805781861      0.532118471399099      0.206834693120507      0      0
0.532118471399099      0.539484717400551      0.209171047907751      0      0
0.539484717400551      0.546952936145049      0.211463473930008      0      0
0.546952936145049      0.554524539266187      0.213708755204121      0      0
0.554524539266187      0.56220095793915      0.215903417844650      0      0
0.56220095793915      0.569983643151229      0.218043707839048      0      0
0.569983643151229      0.577874065976087      0.220125566502289      0      0
0.577874065976087      0.585873717851818      0.222144603308604      0      0
0.585873717851818      0.59398411086286      0.224096065750555      0      0
0.59398411086286      0.602206778025804      0.225974805819450      0      0
0.602206778025804      0.610543273579166      0.227775242633974      0      0
0.610543273579166      0.618995173277162      0.229491320663511      0      0
0.618995173277162      0.62756407468756      0.231116462895878      0      0
0.62756407468756      0.636251597493652      0.232643518182063      0      0
0.636251597493652      0.645059383800396      0.234064701848114      0      0
0.645059383800396      0.653989098444817      0.235371528490033      0      0
0.653989098444817      0.663042429310678      0.236554735652952      0      0
0.663042429310678      0.672221087647534      0.237604196830051      0      0
0.672221087647534      0.681526808394186      0.238508821885028      0      0
0.681526808394186      0.690961350506615      0.239256442585168      0      0
0.690961350506615      0.70052649729046      0.239833680404128      0      0
0.70052649729046      0.710224056738094      0.240225793079274      0      0
0.710224056738094      0.720055861870372      0.240416495539273      0      0
0.720055861870372      0.730023771083106      0.240387749686574      0      0
0.730023771083106      0.740129668498331      0.240119516031909      0      0
0.740129668498331      0.750375464320448      0.239589458199508      0      0
0.750375464320448      0.76076309519728      0.238772588657960      0      0
0.76076309519728      0.771294524586143      0.237640840396980      0      0
0.771294524586143      0.781971743124969      0.236162544238389      0      0
0.781971743124969      0.792796769008581      0.234301784391156      0      0
0.792796769008581      0.803771648370161      0.232017594726829      0      0
0.803771648370161      0.814898455668016      0.229262943459826      0      0
0.814898455668016      0.826179294077686      0.225983431853345      0      0
0.826179294077686      0.837616295889483      0.222115598853605      0      0
0.837616295889483      0.849211622911536      0.217584670597737      0      0
0.849211622911536      0.860967466878409      0.212301507934998      0      0
0.860967466878409      0.872886049865385      0.206158361005469      0      0
0.872886049865385      0.884969624708479      0.199022787653538      0      0
0.884969624708479      0.897220475430265      0.190728628604918      0      0
0.897220475430265      0.909640917671599      0.181062027791469      0      0
0.909640917671599      0.922233299129318      0.169738590647851      0      0
0.922233299129318      0.935      0.156363424710941      0      0
# END HISTO1D SudakovqbarqExpOutputsN2LL21
# BEGIN HISTO1D SudakovqbarqExpOutputsN2LL22
PlotOrder=4
LineColor=orange
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(2,2)}_{h}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      284090.409299800      0      0
0.00000101384324431002      0.00000102787812403307      276384.536467162      0      0
0.00000102787812403307      0.00000104210729202498      268887.675819735      0      0
0.00000104210729202498      0.00000105653343786574      261594.158343296      0      0
0.00000105653343786574      0.00000107115928836782      254498.468781195      0      0
0.00000107115928836782      0.00000108598760809164      247595.241464115      0      0
0.00000108598760809164      0.00000110102119986811      240879.256252919      0      0
0.00000110102119986811      0.00000111626290532839      234345.434591552      0      0
0.00000111626290532839      0.00000113171560544106      227988.835666988      0      0
0.00000113171560544106      0.00000114738222105665      221804.652673329      0      0
0.00000114738222105665      0.00000116326571345971      215788.209177229      0      0
0.00000116326571345971      0.0000011793690849286      209934.955581901      0      0
0.0000011793690849286      0.00000119569537930295      204240.465687017      0      0
0.00000119569537930295      0.000001212247682559      198700.433341923      0      0
0.000001212247682559      0.00000122902912339292      193310.669189614      0      0
0.00000122902912339292      0.00000124604287381218      188067.097499031      0      0
0.00000124604287381218      0.00000126329214973512      182965.753083264      0      0
0.00000126329214973512      0.00000128078021159884      178002.778301344      0      0
0.00000128078021159884      0.00000129851036497544      173174.420141352      0      0
0.00000129851036497544      0.00000131648596119688      168477.027382641      0      0
0.00000131648596119688      0.00000133471039798844      163907.047835023      0      0
0.00000133471039798844      0.00000135318712011092      159461.025652836      0      0
0.00000135318712011092      0.00000137191962001179      155135.598721861      0      0
0.00000137191962001179      0.00000139091143848532      150927.496117109      0      0
0.00000139091143848532      0.00000141016616534188      146833.535629559      0      0
0.00000141016616534188      0.00000142968744008643      142850.621359977      0      0
0.00000142968744008643      0.00000144947895260651      138975.741377995      0      0
0.00000144947895260651      0.00000146954444386967      135205.965444681      0      0
0.00000146954444386967      0.00000148988770663059      131538.442796877      0      0
0.00000148988770663059      0.00000151051258614798      127970.399991633      0      0
0.00000151051258614798      0.00000153142298091138      124499.138809105      0      0
0.00000153142298091138      0.00000155262284337812      121122.034212323      0      0
0.00000155262284337812      0.00000157411618072032      117836.532362306      0      0
0.00000157411618072032      0.00000159590705558239      114640.148687005      0      0
0.00000159590705558239      0.0000016179995868489      111530.466002618      0      0
0.0000016179995868489      0.00000164039795042316      108505.132685867      0      0
0.00000164039795042316      0.00000166310638001652      105561.860895841      0      0
0.00000166310638001652      0.00000168612916794864      102698.424844067      0      0
0.00000168612916794864      0.00000170947066595881      99912.6591114998      0      0
0.00000170947066595881      0.00000173313528602849      97202.4570111639      0      0
0.00000173313528602849      0.00000175712750121529      94565.7689951976      0      0
0.00000175712750121529      0.00000178145184649847      92000.6011051056      0      0
0.00000178145184649847      0.00000180611291963609      89505.0134640427      0      0
0.00000180611291963609      0.00000183111538203409      87077.1188099901      0      0
0.00000183111538203409      0.00000185646395962742      84715.0810687157      0      0
0.00000185646395962742      0.00000188216344377329      82417.1139654384      0      0
0.00000188216344377329      0.00000190821869215684      80181.4796741475      0      0
0.00000190821869215684      0.00000193463462970931      78006.4875035552      0      0
0.00000193463462970931      0.000001961416249539      75890.4926186892      0      0
0.000001961416249539      0.00000198856861387501      73831.8947971585      0      0
0.00000198856861387501      0.00000201609685502412      71829.1372191517      0      0
0.00000201609685502412      0.00000204400617634088      69880.7052902540      0      0
0.00000204400617634088      0.00000207230185321116      67985.1254961913      0      0
0.00000207230185321116      0.00000210098923404927      66140.9642886363      0      0
0.00000210098923404927      0.00000213007374130893      64346.8270012344      0      0
0.00000213007374130893      0.00000215956087250823      62601.3567950292      0      0
0.00000215956087250823      0.00000218945620126872      60903.2336324901      0      0
0.00000218945620126872      0.00000221976537836897      59251.1732793669      0      0
0.00000221976537836897      0.00000225049413281266      57643.9263336166      0      0
0.00000225049413281266      0.00000228164827291145      56080.2772806671      0      0
0.00000228164827291145      0.0000023132336873829      54559.0435743052      0      0
0.0000023132336873829      0.0000023452563464635      53079.0747424922      0      0
0.0000023452563464635      0.00000237772230303722      51639.2515174322      0      0
0.00000237772230303722      0.00000241063769377955      50238.4849892348      0      0
0.00000241063769377955      0.00000244400874031748      48875.7157825326      0      0
0.00000244400874031748      0.00000247784175040552      47549.9132554304      0      0
0.00000247784175040552      0.00000251214311911795      46260.0747201807      0      0
0.00000251214311911795      0.00000254691933005764      45005.2246849965      0      0
0.00000254691933005764      0.00000258217695658154      43784.4141164277      0      0
0.00000258217695658154      0.0000026179226630432      42596.7197217436      0      0
0.0000026179226630432      0.00000265416320605244      41441.2432507789      0      0
0.00000265416320605244      0.00000269090543575249      40317.1108167149      0      0
0.00000269090543575249      0.00000272815629711478      39223.4722352830      0      0
0.00000272815629711478      0.00000276592283125165      38159.5003818905      0      0
0.00000276592283125165      0.00000280421217674733      37124.3905661822      0      0
0.00000280421217674733      0.00000284303157100718      36117.3599235663      0      0
0.00000284303157100718      0.00000288238835162573      35137.6468232421      0      0
0.00000288238835162573      0.00000292228995777364      34184.5102922849      0      0
0.00000292228995777364      0.00000296274393160382      33257.2294553497      0      0
0.00000296274393160382      0.00000300375791967704      32355.1029895722      0      0
0.00000300375791967704      0.00000304533967440728      31477.4485942542      0      0
0.00000304533967440728      0.0000030874970555271      30623.6024749320      0      0
0.0000030874970555271      0.00000313023803157323      29792.9188414378      0      0
0.00000313023803157323      0.00000317357068139281      28984.7694195761      0      0
0.00000317357068139281      0.00000321750319567045      28198.5429760428      0      0
0.00000321750319567045      0.00000326204387847638      27433.6448562313      0      0
0.00000326204387847638      0.00000330720114883614      26689.4965345731      0      0
0.00000330720114883614      0.00000335298354232185      25965.5351770751      0      0
0.00000335298354232185      0.00000339939971266569      25261.2132157212      0      0
0.00000339939971266569      0.00000344645843339553      24575.9979344179      0      0
0.00000344645843339553      0.00000349416859949336      23909.3710661693      0      0
0.00000349416859949336      0.00000354253922907654      23260.8284011781      0      0
0.00000354253922907654      0.00000359157946510248      22629.8794055758      0      0
0.00000359157946510248      0.00000364129857709674      22016.0468504936      0      0
0.00000364129857709674      0.00000369170596290522      21418.8664511941      0      0
0.00000369170596290522      0.00000374281115047047      20837.8865159907      0      0
0.00000374281115047047      0.0000037946237996327      20272.6676046881      0      0
0.0000037946237996327      0.00000384715370395563      19722.7821962886      0      0
0.00000384715370395563      0.00000390041079257769      19187.8143657091      0      0
0.00000390041079257769      0.00000395440513208878      18667.3594692675      0      0
0.00000395440513208878      0.00000400914692843308      18161.0238386991      0      0
0.00000400914692843308      0.00000406464652883815      17668.4244834720      0      0
0.00000406464652883815      0.00000412091442377072      17189.1888011764      0      0
0.00000412091442377072      0.00000417796124891967      16722.9542957688      0      0
0.00000417796124891967      0.00000423579778720626      16269.3683034587      0      0
0.00000423579778720626      0.0000042944349708224      15828.0877260288      0      0
0.0000042944349708224      0.00000435388388329698      15398.7787713892      0      0
0.00000435388388329698      0.00000441415576159092      14981.1167011681      0      0
0.00000441415576159092      0.0000044752619982211      14574.7855851483      0      0
0.0000044752619982211      0.00000453721414341383      14179.4780623638      0      0
0.00000453721414341383      0.00000460002390728798      13794.8951086771      0      0
0.00000460002390728798      0.0000046637031620685      13420.7458106588      0      0
0.0000046637031620685      0.00000472826394433043      13056.7471456014      0      0
0.00000472826394433043      0.00000479371845727405      12702.6237674995      0      0
0.00000479371845727405      0.00000486007907303155      12358.1077988340      0      0
0.00000486007907303155      0.00000492735833500554      12022.9386280042      0      0
0.00000492735833500554      0.00000499556896024003      11696.8627122544      0      0
0.00000499556896024003      0.00000506472384182418      11379.6333859449      0      0
0.00000506472384182418      0.00000513483605132934      11071.0106740234      0      0
0.00000513483605132934      0.00000520591884127979      10770.7611105559      0      0
0.00000520591884127979      0.00000527798564765776      10478.6575621792      0      0
0.00000527798564765776      0.00000535105009244307      10194.4790563414      0      0
0.00000535105009244307      0.00000542512598618791      9918.01061420192      0      0
0.00000542512598618791      0.00000550022733062734      9649.04308806294      0      0
0.00000550022733062734      0.00000557636832132587      9387.37300321049      0      0
0.00000557636832132587      0.00000565356335036064      9132.80240404472      0      0
0.00000565356335036064      0.00000573182700904185      8885.13870438430      0      0
0.00000573182700904185      0.00000581117409067079      8644.19454183036      0      0
0.00000581117409067079      0.000005891619593336      8409.78763608043      0      0
0.000005891619593336      0.00000597317872274825      8181.74065108589      0      0
0.00000597317872274825      0.00000605586689511467      7959.88106094725      0      0
0.00000605586689511467      0.0000061396997400527      7744.04101944710      0      0
0.0000061396997400527      0.00000622469310354442      7534.05723312215      0      0
0.00000622469310354442      0.00000631086305093168      7329.77083777678      0      0
0.00000631086305093168      0.0000063982258699528      7131.02727834686      0      0
0.0000063982258699528      0.00000648679807382125      6937.67619202159      0      0
0.00000648679807382125      0.00000657659640434692      6749.57129453532      0      0
0.00000657659640434692      0.00000666763783510069      6566.57026954356      0      0
0.00000666763783510069      0.00000675993957462272      6388.53466099940      0      0
0.00000675993957462272      0.0000068535190696752      6215.32976844898      0      0
0.0000068535190696752      0.00000694839400854009      6046.82454516658      0      0
0.00000694839400854009      0.00000704458232436258      5882.89149905326      0      0
0.00000704458232436258      0.00000714210219854078      5723.40659622229      0      0
0.00000714210219854078      0.00000724097206416231      5568.24916720078      0      0
0.00000724097206416231      0.00000734121060948854      5417.30181567451      0      0
0.00000734121060948854      0.000007442836781487      5270.45032970839      0      0
0.000007442836781487      0.00000754586978941272      5127.58359537421      0      0
0.00000754586978941272      0.00000765032910843916      4988.59351272194      0      0
0.00000765032910843916      0.00000775623448333934      4853.37491402970      0      0
0.00000775623448333934      0.00000786360593221801      4721.82548427048      0      0
0.00000786360593221801      0.00000797246375029542      4593.84568373692      0      0
0.00000797246375029542      0.00000808282851374354      4469.33867276403      0      0
0.00000808282851374354      0.00000819472108357529      4348.21023849423      0      0
0.00000819472108357529      0.00000830816260958769      4230.36872362831      0      0
0.00000830816260958769      0.00000842317453435958      4115.72495710879      0      0
0.00000842317453435958      0.00000853977859730466      4004.19218668371      0      0
0.00000853977859730466      0.00000865799683878063      3895.68601329952      0      0
0.00000865799683878063      0.00000877785160425524      3790.12432727265      0      0
0.00000877785160425524      0.00000889936554853005      3687.42724619303      0      0
0.00000889936554853005      0.00000902256164002253      3587.51705451209      0      0
0.00000902256164002253      0.00000914746316510757      3490.31814476842      0      0
0.00000914746316510757      0.00000927409373251906      3395.75696040807      0      0
0.00000927409373251906      0.00000940247727781235      3303.76194015563      0      0
0.00000940247727781235      0.00000953263806788851      3214.26346389426      0      0
0.00000953263806788851      0.00000966460070558129      3127.19380001359      0      0
0.00000966460070558129      0.00000979839013430744      3042.48705418561      0      0
0.00000979839013430744      0.00000993403164278155      2960.07911952927      0      0
0.00000993403164278155      0.000010071550869796      2879.90762812872      0      0
0.000010071550869796      0.0000102109738090674      2801.91190386407      0      0
0.0000102109738090674      0.0000103523268141496      2726.03291652265      0      0
0.0000103523268141496      0.000010495636603415      2652.21323715574      0      0
0.000010495636603415      0.0000106409302651053      2580.39699464486      0      0
0.0000106409302651053      0.000010788235262451      2510.52983344625      0      0
0.000010788235262451      0.0000109375794388631      2442.55887248241      0      0
0.0000109375794388631      0.0000110889910231955      2376.43266514722      0      0
0.0000110889910231955      0.0000112424986350812      2312.10116039780      0      0
0.0000112424986350812      0.0000113981312903417      2249.51566489873      0      0
0.0000113981312903417      0.0000115559184064716      2188.62880619650      0      0
0.0000115559184064716      0.000011715889808199      2129.39449688981      0      0
0.000011715889808199      0.0000118780757331232      2071.76789977428      0      0
0.0000118780757331232      0.0000120425068374297      2015.70539392910      0      0
0.0000120425068374297      0.0000122092142016854      1961.16454172781      0      0
0.0000122092142016854      0.0000123782293367127      1908.10405674038      0      0
0.0000123782293367127      0.0000125495841895462      1856.48377250736      0      0
0.0000125495841895462      0.0000127233111494713      1806.26461216073      0      0
0.0000127233111494713      0.0000128994430541458      1757.40855886876      0      0
0.0000128994430541458      0.0000130780131958075      1709.87862708279      0      0
0.0000130780131958075      0.0000132590553275668      1663.63883456339      0      0
0.0000132590553275668      0.0000134426036697863      1618.65417516503      0      0
0.0000134426036697863      0.00001362869291655      1574.89059235962      0      0
0.00001362869291655      0.00001381735824222      1532.31495347797      0      0
0.00001381735824222      0.0000140086353080861      1490.89502464971      0      0
0.0000140086353080861      0.0000142025602691059      1450.59944642327      0      0
0.0000142025602691059      0.0000143991697807389      1411.39771004640      0      0
0.0000143991697807389      0.0000145985010058751      1373.26013439028      0      0
0.0000145985010058751      0.0000148005916218595      1336.15784350053      0      0
0.0000148005916218595      0.0000150054798276138      1300.06274475606      0      0
0.0000150054798276138      0.0000152132043508565      1264.94750761950      0      0
0.0000152132043508565      0.0000154238044554237      1230.78554296748      0      0
0.0000154238044554237      0.0000156373199486901      1197.55098297577      0      0
0.0000156373199486901      0.0000158537911890937      1165.21866155628      0      0
0.0000158537911890937      0.0000160732590937644      1133.76409531990      0      0
0.0000160732590937644      0.0000162957651462576      1103.16346505871      0      0
0.0000162957651462576      0.000016521351404396      1073.39359772780      0      0
0.000016521351404396      0.0000167500605082187      1044.43194891858      0      0
0.0000167500605082187      0.0000169819356880416      1016.25658580574      0      0
0.0000169819356880416      0.0000172170207726282      988.846170556105      0      0
0.0000172170207726282      0.0000174553601974744      962.179944189954      0      0
0.0000174553601974744      0.0000176969990132074      936.237710878192      0      0
0.0000176969990132074      0.0000179419828941014      910.999822665304      0      0
0.0000179419828941014      0.0000181903581467107      886.447164607311      0      0
0.0000181903581467107      0.0000184421717186223      862.561140312754      0      0
0.0000184421717186223      0.0000186974712073306      839.323657877631      0      0
0.0000186974712073306      0.0000189563048692332      816.717116195944      0      0
0.0000189563048692332      0.0000192187216287532      794.724391649893      0      0
0.0000192187216287532      0.0000194847710875863      773.328825153936      0      0
0.0000194847710875863      0.0000197545035340766      752.514209555007      0      0
0.0000197545035340766      0.000020027969952722      732.264777370691      0      0
0.000020027969952722      0.0000203052220338112      712.565188863024      0      0
0.0000203052220338112      0.0000205863121831945      693.400520434445      0      0
0.0000205863121831945      0.0000208712935321888      674.756253338362      0      0
0.0000208712935321888      0.000021160219947621      656.618262696852      0      0
0.000021160219947621      0.0000214531460420097      638.972806814294      0      0
0.0000214531460420097      0.0000217501271838877      621.806516783699      0      0
0.0000217501271838877      0.0000220512195082683      605.106386371621      0      0
0.0000220512195082683      0.0000223564799272551      588.859762180921      0      0
0.0000223564799272551      0.0000226659661408002      573.054334075655      0      0
0.0000226659661408002      0.0000229797366476099      557.678125873658      0      0
0.0000229797366476099      0.0000232978507562027      542.719486279890      0      0
0.0000232978507562027      0.0000236203685961192      528.167080078832      0      0
0.0000236203685961192      0.000023947351129288      514.009879554743      0      0
0.000023947351129288      0.0000242788601615485      500.237156150398      0      0
0.0000242788601615485      0.0000246149583543337      486.838472351127      0      0
0.0000246149583543337      0.0000249557092365137      473.803673788503      0      0
0.0000249557092365137      0.0000253011772164045      461.122881558032      0      0
0.0000253011772164045      0.0000256514275939423      448.786484745149      0      0
0.0000256514275939423      0.0000260065265730261      436.785133154645      0      0
0.0000260065265730261      0.0000263665412740315      425.109730237636      0      0
0.0000263665412740315      0.0000267315397464981      413.751426209224      0      0
0.0000267315397464981      0.0000271015909819919      402.701611352407      0      0
0.0000271015909819919      0.0000274767649271459      391.951909504629      0      0
0.0000274767649271459      0.0000278571324968813      381.494171721272      0      0
0.0000278571324968813      0.0000282427655878122      371.320470110514      0      0
0.0000282427655878122      0.0000286337370918349      361.423091835322      0      0
0.0000286337370918349      0.0000290301209099061      351.794533278760      0      0
0.0000290301209099061      0.0000294319919660113      342.427494366572      0      0
0.0000294319919660113      0.0000298394262213274      333.314873040628      0      0
0.0000298394262213274      0.00003025250068858      324.449759895671      0      0
0.00003025250068858      0.000030671293446601      315.825432938131      0      0
0.000030671293446601      0.0000310958836550867      307.435352513286      0      0
0.0000310958836550867      0.00003152635156956      299.273156350056      0      0
0.00003152635156956      0.000031962778556541      291.332654749430      0      0
0.000031962778556541      0.0000324052471089262      283.607825898956      0      0
0.0000324052471089262      0.0000328538408615817      276.092811325009      0      0
0.0000328538408615817      0.000033308644607151      268.781911448187      0      0
0.000033308644607151      0.0000337697443120835      261.669581282755      0      0
0.0000337697443120835      0.0000342372271328825      254.750426233310      0      0
0.0000342372271328825      0.0000347111814325807      248.019198017956      0      0
0.0000347111814325807      0.0000351916967974413      241.470790695624      0      0
0.0000351916967974413      0.0000356788640538924      235.100236804896      0      0
0.0000356788640538924      0.0000361727752856944      228.902703603935      0      0
0.0000361727752856944      0.0000366735238513458      222.873489410534      0      0
0.0000366735238513458      0.0000371812044017293      217.008020057445      0      0
0.0000371812044017293      0.0000376959128980032      211.301845419375      0      0
0.0000376959128980032      0.0000382177466297395      205.750636049447      0      0
0.0000382177466297395      0.0000387468042333134      200.350179908669      0      0
0.0000387468042333134      0.0000392831857105477      195.096379171799      0      0
0.0000392831857105477      0.0000398269924476147      189.985247138126      0      0
0.0000398269924476147      0.0000403783272342003      185.012905200936      0      0
0.0000403783272342003      0.0000409372942829333      180.175579928565      0      0
0.0000409372942829333      0.0000415039992490831      175.469600196557      0      0
0.0000415039992490831      0.000042078549250531      170.891394424034      0      0
0.000042078549250531      0.0000426610528880173      166.437487861617      0      0
0.0000426610528880173      0.0000432516202656688      162.104499962837      0      0
0.0000432516202656688      0.0000438503630118107      157.889141837792      0      0
0.0000438503630118107      0.0000444573943000663      153.788213751708      0      0
0.0000444573943000663      0.0000450728288707489      149.798602720393      0      0
0.0000450728288707489      0.0000456967830525504      145.917280142774      0      0
0.0000456967830525504      0.0000463293747845289      142.141299510910      0      0
0.0000463293747845289      0.0000469707236384016      138.467794191783      0      0
0.0000469707236384016      0.0000476209508411464      134.893975254658      0      0
0.0000476209508411464      0.0000482801792979158      131.417129355317      0      0
0.0000482801792979158      0.0000489485336152684      128.034616697466      0      0
0.0000489485336152684      0.0000496261401247217      124.743869025054      0      0
0.0000496261401247217      0.0000503131269066316      121.542387685122      0      0
0.0000503131269066316      0.0000510096238144011      118.427741746816      0      0
0.0000510096238144011      0.000051715762499026      115.397566145510      0      0
0.000051715762499026      0.000052431676433979      112.449559915577      0      0
0.000052431676433979      0.0000531575009404385      109.581484439575      0      0
0.0000531575009404385      0.0000538933732128671      106.791161750953      0      0
0.0000538933732128671      0.0000546394323449439      104.076472909249      0      0
0.0000546394323449439      0.0000553958193558558      101.435356375011      0      0
0.0000553958193558558      0.0000561626772169526      98.8658064694937      0      0
0.0000561626772169526      0.0000569401508787716      96.3658718541550      0      0
0.0000569401508787716      0.0000577283872984359      93.9336540520102      0      0
0.0000577283872984359      0.0000585275354674316      91.5673060212705      0      0
0.0000585275354674316      0.0000593377464397706      89.2650307598588      0      0
0.0000593377464397706      0.0000601591733605423      87.0250799384668      0      0
0.0000601591733605423      0.0000609919714948611      84.8457526012000      0      0
0.0000609919714948611      0.0000618362982572143      82.7253938602559      0      0
0.0000618362982572143      0.0000626923132412161      80.6623936563174      0      0
0.0000626923132412161      0.0000635601782497746      78.6551855527921      0      0
0.0000635601782497746      0.0000644400573256746      76.7022455332996      0      0
0.0000644400573256746      0.0000653321167825856      74.8020908741328      0      0
0.0000653321167825856      0.0000662365252364977      72.9532790143995      0      0
0.0000662365252364977      0.0000671534536375933      71.1544064631062      0      0
0.0000671534536375933      0.0000680830753025601      69.4041077642098      0      0
0.0000680830753025601      0.0000690255659473509      67.7010544349339      0      0
0.0000690255659473509      0.0000699811037203975      66.0439539973146      0      0
0.0000699811037203975      0.0000709498692362838      64.4315489789279      0      0
0.0000709498692362838      0.0000719320456098856      62.8626159878340      0      0
0.0000719320456098856      0.0000729278184909828      61.3359647690867      0      0
0.0000729278184909828      0.0000739373760993502      59.8504373296982      0      0
0.0000739373760993502      0.0000749609092603353      58.4049070532553      0      0
0.0000749609092603353      0.0000759986114409274      56.9982778631384      0      0
0.0000759986114409274      0.0000770506787863264      55.6294833944377      0      0
0.0000770506787863264      0.0000781173101570184      54.2974861712965      0      0
0.0000781173101570184      0.0000791987071663636      53.0012768765677      0      0
0.0000791987071663636      0.0000802950742187053      51.7398735419553      0      0
0.0000802950742187053      0.000081406618548006      50.5123208446133      0      0
0.000081406618548006      0.0000825335502570186      49.3176893677727      0      0
0.0000825335502570186      0.0000836760823569998      48.1550749143890      0      0
0.0000836760823569998      0.0000848344308079731      47.0235978488263      0      0
0.0000848344308079731      0.0000860088145595493      45.9224023805333      0      0
0.0000860088145595493      0.0000871994555923124      44.8506559745547      0      0
0.0000871994555923124      0.0000884065789597775      43.8075487259517      0      0
0.0000884065789597775      0.0000896304128309307      42.7922927030245      0      0
0.0000896304128309307      0.0000908711885333572      41.8041214211165      0      0
0.0000908711885333572      0.0000921291405969664      40.8422892107485      0      0
0.0000921291405969664      0.0000934045067983223      39.9060707244792      0      0
0.0000934045067983223      0.0000946975282055884      38.9947603133199      0      0
0.0000946975282055884      0.0000960084492240934      38.1076715599945      0      0
0.0000960084492240934      0.0000973375176425286      37.2441367674481      0      0
0.0000973375176425286      0.000098684984679785      36.4035063905836      0      0
0.000098684984679785      0.000100051105032438      35.5851486410240      0      0
0.000100051105032438      0.000101436136922889      34.7884489450324      0      0
0.000101436136922889      0.000102840342148178      34.0128095196026      0      0
0.000102840342148178      0.000104263986129461      33.2576489110988      0      0
0.000104263986129461      0.000105707337962187      32.5224015758432      0      0
0.000105707337962187      0.00010717067046696      31.8065174337388      0      0
0.00010717067046696      0.000108654260241103      31.1094614485013      0      0
0.000108654260241103      0.000110158387710945      30.4307132938833      0      0
0.000110158387710945      0.000111683337184825      29.7697668812037      0      0
0.000111683337184825      0.000113229396906833      29.1261300318354      0      0
0.000113229396906833      0.00011479685911129      28.4993240771007      0      0
0.00011479685911129      0.000116386020077991      27.8888835323789      0      0
0.000116386020077991      0.000117997180188201      27.2943557117814      0      0
0.000117997180188201      0.00011963064398144      26.7153004237997      0      0
0.00011963064398144      0.00012128672021304      26.1512896057108      0      0
0.00012128672021304      0.00012296572191251      25.6019070676890      0      0
0.00012296572191251      0.000124667966442703      25.0667480594153      0      0
0.000124667966442703      0.000126393775559803      24.5454190883908      0      0
0.000126393775559803      0.000128143475474143      24.0375375560475      0      0
0.000128143475474143      0.000129917396911867      23.5427314801667      0      0
0.000129917396911867      0.000131715875177439      23.0606392589622      0      0
0.000131715875177439      0.000133539250217029      22.5909092995972      0      0
0.000133539250217029      0.00013538786668276      22.1331998361808      0      0
0.00013538786668276      0.000137262073997862      21.6871786410524      0      0
0.000137262073997862      0.000139162226422714      21.2525227825974      0      0
0.000139162226422714      0.00014108868312181      20.8289183817996      0      0
0.00014108868312181      0.000143041808231644      20.4160603254508      0      0
0.000143041808231644      0.000145021970929542      20.0136520842277      0      0
0.000145021970929542      0.00014702954550344      19.6214054830067      0      0
0.00014702954550344      0.000149064911422635      19.2390404385320      0      0
0.000149064911422635      0.00015112845340951      18.8662848230375      0      0
0.00015112845340951      0.000153220561512254      18.5028741285003      0      0
0.000153220561512254      0.000155341631178586      18.1485514118345      0      0
0.000155341631178586      0.000157492063330508      17.8030669496362      0      0
0.000157492063330508      0.000159672264440082      17.4661781376183      0      0
0.000159672264440082      0.00016188264660626      17.1376492971180      0      0
0.00016188264660626      0.000164123627632783      16.8172514479256      0      0
0.000164123627632783      0.00016639563110715      16.5047621138640      0      0
0.00016639563110715      0.000168699086480686      16.1999652285342      0      0
0.000168699086480686      0.000171034429149716      15.9026509139597      0      0
0.000171034429149716      0.00017340210053786      15.6126152869655      0      0
0.00017340210053786      0.000175802548179476      15.3296603494867      0      0
0.000175802548179476      0.000178236225804249      15.0535937698557      0      0
0.000178236225804249      0.000180703593422953      14.7842287649474      0      0
0.000180703593422953      0.000183205117414405      14.5213839983361      0      0
0.000183205117414405      0.000185741270613619      14.2648833411994      0      0
0.000185741270613619      0.000188312532401177      14.0145557400836      0      0
0.000188312532401177      0.000190919388793845      13.7702351344000      0      0
0.000190919388793845      0.000193562332536437      13.5317602777159      0      0
0.000193562332536437      0.000196241863194957      13.2989746605387      0      0
0.000196241863194957      0.000198958487251018      13.0717262636167      0      0
0.000198958487251018      0.000201712718197586      12.8498675307535      0      0
0.000201712718197586      0.000204505076636033      12.6332551915460      0      0
0.000204505076636033      0.000207336090374545      12.4217502338030      0      0
0.000207336090374545      0.000210206294527884      12.2152176468040      0      0
0.000210206294527884      0.000213116231618538      12.0135263942704      0      0
0.000213116231618538      0.000216066451679264      11.8165493078500      0      0
0.000216066451679264      0.000219057512357059      11.6241628968942      0      0
0.000219057512357059      0.000222089979018563      11.4362473035306      0      0
0.000222089979018563      0.000225164424856924      11.2526863016335      0      0
0.000225164424856924      0.000228281431000144      11.0733669430388      0      0
0.000228281431000144      0.00023144158662092      10.8981796409902      0      0
0.00023144158662092      0.000234645489048012      10.7270180931559      0      0
0.000234645489048012      0.000237893743879147      10.5597790884975      0      0
0.000237893743879147      0.000241186965095492      10.3963624553155      0      0
0.000241186965095492      0.000244525775177701      10.2366709414008      0      0
0.000244525775177701      0.000247910805223583      10.0806101516880      0      0
0.000247910805223583      0.000251342695067386      9.92808862980476      0      0
0.000251342695067386      0.000254822093400743      9.77901731459551      0      0
0.000254822093400743      0.00025834965789528      9.63331009617900      0      0
0.00025834965789528      0.000261926055326934      9.49088312723092      0      0
0.000261926055326934      0.000265551961701985      9.35165512239481      0      0
0.000265551961701985      0.00026922806238483      9.21554721435842      0      0
0.00026922806238483      0.000272955052227537      9.08248281867062      0      0
0.000272955052227537      0.000276733635701177      8.95238757293284      0      0
0.000276733635701177      0.000280564527028988      8.82518925414514      0      0
0.000280564527028988      0.000284448450321376      8.70081783001073      0      0
0.000284448450321376      0.000288386139712781      8.57920533690209      0      0
0.000288386139712781      0.000292378339500449      8.46028552523749      0      0
0.000292378339500449      0.000296425804285111      8.34399445770439      0      0
0.000296425804285111      0.000300529299113624      8.23026969657762      0      0
0.000300529299113624      0.000304689599623573      8.11905073446048      0      0
0.000304689599623573      0.000308907492189884      8.01027887691209      0      0
0.000308907492189884      0.000313183774073464      7.90389702814128      0      0
0.000313183774073464      0.000317519253571897      7.79984971965438      0      0
0.000317519253571897      0.000321914750172228      7.69808308427537      0      0
0.000321914750172228      0.000326371094705861      7.59854478755463      0      0
0.000326371094705861      0.000330889129505603      7.50118388976119      0      0
0.000330889129505603      0.000335469708564879      7.40595089167868      0      0
0.000335469708564879      0.000340113697699154      7.31279793507254      0      0
0.000340113697699154      0.000344821974709588      7.22167801878264      0      0
0.000344821974709588      0.000349595429548956      7.13254597012826      0      0
0.000349595429548956      0.000354434964489868      7.04535731749055      0      0
0.000354434964489868      0.000359341494295315      6.96006927369858      0      0
0.000359341494295315      0.000364315946391572      6.87664001580178      0      0
0.000364315946391572      0.000369359261043507      6.79502877326745      0      0
0.000369359261043507      0.000374472391532301      6.71519595172219      0      0
0.000374472391532301      0.00037965630433564      6.63710302336552      0      0
0.00037965630433564      0.000384911979310397      6.56071245706581      0      0
0.000384911979310397      0.000390240409877844      6.48598768848250      0      0
0.000390240409877844      0.000395642603211426      6.41289314533548      0      0
0.000395642603211426      0.000401119580427133      6.34139426504799      0      0
0.000401119580427133      0.000406672376776519      6.27145717288508      0      0
0.000406672376776519      0.000412302041842373      6.20304878996416      0      0
0.000412302041842373      0.000418009639737117      6.13613737678768      0      0
0.000418009639737117      0.000423796249303941      6.07069121087368      0      0
0.000423796249303941      0.000429662964320725      6.00668020465921      0      0
0.000429662964320725      0.000435610893706785      5.94407420806778      0      0
0.000435610893706785      0.000441641161732474      5.88284432083132      0      0
0.000441641161732474      0.000447754908231697      5.82296231326705      0      0
0.000447754908231697      0.000453953288817359      5.76440036296474      0      0
0.000453953288817359      0.000460237475099795      5.70713140395726      0      0
0.000460237475099795      0.000466608654908228      5.65112906944326      0      0
0.000466608654908228      0.000473068032515292      5.59636758679305      0      0
0.000473068032515292      0.000479616828864662      5.54282174831508      0      0
0.000479616828864662      0.000486256281801832      5.49046689037631      0      0
0.000486256281801832      0.000492987646308097      5.43927887711340      0      0
0.000492987646308097      0.000499812194737762      5.38923416115113      0      0
0.000499812194737762      0.000506731217058643      5.34030984934212      0      0
0.000506731217058643      0.0005137460210959      5.29248334739374      0      0
0.0005137460210959      0.000520857932779231      5.24573226315631      0      0
0.000520857932779231      0.000528068296393506      5.20003542719259      0      0
0.000528068296393506      0.000535378474832857      5.15537140813291      0      0
0.000535378474832857      0.000542789849858294      5.11171956636801      0      0
0.000542789849858294      0.000550303822358882      5.06905955977061      0      0
0.000550303822358882      0.000557921812616533      5.02737168188201      0      0
0.000557921812616533      0.000565645260574473      4.98663601033676      0      0
0.000565645260574473      0.00057347562610941      4.94683394191611      0      0
0.00057347562610941      0.000581414389307485      4.90794655000595      0      0
0.000581414389307485      0.000589463050744029      4.86995524545608      0      0
0.000589463050744029      0.000597623131767208      4.83284213944572      0      0
0.000597623131767208      0.000605896174785581      4.79658964981183      0      0
0.000605896174785581      0.000614283743559644      4.76118041062538      0      0
0.000614283743559644      0.000622787423497414      4.72659735682635      0      0
0.000622787423497414      0.000631408821954096      4.69282375751435      0      0
0.000631408821954096      0.000640149568535908      4.65984320820577      0      0
0.000640149568535908      0.000649011315408104      4.62763962486398      0      0
0.000649011315408104      0.000657995737607266      4.59619723771336      0      0
0.000657995737607266      0.000667104533357915      4.56550053716582      0      0
0.000667104533357915      0.00067633942439351      4.53553416032934      0      0
0.00067633942439351      0.000685702156281888      4.50628295466626      0      0
0.000685702156281888      0.000695194498755206      4.47773240223829      0      0
0.000695194498755206      0.000704818246044455      4.44986838117832      0      0
0.000704818246044455      0.000714575217218609      4.42267612823837      0      0
0.000714575217218609      0.000724467256528451      4.39614176344175      0      0
0.000724467256528451      0.000734496233755185      4.37025215943169      0      0
0.000734496233755185      0.000744664044563847      4.34499284729938      0      0
0.000744664044563847      0.000754972610861632      4.32035171131778      0      0
0.000754972610861632      0.000765423881161163      4.29631458067020      0      0
0.000765423881161163      0.0007760198309488      4.27286985390192      0      0
0.0007760198309488      0.000786762463058045      4.25000379884429      0      0
0.000786762463058045      0.00079765380804811      4.22770497900311      0      0
0.00079765380804811      0.000808695924587738      4.20596098113984      0      0
0.000808695924587738      0.000819890899844323      4.18475936573408      0      0
0.000819890899844323      0.00083124084987843      4.16408917501087      0      0
0.00083124084987843      0.000842747920043766      4.14393878521956      0      0
0.000842747920043766      0.000854414285392693      4.12429641326757      0      0
0.000854414285392693      0.000866242151087355      4.10515102734376      0      0
0.000866242151087355      0.000878233752816494      4.08649196778398      0      0
0.000878233752816494      0.000890391357218039      4.06830856995249      0      0
0.000890391357218039      0.000902717262307538      4.05059022297003      0      0
0.000902717262307538      0.000915213797912533      4.03332650572798      0      0
0.000915213797912533      0.000927883326112938      4.01650722478983      0      0
0.000927883326112938      0.000940728241687513      4.00012239401886      0      0
0.000940728241687513      0.000953750972566528      3.98416221068986      0      0
0.000953750972566528      0.000966953980290686      3.96861704594542      0      0
0.000966953980290686      0.000980339760476396      3.95347745201004      0      0
0.000980339760476396      0.000993910843287497      3.93873418513789      0      0
0.000993910843287497      0.0010076697939135      3.92437822449132      0      0
0.0010076697939135      0.00102161921305448      3.91040072677364      0      0
0.00102161921305448      0.0010357617374126      3.89679287066409      0      0
0.0010357617374126      0.00105010004019057      3.88354575670765      0      0
0.00105010004019057      0.00106463683159689      3.87065074865115      0      0
0.00106463683159689      0.00107937485935813      3.85810002061372      0      0
0.00107937485935813      0.00109431690923832      3.84588594171662      0      0
0.00109431690923832      0.00110946580556549      3.83399977858982      0      0
0.00110946580556549      0.00112482441176555      3.82243328160634      0      0
0.00112482441176555      0.00114039563090349      3.81118016980050      0      0
0.00114039563090349      0.00115618240623217      3.80023217952552      0      0
0.00115618240623217      0.00117218772174859      3.78958120531471      0      0
0.00117218772174859      0.00118841460275796      3.77922193276114      0      0
0.00118841460275796      0.00120486611644553      3.76914515395723      0      0
0.00120486611644553      0.00122154537245635      3.75934565456891      0      0
0.00122154537245635      0.00123845552348304      3.74981561661364      0      0
0.00123845552348304      0.00125559976586171      3.74054887702178      0      0
0.00125559976586171      0.00127298134017614      3.73153873407656      0      0
0.00127298134017614      0.00129060353187029      3.72277908227146      0      0
0.00129060353187029      0.00130846967186935      3.71426300319610      0      0
0.00130846967186935      0.00132658313720929      3.70598579792249      0      0
0.00132658313720929      0.00134494735167523      3.69793927321010      0      0
0.00134494735167523      0.00136356578644858      3.69012028250765      0      0
0.00136356578644858      0.00138244196076317      3.68252081815971      0      0
0.00138244196076317      0.00140157944257044      3.67513601655916      0      0
0.00140157944257044      0.00142098184921384      3.66796169310468      0      0
0.00142098184921384      0.00144065284811262      3.66099030755394      0      0
0.00144065284811262      0.00146059615745496      3.65421750796798      0      0
0.00146059615745496      0.00148081554690089      3.64763943773306      0      0
0.00148081554690089      0.00150131483829471      3.64124967601056      0      0
0.00150131483829471      0.00152209790638749      3.63504277095346      0      0
0.00152209790638749      0.00154316867956938      3.62901511433153      0      0
0.00154316867956938      0.00156453114061223      3.62316250446781      0      0
0.00156453114061223      0.00158618932742236      3.61747963621978      0      0
0.00158618932742236      0.00160814733380381      3.61196144340767      0      0
0.00160814733380381      0.00163040931023216      3.60660373304335      0      0
0.00163040931023216      0.00165297946463904      3.60140272744785      0      0
0.00165297946463904      0.00167586206320748      3.59635452801927      0      0
0.00167586206320748      0.00169906143117836      3.59145502119015      0      0
0.00169906143117836      0.00172258195366789      3.58670005538545      0      0
0.00172258195366789      0.00174642807649655      3.58208560626589      0      0
0.00174642807649655      0.00177060430702936      3.57760783043470      0      0
0.00177060430702936      0.00179511521502795      3.57326304315042      0      0
0.00179511521502795      0.00181996543351421      3.56904767755446      0      0
0.00181996543351421      0.00184515965964614      3.56495825515745      0      0
0.00184515965964614      0.00187070265560561      3.56099137171892      0      0
0.00187070265560561      0.00189659924949857      3.55714369231650      0      0
0.00189659924949857      0.00192285433626758      3.55341194910487      0      0
0.00192285433626758      0.00194947287861711      3.54979293850376      0      0
0.00194947287861711      0.00197645990795156      3.54628351844308      0      0
0.00197645990795156      0.00200382052532629      3.54288061028237      0      0
0.00200382052532629      0.00203155990241182      3.53958121315364      0      0
0.00203155990241182      0.00205968328247135      3.53638243699195      0      0
0.00205968328247135      0.00208819598135186      3.53328154776925      0      0
0.00208819598135186      0.00211710338848892      3.53027599116077      0      0
0.00211710338848892      0.00214641096792534      3.52736333434051      0      0
0.00214641096792534      0.00217612425934403      3.52454108640921      0      0
0.00217612425934403      0.00220624887911509      3.52180647733222      0      0
0.00220624887911509      0.00223679052135739      3.51915644915429      0      0
0.00223679052135739      0.00226775495901488      3.51658810330886      0      0
0.00226775495901488      0.00229914804494778      3.51409938132617      0      0
0.00229914804494778      0.00233097571303889      3.51168909809754      0      0
0.00233097571303889      0.00236324397931521      3.50935571138692      0      0
0.00236324397931521      0.00239595894308506      3.50709603217857      0      0
0.00239595894308506      0.00242912678809096      3.50490626450276      0      0
0.00242912678809096      0.00246275378367852      3.50278483995442      0      0
0.00246275378367852      0.00249684628598141      3.50073219722518      0      0
0.00249684628598141      0.00253141073912281      3.49874630938903      0      0
0.00253141073912281      0.0025664536764335      3.49682212294980      0      0
0.0025664536764335      0.00260198172168671      3.49495805228367      0      0
0.00260198172168671      0.00263800159035023      3.49315614007843      0      0
0.00263800159035023      0.00267452009085567      3.49141303236472      0      0
0.00267452009085567      0.00271154412588544      3.48972314134099      0      0
0.00271154412588544      0.00274908069367747      3.48808895392263      0      0
0.00274908069367747      0.00278713688934801      3.48651043674147      0      0
0.00278713688934801      0.00282571990623272      3.48497994071768      0      0
0.00282571990623272      0.00286483703724639      3.48349975835556      0      0
0.00286483703724639      0.00290449567626138      3.48207125034406      0      0
0.00290449567626138      0.00294470331950526      3.48068550242860      0      0
0.00294470331950526      0.0029854675669777      3.47934706425614      0      0
0.0029854675669777      0.00302679612388701      3.47805484785410      0      0
0.00302679612388701      0.0030686968021066      3.47680072746459      0      0
0.0030686968021066      0.00311117752165154      3.47559297387511      0      0
0.00311117752165154      0.0031542463121756      3.47442282514360      0      0
0.0031542463121756      0.00319791131448903      3.47329101372930      0      0
0.00319791131448903      0.00324218078209728      3.47220077091448      0      0
0.00324218078209728      0.0032870630827611      3.47114145821240      0      0
0.0032870630827611      0.00333256670007821      3.47012390102089      0      0
0.00333256670007821      0.00337870023508683      3.46913517688570      0      0
0.00337870023508683      0.00342547240789146      3.46818384112098      0      0
0.00342547240789146      0.00347289205931113      3.46726257921441      0      0
0.00347289205931113      0.00352096815255051      3.46637288822164      0      0
0.00352096815255051      0.00356970977489406      3.46551483388350      0      0
0.00356970977489406      0.00361912613942378      3.46468333146314      0      0
0.00361912613942378      0.0036692265867606      3.46388399471198      0      0
0.0036692265867606      0.00372002058682995      3.46310758009096      0      0
0.00372002058682995      0.00377151774065175      3.46236271005879      0      0
0.00377151774065175      0.00382372778215516      3.46163840556400      0      0
0.00382372778215516      0.00387666058001854      3.46094399428025      0      0
0.00387666058001854      0.00393032613953476      3.46026905351978      0      0
0.00393032613953476      0.0039847346045024      3.45962114511077      0      0
0.0039847346045024      0.00403989625914312      3.45899321428131      0      0
0.00403989625914312      0.00409582153004557      3.45838780930316      0      0
0.00409582153004557      0.00415252098813623      3.45780482984994      0      0
0.00415252098813623      0.00421000535067748      3.45723823031760      0      0
0.00421000535067748      0.0042682854832934      3.45669773526418      0      0
0.0042682854832934      0.00432737240202355      3.45616757312463      0      0
0.00432737240202355      0.00438727727540519      3.45566543637754      0      0
0.00438727727540519      0.00444801142658443      3.45517176384818      0      0
0.00444801142658443      0.00450958633545639      3.45470180752448      0      0
0.00450958633545639      0.00457201364083525      3.45424607219369      0      0
0.00457201364083525      0.00463530514265407      3.45380298760866      0      0
0.00463530514265407      0.00469947280419532      3.45338330421337      0      0
0.00469947280419532      0.00476452875435209      3.45296795215445      0      0
0.00476452875435209      0.0048304852899207      3.45257558757664      0      0
0.0048304852899207      0.00489735487792503      3.45219379852362      0      0
0.00489735487792503      0.00496515015797302      3.45182085919618      0      0
0.00496515015797302      0.00503388394464577      3.45147057875198      0      0
0.00503388394464577      0.00510356922991978      3.45112239328031      0      0
0.00510356922991978      0.00517421918562266      3.45079004605915      0      0
0.00517421918562266      0.00524584716592283      3.45047398929032      0      0
0.00524584716592283      0.00531846670985373      3.45015796924329      0      0
0.00531846670985373      0.00539209154387294      3.44986110247710      0      0
0.00539209154387294      0.00546673558445676      3.44957482404601      0      0
0.00546673558445676      0.00554241294073067      3.44928855341113      0      0
0.00554241294073067      0.00561913791713623      3.44902179005599      0      0
0.00561913791713623      0.00569692501613484      3.44876277683587      0      0
0.00569692501613484      0.00577578894094906      3.44850286846634      0      0
0.00577578894094906      0.00585574459834172      3.44826133915983      0      0
0.00585574459834172      0.00593680710143364      3.44802777838252      0      0
0.00593680710143364      0.00601899177256026      3.44779105069054      0      0
0.00601899177256026      0.00610231414616781      3.44756989889893      0      0
0.00610231414616781      0.0061867899717497      3.44735985067125      0      0
0.0061867899717497      0.0062724352168234      3.44714461022616      0      0
0.0062724352168234      0.00635926606994866      3.44693890712877      0      0
0.00635926606994866      0.00644729894378739      3.44674882379936      0      0
0.00644729894378739      0.00653655047820597      3.44655544031886      0      0
0.00653655047820597      0.00662703754342055      3.44636209332062      0      0
0.00662703754342055      0.00671877724318579      3.44618518449115      0      0
0.00671877724318579      0.00681178691802782      3.44601360550292      0      0
0.00681178691802782      0.00690608414852187      3.44583486261361      0      0
0.00690608414852187      0.00700168675861542      3.44566355059237      0      0
0.00700168675861542      0.00709861281899715      3.44550709636850      0      0
0.00709861281899715      0.00719688065051277      3.44534878098985      0      0
0.00719688065051277      0.00729650882762788      3.44518416919382      0      0
0.00729650882762788      0.00739751618193895      3.44502984124817      0      0
0.00739751618193895      0.00749992180573285      3.44488781303677      0      0
0.00749992180573285      0.00760374505559565      3.44474128849990      0      0
0.00760374505559565      0.00770900555607137      3.44458827854272      0      0
0.00770900555607137      0.00781572320337137      3.44444472409740      0      0
0.00781572320337137      0.00792391816913513      3.44431314154103      0      0
0.00792391816913513      0.00803361090424307      3.44417789634248      0      0
0.00803361090424307      0.00814482214268214      3.44403395158124      0      0
0.00814482214268214      0.00825757290546495      3.44389524240412      0      0
0.00825757290546495      0.00837188450460311      3.44376944377821      0      0
0.00837188450460311      0.0084877785471356      3.44364473936552      0      0
0.0084877785471356      0.00860527693921294      3.44350985470425      0      0
0.00860527693921294      0.00872440189023784      3.44337215258893      0      0
0.00872440189023784      0.0088451759170632      3.44324503676581      0      0
0.0088451759170632      0.00896762184824822      3.44312663863298      0      0
0.00896762184824822      0.00909176282837339      3.44300293153493      0      0
0.00909176282837339      0.00921762232241531      3.44286874283098      0      0
0.00921762232241531      0.009345224120182      3.44273472401798      0      0
0.009345224120182      0.00947459234080956      3.44261150233854      0      0
0.00947459234080956      0.00960575143732124      3.44249479842065      0      0
0.00960575143732124      0.0097387262012494      3.44237155952007      0      0
0.0097387262012494      0.00987354176732169      3.44223729307337      0      0
0.00987354176732169      0.0100102236182119      3.44210134070232      0      0
0.0100102236182119      0.0101487975893568      3.44197446409966      0      0
0.0101487975893568      0.0102892898738392      3.44185546328665      0      0
0.0102892898738392      0.0104317270273393      3.44173293487342      0      0
0.0104317270273393      0.0105761359731542      3.44159882328553      0      0
0.0105761359731542      0.0107225440072866      3.44145730130125      0      0
0.0107225440072866      0.0108709788036044      3.44131950808323      0      0
0.0108709788036044      0.0110214684190717      3.44119108797295      0      0
0.0110214684190717      0.0111740412990521      3.44106635012501      0      0
0.0111740412990521      0.0113287262826851      3.44093449145512      0      0
0.0113287262826851      0.0114855526083377      3.44079054328895      0      0
0.0114855526083377      0.0116445499191305      3.44063987127839      0      0
0.0116445499191305      0.0118057482685412      3.44049250223475      0      0
0.0118057482685412      0.0119691781260852      3.44035349688280      0      0
0.0119691781260852      0.0121348703830748      3.44021849240050      0      0
0.0121348703830748      0.0123028563584581      3.44007789619449      0      0
0.0123028563584581      0.0124731678047393      3.43992530373436      0      0
0.0124731678047393      0.0126458369139802      3.43976264810984      0      0
0.0126458369139802      0.0128208963238851      3.43959815199989      0      0
0.0128208963238851      0.0129983791239701      3.43943939797580      0      0
0.0129983791239701      0.0131783188618175      3.43928739052960      0      0
0.0131783188618175      0.0133607495494169      3.43913603776132      0      0
0.0133607495494169      0.0135457056695945      3.43897692229353      0      0
0.0135457056695945      0.0137332221825303      3.43880540536608      0      0
0.0137332221825303      0.0139233345323668      3.43862363345985      0      0
0.0139233345323668      0.0141160786539086      3.43843868045403      0      0
0.0141160786539086      0.0143114909794141      3.43825753913913      0      0
0.0143114909794141      0.0145096084454827      3.43808253471322      0      0
0.0145096084454827      0.0147104685000363      3.43791003433455      0      0
0.0147104685000363      0.0149141091093971      3.43773292955012      0      0
0.0149141091093971      0.0151205687654648      3.43754502315447      0      0
0.0151205687654648      0.0153298864929916      3.43734455376581      0      0
0.0153298864929916      0.0155421018569589      3.43713492476436      0      0
0.0155421018569589      0.015757254970056      3.43692250827497      0      0
0.015757254970056      0.0159753865002618      3.43671300900150      0      0
0.0159753865002618      0.0161965376785319      3.43650845723509      0      0
0.0161965376785319      0.0164207503065923      3.43630631928725      0      0
0.0164207503065923      0.0166480667648403      3.43610095959644      0      0
0.0166480667648403      0.0168785300203555      3.43588650159510      0      0
0.0168785300203555      0.0171121836350213      3.43565958166452      0      0
0.0171121836350213      0.0173490717737588      3.43542072797824      0      0
0.0173490717737588      0.017589239212875      3.43517388039797      0      0
0.017589239212875      0.0178327313485262      3.43492445254514      0      0
0.0178327313485262      0.0180795942052988      3.43467691675240      0      0
0.0180795942052988      0.0183298744449088      3.43443297029206      0      0
0.0183298744449088      0.0185836193750216      3.43419096973741      0      0
0.0185836193750216      0.0188408769581945      3.43394672704808      0      0
0.0188408769581945      0.0191016958209418      3.43369521915962      0      0
0.0191016958209418      0.0193661252629267      3.43343247336077      0      0
0.0193661252629267      0.0196342152662799      3.43315691958414      0      0
0.0196342152662799      0.0199060165050465      3.43286978275014      0      0
0.0199060165050465      0.0201815803547652      3.43257447905437      0      0
0.0201815803547652      0.0204609589021785      3.43227532459323      0      0
0.0204609589021785      0.0207442049550786      3.43197605384923      0      0
0.0207442049550786      0.0210313720522889      3.43167864338258      0      0
0.0210313720522889      0.0213225144737837      3.43138277621554      0      0
0.0213225144737837      0.0216176872509482      3.43108604234217      0      0
0.0216176872509482      0.0219169461769806      3.43078473809538      0      0
0.0219169461769806      0.0222203478174381      3.43047497016545      0      0
0.0222203478174381      0.0225279495209286      3.43015372158703      0      0
0.0225279495209286      0.0228398094299506      3.42981959196677      0      0
0.0228398094299506      0.0231559864918837      3.42947304938913      0      0
0.0231559864918837      0.0234765404701303      3.42911618077234      0      0
0.0234765404701303      0.0238015319554124      3.42875205742344      0      0
0.0238015319554124      0.0241310223772239      3.42838391318474      0      0
0.0241310223772239      0.0244650740154424      3.42801435229759      0      0
0.0244650740154424      0.0248037500121009      3.42764476872736      0      0
0.0248037500121009      0.025147114383323      3.42727508621002      0      0
0.025147114383323      0.0254952320314234      3.42690384197757      0      0
0.0254952320314234      0.025848168757175      3.42652855894057      0      0
0.025848168757175      0.0262059912722472      3.42614629689612      0      0
0.0262059912722472      0.0265687672118152      3.42575425056838      0      0
0.0265687672118152      0.0269365651473444      3.42535027024573      0      0
0.0269365651473444      0.0273094545995519      3.42493321243112      0      0
0.0273094545995519      0.0276875060515468      3.42450307278699      0      0
0.0276875060515468      0.0280707909621536      3.42406090067924      0      0
0.0280707909621536      0.0284593817794181      3.42360853450757      0      0
0.0284593817794181      0.0288533519543027      3.42314822363238      0      0
0.0288533519543027      0.0292527759545692      3.42268221360266      0      0
0.0292527759545692      0.0296577292788545      3.42221236740158      0      0
0.0296577292788545      0.0300682884709421      3.42173987985567      0      0
0.0300682884709421      0.0304845311342295      3.42126511983969      0      0
0.0304845311342295      0.0309065359463971      3.42078761035345      0      0
0.0309065359463971      0.0313343826742795      3.42030613422574      0      0
0.0313343826742795      0.0317681521889432      3.41981893619975      0      0
0.0317681521889432      0.0322079264809726      3.41932398212390      0      0
0.0322079264809726      0.0326537886759678      3.41881923317343      0      0
0.0326537886759678      0.033105823050257      3.41830289659200      0      0
0.033105823050257      0.033564115046826      3.41777362274179      0      0
0.033564115046826      0.0340287512914689      3.41723062930473      0      0
0.0340287512914689      0.0344998196091616      3.41667374531072      0      0
0.0344998196091616      0.0349774090406628      3.41610337859114      0      0
0.0349774090406628      0.0354616098593442      3.41552041902818      0      0
0.0354616098593442      0.0359525135882537      3.41492609587630      0      0
0.0359525135882537      0.0364502130174152      3.41432181025661      0      0
0.0364502130174152      0.0369548022213675      3.41370896387455      0      0
0.0369548022213675      0.0374663765769464      3.41308880259860      0      0
0.0374663765769464      0.0379850327813123      3.41246228945141      0      0
0.0379850327813123      0.0385108688702281      3.41183001655306      0      0
0.0385108688702281      0.0390439842365898      3.41119216032427      0      0
0.0390439842365898      0.0395844796492134      3.41054847939839      0      0
0.0395844796492134      0.0401324572718825      3.40989835064295      0      0
0.0401324572718825      0.0406880206826587      3.40924083572102      0      0
0.0406880206826587      0.0412512748934598      3.40857476883552      0      0
0.0412512748934598      0.0418223263699098      3.40789885566017      0      0
0.0418223263699098      0.0424012830514618      3.40721177382820      0      0
0.0424012830514618      0.0429882543718015      3.40651226651398      0      0
0.0429882543718015      0.0435833512795317      3.40579922235775      0      0
0.0435833512795317      0.0441866862591436      3.40507173700228      0      0
0.0441866862591436      0.0447983733522791      3.40432915360476      0      0
0.0447983733522791      0.0454185281792862      3.40357108166865      0      0
0.0454185281792862      0.0460472679610735      3.40279739526470      0      0
0.0460472679610735      0.0466847115412677      3.40200821308478      0      0
0.0466847115412677      0.0473309794086762      3.40120386374992      0      0
0.0473309794086762      0.047986193720063      3.40038484036902      0      0
0.047986193720063      0.0486504783232378      3.39955174854460      0      0
0.0486504783232378      0.0493239587804657      3.39870525189727      0      0
0.0493239587804657      0.0500067623922011      3.39784601879672      0      0
0.0500067623922011      0.0506990182211494      3.39697467341598      0      0
0.0506990182211494      0.0514008571166629      3.39609175353916      0      0
0.0514008571166629      0.0521124117394733      3.39519767681700      0      0
0.0521124117394733      0.0528338165867671      3.39429271643573      0      0
0.0528338165867671      0.0535652080176086      3.39337698648954      0      0
0.0535652080176086      0.0543067242787134      3.39245043675753      0      0
0.0543067242787134      0.0550585055305805      3.39151285610488      0      0
0.0550585055305805      0.0558206938739848      3.39056388336479      0      0
0.0558206938739848      0.0565934333768373      3.38960302431426      0      0
0.0565934333768373      0.0573768701014157      3.38862967322616      0      0
0.0573768701014157      0.0581711521319738      3.38764313745055      0      0
0.0581711521319738      0.0589764296027321      3.38664266353402      0      0
0.0589764296027321      0.0597928547262553      3.38562746350935      0      0
0.0597928547262553      0.0606205818222245      3.38459674016116      0      0
0.0606205818222245      0.0614597673466051      3.38354971027819      0      0
0.0614597673466051      0.0623105699212211      3.38248562512441      0      0
0.0623105699212211      0.0631731503637371      3.38140378758474      0      0
0.0631731503637371      0.0640476717180559      3.38030356565596      0      0
0.0640476717180559      0.064934299285137      3.37918440215020      0      0
0.064934299285137      0.065833200654241      3.37804582065141      0      0
0.065833200654241      0.0667445457346082      3.37688742791008      0      0
0.0667445457346082      0.0676685067875737      3.37570891297709      0      0
0.0676685067875737      0.0686052584591283      3.37451004346304      0      0
0.0686052584591283      0.0695549778129301      3.37329065936659      0      0
0.0695549778129301      0.0705178443637725      3.37205066494654      0      0
0.0705178443637725      0.071494040111516      3.37079001912056      0      0
0.071494040111516      0.0724837495754901      3.36950872486223      0      0
0.0724837495754901      0.07348715982937      3.36820681804088      0      0
0.07348715982937      0.0745044605365374      3.36688435611003      0      0
0.0745044605365374      0.0755358439859309      3.36554140700212      0      0
0.0755358439859309      0.0765815051283916      3.36417803853475      0      0
0.0765815051283916      0.0776416416135129      3.36279430857787      0      0
0.0776416416135129      0.0787164538269999      3.36139025617577      0      0
0.0787164538269999      0.0798061449285455      3.35996589376443      0      0
0.0798061449285455      0.0809109208902321      3.35852120057381      0      0
0.0809109208902321      0.0820309905354643      3.35705611725981      0      0
0.0820309905354643      0.0831665655784396      3.35557054176951      0      0
0.0831665655784396      0.0843178606641673      3.35406432640926      0      0
0.0843178606641673      0.0854850934090396      3.35253727605642      0      0
0.0854850934090396      0.0866684844419658      3.35098914743266      0      0
0.0866684844419658      0.087868257446075      3.34941964933998      0      0
0.087868257446075      0.0890846392009967      3.34782844374839      0      0
0.0890846392009967      0.0903178596257262      3.34621514761728      0      0
0.0903178596257262      0.0915681518220832      3.34457933532957      0      0
0.0915681518220832      0.0928357521187732      3.34292054161817      0      0
0.0928357521187732      0.0941209001160578      3.34123826486827      0      0
0.0941209001160578      0.0954238387310435      3.33953197068460      0      0
0.0954238387310435      0.0967448142435972      3.33780109562111      0      0
0.0967448142435972      0.0980840763428988      3.33604505097956      0      0
0.0980840763428988      0.0994418781746361      3.33426322659364      0      0
0.0994418781746361      0.100818476388855      3.33245499452612      0      0
0.100818476388855      0.10221413118847      3.33061971261693      0      0
0.10221413118847      0.103629106378448      3.32875672783112      0      0
0.103629106378448      0.105063669415674      3.32686537936553      0      0
0.105063669415674      0.106518091459502      3.32494500148291      0      0
0.106518091459502      0.107992647423013      3.32299492605102      0      0
0.107992647423013      0.109487616024976      3.32101448477258      0      0
0.109487616024976      0.111003279842531      3.31900301109896      0      0
0.111003279842531      0.112539925364605      3.31695984182717      0      0
0.112539925364605      0.114097843046059      3.31488431838499      0      0
0.114097843046059      0.115677327362591      3.31277578781376      0      0
0.115677327362591      0.117278676866402      3.31063360346228      0      0
0.117278676866402      0.118902194242619      3.30845712540792      0      0
0.118902194242619      0.120548186366517      3.30624572062374      0      0
0.120548186366517      0.122216964361519      3.30399876291160      0      0
0.122216964361519      0.123908843658004      3.30171563262270      0      0
0.123908843658004      0.125624144052934      3.29939571618703      0      0
0.125624144052934      0.127363189770296      3.29703840547362      0      0
0.127363189770296      0.12912630952239      3.29464309700300      0      0
0.12912630952239      0.130913836571959      3.29220919103263      0      0
0.130913836571959      0.132726108795187      3.28973609053516      0      0
0.132726108795187      0.134563468745557      3.28722320008828      0      0
0.134563468745557      0.136426263718606      3.28466992469373      0      0
0.136426263718606      0.138314845817565      3.28207566854150      0      0
0.138314845817565      0.140229572019921      3.27943983373398      0      0
0.140229572019921      0.142170804244882      3.27676181898328      0      0
0.142170804244882      0.144138909421796      3.27404101829345      0      0
0.144138909421796      0.146134259559502      3.27127681963794      0      0
0.146134259559502      0.148157231816648      3.26846860364111      0      0
0.148157231816648      0.150208208572982      3.26561574227132      0      0
0.150208208572982      0.152287577501628      3.26271759755194      0      0
0.152287577501628      0.154395731642364      3.25977352029509      0      0
0.154395731642364      0.156533069475914      3.25678284886210      0      0
0.156533069475914      0.158699994999266      3.25374490795349      0      0
0.158699994999266      0.16089691780204      3.25065900743038      0      0
0.16089691780204      0.163124253143903      3.24752444116819      0      0
0.163124253143903      0.165382422033063      3.24434048594296      0      0
0.165382422033063      0.16767185130585      3.24110640034979      0      0
0.16767185130585      0.16999297370739      3.23782142375219      0      0
0.16999297370739      0.172346227973408      3.23448477526085      0      0
0.172346227973408      0.174732058913154      3.23109565273952      0      0
0.174732058913154      0.177150917493482      3.22765323183564      0      0
0.177150917493482      0.179603260924088      3.22415666503271      0      0
0.179603260924088      0.182089552743936      3.22060508072137      0      0
0.182089552743936      0.184610262908873      3.21699758228561      0      0
0.184610262908873      0.187165867880458      3.21333324720065      0      0
0.187165867880458      0.189756850716024      3.20961112613869      0      0
0.189756850716024      0.192383701159985      3.20583024207859      0      0
0.192383701159985      0.195046915736409      3.20198958941544      0      0
0.195046915736409      0.197746997842864      3.19808813306617      0      0
0.197746997842864      0.200484457845576      3.19412480756672      0      0
0.200484457845576      0.203259813175894      3.19009851615695      0      0
0.203259813175894      0.206073588428097      3.18600812984876      0      0
0.206073588428097      0.208926315458549      3.18185248647344      0      0
0.208926315458549      0.211818533486235      3.17763038970382      0      0
0.211818533486235      0.214750789194674      3.17334060804695      0      0
0.214750789194674      0.217723636835266      3.16898187380308      0      0
0.217723636835266      0.220737638332042      3.16455288198650      0      0
0.220737638332042      0.22379336338789      3.16005228920391      0      0
0.22379336338789      0.226891389592229      3.15547871248578      0      0
0.226891389592229      0.230032302530194      3.15083072806640      0      0
0.230032302530194      0.233216695893316      3.14610687010777      0      0
0.233216695893316      0.236445171591743      3.14130562936294      0      0
0.236445171591743      0.239718339868012      3.13642545177378      0      0
0.239718339868012      0.243036819412397      3.13146473699840      0      0
0.243036819412397      0.246401237479853      3.12642183686320      0      0
0.246401237479853      0.249812230008578      3.12129505373412      0      0
0.249812230008578      0.253270441740218      3.11608263880186      0      0
0.253270441740218      0.256776526341734      3.11078279027530      0      0
0.256776526341734      0.260331146528961      3.10539365147723      0      0
0.260331146528961      0.263934974191869      3.09991330883613      0      0
0.263934974191869      0.267588690521566      3.09433978976756      0      0
0.267588690521566      0.271292986139054      3.08867106043821      0      0
0.271292986139054      0.275048561225772      3.08290502340540      0      0
0.275048561225772      0.27885612565594      3.07703951512419      0      0
0.27885612565594      0.282716399130741      3.07107230331410      0      0
0.282716399130741      0.286630111314356      3.06500108417660      0      0
0.286630111314356      0.290598001971889      3.05882347945401      0      0
0.290598001971889      0.294620821109189      3.05253703332016      0      0
0.294620821109189      0.298699329114623      3.04613920909186      0      0
0.298699329114623      0.302834296902796      3.03962738575007      0      0
0.302834296902796      0.307026506060274      3.03299885425837      0      0
0.307026506060274      0.311276748993318      3.02625081366584      0      0
0.311276748993318      0.315585829077662      3.01938036698004      0      0
0.315585829077662      0.319954560810364      3.01238451679503      0      0
0.319954560810364      0.324383769963767      3.00526016065805      0      0
0.324383769963767      0.32887429374158      2.99800408615723      0      0
0.32887429374158      0.33342698093713      2.99061296571114      0      0
0.33342698093713      0.338042692093795      2.98308335103970      0      0
0.338042692093795      0.342722299667666      2.97541166729407      0      0
0.342722299667666      0.347466688192458      2.96759420682124      0      0
0.347466688192458      0.352276754446699      2.95962712253721      0      0
0.352276754446699      0.357153407623246      2.95150642088019      0      0
0.357153407623246      0.362097569501131      2.94322795431286      0      0
0.362097569501131      0.367110174619799      2.93478741333996      0      0
0.367110174619799      0.372192170455755      2.92618031800465      0      0
0.372192170455755      0.37734451760165      2.91740200882338      0      0
0.37734451760165      0.382568189947856      2.90844763711583      0      0
0.382568189947856      0.387864174866547      2.89931215468203      0      0
0.387864174866547      0.393233473398329      2.88999030277448      0      0
0.393233473398329      0.398677100441459      2.88047660030808      0      0
0.398677100441459      0.40419608494368      2.87076533124503      0      0
0.40419608494368      0.409791470096709      2.86085053108597      0      0
0.409791470096709      0.41546431353342      2.85072597239138      0      0
0.41546431353342      0.421215687527758      2.84038514924998      0      0
0.421215687527758      0.427046679197417      2.82982126060203      0      0
0.427046679197417      0.43295839070933      2.81902719231603      0      0
0.43295839070933      0.438951939487993      2.80799549790645      0      0
0.438951939487993      0.445028458426682      2.79671837776812      0      0
0.445028458426682      0.451189096101594      2.78518765678919      0      0
0.451189096101594      0.457435016988945      2.77339476018940      0      0
0.457435016988945      0.463767401685081      2.76133068741295      0      0
0.463767401685081      0.470187447129631      2.74898598388561      0      0
0.470187447129631      0.476696366831751      2.73635071042352      0      0
0.476696366831751      0.483295391099501      2.72341441005574      0      0
0.483295391099501      0.489985767272398      2.71016607199376      0      0
0.489985767272398      0.496768759957182      2.69659409244815      0      0
0.496768759957182      0.503645651266856      2.68268623195475      0      0
0.503645651266856      0.510617741063022      2.66842956882945      0      0
0.510617741063022      0.517686347201588      2.65381044832065      0      0
0.517686347201588      0.524852805781861      2.63881442697082      0      0
0.524852805781861      0.532118471399099      2.62342621163174      0      0
0.532118471399099      0.539484717400551      2.60762959250073      0      0
0.539484717400551      0.546952936145049      2.59140736945468      0      0
0.546952936145049      0.554524539266187      2.57474127085345      0      0
0.554524539266187      0.56220095793915      2.55761186386025      0      0
0.56220095793915      0.569983643151229      2.53999845518171      0      0
0.569983643151229      0.577874065976087      2.52187898095798      0      0
0.577874065976087      0.585873717851818      2.50322988433020      0      0
0.585873717851818      0.59398411086286      2.48402597897006      0      0
0.59398411086286      0.602206778025804      2.46424029656693      0      0
0.602206778025804      0.610543273579166      2.44384391592024      0      0
0.610543273579166      0.618995173277162      2.42280577086604      0      0
0.618995173277162      0.62756407468756      2.40109243375820      0      0
0.62756407468756      0.636251597493652      2.37866787060636      0      0
0.636251597493652      0.645059383800396      2.35549316321416      0      0
0.645059383800396      0.653989098444817      2.33152619272772      0      0
0.653989098444817      0.663042429310678      2.30672127784599      0      0
0.663042429310678      0.672221087647534      2.28102875950029      0      0
0.672221087647534      0.681526808394186      2.25439452199459      0      0
0.681526808394186      0.690961350506615      2.22675943830103      0      0
0.690961350506615      0.70052649729046      2.19805872427352      0      0
0.70052649729046      0.710224056738094      2.16822118277184      0      0
0.710224056738094      0.720055861870372      2.13716831379307      0      0
0.720055861870372      0.730023771083106      2.10481326029095      0      0
0.730023771083106      0.740129668498331      2.07105955086395      0      0
0.740129668498331      0.750375464320448      2.03579958910772      0      0
0.750375464320448      0.76076309519728      1.99891282398673      0      0
0.76076309519728      0.771294524586143      1.96026351436097      0      0
0.771294524586143      0.781971743124969      1.91969797121423      0      0
0.781971743124969      0.792796769008581      1.87704111920770      0      0
0.792796769008581      0.803771648370161      1.83209215873032      0      0
0.803771648370161      0.814898455668016      1.78461902073369      0      0
0.814898455668016      0.826179294077686      1.73435117308760      0      0
0.826179294077686      0.837616295889483      1.68097013158735      0      0
0.837616295889483      0.849211622911536      1.62409670340283      0      0
0.849211622911536      0.860967466878409      1.56327345960299      0      0
0.860967466878409      0.872886049865385      1.49794003446783      0      0
0.872886049865385      0.884969624708479      1.42739726299003      0      0
0.884969624708479      0.897220475430265      1.35075322706633      0      0
0.897220475430265      0.909640917671599      1.26683849634016      0      0
0.909640917671599      0.922233299129318      1.17406561697191      0      0
0.922233299129318      0.935      1.07017956437842      0      0
# END HISTO1D SudakovqbarqExpOutputsN2LL22
# BEGIN HISTO1D SudakovqbarqExpOutputsThresholdDivN2LL11
PlotOrder=1
LineColor=blue
LineStyle=dashed 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(1,1)}_{h,\mathrm{thr}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      10522716.0667347      0      0
0.00000101384324431002      0.00000102787812403307      10237318.8228259      0      0
0.00000102787812403307      0.00000104210729202498      9959662.12672953      0      0
0.00000104210729202498      0.00000105653343786574      9689536.03920568      0      0
0.00000105653343786574      0.00000107115928836782      9426736.31498938      0      0
0.00000107115928836782      0.00000108598760809164      9171064.24835842      0      0
0.00000108598760809164      0.00000110102119986811      8922326.52288977      0      0
0.00000110102119986811      0.00000111626290532839      8680335.06529100      0      0
0.00000111626290532839      0.00000113171560544106      8444906.90319599      0      0
0.00000113171560544106      0.00000114738222105665      8215864.02681756      0      0
0.00000114738222105665      0.00000116326571345971      7993033.25435229      0      0
0.00000116326571345971      0.0000011793690849286      7776246.10103595      0      0
0.0000011793690849286      0.00000119569537930295      7565338.65175029      0      0
0.00000119569537930295      0.000001212247682559      7360151.43708507      0      0
0.000001212247682559      0.00000122902912339292      7160529.31276149      0      0
0.00000122902912339292      0.00000124604287381218      6966321.34232592      0      0
0.00000124604287381218      0.00000126329214973512      6777380.68302523      0      0
0.00000126329214973512      0.00000128078021159884      6593564.47477736      0      0
0.00000128078021159884      0.00000129851036497544      6414733.73215328      0      0
0.00000129851036497544      0.00000131648596119688      6240753.23928862      0      0
0.00000131648596119688      0.00000133471039798844      6071491.44764545      0      0
0.00000133471039798844      0.00000135318712011092      5906820.37654702      0      0
0.00000135318712011092      0.00000137191962001179      5746615.51641018      0      0
0.00000137191962001179      0.00000139091143848532      5590755.73460235      0      0
0.00000139091143848532      0.00000141016616534188      5439123.18385180      0      0
0.00000141016616534188      0.00000142968744008643      5291603.21314204      0      0
0.00000142968744008643      0.00000144947895260651      5148084.28102299      0      0
0.00000144947895260651      0.00000146954444386967      5008457.87127324      0      0
0.00000146954444386967      0.00000148988770663059      4872618.41084976      0      0
0.00000148988770663059      0.00000151051258614798      4740463.19006299      0      0
0.00000151051258614798      0.00000153142298091138      4611892.28491692      0      0
0.00000153142298091138      0.00000155262284337812      4486808.48155549      0      0
0.00000155262284337812      0.00000157411618072032      4365117.20275812      0      0
0.00000157411618072032      0.00000159590705558239      4246726.43642885      0      0
0.00000159590705558239      0.0000016179995868489      4131546.66602499      0      0
0.0000016179995868489      0.00000164039795042316      4019490.80287273      0      0
0.00000164039795042316      0.00000166310638001652      3910474.12031839      0      0
0.00000166310638001652      0.00000168612916794864      3804414.18966572      0      0
0.00000168612916794864      0.00000170947066595881      3701230.81785066      0      0
0.00000170947066595881      0.00000173313528602849      3600845.98680649      0      0
0.00000173313528602849      0.00000175712750121529      3503183.79447352      0      0
0.00000175712750121529      0.00000178145184649847      3408170.39740872      0      0
0.00000178145184649847      0.00000180611291963609      3315733.95495192      0      0
0.00000180611291963609      0.00000183111538203409      3225804.57490624      0      0
0.00000183111538203409      0.00000185646395962742      3138314.26069192      0      0
0.00000185646395962742      0.00000188216344377329      3053196.85993332      0      0
0.00000188216344377329      0.00000190821869215684      2970388.01444041      0      0
0.00000190821869215684      0.00000193463462970931      2889825.11154682      0      0
0.00000193463462970931      0.000001961416249539      2811447.23676778      0      0
0.000001961416249539      0.00000198856861387501      2735195.12774194      0      0
0.00000198856861387501      0.00000201609685502412      2661011.12942252      0      0
0.00000201609685502412      0.00000204400617634088      2588839.15048367      0      0
0.00000204400617634088      0.00000207230185321116      2518624.62090922      0      0
0.00000207230185321116      0.00000210098923404927      2450314.45073170      0      0
0.00000210098923404927      0.00000213007374130893      2383856.98989043      0      0
0.00000213007374130893      0.00000215956087250823      2319201.98917837      0      0
0.00000215956087250823      0.00000218945620126872      2256300.56224813      0      0
0.00000218945620126872      0.00000221976537836897      2195105.14864848      0      0
0.00000221976537836897      0.00000225049413281266      2135569.47786336      0      0
0.00000225049413281266      0.00000228164827291145      2077648.53432629      0      0
0.00000228164827291145      0.0000023132336873829      2021298.52338354      0      0
0.0000023132336873829      0.0000023452563464635      1966476.83818058      0      0
0.0000023452563464635      0.00000237772230303722      1913142.02744654      0      0
0.00000237772230303722      0.00000241063769377955      1861253.76415248      0      0
0.00000241063769377955      0.00000244400874031748      1810772.81501965      0      0
0.00000244400874031748      0.00000247784175040552      1761661.01085481      0      0
0.00000247784175040552      0.00000251214311911795      1713881.21769009      0      0
0.00000251214311911795      0.00000254691933005764      1667397.30870559      0      0
0.00000254691933005764      0.00000258217695658154      1622174.13691347      0      0
0.00000258217695658154      0.0000026179226630432      1578177.50858299      0      0
0.0000026179226630432      0.00000265416320605244      1535374.15738621      0      0
0.00000265416320605244      0.00000269090543575249      1493731.71924496      0      0
0.00000269090543575249      0.00000272815629711478      1453218.70786006      0      0
0.00000272815629711478      0.00000276592283125165      1413804.49090412      0      0
0.00000276592283125165      0.00000280421217674733      1375459.26686015      0      0
0.00000280421217674733      0.00000284303157100718      1338154.04248830      0      0
0.00000284303157100718      0.00000288238835162573      1301860.61090375      0      0
0.00000288238835162573      0.00000292228995777364      1266551.53024919      0      0
0.00000292228995777364      0.00000296274393160382      1232200.10294570      0      0
0.00000296274393160382      0.00000300375791967704      1198780.35550648      0      0
0.00000300375791967704      0.00000304533967440728      1166267.01889796      0      0
0.00000304533967440728      0.0000030874970555271      1134635.50943364      0      0
0.0000030874970555271      0.00000313023803157323      1103861.91018608      0      0
0.00000313023803157323      0.00000317357068139281      1073922.95290308      0      0
0.00000317357068139281      0.00000321750319567045      1044796.00041427      0      0
0.00000321750319567045      0.00000326204387847638      1016459.02951492      0      0
0.00000326204387847638      0.00000330720114883614      988890.614313930      0      0
0.00000330720114883614      0.00000335298354232185      962069.910033526      0      0
0.00000335298354232185      0.00000339939971266569      935976.637248257      0      0
0.00000339939971266569      0.00000344645843339553      910591.066551523      0      0
0.00000344645843339553      0.00000349416859949336      885894.003637945      0      0
0.00000349416859949336      0.00000354253922907654      861866.774790352      0      0
0.00000354253922907654      0.00000359157946510248      838491.212760373      0      0
0.00000359157946510248      0.00000364129857709674      815749.643031988      0      0
0.00000364129857709674      0.00000369170596290522      793624.870457635      0      0
0.00000369170596290522      0.00000374281115047047      772100.166256769      0      0
0.00000374281115047047      0.0000037946237996327      751159.255367051      0      0
0.0000037946237996327      0.00000384715370395563      730786.304138600      0      0
0.00000384715370395563      0.00000390041079257769      710965.908361994      0      0
0.00000390041079257769      0.00000395440513208878      691683.081620981      0      0
0.00000395440513208878      0.00000400914692843308      672923.243961091      0      0
0.00000400914692843308      0.00000406464652883815      654672.210865570      0      0
0.00000406464652883815      0.00000412091442377072      636916.182530314      0      0
0.00000412091442377072      0.00000417796124891967      619641.733429688      0      0
0.00000417796124891967      0.00000423579778720626      602835.802165340      0      0
0.00000423579778720626      0.0000042944349708224      586485.681590338      0      0
0.0000042944349708224      0.00000435388388329698      570579.009201155      0      0
0.00000435388388329698      0.00000441415576159092      555103.757790248      0      0
0.00000441415576159092      0.0000044752619982211      540048.226352156      0      0
0.0000044752619982211      0.00000453721414341383      525401.031236242      0      0
0.00000453721414341383      0.00000460002390728798      511151.097539392      0      0
0.00000460002390728798      0.0000046637031620685      497287.650732160      0      0
0.0000046637031620685      0.00000472826394433043      483800.208512029      0      0
0.00000472826394433043      0.00000479371845727405      470678.572877631      0      0
0.00000479371845727405      0.00000486007907303155      457912.822417923      0      0
0.00000486007907303155      0.00000492735833500554      445493.304810506      0      0
0.00000492735833500554      0.00000499556896024003      433410.629523395      0      0
0.00000499556896024003      0.00000506472384182418      421655.660714736      0      0
0.00000506472384182418      0.00000513483605132934      410219.510325100      0      0
0.00000513483605132934      0.00000520591884127979      399093.531357122      0      0
0.00000520591884127979      0.00000527798564765776      388269.311337416      0      0
0.00000527798564765776      0.00000535105009244307      377738.665955806      0      0
0.00000535105009244307      0.00000542512598618791      367493.632877087      0      0
0.00000542512598618791      0.00000550022733062734      357526.465720615      0      0
0.00000550022733062734      0.00000557636832132587      347829.628203182      0      0
0.00000557636832132587      0.00000565356335036064      338395.788440754      0      0
0.00000565356335036064      0.00000573182700904185      329217.813404753      0      0
0.00000573182700904185      0.00000581117409067079      320288.763528693      0      0
0.00000581117409067079      0.000005891619593336      311601.887461106      0      0
0.000005891619593336      0.00000597317872274825      303150.616960764      0      0
0.00000597317872274825      0.00000605586689511467      294928.561930367      0      0
0.00000605586689511467      0.0000061396997400527      286929.505584915      0      0
0.0000061396997400527      0.00000622469310354442      279147.399751136      0      0
0.00000622469310354442      0.00000631086305093168      271576.360294391      0      0
0.00000631086305093168      0.0000063982258699528      264210.662669620      0      0
0.0000063982258699528      0.00000648679807382125      257044.737592947      0      0
0.00000648679807382125      0.00000657659640434692      250073.166830691      0      0
0.00000657659640434692      0.00000666763783510069      243290.679102571      0      0
0.00000666763783510069      0.00000675993957462272      236692.146096044      0      0
0.00000675993957462272      0.0000068535190696752      230272.578588725      0      0
0.0000068535190696752      0.00000694839400854009      224027.122675983      0      0
0.00000694839400854009      0.00000704458232436258      217951.056100857      0      0
0.00000704458232436258      0.00000714210219854078      212039.784683497      0      0
0.00000714210219854078      0.00000724097206416231      206288.838847461      0      0
0.00000724097206416231      0.00000734121060948854      200693.870240219      0      0
0.00000734121060948854      0.000007442836781487      195250.648445315      0      0
0.000007442836781487      0.00000754586978941272      189955.057783703      0      0
0.00000754586978941272      0.00000765032910843916      184803.094201841      0      0
0.00000765032910843916      0.00000775623448333934      179790.862244177      0      0
0.00000775623448333934      0.00000786360593221801      174914.572107757      0      0
0.00000786360593221801      0.00000797246375029542      170170.536776713      0      0
0.00000797246375029542      0.00000808282851374354      165555.169234471      0      0
0.00000808282851374354      0.00000819472108357529      161064.979751564      0      0
0.00000819472108357529      0.00000830816260958769      156696.573247018      0      0
0.00000830816260958769      0.00000842317453435958      152446.646721288      0      0
0.00000842317453435958      0.00000853977859730466      148311.986758826      0      0
0.00000853977859730466      0.00000865799683878063      144289.467098383      0      0
0.00000865799683878063      0.00000877785160425524      140376.046269210      0      0
0.00000877785160425524      0.00000889936554853005      136568.765291365      0      0
0.00000889936554853005      0.00000902256164002253      132864.745438403      0      0
0.00000902256164002253      0.00000914746316510757      129261.186060731      0      0
0.00000914746316510757      0.00000927409373251906      125755.362468016      0      0
0.00000927409373251906      0.00000940247727781235      122344.623869008      0      0
0.00000940247727781235      0.00000953263806788851      119026.391367254      0      0
0.00000953263806788851      0.00000966460070558129      115798.156011165      0      0
0.00000966460070558129      0.00000979839013430744      112657.476896970      0      0
0.00000979839013430744      0.00000993403164278155      109601.979323122      0      0
0.00000993403164278155      0.000010071550869796      106629.352994759      0      0
0.000010071550869796      0.0000102109738090674      103737.350276870      0      0
0.0000102109738090674      0.0000103523268141496      100923.784494828      0      0
0.0000103523268141496      0.000010495636603415      98186.5282810242      0      0
0.000010495636603415      0.0000106409302651053      95523.5119663434      0      0
0.0000106409302651053      0.000010788235262451      92932.7220152624      0      0
0.000010788235262451      0.0000109375794388631      90412.1995033954      0      0
0.0000109375794388631      0.0000110889910231955      87960.0386363295      0      0
0.0000110889910231955      0.0000112424986350812      85574.3853086330      0      0
0.0000112424986350812      0.0000113981312903417      83253.4357019462      0      0
0.0000113981312903417      0.0000115559184064716      80995.4349210948      0      0
0.0000115559184064716      0.000011715889808199      78798.6756671943      0      0
0.000011715889808199      0.0000118780757331232      76661.4969467435      0      0
0.0000118780757331232      0.0000120425068374297      74582.2828157284      0      0
0.0000120425068374297      0.0000122092142016854      72559.4611577900      0      0
0.0000122092142016854      0.0000123782293367127      70591.5024955301      0      0
0.0000123782293367127      0.0000125495841895462      68676.9188340565      0      0
0.0000125495841895462      0.0000127233111494713      66814.2625358939      0      0
0.0000127233111494713      0.0000128994430541458      65002.1252264102      0      0
0.0000128994430541458      0.0000130780131958075      63239.1367289281      0      0
0.0000130780131958075      0.0000132590553275668      61523.9640287205      0      0
0.0000132590553275668      0.0000134426036697863      59855.3102651032      0      0
0.0000134426036697863      0.00001362869291655      58231.9137508648      0      0
0.00001362869291655      0.00001381735824222      56652.5470182908      0      0
0.00001381735824222      0.0000140086353080861      55116.0158910623      0      0
0.0000140086353080861      0.0000142025602691059      53621.1585813263      0      0
0.0000142025602691059      0.0000143991697807389      52166.8448112554      0      0
0.0000143991697807389      0.0000145985010058751      50751.9749584322      0      0
0.0000145985010058751      0.0000148005916218595      49375.4792244129      0      0
0.0000148005916218595      0.0000150054798276138      48036.3168258414      0      0
0.0000150054798276138      0.0000152132043508565      46733.4752075014      0      0
0.0000152132043508565      0.0000154238044554237      45465.9692767127      0      0
0.0000154238044554237      0.0000156373199486901      44232.8406584914      0      0
0.0000156373199486901      0.0000158537911890937      43033.1569709128      0      0
0.0000158537911890937      0.0000160732590937644      41866.0111201272      0      0
0.0000160732590937644      0.0000162957651462576      40730.5206144959      0      0
0.0000162957651462576      0.000016521351404396      39625.8268973303      0      0
0.000016521351404396      0.0000167500605082187      38551.0946977276      0      0
0.0000167500605082187      0.0000169819356880416      37505.5113990133      0      0
0.0000169819356880416      0.0000172170207726282      36488.2864243132      0      0
0.0000172170207726282      0.0000174553601974744      35498.6506387896      0      0
0.0000174553601974744      0.0000176969990132074      34535.8557680897      0      0
0.0000176969990132074      0.0000179419828941014      33599.1738325678      0      0
0.0000179419828941014      0.0000181903581467107      32687.8965968517      0      0
0.0000181903581467107      0.0000184421717186223      31801.3350343383      0      0
0.0000184421717186223      0.0000186974712073306      30938.8188062131      0      0
0.0000186974712073306      0.0000189563048692332      30099.6957545998      0      0
0.0000189563048692332      0.0000192187216287532      29283.3314094566      0      0
0.0000192187216287532      0.0000194847710875863      28489.1085088465      0      0
0.0000194847710875863      0.0000197545035340766      27716.4265322189      0      0
0.0000197545035340766      0.000020027969952722      26964.7012463496      0      0
0.000020027969952722      0.0000203052220338112      26233.3642635955      0      0
0.0000203052220338112      0.0000205863121831945      25521.8626121306      0      0
0.0000205863121831945      0.0000208712935321888      24829.6583178383      0      0
0.0000208712935321888      0.000021160219947621      24156.2279975428      0      0
0.000021160219947621      0.0000214531460420097      23501.0624632738      0      0
0.0000214531460420097      0.0000217501271838877      22863.6663372639      0      0
0.0000217501271838877      0.0000220512195082683      22243.5576773880      0      0
0.0000220512195082683      0.0000223564799272551      21640.2676127617      0      0
0.0000223564799272551      0.0000226659661408002      21053.3399892228      0      0
0.0000226659661408002      0.0000229797366476099      20482.3310244285      0      0
0.0000229797366476099      0.0000232978507562027      19926.8089723063      0      0
0.0000232978507562027      0.0000236203685961192      19386.3537966066      0      0
0.0000236203685961192      0.000023947351129288      18860.5568533084      0      0
0.000023947351129288      0.0000242788601615485      18349.0205816391      0      0
0.0000242788601615485      0.0000246149583543337      17851.3582034750      0      0
0.0000246149583543337      0.0000249557092365137      17367.1934308933      0      0
0.0000249557092365137      0.0000253011772164045      16896.1601816575      0      0
0.0000253011772164045      0.0000256514275939423      16437.9023024182      0      0
0.0000256514275939423      0.0000260065265730261      15992.0732994220      0      0
0.0000260065265730261      0.0000263665412740315      15558.3360765236      0      0
0.0000263665412740315      0.0000267315397464981      15136.3626803036      0      0
0.0000267315397464981      0.0000271015909819919      14725.8340520998      0      0
0.0000271015909819919      0.0000274767649271459      14326.4397867632      0      0
0.0000274767649271459      0.0000278571324968813      13937.8778979572      0      0
0.0000278571324968813      0.0000282427655878122      13559.8545898228      0      0
0.0000282427655878122      0.0000286337370918349      13192.0840348360      0      0
0.0000286337370918349      0.0000290301209099061      12834.2881576907      0      0
0.0000290301209099061      0.0000294319919660113      12486.1964250432      0      0
0.0000294319919660113      0.0000298394262213274      12147.5456409582      0      0
0.0000298394262213274      0.00003025250068858      11818.0797479044      0      0
0.00003025250068858      0.000030671293446601      11497.5496331463      0      0
0.000030671293446601      0.0000310958836550867      11185.7129403869      0      0
0.0000310958836550867      0.00003152635156956      10882.3338865202      0      0
0.00003152635156956      0.000031962778556541      10587.1830833527      0      0
0.000031962778556541      0.0000324052471089262      10300.0373641605      0      0
0.0000324052471089262      0.0000328538408615817      10020.6796149503      0      0
0.0000328538408615817      0.000033308644607151      9748.89861029759      0      0
0.000033308644607151      0.0000337697443120835      9484.48885363667      0      0
0.0000337697443120835      0.0000342372271328825      9227.25042188227      0      0
0.0000342372271328825      0.0000347111814325807      8976.98881426573      0      0
0.0000347111814325807      0.0000351916967974413      8733.51480527077      0      0
0.0000351916967974413      0.0000356788640538924      8496.64430155808      0      0
0.0000356788640538924      0.0000361727752856944      8266.19820277034      0      0
0.0000361727752856944      0.0000366735238513458      8042.00226611246      0      0
0.0000366735238513458      0.0000371812044017293      7823.88697460474      0      0
0.0000371812044017293      0.0000376959128980032      7611.68740890924      0      0
0.0000376959128980032      0.0000382177466297395      7405.24312263248      0      0
0.0000382177466297395      0.0000387468042333134      7204.39802101018      0      0
0.0000387468042333134      0.0000392831857105477      7009.00024288231      0      0
0.0000392831857105477      0.0000398269924476147      6818.90204586924      0      0
0.0000398269924476147      0.0000403783272342003      6633.95969466209      0      0
0.0000403783272342003      0.0000409372942829333      6454.03335234293      0      0
0.0000409372942829333      0.0000415039992490831      6278.98697465255      0      0
0.0000415039992490831      0.000042078549250531      6108.68820712597      0      0
0.000042078549250531      0.0000426610528880173      5943.00828501770      0      0
0.0000426610528880173      0.0000432516202656688      5781.82193594143      0      0
0.0000432516202656688      0.0000438503630118107      5625.00728515011      0      0
0.0000438503630118107      0.0000444573943000663      5472.44576338523      0      0
0.0000444573943000663      0.0000450728288707489      5324.02201722525      0      0
0.0000450728288707489      0.0000456967830525504      5179.62382186565      0      0
0.0000456967830525504      0.0000463293747845289      5039.14199626456      0      0
0.0000463293747845289      0.0000469707236384016      4902.47032058973      0      0
0.0000469707236384016      0.0000476209508411464      4769.50545590464      0      0
0.0000476209508411464      0.0000482801792979158      4640.14686603273      0      0
0.0000482801792979158      0.0000489485336152684      4514.29674154099      0      0
0.0000489485336152684      0.0000496261401247217      4391.85992578510      0      0
0.0000496261401247217      0.0000503131269066316      4272.74384296052      0      0
0.0000503131269066316      0.0000510096238144011      4156.85842810492      0      0
0.0000510096238144011      0.000051715762499026      4044.11605899903      0      0
0.000051715762499026      0.000052431676433979      3934.43148991459      0      0
0.000052431676433979      0.0000531575009404385      3827.72178715910      0      0
0.0000531575009404385      0.0000538933732128671      3723.90626636876      0      0
0.0000538933732128671      0.0000546394323449439      3622.90643150215      0      0
0.0000546394323449439      0.0000553958193558558      3524.64591548852      0      0
0.0000553958193558558      0.0000561626772169526      3429.05042248582      0      0
0.0000561626772169526      0.0000569401508787716      3336.04767170481      0      0
0.0000569401508787716      0.0000577283872984359      3245.56734275677      0      0
0.0000577283872984359      0.0000585275354674316      3157.54102248348      0      0
0.0000585275354674316      0.0000593377464397706      3071.90215322931      0      0
0.0000593377464397706      0.0000601591733605423      2988.58598251624      0      0
0.0000601591733605423      0.0000609919714948611      2907.52951408382      0      0
0.0000609919714948611      0.0000618362982572143      2828.67146025698      0      0
0.0000618362982572143      0.0000626923132412161      2751.95219560581      0      0
0.0000626923132412161      0.0000635601782497746      2677.31371186209      0      0
0.0000635601782497746      0.0000644400573256746      2604.69957405861      0      0
0.0000644400573256746      0.0000653321167825856      2534.05487785809      0      0
0.0000653321167825856      0.0000662365252364977      2465.32620803940      0      0
0.0000662365252364977      0.0000671534536375933      2398.46159810975      0      0
0.0000671534536375933      0.0000680830753025601      2333.41049101225      0      0
0.0000680830753025601      0.0000690255659473509      2270.12370089918      0      0
0.0000690255659473509      0.0000699811037203975      2208.55337594202      0      0
0.0000699811037203975      0.0000709498692362838      2148.65296215019      0      0
0.0000709498692362838      0.0000719320456098856      2090.37716817103      0      0
0.0000719320456098856      0.0000729278184909828      2033.68193104456      0      0
0.0000729278184909828      0.0000739373760993502      1978.52438288699      0      0
0.0000739373760993502      0.0000749609092603353      1924.86281847783      0      0
0.0000749609092603353      0.0000759986114409274      1872.65666372613      0      0
0.0000759986114409274      0.0000770506787863264      1821.86644499196      0      0
0.0000770506787863264      0.0000781173101570184      1772.45375923999      0      0
0.0000781173101570184      0.0000791987071663636      1724.38124500252      0      0
0.0000791987071663636      0.0000802950742187053      1677.61255413006      0      0
0.0000802950742187053      0.000081406618548006      1632.11232430810      0      0
0.000081406618548006      0.0000825335502570186      1587.84615231932      0      0
0.0000825335502570186      0.0000836760823569998      1544.78056803088      0      0
0.0000836760823569998      0.0000848344308079731      1502.88300908736      0      0
0.0000848344308079731      0.0000860088145595493      1462.12179628994      0      0
0.0000860088145595493      0.0000871994555923124      1422.46610964347      0      0
0.0000871994555923124      0.0000884065789597775      1383.88596505310      0      0
0.0000884065789597775      0.0000896304128309307      1346.35219165301      0      0
0.0000896304128309307      0.0000908711885333572      1309.83640974997      0      0
0.0000908711885333572      0.0000921291405969664      1274.31100936519      0      0
0.0000921291405969664      0.0000934045067983223      1239.74912935806      0      0
0.0000934045067983223      0.0000946975282055884      1206.12463711620      0      0
0.0000946975282055884      0.0000960084492240934      1173.41210879627      0      0
0.0000960084492240934      0.0000973375176425286      1141.58681010077      0      0
0.0000973375176425286      0.000098684984679785      1110.62467757612      0      0
0.000098684984679785      0.000100051105032438      1080.50230041806      0      0
0.000100051105032438      0.000101436136922889      1051.19690277045      0      0
0.000101436136922889      0.000102840342148178      1022.68632650424      0      0
0.000102840342148178      0.000104263986129461      994.949014463455      0      0
0.000104263986129461      0.000105707337962187      967.963994165567      0      0
0.000105707337962187      0.00010717067046696      941.710861944007      0      0
0.00010717067046696      0.000108654260241103      916.169767520720      0      0
0.000108654260241103      0.000110158387710945      891.321398997153      0      0
0.000110158387710945      0.000111683337184825      867.146968252318      0      0
0.000111683337184825      0.000113229396906833      843.628196736897      0      0
0.000113229396906833      0.00011479685911129      820.747301652622      0      0
0.00011479685911129      0.000116386020077991      798.486982506517      0      0
0.000116386020077991      0.000117997180188201      776.830408029806      0      0
0.000117997180188201      0.00011963064398144      755.761203451604      0      0
0.00011963064398144      0.00012128672021304      735.263438117779      0      0
0.00012128672021304      0.00012296572191251      715.321613445611      0      0
0.00012296572191251      0.000124667966442703      695.920651205143      0      0
0.000124667966442703      0.000126393775559803      677.045882118371      0      0
0.000126393775559803      0.000128143475474143      658.683034767644      0      0
0.000128143475474143      0.000129917396911867      640.818224804885      0      0
0.000129917396911867      0.000131715875177439      623.437944453492      0      0
0.000131715875177439      0.000133539250217029      606.529052294957      0      0
0.000133539250217029      0.00013538786668276      590.078763332496      0      0
0.00013538786668276      0.000137262073997862      574.074639324180      0      0
0.000137262073997862      0.000139162226422714      558.504579378240      0      0
0.000139162226422714      0.00014108868312181      543.356810803451      0      0
0.00014108868312181      0.000143041808231644      528.619880207678      0      0
0.000143041808231644      0.000145021970929542      514.282644837837      0      0
0.000145021970929542      0.00014702954550344      500.334264154739      0      0
0.00014702954550344      0.000149064911422635      486.764191636445      0      0
0.000149064911422635      0.00015112845340951      473.562166803919      0      0
0.00015112845340951      0.000153220561512254      460.718207462975      0      0
0.000153220561512254      0.000155341631178586      448.222602156630      0      0
0.000155341631178586      0.000157492063330508      436.065902822164      0      0
0.000157492063330508      0.000159672264440082      424.238917647340      0      0
0.000159672264440082      0.00016188264660626      412.732704120370      0      0
0.00016188264660626      0.000164123627632783      401.538562268394      0      0
0.000164123627632783      0.00016639563110715      390.648028079327      0      0
0.00016639563110715      0.000168699086480686      380.052867102133      0      0
0.000168699086480686      0.000171034429149716      369.745068220664      0      0
0.000171034429149716      0.00017340210053786      359.716837596372      0      0
0.00017340210053786      0.000175802548179476      349.960592775298      0      0
0.000175802548179476      0.000178236225804249      340.468956954902      0      0
0.000178236225804249      0.000180703593422953      331.234753406378      0      0
0.000180703593422953      0.000183205117414405      322.251000048255      0      0
0.000183205117414405      0.000185741270613619      313.510904167165      0      0
0.000185741270613619      0.000188312532401177      305.007857281804      0      0
0.000188312532401177      0.000190919388793845      296.735430146185      0      0
0.000190919388793845      0.000193562332536437      288.687367888414      0      0
0.000193562332536437      0.000196241863194957      280.857585281315      0      0
0.000196241863194957      0.000198958487251018      273.240162141326      0      0
0.000198958487251018      0.000201712718197586      265.829338852178      0      0
0.000201712718197586      0.000204505076636033      258.619512009994      0      0
0.000204505076636033      0.000207336090374545      251.605230186488      0      0
0.000207336090374545      0.000210206294527884      244.781189807086      0      0
0.000210206294527884      0.000213116231618538      238.142231140832      0      0
0.000213116231618538      0.000216066451679264      231.683334399062      0      0
0.000216066451679264      0.000219057512357059      225.399615939886      0      0
0.000219057512357059      0.000222089979018563      219.286324575613      0      0
0.000222089979018563      0.000225164424856924      213.338837980329      0      0
0.000225164424856924      0.000228281431000144      207.552659194902      0      0
0.000228281431000144      0.00023144158662092      201.923413226787      0      0
0.00023144158662092      0.000234645489048012      196.446843742043      0      0
0.000234645489048012      0.000237893743879147      191.118809847076      0      0
0.000237893743879147      0.000241186965095492      185.935282957660      0      0
0.000241186965095492      0.000244525775177701      180.892343752887      0      0
0.000244525775177701      0.000247910805223583      175.986179211718      0      0
0.000247910805223583      0.000251342695067386      171.213079729926      0      0
0.000251342695067386      0.000254822093400743      166.569436315214      0      0
0.000254822093400743      0.00025834965789528      162.051737858424      0      0
0.00025834965789528      0.000261926055326934      157.656568478747      0      0
0.000261926055326934      0.000265551961701985      153.380604940938      0      0
0.000265551961701985      0.00026922806238483      149.220614142583      0      0
0.00026922806238483      0.000272955052227537      145.173450669511      0      0
0.000272955052227537      0.000276733635701177      141.236054417520      0      0
0.000276733635701177      0.000280564527028988      137.405448278592      0      0
0.000280564527028988      0.000284448450321376      133.678735889872      0      0
0.000284448450321376      0.000288386139712781      130.053099443697      0      0
0.000288386139712781      0.000292378339500449      126.525797557021      0      0
0.000292378339500449      0.000296425804285111      123.094163198625      0      0
0.000296425804285111      0.000300529299113624      119.755601672545      0      0
0.000300529299113624      0.000304689599623573      116.507588656195      0      0
0.000304689599623573      0.000308907492189884      113.347668291702      0      0
0.000308907492189884      0.000313183774073464      110.273451328999      0      0
0.000313183774073464      0.000317519253571897      107.282613319294      0      0
0.000317519253571897      0.000321914750172228      104.372892857523      0      0
0.000321914750172228      0.000326371094705861      101.542089872483      0      0
0.000326371094705861      0.000330889129505603      98.7880639633281      0      0
0.000330889129505603      0.000335469708564879      96.1087327811945      0      0
0.000335469708564879      0.000340113697699154      93.5020704547110      0      0
0.000340113697699154      0.000344821974709588      90.9661060582164      0      0
0.000344821974709588      0.000349595429548956      88.4989221215214      0      0
0.000349595429548956      0.000354434964489868      86.0986531800884      0      0
0.000354434964489868      0.000359341494295315      83.7634843645335      0      0
0.000359341494295315      0.000364315946391572      81.4916500283844      0      0
0.000364315946391572      0.000369359261043507      79.2814324130555      0      0
0.000369359261043507      0.000374472391532301      77.1311603490323      0      0
0.000374472391532301      0.00037965630433564      75.0392079922819      0      0
0.00037965630433564      0.000384911979310397      73.0039935949345      0      0
0.000384911979310397      0.000390240409877844      71.0239783093073      0      0
0.000390240409877844      0.000395642603211426      69.0976650243642      0      0
0.000395642603211426      0.000401119580427133      67.2235972337347      0      0
0.000401119580427133      0.000406672376776519      65.4003579344331      0      0
0.000406672376776519      0.000412302041842373      63.6265685554474      0      0
0.000412302041842373      0.000418009639737117      61.9008879153867      0      0
0.000418009639737117      0.000423796249303941      60.2220112083997      0      0
0.000423796249303941      0.000429662964320725      58.5886690175963      0      0
0.000429662964320725      0.000435610893706785      56.9996263552282      0      0
0.000435610893706785      0.000441641161732474      55.4536817289012      0      0
0.000441641161732474      0.000447754908231697      53.9496662331134      0      0
0.000447754908231697      0.000453953288817359      52.4864426654334      0      0
0.000453953288817359      0.000460237475099795      51.0629046666494      0      0
0.000460237475099795      0.000466608654908228      49.6779758842383      0      0
0.000466608654908228      0.000473068032515292      48.3306091585248      0      0
0.000473068032515292      0.000479616828864662      47.0197857309117      0      0
0.000479616828864662      0.000486256281801832      45.7445144735861      0      0
0.000486256281801832      0.000492987646308097      44.5038311401167      0      0
0.000492987646308097      0.000499812194737762      43.2967976363766      0      0
0.000499812194737762      0.000506731217058643      42.1225013112403      0      0
0.000506731217058643      0.0005137460210959      40.9800542665180      0      0
0.0005137460210959      0.000520857932779231      39.8685926856063      0      0
0.000520857932779231      0.000528068296393506      38.7872761803472      0      0
0.000528068296393506      0.000535378474832857      37.7352871556014      0      0
0.000535378474832857      0.000542789849858294      36.7118301910557      0      0
0.000542789849858294      0.000550303822358882      35.7161314397972      0      0
0.000550303822358882      0.000557921812616533      34.7474380431991      0      0
0.000557921812616533      0.000565645260574473      33.8050175616761      0      0
0.000565645260574473      0.00057347562610941      32.8881574208793      0      0
0.00057347562610941      0.000581414389307485      31.9961643729103      0      0
0.000581414389307485      0.000589463050744029      31.1283639721498      0      0
0.000589463050744029      0.000597623131767208      30.2841000653009      0      0
0.000597623131767208      0.000605896174785581      29.4627342952657      0      0
0.000605896174785581      0.000614283743559644      28.6636456184754      0      0
0.000614283743559644      0.000622787423497414      27.8862298353134      0      0
0.000622787423497414      0.000631408821954096      27.1298991332729      0      0
0.000631408821954096      0.000640149568535908      26.3940816425057      0      0
0.000640149568535908      0.000649011315408104      25.6782210034251      0      0
0.000649011315408104      0.000657995737607266      24.9817759460367      0      0
0.000657995737607266      0.000667104533357915      24.3042198806777      0      0
0.000667104533357915      0.00067633942439351      23.6450404998572      0      0
0.00067633942439351      0.000685702156281888      23.0037393908950      0      0
0.000685702156281888      0.000695194498755206      22.3798316590658      0      0
0.000695194498755206      0.000704818246044455      21.7728455609659      0      0
0.000704818246044455      0.000714575217218609      21.1823221478219      0      0
0.000714575217218609      0.000724467256528451      20.6078149184756      0      0
0.000724467256528451      0.000734496233755185      20.0488894817788      0      0
0.000734496233755185      0.000744664044563847      19.5051232281458      0      0
0.000744664044563847      0.000754972610861632      18.9761050100136      0      0
0.000754972610861632      0.000765423881161163      18.4614348309689      0      0
0.000765423881161163      0.0007760198309488      17.9607235433064      0      0
0.0007760198309488      0.000786762463058045      17.4735925537900      0      0
0.000786762463058045      0.00079765380804811      16.9996735373944      0      0
0.00079765380804811      0.000808695924587738      16.5386081588102      0      0
0.000808695924587738      0.000819890899844323      16.0900478015034      0      0
0.000819890899844323      0.00083124084987843      15.6536533041219      0      0
0.00083124084987843      0.000842747920043766      15.2290947040524      0      0
0.000842747920043766      0.000854414285392693      14.8160509879321      0      0
0.000854414285392693      0.000866242151087355      14.4142098489265      0      0
0.000866242151087355      0.000878233752816494      14.0232674505915      0      0
0.000878233752816494      0.000890391357218039      13.6429281971389      0      0
0.000890391357218039      0.000902717262307538      13.2729045099333      0      0
0.000902717262307538      0.000915213797912533      12.9129166100511      0      0
0.000915213797912533      0.000927883326112938      12.5626923067361      0      0
0.000927883326112938      0.000940728241687513      12.2219667915935      0      0
0.000940728241687513      0.000953750972566528      11.8904824383652      0      0
0.000953750972566528      0.000966953980290686      11.5679886081359      0      0
0.000966953980290686      0.000980339760476396      11.2542414598224      0      0
0.000980339760476396      0.000993910843287497      10.9490037658022      0      0
0.000993910843287497      0.0010076697939135      10.6520447325440      0      0
0.0010076697939135      0.00102161921305448      10.3631398261014      0      0
0.00102161921305448      0.0010357617374126      10.0820706023407      0      0
0.0010357617374126      0.00105010004019057      9.80862454177279      0      0
0.00105010004019057      0.00106463683159689      9.54259488886514      0      0
0.00106463683159689      0.00107937485935813      9.28378049571138      0      0
0.00107937485935813      0.00109431690923832      9.03198566994131      0      0
0.00109431690923832      0.00110946580556549      8.78702002675581      0      0
0.00110946580556549      0.00112482441176555      8.54869834497477      0      0
0.00112482441176555      0.00114039563090349      8.31684042698938      0      0
0.00114039563090349      0.00115618240623217      8.09127096251273      0      0
0.00115618240623217      0.00117218772174859      7.87181939602586      0      0
0.00117218772174859      0.00118841460275796      7.65831979781882      0      0
0.00118841460275796      0.00120486611644553      7.45061073852943      0      0
0.00120486611644553      0.00122154537245635      7.24853516708483      0      0
0.00122154537245635      0.00123845552348304      7.05194029195341      0      0
0.00123845552348304      0.00125559976586171      6.86067746561750      0      0
0.00125559976586171      0.00127298134017614      6.67460207217936      0      0
0.00127298134017614      0.00129060353187029      6.49357341801553      0      0
0.00129060353187029      0.00130846967186935      6.31745462539688      0      0
0.00130846967186935      0.00132658313720929      6.14611252899384      0      0
0.00132658313720929      0.00134494735167523      5.97941757518866      0      0
0.00134494735167523      0.00136356578644858      5.81724372411854      0      0
0.00136356578644858      0.00138244196076317      5.65946835437548      0      0
0.00138244196076317      0.00140157944257044      5.50597217029093      0      0
0.00140157944257044      0.00142098184921384      5.35663911173504      0      0
0.00142098184921384      0.00144065284811262      5.21135626636232      0      0
0.00144065284811262      0.00146059615745496      5.07001378423742      0      0
0.00146059615745496      0.00148081554690089      4.93250479477638      0      0
0.00148081554690089      0.00150131483829471      4.79872532594062      0      0
0.00150131483829471      0.00152209790638749      4.66857422562257      0      0
0.00152209790638749      0.00154316867956938      4.54195308516344      0      0
0.00154316867956938      0.00156453114061223      4.41876616494540      0      0
0.00156453114061223      0.00158618932742236      4.29892032200180      0      0
0.00158618932742236      0.00160814733380381      4.18232493959072      0      0
0.00160814733380381      0.00163040931023216      4.06889185867877      0      0
0.00163040931023216      0.00165297946463904      3.95853531128298      0      0
0.00165297946463904      0.00167586206320748      3.85117185562075      0      0
0.00167586206320748      0.00169906143117836      3.74672031301863      0      0
0.00169906143117836      0.00172258195366789      3.64510170653221      0      0
0.00172258195366789      0.00174642807649655      3.54623920123080      0      0
0.00174642807649655      0.00177060430702936      3.45005804610172      0      0
0.00177060430702936      0.00179511521502795      3.35648551753024      0      0
0.00179511521502795      0.00181996543351421      3.26545086431247      0      0
0.00181996543351421      0.00184515965964614      3.17688525415961      0      0
0.00184515965964614      0.00187070265560561      3.09072172165309      0      0
0.00187070265560561      0.00189659924949857      3.00689511761132      0      0
0.00189659924949857      0.00192285433626758      2.92534205982966      0      0
0.00192285433626758      0.00194947287861711      2.84600088515647      0      0
0.00194947287861711      0.00197645990795156      2.76881160286891      0      0
0.00197645990795156      0.00200382052532629      2.69371584931333      0      0
0.00200382052532629      0.00203155990241182      2.62065684377586      0      0
0.00203155990241182      0.00205968328247135      2.54957934554989      0      0
0.00205968328247135      0.00208819598135186      2.48042961216799      0      0
0.00208819598135186      0.00211710338848892      2.41315535876665      0      0
0.00211710338848892      0.00214641096792534      2.34770571855310      0      0
0.00214641096792534      0.00217612425934403      2.28403120434440      0      0
0.00217612425934403      0.00220624887911509      2.22208367114965      0      0
0.00220624887911509      0.00223679052135739      2.16181627976701      0      0
0.00223679052135739      0.00226775495901488      2.10318346136810      0      0
0.00226775495901488      0.00229914804494778      2.04614088304291      0      0
0.00229914804494778      0.00233097571303889      1.99064541427918      0      0
0.00233097571303889      0.00236324397931521      1.93665509435099      0      0
0.00236324397931521      0.00239595894308506      1.88412910059179      0      0
0.00239595894308506      0.00242912678809096      1.83302771752790      0      0
0.00242912678809096      0.00246275378367852      1.78331230684926      0      0
0.00246275378367852      0.00249684628598141      1.73494527819457      0      0
0.00249684628598141      0.00253141073912281      1.68789006072878      0      0
0.00253141073912281      0.0025664536764335      1.64211107549155      0      0
0.0025664536764335      0.00260198172168671      1.59757370849554      0      0
0.00260198172168671      0.00263800159035023      1.55424428455444      0      0
0.00263800159035023      0.00267452009085567      1.51209004182079      0      0
0.00267452009085567      0.00271154412588544      1.47107910701437      0      0
0.00271154412588544      0.00274908069367747      1.43118047132253      0      0
0.00274908069367747      0.00278713688934801      1.39236396695400      0      0
0.00278713688934801      0.00282571990623272      1.35460024432876      0      0
0.00282571990623272      0.00286483703724639      1.31786074988650      0      0
0.00286483703724639      0.00290449567626138      1.28211770449692      0      0
0.00290449567626138      0.00294470331950526      1.24734408245569      0      0
0.00294470331950526      0.0029854675669777      1.21351359104996      0      0
0.0029854675669777      0.00302679612388701      1.18060065067821      0      0
0.00302679612388701      0.0030686968021066      1.14858037550919      0      0
0.0030686968021066      0.00311117752165154      1.11742855466551      0      0
0.00311117752165154      0.0031542463121756      1.08712163391749      0      0
0.0031542463121756      0.00319791131448903      1.05763669787361      0      0
0.00319791131448903      0.00324218078209728      1.02895145265389      0      0
0.00324218078209728      0.0032870630827611      1.00104420903324      0      0
0.0032870630827611      0.00333256670007821      0.973893866042033      0      0
0.00333256670007821      0.00337870023508683      0.947479895011424      0      0
0.00337870023508683      0.00342547240789146      0.921782324051385      0      0
0.00342547240789146      0.00347289205931113      0.896781722949755      0      0
0.00347289205931113      0.00352096815255051      0.872459188480845      0      0
0.00352096815255051      0.00356970977489406      0.848796330112503      0      0
0.00356970977489406      0.00361912613942378      0.825775256100829      0      0
0.00361912613942378      0.0036692265867606      0.803378559962040      0      0
0.0036692265867606      0.00372002058682995      0.781589307311236      0      0
0.00372002058682995      0.00377151774065175      0.760391023058124      0      0
0.00377151774065175      0.00382372778215516      0.739767678950032      0      0
0.00382372778215516      0.00387666058001854      0.719703681452764      0      0
0.00387666058001854      0.00393032613953476      0.700183859960167      0      0
0.00393032613953476      0.0039847346045024      0.681193455323466      0      0
0.0039847346045024      0.00403989625914312      0.662718108691715      0      0
0.00403989625914312      0.00409582153004557      0.644743850654914      0      0
0.00409582153004557      0.00415252098813623      0.627257090681581      0      0
0.00415252098813623      0.00421000535067748      0.610244606842813      0      0
0.00421000535067748      0.0042682854832934      0.593693535815033      0      0
0.0042682854832934      0.00432737240202355      0.577591363153897      0      0
0.00432737240202355      0.00438727727540519      0.561925913831988      0      0
0.00438727727540519      0.00444801142658443      0.546685343033139      0      0
0.00444801142658443      0.00450958633545639      0.531858127196447      0      0
0.00450958633545639      0.00457201364083525      0.517433055303176      0      0
0.00457201364083525      0.00463530514265407      0.503399220399991      0      0
0.00463530514265407      0.00469947280419532      0.489746011352088      0      0
0.00469947280419532      0.00476452875435209      0.476463104820001      0      0
0.00476452875435209      0.0048304852899207      0.463540457454014      0      0
0.0048304852899207      0.00489735487792503      0.450968298300273      0      0
0.00489735487792503      0.00496515015797302      0.438737121412864      0      0
0.00496515015797302      0.00503388394464577      0.426837678666264      0      0
0.00503388394464577      0.00510356922991978      0.415260972762731      0      0
0.00510356922991978      0.00517421918562266      0.403998250429352      0      0
0.00517421918562266      0.00524584716592283      0.393040995799597      0      0
0.00524584716592283      0.00531846670985373      0.382380923974381      0      0
0.00531846670985373      0.00539209154387294      0.372009974757761      0      0
0.00539209154387294      0.00546673558445676      0.361920306562532      0      0
0.00546673558445676      0.00554241294073067      0.352104290481125      0      0
0.00554241294073067      0.00561913791713623      0.342554504517300      0      0
0.00561913791713623      0.00569692501613484      0.333263727974298      0      0
0.00569692501613484      0.00577578894094906      0.324224935995190      0      0
0.00577578894094906      0.00585574459834172      0.315431294251314      0      0
0.00585574459834172      0.00593680710143364      0.306876153774755      0      0
0.00593680710143364      0.00601899177256026      0.298553045930997      0      0
0.00601899177256026      0.00610231414616781      0.290455677527914      0      0
0.00610231414616781      0.0061867899717497      0.282577926057419      0      0
0.0061867899717497      0.0062724352168234      0.274913835066170      0      0
0.0062724352168234      0.00635926606994866      0.267457609651831      0      0
0.00635926606994866      0.00644729894378739      0.260203612081485      0      0
0.00644729894378739      0.00653655047820597      0.253146357528880      0      0
0.00653655047820597      0.00662703754342055      0.246280509927295      0      0
0.00662703754342055      0.00671877724318579      0.239600877934880      0      0
0.00671877724318579      0.00681178691802782      0.233102411009427      0      0
0.00681178691802782      0.00690608414852187      0.226780195589601      0      0
0.00690608414852187      0.00700168675861542      0.220629451379743      0      0
0.00700168675861542      0.00709861281899715      0.214645527735434      0      0
0.00709861281899715      0.00719688065051277      0.208823900147096      0      0
0.00719688065051277      0.00729650882762788      0.203160166818959      0      0
0.00729650882762788      0.00739751618193895      0.197650045340814      0      0
0.00739751618193895      0.00749992180573285      0.192289369450041      0      0
0.00749992180573285      0.00760374505559565      0.187074085881449      0      0
0.00760374505559565      0.00770900555607137      0.182000251302557      0      0
0.00770900555607137      0.00781572320337137      0.177064029332002      0      0
0.00781572320337137      0.00792391816913513      0.172261687638805      0      0
0.00792391816913513      0.00803361090424307      0.167589595120318      0      0
0.00803361090424307      0.00814482214268214      0.163044219156708      0      0
0.00814482214268214      0.00825757290546495      0.158622122939900      0      0
0.00825757290546495      0.00837188450460311      0.154319962874978      0      0
0.00837188450460311      0.0084877785471356      0.150134486052047      0      0
0.0084877785471356      0.00860527693921294      0.146062527786679      0      0
0.00860527693921294      0.00872440189023784      0.142101009227059      0      0
0.00872440189023784      0.0088451759170632      0.138246935026031      0      0
0.0088451759170632      0.00896762184824822      0.134497391076284      0      0
0.00896762184824822      0.00909176282837339      0.130849542306964      0      0
0.00909176282837339      0.00921762232241531      0.127300630540046      0      0
0.00921762232241531      0.009345224120182      0.123847972404846      0      0
0.009345224120182      0.00947459234080956      0.120488957309094      0      0
0.00947459234080956      0.00960575143732124      0.117221045465040      0      0
0.00960575143732124      0.0097387262012494      0.114041765969090      0      0
0.0097387262012494      0.00987354176732169      0.110948714933528      0      0
0.00987354176732169      0.0100102236182119      0.107939553668914      0      0
0.0100102236182119      0.0101487975893568      0.105012006915775      0      0
0.0101487975893568      0.0102892898738392      0.102163861124253      0      0
0.0102892898738392      0.0104317270273393      0.0993929627804194      0      0
0.0104317270273393      0.0105761359731542      0.0966972167779794      0      0
0.0105761359731542      0.0107225440072866      0.0940745848341377      0      0
0.0107225440072866      0.0108709788036044      0.0915230839484325      0      0
0.0108709788036044      0.0110214684190717      0.0890407849033663      0      0
0.0110214684190717      0.0111740412990521      0.0866258108057042      0      0
0.0111740412990521      0.0113287262826851      0.0842763356673342      0      0
0.0113287262826851      0.0114855526083377      0.0819905830246179      0      0
0.0114855526083377      0.0116445499191305      0.0797668245951874      0      0
0.0116445499191305      0.0118057482685412      0.0776033789711716      0      0
0.0118057482685412      0.0119691781260852      0.0754986103478659      0      0
0.0119691781260852      0.0121348703830748      0.0734509272868827      0      0
0.0121348703830748      0.0123028563584581      0.0714587815128470      0      0
0.0123028563584581      0.0124731678047393      0.0695206667427290      0      0
0.0124731678047393      0.0126458369139802      0.0676351175469272      0      0
0.0126458369139802      0.0128208963238851      0.0658007082412409      0      0
0.0128208963238851      0.0129983791239701      0.0640160518088951      0      0
0.0129983791239701      0.0131783188618175      0.0622797988518021      0      0
0.0131783188618175      0.0133607495494169      0.0605906365702667      0      0
0.0133607495494169      0.0135457056695945      0.0589472877703647      0      0
0.0135457056695945      0.0137332221825303      0.0573485098982418      0      0
0.0137332221825303      0.0139233345323668      0.0557930941006062      0      0
0.0139233345323668      0.0141160786539086      0.0542798643107007      0      0
0.0141160786539086      0.0143114909794141      0.0528076763590661      0      0
0.0143114909794141      0.0145096084454827      0.0513754171084226      0      0
0.0145096084454827      0.0147104685000363      0.0499820036120142      0      0
0.0147104685000363      0.0149141091093971      0.0486263822947810      0      0
0.0149141091093971      0.0151205687654648      0.0473075281567397      0      0
0.0151205687654648      0.0153298864929916      0.0460244439979702      0      0
0.0153298864929916      0.0155421018569589      0.0447761596646217      0      0
0.0155421018569589      0.015757254970056      0.0435617313153689      0      0
0.015757254970056      0.0159753865002618      0.0423802407077631      0      0
0.0159753865002618      0.0161965376785319      0.0412307945039396      0      0
0.0161965376785319      0.0164207503065923      0.0401125235951550      0      0
0.0164207503065923      0.0166480667648403      0.0390245824446446      0      0
0.0166480667648403      0.0168785300203555      0.0379661484483029      0      0
0.0168785300203555      0.0171121836350213      0.0369364213127037      0      0
0.0171121836350213      0.0173490717737588      0.0359346224499899      0      0
0.0173490717737588      0.017589239212875      0.0349599943891742      0      0
0.017589239212875      0.0178327313485262      0.0340118002034073      0      0
0.0178327313485262      0.0180795942052988      0.0330893229527798      0      0
0.0180795942052988      0.0183298744449088      0.0321918651422359      0      0
0.0183298744449088      0.0185836193750216      0.0313187481941896      0      0
0.0185836193750216      0.0188408769581945      0.0304693119354454      0      0
0.0188408769581945      0.0191016958209418      0.0296429140980336      0      0
0.0191016958209418      0.0193661252629267      0.0288389298335850      0      0
0.0193661252629267      0.0196342152662799      0.0280567512408759      0      0
0.0196342152662799      0.0199060165050465      0.0272957869061875      0      0
0.0199060165050465      0.0201815803547652      0.0265554614561318      0      0
0.0201815803547652      0.0204609589021785      0.0258352151226052      0      0
0.0204609589021785      0.0207442049550786      0.0251345033195419      0      0
0.0207442049550786      0.0210313720522889      0.0244527962311467      0      0
0.0210313720522889      0.0213225144737837      0.0237895784112951      0      0
0.0213225144737837      0.0216176872509482      0.0231443483937992      0      0
0.0216176872509482      0.0219169461769806      0.0225166183132435      0      0
0.0219169461769806      0.0222203478174381      0.0219059135361047      0      0
0.0222203478174381      0.0225279495209286      0.0213117723018763      0      0
0.0225279495209286      0.0228398094299506      0.0207337453739259      0      0
0.0228398094299506      0.0231559864918837      0.0201713956998231      0      0
0.0231559864918837      0.0234765404701303      0.0196242980808792      0      0
0.0234765404701303      0.0238015319554124      0.0190920388506498      0      0
0.0238015319554124      0.0241310223772239      0.0185742155621571      0      0
0.0241310223772239      0.0244650740154424      0.0180704366835956      0      0
0.0244650740154424      0.0248037500121009      0.0175803213022905      0      0
0.0248037500121009      0.025147114383323      0.0171034988366852      0      0
0.025147114383323      0.0254952320314234      0.0166396087561413      0      0
0.0254952320314234      0.025848168757175      0.0161883003083366      0      0
0.025848168757175      0.0262059912722472      0.0157492322540582      0      0
0.0262059912722472      0.0265687672118152      0.0153220726091874      0      0
0.0265687672118152      0.0269365651473444      0.0149064983936830      0      0
0.0269365651473444      0.0273094545995519      0.0145021953873727      0      0
0.0273094545995519      0.0276875060515468      0.0141088578923678      0      0
0.0276875060515468      0.0280707909621536      0.0137261885019213      0      0
0.0280707909621536      0.0284593817794181      0.0133538978755563      0      0
0.0284593817794181      0.0288533519543027      0.0129917045202915      0      0
0.0288533519543027      0.0292527759545692      0.0126393345778022      0      0
0.0292527759545692      0.0296577292788545      0.0122965216173525      0      0
0.0296577292788545      0.0300682884709421      0.0119630064343442      0      0
0.0300682884709421      0.0304845311342295      0.0116385368543297      0      0
0.0304845311342295      0.0309065359463971      0.0113228675423396      0      0
0.0309065359463971      0.0313343826742795      0.0110157598173831      0      0
0.0313343826742795      0.0317681521889432      0.0107169814719778      0      0
0.0317681521889432      0.0322079264809726      0.0104263065965758      0      0
0.0322079264809726      0.0326537886759678      0.0101435154087506      0      0
0.0326537886759678      0.033105823050257      0.00986839408701743      0      0
0.033105823050257      0.033564115046826      0.00960073460916058      0      0
0.033564115046826      0.0340287512914689      0.00934033459494533      0      0
0.0340287512914689      0.0344998196091616      0.00908699715309621      0      0
0.0344998196091616      0.0349774090406628      0.00884053073242530      0      0
0.0349774090406628      0.0354616098593442      0.00860074897699835      0      0
0.0354616098593442      0.0359525135882537      0.00836747058522901      0      0
0.0359525135882537      0.0364502130174152      0.00814051917279473      0      0
0.0364502130174152      0.0369548022213675      0.00791972313927066      0      0
0.0369548022213675      0.0374663765769464      0.00770491553838072      0      0
0.0374663765769464      0.0379850327813123      0.00749593395176772      0      0
0.0379850327813123      0.0385108688702281      0.00729262036618704      0      0
0.0385108688702281      0.0390439842365898      0.00709482105403113      0      0
0.0390439842365898      0.0395844796492134      0.00690238645709439      0      0
0.0395844796492134      0.0401324572718825      0.00671517107349059      0      0
0.0401324572718825      0.0406880206826587      0.00653303334763733      0      0
0.0406880206826587      0.0412512748934598      0.00635583556322429      0      0
0.0412512748934598      0.0418223263699098      0.00618344373908448      0      0
0.0418223263699098      0.0424012830514618      0.00601572752788959      0      0
0.0424012830514618      0.0429882543718015      0.00585256011759298      0      0
0.0429882543718015      0.0435833512795317      0.00569381813554570      0      0
0.0435833512795317      0.0441866862591436      0.00553938155521313      0      0
0.0441866862591436      0.0447983733522791      0.00538913360542155      0      0
0.0447983733522791      0.0454185281792862      0.00524296068206625      0      0
0.0454185281792862      0.0460472679610735      0.00510075226221422      0      0
0.0460472679610735      0.0466847115412677      0.00496240082053652      0      0
0.0466847115412677      0.0473309794086762      0.00482780174800727      0      0
0.0473309794086762      0.047986193720063      0.00469685327280759      0      0
0.047986193720063      0.0486504783232378      0.00456945638337484      0      0
0.0486504783232378      0.0493239587804657      0.00444551475353892      0      0
0.0493239587804657      0.0500067623922011      0.00432493466968896      0      0
0.0500067623922011      0.0506990182211494      0.00420762495991549      0      0
0.0506990182211494      0.0514008571166629      0.00409349692507434      0      0
0.0514008571166629      0.0521124117394733      0.00398246427172028      0      0
0.0521124117394733      0.0528338165867671      0.00387444304685957      0      0
0.0528338165867671      0.0535652080176086      0.00376935157447224      0      0
0.0535652080176086      0.0543067242787134      0.00366711039375594      0      0
0.0543067242787134      0.0550585055305805      0.00356764219904475      0      0
0.0550585055305805      0.0558206938739848      0.00347087178135755      0      0
0.0558206938739848      0.0565934333768373      0.00337672597153170      0      0
0.0565934333768373      0.0573768701014157      0.00328513358489900      0      0
0.0573768701014157      0.0581711521319738      0.00319602536746225      0      0
0.0581711521319738      0.0589764296027321      0.00310933394353150      0      0
0.0589764296027321      0.0597928547262553      0.00302499376478057      0      0
0.0597928547262553      0.0606205818222245      0.00294294106068529      0      0
0.0606205818222245      0.0614597673466051      0.00286311379030585      0      0
0.0614597673466051      0.0623105699212211      0.00278545159537703      0      0
0.0623105699212211      0.0631731503637371      0.00270989575467061      0      0
0.0631731503637371      0.0640476717180559      0.00263638913959566      0      0
0.0640476717180559      0.064934299285137      0.00256487617100295      0      0
0.064934299285137      0.065833200654241      0.00249530277716098      0      0
0.065833200654241      0.0667445457346082      0.00242761635287175      0      0
0.0667445457346082      0.0676685067875737      0.00236176571969539      0      0
0.0676685067875737      0.0686052584591283      0.00229770108725359      0      0
0.0686052584591283      0.0695549778129301      0.00223537401558256      0      0
0.0695549778129301      0.0705178443637725      0.00217473737850705      0      0
0.0705178443637725      0.071494040111516      0.00211574532800771      0      0
0.071494040111516      0.0724837495754901      0.00205835325955494      0      0
0.0724837495754901      0.07348715982937      0.00200251777838290      0      0
0.07348715982937      0.0745044605365374      0.00194819666667826      0      0
0.0745044605365374      0.0755358439859309      0.00189534885165884      0      0
0.0755358439859309      0.0765815051283916      0.00184393437451807      0      0
0.0765815051283916      0.0776416416135129      0.00179391436021166      0      0
0.0776416416135129      0.0787164538269999      0.00174525098806378      0      0
0.0787164538269999      0.0798061449285455      0.00169790746317043      0      0
0.0798061449285455      0.0809109208902321      0.00165184798857839      0      0
0.0809109208902321      0.0820309905354643      0.00160703773821881      0      0
0.0820309905354643      0.0831665655784396      0.00156344283057477      0      0
0.0831665655784396      0.0843178606641673      0.00152103030306317      0      0
0.0843178606641673      0.0854850934090396      0.00147976808711128      0      0
0.0854850934090396      0.0866684844419658      0.00143962498390941      0      0
0.0866684844419658      0.087868257446075      0.00140057064082113      0      0
0.087868257446075      0.0890846392009967      0.00136257552843329      0      0
0.0890846392009967      0.0903178596257262      0.00132561091822853      0      0
0.0903178596257262      0.0915681518220832      0.00128964886086332      0      0
0.0915681518220832      0.0928357521187732      0.00125466216503518      0      0
0.0928357521187732      0.0941209001160578      0.00122062437692301      0      0
0.0941209001160578      0.0954238387310435      0.00118750976018506      0      0
0.0954238387310435      0.0967448142435972      0.00115529327649947      0      0
0.0967448142435972      0.0980840763428988      0.00112395056663241      0      0
0.0980840763428988      0.0994418781746361      0.00109345793201989      0      0
0.0994418781746361      0.100818476388855      0.00106379231684897      0      0
0.100818476388855      0.10221413118847      0.00103493129062501      0      0
0.10221413118847      0.103629106378448      0.00100685303121174      0      0
0.103629106378448      0.105063669415674      0.000979536308331296      0      0
0.105063669415674      0.106518091459502      0.000952960467511759      0      0
0.106518091459502      0.107992647423013      0.000927105414470099      0      0
0.107992647423013      0.109487616024976      0.000901951599918655      0      0
0.109487616024976      0.111003279842531      0.000877480004783703      0      0
0.111003279842531      0.112539925364605      0.000853672125824926      0      0
0.112539925364605      0.114097843046059      0.000830509961644901      0      0
0.114097843046059      0.115677327362591      0.000807975999078050      0      0
0.115677327362591      0.117278676866402      0.000786053199948732      0      0
0.117278676866402      0.118902194242619      0.000764724988188488      0      0
0.118902194242619      0.120548186366517      0.000743975237302693      0      0
0.120548186366517      0.122216964361519      0.000723788258177128      0      0
0.122216964361519      0.123908843658004      0.000704148787215259      0      0
0.123908843658004      0.125624144052934      0.000685041974797267      0      0
0.125624144052934      0.127363189770296      0.000666453374052070      0      0
0.127363189770296      0.12912630952239      0.000648368929933886      0      0
0.12912630952239      0.130913836571959      0.000630774968595044      0      0
0.130913836571959      0.132726108795187      0.000613658187047034      0      0
0.132726108795187      0.134563468745557      0.000597005643101960      0      0
0.134563468745557      0.136426263718606      0.000580804745586796      0      0
0.136426263718606      0.138314845817565      0.000565043244823057      0      0
0.138314845817565      0.140229572019921      0.000549709223364667      0      0
0.140229572019921      0.142170804244882      0.000534791086987036      0      0
0.142170804244882      0.144138909421796      0.000520277555920522      0      0
0.144138909421796      0.146134259559502      0.000506157656321668      0      0
0.146134259559502      0.148157231816648      0.000492420711975731      0      0
0.148157231816648      0.150208208572982      0.000479056336224274      0      0
0.150208208572982      0.152287577501628      0.000466054424111673      0      0
0.152287577501628      0.154395731642364      0.000453405144744636      0      0
0.154395731642364      0.156533069475914      0.000441098933858931      0      0
0.156533069475914      0.158699994999266      0.000429126486587728      0      0
0.158699994999266      0.16089691780204      0.000417478750426053      0      0
0.16089691780204      0.163124253143903      0.000406146918386074      0      0
0.163124253143903      0.165382422033063      0.000395122422338013      0      0
0.165382422033063      0.16767185130585      0.000384396926531658      0      0
0.16767185130585      0.16999297370739      0.000373962321293585      0      0
0.16999297370739      0.172346227973408      0.000363810716895311      0      0
0.172346227973408      0.174732058913154      0.000353934437587751      0      0
0.174732058913154      0.177150917493482      0.000344326015797467      0      0
0.177150917493482      0.179603260924088      0.000334978186480309      0      0
0.179603260924088      0.182089552743936      0.000325883881628203      0      0
0.182089552743936      0.184610262908873      0.000317036224924904      0      0
0.184610262908873      0.187165867880458      0.000308428526546696      0      0
0.187165867880458      0.189756850716024      0.000300054278104088      0      0
0.189756850716024      0.192383701159985      0.000291907147720704      0      0
0.192383701159985      0.195046915736409      0.000283980975245624      0      0
0.195046915736409      0.197746997842864      0.000276269767595566      0      0
0.197746997842864      0.200484457845576      0.000268767694223390      0      0
0.200484457845576      0.203259813175894      0.000261469082709487      0      0
0.203259813175894      0.206073588428097      0.000254368414472733      0      0
0.206073588428097      0.208926315458549      0.000247460320597750      0      0
0.208926315458549      0.211818533486235      0.000240739577775332      0      0
0.211818533486235      0.214750789194674      0.000234201104352959      0      0
0.214750789194674      0.217723636835266      0.000227839956492405      0      0
0.217723636835266      0.220737638332042      0.000221651324431559      0      0
0.220737638332042      0.22379336338789      0.000215630528847601      0      0
0.22379336338789      0.226891389592229      0.000209773017318804      0      0
0.226891389592229      0.230032302530194      0.000204074360882283      0      0
0.230032302530194      0.233216695893316      0.000198530250685079      0      0
0.233216695893316      0.236445171591743      0.000193136494726049      0      0
0.236445171591743      0.239718339868012      0.000187889014686113      0      0
0.239718339868012      0.243036819412397      0.000182783842844431      0      0
0.243036819412397      0.246401237479853      0.000177817119078204      0      0
0.246401237479853      0.249812230008578      0.000172985087943818      0      0
0.249812230008578      0.253270441740218      0.000168284095837124      0      0
0.253270441740218      0.256776526341734      0.000163710588230708      0      0
0.256776526341734      0.260331146528961      0.000159261106986058      0      0
0.260331146528961      0.263934974191869      0.000154932287738604      0      0
0.263934974191869      0.267588690521566      0.000150720857353632      0      0
0.267588690521566      0.271292986139054      0.000146623631451176      0      0
0.271292986139054      0.275048561225772      0.000142637511997990      0      0
0.275048561225772      0.27885612565594      0.000138759484964790      0      0
0.27885612565594      0.282716399130741      0.000134986618046993      0      0
0.282716399130741      0.286630111314356      0.000131316058447223      0      0
0.286630111314356      0.290598001971889      0.000127745030717913      0      0
0.290598001971889      0.294620821109189      0.000124270834662358      0      0
0.294620821109189      0.298699329114623      0.000120890843292642      0      0
0.298699329114623      0.302834296902796      0.000117602500842890      0      0
0.302834296902796      0.307026506060274      0.000114403320836331      0      0
0.307026506060274      0.311276748993318      0.000111290884204718      0      0
0.311276748993318      0.315585829077662      0.000108262837458681      0      0
0.315585829077662      0.319954560810364      0.000105316890907614      0      0
0.319954560810364      0.324383769963767      0.000102450816927759      0      0
0.324383769963767      0.32887429374158      0.0000996624482771733      0      0
0.32887429374158      0.33342698093713      0.0000969496764562855      0      0
0.33342698093713      0.338042692093795      0.0000943104501128205      0      0
0.338042692093795      0.342722299667666      0.0000917427734898623      0      0
0.342722299667666      0.347466688192458      0.0000892447049158851      0      0
0.347466688192458      0.352276754446699      0.0000868143553356022      0      0
0.352276754446699      0.357153407623246      0.0000844498868805156      0      0
0.357153407623246      0.362097569501131      0.0000821495114780775      0      0
0.362097569501131      0.367110174619799      0.0000799114894984038      0      0
0.367110174619799      0.372192170455755      0.0000777341284375075      0      0
0.372192170455755      0.37734451760165      0.0000756157816360464      0      0
0.37734451760165      0.382568189947856      0.0000735548470326038      0      0
0.382568189947856      0.387864174866547      0.0000715497659505494      0      0
0.387864174866547      0.393233473398329      0.0000695990219175472      0      0
0.393233473398329      0.398677100441459      0.0000677011395168036      0      0
0.398677100441459      0.40419608494368      0.0000658546832691701      0      0
0.40419608494368      0.409791470096709      0.0000640582565452360      0      0
0.409791470096709      0.41546431353342      0.0000623105005065677      0      0
0.41546431353342      0.421215687527758      0.0000606100930752704      0      0
0.421215687527758      0.427046679197417      0.0000589557479310667      0      0
0.427046679197417      0.43295839070933      0.0000573462135351041      0      0
0.43295839070933      0.438951939487993      0.0000557802721797206      0      0
0.438951939487993      0.445028458426682      0.0000542567390634116      0      0
0.445028458426682      0.451189096101594      0.0000527744613902580      0      0
0.451189096101594      0.457435016988945      0.0000513323174930867      0      0
0.457435016988945      0.463767401685081      0.0000499292159796463      0      0
0.463767401685081      0.470187447129631      0.0000485640949010931      0      0
0.470187447129631      0.476696366831751      0.0000472359209420892      0      0
0.476696366831751      0.483295391099501      0.0000459436886318223      0      0
0.483295391099501      0.489985767272398      0.0000446864195752617      0      0
0.489985767272398      0.496768759957182      0.0000434631617039684      0      0
0.496768759957182      0.503645651266856      0.0000422729885457743      0      0
0.503645651266856      0.510617741063022      0.0000411149985126482      0      0
0.510617741063022      0.517686347201588      0.0000399883142060533      0      0
0.517686347201588      0.524852805781861      0.0000388920817390971      0      0
0.524852805781861      0.532118471399099      0.0000378254700747540      0      0
0.532118471399099      0.539484717400551      0.0000367876703794250      0      0
0.539484717400551      0.546952936145049      0.0000357778953910686      0      0
0.546952936145049      0.554524539266187      0.0000347953788011044      0      0
0.554524539266187      0.56220095793915      0.0000338393746492448      0      0
0.56220095793915      0.569983643151229      0.0000329091567303558      0      0
0.569983643151229      0.577874065976087      0.0000320040180123768      0      0
0.577874065976087      0.585873717851818      0.0000311232700642444      0      0
0.585873717851818      0.59398411086286      0.0000302662424926558      0      0
0.59398411086286      0.602206778025804      0.0000294322823863747      0      0
0.602206778025804      0.610543273579166      0.0000286207537666154      0      0
0.610543273579166      0.618995173277162      0.0000278310370418370      0      0
0.618995173277162      0.62756407468756      0.0000270625284650180      0      0
0.62756407468756      0.636251597493652      0.0000263146395911626      0      0
0.636251597493652      0.645059383800396      0.0000255867967323817      0      0
0.645059383800396      0.653989098444817      0.0000248784404073820      0      0
0.653989098444817      0.663042429310678      0.0000241890247815433      0      0
0.663042429310678      0.672221087647534      0.0000235180170929340      0      0
0.672221087647534      0.681526808394186      0.0000228648970585446      0      0
0.681526808394186      0.690961350506615      0.0000222291562536323      0      0
0.690961350506615      0.70052649729046      0.0000216102974552547      0      0
0.70052649729046      0.710224056738094      0.0000210078339386872      0      0
0.710224056738094      0.720055861870372      0.0000204212887122327      0      0
0.720055861870372      0.730023771083106      0.0000198501936716648      0      0
0.730023771083106      0.740129668498331      0.0000192940886497324      0      0
0.740129668498331      0.750375464320448      0.0000187525203281639      0      0
0.750375464320448      0.76076309519728      0.0000182250409684658      0      0
0.76076309519728      0.771294524586143      0.0000177112069020591      0      0
0.771294524586143      0.781971743124969      0.0000172105766976662      0      0
0.781971743124969      0.792796769008581      0.0000167227088908005      0      0
0.792796769008581      0.803771648370161      0.0000162471591109669      0      0
0.803771648370161      0.814898455668016      0.0000157834763673018      0      0
0.814898455668016      0.826179294077686      0.0000153311981367916      0      0
0.826179294077686      0.837616295889483      0.0000148898437128627      0      0
0.837616295889483      0.849211622911536      0.0000144589049652929      0      0
0.849211622911536      0.860967466878409      0.0000140378331397250      0      0
0.860967466878409      0.872886049865385      0.0000136260193993190      0      0
0.872886049865385      0.884969624708479      0.0000132227650951189      0      0
0.884969624708479      0.897220475430265      0.0000128272343954332      0      0
0.897220475430265      0.909640917671599      0.0000124383749020146      0      0
0.909640917671599      0.922233299129318      0.0000120547760651888      0      0
0.922233299129318      0.935      0.0000116743957278518      0      0
# END HISTO1D SudakovqbarqExpOutputsThresholdDivN2LL11
# BEGIN HISTO1D SudakovqbarqExpOutputsThresholdDivN2LL12
PlotOrder=2
LineColor=red
LineStyle=dashed 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(1,2)}_{h,\mathrm{thr}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0      0      0
0.00000101384324431002      0.00000102787812403307      0      0      0
0.00000102787812403307      0.00000104210729202498      0      0      0
0.00000104210729202498      0.00000105653343786574      0      0      0
0.00000105653343786574      0.00000107115928836782      0      0      0
0.00000107115928836782      0.00000108598760809164      0      0      0
0.00000108598760809164      0.00000110102119986811      0      0      0
0.00000110102119986811      0.00000111626290532839      0      0      0
0.00000111626290532839      0.00000113171560544106      0      0      0
0.00000113171560544106      0.00000114738222105665      0      0      0
0.00000114738222105665      0.00000116326571345971      0      0      0
0.00000116326571345971      0.0000011793690849286      0      0      0
0.0000011793690849286      0.00000119569537930295      0      0      0
0.00000119569537930295      0.000001212247682559      0      0      0
0.000001212247682559      0.00000122902912339292      0      0      0
0.00000122902912339292      0.00000124604287381218      0      0      0
0.00000124604287381218      0.00000126329214973512      0      0      0
0.00000126329214973512      0.00000128078021159884      0      0      0
0.00000128078021159884      0.00000129851036497544      0      0      0
0.00000129851036497544      0.00000131648596119688      0      0      0
0.00000131648596119688      0.00000133471039798844      0      0      0
0.00000133471039798844      0.00000135318712011092      0      0      0
0.00000135318712011092      0.00000137191962001179      0      0      0
0.00000137191962001179      0.00000139091143848532      0      0      0
0.00000139091143848532      0.00000141016616534188      0      0      0
0.00000141016616534188      0.00000142968744008643      0      0      0
0.00000142968744008643      0.00000144947895260651      0      0      0
0.00000144947895260651      0.00000146954444386967      0      0      0
0.00000146954444386967      0.00000148988770663059      0      0      0
0.00000148988770663059      0.00000151051258614798      0      0      0
0.00000151051258614798      0.00000153142298091138      0      0      0
0.00000153142298091138      0.00000155262284337812      0      0      0
0.00000155262284337812      0.00000157411618072032      0      0      0
0.00000157411618072032      0.00000159590705558239      0      0      0
0.00000159590705558239      0.0000016179995868489      0      0      0
0.0000016179995868489      0.00000164039795042316      0      0      0
0.00000164039795042316      0.00000166310638001652      0      0      0
0.00000166310638001652      0.00000168612916794864      0      0      0
0.00000168612916794864      0.00000170947066595881      0      0      0
0.00000170947066595881      0.00000173313528602849      0      0      0
0.00000173313528602849      0.00000175712750121529      0      0      0
0.00000175712750121529      0.00000178145184649847      0      0      0
0.00000178145184649847      0.00000180611291963609      0      0      0
0.00000180611291963609      0.00000183111538203409      0      0      0
0.00000183111538203409      0.00000185646395962742      0      0      0
0.00000185646395962742      0.00000188216344377329      0      0      0
0.00000188216344377329      0.00000190821869215684      0      0      0
0.00000190821869215684      0.00000193463462970931      0      0      0
0.00000193463462970931      0.000001961416249539      0      0      0
0.000001961416249539      0.00000198856861387501      0      0      0
0.00000198856861387501      0.00000201609685502412      0      0      0
0.00000201609685502412      0.00000204400617634088      0      0      0
0.00000204400617634088      0.00000207230185321116      0      0      0
0.00000207230185321116      0.00000210098923404927      0      0      0
0.00000210098923404927      0.00000213007374130893      0      0      0
0.00000213007374130893      0.00000215956087250823      0      0      0
0.00000215956087250823      0.00000218945620126872      0      0      0
0.00000218945620126872      0.00000221976537836897      0      0      0
0.00000221976537836897      0.00000225049413281266      0      0      0
0.00000225049413281266      0.00000228164827291145      0      0      0
0.00000228164827291145      0.0000023132336873829      0      0      0
0.0000023132336873829      0.0000023452563464635      0      0      0
0.0000023452563464635      0.00000237772230303722      0      0      0
0.00000237772230303722      0.00000241063769377955      0      0      0
0.00000241063769377955      0.00000244400874031748      0      0      0
0.00000244400874031748      0.00000247784175040552      0      0      0
0.00000247784175040552      0.00000251214311911795      0      0      0
0.00000251214311911795      0.00000254691933005764      0      0      0
0.00000254691933005764      0.00000258217695658154      0      0      0
0.00000258217695658154      0.0000026179226630432      0      0      0
0.0000026179226630432      0.00000265416320605244      0      0      0
0.00000265416320605244      0.00000269090543575249      0      0      0
0.00000269090543575249      0.00000272815629711478      0      0      0
0.00000272815629711478      0.00000276592283125165      0      0      0
0.00000276592283125165      0.00000280421217674733      0      0      0
0.00000280421217674733      0.00000284303157100718      0      0      0
0.00000284303157100718      0.00000288238835162573      0      0      0
0.00000288238835162573      0.00000292228995777364      0      0      0
0.00000292228995777364      0.00000296274393160382      0      0      0
0.00000296274393160382      0.00000300375791967704      0      0      0
0.00000300375791967704      0.00000304533967440728      0      0      0
0.00000304533967440728      0.0000030874970555271      0      0      0
0.0000030874970555271      0.00000313023803157323      0      0      0
0.00000313023803157323      0.00000317357068139281      0      0      0
0.00000317357068139281      0.00000321750319567045      0      0      0
0.00000321750319567045      0.00000326204387847638      0      0      0
0.00000326204387847638      0.00000330720114883614      0      0      0
0.00000330720114883614      0.00000335298354232185      0      0      0
0.00000335298354232185      0.00000339939971266569      0      0      0
0.00000339939971266569      0.00000344645843339553      0      0      0
0.00000344645843339553      0.00000349416859949336      0      0      0
0.00000349416859949336      0.00000354253922907654      0      0      0
0.00000354253922907654      0.00000359157946510248      0      0      0
0.00000359157946510248      0.00000364129857709674      0      0      0
0.00000364129857709674      0.00000369170596290522      0      0      0
0.00000369170596290522      0.00000374281115047047      0      0      0
0.00000374281115047047      0.0000037946237996327      0      0      0
0.0000037946237996327      0.00000384715370395563      0      0      0
0.00000384715370395563      0.00000390041079257769      0      0      0
0.00000390041079257769      0.00000395440513208878      0      0      0
0.00000395440513208878      0.00000400914692843308      0      0      0
0.00000400914692843308      0.00000406464652883815      0      0      0
0.00000406464652883815      0.00000412091442377072      0      0      0
0.00000412091442377072      0.00000417796124891967      0      0      0
0.00000417796124891967      0.00000423579778720626      0      0      0
0.00000423579778720626      0.0000042944349708224      0      0      0
0.0000042944349708224      0.00000435388388329698      0      0      0
0.00000435388388329698      0.00000441415576159092      0      0      0
0.00000441415576159092      0.0000044752619982211      0      0      0
0.0000044752619982211      0.00000453721414341383      0      0      0
0.00000453721414341383      0.00000460002390728798      0      0      0
0.00000460002390728798      0.0000046637031620685      0      0      0
0.0000046637031620685      0.00000472826394433043      0      0      0
0.00000472826394433043      0.00000479371845727405      0      0      0
0.00000479371845727405      0.00000486007907303155      0      0      0
0.00000486007907303155      0.00000492735833500554      0      0      0
0.00000492735833500554      0.00000499556896024003      0      0      0
0.00000499556896024003      0.00000506472384182418      0      0      0
0.00000506472384182418      0.00000513483605132934      0      0      0
0.00000513483605132934      0.00000520591884127979      0      0      0
0.00000520591884127979      0.00000527798564765776      0      0      0
0.00000527798564765776      0.00000535105009244307      0      0      0
0.00000535105009244307      0.00000542512598618791      0      0      0
0.00000542512598618791      0.00000550022733062734      0      0      0
0.00000550022733062734      0.00000557636832132587      0      0      0
0.00000557636832132587      0.00000565356335036064      0      0      0
0.00000565356335036064      0.00000573182700904185      0      0      0
0.00000573182700904185      0.00000581117409067079      0      0      0
0.00000581117409067079      0.000005891619593336      0      0      0
0.000005891619593336      0.00000597317872274825      0      0      0
0.00000597317872274825      0.00000605586689511467      0      0      0
0.00000605586689511467      0.0000061396997400527      0      0      0
0.0000061396997400527      0.00000622469310354442      0      0      0
0.00000622469310354442      0.00000631086305093168      0      0      0
0.00000631086305093168      0.0000063982258699528      0      0      0
0.0000063982258699528      0.00000648679807382125      0      0      0
0.00000648679807382125      0.00000657659640434692      0      0      0
0.00000657659640434692      0.00000666763783510069      0      0      0
0.00000666763783510069      0.00000675993957462272      0      0      0
0.00000675993957462272      0.0000068535190696752      0      0      0
0.0000068535190696752      0.00000694839400854009      0      0      0
0.00000694839400854009      0.00000704458232436258      0      0      0
0.00000704458232436258      0.00000714210219854078      0      0      0
0.00000714210219854078      0.00000724097206416231      0      0      0
0.00000724097206416231      0.00000734121060948854      0      0      0
0.00000734121060948854      0.000007442836781487      0      0      0
0.000007442836781487      0.00000754586978941272      0      0      0
0.00000754586978941272      0.00000765032910843916      0      0      0
0.00000765032910843916      0.00000775623448333934      0      0      0
0.00000775623448333934      0.00000786360593221801      0      0      0
0.00000786360593221801      0.00000797246375029542      0      0      0
0.00000797246375029542      0.00000808282851374354      0      0      0
0.00000808282851374354      0.00000819472108357529      0      0      0
0.00000819472108357529      0.00000830816260958769      0      0      0
0.00000830816260958769      0.00000842317453435958      0      0      0
0.00000842317453435958      0.00000853977859730466      0      0      0
0.00000853977859730466      0.00000865799683878063      0      0      0
0.00000865799683878063      0.00000877785160425524      0      0      0
0.00000877785160425524      0.00000889936554853005      0      0      0
0.00000889936554853005      0.00000902256164002253      0      0      0
0.00000902256164002253      0.00000914746316510757      0      0      0
0.00000914746316510757      0.00000927409373251906      0      0      0
0.00000927409373251906      0.00000940247727781235      0      0      0
0.00000940247727781235      0.00000953263806788851      0      0      0
0.00000953263806788851      0.00000966460070558129      0      0      0
0.00000966460070558129      0.00000979839013430744      0      0      0
0.00000979839013430744      0.00000993403164278155      0      0      0
0.00000993403164278155      0.000010071550869796      0      0      0
0.000010071550869796      0.0000102109738090674      0      0      0
0.0000102109738090674      0.0000103523268141496      0      0      0
0.0000103523268141496      0.000010495636603415      0      0      0
0.000010495636603415      0.0000106409302651053      0      0      0
0.0000106409302651053      0.000010788235262451      0      0      0
0.000010788235262451      0.0000109375794388631      0      0      0
0.0000109375794388631      0.0000110889910231955      0      0      0
0.0000110889910231955      0.0000112424986350812      0      0      0
0.0000112424986350812      0.0000113981312903417      0      0      0
0.0000113981312903417      0.0000115559184064716      0      0      0
0.0000115559184064716      0.000011715889808199      0      0      0
0.000011715889808199      0.0000118780757331232      0      0      0
0.0000118780757331232      0.0000120425068374297      0      0      0
0.0000120425068374297      0.0000122092142016854      0      0      0
0.0000122092142016854      0.0000123782293367127      0      0      0
0.0000123782293367127      0.0000125495841895462      0      0      0
0.0000125495841895462      0.0000127233111494713      0      0      0
0.0000127233111494713      0.0000128994430541458      0      0      0
0.0000128994430541458      0.0000130780131958075      0      0      0
0.0000130780131958075      0.0000132590553275668      0      0      0
0.0000132590553275668      0.0000134426036697863      0      0      0
0.0000134426036697863      0.00001362869291655      0      0      0
0.00001362869291655      0.00001381735824222      0      0      0
0.00001381735824222      0.0000140086353080861      0      0      0
0.0000140086353080861      0.0000142025602691059      0      0      0
0.0000142025602691059      0.0000143991697807389      0      0      0
0.0000143991697807389      0.0000145985010058751      0      0      0
0.0000145985010058751      0.0000148005916218595      0      0      0
0.0000148005916218595      0.0000150054798276138      0      0      0
0.0000150054798276138      0.0000152132043508565      0      0      0
0.0000152132043508565      0.0000154238044554237      0      0      0
0.0000154238044554237      0.0000156373199486901      0      0      0
0.0000156373199486901      0.0000158537911890937      0      0      0
0.0000158537911890937      0.0000160732590937644      0      0      0
0.0000160732590937644      0.0000162957651462576      0      0      0
0.0000162957651462576      0.000016521351404396      0      0      0
0.000016521351404396      0.0000167500605082187      0      0      0
0.0000167500605082187      0.0000169819356880416      0      0      0
0.0000169819356880416      0.0000172170207726282      0      0      0
0.0000172170207726282      0.0000174553601974744      0      0      0
0.0000174553601974744      0.0000176969990132074      0      0      0
0.0000176969990132074      0.0000179419828941014      0      0      0
0.0000179419828941014      0.0000181903581467107      0      0      0
0.0000181903581467107      0.0000184421717186223      0      0      0
0.0000184421717186223      0.0000186974712073306      0      0      0
0.0000186974712073306      0.0000189563048692332      0      0      0
0.0000189563048692332      0.0000192187216287532      0      0      0
0.0000192187216287532      0.0000194847710875863      0      0      0
0.0000194847710875863      0.0000197545035340766      0      0      0
0.0000197545035340766      0.000020027969952722      0      0      0
0.000020027969952722      0.0000203052220338112      0      0      0
0.0000203052220338112      0.0000205863121831945      0      0      0
0.0000205863121831945      0.0000208712935321888      0      0      0
0.0000208712935321888      0.000021160219947621      0      0      0
0.000021160219947621      0.0000214531460420097      0      0      0
0.0000214531460420097      0.0000217501271838877      0      0      0
0.0000217501271838877      0.0000220512195082683      0      0      0
0.0000220512195082683      0.0000223564799272551      0      0      0
0.0000223564799272551      0.0000226659661408002      0      0      0
0.0000226659661408002      0.0000229797366476099      0      0      0
0.0000229797366476099      0.0000232978507562027      0      0      0
0.0000232978507562027      0.0000236203685961192      0      0      0
0.0000236203685961192      0.000023947351129288      0      0      0
0.000023947351129288      0.0000242788601615485      0      0      0
0.0000242788601615485      0.0000246149583543337      0      0      0
0.0000246149583543337      0.0000249557092365137      0      0      0
0.0000249557092365137      0.0000253011772164045      0      0      0
0.0000253011772164045      0.0000256514275939423      0      0      0
0.0000256514275939423      0.0000260065265730261      0      0      0
0.0000260065265730261      0.0000263665412740315      0      0      0
0.0000263665412740315      0.0000267315397464981      0      0      0
0.0000267315397464981      0.0000271015909819919      0      0      0
0.0000271015909819919      0.0000274767649271459      0      0      0
0.0000274767649271459      0.0000278571324968813      0      0      0
0.0000278571324968813      0.0000282427655878122      0      0      0
0.0000282427655878122      0.0000286337370918349      0      0      0
0.0000286337370918349      0.0000290301209099061      0      0      0
0.0000290301209099061      0.0000294319919660113      0      0      0
0.0000294319919660113      0.0000298394262213274      0      0      0
0.0000298394262213274      0.00003025250068858      0      0      0
0.00003025250068858      0.000030671293446601      0      0      0
0.000030671293446601      0.0000310958836550867      0      0      0
0.0000310958836550867      0.00003152635156956      0      0      0
0.00003152635156956      0.000031962778556541      0      0      0
0.000031962778556541      0.0000324052471089262      0      0      0
0.0000324052471089262      0.0000328538408615817      0      0      0
0.0000328538408615817      0.000033308644607151      0      0      0
0.000033308644607151      0.0000337697443120835      0      0      0
0.0000337697443120835      0.0000342372271328825      0      0      0
0.0000342372271328825      0.0000347111814325807      0      0      0
0.0000347111814325807      0.0000351916967974413      0      0      0
0.0000351916967974413      0.0000356788640538924      0      0      0
0.0000356788640538924      0.0000361727752856944      0      0      0
0.0000361727752856944      0.0000366735238513458      0      0      0
0.0000366735238513458      0.0000371812044017293      0      0      0
0.0000371812044017293      0.0000376959128980032      0      0      0
0.0000376959128980032      0.0000382177466297395      0      0      0
0.0000382177466297395      0.0000387468042333134      0      0      0
0.0000387468042333134      0.0000392831857105477      0      0      0
0.0000392831857105477      0.0000398269924476147      0      0      0
0.0000398269924476147      0.0000403783272342003      0      0      0
0.0000403783272342003      0.0000409372942829333      0      0      0
0.0000409372942829333      0.0000415039992490831      0      0      0
0.0000415039992490831      0.000042078549250531      0      0      0
0.000042078549250531      0.0000426610528880173      0      0      0
0.0000426610528880173      0.0000432516202656688      0      0      0
0.0000432516202656688      0.0000438503630118107      0      0      0
0.0000438503630118107      0.0000444573943000663      0      0      0
0.0000444573943000663      0.0000450728288707489      0      0      0
0.0000450728288707489      0.0000456967830525504      0      0      0
0.0000456967830525504      0.0000463293747845289      0      0      0
0.0000463293747845289      0.0000469707236384016      0      0      0
0.0000469707236384016      0.0000476209508411464      0      0      0
0.0000476209508411464      0.0000482801792979158      0      0      0
0.0000482801792979158      0.0000489485336152684      0      0      0
0.0000489485336152684      0.0000496261401247217      0      0      0
0.0000496261401247217      0.0000503131269066316      0      0      0
0.0000503131269066316      0.0000510096238144011      0      0      0
0.0000510096238144011      0.000051715762499026      0      0      0
0.000051715762499026      0.000052431676433979      0      0      0
0.000052431676433979      0.0000531575009404385      0      0      0
0.0000531575009404385      0.0000538933732128671      0      0      0
0.0000538933732128671      0.0000546394323449439      0      0      0
0.0000546394323449439      0.0000553958193558558      0      0      0
0.0000553958193558558      0.0000561626772169526      0      0      0
0.0000561626772169526      0.0000569401508787716      0      0      0
0.0000569401508787716      0.0000577283872984359      0      0      0
0.0000577283872984359      0.0000585275354674316      0      0      0
0.0000585275354674316      0.0000593377464397706      0      0      0
0.0000593377464397706      0.0000601591733605423      0      0      0
0.0000601591733605423      0.0000609919714948611      0      0      0
0.0000609919714948611      0.0000618362982572143      0      0      0
0.0000618362982572143      0.0000626923132412161      0      0      0
0.0000626923132412161      0.0000635601782497746      0      0      0
0.0000635601782497746      0.0000644400573256746      0      0      0
0.0000644400573256746      0.0000653321167825856      0      0      0
0.0000653321167825856      0.0000662365252364977      0      0      0
0.0000662365252364977      0.0000671534536375933      0      0      0
0.0000671534536375933      0.0000680830753025601      0      0      0
0.0000680830753025601      0.0000690255659473509      0      0      0
0.0000690255659473509      0.0000699811037203975      0      0      0
0.0000699811037203975      0.0000709498692362838      0      0      0
0.0000709498692362838      0.0000719320456098856      0      0      0
0.0000719320456098856      0.0000729278184909828      0      0      0
0.0000729278184909828      0.0000739373760993502      0      0      0
0.0000739373760993502      0.0000749609092603353      0      0      0
0.0000749609092603353      0.0000759986114409274      0      0      0
0.0000759986114409274      0.0000770506787863264      0      0      0
0.0000770506787863264      0.0000781173101570184      0      0      0
0.0000781173101570184      0.0000791987071663636      0      0      0
0.0000791987071663636      0.0000802950742187053      0      0      0
0.0000802950742187053      0.000081406618548006      0      0      0
0.000081406618548006      0.0000825335502570186      0      0      0
0.0000825335502570186      0.0000836760823569998      0      0      0
0.0000836760823569998      0.0000848344308079731      0      0      0
0.0000848344308079731      0.0000860088145595493      0      0      0
0.0000860088145595493      0.0000871994555923124      0      0      0
0.0000871994555923124      0.0000884065789597775      0      0      0
0.0000884065789597775      0.0000896304128309307      0      0      0
0.0000896304128309307      0.0000908711885333572      0      0      0
0.0000908711885333572      0.0000921291405969664      0      0      0
0.0000921291405969664      0.0000934045067983223      0      0      0
0.0000934045067983223      0.0000946975282055884      0      0      0
0.0000946975282055884      0.0000960084492240934      0      0      0
0.0000960084492240934      0.0000973375176425286      0      0      0
0.0000973375176425286      0.000098684984679785      0      0      0
0.000098684984679785      0.000100051105032438      0      0      0
0.000100051105032438      0.000101436136922889      0      0      0
0.000101436136922889      0.000102840342148178      0      0      0
0.000102840342148178      0.000104263986129461      0      0      0
0.000104263986129461      0.000105707337962187      0      0      0
0.000105707337962187      0.00010717067046696      0      0      0
0.00010717067046696      0.000108654260241103      0      0      0
0.000108654260241103      0.000110158387710945      0      0      0
0.000110158387710945      0.000111683337184825      0      0      0
0.000111683337184825      0.000113229396906833      0      0      0
0.000113229396906833      0.00011479685911129      0      0      0
0.00011479685911129      0.000116386020077991      0      0      0
0.000116386020077991      0.000117997180188201      0      0      0
0.000117997180188201      0.00011963064398144      0      0      0
0.00011963064398144      0.00012128672021304      0      0      0
0.00012128672021304      0.00012296572191251      0      0      0
0.00012296572191251      0.000124667966442703      0      0      0
0.000124667966442703      0.000126393775559803      0      0      0
0.000126393775559803      0.000128143475474143      0      0      0
0.000128143475474143      0.000129917396911867      0      0      0
0.000129917396911867      0.000131715875177439      0      0      0
0.000131715875177439      0.000133539250217029      0      0      0
0.000133539250217029      0.00013538786668276      0      0      0
0.00013538786668276      0.000137262073997862      0      0      0
0.000137262073997862      0.000139162226422714      0      0      0
0.000139162226422714      0.00014108868312181      0      0      0
0.00014108868312181      0.000143041808231644      0      0      0
0.000143041808231644      0.000145021970929542      0      0      0
0.000145021970929542      0.00014702954550344      0      0      0
0.00014702954550344      0.000149064911422635      0      0      0
0.000149064911422635      0.00015112845340951      0      0      0
0.00015112845340951      0.000153220561512254      0      0      0
0.000153220561512254      0.000155341631178586      0      0      0
0.000155341631178586      0.000157492063330508      0      0      0
0.000157492063330508      0.000159672264440082      0      0      0
0.000159672264440082      0.00016188264660626      0      0      0
0.00016188264660626      0.000164123627632783      0      0      0
0.000164123627632783      0.00016639563110715      0      0      0
0.00016639563110715      0.000168699086480686      0      0      0
0.000168699086480686      0.000171034429149716      0      0      0
0.000171034429149716      0.00017340210053786      0      0      0
0.00017340210053786      0.000175802548179476      0      0      0
0.000175802548179476      0.000178236225804249      0      0      0
0.000178236225804249      0.000180703593422953      0      0      0
0.000180703593422953      0.000183205117414405      0      0      0
0.000183205117414405      0.000185741270613619      0      0      0
0.000185741270613619      0.000188312532401177      0      0      0
0.000188312532401177      0.000190919388793845      0      0      0
0.000190919388793845      0.000193562332536437      0      0      0
0.000193562332536437      0.000196241863194957      0      0      0
0.000196241863194957      0.000198958487251018      0      0      0
0.000198958487251018      0.000201712718197586      0      0      0
0.000201712718197586      0.000204505076636033      0      0      0
0.000204505076636033      0.000207336090374545      0      0      0
0.000207336090374545      0.000210206294527884      0      0      0
0.000210206294527884      0.000213116231618538      0      0      0
0.000213116231618538      0.000216066451679264      0      0      0
0.000216066451679264      0.000219057512357059      0      0      0
0.000219057512357059      0.000222089979018563      0      0      0
0.000222089979018563      0.000225164424856924      0      0      0
0.000225164424856924      0.000228281431000144      0      0      0
0.000228281431000144      0.00023144158662092      0      0      0
0.00023144158662092      0.000234645489048012      0      0      0
0.000234645489048012      0.000237893743879147      0      0      0
0.000237893743879147      0.000241186965095492      0      0      0
0.000241186965095492      0.000244525775177701      0      0      0
0.000244525775177701      0.000247910805223583      0      0      0
0.000247910805223583      0.000251342695067386      0      0      0
0.000251342695067386      0.000254822093400743      0      0      0
0.000254822093400743      0.00025834965789528      0      0      0
0.00025834965789528      0.000261926055326934      0      0      0
0.000261926055326934      0.000265551961701985      0      0      0
0.000265551961701985      0.00026922806238483      0      0      0
0.00026922806238483      0.000272955052227537      0      0      0
0.000272955052227537      0.000276733635701177      0      0      0
0.000276733635701177      0.000280564527028988      0      0      0
0.000280564527028988      0.000284448450321376      0      0      0
0.000284448450321376      0.000288386139712781      0      0      0
0.000288386139712781      0.000292378339500449      0      0      0
0.000292378339500449      0.000296425804285111      0      0      0
0.000296425804285111      0.000300529299113624      0      0      0
0.000300529299113624      0.000304689599623573      0      0      0
0.000304689599623573      0.000308907492189884      0      0      0
0.000308907492189884      0.000313183774073464      0      0      0
0.000313183774073464      0.000317519253571897      0      0      0
0.000317519253571897      0.000321914750172228      0      0      0
0.000321914750172228      0.000326371094705861      0      0      0
0.000326371094705861      0.000330889129505603      0      0      0
0.000330889129505603      0.000335469708564879      0      0      0
0.000335469708564879      0.000340113697699154      0      0      0
0.000340113697699154      0.000344821974709588      0      0      0
0.000344821974709588      0.000349595429548956      0      0      0
0.000349595429548956      0.000354434964489868      0      0      0
0.000354434964489868      0.000359341494295315      0      0      0
0.000359341494295315      0.000364315946391572      0      0      0
0.000364315946391572      0.000369359261043507      0      0      0
0.000369359261043507      0.000374472391532301      0      0      0
0.000374472391532301      0.00037965630433564      0      0      0
0.00037965630433564      0.000384911979310397      0      0      0
0.000384911979310397      0.000390240409877844      0      0      0
0.000390240409877844      0.000395642603211426      0      0      0
0.000395642603211426      0.000401119580427133      0      0      0
0.000401119580427133      0.000406672376776519      0      0      0
0.000406672376776519      0.000412302041842373      0      0      0
0.000412302041842373      0.000418009639737117      0      0      0
0.000418009639737117      0.000423796249303941      0      0      0
0.000423796249303941      0.000429662964320725      0      0      0
0.000429662964320725      0.000435610893706785      0      0      0
0.000435610893706785      0.000441641161732474      0      0      0
0.000441641161732474      0.000447754908231697      0      0      0
0.000447754908231697      0.000453953288817359      0      0      0
0.000453953288817359      0.000460237475099795      0      0      0
0.000460237475099795      0.000466608654908228      0      0      0
0.000466608654908228      0.000473068032515292      0      0      0
0.000473068032515292      0.000479616828864662      0      0      0
0.000479616828864662      0.000486256281801832      0      0      0
0.000486256281801832      0.000492987646308097      0      0      0
0.000492987646308097      0.000499812194737762      0      0      0
0.000499812194737762      0.000506731217058643      0      0      0
0.000506731217058643      0.0005137460210959      0      0      0
0.0005137460210959      0.000520857932779231      0      0      0
0.000520857932779231      0.000528068296393506      0      0      0
0.000528068296393506      0.000535378474832857      0      0      0
0.000535378474832857      0.000542789849858294      0      0      0
0.000542789849858294      0.000550303822358882      0      0      0
0.000550303822358882      0.000557921812616533      0      0      0
0.000557921812616533      0.000565645260574473      0      0      0
0.000565645260574473      0.00057347562610941      0      0      0
0.00057347562610941      0.000581414389307485      0      0      0
0.000581414389307485      0.000589463050744029      0      0      0
0.000589463050744029      0.000597623131767208      0      0      0
0.000597623131767208      0.000605896174785581      0      0      0
0.000605896174785581      0.000614283743559644      0      0      0
0.000614283743559644      0.000622787423497414      0      0      0
0.000622787423497414      0.000631408821954096      0      0      0
0.000631408821954096      0.000640149568535908      0      0      0
0.000640149568535908      0.000649011315408104      0      0      0
0.000649011315408104      0.000657995737607266      0      0      0
0.000657995737607266      0.000667104533357915      0      0      0
0.000667104533357915      0.00067633942439351      0      0      0
0.00067633942439351      0.000685702156281888      0      0      0
0.000685702156281888      0.000695194498755206      0      0      0
0.000695194498755206      0.000704818246044455      0      0      0
0.000704818246044455      0.000714575217218609      0      0      0
0.000714575217218609      0.000724467256528451      0      0      0
0.000724467256528451      0.000734496233755185      0      0      0
0.000734496233755185      0.000744664044563847      0      0      0
0.000744664044563847      0.000754972610861632      0      0      0
0.000754972610861632      0.000765423881161163      0      0      0
0.000765423881161163      0.0007760198309488      0      0      0
0.0007760198309488      0.000786762463058045      0      0      0
0.000786762463058045      0.00079765380804811      0      0      0
0.00079765380804811      0.000808695924587738      0      0      0
0.000808695924587738      0.000819890899844323      0      0      0
0.000819890899844323      0.00083124084987843      0      0      0
0.00083124084987843      0.000842747920043766      0      0      0
0.000842747920043766      0.000854414285392693      0      0      0
0.000854414285392693      0.000866242151087355      0      0      0
0.000866242151087355      0.000878233752816494      0      0      0
0.000878233752816494      0.000890391357218039      0      0      0
0.000890391357218039      0.000902717262307538      0      0      0
0.000902717262307538      0.000915213797912533      0      0      0
0.000915213797912533      0.000927883326112938      0      0      0
0.000927883326112938      0.000940728241687513      0      0      0
0.000940728241687513      0.000953750972566528      0      0      0
0.000953750972566528      0.000966953980290686      0      0      0
0.000966953980290686      0.000980339760476396      0      0      0
0.000980339760476396      0.000993910843287497      0      0      0
0.000993910843287497      0.0010076697939135      0      0      0
0.0010076697939135      0.00102161921305448      0      0      0
0.00102161921305448      0.0010357617374126      0      0      0
0.0010357617374126      0.00105010004019057      0      0      0
0.00105010004019057      0.00106463683159689      0      0      0
0.00106463683159689      0.00107937485935813      0      0      0
0.00107937485935813      0.00109431690923832      0      0      0
0.00109431690923832      0.00110946580556549      0      0      0
0.00110946580556549      0.00112482441176555      0      0      0
0.00112482441176555      0.00114039563090349      0      0      0
0.00114039563090349      0.00115618240623217      0      0      0
0.00115618240623217      0.00117218772174859      0      0      0
0.00117218772174859      0.00118841460275796      0      0      0
0.00118841460275796      0.00120486611644553      0      0      0
0.00120486611644553      0.00122154537245635      0      0      0
0.00122154537245635      0.00123845552348304      0      0      0
0.00123845552348304      0.00125559976586171      0      0      0
0.00125559976586171      0.00127298134017614      0      0      0
0.00127298134017614      0.00129060353187029      0      0      0
0.00129060353187029      0.00130846967186935      0      0      0
0.00130846967186935      0.00132658313720929      0      0      0
0.00132658313720929      0.00134494735167523      0      0      0
0.00134494735167523      0.00136356578644858      0      0      0
0.00136356578644858      0.00138244196076317      0      0      0
0.00138244196076317      0.00140157944257044      0      0      0
0.00140157944257044      0.00142098184921384      0      0      0
0.00142098184921384      0.00144065284811262      0      0      0
0.00144065284811262      0.00146059615745496      0      0      0
0.00146059615745496      0.00148081554690089      0      0      0
0.00148081554690089      0.00150131483829471      0      0      0
0.00150131483829471      0.00152209790638749      0      0      0
0.00152209790638749      0.00154316867956938      0      0      0
0.00154316867956938      0.00156453114061223      0      0      0
0.00156453114061223      0.00158618932742236      0      0      0
0.00158618932742236      0.00160814733380381      0      0      0
0.00160814733380381      0.00163040931023216      0      0      0
0.00163040931023216      0.00165297946463904      0      0      0
0.00165297946463904      0.00167586206320748      0      0      0
0.00167586206320748      0.00169906143117836      0      0      0
0.00169906143117836      0.00172258195366789      0      0      0
0.00172258195366789      0.00174642807649655      0      0      0
0.00174642807649655      0.00177060430702936      0      0      0
0.00177060430702936      0.00179511521502795      0      0      0
0.00179511521502795      0.00181996543351421      0      0      0
0.00181996543351421      0.00184515965964614      0      0      0
0.00184515965964614      0.00187070265560561      0      0      0
0.00187070265560561      0.00189659924949857      0      0      0
0.00189659924949857      0.00192285433626758      0      0      0
0.00192285433626758      0.00194947287861711      0      0      0
0.00194947287861711      0.00197645990795156      0      0      0
0.00197645990795156      0.00200382052532629      0      0      0
0.00200382052532629      0.00203155990241182      0      0      0
0.00203155990241182      0.00205968328247135      0      0      0
0.00205968328247135      0.00208819598135186      0      0      0
0.00208819598135186      0.00211710338848892      0      0      0
0.00211710338848892      0.00214641096792534      0      0      0
0.00214641096792534      0.00217612425934403      0      0      0
0.00217612425934403      0.00220624887911509      0      0      0
0.00220624887911509      0.00223679052135739      0      0      0
0.00223679052135739      0.00226775495901488      0      0      0
0.00226775495901488      0.00229914804494778      0      0      0
0.00229914804494778      0.00233097571303889      0      0      0
0.00233097571303889      0.00236324397931521      0      0      0
0.00236324397931521      0.00239595894308506      0      0      0
0.00239595894308506      0.00242912678809096      0      0      0
0.00242912678809096      0.00246275378367852      0      0      0
0.00246275378367852      0.00249684628598141      0      0      0
0.00249684628598141      0.00253141073912281      0      0      0
0.00253141073912281      0.0025664536764335      0      0      0
0.0025664536764335      0.00260198172168671      0      0      0
0.00260198172168671      0.00263800159035023      0      0      0
0.00263800159035023      0.00267452009085567      0      0      0
0.00267452009085567      0.00271154412588544      0      0      0
0.00271154412588544      0.00274908069367747      0      0      0
0.00274908069367747      0.00278713688934801      0      0      0
0.00278713688934801      0.00282571990623272      0      0      0
0.00282571990623272      0.00286483703724639      0      0      0
0.00286483703724639      0.00290449567626138      0      0      0
0.00290449567626138      0.00294470331950526      0      0      0
0.00294470331950526      0.0029854675669777      0      0      0
0.0029854675669777      0.00302679612388701      0      0      0
0.00302679612388701      0.0030686968021066      0      0      0
0.0030686968021066      0.00311117752165154      0      0      0
0.00311117752165154      0.0031542463121756      0      0      0
0.0031542463121756      0.00319791131448903      0      0      0
0.00319791131448903      0.00324218078209728      0      0      0
0.00324218078209728      0.0032870630827611      0      0      0
0.0032870630827611      0.00333256670007821      0      0      0
0.00333256670007821      0.00337870023508683      0      0      0
0.00337870023508683      0.00342547240789146      0      0      0
0.00342547240789146      0.00347289205931113      0      0      0
0.00347289205931113      0.00352096815255051      0      0      0
0.00352096815255051      0.00356970977489406      0      0      0
0.00356970977489406      0.00361912613942378      0      0      0
0.00361912613942378      0.0036692265867606      0      0      0
0.0036692265867606      0.00372002058682995      0      0      0
0.00372002058682995      0.00377151774065175      0      0      0
0.00377151774065175      0.00382372778215516      0      0      0
0.00382372778215516      0.00387666058001854      0      0      0
0.00387666058001854      0.00393032613953476      0      0      0
0.00393032613953476      0.0039847346045024      0      0      0
0.0039847346045024      0.00403989625914312      0      0      0
0.00403989625914312      0.00409582153004557      0      0      0
0.00409582153004557      0.00415252098813623      0      0      0
0.00415252098813623      0.00421000535067748      0      0      0
0.00421000535067748      0.0042682854832934      0      0      0
0.0042682854832934      0.00432737240202355      0      0      0
0.00432737240202355      0.00438727727540519      0      0      0
0.00438727727540519      0.00444801142658443      0      0      0
0.00444801142658443      0.00450958633545639      0      0      0
0.00450958633545639      0.00457201364083525      0      0      0
0.00457201364083525      0.00463530514265407      0      0      0
0.00463530514265407      0.00469947280419532      0      0      0
0.00469947280419532      0.00476452875435209      0      0      0
0.00476452875435209      0.0048304852899207      0      0      0
0.0048304852899207      0.00489735487792503      0      0      0
0.00489735487792503      0.00496515015797302      0      0      0
0.00496515015797302      0.00503388394464577      0      0      0
0.00503388394464577      0.00510356922991978      0      0      0
0.00510356922991978      0.00517421918562266      0      0      0
0.00517421918562266      0.00524584716592283      0      0      0
0.00524584716592283      0.00531846670985373      0      0      0
0.00531846670985373      0.00539209154387294      0      0      0
0.00539209154387294      0.00546673558445676      0      0      0
0.00546673558445676      0.00554241294073067      0      0      0
0.00554241294073067      0.00561913791713623      0      0      0
0.00561913791713623      0.00569692501613484      0      0      0
0.00569692501613484      0.00577578894094906      0      0      0
0.00577578894094906      0.00585574459834172      0      0      0
0.00585574459834172      0.00593680710143364      0      0      0
0.00593680710143364      0.00601899177256026      0      0      0
0.00601899177256026      0.00610231414616781      0      0      0
0.00610231414616781      0.0061867899717497      0      0      0
0.0061867899717497      0.0062724352168234      0      0      0
0.0062724352168234      0.00635926606994866      0      0      0
0.00635926606994866      0.00644729894378739      0      0      0
0.00644729894378739      0.00653655047820597      0      0      0
0.00653655047820597      0.00662703754342055      0      0      0
0.00662703754342055      0.00671877724318579      0      0      0
0.00671877724318579      0.00681178691802782      0      0      0
0.00681178691802782      0.00690608414852187      0      0      0
0.00690608414852187      0.00700168675861542      0      0      0
0.00700168675861542      0.00709861281899715      0      0      0
0.00709861281899715      0.00719688065051277      0      0      0
0.00719688065051277      0.00729650882762788      0      0      0
0.00729650882762788      0.00739751618193895      0      0      0
0.00739751618193895      0.00749992180573285      0      0      0
0.00749992180573285      0.00760374505559565      0      0      0
0.00760374505559565      0.00770900555607137      0      0      0
0.00770900555607137      0.00781572320337137      0      0      0
0.00781572320337137      0.00792391816913513      0      0      0
0.00792391816913513      0.00803361090424307      0      0      0
0.00803361090424307      0.00814482214268214      0      0      0
0.00814482214268214      0.00825757290546495      0      0      0
0.00825757290546495      0.00837188450460311      0      0      0
0.00837188450460311      0.0084877785471356      0      0      0
0.0084877785471356      0.00860527693921294      0      0      0
0.00860527693921294      0.00872440189023784      0      0      0
0.00872440189023784      0.0088451759170632      0      0      0
0.0088451759170632      0.00896762184824822      0      0      0
0.00896762184824822      0.00909176282837339      0      0      0
0.00909176282837339      0.00921762232241531      0      0      0
0.00921762232241531      0.009345224120182      0      0      0
0.009345224120182      0.00947459234080956      0      0      0
0.00947459234080956      0.00960575143732124      0      0      0
0.00960575143732124      0.0097387262012494      0      0      0
0.0097387262012494      0.00987354176732169      0      0      0
0.00987354176732169      0.0100102236182119      0      0      0
0.0100102236182119      0.0101487975893568      0      0      0
0.0101487975893568      0.0102892898738392      0      0      0
0.0102892898738392      0.0104317270273393      0      0      0
0.0104317270273393      0.0105761359731542      0      0      0
0.0105761359731542      0.0107225440072866      0      0      0
0.0107225440072866      0.0108709788036044      0      0      0
0.0108709788036044      0.0110214684190717      0      0      0
0.0110214684190717      0.0111740412990521      0      0      0
0.0111740412990521      0.0113287262826851      0      0      0
0.0113287262826851      0.0114855526083377      0      0      0
0.0114855526083377      0.0116445499191305      0      0      0
0.0116445499191305      0.0118057482685412      0      0      0
0.0118057482685412      0.0119691781260852      0      0      0
0.0119691781260852      0.0121348703830748      0      0      0
0.0121348703830748      0.0123028563584581      0      0      0
0.0123028563584581      0.0124731678047393      0      0      0
0.0124731678047393      0.0126458369139802      0      0      0
0.0126458369139802      0.0128208963238851      0      0      0
0.0128208963238851      0.0129983791239701      0      0      0
0.0129983791239701      0.0131783188618175      0      0      0
0.0131783188618175      0.0133607495494169      0      0      0
0.0133607495494169      0.0135457056695945      0      0      0
0.0135457056695945      0.0137332221825303      0      0      0
0.0137332221825303      0.0139233345323668      0      0      0
0.0139233345323668      0.0141160786539086      0      0      0
0.0141160786539086      0.0143114909794141      0      0      0
0.0143114909794141      0.0145096084454827      0      0      0
0.0145096084454827      0.0147104685000363      0      0      0
0.0147104685000363      0.0149141091093971      0      0      0
0.0149141091093971      0.0151205687654648      0      0      0
0.0151205687654648      0.0153298864929916      0      0      0
0.0153298864929916      0.0155421018569589      0      0      0
0.0155421018569589      0.015757254970056      0      0      0
0.015757254970056      0.0159753865002618      0      0      0
0.0159753865002618      0.0161965376785319      0      0      0
0.0161965376785319      0.0164207503065923      0      0      0
0.0164207503065923      0.0166480667648403      0      0      0
0.0166480667648403      0.0168785300203555      0      0      0
0.0168785300203555      0.0171121836350213      0      0      0
0.0171121836350213      0.0173490717737588      0      0      0
0.0173490717737588      0.017589239212875      0      0      0
0.017589239212875      0.0178327313485262      0      0      0
0.0178327313485262      0.0180795942052988      0      0      0
0.0180795942052988      0.0183298744449088      0      0      0
0.0183298744449088      0.0185836193750216      0      0      0
0.0185836193750216      0.0188408769581945      0      0      0
0.0188408769581945      0.0191016958209418      0      0      0
0.0191016958209418      0.0193661252629267      0      0      0
0.0193661252629267      0.0196342152662799      0      0      0
0.0196342152662799      0.0199060165050465      0      0      0
0.0199060165050465      0.0201815803547652      0      0      0
0.0201815803547652      0.0204609589021785      0      0      0
0.0204609589021785      0.0207442049550786      0      0      0
0.0207442049550786      0.0210313720522889      0      0      0
0.0210313720522889      0.0213225144737837      0      0      0
0.0213225144737837      0.0216176872509482      0      0      0
0.0216176872509482      0.0219169461769806      0      0      0
0.0219169461769806      0.0222203478174381      0      0      0
0.0222203478174381      0.0225279495209286      0      0      0
0.0225279495209286      0.0228398094299506      0      0      0
0.0228398094299506      0.0231559864918837      0      0      0
0.0231559864918837      0.0234765404701303      0      0      0
0.0234765404701303      0.0238015319554124      0      0      0
0.0238015319554124      0.0241310223772239      0      0      0
0.0241310223772239      0.0244650740154424      0      0      0
0.0244650740154424      0.0248037500121009      0      0      0
0.0248037500121009      0.025147114383323      0      0      0
0.025147114383323      0.0254952320314234      0      0      0
0.0254952320314234      0.025848168757175      0      0      0
0.025848168757175      0.0262059912722472      0      0      0
0.0262059912722472      0.0265687672118152      0      0      0
0.0265687672118152      0.0269365651473444      0      0      0
0.0269365651473444      0.0273094545995519      0      0      0
0.0273094545995519      0.0276875060515468      0      0      0
0.0276875060515468      0.0280707909621536      0      0      0
0.0280707909621536      0.0284593817794181      0      0      0
0.0284593817794181      0.0288533519543027      0      0      0
0.0288533519543027      0.0292527759545692      0      0      0
0.0292527759545692      0.0296577292788545      0      0      0
0.0296577292788545      0.0300682884709421      0      0      0
0.0300682884709421      0.0304845311342295      0      0      0
0.0304845311342295      0.0309065359463971      0      0      0
0.0309065359463971      0.0313343826742795      0      0      0
0.0313343826742795      0.0317681521889432      0      0      0
0.0317681521889432      0.0322079264809726      0      0      0
0.0322079264809726      0.0326537886759678      0      0      0
0.0326537886759678      0.033105823050257      0      0      0
0.033105823050257      0.033564115046826      0      0      0
0.033564115046826      0.0340287512914689      0      0      0
0.0340287512914689      0.0344998196091616      0      0      0
0.0344998196091616      0.0349774090406628      0      0      0
0.0349774090406628      0.0354616098593442      0      0      0
0.0354616098593442      0.0359525135882537      0      0      0
0.0359525135882537      0.0364502130174152      0      0      0
0.0364502130174152      0.0369548022213675      0      0      0
0.0369548022213675      0.0374663765769464      0      0      0
0.0374663765769464      0.0379850327813123      0      0      0
0.0379850327813123      0.0385108688702281      0      0      0
0.0385108688702281      0.0390439842365898      0      0      0
0.0390439842365898      0.0395844796492134      0      0      0
0.0395844796492134      0.0401324572718825      0      0      0
0.0401324572718825      0.0406880206826587      0      0      0
0.0406880206826587      0.0412512748934598      0      0      0
0.0412512748934598      0.0418223263699098      0      0      0
0.0418223263699098      0.0424012830514618      0      0      0
0.0424012830514618      0.0429882543718015      0      0      0
0.0429882543718015      0.0435833512795317      0      0      0
0.0435833512795317      0.0441866862591436      0      0      0
0.0441866862591436      0.0447983733522791      0      0      0
0.0447983733522791      0.0454185281792862      0      0      0
0.0454185281792862      0.0460472679610735      0      0      0
0.0460472679610735      0.0466847115412677      0      0      0
0.0466847115412677      0.0473309794086762      0      0      0
0.0473309794086762      0.047986193720063      0      0      0
0.047986193720063      0.0486504783232378      0      0      0
0.0486504783232378      0.0493239587804657      0      0      0
0.0493239587804657      0.0500067623922011      0      0      0
0.0500067623922011      0.0506990182211494      0      0      0
0.0506990182211494      0.0514008571166629      0      0      0
0.0514008571166629      0.0521124117394733      0      0      0
0.0521124117394733      0.0528338165867671      0      0      0
0.0528338165867671      0.0535652080176086      0      0      0
0.0535652080176086      0.0543067242787134      0      0      0
0.0543067242787134      0.0550585055305805      0      0      0
0.0550585055305805      0.0558206938739848      0      0      0
0.0558206938739848      0.0565934333768373      0      0      0
0.0565934333768373      0.0573768701014157      0      0      0
0.0573768701014157      0.0581711521319738      0      0      0
0.0581711521319738      0.0589764296027321      0      0      0
0.0589764296027321      0.0597928547262553      0      0      0
0.0597928547262553      0.0606205818222245      0      0      0
0.0606205818222245      0.0614597673466051      0      0      0
0.0614597673466051      0.0623105699212211      0      0      0
0.0623105699212211      0.0631731503637371      0      0      0
0.0631731503637371      0.0640476717180559      0      0      0
0.0640476717180559      0.064934299285137      0      0      0
0.064934299285137      0.065833200654241      0      0      0
0.065833200654241      0.0667445457346082      0      0      0
0.0667445457346082      0.0676685067875737      0      0      0
0.0676685067875737      0.0686052584591283      0      0      0
0.0686052584591283      0.0695549778129301      0      0      0
0.0695549778129301      0.0705178443637725      0      0      0
0.0705178443637725      0.071494040111516      0      0      0
0.071494040111516      0.0724837495754901      0      0      0
0.0724837495754901      0.07348715982937      0      0      0
0.07348715982937      0.0745044605365374      0      0      0
0.0745044605365374      0.0755358439859309      0      0      0
0.0755358439859309      0.0765815051283916      0      0      0
0.0765815051283916      0.0776416416135129      0      0      0
0.0776416416135129      0.0787164538269999      0      0      0
0.0787164538269999      0.0798061449285455      0      0      0
0.0798061449285455      0.0809109208902321      0      0      0
0.0809109208902321      0.0820309905354643      0      0      0
0.0820309905354643      0.0831665655784396      0      0      0
0.0831665655784396      0.0843178606641673      0      0      0
0.0843178606641673      0.0854850934090396      0      0      0
0.0854850934090396      0.0866684844419658      0      0      0
0.0866684844419658      0.087868257446075      0      0      0
0.087868257446075      0.0890846392009967      0      0      0
0.0890846392009967      0.0903178596257262      0      0      0
0.0903178596257262      0.0915681518220832      0      0      0
0.0915681518220832      0.0928357521187732      0      0      0
0.0928357521187732      0.0941209001160578      0      0      0
0.0941209001160578      0.0954238387310435      0      0      0
0.0954238387310435      0.0967448142435972      0      0      0
0.0967448142435972      0.0980840763428988      0      0      0
0.0980840763428988      0.0994418781746361      0      0      0
0.0994418781746361      0.100818476388855      0      0      0
0.100818476388855      0.10221413118847      0      0      0
0.10221413118847      0.103629106378448      0      0      0
0.103629106378448      0.105063669415674      0      0      0
0.105063669415674      0.106518091459502      0      0      0
0.106518091459502      0.107992647423013      0      0      0
0.107992647423013      0.109487616024976      0      0      0
0.109487616024976      0.111003279842531      0      0      0
0.111003279842531      0.112539925364605      0      0      0
0.112539925364605      0.114097843046059      0      0      0
0.114097843046059      0.115677327362591      0      0      0
0.115677327362591      0.117278676866402      0      0      0
0.117278676866402      0.118902194242619      0      0      0
0.118902194242619      0.120548186366517      0      0      0
0.120548186366517      0.122216964361519      0      0      0
0.122216964361519      0.123908843658004      0      0      0
0.123908843658004      0.125624144052934      0      0      0
0.125624144052934      0.127363189770296      0      0      0
0.127363189770296      0.12912630952239      0      0      0
0.12912630952239      0.130913836571959      0      0      0
0.130913836571959      0.132726108795187      0      0      0
0.132726108795187      0.134563468745557      0      0      0
0.134563468745557      0.136426263718606      0      0      0
0.136426263718606      0.138314845817565      0      0      0
0.138314845817565      0.140229572019921      0      0      0
0.140229572019921      0.142170804244882      0      0      0
0.142170804244882      0.144138909421796      0      0      0
0.144138909421796      0.146134259559502      0      0      0
0.146134259559502      0.148157231816648      0      0      0
0.148157231816648      0.150208208572982      0      0      0
0.150208208572982      0.152287577501628      0      0      0
0.152287577501628      0.154395731642364      0      0      0
0.154395731642364      0.156533069475914      0      0      0
0.156533069475914      0.158699994999266      0      0      0
0.158699994999266      0.16089691780204      0      0      0
0.16089691780204      0.163124253143903      0      0      0
0.163124253143903      0.165382422033063      0      0      0
0.165382422033063      0.16767185130585      0      0      0
0.16767185130585      0.16999297370739      0      0      0
0.16999297370739      0.172346227973408      0      0      0
0.172346227973408      0.174732058913154      0      0      0
0.174732058913154      0.177150917493482      0      0      0
0.177150917493482      0.179603260924088      0      0      0
0.179603260924088      0.182089552743936      0      0      0
0.182089552743936      0.184610262908873      0      0      0
0.184610262908873      0.187165867880458      0      0      0
0.187165867880458      0.189756850716024      0      0      0
0.189756850716024      0.192383701159985      0      0      0
0.192383701159985      0.195046915736409      0      0      0
0.195046915736409      0.197746997842864      0      0      0
0.197746997842864      0.200484457845576      0      0      0
0.200484457845576      0.203259813175894      0      0      0
0.203259813175894      0.206073588428097      0      0      0
0.206073588428097      0.208926315458549      0      0      0
0.208926315458549      0.211818533486235      0      0      0
0.211818533486235      0.214750789194674      0      0      0
0.214750789194674      0.217723636835266      0      0      0
0.217723636835266      0.220737638332042      0      0      0
0.220737638332042      0.22379336338789      0      0      0
0.22379336338789      0.226891389592229      0      0      0
0.226891389592229      0.230032302530194      0      0      0
0.230032302530194      0.233216695893316      0      0      0
0.233216695893316      0.236445171591743      0      0      0
0.236445171591743      0.239718339868012      0      0      0
0.239718339868012      0.243036819412397      0      0      0
0.243036819412397      0.246401237479853      0      0      0
0.246401237479853      0.249812230008578      0      0      0
0.249812230008578      0.253270441740218      0      0      0
0.253270441740218      0.256776526341734      0      0      0
0.256776526341734      0.260331146528961      0      0      0
0.260331146528961      0.263934974191869      0      0      0
0.263934974191869      0.267588690521566      0      0      0
0.267588690521566      0.271292986139054      0      0      0
0.271292986139054      0.275048561225772      0      0      0
0.275048561225772      0.27885612565594      0      0      0
0.27885612565594      0.282716399130741      0      0      0
0.282716399130741      0.286630111314356      0      0      0
0.286630111314356      0.290598001971889      0      0      0
0.290598001971889      0.294620821109189      0      0      0
0.294620821109189      0.298699329114623      0      0      0
0.298699329114623      0.302834296902796      0      0      0
0.302834296902796      0.307026506060274      0      0      0
0.307026506060274      0.311276748993318      0      0      0
0.311276748993318      0.315585829077662      0      0      0
0.315585829077662      0.319954560810364      0      0      0
0.319954560810364      0.324383769963767      0      0      0
0.324383769963767      0.32887429374158      0      0      0
0.32887429374158      0.33342698093713      0      0      0
0.33342698093713      0.338042692093795      0      0      0
0.338042692093795      0.342722299667666      0      0      0
0.342722299667666      0.347466688192458      0      0      0
0.347466688192458      0.352276754446699      0      0      0
0.352276754446699      0.357153407623246      0      0      0
0.357153407623246      0.362097569501131      0      0      0
0.362097569501131      0.367110174619799      0      0      0
0.367110174619799      0.372192170455755      0      0      0
0.372192170455755      0.37734451760165      0      0      0
0.37734451760165      0.382568189947856      0      0      0
0.382568189947856      0.387864174866547      0      0      0
0.387864174866547      0.393233473398329      0      0      0
0.393233473398329      0.398677100441459      0      0      0
0.398677100441459      0.40419608494368      0      0      0
0.40419608494368      0.409791470096709      0      0      0
0.409791470096709      0.41546431353342      0      0      0
0.41546431353342      0.421215687527758      0      0      0
0.421215687527758      0.427046679197417      0      0      0
0.427046679197417      0.43295839070933      0      0      0
0.43295839070933      0.438951939487993      0      0      0
0.438951939487993      0.445028458426682      0      0      0
0.445028458426682      0.451189096101594      0      0      0
0.451189096101594      0.457435016988945      0      0      0
0.457435016988945      0.463767401685081      0      0      0
0.463767401685081      0.470187447129631      0      0      0
0.470187447129631      0.476696366831751      0      0      0
0.476696366831751      0.483295391099501      0      0      0
0.483295391099501      0.489985767272398      0      0      0
0.489985767272398      0.496768759957182      0      0      0
0.496768759957182      0.503645651266856      0      0      0
0.503645651266856      0.510617741063022      0      0      0
0.510617741063022      0.517686347201588      0      0      0
0.517686347201588      0.524852805781861      0      0      0
0.524852805781861      0.532118471399099      0      0      0
0.532118471399099      0.539484717400551      0      0      0
0.539484717400551      0.546952936145049      0      0      0
0.546952936145049      0.554524539266187      0      0      0
0.554524539266187      0.56220095793915      0      0      0
0.56220095793915      0.569983643151229      0      0      0
0.569983643151229      0.577874065976087      0      0      0
0.577874065976087      0.585873717851818      0      0      0
0.585873717851818      0.59398411086286      0      0      0
0.59398411086286      0.602206778025804      0      0      0
0.602206778025804      0.610543273579166      0      0      0
0.610543273579166      0.618995173277162      0      0      0
0.618995173277162      0.62756407468756      0      0      0
0.62756407468756      0.636251597493652      0      0      0
0.636251597493652      0.645059383800396      0      0      0
0.645059383800396      0.653989098444817      0      0      0
0.653989098444817      0.663042429310678      0      0      0
0.663042429310678      0.672221087647534      0      0      0
0.672221087647534      0.681526808394186      0      0      0
0.681526808394186      0.690961350506615      0      0      0
0.690961350506615      0.70052649729046      0      0      0
0.70052649729046      0.710224056738094      0      0      0
0.710224056738094      0.720055861870372      0      0      0
0.720055861870372      0.730023771083106      0      0      0
0.730023771083106      0.740129668498331      0      0      0
0.740129668498331      0.750375464320448      0      0      0
0.750375464320448      0.76076309519728      0      0      0
0.76076309519728      0.771294524586143      0      0      0
0.771294524586143      0.781971743124969      0      0      0
0.781971743124969      0.792796769008581      0      0      0
0.792796769008581      0.803771648370161      0      0      0
0.803771648370161      0.814898455668016      0      0      0
0.814898455668016      0.826179294077686      0      0      0
0.826179294077686      0.837616295889483      0      0      0
0.837616295889483      0.849211622911536      0      0      0
0.849211622911536      0.860967466878409      0      0      0
0.860967466878409      0.872886049865385      0      0      0
0.872886049865385      0.884969624708479      0      0      0
0.884969624708479      0.897220475430265      0      0      0
0.897220475430265      0.909640917671599      0      0      0
0.909640917671599      0.922233299129318      0      0      0
0.922233299129318      0.935      0      0      0
# END HISTO1D SudakovqbarqExpOutputsThresholdDivN2LL12
# BEGIN HISTO1D SudakovqbarqExpOutputsThresholdDivN2LL21
PlotOrder=3
LineColor=green
LineStyle=dashed 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(2,1)}_{h,\mathrm{thr}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0      0      0
0.00000101384324431002      0.00000102787812403307      0      0      0
0.00000102787812403307      0.00000104210729202498      0      0      0
0.00000104210729202498      0.00000105653343786574      0      0      0
0.00000105653343786574      0.00000107115928836782      0      0      0
0.00000107115928836782      0.00000108598760809164      0      0      0
0.00000108598760809164      0.00000110102119986811      0      0      0
0.00000110102119986811      0.00000111626290532839      0      0      0
0.00000111626290532839      0.00000113171560544106      0      0      0
0.00000113171560544106      0.00000114738222105665      0      0      0
0.00000114738222105665      0.00000116326571345971      0      0      0
0.00000116326571345971      0.0000011793690849286      0      0      0
0.0000011793690849286      0.00000119569537930295      0      0      0
0.00000119569537930295      0.000001212247682559      0      0      0
0.000001212247682559      0.00000122902912339292      0      0      0
0.00000122902912339292      0.00000124604287381218      0      0      0
0.00000124604287381218      0.00000126329214973512      0      0      0
0.00000126329214973512      0.00000128078021159884      0      0      0
0.00000128078021159884      0.00000129851036497544      0      0      0
0.00000129851036497544      0.00000131648596119688      0      0      0
0.00000131648596119688      0.00000133471039798844      0      0      0
0.00000133471039798844      0.00000135318712011092      0      0      0
0.00000135318712011092      0.00000137191962001179      0      0      0
0.00000137191962001179      0.00000139091143848532      0      0      0
0.00000139091143848532      0.00000141016616534188      0      0      0
0.00000141016616534188      0.00000142968744008643      0      0      0
0.00000142968744008643      0.00000144947895260651      0      0      0
0.00000144947895260651      0.00000146954444386967      0      0      0
0.00000146954444386967      0.00000148988770663059      0      0      0
0.00000148988770663059      0.00000151051258614798      0      0      0
0.00000151051258614798      0.00000153142298091138      0      0      0
0.00000153142298091138      0.00000155262284337812      0      0      0
0.00000155262284337812      0.00000157411618072032      0      0      0
0.00000157411618072032      0.00000159590705558239      0      0      0
0.00000159590705558239      0.0000016179995868489      0      0      0
0.0000016179995868489      0.00000164039795042316      0      0      0
0.00000164039795042316      0.00000166310638001652      0      0      0
0.00000166310638001652      0.00000168612916794864      0      0      0
0.00000168612916794864      0.00000170947066595881      0      0      0
0.00000170947066595881      0.00000173313528602849      0      0      0
0.00000173313528602849      0.00000175712750121529      0      0      0
0.00000175712750121529      0.00000178145184649847      0      0      0
0.00000178145184649847      0.00000180611291963609      0      0      0
0.00000180611291963609      0.00000183111538203409      0      0      0
0.00000183111538203409      0.00000185646395962742      0      0      0
0.00000185646395962742      0.00000188216344377329      0      0      0
0.00000188216344377329      0.00000190821869215684      0      0      0
0.00000190821869215684      0.00000193463462970931      0      0      0
0.00000193463462970931      0.000001961416249539      0      0      0
0.000001961416249539      0.00000198856861387501      0      0      0
0.00000198856861387501      0.00000201609685502412      0      0      0
0.00000201609685502412      0.00000204400617634088      0      0      0
0.00000204400617634088      0.00000207230185321116      0      0      0
0.00000207230185321116      0.00000210098923404927      0      0      0
0.00000210098923404927      0.00000213007374130893      0      0      0
0.00000213007374130893      0.00000215956087250823      0      0      0
0.00000215956087250823      0.00000218945620126872      0      0      0
0.00000218945620126872      0.00000221976537836897      0      0      0
0.00000221976537836897      0.00000225049413281266      0      0      0
0.00000225049413281266      0.00000228164827291145      0      0      0
0.00000228164827291145      0.0000023132336873829      0      0      0
0.0000023132336873829      0.0000023452563464635      0      0      0
0.0000023452563464635      0.00000237772230303722      0      0      0
0.00000237772230303722      0.00000241063769377955      0      0      0
0.00000241063769377955      0.00000244400874031748      0      0      0
0.00000244400874031748      0.00000247784175040552      0      0      0
0.00000247784175040552      0.00000251214311911795      0      0      0
0.00000251214311911795      0.00000254691933005764      0      0      0
0.00000254691933005764      0.00000258217695658154      0      0      0
0.00000258217695658154      0.0000026179226630432      0      0      0
0.0000026179226630432      0.00000265416320605244      0      0      0
0.00000265416320605244      0.00000269090543575249      0      0      0
0.00000269090543575249      0.00000272815629711478      0      0      0
0.00000272815629711478      0.00000276592283125165      0      0      0
0.00000276592283125165      0.00000280421217674733      0      0      0
0.00000280421217674733      0.00000284303157100718      0      0      0
0.00000284303157100718      0.00000288238835162573      0      0      0
0.00000288238835162573      0.00000292228995777364      0      0      0
0.00000292228995777364      0.00000296274393160382      0      0      0
0.00000296274393160382      0.00000300375791967704      0      0      0
0.00000300375791967704      0.00000304533967440728      0      0      0
0.00000304533967440728      0.0000030874970555271      0      0      0
0.0000030874970555271      0.00000313023803157323      0      0      0
0.00000313023803157323      0.00000317357068139281      0      0      0
0.00000317357068139281      0.00000321750319567045      0      0      0
0.00000321750319567045      0.00000326204387847638      0      0      0
0.00000326204387847638      0.00000330720114883614      0      0      0
0.00000330720114883614      0.00000335298354232185      0      0      0
0.00000335298354232185      0.00000339939971266569      0      0      0
0.00000339939971266569      0.00000344645843339553      0      0      0
0.00000344645843339553      0.00000349416859949336      0      0      0
0.00000349416859949336      0.00000354253922907654      0      0      0
0.00000354253922907654      0.00000359157946510248      0      0      0
0.00000359157946510248      0.00000364129857709674      0      0      0
0.00000364129857709674      0.00000369170596290522      0      0      0
0.00000369170596290522      0.00000374281115047047      0      0      0
0.00000374281115047047      0.0000037946237996327      0      0      0
0.0000037946237996327      0.00000384715370395563      0      0      0
0.00000384715370395563      0.00000390041079257769      0      0      0
0.00000390041079257769      0.00000395440513208878      0      0      0
0.00000395440513208878      0.00000400914692843308      0      0      0
0.00000400914692843308      0.00000406464652883815      0      0      0
0.00000406464652883815      0.00000412091442377072      0      0      0
0.00000412091442377072      0.00000417796124891967      0      0      0
0.00000417796124891967      0.00000423579778720626      0      0      0
0.00000423579778720626      0.0000042944349708224      0      0      0
0.0000042944349708224      0.00000435388388329698      0      0      0
0.00000435388388329698      0.00000441415576159092      0      0      0
0.00000441415576159092      0.0000044752619982211      0      0      0
0.0000044752619982211      0.00000453721414341383      0      0      0
0.00000453721414341383      0.00000460002390728798      0      0      0
0.00000460002390728798      0.0000046637031620685      0      0      0
0.0000046637031620685      0.00000472826394433043      0      0      0
0.00000472826394433043      0.00000479371845727405      0      0      0
0.00000479371845727405      0.00000486007907303155      0      0      0
0.00000486007907303155      0.00000492735833500554      0      0      0
0.00000492735833500554      0.00000499556896024003      0      0      0
0.00000499556896024003      0.00000506472384182418      0      0      0
0.00000506472384182418      0.00000513483605132934      0      0      0
0.00000513483605132934      0.00000520591884127979      0      0      0
0.00000520591884127979      0.00000527798564765776      0      0      0
0.00000527798564765776      0.00000535105009244307      0      0      0
0.00000535105009244307      0.00000542512598618791      0      0      0
0.00000542512598618791      0.00000550022733062734      0      0      0
0.00000550022733062734      0.00000557636832132587      0      0      0
0.00000557636832132587      0.00000565356335036064      0      0      0
0.00000565356335036064      0.00000573182700904185      0      0      0
0.00000573182700904185      0.00000581117409067079      0      0      0
0.00000581117409067079      0.000005891619593336      0      0      0
0.000005891619593336      0.00000597317872274825      0      0      0
0.00000597317872274825      0.00000605586689511467      0      0      0
0.00000605586689511467      0.0000061396997400527      0      0      0
0.0000061396997400527      0.00000622469310354442      0      0      0
0.00000622469310354442      0.00000631086305093168      0      0      0
0.00000631086305093168      0.0000063982258699528      0      0      0
0.0000063982258699528      0.00000648679807382125      0      0      0
0.00000648679807382125      0.00000657659640434692      0      0      0
0.00000657659640434692      0.00000666763783510069      0      0      0
0.00000666763783510069      0.00000675993957462272      0      0      0
0.00000675993957462272      0.0000068535190696752      0      0      0
0.0000068535190696752      0.00000694839400854009      0      0      0
0.00000694839400854009      0.00000704458232436258      0      0      0
0.00000704458232436258      0.00000714210219854078      0      0      0
0.00000714210219854078      0.00000724097206416231      0      0      0
0.00000724097206416231      0.00000734121060948854      0      0      0
0.00000734121060948854      0.000007442836781487      0      0      0
0.000007442836781487      0.00000754586978941272      0      0      0
0.00000754586978941272      0.00000765032910843916      0      0      0
0.00000765032910843916      0.00000775623448333934      0      0      0
0.00000775623448333934      0.00000786360593221801      0      0      0
0.00000786360593221801      0.00000797246375029542      0      0      0
0.00000797246375029542      0.00000808282851374354      0      0      0
0.00000808282851374354      0.00000819472108357529      0      0      0
0.00000819472108357529      0.00000830816260958769      0      0      0
0.00000830816260958769      0.00000842317453435958      0      0      0
0.00000842317453435958      0.00000853977859730466      0      0      0
0.00000853977859730466      0.00000865799683878063      0      0      0
0.00000865799683878063      0.00000877785160425524      0      0      0
0.00000877785160425524      0.00000889936554853005      0      0      0
0.00000889936554853005      0.00000902256164002253      0      0      0
0.00000902256164002253      0.00000914746316510757      0      0      0
0.00000914746316510757      0.00000927409373251906      0      0      0
0.00000927409373251906      0.00000940247727781235      0      0      0
0.00000940247727781235      0.00000953263806788851      0      0      0
0.00000953263806788851      0.00000966460070558129      0      0      0
0.00000966460070558129      0.00000979839013430744      0      0      0
0.00000979839013430744      0.00000993403164278155      0      0      0
0.00000993403164278155      0.000010071550869796      0      0      0
0.000010071550869796      0.0000102109738090674      0      0      0
0.0000102109738090674      0.0000103523268141496      0      0      0
0.0000103523268141496      0.000010495636603415      0      0      0
0.000010495636603415      0.0000106409302651053      0      0      0
0.0000106409302651053      0.000010788235262451      0      0      0
0.000010788235262451      0.0000109375794388631      0      0      0
0.0000109375794388631      0.0000110889910231955      0      0      0
0.0000110889910231955      0.0000112424986350812      0      0      0
0.0000112424986350812      0.0000113981312903417      0      0      0
0.0000113981312903417      0.0000115559184064716      0      0      0
0.0000115559184064716      0.000011715889808199      0      0      0
0.000011715889808199      0.0000118780757331232      0      0      0
0.0000118780757331232      0.0000120425068374297      0      0      0
0.0000120425068374297      0.0000122092142016854      0      0      0
0.0000122092142016854      0.0000123782293367127      0      0      0
0.0000123782293367127      0.0000125495841895462      0      0      0
0.0000125495841895462      0.0000127233111494713      0      0      0
0.0000127233111494713      0.0000128994430541458      0      0      0
0.0000128994430541458      0.0000130780131958075      0      0      0
0.0000130780131958075      0.0000132590553275668      0      0      0
0.0000132590553275668      0.0000134426036697863      0      0      0
0.0000134426036697863      0.00001362869291655      0      0      0
0.00001362869291655      0.00001381735824222      0      0      0
0.00001381735824222      0.0000140086353080861      0      0      0
0.0000140086353080861      0.0000142025602691059      0      0      0
0.0000142025602691059      0.0000143991697807389      0      0      0
0.0000143991697807389      0.0000145985010058751      0      0      0
0.0000145985010058751      0.0000148005916218595      0      0      0
0.0000148005916218595      0.0000150054798276138      0      0      0
0.0000150054798276138      0.0000152132043508565      0      0      0
0.0000152132043508565      0.0000154238044554237      0      0      0
0.0000154238044554237      0.0000156373199486901      0      0      0
0.0000156373199486901      0.0000158537911890937      0      0      0
0.0000158537911890937      0.0000160732590937644      0      0      0
0.0000160732590937644      0.0000162957651462576      0      0      0
0.0000162957651462576      0.000016521351404396      0      0      0
0.000016521351404396      0.0000167500605082187      0      0      0
0.0000167500605082187      0.0000169819356880416      0      0      0
0.0000169819356880416      0.0000172170207726282      0      0      0
0.0000172170207726282      0.0000174553601974744      0      0      0
0.0000174553601974744      0.0000176969990132074      0      0      0
0.0000176969990132074      0.0000179419828941014      0      0      0
0.0000179419828941014      0.0000181903581467107      0      0      0
0.0000181903581467107      0.0000184421717186223      0      0      0
0.0000184421717186223      0.0000186974712073306      0      0      0
0.0000186974712073306      0.0000189563048692332      0      0      0
0.0000189563048692332      0.0000192187216287532      0      0      0
0.0000192187216287532      0.0000194847710875863      0      0      0
0.0000194847710875863      0.0000197545035340766      0      0      0
0.0000197545035340766      0.000020027969952722      0      0      0
0.000020027969952722      0.0000203052220338112      0      0      0
0.0000203052220338112      0.0000205863121831945      0      0      0
0.0000205863121831945      0.0000208712935321888      0      0      0
0.0000208712935321888      0.000021160219947621      0      0      0
0.000021160219947621      0.0000214531460420097      0      0      0
0.0000214531460420097      0.0000217501271838877      0      0      0
0.0000217501271838877      0.0000220512195082683      0      0      0
0.0000220512195082683      0.0000223564799272551      0      0      0
0.0000223564799272551      0.0000226659661408002      0      0      0
0.0000226659661408002      0.0000229797366476099      0      0      0
0.0000229797366476099      0.0000232978507562027      0      0      0
0.0000232978507562027      0.0000236203685961192      0      0      0
0.0000236203685961192      0.000023947351129288      0      0      0
0.000023947351129288      0.0000242788601615485      0      0      0
0.0000242788601615485      0.0000246149583543337      0      0      0
0.0000246149583543337      0.0000249557092365137      0      0      0
0.0000249557092365137      0.0000253011772164045      0      0      0
0.0000253011772164045      0.0000256514275939423      0      0      0
0.0000256514275939423      0.0000260065265730261      0      0      0
0.0000260065265730261      0.0000263665412740315      0      0      0
0.0000263665412740315      0.0000267315397464981      0      0      0
0.0000267315397464981      0.0000271015909819919      0      0      0
0.0000271015909819919      0.0000274767649271459      0      0      0
0.0000274767649271459      0.0000278571324968813      0      0      0
0.0000278571324968813      0.0000282427655878122      0      0      0
0.0000282427655878122      0.0000286337370918349      0      0      0
0.0000286337370918349      0.0000290301209099061      0      0      0
0.0000290301209099061      0.0000294319919660113      0      0      0
0.0000294319919660113      0.0000298394262213274      0      0      0
0.0000298394262213274      0.00003025250068858      0      0      0
0.00003025250068858      0.000030671293446601      0      0      0
0.000030671293446601      0.0000310958836550867      0      0      0
0.0000310958836550867      0.00003152635156956      0      0      0
0.00003152635156956      0.000031962778556541      0      0      0
0.000031962778556541      0.0000324052471089262      0      0      0
0.0000324052471089262      0.0000328538408615817      0      0      0
0.0000328538408615817      0.000033308644607151      0      0      0
0.000033308644607151      0.0000337697443120835      0      0      0
0.0000337697443120835      0.0000342372271328825      0      0      0
0.0000342372271328825      0.0000347111814325807      0      0      0
0.0000347111814325807      0.0000351916967974413      0      0      0
0.0000351916967974413      0.0000356788640538924      0      0      0
0.0000356788640538924      0.0000361727752856944      0      0      0
0.0000361727752856944      0.0000366735238513458      0      0      0
0.0000366735238513458      0.0000371812044017293      0      0      0
0.0000371812044017293      0.0000376959128980032      0      0      0
0.0000376959128980032      0.0000382177466297395      0      0      0
0.0000382177466297395      0.0000387468042333134      0      0      0
0.0000387468042333134      0.0000392831857105477      0      0      0
0.0000392831857105477      0.0000398269924476147      0      0      0
0.0000398269924476147      0.0000403783272342003      0      0      0
0.0000403783272342003      0.0000409372942829333      0      0      0
0.0000409372942829333      0.0000415039992490831      0      0      0
0.0000415039992490831      0.000042078549250531      0      0      0
0.000042078549250531      0.0000426610528880173      0      0      0
0.0000426610528880173      0.0000432516202656688      0      0      0
0.0000432516202656688      0.0000438503630118107      0      0      0
0.0000438503630118107      0.0000444573943000663      0      0      0
0.0000444573943000663      0.0000450728288707489      0      0      0
0.0000450728288707489      0.0000456967830525504      0      0      0
0.0000456967830525504      0.0000463293747845289      0      0      0
0.0000463293747845289      0.0000469707236384016      0      0      0
0.0000469707236384016      0.0000476209508411464      0      0      0
0.0000476209508411464      0.0000482801792979158      0      0      0
0.0000482801792979158      0.0000489485336152684      0      0      0
0.0000489485336152684      0.0000496261401247217      0      0      0
0.0000496261401247217      0.0000503131269066316      0      0      0
0.0000503131269066316      0.0000510096238144011      0      0      0
0.0000510096238144011      0.000051715762499026      0      0      0
0.000051715762499026      0.000052431676433979      0      0      0
0.000052431676433979      0.0000531575009404385      0      0      0
0.0000531575009404385      0.0000538933732128671      0      0      0
0.0000538933732128671      0.0000546394323449439      0      0      0
0.0000546394323449439      0.0000553958193558558      0      0      0
0.0000553958193558558      0.0000561626772169526      0      0      0
0.0000561626772169526      0.0000569401508787716      0      0      0
0.0000569401508787716      0.0000577283872984359      0      0      0
0.0000577283872984359      0.0000585275354674316      0      0      0
0.0000585275354674316      0.0000593377464397706      0      0      0
0.0000593377464397706      0.0000601591733605423      0      0      0
0.0000601591733605423      0.0000609919714948611      0      0      0
0.0000609919714948611      0.0000618362982572143      0      0      0
0.0000618362982572143      0.0000626923132412161      0      0      0
0.0000626923132412161      0.0000635601782497746      0      0      0
0.0000635601782497746      0.0000644400573256746      0      0      0
0.0000644400573256746      0.0000653321167825856      0      0      0
0.0000653321167825856      0.0000662365252364977      0      0      0
0.0000662365252364977      0.0000671534536375933      0      0      0
0.0000671534536375933      0.0000680830753025601      0      0      0
0.0000680830753025601      0.0000690255659473509      0      0      0
0.0000690255659473509      0.0000699811037203975      0      0      0
0.0000699811037203975      0.0000709498692362838      0      0      0
0.0000709498692362838      0.0000719320456098856      0      0      0
0.0000719320456098856      0.0000729278184909828      0      0      0
0.0000729278184909828      0.0000739373760993502      0      0      0
0.0000739373760993502      0.0000749609092603353      0      0      0
0.0000749609092603353      0.0000759986114409274      0      0      0
0.0000759986114409274      0.0000770506787863264      0      0      0
0.0000770506787863264      0.0000781173101570184      0      0      0
0.0000781173101570184      0.0000791987071663636      0      0      0
0.0000791987071663636      0.0000802950742187053      0      0      0
0.0000802950742187053      0.000081406618548006      0      0      0
0.000081406618548006      0.0000825335502570186      0      0      0
0.0000825335502570186      0.0000836760823569998      0      0      0
0.0000836760823569998      0.0000848344308079731      0      0      0
0.0000848344308079731      0.0000860088145595493      0      0      0
0.0000860088145595493      0.0000871994555923124      0      0      0
0.0000871994555923124      0.0000884065789597775      0      0      0
0.0000884065789597775      0.0000896304128309307      0      0      0
0.0000896304128309307      0.0000908711885333572      0      0      0
0.0000908711885333572      0.0000921291405969664      0      0      0
0.0000921291405969664      0.0000934045067983223      0      0      0
0.0000934045067983223      0.0000946975282055884      0      0      0
0.0000946975282055884      0.0000960084492240934      0      0      0
0.0000960084492240934      0.0000973375176425286      0      0      0
0.0000973375176425286      0.000098684984679785      0      0      0
0.000098684984679785      0.000100051105032438      0      0      0
0.000100051105032438      0.000101436136922889      0      0      0
0.000101436136922889      0.000102840342148178      0      0      0
0.000102840342148178      0.000104263986129461      0      0      0
0.000104263986129461      0.000105707337962187      0      0      0
0.000105707337962187      0.00010717067046696      0      0      0
0.00010717067046696      0.000108654260241103      0      0      0
0.000108654260241103      0.000110158387710945      0      0      0
0.000110158387710945      0.000111683337184825      0      0      0
0.000111683337184825      0.000113229396906833      0      0      0
0.000113229396906833      0.00011479685911129      0      0      0
0.00011479685911129      0.000116386020077991      0      0      0
0.000116386020077991      0.000117997180188201      0      0      0
0.000117997180188201      0.00011963064398144      0      0      0
0.00011963064398144      0.00012128672021304      0      0      0
0.00012128672021304      0.00012296572191251      0      0      0
0.00012296572191251      0.000124667966442703      0      0      0
0.000124667966442703      0.000126393775559803      0      0      0
0.000126393775559803      0.000128143475474143      0      0      0
0.000128143475474143      0.000129917396911867      0      0      0
0.000129917396911867      0.000131715875177439      0      0      0
0.000131715875177439      0.000133539250217029      0      0      0
0.000133539250217029      0.00013538786668276      0      0      0
0.00013538786668276      0.000137262073997862      0      0      0
0.000137262073997862      0.000139162226422714      0      0      0
0.000139162226422714      0.00014108868312181      0      0      0
0.00014108868312181      0.000143041808231644      0      0      0
0.000143041808231644      0.000145021970929542      0      0      0
0.000145021970929542      0.00014702954550344      0      0      0
0.00014702954550344      0.000149064911422635      0      0      0
0.000149064911422635      0.00015112845340951      0      0      0
0.00015112845340951      0.000153220561512254      0      0      0
0.000153220561512254      0.000155341631178586      0      0      0
0.000155341631178586      0.000157492063330508      0      0      0
0.000157492063330508      0.000159672264440082      0      0      0
0.000159672264440082      0.00016188264660626      0      0      0
0.00016188264660626      0.000164123627632783      0      0      0
0.000164123627632783      0.00016639563110715      0      0      0
0.00016639563110715      0.000168699086480686      0      0      0
0.000168699086480686      0.000171034429149716      0      0      0
0.000171034429149716      0.00017340210053786      0      0      0
0.00017340210053786      0.000175802548179476      0      0      0
0.000175802548179476      0.000178236225804249      0      0      0
0.000178236225804249      0.000180703593422953      0      0      0
0.000180703593422953      0.000183205117414405      0      0      0
0.000183205117414405      0.000185741270613619      0      0      0
0.000185741270613619      0.000188312532401177      0      0      0
0.000188312532401177      0.000190919388793845      0      0      0
0.000190919388793845      0.000193562332536437      0      0      0
0.000193562332536437      0.000196241863194957      0      0      0
0.000196241863194957      0.000198958487251018      0      0      0
0.000198958487251018      0.000201712718197586      0      0      0
0.000201712718197586      0.000204505076636033      0      0      0
0.000204505076636033      0.000207336090374545      0      0      0
0.000207336090374545      0.000210206294527884      0      0      0
0.000210206294527884      0.000213116231618538      0      0      0
0.000213116231618538      0.000216066451679264      0      0      0
0.000216066451679264      0.000219057512357059      0      0      0
0.000219057512357059      0.000222089979018563      0      0      0
0.000222089979018563      0.000225164424856924      0      0      0
0.000225164424856924      0.000228281431000144      0      0      0
0.000228281431000144      0.00023144158662092      0      0      0
0.00023144158662092      0.000234645489048012      0      0      0
0.000234645489048012      0.000237893743879147      0      0      0
0.000237893743879147      0.000241186965095492      0      0      0
0.000241186965095492      0.000244525775177701      0      0      0
0.000244525775177701      0.000247910805223583      0      0      0
0.000247910805223583      0.000251342695067386      0      0      0
0.000251342695067386      0.000254822093400743      0      0      0
0.000254822093400743      0.00025834965789528      0      0      0
0.00025834965789528      0.000261926055326934      0      0      0
0.000261926055326934      0.000265551961701985      0      0      0
0.000265551961701985      0.00026922806238483      0      0      0
0.00026922806238483      0.000272955052227537      0      0      0
0.000272955052227537      0.000276733635701177      0      0      0
0.000276733635701177      0.000280564527028988      0      0      0
0.000280564527028988      0.000284448450321376      0      0      0
0.000284448450321376      0.000288386139712781      0      0      0
0.000288386139712781      0.000292378339500449      0      0      0
0.000292378339500449      0.000296425804285111      0      0      0
0.000296425804285111      0.000300529299113624      0      0      0
0.000300529299113624      0.000304689599623573      0      0      0
0.000304689599623573      0.000308907492189884      0      0      0
0.000308907492189884      0.000313183774073464      0      0      0
0.000313183774073464      0.000317519253571897      0      0      0
0.000317519253571897      0.000321914750172228      0      0      0
0.000321914750172228      0.000326371094705861      0      0      0
0.000326371094705861      0.000330889129505603      0      0      0
0.000330889129505603      0.000335469708564879      0      0      0
0.000335469708564879      0.000340113697699154      0      0      0
0.000340113697699154      0.000344821974709588      0      0      0
0.000344821974709588      0.000349595429548956      0      0      0
0.000349595429548956      0.000354434964489868      0      0      0
0.000354434964489868      0.000359341494295315      0      0      0
0.000359341494295315      0.000364315946391572      0      0      0
0.000364315946391572      0.000369359261043507      0      0      0
0.000369359261043507      0.000374472391532301      0      0      0
0.000374472391532301      0.00037965630433564      0      0      0
0.00037965630433564      0.000384911979310397      0      0      0
0.000384911979310397      0.000390240409877844      0      0      0
0.000390240409877844      0.000395642603211426      0      0      0
0.000395642603211426      0.000401119580427133      0      0      0
0.000401119580427133      0.000406672376776519      0      0      0
0.000406672376776519      0.000412302041842373      0      0      0
0.000412302041842373      0.000418009639737117      0      0      0
0.000418009639737117      0.000423796249303941      0      0      0
0.000423796249303941      0.000429662964320725      0      0      0
0.000429662964320725      0.000435610893706785      0      0      0
0.000435610893706785      0.000441641161732474      0      0      0
0.000441641161732474      0.000447754908231697      0      0      0
0.000447754908231697      0.000453953288817359      0      0      0
0.000453953288817359      0.000460237475099795      0      0      0
0.000460237475099795      0.000466608654908228      0      0      0
0.000466608654908228      0.000473068032515292      0      0      0
0.000473068032515292      0.000479616828864662      0      0      0
0.000479616828864662      0.000486256281801832      0      0      0
0.000486256281801832      0.000492987646308097      0      0      0
0.000492987646308097      0.000499812194737762      0      0      0
0.000499812194737762      0.000506731217058643      0      0      0
0.000506731217058643      0.0005137460210959      0      0      0
0.0005137460210959      0.000520857932779231      0      0      0
0.000520857932779231      0.000528068296393506      0      0      0
0.000528068296393506      0.000535378474832857      0      0      0
0.000535378474832857      0.000542789849858294      0      0      0
0.000542789849858294      0.000550303822358882      0      0      0
0.000550303822358882      0.000557921812616533      0      0      0
0.000557921812616533      0.000565645260574473      0      0      0
0.000565645260574473      0.00057347562610941      0      0      0
0.00057347562610941      0.000581414389307485      0      0      0
0.000581414389307485      0.000589463050744029      0      0      0
0.000589463050744029      0.000597623131767208      0      0      0
0.000597623131767208      0.000605896174785581      0      0      0
0.000605896174785581      0.000614283743559644      0      0      0
0.000614283743559644      0.000622787423497414      0      0      0
0.000622787423497414      0.000631408821954096      0      0      0
0.000631408821954096      0.000640149568535908      0      0      0
0.000640149568535908      0.000649011315408104      0      0      0
0.000649011315408104      0.000657995737607266      0      0      0
0.000657995737607266      0.000667104533357915      0      0      0
0.000667104533357915      0.00067633942439351      0      0      0
0.00067633942439351      0.000685702156281888      0      0      0
0.000685702156281888      0.000695194498755206      0      0      0
0.000695194498755206      0.000704818246044455      0      0      0
0.000704818246044455      0.000714575217218609      0      0      0
0.000714575217218609      0.000724467256528451      0      0      0
0.000724467256528451      0.000734496233755185      0      0      0
0.000734496233755185      0.000744664044563847      0      0      0
0.000744664044563847      0.000754972610861632      0      0      0
0.000754972610861632      0.000765423881161163      0      0      0
0.000765423881161163      0.0007760198309488      0      0      0
0.0007760198309488      0.000786762463058045      0      0      0
0.000786762463058045      0.00079765380804811      0      0      0
0.00079765380804811      0.000808695924587738      0      0      0
0.000808695924587738      0.000819890899844323      0      0      0
0.000819890899844323      0.00083124084987843      0      0      0
0.00083124084987843      0.000842747920043766      0      0      0
0.000842747920043766      0.000854414285392693      0      0      0
0.000854414285392693      0.000866242151087355      0      0      0
0.000866242151087355      0.000878233752816494      0      0      0
0.000878233752816494      0.000890391357218039      0      0      0
0.000890391357218039      0.000902717262307538      0      0      0
0.000902717262307538      0.000915213797912533      0      0      0
0.000915213797912533      0.000927883326112938      0      0      0
0.000927883326112938      0.000940728241687513      0      0      0
0.000940728241687513      0.000953750972566528      0      0      0
0.000953750972566528      0.000966953980290686      0      0      0
0.000966953980290686      0.000980339760476396      0      0      0
0.000980339760476396      0.000993910843287497      0      0      0
0.000993910843287497      0.0010076697939135      0      0      0
0.0010076697939135      0.00102161921305448      0      0      0
0.00102161921305448      0.0010357617374126      0      0      0
0.0010357617374126      0.00105010004019057      0      0      0
0.00105010004019057      0.00106463683159689      0      0      0
0.00106463683159689      0.00107937485935813      0      0      0
0.00107937485935813      0.00109431690923832      0      0      0
0.00109431690923832      0.00110946580556549      0      0      0
0.00110946580556549      0.00112482441176555      0      0      0
0.00112482441176555      0.00114039563090349      0      0      0
0.00114039563090349      0.00115618240623217      0      0      0
0.00115618240623217      0.00117218772174859      0      0      0
0.00117218772174859      0.00118841460275796      0      0      0
0.00118841460275796      0.00120486611644553      0      0      0
0.00120486611644553      0.00122154537245635      0      0      0
0.00122154537245635      0.00123845552348304      0      0      0
0.00123845552348304      0.00125559976586171      0      0      0
0.00125559976586171      0.00127298134017614      0      0      0
0.00127298134017614      0.00129060353187029      0      0      0
0.00129060353187029      0.00130846967186935      0      0      0
0.00130846967186935      0.00132658313720929      0      0      0
0.00132658313720929      0.00134494735167523      0      0      0
0.00134494735167523      0.00136356578644858      0      0      0
0.00136356578644858      0.00138244196076317      0      0      0
0.00138244196076317      0.00140157944257044      0      0      0
0.00140157944257044      0.00142098184921384      0      0      0
0.00142098184921384      0.00144065284811262      0      0      0
0.00144065284811262      0.00146059615745496      0      0      0
0.00146059615745496      0.00148081554690089      0      0      0
0.00148081554690089      0.00150131483829471      0      0      0
0.00150131483829471      0.00152209790638749      0      0      0
0.00152209790638749      0.00154316867956938      0      0      0
0.00154316867956938      0.00156453114061223      0      0      0
0.00156453114061223      0.00158618932742236      0      0      0
0.00158618932742236      0.00160814733380381      0      0      0
0.00160814733380381      0.00163040931023216      0      0      0
0.00163040931023216      0.00165297946463904      0      0      0
0.00165297946463904      0.00167586206320748      0      0      0
0.00167586206320748      0.00169906143117836      0      0      0
0.00169906143117836      0.00172258195366789      0      0      0
0.00172258195366789      0.00174642807649655      0      0      0
0.00174642807649655      0.00177060430702936      0      0      0
0.00177060430702936      0.00179511521502795      0      0      0
0.00179511521502795      0.00181996543351421      0      0      0
0.00181996543351421      0.00184515965964614      0      0      0
0.00184515965964614      0.00187070265560561      0      0      0
0.00187070265560561      0.00189659924949857      0      0      0
0.00189659924949857      0.00192285433626758      0      0      0
0.00192285433626758      0.00194947287861711      0      0      0
0.00194947287861711      0.00197645990795156      0      0      0
0.00197645990795156      0.00200382052532629      0      0      0
0.00200382052532629      0.00203155990241182      0      0      0
0.00203155990241182      0.00205968328247135      0      0      0
0.00205968328247135      0.00208819598135186      0      0      0
0.00208819598135186      0.00211710338848892      0      0      0
0.00211710338848892      0.00214641096792534      0      0      0
0.00214641096792534      0.00217612425934403      0      0      0
0.00217612425934403      0.00220624887911509      0      0      0
0.00220624887911509      0.00223679052135739      0      0      0
0.00223679052135739      0.00226775495901488      0      0      0
0.00226775495901488      0.00229914804494778      0      0      0
0.00229914804494778      0.00233097571303889      0      0      0
0.00233097571303889      0.00236324397931521      0      0      0
0.00236324397931521      0.00239595894308506      0      0      0
0.00239595894308506      0.00242912678809096      0      0      0
0.00242912678809096      0.00246275378367852      0      0      0
0.00246275378367852      0.00249684628598141      0      0      0
0.00249684628598141      0.00253141073912281      0      0      0
0.00253141073912281      0.0025664536764335      0      0      0
0.0025664536764335      0.00260198172168671      0      0      0
0.00260198172168671      0.00263800159035023      0      0      0
0.00263800159035023      0.00267452009085567      0      0      0
0.00267452009085567      0.00271154412588544      0      0      0
0.00271154412588544      0.00274908069367747      0      0      0
0.00274908069367747      0.00278713688934801      0      0      0
0.00278713688934801      0.00282571990623272      0      0      0
0.00282571990623272      0.00286483703724639      0      0      0
0.00286483703724639      0.00290449567626138      0      0      0
0.00290449567626138      0.00294470331950526      0      0      0
0.00294470331950526      0.0029854675669777      0      0      0
0.0029854675669777      0.00302679612388701      0      0      0
0.00302679612388701      0.0030686968021066      0      0      0
0.0030686968021066      0.00311117752165154      0      0      0
0.00311117752165154      0.0031542463121756      0      0      0
0.0031542463121756      0.00319791131448903      0      0      0
0.00319791131448903      0.00324218078209728      0      0      0
0.00324218078209728      0.0032870630827611      0      0      0
0.0032870630827611      0.00333256670007821      0      0      0
0.00333256670007821      0.00337870023508683      0      0      0
0.00337870023508683      0.00342547240789146      0      0      0
0.00342547240789146      0.00347289205931113      0      0      0
0.00347289205931113      0.00352096815255051      0      0      0
0.00352096815255051      0.00356970977489406      0      0      0
0.00356970977489406      0.00361912613942378      0      0      0
0.00361912613942378      0.0036692265867606      0      0      0
0.0036692265867606      0.00372002058682995      0      0      0
0.00372002058682995      0.00377151774065175      0      0      0
0.00377151774065175      0.00382372778215516      0      0      0
0.00382372778215516      0.00387666058001854      0      0      0
0.00387666058001854      0.00393032613953476      0      0      0
0.00393032613953476      0.0039847346045024      0      0      0
0.0039847346045024      0.00403989625914312      0      0      0
0.00403989625914312      0.00409582153004557      0      0      0
0.00409582153004557      0.00415252098813623      0      0      0
0.00415252098813623      0.00421000535067748      0      0      0
0.00421000535067748      0.0042682854832934      0      0      0
0.0042682854832934      0.00432737240202355      0      0      0
0.00432737240202355      0.00438727727540519      0      0      0
0.00438727727540519      0.00444801142658443      0      0      0
0.00444801142658443      0.00450958633545639      0      0      0
0.00450958633545639      0.00457201364083525      0      0      0
0.00457201364083525      0.00463530514265407      0      0      0
0.00463530514265407      0.00469947280419532      0      0      0
0.00469947280419532      0.00476452875435209      0      0      0
0.00476452875435209      0.0048304852899207      0      0      0
0.0048304852899207      0.00489735487792503      0      0      0
0.00489735487792503      0.00496515015797302      0      0      0
0.00496515015797302      0.00503388394464577      0      0      0
0.00503388394464577      0.00510356922991978      0      0      0
0.00510356922991978      0.00517421918562266      0      0      0
0.00517421918562266      0.00524584716592283      0      0      0
0.00524584716592283      0.00531846670985373      0      0      0
0.00531846670985373      0.00539209154387294      0      0      0
0.00539209154387294      0.00546673558445676      0      0      0
0.00546673558445676      0.00554241294073067      0      0      0
0.00554241294073067      0.00561913791713623      0      0      0
0.00561913791713623      0.00569692501613484      0      0      0
0.00569692501613484      0.00577578894094906      0      0      0
0.00577578894094906      0.00585574459834172      0      0      0
0.00585574459834172      0.00593680710143364      0      0      0
0.00593680710143364      0.00601899177256026      0      0      0
0.00601899177256026      0.00610231414616781      0      0      0
0.00610231414616781      0.0061867899717497      0      0      0
0.0061867899717497      0.0062724352168234      0      0      0
0.0062724352168234      0.00635926606994866      0      0      0
0.00635926606994866      0.00644729894378739      0      0      0
0.00644729894378739      0.00653655047820597      0      0      0
0.00653655047820597      0.00662703754342055      0      0      0
0.00662703754342055      0.00671877724318579      0      0      0
0.00671877724318579      0.00681178691802782      0      0      0
0.00681178691802782      0.00690608414852187      0      0      0
0.00690608414852187      0.00700168675861542      0      0      0
0.00700168675861542      0.00709861281899715      0      0      0
0.00709861281899715      0.00719688065051277      0      0      0
0.00719688065051277      0.00729650882762788      0      0      0
0.00729650882762788      0.00739751618193895      0      0      0
0.00739751618193895      0.00749992180573285      0      0      0
0.00749992180573285      0.00760374505559565      0      0      0
0.00760374505559565      0.00770900555607137      0      0      0
0.00770900555607137      0.00781572320337137      0      0      0
0.00781572320337137      0.00792391816913513      0      0      0
0.00792391816913513      0.00803361090424307      0      0      0
0.00803361090424307      0.00814482214268214      0      0      0
0.00814482214268214      0.00825757290546495      0      0      0
0.00825757290546495      0.00837188450460311      0      0      0
0.00837188450460311      0.0084877785471356      0      0      0
0.0084877785471356      0.00860527693921294      0      0      0
0.00860527693921294      0.00872440189023784      0      0      0
0.00872440189023784      0.0088451759170632      0      0      0
0.0088451759170632      0.00896762184824822      0      0      0
0.00896762184824822      0.00909176282837339      0      0      0
0.00909176282837339      0.00921762232241531      0      0      0
0.00921762232241531      0.009345224120182      0      0      0
0.009345224120182      0.00947459234080956      0      0      0
0.00947459234080956      0.00960575143732124      0      0      0
0.00960575143732124      0.0097387262012494      0      0      0
0.0097387262012494      0.00987354176732169      0      0      0
0.00987354176732169      0.0100102236182119      0      0      0
0.0100102236182119      0.0101487975893568      0      0      0
0.0101487975893568      0.0102892898738392      0      0      0
0.0102892898738392      0.0104317270273393      0      0      0
0.0104317270273393      0.0105761359731542      0      0      0
0.0105761359731542      0.0107225440072866      0      0      0
0.0107225440072866      0.0108709788036044      0      0      0
0.0108709788036044      0.0110214684190717      0      0      0
0.0110214684190717      0.0111740412990521      0      0      0
0.0111740412990521      0.0113287262826851      0      0      0
0.0113287262826851      0.0114855526083377      0      0      0
0.0114855526083377      0.0116445499191305      0      0      0
0.0116445499191305      0.0118057482685412      0      0      0
0.0118057482685412      0.0119691781260852      0      0      0
0.0119691781260852      0.0121348703830748      0      0      0
0.0121348703830748      0.0123028563584581      0      0      0
0.0123028563584581      0.0124731678047393      0      0      0
0.0124731678047393      0.0126458369139802      0      0      0
0.0126458369139802      0.0128208963238851      0      0      0
0.0128208963238851      0.0129983791239701      0      0      0
0.0129983791239701      0.0131783188618175      0      0      0
0.0131783188618175      0.0133607495494169      0      0      0
0.0133607495494169      0.0135457056695945      0      0      0
0.0135457056695945      0.0137332221825303      0      0      0
0.0137332221825303      0.0139233345323668      0      0      0
0.0139233345323668      0.0141160786539086      0      0      0
0.0141160786539086      0.0143114909794141      0      0      0
0.0143114909794141      0.0145096084454827      0      0      0
0.0145096084454827      0.0147104685000363      0      0      0
0.0147104685000363      0.0149141091093971      0      0      0
0.0149141091093971      0.0151205687654648      0      0      0
0.0151205687654648      0.0153298864929916      0      0      0
0.0153298864929916      0.0155421018569589      0      0      0
0.0155421018569589      0.015757254970056      0      0      0
0.015757254970056      0.0159753865002618      0      0      0
0.0159753865002618      0.0161965376785319      0      0      0
0.0161965376785319      0.0164207503065923      0      0      0
0.0164207503065923      0.0166480667648403      0      0      0
0.0166480667648403      0.0168785300203555      0      0      0
0.0168785300203555      0.0171121836350213      0      0      0
0.0171121836350213      0.0173490717737588      0      0      0
0.0173490717737588      0.017589239212875      0      0      0
0.017589239212875      0.0178327313485262      0      0      0
0.0178327313485262      0.0180795942052988      0      0      0
0.0180795942052988      0.0183298744449088      0      0      0
0.0183298744449088      0.0185836193750216      0      0      0
0.0185836193750216      0.0188408769581945      0      0      0
0.0188408769581945      0.0191016958209418      0      0      0
0.0191016958209418      0.0193661252629267      0      0      0
0.0193661252629267      0.0196342152662799      0      0      0
0.0196342152662799      0.0199060165050465      0      0      0
0.0199060165050465      0.0201815803547652      0      0      0
0.0201815803547652      0.0204609589021785      0      0      0
0.0204609589021785      0.0207442049550786      0      0      0
0.0207442049550786      0.0210313720522889      0      0      0
0.0210313720522889      0.0213225144737837      0      0      0
0.0213225144737837      0.0216176872509482      0      0      0
0.0216176872509482      0.0219169461769806      0      0      0
0.0219169461769806      0.0222203478174381      0      0      0
0.0222203478174381      0.0225279495209286      0      0      0
0.0225279495209286      0.0228398094299506      0      0      0
0.0228398094299506      0.0231559864918837      0      0      0
0.0231559864918837      0.0234765404701303      0      0      0
0.0234765404701303      0.0238015319554124      0      0      0
0.0238015319554124      0.0241310223772239      0      0      0
0.0241310223772239      0.0244650740154424      0      0      0
0.0244650740154424      0.0248037500121009      0      0      0
0.0248037500121009      0.025147114383323      0      0      0
0.025147114383323      0.0254952320314234      0      0      0
0.0254952320314234      0.025848168757175      0      0      0
0.025848168757175      0.0262059912722472      0      0      0
0.0262059912722472      0.0265687672118152      0      0      0
0.0265687672118152      0.0269365651473444      0      0      0
0.0269365651473444      0.0273094545995519      0      0      0
0.0273094545995519      0.0276875060515468      0      0      0
0.0276875060515468      0.0280707909621536      0      0      0
0.0280707909621536      0.0284593817794181      0      0      0
0.0284593817794181      0.0288533519543027      0      0      0
0.0288533519543027      0.0292527759545692      0      0      0
0.0292527759545692      0.0296577292788545      0      0      0
0.0296577292788545      0.0300682884709421      0      0      0
0.0300682884709421      0.0304845311342295      0      0      0
0.0304845311342295      0.0309065359463971      0      0      0
0.0309065359463971      0.0313343826742795      0      0      0
0.0313343826742795      0.0317681521889432      0      0      0
0.0317681521889432      0.0322079264809726      0      0      0
0.0322079264809726      0.0326537886759678      0      0      0
0.0326537886759678      0.033105823050257      0      0      0
0.033105823050257      0.033564115046826      0      0      0
0.033564115046826      0.0340287512914689      0      0      0
0.0340287512914689      0.0344998196091616      0      0      0
0.0344998196091616      0.0349774090406628      0      0      0
0.0349774090406628      0.0354616098593442      0      0      0
0.0354616098593442      0.0359525135882537      0      0      0
0.0359525135882537      0.0364502130174152      0      0      0
0.0364502130174152      0.0369548022213675      0      0      0
0.0369548022213675      0.0374663765769464      0      0      0
0.0374663765769464      0.0379850327813123      0      0      0
0.0379850327813123      0.0385108688702281      0      0      0
0.0385108688702281      0.0390439842365898      0      0      0
0.0390439842365898      0.0395844796492134      0      0      0
0.0395844796492134      0.0401324572718825      0      0      0
0.0401324572718825      0.0406880206826587      0      0      0
0.0406880206826587      0.0412512748934598      0      0      0
0.0412512748934598      0.0418223263699098      0      0      0
0.0418223263699098      0.0424012830514618      0      0      0
0.0424012830514618      0.0429882543718015      0      0      0
0.0429882543718015      0.0435833512795317      0      0      0
0.0435833512795317      0.0441866862591436      0      0      0
0.0441866862591436      0.0447983733522791      0      0      0
0.0447983733522791      0.0454185281792862      0      0      0
0.0454185281792862      0.0460472679610735      0      0      0
0.0460472679610735      0.0466847115412677      0      0      0
0.0466847115412677      0.0473309794086762      0      0      0
0.0473309794086762      0.047986193720063      0      0      0
0.047986193720063      0.0486504783232378      0      0      0
0.0486504783232378      0.0493239587804657      0      0      0
0.0493239587804657      0.0500067623922011      0      0      0
0.0500067623922011      0.0506990182211494      0      0      0
0.0506990182211494      0.0514008571166629      0      0      0
0.0514008571166629      0.0521124117394733      0      0      0
0.0521124117394733      0.0528338165867671      0      0      0
0.0528338165867671      0.0535652080176086      0      0      0
0.0535652080176086      0.0543067242787134      0      0      0
0.0543067242787134      0.0550585055305805      0      0      0
0.0550585055305805      0.0558206938739848      0      0      0
0.0558206938739848      0.0565934333768373      0      0      0
0.0565934333768373      0.0573768701014157      0      0      0
0.0573768701014157      0.0581711521319738      0      0      0
0.0581711521319738      0.0589764296027321      0      0      0
0.0589764296027321      0.0597928547262553      0      0      0
0.0597928547262553      0.0606205818222245      0      0      0
0.0606205818222245      0.0614597673466051      0      0      0
0.0614597673466051      0.0623105699212211      0      0      0
0.0623105699212211      0.0631731503637371      0      0      0
0.0631731503637371      0.0640476717180559      0      0      0
0.0640476717180559      0.064934299285137      0      0      0
0.064934299285137      0.065833200654241      0      0      0
0.065833200654241      0.0667445457346082      0      0      0
0.0667445457346082      0.0676685067875737      0      0      0
0.0676685067875737      0.0686052584591283      0      0      0
0.0686052584591283      0.0695549778129301      0      0      0
0.0695549778129301      0.0705178443637725      0      0      0
0.0705178443637725      0.071494040111516      0      0      0
0.071494040111516      0.0724837495754901      0      0      0
0.0724837495754901      0.07348715982937      0      0      0
0.07348715982937      0.0745044605365374      0      0      0
0.0745044605365374      0.0755358439859309      0      0      0
0.0755358439859309      0.0765815051283916      0      0      0
0.0765815051283916      0.0776416416135129      0      0      0
0.0776416416135129      0.0787164538269999      0      0      0
0.0787164538269999      0.0798061449285455      0      0      0
0.0798061449285455      0.0809109208902321      0      0      0
0.0809109208902321      0.0820309905354643      0      0      0
0.0820309905354643      0.0831665655784396      0      0      0
0.0831665655784396      0.0843178606641673      0      0      0
0.0843178606641673      0.0854850934090396      0      0      0
0.0854850934090396      0.0866684844419658      0      0      0
0.0866684844419658      0.087868257446075      0      0      0
0.087868257446075      0.0890846392009967      0      0      0
0.0890846392009967      0.0903178596257262      0      0      0
0.0903178596257262      0.0915681518220832      0      0      0
0.0915681518220832      0.0928357521187732      0      0      0
0.0928357521187732      0.0941209001160578      0      0      0
0.0941209001160578      0.0954238387310435      0      0      0
0.0954238387310435      0.0967448142435972      0      0      0
0.0967448142435972      0.0980840763428988      0      0      0
0.0980840763428988      0.0994418781746361      0      0      0
0.0994418781746361      0.100818476388855      0      0      0
0.100818476388855      0.10221413118847      0      0      0
0.10221413118847      0.103629106378448      0      0      0
0.103629106378448      0.105063669415674      0      0      0
0.105063669415674      0.106518091459502      0      0      0
0.106518091459502      0.107992647423013      0      0      0
0.107992647423013      0.109487616024976      0      0      0
0.109487616024976      0.111003279842531      0      0      0
0.111003279842531      0.112539925364605      0      0      0
0.112539925364605      0.114097843046059      0      0      0
0.114097843046059      0.115677327362591      0      0      0
0.115677327362591      0.117278676866402      0      0      0
0.117278676866402      0.118902194242619      0      0      0
0.118902194242619      0.120548186366517      0      0      0
0.120548186366517      0.122216964361519      0      0      0
0.122216964361519      0.123908843658004      0      0      0
0.123908843658004      0.125624144052934      0      0      0
0.125624144052934      0.127363189770296      0      0      0
0.127363189770296      0.12912630952239      0      0      0
0.12912630952239      0.130913836571959      0      0      0
0.130913836571959      0.132726108795187      0      0      0
0.132726108795187      0.134563468745557      0      0      0
0.134563468745557      0.136426263718606      0      0      0
0.136426263718606      0.138314845817565      0      0      0
0.138314845817565      0.140229572019921      0      0      0
0.140229572019921      0.142170804244882      0      0      0
0.142170804244882      0.144138909421796      0      0      0
0.144138909421796      0.146134259559502      0      0      0
0.146134259559502      0.148157231816648      0      0      0
0.148157231816648      0.150208208572982      0      0      0
0.150208208572982      0.152287577501628      0      0      0
0.152287577501628      0.154395731642364      0      0      0
0.154395731642364      0.156533069475914      0      0      0
0.156533069475914      0.158699994999266      0      0      0
0.158699994999266      0.16089691780204      0      0      0
0.16089691780204      0.163124253143903      0      0      0
0.163124253143903      0.165382422033063      0      0      0
0.165382422033063      0.16767185130585      0      0      0
0.16767185130585      0.16999297370739      0      0      0
0.16999297370739      0.172346227973408      0      0      0
0.172346227973408      0.174732058913154      0      0      0
0.174732058913154      0.177150917493482      0      0      0
0.177150917493482      0.179603260924088      0      0      0
0.179603260924088      0.182089552743936      0      0      0
0.182089552743936      0.184610262908873      0      0      0
0.184610262908873      0.187165867880458      0      0      0
0.187165867880458      0.189756850716024      0      0      0
0.189756850716024      0.192383701159985      0      0      0
0.192383701159985      0.195046915736409      0      0      0
0.195046915736409      0.197746997842864      0      0      0
0.197746997842864      0.200484457845576      0      0      0
0.200484457845576      0.203259813175894      0      0      0
0.203259813175894      0.206073588428097      0      0      0
0.206073588428097      0.208926315458549      0      0      0
0.208926315458549      0.211818533486235      0      0      0
0.211818533486235      0.214750789194674      0      0      0
0.214750789194674      0.217723636835266      0      0      0
0.217723636835266      0.220737638332042      0      0      0
0.220737638332042      0.22379336338789      0      0      0
0.22379336338789      0.226891389592229      0      0      0
0.226891389592229      0.230032302530194      0      0      0
0.230032302530194      0.233216695893316      0      0      0
0.233216695893316      0.236445171591743      0      0      0
0.236445171591743      0.239718339868012      0      0      0
0.239718339868012      0.243036819412397      0      0      0
0.243036819412397      0.246401237479853      0      0      0
0.246401237479853      0.249812230008578      0      0      0
0.249812230008578      0.253270441740218      0      0      0
0.253270441740218      0.256776526341734      0      0      0
0.256776526341734      0.260331146528961      0      0      0
0.260331146528961      0.263934974191869      0      0      0
0.263934974191869      0.267588690521566      0      0      0
0.267588690521566      0.271292986139054      0      0      0
0.271292986139054      0.275048561225772      0      0      0
0.275048561225772      0.27885612565594      0      0      0
0.27885612565594      0.282716399130741      0      0      0
0.282716399130741      0.286630111314356      0      0      0
0.286630111314356      0.290598001971889      0      0      0
0.290598001971889      0.294620821109189      0      0      0
0.294620821109189      0.298699329114623      0      0      0
0.298699329114623      0.302834296902796      0      0      0
0.302834296902796      0.307026506060274      0      0      0
0.307026506060274      0.311276748993318      0      0      0
0.311276748993318      0.315585829077662      0      0      0
0.315585829077662      0.319954560810364      0      0      0
0.319954560810364      0.324383769963767      0      0      0
0.324383769963767      0.32887429374158      0      0      0
0.32887429374158      0.33342698093713      0      0      0
0.33342698093713      0.338042692093795      0      0      0
0.338042692093795      0.342722299667666      0      0      0
0.342722299667666      0.347466688192458      0      0      0
0.347466688192458      0.352276754446699      0      0      0
0.352276754446699      0.357153407623246      0      0      0
0.357153407623246      0.362097569501131      0      0      0
0.362097569501131      0.367110174619799      0      0      0
0.367110174619799      0.372192170455755      0      0      0
0.372192170455755      0.37734451760165      0      0      0
0.37734451760165      0.382568189947856      0      0      0
0.382568189947856      0.387864174866547      0      0      0
0.387864174866547      0.393233473398329      0      0      0
0.393233473398329      0.398677100441459      0      0      0
0.398677100441459      0.40419608494368      0      0      0
0.40419608494368      0.409791470096709      0      0      0
0.409791470096709      0.41546431353342      0      0      0
0.41546431353342      0.421215687527758      0      0      0
0.421215687527758      0.427046679197417      0      0      0
0.427046679197417      0.43295839070933      0      0      0
0.43295839070933      0.438951939487993      0      0      0
0.438951939487993      0.445028458426682      0      0      0
0.445028458426682      0.451189096101594      0      0      0
0.451189096101594      0.457435016988945      0      0      0
0.457435016988945      0.463767401685081      0      0      0
0.463767401685081      0.470187447129631      0      0      0
0.470187447129631      0.476696366831751      0      0      0
0.476696366831751      0.483295391099501      0      0      0
0.483295391099501      0.489985767272398      0      0      0
0.489985767272398      0.496768759957182      0      0      0
0.496768759957182      0.503645651266856      0      0      0
0.503645651266856      0.510617741063022      0      0      0
0.510617741063022      0.517686347201588      0      0      0
0.517686347201588      0.524852805781861      0      0      0
0.524852805781861      0.532118471399099      0      0      0
0.532118471399099      0.539484717400551      0      0      0
0.539484717400551      0.546952936145049      0      0      0
0.546952936145049      0.554524539266187      0      0      0
0.554524539266187      0.56220095793915      0      0      0
0.56220095793915      0.569983643151229      0      0      0
0.569983643151229      0.577874065976087      0      0      0
0.577874065976087      0.585873717851818      0      0      0
0.585873717851818      0.59398411086286      0      0      0
0.59398411086286      0.602206778025804      0      0      0
0.602206778025804      0.610543273579166      0      0      0
0.610543273579166      0.618995173277162      0      0      0
0.618995173277162      0.62756407468756      0      0      0
0.62756407468756      0.636251597493652      0      0      0
0.636251597493652      0.645059383800396      0      0      0
0.645059383800396      0.653989098444817      0      0      0
0.653989098444817      0.663042429310678      0      0      0
0.663042429310678      0.672221087647534      0      0      0
0.672221087647534      0.681526808394186      0      0      0
0.681526808394186      0.690961350506615      0      0      0
0.690961350506615      0.70052649729046      0      0      0
0.70052649729046      0.710224056738094      0      0      0
0.710224056738094      0.720055861870372      0      0      0
0.720055861870372      0.730023771083106      0      0      0
0.730023771083106      0.740129668498331      0      0      0
0.740129668498331      0.750375464320448      0      0      0
0.750375464320448      0.76076309519728      0      0      0
0.76076309519728      0.771294524586143      0      0      0
0.771294524586143      0.781971743124969      0      0      0
0.781971743124969      0.792796769008581      0      0      0
0.792796769008581      0.803771648370161      0      0      0
0.803771648370161      0.814898455668016      0      0      0
0.814898455668016      0.826179294077686      0      0      0
0.826179294077686      0.837616295889483      0      0      0
0.837616295889483      0.849211622911536      0      0      0
0.849211622911536      0.860967466878409      0      0      0
0.860967466878409      0.872886049865385      0      0      0
0.872886049865385      0.884969624708479      0      0      0
0.884969624708479      0.897220475430265      0      0      0
0.897220475430265      0.909640917671599      0      0      0
0.909640917671599      0.922233299129318      0      0      0
0.922233299129318      0.935      0      0      0
# END HISTO1D SudakovqbarqExpOutputsThresholdDivN2LL21
# BEGIN HISTO1D SudakovqbarqExpOutputsThresholdDivN2LL22
PlotOrder=4
LineColor=orange
LineStyle=dashed 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(2,2)}_{h,\mathrm{thr}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      284155.449748155      0      0
0.00000101384324431002      0.00000102787812403307      276448.581893367      0      0
0.00000102787812403307      0.00000104210729202498      268950.739810154      0      0
0.00000104210729202498      0.00000105653343786574      261656.254298785      0      0
0.00000105653343786574      0.00000107115928836782      254559.609919636      0      0
0.00000107115928836782      0.00000108598760809164      247655.440822912      0      0
0.00000108598760809164      0.00000110102119986811      240938.526691463      0      0
0.00000110102119986811      0.00000111626290532839      234403.788793652      0      0
0.00000111626290532839      0.00000113171560544106      228046.286143270      0      0
0.00000113171560544106      0.00000114738222105665      221861.211763598      0      0
0.00000114738222105665      0.00000116326571345971      215843.889052804      0      0
0.00000116326571345971      0.0000011793690849286      209989.768247914      0      0
0.0000011793690849286      0.00000119569537930295      204294.422984683      0      0
0.00000119569537930295      0.000001212247682559      198753.546950778      0      0
0.000001212247682559      0.00000122902912339292      193362.950629723      0      0
0.00000122902912339292      0.00000124604287381218      188118.558133164      0      0
0.00000124604287381218      0.00000126329214973512      183016.404119048      0      0
0.00000126329214973512      0.00000128078021159884      178052.630793376      0      0
0.00000128078021159884      0.00000129851036497544      173223.484993293      0      0
0.00000129851036497544      0.00000131648596119688      168525.315349274      0      0
0.00000131648596119688      0.00000133471039798844      163954.569524288      0      0
0.00000133471039798844      0.00000135318712011092      159507.791527835      0      0
0.00000135318712011092      0.00000137191962001179      155181.619102834      0      0
0.00000137191962001179      0.00000139091143848532      150972.781183386      0      0
0.00000139091143848532      0.00000141016616534188      146878.095421485      0      0
0.00000141016616534188      0.00000142968744008643      142894.465780809      0      0
0.00000142968744008643      0.00000144947895260651      139018.880195773      0      0
0.00000144947895260651      0.00000146954444386967      135248.408294076      0      0
0.00000146954444386967      0.00000148988770663059      131580.199181012      0      0
0.00000148988770663059      0.00000151051258614798      128011.479283880      0      0
0.00000151051258614798      0.00000153142298091138      124539.550254853      0      0
0.00000153142298091138      0.00000155262284337812      121161.786930730      0      0
0.00000155262284337812      0.00000157411618072032      117875.635348021      0      0
0.00000157411618072032      0.00000159590705558239      114678.610811868      0      0
0.00000159590705558239      0.0000016179995868489      111568.296017339      0      0
0.0000016179995868489      0.00000164039795042316      108542.339221678      0      0
0.00000164039795042316      0.00000166310638001652      105598.452466127      0      0
0.00000166310638001652      0.00000168612916794864      102734.409845977      0      0
0.00000168612916794864      0.00000170947066595881      99948.0458275344      0      0
0.00000170947066595881      0.00000173313528602849      97237.2536107394      0      0
0.00000173313528602849      0.00000175712750121529      94599.9835361914      0      0
0.00000175712750121529      0.00000178145184649847      92034.2415353789      0      0
0.00000178145184649847      0.00000180611291963609      89538.0876229428      0      0
0.00000180611291963609      0.00000183111538203409      87109.6344298328      0      0
0.00000183111538203409      0.00000185646395962742      84747.0457762466      0      0
0.00000185646395962742      0.00000188216344377329      82448.5352832748      0      0
0.00000188216344377329      0.00000190821869215684      80212.3650222003      0      0
0.00000190821869215684      0.00000193463462970931      78036.8442004315      0      0
0.00000193463462970931      0.000001961416249539      75920.3278830760      0      0
0.000001961416249539      0.00000198856861387501      73861.2157491870      0      0
0.00000198856861387501      0.00000201609685502412      71857.9508817437      0      0
0.00000201609685502412      0.00000204400617634088      69909.0185904492      0      0
0.00000204400617634088      0.00000207230185321116      68012.9452664567      0      0
0.00000207230185321116      0.00000210098923404927      66168.2972681581      0      0
0.00000210098923404927      0.00000213007374130893      64373.6798371919      0      0
0.00000213007374130893      0.00000215956087250823      62627.7360438513      0      0
0.00000215956087250823      0.00000218945620126872      60929.1457610946      0      0
0.00000218945620126872      0.00000221976537836897      59276.6246663836      0      0
0.00000221976537836897      0.00000225049413281266      57668.9232705926      0      0
0.00000225049413281266      0.00000228164827291145      56104.8259732565      0      0
0.00000228164827291145      0.0000023132336873829      54583.1501434421      0      0
0.0000023132336873829      0.0000023452563464635      53102.7452255479      0      0
0.0000023452563464635      0.00000237772230303722      51662.4918693566      0      0
0.00000237772230303722      0.00000241063769377955      50261.3010836824      0      0
0.00000241063769377955      0.00000244400874031748      48898.1134129726      0      0
0.00000244400874031748      0.00000247784175040552      47571.8981362420      0      0
0.00000247784175040552      0.00000251214311911795      46281.6524877336      0      0
0.00000251214311911795      0.00000254691933005764      45026.4008987166      0      0
0.00000254691933005764      0.00000258217695658154      43805.1942598479      0      0
0.00000258217695658154      0.0000026179226630432      42617.1092035408      0      0
0.0000026179226630432      0.00000265416320605244      41461.2474057963      0      0
0.00000265416320605244      0.00000269090543575249      40336.7349069708      0      0
0.00000269090543575249      0.00000272815629711478      39242.7214509657      0      0
0.00000272815629711478      0.00000276592283125165      38178.3798423394      0      0
0.00000276592283125165      0.00000280421217674733      37142.9053208561      0      0
0.00000280421217674733      0.00000284303157100718      36135.5149529976      0      0
0.00000284303157100718      0.00000288238835162573      35155.4470399791      0      0
0.00000288238835162573      0.00000292228995777364      34201.9605418202      0      0
0.00000292228995777364      0.00000296274393160382      33274.3345170364      0      0
0.00000296274393160382      0.00000300375791967704      32371.8675775281      0      0
0.00000300375791967704      0.00000304533967440728      31493.8773582525      0      0
0.00000304533967440728      0.0000030874970555271      30639.7000012808      0      0
0.0000030874970555271      0.00000313023803157323      29808.6896538476      0      0
0.00000313023803157323      0.00000317357068139281      29000.2179800147      0      0
0.00000317357068139281      0.00000321750319567045      28213.6736855796      0      0
0.00000321750319567045      0.00000326204387847638      27448.4620558692      0      0
0.00000326204387847638      0.00000330720114883614      26704.0045060693      0      0
0.00000330720114883614      0.00000335298354232185      25979.7381437512      0      0
0.00000335298354232185      0.00000339939971266569      25275.1153432617      0      0
0.00000339939971266569      0.00000344645843339553      24589.6033316578      0      0
0.00000344645843339553      0.00000349416859949336      23922.6837858714      0      0
0.00000349416859949336      0.00000354253922907654      23273.8524407994      0      0
0.00000354253922907654      0.00000359157946510248      22642.6187080237      0      0
0.00000359157946510248      0.00000364129857709674      22028.5053048714      0      0
0.00000364129857709674      0.00000369170596290522      21431.0478935367      0      0
0.00000369170596290522      0.00000374281115047047      20849.7947299900      0      0
0.00000374281115047047      0.0000037946237996327      20284.3063224091      0      0
0.0000037946237996327      0.00000384715370395563      19734.1550988749      0      0
0.00000384715370395563      0.00000390041079257769      19198.9250840793      0      0
0.00000390041079257769      0.00000395440513208878      18678.2115848023      0      0
0.00000395440513208878      0.00000400914692843308      18171.6208839185      0      0
0.00000400914692843308      0.00000406464652883815      17678.7699427037      0      0
0.00000406464652883815      0.00000412091442377072      17199.2861112150      0      0
0.00000412091442377072      0.00000417796124891967      16732.8068465262      0      0
0.00000417796124891967      0.00000423579778720626      16278.9794386050      0      0
0.00000423579778720626      0.0000042944349708224      15837.4607436253      0      0
0.0000042944349708224      0.00000435388388329698      15407.9169245125      0      0
0.00000435388388329698      0.00000441415576159092      14990.0231985255      0      0
0.00000441415576159092      0.0000044752619982211      14583.4635916847      0      0
0.0000044752619982211      0.00000453721414341383      14187.9306998614      0      0
0.00000453721414341383      0.00000460002390728798      13803.1254563454      0      0
0.00000460002390728798      0.0000046637031620685      13428.7569057178      0      0
0.0000046637031620685      0.00000472826394433043      13064.5419838566      0      0
0.00000472826394433043      0.00000479371845727405      12710.2053039085      0      0
0.00000479371845727405      0.00000486007907303155      12365.4789480660      0      0
0.00000486007907303155      0.00000492735833500554      12030.1022649920      0      0
0.00000492735833500554      0.00000499556896024003      11703.8216727385      0      0
0.00000499556896024003      0.00000506472384182418      11386.3904670102      0      0
0.00000506472384182418      0.00000513483605132934      11077.5686346292      0      0
0.00000513483605132934      0.00000520591884127979      10777.1226720579      0      0
0.00000520591884127979      0.00000527798564765776      10484.8254088450      0      0
0.00000527798564765776      0.00000535105009244307      10200.4558358591      0      0
0.00000535105009244307      0.00000542512598618791      9923.79893818122      0      0
0.00000542512598618791      0.00000550022733062734      9654.64553253001      0      0
0.00000550022733062734      0.00000557636832132587      9392.79210909579      0      0
0.00000557636832132587      0.00000565356335036064      9138.04067766460      0      0
0.00000565356335036064      0.00000573182700904185      8890.19861791571      0      0
0.00000573182700904185      0.00000581117409067079      8649.07853377923      0      0
0.00000581117409067079      0.000005891619593336      8414.49811174399      0      0
0.000005891619593336      0.00000597317872274825      8186.27998300823      0      0
0.00000597317872274825      0.00000605586689511467      7964.25158936920      0      0
0.00000605586689511467      0.0000061396997400527      7748.24505275000      0      0
0.0000061396997400527      0.00000622469310354442      7538.09704826513      0      0
0.00000622469310354442      0.00000631086305093168      7333.64868072879      0      0
0.00000631086305093168      0.0000063982258699528      7134.74536451252      0      0
0.0000063982258699528      0.00000648679807382125      6941.23670666130      0      0
0.00000648679807382125      0.00000657659640434692      6752.97639317982      0      0
0.00000657659640434692      0.00000666763783510069      6569.82207840288      0      0
0.00000666763783510069      0.00000675993957462272      6391.63527736630      0      0
0.00000675993957462272      0.0000068535190696752      6218.28126109690      0      0
0.0000068535190696752      0.00000694839400854009      6049.62895474252      0      0
0.00000694839400854009      0.00000704458232436258      5885.55083846483      0      0
0.00000704458232436258      0.00000714210219854078      5725.92285102027      0      0
0.00000714210219854078      0.00000724097206416231      5570.62429595596      0      0
0.00000724097206416231      0.00000734121060948854      5419.53775034977      0      0
0.00000734121060948854      0.000007442836781487      5272.54897602567      0      0
0.000007442836781487      0.00000754586978941272      5129.54683317690      0      0
0.00000754586978941272      0.00000765032910843916      4990.42319633202      0      0
0.00000765032910843916      0.00000775623448333934      4855.07287260005      0      0
0.00000775623448333934      0.00000786360593221801      4723.39352213300      0      0
0.00000786360593221801      0.00000797246375029542      4595.28558074557      0      0
0.00000797246375029542      0.00000808282851374354      4470.65218463361      0      0
0.00000808282851374354      0.00000819472108357529      4349.39909713435      0      0
0.00000819472108357529      0.00000830816260958769      4231.43463747302      0      0
0.00000830816260958769      0.00000842317453435958      4116.66961144203      0      0
0.00000842317453435958      0.00000853977859730466      4005.01724396030      0      0
0.00000853977859730466      0.00000865799683878063      3896.39311346158      0      0
0.00000865799683878063      0.00000877785160425524      3790.71508806252      0      0
0.00000877785160425524      0.00000889936554853005      3687.90326346173      0      0
0.00000889936554853005      0.00000902256164002253      3587.87990252340      0      0
0.00000902256164002253      0.00000914746316510757      3490.56937649928      0      0
0.00000914746316510757      0.00000927409373251906      3395.89810784508      0      0
0.00000927409373251906      0.00000940247727781235      3303.79451458760      0      0
0.00000940247727781235      0.00000953263806788851      3214.18895620087      0      0
0.00000953263806788851      0.00000966460070558129      3127.01368095020      0      0
0.00000966460070558129      0.00000979839013430744      3042.20277466433      0      0
0.00000979839013430744      0.00000993403164278155      2959.69211089701      0      0
0.00000993403164278155      0.000010071550869796      2879.41930244033      0      0
0.000010071550869796      0.0000102109738090674      2801.32365415304      0      0
0.0000102109738090674      0.0000103523268141496      2725.34611706833      0      0
0.0000103523268141496      0.000010495636603415      2651.42924374623      0      0
0.000010495636603415      0.0000106409302651053      2579.51714483700      0      0
0.0000106409302651053      0.000010788235262451      2509.55544682257      0      0
0.000010788235262451      0.0000109375794388631      2441.49125090418      0      0
0.0000109375794388631      0.0000110889910231955      2375.27309300494      0      0
0.0000110889910231955      0.0000112424986350812      2310.85090485735      0      0
0.0000112424986350812      0.0000113981312903417      2248.17597614615      0      0
0.0000113981312903417      0.0000115559184064716      2187.20091767784      0      0
0.0000115559184064716      0.000011715889808199      2127.87962554930      0      0
0.000011715889808199      0.0000118780757331232      2070.16724628805      0      0
0.0000118780757331232      0.0000120425068374297      2014.02014293808      0      0
0.0000120425068374297      0.0000122092142016854      1959.39586206550      0      0
0.0000122092142016854      0.0000123782293367127      1906.25310165899      0      0
0.0000123782293367127      0.0000125495841895462      1854.55167990093      0      0
0.0000125495841895462      0.0000127233111494713      1804.25250478551      0      0
0.0000127233111494713      0.0000128994430541458      1755.31754456078      0      0
0.0000128994430541458      0.0000130780131958075      1707.70979897250      0      0
0.0000130780131958075      0.0000132590553275668      1661.39327128779      0      0
0.0000132590553275668      0.0000134426036697863      1616.33294107765      0      0
0.0000134426036697863      0.00001362869291655      1572.49473773761      0      0
0.00001362869291655      0.00001381735824222      1529.84551472659      0      0
0.00001381735824222      0.0000140086353080861      1488.35302450442      0      0
0.0000140086353080861      0.0000142025602691059      1447.98589414916      0      0
0.0000142025602691059      0.0000143991697807389      1408.71360163565      0      0
0.0000143991697807389      0.0000145985010058751      1370.50645275751      0      0
0.0000145985010058751      0.0000148005916218595      1333.33555867503      0      0
0.0000148005916218595      0.0000150054798276138      1297.17281407196      0      0
0.0000150054798276138      0.0000152132043508565      1261.99087590485      0      0
0.0000152132043508565      0.0000154238044554237      1227.76314272859      0      0
0.0000154238044554237      0.0000156373199486901      1194.46373458284      0      0
0.0000156373199486901      0.0000158537911890937      1162.06747342389      0      0
0.0000158537911890937      0.0000160732590937644      1130.54986408726      0      0
0.0000160732590937644      0.0000162957651462576      1099.88707576663      0      0
0.0000162957651462576      0.000016521351404396      1070.05592399513      0      0
0.000016521351404396      0.0000167500605082187      1041.03385311531      0      0
0.0000167500605082187      0.0000169819356880416      1012.79891922457      0      0
0.0000169819356880416      0.0000172170207726282      985.329773583104      0      0
0.0000172170207726282      0.0000174553601974744      958.605646471918      0      0
0.0000174553601974744      0.0000176969990132074      932.606331488611      0      0
0.0000176969990132074      0.0000179419828941014      907.312170269094      0      0
0.0000179419828941014      0.0000181903581467107      882.704037623688      0      0
0.0000181903581467107      0.0000184421717186223      858.763327076361      0      0
0.0000184421717186223      0.0000186974712073306      835.471936796167      0      0
0.0000186974712073306      0.0000189563048692332      812.812255910260      0      0
0.0000189563048692332      0.0000192187216287532      790.767151188118      0      0
0.0000192187216287532      0.0000194847710875863      769.319954086926      0      0
0.0000194847710875863      0.0000197545035340766      748.454448148303      0      0
0.0000197545035340766      0.000020027969952722      728.154856736869      0      0
0.000020027969952722      0.0000203052220338112      708.405831111355      0      0
0.0000203052220338112      0.0000205863121831945      689.192438819256      0      0
0.0000205863121831945      0.0000208712935321888      670.500152406240      0      0
0.0000208712935321888      0.000021160219947621      652.314838431785      0      0
0.000021160219947621      0.0000214531460420097      634.622746782727      0      0
0.0000214531460420097      0.0000217501271838877      617.410500276652      0      0
0.0000217501271838877      0.0000220512195082683      600.665084547267      0      0
0.0000220512195082683      0.0000223564799272551      584.373838204090      0      0
0.0000223564799272551      0.0000226659661408002      568.524443259040      0      0
0.0000226659661408002      0.0000229797366476099      553.104915812672      0      0
0.0000229797366476099      0.0000232978507562027      538.103596993017      0      0
0.0000232978507562027      0.0000236203685961192      523.509144140188      0      0
0.0000236203685961192      0.000023947351129288      509.310522230068      0      0
0.000023947351129288      0.0000242788601615485      495.496995530610      0      0
0.0000242788601615485      0.0000246149583543337      482.058119484432      0      0
0.0000246149583543337      0.0000249557092365137      468.983732811576      0      0
0.0000249557092365137      0.0000253011772164045      456.263949826453      0      0
0.0000253011772164045      0.0000256514275939423      443.889152963169      0      0
0.0000256514275939423      0.0000260065265730261      431.849985503578      0      0
0.0000260065265730261      0.0000263665412740315      420.137344502568      0      0
0.0000263665412740315      0.0000267315397464981      408.742373905224      0      0
0.0000267315397464981      0.0000271015909819919      397.656457850669      0      0
0.0000271015909819919      0.0000274767649271459      386.871214157519      0      0
0.0000274767649271459      0.0000278571324968813      376.378487986022      0      0
0.0000278571324968813      0.0000282427655878122      366.170345672100      0      0
0.0000282427655878122      0.0000286337370918349      356.239068728616      0      0
0.0000286337370918349      0.0000290301209099061      346.577148009341      0      0
0.0000290301209099061      0.0000294319919660113      337.177278031211      0      0
0.0000294319919660113      0.0000298394262213274      328.032351450569      0      0
0.0000298394262213274      0.00003025250068858      319.135453689228      0      0
0.00003025250068858      0.000030671293446601      310.479857706279      0      0
0.000030671293446601      0.0000310958836550867      302.059018911708      0      0
0.0000310958836550867      0.00003152635156956      293.866570217956      0      0
0.00003152635156956      0.000031962778556541      285.896317225697      0      0
0.000031962778556541      0.0000324052471089262      278.142233540185      0      0
0.0000324052471089262      0.0000328538408615817      270.598456214633      0      0
0.0000328538408615817      0.000033308644607151      263.259281317173      0      0
0.000033308644607151      0.0000337697443120835      256.119159618052      0      0
0.0000337697443120835      0.0000342372271328825      249.172692393800      0      0
0.0000342372271328825      0.0000347111814325807      242.414627345197      0      0
0.0000347111814325807      0.0000351916967974413      235.839854625950      0      0
0.0000351916967974413      0.0000356788640538924      229.443402979086      0      0
0.0000356788640538924      0.0000361727752856944      223.220435978129      0      0
0.0000361727752856944      0.0000366735238513458      217.166248370224      0      0
0.0000366735238513458      0.0000371812044017293      211.276262518447      0      0
0.0000371812044017293      0.0000376959128980032      205.546024940605      0      0
0.0000376959128980032      0.0000382177466297395      199.971202941905      0      0
0.0000382177466297395      0.0000387468042333134      194.547581338960      0      0
0.0000387468042333134      0.0000392831857105477      189.271059272644      0      0
0.0000392831857105477      0.0000398269924476147      184.137647107383      0      0
0.0000398269924476147      0.0000403783272342003      179.143463414554      0      0
0.0000403783272342003      0.0000409372942829333      174.284732037694      0      0
0.0000409372942829333      0.0000415039992490831      169.557779237301      0      0
0.0000415039992490831      0.000042078549250531      164.959030913087      0      0
0.000042078549250531      0.0000426610528880173      160.485009901559      0      0
0.0000426610528880173      0.0000432516202656688      156.132333346898      0      0
0.0000432516202656688      0.0000438503630118107      151.897710143145      0      0
0.0000438503630118107      0.0000444573943000663      147.777938445759      0      0
0.0000444573943000663      0.0000450728288707489      143.769903250670      0      0
0.0000450728288707489      0.0000456967830525504      139.870574038991      0      0
0.0000456967830525504      0.0000463293747845289      136.077002485605      0      0
0.0000463293747845289      0.0000469707236384016      132.386320229910      0      0
0.0000469707236384016      0.0000476209508411464      128.795736707018      0      0
0.0000476209508411464      0.0000482801792979158      125.302537037777      0      0
0.0000482801792979158      0.0000489485336152684      121.904079976024      0      0
0.0000489485336152684      0.0000496261401247217      118.597795911510      0      0
0.0000496261401247217      0.0000503131269066316      115.381184926989      0      0
0.0000503131269066316      0.0000510096238144011      112.251814908003      0      0
0.0000510096238144011      0.000051715762499026      109.207319703934      0      0
0.000051715762499026      0.000052431676433979      106.245397338933      0      0
0.000052431676433979      0.0000531575009404385      103.363808271369      0      0
0.0000531575009404385      0.0000538933732128671      100.560373700491      0      0
0.0000538933732128671      0.0000546394323449439      97.8329739190089      0      0
0.0000546394323449439      0.0000553958193558558      95.1795467103622      0      0
0.0000553958193558558      0.0000561626772169526      92.5980857894551      0      0
0.0000561626772169526      0.0000569401508787716      90.0866392856825      0      0
0.0000569401508787716      0.0000577283872984359      87.6433082670999      0      0
0.0000577283872984359      0.0000585275354674316      85.2662453046196      0      0
0.0000585275354674316      0.0000593377464397706      82.9536530751504      0      0
0.0000593377464397706      0.0000601591733605423      80.7037830026215      0      0
0.0000601591733605423      0.0000609919714948611      78.5149339358652      0      0
0.0000609919714948611      0.0000618362982572143      76.3854508623585      0      0
0.0000618362982572143      0.0000626923132412161      74.3137236568497      0      0
0.0000626923132412161      0.0000635601782497746      72.2981858639253      0      0
0.0000635601782497746      0.0000644400573256746      70.3373135135964      0      0
0.0000644400573256746      0.0000653321167825856      68.4296239690081      0      0
0.0000653321167825856      0.0000662365252364977      66.5736748054019      0      0
0.0000662365252364977      0.0000671534536375933      64.7680627194825      0      0
0.0000671534536375933      0.0000680830753025601      63.0114224683653      0      0
0.0000680830753025601      0.0000690255659473509      61.3024258373010      0      0
0.0000690255659473509      0.0000699811037203975      59.6397806353983      0      0
0.0000699811037203975      0.0000709498692362838      58.0222297185844      0      0
0.0000709498692362838      0.0000719320456098856      56.4485500390644      0      0
0.0000719320456098856      0.0000729278184909828      54.9175517205620      0      0
0.0000729278184909828      0.0000739373760993502      53.4280771586410      0      0
0.0000739373760993502      0.0000749609092603353      51.9790001454278      0      0
0.0000749609092603353      0.0000759986114409274      50.5692250180737      0      0
0.0000759986114409274      0.0000770506787863264      49.1976858303123      0      0
0.0000770506787863264      0.0000781173101570184      47.8633455464856      0      0
0.0000781173101570184      0.0000791987071663636      46.5651952574308      0      0
0.0000791987071663636      0.0000802950742187053      45.3022534176325      0      0
0.0000802950742187053      0.000081406618548006      44.0735651030656      0      0
0.000081406618548006      0.0000825335502570186      42.8782012891672      0      0
0.0000825335502570186      0.0000836760823569998      41.7152581483908      0      0
0.0000836760823569998      0.0000848344308079731      40.5838563668125      0      0
0.0000848344308079731      0.0000860088145595493      39.4831404792722      0      0
0.0000860088145595493      0.0000871994555923124      38.4122782225472      0      0
0.0000871994555923124      0.0000884065789597775      37.3704599060689      0      0
0.0000884065789597775      0.0000896304128309307      36.3568977997069      0      0
0.0000896304128309307      0.0000908711885333572      35.3708255381580      0      0
0.0000908711885333572      0.0000921291405969664      34.4114975414887      0      0
0.0000921291405969664      0.0000934045067983223      33.4781884513941      0      0
0.0000934045067983223      0.0000946975282055884      32.5701925827473      0      0
0.0000946975282055884      0.0000960084492240934      31.6868233900222      0      0
0.0000960084492240934      0.0000973375176425286      30.8274129481898      0      0
0.0000973375176425286      0.000098684984679785      29.9913114476925      0      0
0.000098684984679785      0.000100051105032438      29.1778867031161      0      0
0.000100051105032438      0.000101436136922889      28.3865236751875      0      0
0.000101436136922889      0.000102840342148178      27.6166240057368      0      0
0.000102840342148178      0.000104263986129461      26.8676055652724      0      0
0.000104263986129461      0.000105707337962187      26.1389020128265      0      0
0.000105707337962187      0.00010717067046696      25.4299623677383      0      0
0.00010717067046696      0.000108654260241103      24.7402505930519      0      0
0.000108654260241103      0.000110158387710945      24.0692451902127      0      0
0.000110158387710945      0.000111683337184825      23.4164388047568      0      0
0.000111683337184825      0.000113229396906833      22.7813378426947      0      0
0.000113229396906833      0.00011479685911129      22.1634620972999      0      0
0.00011479685911129      0.000116386020077991      21.5623443860186      0      0
0.000116386020077991      0.000117997180188201      20.9775301972286      0      0
0.000117997180188201      0.00011963064398144      20.4085773465781      0      0
0.00011963064398144      0.00012128672021304      19.8550556426449      0      0
0.00012128672021304      0.00012296572191251      19.3165465616641      0      0
0.00012296572191251      0.000124667966442703      18.7926429310782      0      0
0.000124667966442703      0.000126393775559803      18.2829486216689      0      0
0.000126393775559803      0.000128143475474143      17.7870782480400      0      0
0.000128143475474143      0.000129917396911867      17.3046568772230      0      0
0.000129917396911867      0.000131715875177439      16.8353197451862      0      0
0.000131715875177439      0.000133539250217029      16.3787119810329      0      0
0.000133539250217029      0.00013538786668276      15.9344883386795      0      0
0.00013538786668276      0.000137262073997862      15.5023129358114      0      0
0.000137262073997862      0.000139162226422714      15.0818589999183      0      0
0.000139162226422714      0.00014108868312181      14.6728086212183      0      0
0.00014108868312181      0.000143041808231644      14.2748525122830      0      0
0.000143041808231644      0.000145021970929542      13.8876897741814      0      0
0.000145021970929542      0.00014702954550344      13.5110276689676      0      0
0.00014702954550344      0.000149064911422635      13.1445813983378      0      0
0.000149064911422635      0.00015112845340951      12.7880738882918      0      0
0.00015112845340951      0.000153220561512254      12.4412355796340      0      0
0.000153220561512254      0.000155341631178586      12.1038042241568      0      0
0.000155341631178586      0.000157492063330508      11.7755246863521      0      0
0.000157492063330508      0.000159672264440082      11.4561487505002      0      0
0.000159672264440082      0.00016188264660626      11.1454349329916      0      0
0.00016188264660626      0.000164123627632783      10.8431482997384      0      0
0.000164123627632783      0.00016639563110715      10.5490602885380      0      0
0.00016639563110715      0.000168699086480686      10.2629485362551      0      0
0.000168699086480686      0.000171034429149716      9.98459671069019      0      0
0.000171034429149716      0.00017340210053786      9.71379434700841      0      0
0.00017340210053786      0.000175802548179476      9.45033668860506      0      0
0.000175802548179476      0.000178236225804249      9.19402453228673      0      0
0.000178236225804249      0.000180703593422953      8.94466407765166      0      0
0.000180703593422953      0.000183205117414405      8.70206678055514      0      0
0.000183205117414405      0.000185741270613619      8.46604921054922      0      0
0.000185741270613619      0.000188312532401177      8.23643291218900      0      0
0.000188312532401177      0.000190919388793845      8.01304427010051      0      0
0.000190919388793845      0.000193562332536437      7.79571437770822      0      0
0.000193562332536437      0.000196241863194957      7.58427890952298      0      0
0.000196241863194957      0.000198958487251018      7.37857799689374      0      0
0.000198958487251018      0.000201712718197586      7.17845610712909      0      0
0.000201712718197586      0.000204505076636033      6.98376192589734      0      0
0.000204505076636033      0.000207336090374545      6.79434824281608      0      0
0.000207336090374545      0.000210206294527884      6.61007184014486      0      0
0.000210206294527884      0.000213116231618538      6.43079338449666      0      0
0.000213116231618538      0.000216066451679264      6.25637732148642      0      0
0.000216066451679264      0.000219057512357059      6.08669177323689      0      0
0.000219057512357059      0.000222089979018563      5.92160843866437      0      0
0.000222089979018563      0.000225164424856924      5.76100249646883      0      0
0.000225164424856924      0.000228281431000144      5.60475251075517      0      0
0.000228281431000144      0.00023144158662092      5.45274033921427      0      0
0.00023144158662092      0.000234645489048012      5.30485104379425      0      0
0.000234645489048012      0.000237893743879147      5.16097280379460      0      0
0.000237893743879147      0.000241186965095492      5.02099683131732      0      0
0.000241186965095492      0.000244525775177701      4.88481728901122      0      0
0.000244525775177701      0.000247910805223583      4.75233121004713      0      0
0.000247910805223583      0.000251342695067386      4.62343842026360      0      0
0.000251342695067386      0.000254822093400743      4.49804146242408      0      0
0.000254822093400743      0.00025834965789528      4.37604552252850      0      0
0.00025834965789528      0.000261926055326934      4.25735835812335      0      0
0.000261926055326934      0.000265551961701985      4.14189022855613      0      0
0.000265551961701985      0.00026922806238483      4.02955382712154      0      0
0.00026922806238483      0.000272955052227537      3.92026421504786      0      0
0.000272955052227537      0.000276733635701177      3.81393875727388      0      0
0.000276733635701177      0.000280564527028988      3.71049705996759      0      0
0.000280564527028988      0.000284448450321376      3.60986090973957      0      0
0.000284448450321376      0.000288386139712781      3.51195421450497      0      0
0.000288386139712781      0.000292378339500449      3.41670294594947      0      0
0.000292378339500449      0.000296425804285111      3.32403508355566      0      0
0.000296425804285111      0.000300529299113624      3.23388056014756      0      0
0.000300529299113624      0.000304689599623573      3.14617120891207      0      0
0.000304689599623573      0.000308907492189884      3.06084071185727      0      0
0.000308907492189884      0.000313183774073464      2.97782454966871      0      0
0.000313183774073464      0.000317519253571897      2.89705995292564      0      0
0.000317519253571897      0.000321914750172228      2.81848585464035      0      0
0.000321914750172228      0.000326371094705861      2.74204284408479      0      0
0.000326371094705861      0.000330889129505603      2.66767312186946      0      0
0.000330889129505603      0.000335469708564879      2.59532045624064      0      0
0.000335469708564879      0.000340113697699154      2.52493014056302      0      0
0.000340113697699154      0.000344821974709588      2.45644895195533      0      0
0.000344821974709588      0.000349595429548956      2.38982511104802      0      0
0.000349595429548956      0.000354434964489868      2.32500824283226      0      0
0.000354434964489868      0.000359341494295315      2.26194933857088      0      0
0.000359341494295315      0.000364315946391572      2.20060071874235      0      0
0.000364315946391572      0.000369359261043507      2.14091599698971      0      0
0.000369359261043507      0.000374472391532301      2.08285004504742      0      0
0.000374472391532301      0.00037965630433564      2.02635895861933      0      0
0.00037965630433564      0.000384911979310397      1.97140002418221      0      0
0.000384911979310397      0.000390240409877844      1.91793168668955      0      0
0.000390240409877844      0.000395642603211426      1.86591351815137      0      0
0.000395642603211426      0.000401119580427133      1.81530618706616      0      0
0.000401119580427133      0.000406672376776519      1.76607142868193      0      0
0.000406672376776519      0.000412302041842373      1.71817201606378      0      0
0.000412302041842373      0.000418009639737117      1.67157173194624      0      0
0.000418009639737117      0.000423796249303941      1.62623534134897      0      0
0.000423796249303941      0.000429662964320725      1.58212856493527      0      0
0.000429662964320725      0.000435610893706785      1.53921805309302      0      0
0.000435610893706785      0.000441641161732474      1.49747136071876      0      0
0.000441641161732474      0.000447754908231697      1.45685692268552      0      0
0.000447754908231697      0.000453953288817359      1.41734402997614      0      0
0.000453953288817359      0.000460237475099795      1.37890280646381      0      0
0.000460237475099795      0.000466608654908228      1.34150418632246      0      0
0.000466608654908228      0.000473068032515292      1.30511989204969      0      0
0.000473068032515292      0.000479616828864662      1.26972241308594      0      0
0.000479616828864662      0.000486256281801832      1.23528498501337      0      0
0.000486256281801832      0.000492987646308097      1.20178156931906      0      0
0.000492987646308097      0.000499812194737762      1.16918683370697      0      0
0.000499812194737762      0.000506731217058643      1.13747613294392      0      0
0.000506731217058643      0.0005137460210959      1.10662549022509      0      0
0.0005137460210959      0.000520857932779231      1.07661157904486      0      0
0.000520857932779231      0.000528068296393506      1.04741170555941      0      0
0.000528068296393506      0.000535378474832857      1.01900379142764      0      0
0.000535378474832857      0.000542789849858294      0.991366357117530      0      0
0.000542789849858294      0.000550303822358882      0.964478505665188      0      0
0.000550303822358882      0.000557921812616533      0.938319906874465      0      0
0.000557921812616533      0.000565645260574473      0.912870781945057      0      0
0.000565645260574473      0.00057347562610941      0.888111888517543      0      0
0.00057347562610941      0.000581414389307485      0.864024506124027      0      0
0.000581414389307485      0.000589463050744029      0.840590422033391      0      0
0.000589463050744029      0.000597623131767208      0.817791917480451      0      0
0.000597623131767208      0.000605896174785581      0.795611754268604      0      0
0.000605896174785581      0.000614283743559644      0.774033161735844      0      0
0.000614283743559644      0.000622787423497414      0.753039824074281      0      0
0.000622787423497414      0.000631408821954096      0.732615867993582      0      0
0.000631408821954096      0.000640149568535908      0.712745850719003      0      0
0.000640149568535908      0.000649011315408104      0.693414748314941      0      0
0.000649011315408104      0.000657995737607266      0.674607944325170      0      0
0.000657995737607266      0.000667104533357915      0.656311218721187      0      0
0.000667104533357915      0.00067633942439351      0.638510737150285      0      0
0.00067633942439351      0.000685702156281888      0.621193040475257      0      0
0.000685702156281888      0.000695194498755206      0.604345034597790      0      0
0.000695194498755206      0.000704818246044455      0.587953980557881      0      0
0.000704818246044455      0.000714575217218609      0.572007484901766      0      0
0.000714575217218609      0.000724467256528451      0.556493490311098      0      0
0.000724467256528451      0.000734496233755185      0.541400266486277      0      0
0.000734496233755185      0.000744664044563847      0.526716401277044      0      0
0.000744664044563847      0.000754972610861632      0.512430792053629      0      0
0.000754972610861632      0.000765423881161163      0.498532637311934      0      0
0.000765423881161163      0.0007760198309488      0.485011428506397      0      0
0.0007760198309488      0.000786762463058045      0.471856942104366      0      0
0.000786762463058045      0.00079765380804811      0.459059231855980      0      0
0.00079765380804811      0.000808695924587738      0.446608621273694      0      0
0.000808695924587738      0.000819890899844323      0.434495696315787      0      0
0.000819890899844323      0.00083124084987843      0.422711298268304      0      0
0.00083124084987843      0.000842747920043766      0.411246516820047      0      0
0.000842747920043766      0.000854414285392693      0.400092683325398      0      0
0.000854414285392693      0.000866242151087355      0.389241364249859      0      0
0.000866242151087355      0.000878233752816494      0.378684354793366      0      0
0.000878233752816494      0.000890391357218039      0.368413672686552      0      0
0.000890391357218039      0.000902717262307538      0.358421552155262      0      0
0.000902717262307538      0.000915213797912533      0.348700438048772      0      0
0.000915213797912533      0.000927883326112938      0.339242980127256      0      0
0.000927883326112938      0.000940728241687513      0.330042027504188      0      0
0.000940728241687513      0.000953750972566528      0.321090623239482      0      0
0.000953750972566528      0.000966953980290686      0.312381999079272      0      0
0.000966953980290686      0.000980339760476396      0.303909570338362      0      0
0.000980339760476396      0.000993910843287497      0.295666930921475      0      0
0.000993910843287497      0.0010076697939135      0.287647848479537      0      0
0.0010076697939135      0.00102161921305448      0.279846259697324      0      0
0.00102161921305448      0.0010357617374126      0.272256265708929      0      0
0.0010357617374126      0.00105010004019057      0.264872127637566      0      0
0.00105010004019057      0.00106463683159689      0.257688262256337      0      0
0.00106463683159689      0.00107937485935813      0.250699237766700      0      0
0.00107937485935813      0.00109431690923832      0.243899769691425      0      0
0.00109431690923832      0.00110946580556549      0.237284716878942      0      0
0.00110946580556549      0.00112482441176555      0.230849077616061      0      0
0.00112482441176555      0.00114039563090349      0.224587985846125      0      0
0.00114039563090349      0.00115618240623217      0.218496707489728      0      0
0.00115618240623217      0.00117218772174859      0.212570636865230      0      0
0.00117218772174859      0.00118841460275796      0.206805293206347      0      0
0.00118841460275796      0.00120486611644553      0.201196317274200      0      0
0.00120486611644553      0.00122154537245635      0.195739468061241      0      0
0.00122154537245635      0.00123845552348304      0.190430619584587      0      0
0.00123845552348304      0.00125559976586171      0.185265757766316      0      0
0.00125559976586171      0.00127298134017614      0.180240977398381      0      0
0.00127298134017614      0.00129060353187029      0.175352479189840      0      0
0.00129060353187029      0.00130846967186935      0.170596566894168      0      0
0.00130846967186935      0.00132658313720929      0.165969644514488      0      0
0.00132658313720929      0.00134494735167523      0.161468213584597      0      0
0.00134494735167523      0.00136356578644858      0.157088870523741      0      0
0.00136356578644858      0.00138244196076317      0.152828304063124      0      0
0.00138244196076317      0.00140157944257044      0.148683292742230      0      0
0.00140157944257044      0.00142098184921384      0.144650702473036      0      0
0.00142098184921384      0.00144065284811262      0.140727484170293      0      0
0.00144065284811262      0.00146059615745496      0.136910671446088      0      0
0.00146059615745496      0.00148081554690089      0.133197378366914      0      0
0.00148081554690089      0.00150131483829471      0.129584797271595      0      0
0.00150131483829471      0.00152209790638749      0.126070196648378      0      0
0.00152209790638749      0.00154316867956938      0.122650919069604      0      0
0.00154316867956938      0.00156453114061223      0.119324379182407      0      0
0.00156453114061223      0.00158618932742236      0.116088061753892      0      0
0.00158618932742236      0.00160814733380381      0.112939519769346      0      0
0.00160814733380381      0.00163040931023216      0.109876372582020      0      0
0.00163040931023216      0.00165297946463904      0.106896304113097      0      0
0.00165297946463904      0.00167586206320748      0.103997061100482      0      0
0.00167586206320748      0.00169906143117836      0.101176451395083      0      0
0.00169906143117836      0.00172258195366789      0.0984323423033049      0      0
0.00172258195366789      0.00174642807649655      0.0957626589744963      0      0
0.00174642807649655      0.00177060430702936      0.0931653828321326      0      0
0.00177060430702936      0.00179511521502795      0.0906385500475483      0      0
0.00179511521502795      0.00181996543351421      0.0881802500550650      0      0
0.00181996543351421      0.00184515965964614      0.0857886241073916      0      0
0.00184515965964614      0.00187070265560561      0.0834618638702057      0      0
0.00187070265560561      0.00189659924949857      0.0811982100548522      0      0
0.00189659924949857      0.00192285433626758      0.0789959510881259      0      0
0.00192285433626758      0.00194947287861711      0.0768534218181330      0      0
0.00194947287861711      0.00197645990795156      0.0747690022552511      0      0
0.00197645990795156      0.00200382052532629      0.0727411163472377      0      0
0.00200382052532629      0.00203155990241182      0.0707682307875600      0      0
0.00203155990241182      0.00205968328247135      0.0688488538560452      0      0
0.00205968328247135      0.00208819598135186      0.0669815342909749      0      0
0.00208819598135186      0.00211710338848892      0.0651648601917699      0      0
0.00211710338848892      0.00214641096792534      0.0633974579514371      0      0
0.00214641096792534      0.00217612425934403      0.0616779912179707      0      0
0.00217612425934403      0.00220624887911509      0.0600051598839213      0      0
0.00220624887911509      0.00223679052135739      0.0583776991033710      0      0
0.00223679052135739      0.00226775495901488      0.0567943783355697      0      0
0.00226775495901488      0.00229914804494778      0.0552540004145094      0      0
0.00229914804494778      0.00233097571303889      0.0537554006437347      0      0
0.00233097571303889      0.00236324397931521      0.0522974459157027      0      0
0.00236324397931521      0.00239595894308506      0.0508790338550281      0      0
0.00239595894308506      0.00242912678809096      0.0494990919849656      0      0
0.00242912678809096      0.00246275378367852      0.0481565769164980      0      0
0.00246275378367852      0.00249684628598141      0.0468504735594191      0      0
0.00249684628598141      0.00253141073912281      0.0455797943548125      0      0
0.00253141073912281      0.0025664536764335      0.0443435785283477      0      0
0.0025664536764335      0.00260198172168671      0.0431408913638283      0      0
0.00260198172168671      0.00263800159035023      0.0419708234964430      0      0
0.00263800159035023      0.00267452009085567      0.0408324902251847      0      0
0.00267452009085567      0.00271154412588544      0.0397250308439190      0      0
0.00271154412588544      0.00274908069367747      0.0386476079905943      0      0
0.00274908069367747      0.00278713688934801      0.0375994070141038      0      0
0.00278713688934801      0.00282571990623272      0.0365796353583187      0      0
0.00282571990623272      0.00286483703724639      0.0355875219628279      0      0
0.00286483703724639      0.00290449567626138      0.0346223166799311      0      0
0.00290449567626138      0.00294470331950526      0.0336832897074436      0      0
0.00294470331950526      0.0029854675669777      0.0327697310368855      0      0
0.0029854675669777      0.00302679612388701      0.0318809499166359      0      0
0.00302679612388701      0.0030686968021066      0.0310162743296487      0      0
0.0030686968021066      0.00311117752165154      0.0301750504853329      0      0
0.00311117752165154      0.0031542463121756      0.0293566423252145      0      0
0.0031542463121756      0.00319791131448903      0.0285604310420060      0      0
0.00319791131448903      0.00324218078209728      0.0277858146117190      0      0
0.00324218078209728      0.0032870630827611      0.0270322073384679      0      0
0.0032870630827611      0.00333256670007821      0.0262990394116186      0      0
0.00333256670007821      0.00337870023508683      0.0255857564749484      0      0
0.00337870023508683      0.00342547240789146      0.0248918192074916      0      0
0.00342547240789146      0.00347289205931113      0.0242167029157526      0      0
0.00347289205931113      0.00352096815255051      0.0235598971369798      0      0
0.00352096815255051      0.00356970977489406      0.0229209052531992      0      0
0.00356970977489406      0.00361912613942378      0.0222992441157158      0      0
0.00361912613942378      0.0036692265867606      0.0216944436798002      0      0
0.0036692265867606      0.00372002058682995      0.0211060466492820      0      0
0.00372002058682995      0.00377151774065175      0.0205336081307838      0      0
0.00377151774065175      0.00382372778215516      0.0199766952973321      0      0
0.00382372778215516      0.00387666058001854      0.0194348870610925      0      0
0.00387666058001854      0.00393032613953476      0.0189077737549801      0      0
0.00393032613953476      0.0039847346045024      0.0183949568229063      0      0
0.0039847346045024      0.00403989625914312      0.0178960485184259      0      0
0.00403989625914312      0.00409582153004557      0.0174106716115580      0      0
0.00409582153004557      0.00415252098813623      0.0169384591035580      0      0
0.00415252098813623      0.00421000535067748      0.0164790539494263      0      0
0.00421000535067748      0.0042682854832934      0.0160321087879425      0      0
0.0042682854832934      0.00432737240202355      0.0155972856790215      0      0
0.00432737240202355      0.00438727727540519      0.0151742558481940      0      0
0.00438727727540519      0.00444801142658443      0.0147626994380161      0      0
0.00444801142658443      0.00450958633545639      0.0143623052662215      0      0
0.00450958633545639      0.00457201364083525      0.0139727705904337      0      0
0.00457201364083525      0.00463530514265407      0.0135938008792588      0      0
0.00463530514265407      0.00469947280419532      0.0132251095895872      0      0
0.00469947280419532      0.00476452875435209      0.0128664179499355      0      0
0.00476452875435209      0.0048304852899207      0.0125174547496638      0      0
0.0048304852899207      0.00489735487792503      0.0121779561339112      0      0
0.00489735487792503      0.00496515015797302      0.0118476654040914      0      0
0.00496515015797302      0.00503388394464577      0.0115263328238008      0      0
0.00503388394464577      0.00510356922991978      0.0112137154299897      0      0
0.00510356922991978      0.00517421918562266      0.0109095768492555      0      0
0.00517421918562266      0.00524584716592283      0.0106136871191182      0      0
0.00524584716592283      0.00531846670985373      0.0103258225141431      0      0
0.00531846670985373      0.00539209154387294      0.0100457653767797      0      0
0.00539209154387294      0.00546673558445676      0.00977330395278856      0      0
0.00546673558445676      0.00554241294073067      0.00950823223113137      0      0
0.00554241294073067      0.00561913791713623      0.00925034978820403      0      0
0.00561913791713623      0.00569692501613484      0.00899946163629403      0      0
0.00569692501613484      0.00577578894094906      0.00875537807614817      0      0
0.00577578894094906      0.00585574459834172      0.00851791455353890      0      0
0.00585574459834172      0.00593680710143364      0.00828689151972087      0      0
0.00593680710143364      0.00601899177256026      0.00806213429567215      0      0
0.00601899177256026      0.00610231414616781      0.00784347294001757      0      0
0.00610231414616781      0.0061867899717497      0.00763074212053416      0      0
0.0061867899717497      0.0062724352168234      0.00742378098914170      0      0
0.0062724352168234      0.00635926606994866      0.00722243306028369      0      0
0.00635926606994866      0.00644729894378739      0.00702654609260699      0      0
0.00644729894378739      0.00653655047820597      0.00683597197385043      0      0
0.00653655047820597      0.00662703754342055      0.00665056660885555      0      0
0.00662703754342055      0.00671877724318579      0.00647018981061466      0      0
0.00671877724318579      0.00681178691802782      0.00629470519427396      0      0
0.00681178691802782      0.00690608414852187      0.00612398007401145      0      0
0.00690608414852187      0.00700168675861542      0.00595788536271173      0      0
0.00700168675861542      0.00709861281899715      0.00579629547436187      0      0
0.00709861281899715      0.00719688065051277      0.00563908822909441      0      0
0.00719688065051277      0.00729650882762788      0.00548614476080589      0      0
0.00729650882762788      0.00739751618193895      0.00533734942728086      0      0
0.00739751618193895      0.00749992180573285      0.00519258972275357      0      0
0.00749992180573285      0.00760374505559565      0.00505175619284113      0      0
0.00760374505559565      0.00770900555607137      0.00491474235178387      0      0
0.00770900555607137      0.00781572320337137      0.00478144460193029      0      0
0.00781572320337137      0.00792391816913513      0.00465176215540576      0      0
0.00792391816913513      0.00803361090424307      0.00452559695790572      0      0
0.00803361090424307      0.00814482214268214      0.00440285361455575      0      0
0.00814482214268214      0.00825757290546495      0.00428343931778247      0      0
0.00825757290546495      0.00837188450460311      0.00416726377714074      0      0
0.00837188450460311      0.0084877785471356      0.00405423915104404      0      0
0.0084877785471356      0.00860527693921294      0.00394427998034654      0      0
0.00860527693921294      0.00872440189023784      0.00383730312372647      0      0
0.00872440189023784      0.0088451759170632      0.00373322769482211      0      0
0.0088451759170632      0.00896762184824822      0.00363197500107269      0      0
0.00896762184824822      0.00909176282837339      0.00353346848421812      0      0
0.00909176282837339      0.00921762232241531      0.00343763366241244      0      0
0.00921762232241531      0.009345224120182      0.00334439807390730      0      0
0.009345224120182      0.00947459234080956      0.00325369122226286      0      0
0.00947459234080956      0.00960575143732124      0.00316544452304464      0      0
0.00960575143732124      0.0097387262012494      0.00307959125196608      0      0
0.0097387262012494      0.00987354176732169      0.00299606649443762      0      0
0.00987354176732169      0.0100102236182119      0.00291480709648405      0      0
0.0100102236182119      0.0101487975893568      0.00283575161699312      0      0
0.0101487975893568      0.0102892898738392      0.00275884028125920      0      0
0.0102892898738392      0.0104317270273393      0.00268401493578706      0      0
0.0104317270273393      0.0105761359731542      0.00261121900432130      0      0
0.0105761359731542      0.0107225440072866      0.00254039744506848      0      0
0.0107225440072866      0.0108709788036044      0.00247149670907940      0      0
0.0108709788036044      0.0110214684190717      0.00240446469976017      0      0
0.0110214684190717      0.0111740412990521      0.00233925073348141      0      0
0.0111740412990521      0.0113287262826851      0.00227580550125581      0      0
0.0113287262826851      0.0114855526083377      0.00221408103145504      0      0
0.0114855526083377      0.0116445499191305      0.00215403065353793      0      0
0.0116445499191305      0.0118057482685412      0.00209560896276233      0      0
0.0118057482685412      0.0119691781260852      0.00203877178585410      0      0
0.0119691781260852      0.0121348703830748      0.00198347614760725      0      0
0.0121348703830748      0.0123028563584581      0.00192968023838987      0      0
0.0123028563584581      0.0124731678047393      0.00187734338253144      0      0
0.0124731678047393      0.0126458369139802      0.00182642600756751      0      0
0.0126458369139802      0.0128208963238851      0.00177688961431855      0      0
0.0128208963238851      0.0129983791239701      0.00172869674778027      0      0
0.0129983791239701      0.0131783188618175      0.00168181096880349      0      0
0.0131783188618175      0.0133607495494169      0.00163619682654215      0      0
0.0133607495494169      0.0135457056695945      0.00159181983164846      0      0
0.0135457056695945      0.0137332221825303      0.00154864643019521      0      0
0.0137332221825303      0.0139233345323668      0.00150664397830523      0      0
0.0139233345323668      0.0141160786539086      0.00146578071746902      0      0
0.0141160786539086      0.0143114909794141      0.00142602575053179      0      0
0.0143114909794141      0.0145096084454827      0.00138734901833179      0      0
0.0145096084454827      0.0147104685000363      0.00134972127697226      0      0
0.0147104685000363      0.0149141091093971      0.00131311407570978      0      0
0.0149141091093971      0.0151205687654648      0.00127749973544238      0      0
0.0151205687654648      0.0153298864929916      0.00124285132778106      0      0
0.0153298864929916      0.0155421018569589      0.00120914265468892      0      0
0.0155421018569589      0.015757254970056      0.00117634822867259      0      0
0.015757254970056      0.0159753865002618      0.00114444325351080      0      0
0.0159753865002618      0.0161965376785319      0.00111340360550576      0      0
0.0161965376785319      0.0164207503065923      0.00108320581524289      0      0
0.0164207503065923      0.0166480667648403      0.00105382704984541      0      0
0.0166480667648403      0.0168785300203555      0.00102524509571010      0      0
0.0168785300203555      0.0171121836350213      0.000997438341711409      0      0
0.0171121836350213      0.0173490717737588      0.000970385762860990      0      0
0.0173490717737588      0.017589239212875      0.000944066904410522      0      0
0.017589239212875      0.0178327313485262      0.000918461866385633      0      0
0.0178327313485262      0.0180795942052988      0.000893551288539320      0      0
0.0180795942052988      0.0183298744449088      0.000869316335713453      0      0
0.0183298744449088      0.0185836193750216      0.000845738683597308      0      0
0.0185836193750216      0.0188408769581945      0.000822800504872360      0      0
0.0188408769581945      0.0191016958209418      0.000800484455732849      0      0
0.0191016958209418      0.0193661252629267      0.000778773662771947      0      0
0.0193661252629267      0.0196342152662799      0.000757651710223584      0      0
0.0196342152662799      0.0199060165050465      0.000737102627550317      0      0
0.0199060165050465      0.0201815803547652      0.000717110877367827      0      0
0.0201815803547652      0.0204609589021785      0.000697661343696939      0      0
0.0204609589021785      0.0207442049550786      0.000678739320534264      0      0
0.0207442049550786      0.0210313720522889      0.000660330500732829      0      0
0.0210313720522889      0.0213225144737837      0.000642420965184290      0      0
0.0213225144737837      0.0216176872509482      0.000624997172294545      0      0
0.0216176872509482      0.0219169461769806      0.000608045947744782      0      0
0.0219169461769806      0.0222203478174381      0.000591554474530238      0      0
0.0222203478174381      0.0225279495209286      0.000575510283269124      0      0
0.0225279495209286      0.0228398094299506      0.000559901242774386      0      0
0.0228398094299506      0.0231559864918837      0.000544715550881185      0      0
0.0231559864918837      0.0234765404701303      0.000529941725523151      0      0
0.0234765404701303      0.0238015319554124      0.000515568596050672      0      0
0.0238015319554124      0.0241310223772239      0.000501585294784638      0      0
0.0241310223772239      0.0244650740154424      0.000487981248799277      0      0
0.0244650740154424      0.0248037500121009      0.000474746171927848      0      0
0.0248037500121009      0.025147114383323      0.000461870056985159      0      0
0.025147114383323      0.0254952320314234      0.000449343168201028      0      0
0.0254952320314234      0.025848168757175      0.000437156033858958      0      0
0.025848168757175      0.0262059912722472      0.000425299439134471      0      0
0.0262059912722472      0.0265687672118152      0.000413764419127680      0      0
0.0265687672118152      0.0269365651473444      0.000402542252084832      0      0
0.0269365651473444      0.0273094545995519      0.000391624452803690      0      0
0.0273094545995519      0.0276875060515468      0.000381002766217787      0      0
0.0276875060515468      0.0280707909621536      0.000370669161154675      0      0
0.0280707909621536      0.0284593817794181      0.000360615824263471      0      0
0.0284593817794181      0.0288533519543027      0.000350835154107097      0      0
0.0288533519543027      0.0292527759545692      0.000341319755414750      0      0
0.0292527759545692      0.0296577292788545      0.000332062433490260      0      0
0.0296577292788545      0.0300682884709421      0.000323056188772099      0      0
0.0300682884709421      0.0304845311342295      0.000314294211540941      0      0
0.0304845311342295      0.0309065359463971      0.000305769876770754      0      0
0.0309065359463971      0.0313343826742795      0.000297476739119550      0      0
0.0313343826742795      0.0317681521889432      0.000289408528055989      0      0
0.0317681521889432      0.0322079264809726      0.000281559143118166      0      0
0.0322079264809726      0.0326537886759678      0.000273922649300983      0      0
0.0326537886759678      0.033105823050257      0.000266493272568625      0      0
0.033105823050257      0.033564115046826      0.000259265395488755      0      0
0.033564115046826      0.0340287512914689      0.000252233552985108      0      0
0.0340287512914689      0.0344998196091616      0.000245392428205288      0      0
0.0344998196091616      0.0349774090406628      0.000238736848500638      0      0
0.0349774090406628      0.0354616098593442      0.000232261781515147      0      0
0.0354616098593442      0.0359525135882537      0.000225962331380428      0      0
0.0359525135882537      0.0364502130174152      0.000219833735013899      0      0
0.0364502130174152      0.0369548022213675      0.000213871358517369      0      0
0.0369548022213675      0.0374663765769464      0.000208070693673289      0      0
0.0374663765769464      0.0379850327813123      0.000202427354536049      0      0
0.0379850327813123      0.0385108688702281      0.000196937074115708      0      0
0.0385108688702281      0.0390439842365898      0.000191595701151686      0      0
0.0390439842365898      0.0395844796492134      0.000186399196973941      0      0
0.0395844796492134      0.0401324572718825      0.000181343632449297      0      0
0.0401324572718825      0.0406880206826587      0.000176425185010575      0      0
0.0406880206826587      0.0412512748934598      0.000171640135766313      0      0
0.0412512748934598      0.0418223263699098      0.000166984866688871      0      0
0.0418223263699098      0.0424012830514618      0.000162455857878800      0      0
0.0424012830514618      0.0429882543718015      0.000158049684903411      0      0
0.0429882543718015      0.0435833512795317      0.000153763016207519      0      0
0.0435833512795317      0.0441866862591436      0.000149592610594425      0      0
0.0441866862591436      0.0447983733522791      0.000145535314775203      0      0
0.0447983733522791      0.0454185281792862      0.000141588060984474      0      0
0.0454185281792862      0.0460472679610735      0.000137747864660828      0      0
0.0460472679610735      0.0466847115412677      0.000134011822190166      0      0
0.0466847115412677      0.0473309794086762      0.000130377108710251      0      0
0.0473309794086762      0.047986193720063      0.000126840975974790      0      0
0.047986193720063      0.0486504783232378      0.000123400750275464      0      0
0.0486504783232378      0.0493239587804657      0.000120053830420304      0      0
0.0493239587804657      0.0500067623922011      0.000116797685766900      0      0
0.0500067623922011      0.0506990182211494      0.000113629854308958      0      0
0.0506990182211494      0.0514008571166629      0.000110547940814749      0      0
0.0514008571166629      0.0521124117394733      0.000107549615016049      0      0
0.0521124117394733      0.0528338165867671      0.000104632609846195      0      0
0.0528338165867671      0.0535652080176086      0.000101794719725936      0      0
0.0535652080176086      0.0543067242787134      0.0000990337988957663      0      0
0.0543067242787134      0.0550585055305805      0.0000963477597934976      0      0
0.0550585055305805      0.0558206938739848      0.0000937345714758265      0      0
0.0558206938739848      0.0565934333768373      0.0000911922580827186      0      0
0.0565934333768373      0.0573768701014157      0.0000887188973434387      0      0
0.0573768701014157      0.0581711521319738      0.0000863126191231012      0      0
0.0581711521319738      0.0589764296027321      0.0000839716040086407      0      0
0.0589764296027321      0.0597928547262553      0.0000816940819331339      0      0
0.0597928547262553      0.0606205818222245      0.0000794783308374332      0      0
0.0606205818222245      0.0614597673466051      0.0000773226753680987      0      0
0.0614597673466051      0.0623105699212211      0.0000752254856106455      0      0
0.0623105699212211      0.0631731503637371      0.0000731851758571477      0      0
0.0631731503637371      0.0640476717180559      0.0000712002034072671      0      0
0.0640476717180559      0.064934299285137      0.0000692690674018013      0      0
0.064934299285137      0.065833200654241      0.0000673903076878673      0      0
0.065833200654241      0.0667445457346082      0.0000655625037148642      0      0
0.0667445457346082      0.0676685067875737      0.0000637842734603795      0      0
0.0676685067875737      0.0686052584591283      0.0000620542723852271      0      0
0.0686052584591283      0.0695549778129301      0.0000603711924168263      0      0
0.0695549778129301      0.0705178443637725      0.0000587337609601544      0      0
0.0705178443637725      0.071494040111516      0.0000571407399355232      0      0
0.071494040111516      0.0724837495754901      0.0000555909248424540      0      0
0.0724837495754901      0.07348715982937      0.0000540831438489415      0      0
0.07348715982937      0.0745044605365374      0.0000526162569054191      0      0
0.0745044605365374      0.0755358439859309      0.0000511891548827546      0      0
0.0755358439859309      0.0765815051283916      0.0000498007587336263      0      0
0.0765815051283916      0.0776416416135129      0.0000484500186766429      0      0
0.0776416416135129      0.0787164538269999      0.0000471359134025929      0      0
0.0787164538269999      0.0798061449285455      0.0000458574493022214      0      0
0.0798061449285455      0.0809109208902321      0.0000446136597149516      0      0
0.0809109208902321      0.0820309905354643      0.0000434036041979818      0      0
0.0820309905354643      0.0831665655784396      0.0000422263678152067      0      0
0.0831665655784396      0.0843178606641673      0.0000410810604454244      0      0
0.0843178606641673      0.0854850934090396      0.0000399668161093056      0      0
0.0854850934090396      0.0866684844419658      0.0000388827923146179      0      0
0.0866684844419658      0.087868257446075      0.0000378281694192076      0      0
0.087868257446075      0.0890846392009967      0.0000368021500112599      0      0
0.0890846392009967      0.0903178596257262      0.0000358039583063669      0      0
0.0903178596257262      0.0915681518220832      0.0000348328395609486      0      0
0.0915681518220832      0.0928357521187732      0.0000338880595015830      0      0
0.0928357521187732      0.0941209001160578      0.0000329689037698144      0      0
0.0941209001160578      0.0954238387310435      0.0000320746773820186      0      0
0.0954238387310435      0.0967448142435972      0.0000312047042039186      0      0
0.0967448142435972      0.0980840763428988      0.0000303583264393523      0      0
0.0980840763428988      0.0994418781746361      0.0000295349041329051      0      0
0.0994418781746361      0.100818476388855      0.0000287338146860332      0      0
0.100818476388855      0.10221413118847      0.0000279544523863097      0      0
0.10221413118847      0.103629106378448      0.0000271962279494391      0      0
0.103629106378448      0.105063669415674      0.0000264585680736930      0      0
0.105063669415674      0.106518091459502      0.0000257409150064301      0      0
0.106518091459502      0.107992647423013      0.0000250427261223738      0      0
0.107992647423013      0.109487616024976      0.0000243634735133270      0      0
0.109487616024976      0.111003279842531      0.0000237026435890153      0      0
0.111003279842531      0.112539925364605      0.0000230597366887553      0      0
0.112539925364605      0.114097843046059      0.0000224342667036562      0      0
0.114097843046059      0.115677327362591      0.0000218257607090672      0      0
0.115677327362591      0.117278676866402      0.0000212337586069943      0      0
0.117278676866402      0.118902194242619      0.0000206578127782148      0      0
0.118902194242619      0.120548186366517      0.0000200974877438280      0      0
0.120548186366517      0.122216964361519      0.0000195523598359845      0      0
0.122216964361519      0.123908843658004      0.0000190220168775464      0      0
0.123908843658004      0.125624144052934      0.0000185060578704357      0      0
0.125624144052934      0.127363189770296      0.0000180040926924351      0      0
0.127363189770296      0.12912630952239      0.0000175157418022124      0      0
0.12912630952239      0.130913836571959      0.0000170406359523454      0      0
0.130913836571959      0.132726108795187      0.0000165784159101294      0      0
0.132726108795187      0.134563468745557      0.0000161287321859575      0      0
0.134563468745557      0.136426263718606      0.0000156912447690681      0      0
0.136426263718606      0.138314845817565      0.0000152656228704584      0      0
0.138314845817565      0.140229572019921      0.0000148515446727717      0      0
0.140229572019921      0.142170804244882      0.0000144486970869671      0      0
0.142170804244882      0.144138909421796      0.0000140567755155902      0      0
0.144138909421796      0.146134259559502      0.0000136754836224631      0      0
0.146134259559502      0.148157231816648      0.0000133045331086211      0      0
0.148157231816648      0.150208208572982      0.0000129436434943272      0      0
0.150208208572982      0.152287577501628      0.0000125925419069978      0      0
0.152287577501628      0.154395731642364      0.0000122509628748811      0      0
0.154395731642364      0.156533069475914      0.0000119186481263303      0      0
0.156533069475914      0.158699994999266      0.0000115953463945221      0      0
0.158699994999266      0.16089691780204      0.0000112808132274705      0      0
0.16089691780204      0.163124253143903      0.0000109748108031943      0      0
0.163124253143903      0.165382422033063      0.0000106771077498970      0      0
0.165382422033063      0.16767185130585      0.0000103874789710238      0      0
0.16767185130585      0.16999297370739      0.0000101057054750638      0      0
0.16999297370739      0.172346227973408      0.00000983157420996766      0      0
0.172346227973408      0.174732058913154      0.00000956487790205660      0      0
0.174732058913154      0.177150917493482      0.00000930541489930041      0      0
0.177150917493482      0.179603260924088      0.00000905298901884584      0      0
0.179603260924088      0.182089552743936      0.00000880740939868046      0      0
0.182089552743936      0.184610262908873      0.00000856849035331961      0      0
0.184610262908873      0.187165867880458      0.00000833605123340732      0      0
0.187165867880458      0.189756850716024      0.00000810991628912511      0      0
0.189756850716024      0.192383701159985      0.00000788991453730545      0      0
0.192383701159985      0.195046915736409      0.00000767587963214915      0      0
0.195046915736409      0.197746997842864      0.00000746764973944924      0      0
0.197746997842864      0.200484457845576      0.00000726506741422608      0      0
0.200484457845576      0.203259813175894      0.00000706797948168108      0      0
0.203259813175894      0.206073588428097      0.00000687623692137926      0      0
0.206073588428097      0.208926315458549      0.00000668969475457288      0      0
0.208926315458549      0.211818533486235      0.00000650821193458102      0      0
0.211818533486235      0.214750789194674      0.00000633165124014221      0      0
0.214750789194674      0.217723636835266      0.00000615987917165947      0      0
0.217723636835266      0.220737638332042      0.00000599276585025931      0      0
0.220737638332042      0.22379336338789      0.00000583018491958840      0      0
0.22379336338789      0.226891389592229      0.00000567201345027353      0      0
0.226891389592229      0.230032302530194      0.00000551813184697285      0      0
0.230032302530194      0.233216695893316      0.00000536842375794780      0      0
0.233216695893316      0.236445171591743      0.00000522277598708767      0      0
0.236445171591743      0.239718339868012      0.00000508107840832000      0      0
0.239718339868012      0.243036819412397      0.00000494322388234235      0      0
0.243036819412397      0.246401237479853      0.00000480910817561217      0      0
0.246401237479853      0.249812230008578      0.00000467862988153388      0      0
0.249812230008578      0.253270441740218      0.00000455169034378322      0      0
0.253270441740218      0.256776526341734      0.00000442819358171114      0      0
0.256776526341734      0.260331146528961      0.00000430804621777067      0      0
0.260331146528961      0.263934974191869      0.00000419115740691200      0      0
0.263934974191869      0.267588690521566      0.00000407743876789226      0      0
0.267588690521566      0.271292986139054      0.00000396680431644819      0      0
0.271292986139054      0.275048561225772      0.00000385917040028105      0      0
0.275048561225772      0.27885612565594      0.00000375445563580470      0      0
0.27885612565594      0.282716399130741      0.00000365258084660888      0      0
0.282716399130741      0.286630111314356      0.00000355346900359136      0      0
0.286630111314356      0.290598001971889      0.00000345704516671348      0      0
0.290598001971889      0.294620821109189      0.00000336323642833513      0      0
0.294620821109189      0.298699329114623      0.00000327197185808632      0      0
0.298699329114623      0.302834296902796      0.00000318318244923363      0      0
0.302834296902796      0.307026506060274      0.00000309680106650093      0      0
0.307026506060274      0.311276748993318      0.00000301276239530499      0      0
0.311276748993318      0.315585829077662      0.00000293100289236749      0      0
0.315585829077662      0.319954560810364      0.00000285146073766613      0      0
0.319954560810364      0.324383769963767      0.00000277407578768850      0      0
0.324383769963767      0.32887429374158      0.00000269878952995327      0      0
0.32887429374158      0.33342698093713      0.00000262554503876437      0      0
0.33342698093713      0.338042692093795      0.00000255428693216465      0      0
0.338042692093795      0.342722299667666      0.00000248496133005643      0      0
0.342722299667666      0.347466688192458      0.00000241751581345729      0      0
0.347466688192458      0.352276754446699      0.00000235189938486020      0      0
0.352276754446699      0.357153407623246      0.00000228806242966802      0      0
0.357153407623246      0.362097569501131      0.00000222595667867320      0      0
0.362097569501131      0.367110174619799      0.00000216553517155422      0      0
0.367110174619799      0.372192170455755      0.00000210675222136106      0      0
0.372192170455755      0.37734451760165      0.00000204956337996302      0      0
0.37734451760165      0.382568189947856      0.00000199392540443244      0      0
0.382568189947856      0.387864174866547      0.00000193979622433895      0      0
0.387864174866547      0.393233473398329      0.00000188713490992959      0      0
0.393233473398329      0.398677100441459      0.00000183590164117034      0      0
0.398677100441459      0.40419608494368      0.00000178605767762590      0      0
0.40419608494368      0.409791470096709      0.00000173756532915465      0      0
0.409791470096709      0.41546431353342      0.00000169038792739654      0      0
0.41546431353342      0.421215687527758      0.00000164448979803231      0      0
0.421215687527758      0.427046679197417      0.00000159983623379286      0      0
0.427046679197417      0.43295839070933      0.00000155639346819825      0      0
0.43295839070933      0.438951939487993      0.00000151412865000625      0      0
0.438951939487993      0.445028458426682      0.00000147300981835098      0      0
0.445028458426682      0.451189096101594      0.00000143300587855263      0      0
0.451189096101594      0.457435016988945      0.00000139408657857964      0      0
0.457435016988945      0.463767401685081      0.00000135622248614540      0      0
0.463767401685081      0.470187447129631      0.00000131938496642172      0      0
0.470187447129631      0.476696366831751      0.00000128354616035189      0      0
0.476696366831751      0.483295391099501      0.00000124867896354662      0      0
0.483295391099501      0.489985767272398      0.00000121475700574630      0      0
0.489985767272398      0.496768759957182      0.00000118175463083364      0      0
0.496768759957182      0.503645651266856      0.00000114964687738087      0      0
0.503645651266856      0.510617741063022      0.00000111840945971624      0      0
0.510617741063022      0.517686347201588      0.00000108801874949455      0      0
0.517686347201588      0.524852805781861      0.00000105845175775699      0      0
0.524852805781861      0.532118471399099      0.00000102968611746559      0      0
0.532118471399099      0.539484717400551      0.00000100170006649781      0      0
0.539484717400551      0.546952936145049      0.000000974472431087130      0      0
0.546952936145049      0.554524539266187      0.000000947982609695265      0      0
0.554524539266187      0.56220095793915      0.000000922210557301963      0      0
0.56220095793915      0.569983643151229      0.000000897136770098185      0      0
0.569983643151229      0.577874065976087      0.000000872742270568381      0      0
0.577874065976087      0.585873717851818      0.000000849008592947366      0      0
0.585873717851818      0.59398411086286      0.000000825917769037014      0      0
0.59398411086286      0.602206778025804      0.000000803452314367487      0      0
0.602206778025804      0.610543273579166      0.000000781595214687109      0      0
0.610543273579166      0.618995173277162      0.000000760329912764132      0      0
0.618995173277162      0.62756407468756      0.000000739640295482491      0      0
0.62756407468756      0.636251597493652      0.000000719510681212213      0      0
0.636251597493652      0.645059383800396      0.000000699925807433182      0      0
0.645059383800396      0.653989098444817      0.000000680870818588526      0      0
0.653989098444817      0.663042429310678      0.000000662331254140625      0      0
0.663042429310678      0.672221087647534      0.000000644293036798627      0      0
0.672221087647534      0.681526808394186      0.000000626742460880891      0      0
0.681526808394186      0.690961350506615      0.000000609666180768681      0      0
0.690961350506615      0.70052649729046      0.000000593051199398117      0      0
0.70052649729046      0.710224056738094      0.000000576884856724956      0      0
0.710224056738094      0.720055861870372      0.000000561154818080285      0      0
0.720055861870372      0.730023771083106      0.000000545849062312814      0      0
0.730023771083106      0.740129668498331      0.000000530955869583069      0      0
0.740129668498331      0.750375464320448      0.000000516463808632782      0      0
0.750375464320448      0.76076309519728      0.000000502361723294171      0      0
0.76076309519728      0.771294524586143      0.000000488638717920770      0      0
0.771294524586143      0.781971743124969      0.000000475284141302041      0      0
0.781971743124969      0.792796769008581      0.000000462287568449301      0      0
0.792796769008581      0.803771648370161      0.000000449638779379912      0      0
0.803771648370161      0.814898455668016      0.000000437327733630047      0      0
0.814898455668016      0.826179294077686      0.000000425344538607969      0      0
0.826179294077686      0.837616295889483      0.000000413679408910219      0      0
0.837616295889483      0.849211622911536      0.000000402322612091700      0      0
0.849211622911536      0.860967466878409      0.000000391264393597960      0      0
0.860967466878409      0.872886049865385      0.000000380494868632444      0      0
0.872886049865385      0.884969624708479      0.000000370003859569057      0      0
0.884969624708479      0.897220475430265      0.000000359780639569759      0      0
0.897220475430265      0.909640917671599      0.000000349813505546757      0      0
0.909640917671599      0.922233299129318      0.000000340089018695088      0      0
0.922233299129318      0.935      0.000000330590538353849      0      0
# END HISTO1D SudakovqbarqExpOutputsThresholdDivN2LL22


==> Diag_Evo_Hard/Diag_SudN2LLp_qbarq_2.dat <==
# BEGIN PLOT
Title=$q_{\bar{n}}+\bar{q}_{ {n}}\to t +\bar{t}+X$
Legend1XPos=0.06
Legend1YPos=0.53
Legend2XPos=0.06
Legend2YPos=0.43
Legend3XPos=0.06
Legend3YPos=0.33
Legend4XPos=0.06
Legend4YPos=0.23
Legend1Only=SudakovqbarqExpOutputsN2LLNor11    
Legend2Only=SudakovqbarqExpOutputsN2LLNor12 
Legend3Only=SudakovqbarqExpOutputsN2LLNor21  
Legend4Only=SudakovqbarqExpOutputsN2LLNor22  
DrawOnly= SudakovqbarqExpOutputsN2LLNor11   SudakovqbarqExpOutputsN2LLNor12 SudakovqbarqExpOutputsN2LLNor21 SudakovqbarqExpOutputsN2LLNor22   
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=0
Legend6=0
LogY=0
LogX=1
XLabel=$\beta_{t\bar{t}}$
YLabel= 
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=2
YMinorTickMarks=4
RatioPlot=0
XMin=0.000001
XMax=1
YMin=-0.15
YMax=+1.25 
# END PLOT
# BEGIN HISTO1D SudakovqbarqExpOutputsN2LLNor11
PlotOrder=1
LineColor=blue
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\widetilde{\mathbf{V}}^{-1}_{h,\mathrm{exp}}\mathbf{V}_{h}\Right]_{(1,1)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      1.00000000188684      0      0
0.00000101384324431002      0.00000102787812403307      1.00000000193769      0      0
0.00000102787812403307      0.00000104210729202498      1.00000000198991      0      0
0.00000104210729202498      0.00000105653343786574      1.00000000204353      0      0
0.00000105653343786574      0.00000107115928836782      1.00000000209860      0      0
0.00000107115928836782      0.00000108598760809164      1.00000000215515      0      0
0.00000108598760809164      0.00000110102119986811      1.00000000221322      0      0
0.00000110102119986811      0.00000111626290532839      1.00000000227286      0      0
0.00000111626290532839      0.00000113171560544106      1.00000000233410      0      0
0.00000113171560544106      0.00000114738222105665      1.00000000239699      0      0
0.00000114738222105665      0.00000116326571345971      1.00000000246157      0      0
0.00000116326571345971      0.0000011793690849286      1.00000000252789      0      0
0.0000011793690849286      0.00000119569537930295      1.00000000259600      0      0
0.00000119569537930295      0.000001212247682559      1.00000000266593      0      0
0.000001212247682559      0.00000122902912339292      1.00000000273775      0      0
0.00000122902912339292      0.00000124604287381218      1.00000000281150      0      0
0.00000124604287381218      0.00000126329214973512      1.00000000288724      0      0
0.00000126329214973512      0.00000128078021159884      1.00000000296501      0      0
0.00000128078021159884      0.00000129851036497544      1.00000000304487      0      0
0.00000129851036497544      0.00000131648596119688      1.00000000312689      0      0
0.00000131648596119688      0.00000133471039798844      1.00000000321111      0      0
0.00000133471039798844      0.00000135318712011092      1.00000000329759      0      0
0.00000135318712011092      0.00000137191962001179      1.00000000338640      0      0
0.00000137191962001179      0.00000139091143848532      1.00000000347761      0      0
0.00000139091143848532      0.00000141016616534188      1.00000000357126      0      0
0.00000141016616534188      0.00000142968744008643      1.00000000366743      0      0
0.00000142968744008643      0.00000144947895260651      1.00000000376619      0      0
0.00000144947895260651      0.00000146954444386967      1.00000000386761      0      0
0.00000146954444386967      0.00000148988770663059      1.00000000397175      0      0
0.00000148988770663059      0.00000151051258614798      1.00000000407869      0      0
0.00000151051258614798      0.00000153142298091138      1.00000000418851      0      0
0.00000153142298091138      0.00000155262284337812      1.00000000430129      0      0
0.00000155262284337812      0.00000157411618072032      1.00000000441709      0      0
0.00000157411618072032      0.00000159590705558239      1.00000000453601      0      0
0.00000159590705558239      0.0000016179995868489      1.00000000465813      0      0
0.0000016179995868489      0.00000164039795042316      1.00000000478353      0      0
0.00000164039795042316      0.00000166310638001652      1.00000000491230      0      0
0.00000166310638001652      0.00000168612916794864      1.00000000504453      0      0
0.00000168612916794864      0.00000170947066595881      1.00000000518032      0      0
0.00000170947066595881      0.00000173313528602849      1.00000000531976      0      0
0.00000173313528602849      0.00000175712750121529      1.00000000546295      0      0
0.00000175712750121529      0.00000178145184649847      1.00000000560999      0      0
0.00000178145184649847      0.00000180611291963609      1.00000000576097      0      0
0.00000180611291963609      0.00000183111538203409      1.00000000591602      0      0
0.00000183111538203409      0.00000185646395962742      1.00000000607524      0      0
0.00000185646395962742      0.00000188216344377329      1.00000000623873      0      0
0.00000188216344377329      0.00000190821869215684      1.00000000640662      0      0
0.00000190821869215684      0.00000193463462970931      1.00000000657902      0      0
0.00000193463462970931      0.000001961416249539      1.00000000675605      0      0
0.000001961416249539      0.00000198856861387501      1.00000000693784      0      0
0.00000198856861387501      0.00000201609685502412      1.00000000712452      0      0
0.00000201609685502412      0.00000204400617634088      1.00000000731621      0      0
0.00000204400617634088      0.00000207230185321116      1.00000000751305      0      0
0.00000207230185321116      0.00000210098923404927      1.00000000771519      0      0
0.00000210098923404927      0.00000213007374130893      1.00000000792275      0      0
0.00000213007374130893      0.00000215956087250823      1.00000000813589      0      0
0.00000215956087250823      0.00000218945620126872      1.00000000835476      0      0
0.00000218945620126872      0.00000221976537836897      1.00000000857950      0      0
0.00000221976537836897      0.00000225049413281266      1.00000000881028      0      0
0.00000225049413281266      0.00000228164827291145      1.00000000904727      0      0
0.00000228164827291145      0.0000023132336873829      1.00000000929062      0      0
0.0000023132336873829      0.0000023452563464635      1.00000000954050      0      0
0.0000023452563464635      0.00000237772230303722      1.00000000979710      0      0
0.00000237772230303722      0.00000241063769377955      1.00000001006059      0      0
0.00000241063769377955      0.00000244400874031748      1.00000001033115      0      0
0.00000244400874031748      0.00000247784175040552      1.00000001060899      0      0
0.00000247784175040552      0.00000251214311911795      1.00000001089428      0      0
0.00000251214311911795      0.00000254691933005764      1.00000001118723      0      0
0.00000254691933005764      0.00000258217695658154      1.00000001148806      0      0
0.00000258217695658154      0.0000026179226630432      1.00000001179696      0      0
0.0000026179226630432      0.00000265416320605244      1.00000001211415      0      0
0.00000265416320605244      0.00000269090543575249      1.00000001243986      0      0
0.00000269090543575249      0.00000272815629711478      1.00000001277432      0      0
0.00000272815629711478      0.00000276592283125165      1.00000001311775      0      0
0.00000276592283125165      0.00000280421217674733      1.00000001347041      0      0
0.00000280421217674733      0.00000284303157100718      1.00000001383254      0      0
0.00000284303157100718      0.00000288238835162573      1.00000001420438      0      0
0.00000288238835162573      0.00000292228995777364      1.00000001458621      0      0
0.00000292228995777364      0.00000296274393160382      1.00000001497828      0      0
0.00000296274393160382      0.00000300375791967704      1.00000001538088      0      0
0.00000300375791967704      0.00000304533967440728      1.00000001579429      0      0
0.00000304533967440728      0.0000030874970555271      1.00000001621879      0      0
0.0000030874970555271      0.00000313023803157323      1.00000001665469      0      0
0.00000313023803157323      0.00000317357068139281      1.00000001710228      0      0
0.00000317357068139281      0.00000321750319567045      1.00000001756189      0      0
0.00000321750319567045      0.00000326204387847638      1.00000001803383      0      0
0.00000326204387847638      0.00000330720114883614      1.00000001851843      0      0
0.00000330720114883614      0.00000335298354232185      1.00000001901604      0      0
0.00000335298354232185      0.00000339939971266569      1.00000001952699      0      0
0.00000339939971266569      0.00000344645843339553      1.00000002005166      0      0
0.00000344645843339553      0.00000349416859949336      1.00000002059041      0      0
0.00000349416859949336      0.00000354253922907654      1.00000002114360      0      0
0.00000354253922907654      0.00000359157946510248      1.00000002171164      0      0
0.00000359157946510248      0.00000364129857709674      1.00000002229492      0      0
0.00000364129857709674      0.00000369170596290522      1.00000002289385      0      0
0.00000369170596290522      0.00000374281115047047      1.00000002350884      0      0
0.00000374281115047047      0.0000037946237996327      1.00000002414032      0      0
0.0000037946237996327      0.00000384715370395563      1.00000002478874      0      0
0.00000384715370395563      0.00000390041079257769      1.00000002545456      0      0
0.00000390041079257769      0.00000395440513208878      1.00000002613823      0      0
0.00000395440513208878      0.00000400914692843308      1.00000002684024      0      0
0.00000400914692843308      0.00000406464652883815      1.00000002756107      0      0
0.00000406464652883815      0.00000412091442377072      1.00000002830123      0      0
0.00000412091442377072      0.00000417796124891967      1.00000002906124      0      0
0.00000417796124891967      0.00000423579778720626      1.00000002984163      0      0
0.00000423579778720626      0.0000042944349708224      1.00000003064294      0      0
0.0000042944349708224      0.00000435388388329698      1.00000003146574      0      0
0.00000435388388329698      0.00000441415576159092      1.00000003231059      0      0
0.00000441415576159092      0.0000044752619982211      1.00000003317810      0      0
0.0000044752619982211      0.00000453721414341383      1.00000003406886      0      0
0.00000453721414341383      0.00000460002390728798      1.00000003498350      0      0
0.00000460002390728798      0.0000046637031620685      1.00000003592266      0      0
0.0000046637031620685      0.00000472826394433043      1.00000003688699      0      0
0.00000472826394433043      0.00000479371845727405      1.00000003787716      0      0
0.00000479371845727405      0.00000486007907303155      1.00000003889388      0      0
0.00000486007907303155      0.00000492735833500554      1.00000003993785      0      0
0.00000492735833500554      0.00000499556896024003      1.00000004100979      0      0
0.00000499556896024003      0.00000506472384182418      1.00000004211046      0      0
0.00000506472384182418      0.00000513483605132934      1.00000004324062      0      0
0.00000513483605132934      0.00000520591884127979      1.00000004440107      0      0
0.00000520591884127979      0.00000527798564765776      1.00000004559261      0      0
0.00000527798564765776      0.00000535105009244307      1.00000004681608      0      0
0.00000535105009244307      0.00000542512598618791      1.00000004807232      0      0
0.00000542512598618791      0.00000550022733062734      1.00000004936222      0      0
0.00000550022733062734      0.00000557636832132587      1.00000005068668      0      0
0.00000557636832132587      0.00000565356335036064      1.00000005204662      0      0
0.00000565356335036064      0.00000573182700904185      1.00000005344299      0      0
0.00000573182700904185      0.00000581117409067079      1.00000005487676      0      0
0.00000581117409067079      0.000005891619593336      1.00000005634893      0      0
0.000005891619593336      0.00000597317872274825      1.00000005786053      0      0
0.00000597317872274825      0.00000605586689511467      1.00000005941262      0      0
0.00000605586689511467      0.0000061396997400527      1.00000006100627      0      0
0.0000061396997400527      0.00000622469310354442      1.00000006264260      0      0
0.00000622469310354442      0.00000631086305093168      1.00000006432275      0      0
0.00000631086305093168      0.0000063982258699528      1.00000006604788      0      0
0.0000063982258699528      0.00000648679807382125      1.00000006781921      0      0
0.00000648679807382125      0.00000657659640434692      1.00000006963797      0      0
0.00000657659640434692      0.00000666763783510069      1.00000007150542      0      0
0.00000666763783510069      0.00000675993957462272      1.00000007342286      0      0
0.00000675993957462272      0.0000068535190696752      1.00000007539163      0      0
0.0000068535190696752      0.00000694839400854009      1.00000007741311      0      0
0.00000694839400854009      0.00000704458232436258      1.00000007948870      0      0
0.00000704458232436258      0.00000714210219854078      1.00000008161984      0      0
0.00000714210219854078      0.00000724097206416231      1.00000008380802      0      0
0.00000724097206416231      0.00000734121060948854      1.00000008605477      0      0
0.00000734121060948854      0.000007442836781487      1.00000008836165      0      0
0.000007442836781487      0.00000754586978941272      1.00000009073026      0      0
0.00000754586978941272      0.00000765032910843916      1.00000009316225      0      0
0.00000765032910843916      0.00000775623448333934      1.00000009565932      0      0
0.00000775623448333934      0.00000786360593221801      1.00000009822321      0      0
0.00000786360593221801      0.00000797246375029542      1.00000010085569      0      0
0.00000797246375029542      0.00000808282851374354      1.00000010355860      0      0
0.00000808282851374354      0.00000819472108357529      1.00000010633383      0      0
0.00000819472108357529      0.00000830816260958769      1.00000010918329      0      0
0.00000830816260958769      0.00000842317453435958      1.00000011210898      0      0
0.00000842317453435958      0.00000853977859730466      1.00000011511293      0      0
0.00000853977859730466      0.00000865799683878063      1.00000011819722      0      0
0.00000865799683878063      0.00000877785160425524      1.00000012136401      0      0
0.00000877785160425524      0.00000889936554853005      1.00000012461549      0      0
0.00000889936554853005      0.00000902256164002253      1.00000012795392      0      0
0.00000902256164002253      0.00000914746316510757      1.00000013138163      0      0
0.00000914746316510757      0.00000927409373251906      1.00000013490100      0      0
0.00000927409373251906      0.00000940247727781235      1.00000013851447      0      0
0.00000940247727781235      0.00000953263806788851      1.00000014222456      0      0
0.00000953263806788851      0.00000966460070558129      1.00000014603383      0      0
0.00000966460070558129      0.00000979839013430744      1.00000014994495      0      0
0.00000979839013430744      0.00000993403164278155      1.00000015396061      0      0
0.00000993403164278155      0.000010071550869796      1.00000015808363      0      0
0.000010071550869796      0.0000102109738090674      1.00000016231685      0      0
0.0000102109738090674      0.0000103523268141496      1.00000016666322      0      0
0.0000103523268141496      0.000010495636603415      1.00000017112575      0      0
0.000010495636603415      0.0000106409302651053      1.00000017570754      0      0
0.0000106409302651053      0.000010788235262451      1.00000018041178      0      0
0.000010788235262451      0.0000109375794388631      1.00000018524173      0      0
0.0000109375794388631      0.0000110889910231955      1.00000019020073      0      0
0.0000110889910231955      0.0000112424986350812      1.00000019529224      0      0
0.0000112424986350812      0.0000113981312903417      1.00000020051977      0      0
0.0000113981312903417      0.0000115559184064716      1.00000020588697      0      0
0.0000115559184064716      0.000011715889808199      1.00000021139755      0      0
0.000011715889808199      0.0000118780757331232      1.00000021705533      0      0
0.0000118780757331232      0.0000120425068374297      1.00000022286424      0      0
0.0000120425068374297      0.0000122092142016854      1.00000022882830      0      0
0.0000122092142016854      0.0000123782293367127      1.00000023495165      0      0
0.0000123782293367127      0.0000125495841895462      1.00000024123853      0      0
0.0000125495841895462      0.0000127233111494713      1.00000024769331      0      0
0.0000127233111494713      0.0000128994430541458      1.00000025432044      0      0
0.0000128994430541458      0.0000130780131958075      1.00000026112453      0      0
0.0000130780131958075      0.0000132590553275668      1.00000026811029      0      0
0.0000132590553275668      0.0000134426036697863      1.00000027528255      0      0
0.0000134426036697863      0.00001362869291655      1.00000028264629      0      0
0.00001362869291655      0.00001381735824222      1.00000029020661      0      0
0.00001381735824222      0.0000140086353080861      1.00000029796872      0      0
0.0000140086353080861      0.0000142025602691059      1.00000030593803      0      0
0.0000142025602691059      0.0000143991697807389      1.00000031412003      0      0
0.0000143991697807389      0.0000145985010058751      1.00000032252039      0      0
0.0000145985010058751      0.0000148005916218595      1.00000033114492      0      0
0.0000148005916218595      0.0000150054798276138      1.00000033999960      0      0
0.0000150054798276138      0.0000152132043508565      1.00000034909053      0      0
0.0000152132043508565      0.0000154238044554237      1.00000035842402      0      0
0.0000154238044554237      0.0000156373199486901      1.00000036800652      0      0
0.0000156373199486901      0.0000158537911890937      1.00000037784467      0      0
0.0000158537911890937      0.0000160732590937644      1.00000038794523      0      0
0.0000160732590937644      0.0000162957651462576      1.00000039831523      0      0
0.0000162957651462576      0.000016521351404396      1.00000040896179      0      0
0.000016521351404396      0.0000167500605082187      1.00000041989231      0      0
0.0000167500605082187      0.0000169819356880416      1.00000043111434      0      0
0.0000169819356880416      0.0000172170207726282      1.00000044263559      0      0
0.0000172170207726282      0.0000174553601974744      1.00000045446404      0      0
0.0000174553601974744      0.0000176969990132074      1.00000046660788      0      0
0.0000176969990132074      0.0000179419828941014      1.00000047907549      0      0
0.0000179419828941014      0.0000181903581467107      1.00000049187545      0      0
0.0000181903581467107      0.0000184421717186223      1.00000050501659      0      0
0.0000184421717186223      0.0000186974712073306      1.00000051850803      0      0
0.0000186974712073306      0.0000189563048692332      1.00000053235903      0      0
0.0000189563048692332      0.0000192187216287532      1.00000054657916      0      0
0.0000192187216287532      0.0000194847710875863      1.00000056117823      0      0
0.0000194847710875863      0.0000197545035340766      1.00000057616633      0      0
0.0000197545035340766      0.000020027969952722      1.00000059155380      0      0
0.000020027969952722      0.0000203052220338112      1.00000060735118      0      0
0.0000203052220338112      0.0000205863121831945      1.00000062356942      0      0
0.0000205863121831945      0.0000208712935321888      1.00000064021967      0      0
0.0000208712935321888      0.000021160219947621      1.00000065731339      0      0
0.000021160219947621      0.0000214531460420097      1.00000067486239      0      0
0.0000214531460420097      0.0000217501271838877      1.00000069287876      0      0
0.0000217501271838877      0.0000220512195082683      1.00000071137487      0      0
0.0000220512195082683      0.0000223564799272551      1.00000073036352      0      0
0.0000223564799272551      0.0000226659661408002      1.00000074985770      0      0
0.0000226659661408002      0.0000229797366476099      1.00000076987087      0      0
0.0000229797366476099      0.0000232978507562027      1.00000079041675      0      0
0.0000232978507562027      0.0000236203685961192      1.00000081150955      0      0
0.0000236203685961192      0.000023947351129288      1.00000083316375      0      0
0.000023947351129288      0.0000242788601615485      1.00000085539423      0      0
0.0000242788601615485      0.0000246149583543337      1.00000087821626      0      0
0.0000246149583543337      0.0000249557092365137      1.00000090164556      0      0
0.0000249557092365137      0.0000253011772164045      1.00000092569825      0      0
0.0000253011772164045      0.0000256514275939423      1.00000095039083      0      0
0.0000256514275939423      0.0000260065265730261      1.00000097574021      0      0
0.0000260065265730261      0.0000263665412740315      1.00000100176380      0      0
0.0000263665412740315      0.0000267315397464981      1.00000102847951      0      0
0.0000267315397464981      0.0000271015909819919      1.00000105590572      0      0
0.0000271015909819919      0.0000274767649271459      1.00000108406123      0      0
0.0000274767649271459      0.0000278571324968813      1.00000111296532      0      0
0.0000278571324968813      0.0000282427655878122      1.00000114263782      0      0
0.0000282427655878122      0.0000286337370918349      1.00000117309907      0      0
0.0000286337370918349      0.0000290301209099061      1.00000120437004      0      0
0.0000290301209099061      0.0000294319919660113      1.00000123647217      0      0
0.0000294319919660113      0.0000298394262213274      1.00000126942714      0      0
0.0000298394262213274      0.00003025250068858      1.00000130325808      0      0
0.00003025250068858      0.000030671293446601      1.00000133798766      0      0
0.000030671293446601      0.0000310958836550867      1.00000137363984      0      0
0.0000310958836550867      0.00003152635156956      1.00000141023914      0      0
0.00003152635156956      0.000031962778556541      1.00000144781058      0      0
0.000031962778556541      0.0000324052471089262      1.00000148637950      0      0
0.0000324052471089262      0.0000328538408615817      1.00000152597297      0      0
0.0000328538408615817      0.000033308644607151      1.00000156661746      0      0
0.000033308644607151      0.0000337697443120835      1.00000160834100      0      0
0.0000337697443120835      0.0000342372271328825      1.00000165117190      0      0
0.0000342372271328825      0.0000347111814325807      1.00000169513981      0      0
0.0000347111814325807      0.0000351916967974413      1.00000174027429      0      0
0.0000351916967974413      0.0000356788640538924      1.00000178660662      0      0
0.0000356788640538924      0.0000361727752856944      1.00000183416836      0      0
0.0000361727752856944      0.0000366735238513458      1.00000188299136      0      0
0.0000366735238513458      0.0000371812044017293      1.00000193310955      0      0
0.0000371812044017293      0.0000376959128980032      1.00000198455723      0      0
0.0000376959128980032      0.0000382177466297395      1.00000203736871      0      0
0.0000382177466297395      0.0000387468042333134      1.00000209158080      0      0
0.0000387468042333134      0.0000392831857105477      1.00000214722969      0      0
0.0000392831857105477      0.0000398269924476147      1.00000220435430      0      0
0.0000398269924476147      0.0000403783272342003      1.00000226299237      0      0
0.0000403783272342003      0.0000409372942829333      1.00000232318437      0      0
0.0000409372942829333      0.0000415039992490831      1.00000238497095      0      0
0.0000415039992490831      0.000042078549250531      1.00000244839453      0      0
0.000042078549250531      0.0000426610528880173      1.00000251349826      0      0
0.0000426610528880173      0.0000432516202656688      1.00000258032596      0      0
0.0000432516202656688      0.0000438503630118107      1.00000264892317      0      0
0.0000438503630118107      0.0000444573943000663      1.00000271933602      0      0
0.0000444573943000663      0.0000450728288707489      1.00000279161321      0      0
0.0000450728288707489      0.0000456967830525504      1.00000286580374      0      0
0.0000456967830525504      0.0000463293747845289      1.00000294195718      0      0
0.0000463293747845289      0.0000469707236384016      1.00000302012479      0      0
0.0000469707236384016      0.0000476209508411464      1.00000310036128      0      0
0.0000476209508411464      0.0000482801792979158      1.00000318271882      0      0
0.0000482801792979158      0.0000489485336152684      1.00000326725531      0      0
0.0000489485336152684      0.0000496261401247217      1.00000335402618      0      0
0.0000496261401247217      0.0000503131269066316      1.00000344309047      0      0
0.0000503131269066316      0.0000510096238144011      1.00000353450947      0      0
0.0000510096238144011      0.000051715762499026      1.00000362834272      0      0
0.000051715762499026      0.000052431676433979      1.00000372465611      0      0
0.000052431676433979      0.0000531575009404385      1.00000382351412      0      0
0.0000531575009404385      0.0000538933732128671      1.00000392498158      0      0
0.0000538933732128671      0.0000546394323449439      1.00000402912990      0      0
0.0000546394323449439      0.0000553958193558558      1.00000413602587      0      0
0.0000553958193558558      0.0000561626772169526      1.00000424574390      0      0
0.0000561626772169526      0.0000569401508787716      1.00000435835650      0      0
0.0000569401508787716      0.0000577283872984359      1.00000447394049      0      0
0.0000577283872984359      0.0000585275354674316      1.00000459257142      0      0
0.0000585275354674316      0.0000593377464397706      1.00000471433236      0      0
0.0000593377464397706      0.0000601591733605423      1.00000483930207      0      0
0.0000601591733605423      0.0000609919714948611      1.00000496756656      0      0
0.0000609919714948611      0.0000618362982572143      1.00000509921002      0      0
0.0000618362982572143      0.0000626923132412161      1.00000523432165      0      0
0.0000626923132412161      0.0000635601782497746      1.00000537299275      0      0
0.0000635601782497746      0.0000644400573256746      1.00000551531529      0      0
0.0000644400573256746      0.0000653321167825856      1.00000566138361      0      0
0.0000653321167825856      0.0000662365252364977      1.00000581129614      0      0
0.0000662365252364977      0.0000671534536375933      1.00000596515178      0      0
0.0000671534536375933      0.0000680830753025601      1.00000612305659      0      0
0.0000680830753025601      0.0000690255659473509      1.00000628511292      0      0
0.0000690255659473509      0.0000699811037203975      1.00000645142966      0      0
0.0000699811037203975      0.0000709498692362838      1.00000662211406      0      0
0.0000709498692362838      0.0000719320456098856      1.00000679728811      0      0
0.0000719320456098856      0.0000729278184909828      1.00000697705981      0      0
0.0000729278184909828      0.0000739373760993502      1.00000716155025      0      0
0.0000739373760993502      0.0000749609092603353      1.00000735088526      0      0
0.0000749609092603353      0.0000759986114409274      1.00000754518752      0      0
0.0000759986114409274      0.0000770506787863264      1.00000774459194      0      0
0.0000770506787863264      0.0000781173101570184      1.00000794921673      0      0
0.0000781173101570184      0.0000791987071663636      1.00000815921094      0      0
0.0000791987071663636      0.0000802950742187053      1.00000837470869      0      0
0.0000802950742187053      0.000081406618548006      1.00000859584966      0      0
0.000081406618548006      0.0000825335502570186      1.00000882278137      0      0
0.0000825335502570186      0.0000836760823569998      1.00000905564738      0      0
0.0000836760823569998      0.0000848344308079731      1.00000929461714      0      0
0.0000848344308079731      0.0000860088145595493      1.00000953983174      0      0
0.0000860088145595493      0.0000871994555923124      1.00000979145256      0      0
0.0000871994555923124      0.0000884065789597775      1.00001004965750      0      0
0.0000884065789597775      0.0000896304128309307      1.00001031460076      0      0
0.0000896304128309307      0.0000908711885333572      1.00001058647064      0      0
0.0000908711885333572      0.0000921291405969664      1.00001086542502      0      0
0.0000921291405969664      0.0000934045067983223      1.00001115167223      0      0
0.0000934045067983223      0.0000946975282055884      1.00001144537602      0      0
0.0000946975282055884      0.0000960084492240934      1.00001174672606      0      0
0.0000960084492240934      0.0000973375176425286      1.00001205594557      0      0
0.0000973375176425286      0.000098684984679785      1.00001237320104      0      0
0.000098684984679785      0.000100051105032438      1.00001269872461      0      0
0.000100051105032438      0.000101436136922889      1.00001303271735      0      0
0.000101436136922889      0.000102840342148178      1.00001337538172      0      0
0.000102840342148178      0.000104263986129461      1.00001372695333      0      0
0.000104263986129461      0.000105707337962187      1.00001408766466      0      0
0.000105707337962187      0.00010717067046696      1.00001445775288      0      0
0.00010717067046696      0.000108654260241103      1.00001483740759      0      0
0.000108654260241103      0.000110158387710945      1.00001522692965      0      0
0.000110158387710945      0.000111683337184825      1.00001562653913      0      0
0.000111683337184825      0.000113229396906833      1.00001603650350      0      0
0.000113229396906833      0.00011479685911129      1.00001645708612      0      0
0.00011479685911129      0.000116386020077991      1.00001688854124      0      0
0.000116386020077991      0.000117997180188201      1.00001733114097      0      0
0.000117997180188201      0.00011963064398144      1.00001778518088      0      0
0.00011963064398144      0.00012128672021304      1.00001825090799      0      0
0.00012128672021304      0.00012296572191251      1.00001872870615      0      0
0.00012296572191251      0.000124667966442703      1.00001921878301      0      0
0.000124667966442703      0.000126393775559803      1.00001972149279      0      0
0.000126393775559803      0.000128143475474143      1.00002023714489      0      0
0.000128143475474143      0.000129917396911867      1.00002076601676      0      0
0.000129917396911867      0.000131715875177439      1.00002130855089      0      0
0.000131715875177439      0.000133539250217029      1.00002186498721      0      0
0.000133539250217029      0.00013538786668276      1.00002243569484      0      0
0.00013538786668276      0.000137262073997862      1.00002302102018      0      0
0.000137262073997862      0.000139162226422714      1.00002362131217      0      0
0.000139162226422714      0.00014108868312181      1.00002423704228      0      0
0.00014108868312181      0.000143041808231644      1.00002486847884      0      0
0.000143041808231644      0.000145021970929542      1.00002551603123      0      0
0.000145021970929542      0.00014702954550344      1.00002618012788      0      0
0.00014702954550344      0.000149064911422635      1.00002686110645      0      0
0.000149064911422635      0.00015112845340951      1.00002755946276      0      0
0.00015112845340951      0.000153220561512254      1.00002827556238      0      0
0.000153220561512254      0.000155341631178586      1.00002900992580      0      0
0.000155341631178586      0.000157492063330508      1.00002976289682      0      0
0.000157492063330508      0.000159672264440082      1.00003053492098      0      0
0.000159672264440082      0.00016188264660626      1.00003132651751      0      0
0.00016188264660626      0.000164123627632783      1.00003213823809      0      0
0.000164123627632783      0.00016639563110715      1.00003297033395      0      0
0.00016639563110715      0.000168699086480686      1.00003382345824      0      0
0.000168699086480686      0.000171034429149716      1.00003469813022      0      0
0.000171034429149716      0.00017340210053786      1.00003559480254      0      0
0.00017340210053786      0.000175802548179476      1.00003651407452      0      0
0.000175802548179476      0.000178236225804249      1.00003745645675      0      0
0.000178236225804249      0.000180703593422953      1.00003842228811      0      0
0.000180703593422953      0.000183205117414405      1.00003941245707      0      0
0.000183205117414405      0.000185741270613619      1.00004042741288      0      0
0.000185741270613619      0.000188312532401177      1.00004146764188      0      0
0.000188312532401177      0.000190919388793845      1.00004253377721      0      0
0.000190919388793845      0.000193562332536437      1.00004362635608      0      0
0.000193562332536437      0.000196241863194957      1.00004474618271      0      0
0.000196241863194957      0.000198958487251018      1.00004589389371      0      0
0.000198958487251018      0.000201712718197586      1.00004706988446      0      0
0.000201712718197586      0.000204505076636033      1.00004827487752      0      0
0.000204505076636033      0.000207336090374545      1.00004950975549      0      0
0.000207336090374545      0.000210206294527884      1.00005077502618      0      0
0.000210206294527884      0.000213116231618538      1.00005207136357      0      0
0.000213116231618538      0.000216066451679264      1.00005339965716      0      0
0.000216066451679264      0.000219057512357059      1.00005476053458      0      0
0.000219057512357059      0.000222089979018563      1.00005615426563      0      0
0.000222089979018563      0.000225164424856924      1.00005758249733      0      0
0.000225164424856924      0.000228281431000144      1.00005904524476      0      0
0.000228281431000144      0.00023144158662092      1.00006054335573      0      0
0.00023144158662092      0.000234645489048012      1.00006207789623      0      0
0.000234645489048012      0.000237893743879147      1.00006364962685      0      0
0.000237893743879147      0.000241186965095492      1.00006525941455      0      0
0.000241186965095492      0.000244525775177701      1.00006690793969      0      0
0.000244525775177701      0.000247910805223583      1.00006859550282      0      0
0.000247910805223583      0.000251342695067386      1.00007032418551      0      0
0.000251342695067386      0.000254822093400743      1.00007209345793      0      0
0.000254822093400743      0.00025834965789528      1.00007390567434      0      0
0.00025834965789528      0.000261926055326934      1.00007576050592      0      0
0.000261926055326934      0.000265551961701985      1.00007765909741      0      0
0.000265551961701985      0.00026922806238483      1.00007960268236      0      0
0.00026922806238483      0.000272955052227537      1.00008159222816      0      0
0.000272955052227537      0.000276733635701177      1.00008362862698      0      0
0.000276733635701177      0.000280564527028988      1.00008571229828      0      0
0.000280564527028988      0.000284448450321376      1.00008784426074      0      0
0.000284448450321376      0.000288386139712781      1.00009002704281      0      0
0.000288386139712781      0.000292378339500449      1.00009225894838      0      0
0.000292378339500449      0.000296425804285111      1.00009454394006      0      0
0.000296425804285111      0.000300529299113624      1.00009688056394      0      0
0.000300529299113624      0.000304689599623573      1.00009927051785      0      0
0.000304689599623573      0.000308907492189884      1.00010171559221      0      0
0.000308907492189884      0.000313183774073464      1.00010421645211      0      0
0.000313183774073464      0.000317519253571897      1.00010677392809      0      0
0.000317519253571897      0.000321914750172228      1.00010938924781      0      0
0.000321914750172228      0.000326371094705861      1.00011206400780      0      0
0.000326371094705861      0.000330889129505603      1.00011479877238      0      0
0.000330889129505603      0.000335469708564879      1.00011759286749      0      0
0.000335469708564879      0.000340113697699154      1.00012045094783      0      0
0.000340113697699154      0.000344821974709588      1.00012337086640      0      0
0.000344821974709588      0.000349595429548956      1.00012635667909      0      0
0.000349595429548956      0.000354434964489868      1.00012940559501      0      0
0.000354434964489868      0.000359341494295315      1.00013252290815      0      0
0.000359341494295315      0.000364315946391572      1.00013570834989      0      0
0.000364315946391572      0.000369359261043507      1.00013896181328      0      0
0.000369359261043507      0.000374472391532301      1.00014228491943      0      0
0.000374472391532301      0.00037965630433564      1.00014567921606      0      0
0.00037965630433564      0.000384911979310397      1.00014914575429      0      0
0.000384911979310397      0.000390240409877844      1.00015268499434      0      0
0.000390240409877844      0.000395642603211426      1.00015629764716      0      0
0.000395642603211426      0.000401119580427133      1.00015998731406      0      0
0.000401119580427133      0.000406672376776519      1.00016375565658      0      0
0.000406672376776519      0.000412302041842373      1.00016759733514      0      0
0.000412302041842373      0.000418009639737117      1.00017152234453      0      0
0.000418009639737117      0.000423796249303941      1.00017552314042      0      0
0.000423796249303941      0.000429662964320725      1.00017960999451      0      0
0.000429662964320725      0.000435610893706785      1.00018377362585      0      0
0.000435610893706785      0.000441641161732474      1.00018802312970      0      0
0.000441641161732474      0.000447754908231697      1.00019235937698      0      0
0.000447754908231697      0.000453953288817359      1.00019677921498      0      0
0.000453953288817359      0.000460237475099795      1.00020128418540      0      0
0.000460237475099795      0.000466608654908228      1.00020587675363      0      0
0.000466608654908228      0.000473068032515292      1.00021055848173      0      0
0.000473068032515292      0.000479616828864662      1.00021533048205      0      0
0.000479616828864662      0.000486256281801832      1.00022019339553      0      0
0.000486256281801832      0.000492987646308097      1.00022514654984      0      0
0.000492987646308097      0.000499812194737762      1.00023018915509      0      0
0.000499812194737762      0.000506731217058643      1.00023532641791      0      0
0.000506731217058643      0.0005137460210959      1.00024056442262      0      0
0.0005137460210959      0.000520857932779231      1.00024589075487      0      0
0.000520857932779231      0.000528068296393506      1.00025131312426      0      0
0.000528068296393506      0.000535378474832857      1.00025683861149      0      0
0.000535378474832857      0.000542789849858294      1.00026245234555      0      0
0.000542789849858294      0.000550303822358882      1.00026817338146      0      0
0.000550303822358882      0.000557921812616533      1.00027398927224      0      0
0.000557921812616533      0.000565645260574473      1.00027990033788      0      0
0.000565645260574473      0.00057347562610941      1.00028592360254      0      0
0.00057347562610941      0.000581414389307485      1.00029204210062      0      0
0.000581414389307485      0.000589463050744029      1.00029825594735      0      0
0.000589463050744029      0.000597623131767208      1.00030457507785      0      0
0.000597623131767208      0.000605896174785581      1.00031100117337      0      0
0.000605896174785581      0.000614283743559644      1.00031753173600      0      0
0.000614283743559644      0.000622787423497414      1.00032416534429      0      0
0.000622787423497414      0.000631408821954096      1.00033090187965      0      0
0.000631408821954096      0.000640149568535908      1.00033774155576      0      0
0.000640149568535908      0.000649011315408104      1.00034468500276      0      0
0.000649011315408104      0.000657995737607266      1.00035173468924      0      0
0.000657995737607266      0.000667104533357915      1.00035889542214      0      0
0.000667104533357915      0.00067633942439351      1.00036616799530      0      0
0.00067633942439351      0.000685702156281888      1.00037353975932      0      0
0.000685702156281888      0.000695194498755206      1.00038100366574      0      0
0.000695194498755206      0.000704818246044455      1.00038858900865      0      0
0.000704818246044455      0.000714575217218609      1.00039629138792      0      0
0.000714575217218609      0.000724467256528451      1.00040407034932      0      0
0.000724467256528451      0.000734496233755185      1.00041198777742      0      0
0.000734496233755185      0.000744664044563847      1.00041998948306      0      0
0.000744664044563847      0.000754972610861632      1.00042811244326      0      0
0.000754972610861632      0.000765423881161163      1.00043632928131      0      0
0.000765423881161163      0.0007760198309488      1.00044467320000      0      0
0.0007760198309488      0.000786762463058045      1.00045308968819      0      0
0.000786762463058045      0.00079765380804811      1.00046165763524      0      0
0.00079765380804811      0.000808695924587738      1.00047029677932      0      0
0.000808695924587738      0.000819890899844323      1.00047904025647      0      0
0.000819890899844323      0.00083124084987843      1.00048792521254      0      0
0.00083124084987843      0.000842747920043766      1.00049689962433      0      0
0.000842747920043766      0.000854414285392693      1.00050595506451      0      0
0.000854414285392693      0.000866242151087355      1.00051512366102      0      0
0.000866242151087355      0.000878233752816494      1.00052441614647      0      0
0.000878233752816494      0.000890391357218039      1.00053382125163      0      0
0.000890391357218039      0.000902717262307538      1.00054332829247      0      0
0.000902717262307538      0.000915213797912533      1.00055293466514      0      0
0.000915213797912533      0.000927883326112938      1.00056264222402      0      0
0.000927883326112938      0.000940728241687513      1.00057245317035      0      0
0.000940728241687513      0.000953750972566528      1.00058236826512      0      0
0.000953750972566528      0.000966953980290686      1.00059238625348      0      0
0.000966953980290686      0.000980339760476396      1.00060250378320      0      0
0.000980339760476396      0.000993910843287497      1.00061271694340      0      0
0.000993910843287497      0.0010076697939135      1.00062302661114      0      0
0.0010076697939135      0.00102161921305448      1.00063344585069      0      0
0.00102161921305448      0.0010357617374126      1.00064399581116      0      0
0.0010357617374126      0.00105010004019057      1.00065467465446      0      0
0.00105010004019057      0.00106463683159689      1.00066543236209      0      0
0.00106463683159689      0.00107937485935813      1.00067623776490      0      0
0.00107937485935813      0.00109431690923832      1.00068717476916      0      0
0.00109431690923832      0.00110946580556549      1.00069829407692      0      0
0.00110946580556549      0.00112482441176555      1.00070944541992      0      0
0.00112482441176555      0.00114039563090349      1.00072066012468      0      0
0.00114039563090349      0.00115618240623217      1.00073211221123      0      0
0.00115618240623217      0.00117218772174859      1.00074355311398      0      0
0.00117218772174859      0.00118841460275796      1.00075513135879      0      0
0.00118841460275796      0.00120486611644553      1.00076688762945      0      0
0.00120486611644553      0.00122154537245635      1.00077860778645      0      0
0.00122154537245635      0.00123845552348304      1.00079062631846      0      0
0.00123845552348304      0.00125559976586171      1.00080254431435      0      0
0.00125559976586171      0.00127298134017614      1.00081479739390      0      0
0.00127298134017614      0.00129060353187029      1.00082693539787      0      0
0.00129060353187029      0.00130846967186935      1.00083940584551      0      0
0.00130846967186935      0.00132658313720929      1.00085181545118      0      0
0.00132658313720929      0.00134494735167523      1.00086442650233      0      0
0.00134494735167523      0.00136356578644858      1.00087721384126      0      0
0.00136356578644858      0.00138244196076317      1.00088992123817      0      0
0.00138244196076317      0.00140157944257044      1.00090299511051      0      0
0.00140157944257044      0.00142098184921384      1.00091608359195      0      0
0.00142098184921384      0.00144065284811262      1.00092916798796      0      0
0.00144065284811262      0.00146059615745496      1.00094260644210      0      0
0.00146059615745496      0.00148081554690089      1.00095614843194      0      0
0.00148081554690089      0.00150131483829471      1.00096962463672      0      0
0.00150131483829471      0.00152209790638749      1.00098330968853      0      0
0.00152209790638749      0.00154316867956938      1.00099730395394      0      0
0.00154316867956938      0.00156453114061223      1.00101140290548      0      0
0.00156453114061223      0.00158618932742236      1.00102549228868      0      0
0.00158618932742236      0.00160814733380381      1.00103967800776      0      0
0.00160814733380381      0.00163040931023216      1.00105409590125      0      0
0.00163040931023216      0.00165297946463904      1.00106876892723      0      0
0.00165297946463904      0.00167586206320748      1.00108363433490      0      0
0.00167586206320748      0.00169906143117836      1.00109862830954      0      0
0.00169906143117836      0.00172258195366789      1.00111372890161      0      0
0.00172258195366789      0.00174642807649655      1.00112894986083      0      0
0.00174642807649655      0.00177060430702936      1.00114431782577      0      0
0.00177060430702936      0.00179511521502795      1.00115985601723      0      0
0.00179511521502795      0.00181996543351421      1.00117557907886      0      0
0.00181996543351421      0.00184515965964614      1.00119149472777      0      0
0.00184515965964614      0.00187070265560561      1.00120760737225      0      0
0.00187070265560561      0.00189659924949857      1.00122392112888      0      0
0.00189659924949857      0.00192285433626758      1.00124044144663      0      0
0.00192285433626758      0.00194947287861711      1.00125717514642      0      0
0.00194947287861711      0.00197645990795156      1.00127412856705      0      0
0.00197645990795156      0.00200382052532629      1.00129130343168      0      0
0.00200382052532629      0.00203155990241182      1.00130869090386      0      0
0.00203155990241182      0.00205968328247135      1.00132626687394      0      0
0.00205968328247135      0.00208819598135186      1.00134399539404      0      0
0.00208819598135186      0.00211710338848892      1.00136184873784      0      0
0.00211710338848892      0.00214641096792534      1.00137984424223      0      0
0.00214641096792534      0.00217612425934403      1.00139807449402      0      0
0.00217612425934403      0.00220624887911509      1.00141668171276      0      0
0.00220624887911509      0.00223679052135739      1.00143574347899      0      0
0.00223679052135739      0.00226775495901488      1.00145513690969      0      0
0.00226775495901488      0.00229914804494778      1.00147456989110      0      0
0.00229914804494778      0.00233097571303889      1.00149389311825      0      0
0.00233097571303889      0.00236324397931521      1.00151340914648      0      0
0.00236324397931521      0.00239595894308506      1.00153361308828      0      0
0.00239595894308506      0.00242912678809096      1.00155442547338      0      0
0.00242912678809096      0.00246275378367852      1.00157510790029      0      0
0.00246275378367852      0.00249684628598141      1.00159548191290      0      0
0.00249684628598141      0.00253141073912281      1.00161650759474      0      0
0.00253141073912281      0.0025664536764335      1.00163852198669      0      0
0.0025664536764335      0.00260198172168671      1.00166027240168      0      0
0.00260198172168671      0.00263800159035023      1.00168157481963      0      0
0.00263800159035023      0.00267452009085567      1.00170406427826      0      0
0.00267452009085567      0.00271154412588544      1.00172722712828      0      0
0.00271154412588544      0.00274908069367747      1.00174938874498      0      0
0.00274908069367747      0.00278713688934801      1.00177235275981      0      0
0.00278713688934801      0.00282571990623272      1.00179661959719      0      0
0.00282571990623272      0.00286483703724639      1.00181963116043      0      0
0.00286483703724639      0.00290449567626138      1.00184347087027      0      0
0.00290449567626138      0.00294470331950526      1.00186868538035      0      0
0.00294470331950526      0.0029854675669777      1.00189227211059      0      0
0.0029854675669777      0.00302679612388701      1.00191757732069      0      0
0.00302679612388701      0.0030686968021066      1.00194323160594      0      0
0.0030686968021066      0.00311117752165154      1.00196762395489      0      0
0.00311117752165154      0.0031542463121756      1.00199470337797      0      0
0.0031542463121756      0.00319791131448903      1.00201986502848      0      0
0.00319791131448903      0.00324218078209728      1.00204659853763      0      0
0.00324218078209728      0.0032870630827611      1.00207372028239      0      0
0.0032870630827611      0.00333256670007821      1.00209973989569      0      0
0.00333256670007821      0.00337870023508683      1.00212850582289      0      0
0.00337870023508683      0.00342547240789146      1.00215451914114      0      0
0.00342547240789146      0.00347289205931113      1.00218412608695      0      0
0.00347289205931113      0.00352096815255051      1.00221082577142      0      0
0.00352096815255051      0.00356970977489406      1.00224078609952      0      0
0.00356970977489406      0.00361912613942378      1.00226842966650      0      0
0.00361912613942378      0.0036692265867606      1.00229867651836      0      0
0.0036692265867606      0.00372002058682995      1.00232717225000      0      0
0.00372002058682995      0.00377151774065175      1.00235789496355      0      0
0.00377151774065175      0.00382372778215516      1.00238697205409      0      0
0.00382372778215516      0.00387666058001854      1.00241847322681      0      0
0.00387666058001854      0.00393032613953476      1.00244779647971      0      0
0.00393032613953476      0.0039847346045024      1.00248038695541      0      0
0.0039847346045024      0.00403989625914312      1.00250968176823      0      0
0.00403989625914312      0.00409582153004557      1.00254350491625      0      0
0.00409582153004557      0.00415252098813623      1.00257280666682      0      0
0.00415252098813623      0.00421000535067748      1.00260751628566      0      0
0.00421000535067748      0.0042682854832934      1.00263752323569      0      0
0.0042682854832934      0.00432737240202355      1.00267200303446      0      0
0.00432737240202355      0.00438727727540519      1.00270411552588      0      0
0.00438727727540519      0.00444801142658443      1.00273689360669      0      0
0.00444801142658443      0.00450958633545639      1.00277216790519      0      0
0.00450958633545639      0.00457201364083525      1.00280310744974      0      0
0.00457201364083525      0.00463530514265407      1.00284023572642      0      0
0.00463530514265407      0.00469947280419532      1.00287214383437      0      0
0.00469947280419532      0.00476452875435209      1.00290732578441      0      0
0.00476452875435209      0.0048304852899207      1.00294362999240      0      0
0.0048304852899207      0.00489735487792503      1.00297549510756      0      0
0.00489735487792503      0.00496515015797302      1.00301412969751      0      0
0.00496515015797302      0.00503388394464577      1.00304797441585      0      0
0.00503388394464577      0.00510356922991978      1.00308260639704      0      0
0.00510356922991978      0.00517421918562266      1.00312203837816      0      0
0.00517421918562266      0.00524584716592283      1.00315476956629      0      0
0.00524584716592283      0.00531846670985373      1.00319221023262      0      0
0.00531846670985373      0.00539209154387294      1.00323140299337      0      0
0.00539209154387294      0.00546673558445676      1.00326422596775      0      0
0.00546673558445676      0.00554241294073067      1.00330349919376      0      0
0.00554241294073067      0.00561913791713623      1.00334281024574      0      0
0.00561913791713623      0.00569692501613484      1.00337604064161      0      0
0.00569692501613484      0.00577578894094906      1.00341616412455      0      0
0.00577578894094906      0.00585574459834172      1.00345649264993      0      0
0.00585574459834172      0.00593680710143364      1.00349011989921      0      0
0.00593680710143364      0.00601899177256026      1.00353000814948      0      0
0.00601899177256026      0.00610231414616781      1.00357224266550      0      0
0.00610231414616781      0.0061867899717497      1.00360679580562      0      0
0.0061867899717497      0.0062724352168234      1.00364503499494      0      0
0.0062724352168234      0.00635926606994866      1.00368922984329      0      0
0.00635926606994866      0.00644729894378739      1.00372649228808      0      0
0.00644729894378739      0.00653655047820597      1.00376212950482      0      0
0.00653655047820597      0.00662703754342055      1.00380619549664      0      0
0.00662703754342055      0.00671877724318579      1.00384845126643      0      0
0.00671877724318579      0.00681178691802782      1.00388337283124      0      0
0.00681178691802782      0.00690608414852187      1.00392334380458      0      0
0.00690608414852187      0.00700168675861542      1.00396958618289      0      0
0.00700168675861542      0.00709861281899715      1.00400942366481      0      0
0.00709861281899715      0.00719688065051277      1.00404483668652      0      0
0.00719688065051277      0.00729650882762788      1.00408798788078      0      0
0.00729650882762788      0.00739751618193895      1.00413496885078      0      0
0.00739751618193895      0.00749992180573285      1.00417420788322      0      0
0.00749992180573285      0.00760374505559565      1.00421039352927      0      0
0.00760374505559565      0.00770900555607137      1.00425481375596      0      0
0.00770900555607137      0.00781572320337137      1.00430302627126      0      0
0.00781572320337137      0.00792391816913513      1.00434367304965      0      0
0.00792391816913513      0.00803361090424307      1.00437999923809      0      0
0.00803361090424307      0.00814482214268214      1.00442361755911      0      0
0.00814482214268214      0.00825757290546495      1.00447344781092      0      0
0.00825757290546495      0.00837188450460311      1.00451788067984      0      0
0.00837188450460311      0.0084877785471356      1.00455497150511      0      0
0.0084877785471356      0.00860527693921294      1.00459550137957      0      0
0.00860527693921294      0.00872440189023784      1.00464499108045      0      0
0.00872440189023784      0.0088451759170632      1.00469497975751      0      0
0.0088451759170632      0.00896762184824822      1.00473663597468      0      0
0.00896762184824822      0.00909176282837339      1.00477428979077      0      0
0.00909176282837339      0.00921762232241531      1.00481862169791      0      0
0.00921762232241531      0.009345224120182      1.00487091114196      0      0
0.009345224120182      0.00947459234080956      1.00492148563681      0      0
0.00947459234080956      0.00960575143732124      1.00496350148561      0      0
0.00960575143732124      0.0097387262012494      1.00500216375399      0      0
0.0097387262012494      0.00987354176732169      1.00504747071965      0      0
0.00987354176732169      0.0100102236182119      1.00510113717359      0      0
0.0100102236182119      0.0101487975893568      1.00515469966861      0      0
0.0101487975893568      0.0102892898738392      1.00520028468283      0      0
0.0102892898738392      0.0104317270273393      1.00524006707388      0      0
0.0104317270273393      0.0105761359731542      1.00528339074606      0      0
0.0105761359731542      0.0107225440072866      1.00533583605872      0      0
0.0107225440072866      0.0108709788036044      1.00539312673480      0      0
0.0108709788036044      0.0110214684190717      1.00544614602144      0      0
0.0110214684190717      0.0111740412990521      1.00549080853449      0      0
0.0111740412990521      0.0113287262826851      1.00553212134875      0      0
0.0113287262826851      0.0114855526083377      1.00557879545819      0      0
0.0114855526083377      0.0116445499191305      1.00563452690750      0      0
0.0116445499191305      0.0118057482685412      1.00569464159469      0      0
0.0118057482685412      0.0119691781260852      1.00575080831601      0      0
0.0119691781260852      0.0121348703830748      1.00579880683817      0      0
0.0121348703830748      0.0123028563584581      1.00584213690901      0      0
0.0123028563584581      0.0124731678047393      1.00588867804250      0      0
0.0124731678047393      0.0126458369139802      1.00594384504091      0      0
0.0126458369139802      0.0128208963238851      1.00600622320758      0      0
0.0128208963238851      0.0129983791239701      1.00606899618799      0      0
0.0129983791239701      0.0131783188618175      1.00612552877145      0      0
0.0131783188618175      0.0133607495494169      1.00617444392909      0      0
0.0133607495494169      0.0135457056695945      1.00622043533712      0      0
0.0135457056695945      0.0137332221825303      1.00627060475345      0      0
0.0137332221825303      0.0139233345323668      1.00632933495976      0      0
0.0139233345323668      0.0141160786539086      1.00639538885848      0      0
0.0141160786539086      0.0143114909794141      1.00646299461684      0      0
0.0143114909794141      0.0145096084454827      1.00652583694500      0      0
0.0145096084454827      0.0147104685000363      1.00658112297644      0      0
0.0147104685000363      0.0149141091093971      1.00663117025754      0      0
0.0149141091093971      0.0151205687654648      1.00668177757240      0      0
0.0151205687654648      0.0153298864929916      1.00673864619164      0      0
0.0153298864929916      0.0155421018569589      1.00680410701859      0      0
0.0155421018569589      0.015757254970056      1.00687597338416      0      0
0.015757254970056      0.0159753865002618      1.00694895122617      0      0
0.0159753865002618      0.0161965376785319      1.00701760911364      0      0
0.0161965376785319      0.0164207503065923      1.00707920852037      0      0
0.0164207503065923      0.0166480667648403      1.00713496696275      0      0
0.0166480667648403      0.0168785300203555      1.00718927697995      0      0
0.0168785300203555      0.0171121836350213      1.00724745360187      0      0
0.0171121836350213      0.0173490717737588      1.00731321172363      0      0
0.0173490717737588      0.017589239212875      1.00738705672310      0      0
0.017589239212875      0.0178327313485262      1.00746621995537      0      0
0.0178327313485262      0.0180795942052988      1.00754601798812      0      0
0.0180795942052988      0.0183298744449088      1.00762192070298      0      0
0.0183298744449088      0.0185836193750216      1.00769140437505      0      0
0.0185836193750216      0.0188408769581945      1.00775486453367      0      0
0.0188408769581945      0.0191016958209418      1.00781532242708      0      0
0.0191016958209418      0.0193661252629267      1.00787715529906      0      0
0.0193661252629267      0.0196342152662799      1.00794441881641      0      0
0.0196342152662799      0.0199060165050465      1.00801941020163      0      0
0.0199060165050465      0.0201815803547652      1.00810195628072      0      0
0.0201815803547652      0.0204609589021785      1.00818960017514      0      0
0.0204609589021785      0.0207442049550786      1.00827853514740      0      0
0.0207442049550786      0.0210313720522889      1.00836490629537      0      0
0.0210313720522889      0.0213225144737837      1.00844602914271      0      0
0.0213225144737837      0.0216176872509482      1.00852115558419      0      0
0.0216176872509482      0.0219169461769806      1.00859160104736      0      0
0.0219169461769806      0.0222203478174381      1.00866025925524      0      0
0.0222203478174381      0.0225279495209286      1.00873070483083      0      0
0.0225279495209286      0.0228398094299506      1.00880617550188      0      0
0.0228398094299506      0.0231559864918837      1.00888872284060      0      0
0.0231559864918837      0.0234765404701303      1.00897873976813      0      0
0.0234765404701303      0.0238015319554124      1.00907494902481      0      0
0.0238015319554124      0.0241310223772239      1.00917480910556      0      0
0.0241310223772239      0.0244650740154424      1.00927519602314      0      0
0.0244650740154424      0.0248037500121009      1.00937317020959      0      0
0.0248037500121009      0.025147114383323      1.00946664156922      0      0
0.025147114383323      0.0254952320314234      1.00955479237123      0      0
0.0254952320314234      0.025848168757175      1.00963818926953      0      0
0.025848168757175      0.0262059912722472      1.00971859195232      0      0
0.0262059912722472      0.0265687672118152      1.00979852930001      0      0
0.0265687672118152      0.0269365651473444      1.00988075312693      0      0
0.0269365651473444      0.0273094545995519      1.00996769052472      0      0
0.0273094545995519      0.0276875060515468      1.01006100103048      0      0
0.0276875060515468      0.0280707909621536      1.01016131154267      0      0
0.0280707909621536      0.0284593817794181      1.01026815963211      0      0
0.0284593817794181      0.0288533519543027      1.01038013413317      0      0
0.0288533519543027      0.0292527759545692      1.01049516828027      0      0
0.0292527759545692      0.0296577292788545      1.01061091987611      0      0
0.0296577292788545      0.0300682884709421      1.01072516653748      0      0
0.0300682884709421      0.0304845311342295      1.01083615064386      0      0
0.0304845311342295      0.0309065359463971      1.01094282490135      0      0
0.0309065359463971      0.0313343826742795      1.01104497112012      0      0
0.0313343826742795      0.0317681521889432      1.01114318752103      0      0
0.0317681521889432      0.0322079264809726      1.01123875994265      0      0
0.0322079264809726      0.0326537886759678      1.01133344714037      0      0
0.0326537886759678      0.033105823050257      1.01142921866101      0      0
0.033105823050257      0.033564115046826      1.01152798545116      0      0
0.033564115046826      0.0340287512914689      1.01163135929209      0      0
0.0340287512914689      0.0344998196091616      1.01174046886570      0      0
0.0344998196091616      0.0349774090406628      1.01185584955758      0      0
0.0349774090406628      0.0354616098593442      1.01197741279574      0      0
0.0354616098593442      0.0359525135882537      1.01210449035482      0      0
0.0359525135882537      0.0364502130174152      1.01223594076643      0      0
0.0364502130174152      0.0369548022213675      1.01237029943319      0      0
0.0369548022213675      0.0374663765769464      1.01250595145027      0      0
0.0374663765769464      0.0379850327813123      1.01264130630038      0      0
0.0379850327813123      0.0385108688702281      1.01277495602302      0      0
0.0385108688702281      0.0390439842365898      1.01290580251088      0      0
0.0390439842365898      0.0395844796492134      1.01303314454017      0      0
0.0395844796492134      0.0401324572718825      1.01315672032089      0      0
0.0401324572718825      0.0406880206826587      1.01327670618211      0      0
0.0406880206826587      0.0412512748934598      1.01339367606133      0      0
0.0412512748934598      0.0418223263699098      1.01350852947759      0      0
0.0418223263699098      0.0424012830514618      1.01362239752275      0      0
0.0424012830514618      0.0429882543718015      1.01373653712663      0      0
0.0429882543718015      0.0435833512795317      1.01385222356168      0      0
0.0435833512795317      0.0441866862591436      1.01397065004740      0      0
0.0441866862591436      0.0447983733522791      1.01409284162577      0      0
0.0447983733522791      0.0454185281792862      1.01421958844615      0      0
0.0454185281792862      0.0460472679610735      1.01435140144952      0      0
0.0460472679610735      0.0466847115412677      1.01448849137114      0      0
0.0466847115412677      0.0473309794086762      1.01463077014115      0      0
0.0473309794086762      0.047986193720063      1.01477787226101      0      0
0.047986193720063      0.0486504783232378      1.01492919262878      0      0
0.0486504783232378      0.0493239587804657      1.01508393659704      0      0
0.0493239587804657      0.0500067623922011      1.01524117775475      0      0
0.0500067623922011      0.0506990182211494      1.01539991898517      0      0
0.0506990182211494      0.0514008571166629      1.01555915270224      0      0
0.0514008571166629      0.0521124117394733      1.01571791673610      0      0
0.0521124117394733      0.0528338165867671      1.01587534304940      0      0
0.0528338165867671      0.0535652080176086      1.01603069724915      0      0
0.0535652080176086      0.0543067242787134      1.01618340765155      0      0
0.0543067242787134      0.0550585055305805      1.01633308340779      0      0
0.0550585055305805      0.0558206938739848      1.01647952186748      0      0
0.0558206938739848      0.0565934333768373      1.01662270591752      0      0
0.0565934333768373      0.0573768701014157      1.01676279247143      0      0
0.0573768701014157      0.0581711521319738      1.01690009359394      0      0
0.0581711521319738      0.0589764296027321      1.01703505193104      0      0
0.0589764296027321      0.0597928547262553      1.01716821218714      0      0
0.0597928547262553      0.0606205818222245      1.01730019036381      0      0
0.0606205818222245      0.0614597673466051      1.01743164236586      0      0
0.0614597673466051      0.0623105699212211      1.01756323340932      0      0
0.0623105699212211      0.0631731503637371      1.01769560945134      0      0
0.0631731503637371      0.0640476717180559      1.01782937162120      0      0
0.0640476717180559      0.064934299285137      1.01796505438071      0      0
0.064934299285137      0.065833200654241      1.01810310789487      0      0
0.065833200654241      0.0667445457346082      1.01824388486019      0      0
0.0667445457346082      0.0676685067875737      1.01838763182775      0      0
0.0676685067875737      0.0686052584591283      1.01853448487558      0      0
0.0686052584591283      0.0695549778129301      1.01868446933492      0      0
0.0695549778129301      0.0705178443637725      1.01883750315759      0      0
0.0705178443637725      0.071494040111516      1.01899340342819      0      0
0.071494040111516      0.0724837495754901      1.01915189547120      0      0
0.0724837495754901      0.07348715982937      1.01931262397939      0      0
0.07348715982937      0.0745044605365374      1.01947516559001      0      0
0.0745044605365374      0.0755358439859309      1.01963904235642      0      0
0.0755358439859309      0.0765815051283916      1.01980373560159      0      0
0.0765815051283916      0.0776416416135129      1.01996869969004      0      0
0.0776416416135129      0.0787164538269999      1.02013337531481      0      0
0.0787164538269999      0.0798061449285455      1.02029720196084      0      0
0.0798061449285455      0.0809109208902321      1.02045962927270      0      0
0.0809109208902321      0.0820309905354643      1.02062012712128      0      0
0.0820309905354643      0.0831665655784396      1.02077819422707      0      0
0.0831665655784396      0.0843178606641673      1.02093336525682      0      0
0.0843178606641673      0.0854850934090396      1.02108521636339      0      0
0.0854850934090396      0.0866684844419658      1.02123336918527      0      0
0.0866684844419658      0.087868257446075      1.02137749336156      0      0
0.087868257446075      0.0890846392009967      1.02151730765089      0      0
0.0890846392009967      0.0903178596257262      1.02165257976784      0      0
0.0903178596257262      0.0915681518220832      1.02178312506915      0      0
0.0915681518220832      0.0928357521187732      1.02190880423450      0      0
0.0928357521187732      0.0941209001160578      1.02202952009350      0      0
0.0941209001160578      0.0954238387310435      1.02214521375253      0      0
0.0954238387310435      0.0967448142435972      1.02225586017269      0      0
0.0967448142435972      0.0980840763428988      1.02236146334477      0      0
0.0980840763428988      0.0994418781746361      1.02246205119807      0      0
0.0994418781746361      0.100818476388855      1.02255767036989      0      0
0.100818476388855      0.10221413118847      1.02264838094988      0      0
0.10221413118847      0.103629106378448      1.02273425130038      0      0
0.103629106378448      0.105063669415674      1.02281535304032      0      0
0.105063669415674      0.106518091459502      1.02289175626629      0      0
0.106518091459502      0.107992647423013      1.02296352507103      0      0
0.107992647423013      0.109487616024976      1.02303071340626      0      0
0.109487616024976      0.111003279842531      1.02309336132500      0      0
0.111003279842531      0.112539925364605      1.02315149162665      0      0
0.112539925364605      0.114097843046059      1.02320510691813      0      0
0.114097843046059      0.115677327362591      1.02325418709506      0      0
0.115677327362591      0.117278676866402      1.02329868723889      0      0
0.117278676866402      0.118902194242619      1.02333853591887      0      0
0.118902194242619      0.120548186366517      1.02337363388218      0      0
0.120548186366517      0.122216964361519      1.02340385311049      0      0
0.122216964361519      0.123908843658004      1.02342903621780      0      0
0.123908843658004      0.125624144052934      1.02344899616146      0      0
0.125624144052934      0.127363189770296      1.02346351623628      0      0
0.127363189770296      0.12912630952239      1.02347235032074      0      0
0.12912630952239      0.130913836571959      1.02347522334367      0      0
0.130913836571959      0.132726108795187      1.02347183193977      0      0
0.132726108795187      0.134563468745557      1.02346184526337      0      0
0.134563468745557      0.136426263718606      1.02344490593039      0      0
0.136426263718606      0.138314845817565      1.02342063106020      0      0
0.138314845817565      0.140229572019921      1.02338861339072      0      0
0.140229572019921      0.142170804244882      1.02334842244162      0      0
0.142170804244882      0.144138909421796      1.02329960570305      0      0
0.144138909421796      0.146134259559502      1.02324168982884      0      0
0.146134259559502      0.148157231816648      1.02317418181572      0      0
0.148157231816648      0.150208208572982      1.02309657015188      0      0
0.150208208572982      0.152287577501628      1.02300832592059      0      0
0.152287577501628      0.154395731642364      1.02290890384637      0      0
0.154395731642364      0.156533069475914      1.02279774327332      0      0
0.156533069475914      0.158699994999266      1.02267426906704      0      0
0.158699994999266      0.16089691780204      1.02253789243326      0      0
0.16089691780204      0.163124253143903      1.02238801164782      0      0
0.163124253143903      0.165382422033063      1.02222401269437      0      0
0.165382422033063      0.16767185130585      1.02204526980714      0      0
0.16767185130585      0.16999297370739      1.02185114591765      0      0
0.16999297370739      0.172346227973408      1.02164099300496      0      0
0.172346227973408      0.174732058913154      1.02141415235034      0      0
0.174732058913154      0.177150917493482      1.02116995469769      0      0
0.177150917493482      0.179603260924088      1.02090772032202      0      0
0.179603260924088      0.182089552743936      1.02062675900866      0      0
0.182089552743936      0.184610262908873      1.02032636994631      0      0
0.184610262908873      0.187165867880458      1.02000584153772      0      0
0.187165867880458      0.189756850716024      1.01966445113155      0      0
0.189756850716024      0.192383701159985      1.01930146467969      0      0
0.192383701159985      0.195046915736409      1.01891613632396      0      0
0.195046915736409      0.197746997842864      1.01850770791655      0      0
0.197746997842864      0.200484457845576      1.01807540847830      0      0
0.200484457845576      0.203259813175894      1.01761845359902      0      0
0.203259813175894      0.206073588428097      1.01713604478379      0      0
0.206073588428097      0.208926315458549      1.01662736874934      0      0
0.208926315458549      0.211818533486235      1.01609159667402      0      0
0.211818533486235      0.214750789194674      1.01552788340513      0      0
0.214750789194674      0.217723636835266      1.01493536662686      0      0
0.217723636835266      0.220737638332042      1.01431316599194      0      0
0.220737638332042      0.22379336338789      1.01366038222001      0      0
0.22379336338789      0.226891389592229      1.01297609616523      0      0
0.226891389592229      0.230032302530194      1.01225936785560      0      0
0.230032302530194      0.233216695893316      1.01150923550608      0      0
0.233216695893316      0.236445171591743      1.01072471450747      0      0
0.236445171591743      0.239718339868012      1.00990479639263      0      0
0.239718339868012      0.243036819412397      1.00904844778141      0      0
0.243036819412397      0.246401237479853      1.00815460930546      0      0
0.246401237479853      0.249812230008578      1.00722219451385      0      0
0.249812230008578      0.253270441740218      1.00625008876009      0      0
0.253270441740218      0.256776526341734      1.00523714807098      0      0
0.256776526341734      0.260331146528961      1.00418219799761      0      0
0.260331146528961      0.263934974191869      1.00308403244832      0      0
0.263934974191869      0.267588690521566      1.00194141250358      0      0
0.267588690521566      0.271292986139054      1.00075306521222      0      0
0.271292986139054      0.275048561225772      0.999517682368457      0      0
0.275048561225772      0.27885612565594      0.998233919268887      0      0
0.27885612565594      0.282716399130741      0.996900393448359      0      0
0.282716399130741      0.286630111314356      0.995515683393626      0      0
0.286630111314356      0.290598001971889      0.994078327233287      0      0
0.290598001971889      0.294620821109189      0.992586821402475      0      0
0.294620821109189      0.298699329114623      0.991039619280513      0      0
0.298699329114623      0.302834296902796      0.989435129799564      0      0
0.302834296902796      0.307026506060274      0.987771716022124      0      0
0.307026506060274      0.311276748993318      0.986047693684990      0      0
0.311276748993318      0.315585829077662      0.984261329707152      0      0
0.315585829077662      0.319954560810364      0.982410840658801      0      0
0.319954560810364      0.324383769963767      0.980494391188474      0      0
0.324383769963767      0.32887429374158      0.978510092405051      0      0
0.32887429374158      0.33342698093713      0.976456000211123      0      0
0.33342698093713      0.338042692093795      0.974330113583918      0      0
0.338042692093795      0.342722299667666      0.972130372799718      0      0
0.342722299667666      0.347466688192458      0.969854657597336      0      0
0.347466688192458      0.352276754446699      0.967500785275896      0      0
0.352276754446699      0.357153407623246      0.965066508721743      0      0
0.357153407623246      0.362097569501131      0.962549514358896      0      0
0.362097569501131      0.367110174619799      0.959947420016983      0      0
0.367110174619799      0.372192170455755      0.957257772710049      0      0
0.372192170455755      0.37734451760165      0.954478046319065      0      0
0.37734451760165      0.382568189947856      0.951605639170316      0      0
0.382568189947856      0.387864174866547      0.948637871501087      0      0
0.387864174866547      0.393233473398329      0.945571982803296      0      0
0.393233473398329      0.398677100441459      0.942405129034783      0      0
0.398677100441459      0.40419608494368      0.939134379686944      0      0
0.40419608494368      0.409791470096709      0.935756714696276      0      0
0.409791470096709      0.41546431353342      0.932269021186066      0      0
0.41546431353342      0.421215687527758      0.928668090023036      0      0
0.421215687527758      0.427046679197417      0.924950612172100      0      0
0.427046679197417      0.43295839070933      0.921113174830507      0      0
0.43295839070933      0.438951939487993      0.917152257320585      0      0
0.438951939487993      0.445028458426682      0.913064226717855      0      0
0.445028458426682      0.451189096101594      0.908845333188625      0      0
0.451189096101594      0.457435016988945      0.904491705008046      0      0
0.457435016988945      0.463767401685081      0.899999343226104      0      0
0.463767401685081      0.470187447129631      0.895364115945031      0      0
0.470187447129631      0.476696366831751      0.890581752166970      0      0
0.476696366831751      0.483295391099501      0.885647835165522      0      0
0.483295391099501      0.489985767272398      0.880557795328714      0      0
0.489985767272398      0.496768759957182      0.875306902414008      0      0
0.496768759957182      0.503645651266856      0.869890257147930      0      0
0.503645651266856      0.510617741063022      0.864302782093667      0      0
0.510617741063022      0.517686347201588      0.858539211699238      0      0
0.517686347201588      0.524852805781861      0.852594081426430      0      0
0.524852805781861      0.532118471399099      0.846461715846205      0      0
0.532118471399099      0.539484717400551      0.840136215569394      0      0
0.539484717400551      0.546952936145049      0.833611442861778      0      0
0.546952936145049      0.554524539266187      0.826881005769464      0      0
0.554524539266187      0.56220095793915      0.819938240553219      0      0
0.56220095793915      0.569983643151229      0.812776192198273      0      0
0.569983643151229      0.577874065976087      0.805387592727966      0      0
0.577874065976087      0.585873717851818      0.797764837004374      0      0
0.585873717851818      0.59398411086286      0.789899955644993      0      0
0.59398411086286      0.602206778025804      0.781784584619882      0      0
0.602206778025804      0.610543273579166      0.773409931015851      0      0
0.610543273579166      0.618995173277162      0.764766734360270      0      0
0.618995173277162      0.62756407468756      0.755845222783030      0      0
0.62756407468756      0.636251597493652      0.746635063156028      0      0
0.636251597493652      0.645059383800396      0.737125304178998      0      0
0.645059383800396      0.653989098444817      0.727304311170161      0      0
0.653989098444817      0.663042429310678      0.717159691059398      0      0
0.663042429310678      0.672221087647534      0.706678205756028      0      0
0.672221087647534      0.681526808394186      0.695845671654292      0      0
0.681526808394186      0.690961350506615      0.684646842521874      0      0
0.690961350506615      0.70052649729046      0.673065272356523      0      0
0.70052649729046      0.710224056738094      0.661083153946727      0      0
0.710224056738094      0.720055861870372      0.648681127770645      0      0
0.720055861870372      0.730023771083106      0.635838054424408      0      0
0.730023771083106      0.740129668498331      0.622530741860905      0      0
0.740129668498331      0.750375464320448      0.608733616163958      0      0
0.750375464320448      0.76076309519728      0.594418321120026      0      0
0.76076309519728      0.771294524586143      0.579553227096405      0      0
0.771294524586143      0.781971743124969      0.564102823115824      0      0
0.781971743124969      0.792796769008581      0.548026956652935      0      0
0.792796769008581      0.803771648370161      0.531279872196886      0      0
0.803771648370161      0.814898455668016      0.513808979837872      0      0
0.814898455668016      0.826179294077686      0.495553255464330      0      0
0.826179294077686      0.837616295889483      0.476441128577486      0      0
0.837616295889483      0.849211622911536      0.456387641779596      0      0
0.849211622911536      0.860967466878409      0.435290548839206      0      0
0.860967466878409      0.872886049865385      0.413024820560562      0      0
0.872886049865385      0.884969624708479      0.389434680018733      0      0
0.884969624708479      0.897220475430265      0.364321646621109      0      0
0.897220475430265      0.909640917671599      0.337425810961598      0      0
0.909640917671599      0.922233299129318      0.308394916490453      0      0
0.922233299129318      0.935      0.276729730636744      0      0
# END HISTO1D SudakovqbarqExpOutputsN2LLNor11
# BEGIN HISTO1D SudakovqbarqExpOutputsN2LLNor12
PlotOrder=2
LineColor=red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\widetilde{\mathbf{V}}^{-1}_{h,\mathrm{exp}}\mathbf{V}_{h}\Right]_{(1,2)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.000000000280817691230794      0      0
0.00000101384324431002      0.00000102787812403307      0.000000000330338068289848      0      0
0.00000102787812403307      0.00000104210729202498      0.000000000314983189477936      0      0
0.00000104210729202498      0.00000105653343786574      0.000000000389337220322545      0      0
0.00000105653343786574      0.00000107115928836782      0.000000000294954690968054      0      0
0.00000107115928836782      0.00000108598760809164      0.000000000464075068192550      0      0
0.00000108598760809164      0.00000110102119986811      0.000000000383597821372314      0      0
0.00000110102119986811      0.00000111626290532839      0.000000000487211493630822      0      0
0.00000111626290532839      0.00000113171560544106      0.000000000499606035370145      0      0
0.00000113171560544106      0.00000114738222105665      0.000000000415340125336253      0      0
0.00000114738222105665      0.00000116326571345971      0.000000000529476639835067      0      0
0.00000116326571345971      0.0000011793690849286      0.000000000353052064712345      0      0
0.0000011793690849286      0.00000119569537930295      0.000000000557067374725003      0      0
0.00000119569537930295      0.000001212247682559      0.000000000571359894692268      0      0
0.000001212247682559      0.00000122902912339292      0.000000000394105169863097      0      0
0.00000122902912339292      0.00000124604287381218      0.000000000567127177830874      0      0
0.00000124604287381218      0.00000126329214973512      0.000000000619424437852245      0      0
0.00000126329214973512      0.00000128078021159884      0.000000000476560585595717      0      0
0.00000128078021159884      0.00000129851036497544      0.000000000422228280900976      0      0
0.00000129851036497544      0.00000131648596119688      0.000000000581913561110893      0      0
0.00000131648596119688      0.00000133471039798844      0.000000000474302165200885      0      0
0.00000133471039798844      0.00000135318712011092      0.000000000521727329840322      0      0
0.00000135318712011092      0.00000137191962001179      0.000000000652352876620248      0      0
0.00000137191962001179      0.00000139091143848532      0.000000000721540908233265      0      0
0.00000139091143848532      0.00000141016616534188      0.000000000703330623230271      0      0
0.00000141016616534188      0.00000142968744008643      0.000000000695656337370922      0      0
0.00000142968744008643      0.00000144947895260651      0.000000000521461940180795      0      0
0.00000144947895260651      0.00000146954444386967      0.000000000827752469093284      0      0
0.00000146954444386967      0.00000148988770663059      0.000000000794355454283376      0      0
0.00000148988770663059      0.00000151051258614798      0.000000000630578623424767      0      0
0.00000151051258614798      0.00000153142298091138      0.000000000768370278030908      0      0
0.00000153142298091138      0.00000155262284337812      0.000000000741775976841050      0      0
0.00000155262284337812      0.00000157411618072032      0.000000000886525161636866      0      0
0.00000157411618072032      0.00000159590705558239      0.000000000664108222206987      0      0
0.00000159590705558239      0.0000016179995868489      0.000000000927241210697089      0      0
0.0000016179995868489      0.00000164039795042316      0.000000000992519142270142      0      0
0.00000164039795042316      0.00000166310638001652      0.000000000730571328064171      0      0
0.00000166310638001652      0.00000168612916794864      0.000000000718664675454864      0      0
0.00000168612916794864      0.00000170947066595881      0.000000000995876377943221      0      0
0.00000170947066595881      0.00000173313528602849      0.000000000891347064164626      0      0
0.00000173313528602849      0.00000175712750121529      0.000000000941383401314699      0      0
0.00000175712750121529      0.00000178145184649847      0.00000000112150843666947      0      0
0.00000178145184649847      0.00000180611291963609      0.000000000795542470753214      0      0
0.00000180611291963609      0.00000183111538203409      0.000000000833890524180204      0      0
0.00000183111538203409      0.00000185646395962742      0.000000000839459062314096      0      0
0.00000185646395962742      0.00000188216344377329      0.000000000862105671274932      0      0
0.00000188216344377329      0.00000190821869215684      0.00000000114293568649828      0      0
0.00000190821869215684      0.00000193463462970931      0.000000000917357277798675      0      0
0.00000193463462970931      0.000001961416249539      0.00000000130157548740883      0      0
0.000001961416249539      0.00000198856861387501      0.00000000147944705296976      0      0
0.00000198856861387501      0.00000201609685502412      0.00000000143029296700823      0      0
0.00000201609685502412      0.00000204400617634088      0.00000000100781550513933      0      0
0.00000204400617634088      0.00000207230185321116      0.00000000145107659046622      0      0
0.00000207230185321116      0.00000210098923404927      0.00000000112034383574762      0      0
0.00000210098923404927      0.00000213007374130893      0.00000000128523016003852      0      0
0.00000213007374130893      0.00000215956087250823      0.00000000168526512324140      0      0
0.00000215956087250823      0.00000218945620126872      0.00000000173736704444238      0      0
0.00000218945620126872      0.00000221976537836897      0.00000000178137808806751      0      0
0.00000221976537836897      0.00000225049413281266      0.00000000157040978617173      0      0
0.00000225049413281266      0.00000228164827291145      0.00000000185345576544608      0      0
0.00000228164827291145      0.0000023132336873829      0.00000000144705137901015      0      0
0.0000023132336873829      0.0000023452563464635      0.00000000203204093176917      0      0
0.0000023452563464635      0.00000237772230303722      0.00000000156077850931647      0      0
0.00000237772230303722      0.00000241063769377955      0.00000000189855627052885      0      0
0.00000241063769377955      0.00000244400874031748      0.00000000142516556961482      0      0
0.00000244400874031748      0.00000247784175040552      0.00000000172654830568376      0      0
0.00000247784175040552      0.00000251214311911795      0.00000000158983152278065      0      0
0.00000251214311911795      0.00000254691933005764      0.00000000219388672468084      0      0
0.00000254691933005764      0.00000258217695658154      0.00000000236148600224803      0      0
0.00000258217695658154      0.0000026179226630432      0.00000000177655285202655      0      0
0.0000026179226630432      0.00000265416320605244      0.00000000220992572750245      0      0
0.00000265416320605244      0.00000269090543575249      0.00000000178701294233059      0      0
0.00000269090543575249      0.00000272815629711478      0.00000000177348003380720      0      0
0.00000272815629711478      0.00000276592283125165      0.00000000278311284434530      0      0
0.00000276592283125165      0.00000280421217674733      0.00000000243875060384556      0      0
0.00000280421217674733      0.00000284303157100718      0.00000000250879867132806      0      0
0.00000284303157100718      0.00000288238835162573      0.00000000284481132662662      0      0
0.00000288238835162573      0.00000292228995777364      0.00000000304227415653623      0      0
0.00000292228995777364      0.00000296274393160382      0.00000000293839238382618      0      0
0.00000296274393160382      0.00000300375791967704      0.00000000211689010787373      0      0
0.00000300375791967704      0.00000304533967440728      0.00000000269678341043669      0      0
0.00000304533967440728      0.0000030874970555271      0.00000000225427997119149      0      0
0.0000030874970555271      0.00000313023803157323      0.00000000233389002770217      0      0
0.00000313023803157323      0.00000317357068139281      0.00000000357198914598505      0      0
0.00000317357068139281      0.00000321750319567045      0.00000000245538159746962      0      0
0.00000321750319567045      0.00000326204387847638      0.00000000382080660102848      0      0
0.00000326204387847638      0.00000330720114883614      0.00000000254963444585868      0      0
0.00000330720114883614      0.00000335298354232185      0.00000000343199189509132      0      0
0.00000335298354232185      0.00000339939971266569      0.00000000353789512813431      0      0
0.00000339939971266569      0.00000344645843339553      0.00000000301989469935367      0      0
0.00000344645843339553      0.00000349416859949336      0.00000000281799892328293      0      0
0.00000349416859949336      0.00000354253922907654      0.00000000447356869505928      0      0
0.00000354253922907654      0.00000359157946510248      0.00000000409673479044549      0      0
0.00000359157946510248      0.00000364129857709674      0.00000000423192572439767      0      0
0.00000364129857709674      0.00000369170596290522      0.00000000472994871187935      0      0
0.00000369170596290522      0.00000374281115047047      0.00000000496571398757334      0      0
0.00000374281115047047      0.0000037946237996327      0.00000000508488106633900      0      0
0.0000037946237996327      0.00000384715370395563      0.00000000497337033985031      0      0
0.00000384715370395563      0.00000390041079257769      0.00000000363518524567690      0      0
0.00000390041079257769      0.00000395440513208878      0.00000000376508381786690      0      0
0.00000395440513208878      0.00000400914692843308      0.00000000439502008620680      0      0
0.00000400914692843308      0.00000406464652883815      0.00000000377070104234900      0      0
0.00000406464652883815      0.00000412091442377072      0.00000000597467596861932      0      0
0.00000412091442377072      0.00000417796124891967      0.00000000547843890016363      0      0
0.00000417796124891967      0.00000423579778720626      0.00000000554579336500717      0      0
0.00000423579778720626      0.0000042944349708224      0.00000000619623633725956      0      0
0.0000042944349708224      0.00000435388388329698      0.00000000663466748428437      0      0
0.00000435388388329698      0.00000441415576159092      0.00000000678353027063147      0      0
0.00000441415576159092      0.0000044752619982211      0.00000000693507538936398      0      0
0.0000044752619982211      0.00000453721414341383      0.00000000511154706724169      0      0
0.00000453721414341383      0.00000460002390728798      0.00000000736965707331573      0      0
0.00000460002390728798      0.0000046637031620685      0.00000000756483516482346      0      0
0.0000046637031620685      0.00000472826394433043      0.00000000512511802953915      0      0
0.00000472826394433043      0.00000479371845727405      0.00000000531955146860526      0      0
0.00000479371845727405      0.00000486007907303155      0.00000000817680146293888      0      0
0.00000486007907303155      0.00000492735833500554      0.00000000664438890752579      0      0
0.00000492735833500554      0.00000499556896024003      0.00000000656638896269547      0      0
0.00000499556896024003      0.00000506472384182418      0.00000000812723538150421      0      0
0.00000506472384182418      0.00000513483605132934      0.00000000893477260656895      0      0
0.00000513483605132934      0.00000520591884127979      0.00000000668467458130471      0      0
0.00000520591884127979      0.00000527798564765776      0.00000000675427664026821      0      0
0.00000527798564765776      0.00000535105009244307      0.00000000852976106683883      0      0
0.00000535105009244307      0.00000542512598618791      0.00000000858669739718912      0      0
0.00000542512598618791      0.00000550022733062734      0.00000000669211872811747      0      0
0.00000550022733062734      0.00000557636832132587      0.0000000105919958819210      0      0
0.00000557636832132587      0.00000565356335036064      0.0000000108681406194983      0      0
0.00000565356335036064      0.00000573182700904185      0.00000000886529436109854      0      0
0.00000573182700904185      0.00000581117409067079      0.0000000110047731060569      0      0
0.00000581117409067079      0.000005891619593336      0.00000000762997149522662      0      0
0.000005891619593336      0.00000597317872274825      0.00000000782983220799067      0      0
0.00000597317872274825      0.00000605586689511467      0.0000000115366845520738      0      0
0.00000605586689511467      0.0000061396997400527      0.00000000845314627886030      0      0
0.0000061396997400527      0.00000622469310354442      0.0000000109726993454063      0      0
0.00000622469310354442      0.00000631086305093168      0.0000000117135405648827      0      0
0.00000631086305093168      0.0000063982258699528      0.0000000110326876444377      0      0
0.0000063982258699528      0.00000648679807382125      0.00000000980020955190974      0      0
0.00000648679807382125      0.00000657659640434692      0.00000000941640199533482      0      0
0.00000657659640434692      0.00000666763783510069      0.00000000966610758061272      0      0
0.00000666763783510069      0.00000675993957462272      0.0000000104193601492260      0      0
0.00000675993957462272      0.0000068535190696752      0.0000000149542004922782      0      0
0.0000068535190696752      0.00000694839400854009      0.0000000116170075705413      0      0
0.00000694839400854009      0.00000704458232436258      0.0000000156333063829747      0      0
0.00000704458232436258      0.00000714210219854078      0.0000000141972340639025      0      0
0.00000714210219854078      0.00000724097206416231      0.0000000147591712650559      0      0
0.00000724097206416231      0.00000734121060948854      0.0000000135902752115112      0      0
0.00000734121060948854      0.000007442836781487      0.0000000181957776063768      0      0
0.000007442836781487      0.00000754586978941272      0.0000000189576602280767      0      0
0.00000754586978941272      0.00000765032910843916      0.0000000125513398528440      0      0
0.00000765032910843916      0.00000775623448333934      0.0000000140229281072673      0      0
0.00000775623448333934      0.00000786360593221801      0.0000000140020493720962      0      0
0.00000786360593221801      0.00000797246375029542      0.0000000205107594082921      0      0
0.00000797246375029542      0.00000808282851374354      0.0000000200725684295415      0      0
0.00000808282851374354      0.00000819472108357529      0.0000000193951664792883      0      0
0.00000819472108357529      0.00000830816260958769      0.0000000218226034611793      0      0
0.00000830816260958769      0.00000842317453435958      0.0000000228803549128071      0      0
0.00000842317453435958      0.00000853977859730466      0.0000000172232901527474      0      0
0.00000853977859730466      0.00000865799683878063      0.0000000185653467633752      0      0
0.00000865799683878063      0.00000877785160425524      0.0000000251865138656047      0      0
0.00000877785160425524      0.00000889936554853005      0.0000000232169224362023      0      0
0.00000889936554853005      0.00000902256164002253      0.0000000197549307002908      0      0
0.00000902256164002253      0.00000914746316510757      0.0000000200657894591697      0      0
0.00000914746316510757      0.00000927409373251906      0.0000000255513566843312      0      0
0.00000927409373251906      0.00000940247727781235      0.0000000258765295582649      0      0
0.00000940247727781235      0.00000953263806788851      0.0000000271159780710641      0      0
0.00000953263806788851      0.00000966460070558129      0.0000000252600653624664      0      0
0.00000966460070558129      0.00000979839013430744      0.0000000311581331541657      0      0
0.00000979839013430744      0.00000993403164278155      0.0000000216365948107847      0      0
0.00000993403164278155      0.000010071550869796      0.0000000222199403126003      0      0
0.000010071550869796      0.0000102109738090674      0.0000000336971828591368      0      0
0.0000102109738090674      0.0000103523268141496      0.0000000340100241139860      0      0
0.0000103523268141496      0.000010495636603415      0.0000000269587570011962      0      0
0.000010495636603415      0.0000106409302651053      0.0000000300633537565169      0      0
0.0000106409302651053      0.000010788235262451      0.0000000325922991307868      0      0
0.000010788235262451      0.0000109375794388631      0.0000000371789087327322      0      0
0.0000109375794388631      0.0000110889910231955      0.0000000286079086924615      0      0
0.0000110889910231955      0.0000112424986350812      0.0000000400666573206046      0      0
0.0000112424986350812      0.0000113981312903417      0.0000000378584593366170      0      0
0.0000113981312903417      0.0000115559184064716      0.0000000425527992158534      0      0
0.0000115559184064716      0.000011715889808199      0.0000000320014046974923      0      0
0.000011715889808199      0.0000118780757331232      0.0000000445838575467253      0      0
0.0000118780757331232      0.0000120425068374297      0.0000000369535120864350      0      0
0.0000120425068374297      0.0000122092142016854      0.0000000337163588168930      0      0
0.0000122092142016854      0.0000123782293367127      0.0000000362262779150458      0      0
0.0000123782293367127      0.0000125495841895462      0.0000000438223034436040      0      0
0.0000125495841895462      0.0000127233111494713      0.0000000511037113035882      0      0
0.0000127233111494713      0.0000128994430541458      0.0000000480004367938133      0      0
0.0000128994430541458      0.0000130780131958075      0.0000000371408939517290      0      0
0.0000130780131958075      0.0000132590553275668      0.0000000377889860094454      0      0
0.0000132590553275668      0.0000134426036697863      0.0000000471797928695242      0      0
0.0000134426036697863      0.00001362869291655      0.0000000525971773322370      0      0
0.00001362869291655      0.00001381735824222      0.0000000518957689363196      0      0
0.00001381735824222      0.0000140086353080861      0.0000000426890036679051      0      0
0.0000140086353080861      0.0000142025602691059      0.0000000502977659849329      0      0
0.0000142025602691059      0.0000143991697807389      0.0000000575072602181825      0      0
0.0000143991697807389      0.0000145985010058751      0.0000000650317702221936      0      0
0.0000145985010058751      0.0000148005916218595      0.0000000635661865091821      0      0
0.0000148005916218595      0.0000150054798276138      0.0000000700474942601237      0      0
0.0000150054798276138      0.0000152132043508565      0.0000000464439897370321      0      0
0.0000152132043508565      0.0000154238044554237      0.0000000623231659058265      0      0
0.0000154238044554237      0.0000156373199486901      0.0000000567797803174675      0      0
0.0000156373199486901      0.0000158537911890937      0.0000000669139923903529      0      0
0.0000158537911890937      0.0000160732590937644      0.0000000531074518679791      0      0
0.0000160732590937644      0.0000162957651462576      0.0000000700661650195749      0      0
0.0000162957651462576      0.000016521351404396      0.0000000601055382197284      0      0
0.000016521351404396      0.0000167500605082187      0.0000000586325922714120      0      0
0.0000167500605082187      0.0000169819356880416      0.0000000866726110990163      0      0
0.0000169819356880416      0.0000172170207726282      0.0000000877120694982717      0      0
0.0000172170207726282      0.0000174553601974744      0.0000000675626564046321      0      0
0.0000174553601974744      0.0000176969990132074      0.0000000699971766297244      0      0
0.0000176969990132074      0.0000179419828941014      0.0000000948564467898560      0      0
0.0000179419828941014      0.0000181903581467107      0.000000100999561481432      0      0
0.0000181903581467107      0.0000184421717186223      0.0000000755129883274874      0      0
0.0000184421717186223      0.0000186974712073306      0.000000104358440878161      0      0
0.0000186974712073306      0.0000189563048692332      0.0000000976787625781143      0      0
0.0000189563048692332      0.0000192187216287532      0.0000000855072230697643      0      0
0.0000192187216287532      0.0000194847710875863      0.0000000741315532448629      0      0
0.0000194847710875863      0.0000197545035340766      0.0000000868207471665147      0      0
0.0000197545035340766      0.000020027969952722      0.000000117167117314484      0      0
0.000020027969952722      0.0000203052220338112      0.000000118043634079073      0      0
0.0000203052220338112      0.0000205863121831945      0.000000123219656838918      0      0
0.0000205863121831945      0.0000208712935321888      0.000000121595870270502      0      0
0.0000208712935321888      0.000021160219947621      0.000000103168703813301      0      0
0.000021160219947621      0.0000214531460420097      0.0000000925718711652696      0      0
0.0000214531460420097      0.0000217501271838877      0.000000101419792256114      0      0
0.0000217501271838877      0.0000220512195082683      0.0000000936712979664835      0      0
0.0000220512195082683      0.0000223564799272551      0.000000134544840245617      0      0
0.0000223564799272551      0.0000226659661408002      0.000000125952315353965      0      0
0.0000226659661408002      0.0000229797366476099      0.000000150396135654624      0      0
0.0000229797366476099      0.0000232978507562027      0.000000110720877627460      0      0
0.0000232978507562027      0.0000236203685961192      0.000000109536179251574      0      0
0.0000236203685961192      0.000023947351129288      0.000000121237810524125      0      0
0.000023947351129288      0.0000242788601615485      0.000000122512901584982      0      0
0.0000242788601615485      0.0000246149583543337      0.000000116701205920200      0      0
0.0000246149583543337      0.0000249557092365137      0.000000124096461133105      0      0
0.0000249557092365137      0.0000253011772164045      0.000000158674836252435      0      0
0.0000253011772164045      0.0000256514275939423      0.000000191838902157013      0      0
0.0000256514275939423      0.0000260065265730261      0.000000190589034046840      0      0
0.0000260065265730261      0.0000263665412740315      0.000000157619058643091      0      0
0.0000263665412740315      0.0000267315397464981      0.000000135075599211729      0      0
0.0000267315397464981      0.0000271015909819919      0.000000150030638991667      0      0
0.0000271015909819919      0.0000274767649271459      0.000000174287044069905      0      0
0.0000274767649271459      0.0000278571324968813      0.000000186420854634403      0      0
0.0000278571324968813      0.0000282427655878122      0.000000180165044759288      0      0
0.0000282427655878122      0.0000286337370918349      0.000000157497634678686      0      0
0.0000286337370918349      0.0000290301209099061      0.000000182115382800855      0      0
0.0000290301209099061      0.0000294319919660113      0.000000252314106512714      0      0
0.0000294319919660113      0.0000298394262213274      0.000000168555591729552      0      0
0.0000298394262213274      0.00003025250068858      0.000000264680094172298      0      0
0.00003025250068858      0.000030671293446601      0.000000235924475961119      0      0
0.000030671293446601      0.0000310958836550867      0.000000208301473596687      0      0
0.0000310958836550867      0.00003152635156956      0.000000233017127051433      0      0
0.00003152635156956      0.000031962778556541      0.000000294027639934279      0      0
0.000031962778556541      0.0000324052471089262      0.000000207630357131958      0      0
0.0000324052471089262      0.0000328538408615817      0.000000310223025127294      0      0
0.0000328538408615817      0.000033308644607151      0.000000304909813503343      0      0
0.000033308644607151      0.0000337697443120835      0.000000324694390753307      0      0
0.0000337697443120835      0.0000342372271328825      0.000000282410868331050      0      0
0.0000342372271328825      0.0000347111814325807      0.000000307206637894037      0      0
0.0000347111814325807      0.0000351916967974413      0.000000241909374674644      0      0
0.0000351916967974413      0.0000356788640538924      0.000000273229321906490      0      0
0.0000356788640538924      0.0000361727752856944      0.000000372974168421554      0      0
0.0000361727752856944      0.0000366735238513458      0.000000277836557581634      0      0
0.0000366735238513458      0.0000371812044017293      0.000000259932783358414      0      0
0.0000371812044017293      0.0000376959128980032      0.000000361579829031442      0      0
0.0000376959128980032      0.0000382177466297395      0.000000301470492291674      0      0
0.0000382177466297395      0.0000387468042333134      0.000000371864250725659      0      0
0.0000387468042333134      0.0000392831857105477      0.000000290663041049153      0      0
0.0000392831857105477      0.0000398269924476147      0.000000446126528405521      0      0
0.0000398269924476147      0.0000403783272342003      0.000000432078199921565      0      0
0.0000403783272342003      0.0000409372942829333      0.000000456872716489287      0      0
0.0000409372942829333      0.0000415039992490831      0.000000393811245598589      0      0
0.0000415039992490831      0.000042078549250531      0.000000403417120706418      0      0
0.000042078549250531      0.0000426610528880173      0.000000492687871821499      0      0
0.0000426610528880173      0.0000432516202656688      0.000000505750402822735      0      0
0.0000432516202656688      0.0000438503630118107      0.000000530598897552812      0      0
0.0000438503630118107      0.0000444573943000663      0.000000406110581414458      0      0
0.0000444573943000663      0.0000450728288707489      0.000000422589871880834      0      0
0.0000450728288707489      0.0000456967830525504      0.000000563265503417539      0      0
0.0000456967830525504      0.0000463293747845289      0.000000596596702672873      0      0
0.0000463293747845289      0.0000469707236384016      0.000000486210390089936      0      0
0.0000469707236384016      0.0000476209508411464      0.000000625178432739926      0      0
0.0000476209508411464      0.0000482801792979158      0.000000526839375826147      0      0
0.0000482801792979158      0.0000489485336152684      0.000000658934603042205      0      0
0.0000489485336152684      0.0000496261401247217      0.000000658656166959833      0      0
0.0000496261401247217      0.0000503131269066316      0.000000576511116357095      0      0
0.0000503131269066316      0.0000510096238144011      0.000000677718440563379      0      0
0.0000510096238144011      0.000051715762499026      0.000000465016713273404      0      0
0.000051715762499026      0.000052431676433979      0.000000500898323360286      0      0
0.000052431676433979      0.0000531575009404385      0.000000683830884262800      0      0
0.0000531575009404385      0.0000538933732128671      0.000000580315195854888      0      0
0.0000538933732128671      0.0000546394323449439      0.000000818262212045472      0      0
0.0000546394323449439      0.0000553958193558558      0.000000764938259683877      0      0
0.0000553958193558558      0.0000561626772169526      0.000000832802013588054      0      0
0.0000561626772169526      0.0000569401508787716      0.000000830403988776903      0      0
0.0000569401508787716      0.0000577283872984359      0.000000900969946403808      0      0
0.0000577283872984359      0.0000585275354674316      0.000000723855883657401      0      0
0.0000585275354674316      0.0000593377464397706      0.000000841158817701825      0      0
0.0000593377464397706      0.0000601591733605423      0.000000742282947703123      0      0
0.0000601591733605423      0.0000609919714948611      0.000000815616160215872      0      0
0.0000609919714948611      0.0000618362982572143      0.000000740882341565194      0      0
0.0000618362982572143      0.0000626923132412161      0.000000674072955687479      0      0
0.0000626923132412161      0.0000635601782497746      0.000000787211625228635      0      0
0.0000635601782497746      0.0000644400573256746      0.000000903477156491416      0      0
0.0000644400573256746      0.0000653321167825856      0.000000903443314336986      0      0
0.0000653321167825856      0.0000662365252364977      0.000000913923485950778      0      0
0.0000662365252364977      0.0000671534536375933      0.000000747807227049086      0      0
0.0000671534536375933      0.0000680830753025601      0.000000949501871065765      0      0
0.0000680830753025601      0.0000690255659473509      0.00000104444409320506      0      0
0.0000690255659473509      0.0000699811037203975      0.00000115794314028666      0      0
0.0000699811037203975      0.0000709498692362838      0.000000827958487500121      0      0
0.0000709498692362838      0.0000719320456098856      0.00000123706672671374      0      0
0.0000719320456098856      0.0000729278184909828      0.00000121461573872323      0      0
0.0000729278184909828      0.0000739373760993502      0.000000983840896983534      0      0
0.0000739373760993502      0.0000749609092603353      0.00000104718228895926      0      0
0.0000749609092603353      0.0000759986114409274      0.000000961067401802902      0      0
0.0000759986114409274      0.0000770506787863264      0.00000149561771876365      0      0
0.0000770506787863264      0.0000781173101570184      0.00000110529334261710      0      0
0.0000781173101570184      0.0000791987071663636      0.00000131400371462668      0      0
0.0000791987071663636      0.0000802950742187053      0.00000161184274325690      0      0
0.0000802950742187053      0.000081406618548006      0.00000167444263721540      0      0
0.000081406618548006      0.0000825335502570186      0.00000177836495877242      0      0
0.0000825335502570186      0.0000836760823569998      0.00000139956742367827      0      0
0.0000836760823569998      0.0000848344308079731      0.00000189905402706901      0      0
0.0000848344308079731      0.0000860088145595493      0.00000194563773233429      0      0
0.0000860088145595493      0.0000871994555923124      0.00000163992971292869      0      0
0.0000871994555923124      0.0000884065789597775      0.00000188950236909140      0      0
0.0000884065789597775      0.0000896304128309307      0.00000163147027351492      0      0
0.0000896304128309307      0.0000908711885333572      0.00000205952363430837      0      0
0.0000908711885333572      0.0000921291405969664      0.00000163649745022366      0      0
0.0000921291405969664      0.0000934045067983223      0.00000227251749161470      0      0
0.0000934045067983223      0.0000946975282055884      0.00000233060941891143      0      0
0.0000946975282055884      0.0000960084492240934      0.00000173925914333100      0      0
0.0000960084492240934      0.0000973375176425286      0.00000235523389893407      0      0
0.0000973375176425286      0.000098684984679785      0.00000187690670665990      0      0
0.000098684984679785      0.000100051105032438      0.00000217533969906652      0      0
0.000100051105032438      0.000101436136922889      0.00000260963643790884      0      0
0.000101436136922889      0.000102840342148178      0.00000200483178890085      0      0
0.000102840342148178      0.000104263986129461      0.00000164629295737174      0      0
0.000104263986129461      0.000105707337962187      0.00000185089543695684      0      0
0.000105707337962187      0.00010717067046696      0.00000294883178085800      0      0
0.00010717067046696      0.000108654260241103      0.00000176367254451435      0      0
0.000108654260241103      0.000110158387710945      0.00000227213949888147      0      0
0.000110158387710945      0.000111683337184825      0.00000214433141784984      0      0
0.000111683337184825      0.000113229396906833      0.00000223076376622410      0      0
0.000113229396906833      0.00011479685911129      0.00000317567809970561      0      0
0.00011479685911129      0.000116386020077991      0.00000333566266782086      0      0
0.000116386020077991      0.000117997180188201      0.00000326887038075299      0      0
0.000117997180188201      0.00011963064398144      0.00000370149698087469      0      0
0.00011963064398144      0.00012128672021304      0.00000238439703028486      0      0
0.00012128672021304      0.00012296572191251      0.00000390465966357074      0      0
0.00012296572191251      0.000124667966442703      0.00000350348844682891      0      0
0.000124667966442703      0.000126393775559803      0.00000368408207416210      0      0
0.000126393775559803      0.000128143475474143      0.00000420950746510301      0      0
0.000128143475474143      0.000129917396911867      0.00000241816221796148      0      0
0.000129917396911867      0.000131715875177439      0.00000434572272749831      0      0
0.000131715875177439      0.000133539250217029      0.00000446507434302670      0      0
0.000133539250217029      0.00013538786668276      0.00000462322754483260      0      0
0.00013538786668276      0.000137262073997862      0.00000457640613708205      0      0
0.000137262073997862      0.000139162226422714      0.00000269021207484646      0      0
0.000139162226422714      0.00014108868312181      0.00000494146238676302      0      0
0.00014108868312181      0.000143041808231644      0.00000491232418491636      0      0
0.000143041808231644      0.000145021970929542      0.00000471137530527007      0      0
0.000145021970929542      0.00014702954550344      0.00000544181807887700      0      0
0.00014702954550344      0.000149064911422635      0.00000477861702244259      0      0
0.000149064911422635      0.00015112845340951      0.00000417202620540292      0      0
0.00015112845340951      0.000153220561512254      0.00000405249167341883      0      0
0.000153220561512254      0.000155341631178586      0.00000574597915823965      0      0
0.000155341631178586      0.000157492063330508      0.00000603880743971899      0      0
0.000157492063330508      0.000159672264440082      0.00000509353161285787      0      0
0.000159672264440082      0.00016188264660626      0.00000359625900452090      0      0
0.00016188264660626      0.000164123627632783      0.00000689049720091528      0      0
0.000164123627632783      0.00016639563110715      0.00000446738612069182      0      0
0.00016639563110715      0.000168699086480686      0.00000396701352240948      0      0
0.000168699086480686      0.000171034429149716      0.00000477131149275922      0      0
0.000171034429149716      0.00017340210053786      0.00000408715765881778      0      0
0.00017340210053786      0.000175802548179476      0.00000506497082658255      0      0
0.000175802548179476      0.000178236225804249      0.00000811116257474670      0      0
0.000178236225804249      0.000180703593422953      0.00000422077341475312      0      0
0.000180703593422953      0.000183205117414405      0.00000717366385076294      0      0
0.000183205117414405      0.000185741270613619      0.00000882863278376010      0      0
0.000185741270613619      0.000188312532401177      0.00000905118483286910      0      0
0.000188312532401177      0.000190919388793845      0.00000926672367315552      0      0
0.000190919388793845      0.000193562332536437      0.00000727959639788392      0      0
0.000193562332536437      0.000196241863194957      0.00000551249542536455      0      0
0.000196241863194957      0.000198958487251018      0.00000979022177967086      0      0
0.000198958487251018      0.000201712718197586      0.00000740125101643425      0      0
0.000201712718197586      0.000204505076636033      0.00000508024299141238      0      0
0.000204505076636033      0.000207336090374545      0.00000731472708107635      0      0
0.000207336090374545      0.000210206294527884      0.00000766985924482396      0      0
0.000210206294527884      0.000213116231618538      0.00000573157822942465      0      0
0.000213116231618538      0.000216066451679264      0.00000733124564249196      0      0
0.000216066451679264      0.000219057512357059      0.0000123296783715975      0      0
0.000219057512357059      0.000222089979018563      0.00000545498712695958      0      0
0.000222089979018563      0.000225164424856924      0.0000127399902915766      0      0
0.000225164424856924      0.000228281431000144      0.0000109697774424027      0      0
0.000228281431000144      0.00023144158662092      0.00000690968444042507      0      0
0.00023144158662092      0.000234645489048012      0.00000595950220423423      0      0
0.000234645489048012      0.000237893743879147      0.00000659791817225328      0      0
0.000237893743879147      0.000241186965095492      0.0000105695101974536      0      0
0.000241186965095492      0.000244525775177701      0.0000153884863372729      0      0
0.000244525775177701      0.000247910805223583      0.00000957495715694496      0      0
0.000247910805223583      0.000251342695067386      0.0000137398824414547      0      0
0.000251342695067386      0.000254822093400743      0.00000896152211894152      0      0
0.000254822093400743      0.00025834965789528      0.0000171611328993612      0      0
0.00025834965789528      0.000261926055326934      0.0000151540256106587      0      0
0.000261926055326934      0.000265551961701985      0.0000112923475667337      0      0
0.000265551961701985      0.00026922806238483      0.0000103251604174370      0      0
0.00026922806238483      0.000272955052227537      0.0000129705433718915      0      0
0.000272955052227537      0.000276733635701177      0.0000183446567591012      0      0
0.000276733635701177      0.000280564527028988      0.0000193195654332198      0      0
0.000280564527028988      0.000284448450321376      0.00000779144045847760      0      0
0.000284448450321376      0.000288386139712781      0.0000205468692036702      0      0
0.000288386139712781      0.000292378339500449      0.00000938751250256354      0      0
0.000292378339500449      0.000296425804285111      0.0000228540276912760      0      0
0.000296425804285111      0.000300529299113624      0.0000163859448405358      0      0
0.000300529299113624      0.000304689599623573      0.00000787336938458856      0      0
0.000304689599623573      0.000308907492189884      0.0000118274096182456      0      0
0.000308907492189884      0.000313183774073464      0.0000146409101232582      0      0
0.000313183774073464      0.000317519253571897      0.0000129486204248052      0      0
0.000317519253571897      0.000321914750172228      0.00000830385305217160      0      0
0.000321914750172228      0.000326371094705861      0.0000167977968347370      0      0
0.000326371094705861      0.000330889129505603      0.0000285844614670917      0      0
0.000330889129505603      0.000335469708564879      0.0000176620317660955      0      0
0.000335469708564879      0.000340113697699154      0.0000222898602152164      0      0
0.000340113697699154      0.000344821974709588      0.0000225807086473119      0      0
0.000344821974709588      0.000349595429548956      0.0000285824894446281      0      0
0.000349595429548956      0.000354434964489868      0.00000880073704301746      0      0
0.000354434964489868      0.000359341494295315      0.0000264600946069279      0      0
0.000359341494295315      0.000364315946391572      0.0000350156174129315      0      0
0.000364315946391572      0.000369359261043507      0.0000346014119980028      0      0
0.000369359261043507      0.000374472391532301      0.0000332052320942656      0      0
0.000374472391532301      0.00037965630433564      0.0000347734842764383      0      0
0.00037965630433564      0.000384911979310397      0.0000387213248251553      0      0
0.000384911979310397      0.000390240409877844      0.0000391918486051342      0      0
0.000390240409877844      0.000395642603211426      0.0000257145521258219      0      0
0.000395642603211426      0.000401119580427133      0.0000137397469395571      0      0
0.000401119580427133      0.000406672376776519      0.0000429481946201953      0      0
0.000406672376776519      0.000412302041842373      0.0000246038695603427      0      0
0.000412302041842373      0.000418009639737117      0.0000381626996780543      0      0
0.000418009639737117      0.000423796249303941      0.0000257260049836573      0      0
0.000423796249303941      0.000429662964320725      0.0000482067402071018      0      0
0.000429662964320725      0.000435610893706785      0.0000149567864670625      0      0
0.000435610893706785      0.000441641161732474      0.0000332055494096673      0      0
0.000441641161732474      0.000447754908231697      0.0000531618534394945      0      0
0.000447754908231697      0.000453953288817359      0.0000522875749230855      0      0
0.000453953288817359      0.000460237475099795      0.0000436851079155964      0      0
0.000460237475099795      0.000466608654908228      0.0000374186121405707      0      0
0.000466608654908228      0.000473068032515292      0.0000380383993703214      0      0
0.000473068032515292      0.000479616828864662      0.0000463175519940741      0      0
0.000479616828864662      0.000486256281801832      0.0000589703625083799      0      0
0.000486256281801832      0.000492987646308097      0.0000658406264374219      0      0
0.000492987646308097      0.000499812194737762      0.0000499733384744134      0      0
0.000499812194737762      0.000506731217058643      0.00000776747243901144      0      0
0.000506731217058643      0.0005137460210959      0.0000605241961313534      0      0
0.0005137460210959      0.000520857932779231      0.0000626009338119386      0      0
0.000520857932779231      0.000528068296393506      0.0000233887624276295      0      0
0.000528068296393506      0.000535378474832857      0.0000772089890851319      0      0
0.000535378474832857      0.000542789849858294      0.0000185195066569929      0      0
0.000542789849858294      0.000550303822358882      0.0000765044414224261      0      0
0.000550303822358882      0.000557921812616533      0.0000575498372304523      0      0
0.000557921812616533      0.000565645260574473      0.0000311289797564646      0      0
0.000565645260574473      0.00057347562610941      0.0000873983409778982      0      0
0.00057347562610941      0.000581414389307485      0.0000798733371218492      0      0
0.000581414389307485      0.000589463050744029      0.0000341317122632814      0      0
0.000589463050744029      0.000597623131767208      0.0000168055383048322      0      0
0.000597623131767208      0.000605896174785581      0.0000540792621247560      0      0
0.000605896174785581      0.000614283743559644      0.0000764226588000721      0      0
0.000614283743559644      0.000622787423497414      0.0000872731085707247      0      0
0.000622787423497414      0.000631408821954096      0.0000895764678271474      0      0
0.000631408821954096      0.000640149568535908      0.0000825924514918553      0      0
0.000640149568535908      0.000649011315408104      0.0000615624636542540      0      0
0.000649011315408104      0.000657995737607266      0.0000204257284515759      0      0
0.000657995737607266      0.000667104533357915      0.0000410072574181289      0      0
0.000667104533357915      0.00067633942439351      0.000104797391006364      0      0
0.00067633942439351      0.000685702156281888      0.000129613924773016      0      0
0.000685702156281888      0.000695194498755206      0.0000714675202441264      0      0
0.000695194498755206      0.000704818246044455      0.0000576008587089893      0      0
0.000704818246044455      0.000714575217218609      0.000142388577905592      0      0
0.000714575217218609      0.000724467256528451      0.0000577732731792298      0      0
0.000724467256528451      0.000734496233755185      0.000120471039275262      0      0
0.000734496233755185      0.000744664044563847      0.000109391225970546      0      0
0.000744664044563847      0.000754972610861632      0.000110709468420072      0      0
0.000754972610861632      0.000765423881161163      0.000109043780928334      0      0
0.000765423881161163      0.0007760198309488      0.000145181214885264      0      0
0.0007760198309488      0.000786762463058045      0.0000445556382901933      0      0
0.000786762463058045      0.00079765380804811      0.000176121902351018      0      0
0.00079765380804811      0.000808695924587738      0.000112330066255217      0      0
0.000808695924587738      0.000819890899844323      0.0000626373102302064      0      0
0.000819890899844323      0.00083124084987843      0.000180174252157984      0      0
0.00083124084987843      0.000842747920043766      0.000183824574211938      0      0
0.000842747920043766      0.000854414285392693      0.000100093725427527      0      0
0.000854414285392693      0.000866242151087355      0.0000347727179793278      0      0
0.000866242151087355      0.000878233752816494      0.000121197048589280      0      0
0.000878233752816494      0.000890391357218039      0.000185032625977994      0      0
0.000890391357218039      0.000902717262307538      0.000219138893274693      0      0
0.000902717262307538      0.000915213797912533      0.000234031297754250      0      0
0.000915213797912533      0.000927883326112938      0.000240734297986459      0      0
0.000927883326112938      0.000940728241687513      0.000246640018961239      0      0
0.000940728241687513      0.000953750972566528      0.000254236561501020      0      0
0.000953750972566528      0.000966953980290686      0.000260633741247655      0      0
0.000966953980290686      0.000980339760476396      0.000257222679274046      0      0
0.000980339760476396      0.000993910843287497      0.000230354935245588      0      0
0.000993910843287497      0.0010076697939135      0.000165915644906280      0      0
0.0010076697939135      0.00102161921305448      0.0000730839868184049      0      0
0.00102161921305448      0.0010357617374126      0.000133446003623885      0      0
0.0010357617374126      0.00105010004019057      0.000265366197868910      0      0
0.00105010004019057      0.00106463683159689      0.000311929956870569      0      0
0.00106463683159689      0.00107937485935813      0.000204443140473113      0      0
0.00107937485935813      0.00109431690923832      0.000104468254422682      0      0
0.00109431690923832      0.00110946580556549      0.000310301487345529      0      0
0.00110946580556549      0.00112482441176555      0.000302658982037869      0      0
0.00112482441176555      0.00114039563090349      0.0000964579896525488      0      0
0.00114039563090349      0.00115618240623217      0.000344371376805476      0      0
0.00115618240623217      0.00117218772174859      0.000268870651800556      0      0
0.00117218772174859      0.00118841460275796      0.000218782348019717      0      0
0.00118841460275796      0.00120486611644553      0.000382281922455727      0      0
0.00120486611644553      0.00122154537245635      0.000134134132758341      0      0
0.00122154537245635      0.00123845552348304      0.000419919751683349      0      0
0.00123845552348304      0.00125559976586171      0.000132742525317148      0      0
0.00125559976586171      0.00127298134017614      0.000441640341086916      0      0
0.00127298134017614      0.00129060353187029      0.000163697143858868      0      0
0.00129060353187029      0.00130846967186935      0.000441030654928529      0      0
0.00130846967186935      0.00132658313720929      0.000292419133849592      0      0
0.00132658313720929      0.00134494735167523      0.000340577242551275      0      0
0.00134494735167523      0.00136356578644858      0.000475853921072185      0      0
0.00136356578644858      0.00138244196076317      0.000180414346920798      0      0
0.00138244196076317      0.00140157944257044      0.000466243125187705      0      0
0.00140157944257044      0.00142098184921384      0.000481527899614613      0      0
0.00142098184921384      0.00144065284811262      0.000204456622172502      0      0
0.00144065284811262      0.00146059615745496      0.000453254880334174      0      0
0.00146059615745496      0.00148081554690089      0.000577742536941683      0      0
0.00148081554690089      0.00150131483829471      0.000381960635317517      0      0
0.00150131483829471      0.00152209790638749      0.000255931655410394      0      0
0.00152209790638749      0.00154316867956938      0.000512587392639213      0      0
0.00154316867956938      0.00156453114061223      0.000644920745902406      0      0
0.00156453114061223      0.00158618932742236      0.000570059501402669      0      0
0.00158618932742236      0.00160814733380381      0.000376430493517628      0      0
0.00160814733380381      0.00163040931023216      0.000288311054947095      0      0
0.00163040931023216      0.00165297946463904      0.000440932378566260      0      0
0.00165297946463904      0.00167586206320748      0.000614502175267917      0      0
0.00167586206320748      0.00169906143117836      0.000723254795649004      0      0
0.00169906143117836      0.00172258195366789      0.000763913155681661      0      0
0.00172258195366789      0.00174642807649655      0.000754954489690806      0      0
0.00174642807649655      0.00177060430702936      0.000719193589076398      0      0
0.00177060430702936      0.00179511521502795      0.000676488856563929      0      0
0.00179511521502795      0.00181996543351421      0.000640964143190557      0      0
0.00181996543351421      0.00184515965964614      0.000620856957358770      0      0
0.00184515965964614      0.00187070265560561      0.000619980102951547      0      0
0.00187070265560561      0.00189659924949857      0.000639806915968500      0      0
0.00189659924949857      0.00192285433626758      0.000680892907252550      0      0
0.00192285433626758      0.00194947287861711      0.000742659744886960      0      0
0.00194947287861711      0.00197645990795156      0.000821595368435961      0      0
0.00197645990795156      0.00200382052532629      0.000908831842419120      0      0
0.00200382052532629      0.00203155990241182      0.000988298406126259      0      0
0.00203155990241182      0.00205968328247135      0.00103657913973280      0      0
0.00205968328247135      0.00208819598135186      0.00102593595377799      0      0
0.00208819598135186      0.00211710338848892      0.000933179005602811      0      0
0.00211710338848892      0.00214641096792534      0.000761359725364848      0      0
0.00214641096792534      0.00217612425934403      0.000597692395333478      0      0
0.00217612425934403      0.00220624887911509      0.000659826976529790      0      0
0.00220624887911509      0.00223679052135739      0.000938754743585632      0      0
0.00223679052135739      0.00226775495901488      0.00118102660412722      0      0
0.00226775495901488      0.00229914804494778      0.00120721229833268      0      0
0.00229914804494778      0.00233097571303889      0.000965844794377821      0      0
0.00233097571303889      0.00236324397931521      0.000697102628314667      0      0
0.00236324397931521      0.00239595894308506      0.000945908742006103      0      0
0.00239595894308506      0.00242912678809096      0.00131764140542403      0      0
0.00242912678809096      0.00246275378367852      0.00129484407055496      0      0
0.00246275378367852      0.00249684628598141      0.000887324701696016      0      0
0.00249684628598141      0.00253141073912281      0.000943432632156185      0      0
0.00253141073912281      0.0025664536764335      0.00142909272297307      0      0
0.0025664536764335      0.00260198172168671      0.00136877492203772      0      0
0.00260198172168671      0.00263800159035023      0.000890232743046676      0      0
0.00263800159035023      0.00267452009085567      0.00127825944060985      0      0
0.00267452009085567      0.00271154412588544      0.00159916965637226      0      0
0.00271154412588544      0.00274908069367747      0.00110321362722939      0      0
0.00274908069367747      0.00278713688934801      0.00122707847694070      0      0
0.00278713688934801      0.00282571990623272      0.00171680372121838      0      0
0.00282571990623272      0.00286483703724639      0.00120437467420935      0      0
0.00286483703724639      0.00290449567626138      0.00136190631455449      0      0
0.00290449567626138      0.00294470331950526      0.00180727207717942      0      0
0.00294470331950526      0.0029854675669777      0.00116193104064751      0      0
0.0029854675669777      0.00302679612388701      0.00168686035455181      0      0
0.00302679612388701      0.0030686968021066      0.00174520341241552      0      0
0.0030686968021066      0.00311117752165154      0.00126179716306353      0      0
0.00311117752165154      0.0031542463121756      0.00202340061829003      0      0
0.0031542463121756      0.00319791131448903      0.00138320190989414      0      0
0.00319791131448903      0.00324218078209728      0.00187982036408621      0      0
0.00324218078209728      0.0032870630827611      0.00183804149892632      0      0
0.0032870630827611      0.00333256670007821      0.00160074702749882      0      0
0.00333256670007821      0.00337870023508683      0.00216893662382369      0      0
0.00337870023508683      0.00342547240789146      0.00145768367891064      0      0
0.00342547240789146      0.00347289205931113      0.00232913114762931      0      0
0.00347289205931113      0.00352096815255051      0.00150979253556325      0      0
0.00352096815255051      0.00356970977489406      0.00239712780793182      0      0
0.00356970977489406      0.00361912613942378      0.00164517627856660      0      0
0.00361912613942378      0.0036692265867606      0.00245005701942403      0      0
0.0036692265867606      0.00372002058682995      0.00176633744256715      0      0
0.00372002058682995      0.00377151774065175      0.00253294579643413      0      0
0.00377151774065175      0.00382372778215516      0.00183638665942698      0      0
0.00382372778215516      0.00387666058001854      0.00265809042642228      0      0
0.00387666058001854      0.00393032613953476      0.00185998726197827      0      0
0.00393032613953476      0.0039847346045024      0.00280597151500615      0      0
0.0039847346045024      0.00403989625914312      0.00188908875881792      0      0
0.00403989625914312      0.00409582153004557      0.00292027225140641      0      0
0.00409582153004557      0.00415252098813623      0.00203761614084818      0      0
0.00415252098813623      0.00421000535067748      0.00290994791159561      0      0
0.00421000535067748      0.0042682854832934      0.00240815614865487      0      0
0.0042682854832934      0.00432737240202355      0.00269235241487430      0      0
0.00432737240202355      0.00438727727540519      0.00292698550652604      0      0
0.00438727727540519      0.00444801142658443      0.00234217837716277      0      0
0.00444801142658443      0.00450958633545639      0.00331441732472973      0      0
0.00450958633545639      0.00457201364083525      0.00233245688199954      0      0
0.00457201364083525      0.00463530514265407      0.00324262550289076      0      0
0.00463530514265407      0.00469947280419532      0.00299090031613891      0      0
0.00469947280419532      0.00476452875435209      0.00269727177414514      0      0
0.00476452875435209      0.0048304852899207      0.00361093428725979      0      0
0.0048304852899207      0.00489735487792503      0.00260944099996044      0      0
0.00489735487792503      0.00496515015797302      0.00340843639489110      0      0
0.00496515015797302      0.00503388394464577      0.00351770637133495      0      0
0.00503388394464577      0.00510356922991978      0.00272040386692623      0      0
0.00510356922991978      0.00517421918562266      0.00387375445365061      0      0
0.00517421918562266      0.00524584716592283      0.00336162550466553      0      0
0.00524584716592283      0.00531846670985373      0.00307088854067115      0      0
0.00531846670985373      0.00539209154387294      0.00414289310232116      0      0
0.00539209154387294      0.00546673558445676      0.00334414174096162      0      0
0.00546673558445676      0.00554241294073067      0.00336942413828339      0      0
0.00554241294073067      0.00561913791713623      0.00435442058142020      0      0
0.00561913791713623      0.00569692501613484      0.00349269027161672      0      0
0.00569692501613484      0.00577578894094906      0.00352719939069115      0      0
0.00577578894094906      0.00585574459834172      0.00456451505992471      0      0
0.00585574459834172      0.00593680710143364      0.00381106935320280      0      0
0.00593680710143364      0.00601899177256026      0.00354635288445374      0      0
0.00601899177256026      0.00610231414616781      0.00471993427517757      0      0
0.00610231414616781      0.0061867899717497      0.00431632250353246      0      0
0.0061867899717497      0.0062724352168234      0.00354416429002739      0      0
0.0062724352168234      0.00635926606994866      0.00467185152986348      0      0
0.00635926606994866      0.00644729894378739      0.00492380109043888      0      0
0.00644729894378739      0.00653655047820597      0.00385472016184869      0      0
0.00653655047820597      0.00662703754342055      0.00430487165499243      0      0
0.00662703754342055      0.00671877724318579      0.00531502323253952      0      0
0.00671877724318579      0.00681178691802782      0.00471369839802503      0      0
0.00681178691802782      0.00690608414852187      0.00397696360701349      0      0
0.00690608414852187      0.00700168675861542      0.00505528054103897      0      0
0.00700168675861542      0.00709861281899715      0.00560079053926989      0      0
0.00709861281899715      0.00719688065051277      0.00466323311987316      0      0
0.00719688065051277      0.00729650882762788      0.00434133659061426      0      0
0.00729650882762788      0.00739751618193895      0.00554087673410983      0      0
0.00739751618193895      0.00749992180573285      0.00587760063459407      0      0
0.00749992180573285      0.00760374505559565      0.00488742498380413      0      0
0.00760374505559565      0.00770900555607137      0.00461399955810471      0      0
0.00770900555607137      0.00781572320337137      0.00580366449095074      0      0
0.00781572320337137      0.00792391816913513      0.00627155036256964      0      0
0.00792391816913513      0.00803361090424307      0.00539383304924575      0      0
0.00803361090424307      0.00814482214268214      0.00478911095561075      0      0
0.00814482214268214      0.00825757290546495      0.00579592505499030      0      0
0.00825757290546495      0.00837188450460311      0.00666488259490998      0      0
0.00837188450460311      0.0084877785471356      0.00620605946458545      0      0
0.0084877785471356      0.00860527693921294      0.00519373825312153      0      0
0.00860527693921294      0.00872440189023784      0.00548729441931939      0      0
0.00872440189023784      0.0088451759170632      0.00669458044943941      0      0
0.0088451759170632      0.00896762184824822      0.00707209236147479      0      0
0.00896762184824822      0.00909176282837339      0.00626083081817311      0      0
0.00909176282837339      0.00921762232241531      0.00545040377638829      0      0
0.00921762232241531      0.009345224120182      0.00607413136199003      0      0
0.009345224120182      0.00947459234080956      0.00724165628486719      0      0
0.00947459234080956      0.00960575143732124      0.00752079671203895      0      0
0.00960575143732124      0.0097387262012494      0.00671296630051596      0      0
0.0097387262012494      0.00987354176732169      0.00586341357383201      0      0
0.00987354176732169      0.0100102236182119      0.00630724769127100      0      0
0.0100102236182119      0.0101487975893568      0.00750050172723979      0      0
0.0101487975893568      0.0102892898738392      0.00808251723982077      0      0
0.0102892898738392      0.0104317270273393      0.00758779044092254      0      0
0.0104317270273393      0.0105761359731542      0.00658082094115938      0      0
0.0105761359731542      0.0107225440072866      0.00633554023210226      0      0
0.0107225440072866      0.0108709788036044      0.00729349347538674      0      0
0.0108709788036044      0.0110214684190717      0.00836813510996152      0      0
0.0110214684190717      0.0111740412990521      0.00862531175253840      0      0
0.0111740412990521      0.0113287262826851      0.00794560200315139      0      0
0.0113287262826851      0.0114855526083377      0.00698614592001248      0      0
0.0114855526083377      0.0116445499191305      0.00684248776840984      0      0
0.0116445499191305      0.0118057482685412      0.00778471086182953      0      0
0.0118057482685412      0.0119691781260852      0.00888244871404737      0      0
0.0119691781260852      0.0121348703830748      0.00930441696465655      0      0
0.0121348703830748      0.0123028563584581      0.00884016286635454      0      0
0.0123028563584581      0.0124731678047393      0.00788219467673002      0      0
0.0124731678047393      0.0126458369139802      0.00729820452458230      0      0
0.0126458369139802      0.0128208963238851      0.00775928553970184      0      0
0.0128208963238851      0.0129983791239701      0.00888085126095592      0      0
0.0129983791239701      0.0131783188618175      0.00980599580955781      0      0
0.0131783188618175      0.0133607495494169      0.0100145814121773      0      0
0.0133607495494169      0.0135457056695945      0.00945807308506597      0      0
0.0135457056695945      0.0137332221825303      0.00852377547837199      0      0
0.0137332221825303      0.0139233345323668      0.00793181173157375      0      0
0.0139233345323668      0.0141160786539086      0.00825733473471078      0      0
0.0141160786539086      0.0143114909794141      0.00928875214174593      0      0
0.0143114909794141      0.0145096084454827      0.0103331636183580      0      0
0.0145096084454827      0.0147104685000363      0.0108612951312071      0      0
0.0147104685000363      0.0149141091093971      0.0106849199491616      0      0
0.0149141091093971      0.0151205687654648      0.00994057533768556      0      0
0.0151205687654648      0.0153298864929916      0.00905743322255931      0      0
0.0153298864929916      0.0155421018569589      0.00863446552126984      0      0
0.0155421018569589      0.015757254970056      0.00903886380332658      0      0
0.015757254970056      0.0159753865002618      0.0100403092427380      0      0
0.0159753865002618      0.0161965376785319      0.0110904900136705      0      0
0.0161965376785319      0.0164207503065923      0.0117496906046137      0      0
0.0164207503065923      0.0166480667648403      0.0118146810221979      0      0
0.0166480667648403      0.0168785300203555      0.0113115129098890      0      0
0.0168785300203555      0.0171121836350213      0.0104756713850031      0      0
0.0171121836350213      0.0173490717737588      0.00971718035506251      0      0
0.0173490717737588      0.017589239212875      0.00948374519908228      0      0
0.017589239212875      0.0178327313485262      0.00996520138567770      0      0
0.0178327313485262      0.0180795942052988      0.0109348305584812      0      0
0.0180795942052988      0.0183298744449088      0.0119737042174756      0      0
0.0183298744449088      0.0185836193750216      0.0127327782031442      0      0
0.0185836193750216      0.0188408769581945      0.0130186763915950      0      0
0.0188408769581945      0.0191016958209418      0.0127929041228499      0      0
0.0191016958209418      0.0193661252629267      0.0121581765128675      0      0
0.0193661252629267      0.0196342152662799      0.0113450382819110      0      0
0.0196342152662799      0.0199060165050465      0.0106788480649238      0      0
0.0199060165050465      0.0201815803547652      0.0104777391194092      0      0
0.0201815803547652      0.0204609589021785      0.0108754070750984      0      0
0.0204609589021785      0.0207442049550786      0.0117315566551529      0      0
0.0207442049550786      0.0210313720522889      0.0127508438818319      0      0
0.0210313720522889      0.0213225144737837      0.0136496198711067      0      0
0.0213225144737837      0.0216176872509482      0.0142328174490866      0      0
0.0216176872509482      0.0219169461769806      0.0144053567082491      0      0
0.0219169461769806      0.0222203478174381      0.0141647767136942      0      0
0.0222203478174381      0.0225279495209286      0.0135928483558787      0      0
0.0225279495209286      0.0228398094299506      0.0128475138934354      0      0
0.0228398094299506      0.0231559864918837      0.0121469540503652      0      0
0.0231559864918837      0.0234765404701303      0.0117269475235133      0      0
0.0234765404701303      0.0238015319554124      0.0117574954436817      0      0
0.0238015319554124      0.0241310223772239      0.0122579777674967      0      0
0.0241310223772239      0.0244650740154424      0.0130940942920412      0      0
0.0244650740154424      0.0248037500121009      0.0140595658109208      0      0
0.0248037500121009      0.025147114383323      0.0149588299038554      0      0
0.025147114383323      0.0254952320314234      0.0156462425478094      0      0
0.0254952320314234      0.025848168757175      0.0160342176500951      0      0
0.025848168757175      0.0262059912722472      0.0160900635009868      0      0
0.0262059912722472      0.0265687672118152      0.0158308886468473      0      0
0.0265687672118152      0.0269365651473444      0.0153190608964266      0      0
0.0269365651473444      0.0273094545995519      0.0146576532606433      0      0
0.0273094545995519      0.0276875060515468      0.0139829536639735      0      0
0.0276875060515468      0.0280707909621536      0.0134481987175958      0      0
0.0280707909621536      0.0284593817794181      0.0131922480229899      0      0
0.0284593817794181      0.0288533519543027      0.0132970711427629      0      0
0.0288533519543027      0.0292527759545692      0.0137576496481472      0      0
0.0292527759545692      0.0296577292788545      0.0144891713656562      0      0
0.0296577292788545      0.0300682884709421      0.0153649167303302      0      0
0.0300682884709421      0.0304845311342295      0.0162555927081416      0      0
0.0304845311342295      0.0309065359463971      0.0170526151826847      0      0
0.0309065359463971      0.0313343826742795      0.0176765440159284      0      0
0.0313343826742795      0.0317681521889432      0.0180777363206121      0      0
0.0317681521889432      0.0322079264809726      0.0182342411242181      0      0
0.0322079264809726      0.0326537886759678      0.0181491958427026      0      0
0.0326537886759678      0.033105823050257      0.0178484348282198      0      0
0.033105823050257      0.033564115046826      0.0173783155209882      0      0
0.033564115046826      0.0340287512914689      0.0168033390541476      0      0
0.0340287512914689      0.0344998196091616      0.0162026612277848      0      0
0.0344998196091616      0.0349774090406628      0.0156640378826026      0      0
0.0349774090406628      0.0354616098593442      0.0152736321224990      0      0
0.0354616098593442      0.0359525135882537      0.0151015626227010      0      0
0.0359525135882537      0.0364502130174152      0.0151867238557515      0      0
0.0364502130174152      0.0369548022213675      0.0155278527773829      0      0
0.0369548022213675      0.0374663765769464      0.0160861834659548      0      0
0.0374663765769464      0.0379850327813123      0.0167980361440419      0      0
0.0379850327813123      0.0385108688702281      0.0175902879445933      0      0
0.0385108688702281      0.0390439842365898      0.0183926018065836      0      0
0.0390439842365898      0.0395844796492134      0.0191444857344992      0      0
0.0395844796492134      0.0401324572718825      0.0197981968037748      0      0
0.0401324572718825      0.0406880206826587      0.0203192116593377      0      0
0.0406880206826587      0.0412512748934598      0.0206855711541187      0      0
0.0412512748934598      0.0418223263699098      0.0208868346553016      0      0
0.0418223263699098      0.0424012830514618      0.0209229830907650      0      0
0.0424012830514618      0.0429882543718015      0.0208033939894975      0      0
0.0429882543718015      0.0435833512795317      0.0205459040702232      0      0
0.0435833512795317      0.0441866862591436      0.0201759143170575      0      0
0.0441866862591436      0.0447983733522791      0.0197254421528032      0      0
0.0447983733522791      0.0454185281792862      0.0192319685387175      0      0
0.0454185281792862      0.0460472679610735      0.0187368681416078      0      0
0.0460472679610735      0.0466847115412677      0.0182831801933418      0      0
0.0466847115412677      0.0473309794086762      0.0179125439694059      0      0
0.0473309794086762      0.047986193720063      0.0176613677642921      0      0
0.047986193720063      0.0486504783232378      0.0175567370394282      0      0
0.0486504783232378      0.0493239587804657      0.0176130230812342      0      0
0.0493239587804657      0.0500067623922011      0.0178302731578755      0      0
0.0500067623922011      0.0506990182211494      0.0181949884538469      0      0
0.0506990182211494      0.0514008571166629      0.0186830156289087      0      0
0.0514008571166629      0.0521124117394733      0.0192635574521275      0      0
0.0521124117394733      0.0528338165867671      0.0199031672395482      0      0
0.0528338165867671      0.0535652080176086      0.0205689585561258      0      0
0.0535652080176086      0.0543067242787134      0.0212307688342536      0      0
0.0543067242787134      0.0550585055305805      0.0218623771877438      0      0
0.0550585055305805      0.0558206938739848      0.0224420259299122      0      0
0.0558206938739848      0.0565934333768373      0.0229524983282616      0      0
0.0565934333768373      0.0573768701014157      0.0233809468430517      0      0
0.0573768701014157      0.0581711521319738      0.0237186000586666      0      0
0.0581711521319738      0.0589764296027321      0.0239604242415110      0      0
0.0589764296027321      0.0597928547262553      0.0241047803309411      0      0
0.0597928547262553      0.0606205818222245      0.0241530957168181      0      0
0.0606205818222245      0.0614597673466051      0.0241095577557822      0      0
0.0614597673466051      0.0623105699212211      0.0239808288707563      0      0
0.0623105699212211      0.0631731503637371      0.0237757787023899      0      0
0.0631731503637371      0.0640476717180559      0.0235052255593328      0      0
0.0640476717180559      0.064934299285137      0.0231816764872454      0      0
0.064934299285137      0.065833200654241      0.0228190523414918      0      0
0.065833200654241      0.0667445457346082      0.0224323815236242      0      0
0.0667445457346082      0.0676685067875737      0.0220374443212265      0      0
0.0676685067875737      0.0686052584591283      0.0216503504995596      0      0
0.0686052584591283      0.0695549778129301      0.0212870378777965      0      0
0.0695549778129301      0.0705178443637725      0.0209626910449645      0      0
0.0705178443637725      0.071494040111516      0.0206910980271151      0      0
0.071494040111516      0.0724837495754901      0.0204839869020085      0      0
0.0724837495754901      0.07348715982937      0.0203504085247298      0      0
0.07348715982937      0.0745044605365374      0.0202962466964548      0      0
0.0745044605365374      0.0755358439859309      0.0203239340071694      0      0
0.0755358439859309      0.0765815051283916      0.0204324258693004      0      0
0.0765815051283916      0.0776416416135129      0.0206174417164820      0      0
0.0776416416135129      0.0787164538269999      0.0208719343251166      0      0
0.0787164538269999      0.0798061449285455      0.0211867115652413      0      0
0.0798061449285455      0.0809109208902321      0.0215511200468142      0      0
0.0809109208902321      0.0820309905354643      0.0219537078435805      0      0
0.0820309905354643      0.0831665655784396      0.0223828063667301      0      0
0.0831665655784396      0.0843178606641673      0.0228269992444775      0      0
0.0843178606641673      0.0854850934090396      0.0232754704559145      0      0
0.0854850934090396      0.0866684844419658      0.0237182408397569      0      0
0.0866684844419658      0.087868257446075      0.0241463110473158      0      0
0.087868257446075      0.0890846392009967      0.0245517317480924      0      0
0.0890846392009967      0.0903178596257262      0.0249276207342375      0      0
0.0903178596257262      0.0915681518220832      0.0252681435029261      0      0
0.0915681518220832      0.0928357521187732      0.0255684702889590      0      0
0.0928357521187732      0.0941209001160578      0.0258247191405997      0      0
0.0941209001160578      0.0954238387310435      0.0260338918139845      0      0
0.0954238387310435      0.0967448142435972      0.0261938070790022      0      0
0.0967448142435972      0.0980840763428988      0.0263030344251808      0      0
0.0980840763428988      0.0994418781746361      0.0263608300231971      0      0
0.0994418781746361      0.100818476388855      0.0263670760238277      0      0
0.100818476388855      0.10221413118847      0.0263222237630457      0      0
0.10221413118847      0.103629106378448      0.0262272411110092      0      0
0.103629106378448      0.105063669415674      0.0260835639947244      0      0
0.105063669415674      0.106518091459502      0.0258930519962134      0      0
0.106518091459502      0.107992647423013      0.0256579478495747      0      0
0.107992647423013      0.109487616024976      0.0253808406099453      0      0
0.109487616024976      0.111003279842531      0.0250646322299450      0      0
0.111003279842531      0.112539925364605      0.0247125072438223      0      0
0.112539925364605      0.114097843046059      0.0243279052180763      0      0
0.114097843046059      0.115677327362591      0.0239144955734068      0      0
0.115677327362591      0.117278676866402      0.0234761543112433      0      0
0.117278676866402      0.118902194242619      0.0230169420846950      0      0
0.118902194242619      0.120548186366517      0.0225410829357919      0      0
0.120548186366517      0.122216964361519      0.0220529428778535      0      0
0.122216964361519      0.123908843658004      0.0215570073368622      0      0
0.123908843658004      0.125624144052934      0.0210578562877953      0      0
0.125624144052934      0.127363189770296      0.0205601357484830      0      0
0.127363189770296      0.12912630952239      0.0200685241538424      0      0
0.12912630952239      0.130913836571959      0.0195876920707685      0      0
0.130913836571959      0.132726108795187      0.0191222537872827      0      0
0.132726108795187      0.134563468745557      0.0186767095897632      0      0
0.134563468745557      0.136426263718606      0.0182553781029953      0      0
0.136426263718606      0.138314845817565      0.0178623189673718      0      0
0.138314845817565      0.140229572019921      0.0175012473801769      0      0
0.140229572019921      0.142170804244882      0.0171754435707221      0      0
0.142170804244882      0.144138909421796      0.0168876619437486      0      0
0.144138909421796      0.146134259559502      0.0166400461307981      0      0
0.146134259559502      0.148157231816648      0.0164340571735170      0      0
0.148157231816648      0.150208208572982      0.0162704221645084      0      0
0.150208208572982      0.152287577501628      0.0161491096456048      0      0
0.152287577501628      0.154395731642364      0.0160693358971039      0      0
0.154395731642364      0.156533069475914      0.0160296032221379      0      0
0.156533069475914      0.158699994999266      0.0160277679676645      0      0
0.158699994999266      0.16089691780204      0.0160611329715477      0      0
0.16089691780204      0.163124253143903      0.0161265569534169      0      0
0.163124253143903      0.165382422033063      0.0162205724083533      0      0
0.165382422033063      0.16767185130585      0.0163395038418213      0      0
0.16767185130585      0.16999297370739      0.0164795794560977      0      0
0.16999297370739      0.172346227973408      0.0166370312615289      0      0
0.172346227973408      0.174732058913154      0.0168081806177858      0      0
0.174732058913154      0.177150917493482      0.0169895080708327      0      0
0.177150917493482      0.179603260924088      0.0171777078323566      0      0
0.179603260924088      0.182089552743936      0.0173697282725681      0      0
0.182089552743936      0.184610262908873      0.0175628003861280      0      0
0.184610262908873      0.187165867880458      0.0177544564231556      0      0
0.187165867880458      0.189756850716024      0.0179425408519498      0      0
0.189756850716024      0.192383701159985      0.0181252156317541      0      0
0.192383701159985      0.195046915736409      0.0183009614995080      0      0
0.195046915736409      0.197746997842864      0.0184685766693496      0      0
0.197746997842864      0.200484457845576      0.0186271740428321      0      0
0.200484457845576      0.203259813175894      0.0187761777505192      0      0
0.203259813175894      0.206073588428097      0.0189153195993963      0      0
0.206073588428097      0.208926315458549      0.0190446357855430      0      0
0.208926315458549      0.211818533486235      0.0191644640436287      0      0
0.211818533486235      0.214750789194674      0.0192754412380165      0      0
0.214750789194674      0.217723636835266      0.0193785012482979      0      0
0.217723636835266      0.220737638332042      0.0194748728595459      0      0
0.220737638332042      0.22379336338789      0.0195660772308792      0      0
0.22379336338789      0.226891389592229      0.0196539243840613      0      0
0.226891389592229      0.230032302530194      0.0197405080290892      0      0
0.230032302530194      0.233216695893316      0.0198281979323001      0      0
0.233216695893316      0.236445171591743      0.0199196289451200      0      0
0.236445171591743      0.239718339868012      0.0200176857634077      0      0
0.239718339868012      0.243036819412397      0.0201254824975613      0      0
0.243036819412397      0.246401237479853      0.0202463362235039      0      0
0.246401237479853      0.249812230008578      0.0203837338748305      0      0
0.249812230008578      0.253270441740218      0.0205412921417379      0      0
0.253270441740218      0.256776526341734      0.0207227104665089      0      0
0.256776526341734      0.260331146528961      0.0209317177545051      0      0
0.260331146528961      0.263934974191869      0.0211720140179861      0      0
0.263934974191869      0.267588690521566      0.0214472087785080      0      0
0.267588690521566      0.271292986139054      0.0217607585941044      0      0
0.271292986139054      0.275048561225772      0.0221159064637067      0      0
0.275048561225772      0.27885612565594      0.0225156260151576      0      0
0.27885612565594      0.282716399130741      0.0229625732530714      0      0
0.282716399130741      0.286630111314356      0.0234590482189470      0      0
0.286630111314356      0.290598001971889      0.0240069682376993      0      0
0.290598001971889      0.294620821109189      0.0246078535760894      0      0
0.294620821109189      0.298699329114623      0.0252628254320813      0      0
0.298699329114623      0.302834296902796      0.0259726153283270      0      0
0.302834296902796      0.307026506060274      0.0267375842982822      0      0
0.307026506060274      0.311276748993318      0.0275577497949852      0      0
0.311276748993318      0.315585829077662      0.0284328180424751      0      0
0.315585829077662      0.319954560810364      0.0293622195706182      0      0
0.319954560810364      0.324383769963767      0.0303451458792180      0      0
0.324383769963767      0.32887429374158      0.0313805855055646      0      0
0.32887429374158      0.33342698093713      0.0324673581587524      0      0
0.33342698093713      0.338042692093795      0.0336041459806906      0      0
0.338042692093795      0.342722299667666      0.0347895213584373      0      0
0.342722299667666      0.347466688192458      0.0360219710213082      0      0
0.347466688192458      0.352276754446699      0.0372999163987297      0      0
0.352276754446699      0.357153407623246      0.0386217303909229      0      0
0.357153407623246      0.362097569501131      0.0399857508208063      0      0
0.362097569501131      0.367110174619799      0.0413902909020881      0      0
0.367110174619799      0.372192170455755      0.0428336470865340      0      0
0.372192170455755      0.37734451760165      0.0443141046534535      0      0
0.37734451760165      0.382568189947856      0.0458299413857197      0      0
0.382568189947856      0.387864174866547      0.0473794296465104      0      0
0.387864174866547      0.393233473398329      0.0489608371350098      0      0
0.393233473398329      0.398677100441459      0.0505724265615333      0      0
0.398677100441459      0.40419608494368      0.0522124544455872      0      0
0.40419608494368      0.409791470096709      0.0538791692058866      0      0
0.409791470096709      0.41546431353342      0.0555708086802077      0      0
0.41546431353342      0.421215687527758      0.0572855971854900      0      0
0.421215687527758      0.427046679197417      0.0590217422048289      0      0
0.427046679197417      0.43295839070933      0.0607774307676897      0      0
0.43295839070933      0.438951939487993      0.0625508255724912      0      0
0.438951939487993      0.445028458426682      0.0643400608862527      0      0
0.445028458426682      0.451189096101594      0.0661432382438732      0      0
0.451189096101594      0.457435016988945      0.0679584219594185      0      0
0.457435016988945      0.463767401685081      0.0697836344531655      0      0
0.463767401685081      0.470187447129631      0.0716168513907748      0      0
0.470187447129631      0.476696366831751      0.0734559966245240      0      0
0.476696366831751      0.483295391099501      0.0752989369207886      0      0
0.483295391099501      0.489985767272398      0.0771434764526658      0      0
0.489985767272398      0.496768759957182      0.0789873510315949      0      0
0.496768759957182      0.503645651266856      0.0808282220468439      0      0
0.503645651266856      0.510617741063022      0.0826636700766352      0      0
0.510617741063022      0.517686347201588      0.0844911881292931      0      0
0.517686347201588      0.524852805781861      0.0863081744669540      0      0
0.524852805781861      0.532118471399099      0.0881119249578916      0      0
0.532118471399099      0.539484717400551      0.0898996248962087      0      0
0.539484717400551      0.546952936145049      0.0916683402192896      0      0
0.546952936145049      0.554524539266187      0.0934150080437864      0      0
0.554524539266187      0.56220095793915      0.0951364264297132      0      0
0.56220095793915      0.569983643151229      0.0968292432691418      0      0
0.569983643151229      0.577874065976087      0.0984899441805982      0      0
0.577874065976087      0.585873717851818      0.100114839272095      0      0
0.585873717851818      0.59398411086286      0.101700048614172      0      0
0.59398411086286      0.602206778025804      0.103241486238654      0      0
0.602206778025804      0.610543273579166      0.104734842448088      0      0
0.610543273579166      0.618995173277162      0.106175564183939      0      0
0.618995173277162      0.62756407468756      0.107558833157041      0      0
0.62756407468756      0.636251597493652      0.108879541389737      0      0
0.636251597493652      0.645059383800396      0.110132263753236      0      0
0.645059383800396      0.653989098444817      0.111311227002890      0      0
0.653989098444817      0.663042429310678      0.112410274714417      0      0
0.663042429310678      0.672221087647534      0.113422827400455      0      0
0.672221087647534      0.681526808394186      0.114341836932293      0      0
0.681526808394186      0.690961350506615      0.115159734197313      0      0
0.690961350506615      0.70052649729046      0.115868368676239      0      0
0.70052649729046      0.710224056738094      0.116458938309394      0      0
0.710224056738094      0.720055861870372      0.116921907615089      0      0
0.720055861870372      0.730023771083106      0.117246911494678      0      0
0.730023771083106      0.740129668498331      0.117422641463671      0      0
0.740129668498331      0.750375464320448      0.117436710123926      0      0
0.750375464320448      0.76076309519728      0.117275488447797      0      0
0.76076309519728      0.771294524586143      0.116923908748544      0      0
0.771294524586143      0.781971743124969      0.116365223864316      0      0
0.781971743124969      0.792796769008581      0.115580709784655      0      0
0.792796769008581      0.803771648370161      0.114549294231985      0      0
0.803771648370161      0.814898455668016      0.113247086835164      0      0
0.814898455668016      0.826179294077686      0.111646776292532      0      0
0.826179294077686      0.837616295889483      0.109716844300779      0      0
0.837616295889483      0.849211622911536      0.107420521539428      0      0
0.849211622911536      0.860967466878409      0.104714371412147      0      0
0.860967466878409      0.872886049865385      0.101546320925005      0      0
0.872886049865385      0.884969624708479      0.0978528422862944      0      0
0.884969624708479      0.897220475430265      0.0935547765341961      0      0
0.897220475430265      0.909640917671599      0.0885508779223889      0      0
0.909640917671599      0.922233299129318      0.0827072964568819      0      0
0.922233299129318      0.935      0.0758392485148274      0      0
# END HISTO1D SudakovqbarqExpOutputsN2LLNor12
# BEGIN HISTO1D SudakovqbarqExpOutputsN2LLNor21
PlotOrder=3
LineColor=green
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\widetilde{\mathbf{V}}^{-1}_{h,\mathrm{exp}}\mathbf{V}_{h}\Right]_{(2,1)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.0000000103766075372873      0      0
0.00000101384324431002      0.00000102787812403307      0.0000000122023739846277      0      0
0.00000102787812403307      0.00000104210729202498      0.0000000116351021722925      0      0
0.00000104210729202498      0.00000105653343786574      0.0000000143857065299769      0      0
0.00000105653343786574      0.00000107115928836782      0.0000000109223442728475      0      0
0.00000107115928836782      0.00000108598760809164      0.0000000171708092061965      0      0
0.00000108598760809164      0.00000110102119986811      0.0000000141675727172417      0      0
0.00000110102119986811      0.00000111626290532839      0.0000000180221260845014      0      0
0.00000111626290532839      0.00000113171560544106      0.0000000184925742083952      0      0
0.00000113171560544106      0.00000114738222105665      0.0000000153979855570489      0      0
0.00000114738222105665      0.00000116326571345971      0.0000000195890034272800      0      0
0.00000116326571345971      0.0000011793690849286      0.0000000130711750193170      0      0
0.0000011793690849286      0.00000119569537930295      0.0000000206161540999106      0      0
0.00000119569537930295      0.000001212247682559      0.0000000211335020309775      0      0
0.000001212247682559      0.00000122902912339292      0.0000000145612974158721      0      0
0.00000122902912339292      0.00000124604287381218      0.0000000210095386555188      0      0
0.00000124604287381218      0.00000126329214973512      0.0000000229120300436730      0      0
0.00000126329214973512      0.00000128078021159884      0.0000000176707020083603      0      0
0.00000128078021159884      0.00000129851036497544      0.0000000156184691695904      0      0
0.00000129851036497544      0.00000131648596119688      0.0000000214867067458447      0      0
0.00000131648596119688      0.00000133471039798844      0.0000000175806150678079      0      0
0.00000133471039798844      0.00000135318712011092      0.0000000192572142549278      0      0
0.00000135318712011092      0.00000137191962001179      0.0000000240900190094639      0      0
0.00000137191962001179      0.00000139091143848532      0.0000000267207907322934      0      0
0.00000139091143848532      0.00000141016616534188      0.0000000259752070164907      0      0
0.00000141016616534188      0.00000142968744008643      0.0000000257855829838505      0      0
0.00000142968744008643      0.00000144947895260651      0.0000000192865408349221      0      0
0.00000144947895260651      0.00000146954444386967      0.0000000306112937502192      0      0
0.00000146954444386967      0.00000148988770663059      0.0000000293370964643379      0      0
0.00000148988770663059      0.00000151051258614798      0.0000000233843564453769      0      0
0.00000151051258614798      0.00000153142298091138      0.0000000283557071534951      0      0
0.00000153142298091138      0.00000155262284337812      0.0000000275104709015926      0      0
0.00000155262284337812      0.00000157411618072032      0.0000000328451890358604      0      0
0.00000157411618072032      0.00000159590705558239      0.0000000245119785578015      0      0
0.00000159590705558239      0.0000016179995868489      0.0000000342352622826608      0      0
0.0000016179995868489      0.00000164039795042316      0.0000000367540304325229      0      0
0.00000164039795042316      0.00000166310638001652      0.0000000269557889782438      0      0
0.00000166310638001652      0.00000168612916794864      0.0000000265340365046870      0      0
0.00000168612916794864      0.00000170947066595881      0.0000000369147886645756      0      0
0.00000170947066595881      0.00000173313528602849      0.0000000328674549752299      0      0
0.00000173313528602849      0.00000175712750121529      0.0000000349198170742469      0      0
0.00000175712750121529      0.00000178145184649847      0.0000000415544784385250      0      0
0.00000178145184649847      0.00000180611291963609      0.0000000294114016232430      0      0
0.00000180611291963609      0.00000183111538203409      0.0000000307891985805099      0      0
0.00000183111538203409      0.00000185646395962742      0.0000000310631587614047      0      0
0.00000185646395962742      0.00000188216344377329      0.0000000319018783279686      0      0
0.00000188216344377329      0.00000190821869215684      0.0000000421353181436033      0      0
0.00000190821869215684      0.00000193463462970931      0.0000000339696991094799      0      0
0.00000193463462970931      0.000001961416249539      0.0000000480074434983484      0      0
0.000001961416249539      0.00000198856861387501      0.0000000546876462759710      0      0
0.00000198856861387501      0.00000201609685502412      0.0000000529937662834278      0      0
0.00000201609685502412      0.00000204400617634088      0.0000000372781878431550      0      0
0.00000204400617634088      0.00000207230185321116      0.0000000537930948289705      0      0
0.00000207230185321116      0.00000210098923404927      0.0000000415407160023307      0      0
0.00000210098923404927      0.00000213007374130893      0.0000000476957983470539      0      0
0.00000213007374130893      0.00000215956087250823      0.0000000624006967811620      0      0
0.00000215956087250823      0.00000218945620126872      0.0000000641386246938242      0      0
0.00000218945620126872      0.00000221976537836897      0.0000000657579756952961      0      0
0.00000221976537836897      0.00000225049413281266      0.0000000582665165924007      0      0
0.00000225049413281266      0.00000228164827291145      0.0000000686447930462445      0      0
0.00000228164827291145      0.0000023132336873829      0.0000000532869696381565      0      0
0.0000023132336873829      0.0000023452563464635      0.0000000751190779954802      0      0
0.0000023452563464635      0.00000237772230303722      0.0000000579338741412010      0      0
0.00000237772230303722      0.00000241063769377955      0.0000000699449088827571      0      0
0.00000241063769377955      0.00000244400874031748      0.0000000526291066307265      0      0
0.00000244400874031748      0.00000247784175040552      0.0000000635440677017434      0      0
0.00000247784175040552      0.00000251214311911795      0.0000000589717191575727      0      0
0.00000251214311911795      0.00000254691933005764      0.0000000808459811352015      0      0
0.00000254691933005764      0.00000258217695658154      0.0000000874467185360727      0      0
0.00000258217695658154      0.0000026179226630432      0.0000000659345903016404      0      0
0.0000026179226630432      0.00000265416320605244      0.0000000813424838151900      0      0
0.00000265416320605244      0.00000269090543575249      0.0000000662697341533078      0      0
0.00000269090543575249      0.00000272815629711478      0.0000000656731273352020      0      0
0.00000272815629711478      0.00000276592283125165      0.000000102884665471405      0      0
0.00000276592283125165      0.00000280421217674733      0.0000000905065661809083      0      0
0.00000280421217674733      0.00000284303157100718      0.0000000931066838073436      0      0
0.00000284303157100718      0.00000288238835162573      0.000000105410381778108      0      0
0.00000288238835162573      0.00000292228995777364      0.000000112582305697945      0      0
0.00000292228995777364      0.00000296274393160382      0.000000108927472265578      0      0
0.00000296274393160382      0.00000300375791967704      0.0000000781129131742007      0      0
0.00000300375791967704      0.00000304533967440728      0.000000100148131138944      0      0
0.00000304533967440728      0.0000030874970555271      0.0000000830937917555373      0      0
0.0000030874970555271      0.00000313023803157323      0.0000000864886284955999      0      0
0.00000313023803157323      0.00000317357068139281      0.000000132155179847676      0      0
0.00000317357068139281      0.00000321750319567045      0.0000000904485772500601      0      0
0.00000321750319567045      0.00000326204387847638      0.000000141148477156935      0      0
0.00000326204387847638      0.00000330720114883614      0.0000000940234783467413      0      0
0.00000330720114883614      0.00000335298354232185      0.000000127414829418205      0      0
0.00000335298354232185      0.00000339939971266569      0.000000131343654433692      0      0
0.00000339939971266569      0.00000344645843339553      0.000000110928109311842      0      0
0.00000344645843339553      0.00000349416859949336      0.000000103982088538853      0      0
0.00000349416859949336      0.00000354253922907654      0.000000165226378578081      0      0
0.00000354253922907654      0.00000359157946510248      0.000000152006856146057      0      0
0.00000359157946510248      0.00000364129857709674      0.000000157007527494856      0      0
0.00000364129857709674      0.00000369170596290522      0.000000175040718072952      0      0
0.00000369170596290522      0.00000374281115047047      0.000000183236874308157      0      0
0.00000374281115047047      0.0000037946237996327      0.000000187541015108689      0      0
0.0000037946237996327      0.00000384715370395563      0.000000184256199690053      0      0
0.00000384715370395563      0.00000390041079257769      0.000000133574244799344      0      0
0.00000390041079257769      0.00000395440513208878      0.000000139752138826489      0      0
0.00000395440513208878      0.00000400914692843308      0.000000161114744112450      0      0
0.00000400914692843308      0.00000406464652883815      0.000000138985090802040      0      0
0.00000406464652883815      0.00000412091442377072      0.000000220494874445259      0      0
0.00000412091442377072      0.00000417796124891967      0.000000203316284862640      0      0
0.00000417796124891967      0.00000423579778720626      0.000000205882226749796      0      0
0.00000423579778720626      0.0000042944349708224      0.000000229470894999450      0      0
0.0000042944349708224      0.00000435388388329698      0.000000244876071511027      0      0
0.00000435388388329698      0.00000441415576159092      0.000000249972337321494      0      0
0.00000441415576159092      0.0000044752619982211      0.000000256291880554190      0      0
0.0000044752619982211      0.00000453721414341383      0.000000190001740358741      0      0
0.00000453721414341383      0.00000460002390728798      0.000000271757964842255      0      0
0.00000460002390728798      0.0000046637031620685      0.000000278918689649213      0      0
0.0000046637031620685      0.00000472826394433043      0.000000189946813254180      0      0
0.00000472826394433043      0.00000479371845727405      0.000000197313805645999      0      0
0.00000479371845727405      0.00000486007907303155      0.000000301774004388483      0      0
0.00000486007907303155      0.00000492735833500554      0.000000247150007500156      0      0
0.00000492735833500554      0.00000499556896024003      0.000000244295670232349      0      0
0.00000499556896024003      0.00000506472384182418      0.000000301474098697082      0      0
0.00000506472384182418      0.00000513483605132934      0.000000328473324306015      0      0
0.00000513483605132934      0.00000520591884127979      0.000000244450547452103      0      0
0.00000520591884127979      0.00000527798564765776      0.000000251143123669582      0      0
0.00000527798564765776      0.00000535105009244307      0.000000316929191497568      0      0
0.00000535105009244307      0.00000542512598618791      0.000000319191021220967      0      0
0.00000542512598618791      0.00000550022733062734      0.000000246992264751336      0      0
0.00000550022733062734      0.00000557636832132587      0.000000390966089350902      0      0
0.00000557636832132587      0.00000565356335036064      0.000000399756453190922      0      0
0.00000565356335036064      0.00000573182700904185      0.000000329959294976569      0      0
0.00000573182700904185      0.00000581117409067079      0.000000407508707928619      0      0
0.00000581117409067079      0.000005891619593336      0.000000281114565394756      0      0
0.000005891619593336      0.00000597317872274825      0.000000288665433890635      0      0
0.00000597317872274825      0.00000605586689511467      0.000000427841743673319      0      0
0.00000605586689511467      0.0000061396997400527      0.000000309770017839553      0      0
0.0000061396997400527      0.00000622469310354442      0.000000400121707095262      0      0
0.00000622469310354442      0.00000631086305093168      0.000000427387131081356      0      0
0.00000631086305093168      0.0000063982258699528      0.000000401893769362006      0      0
0.0000063982258699528      0.00000648679807382125      0.000000357723095782452      0      0
0.00000648679807382125      0.00000657659640434692      0.000000346545134855718      0      0
0.00000657659640434692      0.00000666763783510069      0.000000356628083767513      0      0
0.00000666763783510069      0.00000675993957462272      0.000000380490215237861      0      0
0.00000675993957462272      0.0000068535190696752      0.000000546742661464589      0      0
0.0000068535190696752      0.00000694839400854009      0.000000432605380807330      0      0
0.00000694839400854009      0.00000704458232436258      0.000000579298111551596      0      0
0.00000704458232436258      0.00000714210219854078      0.000000528467936271502      0      0
0.00000714210219854078      0.00000724097206416231      0.000000536813958975684      0      0
0.00000724097206416231      0.00000734121060948854      0.000000493766904512101      0      0
0.00000734121060948854      0.000007442836781487      0.000000671615441823042      0      0
0.000007442836781487      0.00000754586978941272      0.000000696938796651472      0      0
0.00000754586978941272      0.00000765032910843916      0.000000462252860266185      0      0
0.00000765032910843916      0.00000775623448333934      0.000000509853132736209      0      0
0.00000775623448333934      0.00000786360593221801      0.000000520710233244689      0      0
0.00000786360593221801      0.00000797246375029542      0.000000749758047260833      0      0
0.00000797246375029542      0.00000808282851374354      0.000000744210770952208      0      0
0.00000808282851374354      0.00000819472108357529      0.000000721162884248736      0      0
0.00000819472108357529      0.00000830816260958769      0.000000807317251263766      0      0
0.00000830816260958769      0.00000842317453435958      0.000000836070149050882      0      0
0.00000842317453435958      0.00000853977859730466      0.000000624376536362383      0      0
0.00000853977859730466      0.00000865799683878063      0.000000692503107952909      0      0
0.00000865799683878063      0.00000877785160425524      0.000000926777597467626      0      0
0.00000877785160425524      0.00000889936554853005      0.000000842318647014522      0      0
0.00000889936554853005      0.00000902256164002253      0.000000714570200463779      0      0
0.00000902256164002253      0.00000914746316510757      0.000000725735552853184      0      0
0.00000914746316510757      0.00000927409373251906      0.000000926890654890314      0      0
0.00000927409373251906      0.00000940247727781235      0.000000961154346793557      0      0
0.00000940247727781235      0.00000953263806788851      0.000000983388922779724      0      0
0.00000953263806788851      0.00000966460070558129      0.000000912316018644081      0      0
0.00000966460070558129      0.00000979839013430744      0.00000114089203430432      0      0
0.00000979839013430744      0.00000993403164278155      0.000000784821267413093      0      0
0.00000993403164278155      0.000010071550869796      0.000000805693720758885      0      0
0.000010071550869796      0.0000102109738090674      0.00000123636651175884      0      0
0.0000102109738090674      0.0000103523268141496      0.00000123877525964656      0      0
0.0000103523268141496      0.000010495636603415      0.00000100664180914178      0      0
0.000010495636603415      0.0000106409302651053      0.00000112098300503597      0      0
0.0000106409302651053      0.000010788235262451      0.00000117507355795206      0      0
0.000010788235262451      0.0000109375794388631      0.00000134973997691822      0      0
0.0000109375794388631      0.0000110889910231955      0.00000102949114334339      0      0
0.0000110889910231955      0.0000112424986350812      0.00000147310823158712      0      0
0.0000112424986350812      0.0000113981312903417      0.00000140472112655538      0      0
0.0000113981312903417      0.0000115559184064716      0.00000156037711471141      0      0
0.0000115559184064716      0.000011715889808199      0.00000114922728444289      0      0
0.000011715889808199      0.0000118780757331232      0.00000163721941535702      0      0
0.0000118780757331232      0.0000120425068374297      0.00000137972380598729      0      0
0.0000120425068374297      0.0000122092142016854      0.00000125882501586338      0      0
0.0000122092142016854      0.0000123782293367127      0.00000135389331112872      0      0
0.0000123782293367127      0.0000125495841895462      0.00000162974838908243      0      0
0.0000125495841895462      0.0000127233111494713      0.00000187111676248520      0      0
0.0000127233111494713      0.0000128994430541458      0.00000172498963303233      0      0
0.0000128994430541458      0.0000130780131958075      0.00000133455786178823      0      0
0.0000130780131958075      0.0000132590553275668      0.00000140751845239993      0      0
0.0000132590553275668      0.0000134426036697863      0.00000175997793362345      0      0
0.0000134426036697863      0.00001362869291655      0.00000195220330002954      0      0
0.00001362869291655      0.00001381735824222      0.00000193151519911948      0      0
0.00001381735824222      0.0000140086353080861      0.00000159267635002028      0      0
0.0000140086353080861      0.0000142025602691059      0.00000179057294462267      0      0
0.0000142025602691059      0.0000143991697807389      0.00000213658345837747      0      0
0.0000143991697807389      0.0000145985010058751      0.00000234500798525752      0      0
0.0000145985010058751      0.0000148005916218595      0.00000227625174482471      0      0
0.0000148005916218595      0.0000150054798276138      0.00000255401611414614      0      0
0.0000150054798276138      0.0000152132043508565      0.00000170431297190254      0      0
0.0000152132043508565      0.0000154238044554237      0.00000232307469829664      0      0
0.0000154238044554237      0.0000156373199486901      0.00000212458018266091      0      0
0.0000156373199486901      0.0000158537911890937      0.00000237500639955259      0      0
0.0000158537911890937      0.0000160732590937644      0.00000190633484205600      0      0
0.0000160732590937644      0.0000162957651462576      0.00000248266244952109      0      0
0.0000162957651462576      0.000016521351404396      0.00000224760235416984      0      0
0.000016521351404396      0.0000167500605082187      0.00000218389414400250      0      0
0.0000167500605082187      0.0000169819356880416      0.00000310746245676677      0      0
0.0000169819356880416      0.0000172170207726282      0.00000313438071356203      0      0
0.0000172170207726282      0.0000174553601974744      0.00000252807951935994      0      0
0.0000174553601974744      0.0000176969990132074      0.00000261987042529430      0      0
0.0000176969990132074      0.0000179419828941014      0.00000338311887939700      0      0
0.0000179419828941014      0.0000181903581467107      0.00000364043596307527      0      0
0.0000181903581467107      0.0000184421717186223      0.00000265847501780701      0      0
0.0000184421717186223      0.0000186974712073306      0.00000372795513214608      0      0
0.0000186974712073306      0.0000189563048692332      0.00000344192325998686      0      0
0.0000189563048692332      0.0000192187216287532      0.00000320104078828946      0      0
0.0000192187216287532      0.0000194847710875863      0.00000270131188752459      0      0
0.0000194847710875863      0.0000197545035340766      0.00000325088701655568      0      0
0.0000197545035340766      0.000020027969952722      0.00000415685634921977      0      0
0.000020027969952722      0.0000203052220338112      0.00000433455175587673      0      0
0.0000203052220338112      0.0000205863121831945      0.00000450810011834297      0      0
0.0000205863121831945      0.0000208712935321888      0.00000427504473261051      0      0
0.0000208712935321888      0.000021160219947621      0.00000386189804038006      0      0
0.000021160219947621      0.0000214531460420097      0.00000327486218667618      0      0
0.0000214531460420097      0.0000217501271838877      0.00000354010206351107      0      0
0.0000217501271838877      0.0000220512195082683      0.00000340205492094942      0      0
0.0000220512195082683      0.0000223564799272551      0.00000497031928212890      0      0
0.0000223564799272551      0.0000226659661408002      0.00000436100417977240      0      0
0.0000226659661408002      0.0000229797366476099      0.00000549675161485437      0      0
0.0000229797366476099      0.0000232978507562027      0.00000412958777540952      0      0
0.0000232978507562027      0.0000236203685961192      0.00000387518136240381      0      0
0.0000236203685961192      0.000023947351129288      0.00000420508651985221      0      0
0.000023947351129288      0.0000242788601615485      0.00000425547627240040      0      0
0.0000242788601615485      0.0000246149583543337      0.00000415358745828281      0      0
0.0000246149583543337      0.0000249557092365137      0.00000461585723093244      0      0
0.0000249557092365137      0.0000253011772164045      0.00000589771437740136      0      0
0.0000253011772164045      0.0000256514275939423      0.00000690737535420832      0      0
0.0000256514275939423      0.0000260065265730261      0.00000662765657775574      0      0
0.0000260065265730261      0.0000263665412740315      0.00000538546351278719      0      0
0.0000263665412740315      0.0000267315397464981      0.00000483625621554841      0      0
0.0000267315397464981      0.0000271015909819919      0.00000560338058560879      0      0
0.0000271015909819919      0.0000274767649271459      0.00000650519089640262      0      0
0.0000274767649271459      0.0000278571324968813      0.00000693268724398284      0      0
0.0000278571324968813      0.0000282427655878122      0.00000673010477745415      0      0
0.0000282427655878122      0.0000286337370918349      0.00000581900072600928      0      0
0.0000286337370918349      0.0000290301209099061      0.00000617834207246358      0      0
0.0000290301209099061      0.0000294319919660113      0.00000888097184360000      0      0
0.0000294319919660113      0.0000298394262213274      0.00000619735230418814      0      0
0.0000298394262213274      0.00003025250068858      0.00000938280729721320      0      0
0.00003025250068858      0.000030671293446601      0.00000795271474894272      0      0
0.000030671293446601      0.0000310958836550867      0.00000701132159588623      0      0
0.0000310958836550867      0.00003152635156956      0.00000780310682744858      0      0
0.00003152635156956      0.000031962778556541      0.0000102081787633841      0      0
0.000031962778556541      0.0000324052471089262      0.00000773228370366410      0      0
0.0000324052471089262      0.0000328538408615817      0.0000108989593062540      0      0
0.0000328538408615817      0.000033308644607151      0.0000103411821804802      0      0
0.000033308644607151      0.0000337697443120835      0.0000111604409646782      0      0
0.0000337697443120835      0.0000342372271328825      0.0000104114631787519      0      0
0.0000342372271328825      0.0000347111814325807      0.0000102238726755770      0      0
0.0000347111814325807      0.0000351916967974413      0.00000817310103979524      0      0
0.0000351916967974413      0.0000356788640538924      0.00000902968070267004      0      0
0.0000356788640538924      0.0000361727752856944      0.0000129508291012734      0      0
0.0000361727752856944      0.0000366735238513458      0.00000919362477831115      0      0
0.0000366735238513458      0.0000371812044017293      0.00000886024663473227      0      0
0.0000371812044017293      0.0000376959128980032      0.0000118989494105866      0      0
0.0000376959128980032      0.0000382177466297395      0.0000112231510373470      0      0
0.0000382177466297395      0.0000387468042333134      0.0000135262894062662      0      0
0.0000387468042333134      0.0000392831857105477      0.0000107367029008581      0      0
0.0000392831857105477      0.0000398269924476147      0.0000150810183669197      0      0
0.0000398269924476147      0.0000403783272342003      0.0000141957244689359      0      0
0.0000403783272342003      0.0000409372942829333      0.0000160421976355604      0      0
0.0000409372942829333      0.0000415039992490831      0.0000126577217002439      0      0
0.0000415039992490831      0.000042078549250531      0.0000129344161095153      0      0
0.000042078549250531      0.0000426610528880173      0.0000172466396859540      0      0
0.0000426610528880173      0.0000432516202656688      0.0000165648497028615      0      0
0.0000432516202656688      0.0000438503630118107      0.0000182778000493654      0      0
0.0000438503630118107      0.0000444573943000663      0.0000130056175715817      0      0
0.0000444573943000663      0.0000450728288707489      0.0000134662739674398      0      0
0.0000450728288707489      0.0000456967830525504      0.0000195247003785798      0      0
0.0000456967830525504      0.0000463293747845289      0.0000197926950011214      0      0
0.0000463293747845289      0.0000469707236384016      0.0000177818322970921      0      0
0.0000469707236384016      0.0000476209508411464      0.0000211448696316930      0      0
0.0000476209508411464      0.0000482801792979158      0.0000191304618172405      0      0
0.0000482801792979158      0.0000489485336152684      0.0000214762825472889      0      0
0.0000489485336152684      0.0000496261401247217      0.0000225784513378186      0      0
0.0000496261401247217      0.0000503131269066316      0.0000178206151394267      0      0
0.0000503131269066316      0.0000510096238144011      0.0000213108445626932      0      0
0.0000510096238144011      0.000051715762499026      0.0000165589947959033      0      0
0.000051715762499026      0.000052431676433979      0.0000162278052142347      0      0
0.000052431676433979      0.0000531575009404385      0.0000241055596347805      0      0
0.0000531575009404385      0.0000538933732128671      0.0000212431782416046      0      0
0.0000538933732128671      0.0000546394323449439      0.0000264808864994908      0      0
0.0000546394323449439      0.0000553958193558558      0.0000264993955223937      0      0
0.0000553958193558558      0.0000561626772169526      0.0000258202003164358      0      0
0.0000561626772169526      0.0000569401508787716      0.0000282779451637853      0      0
0.0000569401508787716      0.0000577283872984359      0.0000282611142426806      0      0
0.0000577283872984359      0.0000585275354674316      0.0000260450108909901      0      0
0.0000585275354674316      0.0000593377464397706      0.0000292107729740682      0      0
0.0000593377464397706      0.0000601591733605423      0.0000220996535734409      0      0
0.0000601591733605423      0.0000609919714948611      0.0000239813016415893      0      0
0.0000609919714948611      0.0000618362982572143      0.0000268392951122505      0      0
0.0000618362982572143      0.0000626923132412161      0.0000219500268829870      0      0
0.0000626923132412161      0.0000635601782497746      0.0000284073835787803      0      0
0.0000635601782497746      0.0000644400573256746      0.0000261281108279138      0      0
0.0000644400573256746      0.0000653321167825856      0.0000260813239716319      0      0
0.0000653321167825856      0.0000662365252364977      0.0000323761980446557      0      0
0.0000662365252364977      0.0000671534536375933      0.0000256466143895910      0      0
0.0000671534536375933      0.0000680830753025601      0.0000336101363059831      0      0
0.0000680830753025601      0.0000690255659473509      0.0000295054703515930      0      0
0.0000690255659473509      0.0000699811037203975      0.0000326731747851937      0      0
0.0000699811037203975      0.0000709498692362838      0.0000284986709548272      0      0
0.0000709498692362838      0.0000719320456098856      0.0000346327144578748      0      0
0.0000719320456098856      0.0000729278184909828      0.0000336474223778338      0      0
0.0000729278184909828      0.0000739373760993502      0.0000350716318543208      0      0
0.0000739373760993502      0.0000749609092603353      0.0000299925006442121      0      0
0.0000749609092603353      0.0000759986114409274      0.0000301872648263004      0      0
0.0000759986114409274      0.0000770506787863264      0.0000471964910176296      0      0
0.0000770506787863264      0.0000781173101570184      0.0000390686543815427      0      0
0.0000781173101570184      0.0000791987071663636      0.0000447603850550933      0      0
0.0000791987071663636      0.0000802950742187053      0.0000438605739920575      0      0
0.0000802950742187053      0.000081406618548006      0.0000516539558779333      0      0
0.000081406618548006      0.0000825335502570186      0.0000528133775442861      0      0
0.0000825335502570186      0.0000836760823569998      0.0000372349582143771      0      0
0.0000836760823569998      0.0000848344308079731      0.0000542482532625644      0      0
0.0000848344308079731      0.0000860088145595493      0.0000557550069558952      0      0
0.0000860088145595493      0.0000871994555923124      0.0000421867240010690      0      0
0.0000871994555923124      0.0000884065789597775      0.0000581647910816673      0      0
0.0000884065789597775      0.0000896304128309307      0.0000542854087401766      0      0
0.0000896304128309307      0.0000908711885333572      0.0000612944582632968      0      0
0.0000908711885333572      0.0000921291405969664      0.0000422181730523611      0      0
0.0000921291405969664      0.0000934045067983223      0.0000601196419251259      0      0
0.0000934045067983223      0.0000946975282055884      0.0000610984610952645      0      0
0.0000946975282055884      0.0000960084492240934      0.0000444227435942721      0      0
0.0000960084492240934      0.0000973375176425286      0.0000680678285400520      0      0
0.0000973375176425286      0.000098684984679785      0.0000617472257375308      0      0
0.000098684984679785      0.000100051105032438      0.0000676066608227514      0      0
0.000100051105032438      0.000101436136922889      0.0000645228196847112      0      0
0.000101436136922889      0.000102840342148178      0.0000654408865749113      0      0
0.000102840342148178      0.000104263986129461      0.0000539201691985093      0      0
0.000104263986129461      0.000105707337962187      0.0000621748488516998      0      0
0.000105707337962187      0.00010717067046696      0.0000778753344009669      0      0
0.00010717067046696      0.000108654260241103      0.0000568010570268806      0      0
0.000108654260241103      0.000110158387710945      0.0000541094658557162      0      0
0.000110158387710945      0.000111683337184825      0.0000538610861309864      0      0
0.000111683337184825      0.000113229396906833      0.0000725423838331171      0      0
0.000113229396906833      0.00011479685911129      0.0000711452355654644      0      0
0.00011479685911129      0.000116386020077991      0.0000882517822762716      0      0
0.000116386020077991      0.000117997180188201      0.0000893944678454211      0      0
0.000117997180188201      0.00011963064398144      0.0000876460966164487      0      0
0.00011963064398144      0.00012128672021304      0.0000604098702088913      0      0
0.00012128672021304      0.00012296572191251      0.0000916082878997326      0      0
0.00012296572191251      0.000124667966442703      0.0000956392185268477      0      0
0.000124667966442703      0.000126393775559803      0.0000981189688176096      0      0
0.000126393775559803      0.000128143475474143      0.0000925760966692934      0      0
0.000128143475474143      0.000129917396911867      0.0000703671893510966      0      0
0.000129917396911867      0.000131715875177439      0.0000909115066216480      0      0
0.000131715875177439      0.000133539250217029      0.000105828733736453      0      0
0.000133539250217029      0.00013538786668276      0.000107291963611630      0      0
0.00013538786668276      0.000137262073997862      0.0000910170297875056      0      0
0.000137262073997862      0.000139162226422714      0.0000833476739025614      0      0
0.000139162226422714      0.00014108868312181      0.0000975705901354365      0      0
0.00014108868312181      0.000143041808231644      0.000116427209216217      0      0
0.000143041808231644      0.000145021970929542      0.000117518172027759      0      0
0.000145021970929542      0.00014702954550344      0.000118978865059029      0      0
0.00014702954550344      0.000149064911422635      0.0000878258865018150      0      0
0.000149064911422635      0.00015112845340951      0.000115856821997518      0      0
0.00015112845340951      0.000153220561512254      0.0000820410614875796      0      0
0.000153220561512254      0.000155341631178586      0.000102684496236401      0      0
0.000155341631178586      0.000157492063330508      0.000107709872908131      0      0
0.000157492063330508      0.000159672264440082      0.0000905382989405162      0      0
0.000159672264440082      0.00016188264660626      0.000109044260786577      0      0
0.00016188264660626      0.000164123627632783      0.000126228927431270      0      0
0.000164123627632783      0.00016639563110715      0.000125449941482552      0      0
0.00016639563110715      0.000168699086480686      0.0000954833908755117      0      0
0.000168699086480686      0.000171034429149716      0.0000934247350588124      0      0
0.000171034429149716      0.00017340210053786      0.0000996504328094294      0      0
0.00017340210053786      0.000175802548179476      0.000136296057358383      0      0
0.000175802548179476      0.000178236225804249      0.000137061467649912      0      0
0.000178236225804249      0.000180703593422953      0.000124225614457850      0      0
0.000180703593422953      0.000183205117414405      0.000110313161304222      0      0
0.000183205117414405      0.000185741270613619      0.000144715732327587      0      0
0.000185741270613619      0.000188312532401177      0.000154380961872106      0      0
0.000188312532401177      0.000190919388793845      0.000144705123098020      0      0
0.000190919388793845      0.000193562332536437      0.000110754319458356      0      0
0.000193562332536437      0.000196241863194957      0.000149205306708893      0      0
0.000196241863194957      0.000198958487251018      0.000141512273415250      0      0
0.000198958487251018      0.000201712718197586      0.000168359995325047      0      0
0.000201712718197586      0.000204505076636033      0.000125206164749993      0      0
0.000204505076636033      0.000207336090374545      0.000115801398316385      0      0
0.000207336090374545      0.000210206294527884      0.000117639861870474      0      0
0.000210206294527884      0.000213116231618538      0.000127027920591456      0      0
0.000213116231618538      0.000216066451679264      0.000174874789653618      0      0
0.000216066451679264      0.000219057512357059      0.000172106799062523      0      0
0.000219057512357059      0.000222089979018563      0.000145349482812939      0      0
0.000222089979018563      0.000225164424856924      0.000163408442355435      0      0
0.000225164424856924      0.000228281431000144      0.000199276451154150      0      0
0.000228281431000144      0.00023144158662092      0.000177718818992621      0      0
0.00023144158662092      0.000234645489048012      0.000164568250105185      0      0
0.000234645489048012      0.000237893743879147      0.000176487146594309      0      0
0.000237893743879147      0.000241186965095492      0.000206168149293650      0      0
0.000241186965095492      0.000244525775177701      0.000198546645862232      0      0
0.000244525775177701      0.000247910805223583      0.000139243389736236      0      0
0.000247910805223583      0.000251342695067386      0.000220363962704583      0      0
0.000251342695067386      0.000254822093400743      0.000146193789596206      0      0
0.000254822093400743      0.00025834965789528      0.000193737361449420      0      0
0.00025834965789528      0.000261926055326934      0.000229445680463765      0      0
0.000261926055326934      0.000265551961701985      0.000222250053805466      0      0
0.000265551961701985      0.00026922806238483      0.000219314211852277      0      0
0.00026922806238483      0.000272955052227537      0.000232682660056916      0      0
0.000272955052227537      0.000276733635701177      0.000238886005284156      0      0
0.000276733635701177      0.000280564527028988      0.000186576836823637      0      0
0.000280564527028988      0.000284448450321376      0.000182498271005130      0      0
0.000284448450321376      0.000288386139712781      0.000244786488185317      0      0
0.000288386139712781      0.000292378339500449      0.000176505070421687      0      0
0.000292378339500449      0.000296425804285111      0.000220860522484554      0      0
0.000296425804285111      0.000300529299113624      0.000257503616333499      0      0
0.000300529299113624      0.000304689599623573      0.000211339114893274      0      0
0.000304689599623573      0.000308907492189884      0.000178287994817524      0      0
0.000308907492189884      0.000313183774073464      0.000173201286500860      0      0
0.000313183774073464      0.000317519253571897      0.000180820305608380      0      0
0.000317519253571897      0.000321914750172228      0.000215595321147024      0      0
0.000321914750172228      0.000326371094705861      0.000272427338102266      0      0
0.000326371094705861      0.000330889129505603      0.000259619164378602      0      0
0.000330889129505603      0.000335469708564879      0.000182114582855238      0      0
0.000335469708564879      0.000340113697699154      0.000290222230461762      0      0
0.000340113697699154      0.000344821974709588      0.000185606273267890      0      0
0.000344821974709588      0.000349595429548956      0.000295122859671559      0      0
0.000349595429548956      0.000354434964489868      0.000240074956781219      0      0
0.000354434964489868      0.000359341494295315      0.000194586941784288      0      0
0.000359341494295315      0.000364315946391572      0.000256899311800251      0      0
0.000364315946391572      0.000369359261043507      0.000297941652519711      0      0
0.000369359261043507      0.000374472391532301      0.000311362370599638      0      0
0.000374472391532301      0.00037965630433564      0.000313026728531128      0      0
0.00037965630433564      0.000384911979310397      0.000298181721516014      0      0
0.000384911979310397      0.000390240409877844      0.000247973569030548      0      0
0.000390240409877844      0.000395642603211426      0.000206081145904171      0      0
0.000395642603211426      0.000401119580427133      0.000298786857335359      0      0
0.000401119580427133      0.000406672376776519      0.000315351284199236      0      0
0.000406672376776519      0.000412302041842373      0.000216816694308662      0      0
0.000412302041842373      0.000418009639737117      0.000344475491749513      0      0
0.000418009639737117      0.000423796249303941      0.000221725552904573      0      0
0.000423796249303941      0.000429662964320725      0.000327839548689964      0      0
0.000429662964320725      0.000435610893706785      0.000319695899714219      0      0
0.000435610893706785      0.000441641161732474      0.000222262350979704      0      0
0.000441641161732474      0.000447754908231697      0.000282870934635132      0      0
0.000447754908231697      0.000453953288817359      0.000351567031951035      0      0
0.000453953288817359      0.000460237475099795      0.000372291343262692      0      0
0.000460237475099795      0.000466608654908228      0.000373716087200775      0      0
0.000466608654908228      0.000473068032515292      0.000377415250059528      0      0
0.000473068032515292      0.000479616828864662      0.000384324636667424      0      0
0.000479616828864662      0.000486256281801832      0.000374257684480989      0      0
0.000486256281801832      0.000492987646308097      0.000315572269169866      0      0
0.000492987646308097      0.000499812194737762      0.000240710462158121      0      0
0.000499812194737762      0.000506731217058643      0.000328235474970868      0      0
0.000506731217058643      0.0005137460210959      0.000400309690073569      0      0
0.0005137460210959      0.000520857932779231      0.000257933280760216      0      0
0.000520857932779231      0.000528068296393506      0.000380821005106174      0      0
0.000528068296393506      0.000535378474832857      0.000316736414950516      0      0
0.000535378474832857      0.000542789849858294      0.000378391011070974      0      0
0.000542789849858294      0.000550303822358882      0.000286490368028708      0      0
0.000550303822358882      0.000557921812616533      0.000429604279638302      0      0
0.000557921812616533      0.000565645260574473      0.000295145051943468      0      0
0.000565645260574473      0.00057347562610941      0.000315542992222706      0      0
0.00057347562610941      0.000581414389307485      0.000435164623949030      0      0
0.000581414389307485      0.000589463050744029      0.000421867069113700      0      0
0.000589463050744029      0.000597623131767208      0.000340022751958151      0      0
0.000597623131767208      0.000605896174785581      0.000281218287523634      0      0
0.000605896174785581      0.000614283743559644      0.000271533087949351      0      0
0.000614283743559644      0.000622787423497414      0.000279902762876066      0      0
0.000622787423497414      0.000631408821954096      0.000281729386535320      0      0
0.000631408821954096      0.000640149568535908      0.000277667207460976      0      0
0.000640149568535908      0.000649011315408104      0.000294232489409566      0      0
0.000649011315408104      0.000657995737607266      0.000363460381929635      0      0
0.000657995737607266      0.000667104533357915      0.000458698289240429      0      0
0.000667104533357915      0.00067633942439351      0.000487907719641433      0      0
0.00067633942439351      0.000685702156281888      0.000374819960987814      0      0
0.000685702156281888      0.000695194498755206      0.000306122134843098      0      0
0.000695194498755206      0.000704818246044455      0.000488420877605784      0      0
0.000704818246044455      0.000714575217218609      0.000424960376757510      0      0
0.000714575217218609      0.000724467256528451      0.000339363101695827      0      0
0.000724467256528451      0.000734496233755185      0.000519222746185365      0      0
0.000734496233755185      0.000744664044563847      0.000301079346527896      0      0
0.000744664044563847      0.000754972610861632      0.000533587729912814      0      0
0.000754972610861632      0.000765423881161163      0.000307264502592781      0      0
0.000765423881161163      0.0007760198309488      0.000530886525093045      0      0
0.0007760198309488      0.000786762463058045      0.000392639404564648      0      0
0.000786762463058045      0.00079765380804811      0.000408423688550055      0      0
0.00079765380804811      0.000808695924587738      0.000557435694889993      0      0
0.000808695924587738      0.000819890899844323      0.000384359794567023      0      0
0.000819890899844323      0.00083124084987843      0.000365413227269120      0      0
0.00083124084987843      0.000842747920043766      0.000544135609916488      0      0
0.000842747920043766      0.000854414285392693      0.000567338299563033      0      0
0.000854414285392693      0.000866242151087355      0.000457193836277543      0      0
0.000866242151087355      0.000878233752816494      0.000345821433224491      0      0
0.000878233752816494      0.000890391357218039      0.000340588338982556      0      0
0.000890391357218039      0.000902717262307538      0.000405216193879330      0      0
0.000902717262307538      0.000915213797912533      0.000467489671483357      0      0
0.000915213797912533      0.000927883326112938      0.000506310909697333      0      0
0.000927883326112938      0.000940728241687513      0.000521470037648280      0      0
0.000940728241687513      0.000953750972566528      0.000513983734380677      0      0
0.000953750972566528      0.000966953980290686      0.000481510052335515      0      0
0.000966953980290686      0.000980339760476396      0.000423315961514495      0      0
0.000980339760476396      0.000993910843287497      0.000360684869623089      0      0
0.000993910843287497      0.0010076697939135      0.000369299710679074      0      0
0.0010076697939135      0.00102161921305448      0.000494646729337584      0      0
0.00102161921305448      0.0010357617374126      0.000635984940356466      0      0
0.0010357617374126      0.00105010004019057      0.000657168223696344      0      0
0.00105010004019057      0.00106463683159689      0.000491560315543442      0      0
0.00106463683159689      0.00107937485935813      0.000374338124367261      0      0
0.00107937485935813      0.00109431690923832      0.000615991356744879      0      0
0.00109431690923832      0.00110946580556549      0.000669230483577218      0      0
0.00110946580556549      0.00112482441176555      0.000394854140806304      0      0
0.00112482441176555      0.00114039563090349      0.000587686362628086      0      0
0.00114039563090349      0.00115618240623217      0.000678202221501717      0      0
0.00115618240623217      0.00117218772174859      0.000380446035493686      0      0
0.00117218772174859      0.00118841460275796      0.000718933017344673      0      0
0.00118841460275796      0.00120486611644553      0.000481391998567634      0      0
0.00120486611644553      0.00122154537245635      0.000647453010165224      0      0
0.00122154537245635      0.00123845552348304      0.000580010845827980      0      0
0.00123845552348304      0.00125559976586171      0.000621540070186638      0      0
0.00125559976586171      0.00127298134017614      0.000586013012753505      0      0
0.00127298134017614      0.00129060353187029      0.000680672608995124      0      0
0.00129060353187029      0.00130846967186935      0.000495197126786022      0      0
0.00130846967186935      0.00132658313720929      0.000783117638594706      0      0
0.00132658313720929      0.00134494735167523      0.000411544254559545      0      0
0.00134494735167523      0.00136356578644858      0.000759315374193885      0      0
0.00136356578644858      0.00138244196076317      0.000668790630569348      0      0
0.00138244196076317      0.00140157944257044      0.000458778868251699      0      0
0.00140157944257044      0.00142098184921384      0.000817214975016677      0      0
0.00142098184921384      0.00144065284811262      0.000690440259731025      0      0
0.00144065284811262      0.00146059615745496      0.000432571891927091      0      0
0.00146059615745496      0.00148081554690089      0.000752368625612584      0      0
0.00148081554690089      0.00150131483829471      0.000856825577640195      0      0
0.00150131483829471      0.00152209790638749      0.000607744376657912      0      0
0.00152209790638749      0.00154316867956938      0.000451855172040871      0      0
0.00154316867956938      0.00156453114061223      0.000711961474864259      0      0
0.00156453114061223      0.00158618932742236      0.000899156554958617      0      0
0.00158618932742236      0.00160814733380381      0.000867253633630755      0      0
0.00160814733380381      0.00163040931023216      0.000680116145526189      0      0
0.00163040931023216      0.00165297946463904      0.000491254169225785      0      0
0.00165297946463904      0.00167586206320748      0.000488321644731810      0      0
0.00167586206320748      0.00169906143117836      0.000639864775312780      0      0
0.00169906143117836      0.00172258195366789      0.000796616114262929      0      0
0.00172258195366789      0.00174642807649655      0.000906867520659649      0      0
0.00174642807649655      0.00177060430702936      0.000969291389997681      0      0
0.00177060430702936      0.00179511521502795      0.000997294333675933      0      0
0.00179511521502795      0.00181996543351421      0.00100633095322169      0      0
0.00181996543351421      0.00184515965964614      0.00100913430396337      0      0
0.00184515965964614      0.00187070265560561      0.00101419836475551      0      0
0.00187070265560561      0.00189659924949857      0.00102558037310490      0      0
0.00189659924949857      0.00192285433626758      0.00104299371197670      0      0
0.00192285433626758      0.00194947287861711      0.00106172906227978      0      0
0.00194947287861711      0.00197645990795156      0.00107245082535137      0      0
0.00197645990795156      0.00200382052532629      0.00106138766986665      0      0
0.00200382052532629      0.00203155990241182      0.00101190182189600      0      0
0.00203155990241182      0.00205968328247135      0.000909153758890067      0      0
0.00205968328247135      0.00208819598135186      0.000751872137956794      0      0
0.00208819598135186      0.00211710338848892      0.000584351801483931      0      0
0.00211710338848892      0.00214641096792534      0.000554131216234008      0      0
0.00214641096792534      0.00217612425934403      0.000753661865950162      0      0
0.00217612425934403      0.00220624887911509      0.00101882350593499      0      0
0.00220624887911509      0.00223679052135739      0.00117699135430801      0      0
0.00223679052135739      0.00226775495901488      0.00111891750275488      0      0
0.00226775495901488      0.00229914804494778      0.000831057283520584      0      0
0.00229914804494778      0.00233097571303889      0.000568839710129506      0      0
0.00233097571303889      0.00236324397931521      0.000844854623103922      0      0
0.00236324397931521      0.00239595894308506      0.00120131581765541      0      0
0.00239595894308506      0.00242912678809096      0.00119001467323758      0      0
0.00242912678809096      0.00246275378367852      0.000776181204867768      0      0
0.00246275378367852      0.00249684628598141      0.000681701551250492      0      0
0.00249684628598141      0.00253141073912281      0.00118579588265905      0      0
0.00253141073912281      0.0025664536764335      0.00125813926401121      0      0
0.0025664536764335      0.00260198172168671      0.000751650520963734      0      0
0.00260198172168671      0.00263800159035023      0.000847854296936069      0      0
0.00263800159035023      0.00267452009085567      0.00134823747264430      0      0
0.00267452009085567      0.00271154412588544      0.00105872706324817      0      0
0.00271154412588544      0.00274908069367747      0.000683996780249857      0      0
0.00274908069367747      0.00278713688934801      0.00133449836327105      0      0
0.00278713688934801      0.00282571990623272      0.00117856465642356      0      0
0.00282571990623272      0.00286483703724639      0.000689059412458893      0      0
0.00286483703724639      0.00290449567626138      0.00139727140341807      0      0
0.00290449567626138      0.00294470331950526      0.00111816927410287      0      0
0.00294470331950526      0.0029854675669777      0.000840307527715883      0      0
0.0029854675669777      0.00302679612388701      0.00149882448643543      0      0
0.00302679612388701      0.0030686968021066      0.000844728528930042      0      0
0.0030686968021066      0.00311117752165154      0.00124233393431158      0      0
0.00311117752165154      0.0031542463121756      0.00137622211803797      0      0
0.0031542463121756      0.00319791131448903      0.000786111403122411      0      0
0.00319791131448903      0.00324218078209728      0.00158217259038499      0      0
0.00324218078209728      0.0032870630827611      0.000805705756277664      0      0
0.0032870630827611      0.00333256670007821      0.00147871303670567      0      0
0.00333256670007821      0.00337870023508683      0.00115903371351048      0      0
0.00337870023508683      0.00342547240789146      0.00124458074804082      0      0
0.00342547240789146      0.00347289205931113      0.00144193010835166      0      0
0.00347289205931113      0.00352096815255051      0.00102982032372524      0      0
0.00352096815255051      0.00356970977489406      0.00160827016558568      0      0
0.00356970977489406      0.00361912613942378      0.000904936971934609      0      0
0.00361912613942378      0.0036692265867606      0.00169794140373839      0      0
0.0036692265867606      0.00372002058682995      0.000866201209818094      0      0
0.00372002058682995      0.00377151774065175      0.00174742889872466      0      0
0.00377151774065175      0.00382372778215516      0.000888682238609083      0      0
0.00382372778215516      0.00387666058001854      0.00176790158070524      0      0
0.00387666058001854      0.00393032613953476      0.000978267395440337      0      0
0.00393032613953476      0.0039847346045024      0.00174086180049613      0      0
0.0039847346045024      0.00403989625914312      0.00116767068904566      0      0
0.00403989625914312      0.00409582153004557      0.00162250871109338      0      0
0.00409582153004557      0.00415252098813623      0.00146182683659640      0      0
0.00415252098813623      0.00421000535067748      0.00136635009307042      0      0
0.00421000535067748      0.0042682854832934      0.00179055304930554      0      0
0.0042682854832934      0.00432737240202355      0.00100976944565412      0      0
0.00432737240202355      0.00438727727540519      0.00200438342397275      0      0
0.00438727727540519      0.00444801142658443      0.000945801227053473      0      0
0.00444801142658443      0.00450958633545639      0.00191256524807803      0      0
0.00450958633545639      0.00457201364083525      0.00149129609032597      0      0
0.00457201364083525      0.00463530514265407      0.00140796864278349      0      0
0.00463530514265407      0.00469947280419532      0.00204592101223181      0      0
0.00469947280419532      0.00476452875435209      0.000945443528308277      0      0
0.00476452875435209      0.0048304852899207      0.00205117087393165      0      0
0.0048304852899207      0.00489735487792503      0.00161564953547647      0      0
0.00489735487792503      0.00496515015797302      0.00133527448870539      0      0
0.00496515015797302      0.00503388394464577      0.00222921697129304      0      0
0.00503388394464577      0.00510356922991978      0.00117559732391279      0      0
0.00510356922991978      0.00517421918562266      0.00182330316628737      0      0
0.00517421918562266      0.00524584716592283      0.00216414181580184      0      0
0.00524584716592283      0.00531846670985373      0.00102983966909130      0      0
0.00531846670985373      0.00539209154387294      0.00211181673191836      0      0
0.00539209154387294      0.00546673558445676      0.00208620848368096      0      0
0.00546673558445676      0.00554241294073067      0.00106727952593436      0      0
0.00554241294073067      0.00561913791713623      0.00225157028089373      0      0
0.00561913791713623      0.00569692501613484      0.00211535676292294      0      0
0.00569692501613484      0.00577578894094906      0.00109817756102272      0      0
0.00577578894094906      0.00585574459834172      0.00228035007793404      0      0
0.00585574459834172      0.00593680710143364      0.00228069315149970      0      0
0.00593680710143364      0.00601899177256026      0.00113302265030307      0      0
0.00601899177256026      0.00610231414616781      0.00216210496209421      0      0
0.00610231414616781      0.0061867899717497      0.00253144588406060      0      0
0.0061867899717497      0.0062724352168234      0.00138321707262260      0      0
0.0062724352168234      0.00635926606994866      0.00181439552723746      0      0
0.00635926606994866      0.00644729894378739      0.00270861759040140      0      0
0.00644729894378739      0.00653655047820597      0.00197859990367115      0      0
0.00653655047820597      0.00662703754342055      0.00130542175958385      0      0
0.00662703754342055      0.00671877724318579      0.00254235532965164      0      0
0.00671877724318579      0.00681178691802782      0.00265427016046278      0      0
0.00681178691802782      0.00690608414852187      0.00147788226399105      0      0
0.00690608414852187      0.00700168675861542      0.00182272116724483      0      0
0.00700168675861542      0.00709861281899715      0.00287125421065218      0      0
0.00709861281899715      0.00719688065051277      0.00250135707058344      0      0
0.00719688065051277      0.00729650882762788      0.00133677973828559      0      0
0.00729650882762788      0.00739751618193895      0.00214525874685175      0      0
0.00739751618193895      0.00749992180573285      0.00303084490244080      0      0
0.00749992180573285      0.00760374505559565      0.00252809219007233      0      0
0.00760374505559565      0.00770900555607137      0.00138396866832430      0      0
0.00770900555607137      0.00781572320337137      0.00218126123918462      0      0
0.00781572320337137      0.00792391816913513      0.00313462470724208      0      0
0.00792391816913513      0.00803361090424307      0.00280373159467122      0      0
0.00803361090424307      0.00814482214268214      0.00160584366325650      0      0
0.00814482214268214      0.00825757290546495      0.00190954511090050      0      0
0.00825757290546495      0.00837188450460311      0.00308622732967214      0      0
0.00837188450460311      0.0084877785471356      0.00322887646954420      0      0
0.0084877785471356      0.00860527693921294      0.00223272364311064      0      0
0.00860527693921294      0.00872440189023784      0.00150135331800710      0      0
0.00872440189023784      0.0088451759170632      0.00262193188773423      0      0
0.0088451759170632      0.00896762184824822      0.00345625564851278      0      0
0.00896762184824822      0.00909176282837339      0.00315356863322689      0      0
0.00909176282837339      0.00921762232241531      0.00199679661841020      0      0
0.00921762232241531      0.009345224120182      0.00171170623946352      0      0
0.009345224120182      0.00947459234080956      0.00292603384218881      0      0
0.00947459234080956      0.00960575143732124      0.00365451454255119      0      0
0.00960575143732124      0.0097387262012494      0.00331883475862948      0      0
0.0097387262012494      0.00987354176732169      0.00218556403223490      0      0
0.00987354176732169      0.0100102236182119      0.00169754198152599      0      0
0.0100102236182119      0.0101487975893568      0.00282549794534193      0      0
0.0101487975893568      0.0102892898738392      0.00375307961707499      0      0
0.0102892898738392      0.0104317270273393      0.00375205125093707      0      0
0.0104317270273393      0.0105761359731542      0.00285004760600575      0      0
0.0105761359731542      0.0107225440072866      0.00178590196254531      0      0
0.0107225440072866      0.0108709788036044      0.00223688148547902      0      0
0.0108709788036044      0.0110214684190717      0.00344346058140563      0      0
0.0110214684190717      0.0111740412990521      0.00408916711974779      0      0
0.0111740412990521      0.0113287262826851      0.00384016645228211      0      0
0.0113287262826851      0.0114855526083377      0.00284265666088470      0      0
0.0114855526083377      0.0116445499191305      0.00185994997772722      0      0
0.0116445499191305      0.0118057482685412      0.00235385273592107      0      0
0.0118057482685412      0.0119691781260852      0.00355281717376276      0      0
0.0119691781260852      0.0121348703830748      0.00429758994950111      0      0
0.0121348703830748      0.0123028563584581      0.00425018828662360      0      0
0.0123028563584581      0.0124731678047393      0.00345211532925241      0      0
0.0124731678047393      0.0126458369139802      0.00232231664065204      0      0
0.0126458369139802      0.0128208963238851      0.00201693011320325      0      0
0.0128208963238851      0.0129983791239701      0.00303801542676063      0      0
0.0129983791239701      0.0131783188618175      0.00413007671449359      0      0
0.0131783188618175      0.0133607495494169      0.00466632828343442      0      0
0.0133607495494169      0.0135457056695945      0.00447681558568748      0      0
0.0135457056695945      0.0137332221825303      0.00364341109534090      0      0
0.0137332221825303      0.0139233345323668      0.00253426872691969      0      0
0.0139233345323668      0.0141160786539086      0.00209598096046024      0      0
0.0141160786539086      0.0143114909794141      0.00295847203886815      0      0
0.0143114909794141      0.0145096084454827      0.00410551885167655      0      0
0.0145096084454827      0.0147104685000363      0.00487133800983645      0      0
0.0147104685000363      0.0149141091093971      0.00502802625624805      0      0
0.0149141091093971      0.0151205687654648      0.00455301153519777      0      0
0.0151205687654648      0.0153298864929916      0.00359401617519495      0      0
0.0153298864929916      0.0155421018569589      0.00254855370939511      0      0
0.0155421018569589      0.015757254970056      0.00228812999099780      0      0
0.015757254970056      0.0159753865002618      0.00316405161460240      0      0
0.0159753865002618      0.0161965376785319      0.00429803921965749      0      0
0.0161965376785319      0.0164207503065923      0.00514039825159203      0      0
0.0164207503065923      0.0166480667648403      0.00547951224951553      0      0
0.0166480667648403      0.0168785300203555      0.00526002107764045      0      0
0.0168785300203555      0.0171121836350213      0.00454222890290935      0      0
0.0171121836350213      0.0173490717737588      0.00351379964005174      0      0
0.0173490717737588      0.017589239212875      0.00259386536969652      0      0
0.017589239212875      0.0178327313485262      0.00253404129915025      0      0
0.0178327313485262      0.0180795942052988      0.00342431830066314      0      0
0.0180795942052988      0.0183298744449088      0.00453733680905736      0      0
0.0183298744449088      0.0185836193750216      0.00543645325139454      0      0
0.0185836193750216      0.0188408769581945      0.00593506359597322      0      0
0.0188408769581945      0.0191016958209418      0.00596294773338453      0      0
0.0191016958209418      0.0193661252629267      0.00552933752420677      0      0
0.0193661252629267      0.0196342152662799      0.00471687352030471      0      0
0.0196342152662799      0.0199060165050465      0.00370146863670579      0      0
0.0199060165050465      0.0201815803547652      0.00283685695350758      0      0
0.0201815803547652      0.0204609589021785      0.00271117415182312      0      0
0.0204609589021785      0.0207442049550786      0.00346215709760284      0      0
0.0207442049550786      0.0210313720522889      0.00454045366849434      0      0
0.0210313720522889      0.0213225144737837      0.00553972334268572      0      0
0.0213225144737837      0.0216176872509482      0.00626785973829593      0      0
0.0216176872509482      0.0219169461769806      0.00663365618819471      0      0
0.0219169461769806      0.0222203478174381      0.00660506917001482      0      0
0.0222203478174381      0.0225279495209286      0.00619642446363843      0      0
0.0225279495209286      0.0228398094299506      0.00546602080978149      0      0
0.0228398094299506      0.0231559864918837      0.00452459017685992      0      0
0.0231559864918837      0.0234765404701303      0.00357022620585398      0      0
0.0234765404701303      0.0238015319554124      0.00296282983481058      0      0
0.0238015319554124      0.0241310223772239      0.00310959053148210      0      0
0.0241310223772239      0.0244650740154424      0.00391597160088093      0      0
0.0244650740154424      0.0248037500121009      0.00495826851756357      0      0
0.0248037500121009      0.025147114383323      0.00595421803295813      0      0
0.025147114383323      0.0254952320314234      0.00675823446389753      0      0
0.0254952320314234      0.025848168757175      0.00729276972900861      0      0
0.025848168757175      0.0262059912722472      0.00751970620669192      0      0
0.0262059912722472      0.0265687672118152      0.00742987842150316      0      0
0.0265687672118152      0.0269365651473444      0.00703899312815023      0      0
0.0269365651473444      0.0273094545995519      0.00638677997573869      0      0
0.0273094545995519      0.0276875060515468      0.00554024231637137      0      0
0.0276875060515468      0.0280707909621536      0.00460598211778273      0      0
0.0280707909621536      0.0284593817794181      0.00376150296358737      0      0
0.0284593817794181      0.0288533519543027      0.00329041835119737      0      0
0.0288533519543027      0.0292527759545692      0.00345195829329240      0      0
0.0292527759545692      0.0296577292788545      0.00416484008764304      0      0
0.0296577292788545      0.0300682884709421      0.00513415835972652      0      0
0.0300682884709421      0.0304845311342295      0.00613748565714883      0      0
0.0304845311342295      0.0309065359463971      0.00704822295844726      0      0
0.0309065359463971      0.0313343826742795      0.00779321572182461      0      0
0.0313343826742795      0.0317681521889432      0.00832897413892369      0      0
0.0317681521889432      0.0322079264809726      0.00863146415957636      0      0
0.0322079264809726      0.0326537886759678      0.00869158250781263      0      0
0.0326537886759678      0.033105823050257      0.00851294045037886      0      0
0.033105823050257      0.033564115046826      0.00811077499188916      0      0
0.033564115046826      0.0340287512914689      0.00751179004775144      0      0
0.0340287512914689      0.0344998196091616      0.00675540612911550      0      0
0.0344998196091616      0.0349774090406628      0.00589779389654675      0      0
0.0349774090406628      0.0354616098593442      0.00502149723951229      0      0
0.0354616098593442      0.0359525135882537      0.00425359337392481      0      0
0.0359525135882537      0.0364502130174152      0.00377925424805293      0      0
0.0364502130174152      0.0369548022213675      0.00377854383110048      0      0
0.0369548022213675      0.0374663765769464      0.00426217655862687      0      0
0.0374663765769464      0.0379850327813123      0.00506436384852028      0      0
0.0379850327813123      0.0385108688702281      0.00600679797241765      0      0
0.0385108688702281      0.0390439842365898      0.00696903376119240      0      0
0.0390439842365898      0.0395844796492134      0.00787675964131203      0      0
0.0395844796492134      0.0401324572718825      0.00868278687652203      0      0
0.0401324572718825      0.0406880206826587      0.00935607128102361      0      0
0.0406880206826587      0.0412512748934598      0.00987622629781423      0      0
0.0412512748934598      0.0418223263699098      0.0102307389220392      0      0
0.0418223263699098      0.0424012830514618      0.0104134512668734      0      0
0.0424012830514618      0.0429882543718015      0.0104236514869544      0      0
0.0429882543718015      0.0435833512795317      0.0102654870070432      0      0
0.0435833512795317      0.0441866862591436      0.00994759065795365      0      0
0.0441866862591436      0.0447983733522791      0.00948291069984895      0      0
0.0447983733522791      0.0454185281792862      0.00888881697292549      0      0
0.0454185281792862      0.0460472679610735      0.00818765751774178      0      0
0.0460472679610735      0.0466847115412677      0.00740810478237323      0      0
0.0466847115412677      0.0473309794086762      0.00658789772570511      0      0
0.0473309794086762      0.047986193720063      0.00577887890446795      0      0
0.047986193720063      0.0486504783232378      0.00505473431183623      0      0
0.0486504783232378      0.0493239587804657      0.00451707591698811      0      0
0.0493239587804657      0.0500067623922011      0.00428084140260601      0      0
0.0500067623922011      0.0506990182211494      0.00441625440425015      0      0
0.0506990182211494      0.0514008571166629      0.00489322616065783      0      0
0.0514008571166629      0.0521124117394733      0.00561083992756825      0      0
0.0521124117394733      0.0528338165867671      0.00646515234477866      0      0
0.0528338165867671      0.0535652080176086      0.00737876794147970      0      0
0.0535652080176086      0.0543067242787134      0.00829931995692241      0      0
0.0543067242787134      0.0550585055305805      0.00919136992751979      0      0
0.0550585055305805      0.0558206938739848      0.0100301832520513      0      0
0.0558206938739848      0.0565934333768373      0.0107979568210185      0      0
0.0565934333768373      0.0573768701014157      0.0114816472563174      0      0
0.0573768701014157      0.0581711521319738      0.0120717066739902      0      0
0.0581711521319738      0.0589764296027321      0.0125613174235950      0      0
0.0589764296027321      0.0597928547262553      0.0129459028769998      0      0
0.0597928547262553      0.0606205818222245      0.0132227942910276      0      0
0.0606205818222245      0.0614597673466051      0.0133909888529737      0      0
0.0614597673466051      0.0623105699212211      0.0134509636688675      0      0
0.0623105699212211      0.0631731503637371      0.0134045268481107      0      0
0.0631731503637371      0.0640476717180559      0.0132546963449217      0      0
0.0640476717180559      0.064934299285137      0.0130056032237701      0      0
0.064934299285137      0.065833200654241      0.0126624204446461      0      0
0.065833200654241      0.0667445457346082      0.0122313223788422      0      0
0.0667445457346082      0.0676685067875737      0.0117194851463651      0      0
0.0676685067875737      0.0686052584591283      0.0111351447573765      0      0
0.0686052584591283      0.0695549778129301      0.0104877407018935      0      0
0.0695549778129301      0.0705178443637725      0.00978818972307537      0      0
0.0705178443637725      0.071494040111516      0.00904936181378189      0      0
0.071494040111516      0.0724837495754901      0.00828687189932740      0      0
0.0724837495754901      0.07348715982937      0.00752035380597824      0      0
0.07348715982937      0.0745044605365374      0.00677541333976005      0      0
0.0745044605365374      0.0755358439859309      0.00608631469698277      0      0
0.0755358439859309      0.0765815051283916      0.00549868439543681      0      0
0.0765815051283916      0.0776416416135129      0.00506929442163266      0      0
0.0776416416135129      0.0787164538269999      0.00485678916181004      0      0
0.0787164538269999      0.0798061449285455      0.00489995705845736      0      0
0.0798061449285455      0.0809109208902321      0.00519691579851963      0      0
0.0809109208902321      0.0820309905354643      0.00570761766639582      0      0
0.0820309905354643      0.0831665655784396      0.00637651322330674      0      0
0.0831665655784396      0.0843178606641673      0.00715223829304273      0      0
0.0843178606641673      0.0854850934090396      0.00799480849734906      0      0
0.0854850934090396      0.0866684844419658      0.00887510596742485      0      0
0.0866684844419658      0.087868257446075      0.00977219493465955      0      0
0.087868257446075      0.0890846392009967      0.0106708254812983      0      0
0.0890846392009967      0.0903178596257262      0.0115596293612022      0      0
0.0903178596257262      0.0915681518220832      0.0124299188186452      0      0
0.0915681518220832      0.0928357521187732      0.0132749052176360      0      0
0.0928357521187732      0.0941209001160578      0.0140891893598303      0      0
0.0941209001160578      0.0954238387310435      0.0148684237991079      0      0
0.0954238387310435      0.0967448142435972      0.0156090840048641      0      0
0.0967448142435972      0.0980840763428988      0.0163083090851610      0      0
0.0980840763428988      0.0994418781746361      0.0169637876153502      0      0
0.0994418781746361      0.100818476388855      0.0175736732159965      0      0
0.100818476388855      0.10221413118847      0.0181365201147479      0      0
0.10221413118847      0.103629106378448      0.0186512323943742      0      0
0.103629106378448      0.105063669415674      0.0191170228073157      0      0
0.105063669415674      0.106518091459502      0.0195333784245222      0      0
0.106518091459502      0.107992647423013      0.0199000312827455      0      0
0.107992647423013      0.109487616024976      0.0202169327815251      0      0
0.109487616024976      0.111003279842531      0.0204842309705581      0      0
0.111003279842531      0.112539925364605      0.0207022501295101      0      0
0.112539925364605      0.114097843046059      0.0208714722195867      0      0
0.114097843046059      0.115677327362591      0.0209925199075233      0      0
0.115677327362591      0.117278676866402      0.0210661409463900      0      0
0.117278676866402      0.118902194242619      0.0210931937558358      0      0
0.118902194242619      0.120548186366517      0.0210746340851799      0      0
0.120548186366517      0.122216964361519      0.0210115026715611      0      0
0.122216964361519      0.123908843658004      0.0209049138259277      0      0
0.123908843658004      0.125624144052934      0.0207560448946066      0      0
0.125624144052934      0.127363189770296      0.0205661265553810      0      0
0.127363189770296      0.12912630952239      0.0203364339157920      0      0
0.12912630952239      0.130913836571959      0.0200682783887843      0      0
0.130913836571959      0.132726108795187      0.0197630003276719      0      0
0.132726108795187      0.134563468745557      0.0194219624094361      0      0
0.134563468745557      0.136426263718606      0.0190465437633147      0      0
0.136426263718606      0.138314845817565      0.0186381348512793      0      0
0.138314845817565      0.140229572019921      0.0181981331193232      0      0
0.140229572019921      0.142170804244882      0.0177279394547715      0      0
0.142170804244882      0.144138909421796      0.0172289555068823      0      0
0.144138909421796      0.146134259559502      0.0167025819584187      0      0
0.146134259559502      0.148157231816648      0.0161502178784721      0      0
0.148157231816648      0.150208208572982      0.0155732613473826      0      0
0.150208208572982      0.152287577501628      0.0149731116320329      0      0
0.152287577501628      0.154395731642364      0.0143511733180033      0      0
0.154395731642364      0.156533069475914      0.0137088629962735      0      0
0.156533069475914      0.158699994999266      0.0130476193924425      0      0
0.158699994999266      0.16089691780204      0.0123689182757151      0      0
0.16089691780204      0.163124253143903      0.0116742941948036      0      0
0.163124253143903      0.165382422033063      0.0109653722348323      0      0
0.165382422033063      0.16767185130585      0.0102439148871762      0      0
0.16767185130585      0.16999297370739      0.00951189234570686      0      0
0.16999297370739      0.172346227973408      0.00877159016072484      0      0
0.172346227973408      0.174732058913154      0.00802577825434745      0      0
0.174732058913154      0.177150917493482      0.00727798385976338      0      0
0.177150917493482      0.179603260924088      0.00653294595968193      0      0
0.179603260924088      0.182089552743936      0.00579739571648659      0      0
0.182089552743936      0.184610262908873      0.00508143330494534      0      0
0.184610262908873      0.187165867880458      0.00440098623863012      0      0
0.187165867880458      0.189756850716024      0.00378206387211643      0      0
0.189756850716024      0.192383701159985      0.00326702320330720      0      0
0.192383701159985      0.195046915736409      0.00291874623807448      0      0
0.195046915736409      0.197746997842864      0.00280692218236814      0      0
0.197746997842864      0.200484457845576      0.00296420410520326      0      0
0.200484457845576      0.203259813175894      0.00335741038774314      0      0
0.203259813175894      0.206073588428097      0.00391948026535278      0      0
0.206073588428097      0.208926315458549      0.00459128099453420      0      0
0.208926315458549      0.211818533486235      0.00533334576099259      0      0
0.211818533486235      0.214750789194674      0.00612153653399274      0      0
0.214750789194674      0.217723636835266      0.00694115697241100      0      0
0.217723636835266      0.220737638332042      0.00778300614350290      0      0
0.220737638332042      0.22379336338789      0.00864109818531994      0      0
0.22379336338789      0.226891389592229      0.00951138011226454      0      0
0.226891389592229      0.230032302530194      0.0103910012211810      0      0
0.230032302530194      0.233216695893316      0.0112778852168834      0      0
0.233216695893316      0.236445171591743      0.0121704716014346      0      0
0.236445171591743      0.239718339868012      0.0130675543519637      0      0
0.239718339868012      0.243036819412397      0.0139681782110909      0      0
0.243036819412397      0.246401237479853      0.0148715701105869      0      0
0.246401237479853      0.249812230008578      0.0157770926225882      0      0
0.249812230008578      0.253270441740218      0.0166842115817974      0      0
0.253270441740218      0.256776526341734      0.0175924730431541      0      0
0.256776526341734      0.260331146528961      0.0185014865249465      0      0
0.260331146528961      0.263934974191869      0.0194109125693836      0      0
0.263934974191869      0.267588690521566      0.0203204533239435      0      0
0.267588690521566      0.271292986139054      0.0212298452724543      0      0
0.271292986139054      0.275048561225772      0.0221388535202324      0      0
0.275048561225772      0.27885612565594      0.0230472672191092      0      0
0.27885612565594      0.282716399130741      0.0239548958398917      0      0
0.282716399130741      0.286630111314356      0.0248615660827390      0      0
0.286630111314356      0.290598001971889      0.0257671192732821      0      0
0.290598001971889      0.294620821109189      0.0266714091325214      0      0
0.294620821109189      0.298699329114623      0.0275742998370733      0      0
0.298699329114623      0.302834296902796      0.0284756643068412      0      0
0.302834296902796      0.307026506060274      0.0293753826720709      0      0
0.307026506060274      0.311276748993318      0.0302733408826649      0      0
0.311276748993318      0.315585829077662      0.0311694294307093      0      0
0.315585829077662      0.319954560810364      0.0320635421631916      0      0
0.319954560810364      0.324383769963767      0.0329555751664152      0      0
0.324383769963767      0.32887429374158      0.0338454257070399      0      0
0.32887429374158      0.33342698093713      0.0347329912172761      0      0
0.33342698093713      0.338042692093795      0.0356181683137424      0      0
0.338042692093795      0.342722299667666      0.0365008518410046      0      0
0.342722299667666      0.347466688192458      0.0373809339319685      0      0
0.347466688192458      0.352276754446699      0.0382583030781644      0      0
0.352276754446699      0.357153407623246      0.0391328432036172      0      0
0.357153407623246      0.362097569501131      0.0400044327364698      0      0
0.362097569501131      0.367110174619799      0.0408729436728653      0      0
0.367110174619799      0.372192170455755      0.0417382406278131      0      0
0.372192170455755      0.37734451760165      0.0426001798678878      0      0
0.37734451760165      0.382568189947856      0.0434586083206477      0      0
0.382568189947856      0.387864174866547      0.0443133625556283      0      0
0.387864174866547      0.393233473398329      0.0451642677316625      0      0
0.393233473398329      0.398677100441459      0.0460111365051177      0      0
0.398677100441459      0.40419608494368      0.0468537678934139      0      0
0.40419608494368      0.409791470096709      0.0476919460879052      0      0
0.409791470096709      0.41546431353342      0.0485254392098600      0      0
0.41546431353342      0.421215687527758      0.0493539980028680      0      0
0.421215687527758      0.427046679197417      0.0501773544545256      0      0
0.427046679197417      0.43295839070933      0.0509952203397039      0      0
0.43295839070933      0.438951939487993      0.0518072856770740      0      0
0.438951939487993      0.445028458426682      0.0526132170898493      0      0
0.445028458426682      0.451189096101594      0.0534126560608938      0      0
0.451189096101594      0.457435016988945      0.0542052170714192      0      0
0.457435016988945      0.463767401685081      0.0549904856114512      0      0
0.463767401685081      0.470187447129631      0.0557680160490605      0      0
0.470187447129631      0.476696366831751      0.0565373293440070      0      0
0.476696366831751      0.483295391099501      0.0572979105899259      0      0
0.483295391099501      0.489985767272398      0.0580492063674460      0      0
0.489985767272398      0.496768759957182      0.0587906218886637      0      0
0.496768759957182      0.503645651266856      0.0595215179111451      0      0
0.503645651266856      0.510617741063022      0.0602412073970640      0      0
0.510617741063022      0.517686347201588      0.0609489518901466      0      0
0.517686347201588      0.524852805781861      0.0616439575797261      0      0
0.524852805781861      0.532118471399099      0.0623253710173367      0      0
0.532118471399099      0.539484717400551      0.0629922744468158      0      0
0.539484717400551      0.546952936145049      0.0636436807037241      0      0
0.546952936145049      0.554524539266187      0.0642785276339145      0      0
0.554524539266187      0.56220095793915      0.0648956719741298      0      0
0.56220095793915      0.569983643151229      0.0654938826294006      0      0
0.569983643151229      0.577874065976087      0.0660718332725233      0      0
0.577874065976087      0.585873717851818      0.0666280941797483      0      0
0.585873717851818      0.59398411086286      0.0671611232036615      0      0
0.59398411086286      0.602206778025804      0.0676692557686726      0      0
0.602206778025804      0.610543273579166      0.0681506937560117      0      0
0.610543273579166      0.618995173277162      0.0686034931230229      0      0
0.618995173277162      0.62756407468756      0.0690255500750007      0      0
0.62756407468756      0.636251597493652      0.0694145855757999      0      0
0.636251597493652      0.645059383800396      0.0697681279446139      0      0
0.645059383800396      0.653989098444817      0.0700834932389533      0      0
0.653989098444817      0.663042429310678      0.0703577630657285      0      0
0.663042429310678      0.672221087647534      0.0705877593905496      0      0
0.672221087647534      0.681526808394186      0.0707700158260811      0      0
0.681526808394186      0.690961350506615      0.0709007447684492      0      0
0.690961350506615      0.70052649729046      0.0709757996095045      0      0
0.70052649729046      0.710224056738094      0.0709906310729788      0      0
0.710224056738094      0.720055861870372      0.0709402364916599      0      0
0.720055861870372      0.730023771083106      0.0708191005431954      0      0
0.730023771083106      0.740129668498331      0.0706211255696088      0      0
0.740129668498331      0.750375464320448      0.0703395490853562      0      0
0.750375464320448      0.76076309519728      0.0699668453807762      0      0
0.76076309519728      0.771294524586143      0.0694946071788843      0      0
0.771294524586143      0.781971743124969      0.0689134019946653      0      0
0.781971743124969      0.792796769008581      0.0682125960119740      0      0
0.792796769008581      0.803771648370161      0.0673801356778812      0      0
0.803771648370161      0.814898455668016      0.0664022734123102      0      0
0.814898455668016      0.826179294077686      0.0652632181835990      0      0
0.826179294077686      0.837616295889483      0.0639446831083095      0      0
0.837616295889483      0.849211622911536      0.0624252888003707      0      0
0.849211622911536      0.860967466878409      0.0606797595338545      0      0
0.860967466878409      0.872886049865385      0.0586778130933060      0      0
0.872886049865385      0.884969624708479      0.0563825821706334      0      0
0.884969624708479      0.897220475430265      0.0537482899747041      0      0
0.897220475430265      0.909640917671599      0.0507166795011823      0      0
0.909640917671599      0.922233299129318      0.0472112313762065      0      0
0.922233299129318      0.935      0.0431271477779277      0      0
# END HISTO1D SudakovqbarqExpOutputsN2LLNor21
# BEGIN HISTO1D SudakovqbarqExpOutputsN2LLNor22
PlotOrder=4
LineColor=orange
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\widetilde{\mathbf{V}}^{-1}_{h,\mathrm{exp}}\mathbf{V}_{h}\Right]_{(2,2)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.999050331167936      0      0
0.00000101384324431002      0.00000102787812403307      0.999037179323537      0      0
0.00000102787812403307      0.00000104210729202498      0.999023845276958      0      0
0.00000104210729202498      0.00000105653343786574      0.999010326502548      0      0
0.00000105653343786574      0.00000107115928836782      0.998996620439622      0      0
0.00000107115928836782      0.00000108598760809164      0.998982724491968      0      0
0.00000108598760809164      0.00000110102119986811      0.998968636027359      0      0
0.00000110102119986811      0.00000111626290532839      0.998954352377051      0      0
0.00000111626290532839      0.00000113171560544106      0.998939870835274      0      0
0.00000113171560544106      0.00000114738222105665      0.998925188658724      0      0
0.00000114738222105665      0.00000116326571345971      0.998910303066036      0      0
0.00000116326571345971      0.0000011793690849286      0.998895211237261      0      0
0.0000011793690849286      0.00000119569537930295      0.998879910313328      0      0
0.00000119569537930295      0.000001212247682559      0.998864397395499      0      0
0.000001212247682559      0.00000122902912339292      0.998848669544825      0      0
0.00000122902912339292      0.00000124604287381218      0.998832723781581      0      0
0.00000124604287381218      0.00000126329214973512      0.998816557084708      0      0
0.00000126329214973512      0.00000128078021159884      0.998800166391230      0      0
0.00000128078021159884      0.00000129851036497544      0.998783548595684      0      0
0.00000129851036497544      0.00000131648596119688      0.998766700549521      0      0
0.00000131648596119688      0.00000133471039798844      0.998749619060514      0      0
0.00000133471039798844      0.00000135318712011092      0.998732300892151      0      0
0.00000135318712011092      0.00000137191962001179      0.998714742763020      0      0
0.00000137191962001179      0.00000139091143848532      0.998696941346188      0      0
0.00000139091143848532      0.00000141016616534188      0.998678893268569      0      0
0.00000141016616534188      0.00000142968744008643      0.998660595110285      0      0
0.00000142968744008643      0.00000144947895260651      0.998642043404017      0      0
0.00000144947895260651      0.00000146954444386967      0.998623234634349      0      0
0.00000146954444386967      0.00000148988770663059      0.998604165237096      0      0
0.00000148988770663059      0.00000151051258614798      0.998584831598639      0      0
0.00000151051258614798      0.00000153142298091138      0.998565230055228      0      0
0.00000153142298091138      0.00000155262284337812      0.998545356892297      0      0
0.00000155262284337812      0.00000157411618072032      0.998525208343755      0      0
0.00000157411618072032      0.00000159590705558239      0.998504780591276      0      0
0.00000159590705558239      0.0000016179995868489      0.998484069763572      0      0
0.0000016179995868489      0.00000164039795042316      0.998463071935664      0      0
0.00000164039795042316      0.00000166310638001652      0.998441783128134      0      0
0.00000166310638001652      0.00000168612916794864      0.998420199306378      0      0
0.00000168612916794864      0.00000170947066595881      0.998398316379836      0      0
0.00000170947066595881      0.00000173313528602849      0.998376130201223      0      0
0.00000173313528602849      0.00000175712750121529      0.998353636565741      0      0
0.00000175712750121529      0.00000178145184649847      0.998330831210286      0      0
0.00000178145184649847      0.00000180611291963609      0.998307709812640      0      0
0.00000180611291963609      0.00000183111538203409      0.998284267990658      0      0
0.00000183111538203409      0.00000185646395962742      0.998260501301432      0      0
0.00000185646395962742      0.00000188216344377329      0.998236405240461      0      0
0.00000188216344377329      0.00000190821869215684      0.998211975240794      0      0
0.00000190821869215684      0.00000193463462970931      0.998187206672168      0      0
0.00000193463462970931      0.000001961416249539      0.998162094840138      0      0
0.000001961416249539      0.00000198856861387501      0.998136634985186      0      0
0.00000198856861387501      0.00000201609685502412      0.998110822281828      0      0
0.00000201609685502412      0.00000204400617634088      0.998084651837701      0      0
0.00000204400617634088      0.00000207230185321116      0.998058118692641      0      0
0.00000207230185321116      0.00000210098923404927      0.998031217817749      0      0
0.00000210098923404927      0.00000213007374130893      0.998003944114446      0      0
0.00000213007374130893      0.00000215956087250823      0.997976292413510      0      0
0.00000215956087250823      0.00000218945620126872      0.997948257474102      0      0
0.00000218945620126872      0.00000221976537836897      0.997919833982786      0      0
0.00000221976537836897      0.00000225049413281266      0.997891016552523      0      0
0.00000225049413281266      0.00000228164827291145      0.997861799721666      0      0
0.00000228164827291145      0.0000023132336873829      0.997832177952926      0      0
0.0000023132336873829      0.0000023452563464635      0.997802145632340      0      0
0.0000023452563464635      0.00000237772230303722      0.997771697068212      0      0
0.00000237772230303722      0.00000241063769377955      0.997740826490051      0      0
0.00000241063769377955      0.00000244400874031748      0.997709528047482      0      0
0.00000244400874031748      0.00000247784175040552      0.997677795809160      0      0
0.00000247784175040552      0.00000251214311911795      0.997645623761651      0      0
0.00000251214311911795      0.00000254691933005764      0.997613005808310      0      0
0.00000254691933005764      0.00000258217695658154      0.997579935768146      0      0
0.00000258217695658154      0.0000026179226630432      0.997546407374658      0      0
0.0000026179226630432      0.00000265416320605244      0.997512414274675      0      0
0.00000265416320605244      0.00000269090543575249      0.997477950027164      0      0
0.00000269090543575249      0.00000272815629711478      0.997443008102031      0      0
0.00000272815629711478      0.00000276592283125165      0.997407581878909      0      0
0.00000276592283125165      0.00000280421217674733      0.997371664645919      0      0
0.00000280421217674733      0.00000284303157100718      0.997335249598429      0      0
0.00000284303157100718      0.00000288238835162573      0.997298329837783      0      0
0.00000288238835162573      0.00000292228995777364      0.997260898370028      0      0
0.00000292228995777364      0.00000296274393160382      0.997222948104613      0      0
0.00000296274393160382      0.00000300375791967704      0.997184471853074      0      0
0.00000300375791967704      0.00000304533967440728      0.997145462327710      0      0
0.00000304533967440728      0.0000030874970555271      0.997105912140230      0      0
0.0000030874970555271      0.00000313023803157323      0.997065813800391      0      0
0.00000313023803157323      0.00000317357068139281      0.997025159714617      0      0
0.00000317357068139281      0.00000321750319567045      0.996983942184599      0      0
0.00000321750319567045      0.00000326204387847638      0.996942153405881      0      0
0.00000326204387847638      0.00000330720114883614      0.996899785466424      0      0
0.00000330720114883614      0.00000335298354232185      0.996856830345153      0      0
0.00000335298354232185      0.00000339939971266569      0.996813279910490      0      0
0.00000339939971266569      0.00000344645843339553      0.996769125918862      0      0
0.00000344645843339553      0.00000349416859949336      0.996724360013200      0      0
0.00000349416859949336      0.00000354253922907654      0.996678973721408      0      0
0.00000354253922907654      0.00000359157946510248      0.996632958454822      0      0
0.00000359157946510248      0.00000364129857709674      0.996586305506649      0      0
0.00000364129857709674      0.00000369170596290522      0.996539006050385      0      0
0.00000369170596290522      0.00000374281115047047      0.996491051138212      0      0
0.00000374281115047047      0.0000037946237996327      0.996442431699385      0      0
0.0000037946237996327      0.00000384715370395563      0.996393138538586      0      0
0.00000384715370395563      0.00000390041079257769      0.996343162334271      0      0
0.00000390041079257769      0.00000395440513208878      0.996292493636993      0      0
0.00000395440513208878      0.00000400914692843308      0.996241122867701      0      0
0.00000400914692843308      0.00000406464652883815      0.996189040316026      0      0
0.00000406464652883815      0.00000412091442377072      0.996136236138547      0      0
0.00000412091442377072      0.00000417796124891967      0.996082700357025      0      0
0.00000417796124891967      0.00000423579778720626      0.996028422856642      0      0
0.00000423579778720626      0.0000042944349708224      0.995973393384193      0      0
0.0000042944349708224      0.00000435388388329698      0.995917601546272      0      0
0.00000435388388329698      0.00000441415576159092      0.995861036807438      0      0
0.00000441415576159092      0.0000044752619982211      0.995803688488360      0      0
0.0000044752619982211      0.00000453721414341383      0.995745545763931      0      0
0.00000453721414341383      0.00000460002390728798      0.995686597661389      0      0
0.00000460002390728798      0.0000046637031620685      0.995626833058374      0      0
0.0000046637031620685      0.00000472826394433043      0.995566240681013      0      0
0.00000472826394433043      0.00000479371845727405      0.995504809101957      0      0
0.00000479371845727405      0.00000486007907303155      0.995442526738398      0      0
0.00000486007907303155      0.00000492735833500554      0.995379381850063      0      0
0.00000492735833500554      0.00000499556896024003      0.995315362537222      0      0
0.00000499556896024003      0.00000506472384182418      0.995250456738625      0      0
0.00000506472384182418      0.00000513483605132934      0.995184652229450      0      0
0.00000513483605132934      0.00000520591884127979      0.995117936619230      0      0
0.00000520591884127979      0.00000527798564765776      0.995050297349760      0      0
0.00000527798564765776      0.00000535105009244307      0.994981721692962      0      0
0.00000535105009244307      0.00000542512598618791      0.994912196748756      0      0
0.00000542512598618791      0.00000550022733062734      0.994841709442909      0      0
0.00000550022733062734      0.00000557636832132587      0.994770246524869      0      0
0.00000557636832132587      0.00000565356335036064      0.994697794565530      0      0
0.00000565356335036064      0.00000573182700904185      0.994624339955066      0      0
0.00000573182700904185      0.00000581117409067079      0.994549868900683      0      0
0.00000581117409067079      0.000005891619593336      0.994474367424345      0      0
0.000005891619593336      0.00000597317872274825      0.994397821360559      0      0
0.00000597317872274825      0.00000605586689511467      0.994320216354045      0      0
0.00000605586689511467      0.0000061396997400527      0.994241537857429      0      0
0.0000061396997400527      0.00000622469310354442      0.994161771128986      0      0
0.00000622469310354442      0.00000631086305093168      0.994080901230234      0      0
0.00000631086305093168      0.0000063982258699528      0.993998913023620      0      0
0.0000063982258699528      0.00000648679807382125      0.993915791170158      0      0
0.00000648679807382125      0.00000657659640434692      0.993831520127034      0      0
0.00000657659640434692      0.00000666763783510069      0.993746084145219      0      0
0.00000666763783510069      0.00000675993957462272      0.993659467267059      0      0
0.00000675993957462272      0.0000068535190696752      0.993571653323868      0      0
0.0000068535190696752      0.00000694839400854009      0.993482625933450      0      0
0.00000694839400854009      0.00000704458232436258      0.993392368497744      0      0
0.00000704458232436258      0.00000714210219854078      0.993300864200259      0      0
0.00000714210219854078      0.00000724097206416231      0.993208096003709      0      0
0.00000724097206416231      0.00000734121060948854      0.993114046647487      0      0
0.00000734121060948854      0.000007442836781487      0.993018698645218      0      0
0.000007442836781487      0.00000754586978941272      0.992922034282202      0      0
0.00000754586978941272      0.00000765032910843916      0.992824035613003      0      0
0.00000765032910843916      0.00000775623448333934      0.992724684458965      0      0
0.00000775623448333934      0.00000786360593221801      0.992623962405623      0      0
0.00000786360593221801      0.00000797246375029542      0.992521850800271      0      0
0.00000797246375029542      0.00000808282851374354      0.992418330749419      0      0
0.00000808282851374354      0.00000819472108357529      0.992313383116340      0      0
0.00000819472108357529      0.00000830816260958769      0.992206988518559      0      0
0.00000830816260958769      0.00000842317453435958      0.992099127325320      0      0
0.00000842317453435958      0.00000853977859730466      0.991989779655137      0      0
0.00000853977859730466      0.00000865799683878063      0.991878925373366      0      0
0.00000865799683878063      0.00000877785160425524      0.991766544089608      0      0
0.00000877785160425524      0.00000889936554853005      0.991652615155299      0      0
0.00000889936554853005      0.00000902256164002253      0.991537117661366      0      0
0.00000902256164002253      0.00000914746316510757      0.991420030435696      0      0
0.00000914746316510757      0.00000927409373251906      0.991301332040746      0      0
0.00000927409373251906      0.00000940247727781235      0.991181000771128      0      0
0.00000940247727781235      0.00000953263806788851      0.991059014651284      0      0
0.00000953263806788851      0.00000966460070558129      0.990935351433168      0      0
0.00000966460070558129      0.00000979839013430744      0.990809988593928      0      0
0.00000979839013430744      0.00000993403164278155      0.990682903333435      0      0
0.00000993403164278155      0.000010071550869796      0.990554072572448      0      0
0.000010071550869796      0.0000102109738090674      0.990423472950045      0      0
0.0000102109738090674      0.0000103523268141496      0.990291080821448      0      0
0.0000103523268141496      0.000010495636603415      0.990156872256188      0      0
0.000010495636603415      0.0000106409302651053      0.990020823035878      0      0
0.0000106409302651053      0.000010788235262451      0.989882908652069      0      0
0.000010788235262451      0.0000109375794388631      0.989743104304524      0      0
0.0000109375794388631      0.0000110889910231955      0.989601384899011      0      0
0.0000110889910231955      0.0000112424986350812      0.989457725045958      0      0
0.0000112424986350812      0.0000113981312903417      0.989312099057954      0      0
0.0000113981312903417      0.0000115559184064716      0.989164480948784      0      0
0.0000115559184064716      0.000011715889808199      0.989014844431251      0      0
0.000011715889808199      0.0000118780757331232      0.988863162916282      0      0
0.0000118780757331232      0.0000120425068374297      0.988709409510504      0      0
0.0000120425068374297      0.0000122092142016854      0.988553557015929      0      0
0.0000122092142016854      0.0000123782293367127      0.988395577928124      0      0
0.0000123782293367127      0.0000125495841895462      0.988235444435168      0      0
0.0000125495841895462      0.0000127233111494713      0.988073128416608      0      0
0.0000127233111494713      0.0000128994430541458      0.987908601442563      0      0
0.0000128994430541458      0.0000130780131958075      0.987741834773123      0      0
0.0000130780131958075      0.0000132590553275668      0.987572799357595      0      0
0.0000132590553275668      0.0000134426036697863      0.987401465833781      0      0
0.0000134426036697863      0.00001362869291655      0.987227804527764      0      0
0.00001362869291655      0.00001381735824222      0.987051785453801      0      0
0.00001381735824222      0.0000140086353080861      0.986873378314200      0      0
0.0000140086353080861      0.0000142025602691059      0.986692552499663      0      0
0.0000142025602691059      0.0000143991697807389      0.986509277089296      0      0
0.0000143991697807389      0.0000145985010058751      0.986323520850976      0      0
0.0000145985010058751      0.0000148005916218595      0.986135252242614      0      0
0.0000148005916218595      0.0000150054798276138      0.985944439412919      0      0
0.0000150054798276138      0.0000152132043508565      0.985751050201766      0      0
0.0000152132043508565      0.0000154238044554237      0.985555052143416      0      0
0.0000154238044554237      0.0000156373199486901      0.985356412465578      0      0
0.0000156373199486901      0.0000158537911890937      0.985155098093580      0      0
0.0000158537911890937      0.0000160732590937644      0.984951075651097      0      0
0.0000160732590937644      0.0000162957651462576      0.984744311463566      0      0
0.0000162957651462576      0.000016521351404396      0.984534771559660      0      0
0.000016521351404396      0.0000167500605082187      0.984322421675488      0      0
0.0000167500605082187      0.0000169819356880416      0.984107227257630      0      0
0.0000169819356880416      0.0000172170207726282      0.983889153465788      0      0
0.0000172170207726282      0.0000174553601974744      0.983668165178234      0      0
0.0000174553601974744      0.0000176969990132074      0.983444226995764      0      0
0.0000176969990132074      0.0000179419828941014      0.983217303245892      0      0
0.0000179419828941014      0.0000181903581467107      0.982987357988052      0      0
0.0000181903581467107      0.0000184421717186223      0.982754355019136      0      0
0.0000184421717186223      0.0000186974712073306      0.982518257881544      0      0
0.0000186974712073306      0.0000189563048692332      0.982279029864891      0      0
0.0000189563048692332      0.0000192187216287532      0.982036634017844      0      0
0.0000192187216287532      0.0000194847710875863      0.981791033152072      0      0
0.0000194847710875863      0.0000197545035340766      0.981542189852415      0      0
0.0000197545035340766      0.000020027969952722      0.981290066482822      0      0
0.000020027969952722      0.0000203052220338112      0.981034625196690      0      0
0.0000203052220338112      0.0000205863121831945      0.980775827946092      0      0
0.0000205863121831945      0.0000208712935321888      0.980513636491369      0      0
0.0000208712935321888      0.000021160219947621      0.980248012412667      0      0
0.000021160219947621      0.0000214531460420097      0.979978917119235      0      0
0.0000214531460420097      0.0000217501271838877      0.979706311863600      0      0
0.0000217501271838877      0.0000220512195082683      0.979430157751339      0      0
0.0000220512195082683      0.0000223564799272551      0.979150415756985      0      0
0.0000223564799272551      0.0000226659661408002      0.978867046733007      0      0
0.0000226659661408002      0.0000229797366476099      0.978580011432875      0      0
0.0000229797366476099      0.0000232978507562027      0.978289270514987      0      0
0.0000232978507562027      0.0000236203685961192      0.977994784570117      0      0
0.0000236203685961192      0.000023947351129288      0.977696514130278      0      0
0.000023947351129288      0.0000242788601615485      0.977394419688549      0      0
0.0000242788601615485      0.0000246149583543337      0.977088461718203      0      0
0.0000246149583543337      0.0000249557092365137      0.976778600691772      0      0
0.0000249557092365137      0.0000253011772164045      0.976464797100629      0      0
0.0000253011772164045      0.0000256514275939423      0.976147011475259      0      0
0.0000256514275939423      0.0000260065265730261      0.975825204407943      0      0
0.0000260065265730261      0.0000263665412740315      0.975499336577299      0      0
0.0000263665412740315      0.0000267315397464981      0.975169368771300      0      0
0.0000267315397464981      0.0000271015909819919      0.974835261910152      0      0
0.0000271015909819919      0.0000274767649271459      0.974496977072456      0      0
0.0000274767649271459      0.0000278571324968813      0.974154475523176      0      0
0.0000278571324968813      0.0000282427655878122      0.973807718741500      0      0
0.0000282427655878122      0.0000286337370918349      0.973456668449563      0      0
0.0000286337370918349      0.0000290301209099061      0.973101286643940      0      0
0.0000290301209099061      0.0000294319919660113      0.972741535625710      0      0
0.0000294319919660113      0.0000298394262213274      0.972377378022316      0      0
0.0000298394262213274      0.00003025250068858      0.972008776849376      0      0
0.00003025250068858      0.000030671293446601      0.971635695505467      0      0
0.000030671293446601      0.0000310958836550867      0.971258097845435      0      0
0.0000310958836550867      0.00003152635156956      0.970875948195228      0      0
0.00003152635156956      0.000031962778556541      0.970489211395666      0      0
0.000031962778556541      0.0000324052471089262      0.970097852832973      0      0
0.0000324052471089262      0.0000328538408615817      0.969701838506886      0      0
0.0000328538408615817      0.000033308644607151      0.969301135030774      0      0
0.000033308644607151      0.0000337697443120835      0.968895709714285      0      0
0.0000337697443120835      0.0000342372271328825      0.968485530578781      0      0
0.0000342372271328825      0.0000347111814325807      0.968070566418780      0      0
0.0000347111814325807      0.0000351916967974413      0.967650786841049      0      0
0.0000351916967974413      0.0000356788640538924      0.967226162319239      0      0
0.0000356788640538924      0.0000361727752856944      0.966796664235266      0      0
0.0000361727752856944      0.0000366735238513458      0.966362264912722      0      0
0.0000366735238513458      0.0000371812044017293      0.965922937720394      0      0
0.0000371812044017293      0.0000376959128980032      0.965478657072052      0      0
0.0000376959128980032      0.0000382177466297395      0.965029398491696      0      0
0.0000382177466297395      0.0000387468042333134      0.964575138689956      0      0
0.0000387468042333134      0.0000392831857105477      0.964115855583567      0      0
0.0000392831857105477      0.0000398269924476147      0.963651528403530      0      0
0.0000398269924476147      0.0000403783272342003      0.963182137680300      0      0
0.0000403783272342003      0.0000409372942829333      0.962707665377050      0      0
0.0000409372942829333      0.0000415039992490831      0.962228094879782      0      0
0.0000415039992490831      0.000042078549250531      0.961743411127438      0      0
0.000042078549250531      0.0000426610528880173      0.961253600616684      0      0
0.0000426610528880173      0.0000432516202656688      0.960758651458444      0      0
0.0000432516202656688      0.0000438503630118107      0.960258553500791      0      0
0.0000438503630118107      0.0000444573943000663      0.959753298309274      0      0
0.0000444573943000663      0.0000450728288707489      0.959242879322521      0      0
0.0000450728288707489      0.0000456967830525504      0.958727291835003      0      0
0.0000456967830525504      0.0000463293747845289      0.958206533058481      0      0
0.0000463293747845289      0.0000469707236384016      0.957680602249829      0      0
0.0000469707236384016      0.0000476209508411464      0.957149500743276      0      0
0.0000476209508411464      0.0000482801792979158      0.956613231962796      0      0
0.0000482801792979158      0.0000489485336152684      0.956071801574896      0      0
0.0000489485336152684      0.0000496261401247217      0.955525217465385      0      0
0.0000496261401247217      0.0000503131269066316      0.954973489830014      0      0
0.0000503131269066316      0.0000510096238144011      0.954416631296831      0      0
0.0000510096238144011      0.000051715762499026      0.953854656840484      0      0
0.000051715762499026      0.000052431676433979      0.953287584000771      0      0
0.000052431676433979      0.0000531575009404385      0.952715432845669      0      0
0.0000531575009404385      0.0000538933732128671      0.952138225973477      0      0
0.0000538933732128671      0.0000546394323449439      0.951555988747630      0      0
0.0000546394323449439      0.0000553958193558558      0.950968749135858      0      0
0.0000553958193558558      0.0000561626772169526      0.950376537910195      0      0
0.0000561626772169526      0.0000569401508787716      0.949779388646123      0      0
0.0000569401508787716      0.0000577283872984359      0.949177337717889      0      0
0.0000577283872984359      0.0000585275354674316      0.948570424409730      0      0
0.0000585275354674316      0.0000593377464397706      0.947958690948574      0      0
0.0000593377464397706      0.0000601591733605423      0.947342182429717      0      0
0.0000601591733605423      0.0000609919714948611      0.946720947064316      0      0
0.0000609919714948611      0.0000618362982572143      0.946095035977050      0      0
0.0000618362982572143      0.0000626923132412161      0.945464503324407      0      0
0.0000626923132412161      0.0000635601782497746      0.944829406421672      0      0
0.0000635601782497746      0.0000644400573256746      0.944189805513861      0      0
0.0000644400573256746      0.0000653321167825856      0.943545764044052      0      0
0.0000653321167825856      0.0000662365252364977      0.942897348521245      0      0
0.0000662365252364977      0.0000671534536375933      0.942244628446871      0      0
0.0000671534536375933      0.0000680830753025601      0.941587676609125      0      0
0.0000680830753025601      0.0000690255659473509      0.940926568643656      0      0
0.0000690255659473509      0.0000699811037203975      0.940261383451029      0      0
0.0000699811037203975      0.0000709498692362838      0.939592202825657      0      0
0.0000709498692362838      0.0000719320456098856      0.938919111737008      0      0
0.0000719320456098856      0.0000729278184909828      0.938242197972918      0      0
0.0000729278184909828      0.0000739373760993502      0.937561552406148      0      0
0.0000739373760993502      0.0000749609092603353      0.936877268741229      0      0
0.0000749609092603353      0.0000759986114409274      0.936189443630353      0      0
0.0000759986114409274      0.0000770506787863264      0.935498176563672      0      0
0.0000770506787863264      0.0000781173101570184      0.934803569449658      0      0
0.0000781173101570184      0.0000791987071663636      0.934105727378045      0      0
0.0000791987071663636      0.0000802950742187053      0.933404757677605      0      0
0.0000802950742187053      0.000081406618548006      0.932700770422290      0      0
0.000081406618548006      0.0000825335502570186      0.931993877955550      0      0
0.0000825335502570186      0.0000836760823569998      0.931284194997019      0      0
0.0000836760823569998      0.0000848344308079731      0.930571838949058      0      0
0.0000848344308079731      0.0000860088145595493      0.929856928702290      0      0
0.0000860088145595493      0.0000871994555923124      0.929139585533033      0      0
0.0000871994555923124      0.0000884065789597775      0.928419933002809      0      0
0.0000884065789597775      0.0000896304128309307      0.927698095804007      0      0
0.0000896304128309307      0.0000908711885333572      0.926974200982070      0      0
0.0000908711885333572      0.0000921291405969664      0.926248376579769      0      0
0.0000921291405969664      0.0000934045067983223      0.925520752956665      0      0
0.0000934045067983223      0.0000946975282055884      0.924791460850018      0      0
0.0000946975282055884      0.0000960084492240934      0.924060632623631      0      0
0.0000960084492240934      0.0000973375176425286      0.923328402240490      0      0
0.0000973375176425286      0.000098684984679785      0.922594903448747      0      0
0.000098684984679785      0.000100051105032438      0.921860271866612      0      0
0.000100051105032438      0.000101436136922889      0.921124643131334      0      0
0.000101436136922889      0.000102840342148178      0.920388153660624      0      0
0.000102840342148178      0.000104263986129461      0.919650940155629      0      0
0.000104263986129461      0.000105707337962187      0.918913139896211      0      0
0.000105707337962187      0.00010717067046696      0.918174889974331      0      0
0.00010717067046696      0.000108654260241103      0.917436326890123      0      0
0.000108654260241103      0.000110158387710945      0.916697588371889      0      0
0.000110158387710945      0.000111683337184825      0.915958810852718      0      0
0.000111683337184825      0.000113229396906833      0.915220130856671      0      0
0.000113229396906833      0.00011479685911129      0.914481683931644      0      0
0.00011479685911129      0.000116386020077991      0.913743605568581      0      0
0.000116386020077991      0.000117997180188201      0.913006029948520      0      0
0.000117997180188201      0.00011963064398144      0.912269090992335      0      0
0.00011963064398144      0.00012128672021304      0.911532921112741      0      0
0.00012128672021304      0.00012296572191251      0.910797653414019      0      0
0.00012296572191251      0.000124667966442703      0.910063417429487      0      0
0.000124667966442703      0.000126393775559803      0.909330343356893      0      0
0.000126393775559803      0.000128143475474143      0.908598559653725      0      0
0.000128143475474143      0.000129917396911867      0.907868193368170      0      0
0.000129917396911867      0.000131715875177439      0.907139371868604      0      0
0.000131715875177439      0.000133539250217029      0.906412219059735      0      0
0.000133539250217029      0.00013538786668276      0.905686858608446      0      0
0.00013538786668276      0.000137262073997862      0.904963412837030      0      0
0.000137262073997862      0.000139162226422714      0.904242003180699      0      0
0.000139162226422714      0.00014108868312181      0.903522750369044      0      0
0.00014108868312181      0.000143041808231644      0.902805772435640      0      0
0.000143041808231644      0.000145021970929542      0.902091186948103      0      0
0.000145021970929542      0.00014702954550344      0.901379111041409      0      0
0.00014702954550344      0.000149064911422635      0.900669659652633      0      0
0.000149064911422635      0.00015112845340951      0.899962949290963      0      0
0.00015112845340951      0.000153220561512254      0.899259092286877      0      0
0.000153220561512254      0.000155341631178586      0.898558204022345      0      0
0.000155341631178586      0.000157492063330508      0.897860396080517      0      0
0.000157492063330508      0.000159672264440082      0.897165780915193      0      0
0.000159672264440082      0.00016188264660626      0.896474471935559      0      0
0.00016188264660626      0.000164123627632783      0.895786581537005      0      0
0.000164123627632783      0.00016639563110715      0.895102220426302      0      0
0.00016639563110715      0.000168699086480686      0.894421502152156      0      0
0.000168699086480686      0.000171034429149716      0.893744540734323      0      0
0.000171034429149716      0.00017340210053786      0.893071449352407      0      0
0.00017340210053786      0.000175802548179476      0.892402343526202      0      0
0.000175802548179476      0.000178236225804249      0.891737337928807      0      0
0.000178236225804249      0.000180703593422953      0.891076548681800      0      0
0.000180703593422953      0.000183205117414405      0.890420096631046      0      0
0.000183205117414405      0.000185741270613619      0.889768102147467      0      0
0.000185741270613619      0.000188312532401177      0.889120685902840      0      0
0.000188312532401177      0.000190919388793845      0.888477972698061      0      0
0.000190919388793845      0.000193562332536437      0.887840089128810      0      0
0.000193562332536437      0.000196241863194957      0.887207167527766      0      0
0.000196241863194957      0.000198958487251018      0.886579338563455      0      0
0.000198958487251018      0.000201712718197586      0.885956737975568      0      0
0.000201712718197586      0.000204505076636033      0.885339503240042      0      0
0.000204505076636033      0.000207336090374545      0.884727780313945      0      0
0.000207336090374545      0.000210206294527884      0.884121714217596      0      0
0.000210206294527884      0.000213116231618538      0.883521455332806      0      0
0.000213116231618538      0.000216066451679264      0.882927160153821      0      0
0.000216066451679264      0.000219057512357059      0.882338985510660      0      0
0.000219057512357059      0.000222089979018563      0.881757093202080      0      0
0.000222089979018563      0.000225164424856924      0.881181658288911      0      0
0.000225164424856924      0.000228281431000144      0.880612849871942      0      0
0.000228281431000144      0.00023144158662092      0.880050845121656      0      0
0.00023144158662092      0.000234645489048012      0.879495831272117      0      0
0.000234645489048012      0.000237893743879147      0.878947997885072      0      0
0.000237893743879147      0.000241186965095492      0.878407540091093      0      0
0.000241186965095492      0.000244525775177701      0.877874656091455      0      0
0.000244525775177701      0.000247910805223583      0.877349549219407      0      0
0.000247910805223583      0.000251342695067386      0.876832442685284      0      0
0.000251342695067386      0.000254822093400743      0.876323539392500      0      0
0.000254822093400743      0.00025834965789528      0.875823077927680      0      0
0.00025834965789528      0.000261926055326934      0.875331278510306      0      0
0.000261926055326934      0.000265551961701985      0.874848376380853      0      0
0.000265551961701985      0.00026922806238483      0.874374615881305      0      0
0.00026922806238483      0.000272955052227537      0.873910244625771      0      0
0.000272955052227537      0.000276733635701177      0.873455514219662      0      0
0.000276733635701177      0.000280564527028988      0.873010678689227      0      0
0.000280564527028988      0.000284448450321376      0.872576006025564      0      0
0.000284448450321376      0.000288386139712781      0.872151772874147      0      0
0.000288386139712781      0.000292378339500449      0.871738234596411      0      0
0.000292378339500449      0.000296425804285111      0.871335692211977      0      0
0.000296425804285111      0.000300529299113624      0.870944415331989      0      0
0.000300529299113624      0.000304689599623573      0.870564691930551      0      0
0.000304689599623573      0.000308907492189884      0.870196822474569      0      0
0.000308907492189884      0.000313183774073464      0.869841102690768      0      0
0.000313183774073464      0.000317519253571897      0.869497831871548      0      0
0.000317519253571897      0.000321914750172228      0.869167315519539      0      0
0.000321914750172228      0.000326371094705861      0.868849863155863      0      0
0.000326371094705861      0.000330889129505603      0.868545777750449      0      0
0.000330889129505603      0.000335469708564879      0.868255365743811      0      0
0.000335469708564879      0.000340113697699154      0.867978966053995      0      0
0.000340113697699154      0.000344821974709588      0.867716862791287      0      0
0.000344821974709588      0.000349595429548956      0.867469404796393      0      0
0.000349595429548956      0.000354434964489868      0.867236875578351      0      0
0.000354434964489868      0.000359341494295315      0.867019616448017      0      0
0.000359341494295315      0.000364315946391572      0.866817943804471      0      0
0.000364315946391572      0.000369359261043507      0.866632163324505      0      0
0.000369359261043507      0.000374472391532301      0.866462589693145      0      0
0.000374472391532301      0.00037965630433564      0.866309537157544      0      0
0.00037965630433564      0.000384911979310397      0.866173314506152      0      0
0.000384911979310397      0.000390240409877844      0.866054224922926      0      0
0.000390240409877844      0.000395642603211426      0.865952573170783      0      0
0.000395642603211426      0.000401119580427133      0.865868672109497      0      0
0.000401119580427133      0.000406672376776519      0.865802802647307      0      0
0.000406672376776519      0.000412302041842373      0.865755230903867      0      0
0.000412302041842373      0.000418009639737117      0.865726287925781      0      0
0.000418009639737117      0.000423796249303941      0.865716188392457      0      0
0.000423796249303941      0.000429662964320725      0.865725261160865      0      0
0.000429662964320725      0.000435610893706785      0.865753711809460      0      0
0.000435610893706785      0.000441641161732474      0.865801812747451      0      0
0.000441641161732474      0.000447754908231697      0.865869824153326      0      0
0.000447754908231697      0.000453953288817359      0.865957957178142      0      0
0.000453953288817359      0.000460237475099795      0.866066427779481      0      0
0.000460237475099795      0.000466608654908228      0.866195451546605      0      0
0.000466608654908228      0.000473068032515292      0.866345230705038      0      0
0.000473068032515292      0.000479616828864662      0.866515952089794      0      0
0.000479616828864662      0.000486256281801832      0.866707786252676      0      0
0.000486256281801832      0.000492987646308097      0.866920887190125      0      0
0.000492987646308097      0.000499812194737762      0.867155404389959      0      0
0.000499812194737762      0.000506731217058643      0.867411496322221      0      0
0.000506731217058643      0.0005137460210959      0.867689275558505      0      0
0.0005137460210959      0.000520857932779231      0.867988793516859      0      0
0.000520857932779231      0.000528068296393506      0.868310210963495      0      0
0.000528068296393506      0.000535378474832857      0.868653555738674      0      0
0.000535378474832857      0.000542789849858294      0.869018898587834      0      0
0.000542789849858294      0.000550303822358882      0.869406273114109      0      0
0.000550303822358882      0.000557921812616533      0.869815735339444      0      0
0.000557921812616533      0.000565645260574473      0.870247218736361      0      0
0.000565645260574473      0.00057347562610941      0.870700801728826      0      0
0.00057347562610941      0.000581414389307485      0.871176424984460      0      0
0.000581414389307485      0.000589463050744029      0.871674006323699      0      0
0.000589463050744029      0.000597623131767208      0.872193507818959      0      0
0.000597623131767208      0.000605896174785581      0.872734868504001      0      0
0.000605896174785581      0.000614283743559644      0.873297989243634      0      0
0.000614283743559644      0.000622787423497414      0.873882749215873      0      0
0.000622787423497414      0.000631408821954096      0.874489013615165      0      0
0.000631408821954096      0.000640149568535908      0.875116633978151      0      0
0.000640149568535908      0.000649011315408104      0.875765448810467      0      0
0.000649011315408104      0.000657995737607266      0.876435284151628      0      0
0.000657995737607266      0.000667104533357915      0.877125944915465      0      0
0.000667104533357915      0.00067633942439351      0.877837194294795      0      0
0.00067633942439351      0.000685702156281888      0.878568766768653      0      0
0.000685702156281888      0.000695194498755206      0.879320452500780      0      0
0.000695194498755206      0.000704818246044455      0.880092054259560      0      0
0.000704818246044455      0.000714575217218609      0.880883183195758      0      0
0.000714575217218609      0.000724467256528451      0.881693559851251      0      0
0.000724467256528451      0.000734496233755185      0.882522993637798      0      0
0.000734496233755185      0.000744664044563847      0.883370961981378      0      0
0.000744664044563847      0.000754972610861632      0.884237357128823      0      0
0.000754972610861632      0.000765423881161163      0.885121593762764      0      0
0.000765423881161163      0.0007760198309488      0.886023553883011      0      0
0.0007760198309488      0.000786762463058045      0.886942623026023      0      0
0.000786762463058045      0.00079765380804811      0.887878605561337      0      0
0.00079765380804811      0.000808695924587738      0.888831048233489      0      0
0.000808695924587738      0.000819890899844323      0.889799435742517      0      0
0.000819890899844323      0.00083124084987843      0.890783513155223      0      0
0.00083124084987843      0.000842747920043766      0.891782833232669      0      0
0.000842747920043766      0.000854414285392693      0.892796861782665      0      0
0.000854414285392693      0.000866242151087355      0.893825174947429      0      0
0.000866242151087355      0.000878233752816494      0.894867380946406      0      0
0.000878233752816494      0.000890391357218039      0.895923039359597      0      0
0.000890391357218039      0.000902717262307538      0.896991674123749      0      0
0.000902717262307538      0.000915213797912533      0.898072804199500      0      0
0.000915213797912533      0.000927883326112938      0.899165953280538      0      0
0.000927883326112938      0.000940728241687513      0.900270646657924      0      0
0.000940728241687513      0.000953750972566528      0.901386407135624      0      0
0.000953750972566528      0.000966953980290686      0.902512754033726      0      0
0.000966953980290686      0.000980339760476396      0.903649205951781      0      0
0.000980339760476396      0.000993910843287497      0.904795287192714      0      0
0.000993910843287497      0.0010076697939135      0.905950533397790      0      0
0.0010076697939135      0.00102161921305448      0.907114482394431      0      0
0.00102161921305448      0.0010357617374126      0.908286639040722      0      0
0.0010357617374126      0.00105010004019057      0.909466452022607      0      0
0.00105010004019057      0.00106463683159689      0.910653393876814      0      0
0.00106463683159689      0.00107937485935813      0.911847091899431      0      0
0.00107937485935813      0.00109431690923832      0.913047186519565      0      0
0.00109431690923832      0.00110946580556549      0.914253023008891      0      0
0.00110946580556549      0.00112482441176555      0.915464025737892      0      0
0.00112482441176555      0.00114039563090349      0.916680058050360      0      0
0.00114039563090349      0.00115618240623217      0.917900478039753      0      0
0.00115618240623217      0.00117218772174859      0.919124647833749      0      0
0.00117218772174859      0.00118841460275796      0.920352575792454      0      0
0.00118841460275796      0.00120486611644553      0.921583295956396      0      0
0.00120486611644553      0.00122154537245635      0.922816785219138      0      0
0.00122154537245635      0.00123845552348304      0.924052357030820      0      0
0.00123845552348304      0.00125559976586171      0.925289702499774      0      0
0.00125559976586171      0.00127298134017614      0.926528353684126      0      0
0.00127298134017614      0.00129060353187029      0.927767964014756      0      0
0.00129060353187029      0.00130846967186935      0.929007958697717      0      0
0.00130846967186935      0.00132658313720929      0.930248292342409      0      0
0.00132658313720929      0.00134494735167523      0.931488019676501      0      0
0.00134494735167523      0.00136356578644858      0.932727439157980      0      0
0.00136356578644858      0.00138244196076317      0.933965602172617      0      0
0.00138244196076317      0.00140157944257044      0.935202329315668      0      0
0.00140157944257044      0.00142098184921384      0.936437594558925      0      0
0.00142098184921384      0.00144065284811262      0.937670494694866      0      0
0.00144065284811262      0.00146059615745496      0.938900917056939      0      0
0.00146059615745496      0.00148081554690089      0.940128858549248      0      0
0.00148081554690089      0.00150131483829471      0.941353636630394      0      0
0.00150131483829471      0.00152209790638749      0.942574795474519      0      0
0.00152209790638749      0.00154316867956938      0.943792337402220      0      0
0.00154316867956938      0.00156453114061223      0.945006094354331      0      0
0.00156453114061223      0.00158618932742236      0.946215592242548      0      0
0.00158618932742236      0.00160814733380381      0.947420399064120      0      0
0.00160814733380381      0.00163040931023216      0.948620292751656      0      0
0.00163040931023216      0.00165297946463904      0.949815143672876      0      0
0.00165297946463904      0.00167586206320748      0.951004774355038      0      0
0.00167586206320748      0.00169906143117836      0.952188934167802      0      0
0.00169906143117836      0.00172258195366789      0.953367345684883      0      0
0.00172258195366789      0.00174642807649655      0.954539748677734      0      0
0.00174642807649655      0.00177060430702936      0.955705914982079      0      0
0.00177060430702936      0.00179511521502795      0.956865643212407      0      0
0.00179511521502795      0.00181996543351421      0.958018748409880      0      0
0.00181996543351421      0.00184515965964614      0.959165054549882      0      0
0.00184515965964614      0.00187070265560561      0.960304391081642      0      0
0.00187070265560561      0.00189659924949857      0.961436591894940      0      0
0.00189659924949857      0.00192285433626758      0.962561494994699      0      0
0.00192285433626758      0.00194947287861711      0.963678942010273      0      0
0.00194947287861711      0.00197645990795156      0.964788777708347      0      0
0.00197645990795156      0.00200382052532629      0.965890850768929      0      0
0.00200382052532629      0.00203155990241182      0.966985017960258      0      0
0.00203155990241182      0.00205968328247135      0.968071153475218      0      0
0.00205968328247135      0.00208819598135186      0.969149161719210      0      0
0.00208819598135186      0.00211710338848892      0.970218984308020      0      0
0.00211710338848892      0.00214641096792534      0.971280584582982      0      0
0.00214641096792534      0.00217612425934403      0.972333898445665      0      0
0.00217612425934403      0.00220624887911509      0.973378773165813      0      0
0.00220624887911509      0.00223679052135739      0.974414964313333      0      0
0.00223679052135739      0.00226775495901488      0.975442259217441      0      0
0.00226775495901488      0.00229914804494778      0.976460666625110      0      0
0.00229914804494778      0.00233097571303889      0.977470428083294      0      0
0.00233097571303889      0.00236324397931521      0.978471676962714      0      0
0.00236324397931521      0.00239595894308506      0.979464077446725      0      0
0.00239595894308506      0.00242912678809096      0.980447111685994      0      0
0.00242912678809096      0.00246275378367852      0.981420872779628      0      0
0.00246275378367852      0.00249684628598141      0.982386008009517      0      0
0.00249684628598141      0.00253141073912281      0.983342466140273      0      0
0.00253141073912281      0.0025664536764335      0.984289334177070      0      0
0.0025664536764335      0.00260198172168671      0.985226661899587      0      0
0.00260198172168671      0.00263800159035023      0.986155514588279      0      0
0.00263800159035023      0.00267452009085567      0.987075428924006      0      0
0.00267452009085567      0.00271154412588544      0.987985297510925      0      0
0.00271154412588544      0.00274908069367747      0.988886287210748      0      0
0.00274908069367747      0.00278713688934801      0.989778847201661      0      0
0.00278713688934801      0.00282571990623272      0.990661255566995      0      0
0.00282571990623272      0.00286483703724639      0.991534602593277      0      0
0.00286483703724639      0.00290449567626138      0.992399710440257      0      0
0.00290449567626138      0.00294470331950526      0.993254465137043      0      0
0.00294470331950526      0.0029854675669777      0.994100580893094      0      0
0.0029854675669777      0.00302679612388701      0.994938159773323      0      0
0.00302679612388701      0.0030686968021066      0.995765280797578      0      0
0.0030686968021066      0.00311117752165154      0.996584707721723      0      0
0.00311117752165154      0.0031542463121756      0.997394320065005      0      0
0.0031542463121756      0.00319791131448903      0.998194708732771      0      0
0.00319791131448903      0.00324218078209728      0.998987178934788      0      0
0.00324218078209728      0.0032870630827611      0.999769039534837      0      0
0.0032870630827611      0.00333256670007821      1.00054376933687      0      0
0.00333256670007821      0.00337870023508683      1.00130800051272      0      0
0.00337870023508683      0.00342547240789146      1.00206454982483      0      0
0.00342547240789146      0.00347289205931113      1.00281164891573      0      0
0.00347289205931113      0.00352096815255051      1.00355006662314      0      0
0.00352096815255051      0.00356970977489406      1.00428015349981      0      0
0.00356970977489406      0.00361912613942378      1.00500076096594      0      0
0.00361912613942378      0.0036692265867606      1.00571383594680      0      0
0.0036692265867606      0.00372002058682995      1.00641700869867      0      0
0.00372002058682995      0.00377151774065175      1.00711309137687      0      0
0.00377151774065175      0.00382372778215516      1.00779919358396      0      0
0.00382372778215516      0.00387666058001854      1.00847832585648      0      0
0.00387666058001854      0.00393032613953476      1.00914774340961      0      0
0.00393032613953476      0.0039847346045024      1.00980993570809      0      0
0.0039847346045024      0.00403989625914312      1.01046312504946      0      0
0.00403989625914312      0.00409582153004557      1.01110832987364      0      0
0.00409582153004557      0.00415252098813623      1.01174579151186      0      0
0.00415252098813623      0.00421000535067748      1.01237400572885      0      0
0.00421000535067748      0.0042682854832934      1.01299607983979      0      0
0.0042682854832934      0.00432737240202355      1.01360764811638      0      0
0.00432737240202355      0.00438727727540519      1.01421414806235      0      0
0.00438727727540519      0.00444801142658443      1.01481008660368      0      0
0.00444801142658443      0.00450958633545639      1.01540018198509      0      0
0.00450958633545639      0.00457201364083525      1.01598188236656      0      0
0.00457201364083525      0.00463530514265407      1.01655495650081      0      0
0.00463530514265407      0.00469947280419532      1.01712279671812      0      0
0.00469947280419532      0.00476452875435209      1.01768001109922      0      0
0.00476452875435209      0.0048304852899207      1.01823231504686      0      0
0.0048304852899207      0.00489735487792503      1.01877626602614      0      0
0.00489735487792503      0.00496515015797302      1.01931156386215      0      0
0.00496515015797302      0.00503388394464577      1.01984249373409      0      0
0.00503388394464577      0.00510356922991978      1.02036318444229      0      0
0.00510356922991978      0.00517421918562266      1.02087789579576      0      0
0.00517421918562266      0.00524584716592283      1.02138695950999      0      0
0.00524584716592283      0.00531846670985373      1.02188575600662      0      0
0.00531846670985373      0.00539209154387294      1.02238013334946      0      0
0.00539209154387294      0.00546673558445676      1.02286774099172      0      0
0.00546673558445676      0.00554241294073067      1.02334562134597      0      0
0.00554241294073067      0.00561913791713623      1.02381973583079      0      0
0.00561913791713623      0.00569692501613484      1.02428677186450      0      0
0.00569692501613484      0.00577578894094906      1.02474433097071      0      0
0.00577578894094906      0.00585574459834172      1.02519830703658      0      0
0.00585574459834172      0.00593680710143364      1.02564577262637      0      0
0.00593680710143364      0.00601899177256026      1.02608357528559      0      0
0.00601899177256026      0.00610231414616781      1.02651744944831      0      0
0.00610231414616781      0.0061867899717497      1.02694622186031      0      0
0.0061867899717497      0.0062724352168234      1.02736519001993      0      0
0.0062724352168234      0.00635926606994866      1.02777889047261      0      0
0.00635926606994866      0.00644729894378739      1.02818928567130      0      0
0.00644729894378739      0.00653655047820597      1.02859087687432      0      0
0.00653655047820597      0.00662703754342055      1.02898479782283      0      0
0.00662703754342055      0.00671877724318579      1.02937608403811      0      0
0.00671877724318579      0.00681178691802782      1.02976155614737      0      0
0.00681178691802782      0.00690608414852187      1.03013761242568      0      0
0.00690608414852187      0.00700168675861542      1.03050874403616      0      0
0.00700168675861542      0.00709861281899715      1.03087730233497      0      0
0.00709861281899715      0.00719688065051277      1.03123841261654      0      0
0.00719688065051277      0.00729650882762788      1.03159086803226      0      0
0.00729650882762788      0.00739751618193895      1.03193975257387      0      0
0.00739751618193895      0.00749992180573285      1.03228579126614      0      0
0.00749992180573285      0.00760374505559565      1.03262406853245      0      0
0.00760374505559565      0.00770900555607137      1.03295409948435      0      0
0.00770900555607137      0.00781572320337137      1.03328077508043      0      0
0.00781572320337137      0.00792391816913513      1.03360496245572      0      0
0.00792391816913513      0.00803361090424307      1.03392207888574      0      0
0.00803361090424307      0.00814482214268214      1.03423071558490      0      0
0.00814482214268214      0.00825757290546495      1.03453515899064      0      0
0.00825757290546495      0.00837188450460311      1.03483781807603      0      0
0.00837188450460311      0.0084877785471356      1.03513524393049      0      0
0.0084877785471356      0.00860527693921294      1.03542414409888      0      0
0.00860527693921294      0.00872440189023784      1.03570682583421      0      0
0.00872440189023784      0.0088451759170632      1.03598741501379      0      0
0.0088451759170632      0.00896762184824822      1.03626544422265      0      0
0.00896762184824822      0.00909176282837339      1.03653678332035      0      0
0.00909176282837339      0.00921762232241531      1.03679996180437      0      0
0.00921762232241531      0.009345224120182      1.03705827249963      0      0
0.009345224120182      0.00947459234080956      1.03731500303416      0      0
0.00947459234080956      0.00960575143732124      1.03756895016200      0      0
0.00960575143732124      0.0097387262012494      1.03781626255798      0      0
0.0097387262012494      0.00987354176732169      1.03805566451883      0      0
0.00987354176732169      0.0100102236182119      1.03829005046030      0      0
0.0100102236182119      0.0101487975893568      1.03852274482316      0      0
0.0101487975893568      0.0102892898738392      1.03875346391491      0      0
0.0102892898738392      0.0104317270273393      1.03897884202189      0      0
0.0104317270273393      0.0105761359731542      1.03919651944090      0      0
0.0105761359731542      0.0107225440072866      1.03940782602736      0      0
0.0107225440072866      0.0108709788036044      1.03961619612547      0      0
0.0108709788036044      0.0110214684190717      1.03982340563514      0      0
0.0110214684190717      0.0111740412990521      1.04002780478393      0      0
0.0111740412990521      0.0113287262826851      1.04022619541947      0      0
0.0113287262826851      0.0114855526083377      1.04041713937438      0      0
0.0114855526083377      0.0116445499191305      1.04060232153776      0      0
0.0116445499191305      0.0118057482685412      1.04078483714795      0      0
0.0118057482685412      0.0119691781260852      1.04096628030335      0      0
0.0119691781260852      0.0121348703830748      1.04114539329044      0      0
0.0121348703830748      0.0123028563584581      1.04131933305517      0      0
0.0123028563584581      0.0124731678047393      1.04148621826812      0      0
0.0124731678047393      0.0126458369139802      1.04164668982683      0      0
0.0126458369139802      0.0128208963238851      1.04180329312025      0      0
0.0128208963238851      0.0129983791239701      1.04195838057472      0      0
0.0129983791239701      0.0131783188618175      1.04211231219041      0      0
0.0131783188618175      0.0133607495494169      1.04226329652935      0      0
0.0133607495494169      0.0135457056695945      1.04240883486765      0      0
0.0135457056695945      0.0137332221825303      1.04254757121110      0      0
0.0137332221825303      0.0139233345323668      1.04268020510449      0      0
0.0139233345323668      0.0141160786539086      1.04280893006531      0      0
0.0141160786539086      0.0143114909794141      1.04293591564737      0      0
0.0143114909794141      0.0145096084454827      1.04306191590202      0      0
0.0145096084454827      0.0147104685000363      1.04318587657306      0      0
0.0147104685000363      0.0149141091093971      1.04330568697521      0      0
0.0149141091093971      0.0151205687654648      1.04341951074657      0      0
0.0151205687654648      0.0153298864929916      1.04352685615171      0      0
0.0153298864929916      0.0155421018569589      1.04362879854212      0      0
0.0155421018569589      0.015757254970056      1.04372731471990      0      0
0.015757254970056      0.0159753865002618      1.04382417921616      0      0
0.0159753865002618      0.0161965376785319      1.04392005066108      0      0
0.0161965376785319      0.0164207503065923      1.04401420065890      0      0
0.0164207503065923      0.0166480667648403      1.04410495705169      0      0
0.0166480667648403      0.0168785300203555      1.04419057270869      0      0
0.0168785300203555      0.0171121836350213      1.04427006259177      0      0
0.0171121836350213      0.0173490717737588      1.04434362350068      0      0
0.0173490717737588      0.017589239212875      1.04441248895398      0      0
0.017589239212875      0.0178327313485262      1.04447834062303      0      0
0.0178327313485262      0.0180795942052988      1.04454257416120      0      0
0.0180795942052988      0.0183298744449088      1.04460574123955      0      0
0.0183298744449088      0.0185836193750216      1.04466737691972      0      0
0.0185836193750216      0.0188408769581945      1.04472624120487      0      0
0.0188408769581945      0.0191016958209418      1.04478083875753      0      0
0.0191016958209418      0.0193661252629267      1.04482999251886      0      0
0.0193661252629267      0.0196342152662799      1.04487325550933      0      0
0.0196342152662799      0.0199060165050465      1.04491103072265      0      0
0.0199060165050465      0.0201815803547652      1.04494438786365      0      0
0.0201815803547652      0.0204609589021785      1.04497467057235      0      0
0.0204609589021785      0.0207442049550786      1.04500304546466      0      0
0.0207442049550786      0.0210313720522889      1.04503014380435      0      0
0.0210313720522889      0.0213225144737837      1.04505589807002      0      0
0.0213225144737837      0.0216176872509482      1.04507960264676      0      0
0.0216176872509482      0.0219169461769806      1.04510015700113      0      0
0.0219169461769806      0.0222203478174381      1.04511640184030      0      0
0.0222203478174381      0.0225279495209286      1.04512744390265      0      0
0.0225279495209286      0.0228398094299506      1.04513288168375      0      0
0.0228398094299506      0.0231559864918837      1.04513288247592      0      0
0.0231559864918837      0.0234765404701303      1.04512810657890      0      0
0.0234765404701303      0.0238015319554124      1.04511951416119      0      0
0.0238015319554124      0.0241310223772239      1.04510811486865      0      0
0.0241310223772239      0.0244650740154424      1.04509472634374      0      0
0.0244650740154424      0.0248037500121009      1.04507979708234      0      0
0.0248037500121009      0.025147114383323      1.04506332699331      0      0
0.025147114383323      0.0254952320314234      1.04504489272871      0      0
0.0254952320314234      0.025848168757175      1.04502376101082      0      0
0.025848168757175      0.0262059912722472      1.04499905663153      0      0
0.0262059912722472      0.0265687672118152      1.04496994483042      0      0
0.0265687672118152      0.0269365651473444      1.04493579015584      0      0
0.0269365651473444      0.0273094545995519      1.04489626354430      0      0
0.0273094545995519      0.0276875060515468      1.04485138302433      0      0
0.0276875060515468      0.0280707909621536      1.04480148779216      0      0
0.0280707909621536      0.0284593817794181      1.04474715757927      0      0
0.0284593817794181      0.0288533519543027      1.04468909736688      0      0
0.0288533519543027      0.0292527759545692      1.04462801084137      0      0
0.0292527759545692      0.0296577292788545      1.04456448478318      0      0
0.0296577292788545      0.0300682884709421      1.04449890184214      0      0
0.0300682884709421      0.0304845311342295      1.04443139228919      0      0
0.0304845311342295      0.0309065359463971      1.04436182784258      0      0
0.0309065359463971      0.0313343826742795      1.04428985385240      0      0
0.0313343826742795      0.0317681521889432      1.04421495093213      0      0
0.0317681521889432      0.0322079264809726      1.04413651405763      0      0
0.0322079264809726      0.0326537886759678      1.04405393629110      0      0
0.0326537886759678      0.033105823050257      1.04396668536916      0      0
0.033105823050257      0.033564115046826      1.04387436392248      0      0
0.033564115046826      0.0340287512914689      1.04377674746609      0      0
0.0340287512914689      0.0344998196091616      1.04367379791210      0      0
0.0344998196091616      0.0349774090406628      1.04356565369214      0      0
0.0349774090406628      0.0354616098593442      1.04345260025872      0      0
0.0354616098593442      0.0359525135882537      1.04333502654084      0      0
0.0359525135882537      0.0364502130174152      1.04321337379602      0      0
0.0364502130174152      0.0369548022213675      1.04308808328853      0      0
0.0369548022213675      0.0374663765769464      1.04295954848963      0      0
0.0374663765769464      0.0379850327813123      1.04282807624966      0      0
0.0379850327813123      0.0385108688702281      1.04269385986173      0      0
0.0385108688702281      0.0390439842365898      1.04255696533910      0      0
0.0390439842365898      0.0395844796492134      1.04241733074325      0      0
0.0395844796492134      0.0401324572718825      1.04227477716196      0      0
0.0401324572718825      0.0406880206826587      1.04212902902790      0      0
0.0406880206826587      0.0412512748934598      1.04197974092038      0      0
0.0412512748934598      0.0418223263699098      1.04182652779636      0      0
0.0418223263699098      0.0424012830514618      1.04166899570755      0      0
0.0424012830514618      0.0429882543718015      1.04150677041519      0      0
0.0429882543718015      0.0435833512795317      1.04133952183748      0      0
0.0435833512795317      0.0441866862591436      1.04116698288109      0      0
0.0441866862591436      0.0447983733522791      1.04098896184824      0      0
0.0447983733522791      0.0454185281792862      1.04080534821659      0      0
0.0454185281792862      0.0460472679610735      1.04061611211661      0      0
0.0460472679610735      0.0466847115412677      1.04042129825172      0      0
0.0466847115412677      0.0473309794086762      1.04022101530595      0      0
0.0473309794086762      0.047986193720063      1.04001542206010      0      0
0.047986193720063      0.0486504783232378      1.03980471149929      0      0
0.0486504783232378      0.0493239587804657      1.03958909415691      0      0
0.0493239587804657      0.0500067623922011      1.03936878182299      0      0
0.0500067623922011      0.0506990182211494      1.03914397257097      0      0
0.0506990182211494      0.0514008571166629      1.03891483784679      0      0
0.0514008571166629      0.0521124117394733      1.03868151213944      0      0
0.0521124117394733      0.0528338165867671      1.03844408552929      0      0
0.0528338165867671      0.0535652080176086      1.03820259920384      0      0
0.0535652080176086      0.0543067242787134      1.03795704385033      0      0
0.0543067242787134      0.0550585055305805      1.03770736068711      0      0
0.0550585055305805      0.0558206938739848      1.03745344478468      0      0
0.0558206938739848      0.0565934333768373      1.03719515025252      0      0
0.0565934333768373      0.0573768701014157      1.03693229682760      0      0
0.0573768701014157      0.0581711521319738      1.03666467739159      0      0
0.0581711521319738      0.0589764296027321      1.03639206596030      0      0
0.0589764296027321      0.0597928547262553      1.03611422572705      0      0
0.0597928547262553      0.0606205818222245      1.03583091679405      0      0
0.0606205818222245      0.0614597673466051      1.03554190328909      0      0
0.0614597673466051      0.0623105699212211      1.03524695963207      0      0
0.0623105699212211      0.0631731503637371      1.03494587578475      0      0
0.0631731503637371      0.0640476717180559      1.03463846138242      0      0
0.0640476717180559      0.064934299285137      1.03432454870672      0      0
0.064934299285137      0.065833200654241      1.03400399451162      0      0
0.065833200654241      0.0667445457346082      1.03367668075916      0      0
0.0667445457346082      0.0676685067875737      1.03334251435664      0      0
0.0676685067875737      0.0686052584591283      1.03300142601350      0      0
0.0686052584591283      0.0695549778129301      1.03265336835345      0      0
0.0695549778129301      0.0705178443637725      1.03229831342709      0      0
0.0705178443637725      0.071494040111516      1.03193624977276      0      0
0.071494040111516      0.0724837495754901      1.03156717917006      0      0
0.0724837495754901      0.07348715982937      1.03119111322196      0      0
0.07348715982937      0.0745044605365374      1.03080806988994      0      0
0.0745044605365374      0.0755358439859309      1.03041807009158      0      0
0.0755358439859309      0.0765815051283916      1.03002113445412      0      0
0.0765815051283916      0.0776416416135129      1.02961728030050      0      0
0.0776416416135129      0.0787164538269999      1.02920651892724      0      0
0.0787164538269999      0.0798061449285455      1.02878885321721      0      0
0.0798061449285455      0.0809109208902321      1.02836427561504      0      0
0.0809109208902321      0.0820309905354643      1.02793276647858      0      0
0.0820309905354643      0.0831665655784396      1.02749429280787      0      0
0.0831665655784396      0.0843178606641673      1.02704880734227      0      0
0.0843178606641673      0.0854850934090396      1.02659624800760      0      0
0.0854850934090396      0.0866684844419658      1.02613653768834      0      0
0.0866684844419658      0.087868257446075      1.02566958429450      0      0
0.087868257446075      0.0890846392009967      1.02519528108931      0      0
0.0890846392009967      0.0903178596257262      1.02471350724158      0      0
0.0903178596257262      0.0915681518220832      1.02422412856563      0      0
0.0915681518220832      0.0928357521187732      1.02372699841207      0      0
0.0928357521187732      0.0941209001160578      1.02322195867357      0      0
0.0941209001160578      0.0954238387310435      1.02270884087185      0      0
0.0954238387310435      0.0967448142435972      1.02218746729426      0      0
0.0967448142435972      0.0980840763428988      1.02165765215154      0      0
0.0980840763428988      0.0994418781746361      1.02111920273097      0      0
0.0994418781746361      0.100818476388855      1.02057192052285      0      0
0.100818476388855      0.10221413118847      1.02001560230125      0      0
0.10221413118847      0.103629106378448      1.01945004114320      0      0
0.103629106378448      0.105063669415674      1.01887502737403      0      0
0.105063669415674      0.106518091459502      1.01829034942889      0      0
0.106518091459502      0.107992647423013      1.01769579462379      0      0
0.107992647423013      0.109487616024976      1.01709114983176      0      0
0.109487616024976      0.111003279842531      1.01647620206189      0      0
0.111003279842531      0.112539925364605      1.01585073894110      0      0
0.112539925364605      0.114097843046059      1.01521454910019      0      0
0.114097843046059      0.115677327362591      1.01456742246695      0      0
0.115677327362591      0.117278676866402      1.01390915047054      0      0
0.117278676866402      0.118902194242619      1.01323952616203      0      0
0.118902194242619      0.120548186366517      1.01255834425674      0      0
0.120548186366517      0.122216964361519      1.01186540110472      0      0
0.122216964361519      0.123908843658004      1.01116049459571      0      0
0.123908843658004      0.125624144052934      1.01044342400523      0      0
0.125624144052934      0.127363189770296      1.00971398978856      0      0
0.127363189770296      0.12912630952239      1.00897199332907      0      0
0.12912630952239      0.130913836571959      1.00821723664726      0      0
0.130913836571959      0.132726108795187      1.00744952207670      0      0
0.132726108795187      0.134563468745557      1.00666865191244      0      0
0.134563468745557      0.136426263718606      1.00587442803743      0      0
0.136426263718606      0.138314845817565      1.00506665153170      0      0
0.138314845817565      0.140229572019921      1.00424512226897      0      0
0.140229572019921      0.142170804244882      1.00340963850465      0      0
0.142170804244882      0.144138909421796      1.00255999645876      0      0
0.144138909421796      0.146134259559502      1.00169598989711      0      0
0.146134259559502      0.148157231816648      1.00081740971321      0      0
0.148157231816648      0.150208208572982      0.999924043513408      0      0
0.150208208572982      0.152287577501628      0.999015675207079      0      0
0.152287577501628      0.154395731642364      0.998092084603328      0      0
0.154395731642364      0.156533069475914      0.997153047015495      0      0
0.156533069475914      0.158699994999266      0.996198332874250      0      0
0.158699994999266      0.16089691780204      0.995227707349855      0      0
0.16089691780204      0.163124253143903      0.994240929983889      0      0
0.163124253143903      0.165382422033063      0.993237754330493      0      0
0.165382422033063      0.16767185130585      0.992217927606966      0      0
0.16767185130585      0.16999297370739      0.991181190353370      0      0
0.16999297370739      0.172346227973408      0.990127276100614      0      0
0.172346227973408      0.174732058913154      0.989055911046372      0      0
0.174732058913154      0.177150917493482      0.987966813738028      0      0
0.177150917493482      0.179603260924088      0.986859694761767      0      0
0.179603260924088      0.182089552743936      0.985734256436826      0      0
0.182089552743936      0.184610262908873      0.984590192513840      0      0
0.184610262908873      0.187165867880458      0.983427187876176      0      0
0.187165867880458      0.189756850716024      0.982244918243067      0      0
0.189756850716024      0.192383701159985      0.981043049873362      0      0
0.192383701159985      0.195046915736409      0.979821239268627      0      0
0.195046915736409      0.197746997842864      0.978579132874346      0      0
0.197746997842864      0.200484457845576      0.977316366777941      0      0
0.200484457845576      0.203259813175894      0.976032566402307      0      0
0.203259813175894      0.206073588428097      0.974727346193555      0      0
0.206073588428097      0.208926315458549      0.973400309301649      0      0
0.208926315458549      0.211818533486235      0.972051047252615      0      0
0.211818533486235      0.214750789194674      0.970679139610982      0      0
0.214750789194674      0.217723636835266      0.969284153631119      0      0
0.217723636835266      0.220737638332042      0.967865643896121      0      0
0.220737638332042      0.22379336338789      0.966423151942874      0      0
0.22379336338789      0.226891389592229      0.964956205871920      0      0
0.226891389592229      0.230032302530194      0.963464319940735      0      0
0.230032302530194      0.233216695893316      0.961946994138989      0      0
0.233216695893316      0.236445171591743      0.960403713744335      0      0
0.236445171591743      0.239718339868012      0.958833948857266      0      0
0.239718339868012      0.243036819412397      0.957237153913488      0      0
0.243036819412397      0.246401237479853      0.955612767172266      0      0
0.246401237479853      0.249812230008578      0.953960210179104      0      0
0.249812230008578      0.253270441740218      0.952278887201092      0      0
0.253270441740218      0.256776526341734      0.950568184633154      0      0
0.256776526341734      0.260331146528961      0.948827470373385      0      0
0.260331146528961      0.263934974191869      0.947056093165546      0      0
0.263934974191869      0.267588690521566      0.945253381906724      0      0
0.267588690521566      0.271292986139054      0.943418644918023      0      0
0.271292986139054      0.275048561225772      0.941551169176056      0      0
0.275048561225772      0.27885612565594      0.939650219502875      0      0
0.27885612565594      0.282716399130741      0.937715037711818      0      0
0.282716399130741      0.286630111314356      0.935744841706616      0      0
0.286630111314356      0.290598001971889      0.933738824530906      0      0
0.290598001971889      0.294620821109189      0.931696153365126      0      0
0.294620821109189      0.298699329114623      0.929615968467556      0      0
0.298699329114623      0.302834296902796      0.927497382056027      0      0
0.302834296902796      0.307026506060274      0.925339477126604      0      0
0.307026506060274      0.311276748993318      0.923141306205243      0      0
0.311276748993318      0.315585829077662      0.920901890028157      0      0
0.315585829077662      0.319954560810364      0.918620216146290      0      0
0.319954560810364      0.324383769963767      0.916295237448932      0      0
0.324383769963767      0.32887429374158      0.913925870601173      0      0
0.32887429374158      0.33342698093713      0.911510994389396      0      0
0.33342698093713      0.338042692093795      0.909049447968639      0      0
0.338042692093795      0.342722299667666      0.906540029005073      0      0
0.342722299667666      0.347466688192458      0.903981491706343      0      0
0.347466688192458      0.352276754446699      0.901372544731900      0      0
0.352276754446699      0.357153407623246      0.898711848974778      0      0
0.357153407623246      0.362097569501131      0.895998015205568      0      0
0.362097569501131      0.367110174619799      0.893229601568507      0      0
0.367110174619799      0.372192170455755      0.890405110918754      0      0
0.372192170455755      0.37734451760165      0.887522987988925      0      0
0.37734451760165      0.382568189947856      0.884581616371914      0      0
0.382568189947856      0.387864174866547      0.881579315305814      0      0
0.387864174866547      0.393233473398329      0.878514336245480      0      0
0.393233473398329      0.398677100441459      0.875384859203790      0      0
0.398677100441459      0.40419608494368      0.872188988844079      0      0
0.40419608494368      0.409791470096709      0.868924750303426      0      0
0.409791470096709      0.41546431353342      0.865590084724475      0      0
0.41546431353342      0.421215687527758      0.862182844471286      0      0
0.421215687527758      0.427046679197417      0.858700788002211      0      0
0.427046679197417      0.43295839070933      0.855141574370045      0      0
0.43295839070933      0.438951939487993      0.851502757316611      0      0
0.438951939487993      0.445028458426682      0.847781778925452      0      0
0.445028458426682      0.451189096101594      0.843975962792432      0      0
0.451189096101594      0.457435016988945      0.840082506669621      0      0
0.457435016988945      0.463767401685081      0.836098474532929      0      0
0.463767401685081      0.470187447129631      0.832020788018319      0      0
0.470187447129631      0.476696366831751      0.827846217165104      0      0
0.476696366831751      0.483295391099501      0.823571370397635      0      0
0.483295391099501      0.489985767272398      0.819192683668493      0      0
0.489985767272398      0.496768759957182      0.814706408676943      0      0
0.496768759957182      0.503645651266856      0.810108600065754      0      0
0.503645651266856      0.510617741063022      0.805395101487220      0      0
0.510617741063022      0.517686347201588      0.800561530415172      0      0
0.517686347201588      0.524852805781861      0.795603261563562      0      0
0.524852805781861      0.532118471399099      0.790515408753463      0      0
0.532118471399099      0.539484717400551      0.785292805048654      0      0
0.539484717400551      0.546952936145049      0.779929980954726      0      0
0.546952936145049      0.554524539266187      0.774421140447230      0      0
0.554524539266187      0.56220095793915      0.768760134560001      0      0
0.56220095793915      0.569983643151229      0.762940432224382      0      0
0.569983643151229      0.577874065976087      0.756955088002483      0      0
0.577874065976087      0.585873717851818      0.750796706301319      0      0
0.585873717851818      0.59398411086286      0.744457401587789      0      0
0.59398411086286      0.602206778025804      0.737928754044775      0      0
0.602206778025804      0.610543273579166      0.731201760013100      0      0
0.610543273579166      0.618995173277162      0.724266776449189      0      0
0.618995173277162      0.62756407468756      0.717113458489322      0      0
0.62756407468756      0.636251597493652      0.709730689042432      0      0
0.636251597493652      0.645059383800396      0.702106499127021      0      0
0.645059383800396      0.653989098444817      0.694227977413994      0      0
0.653989098444817      0.663042429310678      0.686081167123478      0      0
0.663042429310678      0.672221087647534      0.677650948033113      0      0
0.672221087647534      0.681526808394186      0.668920900865860      0      0
0.681526808394186      0.690961350506615      0.659873150707392      0      0
0.690961350506615      0.70052649729046      0.650488185316926      0      0
0.70052649729046      0.710224056738094      0.640744643186499      0      0
0.710224056738094      0.720055861870372      0.630619064897718      0      0
0.720055861870372      0.730023771083106      0.620085599617894      0      0
0.730023771083106      0.740129668498331      0.609115656322847      0      0
0.740129668498331      0.750375464320448      0.597677486322244      0      0
0.750375464320448      0.76076309519728      0.585735679592079      0      0
0.76076309519728      0.771294524586143      0.573250551841366      0      0
0.771294524586143      0.781971743124969      0.560177391487998      0      0
0.781971743124969      0.792796769008581      0.546465524772211      0      0
0.792796769008581      0.803771648370161      0.532057141506764      0      0
0.803771648370161      0.814898455668016      0.516885800920256      0      0
0.814898455668016      0.826179294077686      0.500874502559340      0      0
0.826179294077686      0.837616295889483      0.483933154328940      0      0
0.837616295889483      0.849211622911536      0.465955186416087      0      0
0.849211622911536      0.860967466878409      0.446812924397173      0      0
0.860967466878409      0.872886049865385      0.426351106687116      0      0
0.872886049865385      0.884969624708479      0.404377530932661      0      0
0.884969624708479      0.897220475430265      0.380649075409734      0      0
0.897220475430265      0.909640917671599      0.354849897476243      0      0
0.909640917671599      0.922233299129318      0.326555577503914      0      0
0.922233299129318      0.935      0.295170000958906      0      0
# END HISTO1D SudakovqbarqExpOutputsN2LLNor22


==> Diag_Evo_Hard/Diag_SudN2LLp_qbarq_2_LP.dat <==
# BEGIN PLOT
Title=$q_{\bar{n}}+\bar{q}_{ {n}}\to t +\bar{t}+X$
Legend1XPos=0.06
Legend1YPos=0.93
Legend2XPos=0.06
Legend2YPos=0.83
Legend3XPos=0.06
Legend3YPos=0.73
Legend4XPos=0.06
Legend4YPos=0.63
Legend1Only=SudakovqbarqExpOutputsN2LLNor11    
Legend2Only=SudakovqbarqExpOutputsN2LLNor12 
Legend3Only=SudakovqbarqExpOutputsN2LLNor21  
Legend4Only=SudakovqbarqExpOutputsN2LLNor22  
DrawOnly= SudakovqbarqExpOutputsN2LLNor11   SudakovqbarqExpOutputsN2LLNor12 SudakovqbarqExpOutputsN2LLNor21 SudakovqbarqExpOutputsN2LLNor22   
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=0
Legend6=0
LogY=0
LogX=1
XLabel=$\beta_{t\bar{t}}$
YLabel= 
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlot=0
XMin=0.000001
XMax=1
YMin=-0.15
YMax=+3.49 
# END PLOT
# BEGIN HISTO1D SudakovqbarqExpOutputsN2LLNor11
PlotOrder=1
LineColor=blue
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\mathbf{V}^{-1}_{h,\mathrm{thr}}\mathbf{V}_{h}\Right]_{(1,1)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      1.00000043783908      0      0
0.00000101384324431002      0.00000102787812403307      1.00000045004346      0      0
0.00000102787812403307      0.00000104210729202498      1.00000046258803      0      0
0.00000104210729202498      0.00000105653343786574      1.00000047548226      0      0
0.00000105653343786574      0.00000107115928836782      1.00000048873591      0      0
0.00000107115928836782      0.00000108598760809164      1.00000050235900      0      0
0.00000108598760809164      0.00000110102119986811      1.00000051636181      0      0
0.00000110102119986811      0.00000111626290532839      1.00000053075494      0      0
0.00000111626290532839      0.00000113171560544106      1.00000054554927      0      0
0.00000113171560544106      0.00000114738222105665      1.00000056075598      0      0
0.00000114738222105665      0.00000116326571345971      1.00000057638655      0      0
0.00000116326571345971      0.0000011793690849286      1.00000059245282      0      0
0.0000011793690849286      0.00000119569537930295      1.00000060896692      0      0
0.00000119569537930295      0.000001212247682559      1.00000062594134      0      0
0.000001212247682559      0.00000122902912339292      1.00000064338890      0      0
0.00000122902912339292      0.00000124604287381218      1.00000066132280      0      0
0.00000124604287381218      0.00000126329214973512      1.00000067975659      0      0
0.00000126329214973512      0.00000128078021159884      1.00000069870420      0      0
0.00000128078021159884      0.00000129851036497544      1.00000071817997      0      0
0.00000129851036497544      0.00000131648596119688      1.00000073819860      0      0
0.00000131648596119688      0.00000133471039798844      1.00000075877523      0      0
0.00000133471039798844      0.00000135318712011092      1.00000077992542      0      0
0.00000135318712011092      0.00000137191962001179      1.00000080166515      0      0
0.00000137191962001179      0.00000139091143848532      1.00000082401086      0      0
0.00000139091143848532      0.00000141016616534188      1.00000084697943      0      0
0.00000141016616534188      0.00000142968744008643      1.00000087058824      0      0
0.00000142968744008643      0.00000144947895260651      1.00000089485511      0      0
0.00000144947895260651      0.00000146954444386967      1.00000091979841      0      0
0.00000146954444386967      0.00000148988770663059      1.00000094543697      0      0
0.00000148988770663059      0.00000151051258614798      1.00000097179019      0      0
0.00000151051258614798      0.00000153142298091138      1.00000099887798      0      0
0.00000153142298091138      0.00000155262284337812      1.00000102672082      0      0
0.00000155262284337812      0.00000157411618072032      1.00000105533975      0      0
0.00000157411618072032      0.00000159590705558239      1.00000108475641      0      0
0.00000159590705558239      0.0000016179995868489      1.00000111499303      0      0
0.0000016179995868489      0.00000164039795042316      1.00000114607247      0      0
0.00000164039795042316      0.00000166310638001652      1.00000117801822      0      0
0.00000166310638001652      0.00000168612916794864      1.00000121085443      0      0
0.00000168612916794864      0.00000170947066595881      1.00000124460592      0      0
0.00000170947066595881      0.00000173313528602849      1.00000127929820      0      0
0.00000173313528602849      0.00000175712750121529      1.00000131495750      0      0
0.00000175712750121529      0.00000178145184649847      1.00000135161077      0      0
0.00000178145184649847      0.00000180611291963609      1.00000138928571      0      0
0.00000180611291963609      0.00000183111538203409      1.00000142801081      0      0
0.00000183111538203409      0.00000185646395962742      1.00000146781534      0      0
0.00000185646395962742      0.00000188216344377329      1.00000150872938      0      0
0.00000188216344377329      0.00000190821869215684      1.00000155078386      0      0
0.00000190821869215684      0.00000193463462970931      1.00000159401057      0      0
0.00000193463462970931      0.000001961416249539      1.00000163844219      0      0
0.000001961416249539      0.00000198856861387501      1.00000168411230      0      0
0.00000198856861387501      0.00000201609685502412      1.00000173105542      0      0
0.00000201609685502412      0.00000204400617634088      1.00000177930704      0      0
0.00000204400617634088      0.00000207230185321116      1.00000182890363      0      0
0.00000207230185321116      0.00000210098923404927      1.00000187988267      0      0
0.00000210098923404927      0.00000213007374130893      1.00000193228271      0      0
0.00000213007374130893      0.00000215956087250823      1.00000198614335      0      0
0.00000215956087250823      0.00000218945620126872      1.00000204150531      0      0
0.00000218945620126872      0.00000221976537836897      1.00000209841043      0      0
0.00000221976537836897      0.00000225049413281266      1.00000215690173      0      0
0.00000225049413281266      0.00000228164827291145      1.00000221702342      0      0
0.00000228164827291145      0.0000023132336873829      1.00000227882094      0      0
0.0000023132336873829      0.0000023452563464635      1.00000234234102      0      0
0.0000023452563464635      0.00000237772230303722      1.00000240763165      0      0
0.00000237772230303722      0.00000241063769377955      1.00000247474220      0      0
0.00000241063769377955      0.00000244400874031748      1.00000254372340      0      0
0.00000244400874031748      0.00000247784175040552      1.00000261462738      0      0
0.00000247784175040552      0.00000251214311911795      1.00000268750774      0      0
0.00000251214311911795      0.00000254691933005764      1.00000276241958      0      0
0.00000254691933005764      0.00000258217695658154      1.00000283941951      0      0
0.00000258217695658154      0.0000026179226630432      1.00000291856574      0      0
0.0000026179226630432      0.00000265416320605244      1.00000299991809      0      0
0.00000265416320605244      0.00000269090543575249      1.00000308353807      0      0
0.00000269090543575249      0.00000272815629711478      1.00000316948887      0      0
0.00000272815629711478      0.00000276592283125165      1.00000325783547      0      0
0.00000276592283125165      0.00000280421217674733      1.00000334864465      0      0
0.00000280421217674733      0.00000284303157100718      1.00000344198504      0      0
0.00000284303157100718      0.00000288238835162573      1.00000353792721      0      0
0.00000288238835162573      0.00000292228995777364      1.00000363654368      0      0
0.00000292228995777364      0.00000296274393160382      1.00000373790898      0      0
0.00000296274393160382      0.00000300375791967704      1.00000384209974      0      0
0.00000300375791967704      0.00000304533967440728      1.00000394919472      0      0
0.00000304533967440728      0.0000030874970555271      1.00000405927487      0      0
0.0000030874970555271      0.00000313023803157323      1.00000417242339      0      0
0.00000313023803157323      0.00000317357068139281      1.00000428872582      0      0
0.00000317357068139281      0.00000321750319567045      1.00000440827006      0      0
0.00000321750319567045      0.00000326204387847638      1.00000453114649      0      0
0.00000326204387847638      0.00000330720114883614      1.00000465744797      0      0
0.00000330720114883614      0.00000335298354232185      1.00000478726998      0      0
0.00000335298354232185      0.00000339939971266569      1.00000492071064      0      0
0.00000339939971266569      0.00000344645843339553      1.00000505787084      0      0
0.00000344645843339553      0.00000349416859949336      1.00000519885423      0      0
0.00000349416859949336      0.00000354253922907654      1.00000534376740      0      0
0.00000354253922907654      0.00000359157946510248      1.00000549271988      0      0
0.00000359157946510248      0.00000364129857709674      1.00000564582425      0      0
0.00000364129857709674      0.00000369170596290522      1.00000580319625      0      0
0.00000369170596290522      0.00000374281115047047      1.00000596495484      0      0
0.00000374281115047047      0.0000037946237996327      1.00000613122229      0      0
0.0000037946237996327      0.00000384715370395563      1.00000630212426      0      0
0.00000384715370395563      0.00000390041079257769      1.00000647778996      0      0
0.00000390041079257769      0.00000395440513208878      1.00000665835215      0      0
0.00000395440513208878      0.00000400914692843308      1.00000684394732      0      0
0.00000400914692843308      0.00000406464652883815      1.00000703471577      0      0
0.00000406464652883815      0.00000412091442377072      1.00000723080169      0      0
0.00000412091442377072      0.00000417796124891967      1.00000743235329      0      0
0.00000417796124891967      0.00000423579778720626      1.00000763952294      0      0
0.00000423579778720626      0.0000042944349708224      1.00000785246721      0      0
0.0000042944349708224      0.00000435388388329698      1.00000807134708      0      0
0.00000435388388329698      0.00000441415576159092      1.00000829632800      0      0
0.00000441415576159092      0.0000044752619982211      1.00000852758001      0      0
0.0000044752619982211      0.00000453721414341383      1.00000876527792      0      0
0.00000453721414341383      0.00000460002390728798      1.00000900960140      0      0
0.00000460002390728798      0.0000046637031620685      1.00000926073513      0      0
0.0000046637031620685      0.00000472826394433043      1.00000951886893      0      0
0.00000472826394433043      0.00000479371845727405      1.00000978419793      0      0
0.00000479371845727405      0.00000486007907303155      1.00001005692268      0      0
0.00000486007907303155      0.00000492735833500554      1.00001033724933      0      0
0.00000492735833500554      0.00000499556896024003      1.00001062538976      0      0
0.00000499556896024003      0.00000506472384182418      1.00001092156178      0      0
0.00000506472384182418      0.00000513483605132934      1.00001122598926      0      0
0.00000513483605132934      0.00000520591884127979      1.00001153890230      0      0
0.00000520591884127979      0.00000527798564765776      1.00001186053743      0      0
0.00000527798564765776      0.00000535105009244307      1.00001219113777      0      0
0.00000535105009244307      0.00000542512598618791      1.00001253095320      0      0
0.00000542512598618791      0.00000550022733062734      1.00001288024059      0      0
0.00000550022733062734      0.00000557636832132587      1.00001323926395      0      0
0.00000557636832132587      0.00000565356335036064      1.00001360829465      0      0
0.00000565356335036064      0.00000573182700904185      1.00001398761164      0      0
0.00000573182700904185      0.00000581117409067079      1.00001437750162      0      0
0.00000581117409067079      0.000005891619593336      1.00001477825932      0      0
0.000005891619593336      0.00000597317872274825      1.00001519018764      0      0
0.00000597317872274825      0.00000605586689511467      1.00001561359795      0      0
0.00000605586689511467      0.0000061396997400527      1.00001604881028      0      0
0.0000061396997400527      0.00000622469310354442      1.00001649615362      0      0
0.00000622469310354442      0.00000631086305093168      1.00001695596608      0      0
0.00000631086305093168      0.0000063982258699528      1.00001742859521      0      0
0.0000063982258699528      0.00000648679807382125      1.00001791439828      0      0
0.00000648679807382125      0.00000657659640434692      1.00001841374246      0      0
0.00000657659640434692      0.00000666763783510069      1.00001892700521      0      0
0.00000666763783510069      0.00000675993957462272      1.00001945457447      0      0
0.00000675993957462272      0.0000068535190696752      1.00001999684901      0      0
0.0000068535190696752      0.00000694839400854009      1.00002055423872      0      0
0.00000694839400854009      0.00000704458232436258      1.00002112716490      0      0
0.00000704458232436258      0.00000714210219854078      1.00002171606061      0      0
0.00000714210219854078      0.00000724097206416231      1.00002232137096      0      0
0.00000724097206416231      0.00000734121060948854      1.00002294355348      0      0
0.00000734121060948854      0.000007442836781487      1.00002358307844      0      0
0.000007442836781487      0.00000754586978941272      1.00002424042925      0      0
0.00000754586978941272      0.00000765032910843916      1.00002491610274      0      0
0.00000765032910843916      0.00000775623448333934      1.00002561060964      0      0
0.00000775623448333934      0.00000786360593221801      1.00002632447489      0      0
0.00000786360593221801      0.00000797246375029542      1.00002705823805      0      0
0.00000797246375029542      0.00000808282851374354      1.00002781245373      0      0
0.00000808282851374354      0.00000819472108357529      1.00002858769202      0      0
0.00000819472108357529      0.00000830816260958769      1.00002938453886      0      0
0.00000830816260958769      0.00000842317453435958      1.00003020359655      0      0
0.00000842317453435958      0.00000853977859730466      1.00003104548416      0      0
0.00000853977859730466      0.00000865799683878063      1.00003191083803      0      0
0.00000865799683878063      0.00000877785160425524      1.00003280031221      0      0
0.00000877785160425524      0.00000889936554853005      1.00003371457901      0      0
0.00000889936554853005      0.00000902256164002253      1.00003465432945      0      0
0.00000902256164002253      0.00000914746316510757      1.00003562027384      0      0
0.00000914746316510757      0.00000927409373251906      1.00003661314226      0      0
0.00000927409373251906      0.00000940247727781235      1.00003763368514      0      0
0.00000940247727781235      0.00000953263806788851      1.00003868267385      0      0
0.00000953263806788851      0.00000966460070558129      1.00003976090123      0      0
0.00000966460070558129      0.00000979839013430744      1.00004086918223      0      0
0.00000979839013430744      0.00000993403164278155      1.00004200835451      0      0
0.00000993403164278155      0.000010071550869796      1.00004317927908      0      0
0.000010071550869796      0.0000102109738090674      1.00004438284094      0      0
0.0000102109738090674      0.0000103523268141496      1.00004561994976      0      0
0.0000103523268141496      0.000010495636603415      1.00004689154055      0      0
0.000010495636603415      0.0000106409302651053      1.00004819857441      0      0
0.0000106409302651053      0.000010788235262451      1.00004954203919      0      0
0.000010788235262451      0.0000109375794388631      1.00005092295029      0      0
0.0000109375794388631      0.0000110889910231955      1.00005234235140      0      0
0.0000110889910231955      0.0000112424986350812      1.00005380131531      0      0
0.0000112424986350812      0.0000113981312903417      1.00005530094469      0      0
0.0000113981312903417      0.0000115559184064716      1.00005684237296      0      0
0.0000115559184064716      0.000011715889808199      1.00005842676510      0      0
0.000011715889808199      0.0000118780757331232      1.00006005531860      0      0
0.0000118780757331232      0.0000120425068374297      1.00006172926426      0      0
0.0000120425068374297      0.0000122092142016854      1.00006344986725      0      0
0.0000122092142016854      0.0000123782293367127      1.00006521842795      0      0
0.0000123782293367127      0.0000125495841895462      1.00006703628299      0      0
0.0000125495841895462      0.0000127233111494713      1.00006890480626      0      0
0.0000127233111494713      0.0000128994430541458      1.00007082540992      0      0
0.0000128994430541458      0.0000130780131958075      1.00007279954550      0      0
0.0000130780131958075      0.0000132590553275668      1.00007482870498      0      0
0.0000132590553275668      0.0000134426036697863      1.00007691442191      0      0
0.0000134426036697863      0.00001362869291655      1.00007905827257      0      0
0.00001362869291655      0.00001381735824222      1.00008126187718      0      0
0.00001381735824222      0.0000140086353080861      1.00008352690110      0      0
0.0000140086353080861      0.0000142025602691059      1.00008585505610      0      0
0.0000142025602691059      0.0000143991697807389      1.00008824810166      0      0
0.0000143991697807389      0.0000145985010058751      1.00009070784627      0      0
0.0000145985010058751      0.0000148005916218595      1.00009323614883      0      0
0.0000148005916218595      0.0000150054798276138      1.00009583492005      0      0
0.0000150054798276138      0.0000152132043508565      1.00009850612383      0      0
0.0000152132043508565      0.0000154238044554237      1.00010125177889      0      0
0.0000154238044554237      0.0000156373199486901      1.00010407396010      0      0
0.0000156373199486901      0.0000158537911890937      1.00010697480023      0      0
0.0000158537911890937      0.0000160732590937644      1.00010995649139      0      0
0.0000160732590937644      0.0000162957651462576      1.00011302128686      0      0
0.0000162957651462576      0.000016521351404396      1.00011617150263      0      0
0.000016521351404396      0.0000167500605082187      1.00011940951929      0      0
0.0000167500605082187      0.0000169819356880416      1.00012273778373      0      0
0.0000169819356880416      0.0000172170207726282      1.00012615881098      0      0
0.0000172170207726282      0.0000174553601974744      1.00012967518619      0      0
0.0000174553601974744      0.0000176969990132074      1.00013328956655      0      0
0.0000176969990132074      0.0000179419828941014      1.00013700468327      0      0
0.0000179419828941014      0.0000181903581467107      1.00014082334361      0      0
0.0000181903581467107      0.0000184421717186223      1.00014474843309      0      0
0.0000184421717186223      0.0000186974712073306      1.00014878291767      0      0
0.0000186974712073306      0.0000189563048692332      1.00015292984582      0      0
0.0000189563048692332      0.0000192187216287532      1.00015719235104      0      0
0.0000192187216287532      0.0000194847710875863      1.00016157365411      0      0
0.0000194847710875863      0.0000197545035340766      1.00016607706553      0      0
0.0000197545035340766      0.000020027969952722      1.00017070598805      0      0
0.000020027969952722      0.0000203052220338112      1.00017546391912      0      0
0.0000203052220338112      0.0000205863121831945      1.00018035445375      0      0
0.0000205863121831945      0.0000208712935321888      1.00018538128703      0      0
0.0000208712935321888      0.000021160219947621      1.00019054821697      0      0
0.000021160219947621      0.0000214531460420097      1.00019585914746      0      0
0.0000214531460420097      0.0000217501271838877      1.00020131809107      0      0
0.0000217501271838877      0.0000220512195082683      1.00020692917215      0      0
0.0000220512195082683      0.0000223564799272551      1.00021269662999      0      0
0.0000223564799272551      0.0000226659661408002      1.00021862482186      0      0
0.0000226659661408002      0.0000229797366476099      1.00022471822650      0      0
0.0000229797366476099      0.0000232978507562027      1.00023098144729      0      0
0.0000232978507562027      0.0000236203685961192      1.00023741921600      0      0
0.0000236203685961192      0.000023947351129288      1.00024403639605      0      0
0.000023947351129288      0.0000242788601615485      1.00025083798634      0      0
0.0000242788601615485      0.0000246149583543337      1.00025782912501      0      0
0.0000246149583543337      0.0000249557092365137      1.00026501509332      0      0
0.0000249557092365137      0.0000253011772164045      1.00027240131963      0      0
0.0000253011772164045      0.0000256514275939423      1.00027999338342      0      0
0.0000256514275939423      0.0000260065265730261      1.00028779701953      0      0
0.0000260065265730261      0.0000263665412740315      1.00029581812252      0      0
0.0000263665412740315      0.0000267315397464981      1.00030406275120      0      0
0.0000267315397464981      0.0000271015909819919      1.00031253713306      0      0
0.0000271015909819919      0.0000274767649271459      1.00032124766893      0      0
0.0000274767649271459      0.0000278571324968813      1.00033020093788      0      0
0.0000278571324968813      0.0000282427655878122      1.00033940370219      0      0
0.0000282427655878122      0.0000286337370918349      1.00034886291242      0      0
0.0000286337370918349      0.0000290301209099061      1.00035858571276      0      0
0.0000290301209099061      0.0000294319919660113      1.00036857944619      0      0
0.0000294319919660113      0.0000298394262213274      1.00037885165983      0      0
0.0000298394262213274      0.00003025250068858      1.00038941011178      0      0
0.00003025250068858      0.000030671293446601      1.00040026277504      0      0
0.000030671293446601      0.0000310958836550867      1.00041141784528      0      0
0.0000310958836550867      0.00003152635156956      1.00042288374622      0      0
0.00003152635156956      0.000031962778556541      1.00043466913592      0      0
0.000031962778556541      0.0000324052471089262      1.00044678291310      0      0
0.0000324052471089262      0.0000328538408615817      1.00045923422523      0      0
0.0000328538408615817      0.000033308644607151      1.00047203247307      0      0
0.000033308644607151      0.0000337697443120835      1.00048518731988      0      0
0.0000337697443120835      0.0000342372271328825      1.00049870869739      0      0
0.0000342372271328825      0.0000347111814325807      1.00051260681431      0      0
0.0000347111814325807      0.0000351916967974413      1.00052689216261      0      0
0.0000351916967974413      0.0000356788640538924      1.00054157552710      0      0
0.0000356788640538924      0.0000361727752856944      1.00055666799219      0      0
0.0000361727752856944      0.0000366735238513458      1.00057218095012      0      0
0.0000366735238513458      0.0000371812044017293      1.00058812611138      0      0
0.0000371812044017293      0.0000376959128980032      1.00060451551168      0      0
0.0000376959128980032      0.0000382177466297395      1.00062136152075      0      0
0.0000382177466297395      0.0000387468042333134      1.00063867685395      0      0
0.0000387468042333134      0.0000392831857105477      1.00065647457879      0      0
0.0000392831857105477      0.0000398269924476147      1.00067476812803      0      0
0.0000398269924476147      0.0000403783272342003      1.00069357130583      0      0
0.0000403783272342003      0.0000409372942829333      1.00071289830200      0      0
0.0000409372942829333      0.0000415039992490831      1.00073276370014      0      0
0.0000415039992490831      0.000042078549250531      1.00075318249003      0      0
0.000042078549250531      0.0000426610528880173      1.00077417007792      0      0
0.0000426610528880173      0.0000432516202656688      1.00079574229796      0      0
0.0000432516202656688      0.0000438503630118107      1.00081791542510      0      0
0.0000438503630118107      0.0000444573943000663      1.00084070618613      0      0
0.0000444573943000663      0.0000450728288707489      1.00086413177421      0      0
0.0000450728288707489      0.0000456967830525504      1.00088820985942      0      0
0.0000456967830525504      0.0000463293747845289      1.00091295860224      0      0
0.0000463293747845289      0.0000469707236384016      1.00093839666829      0      0
0.0000469707236384016      0.0000476209508411464      1.00096454324402      0      0
0.0000476209508411464      0.0000482801792979158      1.00099141804502      0      0
0.0000482801792979158      0.0000489485336152684      1.00101904133907      0      0
0.0000489485336152684      0.0000496261401247217      1.00104743395307      0      0
0.0000496261401247217      0.0000503131269066316      1.00107661729464      0      0
0.0000503131269066316      0.0000510096238144011      1.00110661336676      0      0
0.0000510096238144011      0.000051715762499026      1.00113744478021      0      0
0.000051715762499026      0.000052431676433979      1.00116913477849      0      0
0.000052431676433979      0.0000531575009404385      1.00120170724745      0      0
0.0000531575009404385      0.0000538933732128671      1.00123518673483      0      0
0.0000538933732128671      0.0000546394323449439      1.00126959847477      0      0
0.0000546394323449439      0.0000553958193558558      1.00130496839546      0      0
0.0000553958193558558      0.0000561626772169526      1.00134132315066      0      0
0.0000561626772169526      0.0000569401508787716      1.00137869013004      0      0
0.0000569401508787716      0.0000577283872984359      1.00141709748576      0      0
0.0000577283872984359      0.0000585275354674316      1.00145657414788      0      0
0.0000585275354674316      0.0000593377464397706      1.00149714985466      0      0
0.0000593377464397706      0.0000601591733605423      1.00153885516275      0      0
0.0000601591733605423      0.0000609919714948611      1.00158172148165      0      0
0.0000609919714948611      0.0000618362982572143      1.00162578108777      0      0
0.0000618362982572143      0.0000626923132412161      1.00167106715541      0      0
0.0000626923132412161      0.0000635601782497746      1.00171761377834      0      0
0.0000635601782497746      0.0000644400573256746      1.00176545599377      0      0
0.0000644400573256746      0.0000653321167825856      1.00181462980996      0      0
0.0000653321167825856      0.0000662365252364977      1.00186517223471      0      0
0.0000662365252364977      0.0000671534536375933      1.00191712129911      0      0
0.0000671534536375933      0.0000680830753025601      1.00197051609244      0      0
0.0000680830753025601      0.0000690255659473509      1.00202539678018      0      0
0.0000690255659473509      0.0000699811037203975      1.00208180464407      0      0
0.0000699811037203975      0.0000709498692362838      1.00213978210435      0      0
0.0000709498692362838      0.0000719320456098856      1.00219937276765      0      0
0.0000719320456098856      0.0000729278184909828      1.00226062143027      0      0
0.0000729278184909828      0.0000739373760993502      1.00232357413853      0      0
0.0000739373760993502      0.0000749609092603353      1.00238827821430      0      0
0.0000749609092603353      0.0000759986114409274      1.00245478228201      0      0
0.0000759986114409274      0.0000770506787863264      1.00252313631990      0      0
0.0000770506787863264      0.0000781173101570184      1.00259339166785      0      0
0.0000781173101570184      0.0000791987071663636      1.00266560111281      0      0
0.0000791987071663636      0.0000802950742187053      1.00273981888174      0      0
0.0000802950742187053      0.000081406618548006      1.00281610070203      0      0
0.000081406618548006      0.0000825335502570186      1.00289450384473      0      0
0.0000825335502570186      0.0000836760823569998      1.00297508715468      0      0
0.0000836760823569998      0.0000848344308079731      1.00305791112374      0      0
0.0000848344308079731      0.0000860088145595493      1.00314303788059      0      0
0.0000860088145595493      0.0000871994555923124      1.00323053128511      0      0
0.0000871994555923124      0.0000884065789597775      1.00332045697126      0      0
0.0000884065789597775      0.0000896304128309307      1.00341288235477      0      0
0.0000896304128309307      0.0000908711885333572      1.00350787674037      0      0
0.0000908711885333572      0.0000921291405969664      1.00360551130760      0      0
0.0000921291405969664      0.0000934045067983223      1.00370585924392      0      0
0.0000934045067983223      0.0000946975282055884      1.00380899570259      0      0
0.0000946975282055884      0.0000960084492240934      1.00391499792818      0      0
0.0000960084492240934      0.0000973375176425286      1.00402394532037      0      0
0.0000973375176425286      0.000098684984679785      1.00413591940102      0      0
0.000098684984679785      0.000100051105032438      1.00425100399616      0      0
0.000100051105032438      0.000101436136922889      1.00436928519965      0      0
0.000101436136922889      0.000102840342148178      1.00449085146807      0      0
0.000102840342148178      0.000104263986129461      1.00461579371669      0      0
0.000104263986129461      0.000105707337962187      1.00474420534859      0      0
0.000105707337962187      0.00010717067046696      1.00487618233002      0      0
0.00010717067046696      0.000108654260241103      1.00501182320691      0      0
0.000108654260241103      0.000110158387710945      1.00515122933553      0      0
0.000110158387710945      0.000111683337184825      1.00529450476230      0      0
0.000111683337184825      0.000113229396906833      1.00544175642729      0      0
0.000113229396906833      0.00011479685911129      1.00559309418911      0      0
0.00011479685911129      0.000116386020077991      1.00574863089855      0      0
0.000116386020077991      0.000117997180188201      1.00590848250634      0      0
0.000117997180188201      0.00011963064398144      1.00607276815158      0      0
0.00011963064398144      0.00012128672021304      1.00624161017419      0      0
0.00012128672021304      0.00012296572191251      1.00641513438846      0      0
0.00012296572191251      0.000124667966442703      1.00659346985749      0      0
0.000124667966442703      0.000126393775559803      1.00677674930947      0      0
0.000126393775559803      0.000128143475474143      1.00696510903912      0      0
0.000128143475474143      0.000129917396911867      1.00715868901689      0      0
0.000129917396911867      0.000131715875177439      1.00735763318617      0      0
0.000131715875177439      0.000133539250217029      1.00756208919431      0      0
0.000133539250217029      0.00013538786668276      1.00777220883066      0      0
0.00013538786668276      0.000137262073997862      1.00798814797998      0      0
0.000137262073997862      0.000139162226422714      1.00821006675703      0      0
0.000139162226422714      0.00014108868312181      1.00843812973945      0      0
0.00014108868312181      0.000143041808231644      1.00867250575408      0      0
0.000143041808231644      0.000145021970929542      1.00891336834148      0      0
0.000145021970929542      0.00014702954550344      1.00916089575340      0      0
0.00014702954550344      0.000149064911422635      1.00941527096542      0      0
0.000149064911422635      0.00015112845340951      1.00967668205456      0      0
0.00015112845340951      0.000153220561512254      1.00994532203784      0      0
0.000153220561512254      0.000155341631178586      1.01022138929284      0      0
0.000155341631178586      0.000157492063330508      1.01050508735888      0      0
0.000157492063330508      0.000159672264440082      1.01079662535741      0      0
0.000159672264440082      0.00016188264660626      1.01109621810643      0      0
0.00016188264660626      0.000164123627632783      1.01140408622502      0      0
0.000164123627632783      0.00016639563110715      1.01172045594615      0      0
0.00016639563110715      0.000168699086480686      1.01204555998010      0      0
0.000168699086480686      0.000171034429149716      1.01237963712958      0      0
0.000171034429149716      0.00017340210053786      1.01272293251806      0      0
0.00017340210053786      0.000175802548179476      1.01307569797003      0      0
0.000175802548179476      0.000178236225804249      1.01343819194083      0      0
0.000178236225804249      0.000180703593422953      1.01381067960439      0      0
0.000180703593422953      0.000183205117414405      1.01419343376046      0      0
0.000183205117414405      0.000185741270613619      1.01458673401255      0      0
0.000185741270613619      0.000188312532401177      1.01499086743473      0      0
0.000188312532401177      0.000190919388793845      1.01540612887155      0      0
0.000190919388793845      0.000193562332536437      1.01583282088439      0      0
0.000193562332536437      0.000196241863194957      1.01627125431716      0      0
0.000196241863194957      0.000198958487251018      1.01672174805649      0      0
0.000198958487251018      0.000201712718197586      1.01718462916229      0      0
0.000201712718197586      0.000204505076636033      1.01766023365619      0      0
0.000204505076636033      0.000207336090374545      1.01814890656713      0      0
0.000207336090374545      0.000210206294527884      1.01865100160678      0      0
0.000210206294527884      0.000213116231618538      1.01916688194439      0      0
0.000213116231618538      0.000216066451679264      1.01969692048685      0      0
0.000216066451679264      0.000219057512357059      1.02024149962644      0      0
0.000219057512357059      0.000222089979018563      1.02080101138133      0      0
0.000222089979018563      0.000225164424856924      1.02137585941067      0      0
0.000225164424856924      0.000228281431000144      1.02196645619272      0      0
0.000228281431000144      0.00023144158662092      1.02257322579453      0      0
0.00023144158662092      0.000234645489048012      1.02319660350512      0      0
0.000234645489048012      0.000237893743879147      1.02383703556485      0      0
0.000237893743879147      0.000241186965095492      1.02449497985641      0      0
0.000241186965095492      0.000244525775177701      1.02517090588007      0      0
0.000244525775177701      0.000247910805223583      1.02586529483565      0      0
0.000247910805223583      0.000251342695067386      1.02657864212534      0      0
0.000251342695067386      0.000254822093400743      1.02731145313972      0      0
0.000254822093400743      0.00025834965789528      1.02806424919457      0      0
0.00025834965789528      0.000261926055326934      1.02883756211709      0      0
0.000261926055326934      0.000265551961701985      1.02963193882332      0      0
0.000265551961701985      0.00026922806238483      1.03044794021092      0      0
0.00026922806238483      0.000272955052227537      1.03128614111295      0      0
0.000272955052227537      0.000276733635701177      1.03214713081908      0      0
0.000276733635701177      0.000280564527028988      1.03303151299533      0      0
0.000280564527028988      0.000284448450321376      1.03393990712674      0      0
0.000284448450321376      0.000288386139712781      1.03487294980426      0      0
0.000288386139712781      0.000292378339500449      1.03583128914065      0      0
0.000292378339500449      0.000296425804285111      1.03681559534975      0      0
0.000296425804285111      0.000300529299113624      1.03782654964052      0      0
0.000300529299113624      0.000304689599623573      1.03886485345500      0      0
0.000304689599623573      0.000308907492189884      1.03993122567392      0      0
0.000308907492189884      0.000313183774073464      1.04102640172583      0      0
0.000313183774073464      0.000317519253571897      1.04215113530779      0      0
0.000317519253571897      0.000321914750172228      1.04330619901517      0      0
0.000321914750172228      0.000326371094705861      1.04449238470737      0      0
0.000326371094705861      0.000330889129505603      1.04571050244338      0      0
0.000330889129505603      0.000335469708564879      1.04696138066351      0      0
0.000335469708564879      0.000340113697699154      1.04824587347359      0      0
0.000340113697699154      0.000344821974709588      1.04956484836367      0      0
0.000344821974709588      0.000349595429548956      1.05091920024813      0      0
0.000349595429548956      0.000354434964489868      1.05230983820183      0      0
0.000354434964489868      0.000359341494295315      1.05373770157433      0      0
0.000359341494295315      0.000364315946391572      1.05520374608360      0      0
0.000364315946391572      0.000369359261043507      1.05670895026375      0      0
0.000369359261043507      0.000374472391532301      1.05825431756780      0      0
0.000374472391532301      0.00037965630433564      1.05984087492123      0      0
0.00037965630433564      0.000384911979310397      1.06146967272643      0      0
0.000384911979310397      0.000390240409877844      1.06314178521696      0      0
0.000390240409877844      0.000395642603211426      1.06485831181132      0      0
0.000395642603211426      0.000401119580427133      1.06662038039703      0      0
0.000401119580427133      0.000406672376776519      1.06842914266788      0      0
0.000406672376776519      0.000412302041842373      1.07028576916622      0      0
0.000412302041842373      0.000418009639737117      1.07219147363962      0      0
0.000418009639737117      0.000423796249303941      1.07414747836532      0      0
0.000423796249303941      0.000429662964320725      1.07615505250642      0      0
0.000429662964320725      0.000435610893706785      1.07821547249644      0      0
0.000435610893706785      0.000441641161732474      1.08033006329930      0      0
0.000441641161732474      0.000447754908231697      1.08250017030964      0      0
0.000447754908231697      0.000453953288817359      1.08472716432148      0      0
0.000453953288817359      0.000460237475099795      1.08701245145966      0      0
0.000460237475099795      0.000466608654908228      1.08935746963135      0      0
0.000466608654908228      0.000473068032515292      1.09176368705148      0      0
0.000473068032515292      0.000479616828864662      1.09423260324016      0      0
0.000479616828864662      0.000486256281801832      1.09676574950735      0      0
0.000486256281801832      0.000492987646308097      1.09936468853801      0      0
0.000492987646308097      0.000499812194737762      1.10203101621084      0      0
0.000499812194737762      0.000506731217058643      1.10476636887007      0      0
0.000506731217058643      0.0005137460210959      1.10757241826392      0      0
0.0005137460210959      0.000520857932779231      1.11045085057552      0      0
0.000520857932779231      0.000528068296393506      1.11340340967493      0      0
0.000528068296393506      0.000535378474832857      1.11643187478141      0      0
0.000535378474832857      0.000542789849858294      1.11953803712755      0      0
0.000542789849858294      0.000550303822358882      1.12272376287057      0      0
0.000550303822358882      0.000557921812616533      1.12599092052098      0      0
0.000557921812616533      0.000565645260574473      1.12934143095464      0      0
0.000565645260574473      0.00057347562610941      1.13277727262494      0      0
0.00057347562610941      0.000581414389307485      1.13630042481868      0      0
0.000581414389307485      0.000589463050744029      1.13991292580968      0      0
0.000589463050744029      0.000597623131767208      1.14361686541458      0      0
0.000597623131767208      0.000605896174785581      1.14741436500824      0      0
0.000605896174785581      0.000614283743559644      1.15130758262859      0      0
0.000614283743559644      0.000622787423497414      1.15529871953637      0      0
0.000622787423497414      0.000631408821954096      1.15939002107439      0      0
0.000631408821954096      0.000640149568535908      1.16358377614843      0      0
0.000640149568535908      0.000649011315408104      1.16788231792355      0      0
0.000649011315408104      0.000657995737607266      1.17228802609898      0      0
0.000657995737607266      0.000667104533357915      1.17680332814613      0      0
0.000667104533357915      0.00067633942439351      1.18143069248176      0      0
0.00067633942439351      0.000685702156281888      1.18617261782491      0      0
0.000685702156281888      0.000695194498755206      1.19103165618542      0      0
0.000695194498755206      0.000704818246044455      1.19601045039334      0      0
0.000704818246044455      0.000714575217218609      1.20111165159260      0      0
0.000714575217218609      0.000724467256528451      1.20633791623429      0      0
0.000724467256528451      0.000734496233755185      1.21169207342663      0      0
0.000734496233755185      0.000744664044563847      1.21717686266357      0      0
0.000744664044563847      0.000754972610861632      1.22279518469138      0      0
0.000754972610861632      0.000765423881161163      1.22854991382872      0      0
0.000765423881161163      0.0007760198309488      1.23444405105845      0      0
0.0007760198309488      0.000786762463058045      1.24048054274515      0      0
0.000786762463058045      0.00079765380804811      1.24666255433536      0      0
0.00079765380804811      0.000808695924587738      1.25299310895594      0      0
0.000808695924587738      0.000819890899844323      1.25947542637857      0      0
0.000819890899844323      0.00083124084987843      1.26611278914354      0      0
0.00083124084987843      0.000842747920043766      1.27290842515396      0      0
0.000842747920043766      0.000854414285392693      1.27986567546954      0      0
0.000854414285392693      0.000866242151087355      1.28698799289350      0      0
0.000866242151087355      0.000878233752816494      1.29427886436968      0      0
0.000878233752816494      0.000890391357218039      1.30174181057196      0      0
0.000890391357218039      0.000902717262307538      1.30938041581249      0      0
0.000902717262307538      0.000915213797912533      1.31719833913127      0      0
0.000915213797912533      0.000927883326112938      1.32519931107531      0      0
0.000927883326112938      0.000940728241687513      1.33338712972640      0      0
0.000940728241687513      0.000953750972566528      1.34176565971178      0      0
0.000953750972566528      0.000966953980290686      1.35033883282220      0      0
0.000966953980290686      0.000980339760476396      1.35911064933291      0      0
0.000980339760476396      0.000993910843287497      1.36808518159936      0      0
0.000993910843287497      0.0010076697939135      1.37726658304502      0      0
0.0010076697939135      0.00102161921305448      1.38665910036935      0      0
0.00102161921305448      0.0010357617374126      1.39626707022751      0      0
0.0010357617374126      0.00105010004019057      1.40609487789607      0      0
0.00105010004019057      0.00106463683159689      1.41614692250453      0      0
0.00106463683159689      0.00107937485935813      1.42642771219157      0      0
0.00107937485935813      0.00109431690923832      1.43694200533275      0      0
0.00109431690923832      0.00110946580556549      1.44769460440204      0      0
0.00110946580556549      0.00112482441176555      1.45869011218707      0      0
0.00112482441176555      0.00114039563090349      1.46993348507201      0      0
0.00114039563090349      0.00115618240623217      1.48142998809165      0      0
0.00115618240623217      0.00117218772174859      1.49318436265548      0      0
0.00117218772174859      0.00118841460275796      1.50520203735276      0      0
0.00118841460275796      0.00120486611644553      1.51748838895392      0      0
0.00120486611644553      0.00122154537245635      1.53004851443233      0      0
0.00122154537245635      0.00123845552348304      1.54288845664054      0      0
0.00123845552348304      0.00125559976586171      1.55601324974250      0      0
0.00125559976586171      0.00127298134017614      1.56942933335212      0      0
0.00127298134017614      0.00129060353187029      1.58314189086801      0      0
0.00129060353187029      0.00130846967186935      1.59715763872689      0      0
0.00130846967186935      0.00132658313720929      1.61148209399858      0      0
0.00132658313720929      0.00134494735167523      1.62612194969458      0      0
0.00134494735167523      0.00136356578644858      1.64108358053564      0      0
0.00136356578644858      0.00138244196076317      1.65637311963825      0      0
0.00138244196076317      0.00140157944257044      1.67199800484409      0      0
0.00140157944257044      0.00142098184921384      1.68796450745081      0      0
0.00142098184921384      0.00144065284811262      1.70427960032811      0      0
0.00144065284811262      0.00146059615745496      1.72095106468700      0      0
0.00146059615745496      0.00148081554690089      1.73798581628581      0      0
0.00148081554690089      0.00150131483829471      1.75539106933247      0      0
0.00150131483829471      0.00152209790638749      1.77317499117971      0      0
0.00152209790638749      0.00154316867956938      1.79134564161794      0      0
0.00154316867956938      0.00156453114061223      1.80991072788332      0      0
0.00156453114061223      0.00158618932742236      1.82887830468869      0      0
0.00158618932742236      0.00160814733380381      1.84825702866901      0      0
0.00160814733380381      0.00163040931023216      1.86805583163734      0      0
0.00163040931023216      0.00165297946463904      1.88828366187419      0      0
0.00165297946463904      0.00167586206320748      1.90894953236305      0      0
0.00167586206320748      0.00169906143117836      1.93006268279348      0      0
0.00169906143117836      0.00172258195366789      1.95163267085289      0      0
0.00172258195366789      0.00174642807649655      1.97366937264474      0      0
0.00174642807649655      0.00177060430702936      1.99618294965282      0      0
0.00177060430702936      0.00179511521502795      2.01918382622341      0      0
0.00179511521502795      0.00181996543351421      2.04268268788887      0      0
0.00181996543351421      0.00184515965964614      2.06669049328650      0      0
0.00184515965964614      0.00187070265560561      2.09121849067386      0      0
0.00187070265560561      0.00189659924949857      2.11627823397958      0      0
0.00189659924949857      0.00192285433626758      2.14188159663368      0      0
0.00192285433626758      0.00194947287861711      2.16804078254936      0      0
0.00194947287861711      0.00197645990795156      2.19476833331022      0      0
0.00197645990795156      0.00200382052532629      2.22207713035505      0      0
0.00200382052532629      0.00203155990241182      2.24998039275566      0      0
0.00203155990241182      0.00205968328247135      2.27849167710208      0      0
0.00205968328247135      0.00208819598135186      2.30762489561812      0      0
0.00208819598135186      0.00211710338848892      2.33739437392587      0      0
0.00211710338848892      0.00214641096792534      2.36781495240929      0      0
0.00214641096792534      0.00217612425934403      2.39890207895591      0      0
0.00217612425934403      0.00220624887911509      2.43067177284424      0      0
0.00220624887911509      0.00223679052135739      2.46314036680482      0      0
0.00223679052135739      0.00226775495901488      2.49632417365612      0      0
0.00226775495901488      0.00229914804494778      2.53023954723033      0      0
0.00229914804494778      0.00233097571303889      2.56490366717203      0      0
0.00233097571303889      0.00236324397931521      2.60033538059326      0      0
0.00236324397931521      0.00239595894308506      2.63655461652172      0      0
0.00239595894308506      0.00242912678809096      2.67358039313751      0      0
0.00242912678809096      0.00246275378367852      2.71143050272560      0      0
0.00246275378367852      0.00249684628598141      2.75012474886621      0      0
0.00249684628598141      0.00253141073912281      2.78968668070947      0      0
0.00253141073912281      0.0025664536764335      2.83013886268366      0      0
0.0025664536764335      0.00260198172168671      2.87150000310283      0      0
0.00260198172168671      0.00263800159035023      2.91379237552875      0      0
0.00263800159035023      0.00267452009085567      2.95704427334779      0      0
0.00267452009085567      0.00271154412588544      3.00127854245970      0      0
0.00271154412588544      0.00274908069367747      3.04651513882218      0      0
0.00274908069367747      0.00278713688934801      3.09278520100813      0      0
0.00278713688934801      0.00282571990623272      3.14011688878340      0      0
0.00282571990623272      0.00286483703724639      3.18852952491188      0      0
0.00286483703724639      0.00290449567626138      3.23805775768732      0      0
0.00290449567626138      0.00294470331950526      3.28873244832118      0      0
0.00294470331950526      0.0029854675669777      3.34057361344258      0      0
0.0029854675669777      0.00302679612388701      3.39362304612460      0      0
0.00302679612388701      0.0030686968021066      3.44790794814676      0      0
0.0030686968021066      0.00311117752165154      3.50345533811231      0      0
0.00311117752165154      0.0031542463121756      3.56031260877234      0      0
0.0031542463121756      0.00319791131448903      3.61849817862688      0      0
0.00319791131448903      0.00324218078209728      3.67806014571911      0      0
0.00324218078209728      0.0032870630827611      3.73903107313111      0      0
0.0032870630827611      0.00333256670007821      3.80144318121523      0      0
0.00333256670007821      0.00337870023508683      3.86535004106524      0      0
0.00337870023508683      0.00342547240789146      3.93077072119513      0      0
0.00342547240789146      0.00347289205931113      3.99777130013119      0      0
0.00347289205931113      0.00352096815255051      4.06636867540528      0      0
0.00352096815255051      0.00356970977489406      4.13663152094438      0      0
0.00356970977489406      0.00361912613942378      4.20858223938392      0      0
0.00361912613942378      0.0036692265867606      4.28228782572256      0      0
0.0036692265867606      0.00372002058682995      4.35777779310835      0      0
0.00372002058682995      0.00377151774065175      4.43511863478652      0      0
0.00377151774065175      0.00382372778215516      4.51434418883647      0      0
0.00382372778215516      0.00387666058001854      4.59552498450659      0      0
0.00387666058001854      0.00393032613953476      4.67869395629255      0      0
0.00393032613953476      0.0039847346045024      4.76393184452627      0      0
0.0039847346045024      0.00403989625914312      4.85126478655024      0      0
0.00403989625914312      0.00409582153004557      4.94078920816931      0      0
0.00409582153004557      0.00415252098813623      5.03252138253952      0      0
0.00415252098813623      0.00421000535067748      5.12657307882084      0      0
0.00421000535067748      0.0042682854832934      5.22295725283947      0      0
0.0042682854832934      0.00432737240202355      5.32178720209108      0      0
0.00432737240202355      0.00438727727540519      5.42309516914787      0      0
0.00438727727540519      0.00444801142658443      5.52696704018843      0      0
0.00444801142658443      0.00450958633545639      5.63348523800427      0      0
0.00450958633545639      0.00457201364083525      5.74268548783615      0      0
0.00457201364083525      0.00463530514265407      5.85470398288848      0      0
0.00463530514265407      0.00469947280419532      5.96955331903772      0      0
0.00469947280419532      0.00476452875435209      6.08736392956620      0      0
0.00476452875435209      0.0048304852899207      6.20820668314473      0      0
0.0048304852899207      0.00489735487792503      6.33213232228687      0      0
0.00489735487792503      0.00496515015797302      6.45929926109318      0      0
0.00496515015797302      0.00503388394464577      6.58972460490240      0      0
0.00503388394464577      0.00510356922991978      6.72353690609701      0      0
0.00510356922991978      0.00517421918562266      6.86085964418154      0      0
0.00517421918562266      0.00524584716592283      7.00171303531290      0      0
0.00524584716592283      0.00531846670985373      7.14627681626312      0      0
0.00531846670985373      0.00539209154387294      7.29463574397972      0      0
0.00539209154387294      0.00546673558445676      7.44683753896040      0      0
0.00546673558445676      0.00554241294073067      7.60308667592119      0      0
0.00554241294073067      0.00561913791713623      7.76344998912093      0      0
0.00561913791713623      0.00569692501613484      7.92799582890567      0      0
0.00569692501613484      0.00577578894094906      8.09694581770275      0      0
0.00577578894094906      0.00585574459834172      8.27037173001498      0      0
0.00585574459834172      0.00593680710143364      8.44834245691663      0      0
0.00593680710143364      0.00601899177256026      8.63109635954223      0      0
0.00601899177256026      0.00610231414616781      8.81873667580485      0      0
0.00610231414616781      0.0061867899717497      9.01131274003756      0      0
0.0061867899717497      0.0062724352168234      9.20906628620137      0      0
0.0062724352168234      0.00635926606994866      9.41216668526659      0      0
0.00635926606994866      0.00644729894378739      9.62064414216290      0      0
0.00644729894378739      0.00653655047820597      9.83470059015287      0      0
0.00653655047820597      0.00662703754342055      10.0545942637437      0      0
0.00662703754342055      0.00671877724318579      10.2803890146562      0      0
0.00671877724318579      0.00681178691802782      10.5121935182420      0      0
0.00681178691802782      0.00690608414852187      10.7503076289951      0      0
0.00690608414852187      0.00700168675861542      10.9949255753704      0      0
0.00700168675861542      0.00709861281899715      11.2460923022665      0      0
0.00709861281899715      0.00719688065051277      11.5040130499186      0      0
0.00719688065051277      0.00729650882762788      11.7690194844075      0      0
0.00729650882762788      0.00739751618193895      12.0412689262020      0      0
0.00739751618193895      0.00749992180573285      12.3208262097082      0      0
0.00749992180573285      0.00760374505559565      12.6079529806209      0      0
0.00760374505559565      0.00770900555607137      12.9030066778409      0      0
0.00770900555607137      0.00781572320337137      13.2061573666203      0      0
0.00781572320337137      0.00792391816913513      13.5174831209508      0      0
0.00792391816913513      0.00803361090424307      13.8372553097788      0      0
0.00803361090424307      0.00814482214268214      14.1658736967544      0      0
0.00814482214268214      0.00825757290546495      14.5035768362874      0      0
0.00825757290546495      0.00837188450460311      14.8504534281287      0      0
0.00837188450460311      0.0084877785471356      15.2067294708907      0      0
0.0084877785471356      0.00860527693921294      15.5728323810174      0      0
0.00860527693921294      0.00872440189023784      15.9491292340729      0      0
0.00872440189023784      0.0088451759170632      16.3357761524972      0      0
0.0088451759170632      0.00896762184824822      16.7329182039300      0      0
0.00896762184824822      0.00909176282837339      17.1409188284039      0      0
0.00909176282837339      0.00921762232241531      17.5602674649120      0      0
0.00921762232241531      0.009345224120182      17.9913118287837      0      0
0.009345224120182      0.00947459234080956      18.4342102718280      0      0
0.00947459234080956      0.00960575143732124      18.8891664766081      0      0
0.00960575143732124      0.0097387262012494      19.3566126783463      0      0
0.0097387262012494      0.00987354176732169      19.8370945841862      0      0
0.00987354176732169      0.0100102236182119      20.3310195329816      0      0
0.0100102236182119      0.0101487975893568      20.8385979580381      0      0
0.0101487975893568      0.0102892898738392      21.3600463986789      0      0
0.0102892898738392      0.0104317270273393      21.8957942021163      0      0
0.0104317270273393      0.0105761359731542      22.4464458454133      0      0
0.0105761359731542      0.0107225440072866      23.0125514290051      0      0
0.0107225440072866      0.0108709788036044      23.5944545600492      0      0
0.0108709788036044      0.0110214684190717      24.1923850307751      0      0
0.0110214684190717      0.0111740412990521      24.8066872793180      0      0
0.0111740412990521      0.0113287262826851      25.4379377197649      0      0
0.0113287262826851      0.0114855526083377      26.0868338582153      0      0
0.0114855526083377      0.0116445499191305      26.7539758093914      0      0
0.0116445499191305      0.0118057482685412      27.4397596461842      0      0
0.0118057482685412      0.0119691781260852      28.1444811328580      0      0
0.0119691781260852      0.0121348703830748      28.8685450803960      0      0
0.0121348703830748      0.0123028563584581      29.6125855452096      0      0
0.0123028563584581      0.0124731678047393      30.3773937817339      0      0
0.0124731678047393      0.0126458369139802      31.1637244026907      0      0
0.0126458369139802      0.0128208963238851      31.9721488982112      0      0
0.0128208963238851      0.0129983791239701      32.8030757308558      0      0
0.0129983791239701      0.0131783188618175      33.6569144143246      0      0
0.0131783188618175      0.0133607495494169      34.5342494779785      0      0
0.0133607495494169      0.0135457056695945      35.4358914884590      0      0
0.0135457056695945      0.0137332221825303      36.3627727227585      0      0
0.0137332221825303      0.0139233345323668      37.3157700931308      0      0
0.0139233345323668      0.0141160786539086      38.2955839350474      0      0
0.0141160786539086      0.0143114909794141      39.3027540959963      0      0
0.0143114909794141      0.0145096084454827      40.3377969144033      0      0
0.0145096084454827      0.0147104685000363      41.4013685769395      0      0
0.0147104685000363      0.0149141091093971      42.4943499987461      0      0
0.0149141091093971      0.0151205687654648      43.6178044285201      0      0
0.0151205687654648      0.0153298864929916      44.7728395021709      0      0
0.0153298864929916      0.0155421018569589      45.9604597119486      0      0
0.0155421018569589      0.015757254970056      47.1814948035609      0      0
0.015757254970056      0.0159753865002618      48.4366410549411      0      0
0.0159753865002618      0.0161965376785319      49.7265881121591      0      0
0.0161965376785319      0.0164207503065923      51.0521604664342      0      0
0.0164207503065923      0.0166480667648403      52.4144001365068      0      0
0.0166480667648403      0.0168785300203555      53.8145520732909      0      0
0.0168785300203555      0.0171121836350213      55.2539644141521      0      0
0.0171121836350213      0.0173490717737588      56.7339556519184      0      0
0.0173490717737588      0.017589239212875      58.2557124957687      0      0
0.017589239212875      0.0178327313485262      59.8202636471375      0      0
0.0178327313485262      0.0180795942052988      61.4285377999802      0      0
0.0180795942052988      0.0183298744449088      63.0814772240371      0      0
0.0183298744449088      0.0185836193750216      64.7801570414878      0      0
0.0185836193750216      0.0188408769581945      66.5258616686192      0      0
0.0188408769581945      0.0191016958209418      68.3200905622116      0      0
0.0191016958209418      0.0193661252629267      70.1644949158697      0      0
0.0193661252629267      0.0196342152662799      72.0607729393982      0      0
0.0196342152662799      0.0199060165050465      74.0105645698844      0      0
0.0199060165050465      0.0201815803547652      76.0153836478813      0      0
0.0201815803547652      0.0204609589021785      78.0766096774635      0      0
0.0204609589021785      0.0207442049550786      80.1955393609386      0      0
0.0207442049550786      0.0210313720522889      82.3734782796958      0      0
0.0210313720522889      0.0213225144737837      84.6118416303478      0      0
0.0213225144737837      0.0216176872509482      86.9122324503033      0      0
0.0216176872509482      0.0219169461769806      89.2764750621360      0      0
0.0219169461769806      0.0222203478174381      91.7065965045140      0      0
0.0222203478174381      0.0225279495209286      94.2047643591203      0      0
0.0225279495209286      0.0228398094299506      96.7732010692153      0      0
0.0228398094299506      0.0231559864918837      99.4140997974104      0      0
0.0231559864918837      0.0234765404701303      102.129564563496      0      0
0.0234765404701303      0.0238015319554124      104.921589340057      0      0
0.0238015319554124      0.0241310223772239      107.792079763087      0      0
0.0241310223772239      0.0244650740154424      110.742910291211      0      0
0.0244650740154424      0.0248037500121009      113.776001665977      0      0
0.0248037500121009      0.025147114383323      116.893399948319      0      0
0.025147114383323      0.0254952320314234      120.097339514084      0      0
0.0254952320314234      0.025848168757175      123.390277340377      0      0
0.025848168757175      0.0262059912722472      126.774893123998      0      0
0.0262059912722472      0.0265687672118152      130.254057407108      0      0
0.0265687672118152      0.0269365651473444      133.830776290997      0      0
0.0269365651473444      0.0273094545995519      137.508125342518      0      0
0.0273094545995519      0.0276875060515468      141.289186434600      0      0
0.0276875060515468      0.0280707909621536      145.176999649197      0      0
0.0280707909621536      0.0284593817794181      149.174538654585      0      0
0.0284593817794181      0.0288533519543027      153.284713097979      0      0
0.0288533519543027      0.0292527759545692      157.510396553061      0      0
0.0292527759545692      0.0296577292788545      161.854474327613      0      0
0.0296577292788545      0.0300682884709421      166.319902599165      0      0
0.0300682884709421      0.0304845311342295      170.909769203221      0      0
0.0304845311342295      0.0309065359463971      175.627346918497      0      0
0.0309065359463971      0.0313343826742795      180.476131981494      0      0
0.0313343826742795      0.0317681521889432      185.459863352405      0      0
0.0317681521889432      0.0322079264809726      190.582521412995      0      0
0.0322079264809726      0.0326537886759678      195.848307797463      0      0
0.0326537886759678      0.033105823050257      201.261610528505      0      0
0.033105823050257      0.033564115046826      206.826960280659      0      0
0.033564115046826      0.0340287512914689      212.548984302026      0      0
0.0340287512914689      0.0344998196091616      218.432364318117      0      0
0.0344998196091616      0.0349774090406628      224.481803758867      0      0
0.0349774090406628      0.0354616098593442      230.702008112083      0      0
0.0354616098593442      0.0359525135882537      237.097680371726      0      0
0.0359525135882537      0.0364502130174152      243.673531674888      0      0
0.0364502130174152      0.0369548022213675      250.434305531183      0      0
0.0369548022213675      0.0374663765769464      257.384812712116      0      0
0.0374663765769464      0.0379850327813123      264.529972989148      0      0
0.0379850327813123      0.0385108688702281      271.874859524135      0      0
0.0385108688702281      0.0390439842365898      279.424741801459      0      0
0.0390439842365898      0.0395844796492134      287.185123477719      0      0
0.0395844796492134      0.0401324572718825      295.161772311824      0      0
0.0401324572718825      0.0406880206826587      303.360740310251      0      0
0.0406880206826587      0.0412512748934598      311.788373263416      0      0
0.0412512748934598      0.0418223263699098      320.451309854795      0      0
0.0418223263699098      0.0424012830514618      329.356471409120      0      0
0.0424012830514618      0.0429882543718015      338.511044047875      0      0
0.0429882543718015      0.0435833512795317      347.922455502888      0      0
0.0435833512795317      0.0441866862591436      357.598349089665      0      0
0.0441866862591436      0.0447983733522791      367.546557370097      0      0
0.0447983733522791      0.0454185281792862      377.775077865009      0      0
0.0454185281792862      0.0460472679610735      388.292052848566      0      0
0.0460472679610735      0.0466847115412677      399.105754813704      0      0
0.0466847115412677      0.0473309794086762      410.224578687723      0      0
0.0473309794086762      0.047986193720063      421.657041345400      0      0
0.047986193720063      0.0486504783232378      433.411788454065      0      0
0.0486504783232378      0.0493239587804657      445.497608224045      0      0
0.0493239587804657      0.0500067623922011      457.923451253546      0      0
0.0500067623922011      0.0506990182211494      470.698455364900      0      0
0.0506990182211494      0.0514008571166629      483.831974136204      0      0
0.0514008571166629      0.0521124117394733      497.333607738100      0      0
0.0521124117394733      0.0528338165867671      511.213234682674      0      0
0.0528338165867671      0.0535652080176086      525.481043168580      0      0
0.0535652080176086      0.0543067242787134      540.147560848503      0      0
0.0543067242787134      0.0550585055305805      555.223682035526      0      0
0.0550585055305805      0.0558206938739848      570.720691586921      0      0
0.0558206938739848      0.0565934333768373      586.650284941367      0      0
0.0565934333768373      0.0573768701014157      603.024584024080      0      0
0.0573768701014157      0.0581711521319738      619.856148961536      0      0
0.0581711521319738      0.0589764296027321      637.157985753496      0      0
0.0589764296027321      0.0597928547262553      654.943550227627      0      0
0.0597928547262553      0.0606205818222245      673.226748746401      0      0
0.0606205818222245      0.0614597673466051      692.021936244655      0      0
0.0614597673466051      0.0623105699212211      711.343912248854      0      0
0.0623105699212211      0.0631731503637371      731.207915567071      0      0
0.0631731503637371      0.0640476717180559      751.629618344658      0      0
0.0640476717180559      0.064934299285137      772.625120158374      0      0
0.064934299285137      0.065833200654241      794.210942775737      0      0
0.065833200654241      0.0667445457346082      816.404026141465      0      0
0.0667445457346082      0.0676685067875737      839.221726073985      0      0
0.0676685067875737      0.0686052584591283      862.681814066971      0      0
0.0686052584591283      0.0695549778129301      886.802479498192      0      0
0.0695549778129301      0.0705178443637725      911.602334454690      0      0
0.0705178443637725      0.071494040111516      937.100421293006      0      0
0.071494040111516      0.0724837495754901      963.316222968586      0      0
0.0724837495754901      0.07348715982937      990.269676092113      0      0
0.07348715982937      0.0745044605365374      1017.98118660369      0      0
0.0745044605365374      0.0755358439859309      1046.47164789979      0      0
0.0755358439859309      0.0765815051283916      1075.76246120315      0      0
0.0765815051283916      0.0776416416135129      1105.87555793213      0      0
0.0776416416135129      0.0787164538269999      1136.83342380360      0      0
0.0787164538269999      0.0798061449285455      1168.65912439088      0      0
0.0798061449285455      0.0809109208902321      1201.37633185502      0      0
0.0809109208902321      0.0820309905354643      1235.00935257301      0      0
0.0820309905354643      0.0831665655784396      1269.58315539816      0      0
0.0831665655784396      0.0843178606641673      1305.12340030584      0      0
0.0843178606641673      0.0854850934090396      1341.65646719992      0      0
0.0854850934090396      0.0866684844419658      1379.20948468071      0      0
0.0866684844419658      0.087868257446075      1417.81035860302      0      0
0.087868257446075      0.0890846392009967      1457.48780028171      0      0
0.0890846392009967      0.0903178596257262      1498.27135423148      0      0
0.0903178596257262      0.0915681518220832      1540.19142535607      0      0
0.0915681518220832      0.0928357521187732      1583.27930553001      0      0
0.0928357521187732      0.0941209001160578      1627.56719954157      0      0
0.0941209001160578      0.0954238387310435      1673.08825038979      0      0
0.0954238387310435      0.0967448142435972      1719.87656394994      0      0
0.0967448142435972      0.0980840763428988      1767.96723304065      0      0
0.0980840763428988      0.0994418781746361      1817.39636094248      0      0
0.0994418781746361      0.100818476388855      1868.20108443158      0      0
0.100818476388855      0.10221413118847      1920.41959640270      0      0
0.10221413118847      0.103629106378448      1974.09116816495      0      0
0.103629106378448      0.105063669415674      2029.25617149941      0      0
0.105063669415674      0.106518091459502      2085.95610057176      0      0
0.106518091459502      0.107992647423013      2144.23359379489      0      0
0.107992647423013      0.109487616024976      2204.13245573631      0      0
0.109487616024976      0.111003279842531      2265.69767916356      0      0
0.111003279842531      0.112539925364605      2328.97546731756      0      0
0.112539925364605      0.114097843046059      2394.01325649934      0      0
0.114097843046059      0.115677327362591      2460.85973905040      0      0
0.115677327362591      0.117278676866402      2529.56488680012      0      0
0.117278676866402      0.118902194242619      2600.17997504731      0      0
0.118902194242619      0.120548186366517      2672.75760713467      0      0
0.120548186366517      0.122216964361519      2747.35173966786      0      0
0.122216964361519      0.123908843658004      2824.01770842213      0      0
0.123908843658004      0.125624144052934      2902.81225497154      0      0
0.125624144052934      0.127363189770296      2983.79355406763      0      0
0.127363189770296      0.12912630952239      3067.02124178593      0      0
0.12912630952239      0.130913836571959      3152.55644445099      0      0
0.130913836571959      0.132726108795187      3240.46180834252      0      0
0.132726108795187      0.134563468745557      3330.80153017782      0      0
0.134563468745557      0.136426263718606      3423.64138835809      0      0
0.136426263718606      0.138314845817565      3519.04877495934      0      0
0.138314845817565      0.140229572019921      3617.09272844175      0      0
0.140229572019921      0.142170804244882      3717.84396704460      0      0
0.142170804244882      0.144138909421796      3821.37492282781      0      0
0.144138909421796      0.146134259559502      3927.75977631511      0      0
0.146134259559502      0.148157231816648      4037.07449168774      0      0
0.148157231816648      0.150208208572982      4149.39685247214      0      0
0.150208208572982      0.152287577501628      4264.80649765962      0      0
0.152287577501628      0.154395731642364      4383.38495819017      0      0
0.154395731642364      0.156533069475914      4505.21569372780      0      0
0.156533069475914      0.158699994999266      4630.38412964890      0      0
0.158699994999266      0.16089691780204      4758.97769416007      0      0
0.16089691780204      0.163124253143903      4891.08585545616      0      0
0.163124253143903      0.165382422033063      5026.80015882399      0      0
0.165382422033063      0.16767185130585      5166.21426359109      0      0
0.16767185130585      0.16999297370739      5309.42397981301      0      0
0.16999297370739      0.172346227973408      5456.52730458661      0      0
0.172346227973408      0.174732058913154      5607.62445786979      0      0
0.174732058913154      0.177150917493482      5762.81791768152      0      0
0.177150917493482      0.179603260924088      5922.21245454857      0      0
0.179603260924088      0.182089552743936      6085.91516505732      0      0
0.182089552743936      0.184610262908873      6254.03550436092      0      0
0.184610262908873      0.187165867880458      6426.68531748296      0      0
0.187165867880458      0.189756850716024      6603.97886924949      0      0
0.189756850716024      0.192383701159985      6786.03287267062      0      0
0.192383701159985      0.195046915736409      6972.96651558251      0      0
0.195046915736409      0.197746997842864      7164.90148534847      0      0
0.197746997842864      0.200484457845576      7361.96199140545      0      0
0.200484457845576      0.203259813175894      7564.27478542894      0      0
0.203259813175894      0.206073588428097      7771.96917887466      0      0
0.206073588428097      0.208926315458549      7985.17705764035      0      0
0.208926315458549      0.211818533486235      8204.03289357426      0      0
0.211818533486235      0.214750789194674      8428.67375253956      0      0
0.214750789194674      0.217723636835266      8659.23929872504      0      0
0.217723636835266      0.220737638332042      8895.87179487238      0      0
0.220737638332042      0.22379336338789      9138.71609806883      0      0
0.22379336338789      0.226891389592229      9387.91965073146      0      0
0.226891389592229      0.230032302530194      9643.63246638438      0      0
0.230032302530194      0.233216695893316      9906.00710980461      0      0
0.233216695893316      0.236445171591743      10175.1986710845      0      0
0.236445171591743      0.239718339868012      10451.3647331284      0      0
0.239718339868012      0.243036819412397      10734.6653320714      0      0
0.243036819412397      0.246401237479853      11025.2629100708      0      0
0.246401237479853      0.249812230008578      11323.3222598908      0      0
0.249812230008578      0.253270441740218      11629.0104606554      0      0
0.253270441740218      0.256776526341734      11942.4968041109      0      0
0.256776526341734      0.260331146528961      12263.9527106909      0      0
0.260331146528961      0.263934974191869      12593.5516346324      0      0
0.263934974191869      0.267588690521566      12931.4689573424      0      0
0.267588690521566      0.271292986139054      13277.8818681614      0      0
0.271292986139054      0.275048561225772      13632.9692316135      0      0
0.275048561225772      0.27885612565594      13996.9114401744      0      0
0.27885612565594      0.282716399130741      14369.8902515224      0      0
0.282716399130741      0.286630111314356      14752.0886091728      0      0
0.286630111314356      0.290598001971889      15143.6904453192      0      0
0.290598001971889      0.294620821109189      15544.8804646311      0      0
0.294620821109189      0.298699329114623      15955.8439076713      0      0
0.298699329114623      0.302834296902796      16376.7662925104      0      0
0.302834296902796      0.307026506060274      16807.8331330182      0      0
0.307026506060274      0.311276748993318      17249.2296322121      0      0
0.311276748993318      0.315585829077662      17701.1403489334      0      0
0.315585829077662      0.319954560810364      18163.7488360041      0      0
0.319954560810364      0.324383769963767      18637.2372478950      0      0
0.324383769963767      0.32887429374158      19121.7859157991      0      0
0.32887429374158      0.33342698093713      19617.5728878607      0      0
0.33342698093713      0.338042692093795      20124.7734321579      0      0
0.338042692093795      0.342722299667666      20643.5594998670      0      0
0.342722299667666      0.347466688192458      21174.0991458594      0      0
0.347466688192458      0.352276754446699      21716.5559037895      0      0
0.352276754446699      0.357153407623246      22271.0881125210      0      0
0.357153407623246      0.362097569501131      22837.8481905175      0      0
0.362097569501131      0.367110174619799      23416.9818545764      0      0
0.367110174619799      0.372192170455755      24008.6272790243      0      0
0.372192170455755      0.37734451760165      24612.9141912050      0      0
0.37734451760165      0.382568189947856      25229.9628987812      0      0
0.382568189947856      0.387864174866547      25859.8832440348      0      0
0.387864174866547      0.393233473398329      26502.7734799811      0      0
0.393233473398329      0.398677100441459      27158.7190627142      0      0
0.398677100441459      0.40419608494368      27827.7913539611      0      0
0.40419608494368      0.409791470096709      28510.0462273431      0      0
0.409791470096709      0.41546431353342      29205.5225713190      0      0
0.41546431353342      0.421215687527758      29914.2406812036      0      0
0.421215687527758      0.427046679197417      30636.2005320224      0      0
0.427046679197417      0.43295839070933      31371.3799232593      0      0
0.43295839070933      0.438951939487993      32119.7324857779      0      0
0.438951939487993      0.445028458426682      32881.1855403372      0      0
0.445028458426682      0.451189096101594      33655.6377961642      0      0
0.451189096101594      0.457435016988945      34442.9568769843      0      0
0.457435016988945      0.463767401685081      35242.9766607155      0      0
0.463767401685081      0.470187447129631      36055.4944177041      0      0
0.470187447129631      0.476696366831751      36880.2677308844      0      0
0.476696366831751      0.483295391099501      37717.0111795555      0      0
0.483295391099501      0.489985767272398      38565.3927665757      0      0
0.489985767272398      0.496768759957182      39425.0300666126      0      0
0.496768759957182      0.503645651266856      40295.4860706500      0      0
0.503645651266856      0.510617741063022      41176.2646991590      0      0
0.510617741063022      0.517686347201588      42066.8059531615      0      0
0.517686347201588      0.524852805781861      42966.4806687603      0      0
0.524852805781861      0.532118471399099      43874.5848365061      0      0
0.532118471399099      0.539484717400551      44790.3334421257      0      0
0.539484717400551      0.546952936145049      45712.8537795112      0      0
0.546952936145049      0.554524539266187      46641.1781803380      0      0
0.554524539266187      0.56220095793915      47574.2360970529      0      0
0.56220095793915      0.569983643151229      48510.8454670382      0      0
0.569983643151229      0.577874065976087      49449.7032752514      0      0
0.577874065976087      0.585873717851818      50389.3752202267      0      0
0.585873717851818      0.59398411086286      51328.2843736122      0      0
0.59398411086286      0.602206778025804      52264.6987058790      0      0
0.602206778025804      0.610543273579166      53196.7173298677      0      0
0.610543273579166      0.618995173277162      54122.2552886124      0      0
0.618995173277162      0.62756407468756      55039.0266834128      0      0
0.62756407468756      0.636251597493652      55944.5259011164      0      0
0.636251597493652      0.645059383800396      56836.0066543792      0      0
0.645059383800396      0.653989098444817      57710.4584931701      0      0
0.653989098444817      0.663042429310678      58564.5803772062      0      0
0.663042429310678      0.672221087647534      59394.7508137202      0      0
0.672221087647534      0.681526808394186      60196.9939581903      0      0
0.681526808394186      0.690961350506615      60966.9409410087      0      0
0.690961350506615      0.70052649729046      61699.7855119366      0      0
0.70052649729046      0.710224056738094      62390.2328749160      0      0
0.710224056738094      0.720055861870372      63032.4403023140      0      0
0.720055861870372      0.730023771083106      63619.9477476748      0      0
0.730023771083106      0.740129668498331      64145.5961881230      0      0
0.740129668498331      0.750375464320448      64601.4307769304      0      0
0.750375464320448      0.76076309519728      64978.5850085933      0      0
0.76076309519728      0.771294524586143      65267.1408977604      0      0
0.771294524586143      0.781971743124969      65455.9585069393      0      0
0.781971743124969      0.792796769008581      65532.4658087857      0      0
0.792796769008581      0.803771648370161      65482.3964988143      0      0
0.803771648370161      0.814898455668016      65289.4584452306      0      0
0.814898455668016      0.826179294077686      64934.9080952940      0      0
0.826179294077686      0.837616295889483      64396.9948756749      0      0
0.837616295889483      0.849211622911536      63650.2218673109      0      0
0.849211622911536      0.860967466878409      62664.3402001513      0      0
0.860967466878409      0.872886049865385      61402.9460749575      0      0
0.872886049865385      0.884969624708479      59821.4641257567      0      0
0.884969624708479      0.897220475430265      57864.1437462194      0      0
0.897220475430265      0.909640917671599      55459.3876923264      0      0
0.909640917671599      0.922233299129318      52512.0859411700      0      0
0.922233299129318      0.935      48890.1387981799      0      0
# END HISTO1D SudakovqbarqExpOutputsN2LLNor11
# BEGIN HISTO1D SudakovqbarqExpOutputsN2LLNor12
PlotOrder=2
LineColor=red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\mathbf{V}^{-1}_{h,\mathrm{thr}}\mathbf{V}_{h}\Right]_{(1,2)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.000000000280817813653898      0      0
0.00000101384324431002      0.00000102787812403307      0.000000000330338216316244      0      0
0.00000102787812403307      0.00000104210729202498      0.000000000314983334558601      0      0
0.00000104210729202498      0.00000105653343786574      0.000000000389337404649865      0      0
0.00000105653343786574      0.00000107115928836782      0.000000000294954834504012      0      0
0.00000107115928836782      0.00000108598760809164      0.000000000464075300324683      0      0
0.00000108598760809164      0.00000110102119986811      0.000000000383598018598591      0      0
0.00000110102119986811      0.00000111626290532839      0.000000000487211751113365      0      0
0.00000111626290532839      0.00000113171560544106      0.000000000499606306763720      0      0
0.00000113171560544106      0.00000114738222105665      0.000000000415340357245143      0      0
0.00000114738222105665      0.00000116326571345971      0.000000000529476943714937      0      0
0.00000116326571345971      0.0000011793690849286      0.000000000353052272986559      0      0
0.0000011793690849286      0.00000119569537930295      0.000000000557067712514461      0      0
0.00000119569537930295      0.000001212247682559      0.000000000571360250806837      0      0
0.000001212247682559      0.00000122902912339292      0.000000000394105422347027      0      0
0.00000122902912339292      0.00000124604287381218      0.000000000567127551290526      0      0
0.00000124604287381218      0.00000126329214973512      0.000000000619424857121662      0      0
0.00000126329214973512      0.00000128078021159884      0.000000000476560917157594      0      0
0.00000128078021159884      0.00000129851036497544      0.000000000422228582851236      0      0
0.00000129851036497544      0.00000131648596119688      0.000000000581913988859088      0      0
0.00000131648596119688      0.00000133471039798844      0.000000000474302523566584      0      0
0.00000133471039798844      0.00000135318712011092      0.000000000521727735028284      0      0
0.00000135318712011092      0.00000137191962001179      0.000000000652353397379684      0      0
0.00000137191962001179      0.00000139091143848532      0.000000000721541500281573      0      0
0.00000139091143848532      0.00000141016616534188      0.000000000703331216425067      0      0
0.00000141016616534188      0.00000142968744008643      0.000000000695656940449872      0      0
0.00000142968744008643      0.00000144947895260651      0.000000000521462404849751      0      0
0.00000144947895260651      0.00000146954444386967      0.000000000827753227257262      0      0
0.00000146954444386967      0.00000148988770663059      0.000000000794356202141407      0      0
0.00000148988770663059      0.00000151051258614798      0.000000000630579233642948      0      0
0.00000151051258614798      0.00000153142298091138      0.000000000768371042320727      0      0
0.00000153142298091138      0.00000155262284337812      0.000000000741776735247293      0      0
0.00000155262284337812      0.00000157411618072032      0.000000000886526093306241      0      0
0.00000157411618072032      0.00000159590705558239      0.000000000664108939590231      0      0
0.00000159590705558239      0.0000016179995868489      0.000000000927242240245363      0      0
0.0000016179995868489      0.00000164039795042316      0.000000000992520275021258      0      0
0.00000164039795042316      0.00000166310638001652      0.000000000730572185101717      0      0
0.00000166310638001652      0.00000168612916794864      0.000000000718665542027838      0      0
0.00000168612916794864      0.00000170947066595881      0.000000000995877612257890      0      0
0.00000170947066595881      0.00000173313528602849      0.000000000891348199721563      0      0
0.00000173313528602849      0.00000175712750121529      0.000000000941384634051127      0      0
0.00000175712750121529      0.00000178145184649847      0.00000000112150994622070      0      0
0.00000178145184649847      0.00000180611291963609      0.000000000795543571405896      0      0
0.00000180611291963609      0.00000183111538203409      0.000000000833891710051567      0      0
0.00000183111538203409      0.00000185646395962742      0.000000000839460289385064      0      0
0.00000185646395962742      0.00000188216344377329      0.000000000862106966580633      0      0
0.00000188216344377329      0.00000190821869215684      0.00000000114293745162213      0      0
0.00000190821869215684      0.00000193463462970931      0.000000000917358734040556      0      0
0.00000193463462970931      0.000001961416249539      0.00000000130157761117150      0      0
0.000001961416249539      0.00000198856861387501      0.00000000147944953426055      0      0
0.00000198856861387501      0.00000201609685502412      0.00000000143029543273445      0      0
0.00000201609685502412      0.00000204400617634088      0.00000000100781729097915      0      0
0.00000204400617634088      0.00000207230185321116      0.00000000145107923344342      0      0
0.00000207230185321116      0.00000210098923404927      0.00000000112034593321891      0      0
0.00000210098923404927      0.00000213007374130893      0.00000000128523263328396      0      0
0.00000213007374130893      0.00000215956087250823      0.00000000168526845670837      0      0
0.00000215956087250823      0.00000218945620126872      0.00000000173737057677112      0      0
0.00000218945620126872      0.00000221976537836897      0.00000000178138181084651      0      0
0.00000221976537836897      0.00000225049413281266      0.00000000157041315955553      0      0
0.00000225049413281266      0.00000228164827291145      0.00000000185345985783217      0      0
0.00000228164827291145      0.0000023132336873829      0.00000000144705466313711      0      0
0.0000023132336873829      0.0000023452563464635      0.00000000203204567211526      0      0
0.0000023452563464635      0.00000237772230303722      0.00000000156078225180507      0      0
0.00000237772230303722      0.00000241063769377955      0.00000000189856094986554      0      0
0.00000241063769377955      0.00000244400874031748      0.00000000142516918011818      0      0
0.00000244400874031748      0.00000247784175040552      0.00000000172655280164726      0      0
0.00000247784175040552      0.00000251214311911795      0.00000000158983577814506      0      0
0.00000251214311911795      0.00000254691933005764      0.00000000219389276057288      0      0
0.00000254691933005764      0.00000258217695658154      0.00000000236149268036849      0      0
0.00000258217695658154      0.0000026179226630432      0.00000000177655801605485      0      0
0.0000026179226630432      0.00000265416320605244      0.00000000220993233032717      0      0
0.00000265416320605244      0.00000269090543575249      0.00000000178701843042277      0      0
0.00000269090543575249      0.00000272815629711478      0.00000000177348563217736      0      0
0.00000272815629711478      0.00000276592283125165      0.00000000278312187476074      0      0
0.00000276592283125165      0.00000280421217674733      0.00000000243875873750364      0      0
0.00000280421217674733      0.00000284303157100718      0.00000000250880727187241      0      0
0.00000284303157100718      0.00000288238835162573      0.00000000284482135095310      0      0
0.00000288238835162573      0.00000292228995777364      0.00000000304228517552368      0      0
0.00000292228995777364      0.00000296274393160382      0.00000000293840332325723      0      0
0.00000296274393160382      0.00000300375791967704      0.00000000211689820861690      0      0
0.00000300375791967704      0.00000304533967440728      0.00000000269679401796555      0      0
0.00000304533967440728      0.0000030874970555271      0.00000000225428908537168      0      0
0.0000030874970555271      0.00000313023803157323      0.00000000233389972680915      0      0
0.00000313023803157323      0.00000317357068139281      0.00000000357200440417771      0      0
0.00000317357068139281      0.00000321750319567045      0.00000000245539237833349      0      0
0.00000321750319567045      0.00000326204387847638      0.00000000382082384475882      0      0
0.00000326204387847638      0.00000330720114883614      0.00000000254964627343301      0      0
0.00000330720114883614      0.00000335298354232185      0.00000000343200825969988      0      0
0.00000335298354232185      0.00000339939971266569      0.00000000353791246800773      0      0
0.00000339939971266569      0.00000344645843339553      0.00000000301990991303679      0      0
0.00000344645843339553      0.00000349416859949336      0.00000000281801351562452      0      0
0.00000349416859949336      0.00000354253922907654      0.00000000447359250618196      0      0
0.00000354253922907654      0.00000359157946510248      0.00000000409675720371477      0      0
0.00000359157946510248      0.00000364129857709674      0.00000000423194952275557      0      0
0.00000364129857709674      0.00000369170596290522      0.00000000472997605241266      0      0
0.00000369170596290522      0.00000374281115047047      0.00000000496574349109419      0      0
0.00000374281115047047      0.0000037946237996327      0.00000000508491212012370      0      0
0.0000037946237996327      0.00000384715370395563      0.00000000497340155936382      0      0
0.00000384715370395563      0.00000390041079257769      0.00000000363520870111074      0      0
0.00000390041079257769      0.00000395440513208878      0.00000000376510878870755      0      0
0.00000395440513208878      0.00000400914692843308      0.00000000439505004752858      0      0
0.00000400914692843308      0.00000406464652883815      0.00000000377072746423381      0      0
0.00000406464652883815      0.00000412091442377072      0.00000000597471900122451      0      0
0.00000412091442377072      0.00000417796124891967      0.00000000547847945864563      0      0
0.00000417796124891967      0.00000423579778720626      0.00000000554583556672603      0      0
0.00000423579778720626      0.0000042944349708224      0.00000000619628480312987      0      0
0.0000042944349708224      0.00000435388388329698      0.00000000663472082622205      0      0
0.00000435388388329698      0.00000441415576159092      0.00000000678358632984188      0      0
0.00000441415576159092      0.0000044752619982211      0.00000000693513429867967      0      0
0.0000044752619982211      0.00000453721414341383      0.00000000511159169722623      0      0
0.00000453721414341383      0.00000460002390728798      0.00000000736972321316971      0      0
0.00000460002390728798      0.0000046637031620685      0.00000000756490494900674      0      0
0.0000046637031620685      0.00000472826394433043      0.00000000512516662581399      0      0
0.00000472826394433043      0.00000479371845727405      0.00000000531960331465825      0      0
0.00000479371845727405      0.00000486007907303155      0.00000000817688337836824      0      0
0.00000486007907303155      0.00000492735833500554      0.00000000664445732686523      0      0
0.00000492735833500554      0.00000499556896024003      0.00000000656645846384843      0      0
0.00000499556896024003      0.00000506472384182418      0.00000000812732380136220      0      0
0.00000506472384182418      0.00000513483605132934      0.00000000893487252188080      0      0
0.00000513483605132934      0.00000520591884127979      0.00000000668475141830150      0      0
0.00000520591884127979      0.00000527798564765776      0.00000000675435644167039      0      0
0.00000527798564765776      0.00000535105009244307      0.00000000852986465499633      0      0
0.00000535105009244307      0.00000542512598618791      0.00000000858680458390472      0      0
0.00000542512598618791      0.00000550022733062734      0.00000000669220459387463      0      0
0.00000550022733062734      0.00000557636832132587      0.0000000105921355752700      0      0
0.00000557636832132587      0.00000565356335036064      0.0000000108682879507004      0      0
0.00000565356335036064      0.00000573182700904185      0.00000000886541789159869      0      0
0.00000573182700904185      0.00000581117409067079      0.0000000110049307232852      0      0
0.00000581117409067079      0.000005891619593336      0.00000000763008382297692      0      0
0.000005891619593336      0.00000597317872274825      0.00000000782995069156597      0      0
0.00000597317872274825      0.00000605586689511467      0.0000000115368639957928      0      0
0.00000605586689511467      0.0000061396997400527      0.00000000845328142609807      0      0
0.0000061396997400527      0.00000622469310354442      0.0000000109728796653706      0      0
0.00000622469310354442      0.00000631086305093168      0.0000000117137384258193      0      0
0.00000631086305093168      0.0000063982258699528      0.0000000110328791999864      0      0
0.0000063982258699528      0.00000648679807382125      0.00000000980038445211248      0      0
0.00000648679807382125      0.00000657659640434692      0.00000000941657473078495      0      0
0.00000657659640434692      0.00000666763783510069      0.00000000966628983988916      0      0
0.00000666763783510069      0.00000675993957462272      0.0000000104195620884099      0      0
0.00000675993957462272      0.0000068535190696752      0.0000000149544984017234      0      0
0.0000068535190696752      0.00000694839400854009      0.0000000116172454499610      0      0
0.00000694839400854009      0.00000704458232436258      0.0000000156336354277193      0      0
0.00000704458232436258      0.00000714210219854078      0.0000000141975412130968      0      0
0.00000714210219854078      0.00000724097206416231      0.0000000147594994730282      0      0
0.00000724097206416231      0.00000734121060948854      0.0000000135905858511825      0      0
0.00000734121060948854      0.000007442836781487      0.0000000181962051109808      0      0
0.000007442836781487      0.00000754586978941272      0.0000000189581180498232      0      0
0.00000754586978941272      0.00000765032910843916      0.0000000125516514139773      0      0
0.00000765032910843916      0.00000775623448333934      0.0000000140232859015471      0      0
0.00000775623448333934      0.00000786360593221801      0.0000000140024165933310      0      0
0.00000786360593221801      0.00000797246375029542      0.0000000205113123246202      0      0
0.00000797246375029542      0.00000808282851374354      0.0000000200731246181775      0      0
0.00000808282851374354      0.00000819472108357529      0.0000000193957188799133      0      0
0.00000819472108357529      0.00000830816260958769      0.0000000218232423255854      0      0
0.00000830816260958769      0.00000842317453435958      0.0000000228810434166454      0      0
0.00000842317453435958      0.00000853977859730466      0.0000000172238228754443      0      0
0.00000853977859730466      0.00000865799683878063      0.0000000185659370047064      0      0
0.00000865799683878063      0.00000877785160425524      0.0000000251873369342868      0      0
0.00000877785160425524      0.00000889936554853005      0.0000000232177022916827      0      0
0.00000889936554853005      0.00000902256164002253      0.0000000197556127663594      0      0
0.00000902256164002253      0.00000914746316510757      0.0000000200665015717153      0      0
0.00000914746316510757      0.00000927409373251906      0.0000000255522887527591      0      0
0.00000927409373251906      0.00000940247727781235      0.0000000258774998030228      0      0
0.00000940247727781235      0.00000953263806788851      0.0000000271170231328935      0      0
0.00000953263806788851      0.00000966460070558129      0.0000000252610660364601      0      0
0.00000966460070558129      0.00000979839013430744      0.0000000311594018893928      0      0
0.00000979839013430744      0.00000993403164278155      0.0000000216375003972070      0      0
0.00000993403164278155      0.000010071550869796      0.0000000222208962408443      0      0
0.000010071550869796      0.0000102109738090674      0.0000000336986729659813      0      0
0.0000102109738090674      0.0000103523268141496      0.0000000340115699810996      0      0
0.0000103523268141496      0.000010495636603415      0.0000000269600165252904      0      0
0.000010495636603415      0.0000106409302651053      0.0000000300647974846982      0      0
0.0000106409302651053      0.000010788235262451      0.0000000325939079394226      0      0
0.000010788235262451      0.0000109375794388631      0.0000000371807951050187      0      0
0.0000109375794388631      0.0000110889910231955      0.0000000286094006561422      0      0
0.0000110889910231955      0.0000112424986350812      0.0000000400688051343419      0      0
0.0000112424986350812      0.0000113981312903417      0.0000000378605453533948      0      0
0.0000113981312903417      0.0000115559184064716      0.0000000425552092563737      0      0
0.0000115559184064716      0.000011715889808199      0.0000000320032676706352      0      0
0.000011715889808199      0.0000118780757331232      0.0000000445865253667515      0      0
0.0000118780757331232      0.0000120425068374297      0.0000000369557849634253      0      0
0.0000120425068374297      0.0000122092142016854      0.0000000337184903996393      0      0
0.0000122092142016854      0.0000123782293367127      0.0000000362286320239650      0      0
0.0000123782293367127      0.0000125495841895462      0.0000000438252305556046      0      0
0.0000125495841895462      0.0000127233111494713      0.0000000511072199359983      0      0
0.0000127233111494713      0.0000128994430541458      0.0000000480038242360719      0      0
0.0000128994430541458      0.0000130780131958075      0.0000000371435880928264      0      0
0.0000130780131958075      0.0000132590553275668      0.0000000377918035779599      0      0
0.0000132590553275668      0.0000134426036697863      0.0000000471834086872495      0      0
0.0000134426036697863      0.00001362869291655      0.0000000526013207066509      0      0
0.00001362869291655      0.00001381735824222      0.0000000518999710222068      0      0
0.00001381735824222      0.0000140086353080861      0.0000000426925566270458      0      0
0.0000140086353080861      0.0000142025602691059      0.0000000503020689131375      0      0
0.0000142025602691059      0.0000143991697807389      0.0000000575123170589575      0      0
0.0000143991697807389      0.0000145985010058751      0.0000000650376481380418      0      0
0.0000145985010058751      0.0000148005916218595      0.0000000635720921240326      0      0
0.0000148005916218595      0.0000150054798276138      0.0000000700541834377412      0      0
0.0000150054798276138      0.0000152132043508565      0.0000000464485485396881      0      0
0.0000152132043508565      0.0000154238044554237      0.0000000623294538968668      0      0
0.0000154238044554237      0.0000156373199486901      0.0000000567856687165625      0      0
0.0000156373199486901      0.0000158537911890937      0.0000000669211252155310      0      0
0.0000158537911890937      0.0000160732590937644      0.0000000531132707720129      0      0
0.0000160732590937644      0.0000162957651462576      0.0000000700740560761471      0      0
0.0000162957651462576      0.000016521351404396      0.0000000601124961867056      0      0
0.000016521351404396      0.0000167500605082187      0.0000000586395689387660      0      0
0.0000167500605082187      0.0000169819356880416      0.0000000866832117328374      0      0
0.0000169819356880416      0.0000172170207726282      0.0000000877230963193036      0      0
0.0000172170207726282      0.0000174553601974744      0.0000000675713868959153      0      0
0.0000174553601974744      0.0000176969990132074      0.0000000700064738574850      0      0
0.0000176969990132074      0.0000179419828941014      0.0000000948693971177018      0      0
0.0000179419828941014      0.0000181903581467107      0.000000101013734891207      0      0
0.0000181903581467107      0.0000184421717186223      0.0000000755238805734135      0      0
0.0000184421717186223      0.0000186974712073306      0.000000104373913512766      0      0
0.0000186974712073306      0.0000189563048692332      0.0000000976936485681192      0      0
0.0000189563048692332      0.0000192187216287532      0.0000000855206174074026      0      0
0.0000192187216287532      0.0000194847710875863      0.0000000741434893430932      0      0
0.0000194847710875863      0.0000197545035340766      0.0000000868351160699614      0      0
0.0000197545035340766      0.000020027969952722      0.000000117187049120569      0      0
0.000020027969952722      0.0000203052220338112      0.000000118064274771259      0      0
0.0000203052220338112      0.0000205863121831945      0.000000123241803202999      0      0
0.0000205863121831945      0.0000208712935321888      0.000000121618334006980      0      0
0.0000208712935321888      0.000021160219947621      0.000000103188294598812      0      0
0.000021160219947621      0.0000214531460420097      0.0000000925899397275661      0      0
0.0000214531460420097      0.0000217501271838877      0.000000101440139609370      0      0
0.0000217501271838877      0.0000220512195082683      0.0000000936906146414771      0      0
0.0000220512195082683      0.0000223564799272551      0.000000134573359192248      0      0
0.0000223564799272551      0.0000226659661408002      0.000000125979757189582      0      0
0.0000226659661408002      0.0000229797366476099      0.000000150429816595967      0      0
0.0000229797366476099      0.0000232978507562027      0.000000110746364560239      0      0
0.0000232978507562027      0.0000236203685961192      0.000000109562096334688      0      0
0.0000236203685961192      0.000023947351129288      0.000000121267295926955      0      0
0.000023947351129288      0.0000242788601615485      0.000000122543527651489      0      0
0.0000242788601615485      0.0000246149583543337      0.000000116731192374777      0      0
0.0000246149583543337      0.0000249557092365137      0.000000124129236647757      0      0
0.0000249557092365137      0.0000253011772164045      0.000000158717912562328      0      0
0.0000253011772164045      0.0000256514275939423      0.000000191892433407491      0      0
0.0000256514275939423      0.0000260065265730261      0.000000190643698984069      0      0
0.0000260065265730261      0.0000263665412740315      0.000000157665527273475      0      0
0.0000263665412740315      0.0000267315397464981      0.000000135116531705461      0      0
0.0000267315397464981      0.0000271015909819919      0.000000150077370669894      0      0
0.0000271015909819919      0.0000274767649271459      0.000000174342844378219      0      0
0.0000274767649271459      0.0000278571324968813      0.000000186482203427219      0      0
0.0000278571324968813      0.0000282427655878122      0.000000180225987509456      0      0
0.0000282427655878122      0.0000286337370918349      0.000000157552394937652      0      0
0.0000286337370918349      0.0000290301209099061      0.000000182180467362504      0      0
0.0000290301209099061      0.0000294319919660113      0.000000252406792212384      0      0
0.0000294319919660113      0.0000298394262213274      0.000000168619235245418      0      0
0.0000298394262213274      0.00003025250068858      0.000000264782818197007      0      0
0.00003025250068858      0.000030671293446601      0.000000236018591956604      0      0
0.000030671293446601      0.0000310958836550867      0.000000208386886291594      0      0
0.0000310958836550867      0.00003152635156956      0.000000233115337458680      0      0
0.00003152635156956      0.000031962778556541      0.000000294155018793716      0      0
0.000031962778556541      0.0000324052471089262      0.000000207722814072832      0      0
0.0000324052471089262      0.0000328538408615817      0.000000310365016549259      0      0
0.0000328538408615817      0.000033308644607151      0.000000305053262934905      0      0
0.000033308644607151      0.0000337697443120835      0.000000324851405882700      0      0
0.0000337697443120835      0.0000342372271328825      0.000000282551242546650      0      0
0.0000342372271328825      0.0000347111814325807      0.000000307363593085761      0      0
0.0000347111814325807      0.0000351916967974413      0.000000242036413618473      0      0
0.0000351916967974413      0.0000356788640538924      0.000000273376807803707      0      0
0.0000356788640538924      0.0000361727752856944      0.000000373181106726048      0      0
0.0000361727752856944      0.0000366735238513458      0.000000277995006904933      0      0
0.0000366735238513458      0.0000371812044017293      0.000000260085153842414      0      0
0.0000371812044017293      0.0000376959128980032      0.000000361797691638580      0      0
0.0000376959128980032      0.0000382177466297395      0.000000301657199868286      0      0
0.0000382177466297395      0.0000387468042333134      0.000000372100973536158      0      0
0.0000387468042333134      0.0000392831857105477      0.000000290853229417907      0      0
0.0000392831857105477      0.0000398269924476147      0.000000446426576285614      0      0
0.0000398269924476147      0.0000403783272342003      0.000000432376898497281      0      0
0.0000403783272342003      0.0000409372942829333      0.000000457197358119350      0      0
0.0000409372942829333      0.0000415039992490831      0.000000394098876269698      0      0
0.0000415039992490831      0.000042078549250531      0.000000403719978952124      0      0
0.000042078549250531      0.0000426610528880173      0.000000493068056703915      0      0
0.0000426610528880173      0.0000432516202656688      0.000000506151543774504      0      0
0.0000432516202656688      0.0000438503630118107      0.000000531031475914079      0      0
0.0000438503630118107      0.0000444573943000663      0.000000406450895815946      0      0
0.0000444573943000663      0.0000450728288707489      0.000000422953864492991      0      0
0.0000450728288707489      0.0000456967830525504      0.000000563764185753631      0      0
0.0000456967830525504      0.0000463293747845289      0.000000597139614005471      0      0
0.0000463293747845289      0.0000469707236384016      0.000000486665178510517      0      0
0.0000469707236384016      0.0000476209508411464      0.000000625779504230987      0      0
0.0000476209508411464      0.0000482801792979158      0.000000527360015451521      0      0
0.0000482801792979158      0.0000489485336152684      0.000000659603929548010      0      0
0.0000489485336152684      0.0000496261401247217      0.000000659343854335958      0      0
0.0000496261401247217      0.0000503131269066316      0.000000577129811085364      0      0
0.0000503131269066316      0.0000510096238144011      0.000000678466014804053      0      0
0.0000510096238144011      0.000051715762499026      0.000000465543954953606      0      0
0.000051715762499026      0.000052431676433979      0.000000501482073162347      0      0
0.000052431676433979      0.0000531575009404385      0.000000684650031023391      0      0
0.0000531575009404385      0.0000538933732128671      0.000000581029712955906      0      0
0.0000538933732128671      0.0000546394323449439      0.000000819297775444683      0      0
0.0000546394323449439      0.0000553958193558558      0.000000765933312017248      0      0
0.0000553958193558558      0.0000561626772169526      0.000000833915529617021      0      0
0.0000561626772169526      0.0000569401508787716      0.000000831545234389592      0      0
0.0000569401508787716      0.0000577283872984359      0.000000902242672069580      0      0
0.0000577283872984359      0.0000585275354674316      0.000000724906904237601      0      0
0.0000585275354674316      0.0000593377464397706      0.000000842414187083024      0      0
0.0000593377464397706      0.0000601591733605423      0.000000743421616007656      0      0
0.0000601591733605423      0.0000609919714948611      0.000000816902179801313      0      0
0.0000609919714948611      0.0000618362982572143      0.000000742083070026952      0      0
0.0000618362982572143      0.0000626923132412161      0.000000675195842671861      0      0
0.0000626923132412161      0.0000635601782497746      0.000000788559513838048      0      0
0.0000635601782497746      0.0000644400573256746      0.000000905067213921531      0      0
0.0000644400573256746      0.0000653321167825856      0.000000905077605515269      0      0
0.0000653321167825856      0.0000662365252364977      0.000000915622789706240      0      0
0.0000662365252364977      0.0000671534536375933      0.000000749236394902876      0      0
0.0000671534536375933      0.0000680830753025601      0.000000951367054508185      0      0
0.0000680830753025601      0.0000690255659473509      0.00000104655292920518      0      0
0.0000690255659473509      0.0000699811037203975      0.00000116034626580136      0      0
0.0000699811037203975      0.0000709498692362838      0.000000829724643723593      0      0
0.0000709498692362838      0.0000719320456098856      0.00000123977907044870      0      0
0.0000719320456098856      0.0000729278184909828      0.00000121735303154682      0      0
0.0000729278184909828      0.0000739373760993502      0.000000986119862101249      0      0
0.0000739373760993502      0.0000749609092603353      0.00000104967553556196      0      0
0.0000749609092603353      0.0000759986114409274      0.000000963419343853051      0      0
0.0000759986114409274      0.0000770506787863264      0.00000149937975406619      0      0
0.0000770506787863264      0.0000781173101570184      0.00000110815099222997      0      0
0.0000781173101570184      0.0000791987071663636      0.00000131749557466632      0      0
0.0000791987071663636      0.0000802950742187053      0.00000161624536485518      0      0
0.0000802950742187053      0.000081406618548006      0.00000167914360263562      0      0
0.000081406618548006      0.0000825335502570186      0.00000178349670758139      0      0
0.0000825335502570186      0.0000836760823569998      0.00000140371854716239      0      0
0.0000836760823569998      0.0000848344308079731      0.00000190484346071229      0      0
0.0000848344308079731      0.0000860088145595493      0.00000195173432621186      0      0
0.0000860088145595493      0.0000871994555923124      0.00000164521144816184      0      0
0.0000871994555923124      0.0000884065789597775      0.00000189575732869321      0      0
0.0000884065789597775      0.0000896304128309307      0.00000163702140440151      0      0
0.0000896304128309307      0.0000908711885333572      0.00000206672631002401      0      0
0.0000908711885333572      0.0000921291405969664      0.00000164238001512841      0      0
0.0000921291405969664      0.0000934045067983223      0.00000228091368556617      0      0
0.0000934045067983223      0.0000946975282055884      0.00000233945992417396      0      0
0.0000946975282055884      0.0000960084492240934      0.00000174604782892817      0      0
0.0000960084492240934      0.0000973375176425286      0.00000236468272287387      0      0
0.0000973375176425286      0.000098684984679785      0.00000188464612241652      0      0
0.000098684984679785      0.000100051105032438      0.00000218455933570287      0      0
0.000100051105032438      0.000101436136922889      0.00000262100452496231      0      0
0.000101436136922889      0.000102840342148178      0.00000201380825522915      0      0
0.000102840342148178      0.000104263986129461      0.00000165386920347483      0      0
0.000104263986129461      0.000105707337962187      0.00000185965026685920      0      0
0.000105707337962187      0.00010717067046696      0.00000296316798153159      0      0
0.00010717067046696      0.000108654260241103      0.00000177248546041311      0      0
0.000108654260241103      0.000110158387710945      0.00000228380903512303      0      0
0.000110158387710945      0.000111683337184825      0.00000215565090539039      0      0
0.000111683337184825      0.000113229396906833      0.00000224286707154108      0      0
0.000113229396906833      0.00011479685911129      0.00000319338741257990      0      0
0.00011479685911129      0.000116386020077991      0.00000335478150393444      0      0
0.000116386020077991      0.000117997180188201      0.00000328812745721267      0      0
0.000117997180188201      0.00011963064398144      0.00000372390908345670      0      0
0.00011963064398144      0.00012128672021304      0.00000239923571881803      0      0
0.00012128672021304      0.00012296572191251      0.00000392963498307487      0      0
0.00012296572191251      0.000124667966442703      0.00000352652081686077      0      0
0.000124667966442703      0.000126393775559803      0.00000370897502828993      0      0
0.000126393775559803      0.000128143475474143      0.00000423874136357533      0      0
0.000128143475474143      0.000129917396911867      0.00000243542251524750      0      0
0.000129917396911867      0.000131715875177439      0.00000437760368086521      0      0
0.000131715875177439      0.000133539250217029      0.00000449874126854759      0      0
0.000133539250217029      0.00013538786668276      0.00000465905570563064      0      0
0.00013538786668276      0.000137262073997862      0.00000461285695384851      0      0
0.000137262073997862      0.000139162226422714      0.00000271223482902593      0      0
0.000139162226422714      0.00014108868312181      0.00000498303831337485      0      0
0.00014108868312181      0.000143041808231644      0.00000495480312625925      0      0
0.000143041808231644      0.000145021970929542      0.00000475324824473021      0      0
0.000145021970929542      0.00014702954550344      0.00000549152623814737      0      0
0.00014702954550344      0.000149064911422635      0.00000482347943255434      0      0
0.000149064911422635      0.00015112845340951      0.00000421228148830110      0      0
0.00015112845340951      0.000153220561512254      0.00000409267928535820      0      0
0.000153220561512254      0.000155341631178586      0.00000580454265873275      0      0
0.000155341631178586      0.000157492063330508      0.00000610206402431476      0      0
0.000157492063330508      0.000159672264440082      0.00000514836736043747      0      0
0.000159672264440082      0.00016188264660626      0.00000363604997401911      0      0
0.00016188264660626      0.000164123627632783      0.00000696885305846902      0      0
0.000164123627632783      0.00016639563110715      0.00000451959691029435      0      0
0.00016639563110715      0.000168699086480686      0.00000401466263196164      0      0
0.000168699086480686      0.000171034429149716      0.00000483021099838154      0      0
0.000171034429149716      0.00017340210053786      0.00000413901096262365      0      0
0.00017340210053786      0.000175802548179476      0.00000513101150120164      0      0
0.000175802548179476      0.000178236225804249      0.00000821985404768181      0      0
0.000178236225804249      0.000180703593422953      0.00000427890075890926      0      0
0.000180703593422953      0.000183205117414405      0.00000727519604009694      0      0
0.000183205117414405      0.000185741270613619      0.00000895705159144838      0      0
0.000185741270613619      0.000188312532401177      0.00000918648900278984      0      0
0.000188312532401177      0.000190919388793845      0.00000940908780823664      0      0
0.000190919388793845      0.000193562332536437      0.00000739453034734830      0      0
0.000193562332536437      0.000196241863194957      0.00000560193997492323      0      0
0.000196241863194957      0.000198958487251018      0.00000995347459798236      0      0
0.000198958487251018      0.000201712718197586      0.00000752808442442461      0      0
0.000201712718197586      0.000204505076636033      0.00000516971170247169      0      0
0.000204505076636033      0.000207336090374545      0.00000744711267470724      0      0
0.000207336090374545      0.000210206294527884      0.00000781251312136466      0      0
0.000210206294527884      0.000213116231618538      0.00000584113055707013      0      0
0.000213116231618538      0.000216066451679264      0.00000747524942922492      0      0
0.000216066451679264      0.000219057512357059      0.0000125785607430398      0      0
0.000219057512357059      0.000222089979018563      0.00000556814370125200      0      0
0.000222089979018563      0.000225164424856924      0.0000130115692942885      0      0
0.000225164424856924      0.000228281431000144      0.0000112100826759599      0      0
0.000228281431000144      0.00023144158662092      0.00000706523055470099      0      0
0.00023144158662092      0.000234645489048012      0.00000609736390243007      0      0
0.000234645489048012      0.000237893743879147      0.00000675476304423201      0      0
0.000237893743879147      0.000241186965095492      0.0000108277035272392      0      0
0.000241186965095492      0.000244525775177701      0.0000157747730209432      0      0
0.000244525775177701      0.000247910805223583      0.00000982194250576312      0      0
0.000247910805223583      0.000251342695067386      0.0000141040780019126      0      0
0.000251342695067386      0.000254822093400743      0.00000920561064604978      0      0
0.000254822093400743      0.00025834965789528      0.0000176414434067387      0      0
0.00025834965789528      0.000261926055326934      0.0000155898496706318      0      0
0.000261926055326934      0.000265551961701985      0.0000116260588497662      0      0
0.000265551961701985      0.00026922806238483      0.0000106386934159625      0      0
0.00026922806238483      0.000272955052227537      0.0000133752503056616      0      0
0.000272955052227537      0.000276733635701177      0.0000189328015155714      0      0
0.000276733635701177      0.000280564527028988      0.0000199560094344582      0      0
0.000280564527028988      0.000284448450321376      0.00000805517362324979      0      0
0.000284448450321376      0.000288386139712781      0.0000212614850334213      0      0
0.000288386139712781      0.000292378339500449      0.00000972298214524650      0      0
0.000292378339500449      0.000296425804285111      0.0000236931722810100      0      0
0.000296425804285111      0.000300529299113624      0.0000170041212275992      0      0
0.000300529299113624      0.000304689599623573      0.00000817855484254313      0      0
0.000304689599623573      0.000308907492189884      0.0000122984416375752      0      0
0.000308907492189884      0.000313183774073464      0.0000152399857263641      0      0
0.000313183774073464      0.000317519253571897      0.0000134929787780345      0      0
0.000317519253571897      0.000321914750172228      0.00000866251377917528      0      0
0.000321914750172228      0.000326371094705861      0.0000175432049118923      0      0
0.000326371094705861      0.000330889129505603      0.0000298876404983873      0      0
0.000330889129505603      0.000335469708564879      0.0000184892909544130      0      0
0.000335469708564879      0.000340113697699154      0.0000233624399628665      0      0
0.000340113697699154      0.000344821974709588      0.0000236969945286141      0      0
0.000344821974709588      0.000349595429548956      0.0000300340919401322      0      0
0.000349595429548956      0.000354434964489868      0.00000925990389042184      0      0
0.000354434964489868      0.000359341494295315      0.0000278783047605223      0      0
0.000359341494295315      0.000364315946391572      0.0000369435971109525      0      0
0.000364315946391572      0.000369359261043507      0.0000365585415088342      0      0
0.000369359261043507      0.000374472391532301      0.0000351345811085551      0      0
0.000374472391532301      0.00037965630433564      0.0000368489918673520      0      0
0.00037965630433564      0.000384911979310397      0.0000410953827878277      0      0
0.000384911979310397      0.000390240409877844      0.0000416601310151467      0      0
0.000390240409877844      0.000395642603211426      0.0000273780754369122      0      0
0.000395642603211426      0.000401119580427133      0.0000146527498531367      0      0
0.000401119580427133      0.000406672376776519      0.0000458795897148511      0      0
0.000406672376776519      0.000412302041842373      0.0000263287588270399      0      0
0.000412302041842373      0.000418009639737117      0.0000409107041059947      0      0
0.000418009639737117      0.000423796249303941      0.0000276286739099986      0      0
0.000423796249303941      0.000429662964320725      0.0000518686109178146      0      0
0.000429662964320725      0.000435610893706785      0.0000161236754813069      0      0
0.000435610893706785      0.000441641161732474      0.0000358662096186508      0      0
0.000441641161732474      0.000447754908231697      0.0000575366476885264      0      0
0.000447754908231697      0.000453953288817359      0.0000567065941964749      0      0
0.000453953288817359      0.000460237475099795      0.0000474766999387398      0      0
0.000460237475099795      0.000466608654908228      0.0000407538543673337      0      0
0.000466608654908228      0.000473068032515292      0.0000415202007156550      0      0
0.000473068032515292      0.000479616828864662      0.0000506712644263921      0      0
0.000479616828864662      0.000486256281801832      0.0000646624355939663      0      0
0.000486256281801832      0.000492987646308097      0.0000723665666937088      0      0
0.000492987646308097      0.000499812194737762      0.0000550594948837995      0      0
0.000499812194737762      0.000506731217058643      0.00000857922340383296      0      0
0.000506731217058643      0.0005137460210959      0.0000670188079318483      0      0
0.0005137460210959      0.000520857932779231      0.0000694981712405009      0      0
0.000520857932779231      0.000528068296393506      0.0000260345850021037      0      0
0.000528068296393506      0.000535378474832857      0.0000861764429963286      0      0
0.000535378474832857      0.000542789849858294      0.0000207278520579497      0      0
0.000542789849858294      0.000550303822358882      0.0000858703262143490      0      0
0.000550303822358882      0.000557921812616533      0.0000647828443945605      0      0
0.000557921812616533      0.000565645260574473      0.0000351454093303772      0      0
0.000565645260574473      0.00057347562610941      0.0000989745551635161      0      0
0.00057347562610941      0.000581414389307485      0.0000907336088695121      0      0
0.000581414389307485      0.000589463050744029      0.0000388955791511240      0      0
0.000589463050744029      0.000597623131767208      0.0000192132451621358      0      0
0.000597623131767208      0.000605896174785581      0.0000620320301768194      0      0
0.000605896174785581      0.000614283743559644      0.0000879580570865988      0      0
0.000614283743559644      0.000622787423497414      0.000100793836712936      0      0
0.000622787423497414      0.000631408821954096      0.000103819708785105      0      0
0.000631408821954096      0.000640149568535908      0.0000960707894903438      0      0
0.000640149568535908      0.000649011315408104      0.0000718729392253591      0      0
0.000649011315408104      0.000657995737607266      0.0000239364176197187      0      0
0.000657995737607266      0.000667104533357915      0.0000482401638338363      0      0
0.000667104533357915      0.00067633942439351      0.000123765535249001      0      0
0.00067633942439351      0.000685702156281888      0.000153687080219614      0      0
0.000685702156281888      0.000695194498755206      0.0000850876602893475      0      0
0.000695194498755206      0.000704818246044455      0.0000688644689918448      0      0
0.000704818246044455      0.000714575217218609      0.000170956831256174      0      0
0.000714575217218609      0.000724467256528451      0.0000696659400403384      0      0
0.000724467256528451      0.000734496233755185      0.000145913688710996      0      0
0.000734496233755185      0.000744664044563847      0.000133092571749343      0      0
0.000744664044563847      0.000754972610861632      0.000135317073960658      0      0
0.000754972610861632      0.000765423881161163      0.000133907299987097      0      0
0.000765423881161163      0.0007760198309488      0.000179138428982094      0      0
0.0007760198309488      0.000786762463058045      0.0000552453712605374      0      0
0.000786762463058045      0.00079765380804811      0.000219463263767950      0      0
0.00079765380804811      0.000808695924587738      0.000140682636355566      0      0
0.000808695924587738      0.000819890899844323      0.0000788523795452757      0      0
0.000819890899844323      0.00083124084987843      0.000228009673263310      0      0
0.00083124084987843      0.000842747920043766      0.000233875636548775      0      0
0.000842747920043766      0.000854414285392693      0.000128041740137672      0      0
0.000854414285392693      0.000866242151087355      0.0000447290295382170      0      0
0.000866242151087355      0.000878233752816494      0.000156780560155893      0      0
0.000878233752816494      0.000890391357218039      0.000240736195458307      0      0
0.000890391357218039      0.000902717262307538      0.000286780359313767      0      0
0.000902717262307538      0.000915213797912533      0.000308095280146075      0      0
0.000915213797912533      0.000927883326112938      0.000318841532135101      0      0
0.000927883326112938      0.000940728241687513      0.000328678473923967      0      0
0.000940728241687513      0.000953750972566528      0.000340927342400348      0      0
0.000953750972566528      0.000966953980290686      0.000351735498676167      0      0
0.000966953980290686      0.000980339760476396      0.000349383577723935      0      0
0.000980339760476396      0.000993910843287497      0.000314952196870384      0      0
0.000993910843287497      0.0010076697939135      0.000228367794120920      0      0
0.0010076697939135      0.00102161921305448      0.000101278421017457      0      0
0.00102161921305448      0.0010357617374126      0.000186206344407682      0      0
0.0010357617374126      0.00105010004019057      0.000372885932621140      0      0
0.00105010004019057      0.00106463683159689      0.000441444896738855      0      0
0.00106463683159689      0.00107937485935813      0.000291426287676912      0      0
0.00107937485935813      0.00109431690923832      0.000150011738721814      0      0
0.00109431690923832      0.00110946580556549      0.000448908318947846      0      0
0.00110946580556549      0.00112482441176555      0.000441172676528490      0      0
0.00112482441176555      0.00114039563090349      0.000141684722363327      0      0
0.00114039563090349      0.00115618240623217      0.000509788861989027      0      0
0.00115618240623217      0.00117218772174859      0.000401175157807735      0      0
0.00117218772174859      0.00118841460275796      0.000329063150072458      0      0
0.00118841460275796      0.00120486611644553      0.000579663841604182      0      0
0.00120486611644553      0.00122154537245635      0.000205072059858979      0      0
0.00122154537245635      0.00123845552348304      0.000647377503895045      0      0
0.00123845552348304      0.00125559976586171      0.000206383496296235      0      0
0.00125559976586171      0.00127298134017614      0.000692559010816306      0      0
0.00127298134017614      0.00129060353187029      0.000258941677819049      0      0
0.00129060353187029      0.00130846967186935      0.000703804701651160      0      0
0.00130846967186935      0.00132658313720929      0.000470827140308240      0      0
0.00132658313720929      0.00134494735167523      0.000553341806356820      0      0
0.00134494735167523      0.00136356578644858      0.000780231626622804      0      0
0.00136356578644858      0.00138244196076317      0.000298567772834622      0      0
0.00138244196076317      0.00140157944257044      0.000778854273485355      0      0
0.00140157944257044      0.00142098184921384      0.000812058090804106      0      0
0.00142098184921384      0.00144065284811262      0.000348127781130643      0      0
0.00144065284811262      0.00146059615745496      0.000779294900492174      0      0
0.00146059615745496      0.00148081554690089      0.00100314917515880      0      0
0.00148081554690089      0.00150131483829471      0.000669840793936440      0      0
0.00150131483829471      0.00152209790638749      0.000453365811829715      0      0
0.00152209790638749      0.00154316867956938      0.000917306358494256      0      0
0.00154316867956938      0.00156453114061223      0.00116606961045127      0      0
0.00156453114061223      0.00158618932742236      0.00104150140283973      0      0
0.00158618932742236      0.00160814733380381      0.000695017710820360      0      0
0.00160814733380381      0.00163040931023216      0.000538014029136504      0      0
0.00163040931023216      0.00165297946463904      0.000831716493693268      0      0
0.00165297946463904      0.00167586206320748      0.00117178385489552      0      0
0.00167586206320748      0.00169906143117836      0.00139439516922596      0      0
0.00169906143117836      0.00172258195366789      0.00148921928576327      0      0
0.00172258195366789      0.00174642807649655      0.00148835028120056      0      0
0.00174642807649655      0.00177060430702936      0.00143400102707647      0      0
0.00177060430702936      0.00179511521502795      0.00136437288169767      0      0
0.00179511521502795      0.00181996543351421      0.00130774899649219      0      0
0.00181996543351421      0.00184515965964614      0.00128159216116098      0      0
0.00184515965964614      0.00187070265560561      0.00129495006389829      0      0
0.00187070265560561      0.00189659924949857      0.00135235427524253      0      0
0.00189659924949857      0.00192285433626758      0.00145658517869644      0      0
0.00192285433626758      0.00194947287861711      0.00160809495745903      0      0
0.00194947287861711      0.00197645990795156      0.00180091689777125      0      0
0.00197645990795156      0.00200382052532629      0.00201689003535401      0      0
0.00200382052532629      0.00203155990241182      0.00222074576619175      0      0
0.00203155990241182      0.00205968328247135      0.00235870866537067      0      0
0.00205968328247135      0.00208819598135186      0.00236429774297110      0      0
0.00208819598135186      0.00211710338848892      0.00217824092291017      0      0
0.00211710338848892      0.00214641096792534      0.00180027484300456      0      0
0.00214641096792534      0.00217612425934403      0.00143180376142234      0      0
0.00217612425934403      0.00220624887911509      0.00160155391466921      0      0
0.00220624887911509      0.00223679052135739      0.00230896961538680      0      0
0.00223679052135739      0.00226775495901488      0.00294394142378806      0      0
0.00226775495901488      0.00229914804494778      0.00305003880375745      0      0
0.00229914804494778      0.00233097571303889      0.00247360355568957      0      0
0.00233097571303889      0.00236324397931521      0.00180996141614921      0      0
0.00236324397931521      0.00239595894308506      0.00249012117811429      0      0
0.00239595894308506      0.00242912678809096      0.00351735276399262      0      0
0.00242912678809096      0.00246275378367852      0.00350535839148032      0      0
0.00246275378367852      0.00249684628598141      0.00243636644382024      0      0
0.00249684628598141      0.00253141073912281      0.00262763385798515      0      0
0.00253141073912281      0.0025664536764335      0.00403791464174361      0      0
0.0025664536764335      0.00260198172168671      0.00392392241279010      0      0
0.00260198172168671      0.00263800159035023      0.00258959877504240      0      0
0.00263800159035023      0.00267452009085567      0.00377343957512197      0      0
0.00267452009085567      0.00271154412588544      0.00479127795016806      0      0
0.00271154412588544      0.00274908069367747      0.00335508766411123      0      0
0.00274908069367747      0.00278713688934801      0.00378837581562576      0      0
0.00278713688934801      0.00282571990623272      0.00538129621748144      0      0
0.00282571990623272      0.00286483703724639      0.00383320918090264      0      0
0.00286483703724639      0.00290449567626138      0.00440181668624916      0      0
0.00290449567626138      0.00294470331950526      0.00593254825696879      0      0
0.00294470331950526      0.0029854675669777      0.00387418516249270      0      0
0.0029854675669777      0.00302679612388701      0.00571361188223633      0      0
0.00302679612388701      0.0030686968021066      0.00600563038602059      0      0
0.0030686968021066      0.00311117752165154      0.00441196891083274      0      0
0.00311117752165154      0.0031542463121756      0.00718959761923843      0      0
0.0031542463121756      0.00319791131448903      0.00499502431669144      0      0
0.00319791131448903      0.00324218078209728      0.00689997089191958      0      0
0.00324218078209728      0.0032870630827611      0.00685827214015083      0      0
0.0032870630827611      0.00333256670007821      0.00607239841532078      0      0
0.00333256670007821      0.00337870023508683      0.00836589241724100      0      0
0.00337870023508683      0.00342547240789146      0.00571750185863205      0      0
0.00342547240789146      0.00347289205931113      0.00929104085153532      0      0
0.00347289205931113      0.00352096815255051      0.00612582993029389      0      0
0.00352096815255051      0.00356970977489406      0.00989386441616883      0      0
0.00356970977489406      0.00361912613942378      0.00690818892592975      0      0
0.00361912613942378      0.0036692265867606      0.0104677872897634      0      0
0.0036692265867606      0.00372002058682995      0.00767943471499051      0      0
0.00372002058682995      0.00377151774065175      0.0112074890207531      0      0
0.00377151774065175      0.00382372778215516      0.00827034037309265      0      0
0.00382372778215516      0.00387666058001854      0.0121858498141798      0      0
0.00387666058001854      0.00393032613953476      0.00868106168915597      0      0
0.00393032613953476      0.0039847346045024      0.0133343826264464      0      0
0.0039847346045024      0.00403989625914312      0.00914152744954735      0      0
0.00403989625914312      0.00409582153004557      0.0143918438989542      0      0
0.00409582153004557      0.00415252098813623      0.0102280320491815      0      0
0.00415252098813623      0.00421000535067748      0.0148792627045363      0      0
0.00421000535067748      0.0042682854832934      0.0125446099224339      0      0
0.0042682854832934      0.00432737240202355      0.0142899438516631      0      0
0.00432737240202355      0.00438727727540519      0.0158305134234761      0      0
0.00438727727540519      0.00444801142658443      0.0129098099165964      0      0
0.00444801142658443      0.00450958633545639      0.0186201030194687      0      0
0.00450958633545639      0.00457201364083525      0.0133571248311410      0      0
0.00457201364083525      0.00463530514265407      0.0189308443862332      0      0
0.00463530514265407      0.00469947280419532      0.0178032055420883      0      0
0.00469947280419532      0.00476452875435209      0.0163716771071805      0      0
0.00476452875435209      0.0048304852899207      0.0223516314418713      0      0
0.0048304852899207      0.00489735487792503      0.0164743064806165      0      0
0.00489735487792503      0.00496515015797302      0.0219499506887733      0      0
0.00496515015797302      0.00503388394464577      0.0231102766958955      0      0
0.00503388394464577      0.00510356922991978      0.0182345259324810      0      0
0.00510356922991978      0.00517421918562266      0.0264945685427169      0      0
0.00517421918562266      0.00524584716592283      0.0234631163903385      0      0
0.00524584716592283      0.00531846670985373      0.0218755881073254      0      0
0.00531846670985373      0.00539209154387294      0.0301235547626481      0      0
0.00539209154387294      0.00546673558445676      0.0248222548034896      0      0
0.00546673558445676      0.00554241294073067      0.0255336733021424      0      0
0.00554241294073067      0.00561913791713623      0.0336926981189757      0      0
0.00561913791713623      0.00569692501613484      0.0275968657646344      0      0
0.00569692501613484      0.00577578894094906      0.0284623104308648      0      0
0.00577578894094906      0.00585574459834172      0.0376202023598830      0      0
0.00585574459834172      0.00593680710143364      0.0320852376963620      0      0
0.00593680710143364      0.00601899177256026      0.0305012438313669      0      0
0.00601899177256026      0.00610231414616781      0.0414756962481776      0      0
0.00610231414616781      0.0061867899717497      0.0387559471784668      0      0
0.0061867899717497      0.0062724352168234      0.0325199076745442      0      0
0.0062724352168234      0.00635926606994866      0.0438106178889240      0      0
0.00635926606994866      0.00644729894378739      0.0471942690382933      0      0
0.00644729894378739      0.00653655047820597      0.0377679308037946      0      0
0.00653655047820597      0.00662703754342055      0.0431196161595961      0      0
0.00662703754342055      0.00671877724318579      0.0544310312811747      0      0
0.00671877724318579      0.00681178691802782      0.0493596279086856      0      0
0.00681178691802782      0.00690608414852187      0.0425865007209507      0      0
0.00690608414852187      0.00700168675861542      0.0553626664356113      0      0
0.00700168675861542      0.00709861281899715      0.0627354742751084      0      0
0.00709861281899715      0.00719688065051277      0.0534297799318124      0      0
0.00719688065051277      0.00729650882762788      0.0508852566109745      0      0
0.00729650882762788      0.00739751618193895      0.0664444411478985      0      0
0.00739751618193895      0.00749992180573285      0.0721158693186889      0      0
0.00749992180573285      0.00760374505559565      0.0613620659467096      0      0
0.00760374505559565      0.00770900555607137      0.0592822322525083      0      0
0.00770900555607137      0.00781572320337137      0.0763157180309647      0      0
0.00781572320337137      0.00792391816913513      0.0844089313678960      0      0
0.00792391816913513      0.00803361090424307      0.0743103656557816      0      0
0.00803361090424307      0.00814482214268214      0.0675431558268110      0      0
0.00814482214268214      0.00825757290546495      0.0836872737209864      0      0
0.00825757290546495      0.00837188450460311      0.0985313755815581      0      0
0.00837188450460311      0.0084877785471356      0.0939459462500217      0      0
0.0084877785471356      0.00860527693921294      0.0805112257975164      0      0
0.00860527693921294      0.00872440189023784      0.0871129290606536      0      0
0.00872440189023784      0.0088451759170632      0.108850118553714      0      0
0.0088451759170632      0.00896762184824822      0.117778867394837      0      0
0.00896762184824822      0.00909176282837339      0.106806467823756      0      0
0.00909176282837339      0.00921762232241531      0.0952515668384168      0      0
0.00921762232241531      0.009345224120182      0.108751870723740      0      0
0.009345224120182      0.00947459234080956      0.132840442342570      0      0
0.00947459234080956      0.00960575143732124      0.141359940853996      0      0
0.00960575143732124      0.0097387262012494      0.129293541136780      0      0
0.0097387262012494      0.00987354176732169      0.115728951157921      0      0
0.00987354176732169      0.0100102236182119      0.127581962916869      0      0
0.0100102236182119      0.0101487975893568      0.155498392465409      0      0
0.0101487975893568      0.0102892898738392      0.171749795430239      0      0
0.0102892898738392      0.0104317270273393      0.165274647703647      0      0
0.0104317270273393      0.0105761359731542      0.146939701017511      0      0
0.0105761359731542      0.0107225440072866      0.145023125797805      0      0
0.0107225440072866      0.0108709788036044      0.171162897192175      0      0
0.0108709788036044      0.0110214684190717      0.201348572840838      0      0
0.0110214684190717      0.0111740412990521      0.212796983836880      0      0
0.0111740412990521      0.0113287262826851      0.201007729749194      0      0
0.0113287262826851      0.0114855526083377      0.181235352960653      0      0
0.0114855526083377      0.0116445499191305      0.182038053919097      0      0
0.0116445499191305      0.0118057482685412      0.212401047125922      0      0
0.0118057482685412      0.0119691781260852      0.248562475097248      0      0
0.0119691781260852      0.0121348703830748      0.267056372273274      0      0
0.0121348703830748      0.0123028563584581      0.260259606858356      0      0
0.0123028563584581      0.0124731678047393      0.238038797717930      0      0
0.0124731678047393      0.0126458369139802      0.226095358662196      0      0
0.0126458369139802      0.0128208963238851      0.246599898585215      0      0
0.0128208963238851      0.0129983791239701      0.289561886482355      0      0
0.0129983791239701      0.0131783188618175      0.328030203261529      0      0
0.0131783188618175      0.0133607495494169      0.343723749884896      0      0
0.0133607495494169      0.0135457056695945      0.333083328227204      0      0
0.0135457056695945      0.0137332221825303      0.308016659729223      0      0
0.0137332221825303      0.0139233345323668      0.294120078502172      0      0
0.0139233345323668      0.0141160786539086      0.314209960532088      0      0
0.0141160786539086      0.0143114909794141      0.362729224261922      0      0
0.0143114909794141      0.0145096084454827      0.414114611092099      0      0
0.0145096084454827      0.0147104685000363      0.446732481551364      0      0
0.0147104685000363      0.0149141091093971      0.451057687705113      0      0
0.0149141091093971      0.0151205687654648      0.430708174763754      0      0
0.0151205687654648      0.0153298864929916      0.402812592433332      0      0
0.0153298864929916      0.0155421018569589      0.394162083724203      0      0
0.0155421018569589      0.015757254970056      0.423554754349111      0      0
0.015757254970056      0.0159753865002618      0.482962770137368      0      0
0.0159753865002618      0.0161965376785319      0.547649041963846      0      0
0.0161965376785319      0.0164207503065923      0.595630497683497      0      0
0.0164207503065923      0.0166480667648403      0.614872324858500      0      0
0.0166480667648403      0.0168785300203555      0.604378952824217      0      0
0.0168785300203555      0.0171121836350213      0.574657569846886      0      0
0.0171121836350213      0.0173490717737588      0.547291619835386      0      0
0.0173490717737588      0.017589239212875      0.548431042481344      0      0
0.017589239212875      0.0178327313485262      0.591703188037874      0      0
0.0178327313485262      0.0180795942052988      0.666679873976695      0      0
0.0180795942052988      0.0183298744449088      0.749605516079966      0      0
0.0183298744449088      0.0185836193750216      0.818535682643494      0      0
0.0185836193750216      0.0188408769581945      0.859414025390534      0      0
0.0188408769581945      0.0191016958209418      0.867234649818530      0      0
0.0191016958209418      0.0193661252629267      0.846405050097806      0      0
0.0193661252629267      0.0196342152662799      0.811088600085272      0      0
0.0196342152662799      0.0199060165050465      0.784059876468985      0      0
0.0199060165050465      0.0201815803547652      0.790068260419597      0      0
0.0201815803547652      0.0204609589021785      0.842217488792265      0      0
0.0204609589021785      0.0207442049550786      0.933093863161392      0      0
0.0207442049550786      0.0210313720522889      1.04161832188972      0      0
0.0210313720522889      0.0213225144737837      1.14524668794655      0      0
0.0213225144737837      0.0216176872509482      1.22655427871635      0      0
0.0216176872509482      0.0219169461769806      1.27510428164351      0      0
0.0219169461769806      0.0222203478174381      1.28785034479144      0      0
0.0222203478174381      0.0225279495209286      1.26942807451227      0      0
0.0225279495209286      0.0228398094299506      1.23244194518379      0      0
0.0228398094299506      0.0231559864918837      1.19693924102704      0      0
0.0231559864918837      0.0234765404701303      1.18701018864938      0      0
0.0234765404701303      0.0238015319554124      1.22252079471574      0      0
0.0238015319554124      0.0241310223772239      1.30930033659803      0      0
0.0241310223772239      0.0244650740154424      1.43675195352262      0      0
0.0244650740154424      0.0248037500121009      1.58478670757028      0      0
0.0248037500121009      0.025147114383323      1.73219046049115      0      0
0.025147114383323      0.0254952320314234      1.86128788410825      0      0
0.0254952320314234      0.025848168757175      1.95957976214492      0      0
0.025848168757175      0.0262059912722472      2.02018274889035      0      0
0.0262059912722472      0.0265687672118152      2.04202860152844      0      0
0.0265687672118152      0.0269365651473444      2.03010286657096      0      0
0.0269365651473444      0.0273094545995519      1.99565435676912      0      0
0.0273094545995519      0.0276875060515468      1.95596121929264      0      0
0.0276875060515468      0.0280707909621536      1.93273006815632      0      0
0.0280707909621536      0.0284593817794181      1.94794569529244      0      0
0.0284593817794181      0.0288533519543027      2.01729791224615      0      0
0.0288533519543027      0.0292527759545692      2.14446631685103      0      0
0.0292527759545692      0.0296577292788545      2.32051442222540      0      0
0.0296577292788545      0.0300682884709421      2.52837421946002      0      0
0.0300682884709421      0.0304845311342295      2.74845690494985      0      0
0.0304845311342295      0.0309065359463971      2.96248757969991      0      0
0.0309065359463971      0.0313343826742795      3.15534361172978      0      0
0.0313343826742795      0.0317681521889432      3.31574652246944      0      0
0.0317681521889432      0.0322079264809726      3.43650558815912      0      0
0.0322079264809726      0.0326537886759678      3.51465612427700      0      0
0.0326537886759678      0.033105823050257      3.55161258214010      0      0
0.033105823050257      0.033564115046826      3.55334130711278      0      0
0.033564115046826      0.0340287512914689      3.53046850123438      0      0
0.0340287512914689      0.0344998196091616      3.49811607733594      0      0
0.0344998196091616      0.0349774090406628      3.47509131816681      0      0
0.0349774090406628      0.0354616098593442      3.48195281561779      0      0
0.0354616098593442      0.0359525135882537      3.53772313229782      0      0
0.0359525135882537      0.0364502130174152      3.65586963223243      0      0
0.0364502130174152      0.0369548022213675      3.84119035186190      0      0
0.0369548022213675      0.0374663765769464      4.08919998218979      0      0
0.0374663765769464      0.0379850327813123      4.38811257234658      0      0
0.0379850327813123      0.0385108688702281      4.72203329622683      0      0
0.0385108688702281      0.0390439842365898      5.07386570214310      0      0
0.0390439842365898      0.0395844796492134      5.42727701379921      0      0
0.0395844796492134      0.0401324572718825      5.76778571367481      0      0
0.0401324572718825      0.0406880206826587      6.08328510256858      0      0
0.0406880206826587      0.0412512748934598      6.36427948241605      0      0
0.0412512748934598      0.0418223263699098      6.60400315275288      0      0
0.0418223263699098      0.0424012830514618      6.79850790488516      0      0
0.0424012830514618      0.0429882543718015      6.94675427116858      0      0
0.0429882543718015      0.0435833512795317      7.05071333722229      0      0
0.0435833512795317      0.0441866862591436      7.11546596621606      0      0
0.0441866862591436      0.0447983733522791      7.14926489791874      0      0
0.0447983733522791      0.0454185281792862      7.16349644098516      0      0
0.0454185281792862      0.0460472679610735      7.17244239448105      0      0
0.0460472679610735      0.0466847115412677      7.19271090162536      0      0
0.0466847115412677      0.0473309794086762      7.24220674093354      0      0
0.0473309794086762      0.047986193720063      7.33859131261092      0      0
0.047986193720063      0.0486504783232378      7.49736716111927      0      0
0.0486504783232378      0.0493239587804657      7.72996140850133      0      0
0.0493239587804657      0.0500067623922011      8.04232570560703      0      0
0.0500067623922011      0.0506990182211494      8.43446291503297      0      0
0.0506990182211494      0.0514008571166629      8.90094910818341      0      0
0.0514008571166629      0.0521124117394733      9.43216061042064      0      0
0.0521124117394733      0.0528338165867671      10.0157588965764      0      0
0.0528338165867671      0.0535652080176086      10.6380622438160      0      0
0.0535652080176086      0.0543067242787134      11.2851163622746      0      0
0.0543067242787134      0.0550585055305805      11.9434364170532      0      0
0.0550585055305805      0.0558206938739848      12.6004786951339      0      0
0.0558206938739848      0.0565934333768373      13.2449232207915      0      0
0.0565934333768373      0.0573768701014157      13.8668388030304      0      0
0.0573768701014157      0.0581711521319738      14.4577822184710      0      0
0.0581711521319738      0.0589764296027321      15.0108647863550      0      0
0.0589764296027321      0.0597928547262553      15.5208059180865      0      0
0.0597928547262553      0.0606205818222245      15.9839841333156      0      0
0.0606205818222245      0.0614597673466051      16.3984902232471      0      0
0.0614597673466051      0.0623105699212211      16.7641833625805      0      0
0.0623105699212211      0.0631731503637371      17.0827479498817      0      0
0.0631731503637371      0.0640476717180559      17.3577460121101      0      0
0.0640476717180559      0.064934299285137      17.5946566184697      0      0
0.064934299285137      0.065833200654241      17.8008896474723      0      0
0.065833200654241      0.0667445457346082      17.9857565207405      0      0
0.0667445457346082      0.0676685067875737      18.1603757582233      0      0
0.0676685067875737      0.0686052584591283      18.3374877547002      0      0
0.0686052584591283      0.0695549778129301      18.5311532073584      0      0
0.0695549778129301      0.0705178443637725      18.7563159324399      0      0
0.0705178443637725      0.071494040111516      19.0282259070490      0      0
0.071494040111516      0.0724837495754901      19.3617428191679      0      0
0.0724837495754901      0.07348715982937      19.7705708573014      0      0
0.07348715982937      0.0745044605365374      20.2665037786388      0      0
0.0745044605365374      0.0755358439859309      20.8587743591470      0      0
0.0755358439859309      0.0765815051283916      21.5535950439945      0      0
0.0765815051283916      0.0776416416135129      22.3539456340929      0      0
0.0776416416135129      0.0787164538269999      23.2596179425105      0      0
0.0787164538269999      0.0798061449285455      24.2674818072345      0      0
0.0798061449285455      0.0809109208902321      25.3719057633487      0      0
0.0809109208902321      0.0820309905354643      26.5652555637436      0      0
0.0820309905354643      0.0831665655784396      27.8384022057371      0      0
0.0831665655784396      0.0843178606641673      29.1811903563727      0      0
0.0843178606641673      0.0854850934090396      30.5828396727905      0      0
0.0854850934090396      0.0866684844419658      32.0322697173827      0      0
0.0866684844419658      0.087868257446075      33.5183515864061      0      0
0.087868257446075      0.0890846392009967      35.0300961428873      0      0
0.0890846392009967      0.0903178596257262      36.5567912369405      0      0
0.0903178596257262      0.0915681518220832      38.0881001095411      0      0
0.0915681518220832      0.0928357521187732      39.6141316278142      0      0
0.0928357521187732      0.0941209001160578      41.1254909806988      0      0
0.0941209001160578      0.0954238387310435      42.6133174815629      0      0
0.0954238387310435      0.0967448142435972      44.0693144162475      0      0
0.0967448142435972      0.0980840763428988      45.4857745137618      0      0
0.0980840763428988      0.0994418781746361      46.8556035888526      0      0
0.0994418781746361      0.100818476388855      48.1723441604877      0      0
0.100818476388855      0.10221413118847      49.4302003279924      0      0
0.10221413118847      0.103629106378448      50.6240648308644      0      0
0.103629106378448      0.105063669415674      51.7495489813086      0      0
0.105063669415674      0.106518091459502      52.8030160014917      0      0
0.106518091459502      0.107992647423013      53.7816181892462      0      0
0.107992647423013      0.109487616024976      54.6833382508966      0      0
0.109487616024976      0.111003279842531      55.5070350558502      0      0
0.111003279842531      0.112539925364605      56.2524939637887      0      0
0.112539925364605      0.114097843046059      56.9204817305457      0      0
0.114097843046059      0.115677327362591      57.5128057900908      0      0
0.115677327362591      0.117278676866402      58.0323774117761      0      0
0.117278676866402      0.118902194242619      58.4832778154971      0      0
0.118902194242619      0.120548186366517      58.8708257619888      0      0
0.120548186366517      0.122216964361519      59.2016443910396      0      0
0.122216964361519      0.123908843658004      59.4837241328071      0      0
0.123908843658004      0.125624144052934      59.7264773573513      0      0
0.125624144052934      0.127363189770296      59.9407790740595      0      0
0.127363189770296      0.12912630952239      60.1389865117893      0      0
0.12912630952239      0.130913836571959      60.3349289373931      0      0
0.130913836571959      0.132726108795187      60.5438578311251      0      0
0.132726108795187      0.134563468745557      60.7823468634159      0      0
0.134563468745557      0.136426263718606      61.0681314366635      0      0
0.136426263718606      0.138314845817565      61.4198793461347      0      0
0.138314845817565      0.140229572019921      61.8568878031180      0      0
0.140229572019921      0.142170804244882      62.3987078695737      0      0
0.142170804244882      0.144138909421796      63.0647050945519      0      0
0.144138909421796      0.146134259559502      63.8735740717416      0      0
0.146134259559502      0.148157231816648      64.8428333994971      0      0
0.148157231816648      0.150208208572982      65.9883343248643      0      0
0.150208208572982      0.152287577501628      67.3238193697158      0      0
0.152287577501628      0.154395731642364      68.8605651926652      0      0
0.154395731642364      0.156533069475914      70.6071366265296      0      0
0.156533069475914      0.158699994999266      72.5692673375587      0      0
0.158699994999266      0.16089691780204      74.7498690465625      0      0
0.16089691780204      0.163124253143903      77.1491583561681      0      0
0.163124253143903      0.165382422033063      79.7648802473447      0      0
0.165382422033063      0.16767185130585      82.5926016208136      0      0
0.16767185130585      0.16999297370739      85.6260470920780      0      0
0.16999297370739      0.172346227973408      88.8574518518293      0      0
0.172346227973408      0.174732058913154      92.2779114698034      0      0
0.174732058913154      0.177150917493482      95.8777146475824      0      0
0.177150917493482      0.179603260924088      99.6466509561610      0      0
0.179603260924088      0.182089552743936      103.574290771706      0      0
0.182089552743936      0.184610262908873      107.650238596330      0      0
0.184610262908873      0.187165867880458      111.864363681064      0      0
0.187165867880458      0.189756850716024      116.207013508638      0      0
0.189756850716024      0.192383701159985      120.669216481483      0      0
0.192383701159985      0.195046915736409      125.242880340900      0      0
0.195046915736409      0.197746997842864      129.920992626731      0      0
0.197746997842864      0.200484457845576      134.697829029771      0      0
0.200484457845576      0.203259813175894      139.569174893274      0      0
0.203259813175894      0.206073588428097      144.532564438144      0      0
0.206073588428097      0.208926315458549      149.587541532466      0      0
0.208926315458549      0.211818533486235      154.735944983995      0      0
0.211818533486235      0.214750789194674      159.982220366739      0      0
0.214750789194674      0.217723636835266      165.333759249466      0      0
0.217723636835266      0.220737638332042      170.801265317833      0      0
0.220737638332042      0.22379336338789      176.399145218920      0      0
0.22379336338789      0.226891389592229      182.145919965542      0      0
0.226891389592229      0.230032302530194      188.064650402329      0      0
0.230032302530194      0.233216695893316      194.183367583101      0      0
0.233216695893316      0.236445171591743      200.535496027373      0      0
0.236445171591743      0.239718339868012      207.160254881281      0      0
0.239718339868012      0.243036819412397      214.103019268091      0      0
0.243036819412397      0.246401237479853      221.415621938785      0      0
0.246401237479853      0.249812230008578      229.156574171762      0      0
0.249812230008578      0.253270441740218      237.391185213203      0      0
0.253270441740218      0.256776526341734      246.191561855535      0      0
0.256776526341734      0.260331146528961      255.636474343664      0      0
0.260331146528961      0.263934974191869      265.811081743450      0      0
0.263934974191869      0.267588690521566      276.806518904045      0      0
0.267588690521566      0.271292986139054      288.719357469892      0      0
0.271292986139054      0.275048561225772      301.650963927430      0      0
0.275048561225772      0.27885612565594      315.706787027498      0      0
0.27885612565594      0.282716399130741      330.995613712006      0      0
0.282716399130741      0.286630111314356      347.628835773879      0      0
0.286630111314356      0.290598001971889      365.719768314607      0      0
0.290598001971889      0.294620821109189      385.383055752206      0      0
0.294620821109189      0.298699329114623      406.734192477269      0      0
0.298699329114623      0.302834296902796      429.889174567159      0      0
0.302834296902796      0.307026506060274      454.964287776255      0      0
0.307026506060274      0.311276748993318      482.076026753129      0      0
0.311276748993318      0.315585829077662      511.341132171964      0      0
0.315585829077662      0.319954560810364      542.876726798602      0      0
0.319954560810364      0.324383769963767      576.800528545051      0      0
0.324383769963767      0.32887429374158      613.231118010221      0      0
0.32887429374158      0.33342698093713      652.288239324548      0      0
0.33342698093713      0.338042692093795      694.093115684360      0      0
0.338042692093795      0.342722299667666      738.768764179695      0      0
0.342722299667666      0.347466688192458      786.440297893714      0      0
0.347466688192458      0.352276754446699      837.235206427970      0      0
0.352276754446699      0.357153407623246      891.283608767612      0      0
0.357153407623246      0.362097569501131      948.718474641444      0      0
0.362097569501131      0.367110174619799      1009.67581223635      0      0
0.367110174619799      0.372192170455755      1074.29482133163      0      0
0.372192170455755      0.37734451760165      1142.71801169424      0      0
0.37734451760165      0.382568189947856      1215.09128699906      0      0
0.382568189947856      0.387864174866547      1291.56399468742      0      0
0.387864174866547      0.393233473398329      1372.28894211996      0      0
0.393233473398329      0.398677100441459      1457.42237917482      0      0
0.398677100441459      0.40419608494368      1547.12394713346      0      0
0.40419608494368      0.409791470096709      1641.55659331737      0      0
0.409791470096709      0.41546431353342      1740.88645051345      0      0
0.41546431353342      0.421215687527758      1845.28267976853      0      0
0.421215687527758      0.427046679197417      1954.91727465339      0      0
0.427046679197417      0.43295839070933      2069.96482459783      0      0
0.43295839070933      0.438951939487993      2190.60223437983      0      0
0.438951939487993      0.445028458426682      2317.00839631208      0      0
0.445028458426682      0.451189096101594      2449.36381110204      0      0
0.451189096101594      0.457435016988945      2587.85015276103      0      0
0.457435016988945      0.463767401685081      2732.64977229538      0      0
0.463767401685081      0.470187447129631      2883.94513421862      0      0
0.470187447129631      0.476696366831751      3041.91817916731      0      0
0.476696366831751      0.483295391099501      3206.74960507214      0      0
0.483295391099501      0.489985767272398      3378.61805841551      0      0
0.489985767272398      0.496768759957182      3557.69922608219      0      0
0.496768759957182      0.503645651266856      3744.16481716053      0      0
0.503645651266856      0.510617741063022      3938.18142275816      0      0
0.510617741063022      0.517686347201588      4139.90924043218      0      0
0.517686347201588      0.524852805781861      4349.50064817024      0      0
0.524852805781861      0.532118471399099      4567.09861096101      0      0
0.532118471399099      0.539484717400551      4792.83490081927      0      0
0.539484717400551      0.546952936145049      5026.82810863201      0      0
0.546952936145049      0.554524539266187      5269.18142330952      0      0
0.554524539266187      0.56220095793915      5519.98015038708      0      0
0.56220095793915      0.569983643151229      5779.28893834247      0      0
0.569983643151229      0.577874065976087      6047.14867636616      0      0
0.577874065976087      0.585873717851818      6323.57302201652      0      0
0.585873717851818      0.59398411086286      6608.54451095133      0      0
0.59398411086286      0.602206778025804      6902.01019355479      0      0
0.602206778025804      0.610543273579166      7203.87673452951      0      0
0.610543273579166      0.618995173277162      7514.00490109251      0      0
0.618995173277162      0.62756407468756      7832.20335291642      0      0
0.62756407468756      0.636251597493652      8158.22163190705      0      0
0.636251597493652      0.645059383800396      8491.74223168546      0      0
0.645059383800396      0.653989098444817      8832.37160445099      0      0
0.653989098444817      0.663042429310678      9179.62993571410      0      0
0.663042429310678      0.672221087647534      9532.93948386372      0      0
0.672221087647534      0.681526808394186      9891.61123991476      0      0
0.681526808394186      0.690961350506615      10254.8296107355      0      0
0.690961350506615      0.70052649729046      10621.6347634633      0      0
0.70052649729046      0.710224056738094      10990.9021854671      0      0
0.710224056738094      0.720055861870372      11361.3189073485      0      0
0.720055861870372      0.730023771083106      11731.3556981425      0      0
0.730023771083106      0.740129668498331      12099.2343609504      0      0
0.740129668498331      0.750375464320448      12462.8890179410      0      0
0.750375464320448      0.76076309519728      12819.9199532929      0      0
0.76076309519728      0.771294524586143      13167.5381480340      0      0
0.771294524586143      0.781971743124969      13502.4980425412      0      0
0.781971743124969      0.792796769008581      13821.0152259259      0      0
0.792796769008581      0.803771648370161      14118.6645609988      0      0
0.803771648370161      0.814898455668016      14390.2525259503      0      0
0.814898455668016      0.826179294077686      14629.6549921732      0      0
0.826179294077686      0.837616295889483      14829.6077656180      0      0
0.837616295889483      0.849211622911536      14981.4311413559      0      0
0.849211622911536      0.860967466878409      15074.6599289012      0      0
0.860967466878409      0.872886049865385      15096.5340518903      0      0
0.872886049865385      0.884969624708479      15031.2763469122      0      0
0.884969624708479      0.897220475430265      14859.0320880661      0      0
0.897220475430265      0.909640917671599      14554.2436578823      0      0
0.909640917671599      0.922233299129318      14083.0228621491      0      0
0.922233299129318      0.935      13398.6015080783      0      0
# END HISTO1D SudakovqbarqExpOutputsN2LLNor12
# BEGIN HISTO1D SudakovqbarqExpOutputsN2LLNor21
PlotOrder=3
LineColor=green
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\mathbf{V}^{-1}_{h,\mathrm{thr}}\mathbf{V}_{h}\Right]_{(2,1)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.0000000103840938819727      0      0
0.00000101384324431002      0.00000102787812403307      0.0000000122113043311994      0      0
0.00000102787812403307      0.00000104210729202498      0.0000000116437400471654      0      0
0.00000104210729202498      0.00000105653343786574      0.0000000143965404054641      0      0
0.00000105653343786574      0.00000107115928836782      0.0000000109306885302592      0      0
0.00000107115928836782      0.00000108598760809164      0.0000000171841163569111      0      0
0.00000108598760809164      0.00000110102119986811      0.0000000141787109318020      0      0
0.00000110102119986811      0.00000111626290532839      0.0000000180364993466356      0      0
0.00000111626290532839      0.00000113171560544106      0.0000000185075358520021      0      0
0.00000113171560544106      0.00000114738222105665      0.0000000154106236608758      0      0
0.00000114738222105665      0.00000116326571345971      0.0000000196053140272111      0      0
0.00000116326571345971      0.0000011793690849286      0.0000000130822161959023      0      0
0.0000011793690849286      0.00000119569537930295      0.0000000206338207865466      0      0
0.00000119569537930295      0.000001212247682559      0.0000000211518745748151      0      0
0.000001212247682559      0.00000122902912339292      0.0000000145741399860975      0      0
0.00000122902912339292      0.00000124604287381218      0.0000000210283372846134      0      0
0.00000124604287381218      0.00000126329214973512      0.0000000229328286770027      0      0
0.00000126329214973512      0.00000128078021159884      0.0000000176869758626381      0      0
0.00000128078021159884      0.00000129851036497544      0.0000000156330621617496      0      0
0.00000129851036497544      0.00000131648596119688      0.0000000215070747712349      0      0
0.00000131648596119688      0.00000133471039798844      0.0000000175975229920561      0      0
0.00000133471039798844      0.00000135318712011092      0.0000000192760044317857      0      0
0.00000135318712011092      0.00000137191962001179      0.0000000241138674395294      0      0
0.00000137191962001179      0.00000139091143848532      0.0000000267476294229497      0      0
0.00000139091143848532      0.00000141016616534188      0.0000000260016776645497      0      0
0.00000141016616534188      0.00000142968744008643      0.0000000258122442193536      0      0
0.00000142968744008643      0.00000144947895260651      0.0000000193067738074397      0      0
0.00000144947895260651      0.00000146954444386967      0.0000000306438769248806      0      0
0.00000146954444386967      0.00000148988770663059      0.0000000293687804334568      0      0
0.00000148988770663059      0.00000151051258614798      0.0000000234099813967123      0      0
0.00000151051258614798      0.00000153142298091138      0.0000000283872352514954      0      0
0.00000153142298091138      0.00000155262284337812      0.0000000275415078860398      0      0
0.00000155262284337812      0.00000157411618072032      0.0000000328827885352685      0      0
0.00000157411618072032      0.00000159590705558239      0.0000000245404508296743      0      0
0.00000159590705558239      0.0000016179995868489      0.0000000342756134014409      0      0
0.0000016179995868489      0.00000164039795042316      0.0000000367979876128461      0      0
0.00000164039795042316      0.00000166310638001652      0.0000000269885023013807      0      0
0.00000166310638001652      0.00000168612916794864      0.0000000265667124816604      0      0
0.00000168612916794864      0.00000170947066595881      0.0000000369609186408436      0      0
0.00000170947066595881      0.00000173313528602849      0.0000000329091334203797      0      0
0.00000173313528602849      0.00000175712750121529      0.0000000349647521048189      0      0
0.00000175712750121529      0.00000178145184649847      0.0000000416087414245808      0      0
0.00000178145184649847      0.00000180611291963609      0.0000000294503760315348      0      0
0.00000180611291963609      0.00000183111538203409      0.0000000308306028755535      0      0
0.00000183111538203409      0.00000185646395962742      0.0000000311055504909285      0      0
0.00000185646395962742      0.00000188216344377329      0.0000000319460603567209      0      0
0.00000188216344377329      0.00000190821869215684      0.0000000421945390421154      0      0
0.00000190821869215684      0.00000193463462970931      0.0000000340181526179569      0      0
0.00000193463462970931      0.000001961416249539      0.0000000480769383268247      0      0
0.000001961416249539      0.00000198856861387501      0.0000000547679894801917      0      0
0.00000198856861387501      0.00000201609685502412      0.0000000530727807124706      0      0
0.00000201609685502412      0.00000204400617634088      0.0000000373345988536418      0      0
0.00000204400617634088      0.00000207230185321116      0.0000000538757117326668      0      0
0.00000207230185321116      0.00000210098923404927      0.0000000416054683555905      0      0
0.00000210098923404927      0.00000213007374130893      0.0000000477712566202982      0      0
0.00000213007374130893      0.00000215956087250823      0.0000000625008967017134      0      0
0.00000215956087250823      0.00000218945620126872      0.0000000642431580478234      0      0
0.00000218945620126872      0.00000221976537836897      0.0000000658667552202229      0      0
0.00000221976537836897      0.00000225049413281266      0.0000000583643500732807      0      0
0.00000225049413281266      0.00000228164827291145      0.0000000687617839508369      0      0
0.00000228164827291145      0.0000023132336873829      0.0000000533791520278810      0      0
0.0000023132336873829      0.0000023452563464635      0.0000000752509844641772      0      0
0.0000023452563464635      0.00000237772230303722      0.0000000580371369327745      0      0
0.00000237772230303722      0.00000241063769377955      0.0000000700714610121488      0      0
0.00000241063769377955      0.00000244400874031748      0.0000000527257669206262      0      0
0.00000244400874031748      0.00000247784175040552      0.0000000636625388557411      0      0
0.00000247784175040552      0.00000251214311911795      0.0000000590833293217751      0      0
0.00000251214311911795      0.00000254691933005764      0.0000000810013083889691      0      0
0.00000254691933005764      0.00000258217695658154      0.0000000876172753244893      0      0
0.00000258217695658154      0.0000026179226630432      0.0000000660651418847595      0      0
0.0000026179226630432      0.00000265416320605244      0.0000000815059909659389      0      0
0.00000265416320605244      0.00000269090543575249      0.0000000664049701392887      0      0
0.00000269090543575249      0.00000272815629711478      0.0000000658091871186439      0      0
0.00000272815629711478      0.00000276592283125165      0.000000103101069406896      0      0
0.00000276592283125165      0.00000280421217674733      0.0000000906998406522827      0      0
0.00000280421217674733      0.00000284303157100718      0.0000000933085495957293      0      0
0.00000284303157100718      0.00000288238835162573      0.000000105642420436884      0      0
0.00000288238835162573      0.00000292228995777364      0.000000112833928455747      0      0
0.00000292228995777364      0.00000296274393160382      0.000000109174660519580      0      0
0.00000296274393160382      0.00000300375791967704      0.0000000782928962855135      0      0
0.00000300375791967704      0.00000304533967440728      0.000000100382434361314      0      0
0.00000304533967440728      0.0000030874970555271      0.0000000832911878442451      0      0
0.0000030874970555271      0.00000313023803157323      0.0000000866972560552601      0      0
0.00000313023803157323      0.00000317357068139281      0.000000132478883645728      0      0
0.00000317357068139281      0.00000321750319567045      0.0000000906735472482807      0      0
0.00000321750319567045      0.00000326204387847638      0.000000141504983066411      0      0
0.00000326204387847638      0.00000330720114883614      0.0000000942646370949929      0      0
0.00000330720114883614      0.00000335298354232185      0.000000127746702054270      0      0
0.00000335298354232185      0.00000339939971266569      0.000000131691073783661      0      0
0.00000339939971266569      0.00000344645843339553      0.000000111226090418253      0      0
0.00000344645843339553      0.00000349416859949336      0.000000104265760704873      0      0
0.00000349416859949336      0.00000354253922907654      0.000000165684159402196      0      0
0.00000354253922907654      0.00000359157946510248      0.000000152434586881630      0      0
0.00000359157946510248      0.00000364129857709674      0.000000157456237717176      0      0
0.00000364129857709674      0.00000369170596290522      0.000000175548797972867      0      0
0.00000369170596290522      0.00000374281115047047      0.000000183777084243375      0      0
0.00000374281115047047      0.0000037946237996327      0.000000188102595763878      0      0
0.0000037946237996327      0.00000384715370395563      0.000000184816619767690      0      0
0.00000384715370395563      0.00000390041079257769      0.000000133986911679057      0      0
0.00000390041079257769      0.00000395440513208878      0.000000140190700188620      0      0
0.00000395440513208878      0.00000400914692843308      0.000000161628328733087      0      0
0.00000400914692843308      0.00000406464652883815      0.000000139435139656467      0      0
0.00000406464652883815      0.00000412091442377072      0.000000221220169411001      0      0
0.00000412091442377072      0.00000417796124891967      0.000000203995681112549      0      0
0.00000417796124891967      0.00000423579778720626      0.000000206581126438284      0      0
0.00000423579778720626      0.0000042944349708224      0.000000230262263762103      0      0
0.0000042944349708224      0.00000435388388329698      0.000000245734024201663      0      0
0.00000435388388329698      0.00000441415576159092      0.000000250862122428897      0      0
0.00000441415576159092      0.0000044752619982211      0.000000257218741990844      0      0
0.0000044752619982211      0.00000453721414341383      0.000000190699868303610      0      0
0.00000453721414341383      0.00000460002390728798      0.000000272772502094874      0      0
0.00000460002390728798      0.0000046637031620685      0.000000279976681941214      0      0
0.0000046637031620685      0.00000472826394433043      0.000000190678907626830      0      0
0.00000472826394433043      0.00000479371845727405      0.000000198086546369978      0      0
0.00000479371845727405      0.00000486007907303155      0.000000302974914848992      0      0
0.00000486007907303155      0.00000492735833500554      0.000000248149439409796      0      0
0.00000492735833500554      0.00000499556896024003      0.000000245299554261128      0      0
0.00000499556896024003      0.00000506472384182418      0.000000302733037113081      0      0
0.00000506472384182418      0.00000513483605132934      0.000000329867292644926      0      0
0.00000513483605132934      0.00000520591884127979      0.000000245504822343897      0      0
0.00000520591884127979      0.00000527798564765776      0.000000252243917566471      0      0
0.00000527798564765776      0.00000535105009244307      0.000000318341016170909      0      0
0.00000535105009244307      0.00000542512598618791      0.000000320636178219853      0      0
0.00000542512598618791      0.00000550022733062734      0.000000248128859637371      0      0
0.00000550022733062734      0.00000557636832132587      0.000000392794743869710      0      0
0.00000557636832132587      0.00000565356335036064      0.000000401656965281538      0      0
0.00000565356335036064      0.00000573182700904185      0.000000331553817136250      0      0
0.00000573182700904185      0.00000581117409067079      0.000000409510480288762      0      0
0.00000581117409067079      0.000005891619593336      0.000000282518288394963      0      0
0.000005891619593336      0.00000597317872274825      0.000000290130731696388      0      0
0.00000597317872274825      0.00000605586689511467      0.000000430049546086388      0      0
0.00000605586689511467      0.0000061396997400527      0.000000311395100098289      0      0
0.0000061396997400527      0.00000622469310354442      0.000000402255735012661      0      0
0.00000622469310354442      0.00000631086305093168      0.000000429704603858650      0      0
0.00000631086305093168      0.0000063982258699528      0.000000404109428752699      0      0
0.0000063982258699528      0.00000648679807382125      0.000000359728263221185      0      0
0.00000648679807382125      0.00000657659640434692      0.000000348520234124244      0      0
0.00000657659640434692      0.00000666763783510069      0.000000358694813786325      0      0
0.00000666763783510069      0.00000675993957462272      0.000000382732364489866      0      0
0.00000675993957462272      0.0000068535190696752      0.000000550018863271388      0      0
0.0000068535190696752      0.00000694839400854009      0.000000435241470614057      0      0
0.00000694839400854009      0.00000704458232436258      0.000000582887868542328      0      0
0.00000704458232436258      0.00000714210219854078      0.000000531798290185416      0      0
0.00000714210219854078      0.00000724097206416231      0.000000540254435634371      0      0
0.00000724097206416231      0.00000734121060948854      0.000000496985409814918      0      0
0.00000734121060948854      0.000007442836781487      0.000000676067951093102      0      0
0.000007442836781487      0.00000754586978941272      0.000000701638227726133      0      0
0.00000754586978941272      0.00000765032910843916      0.000000465423240956575      0      0
0.00000765032910843916      0.00000775623448333934      0.000000513410042498161      0      0
0.00000775623448333934      0.00000786360593221801      0.000000524405405631435      0      0
0.00000786360593221801      0.00000797246375029542      0.000000755170393278200      0      0
0.00000797246375029542      0.00000808282851374354      0.000000749675910926734      0      0
0.00000808282851374354      0.00000819472108357529      0.000000726550477768133      0      0
0.00000819472108357529      0.00000830816260958769      0.000000813453134717107      0      0
0.00000830816260958769      0.00000842317453435958      0.000000842535057811324      0      0
0.00000842317453435958      0.00000853977859730466      0.000000629288651859217      0      0
0.00000853977859730466      0.00000865799683878063      0.000000698046321828935      0      0
0.00000865799683878063      0.00000877785160425524      0.000000934325895663931      0      0
0.00000877785160425524      0.00000889936554853005      0.000000849299353019370      0      0
0.00000889936554853005      0.00000902256164002253      0.000000720596256170474      0      0
0.00000902256164002253      0.00000914746316510757      0.000000731963543376950      0      0
0.00000914746316510757      0.00000927409373251906      0.000000934985255804636      0      0
0.00000927409373251906      0.00000940247727781235      0.000000969696623875568      0      0
0.00000940247727781235      0.00000953263806788851      0.000000992283712726856      0      0
0.00000953263806788851      0.00000966460070558129      0.000000920714522521035      0      0
0.00000966460070558129      0.00000979839013430744      0.00000115158169419630      0      0
0.00000979839013430744      0.00000993403164278155      0.000000792305880936410      0      0
0.00000993403164278155      0.000010071550869796      0.000000813514761142334      0      0
0.000010071550869796      0.0000102109738090674      0.00000124858322730576      0      0
0.0000102109738090674      0.0000103523268141496      0.00000125123558170842      0      0
0.0000103523268141496      0.000010495636603415      0.00000101694942321529      0      0
0.000010495636603415      0.0000106409302651053      0.00000113266846114627      0      0
0.0000106409302651053      0.000010788235262451      0.00000118754429862791      0      0
0.000010788235262451      0.0000109375794388631      0.00000136432392286099      0      0
0.0000109375794388631      0.0000110889910231955      0.00000104081677830594      0      0
0.0000110889910231955      0.0000112424986350812      0.00000148960910622569      0      0
0.0000112424986350812      0.0000113981312903417      0.00000142074296032892      0      0
0.0000113981312903417      0.0000115559184064716      0.00000157849965169534      0      0
0.0000115559184064716      0.000011715889808199      0.00000116281918729109      0      0
0.000011715889808199      0.0000118780757331232      0.00000165693836618651      0      0
0.0000118780757331232      0.0000120425068374297      0.00000139664727578320      0      0
0.0000120425068374297      0.0000122092142016854      0.00000127455038245509      0      0
0.0000122092142016854      0.0000123782293367127      0.00000137111897295981      0      0
0.0000123782293367127      0.0000125495841895462      0.00000165086800752005      0      0
0.0000125495841895462      0.0000127233111494713      0.00000189581457403568      0      0
0.0000127233111494713      0.0000128994430541458      0.00000174818249059394      0      0
0.0000128994430541458      0.0000130780131958075      0.00000135283606696017      0      0
0.0000130780131958075      0.0000132590553275668      0.00000142715643413817      0      0
0.0000132590553275668      0.0000134426036697863      0.00000178499376282288      0      0
0.0000134426036697863      0.00001362869291655      0.00000198047266299212      0      0
0.00001362869291655      0.00001381735824222      0.00000196001165454631      0      0
0.00001381735824222      0.0000140086353080861      0.00000161661724996925      0      0
0.0000140086353080861      0.0000142025602691059      0.00000181799776155898      0      0
0.0000142025602691059      0.0000143991697807389      0.00000216992832361084      0      0
0.0000143991697807389      0.0000145985010058751      0.00000238230117036397      0      0
0.0000145985010058751      0.0000148005916218595      0.00000231314102671466      0      0
0.0000148005916218595      0.0000150054798276138      0.00000259619713274860      0      0
0.0000150054798276138      0.0000152132043508565      0.00000173299930983113      0      0
0.0000152132043508565      0.0000154238044554237      0.00000236292578069864      0      0
0.0000154238044554237      0.0000156373199486901      0.00000216172687590039      0      0
0.0000156373199486901      0.0000158537911890937      0.00000241733177747501      0      0
0.0000158537911890937      0.0000160732590937644      0.00000194096410547064      0      0
0.0000160732590937644      0.0000162957651462576      0.00000252863395962440      0      0
0.0000162957651462576      0.000016521351404396      0.00000229002880005913      0      0
0.000016521351404396      0.0000167500605082187      0.00000222591974401058      0      0
0.0000167500605082187      0.0000169819356880416      0.00000316842632435820      0      0
0.0000169819356880416      0.0000172170207726282      0.00000319707410934148      0      0
0.0000172170207726282      0.0000174553601974744      0.00000257963601327295      0      0
0.0000174553601974744      0.0000176969990132074      0.00000267434755904630      0      0
0.0000176969990132074      0.0000179419828941014      0.00000345485084037616      0      0
0.0000179419828941014      0.0000181903581467107      0.00000371914581267358      0      0
0.0000181903581467107      0.0000184421717186223      0.00000271708988185677      0      0
0.0000184421717186223      0.0000186974712073306      0.00000381177840451481      0      0
0.0000186974712073306      0.0000189563048692332      0.00000352085163264659      0      0
0.0000189563048692332      0.0000192187216287532      0.00000327590607428175      0      0
0.0000192187216287532      0.0000194847710875863      0.00000276574967402253      0      0
0.0000194847710875863      0.0000197545035340766      0.00000332998468030068      0      0
0.0000197545035340766      0.000020027969952722      0.00000426002363059104      0      0
0.000020027969952722      0.0000203052220338112      0.00000444428940266202      0      0
0.0000203052220338112      0.0000205863121831945      0.00000462452847529615      0      0
0.0000205863121831945      0.0000208712935321888      0.00000438768117471664      0      0
0.0000208712935321888      0.000021160219947621      0.00000396570617226633      0      0
0.000021160219947621      0.0000214531460420097      0.00000336467435182703      0      0
0.0000214531460420097      0.0000217501271838877      0.00000363915987392620      0      0
0.0000217501271838877      0.0000220512195082683      0.00000349918735742633      0      0
0.0000220512195082683      0.0000223564799272551      0.00000511512191809235      0      0
0.0000223564799272551      0.0000226659661408002      0.00000449065255289688      0      0
0.0000226659661408002      0.0000229797366476099      0.00000566351250795102      0      0
0.0000229797366476099      0.0000232978507562027      0.00000425744387268983      0      0
0.0000232978507562027      0.0000236203685961192      0.00000399762958752102      0      0
0.0000236203685961192      0.000023947351129288      0.00000434069915549563      0      0
0.000023947351129288      0.0000242788601615485      0.00000439555015029259      0      0
0.0000242788601615485      0.0000246149583543337      0.00000429313913259689      0      0
0.0000246149583543337      0.0000249557092365137      0.00000477415896822015      0      0
0.0000249557092365137      0.0000253011772164045      0.00000610418464907105      0      0
0.0000253011772164045      0.0000256514275939423      0.00000715423274486116      0      0
0.0000256514275939423      0.0000260065265730261      0.00000686946482351612      0      0
0.0000260065265730261      0.0000263665412740315      0.00000558606350779341      0      0
0.0000263665412740315      0.0000267315397464981      0.00000502017770527218      0      0
0.0000267315397464981      0.0000271015909819919      0.00000582095468736119      0      0
0.0000271015909819919      0.0000274767649271459      0.00000676310168822571      0      0
0.0000274767649271459      0.0000278571324968813      0.00000721334812429288      0      0
0.0000278571324968813      0.0000282427655878122      0.00000700832663362390      0      0
0.0000282427655878122      0.0000286337370918349      0.00000606465551219561      0      0
0.0000286337370918349      0.0000290301209099061      0.00000644470534544078      0      0
0.0000290301209099061      0.0000294319919660113      0.00000927199866366163      0      0
0.0000294319919660113      0.0000298394262213274      0.00000647603749680077      0      0
0.0000298394262213274      0.00003025250068858      0.00000981375052667665      0      0
0.00003025250068858      0.000030671293446601      0.00000832579308373802      0      0
0.000030671293446601      0.0000310958836550867      0.00000734729087922433      0      0
0.0000310958836550867      0.00003152635156956      0.00000818505100570779      0      0
0.00003152635156956      0.000031962778556541      0.0000107186023715477      0      0
0.000031962778556541      0.0000324052471089262      0.00000812724795241014      0      0
0.0000324052471089262      0.0000328538408615817      0.0000114677072178597      0      0
0.0000328538408615817      0.000033308644607151      0.0000108925061700352      0      0
0.000033308644607151      0.0000337697443120835      0.0000117683477460777      0      0
0.0000337697443120835      0.0000342372271328825      0.0000109908961737661      0      0
0.0000342372271328825      0.0000347111814325807      0.0000108052518416382      0      0
0.0000347111814325807      0.0000351916967974413      0.00000864799877742286      0      0
0.0000351916967974413      0.0000356788640538924      0.00000956581218544764      0      0
0.0000356788640538924      0.0000361727752856944      0.0000137366046591007      0      0
0.0000361727752856944      0.0000366735238513458      0.00000976366557649522      0      0
0.0000366735238513458      0.0000371812044017293      0.00000942168132433581      0      0
0.0000371812044017293      0.0000376959128980032      0.0000126695196097482      0      0
0.0000376959128980032      0.0000382177466297395      0.0000119659722412756      0      0
0.0000382177466297395      0.0000387468042333134      0.0000144413073832932      0      0
0.0000387468042333134      0.0000392831857105477      0.0000114790700773711      0      0
0.0000392831857105477      0.0000398269924476147      0.0000161468549135386      0      0
0.0000398269924476147      0.0000403783272342003      0.0000152212457551704      0      0
0.0000403783272342003      0.0000409372942829333      0.0000172268557906020      0      0
0.0000409372942829333      0.0000415039992490831      0.0000136132454925208      0      0
0.0000415039992490831      0.000042078549250531      0.0000139325851407145      0      0
0.000042078549250531      0.0000426610528880173      0.0000186072927047925      0      0
0.0000426610528880173      0.0000432516202656688      0.0000179009226756150      0      0
0.0000432516202656688      0.0000438503630118107      0.0000197850328206140      0      0
0.0000438503630118107      0.0000444573943000663      0.0000141021332873289      0      0
0.0000444573943000663      0.0000450728288707489      0.0000146271139170677      0      0
0.0000450728288707489      0.0000456967830525504      0.0000212456320732504      0      0
0.0000456967830525504      0.0000463293747845289      0.0000215765176258262      0      0
0.0000463293747845289      0.0000469707236384016      0.0000194205480781212      0      0
0.0000469707236384016      0.0000476209508411464      0.0000231374930018080      0      0
0.0000476209508411464      0.0000482801792979158      0.0000209739960743322      0      0
0.0000482801792979158      0.0000489485336152684      0.0000235927064588666      0      0
0.0000489485336152684      0.0000496261401247217      0.0000248539024313719      0      0
0.0000496261401247217      0.0000503131269066316      0.0000196573126181539      0      0
0.0000503131269066316      0.0000510096238144011      0.0000235571495669748      0      0
0.0000510096238144011      0.000051715762499026      0.0000183441108572969      0      0
0.000051715762499026      0.000052431676433979      0.0000180170417357750      0      0
0.000052431676433979      0.0000531575009404385      0.0000268239478238281      0      0
0.0000531575009404385      0.0000538933732128671      0.0000236934293427100      0      0
0.0000538933732128671      0.0000546394323449439      0.0000296050284941232      0      0
0.0000546394323449439      0.0000553958193558558      0.0000296971962689722      0      0
0.0000553958193558558      0.0000561626772169526      0.0000290073466771945      0      0
0.0000561626772169526      0.0000569401508787716      0.0000318484262132924      0      0
0.0000569401508787716      0.0000577283872984359      0.0000319112910097587      0      0
0.0000577283872984359      0.0000585275354674316      0.0000294861629736364      0      0
0.0000585275354674316      0.0000593377464397706      0.0000331588514989133      0      0
0.0000593377464397706      0.0000601591733605423      0.0000251552784110094      0      0
0.0000601591733605423      0.0000609919714948611      0.0000273733910749898      0      0
0.0000609919714948611      0.0000618362982572143      0.0000307230649516305      0      0
0.0000618362982572143      0.0000626923132412161      0.0000251994992377764      0      0
0.0000626923132412161      0.0000635601782497746      0.0000327097928601110      0      0
0.0000635601782497746      0.0000644400573256746      0.0000301766485107900      0      0
0.0000644400573256746      0.0000653321167825856      0.0000302159496772278      0      0
0.0000653321167825856      0.0000662365252364977      0.0000376273575286271      0      0
0.0000662365252364977      0.0000671534536375933      0.0000299024838831382      0      0
0.0000671534536375933      0.0000680830753025601      0.0000393165497927559      0      0
0.0000680830753025601      0.0000690255659473509      0.0000346309641410981      0      0
0.0000690255659473509      0.0000699811037203975      0.0000384804165724803      0      0
0.0000699811037203975      0.0000709498692362838      0.0000336813399612604      0      0
0.0000709498692362838      0.0000719320456098856      0.0000410769332221016      0      0
0.0000719320456098856      0.0000729278184909828      0.0000400535368182635      0      0
0.0000729278184909828      0.0000739373760993502      0.0000419038540000961      0      0
0.0000739373760993502      0.0000749609092603353      0.0000359709071832169      0      0
0.0000749609092603353      0.0000759986114409274      0.0000363442290713519      0      0
0.0000759986114409274      0.0000770506787863264      0.0000570462521814224      0      0
0.0000770506787863264      0.0000781173101570184      0.0000474116165250710      0      0
0.0000781173101570184      0.0000791987071663636      0.0000545409480998004      0      0
0.0000791987071663636      0.0000802950742187053      0.0000536673138321932      0      0
0.0000802950742187053      0.000081406618548006      0.0000634717383610379      0      0
0.000081406618548006      0.0000825335502570186      0.0000651774019698047      0      0
0.0000825335502570186      0.0000836760823569998      0.0000461546822698715      0      0
0.0000836760823569998      0.0000848344308079731      0.0000675458071176188      0      0
0.0000848344308079731      0.0000860088145595493      0.0000697397929082227      0      0
0.0000860088145595493      0.0000871994555923124      0.0000530143659686143      0      0
0.0000871994555923124      0.0000884065789597775      0.0000734406017178785      0      0
0.0000884065789597775      0.0000896304128309307      0.0000688739804743411      0      0
0.0000896304128309307      0.0000908711885333572      0.0000781497275040920      0      0
0.0000908711885333572      0.0000921291405969664      0.0000540976599053100      0      0
0.0000921291405969664      0.0000934045067983223      0.0000774296403545404      0      0
0.0000934045067983223      0.0000946975282055884      0.0000790992543318871      0      0
0.0000946975282055884      0.0000960084492240934      0.0000578147456258194      0      0
0.0000960084492240934      0.0000973375176425286      0.0000890648896151873      0      0
0.0000973375176425286      0.000098684984679785      0.0000812370527118733      0      0
0.000098684984679785      0.000100051105032438      0.0000894415542711179      0      0
0.000100051105032438      0.000101436136922889      0.0000858455509834018      0      0
0.000101436136922889      0.000102840342148178      0.0000875689362172306      0      0
0.000102840342148178      0.000104263986129461      0.0000725756288436725      0      0
0.000104263986129461      0.000105707337962187      0.0000841851604131257      0      0
0.000105707337962187      0.00010717067046696      0.000106082785615037      0      0
0.00010717067046696      0.000108654260241103      0.0000778518404291343      0      0
0.000108654260241103      0.000110158387710945      0.0000746271436329959      0      0
0.000110158387710945      0.000111683337184825      0.0000747573242112805      0      0
0.000111683337184825      0.000113229396906833      0.000101337414185845      0      0
0.000113229396906833      0.00011479685911129      0.000100038637644366      0      0
0.00011479685911129      0.000116386020077991      0.000124920664170965      0      0
0.000116386020077991      0.000117997180188201      0.000127395911306877      0      0
0.000117997180188201      0.00011963064398144      0.000125764175887954      0      0
0.00011963064398144      0.00012128672021304      0.0000872886036218685      0      0
0.00012128672021304      0.00012296572191251      0.000133307841068035      0      0
0.00012296572191251      0.000124667966442703      0.000140176268802392      0      0
0.000124667966442703      0.000126393775559803      0.000144862342902874      0      0
0.000126393775559803      0.000128143475474143      0.000137693101254514      0      0
0.000128143475474143      0.000129917396911867      0.000105448707350036      0      0
0.000129917396911867      0.000131715875177439      0.000137276061742273      0      0
0.000131715875177439      0.000133539250217029      0.000161039277801686      0      0
0.000133539250217029      0.00013538786668276      0.000164548985812070      0      0
0.00013538786668276      0.000137262073997862      0.000140701327475505      0      0
0.000137262073997862      0.000139162226422714      0.000129886621767283      0      0
0.000139162226422714      0.00014108868312181      0.000153296875973842      0      0
0.00014108868312181      0.000143041808231644      0.000184442275136779      0      0
0.000143041808231644      0.000145021970929542      0.000187737455209365      0      0
0.000145021970929542      0.00014702954550344      0.000191692032360396      0      0
0.00014702954550344      0.000149064911422635      0.000142722898284455      0      0
0.000149064911422635      0.00015112845340951      0.000189923292646287      0      0
0.00015112845340951      0.000153220561512254      0.000135681961681154      0      0
0.000153220561512254      0.000155341631178586      0.000171347881257977      0      0
0.000155341631178586      0.000157492063330508      0.000181368247108215      0      0
0.000157492063330508      0.000159672264440082      0.000153857570754530      0      0
0.000159672264440082      0.00016188264660626      0.000187033377310290      0      0
0.00016188264660626      0.000164123627632783      0.000218551584525043      0      0
0.000164123627632783      0.00016639563110715      0.000219277122466333      0      0
0.00016639563110715      0.000168699086480686      0.000168510719759811      0      0
0.000168699086480686      0.000171034429149716      0.000166489738301751      0      0
0.000171034429149716      0.00017340210053786      0.000179341062061144      0      0
0.00017340210053786      0.000175802548179476      0.000247746679332326      0      0
0.000175802548179476      0.000178236225804249      0.000251659286218030      0      0
0.000178236225804249      0.000180703593422953      0.000230425627321830      0      0
0.000180703593422953      0.000183205117414405      0.000206736888347353      0      0
0.000183205117414405      0.000185741270613619      0.000274047818963413      0      0
0.000185741270613619      0.000188312532401177      0.000295442655295557      0      0
0.000188312532401177      0.000190919388793845      0.000279885922946546      0      0
0.000190919388793845      0.000193562332536437      0.000216533102397704      0      0
0.000193562332536437      0.000196241863194957      0.000294892067878253      0      0
0.000196241863194957      0.000198958487251018      0.000282772241379890      0      0
0.000198958487251018      0.000201712718197586      0.000340168418499987      0      0
0.000201712718197586      0.000204505076636033      0.000255824252055011      0      0
0.000204505076636033      0.000207336090374545      0.000239298033182518      0      0
0.000207336090374545      0.000210206294527884      0.000245888081684331      0      0
0.000210206294527884      0.000213116231618538      0.000268588886727724      0      0
0.000213116231618538      0.000216066451679264      0.000374084804205799      0      0
0.000216066451679264      0.000219057512357059      0.000372514289096973      0      0
0.000219057512357059      0.000222089979018563      0.000318352584780482      0      0
0.000222089979018563      0.000225164424856924      0.000362215632747649      0      0
0.000225164424856924      0.000228281431000144      0.000447089235323123      0      0
0.000228281431000144      0.00023144158662092      0.000403612678043969      0      0
0.00023144158662092      0.000234645489048012      0.000378371211299136      0      0
0.000234645489048012      0.000237893743879147      0.000410840418235721      0      0
0.000237893743879147      0.000241186965095492      0.000485978417266271      0      0
0.000241186965095492      0.000244525775177701      0.000473958659458101      0      0
0.000244525775177701      0.000247910805223583      0.000336652658688309      0      0
0.000247910805223583      0.000251342695067386      0.000539665345869218      0      0
0.000251342695067386      0.000254822093400743      0.000362690522332138      0      0
0.000254822093400743      0.00025834965789528      0.000486957103287982      0      0
0.00025834965789528      0.000261926055326934      0.000584351086739408      0      0
0.000261926055326934      0.000265551961701985      0.000573586580479851      0      0
0.000265551961701985      0.00026922806238483      0.000573632040951538      0      0
0.00026922806238483      0.000272955052227537      0.000616859753917033      0      0
0.000272955052227537      0.000276733635701177      0.000641970509095279      0      0
0.000276733635701177      0.000280564527028988      0.000508311699301898      0      0
0.000280564527028988      0.000284448450321376      0.000504109747355939      0      0
0.000284448450321376      0.000288386139712781      0.000685635965863737      0      0
0.000288386139712781      0.000292378339500449      0.000501359085198381      0      0
0.000292378339500449      0.000296425804285111      0.000636269343956818      0      0
0.000296425804285111      0.000300529299113624      0.000752459249310243      0      0
0.000300529299113624      0.000304689599623573      0.000626472104907880      0      0
0.000304689599623573      0.000308907492189884      0.000536181116187469      0      0
0.000308907492189884      0.000313183774073464      0.000528510178338511      0      0
0.000313183774073464      0.000317519253571897      0.000559896107139844      0      0
0.000317519253571897      0.000321914750172228      0.000677489672779322      0      0
0.000321914750172228      0.000326371094705861      0.000868884682597341      0      0
0.000326371094705861      0.000330889129505603      0.000840506804070485      0      0
0.000330889129505603      0.000335469708564879      0.000598531601779616      0      0
0.000335469708564879      0.000340113697699154      0.000968402007886210      0      0
0.000340113697699154      0.000344821974709588      0.000628846996975766      0      0
0.000344821974709588      0.000349595429548956      0.00101537658300725      0      0
0.000349595429548956      0.000354434964489868      0.000838856454086629      0      0
0.000354434964489868      0.000359341494295315      0.000690582323074920      0      0
0.000359341494295315      0.000364315946391572      0.000926126023029985      0      0
0.000364315946391572      0.000369359261043507      0.00109115913309397      0      0
0.000369359261043507      0.000374472391532301      0.00115855590423570      0      0
0.000374472391532301      0.00037965630433564      0.00118350611179240      0      0
0.00037965630433564      0.000384911979310397      0.00114565133229169      0      0
0.000384911979310397      0.000390240409877844      0.000968285199853080      0      0
0.000390240409877844      0.000395642603211426      0.000817912124269250      0      0
0.000395642603211426      0.000401119580427133      0.00120543648255175      0      0
0.000401119580427133      0.000406672376776519      0.00129340880415426      0      0
0.000406672376776519      0.000412302041842373      0.000904140972013499      0      0
0.000412302041842373      0.000418009639737117      0.00146065543688769      0      0
0.000418009639737117      0.000423796249303941      0.000956081590310311      0      0
0.000423796249303941      0.000429662964320725      0.00143771893397520      0      0
0.000429662964320725      0.000435610893706785      0.00142602381445505      0      0
0.000435610893706785      0.000441641161732474      0.00100850079173062      0      0
0.000441641161732474      0.000447754908231697      0.00130575830919818      0      0
0.000447754908231697      0.000453953288817359      0.00165116393221274      0      0
0.000453953288817359      0.000460237475099795      0.00177916386945303      0      0
0.000460237475099795      0.000466608654908228      0.00181747769003209      0      0
0.000466608654908228      0.000473068032515292      0.00186803186056909      0      0
0.000473068032515292      0.000479616828864662      0.00193617135038717      0      0
0.000479616828864662      0.000486256281801832      0.00191928797584736      0      0
0.000486256281801832      0.000492987646308097      0.00164753690906491      0      0
0.000492987646308097      0.000499812194737762      0.00127950259059097      0      0
0.000499812194737762      0.000506731217058643      0.00177657892570632      0      0
0.000506731217058643      0.0005137460210959      0.00220643279441132      0      0
0.0005137460210959      0.000520857932779231      0.00144790590247219      0      0
0.000520857932779231      0.000528068296393506      0.00217738319171865      0      0
0.000528068296393506      0.000535378474832857      0.00184474165207639      0      0
0.000535378474832857      0.000542789849858294      0.00224514519876025      0      0
0.000542789849858294      0.000550303822358882      0.00173189714581648      0      0
0.000550303822358882      0.000557921812616533      0.00264625324416063      0      0
0.000557921812616533      0.000565645260574473      0.00185264080264691      0      0
0.000565645260574473      0.00057347562610941      0.00201859523368648      0      0
0.00057347562610941      0.000581414389307485      0.00283740436398214      0      0
0.000581414389307485      0.000589463050744029      0.00280389704734859      0      0
0.000589463050744029      0.000597623131767208      0.00230385384292044      0      0
0.000597623131767208      0.000605896174785581      0.00194264125229092      0      0
0.000605896174785581      0.000614283743559644      0.00191256132301821      0      0
0.000614283743559644      0.000622787423497414      0.00201041021655670      0      0
0.000622787423497414      0.000631408821954096      0.00206364844787706      0      0
0.000631408821954096      0.000640149568535908      0.00207441316506214      0      0
0.000640149568535908      0.000649011315408104      0.00224217381142300      0      0
0.000649011315408104      0.000657995737607266      0.00282542921466229      0      0
0.000657995737607266      0.000667104533357915      0.00363784116674010      0      0
0.000667104533357915      0.00067633942439351      0.00394806186179995      0      0
0.00067633942439351      0.000685702156281888      0.00309484446381944      0      0
0.000685702156281888      0.000695194498755206      0.00257941212020318      0      0
0.000695194498755206      0.000704818246044455      0.00420019980228392      0      0
0.000704818246044455      0.000714575217218609      0.00373004047913707      0      0
0.000714575217218609      0.000724467256528451      0.00304059482677157      0      0
0.000724467256528451      0.000734496233755185      0.00474914807974171      0      0
0.000734496233755185      0.000744664044563847      0.00281157756732067      0      0
0.000744664044563847      0.000754972610861632      0.00508769256093245      0      0
0.000754972610861632      0.000765423881161163      0.00299165791568626      0      0
0.000765423881161163      0.0007760198309488      0.00527866532313047      0      0
0.0007760198309488      0.000786762463058045      0.00398728543096865      0      0
0.000786762463058045      0.00079765380804811      0.00423636410599430      0      0
0.00079765380804811      0.000808695924587738      0.00590627542214432      0      0
0.000808695924587738      0.000819890899844323      0.00416035928443665      0      0
0.000819890899844323      0.00083124084987843      0.00404099449818071      0      0
0.00083124084987843      0.000842747920043766      0.00614835788690905      0      0
0.000842747920043766      0.000854414285392693      0.00655056422153480      0      0
0.000854414285392693      0.000866242151087355      0.00539458372052949      0      0
0.000866242151087355      0.000878233752816494      0.00417029248479872      0      0
0.000878233752816494      0.000890391357218039      0.00419794955598360      0      0
0.000890391357218039      0.000902717262307538      0.00510531537061970      0      0
0.000902717262307538      0.000915213797912533      0.00602103792272410      0      0
0.000915213797912533      0.000927883326112938      0.00666676449997995      0      0
0.000927883326112938      0.000940728241687513      0.00702037487566516      0      0
0.000940728241687513      0.000953750972566528      0.00707534725355242      0      0
0.000953750972566528      0.000966953980290686      0.00677805679909840      0      0
0.000966953980290686      0.000980339760476396      0.00609396088914757      0      0
0.000980339760476396      0.000993910843287497      0.00531045231903524      0      0
0.000993910843287497      0.0010076697939135      0.00556140098735536      0      0
0.0010076697939135      0.00102161921305448      0.00761964607760220      0      0
0.00102161921305448      0.0010357617374126      0.0100219756882122      0      0
0.0010357617374126      0.00105010004019057      0.0105945383747712      0      0
0.00105010004019057      0.00106463683159689      0.00810798718211304      0      0
0.00106463683159689      0.00107937485935813      0.00631775109292018      0      0
0.00107937485935813      0.00109431690923832      0.0106381572529771      0      0
0.00109431690923832      0.00110946580556549      0.0118274637719190      0      0
0.00110946580556549      0.00112482441176555      0.00714179177981378      0      0
0.00112482441176555      0.00114039563090349      0.0108792959026513      0      0
0.00114039563090349      0.00115618240623217      0.0128507609854700      0      0
0.00115618240623217      0.00117218772174859      0.00737915434598618      0      0
0.00117218772174859      0.00118841460275796      0.0142749614182827      0      0
0.00118841460275796      0.00120486611644553      0.00978559210166376      0      0
0.00120486611644553      0.00122154537245635      0.0134749333012970      0      0
0.00122154537245635      0.00123845552348304      0.0123598348693888      0      0
0.00123845552348304      0.00125559976586171      0.0135622448379189      0      0
0.00125559976586171      0.00127298134017614      0.0130943204803259      0      0
0.00127298134017614      0.00129060353187029      0.0155759396872770      0      0
0.00129060353187029      0.00130846967186935      0.0116054249368783      0      0
0.00130846967186935      0.00132658313720929      0.0187976349507182      0      0
0.00132658313720929      0.00134494735167523      0.0101184037287311      0      0
0.00134494735167523      0.00136356578644858      0.0191232871210317      0      0
0.00136356578644858      0.00138244196076317      0.0172544339203574      0      0
0.00138244196076317      0.00140157944257044      0.0121257629089756      0      0
0.00140157944257044      0.00142098184921384      0.0221289964876687      0      0
0.00142098184921384      0.00144065284811262      0.0191555890829359      0      0
0.00144065284811262      0.00146059615745496      0.0122968995795669      0      0
0.00146059615745496      0.00148081554690089      0.0219159105030395      0      0
0.00148081554690089      0.00150131483829471      0.0255762002184768      0      0
0.00150131483829471      0.00152209790638749      0.0185909773424553      0      0
0.00152209790638749      0.00154316867956938      0.0141657893943257      0      0
0.00154316867956938      0.00156453114061223      0.0228760224723590      0      0
0.00156453114061223      0.00158618932742236      0.0296117278496544      0      0
0.00158618932742236      0.00160814733380381      0.0292752468493250      0      0
0.00160814733380381      0.00163040931023216      0.0235334060669107      0      0
0.00163040931023216      0.00165297946463904      0.0174251352945662      0      0
0.00165297946463904      0.00167586206320748      0.0177568002299076      0      0
0.00167586206320748      0.00169906143117836      0.0238537169415072      0      0
0.00169906143117836      0.00172258195366789      0.0304471084687391      0      0
0.00172258195366789      0.00174642807649655      0.0355377227110774      0      0
0.00174642807649655      0.00177060430702936      0.0389464825620962      0      0
0.00177060430702936      0.00179511521502795      0.0410888918255024      0      0
0.00179511521502795      0.00181996543351421      0.0425155543763011      0      0
0.00181996543351421      0.00184515965964614      0.0437200216248552      0      0
0.00184515965964614      0.00187070265560561      0.0450605858121221      0      0
0.00187070265560561      0.00189659924949857      0.0467308851407377      0      0
0.00189659924949857      0.00192285433626758      0.0487409434786416      0      0
0.00192285433626758      0.00194947287861711      0.0508886756363069      0      0
0.00194947287861711      0.00197645990795156      0.0527226235196069      0      0
0.00197645990795156      0.00200382052532629      0.0535207932342517      0      0
0.00200382052532629      0.00203155990241182      0.0523398140647416      0      0
0.00203155990241182      0.00205968328247135      0.0482383639208151      0      0
0.00205968328247135      0.00208819598135186      0.0409238534793652      0      0
0.00208819598135186      0.00211710338848892      0.0326287029644459      0      0
0.00211710338848892      0.00214641096792534      0.0317428751306960      0      0
0.00214641096792534      0.00217612425934403      0.0442928342540548      0      0
0.00217612425934403      0.00220624887911509      0.0614319039739268      0      0
0.00220624887911509      0.00223679052135739      0.0728150125222125      0      0
0.00223679052135739      0.00226775495901488      0.0710252307077335      0      0
0.00226775495901488      0.00229914804494778      0.0541285656699919      0      0
0.00229914804494778      0.00233097571303889      0.0380172094437418      0      0
0.00233097571303889      0.00236324397931521      0.0579402863681846      0      0
0.00236324397931521      0.00239595894308506      0.0845429669744377      0      0
0.00239595894308506      0.00242912678809096      0.0859423688979908      0      0
0.00242912678809096      0.00246275378367852      0.0575261997038106      0      0
0.00246275378367852      0.00249684628598141      0.0518509858231908      0      0
0.00249684628598141      0.00253141073912281      0.0925646653155963      0      0
0.00253141073912281      0.0025664536764335      0.100797263141253      0      0
0.0025664536764335      0.00260198172168671      0.0618062878469737      0      0
0.00260198172168671      0.00263800159035023      0.0715560445802418      0      0
0.00263800159035023      0.00267452009085567      0.116791547877033      0      0
0.00267452009085567      0.00271154412588544      0.0941369803435280      0      0
0.00271154412588544      0.00274908069367747      0.0624270244853938      0      0
0.00274908069367747      0.00278713688934801      0.125022981402049      0      0
0.00278713688934801      0.00282571990623272      0.113341549491147      0      0
0.00282571990623272      0.00286483703724639      0.0680247307147824      0      0
0.00286483703724639      0.00290449567626138      0.141604048780978      0      0
0.00290449567626138      0.00294470331950526      0.116331495669703      0      0
0.00294470331950526      0.0029854675669777      0.0897496578027461      0      0
0.0029854675669777      0.00302679612388701      0.164346274952632      0      0
0.00302679612388701      0.0030686968021066      0.0950933949938227      0      0
0.0030686968021066      0.00311117752165154      0.143583664993868      0      0
0.00311117752165154      0.0031542463121756      0.163304416648916      0      0
0.0031542463121756      0.00319791131448903      0.0957734755032348      0      0
0.00319791131448903      0.00324218078209728      0.197913599473898      0      0
0.00324218078209728      0.0032870630827611      0.103482660493481      0      0
0.0032870630827611      0.00333256670007821      0.195008214349437      0      0
0.00333256670007821      0.00337870023508683      0.156946394528989      0      0
0.00337870023508683      0.00342547240789146      0.173050497793942      0      0
0.00342547240789146      0.00347289205931113      0.205871656276044      0      0
0.00347289205931113      0.00352096815255051      0.150981697422417      0      0
0.00352096815255051      0.00356970977489406      0.242125271945125      0      0
0.00356970977489406      0.00361912613942378      0.139902458447967      0      0
0.00361912613942378      0.0036692265867606      0.269564746584936      0      0
0.0036692265867606      0.00372002058682995      0.141221203208088      0      0
0.00372002058682995      0.00377151774065175      0.292569173295743      0      0
0.00377151774065175      0.00382372778215516      0.152802531384509      0      0
0.00382372778215516      0.00387666058001854      0.312179273488575      0      0
0.00387666058001854      0.00393032613953476      0.177407631365669      0      0
0.00393032613953476      0.0039847346045024      0.324230918276650      0      0
0.0039847346045024      0.00403989625914312      0.223353350050948      0      0
0.00403989625914312      0.00409582153004557      0.318748035134342      0      0
0.00409582153004557      0.00415252098813623      0.294951833792956      0      0
0.00415252098813623      0.00421000535067748      0.283150958776616      0      0
0.00421000535067748      0.0042682854832934      0.381109857248952      0      0
0.0042682854832934      0.00432737240202355      0.220748677788267      0      0
0.00432737240202355      0.00438727727540519      0.450065190880961      0      0
0.00438727727540519      0.00444801142658443      0.218131789416927      0      0
0.00444801142658443      0.00450958633545639      0.453070136580008      0      0
0.00450958633545639      0.00457201364083525      0.362867990426670      0      0
0.00457201364083525      0.00463530514265407      0.351899603195847      0      0
0.00463530514265407      0.00469947280419532      0.525243854810996      0      0
0.00469947280419532      0.00476452875435209      0.249321219104056      0      0
0.00476452875435209      0.0048304852899207      0.555625450507949      0      0
0.0048304852899207      0.00489735487792503      0.449561492064507      0      0
0.00489735487792503      0.00496515015797302      0.381662129093883      0      0
0.00496515015797302      0.00503388394464577      0.654534069214213      0      0
0.00503388394464577      0.00510356922991978      0.354580329430039      0      0
0.00510356922991978      0.00517421918562266      0.564931402638914      0      0
0.00517421918562266      0.00524584716592283      0.688823388529892      0      0
0.00524584716592283      0.00531846670985373      0.336729833339096      0      0
0.00531846670985373      0.00539209154387294      0.709352990266913      0      0
0.00539209154387294      0.00546673558445676      0.719883780873196      0      0
0.00546673558445676      0.00554241294073067      0.378342900790993      0      0
0.00554241294073067      0.00561913791713623      0.819973455569949      0      0
0.00561913791713623      0.00569692501613484      0.791423335909099      0      0
0.00569692501613484      0.00577578894094906      0.422097449647189      0      0
0.00577578894094906      0.00585574459834172      0.900451940267479      0      0
0.00585574459834172      0.00593680710143364      0.925227572017693      0      0
0.00593680710143364      0.00601899177256026      0.472222597763437      0      0
0.00601899177256026      0.00610231414616781      0.925795605356157      0      0
0.00610231414616781      0.0061867899717497      1.11362965850357      0      0
0.0061867899717497      0.0062724352168234      0.625172470684175      0      0
0.0062724352168234      0.00635926606994866      0.842524102701948      0      0
0.00635926606994866      0.00644729894378739      1.29223755148898      0      0
0.00644729894378739      0.00653655047820597      0.969840488449427      0      0
0.00653655047820597      0.00662703754342055      0.657421868348175      0      0
0.00662703754342055      0.00671877724318579      1.31547853182099      0      0
0.00671877724318579      0.00681178691802782      1.41107482255089      0      0
0.00681178691802782      0.00690608414852187      0.807244852610198      0      0
0.00690608414852187      0.00700168675861542      1.02293792947181      0      0
0.00700168675861542      0.00709861281899715      1.65564529835263      0      0
0.00709861281899715      0.00719688065051277      1.48197512436150      0      0
0.00719688065051277      0.00729650882762788      0.813762261209502      0      0
0.00729650882762788      0.00739751618193895      1.34181514847450      0      0
0.00739751618193895      0.00749992180573285      1.94784698231236      0      0
0.00749992180573285      0.00760374505559565      1.66941723012033      0      0
0.00760374505559565      0.00770900555607137      0.939035040745518      0      0
0.00770900555607137      0.00781572320337137      1.52072058317652      0      0
0.00781572320337137      0.00792391816913513      2.24551569127787      0      0
0.00792391816913513      0.00803361090424307      2.06375589836140      0      0
0.00803361090424307      0.00814482214268214      1.21456009585443      0      0
0.00814482214268214      0.00825757290546495      1.48402761140747      0      0
0.00825757290546495      0.00837188450460311      2.46455604359308      0      0
0.00837188450460311      0.0084877785471356      2.64949627206233      0      0
0.0084877785471356      0.00860527693921294      1.88256629337668      0      0
0.00860527693921294      0.00872440189023784      1.30078022307282      0      0
0.00872440189023784      0.0088451759170632      2.33426617520255      0      0
0.0088451759170632      0.00896762184824822      3.16187712038669      0      0
0.00896762184824822      0.00909176282837339      2.96451559457407      0      0
0.00909176282837339      0.00921762232241531      1.92885567156735      0      0
0.00921762232241531      0.009345224120182      1.69907155367849      0      0
0.009345224120182      0.00947459234080956      2.98456035171308      0      0
0.00947459234080956      0.00960575143732124      3.83046337173016      0      0
0.00960575143732124      0.0097387262012494      3.57461954629412      0      0
0.0097387262012494      0.00987354176732169      2.41897984493393      0      0
0.00987354176732169      0.0100102236182119      1.93070386258745      0      0
0.0100102236182119      0.0101487975893568      3.30231455648406      0      0
0.0101487975893568      0.0102892898738392      4.50755840659417      0      0
0.0102892898738392      0.0104317270273393      4.63078158819979      0      0
0.0104317270273393      0.0105761359731542      3.61469266268948      0      0
0.0105761359731542      0.0107225440072866      2.32762144793730      0      0
0.0107225440072866      0.0108709788036044      2.99595232481178      0      0
0.0108709788036044      0.0110214684190717      4.73942779216475      0      0
0.0110214684190717      0.0111740412990521      5.78370564941078      0      0
0.0111740412990521      0.0113287262826851      5.58166188147708      0      0
0.0113287262826851      0.0114855526083377      4.24601608477528      0      0
0.0114855526083377      0.0116445499191305      2.85498487793941      0      0
0.0116445499191305      0.0118057482685412      3.71303207250889      0      0
0.0118057482685412      0.0119691781260852      5.75931260067659      0      0
0.0119691781260852      0.0121348703830748      7.15933422271294      0      0
0.0121348703830748      0.0123028563584581      7.27624252153475      0      0
0.0123028563584581      0.0124731678047393      6.07347243784567      0      0
0.0124731678047393      0.0126458369139802      4.19882128017878      0      0
0.0126458369139802      0.0128208963238851      3.74759268185041      0      0
0.0128208963238851      0.0129983791239701      5.80107458804434      0      0
0.0129983791239701      0.0131783188618175      8.10466145610966      0      0
0.0131783188618175      0.0133607495494169      9.41047734629273      0      0
0.0133607495494169      0.0135457056695945      9.27825857392902      0      0
0.0135457056695945      0.0137332221825303      7.76010541147212      0      0
0.0137332221825303      0.0139233345323668      5.54722190495478      0      0
0.0139233345323668      0.0141160786539086      4.71492589454946      0      0
0.0141160786539086      0.0143114909794141      6.83944531606798      0      0
0.0143114909794141      0.0145096084454827      9.75412976143622      0      0
0.0145096084454827      0.0147104685000363      11.8942477408706      0      0
0.0147104685000363      0.0149141091093971      12.6169865388593      0      0
0.0149141091093971      0.0151205687654648      11.7416024949272      0      0
0.0151205687654648      0.0153298864929916      9.52533554866831      0      0
0.0153298864929916      0.0155421018569589      6.94171492416227      0      0
0.0155421018569589      0.015757254970056      6.40512311221280      0      0
0.015757254970056      0.0159753865002618      9.10259479295672      0      0
0.0159753865002618      0.0161965376785319      12.7077285307577      0      0
0.0161965376785319      0.0164207503065923      15.6196482377144      0      0
0.0164207503065923      0.0166480667648403      17.1117457334165      0      0
0.0166480667648403      0.0168785300203555      16.8818028919470      0      0
0.0168785300203555      0.0171121836350213      14.9823609554863      0      0
0.0171121836350213      0.0173490717737588      11.9115722746540      0      0
0.0173490717737588      0.017589239212875      9.03693849266733      0      0
0.017589239212875      0.0178327313485262      9.07340528944975      0      0
0.0178327313485262      0.0180795942052988      12.6012720256474      0      0
0.0180795942052988      0.0183298744449088      17.1603370598500      0      0
0.0183298744449088      0.0185836193750216      21.1312832580742      0      0
0.0185836193750216      0.0188408769581945      23.7094717223305      0      0
0.0188408769581945      0.0191016958209418      24.4818732113133      0      0
0.0191016958209418      0.0193661252629267      23.3316108910206      0      0
0.0193661252629267      0.0196342152662799      20.4557150014068      0      0
0.0196342152662799      0.0199060165050465      16.4977276758116      0      0
0.0199060165050465      0.0201815803547652      12.9950489178001      0      0
0.0201815803547652      0.0204609589021785      12.7640680152187      0      0
0.0204609589021785      0.0207442049550786      16.7521461740179      0      0
0.0207442049550786      0.0210313720522889      22.5795709174871      0      0
0.0210313720522889      0.0213225144737837      28.3137906836318      0      0
0.0213225144737837      0.0216176872509482      32.9248234222942      0      0
0.0216176872509482      0.0219169461769806      35.8139412563452      0      0
0.0219169461769806      0.0222203478174381      36.6498513667879      0      0
0.0222203478174381      0.0225279495209286      35.3372218571148      0      0
0.0225279495209286      0.0228398094299506      32.0375734234714      0      0
0.0228398094299506      0.0231559864918837      27.2562030978303      0      0
0.0231559864918837      0.0234765404701303      22.1044793585300      0      0
0.0234765404701303      0.0238015319554124      18.8534302051585      0      0
0.0238015319554124      0.0241310223772239      20.3369882808756      0      0
0.0241310223772239      0.0244650740154424      26.3222721340180      0      0
0.0244650740154424      0.0248037500121009      34.2542864562072      0      0
0.0248037500121009      0.025147114383323      42.2776931080744      0      0
0.025147114383323      0.0254952320314234      49.3198881375598      0      0
0.0254952320314234      0.025848168757175      54.6996080390466      0      0
0.025848168757175      0.0262059912722472      57.9690346531814      0      0
0.0262059912722472      0.0265687672118152      58.8682290961871      0      0
0.0265687672118152      0.0269365651473444      57.3210916920897      0      0
0.0269365651473444      0.0273094545995519      53.4553385883778      0      0
0.0273094545995519      0.0276875060515468      47.6588621723591      0      0
0.0276875060515468      0.0280707909621536      40.7233493944400      0      0
0.0280707909621536      0.0284593817794181      34.1813751036846      0      0
0.0284593817794181      0.0288533519543027      30.7317051143586      0      0
0.0288533519543027      0.0292527759545692      33.1366823971341      0      0
0.0292527759545692      0.0296577292788545      41.0913382464950      0      0
0.0296577292788545      0.0300682884709421      52.0631209556986      0      0
0.0300682884709421      0.0304845311342295      63.9677272314806      0      0
0.0304845311342295      0.0309065359463971      75.5022782460301      0      0
0.0309065359463971      0.0313343826742795      85.8040143019683      0      0
0.0313343826742795      0.0317681521889432      94.2526120725612      0      0
0.0317681521889432      0.0322079264809726      100.391699300887      0      0
0.0322079264809726      0.0326537886759678      103.902050215884      0      0
0.0326537886759678      0.033105823050257      104.596523144079      0      0
0.033105823050257      0.033564115046826      102.426624424125      0      0
0.033564115046826      0.0340287512914689      97.5005928096329      0      0
0.0340287512914689      0.0344998196091616      90.1216294794502      0      0
0.0344998196091616      0.0349774090406628      80.8688678399155      0      0
0.0349774090406628      0.0354616098593442      70.7684422060849      0      0
0.0354616098593442      0.0359525135882537      61.6137221157352      0      0
0.0359525135882537      0.0364502130174152      56.2656159457160      0      0
0.0364502130174152      0.0369548022213675      57.8199011670105      0      0
0.0369548022213675      0.0374663765769464      67.0348504217453      0      0
0.0374663765769464      0.0379850327813123      81.8673713476197      0      0
0.0379850327813123      0.0385108688702281      99.8035785873490      0      0
0.0385108688702281      0.0390439842365898      119.012670034543      0      0
0.0390439842365898      0.0395844796492134      138.256691592546      0      0
0.0395844796492134      0.0401324572718825      156.644818992608      0      0
0.0401324572718825      0.0406880206826587      173.487875422972      0      0
0.0406880206826587      0.0412512748934598      188.228652389001      0      0
0.0412512748934598      0.0418223263699098      200.410823682241      0      0
0.0418223263699098      0.0424012830514618      209.666334593648      0      0
0.0424012830514618      0.0429882543718015      215.711901776457      0      0
0.0429882543718015      0.0435833512795317      218.350584438453      0      0
0.0435833512795317      0.0441866862591436      217.477154998757      0      0
0.0441866862591436      0.0447983733522791      213.087851615408      0      0
0.0447983733522791      0.0454185281792862      205.297017195060      0      0
0.0454185281792862      0.0460472679610735      194.366018660622      0      0
0.0460472679610735      0.0466847115412677      180.754920241611      0      0
0.0466847115412677      0.0473309794086762      165.216167198514      0      0
0.0473309794086762      0.047986193720063      148.960908003060      0      0
0.047986193720063      0.0486504783232378      133.921531855848      0      0
0.0486504783232378      0.0493239587804657      123.007943052780      0      0
0.0493239587804657      0.0500067623922011      119.819892650532      0      0
0.0500067623922011      0.0506990182211494      127.051038646844      0      0
0.0506990182211494      0.0514008571166629      144.691859464683      0      0
0.0514008571166629      0.0521124117394733      170.530349534800      0      0
0.0521124117394733      0.0528338165867671      201.965821352939      0      0
0.0528338165867671      0.0535652080176086      236.923750890162      0      0
0.0535652080176086      0.0543067242787134      273.900736533400      0      0
0.0543067242787134      0.0550585055305805      311.786419579728      0      0
0.0550585055305805      0.0558206938739848      349.713488870133      0      0
0.0558206938739848      0.0565934333768373      386.965260032268      0      0
0.0565934333768373      0.0573768701014157      422.923456276660      0      0
0.0573768701014157      0.0581711521319738      457.039496200187      0      0
0.0581711521319738      0.0589764296027321      488.818953356139      0      0
0.0589764296027321      0.0597928547262553      517.813394483133      0      0
0.0597928547262553      0.0606205818222245      543.616420170520      0      0
0.0606205818222245      0.0614597673466051      565.862169566023      0      0
0.0614597673466051      0.0623105699212211      584.225347524691      0      0
0.0623105699212211      0.0631731503637371      598.422294100777      0      0
0.0631731503637371      0.0640476717180559      608.212908578163      0      0
0.0640476717180559      0.064934299285137      613.403457079241      0      0
0.064934299285137      0.065833200654241      613.850494710289      0      0
0.065833200654241      0.0667445457346082      609.466370848061      0      0
0.0667445457346082      0.0676685067875737      600.227117709748      0      0
0.0676685067875737      0.0686052584591283      586.184031681234      0      0
0.0686052584591283      0.0695549778129301      567.481078259908      0      0
0.0695549778129301      0.0705178443637725      544.381603801022      0      0
0.0705178443637725      0.071494040111516      517.310059203180      0      0
0.071494040111516      0.0724837495754901      486.917961850536      0      0
0.0724837495754901      0.07348715982937      454.188289992393      0      0
0.07348715982937      0.0745044605365374      420.597062679329      0      0
0.0745044605365374      0.0755358439859309      388.345177604574      0      0
0.0755358439859309      0.0765815051283916      360.624866363665      0      0
0.0765815051283916      0.0776416416135129      341.726019318062      0      0
0.0776416416135129      0.0787164538269999      336.522209671824      0      0
0.0787164538269999      0.0798061449285455      348.972334184562      0      0
0.0798061449285455      0.0809109208902321      380.433666409651      0      0
0.0809109208902321      0.0820309905354643      429.460247700464      0      0
0.0820309905354643      0.0831665655784396      493.158466154593      0      0
0.0831665655784396      0.0843178606641673      568.565671699215      0      0
0.0843178606641673      0.0854850934090396      653.254568762520      0      0
0.0854850934090396      0.0866684844419658      745.390701934340      0      0
0.0866684844419658      0.087868257446075      843.604490990983      0      0
0.087868257446075      0.0890846392009967      946.850520695145      0      0
0.0890846392009967      0.0903178596257262      1054.30014600973      0      0
0.0903178596257262      0.0915681518220832      1165.26824679698      0      0
0.0915681518220832      0.0928357521187732      1279.16516787515      0      0
0.0928357521187732      0.0941209001160578      1395.46546804094      0      0
0.0941209001160578      0.0954238387310435      1513.68751859645      0      0
0.0954238387310435      0.0967448142435972      1633.38005703358      0      0
0.0967448142435972      0.0980840763428988      1754.11322123679      0      0
0.0980840763428988      0.0994418781746361      1875.47249874250      0      0
0.0994418781746361      0.100818476388855      1997.05459444541      0      0
0.100818476388855      0.10221413118847      2118.46457501072      0      0
0.10221413118847      0.103629106378448      2239.31387112431      0      0
0.103629106378448      0.105063669415674      2359.21886030299      0      0
0.105063669415674      0.106518091459502      2477.79984418682      0      0
0.106518091459502      0.107992647423013      2594.68029385213      0      0
0.107992647423013      0.109487616024976      2709.48627624301      0      0
0.109487616024976      0.111003279842531      2821.84600146559      0      0
0.111003279842531      0.112539925364605      2931.38944890455      0      0
0.112539925364605      0.114097843046059      3037.74804275760      0      0
0.114097843046059      0.115677327362591      3140.55435648337      0      0
0.115677327362591      0.117278676866402      3239.44183202855      0      0
0.117278676866402      0.118902194242619      3334.04450434469      0      0
0.118902194242619      0.120548186366517      3423.99672517141      0      0
0.120548186366517      0.122216964361519      3508.93288272767      0      0
0.122216964361519      0.123908843658004      3588.48711608922      0      0
0.123908843658004      0.125624144052934      3662.29302483844      0      0
0.125624144052934      0.127363189770296      3729.98337621455      0      0
0.127363189770296      0.12912630952239      3791.18981360466      0      0
0.12912630952239      0.130913836571959      3845.54257193188      0      0
0.130913836571959      0.132726108795187      3892.67020745644      0      0
0.132726108795187      0.134563468745557      3932.19935187406      0      0
0.134563468745557      0.136426263718606      3963.75450358123      0      0
0.136426263718606      0.138314845817565      3986.95787285581      0      0
0.138314845817565      0.140229572019921      4001.42930285629      0      0
0.140229572019921      0.142170804244882      4006.78629531461      0      0
0.142170804244882      0.144138909421796      4002.64417936682      0      0
0.144138909421796      0.146134259559502      3988.61647528214      0      0
0.146134259559502      0.148157231816648      3964.31552362913      0      0
0.148157231816648      0.150208208572982      3929.35347726116      0      0
0.150208208572982      0.152287577501628      3883.34379242816      0      0
0.152287577501628      0.154395731642364      3825.90341263156      0      0
0.154395731642364      0.156533069475914      3756.65592460626      0      0
0.156533069475914      0.158699994999266      3675.23609645569      0      0
0.158699994999266      0.16089691780204      3581.29641079532      0      0
0.16089691780204      0.163124253143903      3474.51652724328      0      0
0.163124253143903      0.165382422033063      3354.61712967897      0      0
0.165382422033063      0.16767185130585      3221.38047896867      0      0
0.16767185130585      0.16999297370739      3074.68146652268      0      0
0.16999297370739      0.172346227973408      2914.53554776277      0      0
0.172346227973408      0.174732058913154      2741.17459391547      0      0
0.174732058913154      0.177150917493482      2555.17034903388      0      0
0.177150917493482      0.179603260924088      2357.64165844357      0      0
0.179603260924088      0.182089552743936      2150.61358683132      0      0
0.182089552743936      0.184610262908873      1937.65809329270      0      0
0.184610262908873      0.187165867880458      1725.05597742702      0      0
0.187165867880458      0.189756850716024      1523.86015591778      0      0
0.189756850716024      0.192383701159985      1353.10773304598      0      0
0.192383701159985      0.195046915736409      1242.62832427839      0      0
0.195046915736409      0.197746997842864      1228.40311803696      0      0
0.197746997842864      0.200484457845576      1333.47588392147      0      0
0.200484457845576      0.203259813175894      1552.56194231082      0      0
0.203259813175894      0.206073588428097      1863.12236597942      0      0
0.206073588428097      0.208926315458549      2243.44864782247      0      0
0.208926315458549      0.211818533486235      2678.87445382721      0      0
0.211818533486235      0.214750789194674      3160.70856604498      0      0
0.214750789194674      0.217723636835266      3684.07374451865      0      0
0.217723636835266      0.220737638332042      4246.36525212864      0      0
0.220737638332042      0.22379336338789      4846.33636533247      0      0
0.22379336338789      0.226891389592229      5483.57688742670      0      0
0.226891389592229      0.230032302530194      6158.21374910777      0      0
0.230032302530194      0.233216695893316      6870.73517833962      0      0
0.233216695893316      0.236445171591743      7621.88462594261      0      0
0.236445171591743      0.239718339868012      8412.59507430414      0      0
0.239718339868012      0.243036819412397      9243.94739904273      0      0
0.243036819412397      0.246401237479853      10117.1434714465      0      0
0.246401237479853      0.249812230008578      11033.4885447689      0      0
0.249812230008578      0.253270441740218      11994.3796392675      0      0
0.253270441740218      0.256776526341734      13001.2978967723      0      0
0.256776526341734      0.260331146528961      14055.8036206716      0      0
0.260331146528961      0.263934974191869      15159.5331701648      0      0
0.263934974191869      0.267588690521566      16314.1971593430      0      0
0.267588690521566      0.271292986139054      17521.5795905996      0      0
0.271292986139054      0.275048561225772      18783.5376677663      0      0
0.275048561225772      0.27885612565594      20102.0021107655      0      0
0.27885612565594      0.282716399130741      21478.9778447298      0      0
0.282716399130741      0.286630111314356      22916.5449712866      0      0
0.286630111314356      0.290598001971889      24416.8599535779      0      0
0.290598001971889      0.294620821109189      25982.1569631386      0      0
0.294620821109189      0.298699329114623      27614.7493482987      0      0
0.298699329114623      0.302834296902796      29317.0311918335      0      0
0.302834296902796      0.307026506060274      31091.4789311729      0      0
0.307026506060274      0.311276748993318      32940.6530182966      0      0
0.311276748993318      0.315585829077662      34867.1995989479      0      0
0.315585829077662      0.319954560810364      36873.8521923268      0      0
0.319954560810364      0.324383769963767      38963.4333531917      0      0
0.324383769963767      0.32887429374158      41138.8562984691      0      0
0.32887429374158      0.33342698093713      43403.1264801436      0      0
0.33342698093713      0.338042692093795      45759.3430854502      0      0
0.338042692093795      0.342722299667666      48210.7004442670      0      0
0.342722299667666      0.347466688192458      50760.4893221299      0      0
0.347466688192458      0.352276754446699      53412.0980754807      0      0
0.352276754446699      0.357153407623246      56169.0136436181      0      0
0.357153407623246      0.362097569501131      59034.8223493322      0      0
0.362097569501131      0.367110174619799      62013.2104773645      0      0
0.367110174619799      0.372192170455755      65107.9645966118      0      0
0.372192170455755      0.37734451760165      68322.9715883592      0      0
0.37734451760165      0.382568189947856      71662.2183387494      0      0
0.382568189947856      0.387864174866547      75129.7910491237      0      0
0.387864174866547      0.393233473398329      78729.8741127566      0      0
0.393233473398329      0.398677100441459      82466.7485007872      0      0
0.398677100441459      0.40419608494368      86344.7895937637      0      0
0.40419608494368      0.409791470096709      90368.4643880708      0      0
0.409791470096709      0.41546431353342      94542.3279985317      0      0
0.41546431353342      0.421215687527758      98871.0193695396      0      0
0.421215687527758      0.427046679197417      103359.256097079      0      0
0.427046679197417      0.43295839070933      108011.828252801      0      0
0.43295839070933      0.438951939487993      112833.591088743      0      0
0.438951939487993      0.445028458426682      117829.456487222      0      0
0.445028458426682      0.451189096101594      123004.383004534      0      0
0.451189096101594      0.457435016988945      128363.364339324      0      0
0.457435016988945      0.463767401685081      133911.416036370      0      0
0.463767401685081      0.470187447129631      139653.560213877      0      0
0.470187447129631      0.476696366831751      145594.808076783      0      0
0.476696366831751      0.483295391099501      151740.139949589      0      0
0.483295391099501      0.489985767272398      158094.482529388      0      0
0.489985767272398      0.496768759957182      164662.683022466      0      0
0.496768759957182      0.503645651266856      171449.479785396      0      0
0.503645651266856      0.510617741063022      178459.469043201      0      0
0.510617741063022      0.517686347201588      185697.067201859      0      0
0.517686347201588      0.524852805781861      193166.468209190      0      0
0.524852805781861      0.532118471399099      200871.595345578      0      0
0.532118471399099      0.539484717400551      208816.046742479      0      0
0.539484717400551      0.546952936145049      217003.033830416      0      0
0.546952936145049      0.554524539266187      225435.311806847      0      0
0.554524539266187      0.56220095793915      234115.101085268      0      0
0.56220095793915      0.569983643151229      243043.998536794      0      0
0.569983643151229      0.577874065976087      252222.877160436      0      0
0.577874065976087      0.585873717851818      261651.772613302      0      0
0.585873717851818      0.59398411086286      271329.754791257      0      0
0.59398411086286      0.602206778025804      281254.782366702      0      0
0.602206778025804      0.610543273579166      291423.537854128      0      0
0.610543273579166      0.618995173277162      301831.240374602      0      0
0.618995173277162      0.62756407468756      312471.432813316      0      0
0.62756407468756      0.636251597493652      323335.739491888      0      0
0.636251597493652      0.645059383800396      334413.589786741      0      0
0.645059383800396      0.653989098444817      345691.902287673      0      0
0.653989098444817      0.663042429310678      357154.723069625      0      0
0.663042429310678      0.672221087647534      368782.810397365      0      0
0.672221087647534      0.681526808394186      380553.156634389      0      0
0.681526808394186      0.690961350506615      392438.436200459      0      0
0.690961350506615      0.70052649729046      404406.366006060      0      0
0.70052649729046      0.710224056738094      416418.961737121      0      0
0.710224056738094      0.720055861870372      428431.669466440      0      0
0.720055861870372      0.730023771083106      440392.347049253      0      0
0.730023771083106      0.740129668498331      452240.063228724      0      0
0.740129668498331      0.750375464320448      463903.673780677      0      0
0.750375464320448      0.76076309519728      475300.122573511      0      0
0.76076309519728      0.771294524586143      486332.399954259      0      0
0.771294524586143      0.781971743124969      496887.069683035      0      0
0.781971743124969      0.792796769008581      506831.246137765      0      0
0.792796769008581      0.803771648370161      516008.861706279      0      0
0.803771648370161      0.814898455668016      524236.003870197      0      0
0.814898455668016      0.826179294077686      531295.012257414      0      0
0.826179294077686      0.837616295889483      536926.890895386      0      0
0.837616295889483      0.849211622911536      540821.380798114      0      0
0.849211622911536      0.860967466878409      542603.700742437      0      0
0.860967466878409      0.872886049865385      541816.402797844      0      0
0.872886049865385      0.884969624708479      537893.815176252      0      0
0.884969624708479      0.897220475430265      530124.769451183      0      0
0.897220475430265      0.909640917671599      517595.875860967      0      0
0.909640917671599      0.922233299129318      499100.474632006      0      0
0.922233299129318      0.935      472982.153359687      0      0
# END HISTO1D SudakovqbarqExpOutputsN2LLNor21
# BEGIN HISTO1D SudakovqbarqExpOutputsN2LLNor22
PlotOrder=4
LineColor=orange
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\mathbf{V}^{-1}_{h,\mathrm{thr}}\mathbf{V}_{h}\Right]_{(2,2)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.999771109621817      0      0
0.00000101384324431002      0.00000102787812403307      0.999768327890249      0      0
0.00000102787812403307      0.00000104210729202498      0.999765518434850      0      0
0.00000104210729202498      0.00000105653343786574      0.999762681172457      0      0
0.00000105653343786574      0.00000107115928836782      0.999759816027137      0      0
0.00000107115928836782      0.00000108598760809164      0.999756922930518      0      0
0.00000108598760809164      0.00000110102119986811      0.999754001822135      0      0
0.00000110102119986811      0.00000111626290532839      0.999751052649787      0      0
0.00000111626290532839      0.00000113171560544106      0.999748075369902      0      0
0.00000113171560544106      0.00000114738222105665      0.999745069947921      0      0
0.00000114738222105665      0.00000116326571345971      0.999742036358688      0      0
0.00000116326571345971      0.0000011793690849286      0.999738974586856      0      0
0.0000011793690849286      0.00000119569537930295      0.999735884627306      0      0
0.00000119569537930295      0.000001212247682559      0.999732766485581      0      0
0.000001212247682559      0.00000122902912339292      0.999729620178331      0      0
0.00000122902912339292      0.00000124604287381218      0.999726445733774      0      0
0.00000124604287381218      0.00000126329214973512      0.999723243192174      0      0
0.00000126329214973512      0.00000128078021159884      0.999720012606329      0      0
0.00000128078021159884      0.00000129851036497544      0.999716754042082      0      0
0.00000129851036497544      0.00000131648596119688      0.999713467578845      0      0
0.00000131648596119688      0.00000133471039798844      0.999710153310133      0      0
0.00000133471039798844      0.00000135318712011092      0.999706811344131      0      0
0.00000135318712011092      0.00000137191962001179      0.999703441804264      0      0
0.00000137191962001179      0.00000139091143848532      0.999700044829789      0      0
0.00000139091143848532      0.00000141016616534188      0.999696620576416      0      0
0.00000141016616534188      0.00000142968744008643      0.999693169216930      0      0
0.00000142968744008643      0.00000144947895260651      0.999689690941853      0      0
0.00000144947895260651      0.00000146954444386967      0.999686185960108      0      0
0.00000146954444386967      0.00000148988770663059      0.999682654499722      0      0
0.00000148988770663059      0.00000151051258614798      0.999679096808533      0      0
0.00000151051258614798      0.00000153142298091138      0.999675513154937      0      0
0.00000153142298091138      0.00000155262284337812      0.999671903828642      0      0
0.00000155262284337812      0.00000157411618072032      0.999668269141460      0      0
0.00000157411618072032      0.00000159590705558239      0.999664609428111      0      0
0.00000159590705558239      0.0000016179995868489      0.999660925047063      0      0
0.0000016179995868489      0.00000164039795042316      0.999657216381392      0      0
0.00000164039795042316      0.00000166310638001652      0.999653483839667      0      0
0.00000166310638001652      0.00000168612916794864      0.999649727856868      0      0
0.00000168612916794864      0.00000170947066595881      0.999645948895333      0      0
0.00000170947066595881      0.00000173313528602849      0.999642147445722      0      0
0.00000173313528602849      0.00000175712750121529      0.999638324028030      0      0
0.00000175712750121529      0.00000178145184649847      0.999634479192613      0      0
0.00000178145184649847      0.00000180611291963609      0.999630613521260      0      0
0.00000180611291963609      0.00000183111538203409      0.999626727628286      0      0
0.00000183111538203409      0.00000185646395962742      0.999622822161667      0      0
0.00000185646395962742      0.00000188216344377329      0.999618897804206      0      0
0.00000188216344377329      0.00000190821869215684      0.999614955274736      0      0
0.00000190821869215684      0.00000193463462970931      0.999610995329356      0      0
0.00000193463462970931      0.000001961416249539      0.999607018762713      0      0
0.000001961416249539      0.00000198856861387501      0.999603026409312      0      0
0.00000198856861387501      0.00000201609685502412      0.999599019144876      0      0
0.00000201609685502412      0.00000204400617634088      0.999594997887739      0      0
0.00000204400617634088      0.00000207230185321116      0.999590963600290      0      0
0.00000207230185321116      0.00000210098923404927      0.999586917290450      0      0
0.00000210098923404927      0.00000213007374130893      0.999582860013201      0      0
0.00000213007374130893      0.00000215956087250823      0.999578792872162      0      0
0.00000215956087250823      0.00000218945620126872      0.999574717021207      0      0
0.00000218945620126872      0.00000221976537836897      0.999570633666138      0      0
0.00000221976537836897      0.00000225049413281266      0.999566544066399      0      0
0.00000225049413281266      0.00000228164827291145      0.999562449536853      0      0
0.00000228164827291145      0.0000023132336873829      0.999558351449604      0      0
0.0000023132336873829      0.0000023452563464635      0.999554251235879      0      0
0.0000023452563464635      0.00000237772230303722      0.999550150387959      0      0
0.00000237772230303722      0.00000241063769377955      0.999546050461177      0      0
0.00000241063769377955      0.00000244400874031748      0.999541953075965      0      0
0.00000244400874031748      0.00000247784175040552      0.999537859919977      0      0
0.00000247784175040552      0.00000251214311911795      0.999533772750258      0      0
0.00000251214311911795      0.00000254691933005764      0.999529693395488      0      0
0.00000254691933005764      0.00000258217695658154      0.999525623758293      0      0
0.00000258217695658154      0.0000026179226630432      0.999521565817620      0      0
0.0000026179226630432      0.00000265416320605244      0.999517521631185      0      0
0.00000265416320605244      0.00000269090543575249      0.999513493337993      0      0
0.00000269090543575249      0.00000272815629711478      0.999509483160930      0      0
0.00000272815629711478      0.00000276592283125165      0.999505493409442      0      0
0.00000276592283125165      0.00000280421217674733      0.999501526482275      0      0
0.00000280421217674733      0.00000284303157100718      0.999497584870316      0      0
0.00000284303157100718      0.00000288238835162573      0.999493671159501      0      0
0.00000288238835162573      0.00000292228995777364      0.999489788033820      0      0
0.00000292228995777364      0.00000296274393160382      0.999485938278405      0      0
0.00000296274393160382      0.00000300375791967704      0.999482124782708      0      0
0.00000300375791967704      0.00000304533967440728      0.999478350543779      0      0
0.00000304533967440728      0.0000030874970555271      0.999474618669630      0      0
0.0000030874970555271      0.00000313023803157323      0.999470932382707      0      0
0.00000313023803157323      0.00000317357068139281      0.999467295023461      0      0
0.00000317357068139281      0.00000321750319567045      0.999463710054015      0      0
0.00000321750319567045      0.00000326204387847638      0.999460181061958      0      0
0.00000326204387847638      0.00000330720114883614      0.999456711764224      0      0
0.00000330720114883614      0.00000335298354232185      0.999453306011109      0      0
0.00000335298354232185      0.00000339939971266569      0.999449967790389      0      0
0.00000339939971266569      0.00000344645843339553      0.999446701231560      0      0
0.00000344645843339553      0.00000349416859949336      0.999443510610214      0      0
0.00000349416859949336      0.00000354253922907654      0.999440400352523      0      0
0.00000354253922907654      0.00000359157946510248      0.999437375039868      0      0
0.00000359157946510248      0.00000364129857709674      0.999434439413598      0      0
0.00000364129857709674      0.00000369170596290522      0.999431598379926      0      0
0.00000369170596290522      0.00000374281115047047      0.999428857014969      0      0
0.00000374281115047047      0.0000037946237996327      0.999426220569931      0      0
0.0000037946237996327      0.00000384715370395563      0.999423694476440      0      0
0.00000384715370395563      0.00000390041079257769      0.999421284352036      0      0
0.00000390041079257769      0.00000395440513208878      0.999418996005827      0      0
0.00000395440513208878      0.00000400914692843308      0.999416835444286      0      0
0.00000400914692843308      0.00000406464652883815      0.999414808877243      0      0
0.00000406464652883815      0.00000412091442377072      0.999412922724037      0      0
0.00000412091442377072      0.00000417796124891967      0.999411183619834      0      0
0.00000417796124891967      0.00000423579778720626      0.999409598422151      0      0
0.00000423579778720626      0.0000042944349708224      0.999408174217552      0      0
0.0000042944349708224      0.00000435388388329698      0.999406918328538      0      0
0.00000435388388329698      0.00000441415576159092      0.999405838320637      0      0
0.00000441415576159092      0.0000044752619982211      0.999404942009702      0      0
0.0000044752619982211      0.00000453721414341383      0.999404237469410      0      0
0.00000453721414341383      0.00000460002390728798      0.999403733038990      0      0
0.00000460002390728798      0.0000046637031620685      0.999403437331145      0      0
0.0000046637031620685      0.00000472826394433043      0.999403359240235      0      0
0.00000472826394433043      0.00000479371845727405      0.999403507950682      0      0
0.00000479371845727405      0.00000486007907303155      0.999403892945597      0      0
0.00000486007907303155      0.00000492735833500554      0.999404524015669      0      0
0.00000492735833500554      0.00000499556896024003      0.999405411268330      0      0
0.00000499556896024003      0.00000506472384182418      0.999406565137135      0      0
0.00000506472384182418      0.00000513483605132934      0.999407996391443      0      0
0.00000513483605132934      0.00000520591884127979      0.999409716146365      0      0
0.00000520591884127979      0.00000527798564765776      0.999411735873003      0      0
0.00000527798564765776      0.00000535105009244307      0.999414067408960      0      0
0.00000535105009244307      0.00000542512598618791      0.999416722969162      0      0
0.00000542512598618791      0.00000550022733062734      0.999419715156999      0      0
0.00000550022733062734      0.00000557636832132587      0.999423056975779      0      0
0.00000557636832132587      0.00000565356335036064      0.999426761840458      0      0
0.00000565356335036064      0.00000573182700904185      0.999430843589792      0      0
0.00000573182700904185      0.00000581117409067079      0.999435316498769      0      0
0.00000581117409067079      0.000005891619593336      0.999440195291389      0      0
0.000005891619593336      0.00000597317872274825      0.999445495153871      0      0
0.00000597317872274825      0.00000605586689511467      0.999451231748154      0      0
0.00000605586689511467      0.0000061396997400527      0.999457421225803      0      0
0.0000061396997400527      0.00000622469310354442      0.999464080242385      0      0
0.00000622469310354442      0.00000631086305093168      0.999471225972113      0      0
0.00000631086305093168      0.0000063982258699528      0.999478876123014      0      0
0.0000063982258699528      0.00000648679807382125      0.999487048952488      0      0
0.00000648679807382125      0.00000657659640434692      0.999495763283292      0      0
0.00000657659640434692      0.00000666763783510069      0.999505038519991      0      0
0.00000666763783510069      0.00000675993957462272      0.999514894665864      0      0
0.00000675993957462272      0.0000068535190696752      0.999525352340302      0      0
0.0000068535190696752      0.00000694839400854009      0.999536432796637      0      0
0.00000694839400854009      0.00000704458232436258      0.999548157940598      0      0
0.00000704458232436258      0.00000714210219854078      0.999560550349097      0      0
0.00000714210219854078      0.00000724097206416231      0.999573633289737      0      0
0.00000724097206416231      0.00000734121060948854      0.999587430740727      0      0
0.00000734121060948854      0.000007442836781487      0.999601967411431      0      0
0.000007442836781487      0.00000754586978941272      0.999617268763394      0      0
0.00000754586978941272      0.00000765032910843916      0.999633361032103      0      0
0.00000765032910843916      0.00000775623448333934      0.999650271249288      0      0
0.00000775623448333934      0.00000786360593221801      0.999668027265742      0      0
0.00000786360593221801      0.00000797246375029542      0.999686657774941      0      0
0.00000797246375029542      0.00000808282851374354      0.999706192337195      0      0
0.00000808282851374354      0.00000819472108357529      0.999726661404584      0      0
0.00000819472108357529      0.00000830816260958769      0.999748096346505      0      0
0.00000830816260958769      0.00000842317453435958      0.999770529475909      0      0
0.00000842317453435958      0.00000853977859730466      0.999793994076349      0      0
0.00000853977859730466      0.00000865799683878063      0.999818524429782      0      0
0.00000865799683878063      0.00000877785160425524      0.999844155844967      0      0
0.00000877785160425524      0.00000889936554853005      0.999870924686821      0      0
0.00000889936554853005      0.00000902256164002253      0.999898868406646      0      0
0.00000902256164002253      0.00000914746316510757      0.999928025572975      0      0
0.00000914746316510757      0.00000927409373251906      0.999958435903397      0      0
0.00000927409373251906      0.00000940247727781235      0.999990140297218      0      0
0.00000940247727781235      0.00000953263806788851      1.00002318086908      0      0
0.00000953263806788851      0.00000966460070558129      1.00005760098348      0      0
0.00000966460070558129      0.00000979839013430744      1.00009344529025      0      0
0.00000979839013430744      0.00000993403164278155      1.00013075976073      0      0
0.00000993403164278155      0.000010071550869796      1.00016959172566      0      0
0.000010071550869796      0.0000102109738090674      1.00020998991322      0      0
0.0000102109738090674      0.0000103523268141496      1.00025200448854      0      0
0.0000103523268141496      0.000010495636603415      1.00029568709456      0      0
0.000010495636603415      0.0000106409302651053      1.00034109089355      0      0
0.0000106409302651053      0.000010788235262451      1.00038827060980      0      0
0.000010788235262451      0.0000109375794388631      1.00043728257385      0      0
0.0000109375794388631      0.0000110889910231955      1.00048818476734      0      0
0.0000110889910231955      0.0000112424986350812      1.00054103686993      0      0
0.0000112424986350812      0.0000113981312903417      1.00059590030620      0      0
0.0000113981312903417      0.0000115559184064716      1.00065283829534      0      0
0.0000115559184064716      0.000011715889808199      1.00071191590084      0      0
0.000011715889808199      0.0000118780757331232      1.00077320008280      0      0
0.0000118780757331232      0.0000120425068374297      1.00083675974986      0      0
0.0000120425068374297      0.0000122092142016854      1.00090266581478      0      0
0.0000122092142016854      0.0000123782293367127      1.00097099124968      0      0
0.0000123782293367127      0.0000125495841895462      1.00104181114356      0      0
0.0000125495841895462      0.0000127233111494713      1.00111520276119      0      0
0.0000127233111494713      0.0000128994430541458      1.00119124560366      0      0
0.0000128994430541458      0.0000130780131958075      1.00127002147063      0      0
0.0000130780131958075      0.0000132590553275668      1.00135161452403      0      0
0.0000132590553275668      0.0000134426036697863      1.00143611135329      0      0
0.0000134426036697863      0.00001362869291655      1.00152360104266      0      0
0.00001362869291655      0.00001381735824222      1.00161417524031      0      0
0.00001381735824222      0.0000140086353080861      1.00170792822901      0      0
0.0000140086353080861      0.0000142025602691059      1.00180495699901      0      0
0.0000142025602691059      0.0000143991697807389      1.00190536132230      0      0
0.0000143991697807389      0.0000145985010058751      1.00200924382897      0      0
0.0000145985010058751      0.0000148005916218595      1.00211671008633      0      0
0.0000148005916218595      0.0000150054798276138      1.00222786867929      0      0
0.0000150054798276138      0.0000152132043508565      1.00234283129229      0      0
0.0000152132043508565      0.0000154238044554237      1.00246171279598      0      0
0.0000154238044554237      0.0000156373199486901      1.00258463133166      0      0
0.0000156373199486901      0.0000158537911890937      1.00271170840287      0      0
0.0000158537911890937      0.0000160732590937644      1.00284306896559      0      0
0.0000160732590937644      0.0000162957651462576      1.00297884152316      0      0
0.0000162957651462576      0.000016521351404396      1.00311915822139      0      0
0.000016521351404396      0.0000167500605082187      1.00326415494856      0      0
0.0000167500605082187      0.0000169819356880416      1.00341397143652      0      0
0.0000169819356880416      0.0000172170207726282      1.00356875136353      0      0
0.0000172170207726282      0.0000174553601974744      1.00372864246230      0      0
0.0000174553601974744      0.0000176969990132074      1.00389379662884      0      0
0.0000176969990132074      0.0000179419828941014      1.00406437003387      0      0
0.0000179419828941014      0.0000181903581467107      1.00424052323778      0      0
0.0000181903581467107      0.0000184421717186223      1.00442242130823      0      0
0.0000184421717186223      0.0000186974712073306      1.00461023394303      0      0
0.0000186974712073306      0.0000189563048692332      1.00480413558887      0      0
0.0000189563048692332      0.0000192187216287532      1.00500430557318      0      0
0.0000192187216287532      0.0000194847710875863      1.00521092823046      0      0
0.0000194847710875863      0.0000197545035340766      1.00542419303773      0      0
0.0000197545035340766      0.000020027969952722      1.00564429474829      0      0
0.000020027969952722      0.0000203052220338112      1.00587143353287      0      0
0.0000203052220338112      0.0000205863121831945      1.00610581512240      0      0
0.0000205863121831945      0.0000208712935321888      1.00634765095406      0      0
0.0000208712935321888      0.000021160219947621      1.00659715832222      0      0
0.000021160219947621      0.0000214531460420097      1.00685456053005      0      0
0.0000214531460420097      0.0000217501271838877      1.00712008704918      0      0
0.0000217501271838877      0.0000220512195082683      1.00739397367786      0      0
0.0000220512195082683      0.0000223564799272551      1.00767646270856      0      0
0.0000223564799272551      0.0000226659661408002      1.00796780309154      0      0
0.0000226659661408002      0.0000229797366476099      1.00826825061619      0      0
0.0000229797366476099      0.0000232978507562027      1.00857806807586      0      0
0.0000232978507562027      0.0000236203685961192      1.00889752546022      0      0
0.0000236203685961192      0.000023947351129288      1.00922690013177      0      0
0.000023947351129288      0.0000242788601615485      1.00956647701710      0      0
0.0000242788601615485      0.0000246149583543337      1.00991654880081      0      0
0.0000246149583543337      0.0000249557092365137      1.01027741612280      0      0
0.0000249557092365137      0.0000253011772164045      1.01064938777965      0      0
0.0000253011772164045      0.0000256514275939423      1.01103278093030      0      0
0.0000256514275939423      0.0000260065265730261      1.01142792130770      0      0
0.0000260065265730261      0.0000263665412740315      1.01183514343614      0      0
0.0000263665412740315      0.0000267315397464981      1.01225479085063      0      0
0.0000267315397464981      0.0000271015909819919      1.01268721631985      0      0
0.0000271015909819919      0.0000274767649271459      1.01313278207626      0      0
0.0000274767649271459      0.0000278571324968813      1.01359186005190      0      0
0.0000278571324968813      0.0000282427655878122      1.01406483211785      0      0
0.0000282427655878122      0.0000286337370918349      1.01455209032858      0      0
0.0000286337370918349      0.0000290301209099061      1.01505403717293      0      0
0.0000290301209099061      0.0000294319919660113      1.01557108582766      0      0
0.0000294319919660113      0.0000298394262213274      1.01610366040636      0      0
0.0000298394262213274      0.00003025250068858      1.01665219625400      0      0
0.00003025250068858      0.000030671293446601      1.01721714017567      0      0
0.000030671293446601      0.0000310958836550867      1.01779895075124      0      0
0.0000310958836550867      0.00003152635156956      1.01839809859315      0      0
0.00003152635156956      0.000031962778556541      1.01901506663845      0      0
0.000031962778556541      0.0000324052471089262      1.01965035043116      0      0
0.0000324052471089262      0.0000328538408615817      1.02030445844827      0      0
0.0000328538408615817      0.000033308644607151      1.02097791235843      0      0
0.000033308644607151      0.0000337697443120835      1.02167124737165      0      0
0.0000337697443120835      0.0000342372271328825      1.02238501252254      0      0
0.0000342372271328825      0.0000347111814325807      1.02311977100614      0      0
0.0000347111814325807      0.0000351916967974413      1.02387610049457      0      0
0.0000351916967974413      0.0000356788640538924      1.02465459347430      0      0
0.0000356788640538924      0.0000361727752856944      1.02545585757373      0      0
0.0000361727752856944      0.0000366735238513458      1.02628051588652      0      0
0.0000366735238513458      0.0000371812044017293      1.02712920737367      0      0
0.0000371812044017293      0.0000376959128980032      1.02800258715990      0      0
0.0000376959128980032      0.0000382177466297395      1.02890132690366      0      0
0.0000382177466297395      0.0000387468042333134      1.02982611518361      0      0
0.0000387468042333134      0.0000392831857105477      1.03077765782863      0      0
0.0000392831857105477      0.0000398269924476147      1.03175667834689      0      0
0.0000398269924476147      0.0000403783272342003      1.03276391822793      0      0
0.0000403783272342003      0.0000409372942829333      1.03380013740731      0      0
0.0000409372942829333      0.0000415039992490831      1.03486611458258      0      0
0.0000415039992490831      0.000042078549250531      1.03596264768355      0      0
0.000042078549250531      0.0000426610528880173      1.03709055421256      0      0
0.0000426610528880173      0.0000432516202656688      1.03825067164448      0      0
0.0000432516202656688      0.0000438503630118107      1.03944385790281      0      0
0.0000438503630118107      0.0000444573943000663      1.04067099168632      0      0
0.0000444573943000663      0.0000450728288707489      1.04193297298957      0      0
0.0000450728288707489      0.0000456967830525504      1.04323072344078      0      0
0.0000456967830525504      0.0000463293747845289      1.04456518672908      0      0
0.0000463293747845289      0.0000469707236384016      1.04593732910856      0      0
0.0000469707236384016      0.0000476209508411464      1.04734813980305      0      0
0.0000476209508411464      0.0000482801792979158      1.04879863139321      0      0
0.0000482801792979158      0.0000489485336152684      1.05028984036177      0      0
0.0000489485336152684      0.0000496261401247217      1.05182282745060      0      0
0.0000496261401247217      0.0000503131269066316      1.05339867814697      0      0
0.0000503131269066316      0.0000510096238144011      1.05501850320972      0      0
0.0000510096238144011      0.000051715762499026      1.05668343897056      0      0
0.000051715762499026      0.000052431676433979      1.05839464797569      0      0
0.000052431676433979      0.0000531575009404385      1.06015331935025      0      0
0.0000531575009404385      0.0000538933732128671      1.06196066920972      0      0
0.0000538933732128671      0.0000546394323449439      1.06381794133550      0      0
0.0000546394323449439      0.0000553958193558558      1.06572640741488      0      0
0.0000553958193558558      0.0000561626772169526      1.06768736768803      0      0
0.0000561626772169526      0.0000569401508787716      1.06970215137630      0      0
0.0000569401508787716      0.0000577283872984359      1.07177211711064      0      0
0.0000577283872984359      0.0000585275354674316      1.07389865349576      0      0
0.0000585275354674316      0.0000593377464397706      1.07608317959175      0      0
0.0000593377464397706      0.0000601591733605423      1.07832714527942      0      0
0.0000601591733605423      0.0000609919714948611      1.08063203199669      0      0
0.0000609919714948611      0.0000618362982572143      1.08299935297000      0      0
0.0000618362982572143      0.0000626923132412161      1.08543065381548      0      0
0.0000626923132412161      0.0000635601782497746      1.08792751315824      0      0
0.0000635601782497746      0.0000644400573256746      1.09049154284906      0      0
0.0000644400573256746      0.0000653321167825856      1.09312438875904      0      0
0.0000653321167825856      0.0000662365252364977      1.09582773112113      0      0
0.0000662365252364977      0.0000671534536375933      1.09860328494437      0      0
0.0000671534536375933      0.0000680830753025601      1.10145280086406      0      0
0.0000680830753025601      0.0000690255659473509      1.10437806514566      0      0
0.0000690255659473509      0.0000699811037203975      1.10738090069559      0      0
0.0000699811037203975      0.0000709498692362838      1.11046316715903      0      0
0.0000709498692362838      0.0000719320456098856      1.11362676179159      0      0
0.0000719320456098856      0.0000729278184909828      1.11687361958857      0      0
0.0000729278184909828      0.0000739373760993502      1.12020571416013      0      0
0.0000739373760993502      0.0000749609092603353      1.12362505800129      0      0
0.0000749609092603353      0.0000759986114409274      1.12713370321113      0      0
0.0000759986114409274      0.0000770506787863264      1.13073374195505      0      0
0.0000770506787863264      0.0000781173101570184      1.13442730656097      0      0
0.0000781173101570184      0.0000791987071663636      1.13821657105818      0      0
0.0000791987071663636      0.0000802950742187053      1.14210375066723      0      0
0.0000802950742187053      0.000081406618548006      1.14609110305669      0      0
0.000081406618548006      0.0000825335502570186      1.15018092842044      0      0
0.0000825335502570186      0.0000836760823569998      1.15437557027911      0      0
0.0000836760823569998      0.0000848344308079731      1.15867741655226      0      0
0.0000848344308079731      0.0000860088145595493      1.16308889878305      0      0
0.0000860088145595493      0.0000871994555923124      1.16761249397148      0      0
0.0000871994555923124      0.0000884065789597775      1.17225072520013      0      0
0.0000884065789597775      0.0000896304128309307      1.17700616094285      0      0
0.0000896304128309307      0.0000908711885333572      1.18188141738502      0      0
0.0000908711885333572      0.0000921291405969664      1.18687915751142      0      0
0.0000921291405969664      0.0000934045067983223      1.19200209361440      0      0
0.0000934045067983223      0.0000946975282055884      1.19725298566321      0      0
0.0000946975282055884      0.0000960084492240934      1.20263464377418      0      0
0.0000960084492240934      0.0000973375176425286      1.20814992909209      0      0
0.0000973375176425286      0.000098684984679785      1.21380175235333      0      0
0.000098684984679785      0.000100051105032438      1.21959307756252      0      0
0.000100051105032438      0.000101436136922889      1.22552692055917      0      0
0.000101436136922889      0.000102840342148178      1.23160635103469      0      0
0.000102840342148178      0.000104263986129461      1.23783449292875      0      0
0.000104263986129461      0.000105707337962187      1.24421452591560      0      0
0.000105707337962187      0.00010717067046696      1.25074968550052      0      0
0.00010717067046696      0.000108654260241103      1.25744326361990      0      0
0.000108654260241103      0.000110158387710945      1.26429861233278      0      0
0.000110158387710945      0.000111683337184825      1.27131914162611      0      0
0.000111683337184825      0.000113229396906833      1.27850832259947      0      0
0.000113229396906833      0.00011479685911129      1.28586968732528      0      0
0.00011479685911129      0.000116386020077991      1.29340683151609      0      0
0.000116386020077991      0.000117997180188201      1.30112341420380      0      0
0.000117997180188201      0.00011963064398144      1.30902316070939      0      0
0.00011963064398144      0.00012128672021304      1.31710986241423      0      0
0.00012128672021304      0.00012296572191251      1.32538738153635      0      0
0.00012296572191251      0.000124667966442703      1.33385964663657      0      0
0.000124667966442703      0.000126393775559803      1.34253066047014      0      0
0.000126393775559803      0.000128143475474143      1.35140449830180      0      0
0.000128143475474143      0.000129917396911867      1.36048531023776      0      0
0.000129917396911867      0.000131715875177439      1.36977732576514      0      0
0.000131715875177439      0.000133539250217029      1.37928485010044      0      0
0.000133539250217029      0.00013538786668276      1.38901227110346      0      0
0.00013538786668276      0.000137262073997862      1.39896405980513      0      0
0.000137262073997862      0.000139162226422714      1.40914477338056      0      0
0.000139162226422714      0.00014108868312181      1.41955905781248      0      0
0.00014108868312181      0.000143041808231644      1.43021164722252      0      0
0.000143041808231644      0.000145021970929542      1.44110736988344      0      0
0.000145021970929542      0.00014702954550344      1.45225115096711      0      0
0.00014702954550344      0.000149064911422635      1.46364801247797      0      0
0.000149064911422635      0.00015112845340951      1.47530308221871      0      0
0.00015112845340951      0.000153220561512254      1.48722158744338      0      0
0.000153220561512254      0.000155341631178586      1.49940886978439      0      0
0.000155341631178586      0.000157492063330508      1.51187037723000      0      0
0.000157492063330508      0.000159672264440082      1.52461167518060      0      0
0.000159672264440082      0.00016188264660626      1.53763845019532      0      0
0.00016188264660626      0.000164123627632783      1.55095651032748      0      0
0.000164123627632783      0.00016639563110715      1.56457178766881      0      0
0.00016639563110715      0.000168699086480686      1.57849035014702      0      0
0.000168699086480686      0.000171034429149716      1.59271840162891      0      0
0.000171034429149716      0.00017340210053786      1.60726228384419      0      0
0.00017340210053786      0.000175802548179476      1.62212848648776      0      0
0.000175802548179476      0.000178236225804249      1.63732364613472      0      0
0.000178236225804249      0.000180703593422953      1.65285455514042      0      0
0.000180703593422953      0.000183205117414405      1.66872817280422      0      0
0.000183205117414405      0.000185741270613619      1.68495162104946      0      0
0.000185741270613619      0.000188312532401177      1.70153219111925      0      0
0.000188312532401177      0.000190919388793845      1.71847735645011      0      0
0.000190919388793845      0.000193562332536437      1.73579477416590      0      0
0.000193562332536437      0.000196241863194957      1.75349229889742      0      0
0.000196241863194957      0.000198958487251018      1.77157797466119      0      0
0.000198958487251018      0.000201712718197586      1.79006005455574      0      0
0.000201712718197586      0.000204505076636033      1.80894700099943      0      0
0.000204505076636033      0.000207336090374545      1.82824750658564      0      0
0.000207336090374545      0.000210206294527884      1.84797048235051      0      0
0.000210206294527884      0.000213116231618538      1.86812507819527      0      0
0.000213116231618538      0.000216066451679264      1.88872069260722      0      0
0.000216066451679264      0.000219057512357059      1.90976696865209      0      0
0.000219057512357059      0.000222089979018563      1.93127381217222      0      0
0.000222089979018563      0.000225164424856924      1.95325141909429      0      0
0.000225164424856924      0.000228281431000144      1.97571024265384      0      0
0.000228281431000144      0.00023144158662092      1.99866103335494      0      0
0.00023144158662092      0.000234645489048012      2.02211485385714      0      0
0.000234645489048012      0.000237893743879147      2.04608307192268      0      0
0.000237893743879147      0.000241186965095492      2.07057737827487      0      0
0.000241186965095492      0.000244525775177701      2.09560979167613      0      0
0.000244525775177701      0.000247910805223583      2.12119267494994      0      0
0.000247910805223583      0.000251342695067386      2.14733878281842      0      0
0.000251342695067386      0.000254822093400743      2.17406117668942      0      0
0.000254822093400743      0.00025834965789528      2.20137337387953      0      0
0.00025834965789528      0.000261926055326934      2.22928922793676      0      0
0.000261926055326934      0.000265551961701985      2.25782302435736      0      0
0.000265551961701985      0.00026922806238483      2.28698948065459      0      0
0.00026922806238483      0.000272955052227537      2.31680374598418      0      0
0.000272955052227537      0.000276733635701177      2.34728141763131      0      0
0.000276733635701177      0.000280564527028988      2.37843855190178      0      0
0.000280564527028988      0.000284448450321376      2.41029171138852      0      0
0.000284448450321376      0.000288386139712781      2.44285796821283      0      0
0.000288386139712781      0.000292378339500449      2.47615483671685      0      0
0.000292378339500449      0.000296425804285111      2.51020047862400      0      0
0.000296425804285111      0.000300529299113624      2.54501350420996      0      0
0.000300529299113624      0.000304689599623573      2.58061313111692      0      0
0.000304689599623573      0.000308907492189884      2.61701918883965      0      0
0.000308907492189884      0.000313183774073464      2.65425208782720      0      0
0.000313183774073464      0.000317519253571897      2.69233286379786      0      0
0.000317519253571897      0.000321914750172228      2.73128320711678      0      0
0.000321914750172228      0.000326371094705861      2.77112547819828      0      0
0.000326371094705861      0.000330889129505603      2.81188269592209      0      0
0.000330889129505603      0.000335469708564879      2.85357859137222      0      0
0.000335469708564879      0.000340113697699154      2.89623772855827      0      0
0.000340113697699154      0.000344821974709588      2.93988524086128      0      0
0.000344821974709588      0.000349595429548956      2.98454725291609      0      0
0.000349595429548956      0.000354434964489868      3.03025046866419      0      0
0.000354434964489868      0.000359341494295315      3.07702261718028      0      0
0.000359341494295315      0.000364315946391572      3.12489219749588      0      0
0.000364315946391572      0.000369359261043507      3.17388855182631      0      0
0.000369359261043507      0.000374472391532301      3.22404196484981      0      0
0.000374472391532301      0.00037965630433564      3.27538366049801      0      0
0.00037965630433564      0.000384911979310397      3.32794581342636      0      0
0.000384911979310397      0.000390240409877844      3.38176157862935      0      0
0.000390240409877844      0.000395642603211426      3.43686515101138      0      0
0.000395642603211426      0.000401119580427133      3.49329182604546      0      0
0.000401119580427133      0.000406672376776519      3.55107787320111      0      0
0.000406672376776519      0.000412302041842373      3.61026063279446      0      0
0.000412302041842373      0.000418009639737117      3.67087888573186      0      0
0.000418009639737117      0.000423796249303941      3.73297213294972      0      0
0.000423796249303941      0.000429662964320725      3.79658160391344      0      0
0.000429662964320725      0.000435610893706785      3.86174927985239      0      0
0.000435610893706785      0.000441641161732474      3.92851875177610      0      0
0.000441641161732474      0.000447754908231697      3.99693492380377      0      0
0.000447754908231697      0.000453953288817359      4.06704387999700      0      0
0.000453953288817359      0.000460237475099795      4.13889316723718      0      0
0.000460237475099795      0.000466608654908228      4.21253181843213      0      0
0.000466608654908228      0.000473068032515292      4.28801033597300      0      0
0.000473068032515292      0.000479616828864662      4.36538072510179      0      0
0.000479616828864662      0.000486256281801832      4.44469653317845      0      0
0.000486256281801832      0.000492987646308097      4.52601289283822      0      0
0.000492987646308097      0.000499812194737762      4.60938663161669      0      0
0.000499812194737762      0.000506731217058643      4.69487639755638      0      0
0.000506731217058643      0.0005137460210959      4.78254241759535      0      0
0.0005137460210959      0.000520857932779231      4.87244644703726      0      0
0.000520857932779231      0.000528068296393506      4.96465277177260      0      0
0.000528068296393506      0.000535378474832857      5.05922691505410      0      0
0.000535378474832857      0.000542789849858294      5.15623667241513      0      0
0.000542789849858294      0.000550303822358882      5.25575171452322      0      0
0.000550303822358882      0.000557921812616533      5.35784399867220      0      0
0.000557921812616533      0.000565645260574473      5.46258693887837      0      0
0.000565645260574473      0.00057347562610941      5.57005711315663      0      0
0.00057347562610941      0.000581414389307485      5.68033257762881      0      0
0.000581414389307485      0.000589463050744029      5.79349361806388      0      0
0.000589463050744029      0.000597623131767208      5.90962326252295      0      0
0.000597623131767208      0.000605896174785581      6.02880692005522      0      0
0.000605896174785581      0.000614283743559644      6.15113233643371      0      0
0.000614283743559644      0.000622787423497414      6.27668976556027      0      0
0.000622787423497414      0.000631408821954096      6.40557209109681      0      0
0.000631408821954096      0.000640149568535908      6.53787490099735      0      0
0.000640149568535908      0.000649011315408104      6.67369656631843      0      0
0.000649011315408104      0.000657995737607266      6.81313832186052      0      0
0.000657995737607266      0.000667104533357915      6.95630427598302      0      0
0.000667104533357915      0.00067633942439351      7.10330131733057      0      0
0.00067633942439351      0.000685702156281888      7.25423927998071      0      0
0.000685702156281888      0.000695194498755206      7.40923172342825      0      0
0.000695194498755206      0.000704818246044455      7.56839570497687      0      0
0.000704818246044455      0.000714575217218609      7.73185009807678      0      0
0.000714575217218609      0.000724467256528451      7.89971821769948      0      0
0.000724467256528451      0.000734496233755185      8.07212783213962      0      0
0.000734496233755185      0.000744664044563847      8.24920742313089      0      0
0.000744664044563847      0.000754972610861632      8.43109309259782      0      0
0.000754972610861632      0.000765423881161163      8.61792039100135      0      0
0.000765423881161163      0.0007760198309488      8.80983334157777      0      0
0.0007760198309488      0.000786762463058045      9.00697524951168      0      0
0.000786762463058045      0.00079765380804811      9.20949778509075      0      0
0.00079765380804811      0.000808695924587738      9.41755438832497      0      0
0.000808695924587738      0.000819890899844323      9.63130222282485      0      0
0.000819890899844323      0.00083124084987843      9.85090578858347      0      0
0.00083124084987843      0.000842747920043766      10.0765322397439      0      0
0.000842747920043766      0.000854414285392693      10.3083525021957      0      0
0.000854414285392693      0.000866242151087355      10.5465436214755      0      0
0.000866242151087355      0.000878233752816494      10.7912880900871      0      0
0.000878233752816494      0.000890391357218039      11.0427730335997      0      0
0.000890391357218039      0.000902717262307538      11.3011904518939      0      0
0.000902717262307538      0.000915213797912533      11.5667377084391      0      0
0.000915213797912533      0.000927883326112938      11.8396177963157      0      0
0.000927883326112938      0.000940728241687513      12.1200394515456      0      0
0.000940728241687513      0.000953750972566528      12.4082172518576      0      0
0.000953750972566528      0.000966953980290686      12.7043717552314      0      0
0.000966953980290686      0.000980339760476396      13.0087296941929      0      0
0.000980339760476396      0.000993910843287497      13.3215242329010      0      0
0.000993910843287497      0.0010076697939135      13.6429952291839      0      0
0.0010076697939135      0.00102161921305448      13.9733892852563      0      0
0.00102161921305448      0.0010357617374126      14.3129593749375      0      0
0.0010357617374126      0.00105010004019057      14.6619645915392      0      0
0.00105010004019057      0.00106463683159689      15.0206715461521      0      0
0.00106463683159689      0.00107937485935813      15.3893568045231      0      0
0.00107937485935813      0.00109431690923832      15.7683049335484      0      0
0.00109431690923832      0.00110946580556549      16.1578032880468      0      0
0.00110946580556549      0.00112482441176555      16.5581483845635      0      0
0.00112482441176555      0.00114039563090349      16.9696529199550      0      0
0.00114039563090349      0.00115618240623217      17.3926290386054      0      0
0.00115618240623217      0.00117218772174859      17.8273973357727      0      0
0.00117218772174859      0.00118841460275796      18.2742998216699      0      0
0.00118841460275796      0.00120486611644553      18.7336687123376      0      0
0.00120486611644553      0.00122154537245635      19.2058642633724      0      0
0.00122154537245635      0.00123845552348304      19.6912430616129      0      0
0.00123845552348304      0.00125559976586171      20.1901793516528      0      0
0.00125559976586171      0.00127298134017614      20.7030542551312      0      0
0.00127298134017614      0.00129060353187029      21.2302620383320      0      0
0.00129060353187029      0.00130846967186935      21.7722025174182      0      0
0.00130846967186935      0.00132658313720929      22.3292988833207      0      0
0.00132658313720929      0.00134494735167523      22.9019643626184      0      0
0.00134494735167523      0.00136356578644858      23.4906538585747      0      0
0.00136356578644858      0.00138244196076317      24.0958037238879      0      0
0.00138244196076317      0.00140157944257044      24.7178815371723      0      0
0.00140157944257044      0.00142098184921384      25.3573721412686      0      0
0.00142098184921384      0.00144065284811262      26.0147499199503      0      0
0.00144065284811262      0.00146059615745496      26.6905236047062      0      0
0.00146059615745496      0.00148081554690089      27.3852194574358      0      0
0.00148081554690089      0.00150131483829471      28.0993585102340      0      0
0.00150131483829471      0.00152209790638749      28.8334821995397      0      0
0.00152209790638749      0.00154316867956938      29.5881607888488      0      0
0.00154316867956938      0.00156453114061223      30.3639753191526      0      0
0.00156453114061223      0.00158618932742236      31.1615129201560      0      0
0.00158618932742236      0.00160814733380381      31.9813777390261      0      0
0.00160814733380381      0.00163040931023216      32.8241973073066      0      0
0.00163040931023216      0.00165297946463904      33.6906196835163      0      0
0.00165297946463904      0.00167586206320748      34.5813092212718      0      0
0.00167586206320748      0.00169906143117836      35.4969458966880      0      0
0.00169906143117836      0.00172258195366789      36.4382272275261      0      0
0.00172258195366789      0.00174642807649655      37.4058703530766      0      0
0.00174642807649655      0.00177060430702936      38.4006132071706      0      0
0.00177060430702936      0.00179511521502795      39.4232149706269      0      0
0.00179511521502795      0.00181996543351421      40.4744563020147      0      0
0.00181996543351421      0.00184515965964614      41.5551396499234      0      0
0.00184515965964614      0.00187070265560561      42.6660897156183      0      0
0.00187070265560561      0.00189659924949857      43.8081540210495      0      0
0.00189659924949857      0.00192285433626758      44.9822035200357      0      0
0.00192285433626758      0.00194947287861711      46.1891332165279      0      0
0.00194947287861711      0.00197645990795156      47.4298627971061      0      0
0.00197645990795156      0.00200382052532629      48.7053373414018      0      0
0.00200382052532629      0.00203155990241182      50.0165282325505      0      0
0.00203155990241182      0.00205968328247135      51.3644343940148      0      0
0.00205968328247135      0.00208819598135186      52.7500838129550      0      0
0.00208819598135186      0.00211710338848892      54.1745348761851      0      0
0.00211710338848892      0.00214641096792534      55.6388765152460      0      0
0.00214641096792534      0.00217612425934403      57.1442262760057      0      0
0.00217612425934403      0.00220624887911509      58.6917272472081      0      0
0.00220624887911509      0.00223679052135739      60.2825480141452      0      0
0.00223679052135739      0.00226775495901488      61.9178905794354      0      0
0.00226775495901488      0.00229914804494778      63.5990037818762      0      0
0.00229914804494778      0.00233097571303889      65.3271867764756      0      0
0.00233097571303889      0.00236324397931521      67.1037686437610      0      0
0.00236324397931521      0.00239595894308506      68.9300831099012      0      0
0.00239595894308506      0.00242912678809096      70.8074860356492      0      0
0.00242912678809096      0.00246275378367852      72.7374133345926      0      0
0.00246275378367852      0.00249684628598141      74.7213833982979      0      0
0.00249684628598141      0.00253141073912281      76.7609059872736      0      0
0.00253141073912281      0.0025664536764335      78.8574634479347      0      0
0.0025664536764335      0.00260198172168671      81.0126527708705      0      0
0.00260198172168671      0.00263800159035023      83.2282011425026      0      0
0.00263800159035023      0.00267452009085567      85.5057581134563      0      0
0.00267452009085567      0.00271154412588544      87.8469586355321      0      0
0.00271154412588544      0.00274908069367747      90.2536828352100      0      0
0.00274908069367747      0.00278713688934801      92.7278038037581      0      0
0.00278713688934801      0.00282571990623272      95.2710410199633      0      0
0.00282571990623272      0.00286483703724639      97.8854263017853      0      0
0.00286483703724639      0.00290449567626138      100.573028735609      0      0
0.00290449567626138      0.00294470331950526      103.335675721110      0      0
0.00294470331950526      0.0029854675669777      106.175636911386      0      0
0.0029854675669777      0.00302679612388701      109.095082077188      0      0
0.00302679612388701      0.0030686968021066      112.096014192816      0      0
0.0030686968021066      0.00311117752165154      115.181016037222      0      0
0.00311117752165154      0.0031542463121756      118.352187101432      0      0
0.0031542463121756      0.00319791131448903      121.611995583010      0      0
0.00319791131448903      0.00324218078209728      124.963072684219      0      0
0.00324218078209728      0.0032870630827611      128.407621869370      0      0
0.0032870630827611      0.00333256670007821      131.948693893657      0      0
0.00333256670007821      0.00337870023508683      135.588532638556      0      0
0.00337870023508683      0.00342547240789146      139.330267997334      0      0
0.00342547240789146      0.00347289205931113      143.176492327493      0      0
0.00347289205931113      0.00352096815255051      147.130221667258      0      0
0.00352096815255051      0.00356970977489406      151.194501072326      0      0
0.00356970977489406      0.00361912613942378      155.372232057917      0      0
0.00361912613942378      0.0036692265867606      159.666873501680      0      0
0.0036692265867606      0.00372002058682995      164.081300379803      0      0
0.00372002058682995      0.00377151774065175      168.619303923895      0      0
0.00377151774065175      0.00382372778215516      173.283836692764      0      0
0.00382372778215516      0.00387666058001854      178.078935236463      0      0
0.00387666058001854      0.00393032613953476      183.007745827738      0      0
0.00393032613953476      0.0039847346045024      188.074436837094      0      0
0.0039847346045024      0.00403989625914312      193.282512098685      0      0
0.00403989625914312      0.00409582153004557      198.636094371416      0      0
0.00409582153004557      0.00415252098813623      204.139279063679      0      0
0.00415252098813623      0.00421000535067748      209.795916739380      0      0
0.00421000535067748      0.0042682854832934      215.610920620993      0      0
0.0042682854832934      0.00432737240202355      221.587758552965      0      0
0.00432737240202355      0.00438727727540519      227.732118856347      0      0
0.00438727727540519      0.00444801142658443      234.047423261264      0      0
0.00444801142658443      0.00450958633545639      240.539505565972      0      0
0.00450958633545639      0.00457201364083525      247.212680537288      0      0
0.00457201364083525      0.00463530514265407      254.071912505238      0      0
0.00463530514265407      0.00469947280419532      261.123227812977      0      0
0.00469947280419532      0.00476452875435209      268.370572570416      0      0
0.00476452875435209      0.0048304852899207      275.820896230470      0      0
0.0048304852899207      0.00489735487792503      283.478915555502      0      0
0.00489735487792503      0.00496515015797302      291.350299106535      0      0
0.00496515015797302      0.00503388394464577      299.442210416223      0      0
0.00503388394464577      0.00510356922991978      307.759048713748      0      0
0.00510356922991978      0.00517421918562266      316.308331087528      0      0
0.00517421918562266      0.00524584716592283      325.096637065459      0      0
0.00524584716592283      0.00531846670985373      334.129117996911      0      0
0.00531846670985373      0.00539209154387294      343.414461027656      0      0
0.00539209154387294      0.00546673558445676      352.958921641004      0      0
0.00546673558445676      0.00554241294073067      362.768648215979      0      0
0.00554241294073067      0.00561913791713623      372.853121127825      0      0
0.00561913791713623      0.00569692501613484      383.218787546948      0      0
0.00569692501613484      0.00577578894094906      393.872524804032      0      0
0.00577578894094906      0.00585574459834172      404.824598496025      0      0
0.00585574459834172      0.00593680710143364      416.082166657669      0      0
0.00593680710143364      0.00601899177256026      427.652396281882      0      0
0.00601899177256026      0.00610231414616781      439.546349590798      0      0
0.00610231414616781      0.0061867899717497      451.772553208747      0      0
0.0061867899717497      0.0062724352168234      464.338133798409      0      0
0.0062724352168234      0.00635926606994866      477.254531590408      0      0
0.00635926606994866      0.00644729894378739      490.532443446983      0      0
0.00644729894378739      0.00653655047820597      504.179281820190      0      0
0.00653655047820597      0.00662703754342055      518.205785463697      0      0
0.00662703754342055      0.00671877724318579      532.625052025139      0      0
0.00671877724318579      0.00681178691802782      547.446385358543      0      0
0.00681178691802782      0.00690608414852187      562.678980167951      0      0
0.00690608414852187      0.00700168675861542      578.336664910933      0      0
0.00700168675861542      0.00709861281899715      594.432618490317      0      0
0.00709861281899715      0.00719688065051277      610.976214774200      0      0
0.00719688065051277      0.00729650882762788      627.979085387411      0      0
0.00729650882762788      0.00739751618193895      645.457054702010      0      0
0.00739751618193895      0.00749992180573285      663.423839927408      0      0
0.00749992180573285      0.00760374505559565      681.889853152743      0      0
0.00760374505559565      0.00770900555607137      700.868536331810      0      0
0.00770900555607137      0.00781572320337137      720.377419557859      0      0
0.00781572320337137      0.00792391816913513      740.431910848760      0      0
0.00792391816913513      0.00803361090424307      761.043886227183      0      0
0.00803361090424307      0.00814482214268214      782.227676204209      0      0
0.00814482214268214      0.00825757290546495      804.002341788051      0      0
0.00825757290546495      0.00837188450460311      826.386239975686      0      0
0.00837188450460311      0.0084877785471356      849.393588061701      0      0
0.0084877785471356      0.00860527693921294      873.038899840398      0      0
0.00860527693921294      0.00872440189023784      897.341711499980      0      0
0.00872440189023784      0.0088451759170632      922.323875808993      0      0
0.0088451759170632      0.00896762184824822      948.003947608687      0      0
0.00896762184824822      0.00909176282837339      974.397520994669      0      0
0.00909176282837339      0.00921762232241531      1001.52287327058      0      0
0.00921762232241531      0.009345224120182      1029.40339275934      0      0
0.009345224120182      0.00947459234080956      1058.06337085186      0      0
0.00947459234080956      0.00960575143732124      1087.52333941065      0      0
0.00960575143732124      0.0097387262012494      1117.80144761821      0      0
0.0097387262012494      0.00987354176732169      1148.91885726305      0      0
0.00987354176732169      0.0100102236182119      1180.90193510724      0      0
0.0100102236182119      0.0101487975893568      1213.77854233558      0      0
0.0101487975893568      0.0102892898738392      1247.57329616621      0      0
0.0102892898738392      0.0104317270273393      1282.30766862859      0      0
0.0104317270273393      0.0105761359731542      1318.00466279927      0      0
0.0105761359731542      0.0107225440072866      1354.69247458973      0      0
0.0107225440072866      0.0108709788036044      1392.40303069838      0      0
0.0108709788036044      0.0110214684190717      1431.16723165709      0      0
0.0110214684190717      0.0111740412990521      1471.01219243984      0      0
0.0111740412990521      0.0113287262826851      1511.96334201512      0      0
0.0113287262826851      0.0114855526083377      1554.04905891260      0      0
0.0114855526083377      0.0116445499191305      1597.30311433927      0      0
0.0116445499191305      0.0118057482685412      1641.76263958123      0      0
0.0118057482685412      0.0119691781260852      1687.46375673505      0      0
0.0119691781260852      0.0121348703830748      1734.43905365365      0      0
0.0121348703830748      0.0123028563584581      1782.71914058927      0      0
0.0123028563584581      0.0124731678047393      1832.33676680710      0      0
0.0124731678047393      0.0126458369139802      1883.32986601030      0      0
0.0126458369139802      0.0128208963238851      1935.74104113327      0      0
0.0128208963238851      0.0129983791239701      1989.61408494128      0      0
0.0129983791239701      0.0131783188618175      2044.99046226131      0      0
0.0131783188618175      0.0133607495494169      2101.90851245532      0      0
0.0133607495494169      0.0135457056695945      2160.40587880614      0      0
0.0135457056695945      0.0137332221825303      2220.52325070262      0      0
0.0137332221825303      0.0139233345323668      2282.30669154357      0      0
0.0139233345323668      0.0141160786539086      2345.80700883501      0      0
0.0141160786539086      0.0143114909794141      2411.07675500036      0      0
0.0143114909794141      0.0145096084454827      2478.16698558473      0      0
0.0145096084454827      0.0147104685000363      2547.12590887401      0      0
0.0147104685000363      0.0149141091093971      2618.00021273240      0      0
0.0149141091093971      0.0151205687654648      2690.83814875632      0      0
0.0151205687654648      0.0153298864929916      2765.69246613166      0      0
0.0153298864929916      0.0155421018569589      2842.62151486885      0      0
0.0155421018569589      0.015757254970056      2921.68800403029      0      0
0.015757254970056      0.0159753865002618      3002.95623960272      0      0
0.0159753865002618      0.0161965376785319      3086.48942777051      0      0
0.0161965376785319      0.0164207503065923      3172.34847794527      0      0
0.0164207503065923      0.0166480667648403      3260.59286493025      0      0
0.0166480667648403      0.0168785300203555      3351.28304048638      0      0
0.0168785300203555      0.0171121836350213      3444.48317052822      0      0
0.0171121836350213      0.0173490717737588      3540.26291343102      0      0
0.0173490717737588      0.017589239212875      3638.69749521926      0      0
0.017589239212875      0.0178327313485262      3739.86615912796      0      0
0.0178327313485262      0.0180795942052988      3843.84977203383      0      0
0.0180795942052988      0.0183298744449088      3950.72866941285      0      0
0.0183298744449088      0.0185836193750216      4060.58163868093      0      0
0.0185836193750216      0.0188408769581945      4173.48641221457      0      0
0.0188408769581945      0.0191016958209418      4289.52141989571      0      0
0.0191016958209418      0.0193661252629267      4408.76808948559      0      0
0.0193661252629267      0.0196342152662799      4531.31283577650      0      0
0.0196342152662799      0.0199060165050465      4657.24806077400      0      0
0.0199060165050465      0.0201815803547652      4786.67189048047      0      0
0.0201815803547652      0.0204609589021785      4919.68683029713      0      0
0.0204609589021785      0.0207442049550786      5056.39786884275      0      0
0.0207442049550786      0.0210313720522889      5196.91069786135      0      0
0.0210313720522889      0.0213225144737837      5341.33062614354      0      0
0.0213225144737837      0.0216176872509482      5489.76250523769      0      0
0.0216176872509482      0.0219169461769806      5642.31165559120      0      0
0.0219169461769806      0.0222203478174381      5799.08549062981      0      0
0.0222203478174381      0.0225279495209286      5960.19536280466      0      0
0.0225279495209286      0.0228398094299506      6125.75813365149      0      0
0.0228398094299506      0.0231559864918837      6295.89708581164      0      0
0.0231559864918837      0.0234765404701303      6470.74199976831      0      0
0.0234765404701303      0.0238015319554124      6650.42844674436      0      0
0.0238015319554124      0.0241310223772239      6835.09654057295      0      0
0.0241310223772239      0.0244650740154424      7024.88950289082      0      0
0.0244650740154424      0.0248037500121009      7219.95241121880      0      0
0.0248037500121009      0.025147114383323      7420.43142736172      0      0
0.025147114383323      0.0254952320314234      7626.47367199858      0      0
0.0254952320314234      0.025848168757175      7838.22775747409      0      0
0.025848168757175      0.0262059912722472      8055.84485102705      0      0
0.0262059912722472      0.0265687672118152      8279.48004275171      0      0
0.0265687672118152      0.0269365651473444      8509.29375116597      0      0
0.0269365651473444      0.0273094545995519      8745.45291518847      0      0
0.0273094545995519      0.0276875060515468      8988.13178387657      0      0
0.0276875060515468      0.0280707909621536      9237.51220633761      0      0
0.0280707909621536      0.0284593817794181      9493.78342312075      0      0
0.0284593817794181      0.0288533519543027      9757.14144822393      0      0
0.0288533519543027      0.0292527759545692      10027.7881936357      0      0
0.0292527759545692      0.0296577292788545      10305.9305186413      0      0
0.0296577292788545      0.0300682884709421      10591.7793832130      0      0
0.0300682884709421      0.0304845311342295      10885.5492535663      0      0
0.0304845311342295      0.0309065359463971      11187.4578571326      0      0
0.0309065359463971      0.0313343826742795      11497.7263242461      0      0
0.0313343826742795      0.0317681521889432      11816.5796950467      0      0
0.0317681521889432      0.0322079264809726      12144.2477209446      0      0
0.0322079264809726      0.0326537886759678      12480.9658562293      0      0
0.0326537886759678      0.033105823050257      12826.9763196808      0      0
0.033105823050257      0.033564115046826      13182.5291080545      0      0
0.033564115046826      0.0340287512914689      13547.8828604000      0      0
0.0340287512914689      0.0344998196091616      13923.3055000884      0      0
0.0344998196091616      0.0349774090406628      14309.0746151909      0      0
0.0349774090406628      0.0354616098593442      14705.4775725357      0      0
0.0354616098593442      0.0359525135882537      15112.8113921208      0      0
0.0359525135882537      0.0364502130174152      15531.3824333683      0      0
0.0364502130174152      0.0369548022213675      15961.5059610580      0      0
0.0369548022213675      0.0374663765769464      16403.5056660012      0      0
0.0374663765769464      0.0379850327813123      16857.7132140692      0      0
0.0379850327813123      0.0385108688702281      17324.4678884001      0      0
0.0385108688702281      0.0390439842365898      17804.1163753650      0      0
0.0390439842365898      0.0395844796492134      18297.0127273412      0      0
0.0395844796492134      0.0401324572718825      18803.5185166832      0      0
0.0401324572718825      0.0406880206826587      19324.0031774186      0      0
0.0406880206826587      0.0412512748934598      19858.8445156922      0      0
0.0412512748934598      0.0418223263699098      20408.4293579120      0      0
0.0418223263699098      0.0424012830514618      20973.1542975209      0      0
0.0424012830514618      0.0429882543718015      21553.4264974701      0      0
0.0429882543718015      0.0435833512795317      22149.6645055484      0      0
0.0435833512795317      0.0441866862591436      22762.2990431935      0      0
0.0441866862591436      0.0447983733522791      23391.7737345273      0      0
0.0447983733522791      0.0454185281792862      24038.5457502796      0      0
0.0454185281792862      0.0460472679610735      24703.0863501464      0      0
0.0460472679610735      0.0466847115412677      25385.8813161815      0      0
0.0466847115412677      0.0473309794086762      26087.4312783599      0      0
0.0473309794086762      0.047986193720063      26808.2519409568      0      0
0.047986193720063      0.0486504783232378      27548.8742244748      0      0
0.0486504783232378      0.0493239587804657      28309.8443423131      0      0
0.0493239587804657      0.0500067623922011      29091.7238341348      0      0
0.0500067623922011      0.0506990182211494      29895.0895790084      0      0
0.0506990182211494      0.0514008571166629      30720.5338110292      0      0
0.0514008571166629      0.0521124117394733      31568.6641584943      0      0
0.0521124117394733      0.0528338165867671      32440.1037250737      0      0
0.0528338165867671      0.0535652080176086      33335.4912280874      0      0
0.0535652080176086      0.0543067242787134      34255.4812052409      0      0
0.0543067242787134      0.0550585055305805      35200.7442972615      0      0
0.0550585055305805      0.0558206938739848      36171.9676100423      0      0
0.0558206938739848      0.0565934333768373      37169.8551563404      0      0
0.0565934333768373      0.0573768701014157      38195.1283739300      0      0
0.0573768701014157      0.0581711521319738      39248.5267144890      0      0
0.0581711521319738      0.0589764296027321      40330.8082954511      0      0
0.0589764296027321      0.0597928547262553      41442.7506056126      0      0
0.0597928547262553      0.0606205818222245      42585.1512544229      0      0
0.0606205818222245      0.0614597673466051      43758.8287545746      0      0
0.0614597673466051      0.0623105699212211      44964.6233276790      0      0
0.0623105699212211      0.0631731503637371      46203.3977233996      0      0
0.0631731503637371      0.0640476717180559      47476.0380433259      0      0
0.0640476717180559      0.064934299285137      48783.4545620334      0      0
0.064934299285137      0.065833200654241      50126.5825391028      0      0
0.065833200654241      0.0667445457346082      51506.3830172867      0      0
0.0667445457346082      0.0676685067875737      52923.8436034543      0      0
0.0676685067875737      0.0686052584591283      54379.9792303485      0      0
0.0686052584591283      0.0695549778129301      55875.8328985134      0      0
0.0695549778129301      0.0705178443637725      57412.4763989518      0      0
0.0705178443637725      0.071494040111516      58991.0110181302      0      0
0.071494040111516      0.0724837495754901      60612.5682278446      0      0
0.0724837495754901      0.07348715982937      62278.3103631798      0      0
0.07348715982937      0.0745044605365374      63989.4312923514      0      0
0.0745044605365374      0.0755358439859309      65747.1570826021      0      0
0.0755358439859309      0.0765815051283916      67552.7466665524      0      0
0.0765815051283916      0.0776416416135129      69407.4925134967      0      0
0.0776416416135129      0.0787164538269999      71312.7213100928      0      0
0.0787164538269999      0.0798061449285455      73269.7946547511      0      0
0.0798061449285455      0.0809109208902321      75280.1097697943      0      0
0.0809109208902321      0.0820309905354643      77345.1002351530      0      0
0.0820309905354643      0.0831665655784396      79466.2367470092      0      0
0.0831665655784396      0.0843178606641673      81645.0279044059      0      0
0.0843178606641673      0.0854850934090396      83883.0210264318      0      0
0.0854850934090396      0.0866684844419658      86181.8030021692      0      0
0.0866684844419658      0.087868257446075      88543.0011751846      0      0
0.087868257446075      0.0890846392009967      90968.2842639382      0      0
0.0890846392009967      0.0903178596257262      93459.3633191176      0      0
0.0903178596257262      0.0915681518220832      96017.9927185496      0      0
0.0915681518220832      0.0928357521187732      98645.9712000332      0      0
0.0928357521187732      0.0941209001160578      101345.142932154      0      0
0.0941209001160578      0.0954238387310435      104117.398622902      0      0
0.0954238387310435      0.0967448142435972      106964.676665705      0      0
0.0967448142435972      0.0980840763428988      109888.964322328      0      0
0.0980840763428988      0.0994418781746361      112892.298941946      0      0
0.0994418781746361      0.100818476388855      115976.769215608      0      0
0.100818476388855      0.10221413118847      119144.516465222      0      0
0.10221413118847      0.103629106378448      122397.735966166      0      0
0.103629106378448      0.105063669415674      125738.678302600      0      0
0.105063669415674      0.106518091459502      129169.650754541      0      0
0.106518091459502      0.107992647423013      132693.018715809      0      0
0.107992647423013      0.109487616024976      136311.207141952      0      0
0.109487616024976      0.111003279842531      140026.702027326      0      0
0.111003279842531      0.112539925364605      143842.051910533      0      0
0.112539925364605      0.114097843046059      147759.869407487      0      0
0.114097843046059      0.115677327362591      151782.832771437      0      0
0.115677327362591      0.117278676866402      155913.687479323      0      0
0.117278676866402      0.118902194242619      160155.247843903      0      0
0.118902194242619      0.120548186366517      164510.398651150      0      0
0.120548186366517      0.122216964361519      168982.096822444      0      0
0.122216964361519      0.123908843658004      173573.373101148      0      0
0.123908843658004      0.125624144052934      178287.333763177      0      0
0.125624144052934      0.127363189770296      183127.162351201      0      0
0.127363189770296      0.12912630952239      188096.121432142      0      0
0.12912630952239      0.130913836571959      193197.554377629      0      0
0.130913836571959      0.132726108795187      198434.887167063      0      0
0.132726108795187      0.134563468745557      203811.630212962      0      0
0.134563468745557      0.136426263718606      209331.380208200      0      0
0.136426263718606      0.138314845817565      214997.821994730      0      0
0.138314845817565      0.140229572019921      220814.730453351      0      0
0.140229572019921      0.142170804244882      226785.972414008      0      0
0.142170804244882      0.144138909421796      232915.508586037      0      0
0.144138909421796      0.146134259559502      239207.395507726      0      0
0.146134259559502      0.148157231816648      245665.787514423      0      0
0.148157231816648      0.150208208572982      252294.938724367      0      0
0.150208208572982      0.152287577501628      259099.205041264      0      0
0.152287577501628      0.154395731642364      266083.046172542      0      0
0.154395731642364      0.156533069475914      273251.027662047      0      0
0.156533069475914      0.158699994999266      280607.822935815      0      0
0.158699994999266      0.16089691780204      288158.215359380      0      0
0.16089691780204      0.163124253143903      295907.100304907      0      0
0.163124253143903      0.165382422033063      303859.487226235      0      0
0.165382422033063      0.16767185130585      312020.501739734      0      0
0.16767185130585      0.16999297370739      320395.387708620      0      0
0.16999297370739      0.172346227973408      328989.509328180      0      0
0.172346227973408      0.174732058913154      337808.353209065      0      0
0.174732058913154      0.177150917493482      346857.530455552      0      0
0.177150917493482      0.179603260924088      356142.778735388      0      0
0.179603260924088      0.182089552743936      365669.964337514      0      0
0.182089552743936      0.184610262908873      375445.084213612      0      0
0.184610262908873      0.187165867880458      385474.267999096      0      0
0.187165867880458      0.189756850716024      395763.780008750      0      0
0.189756850716024      0.192383701159985      406320.021201831      0      0
0.192383701159985      0.195046915736409      417149.531110994      0      0
0.195046915736409      0.197746997842864      428258.989728947      0      0
0.197746997842864      0.200484457845576      439655.219346231      0      0
0.200484457845576      0.203259813175894      451345.186332969      0      0
0.203259813175894      0.206073588428097      463336.002856879      0      0
0.206073588428097      0.208926315458549      475634.928529201      0      0
0.208926315458549      0.211818533486235      488249.371969536      0      0
0.211818533486235      0.214750789194674      501186.892279884      0      0
0.214750789194674      0.217723636835266      514455.200417407      0      0
0.217723636835266      0.220737638332042      528062.160454604      0      0
0.220737638332042      0.22379336338789      542015.790714749      0      0
0.22379336338789      0.226891389592229      556324.264769437      0      0
0.226891389592229      0.230032302530194      570995.912284134      0      0
0.230032302530194      0.233216695893316      586039.219696480      0      0
0.233216695893316      0.236445171591743      601462.830710954      0      0
0.236445171591743      0.239718339868012      617275.546592244      0      0
0.239718339868012      0.243036819412397      633486.326238284      0      0
0.243036819412397      0.246401237479853      650104.286012495      0      0
0.246401237479853      0.249812230008578      667138.699313143      0      0
0.249812230008578      0.253270441740218      684598.995856090      0      0
0.253270441740218      0.256776526341734      702494.760645318      0      0
0.256776526341734      0.260331146528961      720835.732603679      0      0
0.260331146528961      0.263934974191869      739631.802834176      0      0
0.263934974191869      0.267588690521566      758893.012479770      0      0
0.267588690521566      0.271292986139054      778629.550147248      0      0
0.271292986139054      0.275048561225772      798851.748857961      0      0
0.275048561225772      0.27885612565594      819570.082485388      0      0
0.27885612565594      0.282716399130741      840795.161636283      0      0
0.282716399130741      0.286630111314356      862537.728928804      0      0
0.286630111314356      0.290598001971889      884808.653617318      0      0
0.290598001971889      0.294620821109189      907618.925509567      0      0
0.294620821109189      0.298699329114623      930979.648117593      0      0
0.298699329114623      0.302834296902796      954902.030979053      0      0
0.302834296902796      0.307026506060274      979397.381080519      0      0
0.307026506060274      0.311276748993318      1004477.09330874      0      0
0.311276748993318      0.315585829077662      1030152.63984989      0      0
0.315585829077662      0.319954560810364      1056435.55845016      0      0
0.319954560810364      0.324383769963767      1083337.43944400      0      0
0.324383769963767      0.32887429374158      1110869.91144846      0      0
0.32887429374158      0.33342698093713      1139044.62561365      0      0
0.33342698093713      0.338042692093795      1167873.23830986      0      0
0.338042692093795      0.342722299667666      1197367.39212215      0      0
0.342722299667666      0.347466688192458      1227538.69501159      0      0
0.347466688192458      0.352276754446699      1258398.69749068      0      0
0.352276754446699      0.357153407623246      1289958.86764700      0      0
0.357153407623246      0.362097569501131      1322230.56383433      0      0
0.362097569501131      0.367110174619799      1355225.00483502      0      0
0.367110174619799      0.372192170455755      1388953.23727923      0      0
0.372192170455755      0.37734451760165      1423426.10008772      0      0
0.37734451760165      0.382568189947856      1458654.18568340      0      0
0.382568189947856      0.387864174866547      1494647.79769332      0      0
0.387864174866547      0.393233473398329      1531416.90483714      0      0
0.393233473398329      0.398677100441459      1568971.09066903      0      0
0.398677100441459      0.40419608494368      1607319.49880866      0      0
0.40419608494368      0.409791470096709      1646470.77326170      0      0
0.409791470096709      0.41546431353342      1686432.99339102      0      0
0.41546431353342      0.421215687527758      1727213.60305708      0      0
0.421215687527758      0.427046679197417      1768819.33339711      0      0
0.427046679197417      0.43295839070933      1811256.11865967      0      0
0.43295839070933      0.438951939487993      1854529.00445075      0      0
0.438951939487993      0.445028458426682      1898642.04768100      0      0
0.445028458426682      0.451189096101594      1943598.20742836      0      0
0.451189096101594      0.457435016988945      1989399.22584655      0      0
0.457435016988945      0.463767401685081      2036045.49815502      0      0
0.463767401685081      0.470187447129631      2083535.93063978      0      0
0.470187447129631      0.476696366831751      2131867.78547438      0      0
0.476696366831751      0.483295391099501      2181036.51103438      0      0
0.483295391099501      0.489985767272398      2231035.55622528      0      0
0.489985767272398      0.496768759957182      2281856.16716891      0      0
0.496768759957182      0.503645651266856      2333487.16439474      0      0
0.503645651266856      0.510617741063022      2385914.69845622      0      0
0.510617741063022      0.517686347201588      2439121.98163268      0      0
0.517686347201588      0.524852805781861      2493088.99308065      0      0
0.524852805781861      0.532118471399099      2547792.15445664      0      0
0.532118471399099      0.539484717400551      2603203.97263988      0      0
0.539484717400551      0.546952936145049      2659292.64572799      0      0
0.546952936145049      0.554524539266187      2716021.62795066      0      0
0.554524539266187      0.56220095793915      2773349.14853160      0      0
0.56220095793915      0.569983643151229      2831227.67881170      0      0
0.569983643151229      0.577874065976087      2889603.34110503      0      0
0.577874065976087      0.585873717851818      2948415.25177047      0      0
0.585873717851818      0.59398411086286      3007594.78981344      0      0
0.59398411086286      0.602206778025804      3067064.78094706      0      0
0.602206778025804      0.610543273579166      3126738.58539240      0      0
0.610543273579166      0.618995173277162      3186519.07572343      0      0
0.618995173277162      0.62756407468756      3246297.48868927      0      0
0.62756407468756      0.636251597493652      3305952.13207793      0      0
0.636251597493652      0.645059383800396      3365346.92420100      0      0
0.645059383800396      0.653989098444817      3424329.73931982      0      0
0.653989098444817      0.663042429310678      3482730.52709700      0      0
0.663042429310678      0.672221087647534      3540359.16767671      0      0
0.672221087647534      0.681526808394186      3597003.01592145      0      0
0.681526808394186      0.690961350506615      3652424.07819552      0      0
0.690961350506615      0.70052649729046      3706355.75225936      0      0
0.70052649729046      0.710224056738094      3758499.04447326      0      0
0.710224056738094      0.720055861870372      3808518.15743888      0      0
0.720055861870372      0.730023771083106      3856035.31381488      0      0
0.730023771083106      0.740129668498331      3900624.64605626      0      0
0.740129668498331      0.750375464320448      3941804.93401275      0      0
0.750375464320448      0.76076309519728      3979030.90800613      0      0
0.76076309519728      0.771294524586143      4011682.74733157      0      0
0.771294524586143      0.781971743124969      4039053.28285353      0      0
0.781971743124969      0.792796769008581      4060332.24190748      0      0
0.792796769008581      0.803771648370161      4074586.62986526      0      0
0.803771648370161      0.814898455668016      4080735.98699177      0      0
0.814898455668016      0.826179294077686      4077520.72887460      0      0
0.826179294077686      0.837616295889483      4063460.96852061      0      0
0.837616295889483      0.849211622911536      4036801.94597826      0      0
0.849211622911536      0.860967466878409      3995440.12995293      0      0
0.860967466878409      0.872886049865385      3936820.59327542      0      0
0.872886049865385      0.884969624708479      3857790.19887123      0      0
0.884969624708479      0.897220475430265      3754379.97075557      0      0
0.897220475430265      0.909640917671599      3621468.22879264      0      0
0.909640917671599      0.922233299129318      3452230.30569105      0      0
0.922233299129318      0.935      3237175.41859274      0      0
# END HISTO1D SudakovqbarqExpOutputsN2LLNor22


==> Diag_Evo_Hard/Diag_SudN2LLp_qbarq_3.dat <==
# BEGIN PLOT
Title=$q_{\bar{n}}+\bar{q}_{ {n}}\to t +\bar{t}+X$
Legend1XPos=0.05
Legend1YPos=0.53
Legend2XPos=0.05
Legend2YPos=0.43
Legend3XPos=0.05
Legend3YPos=0.33
Legend4XPos=0.05
Legend4YPos=0.23
Legend1Only=SudakovqbarqExpOutputsN2LLRes11    
Legend2Only=SudakovqbarqExpOutputsN2LLRes12 
Legend3Only=SudakovqbarqExpOutputsN2LLRes21  
Legend4Only=SudakovqbarqExpOutputsN2LLRes22  
DrawOnly= SudakovqbarqExpOutputsN2LLRes11   SudakovqbarqExpOutputsN2LLRes12 SudakovqbarqExpOutputsN2LLRes21 SudakovqbarqExpOutputsN2LLRes22  
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=0
Legend6=0
LogY=0
LogX=1
XLabel=$\beta_{t\bar{t}}$
YLabel= 
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=2
YMinorTickMarks=4
RatioPlot=0
XMin=0.000001
XMax=1
YMin=-0.15
YMax=+1.25 
# END PLOT
# BEGIN HISTO1D SudakovqbarqExpOutputsN2LLRes11
PlotOrder=1
LineColor=blue
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\widetilde{\mathbf{V}}^{(1,1)}_{h,\mathrm{res}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.943162158722185      0      0
0.00000101384324431002      0.00000102787812403307      0.943162158770147      0      0
0.00000102787812403307      0.00000104210729202498      0.943162158819399      0      0
0.00000104210729202498      0.00000105653343786574      0.943162158869977      0      0
0.00000105653343786574      0.00000107115928836782      0.943162158921916      0      0
0.00000107115928836782      0.00000108598760809164      0.943162158975253      0      0
0.00000108598760809164      0.00000110102119986811      0.943162159030026      0      0
0.00000110102119986811      0.00000111626290532839      0.943162159086273      0      0
0.00000111626290532839      0.00000113171560544106      0.943162159144034      0      0
0.00000113171560544106      0.00000114738222105665      0.943162159203349      0      0
0.00000114738222105665      0.00000116326571345971      0.943162159264261      0      0
0.00000116326571345971      0.0000011793690849286      0.943162159326811      0      0
0.0000011793690849286      0.00000119569537930295      0.943162159391045      0      0
0.00000119569537930295      0.000001212247682559      0.943162159457007      0      0
0.000001212247682559      0.00000122902912339292      0.943162159524744      0      0
0.00000122902912339292      0.00000124604287381218      0.943162159594304      0      0
0.00000124604287381218      0.00000126329214973512      0.943162159665735      0      0
0.00000126329214973512      0.00000128078021159884      0.943162159739088      0      0
0.00000128078021159884      0.00000129851036497544      0.943162159814414      0      0
0.00000129851036497544      0.00000131648596119688      0.943162159891767      0      0
0.00000131648596119688      0.00000133471039798844      0.943162159971200      0      0
0.00000133471039798844      0.00000135318712011092      0.943162160052771      0      0
0.00000135318712011092      0.00000137191962001179      0.943162160136536      0      0
0.00000137191962001179      0.00000139091143848532      0.943162160222554      0      0
0.00000139091143848532      0.00000141016616534188      0.943162160310885      0      0
0.00000141016616534188      0.00000142968744008643      0.943162160401593      0      0
0.00000142968744008643      0.00000144947895260651      0.943162160494740      0      0
0.00000144947895260651      0.00000146954444386967      0.943162160590392      0      0
0.00000146954444386967      0.00000148988770663059      0.943162160688617      0      0
0.00000148988770663059      0.00000151051258614798      0.943162160789483      0      0
0.00000151051258614798      0.00000153142298091138      0.943162160893062      0      0
0.00000153142298091138      0.00000155262284337812      0.943162160999426      0      0
0.00000155262284337812      0.00000157411618072032      0.943162161108650      0      0
0.00000157411618072032      0.00000159590705558239      0.943162161220811      0      0
0.00000159590705558239      0.0000016179995868489      0.943162161335988      0      0
0.0000016179995868489      0.00000164039795042316      0.943162161454262      0      0
0.00000164039795042316      0.00000166310638001652      0.943162161575716      0      0
0.00000166310638001652      0.00000168612916794864      0.943162161700435      0      0
0.00000168612916794864      0.00000170947066595881      0.943162161828506      0      0
0.00000170947066595881      0.00000173313528602849      0.943162161960021      0      0
0.00000173313528602849      0.00000175712750121529      0.943162162095072      0      0
0.00000175712750121529      0.00000178145184649847      0.943162162233753      0      0
0.00000178145184649847      0.00000180611291963609      0.943162162376161      0      0
0.00000180611291963609      0.00000183111538203409      0.943162162522397      0      0
0.00000183111538203409      0.00000185646395962742      0.943162162672564      0      0
0.00000185646395962742      0.00000188216344377329      0.943162162826767      0      0
0.00000188216344377329      0.00000190821869215684      0.943162162985114      0      0
0.00000190821869215684      0.00000193463462970931      0.943162163147717      0      0
0.00000193463462970931      0.000001961416249539      0.943162163314690      0      0
0.000001961416249539      0.00000198856861387501      0.943162163486150      0      0
0.00000198856861387501      0.00000201609685502412      0.943162163662218      0      0
0.00000201609685502412      0.00000204400617634088      0.943162163843016      0      0
0.00000204400617634088      0.00000207230185321116      0.943162164028673      0      0
0.00000207230185321116      0.00000210098923404927      0.943162164219318      0      0
0.00000210098923404927      0.00000213007374130893      0.943162164415086      0      0
0.00000213007374130893      0.00000215956087250823      0.943162164616113      0      0
0.00000215956087250823      0.00000218945620126872      0.943162164822541      0      0
0.00000218945620126872      0.00000221976537836897      0.943162165034514      0      0
0.00000221976537836897      0.00000225049413281266      0.943162165252183      0      0
0.00000225049413281266      0.00000228164827291145      0.943162165475698      0      0
0.00000228164827291145      0.0000023132336873829      0.943162165705218      0      0
0.0000023132336873829      0.0000023452563464635      0.943162165940902      0      0
0.0000023452563464635      0.00000237772230303722      0.943162166182917      0      0
0.00000237772230303722      0.00000241063769377955      0.943162166431433      0      0
0.00000241063769377955      0.00000244400874031748      0.943162166686623      0      0
0.00000244400874031748      0.00000247784175040552      0.943162166948666      0      0
0.00000247784175040552      0.00000251214311911795      0.943162167217747      0      0
0.00000251214311911795      0.00000254691933005764      0.943162167494054      0      0
0.00000254691933005764      0.00000258217695658154      0.943162167777781      0      0
0.00000258217695658154      0.0000026179226630432      0.943162168069127      0      0
0.0000026179226630432      0.00000265416320605244      0.943162168368295      0      0
0.00000265416320605244      0.00000269090543575249      0.943162168675497      0      0
0.00000269090543575249      0.00000272815629711478      0.943162168990947      0      0
0.00000272815629711478      0.00000276592283125165      0.943162169314866      0      0
0.00000276592283125165      0.00000280421217674733      0.943162169647481      0      0
0.00000280421217674733      0.00000284303157100718      0.943162169989026      0      0
0.00000284303157100718      0.00000288238835162573      0.943162170339740      0      0
0.00000288238835162573      0.00000292228995777364      0.943162170699868      0      0
0.00000292228995777364      0.00000296274393160382      0.943162171069664      0      0
0.00000296274393160382      0.00000300375791967704      0.943162171449385      0      0
0.00000300375791967704      0.00000304533967440728      0.943162171839298      0      0
0.00000304533967440728      0.0000030874970555271      0.943162172239677      0      0
0.0000030874970555271      0.00000313023803157323      0.943162172650801      0      0
0.00000313023803157323      0.00000317357068139281      0.943162173072958      0      0
0.00000317357068139281      0.00000321750319567045      0.943162173506445      0      0
0.00000321750319567045      0.00000326204387847638      0.943162173951565      0      0
0.00000326204387847638      0.00000330720114883614      0.943162174408628      0      0
0.00000330720114883614      0.00000335298354232185      0.943162174877957      0      0
0.00000335298354232185      0.00000339939971266569      0.943162175359878      0      0
0.00000339939971266569      0.00000344645843339553      0.943162175854730      0      0
0.00000344645843339553      0.00000349416859949336      0.943162176362859      0      0
0.00000349416859949336      0.00000354253922907654      0.943162176884620      0      0
0.00000354253922907654      0.00000359157946510248      0.943162177420378      0      0
0.00000359157946510248      0.00000364129857709674      0.943162177970509      0      0
0.00000364129857709674      0.00000369170596290522      0.943162178535397      0      0
0.00000369170596290522      0.00000374281115047047      0.943162179115438      0      0
0.00000374281115047047      0.0000037946237996327      0.943162179711038      0      0
0.0000037946237996327      0.00000384715370395563      0.943162180322612      0      0
0.00000384715370395563      0.00000390041079257769      0.943162180950589      0      0
0.00000390041079257769      0.00000395440513208878      0.943162181595409      0      0
0.00000395440513208878      0.00000400914692843308      0.943162182257521      0      0
0.00000400914692843308      0.00000406464652883815      0.943162182937390      0      0
0.00000406464652883815      0.00000412091442377072      0.943162183635489      0      0
0.00000412091442377072      0.00000417796124891967      0.943162184352309      0      0
0.00000417796124891967      0.00000423579778720626      0.943162185088349      0      0
0.00000423579778720626      0.0000042944349708224      0.943162185844124      0      0
0.0000042944349708224      0.00000435388388329698      0.943162186620162      0      0
0.00000435388388329698      0.00000441415576159092      0.943162187417007      0      0
0.00000441415576159092      0.0000044752619982211      0.943162188235213      0      0
0.0000044752619982211      0.00000453721414341383      0.943162189075355      0      0
0.00000453721414341383      0.00000460002390728798      0.943162189938017      0      0
0.00000460002390728798      0.0000046637031620685      0.943162190823804      0      0
0.0000046637031620685      0.00000472826394433043      0.943162191733334      0      0
0.00000472826394433043      0.00000479371845727405      0.943162192667242      0      0
0.00000479371845727405      0.00000486007907303155      0.943162193626180      0      0
0.00000486007907303155      0.00000492735833500554      0.943162194610819      0      0
0.00000492735833500554      0.00000499556896024003      0.943162195621845      0      0
0.00000499556896024003      0.00000506472384182418      0.943162196659965      0      0
0.00000506472384182418      0.00000513483605132934      0.943162197725904      0      0
0.00000513483605132934      0.00000520591884127979      0.943162198820406      0      0
0.00000520591884127979      0.00000527798564765776      0.943162199944234      0      0
0.00000527798564765776      0.00000535105009244307      0.943162201098173      0      0
0.00000535105009244307      0.00000542512598618791      0.943162202283029      0      0
0.00000542512598618791      0.00000550022733062734      0.943162203499628      0      0
0.00000550022733062734      0.00000557636832132587      0.943162204748820      0      0
0.00000557636832132587      0.00000565356335036064      0.943162206031475      0      0
0.00000565356335036064      0.00000573182700904185      0.943162207348489      0      0
0.00000573182700904185      0.00000581117409067079      0.943162208700781      0      0
0.00000581117409067079      0.000005891619593336      0.943162210089292      0      0
0.000005891619593336      0.00000597317872274825      0.943162211514993      0      0
0.00000597317872274825      0.00000605586689511467      0.943162212978878      0      0
0.00000605586689511467      0.0000061396997400527      0.943162214481966      0      0
0.0000061396997400527      0.00000622469310354442      0.943162216025307      0      0
0.00000622469310354442      0.00000631086305093168      0.943162217609975      0      0
0.00000631086305093168      0.0000063982258699528      0.943162219237076      0      0
0.0000063982258699528      0.00000648679807382125      0.943162220907744      0      0
0.00000648679807382125      0.00000657659640434692      0.943162222623143      0      0
0.00000657659640434692      0.00000666763783510069      0.943162224384468      0      0
0.00000666763783510069      0.00000675993957462272      0.943162226192948      0      0
0.00000675993957462272      0.0000068535190696752      0.943162228049841      0      0
0.0000068535190696752      0.00000694839400854009      0.943162229956441      0      0
0.00000694839400854009      0.00000704458232436258      0.943162231914078      0      0
0.00000704458232436258      0.00000714210219854078      0.943162233924112      0      0
0.00000714210219854078      0.00000724097206416231      0.943162235987947      0      0
0.00000724097206416231      0.00000734121060948854      0.943162238107016      0      0
0.00000734121060948854      0.000007442836781487      0.943162240282798      0      0
0.000007442836781487      0.00000754586978941272      0.943162242516806      0      0
0.00000754586978941272      0.00000765032910843916      0.943162244810595      0      0
0.00000765032910843916      0.00000775623448333934      0.943162247165763      0      0
0.00000775623448333934      0.00000786360593221801      0.943162249583947      0      0
0.00000786360593221801      0.00000797246375029542      0.943162252066833      0      0
0.00000797246375029542      0.00000808282851374354      0.943162254616146      0      0
0.00000808282851374354      0.00000819472108357529      0.943162257233660      0      0
0.00000819472108357529      0.00000830816260958769      0.943162259921197      0      0
0.00000830816260958769      0.00000842317453435958      0.943162262680626      0      0
0.00000842317453435958      0.00000853977859730466      0.943162265513865      0      0
0.00000853977859730466      0.00000865799683878063      0.943162268422885      0      0
0.00000865799683878063      0.00000877785160425524      0.943162271409712      0      0
0.00000877785160425524      0.00000889936554853005      0.943162274476418      0      0
0.00000889936554853005      0.00000902256164002253      0.943162277625137      0      0
0.00000902256164002253      0.00000914746316510757      0.943162280858058      0      0
0.00000914746316510757      0.00000927409373251906      0.943162284177429      0      0
0.00000927409373251906      0.00000940247727781235      0.943162287585554      0      0
0.00000940247727781235      0.00000953263806788851      0.943162291084803      0      0
0.00000953263806788851      0.00000966460070558129      0.943162294677607      0      0
0.00000966460070558129      0.00000979839013430744      0.943162298366464      0      0
0.00000979839013430744      0.00000993403164278155      0.943162302153931      0      0
0.00000993403164278155      0.000010071550869796      0.943162306042643      0      0
0.000010071550869796      0.0000102109738090674      0.943162310035303      0      0
0.0000102109738090674      0.0000103523268141496      0.943162314134678      0      0
0.0000103523268141496      0.000010495636603415      0.943162318343613      0      0
0.000010495636603415      0.0000106409302651053      0.943162322665037      0      0
0.0000106409302651053      0.000010788235262451      0.943162327101946      0      0
0.000010788235262451      0.0000109375794388631      0.943162331657418      0      0
0.0000109375794388631      0.0000110889910231955      0.943162336334613      0      0
0.0000110889910231955      0.0000112424986350812      0.943162341136783      0      0
0.0000112424986350812      0.0000113981312903417      0.943162346067253      0      0
0.0000113981312903417      0.0000115559184064716      0.943162351129447      0      0
0.0000115559184064716      0.000011715889808199      0.943162356326871      0      0
0.000011715889808199      0.0000118780757331232      0.943162361663138      0      0
0.0000118780757331232      0.0000120425068374297      0.943162367141938      0      0
0.0000120425068374297      0.0000122092142016854      0.943162372767077      0      0
0.0000122092142016854      0.0000123782293367127      0.943162378542454      0      0
0.0000123782293367127      0.0000125495841895462      0.943162384472072      0      0
0.0000125495841895462      0.0000127233111494713      0.943162390560040      0      0
0.0000127233111494713      0.0000128994430541458      0.943162396810573      0      0
0.0000128994430541458      0.0000130780131958075      0.943162403228001      0      0
0.0000130780131958075      0.0000132590553275668      0.943162409816776      0      0
0.0000132590553275668      0.0000134426036697863      0.943162416581463      0      0
0.0000134426036697863      0.00001362869291655      0.943162423526743      0      0
0.00001362869291655      0.00001381735824222      0.943162430657423      0      0
0.00001381735824222      0.0000140086353080861      0.943162437978440      0      0
0.0000140086353080861      0.0000142025602691059      0.943162445494872      0      0
0.0000142025602691059      0.0000143991697807389      0.943162453211912      0      0
0.0000143991697807389      0.0000145985010058751      0.943162461134908      0      0
0.0000145985010058751      0.0000148005916218595      0.943162469269332      0      0
0.0000148005916218595      0.0000150054798276138      0.943162477620821      0      0
0.0000150054798276138      0.0000152132043508565      0.943162486195137      0      0
0.0000152132043508565      0.0000154238044554237      0.943162494998239      0      0
0.0000154238044554237      0.0000156373199486901      0.943162504036191      0      0
0.0000156373199486901      0.0000158537911890937      0.943162513315260      0      0
0.0000158537911890937      0.0000160732590937644      0.943162522841838      0      0
0.0000160732590937644      0.0000162957651462576      0.943162532622539      0      0
0.0000162957651462576      0.000016521351404396      0.943162542664092      0      0
0.000016521351404396      0.0000167500605082187      0.943162552973458      0      0
0.0000167500605082187      0.0000169819356880416      0.943162563557772      0      0
0.0000169819356880416      0.0000172170207726282      0.943162574424311      0      0
0.0000172170207726282      0.0000174553601974744      0.943162585580581      0      0
0.0000174553601974744      0.0000176969990132074      0.943162597034319      0      0
0.0000176969990132074      0.0000179419828941014      0.943162608793433      0      0
0.0000179419828941014      0.0000181903581467107      0.943162620866011      0      0
0.0000181903581467107      0.0000184421717186223      0.943162633260381      0      0
0.0000184421717186223      0.0000186974712073306      0.943162645985148      0      0
0.0000186974712073306      0.0000189563048692332      0.943162659049039      0      0
0.0000189563048692332      0.0000192187216287532      0.943162672461076      0      0
0.0000192187216287532      0.0000194847710875863      0.943162686230532      0      0
0.0000194847710875863      0.0000197545035340766      0.943162700366901      0      0
0.0000197545035340766      0.000020027969952722      0.943162714879944      0      0
0.000020027969952722      0.0000203052220338112      0.943162729779613      0      0
0.0000203052220338112      0.0000205863121831945      0.943162745076218      0      0
0.0000205863121831945      0.0000208712935321888      0.943162760780291      0      0
0.0000208712935321888      0.000021160219947621      0.943162776902626      0      0
0.000021160219947621      0.0000214531460420097      0.943162793454376      0      0
0.0000214531460420097      0.0000217501271838877      0.943162810446932      0      0
0.0000217501271838877      0.0000220512195082683      0.943162827891968      0      0
0.0000220512195082683      0.0000223564799272551      0.943162845801550      0      0
0.0000223564799272551      0.0000226659661408002      0.943162864187939      0      0
0.0000226659661408002      0.0000229797366476099      0.943162883063832      0      0
0.0000229797366476099      0.0000232978507562027      0.943162902442149      0      0
0.0000232978507562027      0.0000236203685961192      0.943162922336317      0      0
0.0000236203685961192      0.000023947351129288      0.943162942759983      0      0
0.000023947351129288      0.0000242788601615485      0.943162963727175      0      0
0.0000242788601615485      0.0000246149583543337      0.943162985252309      0      0
0.0000246149583543337      0.0000249557092365137      0.943163007350199      0      0
0.0000249557092365137      0.0000253011772164045      0.943163030036051      0      0
0.0000253011772164045      0.0000256514275939423      0.943163053325437      0      0
0.0000256514275939423      0.0000260065265730261      0.943163077234299      0      0
0.0000260065265730261      0.0000263665412740315      0.943163101779051      0      0
0.0000263665412740315      0.0000267315397464981      0.943163126976600      0      0
0.0000267315397464981      0.0000271015909819919      0.943163152844273      0      0
0.0000271015909819919      0.0000274767649271459      0.943163179399800      0      0
0.0000274767649271459      0.0000278571324968813      0.943163206661373      0      0
0.0000278571324968813      0.0000282427655878122      0.943163234647680      0      0
0.0000282427655878122      0.0000286337370918349      0.943163263377922      0      0
0.0000286337370918349      0.0000290301209099061      0.943163292871877      0      0
0.0000290301209099061      0.0000294319919660113      0.943163323149755      0      0
0.0000294319919660113      0.0000298394262213274      0.943163354232010      0      0
0.0000298394262213274      0.00003025250068858      0.943163386140456      0      0
0.00003025250068858      0.000030671293446601      0.943163418896472      0      0
0.000030671293446601      0.0000310958836550867      0.943163452522669      0      0
0.0000310958836550867      0.00003152635156956      0.943163487042162      0      0
0.00003152635156956      0.000031962778556541      0.943163522478552      0      0
0.000031962778556541      0.0000324052471089262      0.943163558855740      0      0
0.0000324052471089262      0.0000328538408615817      0.943163596199256      0      0
0.0000328538408615817      0.000033308644607151      0.943163634534066      0      0
0.000033308644607151      0.0000337697443120835      0.943163673886610      0      0
0.0000337697443120835      0.0000342372271328825      0.943163714283588      0      0
0.0000342372271328825      0.0000347111814325807      0.943163755752958      0      0
0.0000347111814325807      0.0000351916967974413      0.943163798322615      0      0
0.0000351916967974413      0.0000356788640538924      0.943163842022047      0      0
0.0000356788640538924      0.0000361727752856944      0.943163886881033      0      0
0.0000361727752856944      0.0000366735238513458      0.943163932929607      0      0
0.0000366735238513458      0.0000371812044017293      0.943163980199767      0      0
0.0000371812044017293      0.0000376959128980032      0.943164028723862      0      0
0.0000376959128980032      0.0000382177466297395      0.943164078534265      0      0
0.0000382177466297395      0.0000387468042333134      0.943164129665690      0      0
0.0000387468042333134      0.0000392831857105477      0.943164182152267      0      0
0.0000392831857105477      0.0000398269924476147      0.943164236030704      0      0
0.0000398269924476147      0.0000403783272342003      0.943164291336596      0      0
0.0000403783272342003      0.0000409372942829333      0.943164348108114      0      0
0.0000409372942829333      0.0000415039992490831      0.943164406383607      0      0
0.0000415039992490831      0.000042078549250531      0.943164466203072      0      0
0.000042078549250531      0.0000426610528880173      0.943164527607206      0      0
0.0000426610528880173      0.0000432516202656688      0.943164590637351      0      0
0.0000432516202656688      0.0000438503630118107      0.943164655336453      0      0
0.0000438503630118107      0.0000444573943000663      0.943164721748016      0      0
0.0000444573943000663      0.0000450728288707489      0.943164789917981      0      0
0.0000450728288707489      0.0000456967830525504      0.943164859892559      0      0
0.0000456967830525504      0.0000463293747845289      0.943164931718505      0      0
0.0000463293747845289      0.0000469707236384016      0.943165005444159      0      0
0.0000469707236384016      0.0000476209508411464      0.943165081121134      0      0
0.0000476209508411464      0.0000482801792979158      0.943165158798631      0      0
0.0000482801792979158      0.0000489485336152684      0.943165238531257      0      0
0.0000489485336152684      0.0000496261401247217      0.943165320371287      0      0
0.0000496261401247217      0.0000503131269066316      0.943165404374419      0      0
0.0000503131269066316      0.0000510096238144011      0.943165490598456      0      0
0.0000510096238144011      0.000051715762499026      0.943165579099553      0      0
0.000051715762499026      0.000052431676433979      0.943165669939846      0      0
0.000052431676433979      0.0000531575009404385      0.943165763180169      0      0
0.0000531575009404385      0.0000538933732128671      0.943165858881659      0      0
0.0000538933732128671      0.0000546394323449439      0.943165957111671      0      0
0.0000546394323449439      0.0000553958193558558      0.943166057933196      0      0
0.0000553958193558558      0.0000561626772169526      0.943166161416408      0      0
0.0000561626772169526      0.0000569401508787716      0.943166267629717      0      0
0.0000569401508787716      0.0000577283872984359      0.943166376645558      0      0
0.0000577283872984359      0.0000585275354674316      0.943166488535200      0      0
0.0000585275354674316      0.0000593377464397706      0.943166603376995      0      0
0.0000593377464397706      0.0000601591733605423      0.943166721245211      0      0
0.0000601591733605423      0.0000609919714948611      0.943166842220992      0      0
0.0000609919714948611      0.0000618362982572143      0.943166966383724      0      0
0.0000618362982572143      0.0000626923132412161      0.943167093817553      0      0
0.0000626923132412161      0.0000635601782497746      0.943167224608580      0      0
0.0000635601782497746      0.0000644400573256746      0.943167358843564      0      0
0.0000644400573256746      0.0000653321167825856      0.943167496611468      0      0
0.0000653321167825856      0.0000662365252364977      0.943167638005134      0      0
0.0000662365252364977      0.0000671534536375933      0.943167783117849      0      0
0.0000671534536375933      0.0000680830753025601      0.943167932049640      0      0
0.0000680830753025601      0.0000690255659473509      0.943168084897039      0      0
0.0000690255659473509      0.0000699811037203975      0.943168241762751      0      0
0.0000699811037203975      0.0000709498692362838      0.943168402747928      0      0
0.0000709498692362838      0.0000719320456098856      0.943168567967643      0      0
0.0000719320456098856      0.0000729278184909828      0.943168737523735      0      0
0.0000729278184909828      0.0000739373760993502      0.943168911530437      0      0
0.0000739373760993502      0.0000749609092603353      0.943169090106417      0      0
0.0000749609092603353      0.0000759986114409274      0.943169273367377      0      0
0.0000759986114409274      0.0000770506787863264      0.943169461440573      0      0
0.0000770506787863264      0.0000781173101570184      0.943169654437496      0      0
0.0000781173101570184      0.0000791987071663636      0.943169852498723      0      0
0.0000791987071663636      0.0000802950742187053      0.943170055750752      0      0
0.0000802950742187053      0.000081406618548006      0.943170264325330      0      0
0.000081406618548006      0.0000825335502570186      0.943170478361599      0      0
0.0000825335502570186      0.0000836760823569998      0.943170697994946      0      0
0.0000836760823569998      0.0000848344308079731      0.943170923385205      0      0
0.0000848344308079731      0.0000860088145595493      0.943171154665439      0      0
0.0000860088145595493      0.0000871994555923124      0.943171391987875      0      0
0.0000871994555923124      0.0000884065789597775      0.943171635520283      0      0
0.0000884065789597775      0.0000896304128309307      0.943171885408114      0      0
0.0000896304128309307      0.0000908711885333572      0.943172141828963      0      0
0.0000908711885333572      0.0000921291405969664      0.943172404931743      0      0
0.0000921291405969664      0.0000934045067983223      0.943172674912947      0      0
0.0000934045067983223      0.0000946975282055884      0.943172951927021      0      0
0.0000946975282055884      0.0000960084492240934      0.943173236152846      0      0
0.0000960084492240934      0.0000973375176425286      0.943173527800963      0      0
0.0000973375176425286      0.000098684984679785      0.943173827028407      0      0
0.000098684984679785      0.000100051105032438      0.943174134054121      0      0
0.000100051105032438      0.000101436136922889      0.943174449067763      0      0
0.000101436136922889      0.000102840342148178      0.943174772260273      0      0
0.000102840342148178      0.000104263986129461      0.943175103853878      0      0
0.000104263986129461      0.000105707337962187      0.943175444067845      0      0
0.000105707337962187      0.00010717067046696      0.943175793125879      0      0
0.00010717067046696      0.000108654260241103      0.943176151206790      0      0
0.000108654260241103      0.000110158387710945      0.943176518594351      0      0
0.000110158387710945      0.000111683337184825      0.943176895496130      0      0
0.000111683337184825      0.000113229396906833      0.943177282164398      0      0
0.000113229396906833      0.00011479685911129      0.943177678847545      0      0
0.00011479685911129      0.000116386020077991      0.943178085785382      0      0
0.000116386020077991      0.000117997180188201      0.943178503234547      0      0
0.000117997180188201      0.00011963064398144      0.943178931473816      0      0
0.00011963064398144      0.00012128672021304      0.943179370736187      0      0
0.00012128672021304      0.00012296572191251      0.943179821383677      0      0
0.00012296572191251      0.000124667966442703      0.943180283612160      0      0
0.000124667966442703      0.000126393775559803      0.943180757755709      0      0
0.000126393775559803      0.000128143475474143      0.943181244106157      0      0
0.000128143475474143      0.000129917396911867      0.943181742925179      0      0
0.000129917396911867      0.000131715875177439      0.943182254630131      0      0
0.000131715875177439      0.000133539250217029      0.943182779447305      0      0
0.000133539250217029      0.00013538786668276      0.943183317724839      0      0
0.00013538786668276      0.000137262073997862      0.943183869789471      0      0
0.000137262073997862      0.000139162226422714      0.943184435970292      0      0
0.000139162226422714      0.00014108868312181      0.943185016711992      0      0
0.00014108868312181      0.000143041808231644      0.943185612267654      0      0
0.000143041808231644      0.000145021970929542      0.943186223023406      0      0
0.000145021970929542      0.00014702954550344      0.943186849383311      0      0
0.00014702954550344      0.000149064911422635      0.943187491665865      0      0
0.000149064911422635      0.00015112845340951      0.943188150338700      0      0
0.00015112845340951      0.000153220561512254      0.943188825746630      0      0
0.000153220561512254      0.000155341631178586      0.943189518380551      0      0
0.000155341631178586      0.000157492063330508      0.943190228564744      0      0
0.000157492063330508      0.000159672264440082      0.943190956719434      0      0
0.000159672264440082      0.00016188264660626      0.943191703334332      0      0
0.00016188264660626      0.000164123627632783      0.943192468929777      0      0
0.000164123627632783      0.00016639563110715      0.943193253742743      0      0
0.00016639563110715      0.000168699086480686      0.943194058389243      0      0
0.000168699086480686      0.000171034429149716      0.943194883359046      0      0
0.000171034429149716      0.00017340210053786      0.943195729079078      0      0
0.00017340210053786      0.000175802548179476      0.943196596114605      0      0
0.000175802548179476      0.000178236225804249      0.943197484947208      0      0
0.000178236225804249      0.000180703593422953      0.943198395896514      0      0
0.000180703593422953      0.000183205117414405      0.943199329800505      0      0
0.000183205117414405      0.000185741270613619      0.943200287082913      0      0
0.000185741270613619      0.000188312532401177      0.943201268202435      0      0
0.000188312532401177      0.000190919388793845      0.943202273756248      0      0
0.000190919388793845      0.000193562332536437      0.943203304251038      0      0
0.000193562332536437      0.000196241863194957      0.943204360445312      0      0
0.000196241863194957      0.000198958487251018      0.943205442939533      0      0
0.000198958487251018      0.000201712718197586      0.943206552106594      0      0
0.000201712718197586      0.000204505076636033      0.943207688628025      0      0
0.000204505076636033      0.000207336090374545      0.943208853336252      0      0
0.000207336090374545      0.000210206294527884      0.943210046710253      0      0
0.000210206294527884      0.000213116231618538      0.943211269385703      0      0
0.000213116231618538      0.000216066451679264      0.943212522201567      0      0
0.000216066451679264      0.000219057512357059      0.943213805749811      0      0
0.000219057512357059      0.000222089979018563      0.943215120284911      0      0
0.000222089979018563      0.000225164424856924      0.943216467360304      0      0
0.000225164424856924      0.000228281431000144      0.943217846990218      0      0
0.000228281431000144      0.00023144158662092      0.943219259974300      0      0
0.00023144158662092      0.000234645489048012      0.943220707317967      0      0
0.000234645489048012      0.000237893743879147      0.943222189738584      0      0
0.000237893743879147      0.000241186965095492      0.943223708053866      0      0
0.000241186965095492      0.000244525775177701      0.943225262905515      0      0
0.000244525775177701      0.000247910805223583      0.943226854577020      0      0
0.000247910805223583      0.000251342695067386      0.943228485031654      0      0
0.000251342695067386      0.000254822093400743      0.943230153769727      0      0
0.000254822093400743      0.00025834965789528      0.943231863011709      0      0
0.00025834965789528      0.000261926055326934      0.943233612447488      0      0
0.000261926055326934      0.000265551961701985      0.943235403156759      0      0
0.000265551961701985      0.00026922806238483      0.943237236302992      0      0
0.00026922806238483      0.000272955052227537      0.943239112798600      0      0
0.000272955052227537      0.000276733635701177      0.943241033485090      0      0
0.000276733635701177      0.000280564527028988      0.943242998758078      0      0
0.000280564527028988      0.000284448450321376      0.943245009578389      0      0
0.000284448450321376      0.000288386139712781      0.943247068330774      0      0
0.000288386139712781      0.000292378339500449      0.943249173415571      0      0
0.000292378339500449      0.000296425804285111      0.943251328570168      0      0
0.000296425804285111      0.000300529299113624      0.943253532423340      0      0
0.000300529299113624      0.000304689599623573      0.943255786576433      0      0
0.000304689599623573      0.000308907492189884      0.943258092718136      0      0
0.000308907492189884      0.000313183774073464      0.943260451475766      0      0
0.000313183774073464      0.000317519253571897      0.943262863632690      0      0
0.000317519253571897      0.000321914750172228      0.943265330346816      0      0
0.000321914750172228      0.000326371094705861      0.943267853123976      0      0
0.000326371094705861      0.000330889129505603      0.943270432496447      0      0
0.000330889129505603      0.000335469708564879      0.943273067828506      0      0
0.000335469708564879      0.000340113697699154      0.943275763510334      0      0
0.000340113697699154      0.000344821974709588      0.943278517516992      0      0
0.000344821974709588      0.000349595429548956      0.943281333673881      0      0
0.000349595429548956      0.000354434964489868      0.943284209348790      0      0
0.000354434964489868      0.000359341494295315      0.943287149534834      0      0
0.000359341494295315      0.000364315946391572      0.943290153978706      0      0
0.000364315946391572      0.000369359261043507      0.943293222579584      0      0
0.000369359261043507      0.000374472391532301      0.943296356866473      0      0
0.000374472391532301      0.00037965630433564      0.943299558299178      0      0
0.00037965630433564      0.000384911979310397      0.943302827869104      0      0
0.000384911979310397      0.000390240409877844      0.943306166010383      0      0
0.000390240409877844      0.000395642603211426      0.943309573393587      0      0
0.000395642603211426      0.000401119580427133      0.943313053415394      0      0
0.000401119580427133      0.000406672376776519      0.943316607642946      0      0
0.000406672376776519      0.000412302041842373      0.943320231040218      0      0
0.000412302041842373      0.000418009639737117      0.943323933033976      0      0
0.000418009639737117      0.000423796249303941      0.943327706508735      0      0
0.000423796249303941      0.000429662964320725      0.943331561152432      0      0
0.000429662964320725      0.000435610893706785      0.943335488211691      0      0
0.000435610893706785      0.000441641161732474      0.943339496264873      0      0
0.000441641161732474      0.000447754908231697      0.943343586133462      0      0
0.000447754908231697      0.000453953288817359      0.943347754844014      0      0
0.000453953288817359      0.000460237475099795      0.943352003850644      0      0
0.000460237475099795      0.000466608654908228      0.943356335478707      0      0
0.000466608654908228      0.000473068032515292      0.943360751201528      0      0
0.000473068032515292      0.000479616828864662      0.943365252068321      0      0
0.000479616828864662      0.000486256281801832      0.943369838683663      0      0
0.000486256281801832      0.000492987646308097      0.943374510413507      0      0
0.000492987646308097      0.000499812194737762      0.943379266512934      0      0
0.000499812194737762      0.000506731217058643      0.943384111892736      0      0
0.000506731217058643      0.0005137460210959      0.943389052291482      0      0
0.0005137460210959      0.000520857932779231      0.943394076000519      0      0
0.000520857932779231      0.000528068296393506      0.943399190291335      0      0
0.000528068296393506      0.000535378474832857      0.943404401842259      0      0
0.000535378474832857      0.000542789849858294      0.943409696627606      0      0
0.000542789849858294      0.000550303822358882      0.943415092619462      0      0
0.000550303822358882      0.000557921812616533      0.943420578078381      0      0
0.000557921812616533      0.000565645260574473      0.943426153306287      0      0
0.000565645260574473      0.00057347562610941      0.943431834359801      0      0
0.00057347562610941      0.000581414389307485      0.943437605237736      0      0
0.000581414389307485      0.000589463050744029      0.943443466048868      0      0
0.000589463050744029      0.000597623131767208      0.943449426163747      0      0
0.000597623131767208      0.000605896174785581      0.943455487168161      0      0
0.000605896174785581      0.000614283743559644      0.943461646706307      0      0
0.000614283743559644      0.000622787423497414      0.943467903437652      0      0
0.000622787423497414      0.000631408821954096      0.943474257250451      0      0
0.000631408821954096      0.000640149568535908      0.943480708346376      0      0
0.000640149568535908      0.000649011315408104      0.943487257319887      0      0
0.000649011315408104      0.000657995737607266      0.943493906499397      0      0
0.000657995737607266      0.000667104533357915      0.943500660418749      0      0
0.000667104533357915      0.00067633942439351      0.943507519826835      0      0
0.00067633942439351      0.000685702156281888      0.943514472793339      0      0
0.000685702156281888      0.000695194498755206      0.943521512670585      0      0
0.000695194498755206      0.000704818246044455      0.943528667087797      0      0
0.000704818246044455      0.000714575217218609      0.943535931895100      0      0
0.000714575217218609      0.000724467256528451      0.943543268937759      0      0
0.000724467256528451      0.000734496233755185      0.943550736583121      0      0
0.000734496233755185      0.000744664044563847      0.943558283722190      0      0
0.000744664044563847      0.000754972610861632      0.943565945230485      0      0
0.000754972610861632      0.000765423881161163      0.943573695287490      0      0
0.000765423881161163      0.0007760198309488      0.943581565209020      0      0
0.0007760198309488      0.000786762463058045      0.943589503582408      0      0
0.000786762463058045      0.00079765380804811      0.943597584813331      0      0
0.00079765380804811      0.000808695924587738      0.943605733202055      0      0
0.000808695924587738      0.000819890899844323      0.943613980001445      0      0
0.000819890899844323      0.00083124084987843      0.943622360246285      0      0
0.00083124084987843      0.000842747920043766      0.943630824870480      0      0
0.000842747920043766      0.000854414285392693      0.943639365925919      0      0
0.000854414285392693      0.000866242151087355      0.943648013714681      0      0
0.000866242151087355      0.000878233752816494      0.943656778359598      0      0
0.000878233752816494      0.000890391357218039      0.943665649232214      0      0
0.000890391357218039      0.000902717262307538      0.943674616256005      0      0
0.000902717262307538      0.000915213797912533      0.943683676975382      0      0
0.000915213797912533      0.000927883326112938      0.943692833139581      0      0
0.000927883326112938      0.000940728241687513      0.943702086825005      0      0
0.000940728241687513      0.000953750972566528      0.943711438749673      0      0
0.000953750972566528      0.000966953980290686      0.943720887730354      0      0
0.000966953980290686      0.000980339760476396      0.943730430605646      0      0
0.000980339760476396      0.000993910843287497      0.943740063687267      0      0
0.000993910843287497      0.0010076697939135      0.943749787802721      0      0
0.0010076697939135      0.00102161921305448      0.943759615274077      0      0
0.00102161921305448      0.0010357617374126      0.943769566048699      0      0
0.0010357617374126      0.00105010004019057      0.943779638393316      0      0
0.00105010004019057      0.00106463683159689      0.943789785132722      0      0
0.00106463683159689      0.00107937485935813      0.943799976869704      0      0
0.00107937485935813      0.00109431690923832      0.943810292741867      0      0
0.00109431690923832      0.00110946580556549      0.943820780569840      0      0
0.00110946580556549      0.00112482441176555      0.943831298626668      0      0
0.00112482441176555      0.00114039563090349      0.943841876458765      0      0
0.00114039563090349      0.00115618240623217      0.943852678195641      0      0
0.00115618240623217      0.00117218772174859      0.943863469400056      0      0
0.00117218772174859      0.00118841460275796      0.943874390156419      0      0
0.00118841460275796      0.00120486611644553      0.943885478836608      0      0
0.00120486611644553      0.00122154537245635      0.943896533472781      0      0
0.00122154537245635      0.00123845552348304      0.943907869542488      0      0
0.00123845552348304      0.00125559976586171      0.943919110808323      0      0
0.00125559976586171      0.00127298134017614      0.943930668130888      0      0
0.00127298134017614      0.00129060353187029      0.943942116937530      0      0
0.00129060353187029      0.00130846967186935      0.943953879312013      0      0
0.00130846967186935      0.00132658313720929      0.943965584322733      0      0
0.00132658313720929      0.00134494735167523      0.943977479349859      0      0
0.00134494735167523      0.00136356578644858      0.943989540666171      0      0
0.00136356578644858      0.00138244196076317      0.944001526606010      0      0
0.00138244196076317      0.00140157944257044      0.944013858214050      0      0
0.00140157944257044      0.00142098184921384      0.944026203623885      0      0
0.00142098184921384      0.00144065284811262      0.944038545204182      0      0
0.00144065284811262      0.00146059615745496      0.944051220743085      0      0
0.00146059615745496      0.00148081554690089      0.944063993957967      0      0
0.00148081554690089      0.00150131483829471      0.944076705152615      0      0
0.00150131483829471      0.00152209790638749      0.944089613350318      0      0
0.00152209790638749      0.00154316867956938      0.944102813213798      0      0
0.00154316867956938      0.00156453114061223      0.944116111841222      0      0
0.00156453114061223      0.00158618932742236      0.944129401472869      0      0
0.00158618932742236      0.00160814733380381      0.944142781994406      0      0
0.00160814733380381      0.00163040931023216      0.944156381524431      0      0
0.00163040931023216      0.00165297946463904      0.944170221716963      0      0
0.00165297946463904      0.00167586206320748      0.944184243388707      0      0
0.00167586206320748      0.00169906143117836      0.944198386352921      0      0
0.00169906143117836      0.00172258195366789      0.944212629908544      0      0
0.00172258195366789      0.00174642807649655      0.944226987024741      0      0
0.00174642807649655      0.00177060430702936      0.944241482826985      0      0
0.00177060430702936      0.00179511521502795      0.944256139217248      0      0
0.00179511521502795      0.00181996543351421      0.944270970007901      0      0
0.00181996543351421      0.00184515965964614      0.944285982478474      0      0
0.00184515965964614      0.00187070265560561      0.944301180787796      0      0
0.00187070265560561      0.00189659924949857      0.944316568819577      0      0
0.00189659924949857      0.00192285433626758      0.944332151714231      0      0
0.00192285433626758      0.00194947287861711      0.944347935906175      0      0
0.00194947287861711      0.00197645990795156      0.944363927375135      0      0
0.00197645990795156      0.00200382052532629      0.944380127747569      0      0
0.00200382052532629      0.00203155990241182      0.944396528690569      0      0
0.00203155990241182      0.00205968328247135      0.944413107466120      0      0
0.00205968328247135      0.00208819598135186      0.944429830170908      0      0
0.00208819598135186      0.00211710338848892      0.944446670655894      0      0
0.00211710338848892      0.00214641096792534      0.944463645274013      0      0
0.00214641096792534      0.00217612425934403      0.944480841351112      0      0
0.00217612425934403      0.00220624887911509      0.944498393024824      0      0
0.00220624887911509      0.00223679052135739      0.944516373467723      0      0
0.00223679052135739      0.00226775495901488      0.944534666782787      0      0
0.00226775495901488      0.00229914804494778      0.944552997460992      0      0
0.00229914804494778      0.00233097571303889      0.944571224685204      0      0
0.00233097571303889      0.00236324397931521      0.944589633815947      0      0
0.00236324397931521      0.00239595894308506      0.944608691826393      0      0
0.00239595894308506      0.00242912678809096      0.944628323765027      0      0
0.00242912678809096      0.00246275378367852      0.944647833201326      0      0
0.00246275378367852      0.00249684628598141      0.944667051824140      0      0
0.00249684628598141      0.00253141073912281      0.944686885150025      0      0
0.00253141073912281      0.0025664536764335      0.944707651065258      0      0
0.0025664536764335      0.00260198172168671      0.944728168084768      0      0
0.00260198172168671      0.00263800159035023      0.944748262649929      0      0
0.00263800159035023      0.00267452009085567      0.944769476868842      0      0
0.00267452009085567      0.00271154412588544      0.944791326289154      0      0
0.00271154412588544      0.00274908069367747      0.944812231470387      0      0
0.00274908069367747      0.00278713688934801      0.944833893532071      0      0
0.00278713688934801      0.00282571990623272      0.944856784458132      0      0
0.00282571990623272      0.00286483703724639      0.944878491550821      0      0
0.00286483703724639      0.00290449567626138      0.944900979816610      0      0
0.00290449567626138      0.00294470331950526      0.944924764841301      0      0
0.00294470331950526      0.0029854675669777      0.944947014707358      0      0
0.0029854675669777      0.00302679612388701      0.944970885483591      0      0
0.00302679612388701      0.0030686968021066      0.944995085602057      0      0
0.0030686968021066      0.00311117752165154      0.945018095620466      0      0
0.00311117752165154      0.0031542463121756      0.945043640099721      0      0
0.0031542463121756      0.00319791131448903      0.945067375925152      0      0
0.00319791131448903      0.00324218078209728      0.945092594388647      0      0
0.00324218078209728      0.0032870630827611      0.945118179144952      0      0
0.0032870630827611      0.00333256670007821      0.945142724539441      0      0
0.00333256670007821      0.00337870023508683      0.945169860284353      0      0
0.00337870023508683      0.00342547240789146      0.945194400006423      0      0
0.00342547240789146      0.00347289205931113      0.945222329240680      0      0
0.00347289205931113      0.00352096815255051      0.945247516597369      0      0
0.00352096815255051      0.00356970977489406      0.945275779416175      0      0
0.00356970977489406      0.00361912613942378      0.945301857303010      0      0
0.00361912613942378      0.0036692265867606      0.945330390664227      0      0
0.0036692265867606      0.00372002058682995      0.945357272593136      0      0
0.00372002058682995      0.00377151774065175      0.945386255090385      0      0
0.00377151774065175      0.00382372778215516      0.945413685665279      0      0
0.00382372778215516      0.00387666058001854      0.945443402715333      0      0
0.00387666058001854      0.00393032613953476      0.945471065810147      0      0
0.00393032613953476      0.0039847346045024      0.945501810608417      0      0
0.0039847346045024      0.00403989625914312      0.945529447248216      0      0
0.00403989625914312      0.00409582153004557      0.945561355035619      0      0
0.00409582153004557      0.00415252098813623      0.945588998608312      0      0
0.00415252098813623      0.00421000535067748      0.945621742882098      0      0
0.00421000535067748      0.0042682854832934      0.945650051983951      0      0
0.0042682854832934      0.00432737240202355      0.945682579923173      0      0
0.00432737240202355      0.00438727727540519      0.945712875327439      0      0
0.00438727727540519      0.00444801142658443      0.945743798717205      0      0
0.00444801142658443      0.00450958633545639      0.945777076678734      0      0
0.00450958633545639      0.00457201364083525      0.945806266502434      0      0
0.00457201364083525      0.00463530514265407      0.945841293552190      0      0
0.00463530514265407      0.00469947280419532      0.945871397387605      0      0
0.00469947280419532      0.00476452875435209      0.945904589248151      0      0
0.00476452875435209      0.0048304852899207      0.945938839847666      0      0
0.0048304852899207      0.00489735487792503      0.945968903935979      0      0
0.00489735487792503      0.00496515015797302      0.946005353021709      0      0
0.00496515015797302      0.00503388394464577      0.946037284770346      0      0
0.00503388394464577      0.00510356922991978      0.946069959334258      0      0
0.00510356922991978      0.00517421918562266      0.946107161385212      0      0
0.00517421918562266      0.00524584716592283      0.946138043814391      0      0
0.00524584716592283      0.00531846670985373      0.946173368371358      0      0
0.00531846670985373      0.00539209154387294      0.946210345771507      0      0
0.00539209154387294      0.00546673558445676      0.946241315769878      0      0
0.00546673558445676      0.00554241294073067      0.946278369756551      0      0
0.00554241294073067      0.00561913791713623      0.946315459781279      0      0
0.00561913791713623      0.00569692501613484      0.946346815130319      0      0
0.00569692501613484      0.00577578894094906      0.946384672164128      0      0
0.00577578894094906      0.00585574459834172      0.946422722979524      0      0
0.00585574459834172      0.00593680710143364      0.946454453805417      0      0
0.00593680710143364      0.00601899177256026      0.946492090189287      0      0
0.00601899177256026      0.00610231414616781      0.946531939910645      0      0
0.00610231414616781      0.0061867899717497      0.946564545283428      0      0
0.0061867899717497      0.0062724352168234      0.946600627651638      0      0
0.0062724352168234      0.00635926606994866      0.946642327639576      0      0
0.00635926606994866      0.00644729894378739      0.946677489719288      0      0
0.00644729894378739      0.00653655047820597      0.946711119434334      0      0
0.00653655047820597      0.00662703754342055      0.946752699360426      0      0
0.00662703754342055      0.00671877724318579      0.946792572470334      0      0
0.00671877724318579      0.00681178691802782      0.946825528762792      0      0
0.00681178691802782      0.00690608414852187      0.946863248016990      0      0
0.00690608414852187      0.00700168675861542      0.946906882790226      0      0
0.00700168675861542      0.00709861281899715      0.946944477280999      0      0
0.00709861281899715      0.00719688065051277      0.946977899379082      0      0
0.00719688065051277      0.00729650882762788      0.947018620445741      0      0
0.00729650882762788      0.00739751618193895      0.947062954243297      0      0
0.00739751618193895      0.00749992180573285      0.947099986777395      0      0
0.00749992180573285      0.00760374505559565      0.947134140133739      0      0
0.00760374505559565      0.00770900555607137      0.947176060724348      0      0
0.00770900555607137      0.00781572320337137      0.947221558762961      0      0
0.00781572320337137      0.00792391816913513      0.947259921798565      0      0
0.00792391816913513      0.00803361090424307      0.947294210553744      0      0
0.00803361090424307      0.00814482214268214      0.947335377741177      0      0
0.00814482214268214      0.00825757290546495      0.947382404576146      0      0
0.00825757290546495      0.00837188450460311      0.947424341603144      0      0
0.00837188450460311      0.0084877785471356      0.947459354711563      0      0
0.0084877785471356      0.00860527693921294      0.947497612254953      0      0
0.00860527693921294      0.00872440189023784      0.947544321252063      0      0
0.00872440189023784      0.0088451759170632      0.947591501764156      0      0
0.0088451759170632      0.00896762184824822      0.947630824329097      0      0
0.00896762184824822      0.00909176282837339      0.947666372924983      0      0
0.00909176282837339      0.00921762232241531      0.947708221027954      0      0
0.00921762232241531      0.009345224120182      0.947757575392617      0      0
0.009345224120182      0.00947459234080956      0.947805313311586      0      0
0.00947459234080956      0.00960575143732124      0.947844980087822      0      0
0.00960575143732124      0.0097387262012494      0.947881484978513      0      0
0.0097387262012494      0.00987354176732169      0.947924258025926      0      0
0.00987354176732169      0.0100102236182119      0.947974916590791      0      0
0.0100102236182119      0.0101487975893568      0.948025478289762      0      0
0.0101487975893568      0.0102892898738392      0.948068517135095      0      0
0.0102892898738392      0.0104317270273393      0.948106084406812      0      0
0.0104317270273393      0.0105761359731542      0.948146992972146      0      0
0.0105761359731542      0.0107225440072866      0.948196506061188      0      0
0.0107225440072866      0.0108709788036044      0.948250590481695      0      0
0.0108709788036044      0.0110214684190717      0.948300647678911      0      0
0.0110214684190717      0.0111740412990521      0.948342824503619      0      0
0.0111740412990521      0.0113287262826851      0.948381843487992      0      0
0.0113287262826851      0.0114855526083377      0.948425920570356      0      0
0.0114855526083377      0.0116445499191305      0.948478541771219      0      0
0.0116445499191305      0.0118057482685412      0.948535298689523      0      0
0.0118057482685412      0.0119691781260852      0.948588333676285      0      0
0.0119691781260852      0.0121348703830748      0.948633666402912      0      0
0.0121348703830748      0.0123028563584581      0.948674597753135      0      0
0.0123028563584581      0.0124731678047393      0.948718559453043      0      0
0.0124731678047393      0.0126458369139802      0.948770658603270      0      0
0.0126458369139802      0.0128208963238851      0.948829560965041      0      0
0.0128208963238851      0.0129983791239701      0.948888837647286      0      0
0.0129983791239701      0.0131783188618175      0.948942230607014      0      0
0.0131783188618175      0.0133607495494169      0.948988441133403      0      0
0.0133607495494169      0.0135457056695945      0.949031896193260      0      0
0.0135457056695945      0.0137332221825303      0.949079293974954      0      0
0.0137332221825303      0.0139233345323668      0.949134768227105      0      0
0.0139233345323668      0.0141160786539086      0.949197152226787      0      0
0.0141160786539086      0.0143114909794141      0.949261002247490      0      0
0.0143114909794141      0.0145096084454827      0.949320361992636      0      0
0.0145096084454827      0.0147104685000363      0.949372597393425      0      0
0.0147104685000363      0.0149141091093971      0.949419894347475      0      0
0.0149141091093971      0.0151205687654648      0.949467722139147      0      0
0.0151205687654648      0.0153298864929916      0.949521458085635      0      0
0.0153298864929916      0.0155421018569589      0.949583300692994      0      0
0.0155421018569589      0.015757254970056      0.949651187649784      0      0
0.015757254970056      0.0159753865002618      0.949720125858079      0      0
0.0159753865002618      0.0161965376785319      0.949784992658361      0      0
0.0161965376785319      0.0164207503065923      0.949843205248106      0      0
0.0164207503065923      0.0166480667648403      0.949895912032440      0      0
0.0166480667648403      0.0168785300203555      0.949947255994734      0      0
0.0168785300203555      0.0171121836350213      0.950002250185418      0      0
0.0171121836350213      0.0173490717737588      0.950064398466133      0      0
0.0173490717737588      0.017589239212875      0.950134177592563      0      0
0.017589239212875      0.0178327313485262      0.950208976373021      0      0
0.0178327313485262      0.0180795942052988      0.950284377652561      0      0
0.0180795942052988      0.0183298744449088      0.950356108877315      0      0
0.0183298744449088      0.0185836193750216      0.950421789858864      0      0
0.0185836193750216      0.0188408769581945      0.950481793756412      0      0
0.0188408769581945      0.0191016958209418      0.950538970225927      0      0
0.0191016958209418      0.0193661252629267      0.950597447859891      0      0
0.0193661252629267      0.0196342152662799      0.950661051955657      0      0
0.0196342152662799      0.0199060165050465      0.950731949307809      0      0
0.0199060165050465      0.0201815803547652      0.950809976716072      0      0
0.0201815803547652      0.0204609589021785      0.950892817065315      0      0
0.0204609589021785      0.0207442049550786      0.950976880097663      0      0
0.0207442049550786      0.0210313720522889      0.951058530128996      0      0
0.0210313720522889      0.0213225144737837      0.951135235385698      0      0
0.0213225144737837      0.0216176872509482      0.951206290422002      0      0
0.0216176872509482      0.0219169461769806      0.951272936056831      0      0
0.0219169461769806      0.0222203478174381      0.951337901714898      0      0
0.0222203478174381      0.0225279495209286      0.951404559032002      0      0
0.0225279495209286      0.0228398094299506      0.951475961901938      0      0
0.0228398094299506      0.0231559864918837      0.951554045479181      0      0
0.0231559864918837      0.0234765404701303      0.951639180533969      0      0
0.0234765404701303      0.0238015319554124      0.951730162576054      0      0
0.0238015319554124      0.0241310223772239      0.951824594719375      0      0
0.0241310223772239      0.0244650740154424      0.951919530700230      0      0
0.0244650740154424      0.0248037500121009      0.952012198196149      0      0
0.0248037500121009      0.025147114383323      0.952100626085440      0      0
0.025147114383323      0.0254952320314234      0.952184043308864      0      0
0.0254952320314234      0.025848168757175      0.952262984525413      0      0
0.025848168757175      0.0262059912722472      0.952339109637905      0      0
0.0262059912722472      0.0265687672118152      0.952414804038473      0      0
0.0265687672118152      0.0269365651473444      0.952492663393796      0      0
0.0269365651473444      0.0273094545995519      0.952574977110497      0      0
0.0273094545995519      0.0276875060515468      0.952663310667524      0      0
0.0276875060515468      0.0280707909621536      0.952758255594795      0      0
0.0280707909621536      0.0284593817794181      0.952859376004123      0      0
0.0284593817794181      0.0288533519543027      0.952965341189708      0      0
0.0288533519543027      0.0292527759545692      0.953074202105753      0      0
0.0292527759545692      0.0296577292788545      0.953183749930794      0      0
0.0296577292788545      0.0300682884709421      0.953291888853621      0      0
0.0300682884709421      0.0304845311342295      0.953396961420928      0      0
0.0304845311342295      0.0309065359463971      0.953497980148472      0      0
0.0309065359463971      0.0313343826742795      0.953594739550789      0      0
0.0313343826742795      0.0317681521889432      0.953687804170933      0      0
0.0317681521889432      0.0322079264809726      0.953778387107732      0      0
0.0322079264809726      0.0326537886759678      0.953868147516337      0      0
0.0326537886759678      0.033105823050257      0.953958943378530      0      0
0.033105823050257      0.033564115046826      0.954052577418973      0      0
0.033564115046826      0.0340287512914689      0.954150570209401      0      0
0.0340287512914689      0.0344998196091616      0.954253986685390      0      0
0.0344998196091616      0.0349774090406628      0.954363332209959      0      0
0.0349774090406628      0.0354616098593442      0.954478523653344      0      0
0.0354616098593442      0.0359525135882537      0.954598931178668      0      0
0.0359525135882537      0.0364502130174152      0.954723478605010      0      0
0.0364502130174152      0.0369548022213675      0.954850784991388      0      0
0.0369548022213675      0.0374663765769464      0.954979327638474      0      0
0.0374663765769464      0.0379850327813123      0.955107606857857      0      0
0.0379850327813123      0.0385108688702281      0.955234295155134      0      0
0.0385108688702281      0.0390439842365898      0.955358357294690      0      0
0.0390439842365898      0.0395844796492134      0.955479132386759      0      0
0.0395844796492134      0.0401324572718825      0.955596374021733      0      0
0.0401324572718825      0.0406880206826587      0.955710249031943      0      0
0.0406880206826587      0.0412512748934598      0.955821299284446      0      0
0.0412512748934598      0.0418223263699098      0.955930373747842      0      0
0.0418223263699098      0.0424012830514618      0.956038539826041      0      0
0.0424012830514618      0.0429882543718015      0.956146983631598      0      0
0.0429882543718015      0.0435833512795317      0.956256908598187      0      0
0.0435833512795317      0.0441866862591436      0.956369440789134      0      0
0.0441866862591436      0.0447983733522791      0.956485547665682      0      0
0.0447983733522791      0.0454185281792862      0.956605975161792      0      0
0.0454185281792862      0.0460472679610735      0.956731205885476      0      0
0.0460472679610735      0.0466847115412677      0.956861439313623      0      0
0.0466847115412677      0.0473309794086762      0.956996593112380      0      0
0.0473309794086762      0.047986193720063      0.957136323298530      0      0
0.047986193720063      0.0486504783232378      0.957280059915507      0      0
0.0486504783232378      0.0493239587804657      0.957427054247287      0      0
0.0493239587804657      0.0500067623922011      0.957576433317798      0      0
0.0500067623922011      0.0506990182211494      0.957727257480572      0      0
0.0506990182211494      0.0514008571166629      0.957878577233914      0      0
0.0514008571166629      0.0521124117394733      0.958029485932686      0      0
0.0521124117394733      0.0528338165867671      0.958179165738423      0      0
0.0528338165867671      0.0535652080176086      0.958326924888146      0      0
0.0535652080176086      0.0543067242787134      0.958472225109836      0      0
0.0543067242787134      0.0550585055305805      0.958614698720328      0      0
0.0550585055305805      0.0558206938739848      0.958754155572360      0      0
0.0558206938739848      0.0565934333768373      0.958890580546427      0      0
0.0565934333768373      0.0573768701014157      0.959024122695787      0      0
0.0573768701014157      0.0581711521319738      0.959155077444943      0      0
0.0581711521319738      0.0589764296027321      0.959283863416875      0      0
0.0589764296027321      0.0597928547262553      0.959410995531788      0      0
0.0597928547262553      0.0606205818222245      0.959537055994377      0      0
0.0606205818222245      0.0614597673466051      0.959662664684123      0      0
0.0614597673466051      0.0623105699212211      0.959788450301788      0      0
0.0623105699212211      0.0631731503637371      0.959915023422771      0      0
0.0631731503637371      0.0640476717180559      0.960042952380937      0      0
0.0640476717180559      0.064934299285137      0.960172742669901      0      0
0.064934299285137      0.065833200654241      0.960304820315285      0      0
0.065833200654241      0.0667445457346082      0.960439519451441      0      0
0.0667445457346082      0.0676685067875737      0.960577074137524      0      0
0.0676685067875737      0.0686052584591283      0.960717614275913      0      0
0.0686052584591283      0.0695549778129301      0.960861165354259      0      0
0.0695549778129301      0.0705178443637725      0.961007651622038      0      0
0.0705178443637725      0.071494040111516      0.961156902233223      0      0
0.071494040111516      0.0724837495754901      0.961308659836830      0      0
0.0724837495754901      0.07348715982937      0.961462591074007      0      0
0.07348715982937      0.0745044605365374      0.961618298440805      0      0
0.0745044605365374      0.0755358439859309      0.961775332995878      0      0
0.0755358439859309      0.0765815051283916      0.961933207428360      0      0
0.0765815051283916      0.0776416416135129      0.962091409049106      0      0
0.0776416416135129      0.0787164538269999      0.962249412324688      0      0
0.0787164538269999      0.0798061449285455      0.962406690634664      0      0
0.0798061449285455      0.0809109208902321      0.962562726995691      0      0
0.0809109208902321      0.0820309905354643      0.962717023558534      0      0
0.0820309905354643      0.0831665655784396      0.962869109743822      0      0
0.0831665655784396      0.0843178606641673      0.963018548937986      0      0
0.0843178606641673      0.0854850934090396      0.963164943720904      0      0
0.0854850934090396      0.0866684844419658      0.963307939640722      0      0
0.0866684844419658      0.087868257446075      0.963447227588602      0      0
0.087868257446075      0.0890846392009967      0.963582544856657      0      0
0.0890846392009967      0.0903178596257262      0.963713674986273      0      0
0.0903178596257262      0.0915681518220832      0.963840446531573      0      0
0.0915681518220832      0.0928357521187732      0.963962730874557      0      0
0.0928357521187732      0.0941209001160578      0.964080439234940      0      0
0.0941209001160578      0.0954238387310435      0.964193519019563      0      0
0.0954238387310435      0.0967448142435972      0.964301949654151      0      0
0.0967448142435972      0.0980840763428988      0.964405738034822      0      0
0.0980840763428988      0.0994418781746361      0.964504913728711      0      0
0.0994418781746361      0.100818476388855      0.964599524043037      0      0
0.100818476388855      0.10221413118847      0.964689629070467      0      0
0.10221413118847      0.103629106378448      0.964775296806182      0      0
0.103629106378448      0.105063669415674      0.964856598419170      0      0
0.105063669415674      0.106518091459502      0.964933603747247      0      0
0.106518091459502      0.107992647423013      0.965006377072539      0      0
0.107992647423013      0.109487616024976      0.965074973221897      0      0
0.109487616024976      0.111003279842531      0.965139434025126      0      0
0.111003279842531      0.112539925364605      0.965199785153213      0      0
0.112539925364605      0.114097843046059      0.965256033349017      0      0
0.114097843046059      0.115677327362591      0.965308164054168      0      0
0.115677327362591      0.117278676866402      0.965356139428327      0      0
0.117278676866402      0.118902194242619      0.965399896750430      0      0
0.118902194242619      0.120548186366517      0.965439347186030      0      0
0.120548186366517      0.122216964361519      0.965474374900412      0      0
0.122216964361519      0.123908843658004      0.965504836493643      0      0
0.123908843658004      0.125624144052934      0.965530560731088      0      0
0.125624144052934      0.127363189770296      0.965551348541112      0      0
0.127363189770296      0.12912630952239      0.965566973250616      0      0
0.12912630952239      0.130913836571959      0.965577181028594      0      0
0.130913836571959      0.132726108795187      0.965581691508028      0      0
0.132726108795187      0.134563468745557      0.965580198557019      0      0
0.134563468745557      0.136426263718606      0.965572371171055      0      0
0.136426263718606      0.138314845817565      0.965557854459623      0      0
0.138314845817565      0.140229572019921      0.965536270701928      0      0
0.140229572019921      0.142170804244882      0.965507220448260      0      0
0.142170804244882      0.144138909421796      0.965470283645429      0      0
0.144138909421796      0.146134259559502      0.965425020766654      0      0
0.146134259559502      0.148157231816648      0.965370973928321      0      0
0.148157231816648      0.150208208572982      0.965307667978015      0      0
0.150208208572982      0.152287577501628      0.965234611540241      0      0
0.152287577501628      0.154395731642364      0.965151298008125      0      0
0.154395731642364      0.156533069475914      0.965057206471269      0      0
0.156533069475914      0.158699994999266      0.964951802571635      0      0
0.158699994999266      0.16089691780204      0.964834539281000      0      0
0.16089691780204      0.163124253143903      0.964704857594984      0      0
0.163124253143903      0.165382422033063      0.964562187140091      0      0
0.165382422033063      0.16767185130585      0.964405946691400      0      0
0.16767185130585      0.16999297370739      0.964235544599709      0      0
0.16999297370739      0.172346227973408      0.964050379127916      0      0
0.172346227973408      0.174732058913154      0.963849838697282      0      0
0.174732058913154      0.177150917493482      0.963633302044989      0      0
0.177150917493482      0.179603260924088      0.963400138295040      0      0
0.179603260924088      0.182089552743936      0.963149706945083      0      0
0.182089552743936      0.184610262908873      0.962881357772167      0      0
0.184610262908873      0.187165867880458      0.962594430660774      0      0
0.187165867880458      0.189756850716024      0.962288255356761      0      0
0.189756850716024      0.192383701159985      0.961962151150979      0      0
0.192383701159985      0.195046915736409      0.961615426496479      0      0
0.195046915736409      0.197746997842864      0.961247378563267      0      0
0.197746997842864      0.200484457845576      0.960857292734544      0      0
0.200484457845576      0.203259813175894      0.960444442048341      0      0
0.203259813175894      0.206073588428097      0.960008086588361      0      0
0.206073588428097      0.208926315458549      0.959547472827700      0      0
0.208926315458549      0.211818533486235      0.959061832928997      0      0
0.211818533486235      0.214750789194674      0.958550384004343      0      0
0.214750789194674      0.217723636835266      0.958012327338131      0      0
0.217723636835266      0.220737638332042      0.957446847575762      0      0
0.220737638332042      0.22379336338789      0.956853111880950      0      0
0.22379336338789      0.226891389592229      0.956230269064095      0      0
0.226891389592229      0.230032302530194      0.955577448683992      0      0
0.230032302530194      0.233216695893316      0.954893760124865      0      0
0.233216695893316      0.236445171591743      0.954178291650518      0      0
0.236445171591743      0.239718339868012      0.953430109437106      0      0
0.239718339868012      0.243036819412397      0.952648256585850      0      0
0.243036819412397      0.246401237479853      0.951831752116726      0      0
0.246401237479853      0.249812230008578      0.950979589943973      0      0
0.249812230008578      0.253270441740218      0.950090737834025      0      0
0.253270441740218      0.256776526341734      0.949164136346248      0      0
0.256776526341734      0.260331146528961      0.948198697756664      0      0
0.260331146528961      0.263934974191869      0.947193304964625      0      0
0.263934974191869      0.267588690521566      0.946146810382199      0      0
0.267588690521566      0.271292986139054      0.945058034805853      0      0
0.271292986139054      0.275048561225772      0.943925766269787      0      0
0.275048561225772      0.27885612565594      0.942748758880133      0      0
0.27885612565594      0.282716399130741      0.941525731629002      0      0
0.282716399130741      0.286630111314356      0.940255367187220      0      0
0.286630111314356      0.290598001971889      0.938936310674382      0      0
0.290598001971889      0.294620821109189      0.937567168404692      0      0
0.294620821109189      0.298699329114623      0.936146506606865      0      0
0.298699329114623      0.302834296902796      0.934672850116192      0      0
0.302834296902796      0.307026506060274      0.933144681036662      0      0
0.307026506060274      0.311276748993318      0.931560437370875      0      0
0.311276748993318      0.315585829077662      0.929918511615240      0      0
0.315585829077662      0.319954560810364      0.928217249317774      0      0
0.319954560810364      0.324383769963767      0.926454947595580      0      0
0.324383769963767      0.32887429374158      0.924629853608851      0      0
0.32887429374158      0.33342698093713      0.922740162987999      0      0
0.33342698093713      0.338042692093795      0.920784018210229      0      0
0.338042692093795      0.342722299667666      0.918759506921607      0      0
0.342722299667666      0.347466688192458      0.916664660200314      0      0
0.347466688192458      0.352276754446699      0.914497450756485      0      0
0.352276754446699      0.357153407623246      0.912255791063600      0      0
0.357153407623246      0.362097569501131      0.909937531416001      0      0
0.362097569501131      0.367110174619799      0.907540457906649      0      0
0.367110174619799      0.372192170455755      0.905062290318704      0      0
0.372192170455755      0.37734451760165      0.902500679923957      0      0
0.37734451760165      0.382568189947856      0.899853207180499      0      0
0.382568189947856      0.387864174866547      0.897117379321308      0      0
0.387864174866547      0.393233473398329      0.894290627824642      0      0
0.393233473398329      0.398677100441459      0.891370305756242      0      0
0.398677100441459      0.40419608494368      0.888353684972343      0      0
0.40419608494368      0.409791470096709      0.885237953171396      0      0
0.409791470096709      0.41546431353342      0.882020210781123      0      0
0.41546431353342      0.421215687527758      0.878697467666124      0      0
0.421215687527758      0.427046679197417      0.875266639639639      0      0
0.427046679197417      0.43295839070933      0.871724544761285      0      0
0.43295839070933      0.438951939487993      0.868067899400509      0      0
0.438951939487993      0.445028458426682      0.864293314043190      0      0
0.445028458426682      0.451189096101594      0.860397288816185      0      0
0.451189096101594      0.457435016988945      0.856376208701591      0      0
0.457435016988945      0.463767401685081      0.852226338409098      0      0
0.463767401685081      0.470187447129631      0.847943816870873      0      0
0.470187447129631      0.476696366831751      0.843524651318959      0      0
0.476696366831751      0.483295391099501      0.838964710900035      0      0
0.483295391099501      0.489985767272398      0.834259719776516      0      0
0.489985767272398      0.496768759957182      0.829405249656177      0      0
0.496768759957182      0.503645651266856      0.824396711684714      0      0
0.503645651266856      0.510617741063022      0.819229347626592      0      0
0.510617741063022      0.517686347201588      0.813898220249122      0      0
0.517686347201588      0.524852805781861      0.808398202812573      0      0
0.524852805781861      0.532118471399099      0.802723967554993      0      0
0.532118471399099      0.539484717400551      0.796869973043975      0      0
0.539484717400551      0.546952936145049      0.790830450248301      0      0
0.546952936145049      0.554524539266187      0.784599387159825      0      0
0.554524539266187      0.56220095793915      0.778170511769275      0      0
0.56220095793915      0.569983643151229      0.771537273168289      0      0
0.569983643151229      0.577874065976087      0.764692820512681      0      0
0.577874065976087      0.585873717851818      0.757629979537693      0      0
0.585873717851818      0.59398411086286      0.750341226263094      0      0
0.59398411086286      0.602206778025804      0.742818657462620      0      0
0.602206778025804      0.610543273579166      0.735053957396042      0      0
0.610543273579166      0.618995173277162      0.727038360209957      0      0
0.618995173277162      0.62756407468756      0.718762607301512      0      0
0.62756407468756      0.636251597493652      0.710216898802691      0      0
0.636251597493652      0.645059383800396      0.701390838175208      0      0
0.645059383800396      0.653989098444817      0.692273368699332      0      0
0.653989098444817      0.663042429310678      0.682852700383376      0      0
0.663042429310678      0.672221087647534      0.673116225500071      0      0
0.672221087647534      0.681526808394186      0.663050420553047      0      0
0.681526808394186      0.690961350506615      0.652640731966156      0      0
0.690961350506615      0.70052649729046      0.641871442136758      0      0
0.70052649729046      0.710224056738094      0.630725511655427      0      0
0.710224056738094      0.720055861870372      0.619184392405450      0      0
0.720055861870372      0.730023771083106      0.607227804827565      0      0
0.730023771083106      0.740129668498331      0.594833470743798      0      0
0.740129668498331      0.750375464320448      0.581976790600220      0      0
0.750375464320448      0.76076309519728      0.568630450552169      0      0
0.76076309519728      0.771294524586143      0.554763940093958      0      0
0.771294524586143      0.781971743124969      0.540342954352767      0      0
0.781971743124969      0.792796769008581      0.525328645843732      0      0
0.792796769008581      0.803771648370161      0.509676677046089      0      0
0.803771648370161      0.814898455668016      0.493336005414633      0      0
0.814898455668016      0.826179294077686      0.476247302792291      0      0
0.826179294077686      0.837616295889483      0.458340865582768      0      0
0.837616295889483      0.849211622911536      0.439533799945876      0      0
0.849211622911536      0.860967466878409      0.419726148707688      0      0
0.860967466878409      0.872886049865385      0.398795427972340      0      0
0.872886049865385      0.884969624708479      0.376588691330114      0      0
0.884969624708479      0.897220475430265      0.352910591734849      0      0
0.897220475430265      0.909640917671599      0.327504639759023      0      0
0.909640917671599      0.922233299129318      0.300022175557550      0      0
0.922233299129318      0.935      0.269967380586061      0      0
# END HISTO1D SudakovqbarqExpOutputsN2LLRes11
# BEGIN HISTO1D SudakovqbarqExpOutputsN2LLRes12
PlotOrder=2
LineColor=red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\widetilde{\mathbf{V}}^{(1,2)}_{h,\mathrm{res}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.000000000264856619368875      0      0
0.00000101384324431002      0.00000102787812403307      0.000000000311562365008503      0      0
0.00000102787812403307      0.00000104210729202498      0.000000000297080224388668      0      0
0.00000104210729202498      0.00000105653343786574      0.000000000367208132497446      0      0
0.00000105653343786574      0.00000107115928836782      0.000000000278190102533767      0      0
0.00000107115928836782      0.00000108598760809164      0.000000000437698042299768      0      0
0.00000108598760809164      0.00000110102119986811      0.000000000361794948603992      0      0
0.00000110102119986811      0.00000111626290532839      0.000000000459519443220070      0      0
0.00000111626290532839      0.00000113171560544106      0.000000000471209505941245      0      0
0.00000113171560544106      0.00000114738222105665      0.000000000391733088476950      0      0
0.00000114738222105665      0.00000116326571345971      0.000000000499382329677561      0      0
0.00000116326571345971      0.0000011793690849286      0.000000000332985346867134      0      0
0.0000011793690849286      0.00000119569537930295      0.000000000525404866707985      0      0
0.00000119569537930295      0.000001212247682559      0.000000000538885030668456      0      0
0.000001212247682559      0.00000122902912339292      0.000000000371705082070309      0      0
0.00000122902912339292      0.00000124604287381218      0.000000000534892892303737      0      0
0.00000124604287381218      0.00000126329214973512      0.000000000584217688867682      0      0
0.00000126329214973512      0.00000128078021159884      0.000000000449473909824286      0      0
0.00000128078021159884      0.00000129851036497544      0.000000000398229736136732      0      0
0.00000129851036497544      0.00000131648596119688      0.000000000548838849451501      0      0
0.00000131648596119688      0.00000133471039798844      0.000000000447343853173414      0      0
0.00000133471039798844      0.00000135318712011092      0.000000000492073473748104      0      0
0.00000135318712011092      0.00000137191962001179      0.000000000615274546200867      0      0
0.00000137191962001179      0.00000139091143848532      0.000000000680530079331614      0      0
0.00000139091143848532      0.00000141016616534188      0.000000000663354827649652      0      0
0.00000141016616534188      0.00000142968744008643      0.000000000656116731645554      0      0
0.00000142968744008643      0.00000144947895260651      0.000000000491823168264397      0      0
0.00000144947895260651      0.00000146954444386967      0.000000000780704804164594      0      0
0.00000146954444386967      0.00000148988770663059      0.000000000749206003641037      0      0
0.00000148988770663059      0.00000151051258614798      0.000000000594737894591207      0      0
0.00000151051258614798      0.00000153142298091138      0.000000000724697768758227      0      0
0.00000153142298091138      0.00000155262284337812      0.000000000699615030285620      0      0
0.00000155262284337812      0.00000157411618072032      0.000000000836136983633328      0      0
0.00000157411618072032      0.00000159590705558239      0.000000000626361743300069      0      0
0.00000159590705558239      0.0000016179995868489      0.000000000874538820287151      0      0
0.0000016179995868489      0.00000164039795042316      0.000000000936106495030346      0      0
0.00000164039795042316      0.00000166310638001652      0.000000000689047229577438      0      0
0.00000166310638001652      0.00000168612916794864      0.000000000677817325420479      0      0
0.00000168612916794864      0.00000170947066595881      0.000000000939272912669135      0      0
0.00000170947066595881      0.00000173313528602849      0.000000000840684819621984      0      0
0.00000173313528602849      0.00000175712750121529      0.000000000887877199293957      0      0
0.00000175712750121529      0.00000178145184649847      0.00000000105776431615853      0      0
0.00000178145184649847      0.00000180611291963609      0.000000000750325552655069      0      0
0.00000180611291963609      0.00000183111538203409      0.000000000786493985439821      0      0
0.00000183111538203409      0.00000185646395962742      0.000000000791746019877201      0      0
0.00000185646395962742      0.00000188216344377329      0.000000000813105444432141      0      0
0.00000188216344377329      0.00000190821869215684      0.00000000107797368732442      0      0
0.00000190821869215684      0.00000193463462970931      0.000000000865216668815623      0      0
0.00000193463462970931      0.000001961416249539      0.00000000122759674412817      0      0
0.000001961416249539      0.00000198856861387501      0.00000000139535847356139      0      0
0.00000198856861387501      0.00000201609685502412      0.00000000134899819982337      0      0
0.00000201609685502412      0.00000204400617634088      0.000000000950533445627451      0      0
0.00000204400617634088      0.00000207230185321116      0.00000000136860052695310      0      0
0.00000207230185321116      0.00000210098923404927      0.00000000105666590864112      0      0
0.00000210098923404927      0.00000213007374130893      0.00000000121218044990968      0      0
0.00000213007374130893      0.00000215956087250823      0.00000000158947828865658      0      0
0.00000215956087250823      0.00000218945620126872      0.00000000163861884903735      0      0
0.00000218945620126872      0.00000221976537836897      0.00000000168012839987213      0      0
0.00000221976537836897      0.00000225049413281266      0.00000000148115108120958      0      0
0.00000225049413281266      0.00000228164827291145      0.00000000174810933753593      0      0
0.00000228164827291145      0.0000023132336873829      0.00000000136480409983406      0      0
0.0000023132336873829      0.0000023452563464635      0.00000000191654410820319      0      0
0.0000023452563464635      0.00000237772230303722      0.00000000147206722535668      0      0
0.00000237772230303722      0.00000241063769377955      0.00000000179064642718902      0      0
0.00000241063769377955      0.00000244400874031748      0.00000000134416223263834      0      0
0.00000244400874031748      0.00000247784175040552      0.00000000162841502405441      0      0
0.00000247784175040552      0.00000251214311911795      0.00000000149946892820126      0      0
0.00000251214311911795      0.00000254691933005764      0.00000000206919093533789      0      0
0.00000254691933005764      0.00000258217695658154      0.00000000222726423147020      0      0
0.00000258217695658154      0.0000026179226630432      0.00000000167557741984003      0      0
0.0000026179226630432      0.00000265416320605244      0.00000000208431831583435      0      0
0.00000265416320605244      0.00000269090543575249      0.00000000168544298117302      0      0
0.00000269090543575249      0.00000272815629711478      0.00000000167267925398040      0      0
0.00000272815629711478      0.00000276592283125165      0.00000000262492671328764      0      0
0.00000276592283125165      0.00000280421217674733      0.00000000230013727976829      0      0
0.00000280421217674733      0.00000284303157100718      0.00000000236620396618476      0      0
0.00000284303157100718      0.00000288238835162573      0.00000000268311838691620      0      0
0.00000288238835162573      0.00000292228995777364      0.00000000286935785548978      0      0
0.00000292228995777364      0.00000296274393160382      0.00000000277138049867354      0      0
0.00000296274393160382      0.00000300375791967704      0.00000000199657064015289      0      0
0.00000300375791967704      0.00000304533967440728      0.00000000254350405819481      0      0
0.00000304533967440728      0.0000030874970555271      0.00000000212615155998175      0      0
0.0000030874970555271      0.00000313023803157323      0.00000000220123675259471      0      0
0.00000313023803157323      0.00000317357068139281      0.00000000336896498750330      0      0
0.00000317357068139281      0.00000321750319567045      0.00000000231582300358695      0      0
0.00000321750319567045      0.00000326204387847638      0.00000000360364019508709      0      0
0.00000326204387847638      0.00000330720114883614      0.00000000240471872337160      0      0
0.00000330720114883614      0.00000335298354232185      0.00000000323692487838437      0      0
0.00000335298354232185      0.00000339939971266569      0.00000000333680880008843      0      0
0.00000339939971266569      0.00000344645843339553      0.00000000284825039838242      0      0
0.00000344645843339553      0.00000349416859949336      0.00000000265782994274592      0      0
0.00000349416859949336      0.00000354253922907654      0.00000000421930069966377      0      0
0.00000354253922907654      0.00000359157946510248      0.00000000386388522137909      0      0
0.00000359157946510248      0.00000364129857709674      0.00000000399139219424455      0      0
0.00000364129857709674      0.00000369170596290522      0.00000000446110862932490      0      0
0.00000369170596290522      0.00000374281115047047      0.00000000468347351528068      0      0
0.00000374281115047047      0.0000037946237996327      0.00000000479586739432590      0      0
0.0000037946237996327      0.00000384715370395563      0.00000000469069469700860      0      0
0.00000384715370395563      0.00000390041079257769      0.00000000342856915719931      0      0
0.00000390041079257769      0.00000395440513208878      0.00000000355108457472986      0      0
0.00000395440513208878      0.00000400914692843308      0.00000000414521662431386      0      0
0.00000400914692843308      0.00000406464652883815      0.00000000355638252828847      0      0
0.00000406464652883815      0.00000412091442377072      0.00000000563508827359755      0      0
0.00000412091442377072      0.00000417796124891967      0.00000000516705624975793      0      0
0.00000417796124891967      0.00000423579778720626      0.00000000523058243209954      0      0
0.00000423579778720626      0.0000042944349708224      0.00000000584405562877747      0      0
0.0000042944349708224      0.00000435388388329698      0.00000000625756729507638      0      0
0.00000435388388329698      0.00000441415576159092      0.00000000639796904173609      0      0
0.00000441415576159092      0.0000044752619982211      0.00000000654090066279407      0      0
0.0000044752619982211      0.00000453721414341383      0.00000000482101775725481      0      0
0.00000453721414341383      0.00000460002390728798      0.00000000695078166119800      0      0
0.00000460002390728798      0.0000046637031620685      0.00000000713486625097250      0      0
0.0000046637031620685      0.00000472826394433043      0.00000000483381737532722      0      0
0.00000472826394433043      0.00000479371845727405      0.00000000501719963709868      0      0
0.00000479371845727405      0.00000486007907303155      0.00000000771204970467965      0      0
0.00000486007907303155      0.00000492735833500554      0.00000000626673617358986      0      0
0.00000492735833500554      0.00000499556896024003      0.00000000619316957738233      0      0
0.00000499556896024003      0.00000506472384182418      0.00000000766530085240277      0      0
0.00000506472384182418      0.00000513483605132934      0.00000000842693940340668      0      0
0.00000513483605132934      0.00000520591884127979      0.00000000630473209656538      0      0
0.00000520591884127979      0.00000527798564765776      0.00000000637037812462514      0      0
0.00000527798564765776      0.00000535105009244307      0.00000000804494784600831      0      0
0.00000535105009244307      0.00000542512598618791      0.00000000809864803815002      0      0
0.00000542512598618791      0.00000550022733062734      0.00000000631175313413023      0      0
0.00000550022733062734      0.00000557636832132587      0.00000000998996968232461      0      0
0.00000557636832132587      0.00000565356335036064      0.0000000102504189486466      0      0
0.00000565356335036064      0.00000573182700904185      0.00000000836141015154908      0      0
0.00000573182700904185      0.00000581117409067079      0.0000000103792855393780      0      0
0.00000581117409067079      0.000005891619593336      0.00000000719630037285243      0      0
0.000005891619593336      0.00000597317872274825      0.00000000738480143379128      0      0
0.00000597317872274825      0.00000605586689511467      0.0000000108809642861066      0      0
0.00000605586689511467      0.0000061396997400527      0.00000000797268767732594      0      0
0.0000061396997400527      0.00000622469310354442      0.0000000103490347821024      0      0
0.00000622469310354442      0.00000631086305093168      0.0000000110477681846164      0      0
0.00000631086305093168      0.0000063982258699528      0.0000000104056134756086      0      0
0.0000063982258699528      0.00000648679807382125      0.00000000924318677947483      0      0
0.00000648679807382125      0.00000657659640434692      0.00000000888119401656469      0      0
0.00000657659640434692      0.00000666763783510069      0.00000000911670687497635      0      0
0.00000666763783510069      0.00000675993957462272      0.00000000982714619231291      0      0
0.00000675993957462272      0.0000068535190696752      0.0000000141042359916597      0      0
0.0000068535190696752      0.00000694839400854009      0.0000000109567219174587      0      0
0.00000694839400854009      0.00000704458232436258      0.0000000147447429683226      0      0
0.00000704458232436258      0.00000714210219854078      0.0000000133902939023401      0      0
0.00000714210219854078      0.00000724097206416231      0.0000000139202918050470      0      0
0.00000724097206416231      0.00000734121060948854      0.0000000128178332819435      0      0
0.00000734121060948854      0.000007442836781487      0.0000000171615688544935      0      0
0.000007442836781487      0.00000754586978941272      0.0000000178801477113140      0      0
0.00000754586978941272      0.00000765032910843916      0.0000000118379487681391      0      0
0.00000765032910843916      0.00000775623448333934      0.0000000132258951203140      0      0
0.00000775623448333934      0.00000786360593221801      0.0000000132062030874161      0      0
0.00000786360593221801      0.00000797246375029542      0.0000000193449720840753      0      0
0.00000797246375029542      0.00000808282851374354      0.0000000189316869354042      0      0
0.00000808282851374354      0.00000819472108357529      0.0000000182927870508861      0      0
0.00000819472108357529      0.00000830816260958769      0.0000000205822537505718      0      0
0.00000830816260958769      0.00000842317453435958      0.0000000215798848912000      0      0
0.00000842317453435958      0.00000853977859730466      0.0000000162443554901325      0      0
0.00000853977859730466      0.00000865799683878063      0.0000000175101324977534      0      0
0.00000865799683878063      0.00000877785160425524      0.0000000237549667433779      0      0
0.00000877785160425524      0.00000889936554853005      0.0000000218973226425255      0      0
0.00000889936554853005      0.00000902256164002253      0.0000000186321030495623      0      0
0.00000902256164002253      0.00000914746316510757      0.0000000189252932670921      0      0
0.00000914746316510757      0.00000927409373251906      0.0000000240990726832370      0      0
0.00000927409373251906      0.00000940247727781235      0.0000000244057634323970      0      0
0.00000940247727781235      0.00000953263806788851      0.0000000255747643651506      0      0
0.00000953263806788851      0.00000966460070558129      0.0000000238243377318108      0      0
0.00000966460070558129      0.00000979839013430744      0.0000000293871720720333      0      0
0.00000979839013430744      0.00000993403164278155      0.0000000204068174306653      0      0
0.00000993403164278155      0.000010071550869796      0.0000000209570068324023      0      0
0.000010071550869796      0.0000102109738090674      0.0000000317819076683664      0      0
0.0000102109738090674      0.0000103523268141496      0.0000000320769677010726      0      0
0.0000103523268141496      0.000010495636603415      0.0000000254264794017850      0      0
0.000010495636603415      0.0000106409302651053      0.0000000283546175739770      0      0
0.0000106409302651053      0.000010788235262451      0.0000000307398231479693      0      0
0.000010788235262451      0.0000109375794388631      0.0000000350657397532038      0      0
0.0000109375794388631      0.0000110889910231955      0.0000000269818968680528      0      0
0.0000110889910231955      0.0000112424986350812      0.0000000377893549400590      0      0
0.0000112424986350812      0.0000113981312903417      0.0000000357066661665227      0      0
0.0000113981312903417      0.0000115559184064716      0.0000000401341898924567      0      0
0.0000115559184064716      0.000011715889808199      0.0000000301825138797472      0      0
0.000011715889808199      0.0000118780757331232      0.0000000420498072486875      0      0
0.0000118780757331232      0.0000120425068374297      0.0000000348531541661286      0      0
0.0000120425068374297      0.0000122092142016854      0.0000000317999937060686      0      0
0.0000122092142016854      0.0000123782293367127      0.0000000341672544164419      0      0
0.0000123782293367127      0.0000125495841895462      0.0000000413315382381686      0      0
0.0000125495841895462      0.0000127233111494713      0.0000000481990865809911      0      0
0.0000127233111494713      0.0000128994430541458      0.0000000452721955007626      0      0
0.0000128994430541458      0.0000130780131958075      0.0000000350298856503867      0      0
0.0000130780131958075      0.0000132590553275668      0.0000000356411415534443      0      0
0.0000132590553275668      0.0000134426036697863      0.0000000444981952070566      0      0
0.0000134426036697863      0.00001362869291655      0.0000000496076672219152      0      0
0.00001362869291655      0.00001381735824222      0.0000000489461253663263      0      0
0.00001381735824222      0.0000140086353080861      0.0000000402626527772807      0      0
0.0000140086353080861      0.0000142025602691059      0.0000000474389494558994      0      0
0.0000142025602691059      0.0000143991697807389      0.0000000542386715874237      0      0
0.0000143991697807389      0.0000145985010058751      0.0000000613355046727729      0      0
0.0000145985010058751      0.0000148005916218595      0.0000000599532215768301      0      0
0.0000148005916218595      0.0000150054798276138      0.0000000660661457750454      0      0
0.0000150054798276138      0.0000152132043508565      0.0000000438042135375646      0      0
0.0000152132043508565      0.0000154238044554237      0.0000000587808515834591      0      0
0.0000154238044554237      0.0000156373199486901      0.0000000535525400751635      0      0
0.0000156373199486901      0.0000158537911890937      0.0000000631107453927850      0      0
0.0000158537911890937      0.0000160732590937644      0.0000000500889388537398      0      0
0.0000160732590937644      0.0000162957651462576      0.0000000660837553288450      0      0
0.0000162957651462576      0.000016521351404396      0.0000000566892690717676      0      0
0.000016521351404396      0.0000167500605082187      0.0000000553000421940945      0      0
0.0000167500605082187      0.0000169819356880416      0.0000000817463268323805      0      0
0.0000169819356880416      0.0000172170207726282      0.0000000827267046582899      0      0
0.0000172170207726282      0.0000174553601974744      0.0000000637225407436820      0      0
0.0000174553601974744      0.0000176969990132074      0.0000000660186880903210      0      0
0.0000176969990132074      0.0000179419828941014      0.0000000894650109547024      0      0
0.0000179419828941014      0.0000181903581467107      0.0000000952589642575992      0      0
0.0000181903581467107      0.0000184421717186223      0.0000000712209929485306      0      0
0.0000184421717186223      0.0000186974712073306      0.0000000984269321943762      0      0
0.0000186974712073306      0.0000189563048692332      0.0000000921269124011999      0      0
0.0000189563048692332      0.0000192187216287532      0.0000000806471769451382      0      0
0.0000192187216287532      0.0000194847710875863      0.0000000699180756563643      0      0
0.0000194847710875863      0.0000197545035340766      0.0000000818860431654609      0      0
0.0000197545035340766      0.000020027969952722      0.000000110507591089801      0      0
0.000020027969952722      0.0000203052220338112      0.000000111334288532112      0      0
0.0000203052220338112      0.0000205863121831945      0.000000116216117322727      0      0
0.0000205863121831945      0.0000208712935321888      0.000000114684623280457      0      0
0.0000208712935321888      0.000021160219947621      0.0000000973048172182384      0      0
0.000021160219947621      0.0000214531460420097      0.0000000873102856811060      0      0
0.0000214531460420097      0.0000217501271838877      0.0000000956553100216880      0      0
0.0000217501271838877      0.0000220512195082683      0.0000000883472234343850      0      0
0.0000220512195082683      0.0000223564799272551      0.000000126897601732592      0      0
0.0000223564799272551      0.0000226659661408002      0.000000118793457422160      0      0
0.0000226659661408002      0.0000229797366476099      0.000000141847943701073      0      0
0.0000229797366476099      0.0000232978507562027      0.000000104427741762621      0      0
0.0000232978507562027      0.0000236203685961192      0.000000103310379087110      0      0
0.0000236203685961192      0.000023947351129288      0.000000114346914878007      0      0
0.000023947351129288      0.0000242788601615485      0.000000115549532513304      0      0
0.0000242788601615485      0.0000246149583543337      0.000000110068161094591      0      0
0.0000246149583543337      0.0000249557092365137      0.000000117043085952437      0      0
0.0000249557092365137      0.0000253011772164045      0.000000149656100813930      0      0
0.0000253011772164045      0.0000256514275939423      0.000000180935192745860      0      0
0.0000256514275939423      0.0000260065265730261      0.000000179756364443216      0      0
0.0000260065265730261      0.0000263665412740315      0.000000148660331326774      0      0
0.0000263665412740315      0.0000267315397464981      0.000000127398193504341      0      0
0.0000267315397464981      0.0000271015909819919      0.000000141503221080561      0      0
0.0000271015909819919      0.0000274767649271459      0.000000164380944414155      0      0
0.0000274767649271459      0.0000278571324968813      0.000000175825095358303      0      0
0.0000278571324968813      0.0000282427655878122      0.000000169924852223052      0      0
0.0000282427655878122      0.0000286337370918349      0.000000148545808838903      0      0
0.0000286337370918349      0.0000290301209099061      0.000000171764337257255      0      0
0.0000290301209099061      0.0000294319919660113      0.000000237973116928956      0      0
0.0000294319919660113      0.0000298394262213274      0.000000158975255462701      0      0
0.0000298394262213274      0.00003025250068858      0.000000249636248523061      0      0
0.00003025250068858      0.000030671293446601      0.000000222515037626474      0      0
0.000030671293446601      0.0000310958836550867      0.000000196462067134889      0      0
0.0000310958836550867      0.00003152635156956      0.000000219772936157979      0      0
0.00003152635156956      0.000031962778556541      0.000000277315743085803      0      0
0.000031962778556541      0.0000324052471089262      0.000000195829095482712      0      0
0.0000324052471089262      0.0000328538408615817      0.000000292590617517497      0      0
0.0000328538408615817      0.000033308644607151      0.000000287579397382012      0      0
0.000033308644607151      0.0000337697443120835      0.000000306239461935780      0      0
0.0000337697443120835      0.0000342372271328825      0.000000266359243724267      0      0
0.0000342372271328825      0.0000347111814325807      0.000000289745675228950      0      0
0.0000347111814325807      0.0000351916967974413      0.000000228159767607408      0      0
0.0000351916967974413      0.0000356788640538924      0.000000257699556594671      0      0
0.0000356788640538924      0.0000361727752856944      0.000000351775121179896      0      0
0.0000361727752856944      0.0000366735238513458      0.000000262044926931983      0      0
0.0000366735238513458      0.0000371812044017293      0.000000245158764617975      0      0
0.0000371812044017293      0.0000376959128980032      0.000000341028411464182      0      0
0.0000376959128980032      0.0000382177466297395      0.000000284335559771177      0      0
0.0000382177466297395      0.0000387468042333134      0.000000350728288812895      0      0
0.0000387468042333134      0.0000392831857105477      0.000000274142380746355      0      0
0.0000392831857105477      0.0000398269924476147      0.000000420769658811216      0      0
0.0000398269924476147      0.0000403783272342003      0.000000407519807016801      0      0
0.0000403783272342003      0.0000409372942829333      0.000000430905056744110      0      0
0.0000409372942829333      0.0000415039992490831      0.000000371427863837516      0      0
0.0000415039992490831      0.000042078549250531      0.000000380487761724094      0      0
0.000042078549250531      0.0000426610528880173      0.000000464684555900502      0      0
0.0000426610528880173      0.0000432516202656688      0.000000477004640815523      0      0
0.0000432516202656688      0.0000438503630118107      0.000000500440800703067      0      0
0.0000438503630118107      0.0000444573943000663      0.000000383028131936497      0      0
0.0000444573943000663      0.0000450728288707489      0.000000398570775078512      0      0
0.0000450728288707489      0.0000456967830525504      0.000000531250707152852      0      0
0.0000456967830525504      0.0000463293747845289      0.000000562687432937612      0      0
0.0000463293747845289      0.0000469707236384016      0.000000458575240261732      0      0
0.0000469707236384016      0.0000476209508411464      0.000000589644639118929      0      0
0.0000476209508411464      0.0000482801792979158      0.000000496894962085492      0      0
0.0000482801792979158      0.0000489485336152684      0.000000621482181513842      0      0
0.0000489485336152684      0.0000496261401247217      0.000000621219571138492      0      0
0.0000496261401247217      0.0000503131269066316      0.000000543743468027337      0      0
0.0000503131269066316      0.0000510096238144011      0.000000639198386228831      0      0
0.0000510096238144011      0.000051715762499026      0.000000438586166324556      0      0
0.000051715762499026      0.000052431676433979      0.000000472428343090737      0      0
0.000052431676433979      0.0000531575009404385      0.000000644963411815183      0      0
0.0000531575009404385      0.0000538933732128671      0.000000547331331855158      0      0
0.0000538933732128671      0.0000546394323449439      0.000000771753952895251      0      0
0.0000546394323449439      0.0000553958193558558      0.000000721460818967706      0      0
0.0000553958193558558      0.0000561626772169526      0.000000785467343482520      0      0
0.0000561626772169526      0.0000569401508787716      0.000000783205617230246      0      0
0.0000569401508787716      0.0000577283872984359      0.000000849760758037162      0      0
0.0000577283872984359      0.0000585275354674316      0.000000682713476584296      0      0
0.0000585275354674316      0.0000593377464397706      0.000000793349164880796      0      0
0.0000593377464397706      0.0000601591733605423      0.000000700093186058983      0      0
0.0000601591733605423      0.0000609919714948611      0.000000769258296953421      0      0
0.0000609919714948611      0.0000618362982572143      0.000000698772187355176      0      0
0.0000618362982572143      0.0000626923132412161      0.000000635760102863898      0      0
0.0000626923132412161      0.0000635601782497746      0.000000742468214470172      0      0
0.0000635601782497746      0.0000644400573256746      0.000000852125463722902      0      0
0.0000644400573256746      0.0000653321167825856      0.000000852093545085153      0      0
0.0000653321167825856      0.0000662365252364977      0.000000861978046351922      0      0
0.0000662365252364977      0.0000671534536375933      0.000000705303477293099      0      0
0.0000671534536375933      0.0000680830753025601      0.000000895534232803573      0      0
0.0000680830753025601      0.0000690255659473509      0.000000985080143830300      0      0
0.0000690255659473509      0.0000699811037203975      0.00000109212814989747      0      0
0.0000699811037203975      0.0000709498692362838      0.000000780899112994086      0      0
0.0000709498692362838      0.0000719320456098856      0.00000116675452234837      0      0
0.0000719320456098856      0.0000729278184909828      0.00000114557960009067      0      0
0.0000729278184909828      0.0000739373760993502      0.000000927921502570619      0      0
0.0000739373760993502      0.0000749609092603353      0.000000987662706458022      0      0
0.0000749609092603353      0.0000759986114409274      0.000000906442403737604      0      0
0.0000759986114409274      0.0000770506787863264      0.00000141061003372820      0      0
0.0000770506787863264      0.0000781173101570184      0.00000104247085318149      0      0
0.0000781173101570184      0.0000791987071663636      0.00000123931857784552      0      0
0.0000791987071663636      0.0000802950742187053      0.00000152022907854339      0      0
0.0000802950742187053      0.000081406618548006      0.00000157927092956458      0      0
0.000081406618548006      0.0000825335502570186      0.00000167728653053453      0      0
0.0000825335502570186      0.0000836760823569998      0.00000132001903025475      0      0
0.0000836760823569998      0.0000848344308079731      0.00000179111589253259      0      0
0.0000848344308079731      0.0000860088145595493      0.00000183505188048021      0      0
0.0000860088145595493      0.0000871994555923124      0.00000154671964547319      0      0
0.0000871994555923124      0.0000884065789597775      0.00000178210713020910      0      0
0.0000884065789597775      0.0000896304128309307      0.00000153874102235904      0      0
0.0000896304128309307      0.0000908711885333572      0.00000194246475347193      0      0
0.0000908711885333572      0.0000921291405969664      0.00000154348246519913      0      0
0.0000921291405969664      0.0000934045067983223      0.00000214335249938816      0      0
0.0000934045067983223      0.0000946975282055884      0.00000219814260685492      0      0
0.0000946975282055884      0.0000960084492240934      0.00000164040340535449      0      0
0.0000960084492240934      0.0000973375176425286      0.00000222136748456858      0      0
0.0000973375176425286      0.000098684984679785      0.00000177022737811647      0      0
0.000098684984679785      0.000100051105032438      0.00000205169808299169      0      0
0.000100051105032438      0.000101436136922889      0.00000246131033202996      0      0
0.000101436136922889      0.000102840342148178      0.00000189088147465520      0      0
0.000102840342148178      0.000104263986129461      0.00000155272121691131      0      0
0.000104263986129461      0.000105707337962187      0.00000174569453291574      0      0
0.000105707337962187      0.00010717067046696      0.00000278122654341947      0      0
0.00010717067046696      0.000108654260241103      0.00000166342920154708      0      0
0.000108654260241103      0.000110158387710945      0.00000214299599106655      0      0
0.000110158387710945      0.000111683337184825      0.00000202245224567328      0      0
0.000111683337184825      0.000113229396906833      0.00000210397196582428      0      0
0.000113229396906833      0.00011479685911129      0.00000299517940692189      0      0
0.00011479685911129      0.000116386020077991      0.00000314607079731462      0      0
0.000116386020077991      0.000117997180188201      0.00000308307483978167      0      0
0.000117997180188201      0.00011963064398144      0.00000349111187721875      0      0
0.00011963064398144      0.00012128672021304      0.00000224887304663424      0      0
0.00012128672021304      0.00012296572191251      0.00000368272723133456      0      0
0.00012296572191251      0.000124667966442703      0.00000330435772117798      0      0
0.000124667966442703      0.000126393775559803      0.00000347468679633184      0      0
0.000126393775559803      0.000128143475474143      0.00000397024814152312      0      0
0.000128143475474143      0.000129917396911867      0.00000228071909396180      0      0
0.000129917396911867      0.000131715875177439      0.00000409872122230950      0      0
0.000131715875177439      0.000133539250217029      0.00000421128914951137      0      0
0.000133539250217029      0.00013538786668276      0.00000436045326453328      0      0
0.00013538786668276      0.000137262073997862      0.00000431629308463111      0      0
0.000137262073997862      0.000139162226422714      0.00000253730622395214      0      0
0.000139162226422714      0.00014108868312181      0.00000466060032467364      0      0
0.00014108868312181      0.000143041808231644      0.00000463311827540376      0      0
0.000143041808231644      0.000145021970929542      0.00000444359089661931      0      0
0.000145021970929542      0.00014702954550344      0.00000513251687878491      0      0
0.00014702954550344      0.000149064911422635      0.00000450701073973418      0      0
0.000149064911422635      0.00015112845340951      0.00000393489723618473      0      0
0.00015112845340951      0.000153220561512254      0.00000382215678916718      0      0
0.000153220561512254      0.000155341631178586      0.00000541939009878011      0      0
0.000155341631178586      0.000157492063330508      0.00000569557465252633      0      0
0.000157492063330508      0.000159672264440082      0.00000480402626444971      0      0
0.000159672264440082      0.00016188264660626      0.00000339185540108788      0      0
0.00016188264660626      0.000164123627632783      0.00000649885620529698      0      0
0.000164123627632783      0.00016639563110715      0.00000421346953140293      0      0
0.00016639563110715      0.000168699086480686      0.00000374153703216484      0      0
0.000168699086480686      0.000171034429149716      0.00000450012044111762      0      0
0.000171034429149716      0.00017340210053786      0.00000385485243515851      0      0
0.00017340210053786      0.000175802548179476      0.00000477708881207555      0      0
0.000175802548179476      0.000178236225804249      0.00000765014159330128      0      0
0.000178236225804249      0.000180703593422953      0.00000398087375995926      0      0
0.000180703593422953      0.000183205117414405      0.00000676592827439608      0      0
0.000183205117414405      0.000185741270613619      0.00000832683234390299      0      0
0.000185741270613619      0.000188312532401177      0.00000853673501482640      0      0
0.000188312532401177      0.000190919388793845      0.00000874002309259613      0      0
0.000190919388793845      0.000193562332536437      0.00000686583984452421      0      0
0.000193562332536437      0.000196241863194957      0.00000519917707881119      0      0
0.000196241863194957      0.000198958487251018      0.00000923376669666335      0      0
0.000198958487251018      0.000201712718197586      0.00000698057987739809      0      0
0.000201712718197586      0.000204505076636033      0.00000479149294086392      0      0
0.000204505076636033      0.000207336090374545      0.00000689897377610487      0      0
0.000207336090374545      0.000210206294527884      0.00000723392099404359      0      0
0.000210206294527884      0.000213116231618538      0.00000540580768958148      0      0
0.000213116231618538      0.000216066451679264      0.00000691455345854996      0      0
0.000216066451679264      0.000219057512357059      0.0000116288860565286      0      0
0.000219057512357059      0.000222089979018563      0.00000514493742892480      0      0
0.000222089979018563      0.000225164424856924      0.0000120158767328356      0      0
0.000225164424856924      0.000228281431000144      0.0000103462789626113      0      0
0.000228281431000144      0.00023144158662092      0.00000651695288635681      0      0
0.00023144158662092      0.000234645489048012      0.00000562077695833201      0      0
0.000234645489048012      0.000237893743879147      0.00000622290674045677      0      0
0.000237893743879147      0.000241186965095492      0.00000996876204518043      0      0
0.000241186965095492      0.000244525775177701      0.0000145138379801959      0      0
0.000244525775177701      0.000247910805223583      0.00000903073725389211      0      0
0.000247910805223583      0.000251342695067386      0.0000129589371730646      0      0
0.000251342695067386      0.000254822093400743      0.00000845216854020296      0      0
0.000254822093400743      0.00025834965789528      0.0000161857311386815      0      0
0.00025834965789528      0.000261926055326934      0.0000142927034974154      0      0
0.000261926055326934      0.000265551961701985      0.0000106505149003203      0      0
0.000265551961701985      0.00026922806238483      0.00000973830058168035      0      0
0.00026922806238483      0.000272955052227537      0.0000122333256783189      0      0
0.000272955052227537      0.000276733635701177      0.0000173019860590456      0      0
0.000276733635701177      0.000280564527028988      0.0000182214830287447      0      0
0.000280564527028988      0.000284448450321376      0.00000734859179827213      0      0
0.000284448450321376      0.000288386139712781      0.0000193790295030192      0      0
0.000288386139712781      0.000292378339500449      0.00000885394655267340      0      0
0.000292378339500449      0.000296425804285111      0.0000215550540832343      0      0
0.000296425804285111      0.000300529299113624      0.0000154546031022653      0      0
0.000300529299113624      0.000304689599623573      0.00000742586406249589      0      0
0.000304689599623573      0.000308907492189884      0.0000111551651840695      0      0
0.000308907492189884      0.000313183774073464      0.0000138087523936981      0      0
0.000313183774073464      0.000317519253571897      0.0000122126487895108      0      0
0.000317519253571897      0.000321914750172228      0.00000783187996894935      0      0
0.000321914750172228      0.000326371094705861      0.0000158430463222485      0      0
0.000326371094705861      0.000330889129505603      0.0000269597823808206      0      0
0.000330889129505603      0.000335469708564879      0.0000166581600072871      0      0
0.000335469708564879      0.000340113697699154      0.0000210229526784705      0      0
0.000340113697699154      0.000344821974709588      0.0000212972699146781      0      0
0.000344821974709588      0.000349595429548956      0.0000269579224494925      0      0
0.000349595429548956      0.000354434964489868      0.00000830052214930168      0      0
0.000354434964489868      0.000359341494295315      0.0000249561599552975      0      0
0.000359341494295315      0.000364315946391572      0.0000330254053178434      0      0
0.000364315946391572      0.000369359261043507      0.0000326347424464136      0      0
0.000369359261043507      0.000374472391532301      0.0000313179183959308      0      0
0.000374472391532301      0.00037965630433564      0.0000327970345122106      0      0
0.00037965630433564      0.000384911979310397      0.0000365204883306281      0      0
0.000384911979310397      0.000390240409877844      0.0000369642685574329      0      0
0.000390240409877844      0.000395642603211426      0.0000242529925101503      0      0
0.000395642603211426      0.000401119580427133      0.0000129588093936001      0      0
0.000401119580427133      0.000406672376776519      0.0000405071119847926      0      0
0.000406672376776519      0.000412302041842373      0.0000232054387484509      0      0
0.000412302041842373      0.000418009639737117      0.0000359936142463929      0      0
0.000418009639737117      0.000423796249303941      0.0000242637944214703      0      0
0.000423796249303941      0.000429662964320725      0.0000454667732107482      0      0
0.000429662964320725      0.000435610893706785      0.0000141066750291656      0      0
0.000435610893706785      0.000441641161732474      0.0000313182177040046      0      0
0.000441641161732474      0.000447754908231697      0.0000501402485221472      0      0
0.000447754908231697      0.000453953288817359      0.0000493156621126540      0      0
0.000453953288817359      0.000460237475099795      0.0000412021407512718      0      0
0.000460237475099795      0.000466608654908228      0.0000352918190624895      0      0
0.000466608654908228      0.000473068032515292      0.0000358763789286131      0      0
0.000473068032515292      0.000479616828864662      0.0000436849624080636      0      0
0.000479616828864662      0.000486256281801832      0.0000556186145150625      0      0
0.000486256281801832      0.000492987646308097      0.0000620983874930266      0      0
0.000492987646308097      0.000499812194737762      0.0000471329618985185      0      0
0.000499812194737762      0.000506731217058643      0.00000732598609046380      0      0
0.000506731217058643      0.0005137460210959      0.0000570841316178981      0      0
0.0005137460210959      0.000520857932779231      0.0000590428320237477      0      0
0.000520857932779231      0.000528068296393506      0.0000220593957204842      0      0
0.000528068296393506      0.000535378474832857      0.0000728205970236766      0      0
0.000535378474832857      0.000542789849858294      0.0000174668979286358      0      0
0.000542789849858294      0.000550303822358882      0.0000721560943465244      0      0
0.000550303822358882      0.000557921812616533      0.0000542788288914443      0      0
0.000557921812616533      0.000565645260574473      0.0000293596758448015      0      0
0.000565645260574473      0.00057347562610941      0.0000824308082351312      0      0
0.00057347562610941      0.000581414389307485      0.0000753335093402690      0      0
0.000581414389307485      0.000589463050744029      0.0000321917395420790      0      0
0.000589463050744029      0.000597623131767208      0.0000158503478491367      0      0
0.000597623131767208      0.000605896174785581      0.0000510055138189604      0      0
0.000605896174785581      0.000614283743559644      0.0000720789601598419      0      0
0.000614283743559644      0.000622787423497414      0.0000823126938469676      0      0
0.000622787423497414      0.000631408821954096      0.0000844851351603098      0      0
0.000631408821954096      0.000640149568535908      0.0000778980752204840      0      0
0.000640149568535908      0.000649011315408104      0.0000580633864085029      0      0
0.000649011315408104      0.000657995737607266      0.0000192647742404924      0      0
0.000657995737607266      0.000667104533357915      0.0000386764936394548      0      0
0.000667104533357915      0.00067633942439351      0.0000988409340860496      0      0
0.00067633942439351      0.000685702156281888      0.000122246949802681      0      0
0.000685702156281888      0.000695194498755206      0.0000674054610797915      0      0
0.000695194498755206      0.000704818246044455      0.0000543269505849345      0      0
0.000704818246044455      0.000714575217218609      0.000134295519387601      0      0
0.000714575217218609      0.000724467256528451      0.0000544895654150330      0      0
0.000724467256528451      0.000734496233755185      0.000113623726258664      0      0
0.000734496233755185      0.000744664044563847      0.000103173665576564      0      0
0.000744664044563847      0.000754972610861632      0.000104416982006465      0      0
0.000754972610861632      0.000765423881161163      0.000102845968611098      0      0
0.000765423881161163      0.0007760198309488      0.000136929429132957      0      0
0.0007760198309488      0.000786762463058045      0.0000420231923409265      0      0
0.000786762463058045      0.00079765380804811      0.000166111515041929      0      0
0.00079765380804811      0.000808695924587738      0.000105945468716668      0      0
0.000808695924587738      0.000819890899844323      0.0000590771412740029      0      0
0.000819890899844323      0.00083124084987843      0.000169933538219174      0      0
0.00083124084987843      0.000842747920043766      0.000173376383935031      0      0
0.000842747920043766      0.000854414285392693      0.0000944046151024696      0      0
0.000854414285392693      0.000866242151087355      0.0000327963120962984      0      0
0.000866242151087355      0.000878233752816494      0.000114308471210471      0      0
0.000878233752816494      0.000890391357218039      0.000174515772894350      0      0
0.000890391357218039      0.000902717262307538      0.000206683514017010      0      0
0.000902717262307538      0.000915213797912533      0.000220729466618339      0      0
0.000915213797912533      0.000927883326112938      0.000227051482949375      0      0
0.000927883326112938      0.000940728241687513      0.000232621535652704      0      0
0.000940728241687513      0.000953750972566528      0.000239786307301116      0      0
0.000953750972566528      0.000966953980290686      0.000245819885341813      0      0
0.000966953980290686      0.000980339760476396      0.000242602700827771      0      0
0.000980339760476396      0.000993910843287497      0.000217262061113345      0      0
0.000993910843287497      0.0010076697939135      0.000156485360129840      0      0
0.0010076697939135      0.00102161921305448      0.0000689300518271160      0      0
0.00102161921305448      0.0010357617374126      0.000125861222830757      0      0
0.0010357617374126      0.00105010004019057      0.000250283360094243      0      0
0.00105010004019057      0.00106463683159689      0.000294200536413459      0      0
0.00106463683159689      0.00107937485935813      0.000192823037030112      0      0
0.00107937485935813      0.00109431690923832      0.0000985305061111112      0      0
0.00109431690923832      0.00110946580556549      0.000292664626023562      0      0
0.00110946580556549      0.00112482441176555      0.000285456504248303      0      0
0.00112482441176555      0.00114039563090349      0.0000909755275180977      0      0
0.00114039563090349      0.00115618240623217      0.000324798057667565      0      0
0.00115618240623217      0.00117218772174859      0.000253588629613107      0      0
0.00117218772174859      0.00118841460275796      0.000206347236045363      0      0
0.00118841460275796      0.00120486611644553      0.000360553851139514      0      0
0.00120486611644553      0.00122154537245635      0.000126510241072212      0      0
0.00122154537245635      0.00123845552348304      0.000396052428716609      0      0
0.00123845552348304      0.00125559976586171      0.000125197729737644      0      0
0.00125559976586171      0.00127298134017614      0.000416538467777722      0      0
0.00127298134017614      0.00129060353187029      0.000154392955510673      0      0
0.00129060353187029      0.00130846967186935      0.000415963435476044      0      0
0.00130846967186935      0.00132658313720929      0.000275798668983821      0      0
0.00132658313720929      0.00134494735167523      0.000321219576232715      0      0
0.00134494735167523      0.00136356578644858      0.000448807424292479      0      0
0.00136356578644858      0.00138244196076317      0.000170159989925939      0      0
0.00138244196076317      0.00140157944257044      0.000439742885798463      0      0
0.00140157944257044      0.00142098184921384      0.000454158907488876      0      0
0.00142098184921384      0.00144065284811262      0.000192835755342292      0      0
0.00144065284811262      0.00146059615745496      0.000427492865558210      0      0
0.00146059615745496      0.00148081554690089      0.000544904916922704      0      0
0.00148081554690089      0.00150131483829471      0.000360250830008384      0      0
0.00150131483829471      0.00152209790638749      0.000241385061331033      0      0
0.00152209790638749      0.00154316867956938      0.000483453049770526      0      0
0.00154316867956938      0.00156453114061223      0.000608264866214128      0      0
0.00156453114061223      0.00158618932742236      0.000537658571144573      0      0
0.00158618932742236      0.00160814733380381      0.000355035011284044      0      0
0.00160814733380381      0.00163040931023216      0.000271924088325385      0      0
0.00163040931023216      0.00165297946463904      0.000415870751895723      0      0
0.00165297946463904      0.00167586206320748      0.000579575223803880      0      0
0.00167586206320748      0.00169906143117836      0.000682146585423795      0      0
0.00169906143117836      0.00172258195366789      0.000720494014740262      0      0
0.00172258195366789      0.00174642807649655      0.000712044540556587      0      0
0.00174642807649655      0.00177060430702936      0.000678316211656654      0      0
0.00177060430702936      0.00179511521502795      0.000638038722870601      0      0
0.00179511521502795      0.00181996543351421      0.000604533156699336      0      0
0.00181996543351421      0.00184515965964614      0.000585568819796587      0      0
0.00184515965964614      0.00187070265560561      0.000584741804767783      0      0
0.00187070265560561      0.00189659924949857      0.000603441706539727      0      0
0.00189659924949857      0.00192285433626758      0.000642192462046125      0      0
0.00192285433626758      0.00194947287861711      0.000700448610580043      0      0
0.00194947287861711      0.00197645990795156      0.000774897709541137      0      0
0.00197645990795156      0.00200382052532629      0.000857175857318722      0      0
0.00200382052532629      0.00203155990241182      0.000932125719605557      0      0
0.00203155990241182      0.00205968328247135      0.000977662285386603      0      0
0.00205968328247135      0.00208819598135186      0.000967624036344760      0      0
0.00208819598135186      0.00211710338848892      0.000880139188524535      0      0
0.00211710338848892      0.00214641096792534      0.000718085735115878      0      0
0.00214641096792534      0.00217612425934403      0.000563720892612020      0      0
0.00217612425934403      0.00220624887911509      0.000622323884140739      0      0
0.00220624887911509      0.00223679052135739      0.000885398021551369      0      0
0.00223679052135739      0.00226775495901488      0.00111389969343330      0      0
0.00226775495901488      0.00229914804494778      0.00113859705402794      0      0
0.00229914804494778      0.00233097571303889      0.000910948340823854      0      0
0.00233097571303889      0.00236324397931521      0.000657480878836219      0      0
0.00236324397931521      0.00239595894308506      0.000892145413490757      0      0
0.00239595894308506      0.00242912678809096      0.00124274963044650      0      0
0.00242912678809096      0.00246275378367852      0.00122124804813449      0      0
0.00246275378367852      0.00249684628598141      0.000836891165244700      0      0
0.00249684628598141      0.00253141073912281      0.000889810049916950      0      0
0.00253141073912281      0.0025664536764335      0.00134786632087247      0      0
0.0025664536764335      0.00260198172168671      0.00129097685137951      0      0
0.00260198172168671      0.00263800159035023      0.000839633930072913      0      0
0.00263800159035023      0.00267452009085567      0.00120560607276538      0      0
0.00267452009085567      0.00271154412588544      0.00150827648454427      0      0
0.00271154412588544      0.00274908069367747      0.00104050947336938      0      0
0.00274908069367747      0.00278713688934801      0.00115733413069672      0      0
0.00278713688934801      0.00282571990623272      0.00161922451308370      0      0
0.00282571990623272      0.00286483703724639      0.00113592076860262      0      0
0.00286483703724639      0.00290449567626138      0.00128449867515043      0      0
0.00290449567626138      0.00294470331950526      0.00170455087323614      0      0
0.00294470331950526      0.0029854675669777      0.00109588954692974      0      0
0.0029854675669777      0.00302679612388701      0.00159098308983732      0      0
0.00302679612388701      0.0030686968021066      0.00164601006931821      0      0
0.0030686968021066      0.00311117752165154      0.00119007952311970      0      0
0.00311117752165154      0.0031542463121756      0.00190839520333026      0      0
0.0031542463121756      0.00319791131448903      0.00130458391592980      0      0
0.00319791131448903      0.00324218078209728      0.00177297573533166      0      0
0.00324218078209728      0.0032870630827611      0.00173357149229357      0      0
0.0032870630827611      0.00333256670007821      0.00150976429454630      0      0
0.00333256670007821      0.00337870023508683      0.00204565932791393      0      0
0.00337870023508683      0.00342547240789146      0.00137483234767817      0      0
0.00342547240789146      0.00347289205931113      0.00219674879212584      0      0
0.00347289205931113      0.00352096815255051      0.00142397947429866      0      0
0.00352096815255051      0.00356970977489406      0.00226088070694216      0      0
0.00356970977489406      0.00361912613942378      0.00155166834122207      0      0
0.00361912613942378      0.0036692265867606      0.00231080157400499      0      0
0.0036692265867606      0.00372002058682995      0.00166594301083951      0      0
0.00372002058682995      0.00377151774065175      0.00238897917886393      0      0
0.00377151774065175      0.00382372778215516      0.00173201081857410      0      0
0.00382372778215516      0.00387666058001854      0.00250701091869554      0      0
0.00387666058001854      0.00393032613953476      0.00175427004294031      0      0
0.00393032613953476      0.0039847346045024      0.00264648683652698      0      0
0.0039847346045024      0.00403989625914312      0.00178171750598701      0      0
0.00403989625914312      0.00409582153004557      0.00275429103432618      0      0
0.00409582153004557      0.00415252098813623      0.00192180297865696      0      0
0.00415252098813623      0.00421000535067748      0.00274455354778644      0      0
0.00421000535067748      0.0042682854832934      0.00227128242698497      0      0
0.0042682854832934      0.00432737240202355      0.00253932569180671      0      0
0.00432737240202355      0.00438727727540519      0.00276062283634562      0      0
0.00438727727540519      0.00444801142658443      0.00220905472792953      0      0
0.00444801142658443      0.00450958633545639      0.00312603403704821      0      0
0.00450958633545639      0.00457201364083525      0.00219988581901403      0      0
0.00457201364083525      0.00463530514265407      0.00305832274264294      0      0
0.00463530514265407      0.00469947280419532      0.00282090501652280      0      0
0.00469947280419532      0.00476452875435209      0.00254396561279268      0      0
0.00476452875435209      0.0048304852899207      0.00340569787604371      0      0
0.0048304852899207      0.00489735487792503      0.00246112697135582      0      0
0.00489735487792503      0.00496515015797302      0.00321470952355717      0      0
0.00496515015797302      0.00503388394464577      0.00331776890940350      0      0
0.00503388394464577      0.00510356922991978      0.00256578307643082      0      0
0.00510356922991978      0.00517421918562266      0.00365358021240590      0      0
0.00517421918562266      0.00524584716592283      0.00317055939473420      0      0
0.00524584716592283      0.00531846670985373      0.00289634720523404      0      0
0.00531846670985373      0.00539209154387294      0.00390742186014647      0      0
0.00539209154387294      0.00546673558445676      0.00315406948556959      0      0
0.00546673558445676      0.00554241294073067      0.00317791494114727      0      0
0.00554241294073067      0.00561913791713623      0.00410692683747688      0      0
0.00561913791713623      0.00569692501613484      0.00329417504594546      0      0
0.00569692501613484      0.00577578894094906      0.00332672280790807      0      0
0.00577578894094906      0.00585574459834172      0.00430508029370243      0      0
0.00585574459834172      0.00593680710143364      0.00359445847205989      0      0
0.00593680710143364      0.00601899177256026      0.00334478782587184      0      0
0.00601899177256026      0.00610231414616781      0.00445166611410917      0      0
0.00610231414616781      0.0061867899717497      0.00407099460159909      0      0
0.0061867899717497      0.0062724352168234      0.00334272379622480      0      0
0.0062724352168234      0.00635926606994866      0.00440631649231405      0      0
0.00635926606994866      0.00644729894378739      0.00464394602711745      0      0
0.00644729894378739      0.00653655047820597      0.00363562873340337      0      0
0.00653655047820597      0.00662703754342055      0.00406019496397689      0      0
0.00662703754342055      0.00671877724318579      0.00501293249267574      0      0
0.00671877724318579      0.00681178691802782      0.00444578533615043      0      0
0.00681178691802782      0.00690608414852187      0.00375092451173756      0      0
0.00690608414852187      0.00700168675861542      0.00476795313784865      0      0
0.00700168675861542      0.00709861281899715      0.00528245805722629      0      0
0.00709861281899715      0.00719688065051277      0.00439818874896639      0      0
0.00719688065051277      0.00729650882762788      0.00409458796296476      0      0
0.00729650882762788      0.00739751618193895      0.00522594994865061      0      0
0.00739751618193895      0.00749992180573285      0.00554353561324911      0      0
0.00749992180573285      0.00760374505559565      0.00460963866668898      0      0
0.00760374505559565      0.00770900555607137      0.00435175402275096      0      0
0.00770900555607137      0.00781572320337137      0.00547380221093827      0      0
0.00781572320337137      0.00792391816913513      0.00591509506697497      0      0
0.00792391816913513      0.00803361090424307      0.00508726460514942      0      0
0.00803361090424307      0.00814482214268214      0.00451691313989926      0      0
0.00814482214268214      0.00825757290546495      0.00546650329812746      0      0
0.00825757290546495      0.00837188450460311      0.00628607227983968      0      0
0.00837188450460311      0.0084877785471356      0.00585332735629967      0      0
0.0084877785471356      0.00860527693921294      0.00489854333087496      0      0
0.00860527693921294      0.00872440189023784      0.00517541490996980      0      0
0.00872440189023784      0.0088451759170632      0.00631408304965986      0      0
0.0088451759170632      0.00896762184824822      0.00667013869533544      0      0
0.00896762184824822      0.00909176282837339      0.00590498671516623      0      0
0.00909176282837339      0.00921762232241531      0.00514062175527425      0      0
0.00921762232241531      0.009345224120182      0.00572889905402251      0      0
0.009345224120182      0.00947459234080956      0.00683006623111845      0      0
0.00947459234080956      0.00960575143732124      0.00709334159820650      0      0
0.00960575143732124      0.0097387262012494      0.00633142563770776      0      0
0.0097387262012494      0.00987354176732169      0.00553015864762492      0      0
0.00987354176732169      0.0100102236182119      0.00594876712692193      0      0
0.0100102236182119      0.0101487975893568      0.00707420135400449      0      0
0.0101487975893568      0.0102892898738392      0.00762313764832805      0      0
0.0102892898738392      0.0104317270273393      0.00715652958917902      0      0
0.0104317270273393      0.0105761359731542      0.00620679267566309      0      0
0.0105761359731542      0.0107225440072866      0.00597545307410946      0      0
0.0107225440072866      0.0108709788036044      0.00687896038952547      0      0
0.0108709788036044      0.0110214684190717      0.00789252410588281      0      0
0.0110214684190717      0.0111740412990521      0.00813508431921773      0      0
0.0111740412990521      0.0113287262826851      0.00749400691970240      0      0
0.0113287262826851      0.0114855526083377      0.00658908273061546      0      0
0.0114855526083377      0.0116445499191305      0.00645358989475677      0      0
0.0116445499191305      0.0118057482685412      0.00734226149482949      0      0
0.0118057482685412      0.0119691781260852      0.00837760919996781      0      0
0.0119691781260852      0.0121348703830748      0.00877559519748343      0      0
0.0121348703830748      0.0123028563584581      0.00833772780397020      0      0
0.0123028563584581      0.0124731678047393      0.00743420672910665      0      0
0.0124731678047393      0.0126458369139802      0.00688340840052332      0      0
0.0126458369139802      0.0128208963238851      0.00731828424337546      0      0
0.0128208963238851      0.0129983791239701      0.00837610607449062      0      0
0.0129983791239701      0.0131783188618175      0.00924867053935829      0      0
0.0131783188618175      0.0133607495494169      0.00944540189853545      0      0
0.0133607495494169      0.0135457056695945      0.00892052349468270      0      0
0.0135457056695945      0.0137332221825303      0.00803932736860220      0      0
0.0137332221825303      0.0139233345323668      0.00748100848095549      0      0
0.0139233345323668      0.0141160786539086      0.00778803112766740      0      0
0.0141160786539086      0.0143114909794141      0.00876082897718364      0      0
0.0143114909794141      0.0145096084454827      0.00974588258606702      0      0
0.0145096084454827      0.0147104685000363      0.0102439989528911      0      0
0.0147104685000363      0.0149141091093971      0.0100776489631737      0      0
0.0149141091093971      0.0151205687654648      0.00937560968411005      0      0
0.0151205687654648      0.0153298864929916      0.00854266122844423      0      0
0.0153298864929916      0.0155421018569589      0.00814373343558074      0      0
0.0155421018569589      0.015757254970056      0.00852514904788453      0      0
0.015757254970056      0.0159753865002618      0.00946967941726911      0      0
0.0159753865002618      0.0161965376785319      0.0104601755529212      0      0
0.0161965376785319      0.0164207503065923      0.0110819126143582      0      0
0.0164207503065923      0.0166480667648403      0.0111432107642909      0      0
0.0166480667648403      0.0168785300203555      0.0106686408359289      0      0
0.0168785300203555      0.0171121836350213      0.00988030434067459      0      0
0.0171121836350213      0.0173490717737588      0.00916492209312183      0      0
0.0173490717737588      0.017589239212875      0.00894475503242865      0      0
0.017589239212875      0.0178327313485262      0.00939884992715216      0      0
0.0178327313485262      0.0180795942052988      0.0103133737481805      0      0
0.0180795942052988      0.0183298744449088      0.0112932070205748      0      0
0.0183298744449088      0.0185836193750216      0.0120091426771803      0      0
0.0185836193750216      0.0188408769581945      0.0122787945010253      0      0
0.0188408769581945      0.0191016958209418      0.0120658553611271      0      0
0.0191016958209418      0.0193661252629267      0.0114672026278168      0      0
0.0193661252629267      0.0196342152662799      0.0107002785334368      0      0
0.0196342152662799      0.0199060165050465      0.0100719509310799      0      0
0.0199060165050465      0.0201815803547652      0.00988227314320214      0      0
0.0201815803547652      0.0204609589021785      0.0102573429328927      0      0
0.0204609589021785      0.0207442049550786      0.0110648384922479      0      0
0.0207442049550786      0.0210313720522889      0.0120262007973998      0      0
0.0210313720522889      0.0213225144737837      0.0128739010654513      0      0
0.0213225144737837      0.0216176872509482      0.0134239578545649      0      0
0.0216176872509482      0.0219169461769806      0.0135866945120026      0      0
0.0219169461769806      0.0222203478174381      0.0133597897145424      0      0
0.0222203478174381      0.0225279495209286      0.0128203670554298      0      0
0.0225279495209286      0.0228398094299506      0.0121173927526003      0      0
0.0228398094299506      0.0231559864918837      0.0114566482954939      0      0
0.0231559864918837      0.0234765404701303      0.0110605132611671      0      0
0.0234765404701303      0.0238015319554124      0.0110893279641087      0      0
0.0238015319554124      0.0241310223772239      0.0115613713455329      0      0
0.0241310223772239      0.0244650740154424      0.0123499756484044      0      0
0.0244650740154424      0.0248037500121009      0.0132605844383191      0      0
0.0248037500121009      0.025147114383323      0.0141087488486262      0      0
0.025147114383323      0.0254952320314234      0.0147571014513951      0      0
0.0254952320314234      0.025848168757175      0.0151230332967661      0      0
0.025848168757175      0.0262059912722472      0.0151757102133965      0      0
0.0262059912722472      0.0265687672118152      0.0149312682390156      0      0
0.0265687672118152      0.0269365651473444      0.0144485307485558      0      0
0.0269365651473444      0.0273094545995519      0.0138247132559228      0      0
0.0273094545995519      0.0276875060515468      0.0131883588385664      0      0
0.0276875060515468      0.0280707909621536      0.0126839963129270      0      0
0.0280707909621536      0.0284593817794181      0.0124425946709587      0      0
0.0284593817794181      0.0288533519543027      0.0125414658407335      0      0
0.0288533519543027      0.0292527759545692      0.0129758769490936      0      0
0.0292527759545692      0.0296577292788545      0.0136658356090187      0      0
0.0296577292788545      0.0300682884709421      0.0144918232738908      0      0
0.0300682884709421      0.0304845311342295      0.0153318939812024      0      0
0.0304845311342295      0.0309065359463971      0.0160836337450890      0      0
0.0309065359463971      0.0313343826742795      0.0166721163435021      0      0
0.0313343826742795      0.0317681521889432      0.0170505195196473      0      0
0.0317681521889432      0.0322079264809726      0.0171981393301979      0      0
0.0322079264809726      0.0326537886759678      0.0171179346103315      0      0
0.0326537886759678      0.033105823050257      0.0168342714601720      0      0
0.033105823050257      0.033564115046826      0.0163908729688819      0      0
0.033564115046826      0.0340287512914689      0.0158485750690412      0      0
0.0340287512914689      0.0344998196091616      0.0152820358059422      0      0
0.0344998196091616      0.0349774090406628      0.0147740247744182      0      0
0.0349774090406628      0.0354616098593442      0.0144058095119260      0      0
0.0354616098593442      0.0359525135882537      0.0142435249286406      0      0
0.0359525135882537      0.0364502130174152      0.0143238559749207      0      0
0.0364502130174152      0.0369548022213675      0.0146456118102398      0      0
0.0369548022213675      0.0374663765769464      0.0151722295050047      0      0
0.0374663765769464      0.0379850327813123      0.0158436476979822      0      0
0.0379850327813123      0.0385108688702281      0.0165908983100362      0      0
0.0385108688702281      0.0390439842365898      0.0173476406243851      0      0
0.0390439842365898      0.0395844796492134      0.0180568194813538      0      0
0.0395844796492134      0.0401324572718825      0.0186734043197816      0      0
0.0401324572718825      0.0406880206826587      0.0191648329785925      0      0
0.0406880206826587      0.0412512748934598      0.0195103936051935      0      0
0.0412512748934598      0.0418223263699098      0.0197002384072125      0      0
0.0418223263699098      0.0424012830514618      0.0197343490552171      0      0
0.0424012830514618      0.0429882543718015      0.0196215699877384      0      0
0.0429882543718015      0.0435833512795317      0.0193787242893502      0      0
0.0435833512795317      0.0441866862591436      0.0190297696406810      0      0
0.0441866862591436      0.0447983733522791      0.0186049043697265      0      0
0.0447983733522791      0.0454185281792862      0.0181394800769396      0      0
0.0454185281792862      0.0460472679610735      0.0176725210080264      0      0
0.0460472679610735      0.0466847115412677      0.0172446215642985      0      0
0.0466847115412677      0.0473309794086762      0.0168950558736873      0      0
0.0473309794086762      0.047986193720063      0.0166581643810123      0      0
0.047986193720063      0.0486504783232378      0.0165594944032434      0      0
0.0486504783232378      0.0493239587804657      0.0166126013791407      0      0
0.0493239587804657      0.0500067623922011      0.0168175304052974      0      0
0.0500067623922011      0.0506990182211494      0.0171615499134661      0      0
0.0506990182211494      0.0514008571166629      0.0176218789239796      0      0
0.0514008571166629      0.0521124117394733      0.0181694698291824      0      0
0.0521124117394733      0.0528338165867671      0.0187727759233696      0      0
0.0528338165867671      0.0535652080176086      0.0194007787900625      0      0
0.0535652080176086      0.0543067242787134      0.0200250290372161      0      0
0.0543067242787134      0.0550585055305805      0.0206207949571688      0      0
0.0550585055305805      0.0558206938739848      0.0211675544434342      0      0
0.0558206938739848      0.0565934333768373      0.0216490683504006      0      0
0.0565934333768373      0.0573768701014157      0.0220532185087650      0      0
0.0573768701014157      0.0581711521319738      0.0223717313229398      0      0
0.0581711521319738      0.0589764296027321      0.0225998585711110      0      0
0.0589764296027321      0.0597928547262553      0.0227360538967850      0      0
0.0597928547262553      0.0606205818222245      0.0227816632463008      0      0
0.0606205818222245      0.0614597673466051      0.0227406358096635      0      0
0.0614597673466051      0.0623105699212211      0.0226192553181185      0      0
0.0623105699212211      0.0631731503637371      0.0224258874245349      0      0
0.0631731503637371      0.0640476717180559      0.0221707358537104      0      0
0.0640476717180559      0.064934299285137      0.0218655972488032      0      0
0.064934299285137      0.065833200654241      0.0215236018715937      0      0
0.065833200654241      0.0667445457346082      0.0211589247439078      0      0
0.0667445457346082      0.0676685067875737      0.0207864501943725      0      0
0.0676685067875737      0.0686052584591283      0.0204213734429571      0      0
0.0686052584591283      0.0695549778129301      0.0200787276511184      0      0
0.0695549778129301      0.0705178443637725      0.0197728356390151      0      0
0.0705178443637725      0.071494040111516      0.0195167030685761      0      0
0.071494040111516      0.0724837495754901      0.0193213927034701      0      0
0.0724837495754901      0.07348715982937      0.0191954421531788      0      0
0.07348715982937      0.0745044605365374      0.0191444018174630      0      0
0.0745044605365374      0.0755358439859309      0.0191705668236848      0      0
0.0755358439859309      0.0765815051283916      0.0192729524964957      0      0
0.0765815051283916      0.0776416416135129      0.0194475218288816      0      0
0.0776416416135129      0.0787164538269999      0.0196876281321793      0      0
0.0787164538269999      0.0798061449285455      0.0199846014707758      0      0
0.0798061449285455      0.0809109208902321      0.0203283934876070      0      0
0.0809109208902321      0.0820309905354643      0.0207082025031768      0      0
0.0820309905354643      0.0831665655784396      0.0211130223605734      0      0
0.0831665655784396      0.0843178606641673      0.0215320846953567      0      0
0.0843178606641673      0.0854850934090396      0.0219551873168733      0      0
0.0854850934090396      0.0866684844419658      0.0223729173024150      0      0
0.0866684844419658      0.087868257446075      0.0227767858467911      0      0
0.087868257446075      0.0890846392009967      0.0231592944938630      0      0
0.0890846392009967      0.0903178596257262      0.0235139512806937      0      0
0.0903178596257262      0.0915681518220832      0.0238352524321010      0      0
0.0915681518220832      0.0928357521187732      0.0241186418415219      0      0
0.0928357521187732      0.0941209001160578      0.0243604573867010      0      0
0.0941209001160578      0.0954238387310435      0.0245578704710129      0      0
0.0954238387310435      0.0967448142435972      0.0247088231226960      0      0
0.0967448142435972      0.0980840763428988      0.0248119654709808      0      0
0.0980840763428988      0.0994418781746361      0.0248665953494794      0      0
0.0994418781746361      0.100818476388855      0.0248726010473235      0      0
0.100818476388855      0.10221413118847      0.0248304077445431      0      0
0.10221413118847      0.103629106378448      0.0247409278559984      0      0
0.103629106378448      0.105063669415674      0.0246055153120160      0      0
0.105063669415674      0.106518091459502      0.0244259236831864      0      0
0.106518091459502      0.107992647423013      0.0242042679827856      0      0
0.107992647423013      0.109487616024976      0.0239429899327618      0      0
0.109487616024976      0.111003279842531      0.0236448264439206      0      0
0.111003279842531      0.112539925364605      0.0233127810275805      0      0
0.112539925364605      0.114097843046059      0.0229500978168693      0      0
0.114097843046059      0.115677327362591      0.0225602378249562      0      0
0.115677327362591      0.117278676866402      0.0221468569999590      0      0
0.117278676866402      0.118902194242619      0.0217137855481255      0      0
0.118902194242619      0.120548186366517      0.0212650078855779      0      0
0.120548186366517      0.122216964361519      0.0208046424439360      0      0
0.122216964361519      0.123908843658004      0.0203369203994716      0      0
0.123908843658004      0.125624144052934      0.0198661622275332      0      0
0.125624144052934      0.127363189770296      0.0193967508203322      0      0
0.127363189770296      0.12912630952239      0.0189330997742731      0      0
0.12912630952239      0.130913836571959      0.0184796153938725      0      0
0.130913836571959      0.132726108795187      0.0180406510283487      0      0
0.132726108795187      0.134563468745557      0.0176204526212060      0      0
0.134563468745557      0.136426263718606      0.0172230948821903      0      0
0.136426263718606      0.138314845817565      0.0168524083396110      0      0
0.138314845817565      0.140229572019921      0.0165118987127487      0      0
0.140229572019921      0.142170804244882      0.0162046614997149      0      0
0.142170804244882      0.144138909421796      0.0159332962468378      0      0
0.144138909421796      0.146134259559502      0.0156998263861502      0      0
0.146134259559502      0.148157231816648      0.0155056314566479      0      0
0.148157231816648      0.150208208572982      0.0153513986214496      0      0
0.150208208572982      0.152287577501628      0.0152370994258224      0      0
0.152287577501628      0.154395731642364      0.0151619956976616      0      0
0.154395731642364      0.156533069475914      0.0151246756341986      0      0
0.156533069475914      0.158699994999266      0.0151231179461540      0      0
0.158699994999266      0.16089691780204      0.0151547790508365      0      0
0.16089691780204      0.163124253143903      0.0152166962562179      0      0
0.163124253143903      0.165382422033063      0.0153055989729947      0      0
0.165382422033063      0.16767185130585      0.0154180202546340      0      0
0.16767185130585      0.16999297370739      0.0155504021648424      0      0
0.16999297370739      0.172346227973408      0.0156991902293040      0      0
0.172346227973408      0.174732058913154      0.0158609141453241      0      0
0.174732058913154      0.177150917493482      0.0160322536783441      0      0
0.177150917493482      0.179603260924088      0.0162100900716708      0      0
0.179603260924088      0.182089552743936      0.0163915442621643      0      0
0.182089552743936      0.184610262908873      0.0165740037503552      0      0
0.184610262908873      0.187165867880458      0.0167551401927015      0      0
0.187165867880458      0.189756850716024      0.0169329197599560      0      0
0.189756850716024      0.192383701159985      0.0171056081280885      0      0
0.192383701159985      0.195046915736409      0.0172717717094331      0      0
0.195046915736409      0.197746997842864      0.0174302764438790      0      0
0.197746997842864      0.200484457845576      0.0175802851861855      0      0
0.200484457845576      0.203259813175894      0.0177212544639092      0      0
0.203259813175894      0.206073588428097      0.0178529311481472      0      0
0.206073588428097      0.208926315458549      0.0179753493764611      0      0
0.208926315458549      0.211818533486235      0.0180888278900715      0      0
0.211818533486235      0.214750789194674      0.0181939677900334      0      0
0.214750789194674      0.217723636835266      0.0182916505736785      0      0
0.217723636835266      0.220737638332042      0.0183830361780586      0      0
0.220737638332042      0.22379336338789      0.0184695606280549      0      0
0.22379336338789      0.226891389592229      0.0185529327622661      0      0
0.226891389592229      0.230032302530194      0.0186351293919108      0      0
0.230032302530194      0.233216695893316      0.0187183881426462      0      0
0.233216695893316      0.236445171591743      0.0188051971465137      0      0
0.236445171591743      0.239718339868012      0.0188982807055244      0      0
0.239718339868012      0.243036819412397      0.0190005800577815      0      0
0.243036819412397      0.246401237479853      0.0191152284616725      0      0
0.246401237479853      0.249812230008578      0.0192455199929044      0      0
0.249812230008578      0.253270441740218      0.0193948717371602      0      0
0.253270441740218      0.256776526341734      0.0195667794613857      0      0
0.256776526341734      0.260331146528961      0.0197647673462132      0      0
0.260331146528961      0.263934974191869      0.0199923329269893      0      0
0.263934974191869      0.267588690521566      0.0202528889655152      0      0
0.267588690521566      0.271292986139054      0.0205497044852597      0      0
0.271292986139054      0.275048561225772      0.0208858475680371      0      0
0.275048561225772      0.27885612565594      0.0212641326561469      0      0
0.27885612565594      0.282716399130741      0.0216870749818824      0      0
0.282716399130741      0.286630111314356      0.0221568543468614      0      0
0.286630111314356      0.290598001971889      0.0226752898338690      0      0
0.290598001971889      0.294620821109189      0.0232438262330065      0      0
0.294620821109189      0.298699329114623      0.0238635321082637      0      0
0.298699329114623      0.302834296902796      0.0245351086319490      0      0
0.302834296902796      0.307026506060274      0.0252589076676423      0      0
0.307026506060274      0.311276748993318      0.0260349571490148      0      0
0.311276748993318      0.315585829077662      0.0268629916030046      0      0
0.315585829077662      0.319954560810364      0.0277424856849370      0      0
0.319954560810364      0.324383769963767      0.0286726887863523      0      0
0.324383769963767      0.32887429374158      0.0296526590858701      0      0
0.32887429374158      0.33342698093713      0.0306812957805773      0      0
0.33342698093713      0.338042692093795      0.0317573686097083      0      0
0.338042692093795      0.342722299667666      0.0328795441266413      0      0
0.342722299667666      0.347466688192458      0.0340464084668058      0      0
0.347466688192458      0.352276754446699      0.0352564865881129      0      0
0.352276754446699      0.357153407623246      0.0365082581268761      0      0
0.357153407623246      0.362097569501131      0.0378001701220884      0      0
0.362097569501131      0.367110174619799      0.0391306469238761      0      0
0.367110174619799      0.372192170455755      0.0404980976284890      0      0
0.372192170455755      0.37734451760165      0.0419009213823175      0      0
0.37734451760165      0.382568189947856      0.0433375108798121      0      0
0.382568189947856      0.387864174866547      0.0448062543517871      0      0
0.387864174866547      0.393233473398329      0.0463055363066911      0      0
0.393233473398329      0.398677100441459      0.0478337372517900      0      0
0.398677100441459      0.40419608494368      0.0493892325863414      0      0
0.40419608494368      0.409791470096709      0.0509703908262900      0      0
0.409791470096709      0.41546431353342      0.0525755712906091      0      0
0.41546431353342      0.421215687527758      0.0542031213534893      0      0
0.421215687527758      0.427046679197417      0.0558513733441214      0      0
0.427046679197417      0.43295839070933      0.0575186411566350      0      0
0.43295839070933      0.438951939487993      0.0592032166165191      0      0
0.438951939487993      0.445028458426682      0.0609033656361871      0      0
0.445028458426682      0.451189096101594      0.0626173241808794      0      0
0.451189096101594      0.457435016988945      0.0643432940564469      0      0
0.457435016988945      0.463767401685081      0.0660794385223894      0      0
0.463767401685081      0.470187447129631      0.0678238777265180      0      0
0.470187447129631      0.476696366831751      0.0695746839514980      0      0
0.476696366831751      0.483295391099501      0.0713298766580542      0      0
0.483295391099501      0.489985767272398      0.0730874173045761      0      0
0.489985767272398      0.496768759957182      0.0748452039180351      0      0
0.496768759957182      0.503645651266856      0.0766010653863530      0      0
0.503645651266856      0.510617741063022      0.0783527554374603      0      0
0.510617741063022      0.517686347201588      0.0800979462650984      0      0
0.517686347201588      0.524852805781861      0.0818342217557842      0      0
0.524852805781861      0.532118471399099      0.0835590702650958      0      0
0.532118471399099      0.539484717400551      0.0852698768843730      0      0
0.539484717400551      0.546952936145049      0.0869639151308478      0      0
0.546952936145049      0.554524539266187      0.0886383379848965      0      0
0.554524539266187      0.56220095793915      0.0902901681872524      0      0
0.56220095793915      0.569983643151229      0.0919162876963282      0      0
0.569983643151229      0.577874065976087      0.0935134261908563      0      0
0.577874065976087      0.585873717851818      0.0950781484854045      0      0
0.585873717851818      0.59398411086286      0.0966068407053694      0      0
0.59398411086286      0.602206778025804      0.0980956950430670      0      0
0.602206778025804      0.610543273579166      0.0995406928866292      0      0
0.610543273579166      0.618995173277162      0.100937586077447      0      0
0.618995173277162      0.62756407468756      0.102281876008436      0      0
0.62756407468756      0.636251597493652      0.103568790222645      0      0
0.636251597493652      0.645059383800396      0.104793256107320      0      0
0.645059383800396      0.653989098444817      0.105949871199537      0      0
0.653989098444817      0.663042429310678      0.107032869521970      0      0
0.663042429310678      0.672221087647534      0.108036083246209      0      0
0.672221087647534      0.681526808394186      0.108952898829600      0      0
0.681526808394186      0.690961350506615      0.109776206580784      0      0
0.690961350506615      0.70052649729046      0.110498342367092      0      0
0.70052649729046      0.710224056738094      0.111111019867191      0      0
0.710224056738094      0.720055861870372      0.111605251372647      0      0
0.720055861870372      0.730023771083106      0.111971254621076      0      0
0.730023771083106      0.740129668498331      0.112198342457674      0      0
0.740129668498331      0.750375464320448      0.112274791208775      0      0
0.750375464320448      0.76076309519728      0.112187682420595      0      0
0.76076309519728      0.771294524586143      0.111922710936331      0      0
0.771294524586143      0.781971743124969      0.111463949957675      0      0
0.781971743124969      0.792796769008581      0.110793560462178      0      0
0.792796769008581      0.803771648370161      0.109891427658860      0      0
0.803771648370161      0.814898455668016      0.108734700319432      0      0
0.814898455668016      0.826179294077686      0.107297198612794      0      0
0.826179294077686      0.837616295889483      0.105548640471013      0      0
0.837616295889483      0.849211622911536      0.103453612022199      0      0
0.849211622911536      0.860967466878409      0.100970167958786      0      0
0.860967466878409      0.872886049865385      0.0980478811354293      0      0
0.872886049865385      0.884969624708479      0.0946250442250162      0      0
0.884969624708479      0.897220475430265      0.0906245123025630      0      0
0.897220475430265      0.909640917671599      0.0859472584259943      0      0
0.909640917671599      0.922233299129318      0.0804618419131597      0      0
0.922233299129318      0.935      0.0739859906633566      0      0
# END HISTO1D SudakovqbarqExpOutputsN2LLRes12
# BEGIN HISTO1D SudakovqbarqExpOutputsN2LLRes21
PlotOrder=3
LineColor=green
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\widetilde{\mathbf{V}}^{(2,1)}_{h,\mathrm{res}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.00000000936659049567871      0      0
0.00000101384324431002      0.00000102787812403307      0.0000000110146442156962      0      0
0.00000102787812403307      0.00000104210729202498      0.0000000105025883489988      0      0
0.00000104210729202498      0.00000105653343786574      0.0000000129854599948117      0      0
0.00000105653343786574      0.00000107115928836782      0.00000000985920742294263      0      0
0.00000107115928836782      0.00000108598760809164      0.0000000154994720322553      0      0
0.00000108598760809164      0.00000110102119986811      0.0000000127885584458411      0      0
0.00000110102119986811      0.00000111626290532839      0.0000000162679251661421      0      0
0.00000111626290532839      0.00000113171560544106      0.0000000166925817709274      0      0
0.00000113171560544106      0.00000114738222105665      0.0000000138992078724179      0      0
0.00000114738222105665      0.00000116326571345971      0.0000000176822890007603      0      0
0.00000116326571345971      0.0000011793690849286      0.0000000117988796688457      0      0
0.0000011793690849286      0.00000119569537930295      0.0000000186094609780486      0      0
0.00000119569537930295      0.000001212247682559      0.0000000190764523523179      0      0
0.000001212247682559      0.00000122902912339292      0.0000000131439595735079      0      0
0.00000122902912339292      0.00000124604287381218      0.0000000189645550708402      0      0
0.00000124604287381218      0.00000126329214973512      0.0000000206818656360093      0      0
0.00000126329214973512      0.00000128078021159884      0.0000000159507072893258      0      0
0.00000128078021159884      0.00000129851036497544      0.0000000140982305011782      0      0
0.00000129851036497544      0.00000131648596119688      0.0000000193952775476833      0      0
0.00000131648596119688      0.00000133471039798844      0.0000000158693890474891      0      0
0.00000133471039798844      0.00000135318712011092      0.0000000173827948455507      0      0
0.00000135318712011092      0.00000137191962001179      0.0000000217451939166005      0      0
0.00000137191962001179      0.00000139091143848532      0.0000000241198969519432      0      0
0.00000139091143848532      0.00000141016616534188      0.0000000234468853418312      0      0
0.00000141016616534188      0.00000142968744008643      0.0000000232757185461808      0      0
0.00000142968744008643      0.00000144947895260651      0.0000000174092668947691      0      0
0.00000144947895260651      0.00000146954444386967      0.0000000276317141292018      0      0
0.00000146954444386967      0.00000148988770663059      0.0000000264815420575812      0      0
0.00000148988770663059      0.00000151051258614798      0.0000000211082176946339      0      0
0.00000151051258614798      0.00000153142298091138      0.0000000255956772160645      0      0
0.00000153142298091138      0.00000155262284337812      0.0000000248327128449804      0      0
0.00000155262284337812      0.00000157411618072032      0.0000000296481710758140      0      0
0.00000157411618072032      0.00000159590705558239      0.0000000221260816278127      0      0
0.00000159590705558239      0.0000016179995868489      0.0000000309029402106197      0      0
0.0000016179995868489      0.00000164039795042316      0.0000000331765416481360      0      0
0.00000164039795042316      0.00000166310638001652      0.0000000243320214183564      0      0
0.00000166310638001652      0.00000168612916794864      0.0000000239513206261032      0      0
0.00000168612916794864      0.00000170947066595881      0.0000000333216523235699      0      0
0.00000170947066595881      0.00000173313528602849      0.0000000296682697386314      0      0
0.00000173313528602849      0.00000175712750121529      0.0000000315208632053562      0      0
0.00000175712750121529      0.00000178145184649847      0.0000000375097334457879      0      0
0.00000178145184649847      0.00000180611291963609      0.0000000265486146526165      0      0
0.00000180611291963609      0.00000183111538203409      0.0000000277923024222984      0      0
0.00000183111538203409      0.00000185646395962742      0.0000000280395964263689      0      0
0.00000185646395962742      0.00000188216344377329      0.0000000287966784199288      0      0
0.00000188216344377329      0.00000190821869215684      0.0000000380340365613828      0      0
0.00000190821869215684      0.00000193463462970931      0.0000000306632258834689      0      0
0.00000193463462970931      0.000001961416249539      0.0000000433345929657329      0      0
0.000001961416249539      0.00000198856861387501      0.0000000493645718023857      0      0
0.00000198856861387501      0.00000201609685502412      0.0000000478355672426619      0      0
0.00000201609685502412      0.00000204400617634088      0.0000000336496796947508      0      0
0.00000204400617634088      0.00000207230185321116      0.0000000485570923779921      0      0
0.00000207230185321116      0.00000210098923404927      0.0000000374973105895145      0      0
0.00000210098923404927      0.00000213007374130893      0.0000000430532820939820      0      0
0.00000213007374130893      0.00000215956087250823      0.0000000563268651429620      0      0
0.00000215956087250823      0.00000218945620126872      0.0000000578956301762762      0      0
0.00000218945620126872      0.00000221976537836897      0.0000000593573600957180      0      0
0.00000221976537836897      0.00000225049413281266      0.0000000525950893458795      0      0
0.00000225049413281266      0.00000228164827291145      0.0000000619631863125233      0      0
0.00000228164827291145      0.0000023132336873829      0.0000000481002313677966      0      0
0.0000023132336873829      0.0000023452563464635      0.0000000678072905300076      0      0
0.0000023452563464635      0.00000237772230303722      0.0000000522948249665377      0      0
0.00000237772230303722      0.00000241063769377955      0.0000000631367541278052      0      0
0.00000241063769377955      0.00000244400874031748      0.0000000475064020868199      0      0
0.00000244400874031748      0.00000247784175040552      0.0000000573589449589613      0      0
0.00000247784175040552      0.00000251214311911795      0.0000000532316503433686      0      0
0.00000251214311911795      0.00000254691933005764      0.0000000729767600628447      0      0
0.00000254691933005764      0.00000258217695658154      0.0000000789350083613679      0      0
0.00000258217695658154      0.0000026179226630432      0.0000000595167837500551      0      0
0.0000026179226630432      0.00000265416320605244      0.0000000734249351785327      0      0
0.00000265416320605244      0.00000269090543575249      0.0000000598193060536539      0      0
0.00000269090543575249      0.00000272815629711478      0.0000000592807705320932      0      0
0.00000272815629711478      0.00000276592283125165      0.0000000928702879330120      0      0
0.00000276592283125165      0.00000280421217674733      0.0000000816970228025413      0      0
0.00000280421217674733      0.00000284303157100718      0.0000000840440554873481      0      0
0.00000284303157100718      0.00000288238835162573      0.0000000951501612218642      0      0
0.00000288238835162573      0.00000292228995777364      0.000000101623999051994      0      0
0.00000292228995777364      0.00000296274393160382      0.0000000983249123352721      0      0
0.00000296274393160382      0.00000300375791967704      0.0000000705097178917386      0      0
0.00000300375791967704      0.00000304533967440728      0.0000000904001167930337      0      0
0.00000304533967440728      0.0000030874970555271      0.0000000750057778817164      0      0
0.0000030874970555271      0.00000313023803157323      0.0000000780701749334120      0      0
0.00000313023803157323      0.00000317357068139281      0.000000119291728733906      0      0
0.00000317357068139281      0.00000321750319567045      0.0000000816446782798710      0      0
0.00000321750319567045      0.00000326204387847638      0.000000127409654828641      0      0
0.00000326204387847638      0.00000330720114883614      0.0000000848716129514257      0      0
0.00000330720114883614      0.00000335298354232185      0.000000115012784857568      0      0
0.00000335298354232185      0.00000339939971266569      0.000000118559193924021      0      0
0.00000339939971266569      0.00000344645843339553      0.000000100130815456846      0      0
0.00000344645843339553      0.00000349416859949336      0.0000000938608922742183      0      0
0.00000349416859949336      0.00000354253922907654      0.000000149143910634011      0      0
0.00000354253922907654      0.00000359157946510248      0.000000137211123090077      0      0
0.00000359157946510248      0.00000364129857709674      0.000000141725049299524      0      0
0.00000364129857709674      0.00000369170596290522      0.000000158002961986178      0      0
0.00000369170596290522      0.00000374281115047047      0.000000165401337497437      0      0
0.00000374281115047047      0.0000037946237996327      0.000000169286530627224      0      0
0.0000037946237996327      0.00000384715370395563      0.000000166321445866170      0      0
0.00000384715370395563      0.00000390041079257769      0.000000120572667638213      0      0
0.00000390041079257769      0.00000395440513208878      0.000000126149230428129      0      0
0.00000395440513208878      0.00000400914692843308      0.000000145432486050499      0      0
0.00000400914692843308      0.00000406464652883815      0.000000125456843758432      0      0
0.00000406464652883815      0.00000412091442377072      0.000000199032794475882      0      0
0.00000412091442377072      0.00000417796124891967      0.000000183526299377597      0      0
0.00000417796124891967      0.00000423579778720626      0.000000185842482851471      0      0
0.00000423579778720626      0.0000042944349708224      0.000000207135125465073      0      0
0.0000042944349708224      0.00000435388388329698      0.000000221040824353576      0      0
0.00000435388388329698      0.00000441415576159092      0.000000225641040246131      0      0
0.00000441415576159092      0.0000044752619982211      0.000000231345464680395      0      0
0.0000044752619982211      0.00000453721414341383      0.000000171507738826253      0      0
0.00000453721414341383      0.00000460002390728798      0.000000245306142828582      0      0
0.00000460002390728798      0.0000046637031620685      0.000000251769871622226      0      0
0.0000046637031620685      0.00000472826394433043      0.000000171458158104077      0      0
0.00000472826394433043      0.00000479371845727405      0.000000178108077229482      0      0
0.00000479371845727405      0.00000486007907303155      0.000000272400542392380      0      0
0.00000486007907303155      0.00000492735833500554      0.000000223093424603454      0      0
0.00000492735833500554      0.00000499556896024003      0.000000220516916989766      0      0
0.00000499556896024003      0.00000506472384182418      0.000000272129828308956      0      0
0.00000506472384182418      0.00000513483605132934      0.000000296501058411937      0      0
0.00000513483605132934      0.00000520591884127979      0.000000220656719086884      0      0
0.00000520591884127979      0.00000527798564765776      0.000000226697866982773      0      0
0.00000527798564765776      0.00000535105009244307      0.000000286080584836562      0      0
0.00000535105009244307      0.00000542512598618791      0.000000288122257195663      0      0
0.00000542512598618791      0.00000550022733062734      0.000000222951035896340      0      0
0.00000550022733062734      0.00000557636832132587      0.000000352911030266001      0      0
0.00000557636832132587      0.00000565356335036064      0.000000360845775615268      0      0
0.00000565356335036064      0.00000573182700904185      0.000000297842390702885      0      0
0.00000573182700904185      0.00000581117409067079      0.000000367843457206822      0      0
0.00000581117409067079      0.000005891619593336      0.000000253752009697217      0      0
0.000005891619593336      0.00000597317872274825      0.000000260567907169836      0      0
0.00000597317872274825      0.00000605586689511467      0.000000386197357426209      0      0
0.00000605586689511467      0.0000061396997400527      0.000000279618256209368      0      0
0.0000061396997400527      0.00000622469310354442      0.000000361175477180769      0      0
0.00000622469310354442      0.00000631086305093168      0.000000385786994986709      0      0
0.00000631086305093168      0.0000063982258699528      0.000000362775054068113      0      0
0.0000063982258699528      0.00000648679807382125      0.000000322903775343188      0      0
0.00000648679807382125      0.00000657659640434692      0.000000312813831958396      0      0
0.00000657659640434692      0.00000666763783510069      0.000000321915347372418      0      0
0.00000666763783510069      0.00000675993957462272      0.000000343454835402012      0      0
0.00000675993957462272      0.0000068535190696752      0.000000493524940406667      0      0
0.0000068535190696752      0.00000694839400854009      0.000000390497321373516      0      0
0.00000694839400854009      0.00000704458232436258      0.000000522911574552034      0      0
0.00000704458232436258      0.00000714210219854078      0.000000477029003108347      0      0
0.00000714210219854078      0.00000724097206416231      0.000000484562657692191      0      0
0.00000724097206416231      0.00000734121060948854      0.000000445705629539484      0      0
0.00000734121060948854      0.000007442836781487      0.000000606243108986772      0      0
0.000007442836781487      0.00000754586978941272      0.000000629101590798193      0      0
0.00000754586978941272      0.00000765032910843916      0.000000417259034999470      0      0
0.00000765032910843916      0.00000775623448333934      0.000000460226089319321      0      0
0.00000775623448333934      0.00000786360593221801      0.000000470026403542283      0      0
0.00000786360593221801      0.00000797246375029542      0.000000676779629017414      0      0
0.00000797246375029542      0.00000808282851374354      0.000000671772302165907      0      0
0.00000808282851374354      0.00000819472108357529      0.000000650967803608307      0      0
0.00000819472108357529      0.00000830816260958769      0.000000728736252722950      0      0
0.00000830816260958769      0.00000842317453435958      0.000000754690459641658      0      0
0.00000842317453435958      0.00000853977859730466      0.000000563602247672333      0      0
0.00000853977859730466      0.00000865799683878063      0.000000625097654111451      0      0
0.00000865799683878063      0.00000877785160425524      0.000000836568811615341      0      0
0.00000877785160425524      0.00000889936554853005      0.000000760330754066419      0      0
0.00000889936554853005      0.00000902256164002253      0.000000645016825019528      0      0
0.00000902256164002253      0.00000914746316510757      0.000000655095387131123      0      0
0.00000914746316510757      0.00000927409373251906      0.000000836670864485630      0      0
0.00000927409373251906      0.00000940247727781235      0.000000867599467092595      0      0
0.00000940247727781235      0.00000953263806788851      0.000000887669819311302      0      0
0.00000953263806788851      0.00000966460070558129      0.000000823514864429744      0      0
0.00000966460070558129      0.00000979839013430744      0.00000102984221449444      0      0
0.00000979839013430744      0.00000993403164278155      0.000000708429937025490      0      0
0.00000993403164278155      0.000010071550869796      0.000000727270750116745      0      0
0.000010071550869796      0.0000102109738090674      0.00000111602359216504      0      0
0.0000102109738090674      0.0000103523268141496      0.00000111819788226819      0      0
0.0000103523268141496      0.000010495636603415      0.000000908659363689761      0      0
0.000010495636603415      0.0000106409302651053      0.00000101187104967507      0      0
0.0000106409302651053      0.000010788235262451      0.00000106069664677239      0      0
0.000010788235262451      0.0000109375794388631      0.00000121836174241471      0      0
0.0000109375794388631      0.0000110889910231955      0.000000929284636044002      0      0
0.0000110889910231955      0.0000112424986350812      0.00000132972182975583      0      0
0.0000112424986350812      0.0000113981312903417      0.00000126799124914781      0      0
0.0000113981312903417      0.0000115559184064716      0.00000140849631248625      0      0
0.0000115559184064716      0.000011715889808199      0.00000103736614507189      0      0
0.000011715889808199      0.0000118780757331232      0.00000147785909413844      0      0
0.0000118780757331232      0.0000120425068374297      0.00000124542706673998      0      0
0.0000120425068374297      0.0000122092142016854      0.00000113629607624547      0      0
0.0000122092142016854      0.0000123782293367127      0.00000122211080785965      0      0
0.0000123782293367127      0.0000125495841895462      0.00000147111526736865      0      0
0.0000125495841895462      0.0000127233111494713      0.00000168898981877287      0      0
0.0000127233111494713      0.0000128994430541458      0.00000155708611354166      0      0
0.0000128994430541458      0.0000130780131958075      0.00000120465739301613      0      0
0.0000130780131958075      0.0000132590553275668      0.00000127051629460146      0      0
0.0000132590553275668      0.0000134426036697863      0.00000158866879435593      0      0
0.0000134426036697863      0.00001362869291655      0.00000176218372045772      0      0
0.00001362869291655      0.00001381735824222      0.00000174350931568141      0      0
0.00001381735824222      0.0000140086353080861      0.00000143765167076714      0      0
0.0000140086353080861      0.0000142025602691059      0.00000161628581063242      0      0
0.0000142025602691059      0.0000143991697807389      0.00000192861705934898      0      0
0.0000143991697807389      0.0000145985010058751      0.00000211675438511187      0      0
0.0000145985010058751      0.0000148005916218595      0.00000205469059925097      0      0
0.0000148005916218595      0.0000150054798276138      0.00000230541850742286      0      0
0.0000150054798276138      0.0000152132043508565      0.00000153842203504628      0      0
0.0000152132043508565      0.0000154238044554237      0.00000209695599566385      0      0
0.0000154238044554237      0.0000156373199486901      0.00000191778213398256      0      0
0.0000156373199486901      0.0000158537911890937      0.00000214383287499771      0      0
0.0000158537911890937      0.0000160732590937644      0.00000172077991281368      0      0
0.0000160732590937644      0.0000162957651462576      0.00000224101012014556      0      0
0.0000162957651462576      0.000016521351404396      0.00000202882982450164      0      0
0.000016521351404396      0.0000167500605082187      0.00000197132271404130      0      0
0.0000167500605082187      0.0000169819356880416      0.00000280499461976179      0      0
0.0000169819356880416      0.0000172170207726282      0.00000282929276222903      0      0
0.0000172170207726282      0.0000174553601974744      0.00000228200647595794      0      0
0.0000174553601974744      0.0000176969990132074      0.00000236486282607416      0      0
0.0000176969990132074      0.0000179419828941014      0.00000305381976025737      0      0
0.0000179419828941014      0.0000181903581467107      0.00000328609063893587      0      0
0.0000181903581467107      0.0000184421717186223      0.00000239970980357063      0      0
0.0000184421717186223      0.0000186974712073306      0.00000336509104579227      0      0
0.0000186974712073306      0.0000189563048692332      0.00000310690036009675      0      0
0.0000189563048692332      0.0000192187216287532      0.00000288946441468940      0      0
0.0000192187216287532      0.0000194847710875863      0.00000243837710551418      0      0
0.0000194847710875863      0.0000197545035340766      0.00000293445881254720      0      0
0.0000197545035340766      0.000020027969952722      0.00000375224475176886      0      0
0.000020027969952722      0.0000203052220338112      0.00000391264400568400      0      0
0.0000203052220338112      0.0000205863121831945      0.00000406929987193014      0      0
0.0000205863121831945      0.0000208712935321888      0.00000385892915557249      0      0
0.0000208712935321888      0.000021160219947621      0.00000348599649266731      0      0
0.000021160219947621      0.0000214531460420097      0.00000295610033650773      0      0
0.0000214531460420097      0.0000217501271838877      0.00000319552283567755      0      0
0.0000217501271838877      0.0000220512195082683      0.00000307091264406795      0      0
0.0000220512195082683      0.0000223564799272551      0.00000448652849034275      0      0
0.0000223564799272551      0.0000226659661408002      0.00000393652165755437      0      0
0.0000226659661408002      0.0000229797366476099      0.00000496172002733770      0      0
0.0000229797366476099      0.0000232978507562027      0.00000372763039074485      0      0
0.0000232978507562027      0.0000236203685961192      0.00000349798686981977      0      0
0.0000236203685961192      0.000023947351129288      0.00000379578039252888      0      0
0.000023947351129288      0.0000242788601615485      0.00000384126541021193      0      0
0.0000242788601615485      0.0000246149583543337      0.00000374929404148683      0      0
0.0000246149583543337      0.0000249557092365137      0.00000416656834269528      0      0
0.0000249557092365137      0.0000253011772164045      0.00000532365469505380      0      0
0.0000253011772164045      0.0000256514275939423      0.00000623503935284698      0      0
0.0000256514275939423      0.0000260065265730261      0.00000598254727163589      0      0
0.0000260065265730261      0.0000263665412740315      0.00000486126425938729      0      0
0.0000263665412740315      0.0000267315397464981      0.00000436551458088530      0      0
0.0000267315397464981      0.0000271015909819919      0.00000505797016504117      0      0
0.0000271015909819919      0.0000274767649271459      0.00000587200190478342      0      0
0.0000274767649271459      0.0000278571324968813      0.00000625788748558810      0      0
0.0000278571324968813      0.0000282427655878122      0.00000607502357763328      0      0
0.0000282427655878122      0.0000286337370918349      0.00000525260271240033      0      0
0.0000286337370918349      0.0000290301209099061      0.00000557696722444589      0      0
0.0000290301209099061      0.0000294319919660113      0.00000801653393614512      0      0
0.0000294319919660113      0.0000298394262213274      0.00000559412707705050      0      0
0.0000298394262213274      0.00003025250068858      0.00000846952275484698      0      0
0.00003025250068858      0.000030671293446601      0.00000717862963561368      0      0
0.000030671293446601      0.0000310958836550867      0.00000632886788750676      0      0
0.0000310958836550867      0.00003152635156956      0.00000704358394457873      0      0
0.00003152635156956      0.000031962778556541      0.00000921455589820871      0      0
0.000031962778556541      0.0000324052471089262      0.00000697965445744797      0      0
0.0000324052471089262      0.0000328538408615817      0.00000983809865479405      0      0
0.0000328538408615817      0.000033308644607151      0.00000933461330023240      0      0
0.000033308644607151      0.0000337697443120835      0.0000100741287453654      0      0
0.0000337697443120835      0.0000342372271328825      0.00000939805343018524      0      0
0.0000342372271328825      0.0000347111814325807      0.00000922872222846326      0      0
0.0000347111814325807      0.0000351916967974413      0.00000737756441565331      0      0
0.0000351916967974413      0.0000356788640538924      0.00000815076807596459      0      0
0.0000356788640538924      0.0000361727752856944      0.0000116902477365370      0      0
0.0000361727752856944      0.0000366735238513458      0.00000829875449786973      0      0
0.0000366735238513458      0.0000371812044017293      0.00000799782603546780      0      0
0.0000371812044017293      0.0000376959128980032      0.0000107407537638691      0      0
0.0000376959128980032      0.0000382177466297395      0.0000101307348730925      0      0
0.0000382177466297395      0.0000387468042333134      0.0000122096950611970      0      0
0.0000387468042333134      0.0000392831857105477      0.00000969163563228024      0      0
0.0000392831857105477      0.0000398269924476147      0.0000136130929882032      0      0
0.0000398269924476147      0.0000403783272342003      0.0000128139700203980      0      0
0.0000403783272342003      0.0000409372942829333      0.0000144807149514257      0      0
0.0000409372942829333      0.0000415039992490831      0.0000114256702254841      0      0
0.0000415039992490831      0.000042078549250531      0.0000116754323192196      0      0
0.000042078549250531      0.0000426610528880173      0.0000155679214803886      0      0
0.0000426610528880173      0.0000432516202656688      0.0000149524941788507      0      0
0.0000432516202656688      0.0000438503630118107      0.0000164987128614594      0      0
0.0000438503630118107      0.0000444573943000663      0.0000117397033187951      0      0
0.0000444573943000663      0.0000450728288707489      0.0000121555212828222      0      0
0.0000450728288707489      0.0000456967830525504      0.0000176242449520029      0      0
0.0000456967830525504      0.0000463293747845289      0.0000178661540611054      0      0
0.0000463293747845289      0.0000469707236384016      0.0000160510206058920      0      0
0.0000469707236384016      0.0000476209508411464      0.0000190867134779640      0      0
0.0000476209508411464      0.0000482801792979158      0.0000172683799790459      0      0
0.0000482801792979158      0.0000489485336152684      0.0000193858679998205      0      0
0.0000489485336152684      0.0000496261401247217      0.0000203807561346977      0      0
0.0000496261401247217      0.0000503131269066316      0.0000160860284832434      0      0
0.0000503131269066316      0.0000510096238144011      0.0000192365330801471      0      0
0.0000510096238144011      0.000051715762499026      0.0000149472091652188      0      0
0.000051715762499026      0.000052431676433979      0.0000146482562389671      0      0
0.000052431676433979      0.0000531575009404385      0.0000217592218820207      0      0
0.0000531575009404385      0.0000538933732128671      0.0000191754531254484      0      0
0.0000538933732128671      0.0000546394323449439      0.0000239033440296611      0      0
0.0000546394323449439      0.0000553958193558558      0.0000239200514591358      0      0
0.0000553958193558558      0.0000561626772169526      0.0000233069663696263      0      0
0.0000561626772169526      0.0000569401508787716      0.0000255254842665421      0      0
0.0000569401508787716      0.0000577283872984359      0.0000255102915993421      0      0
0.0000577283872984359      0.0000585275354674316      0.0000235098947916057      0      0
0.0000585275354674316      0.0000593377464397706      0.0000263675143879965      0      0
0.0000593377464397706      0.0000601591733605423      0.0000199485626103215      0      0
0.0000601591733605423      0.0000609919714948611      0.0000216470586602571      0      0
0.0000609919714948611      0.0000618362982572143      0.0000242268665971405      0      0
0.0000618362982572143      0.0000626923132412161      0.0000198134999773775      0      0
0.0000626923132412161      0.0000635601782497746      0.0000256423236699333      0      0
0.0000635601782497746      0.0000644400573256746      0.0000235849061170099      0      0
0.0000644400573256746      0.0000653321167825856      0.0000235426733043071      0      0
0.0000653321167825856      0.0000662365252364977      0.0000292248297759936      0      0
0.0000662365252364977      0.0000671534536375933      0.0000231502765962572      0      0
0.0000671534536375933      0.0000680830753025601      0.0000303386614741640      0      0
0.0000680830753025601      0.0000690255659473509      0.0000266335271147632      0      0
0.0000690255659473509      0.0000699811037203975      0.0000294929000012770      0      0
0.0000699811037203975      0.0000709498692362838      0.0000257247255024694      0      0
0.0000709498692362838      0.0000719320456098856      0.0000312617060020099      0      0
0.0000719320456098856      0.0000729278184909828      0.0000303723182710697      0      0
0.0000729278184909828      0.0000739373760993502      0.0000316579009532537      0      0
0.0000739373760993502      0.0000749609092603353      0.0000270731518477104      0      0
0.0000749609092603353      0.0000759986114409274      0.0000272489584715862      0      0
0.0000759986114409274      0.0000770506787863264      0.0000426025753293644      0      0
0.0000770506787863264      0.0000781173101570184      0.0000352658694624727      0      0
0.0000781173101570184      0.0000791987071663636      0.0000404035900759457      0      0
0.0000791987071663636      0.0000802950742187053      0.0000395913629853376      0      0
0.0000802950742187053      0.000081406618548006      0.0000466261685761970      0      0
0.000081406618548006      0.0000825335502570186      0.0000476727368236918      0      0
0.0000825335502570186      0.0000836760823569998      0.0000336106578700891      0      0
0.0000836760823569998      0.0000848344308079731      0.0000489679475392618      0      0
0.0000848344308079731      0.0000860088145595493      0.0000503280399180569      0      0
0.0000860088145595493      0.0000871994555923124      0.0000380804387887524      0      0
0.0000871994555923124      0.0000884065789597775      0.0000525032653970328      0      0
0.0000884065789597775      0.0000896304128309307      0.0000490014864540289      0      0
0.0000896304128309307      0.0000908711885333572      0.0000553283034247914      0      0
0.0000908711885333572      0.0000921291405969664      0.0000381088267174646      0      0
0.0000921291405969664      0.0000934045067983223      0.0000542678389615461      0      0
0.0000934045067983223      0.0000946975282055884      0.0000551513838300750      0      0
0.0000946975282055884      0.0000960084492240934      0.0000400988132737142      0      0
0.0000960084492240934      0.0000973375176425286      0.0000614423812163379      0      0
0.0000973375176425286      0.000098684984679785      0.0000557370003453697      0      0
0.000098684984679785      0.000100051105032438      0.0000610261017017000      0      0
0.000100051105032438      0.000101436136922889      0.0000582424291966529      0      0
0.000101436136922889      0.000102840342148178      0.0000590711351667727      0      0
0.000102840342148178      0.000104263986129461      0.0000486717978571596      0      0
0.000104263986129461      0.000105707337962187      0.0000561230003562267      0      0
0.000105707337962187      0.00010717067046696      0.0000702952640993253      0      0
0.00010717067046696      0.000108654260241103      0.0000512722717093408      0      0
0.000108654260241103      0.000110158387710945      0.0000488426691446060      0      0
0.000110158387710945      0.000111683337184825      0.0000486184656988728      0      0
0.000111683337184825      0.000113229396906833      0.0000654814013880623      0      0
0.000113229396906833      0.00011479685911129      0.0000642202458865363      0      0
0.00011479685911129      0.000116386020077991      0.0000796617104816817      0      0
0.000116386020077991      0.000117997180188201      0.0000806931716568624      0      0
0.000117997180188201      0.00011963064398144      0.0000791149798176935      0      0
0.00011963064398144      0.00012128672021304      0.0000545298176065468      0      0
0.00012128672021304      0.00012296572191251      0.0000826915074176750      0      0
0.00012296572191251      0.000124667966442703      0.0000863300835507959      0      0
0.000124667966442703      0.000126393775559803      0.0000885684649720323      0      0
0.000126393775559803      0.000128143475474143      0.0000835651135964159      0      0
0.000128143475474143      0.000129917396911867      0.0000635179315527642      0      0
0.000129917396911867      0.000131715875177439      0.0000820625480182066      0      0
0.000131715875177439      0.000133539250217029      0.0000955277925402508      0      0
0.000133539250217029      0.00013538786668276      0.0000968485975349422      0      0
0.00013538786668276      0.000137262073997862      0.0000821577999891314      0      0
0.000137262073997862      0.000139162226422714      0.0000752349482084437      0      0
0.000139162226422714      0.00014108868312181      0.0000880734632642838      0      0
0.00014108868312181      0.000143041808231644      0.000105094655262384      0      0
0.000143041808231644      0.000145021970929542      0.000106079428165191      0      0
0.000145021970929542      0.00014702954550344      0.000107397943242656      0      0
0.00014702954550344      0.000149064911422635      0.0000792772697003085      0      0
0.000149064911422635      0.00015112845340951      0.000104579787237235      0      0
0.00015112845340951      0.000153220561512254      0.0000740555161734785      0      0
0.000153220561512254      0.000155341631178586      0.0000926896024266408      0      0
0.000155341631178586      0.000157492063330508      0.0000972258292477513      0      0
0.000157492063330508      0.000159672264440082      0.0000817256668834386      0      0
0.000159672264440082      0.00016188264660626      0.0000984303332077360      0      0
0.00016188264660626      0.000164123627632783      0.000113942313865504      0      0
0.000164123627632783      0.00016639563110715      0.000113239151262736      0      0
0.00016639563110715      0.000168699086480686      0.0000861894235652127      0      0
0.000168699086480686      0.000171034429149716      0.0000843311489862526      0      0
0.000171034429149716      0.00017340210053786      0.0000899508624852217      0      0
0.00017340210053786      0.000175802548179476      0.000123029550071930      0      0
0.000175802548179476      0.000178236225804249      0.000123720458422692      0      0
0.000178236225804249      0.000180703593422953      0.000112133995297743      0      0
0.000180703593422953      0.000183205117414405      0.0000995757240990547      0      0
0.000183205117414405      0.000185741270613619      0.000130629687927187      0      0
0.000185741270613619      0.000188312532401177      0.000139354143101449      0      0
0.000188312532401177      0.000190919388793845      0.000130620111364462      0      0
0.000190919388793845      0.000193562332536437      0.0000999739417129597      0      0
0.000193562332536437      0.000196241863194957      0.000134682265301947      0      0
0.000196241863194957      0.000198958487251018      0.000127738040774702      0      0
0.000198958487251018      0.000201712718197586      0.000151972513968700      0      0
0.000201712718197586      0.000204505076636033      0.000113019102817860      0      0
0.000204505076636033      0.000207336090374545      0.000104529758333731      0      0
0.000207336090374545      0.000210206294527884      0.000106189273281148      0      0
0.000210206294527884      0.000213116231618538      0.000114663536321996      0      0
0.000213116231618538      0.000216066451679264      0.000157853184580331      0      0
0.000216066451679264      0.000219057512357059      0.000155354619009261      0      0
0.000219057512357059      0.000222089979018563      0.000131201751758002      0      0
0.000222089979018563      0.000225164424856924      0.000147502925191133      0      0
0.000225164424856924      0.000228281431000144      0.000179879687025004      0      0
0.000228281431000144      0.00023144158662092      0.000160420387632515      0      0
0.00023144158662092      0.000234645489048012      0.000148549841961912      0      0
0.000234645489048012      0.000237893743879147      0.000159308601259922      0      0
0.000237893743879147      0.000241186965095492      0.000186100575161469      0      0
0.000241186965095492      0.000244525775177701      0.000179220918069337      0      0
0.000244525775177701      0.000247910805223583      0.000125690001140217      0      0
0.000247910805223583      0.000251342695067386      0.000198914625516028      0      0
0.000251342695067386      0.000254822093400743      0.000131963877191456      0      0
0.000254822093400743      0.00025834965789528      0.000174879749992482      0      0
0.00025834965789528      0.000261926055326934      0.000207112365618646      0      0
0.000261926055326934      0.000265551961701985      0.000200617132177047      0      0
0.000265551961701985      0.00026922806238483      0.000197967053220470      0      0
0.00026922806238483      0.000272955052227537      0.000210034270741516      0      0
0.000272955052227537      0.000276733635701177      0.000215633807439427      0      0
0.000276733635701177      0.000280564527028988      0.000168416201940744      0      0
0.000280564527028988      0.000284448450321376      0.000164734627237936      0      0
0.000284448450321376      0.000288386139712781      0.000220959961234769      0      0
0.000288386139712781      0.000292378339500449      0.000159324780586701      0      0
0.000292378339500449      0.000296425804285111      0.000199362852316125      0      0
0.000296425804285111      0.000300529299113624      0.000232439255599280      0      0
0.000300529299113624      0.000304689599623573      0.000190768220065450      0      0
0.000304689599623573      0.000308907492189884      0.000160934162377290      0      0
0.000308907492189884      0.000313183774073464      0.000156342573690084      0      0
0.000313183774073464      0.000317519253571897      0.000163219988301432      0      0
0.000317519253571897      0.000321914750172228      0.000194610144474130      0      0
0.000321914750172228      0.000326371094705861      0.000245910362753336      0      0
0.000326371094705861      0.000330889129505603      0.000234348884881527      0      0
0.000330889129505603      0.000335469708564879      0.000164388285890542      0      0
0.000335469708564879      0.000340113697699154      0.000261973172325055      0      0
0.000340113697699154      0.000344821974709588      0.000167540109310590      0      0
0.000344821974709588      0.000349595429548956      0.000266396794157773      0      0
0.000349595429548956      0.000354434964489868      0.000216707031510607      0      0
0.000354434964489868      0.000359341494295315      0.000175646635927433      0      0
0.000359341494295315      0.000364315946391572      0.000231893771908278      0      0
0.000364315946391572      0.000369359261043507      0.000268941217220735      0      0
0.000369359261043507      0.000374472391532301      0.000281055616919535      0      0
0.000374472391532301      0.00037965630433564      0.000282557973014120      0      0
0.00037965630433564      0.000384911979310397      0.000269157918962750      0      0
0.000384911979310397      0.000390240409877844      0.000223836824962345      0      0
0.000390240409877844      0.000395642603211426      0.000186022040856045      0      0
0.000395642603211426      0.000401119580427133      0.000269704153408113      0      0
0.000401119580427133      0.000406672376776519      0.000284656266010451      0      0
0.000406672376776519      0.000412302041842373      0.000195712634484844      0      0
0.000412302041842373      0.000418009639737117      0.000310945641109003      0      0
0.000418009639737117      0.000423796249303941      0.000200143684700642      0      0
0.000423796249303941      0.000429662964320725      0.000295928973522895      0      0
0.000429662964320725      0.000435610893706785      0.000288577994430350      0      0
0.000435610893706785      0.000441641161732474      0.000200628233112108      0      0
0.000441641161732474      0.000447754908231697      0.000255337422524916      0      0
0.000447754908231697      0.000453953288817359      0.000317346919765092      0      0
0.000453953288817359      0.000460237475099795      0.000336054010535281      0      0
0.000460237475099795      0.000466608654908228      0.000337340075721479      0      0
0.000466608654908228      0.000473068032515292      0.000340679177097698      0      0
0.000473068032515292      0.000479616828864662      0.000346916032039129      0      0
0.000479616828864662      0.000486256281801832      0.000337828956296081      0      0
0.000486256281801832      0.000492987646308097      0.000284855741833816      0      0
0.000492987646308097      0.000499812194737762      0.000217280680140039      0      0
0.000499812194737762      0.000506731217058643      0.000296286362556127      0      0
0.000506731217058643      0.0005137460210959      0.000361345165396264      0      0
0.0005137460210959      0.000520857932779231      0.000232827099439141      0      0
0.000520857932779231      0.000528068296393506      0.000343753430275903      0      0
0.000528068296393506      0.000535378474832857      0.000285906574734506      0      0
0.000535378474832857      0.000542789849858294      0.000341559962176674      0      0
0.000542789849858294      0.000550303822358882      0.000258604555679076      0      0
0.000550303822358882      0.000557921812616533      0.000387788338732269      0      0
0.000557921812616533      0.000565645260574473      0.000266416827837735      0      0
0.000565645260574473      0.00057347562610941      0.000284829315288853      0      0
0.00057347562610941      0.000581414389307485      0.000392807461946464      0      0
0.000581414389307485      0.000589463050744029      0.000380804237344528      0      0
0.000589463050744029      0.000597623131767208      0.000306926314602577      0      0
0.000597623131767208      0.000605896174785581      0.000253845638611263      0      0
0.000605896174785581      0.000614283743559644      0.000245103157201583      0      0
0.000614283743559644      0.000622787423497414      0.000252658161954497      0      0
0.000622787423497414      0.000631408821954096      0.000254306989546294      0      0
0.000631408821954096      0.000640149568535908      0.000250640206604184      0      0
0.000640149568535908      0.000649011315408104      0.000265593091218216      0      0
0.000649011315408104      0.000657995737607266      0.000328082621325519      0      0
0.000657995737607266      0.000667104533357915      0.000414050456846959      0      0
0.000667104533357915      0.00067633942439351      0.000440416759834125      0      0
0.00067633942439351      0.000685702156281888      0.000338336505356431      0      0
0.000685702156281888      0.000695194498755206      0.000276325447239053      0      0
0.000695194498755206      0.000704818246044455      0.000440879969580589      0      0
0.000704818246044455      0.000714575217218609      0.000383596456750152      0      0
0.000714575217218609      0.000724467256528451      0.000306330873501181      0      0
0.000724467256528451      0.000734496233755185      0.000468683709727793      0      0
0.000734496233755185      0.000744664044563847      0.000271773504051634      0      0
0.000744664044563847      0.000754972610861632      0.000481650464617158      0      0
0.000754972610861632      0.000765423881161163      0.000277356622360751      0      0
0.000765423881161163      0.0007760198309488      0.000479212184561737      0      0
0.0007760198309488      0.000786762463058045      0.000354421478044208      0      0
0.000786762463058045      0.00079765380804811      0.000368669384053466      0      0
0.00079765380804811      0.000808695924587738      0.000503177166630204      0      0
0.000808695924587738      0.000819890899844323      0.000346947772220272      0      0
0.000819890899844323      0.00083124084987843      0.000329845387059641      0      0
0.00083124084987843      0.000842747920043766      0.000491171658745172      0      0
0.000842747920043766      0.000854414285392693      0.000512115893071909      0      0
0.000854414285392693      0.000866242151087355      0.000412692444859667      0      0
0.000866242151087355      0.000878233752816494      0.000312160579438467      0      0
0.000878233752816494      0.000890391357218039      0.000307436853526268      0      0
0.000890391357218039      0.000902717262307538      0.000365774095776264      0      0
0.000902717262307538      0.000915213797912533      0.000421986126334658      0      0
0.000915213797912533      0.000927883326112938      0.000457028663263524      0      0
0.000927883326112938      0.000940728241687513      0.000470712263627196      0      0
0.000940728241687513      0.000953750972566528      0.000463954647021575      0      0
0.000953750972566528      0.000966953980290686      0.000434641821497845      0      0
0.000966953980290686      0.000980339760476396      0.000382112107166149      0      0
0.000980339760476396      0.000993910843287497      0.000325577271331011      0      0
0.000993910843287497      0.0010076697939135      0.000333353579059290      0      0
0.0010076697939135      0.00102161921305448      0.000446499829164768      0      0
0.00102161921305448      0.0010357617374126      0.000574080754234990      0      0
0.0010357617374126      0.00105010004019057      0.000593202143484230      0      0
0.00105010004019057      0.00106463683159689      0.000443713835476802      0      0
0.00106463683159689      0.00107937485935813      0.000337901575507374      0      0
0.00107937485935813      0.00109431690923832      0.000556033266686737      0      0
0.00109431690923832      0.00110946580556549      0.000604090314307671      0      0
0.00110946580556549      0.00112482441176555      0.000356420647466049      0      0
0.00112482441176555      0.00114039563090349      0.000530483366995918      0      0
0.00114039563090349      0.00115618240623217      0.000612188781669764      0      0
0.00115618240623217      0.00117218772174859      0.000343414969496427      0      0
0.00117218772174859      0.00118841460275796      0.000648955009276985      0      0
0.00118841460275796      0.00120486611644553      0.000434535265056636      0      0
0.00120486611644553      0.00122154537245635      0.000584432575838860      0      0
0.00122154537245635      0.00123845552348304      0.000523554957232318      0      0
0.00123845552348304      0.00125559976586171      0.000561041897070215      0      0
0.00125559976586171      0.00127298134017614      0.000528972899043543      0      0
0.00127298134017614      0.00129060353187029      0.000614418717521924      0      0
0.00129060353187029      0.00130846967186935      0.000446996661751434      0      0
0.00130846967186935      0.00132658313720929      0.000706892168301989      0      0
0.00132658313720929      0.00134494735167523      0.000371486219350218      0      0
0.00134494735167523      0.00136356578644858      0.000685406720996477      0      0
0.00136356578644858      0.00138244196076317      0.000603693286602060      0      0
0.00138244196076317      0.00140157944257044      0.000414123210707601      0      0
0.00140157944257044      0.00142098184921384      0.000737670614853232      0      0
0.00142098184921384      0.00144065284811262      0.000623235632372985      0      0
0.00144065284811262      0.00146059615745496      0.000390467116105451      0      0
0.00146059615745496      0.00148081554690089      0.000679136147021835      0      0
0.00148081554690089      0.00150131483829471      0.000773425688793029      0      0
0.00150131483829471      0.00152209790638749      0.000548589031702527      0      0
0.00152209790638749      0.00154316867956938      0.000407873443639186      0      0
0.00154316867956938      0.00156453114061223      0.000642662067435886      0      0
0.00156453114061223      0.00158618932742236      0.000811636348443837      0      0
0.00158618932742236      0.00160814733380381      0.000782838728041158      0      0
0.00160814733380381      0.00163040931023216      0.000613916435447158      0      0
0.00163040931023216      0.00165297946463904      0.000443437508572379      0      0
0.00165297946463904      0.00167586206320748      0.000440790424918241      0      0
0.00167586206320748      0.00169906143117836      0.000577582971956749      0      0
0.00169906143117836      0.00172258195366789      0.000719076782471627      0      0
0.00172258195366789      0.00174642807649655      0.000818596772973493      0      0
0.00174642807649655      0.00177060430702936      0.000874944562227719      0      0
0.00177060430702936      0.00179511521502795      0.000900221817078300      0      0
0.00179511521502795      0.00181996543351421      0.000908378851698888      0      0
0.00181996543351421      0.00184515965964614      0.000910909338267169      0      0
0.00184515965964614      0.00187070265560561      0.000915480486792293      0      0
0.00187070265560561      0.00189659924949857      0.000925754620077306      0      0
0.00189659924949857      0.00192285433626758      0.000941473019256040      0      0
0.00192285433626758      0.00194947287861711      0.000958384750913969      0      0
0.00194947287861711      0.00197645990795156      0.000968062904904000      0      0
0.00197645990795156      0.00200382052532629      0.000958076594140973      0      0
0.00200382052532629      0.00203155990241182      0.000913407496403202      0      0
0.00203155990241182      0.00205968328247135      0.000820660506316160      0      0
0.00205968328247135      0.00208819598135186      0.000678688027722876      0      0
0.00208819598135186      0.00211710338848892      0.000527473426677016      0      0
0.00211710338848892      0.00214641096792534      0.000500194389343995      0      0
0.00214641096792534      0.00217612425934403      0.000680303558359966      0      0
0.00217612425934403      0.00220624887911509      0.000919655471999137      0      0
0.00220624887911509      0.00223679052135739      0.00106242792534818      0      0
0.00223679052135739      0.00226775495901488      0.00101000674431628      0      0
0.00226775495901488      0.00229914804494778      0.000750165640148580      0      0
0.00229914804494778      0.00233097571303889      0.000513471231839555      0      0
0.00233097571303889      0.00236324397931521      0.000762620010899543      0      0
0.00236324397931521      0.00239595894308506      0.00108438476987658      0      0
0.00239595894308506      0.00242912678809096      0.00107418363644155      0      0
0.00242912678809096      0.00246275378367852      0.000700630985377605      0      0
0.00246275378367852      0.00249684628598141      0.000615347587537195      0      0
0.00249684628598141      0.00253141073912281      0.00107037550085083      0      0
0.00253141073912281      0.0025664536764335      0.00113567728768841      0      0
0.0025664536764335      0.00260198172168671      0.000678488028996954      0      0
0.00260198172168671      0.00263800159035023      0.000765327739263307      0      0
0.00263800159035023      0.00267452009085567      0.00121700573602218      0      0
0.00267452009085567      0.00271154412588544      0.000955675051600789      0      0
0.00271154412588544      0.00274908069367747      0.000617419432072868      0      0
0.00274908069367747      0.00278713688934801      0.00120460395477471      0      0
0.00278713688934801      0.00282571990623272      0.00106384817995720      0      0
0.00282571990623272      0.00286483703724639      0.000621989300732146      0      0
0.00286483703724639      0.00290449567626138      0.00126126695774858      0      0
0.00290449567626138      0.00294470331950526      0.00100933144747561      0      0
0.00294470331950526      0.0029854675669777      0.000758515583293282      0      0
0.0029854675669777      0.00302679612388701      0.00135293532451380      0      0
0.00302679612388701      0.0030686968021066      0.000762506274180999      0      0
0.0030686968021066      0.00311117752165154      0.00112141048188316      0      0
0.00311117752165154      0.0031542463121756      0.00124226657415698      0      0
0.0031542463121756      0.00319791131448903      0.000709594704697539      0      0
0.00319791131448903      0.00324218078209728      0.00142817073610011      0      0
0.00324218078209728      0.0032870630827611      0.000727281839988499      0      0
0.0032870630827611      0.00333256670007821      0.00133478151183748      0      0
0.00333256670007821      0.00337870023508683      0.00104621839921226      0      0
0.00337870023508683      0.00342547240789146      0.00112343866674209      0      0
0.00342547240789146      0.00347289205931113      0.00130157891020053      0      0
0.00347289205931113      0.00352096815255051      0.000929582106543245      0      0
0.00352096815255051      0.00356970977489406      0.00145172817900678      0      0
0.00356970977489406      0.00361912613942378      0.000816854371800847      0      0
0.00361912613942378      0.0036692265867606      0.00153267124261250      0      0
0.0036692265867606      0.00372002058682995      0.000781888995699350      0      0
0.00372002058682995      0.00377151774065175      0.00157734187662479      0      0
0.00377151774065175      0.00382372778215516      0.000802181838110599      0      0
0.00382372778215516      0.00387666058001854      0.00159582187491668      0      0
0.00387666058001854      0.00393032613953476      0.000883047192783679      0      0
0.00393032613953476      0.0039847346045024      0.00157141406546333      0      0
0.0039847346045024      0.00403989625914312      0.00105401483760300      0      0
0.00403989625914312      0.00409582153004557      0.00146458097650233      0      0
0.00409582153004557      0.00415252098813623      0.00131953917409428      0      0
0.00415252098813623      0.00421000535067748      0.00123335572525212      0      0
0.00421000535067748      0.0042682854832934      0.00161626869811065      0      0
0.0042682854832934      0.00432737240202355      0.000911483059256780      0      0
0.00432737240202355      0.00438727727540519      0.00180928584290302      0      0
0.00438727727540519      0.00444801142658443      0.000853741243433096      0      0
0.00444801142658443      0.00450958633545639      0.00172640488531835      0      0
0.00450958633545639      0.00457201364083525      0.00134614016454230      0      0
0.00457201364083525      0.00463530514265407      0.00127092345008189      0      0
0.00463530514265407      0.00469947280419532      0.00184678050150592      0      0
0.00469947280419532      0.00476452875435209      0.000853418432975832      0      0
0.00476452875435209      0.0048304852899207      0.00185151943233251      0      0
0.0048304852899207      0.00489735487792503      0.00145838974447133      0      0
0.00489735487792503      0.00496515015797302      0.00120530512035210      0      0
0.00496515015797302      0.00503388394464577      0.00201223546594798      0      0
0.00503388394464577      0.00510356922991978      0.00106117022584300      0      0
0.00510356922991978      0.00517421918562266      0.00164583147117799      0      0
0.00517421918562266      0.00524584716592283      0.00195349454265293      0      0
0.00524584716592283      0.00531846670985373      0.000929599993422965      0      0
0.00531846670985373      0.00539209154387294      0.00190626261884697      0      0
0.00539209154387294      0.00546673558445676      0.00188314699855330      0      0
0.00546673558445676      0.00554241294073067      0.000963395700731085      0      0
0.00554241294073067      0.00561913791713623      0.00203241337361639      0      0
0.00561913791713623      0.00569692501613484      0.00190945826572002      0      0
0.00569692501613484      0.00577578894094906      0.000991286345833578      0      0
0.00577578894094906      0.00585574459834172      0.00205839204572027      0      0
0.00585574459834172      0.00593680710143364      0.00205870178275858      0      0
0.00593680710143364      0.00601899177256026      0.00102273986942236      0      0
0.00601899177256026      0.00610231414616781      0.00195165649178020      0      0
0.00610231414616781      0.0061867899717497      0.00228504768604861      0      0
0.0061867899717497      0.0062724352168234      0.00124858172475129      0      0
0.0062724352168234      0.00635926606994866      0.00163779150289034      0      0
0.00635926606994866      0.00644729894378739      0.00244497462173353      0      0
0.00644729894378739      0.00653655047820597      0.00178601317856989      0      0
0.00653655047820597      0.00662703754342055      0.00117835876859237      0      0
0.00662703754342055      0.00671877724318579      0.00229489571397024      0      0
0.00671877724318579      0.00681178691802782      0.00239591742517062      0      0
0.00681178691802782      0.00690608414852187      0.00133403300577156      0      0
0.00690608414852187      0.00700168675861542      0.00164530717337344      0      0
0.00700168675861542      0.00709861281899715      0.00259178168324593      0      0
0.00709861281899715      0.00719688065051277      0.00225788844348883      0      0
0.00719688065051277      0.00729650882762788      0.00120666484738403      0      0
0.00729650882762788      0.00739751618193895      0.00193645097592129      0      0
0.00739751618193895      0.00749992180573285      0.00273583913136646      0      0
0.00749992180573285      0.00760374505559565      0.00228202170538564      0      0
0.00760374505559565      0.00770900555607137      0.00124926088510658      0      0
0.00770900555607137      0.00781572320337137      0.00196894954231145      0      0
0.00781572320337137      0.00792391816913513      0.00282951811266742      0      0
0.00792391816913513      0.00803361090424307      0.00253083238672081      0      0
0.00803361090424307      0.00814482214268214      0.00144954009466261      0      0
0.00814482214268214      0.00825757290546495      0.00172368108507819      0      0
0.00825757290546495      0.00837188450460311      0.00278583204590993      0      0
0.00837188450460311      0.0084877785471356      0.00291459671807863      0      0
0.0084877785471356      0.00860527693921294      0.00201540363640974      0      0
0.00860527693921294      0.00872440189023784      0.00135522061833428      0      0
0.00872440189023784      0.0088451759170632      0.00236672895595033      0      0
0.0088451759170632      0.00896762184824822      0.00311984490275073      0      0
0.00896762184824822      0.00909176282837339      0.00284661977017283      0      0
0.00909176282837339      0.00921762232241531      0.00180244090696971      0      0
0.00921762232241531      0.009345224120182      0.00154509955011220      0      0
0.009345224120182      0.00947459234080956      0.00264123234777279      0      0
0.00947459234080956      0.00960575143732124      0.00329880761470358      0      0
0.00960575143732124      0.0097387262012494      0.00299580096226108      0      0
0.0097387262012494      0.00987354176732169      0.00197283558978637      0      0
0.00987354176732169      0.0100102236182119      0.00153231451859788      0      0
0.0100102236182119      0.0101487975893568      0.00255048294455742      0      0
0.0101487975893568      0.0102892898738392      0.00338778032336261      0      0
0.0102892898738392      0.0104317270273393      0.00338685233872284      0      0
0.0104317270273393      0.0105761359731542      0.00257264376097344      0      0
0.0105761359731542      0.0107225440072866      0.00161207481018045      0      0
0.0107225440072866      0.0108709788036044      0.00201915934018002      0      0
0.0108709788036044      0.0110214684190717      0.00310829889694486      0      0
0.0110214684190717      0.0111740412990521      0.00369115736464997      0      0
0.0111740412990521      0.0113287262826851      0.00346639295605532      0      0
0.0113287262826851      0.0114855526083377      0.00256597367890044      0      0
0.0114855526083377      0.0116445499191305      0.00167891650690578      0      0
0.0116445499191305      0.0118057482685412      0.00212474673506773      0      0
0.0118057482685412      0.0119691781260852      0.00320701351369413      0      0
0.0119691781260852      0.0121348703830748      0.00387929633091520      0      0
0.0121348703830748      0.0123028563584581      0.00383650882594820      0      0
0.0123028563584581      0.0124731678047393      0.00311611430885045      0      0
0.0124731678047393      0.0126458369139802      0.00209628135957843      0      0
0.0126458369139802      0.0128208963238851      0.00182061888878129      0      0
0.0128208963238851      0.0129983791239701      0.00274232060036559      0      0
0.0129983791239701      0.0131783188618175      0.00372809034772021      0      0
0.0131783188618175      0.0133607495494169      0.00421214835859927      0      0
0.0133607495494169      0.0135457056695945      0.00404108176131999      0      0
0.0135457056695945      0.0137332221825303      0.00328879401205546      0      0
0.0137332221825303      0.0139233345323668      0.00228760599768521      0      0
0.0139233345323668      0.0141160786539086      0.00189197748058021      0      0
0.0141160786539086      0.0143114909794141      0.00267052204856625      0      0
0.0143114909794141      0.0145096084454827      0.00370592666408824      0      0
0.0145096084454827      0.0147104685000363      0.00439720900535018      0      0
0.0147104685000363      0.0149141091093971      0.00453864751792108      0      0
0.0149141091093971      0.0151205687654648      0.00410986680134708      0      0
0.0151205687654648      0.0153298864929916      0.00324421107967082      0      0
0.0153298864929916      0.0155421018569589      0.00230050376383529      0      0
0.0155421018569589      0.015757254970056      0.00206542740537246      0      0
0.015757254970056      0.0159753865002618      0.00285609656921419      0      0
0.0159753865002618      0.0161965376785319      0.00387971470621380      0      0
0.0161965376785319      0.0164207503065923      0.00464008862322860      0      0
0.0164207503065923      0.0166480667648403      0.00494619807645879      0      0
0.0166480667648403      0.0168785300203555      0.00474807076446305      0      0
0.0168785300203555      0.0171121836350213      0.00410014120955328      0      0
0.0171121836350213      0.0173490717737588      0.00317180802539992      0      0
0.0173490717737588      0.017589239212875      0.00234140981953241      0      0
0.017589239212875      0.0178327313485262      0.00228740886919103      0      0
0.0178327313485262      0.0180795942052988      0.00309103803907230      0      0
0.0180795942052988      0.0183298744449088      0.00409573033689157      0      0
0.0183298744449088      0.0185836193750216      0.00490733957823402      0      0
0.0185836193750216      0.0188408769581945      0.00535742315787023      0      0
0.0188408769581945      0.0191016958209418      0.00538259495431193      0      0
0.0191016958209418      0.0193661252629267      0.00499118796495030      0      0
0.0193661252629267      0.0196342152662799      0.00425779929708214      0      0
0.0196342152662799      0.0199060165050465      0.00334122069659938      0      0
0.0199060165050465      0.0201815803547652      0.00256075874393167      0      0
0.0201815803547652      0.0204609589021785      0.00244730886891279      0      0
0.0204609589021785      0.0207442049550786      0.00312520337660012      0      0
0.0207442049550786      0.0210313720522889      0.00409855637123667      0      0
0.0210313720522889      0.0213225144737837      0.00500057441586937      0      0
0.0213225144737837      0.0216176872509482      0.00565784760959213      0      0
0.0216176872509482      0.0219169461769806      0.00598804559037862      0      0
0.0219169461769806      0.0222203478174381      0.00596224305647423      0      0
0.0222203478174381      0.0225279495209286      0.00559337115248693      0      0
0.0225279495209286      0.0228398094299506      0.00493405442671929      0      0
0.0228398094299506      0.0231559864918837      0.00408424781094830      0      0
0.0231559864918837      0.0234765404701303      0.00322276587795784      0      0
0.0234765404701303      0.0238015319554124      0.00267448350948711      0      0
0.0238015319554124      0.0241310223772239      0.00280696254541564      0      0
0.0241310223772239      0.0244650740154424      0.00353486757586787      0      0
0.0244650740154424      0.0248037500121009      0.00447572986012107      0      0
0.0248037500121009      0.025147114383323      0.00537475622667150      0      0
0.025147114383323      0.0254952320314234      0.00610052923509640      0      0
0.0254952320314234      0.025848168757175      0.00658304744525804      0      0
0.025848168757175      0.0262059912722472      0.00678790241430234      0      0
0.0262059912722472      0.0265687672118152      0.00670682019466192      0      0
0.0265687672118152      0.0269365651473444      0.00635397853146277      0      0
0.0269365651473444      0.0273094545995519      0.00576524024408216      0      0
0.0273094545995519      0.0276875060515468      0.00500108774474686      0      0
0.0276875060515468      0.0280707909621536      0.00415774862644487      0      0
0.0280707909621536      0.0284593817794181      0.00339545253582437      0      0
0.0284593817794181      0.0288533519543027      0.00297021342234648      0      0
0.0288533519543027      0.0292527759545692      0.00311603528992182      0      0
0.0292527759545692      0.0296577292788545      0.00375954646403370      0      0
0.0296577292788545      0.0300682884709421      0.00463454061042163      0      0
0.0300682884709421      0.0304845311342295      0.00554023564418260      0      0
0.0304845311342295      0.0309065359463971      0.00636235216602841      0      0
0.0309065359463971      0.0313343826742795      0.00703485420435675      0      0
0.0313343826742795      0.0317681521889432      0.00751848363627047      0      0
0.0317681521889432      0.0322079264809726      0.00779154473127239      0      0
0.0322079264809726      0.0326537886759678      0.00784581954903724      0      0
0.0326537886759678      0.033105823050257      0.00768456741536093      0      0
0.033105823050257      0.033564115046826      0.00732154211250358      0      0
0.033564115046826      0.0340287512914689      0.00678084855371232      0      0
0.0340287512914689      0.0344998196091616      0.00609807091757238      0      0
0.0344998196091616      0.0349774090406628      0.00532391377958466      0      0
0.0349774090406628      0.0354616098593442      0.00453288891648919      0      0
0.0354616098593442      0.0359525135882537      0.00383970851554093      0      0
0.0359525135882537      0.0364502130174152      0.00341152726438014      0      0
0.0364502130174152      0.0369548022213675      0.00341088960785326      0      0
0.0369548022213675      0.0374663765769464      0.00384746884238970      0      0
0.0374663765769464      0.0379850327813123      0.00457160884619650      0      0
0.0379850327813123      0.0385108688702281      0.00542235182180233      0      0
0.0385108688702281      0.0390439842365898      0.00629097200461270      0      0
0.0390439842365898      0.0395844796492134      0.00711038814066685      0      0
0.0395844796492134      0.0401324572718825      0.00783800258967677      0      0
0.0401324572718825      0.0406880206826587      0.00844579128334116      0      0
0.0406880206826587      0.0412512748934598      0.00891535071710872      0      0
0.0412512748934598      0.0418223263699098      0.00923538479234442      0      0
0.0418223263699098      0.0424012830514618      0.00940033415130058      0      0
0.0424012830514618      0.0429882543718015      0.00940955557835024      0      0
0.0429882543718015      0.0435833512795317      0.00926679234631467      0      0
0.0435833512795317      0.0441866862591436      0.00897983675533992      0      0
0.0441866862591436      0.0447983733522791      0.00856037672373586      0      0
0.0447983733522791      0.0454185281792862      0.00802409164506184      0      0
0.0454185281792862      0.0460472679610735      0.00739115489646643      0      0
0.0460472679610735      0.0466847115412677      0.00668744913147914      0      0
0.0466847115412677      0.0473309794086762      0.00594704169557232      0      0
0.0473309794086762      0.047986193720063      0.00521673180965924      0      0
0.047986193720063      0.0486504783232378      0.00456303765367493      0      0
0.0486504783232378      0.0493239587804657      0.00407768745165305      0      0
0.0493239587804657      0.0500067623922011      0.00386443967302924      0      0
0.0500067623922011      0.0506990182211494      0.00398668892431684      0      0
0.0506990182211494      0.0514008571166629      0.00441727514607890      0      0
0.0514008571166629      0.0521124117394733      0.00506509929295928      0      0
0.0521124117394733      0.0528338165867671      0.00583632939839619      0      0
0.0528338165867671      0.0535652080176086      0.00666109854070957      0      0
0.0535652080176086      0.0543067242787134      0.00749213363938549      0      0
0.0543067242787134      0.0550585055305805      0.00829744309063145      0      0
0.0550585055305805      0.0558206938739848      0.00905469784593631      0      0
0.0558206938739848      0.0565934333768373      0.00974782601431534      0      0
0.0565934333768373      0.0573768701014157      0.0103650523712036      0      0
0.0573768701014157      0.0581711521319738      0.0108977571103426      0      0
0.0581711521319738      0.0589764296027321      0.0113397850344845      0      0
0.0589764296027321      0.0597928547262553      0.0116870039431081      0      0
0.0597928547262553      0.0606205818222245      0.0119370039121433      0      0
0.0606205818222245      0.0614597673466051      0.0120888788869165      0      0
0.0614597673466051      0.0623105699212211      0.0121430587761351      0      0
0.0623105699212211      0.0631731503637371      0.0121011750338600      0      0
0.0631731503637371      0.0640476717180559      0.0119659512985374      0      0
0.0640476717180559      0.064934299285137      0.0117411160807433      0      0
0.064934299285137      0.065833200654241      0.0114313384893614      0      0
0.065833200654241      0.0667445457346082      0.0110421917007749      0      0
0.0667445457346082      0.0676685067875737      0.0105801532818250      0      0
0.0676685067875737      0.0686052584591283      0.0100526576989855      0      0
0.0686052584591283      0.0695549778129301      0.00946822597216733      0      0
0.0695549778129301      0.0705178443637725      0.00883671286223339      0      0
0.0705178443637725      0.071494040111516      0.00816973663314287      0      0
0.071494040111516      0.0724837495754901      0.00748139382910966      0      0
0.0724837495754901      0.07348715982937      0.00678940948325777      0      0
0.07348715982937      0.0745044605365374      0.00611690046792529      0      0
0.0745044605365374      0.0755358439859309      0.00549480096084846      0      0
0.0755358439859309      0.0765815051283916      0.00496430380753215      0      0
0.0765815051283916      0.0776416416135129      0.00457666502475568      0      0
0.0776416416135129      0.0787164538269999      0.00438483213989539      0      0
0.0787164538269999      0.0798061449285455      0.00442382730990312      0      0
0.0798061449285455      0.0809109208902321      0.00469195461128100      0      0
0.0809109208902321      0.0820309905354643      0.00515306105964972      0      0
0.0820309905354643      0.0831665655784396      0.00575699745089459      0      0
0.0831665655784396      0.0843178606641673      0.00645739230362022      0      0
0.0843178606641673      0.0854850934090396      0.00721814751490492      0      0
0.0854850934090396      0.0866684844419658      0.00801297516773370      0      0
0.0866684844419658      0.087868257446075      0.00882297411391927      0      0
0.087868257446075      0.0890846392009967      0.00963437637235303      0      0
0.0890846392009967      0.0903178596257262      0.0104369183114584      0      0
0.0903178596257262      0.0915681518220832      0.0112227562157006      0      0
0.0915681518220832      0.0928357521187732      0.0119857608585429      0      0
0.0928357521187732      0.0941209001160578      0.0127210573580249      0      0
0.0941209001160578      0.0954238387310435      0.0134247203127872      0      0
0.0954238387310435      0.0967448142435972      0.0140935672080971      0      0
0.0967448142435972      0.0980840763428988      0.0147250146214824      0      0
0.0980840763428988      0.0994418781746361      0.0153169751502358      0      0
0.0994418781746361      0.100818476388855      0.0158677811970042      0      0
0.100818476388855      0.10221413118847      0.0163761267971400      0      0
0.10221413118847      0.103629106378448      0.0168410218020575      0      0
0.103629106378448      0.105063669415674      0.0172617546992851      0      0
0.105063669415674      0.106518091459502      0.0176378616025014      0      0
0.106518091459502      0.107992647423013      0.0179690997541171      0      0
0.107992647423013      0.109487616024976      0.0182554244129914      0      0
0.109487616024976      0.111003279842531      0.0184969683514713      0      0
0.111003279842531      0.112539925364605      0.0186940234219179      0      0
0.112539925364605      0.114097843046059      0.0188470238129152      0      0
0.114097843046059      0.115677327362591      0.0189565307249100      0      0
0.115677327362591      0.117278676866402      0.0190232182706302      0      0
0.117278676866402      0.118902194242619      0.0190478604582041      0      0
0.118902194242619      0.120548186366517      0.0190313191517216      0      0
0.120548186366517      0.122216964361519      0.0189745329299848      0      0
0.122216964361519      0.123908843658004      0.0188785067827721      0      0
0.123908843658004      0.125624144052934      0.0187443025974393      0      0
0.125624144052934      0.127363189770296      0.0185730303987932      0      0
0.127363189770296      0.12912630952239      0.0183658403131017      0      0
0.12912630952239      0.130913836571959      0.0181239152337962      0      0
0.130913836571959      0.132726108795187      0.0178484641726131      0      0
0.132726108795187      0.134563468745557      0.0175407162862806      0      0
0.134563468745557      0.136426263718606      0.0172019155760337      0      0
0.136426263718606      0.138314845817565      0.0168333162659528      0      0
0.138314845817565      0.140229572019921      0.0164361788772572      0      0
0.140229572019921      0.142170804244882      0.0160117670304056      0      0
0.142170804244882      0.144138909421796      0.0155613450267878      0      0
0.144138909421796      0.146134259559502      0.0150861762892763      0      0
0.146134259559502      0.148157231816648      0.0145875227794012      0      0
0.148157231816648      0.150208208572982      0.0140666455636502      0      0
0.150208208572982      0.152287577501628      0.0135248067804035      0      0
0.152287577501628      0.154395731642364      0.0129632733748833      0      0
0.154395731642364      0.156533069475914      0.0123833231422891      0      0
0.156533069475914      0.158699994999266      0.0117862538816243      0      0
0.158699994999266      0.16089691780204      0.0111733968687541      0      0
0.16089691780204      0.163124253143903      0.0105461364987896      0      0
0.163124253143903      0.165382422033063      0.00990593898443079      0      0
0.165382422033063      0.16767185130585      0.00925439471206468      0      0
0.16767185130585      0.16999297370739      0.00859328176887563      0      0
0.16999297370739      0.172346227973408      0.00792466323133309      0      0
0.172346227973408      0.174732058913154      0.00725103990853333      0      0
0.174732058913154      0.177150917493482      0.00657559700657053      0      0
0.177150917493482      0.179603260924088      0.00590261482405332      0      0
0.179603260924088      0.182089552743936      0.00523817406832588      0      0
0.182089552743936      0.184610262908873      0.00459140018981584      0      0
0.184610262908873      0.187165867880458      0.00397668517720469      0      0
0.187165867880458      0.189756850716024      0.00341753283348560      0      0
0.189756850716024      0.192383701159985      0.00295222231073266      0      0
0.192383701159985      0.195046915736409      0.00263758555744077      0      0
0.195046915736409      0.197746997842864      0.00253661383823468      0      0
0.197746997842864      0.200484457845576      0.00267883679477567      0      0
0.200484457845576      0.203259813175894      0.00303429051062952      0      0
0.203259813175894      0.206073588428097      0.00354238869590523      0      0
0.206073588428097      0.208926315458549      0.00414970327438774      0      0
0.208926315458549      0.211818533486235      0.00482057450555276      0      0
0.211818533486235      0.214750789194674      0.00553319350875598      0      0
0.214750789194674      0.217723636835266      0.00627428310069370      0      0
0.217723636835266      0.220737638332042      0.00703553199142856      0      0
0.220737638332042      0.22379336338789      0.00781153424695870      0      0
0.22379336338789      0.226891389592229      0.00859863066768440      0      0
0.226891389592229      0.230032302530194      0.00939424860151742      0      0
0.230032302530194      0.233216695893316      0.0101965153029959      0      0
0.233216695893316      0.236445171591743      0.0110040242456521      0      0
0.236445171591743      0.239718339868012      0.0118156893488097      0      0
0.239718339868012      0.243036819412397      0.0126306512661951      0      0
0.243036819412397      0.246401237479853      0.0134482154230438      0      0
0.246401237479853      0.249812230008578      0.0142678099587921      0      0
0.249812230008578      0.253270441740218      0.0150889564757532      0      0
0.253270441740218      0.256776526341734      0.0159112492241512      0      0
0.256776526341734      0.260331146528961      0.0167343399673384      0      0
0.260331146528961      0.263934974191869      0.0175579267488174      0      0
0.263934974191869      0.267588690521566      0.0183817453893173      0      0
0.267588690521566      0.271292986139054      0.0192055629268031      0      0
0.271292986139054      0.275048561225772      0.0200291724611392      0      0
0.275048561225772      0.27885612565594      0.0208523890291507      0      0
0.27885612565594      0.282716399130741      0.0216750462458124      0      0
0.282716399130741      0.286630111314356      0.0224969935222467      0      0
0.286630111314356      0.290598001971889      0.0233180937230309      0      0
0.290598001971889      0.294620821109189      0.0241382211616485      0      0
0.294620821109189      0.298699329114623      0.0249572598587102      0      0
0.298699329114623      0.302834296902796      0.0257751020060973      0      0
0.302834296902796      0.307026506060274      0.0265916465936312      0      0
0.307026506060274      0.311276748993318      0.0274067981647393      0      0
0.311276748993318      0.315585829077662      0.0282204656748854      0      0
0.315585829077662      0.319954560810364      0.0290325614319792      0      0
0.319954560810364      0.324383769963767      0.0298430001020722      0      0
0.324383769963767      0.32887429374158      0.0306516977667375      0      0
0.32887429374158      0.33342698093713      0.0314585710208851      0      0
0.33342698093713      0.338042692093795      0.0322635361015487      0      0
0.338042692093795      0.342722299667666      0.0330665080395498      0      0
0.342722299667666      0.347466688192458      0.0338673998269813      0      0
0.347466688192458      0.352276754446699      0.0346661215942407      0      0
0.352276754446699      0.357153407623246      0.0354625797909313      0      0
0.357153407623246      0.362097569501131      0.0362566763653784      0      0
0.362097569501131      0.367110174619799      0.0370483079378120      0      0
0.367110174619799      0.372192170455755      0.0378373649624658      0      0
0.372192170455755      0.37734451760165      0.0386237308739485      0      0
0.37734451760165      0.382568189947856      0.0394072812132825      0      0
0.382568189947856      0.387864174866547      0.0401878827289669      0      0
0.387864174866547      0.393233473398329      0.0409653924483299      0      0
0.393233473398329      0.398677100441459      0.0417396567142837      0      0
0.398677100441459      0.40419608494368      0.0425105101823887      0      0
0.40419608494368      0.409791470096709      0.0432777747728691      0      0
0.409791470096709      0.41546431353342      0.0440412585719071      0      0
0.41546431353342      0.421215687527758      0.0448007546761648      0      0
0.421215687527758      0.427046679197417      0.0455560399740418      0      0
0.427046679197417      0.43295839070933      0.0463068738566736      0      0
0.43295839070933      0.438951939487993      0.0470529968510919      0      0
0.438951939487993      0.445028458426682      0.0477941291673087      0      0
0.445028458426682      0.451189096101594      0.0485299691503312      0      0
0.451189096101594      0.457435016988945      0.0492601916272613      0      0
0.457435016988945      0.463767401685081      0.0499844461386616      0      0
0.463767401685081      0.470187447129631      0.0507023550422709      0      0
0.470187447129631      0.476696366831751      0.0514135114758992      0      0
0.476696366831751      0.483295391099501      0.0521174771649156      0      0
0.483295391099501      0.489985767272398      0.0528137800581227      0      0
0.489985767272398      0.496768759957182      0.0535019117739736      0      0
0.496768759957182      0.503645651266856      0.0541813248369815      0      0
0.503645651266856      0.510617741063022      0.0548514296817756      0      0
0.510617741063022      0.517686347201588      0.0555115913994959      0      0
0.517686347201588      0.524852805781861      0.0561611261980640      0      0
0.524852805781861      0.532118471399099      0.0567992975442219      0      0
0.532118471399099      0.539484717400551      0.0574253119510296      0      0
0.539484717400551      0.546952936145049      0.0580383143696503      0      0
0.546952936145049      0.554524539266187      0.0586373831385999      0      0
0.554524539266187      0.56220095793915      0.0592215244370693      0      0
0.56220095793915      0.569983643151229      0.0597896661812389      0      0
0.569983643151229      0.577874065976087      0.0603406512935027      0      0
0.577874065976087      0.585873717851818      0.0608732302639218      0      0
0.585873717851818      0.59398411086286      0.0613860529107078      0      0
0.59398411086286      0.602206778025804      0.0618776592316937      0      0
0.602206778025804      0.610543273579166      0.0623464692210659      0      0
0.610543273579166      0.618995173277162      0.0627907715044725      0      0
0.618995173277162      0.62756407468756      0.0632087106201844      0      0
0.62756407468756      0.636251597493652      0.0635982727432437      0      0
0.636251597493652      0.645059383800396      0.0639572696121830      0      0
0.645059383800396      0.653989098444817      0.0642833203722568      0      0
0.653989098444817      0.663042429310678      0.0645738309930146      0      0
0.663042429310678      0.672221087647534      0.0648259708486144      0      0
0.672221087647534      0.681526808394186      0.0650366459627670      0      0
0.681526808394186      0.690961350506615      0.0652024683116303      0      0
0.690961350506615      0.70052649729046      0.0653197204406321      0      0
0.70052649729046      0.710224056738094      0.0653843144760011      0      0
0.710224056738094      0.720055861870372      0.0653917443862829      0      0
0.720055861870372      0.730023771083106      0.0653370300560331      0      0
0.730023771083106      0.740129668498331      0.0652146513489695      0      0
0.740129668498331      0.750375464320448      0.0650184698266346      0      0
0.750375464320448      0.76076309519728      0.0647416351012506      0      0
0.76076309519728      0.771294524586143      0.0643764718649036      0      0
0.771294524586143      0.781971743124969      0.0639143423424730      0      0
0.781971743124969      0.792796769008581      0.0633454770971544      0      0
0.792796769008581      0.803771648370161      0.0626587645179082      0      0
0.803771648370161      0.814898455668016      0.0618414855295908      0      0
0.814898455668016      0.826179294077686      0.0608789744245125      0      0
0.826179294077686      0.837616295889483      0.0597541781063293      0      0
0.837616295889483      0.849211622911536      0.0584470725411141      0      0
0.849211622911536      0.860967466878409      0.0569338733826055      0      0
0.860967466878409      0.872886049865385      0.0551859411521911      0      0
0.872886049865385      0.884969624708479      0.0531682174312686      0      0
0.884969624708479      0.897220475430265      0.0508369112390460      0      0
0.897220475430265      0.909640917671599      0.0481359265817763      0      0
0.909640917671599      0.922233299129318      0.0449910451748621      0      0
0.922233299129318      0.935      0.0412997871681714      0      0
# END HISTO1D SudakovqbarqExpOutputsN2LLRes21
# BEGIN HISTO1D SudakovqbarqExpOutputsN2LLRes22
PlotOrder=4
LineColor=orange
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\widetilde{\mathbf{V}}^{(2,2)}_{h,\mathrm{res}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.901806809498804      0      0
0.00000101384324431002      0.00000102787812403307      0.901794937801788      0      0
0.00000102787812403307      0.00000104210729202498      0.901782901637415      0      0
0.00000104210729202498      0.00000105653343786574      0.901770698725872      0      0
0.00000105653343786574      0.00000107115928836782      0.901758326755720      0      0
0.00000107115928836782      0.00000108598760809164      0.901745783383453      0      0
0.00000108598760809164      0.00000110102119986811      0.901733066233053      0      0
0.00000110102119986811      0.00000111626290532839      0.901720172895540      0      0
0.00000111626290532839      0.00000113171560544106      0.901707100928515      0      0
0.00000113171560544106      0.00000114738222105665      0.901693847855694      0      0
0.00000114738222105665      0.00000116326571345971      0.901680411166441      0      0
0.00000116326571345971      0.0000011793690849286      0.901666788315288      0      0
0.0000011793690849286      0.00000119569537930295      0.901652976721454      0      0
0.00000119569537930295      0.000001212247682559      0.901638973768354      0      0
0.000001212247682559      0.00000122902912339292      0.901624776803103      0      0
0.00000122902912339292      0.00000124604287381218      0.901610383136011      0      0
0.00000124604287381218      0.00000126329214973512      0.901595790040076      0      0
0.00000126329214973512      0.00000128078021159884      0.901580994750462      0      0
0.00000128078021159884      0.00000129851036497544      0.901565994463976      0      0
0.00000129851036497544      0.00000131648596119688      0.901550786338538      0      0
0.00000131648596119688      0.00000133471039798844      0.901535367492639      0      0
0.00000133471039798844      0.00000135318712011092      0.901519735004796      0      0
0.00000135318712011092      0.00000137191962001179      0.901503885912996      0      0
0.00000137191962001179      0.00000139091143848532      0.901487817214137      0      0
0.00000139091143848532      0.00000141016616534188      0.901471525863455      0      0
0.00000141016616534188      0.00000142968744008643      0.901455008773950      0      0
0.00000142968744008643      0.00000144947895260651      0.901438262815797      0      0
0.00000144947895260651      0.00000146954444386967      0.901421284815755      0      0
0.00000146954444386967      0.00000148988770663059      0.901404071556566      0      0
0.00000148988770663059      0.00000151051258614798      0.901386619776342      0      0
0.00000151051258614798      0.00000153142298091138      0.901368926167951      0      0
0.00000153142298091138      0.00000155262284337812      0.901350987378386      0      0
0.00000155262284337812      0.00000157411618072032      0.901332800008133      0      0
0.00000157411618072032      0.00000159590705558239      0.901314360610525      0      0
0.00000159590705558239      0.0000016179995868489      0.901295665691090      0      0
0.0000016179995868489      0.00000164039795042316      0.901276711706892      0      0
0.00000164039795042316      0.00000166310638001652      0.901257495065852      0      0
0.00000166310638001652      0.00000168612916794864      0.901238012126079      0      0
0.00000168612916794864      0.00000170947066595881      0.901218259195171      0      0
0.00000170947066595881      0.00000173313528602849      0.901198232529523      0      0
0.00000173313528602849      0.00000175712750121529      0.901177928333615      0      0
0.00000175712750121529      0.00000178145184649847      0.901157342759296      0      0
0.00000178145184649847      0.00000180611291963609      0.901136471905057      0      0
0.00000180611291963609      0.00000183111538203409      0.901115311815291      0      0
0.00000183111538203409      0.00000185646395962742      0.901093858479546      0      0
0.00000185646395962742      0.00000188216344377329      0.901072107831771      0      0
0.00000188216344377329      0.00000190821869215684      0.901050055749542      0      0
0.00000190821869215684      0.00000193463462970931      0.901027698053289      0      0
0.00000193463462970931      0.000001961416249539      0.901005030505504      0      0
0.000001961416249539      0.00000198856861387501      0.900982048809943      0      0
0.00000198856861387501      0.00000201609685502412      0.900958748610813      0      0
0.00000201609685502412      0.00000204400617634088      0.900935125491954      0      0
0.00000204400617634088      0.00000207230185321116      0.900911174976006      0      0
0.00000207230185321116      0.00000210098923404927      0.900886892523563      0      0
0.00000210098923404927      0.00000213007374130893      0.900862273532318      0      0
0.00000213007374130893      0.00000215956087250823      0.900837313336202      0      0
0.00000215956087250823      0.00000218945620126872      0.900812007204499      0      0
0.00000218945620126872      0.00000221976537836897      0.900786350340960      0      0
0.00000221976537836897      0.00000225049413281266      0.900760337882900      0      0
0.00000225049413281266      0.00000228164827291145      0.900733964900285      0      0
0.00000228164827291145      0.0000023132336873829      0.900707226394804      0      0
0.0000023132336873829      0.0000023452563464635      0.900680117298935      0      0
0.0000023452563464635      0.00000237772230303722      0.900652632474989      0      0
0.00000237772230303722      0.00000241063769377955      0.900624766714149      0      0
0.00000241063769377955      0.00000244400874031748      0.900596514735495      0      0
0.00000244400874031748      0.00000247784175040552      0.900567871185013      0      0
0.00000247784175040552      0.00000251214311911795      0.900538830634592      0      0
0.00000251214311911795      0.00000254691933005764      0.900509387581012      0      0
0.00000254691933005764      0.00000258217695658154      0.900479536444912      0      0
0.00000258217695658154      0.0000026179226630432      0.900449271569750      0      0
0.0000026179226630432      0.00000265416320605244      0.900418587220744      0      0
0.00000265416320605244      0.00000269090543575249      0.900387477583807      0      0
0.00000269090543575249      0.00000272815629711478      0.900355936764458      0      0
0.00000272815629711478      0.00000276592283125165      0.900323958786728      0      0
0.00000276592283125165      0.00000280421217674733      0.900291537592046      0      0
0.00000280421217674733      0.00000284303157100718      0.900258667038116      0      0
0.00000284303157100718      0.00000288238835162573      0.900225340897770      0      0
0.00000288238835162573      0.00000292228995777364      0.900191552857817      0      0
0.00000292228995777364      0.00000296274393160382      0.900157296517870      0      0
0.00000296274393160382      0.00000300375791967704      0.900122565389165      0      0
0.00000300375791967704      0.00000304533967440728      0.900087352893353      0      0
0.00000304533967440728      0.0000030874970555271      0.900051652361290      0      0
0.0000030874970555271      0.00000313023803157323      0.900015457031804      0      0
0.00000313023803157323      0.00000317357068139281      0.899978760050447      0      0
0.00000317357068139281      0.00000321750319567045      0.899941554468231      0      0
0.00000321750319567045      0.00000326204387847638      0.899903833240357      0      0
0.00000326204387847638      0.00000330720114883614      0.899865589224907      0      0
0.00000330720114883614      0.00000335298354232185      0.899826815181550      0      0
0.00000335298354232185      0.00000339939971266569      0.899787503770200      0      0
0.00000339939971266569      0.00000344645843339553      0.899747647549682      0      0
0.00000344645843339553      0.00000349416859949336      0.899707238976368      0      0
0.00000349416859949336      0.00000354253922907654      0.899666270402804      0      0
0.00000354253922907654      0.00000359157946510248      0.899624734076310      0      0
0.00000359157946510248      0.00000364129857709674      0.899582622137578      0      0
0.00000364129857709674      0.00000369170596290522      0.899539926619239      0      0
0.00000369170596290522      0.00000374281115047047      0.899496639444423      0      0
0.00000374281115047047      0.0000037946237996327      0.899452752425290      0      0
0.0000037946237996327      0.00000384715370395563      0.899408257261560      0      0
0.00000384715370395563      0.00000390041079257769      0.899363145539010      0      0
0.00000390041079257769      0.00000395440513208878      0.899317408727963      0      0
0.00000395440513208878      0.00000400914692843308      0.899271038181755      0      0
0.00000400914692843308      0.00000406464652883815      0.899224025135185      0      0
0.00000406464652883815      0.00000412091442377072      0.899176360702950      0      0
0.00000412091442377072      0.00000417796124891967      0.899128035878055      0      0
0.00000417796124891967      0.00000423579778720626      0.899079041530214      0      0
0.00000423579778720626      0.0000042944349708224      0.899029368404229      0      0
0.0000042944349708224      0.00000435388388329698      0.898979007118347      0      0
0.00000435388388329698      0.00000441415576159092      0.898927948162605      0      0
0.00000441415576159092      0.0000044752619982211      0.898876181897151      0      0
0.0000044752619982211      0.00000453721414341383      0.898823698550555      0      0
0.00000453721414341383      0.00000460002390728798      0.898770488218095      0      0
0.00000460002390728798      0.0000046637031620685      0.898716540860020      0      0
0.0000046637031620685      0.00000472826394433043      0.898661846299809      0      0
0.00000472826394433043      0.00000479371845727405      0.898606394222405      0      0
0.00000479371845727405      0.00000486007907303155      0.898550174172422      0      0
0.00000486007907303155      0.00000492735833500554      0.898493175552341      0      0
0.00000492735833500554      0.00000499556896024003      0.898435387620701      0      0
0.00000499556896024003      0.00000506472384182418      0.898376799490247      0      0
0.00000506472384182418      0.00000513483605132934      0.898317400126071      0      0
0.00000513483605132934      0.00000520591884127979      0.898257178343744      0      0
0.00000520591884127979      0.00000527798564765776      0.898196122807426      0      0
0.00000527798564765776      0.00000535105009244307      0.898134222027939      0      0
0.00000535105009244307      0.00000542512598618791      0.898071464360844      0      0
0.00000542512598618791      0.00000550022733062734      0.898007838004502      0      0
0.00000550022733062734      0.00000557636832132587      0.897943330998115      0      0
0.00000557636832132587      0.00000565356335036064      0.897877931219712      0      0
0.00000565356335036064      0.00000573182700904185      0.897811626384194      0      0
0.00000573182700904185      0.00000581117409067079      0.897744404041300      0      0
0.00000581117409067079      0.000005891619593336      0.897676251573561      0      0
0.000005891619593336      0.00000597317872274825      0.897607156194296      0      0
0.00000597317872274825      0.00000605586689511467      0.897537104945508      0      0
0.00000605586689511467      0.0000061396997400527      0.897466084695807      0      0
0.0000061396997400527      0.00000622469310354442      0.897394082138369      0      0
0.00000622469310354442      0.00000631086305093168      0.897321083788760      0      0
0.00000631086305093168      0.0000063982258699528      0.897247075982860      0      0
0.0000063982258699528      0.00000648679807382125      0.897172044874714      0      0
0.00000648679807382125      0.00000657659640434692      0.897095976434385      0      0
0.00000657659640434692      0.00000666763783510069      0.897018856445789      0      0
0.00000666763783510069      0.00000675993957462272      0.896940670504527      0      0
0.00000675993957462272      0.0000068535190696752      0.896861404015707      0      0
0.0000068535190696752      0.00000694839400854009      0.896781042191711      0      0
0.00000694839400854009      0.00000704458232436258      0.896699570050063      0      0
0.00000704458232436258      0.00000714210219854078      0.896616972411125      0      0
0.00000714210219854078      0.00000724097206416231      0.896533233895950      0      0
0.00000724097206416231      0.00000734121060948854      0.896448338924009      0      0
0.00000734121060948854      0.000007442836781487      0.896362271710980      0      0
0.000007442836781487      0.00000754586978941272      0.896275016266439      0      0
0.00000754586978941272      0.00000765032910843916      0.896186556391689      0      0
0.00000765032910843916      0.00000775623448333934      0.896096875677509      0      0
0.00000775623448333934      0.00000786360593221801      0.896005957501823      0      0
0.00000786360593221801      0.00000797246375029542      0.895913785027506      0      0
0.00000797246375029542      0.00000808282851374354      0.895820341200083      0      0
0.00000808282851374354      0.00000819472108357529      0.895725608745519      0      0
0.00000819472108357529      0.00000830816260958769      0.895629570167951      0      0
0.00000830816260958769      0.00000842317453435958      0.895532207747400      0      0
0.00000842317453435958      0.00000853977859730466      0.895433503537565      0      0
0.00000853977859730466      0.00000865799683878063      0.895333439363627      0      0
0.00000865799683878063      0.00000877785160425524      0.895231996819905      0      0
0.00000877785160425524      0.00000889936554853005      0.895129157267683      0      0
0.00000889936554853005      0.00000902256164002253      0.895024901833094      0      0
0.00000902256164002253      0.00000914746316510757      0.894919211404833      0      0
0.00000914746316510757      0.00000927409373251906      0.894812066631999      0      0
0.00000927409373251906      0.00000940247727781235      0.894703447921919      0      0
0.00000940247727781235      0.00000953263806788851      0.894593335438049      0      0
0.00000953263806788851      0.00000966460070558129      0.894481709097876      0      0
0.00000966460070558129      0.00000979839013430744      0.894368548570831      0      0
0.00000979839013430744      0.00000993403164278155      0.894253833276061      0      0
0.00000993403164278155      0.000010071550869796      0.894137542380761      0      0
0.000010071550869796      0.0000102109738090674      0.894019654797869      0      0
0.0000102109738090674      0.0000103523268141496      0.893900149184094      0      0
0.0000103523268141496      0.000010495636603415      0.893779003938262      0      0
0.000010495636603415      0.0000106409302651053      0.893656197199305      0      0
0.0000106409302651053      0.000010788235262451      0.893531706844329      0      0
0.000010788235262451      0.0000109375794388631      0.893405510487051      0      0
0.0000109375794388631      0.0000110889910231955      0.893277585475810      0      0
0.0000110889910231955      0.0000112424986350812      0.893147908892354      0      0
0.0000112424986350812      0.0000113981312903417      0.893016457549578      0      0
0.0000113981312903417      0.0000115559184064716      0.892883207990662      0      0
0.0000115559184064716      0.000011715889808199      0.892748136487099      0      0
0.000011715889808199      0.0000118780757331232      0.892611219037889      0      0
0.0000118780757331232      0.0000120425068374297      0.892472431367350      0      0
0.0000120425068374297      0.0000122092142016854      0.892331748924837      0      0
0.0000122092142016854      0.0000123782293367127      0.892189146883088      0      0
0.0000123782293367127      0.0000125495841895462      0.892044600137280      0      0
0.0000125495841895462      0.0000127233111494713      0.891898083304094      0      0
0.0000127233111494713      0.0000128994430541458      0.891749570720898      0      0
0.0000128994430541458      0.0000130780131958075      0.891599036445207      0      0
0.0000130780131958075      0.0000132590553275668      0.891446454254008      0      0
0.0000132590553275668      0.0000134426036697863      0.891291797643098      0      0
0.0000134426036697863      0.00001362869291655      0.891135039826902      0      0
0.00001362869291655      0.00001381735824222      0.890976153738366      0      0
0.00001381735824222      0.0000140086353080861      0.890815112028853      0      0
0.0000140086353080861      0.0000142025602691059      0.890651887068452      0      0
0.0000142025602691059      0.0000143991697807389      0.890486450945983      0      0
0.0000143991697807389      0.0000145985010058751      0.890318775469332      0      0
0.0000145985010058751      0.0000148005916218595      0.890148832166590      0      0
0.0000148005916218595      0.0000150054798276138      0.889976592286740      0      0
0.0000150054798276138      0.0000152132043508565      0.889802026799996      0      0
0.0000152132043508565      0.0000154238044554237      0.889625106400702      0      0
0.0000154238044554237      0.0000156373199486901      0.889445801506490      0      0
0.0000156373199486901      0.0000158537911890937      0.889264082262042      0      0
0.0000158537911890937      0.0000160732590937644      0.889079918539751      0      0
0.0000160732590937644      0.0000162957651462576      0.888893279942799      0      0
0.0000162957651462576      0.000016521351404396      0.888704135806492      0      0
0.000016521351404396      0.0000167500605082187      0.888512455202046      0      0
0.0000167500605082187      0.0000169819356880416      0.888318206939332      0      0
0.0000169819356880416      0.0000172170207726282      0.888121359569267      0      0
0.0000172170207726282      0.0000174553601974744      0.887921881388730      0      0
0.0000174553601974744      0.0000176969990132074      0.887719740444132      0      0
0.0000176969990132074      0.0000179419828941014      0.887514904535202      0      0
0.0000179419828941014      0.0000181903581467107      0.887307341219686      0      0
0.0000181903581467107      0.0000184421717186223      0.887097017818338      0      0
0.0000184421717186223      0.0000186974712073306      0.886883901422194      0      0
0.0000186974712073306      0.0000189563048692332      0.886667958894111      0      0
0.0000189563048692332      0.0000192187216287532      0.886449156879449      0      0
0.0000192187216287532      0.0000194847710875863      0.886227461809639      0      0
0.0000194847710875863      0.0000197545035340766      0.886002839911361      0      0
0.0000197545035340766      0.000020027969952722      0.885775257211906      0      0
0.000020027969952722      0.0000203052220338112      0.885544679548507      0      0
0.0000203052220338112      0.0000205863121831945      0.885311072576667      0      0
0.0000205863121831945      0.0000208712935321888      0.885074401778823      0      0
0.0000208712935321888      0.000021160219947621      0.884834632474753      0      0
0.000021160219947621      0.0000214531460420097      0.884591729829974      0      0
0.0000214531460420097      0.0000217501271838877      0.884345658868537      0      0
0.0000217501271838877      0.0000220512195082683      0.884096384481846      0      0
0.0000220512195082683      0.0000223564799272551      0.883843871443012      0      0
0.0000223564799272551      0.0000226659661408002      0.883588084414970      0      0
0.0000226659661408002      0.0000229797366476099      0.883328987971286      0      0
0.0000229797366476099      0.0000232978507562027      0.883066546599714      0      0
0.0000232978507562027      0.0000236203685961192      0.882800724726960      0      0
0.0000236203685961192      0.000023947351129288      0.882531486726694      0      0
0.000023947351129288      0.0000242788601615485      0.882258796937437      0      0
0.0000242788601615485      0.0000246149583543337      0.881982619679837      0      0
0.0000246149583543337      0.0000249557092365137      0.881702919273868      0      0
0.0000249557092365137      0.0000253011772164045      0.881419660056514      0      0
0.0000253011772164045      0.0000256514275939423      0.881132806400064      0      0
0.0000256514275939423      0.0000260065265730261      0.880842322732587      0      0
0.0000260065265730261      0.0000263665412740315      0.880548173560085      0      0
0.0000263665412740315      0.0000267315397464981      0.880250323487273      0      0
0.0000267315397464981      0.0000271015909819919      0.879948737238226      0      0
0.0000271015909819919      0.0000274767649271459      0.879643379679996      0      0
0.0000274767649271459      0.0000278571324968813      0.879334215847862      0      0
0.0000278571324968813      0.0000282427655878122      0.879021210970469      0      0
0.0000282427655878122      0.0000286337370918349      0.878704330495767      0      0
0.0000286337370918349      0.0000290301209099061      0.878383540119431      0      0
0.0000290301209099061      0.0000294319919660113      0.878058805812001      0      0
0.0000294319919660113      0.0000298394262213274      0.877730093838614      0      0
0.0000298394262213274      0.00003025250068858      0.877397370814799      0      0
0.00003025250068858      0.000030671293446601      0.877060603701768      0      0
0.000030671293446601      0.0000310958836550867      0.876719759872589      0      0
0.0000310958836550867      0.00003152635156956      0.876374807125582      0      0
0.00003152635156956      0.000031962778556541      0.876025713723817      0      0
0.000031962778556541      0.0000324052471089262      0.875672448422685      0      0
0.0000324052471089262      0.0000328538408615817      0.875314980531371      0      0
0.0000328538408615817      0.000033308644607151      0.874953279912964      0      0
0.000033308644607151      0.0000337697443120835      0.874587317059060      0      0
0.0000337697443120835      0.0000342372271328825      0.874217063103692      0      0
0.0000342372271328825      0.0000347111814325807      0.873842489878795      0      0
0.0000347111814325807      0.0000351916967974413      0.873463569949492      0      0
0.0000351916967974413      0.0000356788640538924      0.873080276663408      0      0
0.0000356788640538924      0.0000361727752856944      0.872692584188030      0      0
0.0000361727752856944      0.0000366735238513458      0.872300467540858      0      0
0.0000366735238513458      0.0000371812044017293      0.871903902682857      0      0
0.0000371812044017293      0.0000376959128980032      0.871502866518256      0      0
0.0000376959128980032      0.0000382177466297395      0.871097336953451      0      0
0.0000382177466297395      0.0000387468042333134      0.870687292965966      0      0
0.0000387468042333134      0.0000392831857105477      0.870272714622033      0      0
0.0000392831857105477      0.0000398269924476147      0.869853583174224      0      0
0.0000398269924476147      0.0000403783272342003      0.869429881048081      0      0
0.0000403783272342003      0.0000409372942829333      0.869001591962409      0      0
0.0000409372942829333      0.0000415039992490831      0.868568700920352      0      0
0.0000415039992490831      0.000042078549250531      0.868131194326835      0      0
0.000042078549250531      0.0000426610528880173      0.867689059992884      0      0
0.0000426610528880173      0.0000432516202656688      0.867242287186659      0      0
0.0000432516202656688      0.0000438503630118107      0.866790866744380      0      0
0.0000438503630118107      0.0000444573943000663      0.866334791052574      0      0
0.0000444573943000663      0.0000450728288707489      0.865874054188527      0      0
0.0000450728288707489      0.0000456967830525504      0.865408651904728      0      0
0.0000456967830525504      0.0000463293747845289      0.864938581684334      0      0
0.0000463293747845289      0.0000469707236384016      0.864463842856555      0      0
0.0000469707236384016      0.0000476209508411464      0.863984436625751      0      0
0.0000476209508411464      0.0000482801792979158      0.863500366082620      0      0
0.0000482801792979158      0.0000489485336152684      0.863011636342118      0      0
0.0000489485336152684      0.0000496261401247217      0.862518254522482      0      0
0.0000496261401247217      0.0000503131269066316      0.862020229827048      0      0
0.0000503131269066316      0.0000510096238144011      0.861517573654705      0      0
0.0000510096238144011      0.000051715762499026      0.861010299522530      0      0
0.000051715762499026      0.000052431676433979      0.860498423263068      0      0
0.000052431676433979      0.0000531575009404385      0.859981962990963      0      0
0.0000531575009404385      0.0000538933732128671      0.859460939104887      0      0
0.0000538933732128671      0.0000546394323449439      0.858935374499503      0      0
0.0000546394323449439      0.0000553958193558558      0.858405294420276      0      0
0.0000553958193558558      0.0000561626772169526      0.857870726644015      0      0
0.0000561626772169526      0.0000569401508787716      0.857331701478104      0      0
0.0000569401508787716      0.0000577283872984359      0.856788251756268      0      0
0.0000577283872984359      0.0000585275354674316      0.856240412938977      0      0
0.0000585275354674316      0.0000593377464397706      0.855688223142961      0      0
0.0000593377464397706      0.0000601591733605423      0.855131723074125      0      0
0.0000601591733605423      0.0000609919714948611      0.854570956250949      0      0
0.0000609919714948611      0.0000618362982572143      0.854005968821842      0      0
0.0000618362982572143      0.0000626923132412161      0.853436809671922      0      0
0.0000626923132412161      0.0000635601782497746      0.852863530537636      0      0
0.0000635601782497746      0.0000644400573256746      0.852286185799997      0      0
0.0000644400573256746      0.0000653321167825856      0.851704832726792      0      0
0.0000653321167825856      0.0000662365252364977      0.851119531353304      0      0
0.0000662365252364977      0.0000671534536375933      0.850530344415979      0      0
0.0000671534536375933      0.0000680830753025601      0.849937337618105      0      0
0.0000680830753025601      0.0000690255659473509      0.849340579233264      0      0
0.0000690255659473509      0.0000699811037203975      0.848740140482163      0      0
0.0000699811037203975      0.0000709498692362838      0.848136095197678      0      0
0.0000709498692362838      0.0000719320456098856      0.847528520078695      0      0
0.0000719320456098856      0.0000729278184909828      0.846917494368139      0      0
0.0000729278184909828      0.0000739373760993502      0.846303100093587      0      0
0.0000739373760993502      0.0000749609092603353      0.845685421838751      0      0
0.0000749609092603353      0.0000759986114409274      0.845064546848093      0      0
0.0000759986114409274      0.0000770506787863264      0.844440564927796      0      0
0.0000770506787863264      0.0000781173101570184      0.843813568066978      0      0
0.0000781173101570184      0.0000791987071663636      0.843183651126367      0      0
0.0000791987071663636      0.0000802950742187053      0.842550910987785      0      0
0.0000802950742187053      0.000081406618548006      0.841915447011036      0      0
0.000081406618548006      0.0000825335502570186      0.841277360604516      0      0
0.0000825335502570186      0.0000836760823569998      0.840636755321515      0      0
0.0000836760823569998      0.0000848344308079731      0.839993737136926      0      0
0.0000848344308079731      0.0000860088145595493      0.839348413369043      0      0
0.0000860088145595493      0.0000871994555923124      0.838700893489641      0      0
0.0000871994555923124      0.0000884065789597775      0.838051289033265      0      0
0.0000884065789597775      0.0000896304128309307      0.837399712555256      0      0
0.0000896304128309307      0.0000908711885333572      0.836746278734970      0      0
0.0000908711885333572      0.0000921291405969664      0.836091103152015      0      0
0.0000921291405969664      0.0000934045067983223      0.835434303477283      0      0
0.0000934045067983223      0.0000946975282055884      0.834775997722602      0      0
0.0000946975282055884      0.0000960084492240934      0.834116305368023      0      0
0.0000960084492240934      0.0000973375176425286      0.833455347337117      0      0
0.0000973375176425286      0.000098684984679785      0.832793244359539      0      0
0.000098684984679785      0.000100051105032438      0.832130118852973      0      0
0.000100051105032438      0.000101436136922889      0.831466093252291      0      0
0.000101436136922889      0.000102840342148178      0.830801290696860      0      0
0.000102840342148178      0.000104263986129461      0.830135834581895      0      0
0.000104263986129461      0.000105707337962187      0.829469848824996      0      0
0.000105707337962187      0.00010717067046696      0.828803457174151      0      0
0.00010717067046696      0.000108654260241103      0.828136782843129      0      0
0.000108654260241103      0.000110158387710945      0.827469950154319      0      0
0.000110158387710945      0.000111683337184825      0.826803082260971      0      0
0.000111683337184825      0.000113229396906833      0.826136302398452      0      0
0.000113229396906833      0.00011479685911129      0.825469732920978      0      0
0.00011479685911129      0.000116386020077991      0.824803496131359      0      0
0.000116386020077991      0.000117997180188201      0.824137713149998      0      0
0.000117997180188201      0.00011963064398144      0.823472504862460      0      0
0.00011963064398144      0.00012128672021304      0.822807990792947      0      0
0.00012128672021304      0.00012296572191251      0.822144291089913      0      0
0.00012296572191251      0.000124667966442703      0.821481522678435      0      0
0.000124667966442703      0.000126393775559803      0.820819803083344      0      0
0.000126393775559803      0.000128143475474143      0.820159248258603      0      0
0.000128143475474143      0.000129917396911867      0.819499972886049      0      0
0.000129917396911867      0.000131715875177439      0.818842091936542      0      0
0.000131715875177439      0.000133539250217029      0.818185717254416      0      0
0.000133539250217029      0.00013538786668276      0.817530960469325      0      0
0.00013538786668276      0.000137262073997862      0.816877931997215      0      0
0.000137262073997862      0.000139162226422714      0.816226741453291      0      0
0.000139162226422714      0.00014108868312181      0.815577497815825      0      0
0.00014108868312181      0.000143041808231644      0.814930307629488      0      0
0.000143041808231644      0.000145021970929542      0.814285277018347      0      0
0.000145021970929542      0.00014702954550344      0.813642511715946      0      0
0.00014702954550344      0.000149064911422635      0.813002115471857      0      0
0.000149064911422635      0.00015112845340951      0.812364193454745      0      0
0.00015112845340951      0.000153220561512254      0.811728847061303      0      0
0.000153220561512254      0.000155341631178586      0.811096180442697      0      0
0.000155341631178586      0.000157492063330508      0.810466294321036      0      0
0.000157492063330508      0.000159672264440082      0.809839290204330      0      0
0.000159672264440082      0.00016188264660626      0.809215270462987      0      0
0.00016188264660626      0.000164123627632783      0.808594336552295      0      0
0.000164123627632783      0.00016639563110715      0.807976588403287      0      0
0.00016639563110715      0.000168699086480686      0.807362128512310      0      0
0.000168699086480686      0.000171034429149716      0.806751059800910      0      0
0.000171034429149716      0.00017340210053786      0.806143484432258      0      0
0.00017340210053786      0.000175802548179476      0.805539506681933      0      0
0.000175802548179476      0.000178236225804249      0.804939230061231      0      0
0.000178236225804249      0.000180703593422953      0.804342759388939      0      0
0.000180703593422953      0.000183205117414405      0.803750203748290      0      0
0.000183205117414405      0.000185741270613619      0.803161671793800      0      0
0.000185741270613619      0.000188312532401177      0.802577272451559      0      0
0.000188312532401177      0.000190919388793845      0.801997118374864      0      0
0.000190919388793845      0.000193562332536437      0.801421323837101      0      0
0.000193562332536437      0.000196241863194957      0.800850008290236      0      0
0.000196241863194957      0.000198958487251018      0.800283289684065      0      0
0.000198958487251018      0.000201712718197586      0.799721290545946      0      0
0.000201712718197586      0.000204505076636033      0.799164134970483      0      0
0.000204505076636033      0.000207336090374545      0.798611954707889      0      0
0.000207336090374545      0.000210206294527884      0.798064880662811      0      0
0.000210206294527884      0.000213116231618538      0.797523048579525      0      0
0.000213116231618538      0.000216066451679264      0.796986599719777      0      0
0.000216066451679264      0.000219057512357059      0.796455675648408      0      0
0.000219057512357059      0.000222089979018563      0.795930422415360      0      0
0.000222089979018563      0.000225164424856924      0.795410998041771      0      0
0.000225164424856924      0.000228281431000144      0.794897555168866      0      0
0.000228281431000144      0.00023144158662092      0.794390253722094      0      0
0.00023144158662092      0.000234645489048012      0.793889262710933      0      0
0.000234645489048012      0.000237893743879147      0.793394753245984      0      0
0.000237893743879147      0.000241186965095492      0.792906901464622      0      0
0.000241186965095492      0.000244525775177701      0.792425886276038      0      0
0.000244525775177701      0.000247910805223583      0.791951891221871      0      0
0.000247910805223583      0.000251342695067386      0.791485117786093      0      0
0.000251342695067386      0.000254822093400743      0.791025749122349      0      0
0.000254822093400743      0.00025834965789528      0.790574000594235      0      0
0.00025834965789528      0.000261926055326934      0.790130070985990      0      0
0.000261926055326934      0.000265551961701985      0.789694172640764      0      0
0.000265551961701985      0.00026922806238483      0.789266526117310      0      0
0.00026922806238483      0.000272955052227537      0.788847354928017      0      0
0.000272955052227537      0.000276733635701177      0.788436886188075      0      0
0.000276733635701177      0.000280564527028988      0.788035349197882      0      0
0.000280564527028988      0.000284448450321376      0.787642985863400      0      0
0.000284448450321376      0.000288386139712781      0.787260045902590      0      0
0.000288386139712781      0.000292378339500449      0.786886759821074      0      0
0.000292378339500449      0.000296425804285111      0.786523399338482      0      0
0.000296425804285111      0.000300529299113624      0.786170207823140      0      0
0.000300529299113624      0.000304689599623573      0.785827445218958      0      0
0.000304689599623573      0.000308907492189884      0.785495382746652      0      0
0.000308907492189884      0.000313183774073464      0.785174287348149      0      0
0.000313183774073464      0.000317519253571897      0.784864429183982      0      0
0.000317519253571897      0.000321914750172228      0.784566084020438      0      0
0.000321914750172228      0.000326371094705861      0.784279531251154      0      0
0.000326371094705861      0.000330889129505603      0.784005044356240      0      0
0.000330889129505603      0.000335469708564879      0.783742899948584      0      0
0.000335469708564879      0.000340113697699154      0.783493403957372      0      0
0.000340113697699154      0.000344821974709588      0.783256812838798      0      0
0.000344821974709588      0.000349595429548956      0.783033441478883      0      0
0.000349595429548956      0.000354434964489868      0.782823545791099      0      0
0.000354434964489868      0.000359341494295315      0.782627433864545      0      0
0.000359341494295315      0.000364315946391572      0.782445391301356      0      0
0.000364315946391572      0.000369359261043507      0.782277694025046      0      0
0.000369359261043507      0.000374472391532301      0.782124626090538      0      0
0.000374472391532301      0.00037965630433564      0.781986471157508      0      0
0.00037965630433564      0.000384911979310397      0.781863507958258      0      0
0.000384911979310397      0.000390240409877844      0.781756010166114      0      0
0.000390240409877844      0.000395642603211426      0.781664252879683      0      0
0.000395642603211426      0.000401119580427133      0.781588518506308      0      0
0.000401119580427133      0.000406672376776519      0.781529060611838      0      0
0.000406672376776519      0.000412302041842373      0.781486119412996      0      0
0.000412302041842373      0.000418009639737117      0.781459993733735      0      0
0.000418009639737117      0.000423796249303941      0.781450877357525      0      0
0.000423796249303941      0.000429662964320725      0.781459067131818      0      0
0.000429662964320725      0.000435610893706785      0.781484748624987      0      0
0.000435610893706785      0.000441641161732474      0.781528167731128      0      0
0.000441641161732474      0.000447754908231697      0.781589559304103      0      0
0.000447754908231697      0.000453953288817359      0.781669113942484      0      0
0.000453953288817359      0.000460237475099795      0.781767026583520      0      0
0.000460237475099795      0.000466608654908228      0.781883491831994      0      0
0.000466608654908228      0.000473068032515292      0.782018692229728      0      0
0.000473068032515292      0.000479616828864662      0.782172796426087      0      0
0.000479616828864662      0.000486256281801832      0.782345958372169      0      0
0.000486256281801832      0.000492987646308097      0.782538317075148      0      0
0.000492987646308097      0.000499812194737762      0.782750007472430      0      0
0.000499812194737762      0.000506731217058643      0.782981172609353      0      0
0.000506731217058643      0.0005137460210959      0.783231914100383      0      0
0.0005137460210959      0.000520857932779231      0.783502278358882      0      0
0.000520857932779231      0.000528068296393506      0.783792410502871      0      0
0.000528068296393506      0.000535378474832857      0.784102335662901      0      0
0.000535378474832857      0.000542789849858294      0.784432117698486      0      0
0.000542789849858294      0.000550303822358882      0.784781786942124      0      0
0.000550303822358882      0.000557921812616533      0.785151393962971      0      0
0.000557921812616533      0.000565645260574473      0.785540878709229      0      0
0.000565645260574473      0.00057347562610941      0.785950311971566      0      0
0.00057347562610941      0.000581414389307485      0.786379640192952      0      0
0.000581414389307485      0.000589463050744029      0.786828789193030      0      0
0.000589463050744029      0.000597623131767208      0.787297724736121      0      0
0.000597623131767208      0.000605896174785581      0.787786391790386      0      0
0.000605896174785581      0.000614283743559644      0.788294700870251      0      0
0.000614283743559644      0.000622787423497414      0.788822542914257      0      0
0.000622787423497414      0.000631408821954096      0.789369796238489      0      0
0.000631408821954096      0.000640149568535908      0.789936326830629      0      0
0.000640149568535908      0.000649011315408104      0.790521988915743      0      0
0.000649011315408104      0.000657995737607266      0.791126625466184      0      0
0.000657995737607266      0.000667104533357915      0.791750060384920      0      0
0.000667104533357915      0.00067633942439351      0.792392079914863      0      0
0.00067633942439351      0.000685702156281888      0.793052444380036      0      0
0.000685702156281888      0.000695194498755206      0.793730964369049      0      0
0.000695194498755206      0.000704818246044455      0.794427461848281      0      0
0.000704818246044455      0.000714575217218609      0.795141585817781      0      0
0.000714575217218609      0.000724467256528451      0.795873084021028      0      0
0.000724467256528451      0.000734496233755185      0.796621784421160      0      0
0.000734496233755185      0.000744664044563847      0.797387215309693      0      0
0.000744664044563847      0.000754972610861632      0.798169279422026      0      0
0.000754972610861632      0.000765423881161163      0.798967448413526      0      0
0.000765423881161163      0.0007760198309488      0.799781615769991      0      0
0.0007760198309488      0.000786762463058045      0.800611226837606      0      0
0.000786762463058045      0.00079765380804811      0.801456105028130      0      0
0.00079765380804811      0.000808695924587738      0.802315841204503      0      0
0.000808695924587738      0.000819890899844323      0.803189970224340      0      0
0.000819890899844323      0.00083124084987843      0.804078261968983      0      0
0.00083124084987843      0.000842747920043766      0.804980312732306      0      0
0.000842747920043766      0.000854414285392693      0.805895640318620      0      0
0.000854414285392693      0.000866242151087355      0.806823862127148      0      0
0.000866242151087355      0.000878233752816494      0.807764624512090      0      0
0.000878233752816494      0.000890391357218039      0.808717529922575      0      0
0.000890391357218039      0.000902717262307538      0.809682148633861      0      0
0.000902717262307538      0.000915213797912533      0.810658046429467      0      0
0.000915213797912533      0.000927883326112938      0.811644793365275      0      0
0.000927883326112938      0.000940728241687513      0.812641960939073      0      0
0.000940728241687513      0.000953750972566528      0.813649118403651      0      0
0.000953750972566528      0.000966953980290686      0.814665831867041      0      0
0.000966953980290686      0.000980339760476396      0.815691666786887      0      0
0.000980339760476396      0.000993910843287497      0.816726193769080      0      0
0.000993910843287497      0.0010076697939135      0.817768993654234      0      0
0.0010076697939135      0.00102161921305448      0.818819649256348      0      0
0.00102161921305448      0.0010357617374126      0.819877713629199      0      0
0.0010357617374126      0.00105010004019057      0.820942689122005      0      0
0.00105010004019057      0.00106463683159689      0.822014099613251      0      0
0.00106463683159689      0.00107937485935813      0.823091608677148      0      0
0.00107937485935813      0.00109431690923832      0.824174891742633      0      0
0.00109431690923832      0.00110946580556549      0.825263357810649      0      0
0.00110946580556549      0.00112482441176555      0.826356487281812      0      0
0.00112482441176555      0.00114039563090349      0.827454156802190      0      0
0.00114039563090349      0.00115618240623217      0.828555786946545      0      0
0.00115618240623217      0.00117218772174859      0.829660801931209      0      0
0.00117218772174859      0.00118841460275796      0.830769209303327      0      0
0.00118841460275796      0.00120486611644553      0.831880137126786      0      0
0.00120486611644553      0.00122154537245635      0.832993564545057      0      0
0.00122154537245635      0.00123845552348304      0.834108871835092      0      0
0.00123845552348304      0.00125559976586171      0.835225780172344      0      0
0.00125559976586171      0.00127298134017614      0.836343867163387      0      0
0.00127298134017614      0.00129060353187029      0.837462819973643      0      0
0.00129060353187029      0.00130846967186935      0.838582119758203      0      0
0.00130846967186935      0.00132658313720929      0.839701725545572      0      0
0.00132658313720929      0.00134494735167523      0.840820784073364      0      0
0.00134494735167523      0.00136356578644858      0.841939564749907      0      0
0.00136356578644858      0.00138244196076317      0.843057211296257      0      0
0.00138244196076317      0.00140157944257044      0.844173561771274      0      0
0.00140157944257044      0.00142098184921384      0.845288592681341      0      0
0.00142098184921384      0.00144065284811262      0.846401488734602      0      0
0.00144065284811262      0.00146059615745496      0.847512148232177      0      0
0.00146059615745496      0.00148081554690089      0.848620568380719      0      0
0.00148081554690089      0.00150131483829471      0.849726133075851      0      0
0.00150131483829471      0.00152209790638749      0.850828430861207      0      0
0.00152209790638749      0.00154316867956938      0.851927463832816      0      0
0.00154316867956938      0.00156453114061223      0.853023080291046      0      0
0.00156453114061223      0.00158618932742236      0.854114852294782      0      0
0.00158618932742236      0.00160814733380381      0.855202389892069      0      0
0.00160814733380381      0.00163040931023216      0.856285492632098      0      0
0.00163040931023216      0.00165297946463904      0.857364043501962      0      0
0.00165297946463904      0.00167586206320748      0.858437882304925      0      0
0.00167586206320748      0.00169906143117836      0.859506782807557      0      0
0.00169906143117836      0.00172258195366789      0.860570494588731      0      0
0.00172258195366789      0.00174642807649655      0.861628782751145      0      0
0.00174642807649655      0.00177060430702936      0.862681441340810      0      0
0.00177060430702936      0.00179511521502795      0.863728288576014      0      0
0.00179511521502795      0.00181996543351421      0.864769157502862      0      0
0.00181996543351421      0.00184515965964614      0.865803889232109      0      0
0.00184515965964614      0.00187070265560561      0.866832329815605      0      0
0.00187070265560561      0.00189659924949857      0.867854329313580      0      0
0.00189659924949857      0.00192285433626758      0.868869741500908      0      0
0.00192285433626758      0.00194947287861711      0.869878423424163      0      0
0.00194947287861711      0.00197645990795156      0.870880234961932      0      0
0.00197645990795156      0.00200382052532629      0.871875039525276      0      0
0.00200382052532629      0.00203155990241182      0.872862707826272      0      0
0.00203155990241182      0.00205968328247135      0.873843126305664      0      0
0.00205968328247135      0.00208819598135186      0.874816208676011      0      0
0.00208819598135186      0.00211710338848892      0.875781902238422      0      0
0.00211710338848892      0.00214641096792534      0.876740173904946      0      0
0.00214641096792534      0.00217612425934403      0.877690965818810      0      0
0.00217612425934403      0.00220624887911509      0.878634140118538      0      0
0.00220624887911509      0.00223679052135739      0.879569476168573      0      0
0.00223679052135739      0.00226775495901488      0.880496782001416      0      0
0.00226775495901488      0.00229914804494778      0.881416065515526      0      0
0.00229914804494778      0.00233097571303889      0.882327544749644      0      0
0.00233097571303889      0.00236324397931521      0.883231340095788      0      0
0.00236324397931521      0.00239595894308506      0.884127148427425      0      0
0.00239595894308506      0.00242912678809096      0.885014502303720      0      0
0.00242912678809096      0.00246275378367852      0.885893485765200      0      0
0.00246275378367852      0.00249684628598141      0.886764683093445      0      0
0.00249684628598141      0.00253141073912281      0.887628048043597      0      0
0.00253141073912281      0.0025664536764335      0.888482756491489      0      0
0.0025664536764335      0.00260198172168671      0.889328853375133      0      0
0.00260198172168671      0.00263800159035023      0.890167300288861      0      0
0.00263800159035023      0.00267452009085567      0.890997679014960      0      0
0.00267452009085567      0.00271154412588544      0.891818989950812      0      0
0.00271154412588544      0.00274908069367747      0.892632286384852      0      0
0.00274908069367747      0.00278713688934801      0.893437973778393      0      0
0.00278713688934801      0.00282571990623272      0.894234497823174      0      0
0.00282571990623272      0.00286483703724639      0.895022842686313      0      0
0.00286483703724639      0.00290449567626138      0.895803750506619      0      0
0.00290449567626138      0.00294470331950526      0.896575313082836      0      0
0.00294470331950526      0.0029854675669777      0.897339077775423      0      0
0.0029854675669777      0.00302679612388701      0.898095136719714      0      0
0.00302679612388701      0.0030686968021066      0.898841755920663      0      0
0.0030686968021066      0.00311117752165154      0.899581430127231      0      0
0.00311117752165154      0.0031542463121756      0.900312245262579      0      0
0.0031542463121756      0.00319791131448903      0.901034734721410      0      0
0.00319791131448903      0.00324218078209728      0.901750076675708      0      0
0.00324218078209728      0.0032870630827611      0.902455841938717      0      0
0.0032870630827611      0.00333256670007821      0.903155170708663      0      0
0.00333256670007821      0.00337870023508683      0.903845022973415      0      0
0.00337870023508683      0.00342547240789146      0.904527941330328      0      0
0.00342547240789146      0.00347289205931113      0.905202329552726      0      0
0.00347289205931113      0.00352096815255051      0.905868881649742      0      0
0.00352096815255051      0.00356970977489406      0.906527914059760      0      0
0.00356970977489406      0.00361912613942378      0.907178390007839      0      0
0.00361912613942378      0.0036692265867606      0.907822066921374      0      0
0.0036692265867606      0.00372002058682995      0.908456805724622      0      0
0.00372002058682995      0.00377151774065175      0.909085144857781      0      0
0.00377151774065175      0.00382372778215516      0.909704475269906      0      0
0.00382372778215516      0.00387666058001854      0.910317514473355      0      0
0.00387666058001854      0.00393032613953476      0.910921784856918      0      0
0.00393032613953476      0.0039847346045024      0.911519533580487      0      0
0.0039847346045024      0.00403989625914312      0.912109155984117      0      0
0.00403989625914312      0.00409582153004557      0.912691571386422      0      0
0.00409582153004557      0.00415252098813623      0.913266997637910      0      0
0.00415252098813623      0.00421000535067748      0.913834076928439      0      0
0.00421000535067748      0.0042682854832934      0.914395614130992      0      0
0.0042682854832934      0.00432737240202355      0.914947668467731      0      0
0.00432737240202355      0.00438727727540519      0.915495148190822      0      0
0.00438727727540519      0.00444801142658443      0.916033094907889      0      0
0.00444801142658443      0.00450958633545639      0.916565767622209      0      0
0.00450958633545639      0.00457201364083525      0.917090862889591      0      0
0.00457201364083525      0.00463530514265407      0.917608171982936      0      0
0.00463530514265407      0.00469947280419532      0.918120757050687      0      0
0.00469947280419532      0.00476452875435209      0.918623751010468      0      0
0.00476452875435209      0.0048304852899207      0.919122312966797      0      0
0.0048304852899207      0.00489735487792503      0.919613335478200      0      0
0.00489735487792503      0.00496515015797302      0.920096547600722      0      0
0.00496515015797302      0.00503388394464577      0.920575817428051      0      0
0.00503388394464577      0.00510356922991978      0.921045845249669      0      0
0.00510356922991978      0.00517421918562266      0.921510476259334      0      0
0.00517421918562266      0.00524584716592283      0.921970009899913      0      0
0.00524584716592283      0.00531846670985373      0.922420276256190      0      0
0.00531846670985373      0.00539209154387294      0.922866554185067      0      0
0.00539209154387294      0.00546673558445676      0.923306721947029      0      0
0.00546673558445676      0.00554241294073067      0.923738109848581      0      0
0.00554241294073067      0.00561913791713623      0.924166099069728      0      0
0.00561913791713623      0.00569692501613484      0.924587699477149      0      0
0.00569692501613484      0.00577578894094906      0.925000746068437      0      0
0.00577578894094906      0.00585574459834172      0.925410559067254      0      0
0.00585574459834172      0.00593680710143364      0.925814495999278      0      0
0.00593680710143364      0.00601899177256026      0.926209711273914      0      0
0.00601899177256026      0.00610231414616781      0.926601381184086      0      0
0.00610231414616781      0.0061867899717497      0.926988446695190      0      0
0.0061867899717497      0.0062724352168234      0.927366663044729      0      0
0.0062724352168234      0.00635926606994866      0.927740125235554      0      0
0.00635926606994866      0.00644729894378739      0.928110604728111      0      0
0.00644729894378739      0.00653655047820597      0.928473138023377      0      0
0.00653655047820597      0.00662703754342055      0.928828748533581      0      0
0.00662703754342055      0.00671877724318579      0.929181981672959      0      0
0.00671877724318579      0.00681178691802782      0.929529967557688      0      0
0.00681178691802782      0.00690608414852187      0.929869455061601      0      0
0.00690608414852187      0.00700168675861542      0.930204498228114      0      0
0.00700168675861542      0.00709861281899715      0.930537219572368      0      0
0.00709861281899715      0.00719688065051277      0.930863218894831      0      0
0.00719688065051277      0.00729650882762788      0.931181406843684      0      0
0.00729650882762788      0.00739751618193895      0.931496372591994      0      0
0.00739751618193895      0.00749992180573285      0.931808770625361      0      0
0.00749992180573285      0.00760374505559565      0.932114163853833      0      0
0.00760374505559565      0.00770900555607137      0.932412114617260      0      0
0.00770900555607137      0.00781572320337137      0.932707037848593      0      0
0.00781572320337137      0.00792391816913513      0.932999716315168      0      0
0.00792391816913513      0.00803361090424307      0.933286013384095      0      0
0.00803361090424307      0.00814482214268214      0.933564657428582      0      0
0.00814482214268214      0.00825757290546495      0.933839517705662      0      0
0.00825757290546495      0.00837188450460311      0.934112768751218      0      0
0.00837188450460311      0.0084877785471356      0.934381297390793      0      0
0.0084877785471356      0.00860527693921294      0.934642131677345      0      0
0.00860527693921294      0.00872440189023784      0.934897354330443      0      0
0.00872440189023784      0.0088451759170632      0.935150689681762      0      0
0.0088451759170632      0.00896762184824822      0.935401715855682      0      0
0.00896762184824822      0.00909176282837339      0.935646704759311      0      0
0.00909176282837339      0.00921762232241531      0.935884329065370      0      0
0.00921762232241531      0.009345224120182      0.936117561142690      0      0
0.009345224120182      0.00947459234080956      0.936349368671134      0      0
0.00947459234080956      0.00960575143732124      0.936578665571544      0      0
0.00960575143732124      0.0097387262012494      0.936801975433484      0      0
0.0097387262012494      0.00987354176732169      0.937018146774649      0      0
0.00987354176732169      0.0100102236182119      0.937229792341177      0      0
0.0100102236182119      0.0101487975893568      0.937439913050758      0      0
0.0101487975893568      0.0102892898738392      0.937648252881537      0      0
0.0102892898738392      0.0104317270273393      0.937851773774826      0      0
0.0104317270273393      0.0105761359731542      0.938048345764913      0      0
0.0105761359731542      0.0107225440072866      0.938239169329889      0      0
0.0107225440072866      0.0108709788036044      0.938427344602768      0      0
0.0108709788036044      0.0110214684190717      0.938614474696216      0      0
0.0110214684190717      0.0111740412990521      0.938799070483019      0      0
0.0111740412990521      0.0113287262826851      0.938978245165240      0      0
0.0113287262826851      0.0114855526083377      0.939150700626886      0      0
0.0114855526083377      0.0116445499191305      0.939317957835127      0      0
0.0116445499191305      0.0118057482685412      0.939482810836407      0      0
0.0118057482685412      0.0119691781260852      0.939646698649872      0      0
0.0119691781260852      0.0121348703830748      0.939808486058495      0      0
0.0121348703830748      0.0123028563584581      0.939965606810877      0      0
0.0123028563584581      0.0124731678047393      0.940116362774783      0      0
0.0124731678047393      0.0126458369139802      0.940261332553461      0      0
0.0126458369139802      0.0128208963238851      0.940402813876846      0      0
0.0128208963238851      0.0129983791239701      0.940542930297226      0      0
0.0129983791239701      0.0131783188618175      0.940682006870137      0      0
0.0131783188618175      0.0133607495494169      0.940818426618111      0      0
0.0133607495494169      0.0135457056695945      0.940949934120553      0      0
0.0135457056695945      0.0137332221825303      0.941075305464870      0      0
0.0137332221825303      0.0139233345323668      0.941195172212011      0      0
0.0139233345323668      0.0141160786539086      0.941311514489274      0      0
0.0141160786539086      0.0143114909794141      0.941426290796886      0      0
0.0143114909794141      0.0145096084454827      0.941540181908483      0      0
0.0145096084454827      0.0147104685000363      0.941652236297019      0      0
0.0147104685000363      0.0149141091093971      0.941760548831422      0      0
0.0149141091093971      0.0151205687654648      0.941863462006117      0      0
0.0151205687654648      0.0153298864929916      0.941960532071845      0      0
0.0153298864929916      0.0155421018569589      0.942052729845305      0      0
0.0155421018569589      0.015757254970056      0.942141839860333      0      0
0.015757254970056      0.0159753865002618      0.942229464071724      0      0
0.0159753865002618      0.0161965376785319      0.942316197148153      0      0
0.0161965376785319      0.0164207503065923      0.942401381734598      0      0
0.0164207503065923      0.0166480667648403      0.942483508572640      0      0
0.0166480667648403      0.0168785300203555      0.942561000730835      0      0
0.0168785300203555      0.0171121836350213      0.942632969199955      0      0
0.0171121836350213      0.0173490717737588      0.942699591786041      0      0
0.0173490717737588      0.017589239212875      0.942761982116769      0      0
0.017589239212875      0.0178327313485262      0.942821658360582      0      0
0.0178327313485262      0.0180795942052988      0.942879880511551      0      0
0.0180795942052988      0.0183298744449088      0.942937146730085      0      0
0.0183298744449088      0.0185836193750216      0.942993037516326      0      0
0.0185836193750216      0.0188408769581945      0.943046433750626      0      0
0.0188408769581945      0.0191016958209418      0.943095985828162      0      0
0.0191016958209418      0.0193661252629267      0.943140631449768      0      0
0.0193661252629267      0.0196342152662799      0.943179967344170      0      0
0.0196342152662799      0.0199060165050465      0.943214357494234      0      0
0.0199060165050465      0.0201815803547652      0.943244767712261      0      0
0.0201815803547652      0.0204609589021785      0.943272411092157      0      0
0.0204609589021785      0.0207442049550786      0.943298340940334      0      0
0.0207442049550786      0.0210313720522889      0.943323127321772      0      0
0.0210313720522889      0.0213225144737837      0.943346709532391      0      0
0.0213225144737837      0.0216176872509482      0.943368450883049      0      0
0.0216176872509482      0.0219169461769806      0.943387358207015      0      0
0.0219169461769806      0.0222203478174381      0.943402385302452      0      0
0.0222203478174381      0.0225279495209286      0.943412726113493      0      0
0.0225279495209286      0.0228398094299506      0.943418018488613      0      0
0.0228398094299506      0.0231559864918837      0.943418413723550      0      0
0.0231559864918837      0.0234765404701303      0.943414508149213      0      0
0.0234765404701303      0.0238015319554124      0.943407168790706      0      0
0.0238015319554124      0.0241310223772239      0.943397307345167      0      0
0.0241310223772239      0.0244650740154424      0.943385662202436      0      0
0.0244650740154424      0.0248037500121009      0.943372638541399      0      0
0.0248037500121009      0.025147114383323      0.943358236620159      0      0
0.025147114383323      0.0254952320314234      0.943342074640445      0      0
0.0254952320314234      0.025848168757175      0.943323491045071      0      0
0.025848168757175      0.0262059912722472      0.943301696167379      0      0
0.0262059912722472      0.0265687672118152      0.943275936860552      0      0
0.0265687672118152      0.0269365651473444      0.943245639899077      0      0
0.0269365651473444      0.0273094545995519      0.943210508638186      0      0
0.0273094545995519      0.0276875060515468      0.943170559757613      0      0
0.0276875060515468      0.0280707909621536      0.943126099861317      0      0
0.0280707909621536      0.0284593817794181      0.943077652693024      0      0
0.0284593817794181      0.0288533519543027      0.943025855070675      0      0
0.0288533519543027      0.0292527759545692      0.942971342657183      0      0
0.0292527759545692      0.0296577292788545      0.942914645600281      0      0
0.0296577292788545      0.0300682884709421      0.942856109795969      0      0
0.0300682884709421      0.0304845311342295      0.942795853335140      0      0
0.0304845311342295      0.0309065359463971      0.942733760930212      0      0
0.0309065359463971      0.0313343826742795      0.942669512967187      0      0
0.0313343826742795      0.0317681521889432      0.942602641139516      0      0
0.0317681521889432      0.0322079264809726      0.942532599849682      0      0
0.0322079264809726      0.0326537886759678      0.942458841786165      0      0
0.0326537886759678      0.033105823050257      0.942380887059204      0      0
0.033105823050257      0.033564115046826      0.942298377561223      0      0
0.033564115046826      0.0340287512914689      0.942211111261374      0      0
0.0340287512914689      0.0344998196091616      0.942119054404413      0      0
0.0344998196091616      0.0349774090406628      0.942022332595565      0      0
0.0349774090406628      0.0354616098593442      0.941921204173348      0      0
0.0354616098593442      0.0359525135882537      0.941816020903410      0      0
0.0359525135882537      0.0364502130174152      0.941707181808341      0      0
0.0364502130174152      0.0369548022213675      0.941595085937700      0      0
0.0369548022213675      0.0374663765769464      0.941480089219829      0      0
0.0374663765769464      0.0379850327813123      0.941362469412217      0      0
0.0379850327813123      0.0385108688702281      0.941242401786283      0      0
0.0385108688702281      0.0390439842365898      0.941119946739946      0      0
0.0390439842365898      0.0395844796492134      0.940995049191037      0      0
0.0395844796492134      0.0401324572718825      0.940867548487212      0      0
0.0401324572718825      0.0406880206826587      0.940737196747571      0      0
0.0406880206826587      0.0412512748934598      0.940603683056879      0      0
0.0412512748934598      0.0418223263699098      0.940466660755497      0      0
0.0418223263699098      0.0424012830514618      0.940325775168366      0      0
0.0424012830514618      0.0429882543718015      0.940180689436427      0      0
0.0429882543718015      0.0435833512795317      0.940031106586344      0      0
0.0435833512795317      0.0441866862591436      0.939876786530870      0      0
0.0441866862591436      0.0447983733522791      0.939717557270001      0      0
0.0447983733522791      0.0454185281792862      0.939553320109790      0      0
0.0454185281792862      0.0460472679610735      0.939384049191868      0      0
0.0460472679610735      0.0466847115412677      0.939209786006418      0      0
0.0466847115412677      0.0473309794086762      0.939030629831604      0      0
0.0473309794086762      0.047986193720063      0.938846725201729      0      0
0.047986193720063      0.0486504783232378      0.938658247562034      0      0
0.0486504783232378      0.0493239587804657      0.938465388234065      0      0
0.0493239587804657      0.0500067623922011      0.938268339709968      0      0
0.0500067623922011      0.0506990182211494      0.938067282136725      0      0
0.0506990182211494      0.0514008571166629      0.937862371662022      0      0
0.0514008571166629      0.0521124117394733      0.937653731110359      0      0
0.0521124117394733      0.0528338165867671      0.937441443256927      0      0
0.0528338165867671      0.0535652080176086      0.937225546780209      0      0
0.0535652080176086      0.0543067242787134      0.937006034811544      0      0
0.0543067242787134      0.0550585055305805      0.936782855866847      0      0
0.0550585055305805      0.0558206938739848      0.936555916845277      0      0
0.0558206938739848      0.0565934333768373      0.936325087712251      0      0
0.0565934333768373      0.0573768701014157      0.936090207447965      0      0
0.0573768701014157      0.0581711521319738      0.935851090834283      0      0
0.0581711521319738      0.0589764296027321      0.935607535668149      0      0
0.0589764296027321      0.0597928547262553      0.935359330023696      0      0
0.0597928547262553      0.0606205818222245      0.935106259232949      0      0
0.0606205818222245      0.0614597673466051      0.934848112311650      0      0
0.0614597673466051      0.0623105699212211      0.934584687617830      0      0
0.0623105699212211      0.0631731503637371      0.934315797592511      0      0
0.0631731503637371      0.0640476717180559      0.934041272491243      0      0
0.0640476717180559      0.064934299285137      0.933760963069547      0      0
0.064934299285137      0.065833200654241      0.933474742233179      0      0
0.065833200654241      0.0667445457346082      0.933182505704165      0      0
0.0667445457346082      0.0676685067875737      0.932884171785541      0      0
0.0676685067875737      0.0686052584591283      0.932579680331367      0      0
0.0686052584591283      0.0695549778129301      0.932268991044460      0      0
0.0695549778129301      0.0705178443637725      0.931952081232940      0      0
0.0705178443637725      0.071494040111516      0.931628943158952      0      0
0.071494040111516      0.0724837495754901      0.931299581109889      0      0
0.0724837495754901      0.07348715982937      0.930964008314977      0      0
0.07348715982937      0.0745044605365374      0.930622243819334      0      0
0.0745044605365374      0.0755358439859309      0.930274309414475      0      0
0.0755358439859309      0.0765815051283916      0.929920226709608      0      0
0.0765815051283916      0.0776416416135129      0.929560014412758      0      0
0.0776416416135129      0.0787164538269999      0.929193685875406      0      0
0.0787164538269999      0.0798061449285455      0.928821246939470      0      0
0.0798061449285455      0.0809109208902321      0.928442694111592      0      0
0.0809109208902321      0.0820309905354643      0.928058013077052      0      0
0.0820309905354643      0.0831665655784396      0.927667177554460      0      0
0.0831665655784396      0.0843178606641673      0.927270148482827      0      0
0.0843178606641673      0.0854850934090396      0.926866873524720      0      0
0.0854850934090396      0.0866684844419658      0.926457286862872      0      0
0.0866684844419658      0.087868257446075      0.926041309262929      0      0
0.087868257446075      0.0890846392009967      0.925618848371696      0      0
0.0890846392009967      0.0903178596257262      0.925189799218277      0      0
0.0903178596257262      0.0915681518220832      0.924754044884690      0      0
0.0915681518220832      0.0928357521187732      0.924311457312689      0      0
0.0928357521187732      0.0941209001160578      0.923861898214552      0      0
0.0941209001160578      0.0954238387310435      0.923405220057227      0      0
0.0954238387310435      0.0967448142435972      0.922941267091449      0      0
0.0967448142435972      0.0980840763428988      0.922469876399959      0      0
0.0980840763428988      0.0994418781746361      0.921990878941801      0      0
0.0994418781746361      0.100818476388855      0.921504100572565      0      0
0.100818476388855      0.10221413118847      0.921009363023469      0      0
0.10221413118847      0.103629106378448      0.920506484825079      0      0
0.103629106378448      0.105063669415674      0.919995282164310      0      0
0.105063669415674      0.106518091459502      0.919475569666016      0      0
0.106518091459502      0.107992647423013      0.918947161092973      0      0
0.107992647423013      0.109487616024976      0.918409869960282      0      0
0.109487616024976      0.111003279842531      0.917863510062260      0      0
0.111003279842531      0.112539925364605      0.917307895911646      0      0
0.112539925364605      0.114097843046059      0.916742843092461      0      0
0.114097843046059      0.115677327362591      0.916168168529155      0      0
0.115677327362591      0.117278676866402      0.915583690675708      0      0
0.117278676866402      0.118902194242619      0.914989229629179      0      0
0.118902194242619      0.120548186366517      0.914384607172847      0      0
0.120548186366517      0.122216964361519      0.913769646754510      0      0
0.122216964361519      0.123908843658004      0.913144173405800      0      0
0.123908843658004      0.125624144052934      0.912508013608513      0      0
0.125624144052934      0.127363189770296      0.911860995113974      0      0
0.127363189770296      0.12912630952239      0.911202946721344      0      0
0.12912630952239      0.130913836571959      0.910533698020625      0      0
0.130913836571959      0.132726108795187      0.909853079105849      0      0
0.132726108795187      0.134563468745557      0.909160920263642      0      0
0.134563468745557      0.136426263718606      0.908457051641993      0      0
0.136426263718606      0.138314845817565      0.907741302903704      0      0
0.138314845817565      0.140229572019921      0.907013502868569      0      0
0.140229572019921      0.142170804244882      0.906273479147946      0      0
0.142170804244882      0.144138909421796      0.905521057774973      0      0
0.144138909421796      0.146134259559502      0.904756062833272      0      0
0.146134259559502      0.148157231816648      0.903978316086587      0      0
0.148157231816648      0.150208208572982      0.903187636611457      0      0
0.150208208572982      0.152287577501628      0.902383840434611      0      0
0.152287577501628      0.154395731642364      0.901566740176494      0      0
0.154395731642364      0.156533069475914      0.900736144701980      0      0
0.156533069475914      0.158699994999266      0.899891858779055      0      0
0.158699994999266      0.16089691780204      0.899033682745978      0      0
0.16089691780204      0.163124253143903      0.898161412187198      0      0
0.163124253143903      0.165382422033063      0.897274837618075      0      0
0.165382422033063      0.16767185130585      0.896373744178278      0      0
0.16767185130585      0.16999297370739      0.895457911333531      0      0
0.16999297370739      0.172346227973408      0.894527112585267      0      0
0.172346227973408      0.174732058913154      0.893581115187581      0      0
0.174732058913154      0.177150917493482      0.892619679870795      0      0
0.177150917493482      0.179603260924088      0.891642560570813      0      0
0.179603260924088      0.182089552743936      0.890649504163412      0      0
0.182089552743936      0.184610262908873      0.889640250202495      0      0
0.184610262908873      0.187165867880458      0.888614530661330      0      0
0.187165867880458      0.189756850716024      0.887572069675698      0      0
0.189756850716024      0.192383701159985      0.886512583287892      0      0
0.192383701159985      0.195046915736409      0.885435779190439      0      0
0.195046915736409      0.197746997842864      0.884341356468425      0      0
0.197746997842864      0.200484457845576      0.883229005339260      0      0
0.200484457845576      0.203259813175894      0.882098406888730      0      0
0.203259813175894      0.206073588428097      0.880949232802164      0      0
0.206073588428097      0.208926315458549      0.879781145089529      0      0
0.208926315458549      0.211818533486235      0.878593795803280      0      0
0.211818533486235      0.214750789194674      0.877386826747752      0      0
0.214750789194674      0.217723636835266      0.876159869178912      0      0
0.217723636835266      0.220737638332042      0.874912543493257      0      0
0.220737638332042      0.22379336338789      0.873644458904620      0      0
0.22379336338789      0.226891389592229      0.872355213107679      0      0
0.226891389592229      0.230032302530194      0.871044391926892      0      0
0.230032302530194      0.233216695893316      0.869711568949594      0      0
0.233216695893316      0.236445171591743      0.868356305141968      0      0
0.236445171591743      0.239718339868012      0.866978148446537      0      0
0.239718339868012      0.243036819412397      0.865576633359841      0      0
0.243036819412397      0.246401237479853      0.864151280488871      0      0
0.246401237479853      0.249812230008578      0.862701596084820      0      0
0.249812230008578      0.253270441740218      0.861227071552634      0      0
0.253270441740218      0.256776526341734      0.859727182934791      0      0
0.256776526341734      0.260331146528961      0.858201390367678      0      0
0.260331146528961      0.263934974191869      0.856649137508834      0      0
0.263934974191869      0.267588690521566      0.855069850933255      0      0
0.267588690521566      0.271292986139054      0.853462939496861      0      0
0.271292986139054      0.275048561225772      0.851827793665104      0      0
0.275048561225772      0.27885612565594      0.850163784804596      0      0
0.27885612565594      0.282716399130741      0.848470264435481      0      0
0.282716399130741      0.286630111314356      0.846746563442164      0      0
0.286630111314356      0.290598001971889      0.844991991239810      0      0
0.290598001971889      0.294620821109189      0.843205834893901      0      0
0.294620821109189      0.298699329114623      0.841387358189901      0      0
0.298699329114623      0.302834296902796      0.839535800649919      0      0
0.302834296902796      0.307026506060274      0.837650376492999      0      0
0.307026506060274      0.311276748993318      0.835730273535432      0      0
0.311276748993318      0.315585829077662      0.833774652027222      0      0
0.315585829077662      0.319954560810364      0.831782643420533      0      0
0.319954560810364      0.324383769963767      0.829753349065619      0      0
0.324383769963767      0.32887429374158      0.827685838829404      0      0
0.32887429374158      0.33342698093713      0.825579149631478      0      0
0.33342698093713      0.338042692093795      0.823432283891849      0      0
0.338042692093795      0.342722299667666      0.821244207884355      0      0
0.342722299667666      0.347466688192458      0.819013849989100      0      0
0.347466688192458      0.352276754446699      0.816740098836746      0      0
0.352276754446699      0.357153407623246      0.814421801336876      0      0
0.357153407623246      0.362097569501131      0.812057760581968      0      0
0.362097569501131      0.367110174619799      0.809646733617788      0      0
0.367110174619799      0.372192170455755      0.807187429070197      0      0
0.372192170455755      0.37734451760165      0.804678504617462      0      0
0.37734451760165      0.382568189947856      0.802118564296182      0      0
0.382568189947856      0.387864174866547      0.799506155627840      0      0
0.387864174866547      0.393233473398329      0.796839766551781      0      0
0.393233473398329      0.398677100441459      0.794117822149072      0      0
0.398677100441459      0.40419608494368      0.791338681140207      0      0
0.40419608494368      0.409791470096709      0.788500632137968      0      0
0.409791470096709      0.41546431353342      0.785601889634901      0      0
0.41546431353342      0.421215687527758      0.782640589702813      0      0
0.421215687527758      0.427046679197417      0.779614785379377      0      0
0.427046679197417      0.43295839070933      0.776522441714404      0      0
0.43295839070933      0.438951939487993      0.773361430445383      0      0
0.438951939487993      0.445028458426682      0.770129524268744      0      0
0.445028458426682      0.451189096101594      0.766824390669562      0      0
0.451189096101594      0.457435016988945      0.763443585268389      0      0
0.457435016988945      0.463767401685081      0.759984544639220      0      0
0.463767401685081      0.470187447129631      0.756444578547376      0      0
0.470187447129631      0.476696366831751      0.752820861550112      0      0
0.476696366831751      0.483295391099501      0.749110423896043      0      0
0.483295391099501      0.489985767272398      0.745310141651720      0      0
0.489985767272398      0.496768759957182      0.741416725974956      0      0
0.496768759957182      0.503645651266856      0.737426711444404      0      0
0.503645651266856      0.510617741063022      0.733336443343363      0      0
0.510617741063022      0.517686347201588      0.729142063782506      0      0
0.517686347201588      0.524852805781861      0.724839496530928      0      0
0.524852805781861      0.532118471399099      0.720424430407165      0      0
0.532118471399099      0.539484717400551      0.715892301061334      0      0
0.539484717400551      0.546952936145049      0.711238270955580      0      0
0.546952936145049      0.554524539266187      0.706457207322163      0      0
0.554524539266187      0.56220095793915      0.701543657845764      0      0
0.56220095793915      0.569983643151229      0.696491823778189      0      0
0.569983643151229      0.577874065976087      0.691295530148321      0      0
0.577874065976087      0.585873717851818      0.685948192676444      0      0
0.585873717851818      0.59398411086286      0.680442780938253      0      0
0.59398411086286      0.602206778025804      0.674771777247620      0      0
0.602206778025804      0.610543273579166      0.668927130635769      0      0
0.610543273579166      0.618995173277162      0.662900205194362      0      0
0.618995173277162      0.62756407468756      0.656681721916588      0      0
0.62756407468756      0.636251597493652      0.650261693008036      0      0
0.636251597493652      0.645059383800396      0.643629347440438      0      0
0.645059383800396      0.653989098444817      0.636773046276797      0      0
0.653989098444817      0.663042429310678      0.629680185993601      0      0
0.663042429310678      0.672221087647534      0.622337087648257      0      0
0.672221087647534      0.681526808394186      0.614728869266061      0      0
0.681526808394186      0.690961350506615      0.606839298221880      0      0
0.690961350506615      0.70052649729046      0.598650619628185      0      0
0.70052649729046      0.710224056738094      0.590143355759878      0      0
0.710224056738094      0.720055861870372      0.581296070273975      0      0
0.720055861870372      0.730023771083106      0.572085089316211      0      0
0.730023771083106      0.740129668498331      0.562484169402531      0      0
0.740129668498331      0.750375464320448      0.552464099014132      0      0
0.750375464320448      0.76076309519728      0.541992216850077      0      0
0.76076309519728      0.771294524586143      0.531031824198429      0      0
0.771294524586143      0.781971743124969      0.519541461250876      0      0
0.781971743124969      0.792796769008581      0.507474006380963      0      0
0.792796769008581      0.803771648370161      0.494775541846935      0      0
0.803771648370161      0.814898455668016      0.481383906535571      0      0
0.814898455668016      0.826179294077686      0.467226822088640      0      0
0.826179294077686      0.837616295889483      0.452219426067834      0      0
0.837616295889483      0.849211622911536      0.436260962579763      0      0
0.849211622911536      0.860967466878409      0.419230245122305      0      0
0.860967466878409      0.872886049865385      0.400979277233679      0      0
0.872886049865385      0.884969624708479      0.381324012864125      0      0
0.884969624708479      0.897220475430265      0.360030491554929      0      0
0.897220475430265      0.909640917671599      0.336793117776354      0      0
0.909640917671599      0.922233299129318      0.311198761635907      0      0
0.922233299129318      0.935      0.282663214381889      0      0
# END HISTO1D SudakovqbarqExpOutputsN2LLRes22


==> Diag_Evo_Hard/Diag_SudN2LLp_qqbar_1.dat <==
# BEGIN PLOT
Title=$q_{n}+\bar{q}_{\bar{n}}\to t +\bar{t}+X$
Legend1XPos=0.7
Legend1YPos=0.93
Legend2XPos=0.7
Legend2YPos=0.83
Legend3XPos=0.7
Legend3YPos=0.73
Legend4XPos=0.7
Legend4YPos=0.63
Legend5XPos=0.4
Legend5YPos=0.93
Legend6XPos=0.4
Legend6YPos=0.83
Legend1Only=SudakovqqbarExpOutputsN2LL11    
Legend2Only=SudakovqqbarExpOutputsN2LL12 
Legend3Only=SudakovqqbarExpOutputsN2LL21  
Legend4Only=SudakovqqbarExpOutputsN2LL22  
Legend5Only=SudakovqqbarExpOutputsThresholdDivN2LL11  
Legend6Only=SudakovqqbarExpOutputsThresholdDivN2LL22  
DrawOnly= SudakovqqbarExpOutputsN2LL11 SudakovqqbarExpOutputsThresholdDivN2LL11  SudakovqqbarExpOutputsN2LL12 SudakovqqbarExpOutputsN2LL21 SudakovqqbarExpOutputsN2LL22  SudakovqqbarExpOutputsThresholdDivN2LL22  
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=1
Legend6=1
LogY=1
LogX=1
XLabel=$\beta_{t\bar{t}}$
YLabel= 
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlot=0
XMin=0.000001
XMax=1
YMin=0.0001
YMax=10000000
# END PLOT
# BEGIN HISTO1D SudakovqqbarExpOutputsN2LL11
PlotOrder=1
LineColor=blue
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(1,1)}_{h}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      10522720.6739911      0      0
0.00000101384324431002      0.00000102787812403307      10237323.4300644      0      0
0.00000102787812403307      0.00000104210729202498      9959666.73395000      0      0
0.00000104210729202498      0.00000105653343786574      9689540.64640820      0      0
0.00000105653343786574      0.00000107115928836782      9426740.92217396      0      0
0.00000107115928836782      0.00000108598760809164      9171068.85552505      0      0
0.00000108598760809164      0.00000110102119986811      8922331.13003846      0      0
0.00000110102119986811      0.00000111626290532839      8680339.67242174      0      0
0.00000111626290532839      0.00000113171560544106      8444911.51030879      0      0
0.00000113171560544106      0.00000114738222105665      8215868.63391240      0      0
0.00000114738222105665      0.00000116326571345971      7993037.86142918      0      0
0.00000116326571345971      0.0000011793690849286      7776250.70809489      0      0
0.0000011793690849286      0.00000119569537930295      7565343.25879129      0      0
0.00000119569537930295      0.000001212247682559      7360156.04410811      0      0
0.000001212247682559      0.00000122902912339292      7160533.91976658      0      0
0.00000122902912339292      0.00000124604287381218      6966325.94931305      0      0
0.00000124604287381218      0.00000126329214973512      6777385.28999440      0      0
0.00000126329214973512      0.00000128078021159884      6593569.08172857      0      0
0.00000128078021159884      0.00000129851036497544      6414738.33908654      0      0
0.00000129851036497544      0.00000131648596119688      6240757.84620392      0      0
0.00000131648596119688      0.00000133471039798844      6071496.05454279      0      0
0.00000133471039798844      0.00000135318712011092      5906824.98342640      0      0
0.00000135318712011092      0.00000137191962001179      5746620.12327160      0      0
0.00000137191962001179      0.00000139091143848532      5590760.34144580      0      0
0.00000139091143848532      0.00000141016616534188      5439127.79067728      0      0
0.00000141016616534188      0.00000142968744008643      5291607.81994955      0      0
0.00000142968744008643      0.00000144947895260651      5148088.88781254      0      0
0.00000144947895260651      0.00000146954444386967      5008462.47804481      0      0
0.00000146954444386967      0.00000148988770663059      4872623.01760336      0      0
0.00000148988770663059      0.00000151051258614798      4740467.79679861      0      0
0.00000151051258614798      0.00000153142298091138      4611896.89163457      0      0
0.00000153142298091138      0.00000155262284337812      4486813.08825517      0      0
0.00000155262284337812      0.00000157411618072032      4365121.80943982      0      0
0.00000157411618072032      0.00000159590705558239      4246731.04309256      0      0
0.00000159590705558239      0.0000016179995868489      4131551.27267073      0      0
0.0000016179995868489      0.00000164039795042316      4019495.40950048      0      0
0.00000164039795042316      0.00000166310638001652      3910478.72692815      0      0
0.00000166310638001652      0.00000168612916794864      3804418.79625750      0      0
0.00000168612916794864      0.00000170947066595881      3701235.42442445      0      0
0.00000170947066595881      0.00000173313528602849      3600850.59336229      0      0
0.00000173313528602849      0.00000175712750121529      3503188.40101132      0      0
0.00000175712750121529      0.00000178145184649847      3408175.00392853      0      0
0.00000178145184649847      0.00000180611291963609      3315738.56145373      0      0
0.00000180611291963609      0.00000183111538203409      3225809.18139005      0      0
0.00000183111538203409      0.00000185646395962742      3138318.86715773      0      0
0.00000185646395962742      0.00000188216344377329      3053201.46638112      0      0
0.00000188216344377329      0.00000190821869215684      2970392.62087020      0      0
0.00000190821869215684      0.00000193463462970931      2889829.71795861      0      0
0.00000193463462970931      0.000001961416249539      2811451.84316156      0      0
0.000001961416249539      0.00000198856861387501      2735199.73411770      0      0
0.00000198856861387501      0.00000201609685502412      2661015.73578027      0      0
0.00000201609685502412      0.00000204400617634088      2588843.75682339      0      0
0.00000204400617634088      0.00000207230185321116      2518629.22723092      0      0
0.00000207230185321116      0.00000210098923404927      2450319.05703537      0      0
0.00000210098923404927      0.00000213007374130893      2383861.59617608      0      0
0.00000213007374130893      0.00000215956087250823      2319206.59544599      0      0
0.00000215956087250823      0.00000218945620126872      2256305.16849771      0      0
0.00000218945620126872      0.00000221976537836897      2195109.75488002      0      0
0.00000221976537836897      0.00000225049413281266      2135574.08407686      0      0
0.00000225049413281266      0.00000228164827291145      2077653.14052174      0      0
0.00000228164827291145      0.0000023132336873829      2021303.12956095      0      0
0.0000023132336873829      0.0000023452563464635      1966481.44433993      0      0
0.0000023452563464635      0.00000237772230303722      1913146.63358784      0      0
0.00000237772230303722      0.00000241063769377955      1861258.37027572      0      0
0.00000241063769377955      0.00000244400874031748      1810777.42112483      0      0
0.00000244400874031748      0.00000247784175040552      1761665.61694192      0      0
0.00000247784175040552      0.00000251214311911795      1713885.82375914      0      0
0.00000251214311911795      0.00000254691933005764      1667401.91475656      0      0
0.00000254691933005764      0.00000258217695658154      1622178.74294636      0      0
0.00000258217695658154      0.0000026179226630432      1578182.11459780      0      0
0.0000026179226630432      0.00000265416320605244      1535378.76338292      0      0
0.00000265416320605244      0.00000269090543575249      1493736.32522358      0      0
0.00000269090543575249      0.00000272815629711478      1453223.31382058      0      0
0.00000272815629711478      0.00000276592283125165      1413809.09684654      0      0
0.00000276592283125165      0.00000280421217674733      1375463.87278446      0      0
0.00000280421217674733      0.00000284303157100718      1338158.64839450      0      0
0.00000284303157100718      0.00000288238835162573      1301865.21679184      0      0
0.00000288238835162573      0.00000292228995777364      1266556.13611915      0      0
0.00000292228995777364      0.00000296274393160382      1232204.70879753      0      0
0.00000296274393160382      0.00000300375791967704      1198784.96134018      0      0
0.00000300375791967704      0.00000304533967440728      1166271.62471351      0      0
0.00000304533967440728      0.0000030874970555271      1134640.11523105      0      0
0.0000030874970555271      0.00000313023803157323      1103866.51596534      0      0
0.00000313023803157323      0.00000317357068139281      1073927.55866418      0      0
0.00000317357068139281      0.00000321750319567045      1044800.60615721      0      0
0.00000321750319567045      0.00000326204387847638      1016463.63523968      0      0
0.00000326204387847638      0.00000330720114883614      988895.220020511      0      0
0.00000330720114883614      0.00000335298354232185      962074.515721920      0      0
0.00000335298354232185      0.00000339939971266569      935981.242918458      0      0
0.00000339939971266569      0.00000344645843339553      910595.672203522      0      0
0.00000344645843339553      0.00000349416859949336      885898.609271736      0      0
0.00000349416859949336      0.00000354253922907654      861871.380405926      0      0
0.00000354253922907654      0.00000359157946510248      838495.818357723      0      0
0.00000359157946510248      0.00000364129857709674      815754.248611105      0      0
0.00000364129857709674      0.00000369170596290522      793629.476018511      0      0
0.00000369170596290522      0.00000374281115047047      772104.771799394      0      0
0.00000374281115047047      0.0000037946237996327      751163.860891417      0      0
0.0000037946237996327      0.00000384715370395563      730790.909644698      0      0
0.00000384715370395563      0.00000390041079257769      710970.513849813      0      0
0.00000390041079257769      0.00000395440513208878      691687.687090513      0      0
0.00000395440513208878      0.00000400914692843308      672927.849412326      0      0
0.00000400914692843308      0.00000406464652883815      654676.816298497      0      0
0.00000406464652883815      0.00000412091442377072      636920.787944922      0      0
0.00000412091442377072      0.00000417796124891967      619646.338825966      0      0
0.00000417796124891967      0.00000423579778720626      602840.407543278      0      0
0.00000423579778720626      0.0000042944349708224      586490.286949924      0      0
0.0000042944349708224      0.00000435388388329698      570583.614542378      0      0
0.00000435388388329698      0.00000441415576159092      555108.363113095      0      0
0.00000441415576159092      0.0000044752619982211      540052.831656615      0      0
0.0000044752619982211      0.00000453721414341383      525405.636522300      0      0
0.00000453721414341383      0.00000460002390728798      511155.702807036      0      0
0.00000460002390728798      0.0000046637031620685      497292.255981376      0      0
0.0000046637031620685      0.00000472826394433043      483804.813742804      0      0
0.00000472826394433043      0.00000479371845727405      470683.178089950      0      0
0.00000479371845727405      0.00000486007907303155      457917.427611773      0      0
0.00000486007907303155      0.00000492735833500554      445497.909985871      0      0
0.00000492735833500554      0.00000499556896024003      433415.234680259      0      0
0.00000499556896024003      0.00000506472384182418      421660.265853084      0      0
0.00000506472384182418      0.00000513483605132934      410224.115444916      0      0
0.00000513483605132934      0.00000520591884127979      399098.136458389      0      0
0.00000520591884127979      0.00000527798564765776      388273.916420117      0      0
0.00000527798564765776      0.00000535105009244307      377743.271019923      0      0
0.00000535105009244307      0.00000542512598618791      367498.237922602      0      0
0.00000542512598618791      0.00000550022733062734      357531.070747510      0      0
0.00000550022733062734      0.00000557636832132587      347834.233211438      0      0
0.00000557636832132587      0.00000565356335036064      338400.393430351      0      0
0.00000565356335036064      0.00000573182700904185      329222.418375670      0      0
0.00000573182700904185      0.00000581117409067079      320293.368480911      0      0
0.00000581117409067079      0.000005891619593336      311606.492394603      0      0
0.000005891619593336      0.00000597317872274825      303155.221875518      0      0
0.00000597317872274825      0.00000605586689511467      294933.166826355      0      0
0.00000605586689511467      0.0000061396997400527      286934.110462115      0      0
0.0000061396997400527      0.00000622469310354442      279152.004609524      0      0
0.00000622469310354442      0.00000631086305093168      271580.965133943      0      0
0.00000631086305093168      0.0000063982258699528      264215.267490310      0      0
0.0000063982258699528      0.00000648679807382125      257049.342394751      0      0
0.00000648679807382125      0.00000657659640434692      250077.771613581      0      0
0.00000657659640434692      0.00000666763783510069      243295.283866521      0      0
0.00000666763783510069      0.00000675993957462272      236696.750841026      0      0
0.00000675993957462272      0.0000068535190696752      230277.183314710      0      0
0.0000068535190696752      0.00000694839400854009      224031.727382942      0      0
0.00000694839400854009      0.00000704458232436258      217955.660788760      0      0
0.00000704458232436258      0.00000714210219854078      212044.389352312      0      0
0.00000714210219854078      0.00000724097206416231      206293.443497157      0      0
0.00000724097206416231      0.00000734121060948854      200698.474870763      0      0
0.00000734121060948854      0.000007442836781487      195255.253056673      0      0
0.000007442836781487      0.00000754586978941272      189959.662375842      0      0
0.00000754586978941272      0.00000765032910843916      184807.698774724      0      0
0.00000765032910843916      0.00000775623448333934      179795.466797767      0      0
0.00000775623448333934      0.00000786360593221801      174919.176642018      0      0
0.00000786360593221801      0.00000797246375029542      170175.141291606      0      0
0.00000797246375029542      0.00000808282851374354      165559.773729955      0      0
0.00000808282851374354      0.00000819472108357529      161069.584227601      0      0
0.00000819472108357529      0.00000830816260958769      156701.177703565      0      0
0.00000830816260958769      0.00000842317453435958      152451.251158301      0      0
0.00000842317453435958      0.00000853977859730466      148316.591176262      0      0
0.00000853977859730466      0.00000865799683878063      144294.071496197      0      0
0.00000865799683878063      0.00000877785160425524      140380.650647354      0      0
0.00000877785160425524      0.00000889936554853005      136573.369649793      0      0
0.00000889936554853005      0.00000902256164002253      132869.349777064      0      0
0.00000902256164002253      0.00000914746316510757      129265.790379576      0      0
0.00000914746316510757      0.00000927409373251906      125759.966766992      0      0
0.00000927409373251906      0.00000940247727781235      122349.228148062      0      0
0.00000940247727781235      0.00000953263806788851      119030.995626331      0      0
0.00000953263806788851      0.00000966460070558129      115802.760250209      0      0
0.00000966460070558129      0.00000979839013430744      112662.081115924      0      0
0.00000979839013430744      0.00000993403164278155      109606.583521924      0      0
0.00000993403164278155      0.000010071550869796      106633.957173350      0      0
0.000010071550869796      0.0000102109738090674      103741.954435187      0      0
0.0000102109738090674      0.0000103523268141496      100928.388632806      0      0
0.0000103523268141496      0.000010495636603415      98191.1323985967      0      0
0.000010495636603415      0.0000106409302651053      95528.1160634426      0      0
0.0000106409302651053      0.000010788235262451      92937.3260918184      0      0
0.000010788235262451      0.0000109375794388631      90416.8035593362      0      0
0.0000109375794388631      0.0000110889910231955      87964.6426715809      0      0
0.0000110889910231955      0.0000112424986350812      85578.9893231194      0      0
0.0000112424986350812      0.0000113981312903417      83258.0396955893      0      0
0.0000113981312903417      0.0000115559184064716      81000.0388938145      0      0
0.0000115559184064716      0.000011715889808199      78803.2796189080      0      0
0.000011715889808199      0.0000118780757331232      76666.1008773667      0      0
0.0000118780757331232      0.0000120425068374297      74586.8867251737      0      0
0.0000120425068374297      0.0000122092142016854      72564.0650459682      0      0
0.0000122092142016854      0.0000123782293367127      70596.1063623493      0      0
0.0000123782293367127      0.0000125495841895462      68681.5226794223      0      0
0.0000125495841895462      0.0000127233111494713      66818.8663597094      0      0
0.0000127233111494713      0.0000128994430541458      65006.7290285752      0      0
0.0000128994430541458      0.0000130780131958075      63243.7405093400      0      0
0.0000130780131958075      0.0000132590553275668      61528.5677872742      0      0
0.0000132590553275668      0.0000134426036697863      59859.9140016907      0      0
0.0000134426036697863      0.00001362869291655      58236.5174653747      0      0
0.00001362869291655      0.00001381735824222      56657.1507106086      0      0
0.00001381735824222      0.0000140086353080861      55120.6195610704      0      0
0.0000140086353080861      0.0000142025602691059      53625.7622289045      0      0
0.0000142025602691059      0.0000143991697807389      52171.4484362794      0      0
0.0000143991697807389      0.0000145985010058751      50756.5785607746      0      0
0.0000145985010058751      0.0000148005916218595      49380.0828039425      0      0
0.0000148005916218595      0.0000150054798276138      48040.9203824237      0      0
0.0000150054798276138      0.0000152132043508565      46738.0787409974      0      0
0.0000152132043508565      0.0000154238044554237      45470.5727869809      0      0
0.0000154238044554237      0.0000156373199486901      44237.4441453854      0      0
0.0000156373199486901      0.0000158537911890937      43037.7604342829      0      0
0.0000158537911890937      0.0000160732590937644      41870.6145598183      0      0
0.0000160732590937644      0.0000162957651462576      40735.1240303501      0      0
0.0000162957651462576      0.000016521351404396      39630.4302891840      0      0
0.000016521351404396      0.0000167500605082187      38555.6980654136      0      0
0.0000167500605082187      0.0000169819356880416      37510.1147423601      0      0
0.0000169819356880416      0.0000172170207726282      36492.8897431433      0      0
0.0000172170207726282      0.0000174553601974744      35503.2539329206      0      0
0.0000174553601974744      0.0000176969990132074      34540.4590373354      0      0
0.0000176969990132074      0.0000179419828941014      33603.7770767368      0      0
0.0000179419828941014      0.0000181903581467107      32692.4998157461      0      0
0.0000181903581467107      0.0000184421717186223      31805.9382277548      0      0
0.0000184421717186223      0.0000186974712073306      30943.4219739444      0      0
0.0000186974712073306      0.0000189563048692332      30104.2988964309      0      0
0.0000189563048692332      0.0000192187216287532      29287.9345251672      0      0
0.0000192187216287532      0.0000194847710875863      28493.7115982107      0      0
0.0000194847710875863      0.0000197545035340766      27721.0295950045      0      0
0.0000197545035340766      0.000020027969952722      26969.3042823183      0      0
0.000020027969952722      0.0000203052220338112      26237.9672725009      0      0
0.0000203052220338112      0.0000205863121831945      25526.4655937207      0      0
0.0000205863121831945      0.0000208712935321888      24834.2612718537      0      0
0.0000208712935321888      0.000021160219947621      24160.8309237163      0      0
0.000021160219947621      0.0000214531460420097      23505.6653613321      0      0
0.0000214531460420097      0.0000217501271838877      22868.2692069258      0      0
0.0000217501271838877      0.0000220512195082683      22248.1605183639      0      0
0.0000220512195082683      0.0000223564799272551      21644.8704247551      0      0
0.0000223564799272551      0.0000226659661408002      21057.9427719276      0      0
0.0000226659661408002      0.0000229797366476099      20486.9337775309      0      0
0.0000229797366476099      0.0000232978507562027      19931.4116954826      0      0
0.0000232978507562027      0.0000236203685961192      19390.9564895261      0      0
0.0000236203685961192      0.000023947351129288      18865.1595156303      0      0
0.000023947351129288      0.0000242788601615485      18353.6232130131      0      0
0.0000242788601615485      0.0000246149583543337      17855.9608035407      0      0
0.0000246149583543337      0.0000249557092365137      17371.7959992811      0      0
0.0000249557092365137      0.0000253011772164045      16900.7627179876      0      0
0.0000253011772164045      0.0000256514275939423      16442.5048063003      0      0
0.0000256514275939423      0.0000260065265730261      15996.6757704536      0      0
0.0000260065265730261      0.0000263665412740315      15562.9385142912      0      0
0.0000263665412740315      0.0000267315397464981      15140.9650843833      0      0
0.0000267315397464981      0.0000271015909819919      14730.4364220563      0      0
0.0000271015909819919      0.0000274767649271459      14331.0421221488      0      0
0.0000274767649271459      0.0000278571324968813      13942.4801983112      0      0
0.0000278571324968813      0.0000282427655878122      13564.4568546717      0      0
0.0000282427655878122      0.0000286337370918349      13196.6862636933      0      0
0.0000286337370918349      0.0000290301209099061      12838.8903500575      0      0
0.0000290301209099061      0.0000294319919660113      12490.7985804065      0      0
0.0000294319919660113      0.0000298394262213274      12152.1477587871      0      0
0.0000298394262213274      0.00003025250068858      11822.6818276601      0      0
0.00003025250068858      0.000030671293446601      11502.1516742686      0      0
0.000030671293446601      0.0000310958836550867      11190.3149423027      0      0
0.0000310958836550867      0.00003152635156956      10886.9358486418      0      0
0.00003152635156956      0.000031962778556541      10591.7850050754      0      0
0.000031962778556541      0.0000324052471089262      10304.6392448590      0      0
0.0000324052471089262      0.0000328538408615817      10025.2814539895      0      0
0.0000328538408615817      0.000033308644607151      9753.50040701829      0      0
0.000033308644607151      0.0000337697443120835      9489.09060736397      0      0
0.0000337697443120835      0.0000342372271328825      9231.85213192064      0      0
0.0000342372271328825      0.0000347111814325807      8981.59047990393      0      0
0.0000347111814325807      0.0000351916967974413      8738.11642577370      0      0
0.0000351916967974413      0.0000356788640538924      8501.24587617429      0      0
0.0000356788640538924      0.0000361727752856944      8270.79973072690      0      0
0.0000361727752856944      0.0000366735238513458      8046.60374660999      0      0
0.0000366735238513458      0.0000371812044017293      7828.48840682695      0      0
0.0000371812044017293      0.0000376959128980032      7616.28879201801      0      0
0.0000376959128980032      0.0000382177466297395      7409.84445576066      0      0
0.0000382177466297395      0.0000387468042333134      7208.99930327286      0      0
0.0000387468042333134      0.0000392831857105477      7013.60147336453      0      0
0.0000392831857105477      0.0000398269924476147      6823.50322363796      0      0
0.0000398269924476147      0.0000403783272342003      6638.56081875031      0      0
0.0000403783272342003      0.0000409372942829333      6458.63442176089      0      0
0.0000409372942829333      0.0000415039992490831      6283.58798838123      0      0
0.0000415039992490831      0.000042078549250531      6113.28916412064      0      0
0.000042078549250531      0.0000426610528880173      5947.60918420478      0      0
0.0000426610528880173      0.0000432516202656688      5786.42277621512      0      0
0.0000432516202656688      0.0000438503630118107      5629.60806537493      0      0
0.0000438503630118107      0.0000444573943000663      5477.04648239177      0      0
0.0000444573943000663      0.0000450728288707489      5328.62267381693      0      0
0.0000450728288707489      0.0000456967830525504      5184.22441481230      0      0
0.0000456967830525504      0.0000463293747845289      5043.74252429796      0      0
0.0000463293747845289      0.0000469707236384016      4907.07078240497      0      0
0.0000469707236384016      0.0000476209508411464      4774.10585016943      0      0
0.0000476209508411464      0.0000482801792979158      4644.74719136725      0      0
0.0000482801792979158      0.0000489485336152684      4518.89699653747      0      0
0.0000489485336152684      0.0000496261401247217      4396.46010898848      0      0
0.0000496261401247217      0.0000503131269066316      4277.34395287740      0      0
0.0000503131269066316      0.0000510096238144011      4161.45846320520      0      0
0.0000510096238144011      0.000051715762499026      4048.71601770090      0      0
0.000051715762499026      0.000052431676433979      3939.03137060302      0      0
0.000052431676433979      0.0000531575009404385      3832.32158817196      0      0
0.0000531575009404385      0.0000538933732128671      3728.50598599071      0      0
0.0000538933732128671      0.0000546394323449439      3627.50606798183      0      0
0.0000546394323449439      0.0000553958193558558      3529.24546701343      0      0
0.0000553958193558558      0.0000561626772169526      3433.64988720227      0      0
0.0000561626772169526      0.0000569401508787716      3340.64704770312      0      0
0.0000569401508787716      0.0000577283872984359      3250.16662807805      0      0
0.0000577283872984359      0.0000585275354674316      3162.14021510771      0      0
0.0000585275354674316      0.0000593377464397706      3076.50125109154      0      0
0.0000593377464397706      0.0000601591733605423      2993.18498348477      0      0
0.0000601591733605423      0.0000609919714948611      2912.12841597477      0      0
0.0000609919714948611      0.0000618362982572143      2833.27026082059      0      0
0.0000618362982572143      0.0000626923132412161      2756.55089253314      0      0
0.0000626923132412161      0.0000635601782497746      2681.91230278252      0      0
0.0000635601782497746      0.0000644400573256746      2609.29805653359      0      0
0.0000644400573256746      0.0000653321167825856      2538.65324937952      0      0
0.0000653321167825856      0.0000662365252364977      2469.92446603213      0      0
0.0000662365252364977      0.0000671534536375933      2403.05973992459      0      0
0.0000671534536375933      0.0000680830753025601      2338.00851393506      0      0
0.0000680830753025601      0.0000690255659473509      2274.72160213360      0      0
0.0000690255659473509      0.0000699811037203975      2213.15115261673      0      0
0.0000699811037203975      0.0000709498692362838      2153.25061130706      0      0
0.0000709498692362838      0.0000719320456098856      2094.97468678881      0      0
0.0000719320456098856      0.0000729278184909828      2038.27931600023      0      0
0.0000729278184909828      0.0000739373760993502      1983.12163097552      0      0
0.0000739373760993502      0.0000749609092603353      1929.45992641273      0      0
0.0000749609092603353      0.0000759986114409274      1877.25362812452      0      0
0.0000759986114409274      0.0000770506787863264      1826.46326238932      0      0
0.0000770506787863264      0.0000781173101570184      1777.05042605086      0      0
0.0000781173101570184      0.0000791987071663636      1728.97775756811      0      0
0.0000791987071663636      0.0000802950742187053      1682.20890868211      0      0
0.0000802950742187053      0.000081406618548006      1636.70851697038      0      0
0.000081406618548006      0.0000825335502570186      1592.44217911204      0      0
0.0000825335502570186      0.0000836760823569998      1549.37642485564      0      0
0.0000836760823569998      0.0000848344308079731      1507.47869175853      0      0
0.0000848344308079731      0.0000860088145595493      1466.71730048172      0      0
0.0000860088145595493      0.0000871994555923124      1427.06143091268      0      0
0.0000871994555923124      0.0000884065789597775      1388.48109885318      0      0
0.0000884065789597775      0.0000896304128309307      1350.94713329121      0      0
0.0000896304128309307      0.0000908711885333572      1314.43115442542      0      0
0.0000908711885333572      0.0000921291405969664      1278.90555211886      0      0
0.0000921291405969664      0.0000934045067983223      1244.34346512923      0      0
0.0000934045067983223      0.0000946975282055884      1210.71876067577      0      0
0.0000946975282055884      0.0000960084492240934      1178.00601477111      0      0
0.0000960084492240934      0.0000973375176425286      1146.18049300308      0      0
0.0000973375176425286      0.000098684984679785      1115.21813172737      0      0
0.000098684984679785      0.000100051105032438      1085.09552001499      0      0
0.000100051105032438      0.000101436136922889      1055.78988183964      0      0
0.000101436136922889      0.000102840342148178      1027.27905889500      0      0
0.000102840342148178      0.000104263986129461      999.541493872840      0      0
0.000104263986129461      0.000105707337962187      972.556214123932      0      0
0.000105707337962187      0.00010717067046696      946.302815809006      0      0
0.00010717067046696      0.000108654260241103      920.761448423046      0      0
0.000108654260241103      0.000110158387710945      895.912799935054      0      0
0.000110158387710945      0.000111683337184825      871.738082005347      0      0
0.000111683337184825      0.000113229396906833      848.219015898731      0      0
0.000113229396906833      0.00011479685911129      825.337818616221      0      0
0.00011479685911129      0.000116386020077991      803.077189446245      0      0
0.000116386020077991      0.000117997180188201      781.420296906046      0      0
0.000117997180188201      0.00011963064398144      760.350766018127      0      0
0.00011963064398144      0.00012128672021304      739.852665873843      0      0
0.00012128672021304      0.00012296572191251      719.910497726834      0      0
0.00012296572191251      0.000124667966442703      700.509183042067      0      0
0.000124667966442703      0.000126393775559803      681.634052332496      0      0
0.000126393775559803      0.000128143475474143      663.270833927022      0      0
0.000128143475474143      0.000129917396911867      645.405643192620      0      0
0.000129917396911867      0.000131715875177439      628.024972163119      0      0
0.000131715875177439      0.000133539250217029      611.115679087354      0      0
0.000133539250217029      0.00013538786668276      594.664978707653      0      0
0.00013538786668276      0.000137262073997862      578.660432494657      0      0
0.000137262073997862      0.000139162226422714      563.089939259039      0      0
0.000139162226422714      0.00014108868312181      547.941726067825      0      0
0.00014108868312181      0.000143041808231644      533.204339160499      0      0
0.000143041808231644      0.000145021970929542      518.866635482907      0      0
0.000145021970929542      0.00014702954550344      504.917774190514      0      0
0.00014702954550344      0.000149064911422635      491.347208396964      0      0
0.000149064911422635      0.00015112845340951      478.144677325148      0      0
0.00015112845340951      0.000153220561512254      465.300198404890      0      0
0.000153220561512254      0.000155341631178586      452.804059863124      0      0
0.000155341631178586      0.000157492063330508      440.646813225541      0      0
0.000157492063330508      0.000159672264440082      428.819266303211      0      0
0.000159672264440082      0.00016188264660626      417.312476224947      0      0
0.00016188264660626      0.000164123627632783      406.117742655177      0      0
0.000164123627632783      0.00016639563110715      395.226601082880      0      0
0.00016639563110715      0.000168699086480686      384.630816708419      0      0
0.000168699086480686      0.000171034429149716      374.322377995686      0      0
0.000171034429149716      0.00017340210053786      364.293490646718      0      0
0.00017340210053786      0.000175802548179476      354.536571787841      0      0
0.000175802548179476      0.000178236225804249      345.044244148359      0      0
0.000178236225804249      0.000180703593422953      335.809330459511      0      0
0.000180703593422953      0.000183205117414405      326.824848271680      0      0
0.000183205117414405      0.000185741270613619      318.084004336287      0      0
0.000185741270613619      0.000188312532401177      309.580189636870      0      0
0.000188312532401177      0.000190919388793845      301.306974423774      0      0
0.000190919388793845      0.000193562332536437      293.258103275777      0      0
0.000193562332536437      0.000196241863194957      285.427490478331      0      0
0.000196241863194957      0.000198958487251018      277.809215291569      0      0
0.000198958487251018      0.000201712718197586      270.397517460809      0      0
0.000201712718197586      0.000204505076636033      263.186793020138      0      0
0.000204505076636033      0.000207336090374545      256.171590000942      0      0
0.000207336090374545      0.000210206294527884      249.346604171485      0      0
0.000210206294527884      0.000213116231618538      242.706675171077      0      0
0.000213116231618538      0.000216066451679264      236.246782614847      0      0
0.000216066451679264      0.000219057512357059      229.962042181737      0      0
0.000219057512357059      0.000222089979018563      223.847701908876      0      0
0.000222089979018563      0.000225164424856924      217.899138987835      0      0
0.000225164424856924      0.000228281431000144      212.111855590793      0      0
0.000228281431000144      0.00023144158662092      206.481476026755      0      0
0.00023144158662092      0.000234645489048012      201.003743286154      0      0
0.000234645489048012      0.000237893743879147      195.674515714509      0      0
0.000237893743879147      0.000241186965095492      190.489763968304      0      0
0.000241186965095492      0.000244525775177701      185.445567911921      0      0
0.000244525775177701      0.000247910805223583      180.538113624024      0      0
0.000247910805223583      0.000251342695067386      175.763690903249      0      0
0.000251342695067386      0.000254822093400743      171.118689669641      0      0
0.000254822093400743      0.00025834965789528      166.599598212101      0      0
0.00025834965789528      0.000261926055326934      162.202999565425      0      0
0.000261926055326934      0.000265551961701985      157.925569643232      0      0
0.000265551961701985      0.00026922806238483      153.764074480231      0      0
0.00026922806238483      0.000272955052227537      149.715367733012      0      0
0.000272955052227537      0.000276733635701177      145.776388335257      0      0
0.000276733635701177      0.000280564527028988      141.944158129039      0      0
0.000280564527028988      0.000284448450321376      138.215779770786      0      0
0.000284448450321376      0.000288386139712781      134.588434652495      0      0
0.000288386139712781      0.000292378339500449      131.059379993029      0      0
0.000292378339500449      0.000296425804285111      127.625948100869      0      0
0.000296425804285111      0.000300529299113624      124.285542883944      0      0
0.000300529299113624      0.000304689599623573      121.035639015704      0      0
0.000304689599623573      0.000308907492189884      117.873779613860      0      0
0.000308907492189884      0.000313183774073464      114.797574242908      0      0
0.000313183774073464      0.000317519253571897      111.804697269478      0      0
0.000317519253571897      0.000321914750172228      108.892886127389      0      0
0.000321914750172228      0.000326371094705861      106.059939599080      0      0
0.000326371094705861      0.000330889129505603      103.303716002513      0      0
0.000330889129505603      0.000335469708564879      100.622131566410      0      0
0.000335469708564879      0.000340113697699154      98.0131595153932      0      0
0.000340113697699154      0.000344821974709588      95.4748273112192      0      0
0.000344821974709588      0.000349595429548956      93.0052164587836      0      0
0.000349595429548956      0.000354434964489868      90.6024597973201      0      0
0.000354434964489868      0.000359341494295315      88.2647414901362      0      0
0.000359341494295315      0.000364315946391572      85.9902943844986      0      0
0.000364315946391572      0.000369359261043507      83.7773992206238      0      0
0.000369359261043507      0.000374472391532301      81.6243834583930      0      0
0.000374472391532301      0.00037965630433564      79.5296198519530      0      0
0.00037965630433564      0.000384911979310397      77.4915251889568      0      0
0.000384911979310397      0.000390240409877844      75.5085590929789      0      0
0.000390240409877844      0.000395642603211426      73.5792229279343      0      0
0.000395642603211426      0.000401119580427133      71.7020588530895      0      0
0.000401119580427133      0.000406672376776519      69.8756483580810      0      0
0.000406672376776519      0.000412302041842373      68.0986108657557      0      0
0.000412302041842373      0.000418009639737117      66.3696042336158      0      0
0.000418009639737117      0.000423796249303941      64.6873214815702      0      0
0.000423796249303941      0.000429662964320725      63.0504921829386      0      0
0.000429662964320725      0.000435610893706785      61.4578790627060      0      0
0.000435610893706785      0.000441641161732474      59.9082794923456      0      0
0.000441641161732474      0.000447754908231697      58.4005228855141      0      0
0.000447754908231697      0.000453953288817359      56.9334701178263      0      0
0.000453953288817359      0.000460237475099795      55.5060131803622      0      0
0.000460237475099795      0.000466608654908228      54.1170741056671      0      0
0.000466608654908228      0.000473068032515292      52.7656040523605      0      0
0.000473068032515292      0.000479616828864662      51.4505825441464      0      0
0.000479616828864662      0.000486256281801832      50.1710167025056      0      0
0.000486256281801832      0.000492987646308097      48.9259404601343      0      0
0.000492987646308097      0.000499812194737762      47.7144138978786      0      0
0.000499812194737762      0.000506731217058643      46.5355228213064      0      0
0.000506731217058643      0.0005137460210959      45.3883778045846      0      0
0.0005137460210959      0.000520857932779231      44.2721126589824      0      0
0.000520857932779231      0.000528068296393506      43.1858855511765      0      0
0.000528068296393506      0.000535378474832857      42.1288773845776      0      0
0.000535378474832857      0.000542789849858294      41.1002903114210      0      0
0.000542789849858294      0.000550303822358882      40.0993494852881      0      0
0.000550303822358882      0.000557921812616533      39.1252997480219      0      0
0.000557921812616533      0.000565645260574473      38.1774069064984      0      0
0.000565645260574473      0.00057347562610941      37.2549572649187      0      0
0.00057347562610941      0.000581414389307485      36.3572551695509      0      0
0.000581414389307485      0.000589463050744029      35.4836244511334      0      0
0.000589463050744029      0.000597623131767208      34.6334075885175      0      0
0.000597623131767208      0.000605896174785581      33.8059645627612      0      0
0.000605896174785581      0.000614283743559644      33.0006725463105      0      0
0.000614283743559644      0.000622787423497414      32.2169256214329      0      0
0.000622787423497414      0.000631408821954096      31.4541343278697      0      0
0.000631408821954096      0.000640149568535908      30.7117251855353      0      0
0.000640149568535908      0.000649011315408104      29.9891402655765      0      0
0.000649011315408104      0.000657995737607266      29.2858368121441      0      0
0.000657995737607266      0.000667104533357915      28.6012868435308      0      0
0.000667104533357915      0.00067633942439351      27.9349765715615      0      0
0.00067633942439351      0.000685702156281888      27.2864057731354      0      0
0.000685702156281888      0.000695194498755206      26.6550879659819      0      0
0.000695194498755206      0.000704818246044455      26.0405508256760      0      0
0.000704818246044455      0.000714575217218609      25.4423339396373      0      0
0.000714575217218609      0.000724467256528451      24.8599885068025      0      0
0.000724467256528451      0.000734496233755185      24.2930804661377      0      0
0.000734496233755185      0.000744664044563847      23.7411846966672      0      0
0.000744664044563847      0.000754972610861632      23.2038898304711      0      0
0.000754972610861632      0.000765423881161163      22.6807941706932      0      0
0.000765423881161163      0.0007760198309488      22.1715083308295      0      0
0.0007760198309488      0.000786762463058045      21.6756515747033      0      0
0.000786762463058045      0.00079765380804811      21.1928564351113      0      0
0.00079765380804811      0.000808695924587738      20.7227620547104      0      0
0.000808695924587738      0.000819890899844323      20.2650198151127      0      0
0.000819890899844323      0.00083124084987843      19.8192906452506      0      0
0.00083124084987843      0.000842747920043766      19.3852429563917      0      0
0.000842747920043766      0.000854414285392693      18.9625551054046      0      0
0.000854414285392693      0.000866242151087355      18.5509150024440      0      0
0.000866242151087355      0.000878233752816494      18.1500186705978      0      0
0.000878233752816494      0.000890391357218039      17.7595700528770      0      0
0.000890391357218039      0.000902717262307538      17.3792812263911      0      0
0.000902717262307538      0.000915213797912533      17.0088723122868      0      0
0.000915213797912533      0.000927883326112938      16.6480711903433      0      0
0.000927883326112938      0.000940728241687513      16.2966132200683      0      0
0.000940728241687513      0.000953750972566528      15.9542410134256      0      0
0.000953750972566528      0.000966953980290686      15.6207042354273      0      0
0.000966953980290686      0.000980339760476396      15.2957594183794      0      0
0.000980339760476396      0.000993910843287497      14.9791698053202      0      0
0.000993910843287497      0.0010076697939135      14.6707052510996      0      0
0.0010076697939135      0.00102161921305448      14.3701421479984      0      0
0.00102161921305448      0.0010357617374126      14.0772631816005      0      0
0.0010357617374126      0.00105010004019057      13.7918567275613      0      0
0.00105010004019057      0.00106463683159689      13.5137163848424      0      0
0.00106463683159689      0.00107937485935813      13.2426417728624      0      0
0.00107937485935813      0.00109431690923832      12.9784396004263      0      0
0.00109431690923832      0.00110946580556549      12.7209214817450      0      0
0.00110946580556549      0.00112482441176555      12.4699017480054      0      0
0.00112482441176555      0.00114039563090349      12.2252022332822      0      0
0.00114039563090349      0.00115618240623217      11.9866514459318      0      0
0.00115618240623217      0.00117218772174859      11.7540776277286      0      0
0.00117218772174859      0.00118841460275796      11.5273185622133      0      0
0.00118841460275796      0.00120486611644553      11.3062152866509      0      0
0.00120486611644553      0.00122154537245635      11.0906104638101      0      0
0.00122154537245635      0.00123845552348304      10.8803572738097      0      0
0.00123845552348304      0.00125559976586171      10.6753050382539      0      0
0.00125559976586171      0.00127298134017614      10.4753162809987      0      0
0.00127298134017614      0.00129060353187029      10.2802480990329      0      0
0.00129060353187029      0.00130846967186935      10.0899709126434      0      0
0.00130846967186935      0.00132658313720929      9.90435028797594      0      0
0.00132658313720929      0.00134494735167523      9.72326216529723      0      0
0.00134494735167523      0.00136356578644858      9.54658316007022      0      0
0.00136356578644858      0.00138244196076317      9.37419125304154      0      0
0.00138244196076317      0.00140157944257044      9.20597448375227      0      0
0.00140157944257044      0.00142098184921384      9.04181670016144      0      0
0.00142098184921384      0.00144065284811262      8.88160817414630      0      0
0.00144065284811262      0.00146059615745496      8.72524562007208      0      0
0.00146059615745496      0.00148081554690089      8.57262337275365      0      0
0.00148081554690089      0.00150131483829471      8.42363958103355      0      0
0.00150131483829471      0.00152209790638749      8.27819906063040      0      0
0.00152209790638749      0.00154316867956938      8.13620786373499      0      0
0.00154316867956938      0.00156453114061223      7.99757228676665      0      0
0.00156453114061223      0.00158618932742236      7.86220211078616      0      0
0.00158618932742236      0.00160814733380381      7.73001146515935      0      0
0.00160814733380381      0.00163040931023216      7.60091716400944      0      0
0.00163040931023216      0.00165297946463904      7.47483755284548      0      0
0.00165297946463904      0.00167586206320748      7.35169271320657      0      0
0.00167586206320748      0.00169906143117836      7.23140505993693      0      0
0.00169906143117836      0.00172258195366789      7.11389958009757      0      0
0.00172258195366789      0.00174642807649655      6.99910370038702      0      0
0.00174642807649655      0.00177060430702936      6.88694704742354      0      0
0.00177060430702936      0.00179511521502795      6.77736127005562      0      0
0.00179511521502795      0.00181996543351421      6.67027994847807      0      0
0.00181996543351421      0.00184515965964614      6.56563855261523      0      0
0.00184515965964614      0.00187070265560561      6.46337441331686      0      0
0.00187070265560561      0.00189659924949857      6.36342668871861      0      0
0.00189659924949857      0.00192285433626758      6.26573632136945      0      0
0.00192285433626758      0.00194947287861711      6.17024598599057      0      0
0.00194947287861711      0.00197645990795156      6.07690002706744      0      0
0.00197645990795156      0.00200382052532629      5.98564438514573      0      0
0.00200382052532629      0.00203155990241182      5.89642651591043      0      0
0.00203155990241182      0.00205968328247135      5.80919532061746      0      0
0.00205968328247135      0.00208819598135186      5.72390112648032      0      0
0.00208819598135186      0.00211710338848892      5.64049575986410      0      0
0.00211710338848892      0.00214641096792534      5.55893270380102      0      0
0.00214641096792534      0.00217612425934403      5.47916720280098      0      0
0.00217612425934403      0.00220624887911509      5.40115605446878      0      0
0.00220624887911509      0.00223679052135739      5.32485694381298      0      0
0.00223679052135739      0.00226775495901488      5.25022771780660      0      0
0.00226775495901488      0.00229914804494778      5.17722658361680      0      0
0.00229914804494778      0.00233097571303889      5.10581372326560      0      0
0.00233097571303889      0.00236324397931521      5.03595275959509      0      0
0.00236324397931521      0.00239595894308506      4.96760927678749      0      0
0.00239595894308506      0.00242912678809096      4.90074696742987      0      0
0.00242912678809096      0.00246275378367852      4.83532738686920      0      0
0.00246275378367852      0.00249684628598141      4.77131594597466      0      0
0.00249684628598141      0.00253141073912281      4.70868441849223      0      0
0.00253141073912281      0.0025664536764335      4.64740237343493      0      0
0.0025664536764335      0.00260198172168671      4.58743291108059      0      0
0.00260198172168671      0.00263800159035023      4.52874514332396      0      0
0.00263800159035023      0.00267452009085567      4.47131719793564      0      0
0.00267452009085567      0.00271154412588544      4.41511816161548      0      0
0.00271154412588544      0.00274908069367747      4.36011297086996      0      0
0.00274908069367747      0.00278713688934801      4.30628266893093      0      0
0.00278713688934801      0.00282571990623272      4.25360310853335      0      0
0.00282571990623272      0.00286483703724639      4.20203790942721      0      0
0.00286483703724639      0.00290449567626138      4.15157117689558      0      0
0.00290449567626138      0.00294470331950526      4.10218096248905      0      0
0.00294470331950526      0.0029854675669777      4.05383147869098      0      0
0.0029854675669777      0.00302679612388701      4.00651357635433      0      0
0.00302679612388701      0.0030686968021066      3.96019940905746      0      0
0.0030686968021066      0.00311117752165154      3.91486102989237      0      0
0.00311117752165154      0.0031542463121756      3.87049286504001      0      0
0.0031542463121756      0.00319791131448903      3.82705646233958      0      0
0.00319791131448903      0.00324218078209728      3.78454532974824      0      0
0.00324218078209728      0.0032870630827611      3.74293540590559      0      0
0.0032870630827611      0.00333256670007821      3.70220219154413      0      0
0.00333256670007821      0.00337870023508683      3.66234145701802      0      0
0.00337870023508683      0.00342547240789146      3.62331496435543      0      0
0.00342547240789146      0.00347289205931113      3.58512824066874      0      0
0.00347289205931113      0.00352096815255051      3.54774070893974      0      0
0.00352096815255051      0.00356970977489406      3.51115765902598      0      0
0.00356970977489406      0.00361912613942378      3.47534307214611      0      0
0.00361912613942378      0.0036692265867606      3.44029823070438      0      0
0.0036692265867606      0.00372002058682995      3.40599252303805      0      0
0.00372002058682995      0.00377151774065175      3.37242439982938      0      0
0.00377151774065175      0.00382372778215516      3.33956591845083      0      0
0.00382372778215516      0.00387666058001854      3.30741625436129      0      0
0.00387666058001854      0.00393032613953476      3.27594598807328      0      0
0.00393032613953476      0.0039847346045024      3.24515920117189      0      0
0.0039847346045024      0.00403989625914312      3.21502101566738      0      0
0.00403989625914312      0.00409582153004557      3.18554346901758      0      0
0.00409582153004557      0.00415252098813623      3.15668471078350      0      0
0.00415252098813623      0.00421000535067748      3.12846358319885      0      0
0.00421000535067748      0.0042682854832934      3.10083595008868      0      0
0.0042682854832934      0.00432737240202355      3.07381833008888      0      0
0.00432737240202355      0.00438727727540519      3.04737770781884      0      0
0.00438727727540519      0.00444801142658443      3.02151186753898      0      0
0.00444801142658443      0.00450958633545639      2.99621491833637      0      0
0.00450958633545639      0.00457201364083525      2.97145528440509      0      0
0.00457201364083525      0.00463530514265407      2.94725343311670      0      0
0.00463530514265407      0.00469947280419532      2.92356492051949      0      0
0.00469947280419532      0.00476452875435209      2.90040431610294      0      0
0.00476452875435209      0.0048304852899207      2.87775497700069      0      0
0.0048304852899207      0.00489735487792503      2.85559092213205      0      0
0.00489735487792503      0.00496515015797302      2.83393437670207      0      0
0.00496515015797302      0.00503388394464577      2.81274275190647      0      0
0.00503388394464577      0.00510356922991978      2.79202246435042      0      0
0.00510356922991978      0.00517421918562266      2.77177531094774      0      0
0.00517421918562266      0.00524584716592283      2.75196025155173      0      0
0.00524584716592283      0.00531846670985373      2.73259992792312      0      0
0.00531846670985373      0.00539209154387294      2.71367727745141      0      0
0.00539209154387294      0.00546673558445676      2.69516170703853      0      0
0.00546673558445676      0.00554241294073067      2.67707944018052      0      0
0.00554241294073067      0.00561913791713623      2.65940478323585      0      0
0.00561913791713623      0.00569692501613484      2.64211342462305      0      0
0.00569692501613484      0.00577578894094906      2.62523173969832      0      0
0.00577578894094906      0.00585574459834172      2.60873408103707      0      0
0.00585574459834172      0.00593680710143364      2.59259481871466      0      0
0.00593680710143364      0.00601899177256026      2.57684010076050      0      0
0.00601899177256026      0.00610231414616781      2.56145216366516      0      0
0.00610231414616781      0.0061867899717497      2.54639805242541      0      0
0.0061867899717497      0.0062724352168234      2.53169970904973      0      0
0.0062724352168234      0.00635926606994866      2.51735563041913      0      0
0.00635926606994866      0.00644729894378739      2.50332636320647      0      0
0.00644729894378739      0.00653655047820597      2.48961859883486      0      0
0.00653655047820597      0.00662703754342055      2.47625061090480      0      0
0.00662703754342055      0.00671877724318579      2.46319026521344      0      0
0.00671877724318579      0.00681178691802782      2.45041763272265      0      0
0.00681178691802782      0.00690608414852187      2.43795683969433      0      0
0.00690608414852187      0.00700168675861542      2.42580442835469      0      0
0.00700168675861542      0.00709861281899715      2.41392343893536      0      0
0.00709861281899715      0.00719688065051277      2.40231283531496      0      0
0.00719688065051277      0.00729650882762788      2.39099594370657      0      0
0.00729650882762788      0.00739751618193895      2.37995739075381      0      0
0.00739751618193895      0.00749992180573285      2.36916392016269      0      0
0.00749992180573285      0.00760374505559565      2.35862123407591      0      0
0.00760374505559565      0.00770900555607137      2.34835043778197      0      0
0.00770900555607137      0.00781572320337137      2.33833548138933      0      0
0.00781572320337137      0.00792391816913513      2.32854448234673      0      0
0.00792391816913513      0.00803361090424307      2.31897997025334      0      0
0.00803361090424307      0.00814482214268214      2.30966377698348      0      0
0.00814482214268214      0.00825757290546495      2.30058818603069      0      0
0.00825757290546495      0.00837188450460311      2.29172147395566      0      0
0.00837188450460311      0.0084877785471356      2.28305449031847      0      0
0.0084877785471356      0.00860527693921294      2.27460719795065      0      0
0.00860527693921294      0.00872440189023784      2.26638735897767      0      0
0.00872440189023784      0.0088451759170632      2.25837105234987      0      0
0.0088451759170632      0.00896762184824822      2.25053387793764      0      0
0.00896762184824822      0.00909176282837339      2.24288132882145      0      0
0.00909176282837339      0.00921762232241531      2.23543305370698      0      0
0.00921762232241531      0.009345224120182      2.22818750941148      0      0
0.009345224120182      0.00947459234080956      2.22111885735177      0      0
0.00947459234080956      0.00960575143732124      2.21420787719487      0      0
0.00960575143732124      0.0097387262012494      2.20746222889224      0      0
0.0097387262012494      0.00987354176732169      2.20090006859599      0      0
0.00987354176732169      0.0100102236182119      2.19452117903509      0      0
0.0100102236182119      0.0101487975893568      2.18830308557697      0      0
0.0101487975893568      0.0102892898738392      2.18222488425360      0      0
0.0102892898738392      0.0104317270273393      2.17628781924136      0      0
0.0104317270273393      0.0105761359731542      2.17050873088084      0      0
0.0105761359731542      0.0107225440072866      2.16489616439609      0      0
0.0107225440072866      0.0108709788036044      2.15943730760004      0      0
0.0108709788036044      0.0110214684190717      2.15410907224203      0      0
0.0110214684190717      0.0111740412990521      2.14889945174177      0      0
0.0111740412990521      0.0113287262826851      2.14381610356442      0      0
0.0113287262826851      0.0114855526083377      2.13887458398383      0      0
0.0114855526083377      0.0116445499191305      2.13407963263291      0      0
0.0116445499191305      0.0118057482685412      2.12941813946121      0      0
0.0118057482685412      0.0119691781260852      2.12486936208929      0      0
0.0119691781260852      0.0121348703830748      2.12042149594887      0      0
0.0121348703830748      0.0123028563584581      2.11607922866061      0      0
0.0123028563584581      0.0124731678047393      2.11185651254269      0      0
0.0124731678047393      0.0126458369139802      2.10776202912961      0      0
0.0126458369139802      0.0128208963238851      2.10379004372267      0      0
0.0128208963238851      0.0129983791239701      2.09992354009990      0      0
0.0129983791239701      0.0131783188618175      2.09614604016370      0      0
0.0131783188618175      0.0133607495494169      2.09245223797802      0      0
0.0133607495494169      0.0135457056695945      2.08884960435548      0      0
0.0135457056695945      0.0137332221825303      2.08535063080911      0      0
0.0137332221825303      0.0139233345323668      2.08196209673129      0      0
0.0139233345323668      0.0141160786539086      2.07867907316745      0      0
0.0141160786539086      0.0143114909794141      2.07548726731253      0      0
0.0143114909794141      0.0145096084454827      2.07237137738435      0      0
0.0145096084454827      0.0147104685000363      2.06932352861842      0      0
0.0147104685000363      0.0149141091093971      2.06634650866259      0      0
0.0149141091093971      0.0151205687654648      2.06345032643199      0      0
0.0151205687654648      0.0153298864929916      2.06064477431090      0      0
0.0153298864929916      0.0155421018569589      2.05793267929523      0      0
0.0155421018569589      0.015757254970056      2.05530758248428      0      0
0.015757254970056      0.0159753865002618      2.05275669545693      0      0
0.0159753865002618      0.0161965376785319      2.05026703987133      0      0
0.0161965376785319      0.0164207503065923      2.04783125760568      0      0
0.0164207503065923      0.0166480667648403      2.04545016944682      0      0
0.0166480667648403      0.0168785300203555      2.04313113141725      0      0
0.0168785300203555      0.0171121836350213      2.04088339151434      0      0
0.0171121836350213      0.0173490717737588      2.03871292300872      0      0
0.0173490717737588      0.017589239212875      2.03661915285167      0      0
0.017589239212875      0.0178327313485262      2.03459485987091      0      0
0.0178327313485262      0.0180795942052988      2.03262897480875      0      0
0.0180795942052988      0.0183298744449088      2.03071080853548      0      0
0.0183298744449088      0.0185836193750216      2.02883382084259      0      0
0.0185836193750216      0.0188408769581945      2.02699745919783      0      0
0.0188408769581945      0.0191016958209418      2.02520653840740      0      0
0.0191016958209418      0.0193661252629267      2.02346864209893      0      0
0.0193661252629267      0.0196342152662799      2.02179070888404      0      0
0.0196342152662799      0.0199060165050465      2.02017612120166      0      0
0.0199060165050465      0.0201815803547652      2.01862327440942      0      0
0.0201815803547652      0.0204609589021785      2.01712597027676      0      0
0.0204609589021785      0.0207442049550786      2.01567532000179      0      0
0.0207442049550786      0.0210313720522889      2.01426238357432      0      0
0.0210313720522889      0.0213225144737837      2.01288063176612      0      0
0.0213225144737837      0.0216176872509482      2.01152748582357      0      0
0.0216176872509482      0.0219169461769806      2.01020456322357      0      0
0.0219169461769806      0.0222203478174381      2.00891668772262      0      0
0.0222203478174381      0.0225279495209286      2.00767007172095      0      0
0.0225279495209286      0.0228398094299506      2.00647026138461      0      0
0.0228398094299506      0.0231559864918837      2.00532042685368      0      0
0.0231559864918837      0.0234765404701303      2.00422041529971      0      0
0.0234765404701303      0.0238015319554124      2.00316673375212      0      0
0.0238015319554124      0.0241310223772239      2.00215337147170      0      0
0.0241310223772239      0.0244650740154424      2.00117317489825      0      0
0.0244650740154424      0.0248037500121009      2.00021939068764      0      0
0.0248037500121009      0.025147114383323      1.99928700100220      0      0
0.025147114383323      0.0254952320314234      1.99837356997094      0      0
0.0254952320314234      0.025848168757175      1.99747946460612      0      0
0.025848168757175      0.0262059912722472      1.99660746660132      0      0
0.0262059912722472      0.0265687672118152      1.99576191838533      0      0
0.0265687672118152      0.0269365651473444      1.99494762497603      0      0
0.0269365651473444      0.0273094545995519      1.99416875458387      0      0
0.0273094545995519      0.0276875060515468      1.99342795077016      0      0
0.0276875060515468      0.0280707909621536      1.99272580187976      0      0
0.0280707909621536      0.0284593817794181      1.99206072858905      0      0
0.0284593817794181      0.0288533519543027      1.99142926674473      0      0
0.0288533519543027      0.0292527759545692      1.99082665545208      0      0
0.0292527759545692      0.0296577292788545      1.99024759895098      0      0
0.0296577292788545      0.0300682884709421      1.98968705812400      0      0
0.0300682884709421      0.0304845311342295      1.98914094082289      0      0
0.0304845311342295      0.0309065359463971      1.98860659291252      0      0
0.0309065359463971      0.0313343826742795      1.98808303537981      0      0
0.0313343826742795      0.0317681521889432      1.98757093830568      0      0
0.0317681521889432      0.0322079264809726      1.98707236257949      0      0
0.0322079264809726      0.0326537886759678      1.98659032982227      0      0
0.0326537886759678      0.033105823050257      1.98612829751124      0      0
0.033105823050257      0.033564115046826      1.98568961960380      0      0
0.033564115046826      0.0340287512914689      1.98527706480622      0      0
0.0340287512914689      0.0344998196091616      1.98489244805551      0      0
0.0344998196091616      0.0349774090406628      1.98453640940496      0      0
0.0349774090406628      0.0354616098593442      1.98420835191644      0      0
0.0354616098593442      0.0359525135882537      1.98390652945509      0      0
0.0359525135882537      0.0364502130174152      1.98362825872573      0      0
0.0364502130174152      0.0369548022213675      1.98337021881650      0      0
0.0369548022213675      0.0374663765769464      1.98312879632491      0      0
0.0374663765769464      0.0379850327813123      1.98290043445124      0      0
0.0379850327813123      0.0385108688702281      1.98268194928942      0      0
0.0385108688702281      0.0390439842365898      1.98247078461926      0      0
0.0390439842365898      0.0395844796492134      1.98226518638141      0      0
0.0395844796492134      0.0401324572718825      1.98206428834697      0      0
0.0401324572718825      0.0406880206826587      1.98186811013331      0      0
0.0406880206826587      0.0412512748934598      1.98167747681531      0      0
0.0412512748934598      0.0418223263699098      1.98149387540286      0      0
0.0418223263699098      0.0424012830514618      1.98131926717708      0      0
0.0424012830514618      0.0429882543718015      1.98115587633790      0      0
0.0429882543718015      0.0435833512795317      1.98100597486104      0      0
0.0435833512795317      0.0441866862591436      1.98087168127883      0      0
0.0441866862591436      0.0447983733522791      1.98075478774704      0      0
0.0447983733522791      0.0454185281792862      1.98065662571869      0      0
0.0454185281792862      0.0460472679610735      1.98057797626552      0      0
0.0460472679610735      0.0466847115412677      1.98051902695790      0      0
0.0466847115412677      0.0473309794086762      1.98047937353907      0      0
0.0473309794086762      0.047986193720063      1.98045806162301      0      0
0.047986193720063      0.0486504783232378      1.98045366142752      0      0
0.0486504783232378      0.0493239587804657      1.98046436716156      0      0
0.0493239587804657      0.0500067623922011      1.98048811208552      0      0
0.0500067623922011      0.0506990182211494      1.98052269036630      0      0
0.0506990182211494      0.0514008571166629      1.98056587753257      0      0
0.0514008571166629      0.0521124117394733      1.98061554245581      0      0
0.0521124117394733      0.0528338165867671      1.98066974519090      0      0
0.0528338165867671      0.0535652080176086      1.98072681656589      0      0
0.0535652080176086      0.0543067242787134      1.98078541698861      0      0
0.0543067242787134      0.0550585055305805      1.98084457343524      0      0
0.0550585055305805      0.0558206938739848      1.98090369492357      0      0
0.0558206938739848      0.0565934333768373      1.98096256789826      0      0
0.0565934333768373      0.0573768701014157      1.98102133383559      0      0
0.0573768701014157      0.0581711521319738      1.98108045200208      0      0
0.0581711521319738      0.0589764296027321      1.98114065068023      0      0
0.0589764296027321      0.0597928547262553      1.98120287032767      0      0
0.0597928547262553      0.0606205818222245      1.98126820209028      0      0
0.0606205818222245      0.0614597673466051      1.98133782488152      0      0
0.0614597673466051      0.0623105699212211      1.98141294390636      0      0
0.0623105699212211      0.0631731503637371      1.98149473308538      0      0
0.0631731503637371      0.0640476717180559      1.98158428335900      0      0
0.0640476717180559      0.064934299285137      1.98168255835376      0      0
0.064934299285137      0.065833200654241      1.98179035840015      0      0
0.065833200654241      0.0667445457346082      1.98190829342592      0      0
0.0667445457346082      0.0676685067875737      1.98203676482713      0      0
0.0676685067875737      0.0686052584591283      1.98217595605326      0      0
0.0686052584591283      0.0695549778129301      1.98232583133974      0      0
0.0695549778129301      0.0705178443637725      1.98248614178356      0      0
0.0705178443637725      0.071494040111516      1.98265643778606      0      0
0.071494040111516      0.0724837495754901      1.98283608677702      0      0
0.0724837495754901      0.07348715982937      1.98302429508095      0      0
0.07348715982937      0.0745044605365374      1.98322013278359      0      0
0.0745044605365374      0.0755358439859309      1.98342256049523      0      0
0.0755358439859309      0.0765815051283916      1.98363045698046      0      0
0.0765815051283916      0.0776416416135129      1.98384264672255      0      0
0.0776416416135129      0.0787164538269999      1.98405792660726      0      0
0.0787164538269999      0.0798061449285455      1.98427509103868      0      0
0.0798061449285455      0.0809109208902321      1.98449295493175      0      0
0.0809109208902321      0.0820309905354643      1.98471037415788      0      0
0.0820309905354643      0.0831665655784396      1.98492626314629      0      0
0.0831665655784396      0.0843178606641673      1.98513960946167      0      0
0.0843178606641673      0.0854850934090396      1.98534948528517      0      0
0.0854850934090396      0.0866684844419658      1.98555505581983      0      0
0.0866684844419658      0.087868257446075      1.98575558472126      0      0
0.087868257446075      0.0890846392009967      1.98595043672053      0      0
0.0890846392009967      0.0903178596257262      1.98613907765791      0      0
0.0903178596257262      0.0915681518220832      1.98632107218503      0      0
0.0915681518220832      0.0928357521187732      1.98649607941910      0      0
0.0928357521187732      0.0941209001160578      1.98666384684801      0      0
0.0941209001160578      0.0954238387310435      1.98682420279069      0      0
0.0954238387310435      0.0967448142435972      1.98697704771344      0      0
0.0967448142435972      0.0980840763428988      1.98712234469313      0      0
0.0980840763428988      0.0994418781746361      1.98726010930188      0      0
0.0994418781746361      0.100818476388855      1.98739039916777      0      0
0.100818476388855      0.10221413118847      1.98751330344239      0      0
0.10221413118847      0.103629106378448      1.98762893238026      0      0
0.103629106378448      0.105063669415674      1.98773740720877      0      0
0.105063669415674      0.106518091459502      1.98783885043952      0      0
0.106518091459502      0.107992647423013      1.98793337674572      0      0
0.107992647423013      0.109487616024976      1.98802108450405      0      0
0.109487616024976      0.111003279842531      1.98810204807517      0      0
0.111003279842531      0.112539925364605      1.98817631087421      0      0
0.112539925364605      0.114097843046059      1.98824387926199      0      0
0.114097843046059      0.115677327362591      1.98830471726894      0      0
0.115677327362591      0.117278676866402      1.98835874214754      0      0
0.117278676866402      0.118902194242619      1.98840582073476      0      0
0.118902194242619      0.120548186366517      1.98844576659426      0      0
0.120548186366517      0.122216964361519      1.98847833789818      0      0
0.122216964361519      0.123908843658004      1.98850323600062      0      0
0.123908843658004      0.125624144052934      1.98852010464900      0      0
0.125624144052934      0.127363189770296      1.98852852977531      0      0
0.127363189770296      0.12912630952239      1.98852803980657      0      0
0.12912630952239      0.130913836571959      1.98851810643259      0      0
0.130913836571959      0.132726108795187      1.98849814576905      0      0
0.132726108795187      0.134563468745557      1.98846751985478      0      0
0.134563468745557      0.136426263718606      1.98842553842424      0      0
0.136426263718606      0.138314845817565      1.98837146089816      0      0
0.138314845817565      0.140229572019921      1.98830449853913      0      0
0.140229572019921      0.142170804244882      1.98822381672180      0      0
0.142170804244882      0.144138909421796      1.98812853727156      0      0
0.144138909421796      0.146134259559502      1.98801774082950      0      0
0.146134259559502      0.148157231816648      1.98789046920556      0      0
0.148157231816648      0.150208208572982      1.98774572768598      0      0
0.150208208572982      0.152287577501628      1.98758248726522      0      0
0.152287577501628      0.154395731642364      1.98739968677667      0      0
0.154395731642364      0.156533069475914      1.98719623490007      0      0
0.156533069475914      0.158699994999266      1.98697101202758      0      0
0.158699994999266      0.16089691780204      1.98672287197347      0      0
0.16089691780204      0.163124253143903      1.98645064351603      0      0
0.163124253143903      0.165382422033063      1.98615313176282      0      0
0.165382422033063      0.16767185130585      1.98582911933351      0      0
0.16767185130585      0.16999297370739      1.98547736735653      0      0
0.16999297370739      0.172346227973408      1.98509661627827      0      0
0.172346227973408      0.174732058913154      1.98468558648525      0      0
0.174732058913154      0.177150917493482      1.98424297874144      0      0
0.177150917493482      0.179603260924088      1.98376747444420      0      0
0.179603260924088      0.182089552743936      1.98325773570372      0      0
0.182089552743936      0.184610262908873      1.98271240525152      0      0
0.184610262908873      0.187165867880458      1.98213010618459      0      0
0.187165867880458      0.189756850716024      1.98150944155227      0      0
0.189756850716024      0.192383701159985      1.98084899379337      0      0
0.192383701159985      0.195046915736409      1.98014732403141      0      0
0.195046915736409      0.197746997842864      1.97940297123593      0      0
0.197746997842864      0.200484457845576      1.97861445125800      0      0
0.200484457845576      0.203259813175894      1.97778025574775      0      0
0.203259813175894      0.206073588428097      1.97689885096199      0      0
0.206073588428097      0.208926315458549      1.97596867646932      0      0
0.208926315458549      0.211818533486235      1.97498814376021      0      0
0.211818533486235      0.214750789194674      1.97395563476896      0      0
0.214750789194674      0.217723636835266      1.97286950031418      0      0
0.217723636835266      0.220737638332042      1.97172805846402      0      0
0.220737638332042      0.22379336338789      1.97052959283175      0      0
0.22379336338789      0.226891389592229      1.96927235080718      0      0
0.226891389592229      0.230032302530194      1.96795454172845      0      0
0.230032302530194      0.233216695893316      1.96657433499876      0      0
0.233216695893316      0.236445171591743      1.96512985815165      0      0
0.236445171591743      0.239718339868012      1.96361919486821      0      0
0.239718339868012      0.243036819412397      1.96204038294908      0      0
0.243036819412397      0.246401237479853      1.96039141224353      0      0
0.246401237479853      0.249812230008578      1.95867022253748      0      0
0.249812230008578      0.253270441740218      1.95687470140188      0      0
0.253270441740218      0.256776526341734      1.95500268200234      0      0
0.256776526341734      0.260331146528961      1.95305194087052      0      0
0.260331146528961      0.263934974191869      1.95102019563733      0      0
0.263934974191869      0.267588690521566      1.94890510272749      0      0
0.267588690521566      0.271292986139054      1.94670425501476      0      0
0.271292986139054      0.275048561225772      1.94441517943650      0      0
0.275048561225772      0.27885612565594      1.94203533456601      0      0
0.27885612565594      0.282716399130741      1.93956210814066      0      0
0.282716399130741      0.286630111314356      1.93699281454335      0      0
0.286630111314356      0.290598001971889      1.93432469223449      0      0
0.290598001971889      0.294620821109189      1.93155490113143      0      0
0.294620821109189      0.298699329114623      1.92868051993162      0      0
0.298699329114623      0.302834296902796      1.92569854337559      0      0
0.302834296902796      0.307026506060274      1.92260587944537      0      0
0.307026506060274      0.311276748993318      1.91939934649357      0      0
0.311276748993318      0.315585829077662      1.91607567029777      0      0
0.315585829077662      0.319954560810364      1.91263148103470      0      0
0.319954560810364      0.324383769963767      1.90906331016788      0      0
0.324383769963767      0.32887429374158      1.90536758724214      0      0
0.32887429374158      0.33342698093713      1.90154063657779      0      0
0.33342698093713      0.338042692093795      1.89757867385657      0      0
0.338042692093795      0.342722299667666      1.89347780259107      0      0
0.342722299667666      0.347466688192458      1.88923401046840      0      0
0.347466688192458      0.352276754446699      1.88484316555829      0      0
0.352276754446699      0.357153407623246      1.88030101237500      0      0
0.357153407623246      0.362097569501131      1.87560316778136      0      0
0.362097569501131      0.367110174619799      1.87074511672251      0      0
0.367110174619799      0.372192170455755      1.86572220777560      0      0
0.372192170455755      0.37734451760165      1.86052964850059      0      0
0.37734451760165      0.382568189947856      1.85516250057600      0      0
0.382568189947856      0.387864174866547      1.84961567470184      0      0
0.387864174866547      0.393233473398329      1.84388392525024      0      0
0.393233473398329      0.398677100441459      1.83796184464275      0      0
0.398677100441459      0.40419608494368      1.83184385743066      0      0
0.40419608494368      0.409791470096709      1.82552421405268      0      0
0.409791470096709      0.41546431353342      1.81899698424174      0      0
0.41546431353342      0.421215687527758      1.81225605004923      0      0
0.421215687527758      0.427046679197417      1.80529509845216      0      0
0.427046679197417      0.43295839070933      1.79810761350455      0      0
0.43295839070933      0.438951939487993      1.79068686799011      0      0
0.438951939487993      0.445028458426682      1.78302591452852      0      0
0.445028458426682      0.451189096101594      1.77511757608193      0      0
0.451189096101594      0.457435016988945      1.76695443580198      0      0
0.457435016988945      0.463767401685081      1.75852882615062      0      0
0.463767401685081      0.470187447129631      1.74983281721942      0      0
0.470187447129631      0.476696366831751      1.74085820416329      0      0
0.476696366831751      0.483295391099501      1.73159649365306      0      0
0.483295391099501      0.489985767272398      1.72203888923960      0      0
0.489985767272398      0.496768759957182      1.71217627550771      0      0
0.496768759957182      0.503645651266856      1.70199920088162      0      0
0.503645651266856      0.510617741063022      1.69149785892518      0      0
0.510617741063022      0.517686347201588      1.68066206795785      0      0
0.517686347201588      0.524852805781861      1.66948124878224      0      0
0.524852805781861      0.532118471399099      1.65794440028930      0      0
0.532118471399099      0.539484717400551      1.64604007267288      0      0
0.539484717400551      0.546952936145049      1.63375633794505      0      0
0.546952936145049      0.554524539266187      1.62108075739604      0      0
0.554524539266187      0.56220095793915      1.60800034558705      0      0
0.56220095793915      0.569983643151229      1.59450153039839      0      0
0.569983643151229      0.577874065976087      1.58057010857724      0      0
0.577874065976087      0.585873717851818      1.56619119613674      0      0
0.585873717851818      0.59398411086286      1.55134917284713      0      0
0.59398411086286      0.602206778025804      1.53602761992726      0      0
0.602206778025804      0.610543273579166      1.52020924988466      0      0
0.610543273579166      0.618995173277162      1.50387582725966      0      0
0.618995173277162      0.62756407468756      1.48700807879401      0      0
0.62756407468756      0.636251597493652      1.46958559125852      0      0
0.636251597493652      0.645059383800396      1.45158669482264      0      0
0.645059383800396      0.653989098444817      1.43298832941515      0      0
0.653989098444817      0.663042429310678      1.41376589098703      0      0
0.663042429310678      0.672221087647534      1.39389305391457      0      0
0.672221087647534      0.681526808394186      1.37334156493500      0      0
0.681526808394186      0.690961350506615      1.35208100293442      0      0
0.690961350506615      0.70052649729046      1.33007849753919      0      0
0.70052649729046      0.710224056738094      1.30729839769909      0      0
0.710224056738094      0.720055861870372      1.28370187916068      0      0
0.720055861870372      0.730023771083106      1.25924647672621      0      0
0.730023771083106      0.740129668498331      1.23388552321271      0      0
0.740129668498331      0.750375464320448      1.20756747169160      0      0
0.750375464320448      0.76076309519728      1.18023507035224      0      0
0.76076309519728      0.771294524586143      1.15182434938378      0      0
0.771294524586143      0.781971743124969      1.12226336539398      0      0
0.781971743124969      0.792796769008581      1.09147062921978      0      0
0.792796769008581      0.803771648370161      1.05935311462836      0      0
0.803771648370161      0.814898455668016      1.02580370371405      0      0
0.814898455668016      0.826179294077686      0.990697862157536      0      0
0.826179294077686      0.837616295889483      0.953889241099118      0      0
0.837616295889483      0.849211622911536      0.915203749865674      0      0
0.849211622911536      0.860967466878409      0.874431394913263      0      0
0.860967466878409      0.872886049865385      0.831314759419207      0      0
0.872886049865385      0.884969624708479      0.785532255773993      0      0
0.884969624708479      0.897220475430265      0.736672908752467      0      0
0.897220475430265      0.909640917671599      0.684196727376472      0      0
0.909640917671599      0.922233299129318      0.627369024203103      0      0
0.922233299129318      0.935      0.565143867751671      0      0
# END HISTO1D SudakovqqbarExpOutputsN2LL11
# BEGIN HISTO1D SudakovqqbarExpOutputsN2LL12
PlotOrder=2
LineColor=red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(1,2)}_{h}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.00295496579772832      0      0
0.00000101384324431002      0.00000102787812403307      0.00338177760691149      0      0
0.00000102787812403307      0.00000104210729202498      0.00313712739338736      0      0
0.00000104210729202498      0.00000105653343786574      0.00377249902579031      0      0
0.00000105653343786574      0.00000107115928836782      0.00278046098320119      0      0
0.00000107115928836782      0.00000108598760809164      0.00425606489363260      0      0
0.00000108598760809164      0.00000110102119986811      0.00342258678034640      0      0
0.00000110102119986811      0.00000111626290532839      0.00422916174861915      0      0
0.00000111626290532839      0.00000113171560544106      0.00421912925341202      0      0
0.00000113171560544106      0.00000114738222105665      0.00341237990585249      0      0
0.00000114738222105665      0.00000116326571345971      0.00423212734896293      0      0
0.00000116326571345971      0.0000011793690849286      0.00274542083912762      0      0
0.0000011793690849286      0.00000119569537930295      0.00421440643612984      0      0
0.00000119569537930295      0.000001212247682559      0.00420529851420438      0      0
0.000001212247682559      0.00000122902912339292      0.00282200296614503      0      0
0.00000122902912339292      0.00000124604287381218      0.00395079316452879      0      0
0.00000124604287381218      0.00000126329214973512      0.00419807862961973      0      0
0.00000126329214973512      0.00000128078021159884      0.00314223494631894      0      0
0.00000128078021159884      0.00000129851036497544      0.00270848334681106      0      0
0.00000129851036497544      0.00000131648596119688      0.00363158181523469      0      0
0.00000131648596119688      0.00000133471039798844      0.00287972329058856      0      0
0.00000133471039798844      0.00000135318712011092      0.00308175177779025      0      0
0.00000135318712011092      0.00000137191962001179      0.00374882446642587      0      0
0.00000137191962001179      0.00000139091143848532      0.00403396280862880      0      0
0.00000139091143848532      0.00000141016616534188      0.00382550550900260      0      0
0.00000141016616534188      0.00000142968744008643      0.00368114078086305      0      0
0.00000142968744008643      0.00000144947895260651      0.00268453176102265      0      0
0.00000144947895260651      0.00000146954444386967      0.00414576781878364      0      0
0.00000146954444386967      0.00000148988770663059      0.00387059510841515      0      0
0.00000148988770663059      0.00000151051258614798      0.00298923731565519      0      0
0.00000151051258614798      0.00000153142298091138      0.00354364467883201      0      0
0.00000153142298091138      0.00000155262284337812      0.00332821015333348      0      0
0.00000155262284337812      0.00000157411618072032      0.00386979079103401      0      0
0.00000157411618072032      0.00000159590705558239      0.00282028846920304      0      0
0.00000159590705558239      0.0000016179995868489      0.00383094506335519      0      0
0.0000016179995868489      0.00000164039795042316      0.00398942673967447      0      0
0.00000164039795042316      0.00000166310638001652      0.00285688313653855      0      0
0.00000166310638001652      0.00000168612916794864      0.00273410074648783      0      0
0.00000168612916794864      0.00000170947066595881      0.00368597329362895      0      0
0.00000170947066595881      0.00000173313528602849      0.00320960750001733      0      0
0.00000173313528602849      0.00000175712750121529      0.00329784340491312      0      0
0.00000175712750121529      0.00000178145184649847      0.00382229754078803      0      0
0.00000178145184649847      0.00000180611291963609      0.00263781004064029      0      0
0.00000180611291963609      0.00000183111538203409      0.00268997096868721      0      0
0.00000183111538203409      0.00000185646395962742      0.00263448938942483      0      0
0.00000185646395962742      0.00000188216344377329      0.00263218146602566      0      0
0.00000188216344377329      0.00000190821869215684      0.00339496785462226      0      0
0.00000190821869215684      0.00000193463462970931      0.00265100550475843      0      0
0.00000193463462970931      0.000001961416249539      0.00365931723037950      0      0
0.000001961416249539      0.00000198856861387501      0.00404658402172888      0      0
0.00000198856861387501      0.00000201609685502412      0.00380603269595037      0      0
0.00000201609685502412      0.00000204400617634088      0.00260907596998324      0      0
0.00000204400617634088      0.00000207230185321116      0.00365472437360065      0      0
0.00000207230185321116      0.00000210098923404927      0.00274519914199548      0      0
0.00000210098923404927      0.00000213007374130893      0.00306381056779330      0      0
0.00000213007374130893      0.00000215956087250823      0.00390847876842674      0      0
0.00000215956087250823      0.00000218945620126872      0.00392003104864462      0      0
0.00000218945620126872      0.00000221976537836897      0.00391032122891511      0      0
0.00000221976537836897      0.00000225049413281266      0.00335372658964260      0      0
0.00000225049413281266      0.00000228164827291145      0.00385083896391977      0      0
0.00000228164827291145      0.0000023132336873829      0.00292492902822323      0      0
0.0000023132336873829      0.0000023452563464635      0.00399597175920925      0      0
0.0000023452563464635      0.00000237772230303722      0.00298599779237761      0      0
0.00000237772230303722      0.00000241063769377955      0.00353370417742663      0      0
0.00000241063769377955      0.00000244400874031748      0.00258065658060820      0      0
0.00000244400874031748      0.00000247784175040552      0.00304160051740596      0      0
0.00000247784175040552      0.00000251214311911795      0.00272478890689204      0      0
0.00000251214311911795      0.00000254691933005764      0.00365809156666027      0      0
0.00000254691933005764      0.00000258217695658154      0.00383075328103515      0      0
0.00000258217695658154      0.0000026179226630432      0.00280372326544367      0      0
0.0000026179226630432      0.00000265416320605244      0.00339307332852156      0      0
0.00000265416320605244      0.00000269090543575249      0.00266932521250541      0      0
0.00000269090543575249      0.00000272815629711478      0.00257726140600600      0      0
0.00000272815629711478      0.00000276592283125165      0.00393479137342889      0      0
0.00000276592283125165      0.00000280421217674733      0.00335441362563931      0      0
0.00000280421217674733      0.00000284303157100718      0.00335717092819716      0      0
0.00000284303157100718      0.00000288238835162573      0.00370356175430700      0      0
0.00000288238835162573      0.00000292228995777364      0.00385321208021882      0      0
0.00000292228995777364      0.00000296274393160382      0.00362070167651981      0      0
0.00000296274393160382      0.00000300375791967704      0.00253769475157519      0      0
0.00000300375791967704      0.00000304533967440728      0.00314518193248576      0      0
0.00000304533967440728      0.0000030874970555271      0.00255779523954846      0      0
0.0000030874970555271      0.00000313023803157323      0.00257630184145451      0      0
0.00000313023803157323      0.00000317357068139281      0.00383605875861250      0      0
0.00000317357068139281      0.00000321750319567045      0.00256538292558883      0      0
0.00000321750319567045      0.00000326204387847638      0.00388371226296543      0      0
0.00000326204387847638      0.00000330720114883614      0.00252131993266437      0      0
0.00000330720114883614      0.00000335298354232185      0.00330183225304394      0      0
0.00000335298354232185      0.00000339939971266569      0.00331140382118776      0      0
0.00000339939971266569      0.00000344645843339553      0.00274990219650405      0      0
0.00000344645843339553      0.00000349416859949336      0.00249645983555807      0      0
0.00000349416859949336      0.00000354253922907654      0.00385564221729462      0      0
0.00000354253922907654      0.00000359157946510248      0.00343509562479832      0      0
0.00000359157946510248      0.00000364129857709674      0.00345221207263564      0      0
0.00000364129857709674      0.00000369170596290522      0.00375382799703053      0      0
0.00000369170596290522      0.00000374281115047047      0.00383405291739842      0      0
0.00000374281115047047      0.0000037946237996327      0.00381958034483533      0      0
0.0000037946237996327      0.00000384715370395563      0.00363449495256616      0      0
0.00000384715370395563      0.00000390041079257769      0.00258450819310191      0      0
0.00000390041079257769      0.00000395440513208878      0.00260426083715989      0      0
0.00000395440513208878      0.00000400914692843308      0.00295753107117406      0      0
0.00000400914692843308      0.00000406464652883815      0.00246858884886121      0      0
0.00000406464652883815      0.00000412091442377072      0.00380539690970352      0      0
0.00000412091442377072      0.00000417796124891967      0.00339469533380418      0      0
0.00000417796124891967      0.00000423579778720626      0.00334322895759536      0      0
0.00000423579778720626      0.0000042944349708224      0.00363403372919485      0      0
0.0000042944349708224      0.00000435388388329698      0.00378563421150949      0      0
0.00000435388388329698      0.00000441415576159092      0.00376559602734585      0      0
0.00000441415576159092      0.0000044752619982211      0.00374530872916683      0      0
0.0000044752619982211      0.00000453721414341383      0.00268563453814769      0      0
0.00000453721414341383      0.00000460002390728798      0.00376704397626789      0      0
0.00000460002390728798      0.0000046637031620685      0.00376193569983193      0      0
0.0000046637031620685      0.00000472826394433043      0.00247955496333223      0      0
0.00000472826394433043      0.00000479371845727405      0.00250382165417326      0      0
0.00000479371845727405      0.00000486007907303155      0.00374430169951835      0      0
0.00000486007907303155      0.00000492735833500554      0.00296006110979595      0      0
0.00000492735833500554      0.00000499556896024003      0.00284597240385087      0      0
0.00000499556896024003      0.00000506472384182418      0.00342693331959537      0      0
0.00000506472384182418      0.00000513483605132934      0.00366526092724459      0      0
0.00000513483605132934      0.00000520591884127979      0.00266783995786225      0      0
0.00000520591884127979      0.00000527798564765776      0.00262250806629986      0      0
0.00000527798564765776      0.00000535105009244307      0.00322206043793113      0      0
0.00000535105009244307      0.00000542512598618791      0.00315559657000476      0      0
0.00000542512598618791      0.00000550022733062734      0.00239263806010205      0      0
0.00000550022733062734      0.00000557636832132587      0.00368426075429104      0      0
0.00000557636832132587      0.00000565356335036064      0.00367778506702365      0      0
0.00000565356335036064      0.00000573182700904185      0.00291865332528803      0      0
0.00000573182700904185      0.00000581117409067079      0.00352475748103374      0      0
0.00000581117409067079      0.000005891619593336      0.00237754618244246      0      0
0.000005891619593336      0.00000597317872274825      0.00237365201117978      0      0
0.00000597317872274825      0.00000605586689511467      0.00340255225777488      0      0
0.00000605586689511467      0.0000061396997400527      0.00242549369924618      0      0
0.0000061396997400527      0.00000622469310354442      0.00306305126583791      0      0
0.00000622469310354442      0.00000631086305093168      0.00318117533412902      0      0
0.00000631086305093168      0.0000063982258699528      0.00291500423811584      0      0
0.0000063982258699528      0.00000648679807382125      0.00251913548236755      0      0
0.00000648679807382125      0.00000657659640434692      0.00235483008633370      0      0
0.00000657659640434692      0.00000666763783510069      0.00235171560956408      0      0
0.00000666763783510069      0.00000675993957462272      0.00246622646570673      0      0
0.00000675993957462272      0.0000068535190696752      0.00344361292961439      0      0
0.0000068535190696752      0.00000694839400854009      0.00260257667655862      0      0
0.00000694839400854009      0.00000704458232436258      0.00340736932499778      0      0
0.00000704458232436258      0.00000714210219854078      0.00301044402479165      0      0
0.00000714210219854078      0.00000724097206416231      0.00304472061506191      0      0
0.00000724097206416231      0.00000734121060948854      0.00272754648022767      0      0
0.00000734121060948854      0.000007442836781487      0.00355282354558980      0      0
0.000007442836781487      0.00000754586978941272      0.00360119334221067      0      0
0.00000754586978941272      0.00000765032910843916      0.00231958104956765      0      0
0.00000765032910843916      0.00000775623448333934      0.00252125682596000      0      0
0.00000775623448333934      0.00000786360593221801      0.00244922446310459      0      0
0.00000786360593221801      0.00000797246375029542      0.00349042373860601      0      0
0.00000797246375029542      0.00000808282851374354      0.00332321160526449      0      0
0.00000808282851374354      0.00000819472108357529      0.00312397228578255      0      0
0.00000819472108357529      0.00000830816260958769      0.00341962986082346      0      0
0.00000830816260958769      0.00000842317453435958      0.00348814125903150      0      0
0.00000842317453435958      0.00000853977859730466      0.00255449771681992      0      0
0.00000853977859730466      0.00000865799683878063      0.00267886820282803      0      0
0.00000865799683878063      0.00000877785160425524      0.00353570207516554      0      0
0.00000877785160425524      0.00000889936554853005      0.00317081459410286      0      0
0.00000889936554853005      0.00000902256164002253      0.00262482320975018      0      0
0.00000902256164002253      0.00000914746316510757      0.00259381835869151      0      0
0.00000914746316510757      0.00000927409373251906      0.00321333933420554      0      0
0.00000927409373251906      0.00000940247727781235      0.00316597478884982      0      0
0.00000940247727781235      0.00000953263806788851      0.00322764357567346      0      0
0.00000953263806788851      0.00000966460070558129      0.00292518544281428      0      0
0.00000966460070558129      0.00000979839013430744      0.00351034330049847      0      0
0.00000979839013430744      0.00000993403164278155      0.00237150992407295      0      0
0.00000993403164278155      0.000010071550869796      0.00236939681280380      0      0
0.000010071550869796      0.0000102109738090674      0.00349581488144638      0      0
0.0000102109738090674      0.0000103523268141496      0.00343257994024194      0      0
0.0000103523268141496      0.000010495636603415      0.00264710940804533      0      0
0.000010495636603415      0.0000106409302651053      0.00287189551293489      0      0
0.0000106409302651053      0.000010788235262451      0.00302904205878315      0      0
0.000010788235262451      0.0000109375794388631      0.00336160093352197      0      0
0.0000109375794388631      0.0000110889910231955      0.00251648205910165      0      0
0.0000110889910231955      0.0000112424986350812      0.00342886736452101      0      0
0.0000112424986350812      0.0000113981312903417      0.00315202290657960      0      0
0.0000113981312903417      0.0000115559184064716      0.00344678193435240      0      0
0.0000115559184064716      0.000011715889808199      0.00252181323184572      0      0
0.000011715889808199      0.0000118780757331232      0.00341807402204790      0      0
0.0000118780757331232      0.0000120425068374297      0.00275624674519015      0      0
0.0000120425068374297      0.0000122092142016854      0.00244659301191334      0      0
0.0000122092142016854      0.0000123782293367127      0.00255743200696958      0      0
0.0000123782293367127      0.0000125495841895462      0.00300978367503649      0      0
0.0000125495841895462      0.0000127233111494713      0.00341469585072640      0      0
0.0000127233111494713      0.0000128994430541458      0.00312035334733541      0      0
0.0000128994430541458      0.0000130780131958075      0.00234892505071923      0      0
0.0000130780131958075      0.0000132590553275668      0.00232509793538860      0      0
0.0000132590553275668      0.0000134426036697863      0.00282417828711773      0      0
0.0000134426036697863      0.00001362869291655      0.00306307817363183      0      0
0.00001362869291655      0.00001381735824222      0.00294026727436721      0      0
0.00001381735824222      0.0000140086353080861      0.00235304022636380      0      0
0.0000140086353080861      0.0000142025602691059      0.00269725500989708      0      0
0.0000142025602691059      0.0000143991697807389      0.00300023848999574      0      0
0.0000143991697807389      0.0000145985010058751      0.00330079384051819      0      0
0.0000145985010058751      0.0000148005916218595      0.00313890611248200      0      0
0.0000148005916218595      0.0000150054798276138      0.00336515038014537      0      0
0.0000150054798276138      0.0000152132043508565      0.00217069658392796      0      0
0.0000152132043508565      0.0000154238044554237      0.00283387028753160      0      0
0.0000154238044554237      0.0000156373199486901      0.00251178964740826      0      0
0.0000156373199486901      0.0000158537911890937      0.00287982904632419      0      0
0.0000158537911890937      0.0000160732590937644      0.00222363578834783      0      0
0.0000160732590937644      0.0000162957651462576      0.00285415442532567      0      0
0.0000162957651462576      0.000016521351404396      0.00238200420561258      0      0
0.000016521351404396      0.0000167500605082187      0.00226061497098612      0      0
0.0000167500605082187      0.0000169819356880416      0.00325110363116700      0      0
0.0000169819356880416      0.0000172170207726282      0.00320087057400280      0      0
0.0000172170207726282      0.0000174553601974744      0.00239869009249467      0      0
0.0000174553601974744      0.0000176969990132074      0.00241773075120465      0      0
0.0000176969990132074      0.0000179419828941014      0.00318753866848321      0      0
0.0000179419828941014      0.0000181903581467107      0.00330193299116114      0      0
0.0000181903581467107      0.0000184421717186223      0.00240175730645915      0      0
0.0000184421717186223      0.0000186974712073306      0.00322921162990403      0      0
0.0000186974712073306      0.0000189563048692332      0.00294055236048586      0      0
0.0000189563048692332      0.0000192187216287532      0.00250432699026676      0      0
0.0000192187216287532      0.0000194847710875863      0.00211227497070845      0      0
0.0000194847710875863      0.0000197545035340766      0.00240675631532022      0      0
0.0000197545035340766      0.000020027969952722      0.00315991970811225      0      0
0.000020027969952722      0.0000203052220338112      0.00309722853987210      0      0
0.0000203052220338112      0.0000205863121831945      0.00314536640953924      0      0
0.0000205863121831945      0.0000208712935321888      0.00301974645674514      0      0
0.0000208712935321888      0.000021160219947621      0.00249263841637738      0      0
0.000021160219947621      0.0000214531460420097      0.00217595576101891      0      0
0.0000214531460420097      0.0000217501271838877      0.00231928949981430      0      0
0.0000217501271838877      0.0000220512195082683      0.00208400481461076      0      0
0.0000220512195082683      0.0000223564799272551      0.00291220757396154      0      0
0.0000223564799272551      0.0000226659661408002      0.00265229545769128      0      0
0.0000226659661408002      0.0000229797366476099      0.00308115963196328      0      0
0.0000229797366476099      0.0000232978507562027      0.00220681584296802      0      0
0.0000232978507562027      0.0000236203685961192      0.00212400228120906      0      0
0.0000236203685961192      0.000023947351129288      0.00228716421987170      0      0
0.000023947351129288      0.0000242788601615485      0.00224854855046024      0      0
0.0000242788601615485      0.0000246149583543337      0.00208380219856806      0      0
0.0000246149583543337      0.0000249557092365137      0.00215576965174946      0      0
0.0000249557092365137      0.0000253011772164045      0.00268172507990766      0      0
0.0000253011772164045      0.0000256514275939423      0.00315431748400218      0      0
0.0000256514275939423      0.0000260065265730261      0.00304879516817007      0      0
0.0000260065265730261      0.0000263665412740315      0.00245301163667796      0      0
0.0000263665412740315      0.0000267315397464981      0.00204516366124321      0      0
0.0000267315397464981      0.0000271015909819919      0.00221000855697139      0      0
0.0000271015909819919      0.0000274767649271459      0.00249771156802702      0      0
0.0000274767649271459      0.0000278571324968813      0.00259916725236408      0      0
0.0000278571324968813      0.0000282427655878122      0.00244383665423853      0      0
0.0000282427655878122      0.0000286337370918349      0.00207843576053704      0      0
0.0000286337370918349      0.0000290301209099061      0.00233815316919474      0      0
0.0000290301209099061      0.0000294319919660113      0.00315161093337265      0      0
0.0000294319919660113      0.0000298394262213274      0.00204830038602709      0      0
0.0000298394262213274      0.00003025250068858      0.00312923466944931      0      0
0.00003025250068858      0.000030671293446601      0.00271363911021264      0      0
0.000030671293446601      0.0000310958836550867      0.00233095243684678      0      0
0.0000310958836550867      0.00003152635156956      0.00253683957108179      0      0
0.00003152635156956      0.000031962778556541      0.00311428381188402      0      0
0.000031962778556541      0.0000324052471089262      0.00213954519353446      0      0
0.0000324052471089262      0.0000328538408615817      0.00311007952848617      0      0
0.0000328538408615817      0.000033308644607151      0.00297394236187378      0      0
0.000033308644607151      0.0000337697443120835      0.00308106060605518      0      0
0.0000337697443120835      0.0000342372271328825      0.00260717369116846      0      0
0.0000342372271328825      0.0000347111814325807      0.00275920518471636      0      0
0.0000347111814325807      0.0000351916967974413      0.00211382027841521      0      0
0.0000351916967974413      0.0000356788640538924      0.00232278222083403      0      0
0.0000356788640538924      0.0000361727752856944      0.00308480126245704      0      0
0.0000361727752856944      0.0000366735238513458      0.00223563118773224      0      0
0.0000366735238513458      0.0000371812044017293      0.00203486631738240      0      0
0.0000371812044017293      0.0000376959128980032      0.00275389742424561      0      0
0.0000376959128980032      0.0000382177466297395      0.00223383970195337      0      0
0.0000382177466297395      0.0000387468042333134      0.00268076885219215      0      0
0.0000387468042333134      0.0000392831857105477      0.00203857981909714      0      0
0.0000392831857105477      0.0000398269924476147      0.00304415230144230      0      0
0.0000398269924476147      0.0000403783272342003      0.00286838074633509      0      0
0.0000403783272342003      0.0000409372942829333      0.00295077882915029      0      0
0.0000409372942829333      0.0000415039992490831      0.00247454288437943      0      0
0.0000415039992490831      0.000042078549250531      0.00246620055081133      0      0
0.000042078549250531      0.0000426610528880173      0.00293031967725134      0      0
0.0000426610528880173      0.0000432516202656688      0.00292649035030837      0      0
0.0000432516202656688      0.0000438503630118107      0.00298706980788525      0      0
0.0000438503630118107      0.0000444573943000663      0.00222427531320145      0      0
0.0000444573943000663      0.0000450728288707489      0.00225181136989391      0      0
0.0000450728288707489      0.0000456967830525504      0.00292009960216978      0      0
0.0000456967830525504      0.0000463293747845289      0.00300908681219913      0      0
0.0000463293747845289      0.0000469707236384016      0.00238586148951443      0      0
0.0000469707236384016      0.0000476209508411464      0.00298467431657672      0      0
0.0000476209508411464      0.0000482801792979158      0.00244702981323821      0      0
0.0000482801792979158      0.0000489485336152684      0.00297766384710687      0      0
0.0000489485336152684      0.0000496261401247217      0.00289576014279343      0      0
0.0000496261401247217      0.0000503131269066316      0.00246593061175206      0      0
0.0000503131269066316      0.0000510096238144011      0.00282030002061699      0      0
0.0000510096238144011      0.000051715762499026      0.00188269675188347      0      0
0.000051715762499026      0.000052431676433979      0.00197303329126372      0      0
0.000052431676433979      0.0000531575009404385      0.00262065799902167      0      0
0.0000531575009404385      0.0000538933732128671      0.00216369380880883      0      0
0.0000538933732128671      0.0000546394323449439      0.00296825759321893      0      0
0.0000546394323449439      0.0000553958193558558      0.00269965493202588      0      0
0.0000553958193558558      0.0000561626772169526      0.00285955445276325      0      0
0.0000561626772169526      0.0000569401508787716      0.00277408852037603      0      0
0.0000569401508787716      0.0000577283872984359      0.00292830808225912      0      0
0.0000577283872984359      0.0000585275354674316      0.00228892193621188      0      0
0.0000585275354674316      0.0000593377464397706      0.00258782301597580      0      0
0.0000593377464397706      0.0000601591733605423      0.00222177565170993      0      0
0.0000601591733605423      0.0000609919714948611      0.00237516925509299      0      0
0.0000609919714948611      0.0000618362982572143      0.00209910084750756      0      0
0.0000618362982572143      0.0000626923132412161      0.00185808742035321      0      0
0.0000626923132412161      0.0000635601782497746      0.00211121346790668      0      0
0.0000635601782497746      0.0000644400573256746      0.00235743028817156      0      0
0.0000644400573256746      0.0000653321167825856      0.00229351610248793      0      0
0.0000653321167825856      0.0000662365252364977      0.00225730751276300      0      0
0.0000662365252364977      0.0000671534536375933      0.00179699194724896      0      0
0.0000671534536375933      0.0000680830753025601      0.00221992724346584      0      0
0.0000680830753025601      0.0000690255659473509      0.00237580841655054      0      0
0.0000690255659473509      0.0000699811037203975      0.00256269804162132      0      0
0.0000699811037203975      0.0000709498692362838      0.00178276634961748      0      0
0.0000709498692362838      0.0000719320456098856      0.00259161899360271      0      0
0.0000719320456098856      0.0000729278184909828      0.00247571771151800      0      0
0.0000729278184909828      0.0000739373760993502      0.00195104730866009      0      0
0.0000739373760993502      0.0000749609092603353      0.00202046996511343      0      0
0.0000749609092603353      0.0000759986114409274      0.00180413038956162      0      0
0.0000759986114409274      0.0000770506787863264      0.00273169033274474      0      0
0.0000770506787863264      0.0000781173101570184      0.00196413229565699      0      0
0.0000781173101570184      0.0000791987071663636      0.00227186631046142      0      0
0.0000791987071663636      0.0000802950742187053      0.00271145456710099      0      0
0.0000802950742187053      0.000081406618548006      0.00274057383586647      0      0
0.000081406618548006      0.0000825335502570186      0.00283194545146571      0      0
0.0000825335502570186      0.0000836760823569998      0.00216843419416563      0      0
0.0000836760823569998      0.0000848344308079731      0.00286278627022002      0      0
0.0000848344308079731      0.0000860088145595493      0.00285370290426681      0      0
0.0000860088145595493      0.0000871994555923124      0.00234026405935512      0      0
0.0000871994555923124      0.0000884065789597775      0.00262353264933085      0      0
0.0000884065789597775      0.0000896304128309307      0.00220400761336298      0      0
0.0000896304128309307      0.0000908711885333572      0.00270709887297363      0      0
0.0000908711885333572      0.0000921291405969664      0.00209289703494721      0      0
0.0000921291405969664      0.0000934045067983223      0.00282779278336890      0      0
0.0000934045067983223      0.0000946975282055884      0.00282171262994608      0      0
0.0000946975282055884      0.0000960084492240934      0.00204882559935153      0      0
0.0000960084492240934      0.0000973375176425286      0.00269951857660198      0      0
0.0000973375176425286      0.000098684984679785      0.00209312987136242      0      0
0.000098684984679785      0.000100051105032438      0.00236043277380952      0      0
0.000100051105032438      0.000101436136922889      0.00275522423274865      0      0
0.000101436136922889      0.000102840342148178      0.00205948802516802      0      0
0.000102840342148178      0.000104263986129461      0.00164547847950621      0      0
0.000104263986129461      0.000105707337962187      0.00180005008903443      0      0
0.000105707337962187      0.00010717067046696      0.00279048456579816      0      0
0.00010717067046696      0.000108654260241103      0.00162385819150582      0      0
0.000108654260241103      0.000110158387710945      0.00203560078631983      0      0
0.000110158387710945      0.000111683337184825      0.00186924697239359      0      0
0.000111683337184825      0.000113229396906833      0.00189212898647529      0      0
0.000113229396906833      0.00011479685911129      0.00262099529936278      0      0
0.00011479685911129      0.000116386020077991      0.00267878485879200      0      0
0.000116386020077991      0.000117997180188201      0.00255434634090769      0      0
0.000117997180188201      0.00011963064398144      0.00281443069923662      0      0
0.00011963064398144      0.00012128672021304      0.00176404276099790      0      0
0.00012128672021304      0.00012296572191251      0.00281099910111908      0      0
0.00012296572191251      0.000124667966442703      0.00245420400972268      0      0
0.000124667966442703      0.000126393775559803      0.00251117598439262      0      0
0.000126393775559803      0.000128143475474143      0.00279203484494456      0      0
0.000128143475474143      0.000129917396911867      0.00156061542549950      0      0
0.000129917396911867      0.000131715875177439      0.00272920998301784      0      0
0.000131715875177439      0.000133539250217029      0.00272866414221035      0      0
0.000133539250217029      0.00013538786668276      0.00274925894942965      0      0
0.00013538786668276      0.000137262073997862      0.00264816738967365      0      0
0.000137262073997862      0.000139162226422714      0.00151474197766475      0      0
0.000139162226422714      0.00014108868312181      0.00270761691902874      0      0
0.00014108868312181      0.000143041808231644      0.00261925179835342      0      0
0.000143041808231644      0.000145021970929542      0.00244454582129002      0      0
0.000145021970929542      0.00014702954550344      0.00274765394871460      0      0
0.00014702954550344      0.000149064911422635      0.00234792347536315      0      0
0.000149064911422635      0.00015112845340951      0.00199477467424604      0      0
0.00015112845340951      0.000153220561512254      0.00188555866929481      0      0
0.000153220561512254      0.000155341631178586      0.00260177591180047      0      0
0.000155341631178586      0.000157492063330508      0.00266095630601852      0      0
0.000157492063330508      0.000159672264440082      0.00218415414131810      0      0
0.000159672264440082      0.00016188264660626      0.00150066015112874      0      0
0.00016188264660626      0.000164123627632783      0.00279833155952727      0      0
0.000164123627632783      0.00016639563110715      0.00176554823531857      0      0
0.00016639563110715      0.000168699086480686      0.00152573034746586      0      0
0.000168699086480686      0.000171034429149716      0.00178592560868409      0      0
0.000171034429149716      0.00017340210053786      0.00148881305133693      0      0
0.00017340210053786      0.000175802548179476      0.00179563335646090      0      0
0.000175802548179476      0.000178236225804249      0.00279868187852664      0      0
0.000178236225804249      0.000180703593422953      0.00141725123659092      0      0
0.000180703593422953      0.000183205117414405      0.00234447903483875      0      0
0.000183205117414405      0.000185741270613619      0.00280821548931524      0      0
0.000185741270613619      0.000188312532401177      0.00280203466300544      0      0
0.000188312532401177      0.000190919388793845      0.00279209367930003      0      0
0.000190919388793845      0.000193562332536437      0.00213473054092452      0      0
0.000193562332536437      0.000196241863194957      0.00157330249253094      0      0
0.000196241863194957      0.000198958487251018      0.00271977149582955      0      0
0.000198958487251018      0.000201712718197586      0.00200119760292137      0      0
0.000201712718197586      0.000204505076636033      0.00133690423495653      0      0
0.000204505076636033      0.000207336090374545      0.00187372973751334      0      0
0.000207336090374545      0.000210206294527884      0.00191235917422259      0      0
0.000210206294527884      0.000213116231618538      0.00139094578943622      0      0
0.000213116231618538      0.000216066451679264      0.00173187216897063      0      0
0.000216066451679264      0.000219057512357059      0.00283530900332695      0      0
0.000219057512357059      0.000222089979018563      0.00122090997076952      0      0
0.000222089979018563      0.000225164424856924      0.00277597756913672      0      0
0.000225164424856924      0.000228281431000144      0.00232674244398342      0      0
0.000228281431000144      0.00023144158662092      0.00142657030770820      0      0
0.00023144158662092      0.000234645489048012      0.00119769493172484      0      0
0.000234645489048012      0.000237893743879147      0.00129087059708978      0      0
0.000237893743879147      0.000241186965095492      0.00201328004116648      0      0
0.000241186965095492      0.000244525775177701      0.00285366170531010      0      0
0.000244525775177701      0.000247910805223583      0.00172851464661764      0      0
0.000247910805223583      0.000251342695067386      0.00241488528065860      0      0
0.000251342695067386      0.000254822093400743      0.00153333108016456      0      0
0.000254822093400743      0.00025834965789528      0.00285896316803066      0      0
0.00025834965789528      0.000261926055326934      0.00245793628665982      0      0
0.000261926055326934      0.000265551961701985      0.00178321623913215      0      0
0.000265551961701985      0.00026922806238483      0.00158748495456060      0      0
0.00026922806238483      0.000272955052227537      0.00194176287179943      0      0
0.000272955052227537      0.000276733635701177      0.00267412375322926      0      0
0.000276733635701177      0.000280564527028988      0.00274220417217129      0      0
0.000280564527028988      0.000284448450321376      0.00107666277947253      0      0
0.000284448450321376      0.000288386139712781      0.00276527101570855      0      0
0.000288386139712781      0.000292378339500449      0.00123010932946786      0      0
0.000292378339500449      0.000296425804285111      0.00291666432322783      0      0
0.000296425804285111      0.000300529299113624      0.00203639843984660      0      0
0.000300529299113624      0.000304689599623573      0.000952682703136762      0      0
0.000304689599623573      0.000308907492189884      0.00139394487470130      0      0
0.000308907492189884      0.000313183774073464      0.00168057095194553      0      0
0.000313183774073464      0.000317519253571897      0.00144752226948858      0      0
0.000317519253571897      0.000321914750172228      0.000903934699213472      0      0
0.000321914750172228      0.000326371094705861      0.00178140516580319      0      0
0.000326371094705861      0.000330889129505603      0.00295274945256986      0      0
0.000330889129505603      0.000335469708564879      0.00177701639770499      0      0
0.000335469708564879      0.000340113697699154      0.00218454334177865      0      0
0.000340113697699154      0.000344821974709588      0.00215572742280364      0      0
0.000344821974709588      0.000349595429548956      0.00265816871584492      0      0
0.000349595429548956      0.000354434964489868      0.000797029379694869      0      0
0.000354434964489868      0.000359341494295315      0.00233532675262393      0      0
0.000359341494295315      0.000364315946391572      0.00301084044053751      0      0
0.000364315946391572      0.000369359261043507      0.00289864882686444      0      0
0.000369359261043507      0.000374472391532301      0.00271018397273456      0      0
0.000374472391532301      0.00037965630433564      0.00276534491071360      0      0
0.00037965630433564      0.000384911979310397      0.00300039173115972      0      0
0.000384911979310397      0.000390240409877844      0.00295913171098091      0      0
0.000390240409877844      0.000395642603211426      0.00189185515094105      0      0
0.000395642603211426      0.000401119580427133      0.000984881584241158      0      0
0.000401119580427133      0.000406672376776519      0.00300082833392282      0      0
0.000406672376776519      0.000412302041842373      0.00167527189934729      0      0
0.000412302041842373      0.000418009639737117      0.00253263418694901      0      0
0.000418009639737117      0.000423796249303941      0.00166392396756051      0      0
0.000423796249303941      0.000429662964320725      0.00303922963906067      0      0
0.000429662964320725      0.000435610893706785      0.000918914665603899      0      0
0.000435610893706785      0.000441641161732474      0.00198906296613556      0      0
0.000441641161732474      0.000447754908231697      0.00310442929051588      0      0
0.000447754908231697      0.000453953288817359      0.00297666087948804      0      0
0.000453953288817359      0.000460237475099795      0.00242454603831829      0      0
0.000460237475099795      0.000466608654908228      0.00202475004034254      0      0
0.000466608654908228      0.000473068032515292      0.00200688038953175      0      0
0.000473068032515292      0.000479616828864662      0.00238281217955531      0      0
0.000479616828864662      0.000486256281801832      0.00295831878389906      0      0
0.000486256281801832      0.000492987646308097      0.00322100802232195      0      0
0.000492987646308097      0.000499812194737762      0.00238417997897351      0      0
0.000499812194737762      0.000506731217058643      0.000360937886300092      0      0
0.000506731217058643      0.0005137460210959      0.00274679701968774      0      0
0.0005137460210959      0.000520857932779231      0.00277116829794495      0      0
0.000520857932779231      0.000528068296393506      0.00100981560901174      0      0
0.000528068296393506      0.000535378474832857      0.00325237037488568      0      0
0.000535378474832857      0.000542789849858294      0.000760895762322007      0      0
0.000542789849858294      0.000550303822358882      0.00306741975534569      0      0
0.000550303822358882      0.000557921812616533      0.00225136143688293      0      0
0.000557921812616533      0.000565645260574473      0.00118819524565837      0      0
0.000565645260574473      0.00057347562610941      0.00325561994932600      0      0
0.00057347562610941      0.000581414389307485      0.00290360356644638      0      0
0.000581414389307485      0.000589463050744029      0.00121090268786100      0      0
0.000589463050744029      0.000597623131767208      0.000581835371161492      0      0
0.000597623131767208      0.000605896174785581      0.00182793263241798      0      0
0.000605896174785581      0.000614283743559644      0.00252164512724706      0      0
0.000614283743559644      0.000622787423497414      0.00281127419532123      0      0
0.000622787423497414      0.000631408821954096      0.00281714573884053      0      0
0.000631408821954096      0.000640149568535908      0.00253618595491075      0      0
0.000640149568535908      0.000649011315408104      0.00184593429190456      0      0
0.000649011315408104      0.000657995737607266      0.000598136058776928      0      0
0.000657995737607266      0.000667104533357915      0.00117271351863216      0      0
0.000667104533357915      0.00067633942439351      0.00292705854218316      0      0
0.00067633942439351      0.000685702156281888      0.00353612952835234      0      0
0.000685702156281888      0.000695194498755206      0.00190469688833116      0      0
0.000695194498755206      0.000704818246044455      0.00149977451154396      0      0
0.000704818246044455      0.000714575217218609      0.00362208034994630      0      0
0.000714575217218609      0.000724467256528451      0.00143608795386558      0      0
0.000724467256528451      0.000734496233755185      0.00292611848186767      0      0
0.000734496233755185      0.000744664044563847      0.00259664869125627      0      0
0.000744664044563847      0.000754972610861632      0.00256846707403884      0      0
0.000754972610861632      0.000765423881161163      0.00247279507184633      0      0
0.000765423881161163      0.0007760198309488      0.00321829774523726      0      0
0.0007760198309488      0.000786762463058045      0.000965891386286879      0      0
0.000786762463058045      0.00079765380804811      0.00373179230342069      0      0
0.00079765380804811      0.000808695924587738      0.00232742513205278      0      0
0.000808695924587738      0.000819890899844323      0.00126937432925708      0      0
0.000819890899844323      0.00083124084987843      0.00357020132288283      0      0
0.00083124084987843      0.000842747920043766      0.00356275291112079      0      0
0.000842747920043766      0.000854414285392693      0.00189783456124431      0      0
0.000854414285392693      0.000866242151087355      0.000645761889806885      0      0
0.000866242151087355      0.000878233752816494      0.00219942634624610      0      0
0.000878233752816494      0.000890391357218039      0.00328541973454360      0      0
0.000890391357218039      0.000902717262307538      0.00380762061062943      0      0
0.000902717262307538      0.000915213797912533      0.00397968655566296      0      0
0.000915213797912533      0.000927883326112938      0.00400681937309249      0      0
0.000927883326112938      0.000940728241687513      0.00401843913978894      0      0
0.000940728241687513      0.000953750972566528      0.00405516922873160      0      0
0.000953750972566528      0.000966953980290686      0.00407028340576047      0      0
0.000966953980290686      0.000980339760476396      0.00393345594416010      0      0
0.000980339760476396      0.000993910843287497      0.00344974419440300      0      0
0.000993910843287497      0.0010076697939135      0.00243377143796003      0      0
0.0010076697939135      0.00102161921305448      0.00105098847836331      0      0
0.00102161921305448      0.0010357617374126      0.00187858380257460      0      0
0.0010357617374126      0.00105010004019057      0.00365900762804651      0      0
0.00105010004019057      0.00106463683159689      0.00421420218022928      0      0
0.00106463683159689      0.00107937485935813      0.00270694511966029      0      0
0.00107937485935813      0.00109431690923832      0.00135646449181418      0      0
0.00109431690923832      0.00110946580556549      0.00394628642118349      0      0
0.00110946580556549      0.00112482441176555      0.00377317044074377      0      0
0.00112482441176555      0.00114039563090349      0.00118026164914052      0      0
0.00114039563090349      0.00115618240623217      0.00412672206408382      0      0
0.00115618240623217      0.00117218772174859      0.00315970353181900      0      0
0.00117218772174859      0.00118841460275796      0.00252177835903541      0      0
0.00118841460275796      0.00120486611644553      0.00432090770119350      0      0
0.00120486611644553      0.00122154537245635      0.00148851931124171      0      0
0.00122154537245635      0.00123845552348304      0.00456748073407595      0      0
0.00123845552348304      0.00125559976586171      0.00141819421989498      0      0
0.00125559976586171      0.00127298134017614      0.00462488097302851      0      0
0.00127298134017614      0.00129060353187029      0.00168370597308620      0      0
0.00129060353187029      0.00130846967186935      0.00444863584397761      0      0
0.00130846967186935      0.00132658313720929      0.00289592777031283      0      0
0.00132658313720929      0.00134494735167523      0.00331092777968065      0      0
0.00134494735167523      0.00136356578644858      0.00454136767437265      0      0
0.00136356578644858      0.00138244196076317      0.00169242262242335      0      0
0.00138244196076317      0.00140157944257044      0.00429097508601595      0      0
0.00140157944257044      0.00142098184921384      0.00435260444432699      0      0
0.00142098184921384      0.00144065284811262      0.00181711083782434      0      0
0.00144065284811262      0.00146059615745496      0.00395378140035570      0      0
0.00146059615745496      0.00148081554690089      0.00495108491842421      0      0
0.00148081554690089      0.00150131483829471      0.00321718721853942      0      0
0.00150131483829471      0.00152209790638749      0.00211968202780907      0      0
0.00152209790638749      0.00154316867956938      0.00416943112220876      0      0
0.00154316867956938      0.00156453114061223      0.00515597167382503      0      0
0.00156453114061223      0.00158618932742236      0.00448061768230261      0      0
0.00158618932742236      0.00160814733380381      0.00291004096050006      0      0
0.00160814733380381      0.00163040931023216      0.00219274488768576      0      0
0.00163040931023216      0.00165297946463904      0.00329578304767248      0      0
0.00165297946463904      0.00167586206320748      0.00451635934447190      0      0
0.00167586206320748      0.00169906143117836      0.00522828822597903      0      0
0.00169906143117836      0.00172258195366789      0.00543238132213626      0      0
0.00172258195366789      0.00174642807649655      0.00528211806142931      0      0
0.00174642807649655      0.00177060430702936      0.00495146498018519      0      0
0.00177060430702936      0.00179511521502795      0.00458359362159089      0      0
0.00179511521502795      0.00181996543351421      0.00427453930776832      0      0
0.00181996543351421      0.00184515965964614      0.00407570808023037      0      0
0.00184515965964614      0.00187070265560561      0.00400667516314977      0      0
0.00187070265560561      0.00189659924949857      0.00407085040254354      0      0
0.00189659924949857      0.00192285433626758      0.00426560217901079      0      0
0.00192285433626758      0.00194947287861711      0.00458138420965975      0      0
0.00194947287861711      0.00197645990795156      0.00499133149852086      0      0
0.00197645990795156      0.00200382052532629      0.00543808124029956      0      0
0.00200382052532629      0.00203155990241182      0.00582519182801301      0      0
0.00203155990241182      0.00205968328247135      0.00601927447250826      0      0
0.00205968328247135      0.00208819598135186      0.00587011213006519      0      0
0.00208819598135186      0.00211710338848892      0.00526204697233542      0      0
0.00211710338848892      0.00214641096792534      0.00423217247238744      0      0
0.00214641096792534      0.00217612425934403      0.00327635763009060      0      0
0.00217612425934403      0.00220624887911509      0.00356490563863360      0      0
0.00220624887911509      0.00223679052135739      0.00499771176668331      0      0
0.00223679052135739      0.00226775495901488      0.00619820581991605      0      0
0.00226775495901488      0.00229914804494778      0.00624752930639345      0      0
0.00229914804494778      0.00233097571303889      0.00493068385885171      0      0
0.00233097571303889      0.00236324397931521      0.00351237817395805      0      0
0.00236324397931521      0.00239595894308506      0.00469867557272517      0      0
0.00239595894308506      0.00242912678809096      0.00645482614171047      0      0
0.00242912678809096      0.00246275378367852      0.00625868098172160      0      0
0.00246275378367852      0.00249684628598141      0.00423459019013061      0      0
0.00249684628598141      0.00253141073912281      0.00444294317104974      0      0
0.00253141073912281      0.0025664536764335      0.00663888698259751      0      0
0.0025664536764335      0.00260198172168671      0.00627702446907816      0      0
0.00260198172168671      0.00263800159035023      0.00403349702690944      0      0
0.00263800159035023      0.00267452009085567      0.00571435350211892      0      0
0.00267452009085567      0.00271154412588544      0.00705744453622256      0      0
0.00271154412588544      0.00274908069367747      0.00481080166307385      0      0
0.00274908069367747      0.00278713688934801      0.00528403665824964      0      0
0.00278713688934801      0.00282571990623272      0.00729931927401172      0      0
0.00282571990623272      0.00286483703724639      0.00506140280210995      0      0
0.00286483703724639      0.00290449567626138      0.00565360909763269      0      0
0.00290449567626138      0.00294470331950526      0.00741046589007735      0      0
0.00294470331950526      0.0029854675669777      0.00471209634552032      0      0
0.0029854675669777      0.00302679612388701      0.00675633860568875      0      0
0.00302679612388701      0.0030686968021066      0.00690908629446607      0      0
0.0030686968021066      0.00311117752165154      0.00494159464230990      0      0
0.00311117752165154      0.0031542463121756      0.00782791498890900      0      0
0.0031542463121756      0.00319791131448903      0.00529495166003070      0      0
0.00319791131448903      0.00324218078209728      0.00711202680886862      0      0
0.00324218078209728      0.0032870630827611      0.00687797668666379      0      0
0.0032870630827611      0.00333256670007821      0.00592672896870788      0      0
0.00333256670007821      0.00337870023508683      0.00793993387236192      0      0
0.00337870023508683      0.00342547240789146      0.00528408172432373      0      0
0.00342547240789146      0.00347289205931113      0.00834622749012109      0      0
0.00347289205931113      0.00352096815255051      0.00535905991119091      0      0
0.00352096815255051      0.00356970977489406      0.00841274778926195      0      0
0.00356970977489406      0.00361912613942378      0.00571974928506421      0      0
0.00361912613942378      0.0036692265867606      0.00842516260529480      0      0
0.0036692265867606      0.00372002058682995      0.00601800155148737      0      0
0.00372002058682995      0.00377151774065175      0.00853840828562804      0      0
0.00377151774065175      0.00382372778215516      0.00613478451956020      0      0
0.00382372778215516      0.00387666058001854      0.00878738914847293      0      0
0.00387666058001854      0.00393032613953476      0.00609592669738610      0      0
0.00393032613953476      0.0039847346045024      0.00910140343344981      0      0
0.0039847346045024      0.00403989625914312      0.00607682968629423      0      0
0.00403989625914312      0.00409582153004557      0.00929807941848380      0      0
0.00409582153004557      0.00415252098813623      0.00643499410310028      0      0
0.00415252098813623      0.00421000535067748      0.00909982356505382      0      0
0.00421000535067748      0.0042682854832934      0.00746774398397515      0      0
0.0042682854832934      0.00432737240202355      0.00827433660590689      0      0
0.00432737240202355      0.00438727727540519      0.00891678455841067      0      0
0.00438727727540519      0.00444801142658443      0.00707940482610369      0      0
0.00444801142658443      0.00450958633545639      0.00992582105830883      0      0
0.00450958633545639      0.00457201364083525      0.00693447181591213      0      0
0.00457201364083525      0.00463530514265407      0.00955324778593482      0      0
0.00463530514265407      0.00469947280419532      0.00874291067843653      0      0
0.00469947280419532      0.00476452875435209      0.00782503241277894      0      0
0.00476452875435209      0.0048304852899207      0.0103863637928233      0      0
0.0048304852899207      0.00489735487792503      0.00745538038105394      0      0
0.00489735487792503      0.00496515015797302      0.00965667221033141      0      0
0.00496515015797302      0.00503388394464577      0.00989144333559946      0      0
0.00503388394464577      0.00510356922991978      0.00760011910586211      0      0
0.00510356922991978      0.00517421918562266      0.0107324531587226      0      0
0.00517421918562266      0.00524584716592283      0.00925098207591659      0      0
0.00524584716592283      0.00531846670985373      0.00839469745920946      0      0
0.00531846670985373      0.00539209154387294      0.0112372123633570      0      0
0.00539209154387294      0.00546673558445676      0.00901494354125051      0      0
0.00546673558445676      0.00554241294073067      0.00902256891854234      0      0
0.00554241294073067      0.00561913791713623      0.0115748706462223      0      0
0.00561913791713623      0.00569692501613484      0.00923068758880554      0      0
0.00569692501613484      0.00577578894094906      0.00926268642366632      0      0
0.00577578894094906      0.00585574459834172      0.0119023710750014      0      0
0.00585574459834172      0.00593680710143364      0.00988233748087360      0      0
0.00593680710143364      0.00601899177256026      0.00914349644683417      0      0
0.00601899177256026      0.00610231414616781      0.0120852350905628      0      0
0.00610231414616781      0.0061867899717497      0.0109904831104767      0      0
0.0061867899717497      0.0062724352168234      0.00898051852155877      0      0
0.0062724352168234      0.00635926606994866      0.0117584581663872      0      0
0.00635926606994866      0.00644729894378739      0.0123222748595150      0      0
0.00644729894378739      0.00653655047820597      0.00960397697771359      0      0
0.00653655047820597      0.00662703754342055      0.0106634025454010      0      0
0.00662703754342055      0.00671877724318579      0.0130872391475386      0      0
0.00671877724318579      0.00681178691802782      0.0115518945994490      0      0
0.00681178691802782      0.00690608414852187      0.00970552650650169      0      0
0.00690608414852187      0.00700168675861542      0.0122630379550940      0      0
0.00700168675861542      0.00709861281899715      0.0135159427663009      0      0
0.00709861281899715      0.00719688065051277      0.0112081582715395      0      0
0.00719688065051277      0.00729650882762788      0.0103902338345219      0      0
0.00729650882762788      0.00739751618193895      0.0131861753877215      0      0
0.00739751618193895      0.00749992180573285      0.0139221298611370      0      0
0.00749992180573285      0.00760374505559565      0.0115351529359093      0      0
0.00760374505559565      0.00770900555607137      0.0108470259779120      0      0
0.00770900555607137      0.00781572320337137      0.0135715154582912      0      0
0.00781572320337137      0.00792391816913513      0.0146010352377968      0      0
0.00792391816913513      0.00803361090424307      0.0125150736404293      0      0
0.00803361090424307      0.00814482214268214      0.0110761419570623      0      0
0.00814482214268214      0.00825757290546495      0.0133390970366650      0      0
0.00825757290546495      0.00837188450460311      0.0152720926789006      0      0
0.00837188450460311      0.0084877785471356      0.0141722528925241      0      0
0.0084877785471356      0.00860527693921294      0.0118294327036895      0      0
0.00860527693921294      0.00872440189023784      0.0124499663556422      0      0
0.00872440189023784      0.0088451759170632      0.0151211455484510      0      0
0.0088451759170632      0.00896762184824822      0.0159160324557304      0      0
0.00896762184824822      0.00909176282837339      0.0140517095201897      0      0
0.00909176282837339      0.00921762232241531      0.0122043668165891      0      0
0.00921762232241531      0.009345224120182      0.0135486292898475      0      0
0.009345224120182      0.00947459234080956      0.0160880649973088      0      0
0.00947459234080956      0.00960575143732124      0.0166548537645086      0      0
0.00960575143732124      0.0097387262012494      0.0148305921156033      0      0
0.0097387262012494      0.00987354176732169      0.0129285872133766      0      0
0.00987354176732169      0.0100102236182119      0.0138612846594166      0      0
0.0100102236182119      0.0101487975893568      0.0164215329504254      0      0
0.0101487975893568      0.0102892898738392      0.0176418303419380      0      0
0.0102892898738392      0.0104317270273393      0.0165238463071816      0      0
0.0104317270273393      0.0105761359731542      0.0143078095723671      0      0
0.0105761359731542      0.0107225440072866      0.0137450637840752      0      0
0.0107225440072866      0.0108709788036044      0.0157689024502141      0      0
0.0108709788036044      0.0110214684190717      0.0180349686706906      0      0
0.0110214684190717      0.0111740412990521      0.0185432360033216      0      0
0.0111740412990521      0.0113287262826851      0.0170514098150057      0      0
0.0113287262826851      0.0114855526083377      0.0149739163484264      0      0
0.0114855526083377      0.0116445499191305      0.0146380691354020      0      0
0.0116445499191305      0.0118057482685412      0.0166022651614036      0      0
0.0118057482685412      0.0119691781260852      0.0188888237182187      0      0
0.0119691781260852      0.0121348703830748      0.0197416764466935      0      0
0.0121348703830748      0.0123028563584581      0.0187260982729011      0      0
0.0123028563584581      0.0124731678047393      0.0166796953426617      0      0
0.0124731678047393      0.0126458369139802      0.0154272652684886      0      0
0.0126458369139802      0.0128208963238851      0.0163641402875893      0      0
0.0128208963238851      0.0129983791239701      0.0186770803565530      0      0
0.0129983791239701      0.0131783188618175      0.0205744252824576      0      0
0.0131783188618175      0.0133607495494169      0.0209748057322828      0      0
0.0133607495494169      0.0135457056695945      0.0197852114575685      0      0
0.0135457056695945      0.0137332221825303      0.0178185804798686      0      0
0.0137332221825303      0.0139233345323668      0.0165689721572938      0      0
0.0139233345323668      0.0141160786539086      0.0172175368954389      0      0
0.0141160786539086      0.0143114909794141      0.0193200406628172      0      0
0.0143114909794141      0.0145096084454827      0.0214451232553716      0      0
0.0145096084454827      0.0147104685000363      0.0225031556975640      0      0
0.0147104685000363      0.0149141091093971      0.0221113713954659      0      0
0.0149141091093971      0.0151205687654648      0.0205569567836063      0      0
0.0151205687654648      0.0153298864929916      0.0187251542671782      0      0
0.0153298864929916      0.0155421018569589      0.0178404847357973      0      0
0.0155421018569589      0.015757254970056      0.0186458356927529      0      0
0.015757254970056      0.0159753865002618      0.0206666648988015      0      0
0.0159753865002618      0.0161965376785319      0.0227838879900249      0      0
0.0161965376785319      0.0164207503065923      0.0241018996628404      0      0
0.0164207503065923      0.0166480667648403      0.0242095264934523      0      0
0.0166480667648403      0.0168785300203555      0.0231641538439884      0      0
0.0168785300203555      0.0171121836350213      0.0214485130985876      0      0
0.0171121836350213      0.0173490717737588      0.0198956887701725      0      0
0.0173490717737588      0.017589239212875      0.0194083186744173      0      0
0.017589239212875      0.0178327313485262      0.0203643876835551      0      0
0.0178327313485262      0.0180795942052988      0.0223038966597409      0      0
0.0180795942052988      0.0183298744449088      0.0243812628622487      0      0
0.0183298744449088      0.0185836193750216      0.0258925434834855      0      0
0.0185836193750216      0.0188408769581945      0.0264490878587110      0      0
0.0188408769581945      0.0191016958209418      0.0259758792050994      0      0
0.0191016958209418      0.0193661252629267      0.0246828612291969      0      0
0.0193661252629267      0.0196342152662799      0.0230361038050206      0      0
0.0196342152662799      0.0199060165050465      0.0216888787594586      0      0
0.0199060165050465      0.0201815803547652      0.0212754872654581      0      0
0.0201815803547652      0.0204609589021785      0.0220594345253198      0      0
0.0204609589021785      0.0207442049550786      0.0237587688625724      0      0
0.0207442049550786      0.0210313720522889      0.0257832682491976      0      0
0.0210313720522889      0.0213225144737837      0.0275659914817954      0      0
0.0213225144737837      0.0216176872509482      0.0287172764448713      0      0
0.0216176872509482      0.0219169461769806      0.0290480855815902      0      0
0.0219169461769806      0.0222203478174381      0.0285551879985561      0      0
0.0222203478174381      0.0225279495209286      0.0274038253629890      0      0
0.0225279495209286      0.0228398094299506      0.0259106438011920      0      0
0.0228398094299506      0.0231559864918837      0.0245105570455566      0      0
0.0231559864918837      0.0234765404701303      0.0236707164055399      0      0
0.0234765404701303      0.0238015319554124      0.0237255970895247      0      0
0.0238015319554124      0.0241310223772239      0.0247115657673704      0      0
0.0241310223772239      0.0244650740154424      0.0263622759392501      0      0
0.0244650740154424      0.0248037500121009      0.0282692763226251      0      0
0.0248037500121009      0.025147114383323      0.0300448918025191      0      0
0.025147114383323      0.0254952320314234      0.0314002089234245      0      0
0.0254952320314234      0.025848168757175      0.0321617202042805      0      0
0.025848168757175      0.0262059912722472      0.0322652456995811      0      0
0.0262059912722472      0.0265687672118152      0.0317457410294510      0      0
0.0265687672118152      0.0269365651473444      0.0307280081039800      0      0
0.0269365651473444      0.0273094545995519      0.0294171977084241      0      0
0.0273094545995519      0.0276875060515468      0.0280833141551556      0      0
0.0276875060515468      0.0280707909621536      0.0270283784965879      0      0
0.0280707909621536      0.0284593817794181      0.0265244978443121      0      0
0.0284593817794181      0.0288533519543027      0.0267311479718651      0      0
0.0288533519543027      0.0292527759545692      0.0276374749837648      0      0
0.0292527759545692      0.0296577292788545      0.0290768276966665      0      0
0.0296577292788545      0.0300682884709421      0.0308004041376580      0      0
0.0300682884709421      0.0304845311342295      0.0325539093898505      0      0
0.0304845311342295      0.0309065359463971      0.0341233761364123      0      0
0.0309065359463971      0.0313343826742795      0.0353521002869427      0      0
0.0313343826742795      0.0317681521889432      0.0361422049669192      0      0
0.0317681521889432      0.0322079264809726      0.0364506217385305      0      0
0.0322079264809726      0.0326537886759678      0.0362839697390640      0      0
0.0326537886759678      0.033105823050257      0.0356937692334188      0      0
0.033105823050257      0.033564115046826      0.0347720135562702      0      0
0.033564115046826      0.0340287512914689      0.0336462614500572      0      0
0.0340287512914689      0.0344998196091616      0.0324724758916208      0      0
0.0344998196091616      0.0349774090406628      0.0314228143758214      0      0
0.0349774090406628      0.0354616098593442      0.0306654662228676      0      0
0.0354616098593442      0.0359525135882537      0.0303365491711237      0      0
0.0359525135882537      0.0364502130174152      0.0305110290317615      0      0
0.0364502130174152      0.0369548022213675      0.0311859062069892      0      0
0.0369548022213675      0.0374663765769464      0.0322855645249759      0      0
0.0374663765769464      0.0379850327813123      0.0336860010358200      0      0
0.0379850327813123      0.0385108688702281      0.0352446012491078      0      0
0.0385108688702281      0.0390439842365898      0.0368238430565554      0      0
0.0390439842365898      0.0395844796492134      0.0383051593314761      0      0
0.0395844796492134      0.0401324572718825      0.0395947834300772      0      0
0.0401324572718825      0.0406880206826587      0.0406248248654578      0      0
0.0406880206826587      0.0412512748934598      0.0413520900696763      0      0
0.0412512748934598      0.0418223263699098      0.0417560877338752      0      0
0.0418223263699098      0.0424012830514618      0.0418368949532909      0      0
0.0424012830514618      0.0429882543718015      0.0416131362923076      0      0
0.0429882543718015      0.0435833512795317      0.0411201117311279      0      0
0.0435833512795317      0.0441866862591436      0.0404079862077808      0      0
0.0441866862591436      0.0447983733522791      0.0395398530238043      0      0
0.0447983733522791      0.0454185281792862      0.0385893748294761      0      0
0.0454185281792862      0.0460472679610735      0.0376375985052170      0      0
0.0460472679610735      0.0466847115412677      0.0367684976246767      0      0
0.0466847115412677      0.0473309794086762      0.0360629449639649      0      0
0.0473309794086762      0.047986193720063      0.0355913002908576      0      0
0.047986193720063      0.0486504783232378      0.0354056178104768      0      0
0.0486504783232378      0.0493239587804657      0.0355332934088233      0      0
0.0493239587804657      0.0500067623922011      0.0359741393417505      0      0
0.0500067623922011      0.0506990182211494      0.0367019590733766      0      0
0.0506990182211494      0.0514008571166629      0.0376700733137856      0      0
0.0514008571166629      0.0521124117394733      0.0388189422456863      0      0
0.0521124117394733      0.0528338165867671      0.0400837775329062      0      0
0.0528338165867671      0.0535652080176086      0.0414007054078954      0      0
0.0535652080176086      0.0543067242787134      0.0427109720217877      0      0
0.0543067242787134      0.0550585055305805      0.0439633564251914      0      0
0.0550585055305805      0.0558206938739848      0.0451152455099847      0      0
0.0558206938739848      0.0565934333768373      0.0461328421231563      0      0
0.0565934333768373      0.0573768701014157      0.0469908754363837      0      0
0.0573768701014157      0.0581711521319738      0.0476720613629919      0      0
0.0581711521319738      0.0589764296027321      0.0481664624098645      0      0
0.0589764296027321      0.0597928547262553      0.0484708288936644      0      0
0.0597928547262553      0.0606205818222245      0.0485879614489747      0      0
0.0606205818222245      0.0614597673466051      0.0485261099753183      0      0
0.0614597673466051      0.0623105699212211      0.0482984096692900      0      0
0.0623105699212211      0.0631731503637371      0.0479223457400845      0      0
0.0631731503637371      0.0640476717180559      0.0474192318148662      0      0
0.0640476717180559      0.064934299285137      0.0468136812924870      0      0
0.064934299285137      0.065833200654241      0.0461330454845749      0      0
0.065833200654241      0.0667445457346082      0.0454067877963792      0      0
0.0667445457346082      0.0676685067875737      0.0446657610292273      0      0
0.0676685067875737      0.0686052584591283      0.0439413578071849      0      0
0.0686052584591283      0.0695549778129301      0.0432645155724155      0      0
0.0695549778129301      0.0705178443637725      0.0426645806749446      0      0
0.0705178443637725      0.071494040111516      0.0421680715910959      0      0
0.071494040111516      0.0724837495754901      0.0417974251182575      0      0
0.0724837495754901      0.07348715982937      0.0415698507749717      0      0
0.07348715982937      0.0745044605365374      0.0414964416372747      0      0
0.0745044605365374      0.0755358439859309      0.0415816792511229      0      0
0.0755358439859309      0.0765815051283916      0.0418234203866682      0      0
0.0765815051283916      0.0776416416135129      0.0422133743098022      0      0
0.0776416416135129      0.0787164538269999      0.0427379947468306      0      0
0.0787164538269999      0.0798061449285455      0.0433796476402884      0      0
0.0798061449285455      0.0809109208902321      0.0441178911259845      0      0
0.0809109208902321      0.0820309905354643      0.0449307184919907      0      0
0.0820309905354643      0.0831665655784396      0.0457956553790205      0      0
0.0831665655784396      0.0843178606641673      0.0466906516033194      0      0
0.0843178606641673      0.0854850934090396      0.0475947515119720      0      0
0.0854850934090396      0.0866684844419658      0.0484885574413363      0      0
0.0866684844419658      0.087868257446075      0.0493545176848188      0      0
0.087868257446075      0.0890846392009967      0.0501770761384520      0      0
0.0890846392009967      0.0903178596257262      0.0509427193921813      0      0
0.0903178596257262      0.0915681518220832      0.0516399519603068      0      0
0.0915681518220832      0.0928357521187732      0.0522592240578192      0      0
0.0928357521187732      0.0941209001160578      0.0527928302687080      0      0
0.0941209001160578      0.0954238387310435      0.0532347922884365      0      0
0.0954238387310435      0.0967448142435972      0.0535807348465284      0      0
0.0967448142435972      0.0980840763428988      0.0538277608640782      0      0
0.0980840763428988      0.0994418781746361      0.0539743297067229      0      0
0.0994418781746361      0.100818476388855      0.0540201408653114      0      0
0.100818476388855      0.10221413118847      0.0539660243602915      0      0
0.10221413118847      0.103629106378448      0.0538138384792739      0      0
0.103629106378448      0.105063669415674      0.0535663750106551      0      0
0.105063669415674      0.106518091459502      0.0532272718484688      0      0
0.106518091459502      0.107992647423013      0.0528009326562695      0      0
0.107992647423013      0.109487616024976      0.0522924531492315      0      0
0.109487616024976      0.111003279842531      0.0517075534542942      0      0
0.111003279842531      0.112539925364605      0.0510525159171037      0      0
0.112539925364605      0.114097843046059      0.0503341276265685      0      0
0.114097843046059      0.115677327362591      0.0495596268121515      0      0
0.115677327362591      0.117278676866402      0.0487366521280346      0      0
0.117278676866402      0.118902194242619      0.0478731936678451      0      0
0.118902194242619      0.120548186366517      0.0469775443536356      0      0
0.120548186366517      0.122216964361519      0.0460582501188082      0      0
0.122216964361519      0.123908843658004      0.0451240570701892      0      0
0.123908843658004      0.125624144052934      0.0441838535939184      0      0
0.125624144052934      0.127363189770296      0.0432466052017680      0      0
0.127363189770296      0.12912630952239      0.0423212798541955      0      0
0.12912630952239      0.130913836571959      0.0414167616162882      0      0
0.130913836571959      0.132726108795187      0.0405417508886923      0      0
0.132726108795187      0.134563468745557      0.0397046501965798      0      0
0.134563468745557      0.136426263718606      0.0389134356881138      0      0
0.136426263718606      0.138314845817565      0.0381755161164680      0      0
0.138314845817565      0.140229572019921      0.0374975831017293      0      0
0.140229572019921      0.142170804244882      0.0368854587220019      0      0
0.142170804244882      0.144138909421796      0.0363439486674752      0      0
0.144138909421796      0.146134259559502      0.0358767108967545      0      0
0.146134259559502      0.148157231816648      0.0354861505070731      0      0
0.148157231816648      0.150208208572982      0.0351733509835089      0      0
0.150208208572982      0.152287577501628      0.0349380499423878      0      0
0.152287577501628      0.154395731642364      0.0347786640518882      0      0
0.154395731642364      0.156533069475914      0.0346923634520596      0      0
0.156533069475914      0.158699994999266      0.0346751914124412      0      0
0.158699994999266      0.16089691780204      0.0347222209428308      0      0
0.16089691780204      0.163124253143903      0.0348277372689293      0      0
0.163124253143903      0.165382422033063      0.0349854338659138      0      0
0.165382422033063      0.16767185130585      0.0351886101202886      0      0
0.16767185130585      0.16999297370739      0.0354303603656906      0      0
0.16999297370739      0.172346227973408      0.0357037465297609      0      0
0.172346227973408      0.174732058913154      0.0360019494173714      0      0
0.174732058913154      0.177150917493482      0.0363183963020468      0      0
0.177150917493482      0.179603260924088      0.0366468647090693      0      0
0.179603260924088      0.182089552743936      0.0369815639122143      0      0
0.182089552743936      0.184610262908873      0.0373171967204501      0      0
0.184610262908873      0.187165867880458      0.0376490046738521      0      0
0.187165867880458      0.189756850716024      0.0379727999122308      0      0
0.189756850716024      0.192383701159985      0.0382849868452787      0      0
0.192383701159985      0.195046915736409      0.0385825764454382      0      0
0.195046915736409      0.197746997842864      0.0388631955869628      0      0
0.197746997842864      0.200484457845576      0.0391250934245812      0      0
0.200484457845576      0.203259813175894      0.0393671463782230      0      0
0.203259813175894      0.206073588428097      0.0395888628841447      0      0
0.206073588428097      0.208926315458549      0.0397903886922994      0      0
0.208926315458549      0.211818533486235      0.0399725131312055      0      0
0.211818533486235      0.214750789194674      0.0401366764161768      0      0
0.214750789194674      0.217723636835266      0.0402849777338540      0      0
0.217723636835266      0.220737638332042      0.0404201834852442      0      0
0.220737638332042      0.22379336338789      0.0405457347035333      0      0
0.22379336338789      0.226891389592229      0.0406657522797670      0      0
0.226891389592229      0.230032302530194      0.0407850382353839      0      0
0.230032302530194      0.233216695893316      0.0409090708931725      0      0
0.233216695893316      0.236445171591743      0.0410439914496513      0      0
0.236445171591743      0.239718339868012      0.0411965791909304      0      0
0.239718339868012      0.243036819412397      0.0413742124864622      0      0
0.243036819412397      0.246401237479853      0.0415848128196371      0      0
0.246401237479853      0.249812230008578      0.0418367695539184      0      0
0.249812230008578      0.253270441740218      0.0421388439592435      0      0
0.253270441740218      0.256776526341734      0.0425000522723813      0      0
0.256776526341734      0.260331146528961      0.0429295292129228      0      0
0.260331146528961      0.263934974191869      0.0434363753160983      0      0
0.263934974191869      0.267588690521566      0.0440294934731628      0      0
0.267588690521566      0.271292986139054      0.0447174219065133      0      0
0.271292986139054      0.275048561225772      0.0455081721263643      0      0
0.275048561225772      0.27885612565594      0.0464090809217390      0      0
0.27885612565594      0.282716399130741      0.0474266849385390      0      0
0.282716399130741      0.286630111314356      0.0485666248690670      0      0
0.286630111314356      0.290598001971889      0.0498335838942714      0      0
0.290598001971889      0.294620821109189      0.0512312621252807      0      0
0.294620821109189      0.298699329114623      0.0527623858214685      0      0
0.298699329114623      0.302834296902796      0.0544287475480826      0      0
0.302834296902796      0.307026506060274      0.0562312715060970      0      0
0.307026506060274      0.311276748993318      0.0581700971898553      0      0
0.311276748993318      0.315585829077662      0.0602446743044446      0      0
0.315585829077662      0.319954560810364      0.0624538623680007      0      0
0.319954560810364      0.324383769963767      0.0647960294178859      0      0
0.324383769963767      0.32887429374158      0.0672691454976053      0      0
0.32887429374158      0.33342698093713      0.0698708679142423      0      0
0.33342698093713      0.338042692093795      0.0725986164688306      0      0
0.338042692093795      0.342722299667666      0.0754496378803569      0      0
0.342722299667666      0.347466688192458      0.0784210594085984      0      0
0.347466688192458      0.352276754446699      0.0815099322331299      0      0
0.352276754446699      0.357153407623246      0.0847132654925878      0      0
0.357153407623246      0.362097569501131      0.0880280520688848      0      0
0.362097569501131      0.367110174619799      0.0914512872573605      0      0
0.367110174619799      0.372192170455755      0.0949799814341965      0      0
0.372192170455755      0.37734451760165      0.0986111677487345      0      0
0.37734451760165      0.382568189947856      0.102341905755211      0      0
0.382568189947856      0.387864174866547      0.106169281773578      0      0
0.387864174866547      0.393233473398329      0.110090406644404      0      0
0.393233473398329      0.398677100441459      0.114102411425672      0      0
0.398677100441459      0.40419608494368      0.118202441473579      0      0
0.40419608494368      0.409791470096709      0.122387649256835      0      0
0.409791470096709      0.41546431353342      0.126655186174581      0      0
0.41546431353342      0.421215687527758      0.131002193581117      0      0
0.421215687527758      0.427046679197417      0.135425793164834      0      0
0.427046679197417      0.43295839070933      0.139923076782610      0      0
0.43295839070933      0.438951939487993      0.144491095812925      0      0
0.438951939487993      0.445028458426682      0.149126850059627      0      0
0.445028458426682      0.451189096101594      0.153827276212314      0      0
0.451189096101594      0.457435016988945      0.158589235847507      0      0
0.457435016988945      0.463767401685081      0.163409502936206      0      0
0.463767401685081      0.470187447129631      0.168284750807074      0      0
0.470187447129631      0.476696366831751      0.173211538499701      0      0
0.476696366831751      0.483295391099501      0.178186296428458      0      0
0.483295391099501      0.489985767272398      0.183205311263761      0      0
0.489985767272398      0.496768759957182      0.188264709923626      0      0
0.496768759957182      0.503645651266856      0.193360442553669      0      0
0.503645651266856      0.510617741063022      0.198488264357746      0      0
0.510617741063022      0.517686347201588      0.203643716123663      0      0
0.517686347201588      0.524852805781861      0.208822103268453      0      0
0.524852805781861      0.532118471399099      0.214018473204816      0      0
0.532118471399099      0.539484717400551      0.219227590804050      0      0
0.539484717400551      0.546952936145049      0.224443911700274      0      0
0.546952936145049      0.554524539266187      0.229661553145141      0      0
0.554524539266187      0.56220095793915      0.234874262080541      0      0
0.56220095793915      0.569983643151229      0.240075380047784      0      0
0.569983643151229      0.577874065976087      0.245257804493860      0      0
0.577874065976087      0.585873717851818      0.250413945966827      0      0
0.585873717851818      0.59398411086286      0.255535680610878      0      0
0.59398411086286      0.602206778025804      0.260614297274360      0      0
0.602206778025804      0.610543273579166      0.265640438427462      0      0
0.610543273579166      0.618995173277162      0.270604033946061      0      0
0.618995173277162      0.62756407468756      0.275494226648637      0      0
0.62756407468756      0.636251597493652      0.280299288267326      0      0
0.636251597493652      0.645059383800396      0.285006524282759      0      0
0.645059383800396      0.653989098444817      0.289602165743848      0      0
0.653989098444817      0.663042429310678      0.294071245812735      0      0
0.663042429310678      0.672221087647534      0.298397458301897      0      0
0.672221087647534      0.681526808394186      0.302562994878616      0      0
0.681526808394186      0.690961350506615      0.306548356866587      0      0
0.690961350506615      0.70052649729046      0.310332136628402      0      0
0.70052649729046      0.710224056738094      0.313890762302020      0      0
0.710224056738094      0.720055861870372      0.317198198101469      0      0
0.720055861870372      0.730023771083106      0.320225590355067      0      0
0.730023771083106      0.740129668498331      0.322940846772208      0      0
0.740129668498331      0.750375464320448      0.325308132858199      0      0
0.750375464320448      0.76076309519728      0.327287264582850      0      0
0.76076309519728      0.771294524586143      0.328832969834344      0      0
0.771294524586143      0.781971743124969      0.329893982080727      0      0
0.781971743124969      0.792796769008581      0.330411916837703      0      0
0.792796769008581      0.803771648370161      0.330319863169824      0      0
0.803771648370161      0.814898455668016      0.329540595616085      0      0
0.814898455668016      0.826179294077686      0.327984271872901      0      0
0.826179294077686      0.837616295889483      0.325545420303143      0      0
0.837616295889483      0.849211622911536      0.322098925036550      0      0
0.849211622911536      0.860967466878409      0.317494560237588      0      0
0.860967466878409      0.872886049865385      0.311549362527722      0      0
0.872886049865385      0.884969624708479      0.304036670217720      0      0
0.884969624708479      0.897220475430265      0.294669810210228      0      0
0.897220475430265      0.909640917671599      0.283076756881668      0      0
0.909640917671599      0.922233299129318      0.268758607284482      0      0
0.922233299129318      0.935      0.251016709283430      0      0
# END HISTO1D SudakovqqbarExpOutputsN2LL12
# BEGIN HISTO1D SudakovqqbarExpOutputsN2LL21
PlotOrder=3
LineColor=green
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(2,1)}_{h}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.00295069654232299      0      0
0.00000101384324431002      0.00000102787812403307      0.00337579772874480      0      0
0.00000102787812403307      0.00000104210729202498      0.00313159230161776      0      0
0.00000104210729202498      0.00000105653343786574      0.00376694504611851      0      0
0.00000105653343786574      0.00000107115928836782      0.00278251134358931      0      0
0.00000107115928836782      0.00000108598760809164      0.00425574040962188      0      0
0.00000108598760809164      0.00000110102119986811      0.00341619772289283      0      0
0.00000110102119986811      0.00000111626290532839      0.00422782428388051      0      0
0.00000111626290532839      0.00000113171560544106      0.00422057532207306      0      0
0.00000113171560544106      0.00000114738222105665      0.00341901964992123      0      0
0.00000114738222105665      0.00000116326571345971      0.00423168775591120      0      0
0.00000116326571345971      0.0000011793690849286      0.00274713102654424      0      0
0.0000011793690849286      0.00000119569537930295      0.00421537505113434      0      0
0.00000119569537930295      0.000001212247682559      0.00420401063874982      0      0
0.000001212247682559      0.00000122902912339292      0.00281809824414477      0      0
0.00000122902912339292      0.00000124604287381218      0.00395582089336355      0      0
0.00000124604287381218      0.00000126329214973512      0.00419708440848640      0      0
0.00000126329214973512      0.00000128078021159884      0.00314921240183629      0      0
0.00000128078021159884      0.00000129851036497544      0.00270801292200829      0      0
0.00000129851036497544      0.00000131648596119688      0.00362448675704664      0      0
0.00000131648596119688      0.00000133471039798844      0.00288519388724413      0      0
0.00000133471039798844      0.00000135318712011092      0.00307467265152187      0      0
0.00000135318712011092      0.00000137191962001179      0.00374202929784248      0      0
0.00000137191962001179      0.00000139091143848532      0.00403816453521503      0      0
0.00000139091143848532      0.00000141016616534188      0.00381907727207327      0      0
0.00000141016616534188      0.00000142968744008643      0.00368842713362745      0      0
0.00000142968744008643      0.00000144947895260651      0.00268400542577054      0      0
0.00000144947895260651      0.00000146954444386967      0.00414453622938972      0      0
0.00000146954444386967      0.00000148988770663059      0.00386435042728806      0      0
0.00000148988770663059      0.00000151051258614798      0.00299674602645356      0      0
0.00000151051258614798      0.00000153142298091138      0.00353533370070442      0      0
0.00000153142298091138      0.00000155262284337812      0.00333697832468080      0      0
0.00000155262284337812      0.00000157411618072032      0.00387608008626485      0      0
0.00000157411618072032      0.00000159590705558239      0.00281426428163790      0      0
0.00000159590705558239      0.0000016179995868489      0.00382407225329889      0      0
0.0000016179995868489      0.00000164039795042316      0.00399414028066125      0      0
0.00000164039795042316      0.00000166310638001652      0.00284994358285155      0      0
0.00000166310638001652      0.00000168612916794864      0.00272931488307428      0      0
0.00000168612916794864      0.00000170947066595881      0.00369417198211818      0      0
0.00000170947066595881      0.00000173313528602849      0.00319999365428414      0      0
0.00000173313528602849      0.00000175712750121529      0.00330766499442803      0      0
0.00000175712750121529      0.00000178145184649847      0.00382942950662383      0      0
0.00000178145184649847      0.00000180611291963609      0.00263692955667057      0      0
0.00000180611291963609      0.00000183111538203409      0.00268564181515159      0      0
0.00000183111538203409      0.00000185646395962742      0.00263610270560150      0      0
0.00000185646395962742      0.00000188216344377329      0.00263390506969662      0      0
0.00000188216344377329      0.00000190821869215684      0.00338452390295655      0      0
0.00000190821869215684      0.00000193463462970931      0.00265466848004629      0      0
0.00000193463462970931      0.000001961416249539      0.00365001736342653      0      0
0.000001961416249539      0.00000198856861387501      0.00404523114965783      0      0
0.00000198856861387501      0.00000201609685502412      0.00381370190877432      0      0
0.00000201609685502412      0.00000204400617634088      0.00261002427735470      0      0
0.00000204400617634088      0.00000207230185321116      0.00366424633330800      0      0
0.00000207230185321116      0.00000210098923404927      0.00275296232195002      0      0
0.00000210098923404927      0.00000213007374130893      0.00307521136594964      0      0
0.00000213007374130893      0.00000215956087250823      0.00391429047886089      0      0
0.00000215956087250823      0.00000218945620126872      0.00391428157383889      0      0
0.00000218945620126872      0.00000221976537836897      0.00390435976460868      0      0
0.00000221976537836897      0.00000225049413281266      0.00336580942039995      0      0
0.00000225049413281266      0.00000228164827291145      0.00385786873727445      0      0
0.00000228164827291145      0.0000023132336873829      0.00291360182637832      0      0
0.0000023132336873829      0.0000023452563464635      0.00399603486688378      0      0
0.0000023452563464635      0.00000237772230303722      0.00299834280478358      0      0
0.00000237772230303722      0.00000241063769377955      0.00352188324648354      0      0
0.00000241063769377955      0.00000244400874031748      0.00257818949840870      0      0
0.00000244400874031748      0.00000247784175040552      0.00302854755632782      0      0
0.00000247784175040552      0.00000251214311911795      0.00273447336044646      0      0
0.00000251214311911795      0.00000254691933005764      0.00364719805203532      0      0
0.00000254691933005764      0.00000258217695658154      0.00383809270622478      0      0
0.00000258217695658154      0.0000026179226630432      0.00281550474938001      0      0
0.0000026179226630432      0.00000265416320605244      0.00337934037457802      0      0
0.00000265416320605244      0.00000269090543575249      0.00267855879522897      0      0
0.00000269090543575249      0.00000272815629711478      0.00258253051709689      0      0
0.00000272815629711478      0.00000276592283125165      0.00393623296006975      0      0
0.00000276592283125165      0.00000280421217674733      0.00336885593759678      0      0
0.00000280421217674733      0.00000284303157100718      0.00337175284830549      0      0
0.00000284303157100718      0.00000288238835162573      0.00371390742484113      0      0
0.00000288238835162573      0.00000292228995777364      0.00385914271324664      0      0
0.00000292228995777364      0.00000296274393160382      0.00363271499290774      0      0
0.00000296274393160382      0.00000300375791967704      0.00253448602776231      0      0
0.00000300375791967704      0.00000304533967440728      0.00316143211912428      0      0
0.00000304533967440728      0.0000030874970555271      0.00255201578935349      0      0
0.0000030874970555271      0.00000313023803157323      0.00258433044919822      0      0
0.00000313023803157323      0.00000317357068139281      0.00384191775389332      0      0
0.00000317357068139281      0.00000321750319567045      0.00255823264572048      0      0
0.00000321750319567045      0.00000326204387847638      0.00388409552473018      0      0
0.00000326204387847638      0.00000330720114883614      0.00251724194628441      0      0
0.00000330720114883614      0.00000335298354232185      0.00331882627601814      0      0
0.00000335298354232185      0.00000339939971266569      0.00332850751911701      0      0
0.00000339939971266569      0.00000344645843339553      0.00273500461566446      0      0
0.00000344645843339553      0.00000349416859949336      0.00249431537697393      0      0
0.00000349416859949336      0.00000354253922907654      0.00385611015069205      0      0
0.00000354253922907654      0.00000359157946510248      0.00345151896962185      0      0
0.00000359157946510248      0.00000364129857709674      0.00346852636027952      0      0
0.00000364129857709674      0.00000369170596290522      0.00376219607777535      0      0
0.00000369170596290522      0.00000374281115047047      0.00383171602038319      0      0
0.00000374281115047047      0.0000037946237996327      0.00381553220775438      0      0
0.0000037946237996327      0.00000384715370395563      0.00364720107265973      0      0
0.00000384715370395563      0.00000390041079257769      0.00257240338147775      0      0
0.00000390041079257769      0.00000395440513208878      0.00261851038843384      0      0
0.00000395440513208878      0.00000400914692843308      0.00293704839752128      0      0
0.00000400914692843308      0.00000406464652883815      0.00246504010781302      0      0
0.00000406464652883815      0.00000412091442377072      0.00380483067769156      0      0
0.00000412091442377072      0.00000417796124891967      0.00341342119777987      0      0
0.00000417796124891967      0.00000423579778720626      0.00336293068087484      0      0
0.00000423579778720626      0.0000042944349708224      0.00364677100423825      0      0
0.0000042944349708224      0.00000435388388329698      0.00378625120773272      0      0
0.00000435388388329698      0.00000441415576159092      0.00376043078754764      0      0
0.00000441415576159092      0.0000044752619982211      0.00375114192349530      0      0
0.0000044752619982211      0.00000453721414341383      0.00270563556725593      0      0
0.00000453721414341383      0.00000460002390728798      0.00376511493008544      0      0
0.00000460002390728798      0.0000046637031620685      0.00375974068542850      0      0
0.0000046637031620685      0.00000472826394433043      0.00249113091603562      0      0
0.00000472826394433043      0.00000479371845727405      0.00251771907912196      0      0
0.00000479371845727405      0.00000486007907303155      0.00374643188942002      0      0
0.00000486007907303155      0.00000492735833500554      0.00298526306570757      0      0
0.00000492735833500554      0.00000499556896024003      0.00287094182617159      0      0
0.00000499556896024003      0.00000506472384182418      0.00344703785432773      0      0
0.00000506472384182418      0.00000513483605132934      0.00365412944175400      0      0
0.00000513483605132934      0.00000520591884127979      0.00264583441559249      0      0
0.00000520591884127979      0.00000527798564765776      0.00264473225938519      0      0
0.00000527798564765776      0.00000535105009244307      0.00324722429394351      0      0
0.00000535105009244307      0.00000542512598618791      0.00318192960505240      0      0
0.00000542512598618791      0.00000550022733062734      0.00239559400195024      0      0
0.00000550022733062734      0.00000557636832132587      0.00368944156007953      0      0
0.00000557636832132587      0.00000565356335036064      0.00367035986264019      0      0
0.00000565356335036064      0.00000573182700904185      0.00294757922036413      0      0
0.00000573182700904185      0.00000581117409067079      0.00354189018245153      0      0
0.00000581117409067079      0.000005891619593336      0.00237724726384955      0      0
0.000005891619593336      0.00000597317872274825      0.00237508903548805      0      0
0.00000597317872274825      0.00000605586689511467      0.00342502440297967      0      0
0.00000605586689511467      0.0000061396997400527      0.00241276332302008      0      0
0.0000061396997400527      0.00000622469310354442      0.00303224309484412      0      0
0.00000622469310354442      0.00000631086305093168      0.00315130338079695      0      0
0.00000631086305093168      0.0000063982258699528      0.00288321766105739      0      0
0.0000063982258699528      0.00000648679807382125      0.00249695715320148      0      0
0.00000648679807382125      0.00000657659640434692      0.00235354632874606      0      0
0.00000657659640434692      0.00000666763783510069      0.00235655852096284      0      0
0.00000666763783510069      0.00000675993957462272      0.00244628353626623      0      0
0.00000675993957462272      0.0000068535190696752      0.00342017392697718      0      0
0.0000068535190696752      0.00000694839400854009      0.00263304815097605      0      0
0.00000694839400854009      0.00000704458232436258      0.00343061824129192      0      0
0.00000704458232436258      0.00000714210219854078      0.00304503656817178      0      0
0.00000714210219854078      0.00000724097206416231      0.00300955494231583      0      0
0.00000724097206416231      0.00000734121060948854      0.00269343023233253      0      0
0.00000734121060948854      0.000007442836781487      0.00356460412506073      0      0
0.000007442836781487      0.00000754586978941272      0.00359908907276655      0      0
0.00000754586978941272      0.00000765032910843916      0.00232265598536415      0      0
0.00000765032910843916      0.00000775623448333934      0.00249264117377413      0      0
0.00000775623448333934      0.00000786360593221801      0.00247697100758985      0      0
0.00000786360593221801      0.00000797246375029542      0.00347022624602257      0      0
0.00000797246375029542      0.00000808282851374354      0.00335154243093699      0      0
0.00000808282851374354      0.00000819472108357529      0.00316005937262419      0      0
0.00000819472108357529      0.00000830816260958769      0.00344207643639815      0      0
0.00000830816260958769      0.00000842317453435958      0.00346844129981331      0      0
0.00000842317453435958      0.00000853977859730466      0.00252031002537209      0      0
0.00000853977859730466      0.00000865799683878063      0.00271986215412562      0      0
0.00000865799683878063      0.00000877785160425524      0.00354176659535347      0      0
0.00000877785160425524      0.00000889936554853005      0.00313213532308553      0      0
0.00000889936554853005      0.00000902256164002253      0.00258541133481046      0      0
0.00000902256164002253      0.00000914746316510757      0.00255496785284441      0      0
0.00000914746316510757      0.00000927409373251906      0.00317511646663107      0      0
0.00000927409373251906      0.00000940247727781235      0.00320368038653140      0      0
0.00000940247727781235      0.00000953263806788851      0.00318938931932727      0      0
0.00000953263806788851      0.00000966460070558129      0.00287908721892905      0      0
0.00000966460070558129      0.00000979839013430744      0.00350334869102420      0      0
0.00000979839013430744      0.00000993403164278155      0.00234497832048236      0      0
0.00000993403164278155      0.000010071550869796      0.00234244692620597      0      0
0.000010071550869796      0.0000102109738090674      0.00349768957624472      0      0
0.0000102109738090674      0.0000103523268141496      0.00341005349428676      0      0
0.0000103523268141496      0.000010495636603415      0.00269636874991857      0      0
0.000010495636603415      0.0000106409302651053      0.00292173849413409      0      0
0.0000106409302651053      0.000010788235262451      0.00298020943393989      0      0
0.000010788235262451      0.0000109375794388631      0.00333098821436016      0      0
0.0000109375794388631      0.0000110889910231955      0.00247222182061430      0      0
0.0000110889910231955      0.0000112424986350812      0.00344226861894131      0      0
0.0000112424986350812      0.0000113981312903417      0.00319408287418598      0      0
0.0000113981312903417      0.0000115559184064716      0.00345250016906071      0      0
0.0000115559184064716      0.000011715889808199      0.00247433699700797      0      0
0.000011715889808199      0.0000118780757331232      0.00343014384711023      0      0
0.0000118780757331232      0.0000120425068374297      0.00281287609245436      0      0
0.0000120425068374297      0.0000122092142016854      0.00249734668081888      0      0
0.0000122092142016854      0.0000123782293367127      0.00261369868113833      0      0
0.0000123782293367127      0.0000125495841895462      0.00306162226568171      0      0
0.0000125495841895462      0.0000127233111494713      0.00342053286715460      0      0
0.0000127233111494713      0.0000128994430541458      0.00306861778212708      0      0
0.0000128994430541458      0.0000130780131958075      0.00231024763875028      0      0
0.0000130780131958075      0.0000132590553275668      0.00237106489839588      0      0
0.0000132590553275668      0.0000134426036697863      0.00288514541096226      0      0
0.0000134426036697863      0.00001362869291655      0.00311428581606309      0      0
0.00001362869291655      0.00001381735824222      0.00299851720908431      0      0
0.00001381735824222      0.0000140086353080861      0.00240609428405385      0      0
0.0000140086353080861      0.0000142025602691059      0.00263243433080631      0      0
0.0000142025602691059      0.0000143991697807389      0.00305681035518133      0      0
0.0000143991697807389      0.0000145985010058751      0.00326496360306159      0      0
0.0000145985010058751      0.0000148005916218595      0.00308419634163279      0      0
0.0000148005916218595      0.0000150054798276138      0.00336772178252355      0      0
0.0000150054798276138      0.0000152132043508565      0.00218702398952485      0      0
0.0000152132043508565      0.0000154238044554237      0.00290111501960016      0      0
0.0000154238044554237      0.0000156373199486901      0.00258210326644822      0      0
0.0000156373199486901      0.0000158537911890937      0.00280910373568686      0      0
0.0000158537911890937      0.0000160732590937644      0.00219435134136147      0      0
0.0000160732590937644      0.0000162957651462576      0.00278121275161183      0      0
0.0000162957651462576      0.000016521351404396      0.00245045647456232      0      0
0.000016521351404396      0.0000167500605082187      0.00231725387190750      0      0
0.0000167500605082187      0.0000169819356880416      0.00320898382591335      0      0
0.0000169819356880416      0.0000172170207726282      0.00315017695427009      0      0
0.0000172170207726282      0.0000174553601974744      0.00247285153349454      0      0
0.0000174553601974744      0.0000176969990132074      0.00249411161117768      0      0
0.0000176969990132074      0.0000179419828941014      0.00313463301261120      0      0
0.0000179419828941014      0.0000181903581467107      0.00328291130995163      0      0
0.0000181903581467107      0.0000184421717186223      0.00233333334203503      0      0
0.0000184421717186223      0.0000186974712073306      0.00318463947863312      0      0
0.0000186974712073306      0.0000189563048692332      0.00286179377363256      0      0
0.0000189563048692332      0.0000192187216287532      0.00259047834683497      0      0
0.0000192187216287532      0.0000194847710875863      0.00212773967961787      0      0
0.0000194847710875863      0.0000197545035340766      0.00249234013240164      0      0
0.0000197545035340766      0.000020027969952722      0.00310196221696335      0      0
0.000020027969952722      0.0000203052220338112      0.00314836646222738      0      0
0.0000203052220338112      0.0000205863121831945      0.00318719652151938      0      0
0.0000205863121831945      0.0000208712935321888      0.00294194478073608      0      0
0.0000208712935321888      0.000021160219947621      0.00258688864953560      0      0
0.000021160219947621      0.0000214531460420097      0.00213529199966814      0      0
0.0000214531460420097      0.0000217501271838877      0.00224685038083359      0      0
0.0000217501271838877      0.0000220512195082683      0.00210183216469856      0      0
0.0000220512195082683      0.0000223564799272551      0.00298914839937924      0      0
0.0000223564799272551      0.0000226659661408002      0.00255304514803995      0      0
0.0000226659661408002      0.0000229797366476099      0.00313252352481242      0      0
0.0000229797366476099      0.0000232978507562027      0.00229094140144188      0      0
0.0000232978507562027      0.0000236203685961192      0.00209278776251219      0      0
0.0000236203685961192      0.000023947351129288      0.00221075791744437      0      0
0.000023947351129288      0.0000242788601615485      0.00217797546522352      0      0
0.0000242788601615485      0.0000246149583543337      0.00206953413094423      0      0
0.0000246149583543337      0.0000249557092365137      0.00223899753099719      0      0
0.0000249557092365137      0.0000253011772164045      0.00278512266161916      0      0
0.0000253011772164045      0.0000256514275939423      0.00317569496727072      0      0
0.0000256514275939423      0.0000260065265730261      0.00296658428863783      0      0
0.0000260065265730261      0.0000263665412740315      0.00234691040305952      0      0
0.0000263665412740315      0.0000267315397464981      0.00205195026837886      0      0
0.0000267315397464981      0.0000271015909819919      0.00231473622387076      0      0
0.0000271015909819919      0.0000274767649271459      0.00261645058862924      0      0
0.0000274767649271459      0.0000278571324968813      0.00271495195592813      0      0
0.0000278571324968813      0.0000282427655878122      0.00256624192720995      0      0
0.0000282427655878122      0.0000286337370918349      0.00216046022187024      0      0
0.0000286337370918349      0.0000290301209099061      0.00223358203609341      0      0
0.0000290301209099061      0.0000294319919660113      0.00312631699724604      0      0
0.0000294319919660113      0.0000298394262213274      0.00212434195582631      0      0
0.0000298394262213274      0.00003025250068858      0.00313192592321564      0      0
0.00003025250068858      0.000030671293446601      0.00258499234266123      0      0
0.000030671293446601      0.0000310958836550867      0.00221930960236646      0      0
0.0000310958836550867      0.00003152635156956      0.00240531086831382      0      0
0.00003152635156956      0.000031962778556541      0.00306441885300982      0      0
0.000031962778556541      0.0000324052471089262      0.00226052597939195      0      0
0.0000324052471089262      0.0000328538408615817      0.00310315482340230      0      0
0.0000328538408615817      0.000033308644607151      0.00286756044277353      0      0
0.000033308644607151      0.0000337697443120835      0.00301410918490241      0      0
0.0000337697443120835      0.0000342372271328825      0.00273863627015227      0      0
0.0000342372271328825      0.0000347111814325807      0.00261935392532533      0      0
0.0000347111814325807      0.0000351916967974413      0.00203953240469803      0      0
0.0000351916967974413      0.0000356788640538924      0.00219480605671694      0      0
0.0000356788640538924      0.0000361727752856944      0.00306630272779008      0      0
0.0000361727752856944      0.0000366735238513458      0.00212033027320855      0      0
0.0000366735238513458      0.0000371812044017293      0.00199056569058994      0      0
0.0000371812044017293      0.0000376959128980032      0.00260417261026305      0      0
0.0000376959128980032      0.0000382177466297395      0.00239284844465241      0      0
0.0000382177466297395      0.0000387468042333134      0.00280952935973726      0      0
0.0000387468042333134      0.0000392831857105477      0.00217264881047489      0      0
0.0000392831857105477      0.0000398269924476147      0.00297325553856436      0      0
0.0000398269924476147      0.0000403783272342003      0.00272679332061080      0      0
0.0000403783272342003      0.0000409372942829333      0.00300239072000746      0      0
0.0000409372942829333      0.0000415039992490831      0.00230822841105843      0      0
0.0000415039992490831      0.000042078549250531      0.00229830226513406      0      0
0.000042078549250531      0.0000426610528880173      0.00298620475121875      0      0
0.0000426610528880173      0.0000432516202656688      0.00279492195503581      0      0
0.0000432516202656688      0.0000438503630118107      0.00300531531552661      0      0
0.0000438503630118107      0.0000444573943000663      0.00208397451419503      0      0
0.0000444573943000663      0.0000450728288707489      0.00210292966595008      0      0
0.0000450728288707489      0.0000456967830525504      0.00297165296699405      0      0
0.0000456967830525504      0.0000463293747845289      0.00293608146973239      0      0
0.0000463293747845289      0.0000469707236384016      0.00257101967823643      0      0
0.0000469707236384016      0.0000476209508411464      0.00298002570957736      0      0
0.0000476209508411464      0.0000482801792979158      0.00262810158092475      0      0
0.0000482801792979158      0.0000489485336152684      0.00287606042293415      0      0
0.0000489485336152684      0.0000496261401247217      0.00294763341973374      0      0
0.0000496261401247217      0.0000503131269066316      0.00226808041196829      0      0
0.0000503131269066316      0.0000510096238144011      0.00264434059285292      0      0
0.0000510096238144011      0.000051715762499026      0.00200329847909664      0      0
0.000051715762499026      0.000052431676433979      0.00191421146562677      0      0
0.000052431676433979      0.0000531575009404385      0.00277263760422287      0      0
0.0000531575009404385      0.0000538933732128671      0.00238262081163251      0      0
0.0000538933732128671      0.0000546394323449439      0.00289636414139560      0      0
0.0000546394323449439      0.0000553958193558558      0.00282658025511606      0      0
0.0000553958193558558      0.0000561626772169526      0.00268603541003617      0      0
0.0000561626772169526      0.0000569401508787716      0.00286913410321429      0      0
0.0000569401508787716      0.0000577283872984359      0.00279682565108367      0      0
0.0000577283872984359      0.0000585275354674316      0.00251418041948550      0      0
0.0000585275354674316      0.0000593377464397706      0.00275066170031990      0      0
0.0000593377464397706      0.0000601591733605423      0.00203011411144156      0      0
0.0000601591733605423      0.0000609919714948611      0.00214921290503794      0      0
0.0000609919714948611      0.0000618362982572143      0.00234679600141987      0      0
0.0000618362982572143      0.0000626923132412161      0.00187264938856141      0      0
0.0000626923132412161      0.0000635601782497746      0.00236486050645836      0      0
0.0000635601782497746      0.0000644400573256746      0.00212253637136467      0      0
0.0000644400573256746      0.0000653321167825856      0.00206765568941942      0      0
0.0000653321167825856      0.0000662365252364977      0.00250499914988373      0      0
0.0000662365252364977      0.0000671534536375933      0.00193670952986975      0      0
0.0000671534536375933      0.0000680830753025601      0.00247739884840252      0      0
0.0000680830753025601      0.0000690255659473509      0.00212295435798945      0      0
0.0000690255659473509      0.0000699811037203975      0.00229496351616405      0      0
0.0000699811037203975      0.0000709498692362838      0.00195425074563281      0      0
0.0000709498692362838      0.0000719320456098856      0.00231873457341654      0      0
0.0000719320456098856      0.0000729278184909828      0.00219963826438577      0      0
0.0000729278184909828      0.0000739373760993502      0.00223884059442258      0      0
0.0000739373760993502      0.0000749609092603353      0.00186971116847809      0      0
0.0000749609092603353      0.0000759986114409274      0.00183787703449296      0      0
0.0000759986114409274      0.0000770506787863264      0.00280656639355793      0      0
0.0000770506787863264      0.0000781173101570184      0.00226927888564583      0      0
0.0000781173101570184      0.0000791987071663636      0.00253972265546308      0      0
0.0000791987071663636      0.0000802950742187053      0.00243125824974995      0      0
0.0000802950742187053      0.000081406618548006      0.00279745007305081      0      0
0.000081406618548006      0.0000825335502570186      0.00279471436370802      0      0
0.0000825335502570186      0.0000836760823569998      0.00192533657452583      0      0
0.0000836760823569998      0.0000848344308079731      0.00274129259139372      0      0
0.0000848344308079731      0.0000860088145595493      0.00275357031728722      0      0
0.0000860088145595493      0.0000871994555923124      0.00203639123620821      0      0
0.0000871994555923124      0.0000884065789597775      0.00274453403464734      0      0
0.0000884065789597775      0.0000896304128309307      0.00250405853103743      0      0
0.0000896304128309307      0.0000908711885333572      0.00276424723247634      0      0
0.0000908711885333572      0.0000921291405969664      0.00186155913549371      0      0
0.0000921291405969664      0.0000934045067983223      0.00259222360866967      0      0
0.0000934045067983223      0.0000946975282055884      0.00257629710572221      0      0
0.0000946975282055884      0.0000960084492240934      0.00183194097250467      0      0
0.0000960084492240934      0.0000973375176425286      0.00274566882464040      0      0
0.0000973375176425286      0.000098684984679785      0.00243641913320174      0      0
0.000098684984679785      0.000100051105032438      0.00260973854814860      0      0
0.000100051105032438      0.000101436136922889      0.00243687055324986      0      0
0.000101436136922889      0.000102840342148178      0.00241837190743806      0      0
0.000102840342148178      0.000104263986129461      0.00194991725992329      0      0
0.000104263986129461      0.000105707337962187      0.00220050867496180      0      0
0.000105707337962187      0.00010717067046696      0.00269771145664734      0      0
0.00010717067046696      0.000108654260241103      0.00192605623403106      0      0
0.000108654260241103      0.000110158387710945      0.00179619057060164      0      0
0.000110158387710945      0.000111683337184825      0.00175051795028582      0      0
0.000111683337184825      0.000113229396906833      0.00230861132207211      0      0
0.000113229396906833      0.00011479685911129      0.00221720570129954      0      0
0.00011479685911129      0.000116386020077991      0.00269361620824617      0      0
0.000116386020077991      0.000117997180188201      0.00267248488690714      0      0
0.000117997180188201      0.00011963064398144      0.00256669516425300      0      0
0.00011963064398144      0.00012128672021304      0.00173308524818868      0      0
0.00012128672021304      0.00012296572191251      0.00257507610271857      0      0
0.00012296572191251      0.000124667966442703      0.00263431624204020      0      0
0.000124667966442703      0.000126393775559803      0.00264854600493002      0      0
0.000126393775559803      0.000128143475474143      0.00244918027019330      0      0
0.000128143475474143      0.000129917396911867      0.00182472709485504      0      0
0.000129917396911867      0.000131715875177439      0.00231109973859397      0      0
0.000131715875177439      0.000133539250217029      0.00263765315543656      0      0
0.000133539250217029      0.00013538786668276      0.00262204074741069      0      0
0.00013538786668276      0.000137262073997862      0.00218120036188980      0      0
0.000137262073997862      0.000139162226422714      0.00195891781071428      0      0
0.000139162226422714      0.00014108868312181      0.00224930635664542      0      0
0.00014108868312181      0.000143041808231644      0.00263292704714887      0      0
0.000143041808231644      0.000145021970929542      0.00260727936131847      0      0
0.000145021970929542      0.00014702954550344      0.00258999541695795      0      0
0.00014702954550344      0.000149064911422635      0.00187601038734720      0      0
0.000149064911422635      0.00015112845340951      0.00242878160687444      0      0
0.00015112845340951      0.000153220561512254      0.00168800827258824      0      0
0.000153220561512254      0.000155341631178586      0.00207395878200921      0      0
0.000155341631178586      0.000157492063330508      0.00213571000960943      0      0
0.000157492063330508      0.000159672264440082      0.00176258028617909      0      0
0.000159672264440082      0.00016188264660626      0.00208456882461412      0      0
0.00016188264660626      0.000164123627632783      0.00236981389959834      0      0
0.000164123627632783      0.00016639563110715      0.00231319066543111      0      0
0.00016639563110715      0.000168699086480686      0.00172937799912638      0      0
0.000168699086480686      0.000171034429149716      0.00166228487982818      0      0
0.000171034429149716      0.00017340210053786      0.00174204471815267      0      0
0.00017340210053786      0.000175802548179476      0.00234131781828298      0      0
0.000175802548179476      0.000178236225804249      0.00231378693028936      0      0
0.000178236225804249      0.000180703593422953      0.00206108059485124      0      0
0.000180703593422953      0.000183205117414405      0.00179900681221119      0      0
0.000183205117414405      0.000185741270613619      0.00232013023544481      0      0
0.000185741270613619      0.000188312532401177      0.00243343371074548      0      0
0.000188312532401177      0.000190919388793845      0.00224275940458155      0      0
0.000190919388793845      0.000193562332536437      0.00168798325389312      0      0
0.000193562332536437      0.000196241863194957      0.00223656668113754      0      0
0.000196241863194957      0.000198958487251018      0.00208646202628033      0      0
0.000198958487251018      0.000201712718197586      0.00244193036703202      0      0
0.000201712718197586      0.000204505076636033      0.00178658341767861      0      0
0.000204505076636033      0.000207336090374545      0.00162581656044871      0      0
0.000207336090374545      0.000210206294527884      0.00162527979409913      0      0
0.000210206294527884      0.000213116231618538      0.00172719821584123      0      0
0.000213116231618538      0.000216066451679264      0.00234045558524253      0      0
0.000216066451679264      0.000219057512357059      0.00226741038624946      0      0
0.000219057512357059      0.000222089979018563      0.00188514185604190      0      0
0.000222089979018563      0.000225164424856924      0.00208673421610746      0      0
0.000225164424856924      0.000228281431000144      0.00250588701308133      0      0
0.000228281431000144      0.00023144158662092      0.00220082216218324      0      0
0.00023144158662092      0.000234645489048012      0.00200720423848904      0      0
0.000234645489048012      0.000237893743879147      0.00212035391959791      0      0
0.000237893743879147      0.000241186965095492      0.00244015572078481      0      0
0.000241186965095492      0.000244525775177701      0.00231524500232783      0      0
0.000244525775177701      0.000247910805223583      0.00159981793139243      0      0
0.000247910805223583      0.000251342695067386      0.00249517916856095      0      0
0.000251342695067386      0.000254822093400743      0.00163133560626336      0      0
0.000254822093400743      0.00025834965789528      0.00213096738901243      0      0
0.00025834965789528      0.000261926055326934      0.00248786455790625      0      0
0.000261926055326934      0.000265551961701985      0.00237579216454163      0      0
0.000265551961701985      0.00026922806238483      0.00231153295544561      0      0
0.00026922806238483      0.000272955052227537      0.00241832089612939      0      0
0.000272955052227537      0.000276733635701177      0.00244850837276280      0      0
0.000276733635701177      0.000280564527028988      0.00188607259386582      0      0
0.000280564527028988      0.000284448450321376      0.00181974008428988      0      0
0.000284448450321376      0.000288386139712781      0.00240799220179396      0      0
0.000288386139712781      0.000292378339500449      0.00171294759867697      0      0
0.000292378339500449      0.000296425804285111      0.00211500683368345      0      0
0.000296425804285111      0.000300529299113624      0.00243344249493613      0      0
0.000300529299113624      0.000304689599623573      0.00197099227084010      0      0
0.000304689599623573      0.000308907492189884      0.00164110036414564      0      0
0.000308907492189884      0.000313183774073464      0.00157372897545739      0      0
0.000313183774073464      0.000317519253571897      0.00162198247365854      0      0
0.000317519253571897      0.000321914750172228      0.00190948844874021      0      0
0.000321914750172228      0.000326371094705861      0.00238259891708255      0      0
0.000326371094705861      0.000330889129505603      0.00224225206717792      0      0
0.000330889129505603      0.000335469708564879      0.00155329074108946      0      0
0.000335469708564879      0.000340113697699154      0.00244524188543734      0      0
0.000340113697699154      0.000344821974709588      0.00154463512217853      0      0
0.000344821974709588      0.000349595429548956      0.00242666602220358      0      0
0.000349595429548956      0.000354434964489868      0.00195035270806697      0      0
0.000354434964489868      0.000359341494295315      0.00156196855992122      0      0
0.000359341494295315      0.000364315946391572      0.00203805404957975      0      0
0.000364315946391572      0.000369359261043507      0.00233616239735171      0      0
0.000369359261043507      0.000374472391532301      0.00241319730907262      0      0
0.000374472391532301      0.00037965630433564      0.00239830595563522      0      0
0.00037965630433564      0.000384911979310397      0.00225860771585813      0      0
0.000384911979310397      0.000390240409877844      0.00185708512656521      0      0
0.000390240409877844      0.000395642603211426      0.00152604306849188      0      0
0.000395642603211426      0.000401119580427133      0.00218829928834833      0      0
0.000401119580427133      0.000406672376776519      0.00228433368327629      0      0
0.000406672376776519      0.000412302041842373      0.00155336532473894      0      0
0.000412302041842373      0.000418009639737117      0.00244170957056484      0      0
0.000418009639737117      0.000423796249303941      0.00155470743040488      0      0
0.000423796249303941      0.000429662964320725      0.00227474080425479      0      0
0.000429662964320725      0.000435610893706785      0.00219503309564932      0      0
0.000435610893706785      0.000441641161732474      0.00151007457041619      0      0
0.000441641161732474      0.000447754908231697      0.00190229555076426      0      0
0.000447754908231697      0.000453953288817359      0.00234037336976142      0      0
0.000453953288817359      0.000460237475099795      0.00245342965628627      0      0
0.000460237475099795      0.000466608654908228      0.00243828886796550      0      0
0.000466608654908228      0.000473068032515292      0.00243814246468377      0      0
0.000473068032515292      0.000479616828864662      0.00245854316205816      0      0
0.000479616828864662      0.000486256281801832      0.00237098958279589      0      0
0.000486256281801832      0.000492987646308097      0.00197999528383039      0      0
0.000492987646308097      0.000499812194737762      0.00149582830533849      0      0
0.000499812194737762      0.000506731217058643      0.00202085115276787      0      0
0.000506731217058643      0.0005137460210959      0.00244184295866602      0      0
0.0005137460210959      0.000520857932779231      0.00155870105132865      0      0
0.000520857932779231      0.000528068296393506      0.00228072868199830      0      0
0.000528068296393506      0.000535378474832857      0.00187978228747651      0      0
0.000535378474832857      0.000542789849858294      0.00222586075174812      0      0
0.000542789849858294      0.000550303822358882      0.00167028298679170      0      0
0.000550303822358882      0.000557921812616533      0.00248320551251204      0      0
0.000557921812616533      0.000565645260574473      0.00169113877211261      0      0
0.000565645260574473      0.00057347562610941      0.00179268696787680      0      0
0.00057347562610941      0.000581414389307485      0.00245175601920001      0      0
0.000581414389307485      0.000589463050744029      0.00235707579090325      0      0
0.000589463050744029      0.000597623131767208      0.00188406168614419      0      0
0.000597623131767208      0.000605896174785581      0.00154542910176554      0      0
0.000605896174785581      0.000614283743559644      0.00148018831009202      0      0
0.000614283743559644      0.000622787423497414      0.00151373369338401      0      0
0.000622787423497414      0.000631408821954096      0.00151167183745378      0      0
0.000631408821954096      0.000640149568535908      0.00147831976990162      0      0
0.000640149568535908      0.000649011315408104      0.00155458632201635      0      0
0.000649011315408104      0.000657995737607266      0.00190604877589472      0      0
0.000657995737607266      0.000667104533357915      0.00238772811326702      0      0
0.000667104533357915      0.00067633942439351      0.00252109491478925      0      0
0.00067633942439351      0.000685702156281888      0.00192248169287876      0      0
0.000685702156281888      0.000695194498755206      0.00155866853538758      0      0
0.000695194498755206      0.000704818246044455      0.00246973177386591      0      0
0.000704818246044455      0.000714575217218609      0.00213368380987286      0      0
0.000714575217218609      0.000724467256528451      0.00169194727242028      0      0
0.000724467256528451      0.000734496233755185      0.00257143673907358      0      0
0.000734496233755185      0.000744664044563847      0.00148064407539662      0      0
0.000744664044563847      0.000754972610861632      0.00260735635867111      0      0
0.000754972610861632      0.000765423881161163      0.00149117516145776      0      0
0.000765423881161163      0.0007760198309488      0.00256046359347099      0      0
0.0007760198309488      0.000786762463058045      0.00188138611665932      0      0
0.000786762463058045      0.00079765380804811      0.00194471845552396      0      0
0.00079765380804811      0.000808695924587738      0.00263808471158597      0      0
0.000808695924587738      0.000819890899844323      0.00180756618022746      0      0
0.000819890899844323      0.00083124084987843      0.00170800797591982      0      0
0.00083124084987843      0.000842747920043766      0.00252873814409221      0      0
0.000842747920043766      0.000854414285392693      0.00262112764700975      0      0
0.000854414285392693      0.000866242151087355      0.00209985035786554      0      0
0.000866242151087355      0.000878233752816494      0.00157895637855889      0      0
0.000878233752816494      0.000890391357218039      0.00154627517129783      0      0
0.000890391357218039      0.000902717262307538      0.00182973311572184      0      0
0.000902717262307538      0.000915213797912533      0.00209957155743047      0      0
0.000915213797912533      0.000927883326112938      0.00226177204364069      0      0
0.000927883326112938      0.000940728241687513      0.00231716574898992      0      0
0.000940728241687513      0.000953750972566528      0.00227194884906054      0      0
0.000953750972566528      0.000966953980290686      0.00211737373938940      0      0
0.000966953980290686      0.000980339760476396      0.00185187027188539      0      0
0.000980339760476396      0.000993910843287497      0.00156976128269052      0      0
0.000993910843287497      0.0010076697939135      0.00159938303142389      0      0
0.0010076697939135      0.00102161921305448      0.00213236874682774      0      0
0.00102161921305448      0.0010357617374126      0.00272891748760887      0      0
0.0010357617374126      0.00105010004019057      0.00280660450368996      0      0
0.00105010004019057      0.00106463683159689      0.00208931475714211      0      0
0.00106463683159689      0.00107937485935813      0.00158343844132000      0      0
0.00107937485935813      0.00109431690923832      0.00259494665695388      0      0
0.00109431690923832      0.00110946580556549      0.00280688813135819      0      0
0.00110946580556549      0.00112482441176555      0.00164827185143142      0      0
0.00112482441176555      0.00114039563090349      0.00244356619504684      0      0
0.00114039563090349      0.00115618240623217      0.00280826346383541      0      0
0.00115618240623217      0.00117218772174859      0.00156806607285652      0      0
0.00117218772174859      0.00118841460275796      0.00295264584211074      0      0
0.00118841460275796      0.00120486611644553      0.00196864248107060      0      0
0.00120486611644553      0.00122154537245635      0.00263789510751875      0      0
0.00122154537245635      0.00123845552348304      0.00235379358366070      0      0
0.00123845552348304      0.00125559976586171      0.00251284794336610      0      0
0.00125559976586171      0.00127298134017614      0.00236022717795399      0      0
0.00127298134017614      0.00129060353187029      0.00273165162378102      0      0
0.00129060353187029      0.00130846967186935      0.00197959769091847      0      0
0.00130846967186935      0.00132658313720929      0.00312045931001055      0      0
0.00132658313720929      0.00134494735167523      0.00163315122148342      0      0
0.00134494735167523      0.00136356578644858      0.00300459407186649      0      0
0.00136356578644858      0.00138244196076317      0.00263725083813482      0      0
0.00138244196076317      0.00140157944257044      0.00180237692358414      0      0
0.00140157944257044      0.00142098184921384      0.00320165045532220      0      0
0.00142098184921384      0.00144065284811262      0.00269603096168628      0      0
0.00144065284811262      0.00146059615745496      0.00168283436917436      0      0
0.00146059615745496      0.00148081554690089      0.00291960310031026      0      0
0.00148081554690089      0.00150131483829471      0.00331505243044674      0      0
0.00150131483829471      0.00152209790638749      0.00234372960437572      0      0
0.00152209790638749      0.00154316867956938      0.00173666119747694      0      0
0.00154316867956938      0.00156453114061223      0.00272994344852121      0      0
0.00156453114061223      0.00158618932742236      0.00343842237483306      0      0
0.00158618932742236      0.00160814733380381      0.00330709371144162      0      0
0.00160814733380381      0.00163040931023216      0.00258589274460772      0      0
0.00163040931023216      0.00165297946463904      0.00186192730133644      0      0
0.00165297946463904      0.00167586206320748      0.00184582944142299      0      0
0.00167586206320748      0.00169906143117836      0.00241330716497609      0      0
0.00169906143117836      0.00172258195366789      0.00299743425757642      0      0
0.00172258195366789      0.00174642807649655      0.00340400228735170      0      0
0.00174642807649655      0.00177060430702936      0.00362947318930992      0      0
0.00177060430702936      0.00179511521502795      0.00372533072909402      0      0
0.00179511521502795      0.00181996543351421      0.00375014935729855      0      0
0.00181996543351421      0.00184515965964614      0.00375180090075128      0      0
0.00184515965964614      0.00187070265560561      0.00376197040760003      0      0
0.00187070265560561      0.00189659924949857      0.00379562375772993      0      0
0.00189659924949857      0.00192285433626758      0.00385154607999350      0      0
0.00192285433626758      0.00194947287861711      0.00391223145905978      0      0
0.00194947287861711      0.00197645990795156      0.00394330705297169      0      0
0.00197645990795156      0.00200382052532629      0.00389440195436518      0      0
0.00200382052532629      0.00203155990241182      0.00370504423170865      0      0
0.00203155990241182      0.00205968328247135      0.00332178733260255      0      0
0.00205968328247135      0.00208819598135186      0.00274104074266363      0      0
0.00208819598135186      0.00211710338848892      0.00212513571639687      0      0
0.00211710338848892      0.00214641096792534      0.00201104095114574      0      0
0.00214641096792534      0.00217612425934403      0.00273170371241442      0      0
0.00217612425934403      0.00220624887911509      0.00368722680834548      0      0
0.00220624887911509      0.00223679052135739      0.00425236654604092      0      0
0.00223679052135739      0.00226775495901488      0.00403518182547940      0      0
0.00226775495901488      0.00229914804494778      0.00299083938122010      0      0
0.00229914804494778      0.00233097571303889      0.00204189931443404      0      0
0.00233097571303889      0.00236324397931521      0.00303016123725227      0      0
0.00236324397931521      0.00239595894308506      0.00430310389687114      0      0
0.00239595894308506      0.00242912678809096      0.00425563512582994      0      0
0.00242912678809096      0.00246275378367852      0.00276971670940526      0      0
0.00246275378367852      0.00249684628598141      0.00242800318031192      0      0
0.00249684628598141      0.00253141073912281      0.00422059120854714      0      0
0.00253141073912281      0.0025664536764335      0.00447150964665900      0      0
0.0025664536764335      0.00260198172168671      0.00266539471406874      0      0
0.00260198172168671      0.00263800159035023      0.00300288823051088      0      0
0.00263800159035023      0.00267452009085567      0.00477105247950185      0      0
0.00267452009085567      0.00271154412588544      0.00374031577011815      0      0
0.00271154412588544      0.00274908069367747      0.00241079561121914      0      0
0.00274908069367747      0.00278713688934801      0.00470285174318481      0      0
0.00278713688934801      0.00282571990623272      0.00414723762520694      0      0
0.00282571990623272      0.00286483703724639      0.00241868848326972      0      0
0.00286483703724639      0.00290449567626138      0.00490496924354381      0      0
0.00290449567626138      0.00294470331950526      0.00391921326000014      0      0
0.00294470331950526      0.0029854675669777      0.00293993397980321      0      0
0.0029854675669777      0.00302679612388701      0.00524226778828658      0      0
0.00302679612388701      0.0030686968021066      0.00294811737322528      0      0
0.0030686968021066      0.00311117752165154      0.00433399500746852      0      0
0.00311117752165154      0.0031542463121756      0.00479611457240782      0      0
0.0031542463121756      0.00319791131448903      0.00273314924568031      0      0
0.00319791131448903      0.00324218078209728      0.00550229959181124      0      0
0.00324218078209728      0.0032870630827611      0.00279509092415560      0      0
0.0032870630827611      0.00333256670007821      0.00513104602978995      0      0
0.00333256670007821      0.00337870023508683      0.00401603514110003      0      0
0.00337870023508683      0.00342547240789146      0.00430853356688390      0      0
0.00342547240789146      0.00347289205931113      0.00498771001942271      0      0
0.00347289205931113      0.00352096815255051      0.00355631295978848      0      0
0.00352096815255051      0.00356970977489406      0.00555284093136277      0      0
0.00356970977489406      0.00361912613942378      0.00311748359626821      0      0
0.00361912613942378      0.0036692265867606      0.00585165220433263      0      0
0.0036692265867606      0.00372002058682995      0.00297763385864244      0      0
0.00372002058682995      0.00377151774065175      0.00601135138456681      0      0
0.00377151774065175      0.00382372778215516      0.00304941011619996      0      0
0.00382372778215516      0.00387666058001854      0.00607110140418602      0      0
0.00387666058001854      0.00393032613953476      0.00335197890799699      0      0
0.00393032613953476      0.0039847346045024      0.00596791660679020      0      0
0.0039847346045024      0.00403989625914312      0.00399636755114451      0      0
0.00403989625914312      0.00409582153004557      0.00555242025718339      0      0
0.00409582153004557      0.00415252098813623      0.00499757568130605      0      0
0.00415252098813623      0.00421000535067748      0.00466668747547667      0      0
0.00421000535067748      0.0042682854832934      0.00611386991865476      0      0
0.0042682854832934      0.00432737240202355      0.00343969288700767      0      0
0.00432737240202355      0.00438727727540519      0.00683469979421872      0      0
0.00438727727540519      0.00444801142658443      0.00321550420078566      0      0
0.00444801142658443      0.00450958633545639      0.00651170784303445      0      0
0.00450958633545639      0.00457201364083525      0.00507136357329582      0      0
0.00457201364083525      0.00463530514265407      0.00478379453143643      0      0
0.00463530514265407      0.00469947280419532      0.00695188060301675      0      0
0.00469947280419532      0.00476452875435209      0.00320173857257929      0      0
0.00476452875435209      0.0048304852899207      0.00696044761575873      0      0
0.0048304852899207      0.00489735487792503      0.00547639507095678      0      0
0.00489735487792503      0.00496515015797302      0.00452031400089103      0      0
0.00496515015797302      0.00503388394464577      0.00755111081624510      0      0
0.00503388394464577      0.00510356922991978      0.00397214916330025      0      0
0.00510356922991978      0.00517421918562266      0.00616630077971223      0      0
0.00517421918562266      0.00524584716592283      0.00731706336726959      0      0
0.00524584716592283      0.00531846670985373      0.00346964354893900      0      0
0.00531846670985373      0.00539209154387294      0.00713151769916927      0      0
0.00539209154387294      0.00546673558445676      0.00704088189154729      0      0
0.00546673558445676      0.00554241294073067      0.00358954687890891      0      0
0.00554241294073067      0.00561913791713623      0.00759164207217546      0      0
0.00561913791713623      0.00569692501613484      0.00712764969395623      0      0
0.00569692501613484      0.00577578894094906      0.00368716239856278      0      0
0.00577578894094906      0.00585574459834172      0.00767665307222386      0      0
0.00585574459834172      0.00593680710143364      0.00767388796824917      0      0
0.00593680710143364      0.00601899177256026      0.00379804475033134      0      0
0.00601899177256026      0.00610231414616781      0.00726666565687675      0      0
0.00610231414616781      0.0061867899717497      0.00850670467004387      0      0
0.0061867899717497      0.0062724352168234      0.00463556845221260      0      0
0.0062724352168234      0.00635926606994866      0.00608566641724874      0      0
0.00635926606994866      0.00644729894378739      0.00909046830792358      0      0
0.00644729894378739      0.00653655047820597      0.00663210621235266      0      0
0.00653655047820597      0.00662703754342055      0.00436341182332168      0      0
0.00662703754342055      0.00671877724318579      0.00852000452851991      0      0
0.00671877724318579      0.00681178691802782      0.00889206103054173      0      0
0.00681178691802782      0.00690608414852187      0.00493678887352356      0      0
0.00690608414852187      0.00700168675861542      0.00609332837999566      0      0
0.00700168675861542      0.00709861281899715      0.00960856180089336      0      0
0.00709861281899715      0.00719688065051277      0.00836459412670525      0      0
0.00719688065051277      0.00729650882762788      0.00445244381957412      0      0
0.00729650882762788      0.00739751618193895      0.00716419417097933      0      0
0.00739751618193895      0.00749992180573285      0.0101279585127834      0      0
0.00749992180573285      0.00760374505559565      0.00844082498913262      0      0
0.00760374505559565      0.00770900555607137      0.00460171903971342      0      0
0.00770900555607137      0.00781572320337137      0.00727310830429438      0      0
0.00781572320337137      0.00792391816913513      0.0104602631840060      0      0
0.00792391816913513      0.00803361090424307      0.00935010526876068      0      0
0.00803361090424307      0.00814482214268214      0.00533700538408436      0      0
0.00814482214268214      0.00825757290546495      0.00635223671531845      0      0
0.00825757290546495      0.00837188450460311      0.0102842379182668      0      0
0.00837188450460311      0.0084877785471356      0.0107572804415470      0      0
0.0084877785471356      0.00860527693921294      0.00742563311687638      0      0
0.00860527693921294      0.00872440189023784      0.00497443942783380      0      0
0.00872440189023784      0.0088451759170632      0.00872059132778168      0      0
0.0088451759170632      0.00896762184824822      0.0115022761897379      0      0
0.00896762184824822      0.00909176282837339      0.0104890619235026      0      0
0.00909176282837339      0.00921762232241531      0.00662357612037461      0      0
0.00921762232241531      0.009345224120182      0.00566719539339319      0      0
0.009345224120182      0.00947459234080956      0.00972073001488721      0      0
0.00947459234080956      0.00960575143732124      0.0121461221801488      0      0
0.00960575143732124      0.0097387262012494      0.0110241942395922      0      0
0.0097387262012494      0.00987354176732169      0.00724147060244887      0      0
0.00987354176732169      0.0100102236182119      0.00560727802574242      0      0
0.0100102236182119      0.0101487975893568      0.00937104591882997      0      0
0.0101487975893568      0.0102892898738392      0.0124578621582207      0      0
0.0102892898738392      0.0104317270273393      0.0124512161557743      0      0
0.0104317270273393      0.0105761359731542      0.00944447808162494      0      0
0.0105761359731542      0.0107225440072866      0.00589022487654238      0      0
0.0107225440072866      0.0108709788036044      0.00739462819553540      0      0
0.0108709788036044      0.0110214684190717      0.0114119486414139      0      0
0.0110214684190717      0.0111740412990521      0.0135569093083424      0      0
0.0111740412990521      0.0113287262826851      0.0127257321915978      0      0
0.0113287262826851      0.0114855526083377      0.00940347566113704      0      0
0.0114855526083377      0.0116445499191305      0.00612201208904016      0      0
0.0116445499191305      0.0118057482685412      0.00776911762235486      0      0
0.0118057482685412      0.0119691781260852      0.0117584765633727      0      0
0.0119691781260852      0.0121348703830748      0.0142311216238911      0      0
0.0121348703830748      0.0123028563584581      0.0140706048061619      0      0
0.0123028563584581      0.0124731678047393      0.0114151813727051      0      0
0.0124731678047393      0.0126458369139802      0.00765036085528270      0      0
0.0126458369139802      0.0128208963238851      0.00662747804612885      0      0
0.0128208963238851      0.0129983791239701      0.0100295734013099      0      0
0.0129983791239701      0.0131783188618175      0.0136571199692122      0      0
0.0131783188618175      0.0133607495494169      0.0154349000682230      0      0
0.0133607495494169      0.0135457056695945      0.0148028418782754      0      0
0.0135457056695945      0.0137332221825303      0.0120318821288114      0      0
0.0137332221825303      0.0139233345323668      0.00833773927538324      0      0
0.0139233345323668      0.0141160786539086      0.00687081794030574      0      0
0.0141160786539086      0.0143114909794141      0.00974561890721392      0      0
0.0143114909794141      0.0145096084454827      0.0135561760535798      0      0
0.0145096084454827      0.0147104685000363      0.0160953768344863      0      0
0.0147104685000363      0.0149141091093971      0.0166124208896817      0      0
0.0149141091093971      0.0151205687654648      0.0150335264225858      0      0
0.0151205687654648      0.0153298864929916      0.0118458299207008      0      0
0.0153298864929916      0.0155421018569589      0.00836131920858764      0      0
0.0155421018569589      0.015757254970056      0.00748755692418412      0      0
0.015757254970056      0.0159753865002618      0.0104071534285106      0      0
0.0159753865002618      0.0161965376785319      0.0141737643349388      0      0
0.0161965376785319      0.0164207503065923      0.0169662665093769      0      0
0.0164207503065923      0.0166480667648403      0.0180881810887573      0      0
0.0166480667648403      0.0168785300203555      0.0173576837206790      0      0
0.0168785300203555      0.0171121836350213      0.0149735528557922      0      0
0.0171121836350213      0.0173490717737588      0.0115533652249387      0      0
0.0173490717737588      0.017589239212875      0.00848207544853934      0      0
0.017589239212875      0.0178327313485262      0.00827817760545764      0      0
0.0178327313485262      0.0180795942052988      0.0112464519129580      0      0
0.0180795942052988      0.0183298744449088      0.0149439398865851      0      0
0.0183298744449088      0.0185836193750216      0.0179248364216577      0      0
0.0185836193750216      0.0188408769581945      0.0195755647201141      0      0
0.0188408769581945      0.0191016958209418      0.0196655087695038      0      0
0.0191016958209418      0.0193661252629267      0.0182251994774904      0      0
0.0193661252629267      0.0196342152662799      0.0155262748161516      0      0
0.0196342152662799      0.0199060165050465      0.0121467742828468      0      0
0.0199060165050465      0.0201815803547652      0.00925612305364884      0      0
0.0201815803547652      0.0204609589021785      0.00883048218903805      0      0
0.0204609589021785      0.0207442049550786      0.0113386681640255      0      0
0.0207442049550786      0.0210313720522889      0.0149259833967817      0      0
0.0210313720522889      0.0213225144737837      0.0182420139222267      0      0
0.0213225144737837      0.0216176872509482      0.0206549496579982      0      0
0.0216176872509482      0.0219169461769806      0.0218654594287046      0      0
0.0219169461769806      0.0222203478174381      0.0217683946652663      0      0
0.0222203478174381      0.0225279495209286      0.0204108151577936      0      0
0.0225279495209286      0.0228398094299506      0.0179839922733483      0      0
0.0228398094299506      0.0231559864918837      0.0148510324559507      0      0
0.0231559864918837      0.0234765404701303      0.0116635885589850      0      0
0.0234765404701303      0.0238015319554124      0.00962176782267077      0      0
0.0238015319554124      0.0241310223772239      0.0101100717499093      0      0
0.0241310223772239      0.0244650740154424      0.0128068444778482      0      0
0.0244650740154424      0.0248037500121009      0.0162783891478075      0      0
0.0248037500121009      0.025147114383323      0.0195869751891105      0      0
0.025147114383323      0.0254952320314234      0.0222541240546262      0      0
0.0254952320314234      0.025848168757175      0.0240256026492070      0      0
0.025848168757175      0.0262059912722472      0.0247763982745520      0      0
0.0262059912722472      0.0265687672118152      0.0244763840666642      0      0
0.0265687672118152      0.0269365651473444      0.0231769662346039      0      0
0.0269365651473444      0.0273094545995519      0.0210081999643780      0      0
0.0273094545995519      0.0276875060515468      0.0181893031133905      0      0
0.0276875060515468      0.0280707909621536      0.0150694889702235      0      0
0.0280707909621536      0.0284593817794181      0.0122349530182548      0      0
0.0284593817794181      0.0288533519543027      0.0106407457421870      0      0
0.0288533519543027      0.0292527759545692      0.0111798799319210      0      0
0.0292527759545692      0.0296577292788545      0.0135731225556469      0      0
0.0296577292788545      0.0300682884709421      0.0168131218593655      0      0
0.0300682884709421      0.0304845311342295      0.0201559784680355      0      0
0.0304845311342295      0.0309065359463971      0.0231846087665845      0      0
0.0309065359463971      0.0313343826742795      0.0256593347555838      0      0
0.0313343826742795      0.0317681521889432      0.0274377474493690      0      0
0.0317681521889432      0.0322079264809726      0.0284410416428750      0      0
0.0322079264809726      0.0326537886759678      0.0286392554953378      0      0
0.0326537886759678      0.033105823050257      0.0280440524980555      0      0
0.033105823050257      0.033564115046826      0.0267051361535243      0      0
0.033564115046826      0.0340287512914689      0.0247096534493914      0      0
0.0340287512914689      0.0344998196091616      0.0221861856364725      0      0
0.0344998196091616      0.0349774090406628      0.0193179970852939      0      0
0.0349774090406628      0.0354616098593442      0.0163754951522112      0      0
0.0354616098593442      0.0359525135882537      0.0137803056866933      0      0
0.0359525135882537      0.0364502130174152      0.0121618806782701      0      0
0.0364502130174152      0.0369548022213675      0.0121500835483338      0      0
0.0369548022213675      0.0374663765769464      0.0137854824982924      0      0
0.0374663765769464      0.0379850327813123      0.0164887483098944      0      0
0.0379850327813123      0.0385108688702281      0.0196504324612807      0      0
0.0385108688702281      0.0390439842365898      0.0228684308066916      0      0
0.0390439842365898      0.0395844796492134      0.0258982074971617      0      0
0.0395844796492134      0.0401324572718825      0.0285853844863248      0      0
0.0401324572718825      0.0406880206826587      0.0308284943731255      0      0
0.0406880206826587      0.0412512748934598      0.0325608122755561      0      0
0.0412512748934598      0.0418223263699098      0.0337412702896614      0      0
0.0418223263699098      0.0424012830514618      0.0343495389517609      0      0
0.0424012830514618      0.0429882543718015      0.0343830842552355      0      0
0.0429882543718015      0.0435833512795317      0.0338552552405895      0      0
0.0435833512795317      0.0441866862591436      0.0327940451761844      0      0
0.0441866862591436      0.0447983733522791      0.0312414978458483      0      0
0.0447983733522791      0.0454185281792862      0.0292539973999776      0      0
0.0454185281792862      0.0460472679610735      0.0269040238588103      0      0
0.0460472679610735      0.0466847115412677      0.0242845342000311      0      0
0.0466847115412677      0.0473309794086762      0.0215181349763223      0      0
0.0473309794086762      0.047986193720063      0.0187745692028548      0      0
0.047986193720063      0.0486504783232378      0.0162993592071801      0      0
0.0486504783232378      0.0493239587804657      0.0144412350132860      0      0
0.0493239587804657      0.0500067623922011      0.0136098499649676      0      0
0.0500067623922011      0.0506990182211494      0.0140647108744082      0      0
0.0506990182211494      0.0514008571166629      0.0156979313959585      0      0
0.0514008571166629      0.0521124117394733      0.0181458353509417      0      0
0.0521124117394733      0.0528338165867671      0.0210445683918600      0      0
0.0528338165867671      0.0535652080176086      0.0241313985355560      0      0
0.0535652080176086      0.0543067242787134      0.0272324985408338      0      0
0.0543067242787134      0.0550585055305805      0.0302317403631226      0      0
0.0550585055305805      0.0558206938739848      0.0330485298966011      0      0
0.0558206938739848      0.0565934333768373      0.0356249242255782      0      0
0.0565934333768373      0.0573768701014157      0.0379184111650279      0      0
0.0573768701014157      0.0581711521319738      0.0398977813109952      0      0
0.0581711521319738      0.0589764296027321      0.0415406590174384      0      0
0.0589764296027321      0.0597928547262553      0.0428319347849957      0      0
0.0597928547262553      0.0606205818222245      0.0437626999939986      0      0
0.0606205818222245      0.0614597673466051      0.0443294713863430      0      0
0.0614597673466051      0.0623105699212211      0.0445335911149442      0      0
0.0623105699212211      0.0631731503637371      0.0443807417713709      0      0
0.0631731503637371      0.0640476717180559      0.0438805464804936      0      0
0.0640476717180559      0.064934299285137      0.0430462433083559      0      0
0.064934299285137      0.065833200654241      0.0418944372311725      0      0
0.065833200654241      0.0667445457346082      0.0404449459239013      0      0
0.0667445457346082      0.0676685067875737      0.0387207712578794      0      0
0.0676685067875737      0.0686052584591283      0.0367482509903988      0      0
0.0686052584591283      0.0695549778129301      0.0345574812083680      0      0
0.0695549778129301      0.0705178443637725      0.0321831603965811      0      0
0.0705178443637725      0.071494040111516      0.0296661081977748      0      0
0.071494040111516      0.0724837495754901      0.0270558820270449      0      0
0.0724837495754901      0.07348715982937      0.0244151761610576      0      0
0.07348715982937      0.0745044605365374      0.0218269913223397      0      0
0.0745044605365374      0.0755358439859309      0.0194054909268219      0      0
0.0755358439859309      0.0765815051283916      0.0173093075093290      0      0
0.0765815051283916      0.0776416416135129      0.0157474103039627      0      0
0.0776416416135129      0.0787164538269999      0.0149500666089174      0      0
0.0787164538269999      0.0798061449285455      0.0150791496820495      0      0
0.0798061449285455      0.0809109208902321      0.0161304090963070      0      0
0.0809109208902321      0.0820309905354643      0.0179420799010031      0      0
0.0820309905354643      0.0831665655784396      0.0202975503095658      0      0
0.0831665655784396      0.0843178606641673      0.0230068654863645      0      0
0.0843178606641673      0.0854850934090396      0.0259294714580576      0      0
0.0854850934090396      0.0866684844419658      0.0289670465611066      0      0
0.0866684844419658      0.087868257446075      0.0320508685931255      0      0
0.087868257446075      0.0890846392009967      0.0351317676626310      0      0
0.0890846392009967      0.0903178596257262      0.0381734495668202      0      0
0.0903178596257262      0.0915681518220832      0.0411482910109995      0      0
0.0915681518220832      0.0928357521187732      0.0440347105563917      0      0
0.0928357521187732      0.0941209001160578      0.0468155030549877      0      0
0.0941209001160578      0.0954238387310435      0.0494767599982080      0      0
0.0954238387310435      0.0967448142435972      0.0520071496875418      0      0
0.0967448142435972      0.0980840763428988      0.0543974220516803      0      0
0.0980840763428988      0.0994418781746361      0.0566400564470345      0      0
0.0994418781746361      0.100818476388855      0.0587290023393223      0      0
0.100818476388855      0.10221413118847      0.0606594815944992      0      0
0.10221413118847      0.103629106378448      0.0624278325203773      0      0
0.103629106378448      0.105063669415674      0.0640313828375246      0      0
0.105063669415674      0.106518091459502      0.0654683431726334      0      0
0.106518091459502      0.107992647423013      0.0667377154830498      0      0
0.107992647423013      0.109487616024976      0.0678392126445945      0      0
0.109487616024976      0.111003279842531      0.0687731866323275      0      0
0.111003279842531      0.112539925364605      0.0695405635201331      0      0
0.112539925364605      0.114097843046059      0.0701427840601002      0      0
0.114097843046059      0.115677327362591      0.0705817489655012      0      0
0.115677327362591      0.117278676866402      0.0708597682689569      0      0
0.117278676866402      0.118902194242619      0.0709795142975071      0      0
0.118902194242619      0.120548186366517      0.0709439779235349      0      0
0.120548186366517      0.122216964361519      0.0707564278314256      0      0
0.122216964361519      0.123908843658004      0.0704203725957505      0      0
0.123908843658004      0.125624144052934      0.0699395254053711      0      0
0.125624144052934      0.127363189770296      0.0693177712945192      0      0
0.127363189770296      0.12912630952239      0.0685591367603786      0      0
0.12912630952239      0.130913836571959      0.0676677616596165      0      0
0.130913836571959      0.132726108795187      0.0666478732856042      0      0
0.132726108795187      0.134563468745557      0.0655037625351171      0      0
0.134563468745557      0.136426263718606      0.0642397620791796      0      0
0.136426263718606      0.138314845817565      0.0628602264582767      0      0
0.138314845817565      0.140229572019921      0.0613695140281536      0      0
0.140229572019921      0.142170804244882      0.0597719706896398      0      0
0.142170804244882      0.144138909421796      0.0580719153452480      0      0
0.144138909421796      0.146134259559502      0.0562736270378859      0      0
0.146134259559502      0.148157231816648      0.0543813337445241      0      0
0.148157231816648      0.150208208572982      0.0523992028225749      0      0
0.150208208572982      0.152287577501628      0.0503313331429295      0      0
0.152287577501628      0.154395731642364      0.0481817489973161      0      0
0.154395731642364      0.156533069475914      0.0459543959491481      0      0
0.156533069475914      0.158699994999266      0.0436531389237593      0      0
0.158699994999266      0.16089691780204      0.0412817630361518      0      0
0.16089691780204      0.163124253143903      0.0388439779864394      0      0
0.163124253143903      0.165382422033063      0.0363434274157703      0      0
0.165382422033063      0.16767185130585      0.0337837056025096      0      0
0.16767185130585      0.16999297370739      0.0311683856792892      0      0
0.16999297370739      0.172346227973408      0.0285010669874766      0      0
0.172346227973408      0.174732058913154      0.0257854560892367      0      0
0.174732058913154      0.177150917493482      0.0230255106961177      0      0
0.177150917493482      0.179603260924088      0.0202257096029061      0      0
0.179603260924088      0.182089552743936      0.0173915965204167      0      0
0.182089552743936      0.184610262908873      0.0145309829694582      0      0
0.184610262908873      0.187165867880458      0.0116569595940313      0      0
0.187165867880458      0.189756850716024      0.00879683142629731      0      0
0.189756850716024      0.192383701159985      0.00602592339251844      0      0
0.192383701159985      0.195046915736409      0.00364494485910763      0      0
0.195046915736409      0.197746997842864      0.00298010049876010      0      0
0.197746997842864      0.200484457845576      0.00486126845404700      0      0
0.200484457845576      0.203259813175894      0.00761797850541382      0      0
0.203259813175894      0.206073588428097      0.0106087026964495      0      0
0.206073588428097      0.208926315458549      0.0136963185030659      0      0
0.208926315458549      0.211818533486235      0.0168392279502482      0      0
0.211818533486235      0.214750789194674      0.0200204538535762      0      0
0.214750789194674      0.217723636835266      0.0232314724427648      0      0
0.217723636835266      0.220737638332042      0.0264672995194718      0      0
0.220737638332042      0.22379336338789      0.0297246647302656      0      0
0.22379336338789      0.226891389592229      0.0330012279555032      0      0
0.226891389592229      0.230032302530194      0.0362952043000138      0      0
0.230032302530194      0.233216695893316      0.0396051685066999      0      0
0.233216695893316      0.236445171591743      0.0429299454530423      0      0
0.236445171591743      0.239718339868012      0.0462685449984782      0      0
0.239718339868012      0.243036819412397      0.0496201210639051      0      0
0.243036819412397      0.246401237479853      0.0529839446217124      0      0
0.246401237479853      0.249812230008578      0.0563593850169604      0      0
0.249812230008578      0.253270441740218      0.0597458964663453      0      0
0.253270441740218      0.256776526341734      0.0631430078827821      0      0
0.256776526341734      0.260331146528961      0.0665503149004499      0      0
0.260331146528961      0.263934974191869      0.0699674733960865      0      0
0.263934974191869      0.267588690521566      0.0733941940538011      0      0
0.267588690521566      0.271292986139054      0.0768302376751334      0      0
0.271292986139054      0.275048561225772      0.0802754110333153      0      0
0.275048561225772      0.27885612565594      0.0837295631332411      0      0
0.27885612565594      0.282716399130741      0.0871925817796776      0      0
0.282716399130741      0.286630111314356      0.0906643903836212      0      0
0.286630111314356      0.290598001971889      0.0941449449552425      0      0
0.290598001971889      0.294620821109189      0.0976342312445710      0      0
0.294620821109189      0.298699329114623      0.101132261999879      0      0
0.298699329114623      0.302834296902796      0.104639074319867      0      0
0.302834296902796      0.307026506060274      0.108154727080054      0      0
0.307026506060274      0.311276748993318      0.111679298416804      0      0
0.311276748993318      0.315585829077662      0.115212883254480      0      0
0.315585829077662      0.319954560810364      0.118755590862676      0      0
0.319954560810364      0.324383769963767      0.122307542431374      0      0
0.324383769963767      0.32887429374158      0.125868868652467      0      0
0.32887429374158      0.33342698093713      0.129439707296330      0      0
0.33342698093713      0.338042692093795      0.133020200772199      0      0
0.338042692093795      0.342722299667666      0.136610493660966      0      0
0.342722299667666      0.347466688192458      0.140210730208706      0      0
0.347466688192458      0.352276754446699      0.143821051768830      0      0
0.352276754446699      0.357153407623246      0.147441594180179      0      0
0.357153407623246      0.362097569501131      0.151072485067708      0      0
0.362097569501131      0.367110174619799      0.154713841051580      0      0
0.367110174619799      0.372192170455755      0.158365764849566      0      0
0.372192170455755      0.37734451760165      0.162028342256582      0      0
0.37734451760165      0.382568189947856      0.165701638983966      0      0
0.382568189947856      0.387864174866547      0.169385697339743      0      0
0.387864174866547      0.393233473398329      0.173080532729583      0      0
0.393233473398329      0.398677100441459      0.176786129956416      0      0
0.398677100441459      0.40419608494368      0.180502439294762      0      0
0.40419608494368      0.409791470096709      0.184229372313595      0      0
0.409791470096709      0.41546431353342      0.187966797419195      0      0
0.41546431353342      0.421215687527758      0.191714535086620      0      0
0.421215687527758      0.427046679197417      0.195472352745401      0      0
0.427046679197417      0.43295839070933      0.199239959281561      0      0
0.43295839070933      0.438951939487993      0.203016999114183      0      0
0.438951939487993      0.445028458426682      0.206803045800302      0      0
0.445028458426682      0.451189096101594      0.210597595116984      0      0
0.451189096101594      0.457435016988945      0.214400057563776      0      0
0.457435016988945      0.463767401685081      0.218209750222400      0      0
0.463767401685081      0.470187447129631      0.222025887903312      0      0
0.470187447129631      0.476696366831751      0.225847573500571      0      0
0.476696366831751      0.483295391099501      0.229673787467149      0      0
0.483295391099501      0.489985767272398      0.233503376312163      0      0
0.489985767272398      0.496768759957182      0.237335040009388      0      0
0.496768759957182      0.503645651266856      0.241167318192520      0      0
0.503645651266856      0.510617741063022      0.244998574996713      0      0
0.510617741063022      0.517686347201588      0.248826982387617      0      0
0.517686347201588      0.524852805781861      0.252650501798004      0      0
0.524852805781861      0.532118471399099      0.256466863867738      0      0
0.532118471399099      0.539484717400551      0.260273546054552      0      0
0.539484717400551      0.546952936145049      0.264067747850348      0      0
0.546952936145049      0.554524539266187      0.267846363299488      0      0
0.554524539266187      0.56220095793915      0.271605950470957      0      0
0.56220095793915      0.569983643151229      0.275342697483934      0      0
0.569983643151229      0.577874065976087      0.279052384624810      0      0
0.577874065976087      0.585873717851818      0.282730342021067      0      0
0.585873717851818      0.59398411086286      0.286371402251441      0      0
0.59398411086286      0.602206778025804      0.289969847169463      0      0
0.602206778025804      0.610543273579166      0.293519348095331      0      0
0.610543273579166      0.618995173277162      0.297012898384472      0      0
0.618995173277162      0.62756407468756      0.300442737204528      0      0
0.62756407468756      0.636251597493652      0.303800263138538      0      0
0.636251597493652      0.645059383800396      0.307075935971611      0      0
0.645059383800396      0.653989098444817      0.310259164699400      0      0
0.653989098444817      0.663042429310678      0.313338179403856      0      0
0.663042429310678      0.672221087647534      0.316299884154783      0      0
0.672221087647534      0.681526808394186      0.319129687488069      0      0
0.681526808394186      0.690961350506615      0.321811306247673      0      0
0.690961350506615      0.70052649729046      0.324326537611004      0      0
0.70052649729046      0.710224056738094      0.326654992881642      0      0
0.710224056738094      0.720055861870372      0.328773785041042      0      0
0.720055861870372      0.730023771083106      0.330657159979105      0      0
0.730023771083106      0.740129668498331      0.332276058599947      0      0
0.740129668498331      0.750375464320448      0.333597593378237      0      0
0.750375464320448      0.76076309519728      0.334584418068449      0      0
0.76076309519728      0.771294524586143      0.335193962623506      0      0
0.771294524586143      0.781971743124969      0.335377496182914      0      0
0.781971743124969      0.792796769008581      0.335078968060091      0      0
0.792796769008581      0.803771648370161      0.334233558155120      0      0
0.803771648370161      0.814898455668016      0.332765841219238      0      0
0.814898455668016      0.826179294077686      0.330587429133801      0      0
0.826179294077686      0.837616295889483      0.327593893842262      0      0
0.837616295889483      0.849211622911536      0.323660676938894      0      0
0.849211622911536      0.860967466878409      0.318637535302387      0      0
0.860967466878409      0.872886049865385      0.312340809020950      0      0
0.872886049865385      0.884969624708479      0.304542336805039      0      0
0.884969624708479      0.897220475430265      0.294952995353365      0      0
0.897220475430265      0.909640917671599      0.283197181389864      0      0
0.909640917671599      0.922233299129318      0.268771073669327      0      0
0.922233299129318      0.935      0.250969503058631      0      0
# END HISTO1D SudakovqqbarExpOutputsN2LL21
# BEGIN HISTO1D SudakovqqbarExpOutputsN2LL22
PlotOrder=4
LineColor=orange
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(2,2)}_{h}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      284090.584389976      0      0
0.00000101384324431002      0.00000102787812403307      276384.709166136      0      0
0.00000102787812403307      0.00000104210729202498      268887.846160159      0      0
0.00000104210729202498      0.00000105653343786574      261594.326357374      0      0
0.00000105653343786574      0.00000107115928836782      254498.634500696      0      0
0.00000107115928836782      0.00000108598760809164      247595.404920369      0      0
0.00000108598760809164      0.00000110102119986811      240879.417476832      0      0
0.00000110102119986811      0.00000111626290532839      234345.593613607      0      0
0.00000111626290532839      0.00000113171560544106      227988.992517252      0      0
0.00000113171560544106      0.00000114738222105665      221804.807381457      0      0
0.00000114738222105665      0.00000116326571345971      215788.361772473      0      0
0.00000116326571345971      0.0000011793690849286      209935.106093113      0      0
0.0000011793690849286      0.00000119569537930295      204240.614142655      0      0
0.00000119569537930295      0.000001212247682559      198700.579770055      0      0
0.000001212247682559      0.00000122902912339292      193310.813617927      0      0
0.00000122902912339292      0.00000124604287381218      188067.239954833      0      0
0.00000124604287381218      0.00000126329214973512      182965.893593491      0      0
0.00000126329214973512      0.00000128078021159884      178002.916892563      0      0
0.00000128078021159884      0.00000129851036497544      173174.556839768      0      0
0.00000129851036497544      0.00000131648596119688      168477.162214101      0      0
0.00000131648596119688      0.00000133471039798844      163907.180825021      0      0
0.00000133471039798844      0.00000135318712011092      159461.156826518      0      0
0.00000135318712011092      0.00000137191962001179      155135.728104030      0      0
0.00000137191962001179      0.00000139091143848532      150927.623732229      0      0
0.00000139091143848532      0.00000141016616534188      146833.661501761      0      0
0.00000141016616534188      0.00000142968744008643      142850.745513061      0      0
0.00000142968744008643      0.00000144947895260651      138975.863835436      0      0
0.00000144947895260651      0.00000146954444386967      135206.086229634      0      0
0.00000146954444386967      0.00000148988770663059      131538.561932182      0      0
0.00000148988770663059      0.00000151051258614798      127970.517499819      0      0
0.00000151051258614798      0.00000153142298091138      124499.254712389      0      0
0.00000153142298091138      0.00000155262284337812      121122.148532623      0      0
0.00000155262284337812      0.00000157411618072032      117836.645121238      0      0
0.00000157411618072032      0.00000159590705558239      114640.259905891      0      0
0.00000159590705558239      0.0000016179995868489      111530.575702490      0      0
0.0000016179995868489      0.00000164039795042316      108505.240887469      0      0
0.00000164039795042316      0.00000166310638001652      105561.967619633      0      0
0.00000166310638001652      0.00000168612916794864      102698.530110230      0      0
0.00000168612916794864      0.00000170947066595881      99912.7629399395      0      0
0.00000170947066595881      0.00000173313528602849      97202.5594215145      0      0
0.00000173313528602849      0.00000175712750121529      94565.8700068252      0      0
0.00000175712750121529      0.00000178145184649847      92000.7007371118      0      0
0.00000178145184649847      0.00000180611291963609      89505.1117352682      0      0
0.00000180611291963609      0.00000183111538203409      87077.2157390185      0      0
0.00000183111538203409      0.00000185646395962742      84715.1766738769      0      0
0.00000185646395962742      0.00000188216344377329      82417.2082648121      0      0
0.00000188216344377329      0.00000190821869215684      80181.5726855665      0      0
0.00000190821869215684      0.00000193463462970931      78006.5792446089      0      0
0.00000193463462970931      0.000001961416249539      75890.5831067268      0      0
0.000001961416249539      0.00000198856861387501      73831.9840492924      0      0
0.00000198856861387501      0.00000201609685502412      71829.2252522607      0      0
0.00000201609685502412      0.00000204400617634088      69880.7921209866      0      0
0.00000204400617634088      0.00000207230185321116      67985.2111409685      0      0
0.00000207230185321116      0.00000210098923404927      66141.0487636551      0      0
0.00000210098923404927      0.00000213007374130893      64346.9103224708      0      0
0.00000213007374130893      0.00000215956087250823      62601.4389782408      0      0
0.00000215956087250823      0.00000218945620126872      60903.3146932195      0      0
0.00000218945620126872      0.00000221976537836897      59251.2532329446      0      0
0.00000221976537836897      0.00000225049413281266      57644.0051951639      0      0
0.00000225049413281266      0.00000228164827291145      56080.3550650987      0      0
0.00000228164827291145      0.0000023132336873829      54559.1202963324      0      0
0.0000023132336873829      0.0000023452563464635      53079.1504166253      0      0
0.0000023452563464635      0.00000237772230303722      51639.3261579835      0      0
0.00000237772230303722      0.00000241063769377955      50238.5586103213      0      0
0.00000241063769377955      0.00000244400874031748      48875.7883980785      0      0
0.00000244400874031748      0.00000247784175040552      47549.9848791699      0      0
0.00000247784175040552      0.00000251214311911795      46260.1453656605      0      0
0.00000251214311911795      0.00000254691933005764      45005.2943655784      0      0
0.00000254691933005764      0.00000258217695658154      43784.4828452911      0      0
0.00000258217695658154      0.0000026179226630432      42596.7875118881      0      0
0.0000026179226630432      0.00000265416320605244      41441.3101150265      0      0
0.00000265416320605244      0.00000269090543575249      40317.1767677128      0      0
0.00000269090543575249      0.00000272815629711478      39223.5372855055      0      0
0.00000272815629711478      0.00000276592283125165      38159.5645436418      0      0
0.00000276592283125165      0.00000280421217674733      37124.4538515987      0      0
0.00000280421217674733      0.00000284303157100718      36117.4223446184      0      0
0.00000284303157100718      0.00000288238835162573      35137.7083917373      0      0
0.00000288238835162573      0.00000292228995777364      34184.5710198691      0      0
0.00000292228995777364      0.00000296274393160382      33257.2893535100      0      0
0.00000296274393160382      0.00000300375791967704      32355.1620696390      0      0
0.00000300375791967704      0.00000304533967440728      31477.5068674033      0      0
0.00000304533967440728      0.0000030874970555271      30623.6599521864      0      0
0.0000030874970555271      0.00000313023803157323      29792.9755336705      0      0
0.00000313023803157323      0.00000317357068139281      28984.8253375113      0      0
0.00000317357068139281      0.00000321750319567045      28198.5981302586      0      0
0.00000321750319567045      0.00000326204387847638      27433.6992571613      0      0
0.00000326204387847638      0.00000330720114883614      26689.5501925086      0      0
0.00000330720114883614      0.00000335298354232185      25965.5881021670      0      0
0.00000335298354232185      0.00000339939971266569      25261.2654179818      0      0
0.00000339939971266569      0.00000344645843339553      24576.0494237228      0      0
0.00000344645843339553      0.00000349416859949336      23909.4218522595      0      0
0.00000349416859949336      0.00000354253922907654      23260.8784936615      0      0
0.00000354253922907654      0.00000359157946510248      22629.9288139294      0      0
0.00000359157946510248      0.00000364129857709674      22016.0955840649      0      0
0.00000364129857709674      0.00000369170596290522      21418.9145192032      0      0
0.00000369170596290522      0.00000374281115047047      20837.9339275318      0      0
0.00000374281115047047      0.0000037946237996327      20272.7143687314      0      0
0.0000037946237996327      0.00000384715370395563      19722.8283216818      0      0
0.00000384715370395563      0.00000390041079257769      19187.8598611792      0      0
0.00000390041079257769      0.00000395440513208878      18667.4043434226      0      0
0.00000395440513208878      0.00000400914692843308      18161.0681000297      0      0
0.00000400914692843308      0.00000406464652883815      17668.4681403527      0      0
0.00000406464652883815      0.00000412091442377072      17189.2318618677      0      0
0.00000412091442377072      0.00000417796124891967      16722.9967684185      0      0
0.00000417796124891967      0.00000423579778720626      16269.4101961033      0      0
0.00000423579778720626      0.0000042944349708224      15828.1290465953      0      0
0.0000042944349708224      0.00000435388388329698      15398.8195276965      0      0
0.00000435388388329698      0.00000441415576159092      14981.1569009284      0      0
0.00000441415576159092      0.0000044752619982211      14574.8252359685      0      0
0.0000044752619982211      0.00000453721414341383      14179.5171717471      0      0
0.00000453721414341383      0.00000460002390728798      13794.9336840244      0      0
0.00000460002390728798      0.0000046637031620685      13420.7838592701      0      0
0.0000046637031620685      0.00000472826394433043      13056.7846746771      0      0
0.00000472826394433043      0.00000479371845727405      12702.6607841417      0      0
0.00000479371845727405      0.00000486007907303155      12358.1443100480      0      0
0.00000486007907303155      0.00000492735833500554      12022.9746406998      0      0
0.00000492735833500554      0.00000499556896024003      11696.8982332471      0      0
0.00000499556896024003      0.00000506472384182418      11379.6684219574      0      0
0.00000506472384182418      0.00000513483605132934      11071.0452316866      0      0
0.00000513483605132934      0.00000520591884127979      10770.7951964103      0      0
0.00000520591884127979      0.00000527798564765776      10478.6911826761      0      0
0.00000527798564765776      0.00000535105009244307      10194.5122178442      0      0
0.00000535105009244307      0.00000542512598618791      9918.04332298729      0      0
0.00000542512598618791      0.00000550022733062734      9649.07535032187      0      0
0.00000550022733062734      0.00000557636832132587      9387.40482504963      0      0
0.00000557636832132587      0.00000565356335036064      9132.83379148746      0      0
0.00000565356335036064      0.00000573182700904185      8885.16966337192      0      0
0.00000573182700904185      0.00000581117409067079      8644.22507822316      0      0
0.00000581117409067079      0.000005891619593336      8409.81775565882      0      0
0.000005891619593336      0.00000597317872274825      8181.77035955150      0      0
0.00000597317872274825      0.00000605586689511467      7959.91036392400      0      0
0.00000605586689511467      0.0000061396997400527      7744.06992248228      0      0
0.0000061396997400527      0.00000622469310354442      7534.08574168742      0      0
0.00000622469310354442      0.00000631086305093168      7329.79895726927      0      0
0.00000631086305093168      0.0000063982258699528      7131.05501409014      0      0
0.0000063982258699528      0.00000648679807382125      6937.70354926669      0      0
0.00000648679807382125      0.00000657659640434692      6749.59827846174      0      0
0.00000657659640434692      0.00000666763783510069      6566.59688526022      0      0
0.00000666763783510069      0.00000675993957462272      6388.56091354563      0      0
0.00000675993957462272      0.0000068535190696752      6215.35566279546      0      0
0.0000068535190696752      0.00000694839400854009      6046.85008621629      0      0
0.00000694839400854009      0.00000704458232436258      5882.91669164239      0      0
0.00000704458232436258      0.00000714210219854078      5723.43144512116      0      0
0.00000714210219854078      0.00000724097206416231      5568.27367711475      0      0
0.00000724097206416231      0.00000734121060948854      5417.32599124487      0      0
0.00000734121060948854      0.000007442836781487      5270.47417551322      0      0
0.000007442836781487      0.00000754586978941272      5127.60711592927      0      0
0.00000754586978941272      0.00000765032910843916      4988.61671248151      0      0
0.00000765032910843916      0.00000775623448333934      4853.39779738741      0      0
0.00000775623448333934      0.00000786360593221801      4721.84805556016      0      0
0.00000786360593221801      0.00000797246375029542      4593.86794723341      0      0
0.00000797246375029542      0.00000808282851374354      4469.36063268399      0      0
0.00000808282851374354      0.00000819472108357529      4348.23189899695      0      0
0.00000819472108357529      0.00000830816260958769      4230.39008881645      0      0
0.00000830816260958769      0.00000842317453435958      4115.74603102922      0      0
0.00000842317453435958      0.00000853977859730466      4004.21297332824      0      0
0.00000853977859730466      0.00000865799683878063      3895.70651660564      0      0
0.00000865799683878063      0.00000877785160425524      3790.14455112429      0      0
0.00000877785160425524      0.00000889936554853005      3687.44719442132      0      0
0.00000889936554853005      0.00000902256164002253      3587.53673089605      0      0
0.00000902256164002253      0.00000914746316510757      3490.33755303568      0      0
0.00000914746316510757      0.00000927409373251906      3395.77610423558      0      0
0.00000927409373251906      0.00000940247727781235      3303.78082317035      0      0
0.00000940247727781235      0.00000953263806788851      3214.28208967385      0      0
0.00000953263806788851      0.00000966460070558129      3127.21217208710      0      0
0.00000966460070558129      0.00000979839013430744      3042.50517603410      0      0
0.00000979839013430744      0.00000993403164278155      2960.09699458654      0      0
0.00000993403164278155      0.000010071550869796      2879.92525978189      0      0
0.000010071550869796      0.0000102109738090674      2801.92929545426      0      0
0.0000102109738090674      0.0000103523268141496      2726.05007134560      0      0
0.0000103523268141496      0.000010495636603415      2652.23015846243      0      0
0.000010495636603415      0.0000106409302651053      2580.41368564212      0      0
0.0000106409302651053      0.000010788235262451      2510.54629729739      0      0
0.000010788235262451      0.0000109375794388631      2442.57511230780      0      0
0.0000109375794388631      0.0000110889910231955      2376.44868402487      0      0
0.0000110889910231955      0.0000112424986350812      2312.11696136396      0      0
0.0000112424986350812      0.0000113981312903417      2249.53125094844      0      0
0.0000113981312903417      0.0000115559184064716      2188.64418028421      0      0
0.0000115559184064716      0.000011715889808199      2129.40966192987      0      0
0.000011715889808199      0.0000118780757331232      2071.78285864152      0      0
0.0000118780757331232      0.0000120425068374297      2015.72014945939      0      0
0.0000120425068374297      0.0000122092142016854      1961.17909671858      0      0
0.0000122092142016854      0.0000123782293367127      1908.11841395113      0      0
0.0000123782293367127      0.0000125495841895462      1856.49793466022      0      0
0.0000125495841895462      0.0000127233111494713      1806.27858194095      0      0
0.0000127233111494713      0.0000128994430541458      1757.42233892521      0      0
0.0000128994430541458      0.0000130780131958075      1709.89222002849      0      0
0.0000130780131958075      0.0000132590553275668      1663.65224297598      0      0
0.0000132590553275668      0.0000134426036697863      1618.66740158726      0      0
0.0000134426036697863      0.00001362869291655      1574.90363929982      0      0
0.00001362869291655      0.00001381735824222      1532.32782341057      0      0
0.00001381735824222      0.0000140086353080861      1490.90772001565      0      0
0.0000140086353080861      0.0000142025602691059      1450.61196963049      0      0
0.0000142025602691059      0.0000143991697807389      1411.41006347029      0      0
0.0000143991697807389      0.0000145985010058751      1373.27232037413      0      0
0.0000145985010058751      0.0000148005916218595      1336.16986435598      0      0
0.0000148005916218595      0.0000150054798276138      1300.07460276351      0      0
0.0000150054798276138      0.0000152132043508565      1264.95920502858      0      0
0.0000152132043508565      0.0000154238044554237      1230.79708199744      0      0
0.0000154238044554237      0.0000156373199486901      1197.56236581592      0      0
0.0000156373199486901      0.0000158537911890937      1165.22989036638      0      0
0.0000158537911890937      0.0000160732590937644      1133.77517223060      0      0
0.0000160732590937644      0.0000162957651462576      1103.17439217194      0      0
0.0000162957651462576      0.000016521351404396      1073.40437711715      0      0
0.000016521351404396      0.0000167500605082187      1044.44258262971      0      0
0.0000167500605082187      0.0000169819356880416      1016.26707585676      0      0
0.0000169819356880416      0.0000172170207726282      988.856518937951      0      0
0.0000172170207726282      0.0000174553601974744      962.190152866778      0      0
0.0000174553601974744      0.0000176969990132074      936.247781787720      0      0
0.0000176969990132074      0.0000179419828941014      911.009757719205      0      0
0.0000179419828941014      0.0000181903581467107      886.456965691559      0      0
0.0000181903581467107      0.0000184421717186223      862.570809287982      0      0
0.0000184421717186223      0.0000186974712073306      839.333196579484      0      0
0.0000186974712073306      0.0000189563048692332      816.726526435424      0      0
0.0000189563048692332      0.0000192187216287532      794.733675213699      0      0
0.0000192187216287532      0.0000194847710875863      773.337983804803      0      0
0.0000194847710875863      0.0000197545035340766      752.523245032040      0      0
0.0000197545035340766      0.000020027969952722      732.273691389689      0      0
0.000020027969952722      0.0000203052220338112      712.573983116805      0      0
0.0000203052220338112      0.0000205863121831945      693.409196593167      0      0
0.0000205863121831945      0.0000208712935321888      674.764813049834      0      0
0.0000208712935321888      0.000021160219947621      656.626707586848      0      0
0.000021160219947621      0.0000214531460420097      638.981138486856      0      0
0.0000214531460420097      0.0000217501271838877      621.814736821442      0      0
0.0000217501271838877      0.0000220512195082683      605.114496336031      0      0
0.0000220512195082683      0.0000223564799272551      588.867763612645      0      0
0.0000223564799272551      0.0000226659661408002      573.062228494795      0      0
0.0000226659661408002      0.0000229797366476099      557.685914780056      0      0
0.0000229797366476099      0.0000232978507562027      542.727171153410      0      0
0.0000232978507562027      0.0000236203685961192      528.174662379638      0      0
0.0000236203685961192      0.000023947351129288      514.017360723575      0      0
0.000023947351129288      0.0000242788601615485      500.244537608839      0      0
0.0000242788601615485      0.0000246149583543337      486.845755501876      0      0
0.0000246149583543337      0.0000249557092365137      473.810860015633      0      0
0.0000249557092365137      0.0000253011772164045      461.129972227253      0      0
0.0000253011772164045      0.0000256514275939423      448.793481204066      0      0
0.0000256514275939423      0.0000260065265730261      436.792036733005      0      0
0.0000260065265730261      0.0000263665412740315      425.116542247584      0      0
0.0000263665412740315      0.0000267315397464981      413.758147945546      0      0
0.0000267315397464981      0.0000271015909819919      402.708244092771      0      0
0.0000271015909819919      0.0000274767649271459      391.958454509829      0      0
0.0000274767649271459      0.0000278571324968813      381.500630235459      0      0
0.0000278571324968813      0.0000282427655878122      371.326843361433      0      0
0.0000282427655878122      0.0000286337370918349      361.429381034541      0      0
0.0000286337370918349      0.0000290301209099061      351.800739621893      0      0
0.0000290301209099061      0.0000294319919660113      342.433619033508      0      0
0.0000294319919660113      0.0000298394262213274      333.320917195747      0      0
0.0000298394262213274      0.00003025250068858      324.455724688065      0      0
0.00003025250068858      0.000030671293446601      315.831319501813      0      0
0.000030671293446601      0.0000310958836550867      307.441161967409      0      0
0.0000310958836550867      0.00003152635156956      299.278889799116      0      0
0.00003152635156956      0.000031962778556541      291.338313283470      0      0
0.000031962778556541      0.0000324052471089262      283.613410593776      0      0
0.0000324052471089262      0.0000328538408615817      276.098323242361      0      0
0.0000328538408615817      0.000033308644607151      268.787351635972      0      0
0.000033308644607151      0.0000337697443120835      261.674950775218      0      0
0.0000337697443120835      0.0000342372271328825      254.755726051235      0      0
0.0000342372271328825      0.0000347111814325807      248.024429168850      0      0
0.0000347111814325807      0.0000351916967974413      241.475954173907      0      0
0.0000351916967974413      0.0000356788640538924      235.105333592083      0      0
0.0000356788640538924      0.0000361727752856944      228.907734668817      0      0
0.0000361727752856944      0.0000366735238513458      222.878455709360      0      0
0.0000366735238513458      0.0000371812044017293      217.012922534095      0      0
0.0000371812044017293      0.0000376959128980032      211.306685005532      0      0
0.0000376959128980032      0.0000382177466297395      205.755413664775      0      0
0.0000382177466297395      0.0000387468042333134      200.354896460973      0      0
0.0000387468042333134      0.0000392831857105477      195.101035557199      0      0
0.0000392831857105477      0.0000398269924476147      189.989844241215      0      0
0.0000398269924476147      0.0000403783272342003      185.017443894947      0      0
0.0000403783272342003      0.0000409372942829333      180.180061075526      0      0
0.0000409372942829333      0.0000415039992490831      175.474024647449      0      0
0.0000415039992490831      0.000042078549250531      170.895763018948      0      0
0.000042078549250531      0.0000426610528880173      166.441801429903      0      0
0.0000426610528880173      0.0000432516202656688      162.108759323257      0      0
0.0000432516202656688      0.0000438503630118107      157.893347798667      0      0
0.0000438503630118107      0.0000444573943000663      153.792367111061      0      0
0.0000444573943000663      0.0000450728288707489      149.802704266098      0      0
0.0000450728288707489      0.0000456967830525504      145.921330652694      0      0
0.0000456967830525504      0.0000463293747845289      142.145299753037      0      0
0.0000463293747845289      0.0000469707236384016      138.471744924375      0      0
0.0000469707236384016      0.0000476209508411464      134.897877226375      0      0
0.0000476209508411464      0.0000482801792979158      131.420983305353      0      0
0.0000482801792979158      0.0000489485336152684      128.038423355682      0      0
0.0000489485336152684      0.0000496261401247217      124.747629112106      0      0
0.0000496261401247217      0.0000503131269066316      121.546101912586      0      0
0.0000503131269066316      0.0000510096238144011      118.431410817318      0      0
0.0000510096238144011      0.000051715762499026      115.401190752844      0      0
0.000051715762499026      0.000052431676433979      112.453140744829      0      0
0.000052431676433979      0.0000531575009404385      109.585022167244      0      0
0.0000531575009404385      0.0000538933732128671      106.794657045063      0      0
0.0000538933732128671      0.0000546394323449439      104.079926429472      0      0
0.0000546394323449439      0.0000553958193558558      101.438768772773      0      0
0.0000553958193558558      0.0000561626772169526      98.8691783880915      0      0
0.0000561626772169526      0.0000569401508787716      96.3692039288658      0      0
0.0000569401508787716      0.0000577283872984359      93.9369469101987      0      0
0.0000577283872984359      0.0000585275354674316      91.5705602824957      0      0
0.0000585275354674316      0.0000593377464397706      89.2682470359790      0      0
0.0000593377464397706      0.0000601591733605423      87.0282588337424      0      0
0.0000601591733605423      0.0000609919714948611      84.8488947123949      0      0
0.0000609919714948611      0.0000618362982572143      82.7284997767370      0      0
0.0000618362982572143      0.0000626923132412161      80.6654639601526      0      0
0.0000626923132412161      0.0000635601782497746      78.6582208188466      0      0
0.0000635601782497746      0.0000644400573256746      76.7052463293303      0      0
0.0000644400573256746      0.0000653321167825856      74.8050577608816      0      0
0.0000653321167825856      0.0000662365252364977      72.9562125456846      0      0
0.0000662365252364977      0.0000671534536375933      71.1573071859118      0      0
0.0000671534536375933      0.0000680830753025601      69.4069762187746      0      0
0.0000680830753025601      0.0000690255659473509      67.7038911548377      0      0
0.0000690255659473509      0.0000699811037203975      66.0467595095637      0      0
0.0000699811037203975      0.0000709498692362838      64.4343238040386      0      0
0.0000709498692362838      0.0000719320456098856      62.8653606399152      0      0
0.0000719320456098856      0.0000729278184909828      61.3386797559207      0      0
0.0000729278184909828      0.0000739373760993502      59.8531231528201      0      0
0.0000739373760993502      0.0000749609092603353      58.4075642080312      0      0
0.0000749609092603353      0.0000759986114409274      57.0009068388420      0      0
0.0000759986114409274      0.0000770506787863264      55.6320846743256      0      0
0.0000770506787863264      0.0000781173101570184      54.3000602326826      0      0
0.0000781173101570184      0.0000791987071663636      53.0038241908957      0      0
0.0000791987071663636      0.0000802950742187053      51.7423945748705      0      0
0.0000802950742187053      0.000081406618548006      50.5148160560328      0      0
0.000081406618548006      0.0000825335502570186      49.3201592119546      0      0
0.0000825335502570186      0.0000836760823569998      48.1575198400003      0      0
0.0000836760823569998      0.0000848344308079731      47.0260182990101      0      0
0.0000848344308079731      0.0000860088145595493      45.9247987929740      0      0
0.0000860088145595493      0.0000871994555923124      44.8530287815433      0      0
0.0000871994555923124      0.0000884065789597775      43.8098983544492      0      0
0.0000884065789597775      0.0000896304128309307      42.7946195747247      0      0
0.0000896304128309307      0.0000908711885333572      41.8064259525077      0      0
0.0000908711885333572      0.0000921291405969664      40.8445718131743      0      0
0.0000921291405969664      0.0000934045067983223      39.9083318041986      0      0
0.0000934045067983223      0.0000946975282055884      38.9970002715662      0      0
0.0000946975282055884      0.0000960084492240934      38.1098907930337      0      0
0.0000960084492240934      0.0000973375176425286      37.2463356666364      0      0
0.0000973375176425286      0.000098684984679785      36.4056853424242      0      0
0.000098684984679785      0.000100051105032438      35.5873080272233      0      0
0.000100051105032438      0.000101436136922889      34.7905891425552      0      0
0.000101436136922889      0.000102840342148178      34.0149309007273      0      0
0.000102840342148178      0.000104263986129461      33.2597518434713      0      0
0.000104263986129461      0.000105707337962187      32.5244864225312      0      0
0.000105707337962187      0.00010717067046696      31.8085845532845      0      0
0.00010717067046696      0.000108654260241103      31.1115111949747      0      0
0.000108654260241103      0.000110158387710945      30.4327460169343      0      0
0.000110158387710945      0.000111683337184825      29.7717829261145      0      0
0.000111683337184825      0.000113229396906833      29.1281297395721      0      0
0.000113229396906833      0.00011479685911129      28.5013077843647      0      0
0.00011479685911129      0.000116386020077991      27.8908515716587      0      0
0.000116386020077991      0.000117997180188201      27.2963084114030      0      0
0.000117997180188201      0.00011963064398144      26.7172381079782      0      0
0.00011963064398144      0.00012128672021304      26.1532125946009      0      0
0.00012128672021304      0.00012296572191251      25.6038156774361      0      0
0.00012296572191251      0.000124667966442703      25.0686426022059      0      0
0.000124667966442703      0.000126393775559803      24.5472998725039      0      0
0.000126393775559803      0.000128143475474143      24.0394048859049      0      0
0.000128143475474143      0.000129917396911867      23.5445856563844      0      0
0.000129917396911867      0.000131715875177439      23.0624805784016      0      0
0.000131715875177439      0.000133539250217029      22.5927380554161      0      0
0.000133539250217029      0.00013538786668276      22.1350163178853      0      0
0.00013538786668276      0.000137262073997862      21.6889831345485      0      0
0.000137262073997862      0.000139162226422714      21.2543155702432      0      0
0.000139162226422714      0.00014108868312181      20.8306997424578      0      0
0.00014108868312181      0.000143041808231644      20.4178305345413      0      0
0.000143041808231644      0.000145021970929542      20.0154114137809      0      0
0.000145021970929542      0.00014702954550344      19.6231542017170      0      0
0.00014702954550344      0.000149064911422635      19.2407788118121      0      0
0.000149064911422635      0.00015112845340951      18.8680131130727      0      0
0.00015112845340951      0.000153220561512254      18.5045925943033      0      0
0.000153220561512254      0.000155341631178586      18.1502603093016      0      0
0.000155341631178586      0.000157492063330508      17.8047665316026      0      0
0.000157492063330508      0.000159672264440082      17.4678686539153      0      0
0.000159672264440082      0.00016188264660626      17.1393309946301      0      0
0.00016188264660626      0.000164123627632783      16.8189245706481      0      0
0.000164123627632783      0.00016639563110715      16.5064269029618      0      0
0.00016639563110715      0.000168699086480686      16.2016219224006      0      0
0.000168699086480686      0.000171034429149716      15.9042997482763      0      0
0.000171034429149716      0.00017340210053786      15.6142564947625      0      0
0.00017340210053786      0.000175802548179476      15.3312941612039      0      0
0.000175802548179476      0.000178236225804249      15.0552204134043      0      0
0.000178236225804249      0.000180703593422953      14.7858484657723      0      0
0.000180703593422953      0.000183205117414405      14.5229969794789      0      0
0.000183205117414405      0.000185741270613619      14.2664898233625      0      0
0.000185741270613619      0.000188312532401177      14.0161559416942      0      0
0.000188312532401177      0.000190919388793845      13.7718292716751      0      0
0.000190919388793845      0.000193562332536437      13.5333485647287      0      0
0.000193562332536437      0.000196241863194957      13.3005573092843      0      0
0.000196241863194957      0.000198958487251018      13.0733034840796      0      0
0.000198958487251018      0.000201712718197586      12.8514395309754      0      0
0.000201712718197586      0.000204505076636033      12.6348221776940      0      0
0.000204505076636033      0.000207336090374545      12.4233124102385      0      0
0.000207336090374545      0.000210206294527884      12.2167752161528      0      0
0.000210206294527884      0.000213116231618538      12.0150795574926      0      0
0.000213116231618538      0.000216066451679264      11.8180982643108      0      0
0.000216066451679264      0.000219057512357059      11.6257078444356      0      0
0.000219057512357059      0.000222089979018563      11.4377884385432      0      0
0.000222089979018563      0.000225164424856924      11.2542238191290      0      0
0.000225164424856924      0.000228281431000144      11.0749010367234      0      0
0.000228281431000144      0.00023144158662092      10.8997105033374      0      0
0.00023144158662092      0.000234645489048012      10.7285459154814      0      0
0.000234645489048012      0.000237893743879147      10.5613040610329      0      0
0.000237893743879147      0.000241186965095492      10.3978847672838      0      0
0.000241186965095492      0.000244525775177701      10.2381907810912      0      0
0.000244525775177701      0.000247910805223583      10.0821277065323      0      0
0.000247910805223583      0.000251342695067386      9.92960408645264      0      0
0.000251342695067386      0.000254822093400743      9.78053085899121      0      0
0.000254822093400743      0.00025834965789528      9.63482191363806      0      0
0.00025834965789528      0.000261926055326934      9.49239340251730      0      0
0.000261926055326934      0.000265551961701985      9.35316403979763      0      0
0.000265551961701985      0.00026922806238483      9.21705495776963      0      0
0.00026922806238483      0.000272955052227537      9.08398957166256      0      0
0.000272955052227537      0.000276733635701177      8.95389351883592      0      0
0.000276733635701177      0.000280564527028988      8.82669457612583      0      0
0.000280564527028988      0.000284448450321376      8.70232271114971      0      0
0.000284448450321376      0.000288386139712781      8.58070996027151      0      0
0.000288386139712781      0.000292378339500449      8.46179007397985      0      0
0.000292378339500449      0.000296425804285111      8.34549911510994      0      0
0.000296425804285111      0.000300529299113624      8.23177464616316      0      0
0.000300529299113624      0.000304689599623573      8.12055616004630      0      0
0.000304689599623573      0.000308907492189884      8.01178496270038      0      0
0.000308907492189884      0.000313183774073464      7.90540395879390      0      0
0.000313183774073464      0.000317519253571897      7.80135768037032      0      0
0.000317519253571897      0.000321914750172228      7.69959226086803      0      0
0.000321914750172228      0.000326371094705861      7.60005536652881      0      0
0.000326371094705861      0.000330889129505603      7.50269605838993      0      0
0.000330889129505603      0.000335469708564879      7.40746483808058      0      0
0.000335469708564879      0.000340113697699154      7.31431384828721      0      0
0.000340113697699154      0.000344821974709588      7.22319608884641      0      0
0.000344821974709588      0.000349595429548956      7.13406638815082      0      0
0.000349595429548956      0.000354434964489868      7.04688027572907      0      0
0.000354434964489868      0.000359341494295315      6.96159496563221      0      0
0.000359341494295315      0.000364315946391572      6.87816863620703      0      0
0.000364315946391572      0.000369359261043507      6.79656051829114      0      0
0.000369359261043507      0.000374472391532301      6.71673101895449      0      0
0.000374472391532301      0.00037965630433564      6.63864161191277      0      0
0.00037965630433564      0.000384911979310397      6.56225476762260      0      0
0.000384911979310397      0.000390240409877844      6.48753392340334      0      0
0.000390240409877844      0.000395642603211426      6.41444350870579      0      0
0.000395642603211426      0.000401119580427133      6.34294896275391      0      0
0.000401119580427133      0.000406672376776519      6.27301641268222      0      0
0.000406672376776519      0.000412302041842373      6.20461278154878      0      0
0.000412302041842373      0.000418009639737117      6.13770633186298      0      0
0.000418009639737117      0.000423796249303941      6.07226534321770      0      0
0.000423796249303941      0.000429662964320725      6.00825973019183      0      0
0.000429662964320725      0.000435610893706785      5.94565934491751      0      0
0.000435610893706785      0.000441641161732474      5.88443528939797      0      0
0.000441641161732474      0.000447754908231697      5.82455933628924      0      0
0.000447754908231697      0.000453953288817359      5.76600366558281      0      0
0.000453953288817359      0.000460237475099795      5.70874121377540      0      0
0.000460237475099795      0.000466608654908228      5.65274561659209      0      0
0.000466608654908228      0.000473068032515292      5.59799110399120      0      0
0.000473068032515292      0.000479616828864662      5.54445247092990      0      0
0.000479616828864662      0.000486256281801832      5.49210505648374      0      0
0.000486256281801832      0.000492987646308097      5.44092472755729      0      0
0.000492987646308097      0.000499812194737762      5.39088793960214      0      0
0.000499812194737762      0.000506731217058643      5.34197180235467      0      0
0.000506731217058643      0.0005137460210959      5.29415372446118      0      0
0.0005137460210959      0.000520857932779231      5.24741131677017      0      0
0.000520857932779231      0.000528068296393506      5.20172341289827      0      0
0.000528068296393506      0.000535378474832857      5.15706858457915      0      0
0.000535378474832857      0.000542789849858294      5.11342619536969      0      0
0.000542789849858294      0.000550303822358882      5.07077590635219      0      0
0.000550303822358882      0.000557921812616533      5.02909801434042      0      0
0.000557921812616533      0.000565645260574473      4.98837260028548      0      0
0.000565645260574473      0.00057347562610941      4.94858106434003      0      0
0.00057347562610941      0.000581414389307485      4.90970448331540      0      0
0.000581414389307485      0.000589463050744029      4.87172427153306      0      0
0.000589463050744029      0.000597623131767208      4.83462254369446      0      0
0.000597623131767208      0.000605896174785581      4.79838172121012      0      0
0.000605896174785581      0.000614283743559644      4.76298444177394      0      0
0.000614283743559644      0.000622787423497414      4.72841364399732      0      0
0.000622787423497414      0.000631408821954096      4.69465260069967      0      0
0.000631408821954096      0.000640149568535908      4.66168491116558      0      0
0.000640149568535908      0.000649011315408104      4.62949449517472      0      0
0.000649011315408104      0.000657995737607266      4.59806558681545      0      0
0.000657995737607266      0.000667104533357915      4.56738268041072      0      0
0.000667104533357915      0.00067633942439351      4.53743041702714      0      0
0.00067633942439351      0.000685702156281888      4.50819364813517      0      0
0.000685702156281888      0.000695194498755206      4.47965785985335      0      0
0.000695194498755206      0.000704818246044455      4.45180893441346      0      0
0.000704818246044455      0.000714575217218609      4.42463211271440      0      0
0.000714575217218609      0.000724467256528451      4.39811351898383      0      0
0.000724467256528451      0.000734496233755185      4.37224003010347      0      0
0.000734496233755185      0.000744664044563847      4.34699718146050      0      0
0.000744664044563847      0.000754972610861632      4.32237286167013      0      0
0.000754972610861632      0.000765423881161163      4.29835290430343      0      0
0.000765423881161163      0.0007760198309488      4.27492571234667      0      0
0.0007760198309488      0.000786762463058045      4.25207755812136      0      0
0.000786762463058045      0.00079765380804811      4.22979700966567      0      0
0.00079765380804811      0.000808695924587738      4.20807165833974      0      0
0.000808695924587738      0.000819890899844323      4.18688906925595      0      0
0.000819890899844323      0.00083124084987843      4.16623828932999      0      0
0.00083124084987843      0.000842747920043766      4.14610769956121      0      0
0.000842747920043766      0.000854414285392693      4.12648552165240      0      0
0.000854414285392693      0.000866242151087355      4.10736072863925      0      0
0.000866242151087355      0.000878233752816494      4.08872266576244      0      0
0.000878233752816494      0.000890391357218039      4.07056067334799      0      0
0.000890391357218039      0.000902717262307538      4.05286414553378      0      0
0.000902717262307538      0.000915213797912533      4.03562266628436      0      0
0.000915213797912533      0.000927883326112938      4.01882604729411      0      0
0.000927883326112938      0.000940728241687513      4.00246430761629      0      0
0.000940728241687513      0.000953750972566528      3.98652764977578      0      0
0.000953750972566528      0.000966953980290686      3.97100645022657      0      0
0.000966953980290686      0.000980339760476396      3.95589126656686      0      0
0.000980339760476396      0.000993910843287497      3.94117286048800      0      0
0.000993910843287497      0.0010076697939135      3.92684221665359      0      0
0.0010076697939135      0.00102161921305448      3.91289049733274      0      0
0.00102161921305448      0.0010357617374126      3.89930888683629      0      0
0.0010357617374126      0.00105010004019057      3.88608849141052      0      0
0.00105010004019057      0.00106463683159689      3.87322068057746      0      0
0.00106463683159689      0.00107937485935813      3.86069763430194      0      0
0.00107937485935813      0.00109431690923832      3.84851172761336      0      0
0.00109431690923832      0.00110946580556549      3.83665423312352      0      0
0.00110946580556549      0.00112482441176555      3.82511690727913      0      0
0.00112482441176555      0.00114039563090349      3.81389347525355      0      0
0.00114039563090349      0.00115618240623217      3.80297567960187      0      0
0.00115618240623217      0.00117218772174859      3.79235542117054      0      0
0.00117218772174859      0.00118841460275796      3.78202739192161      0      0
0.00118841460275796      0.00120486611644553      3.77198239040008      0      0
0.00120486611644553      0.00122154537245635      3.76221520883210      0      0
0.00122154537245635      0.00123845552348304      3.75271803583908      0      0
0.00123845552348304      0.00125559976586171      3.74348471509359      0      0
0.00125559976586171      0.00127298134017614      3.73450855165414      0      0
0.00127298134017614      0.00129060353187029      3.72578344693690      0      0
0.00129060353187029      0.00130846967186935      3.71730248948900      0      0
0.00130846967186935      0.00132658313720929      3.70906098748679      0      0
0.00132658313720929      0.00134494735167523      3.70105075484702      0      0
0.00134494735167523      0.00136356578644858      3.69326865229345      0      0
0.00136356578644858      0.00138244196076317      3.68570667955347      0      0
0.00138244196076317      0.00140157944257044      3.67835998046670      0      0
0.00140157944257044      0.00142098184921384      3.67122437802383      0      0
0.00142098184921384      0.00144065284811262      3.66429233965899      0      0
0.00144065284811262      0.00146059615745496      3.65755952119789      0      0
0.00146059615745496      0.00148081554690089      3.65102207392929      0      0
0.00148081554690089      0.00150131483829471      3.64467358502130      0      0
0.00150131483829471      0.00152209790638749      3.63850861072435      0      0
0.00152209790638749      0.00154316867956938      3.63252355102721      0      0
0.00154316867956938      0.00156453114061223      3.62671421260023      0      0
0.00156453114061223      0.00158618932742236      3.62107529876062      0      0
0.00158618932742236      0.00160814733380381      3.61560175189788      0      0
0.00160814733380381      0.00163040931023216      3.61028938771276      0      0
0.00163040931023216      0.00165297946463904      3.60513443734238      0      0
0.00165297946463904      0.00167586206320748      3.60013301112869      0      0
0.00167586206320748      0.00169906143117836      3.59528100457458      0      0
0.00169906143117836      0.00172258195366789      3.59057427530222      0      0
0.00172258195366789      0.00174642807649655      3.58600880829879      0      0
0.00174642807649655      0.00177060430702936      3.58158076962611      0      0
0.00177060430702936      0.00179511521502795      3.57728648413609      0      0
0.00179511521502795      0.00181996543351421      3.57312239470047      0      0
0.00181996543351421      0.00184515965964614      3.56908503269925      0      0
0.00184515965964614      0.00187070265560561      3.56517100390232      0      0
0.00187070265560561      0.00189659924949857      3.56137698354071      0      0
0.00189659924949857      0.00192285433626758      3.55769971406765      0      0
0.00192285433626758      0.00194947287861711      3.55413600234875      0      0
0.00194947287861711      0.00197645990795156      3.55068271690940      0      0
0.00197645990795156      0.00200382052532629      3.54733678985650      0      0
0.00200382052532629      0.00203155990241182      3.54409523122364      0      0
0.00203155990241182      0.00205968328247135      3.54095516200394      0      0
0.00205968328247135      0.00208819598135186      3.53791385938599      0      0
0.00208819598135186      0.00211710338848892      3.53496878042204      0      0
0.00211710338848892      0.00214641096792534      3.53211750382531      0      0
0.00214641096792534      0.00217612425934403      3.52935755040022      0      0
0.00217612425934403      0.00220624887911509      3.52668616198372      0      0
0.00220624887911509      0.00223679052135739      3.52410029266448      0      0
0.00223679052135739      0.00226775495901488      3.52159705609565      0      0
0.00226775495901488      0.00229914804494778      3.51917440620322      0      0
0.00229914804494778      0.00233097571303889      3.51683117044820      0      0
0.00233097571303889      0.00236324397931521      3.51456581933936      0      0
0.00236324397931521      0.00239595894308506      3.51237517678957      0      0
0.00239595894308506      0.00242912678809096      3.51025545995099      0      0
0.00242912678809096      0.00246275378367852      3.50820511373147      0      0
0.00246275378367852      0.00249684628598141      3.50622459031756      0      0
0.00249684628598141      0.00253141073912281      3.50431187646567      0      0
0.00253141073912281      0.0025664536764335      3.50246193256744      0      0
0.0025664536764335      0.00260198172168671      3.50067318709159      0      0
0.00260198172168671      0.00263800159035023      3.49894769700935      0      0
0.00263800159035023      0.00267452009085567      3.49728212283664      0      0
0.00267452009085567      0.00271154412588544      3.49567089147491      0      0
0.00271154412588544      0.00274908069367747      3.49411650474875      0      0
0.00274908069367747      0.00278713688934801      3.49261894440765      0      0
0.00278713688934801      0.00282571990623272      3.49117057671112      0      0
0.00282571990623272      0.00286483703724639      3.48977370971685      0      0
0.00286483703724639      0.00290449567626138      3.48842971989449      0      0
0.00290449567626138      0.00294470331950526      3.48712970899333      0      0
0.00294470331950526      0.0029854675669777      3.48587824288178      0      0
0.0029854675669777      0.00302679612388701      3.48467425006463      0      0
0.00302679612388701      0.0030686968021066      3.48350962146904      0      0
0.0030686968021066      0.00311117752165154      3.48239264481318      0      0
0.00311117752165154      0.0031542463121756      3.48131457535280      0      0
0.0031542463121756      0.00319791131448903      3.48027616292881      0      0
0.00319791131448903      0.00324218078209728      3.47928065652992      0      0
0.00324218078209728      0.0032870630827611      3.47831743555918      0      0
0.0032870630827611      0.00333256670007821      3.47739734359059      0      0
0.00333256670007821      0.00337870023508683      3.47650747662463      0      0
0.00337870023508683      0.00342547240789146      3.47565640861238      0      0
0.00342547240789146      0.00347289205931113      3.47483684407652      0      0
0.00347289205931113      0.00352096815255051      3.47405029919989      0      0
0.00352096815255051      0.00356970977489406      3.47329685932939      0      0
0.00356970977489406      0.00361912613942378      3.47257145938486      0      0
0.00361912613942378      0.0036692265867606      3.47187973328996      0      0
0.0036692265867606      0.00372002058682995      3.47121245771870      0      0
0.00372002058682995      0.00377151774065175      3.47057827588068      0      0
0.00377151774065175      0.00382372778215516      3.46996622950347      0      0
0.00382372778215516      0.00387666058001854      3.46938566761942      0      0
0.00387666058001854      0.00393032613953476      3.46882618888251      0      0
0.00393032613953476      0.0039847346045024      3.46829537712554      0      0
0.0039847346045024      0.00403989625914312      3.46778619947686      0      0
0.00403989625914312      0.00409582153004557      3.46730122688814      0      0
0.00409582153004557      0.00415252098813623      3.46684038151192      0      0
0.00415252098813623      0.00421000535067748      3.46639764108645      0      0
0.00421000535067748      0.0042682854832934      3.46598275331144      0      0
0.0042682854832934      0.00432737240202355      3.46557997053404      0      0
0.00432737240202355      0.00438727727540519      3.46520700920384      0      0
0.00438727727540519      0.00444801142658443      3.46484433248000      0      0
0.00444801142658443      0.00450958633545639      3.46450721730869      0      0
0.00450958633545639      0.00457201364083525      3.46418619320119      0      0
0.00457201364083525      0.00463530514265407      3.46387971576823      0      0
0.00463530514265407      0.00469947280419532      3.46359856088757      0      0
0.00469947280419532      0.00476452875435209      3.46332368501913      0      0
0.00476452875435209      0.0048304852899207      3.46307377096574      0      0
0.0048304852899207      0.00489735487792503      3.46283643325129      0      0
0.00489735487792503      0.00496515015797302      3.46260997387550      0      0
0.00496515015797302      0.00503388394464577      3.46240822926849      0      0
0.00503388394464577      0.00510356922991978      3.46221066355461      0      0
0.00510356922991978      0.00517421918562266      3.46203104887574      0      0
0.00517421918562266      0.00524584716592283      3.46186986564396      0      0
0.00524584716592283      0.00531846670985373      3.46171088974797      0      0
0.00531846670985373      0.00539209154387294      3.46157326755489      0      0
0.00539209154387294      0.00546673558445676      3.46144846353753      0      0
0.00546673558445676      0.00554241294073067      3.46132592823975      0      0
0.00554241294073067      0.00561913791713623      3.46122519202705      0      0
0.00561913791713623      0.00569692501613484      3.46113452845243      0      0
0.00569692501613484      0.00577578894094906      3.46104532470857      0      0
0.00577578894094906      0.00585574459834172      3.46097688718968      0      0
0.00585574459834172      0.00593680710143364      3.46091883729805      0      0
0.00593680710143364      0.00601899177256026      3.46086007341141      0      0
0.00601899177256026      0.00610231414616781      3.46081937210307      0      0
0.00610231414616781      0.0061867899717497      3.46079229419441      0      0
0.0061867899717497      0.0062724352168234      3.46076257891561      0      0
0.0062724352168234      0.00635926606994866      3.46074499144458      0      0
0.00635926606994866      0.00644729894378739      3.46074564878296      0      0
0.00644729894378739      0.00653655047820597      3.46074566690462      0      0
0.00653655047820597      0.00662703754342055      3.46074841994860      0      0
0.00662703754342055      0.00671877724318579      3.46077034619149      0      0
0.00671877724318579      0.00681178691802782      3.46080037392992      0      0
0.00681178691802782      0.00690608414852187      3.46082604823766      0      0
0.00690608414852187      0.00700168675861542      3.46086200310458      0      0
0.00700168675861542      0.00709861281899715      3.46091570354145      0      0
0.00709861281899715      0.00719688065051277      3.46097046980980      0      0
0.00719688065051277      0.00729650882762788      3.46102190799259      0      0
0.00729650882762788      0.00739751618193895      3.46108663937401      0      0
0.00739751618193895      0.00749992180573285      3.46116671992823      0      0
0.00749992180573285      0.00760374505559565      3.46124539529862      0      0
0.00760374505559565      0.00770900555607137      3.46132072014551      0      0
0.00770900555607137      0.00781572320337137      3.46140867868933      0      0
0.00781572320337137      0.00792391816913513      3.46151182965867      0      0
0.00792391816913513      0.00803361090424307      3.46161458242035      0      0
0.00803361090424307      0.00814482214268214      3.46171194623650      0      0
0.00814482214268214      0.00825757290546495      3.46181790239033      0      0
0.00825757290546495      0.00837188450460311      3.46194017079281      0      0
0.00837188450460311      0.0084877785471356      3.46206698091132      0      0
0.0084877785471356      0.00860527693921294      3.46218710663591      0      0
0.00860527693921294      0.00872440189023784      3.46230796016733      0      0
0.00872440189023784      0.0088451759170632      3.46244299356396      0      0
0.0088451759170632      0.00896762184824822      3.46259038610855      0      0
0.00896762184824822      0.00909176282837339      3.46273616099534      0      0
0.00909176282837339      0.00921762232241531      3.46287519783739      0      0
0.00921762232241531      0.009345224120182      3.46301820067951      0      0
0.009345224120182      0.00947459234080956      3.46317584809598      0      0
0.00947459234080956      0.00960575143732124      3.46334391206626      0      0
0.00960575143732124      0.0097387262012494      3.46350939342425      0      0
0.0097387262012494      0.00987354176732169      3.46366785558766      0      0
0.00987354176732169      0.0100102236182119      3.46382869654642      0      0
0.0100102236182119      0.0101487975893568      3.46400273321631      0      0
0.0101487975893568      0.0102892898738392      3.46418882057615      0      0
0.0102892898738392      0.0104317270273393      3.46437561207618      0      0
0.0104317270273393      0.0105761359731542      3.46455511168065      0      0
0.0105761359731542      0.0107225440072866      3.46473155299341      0      0
0.0107225440072866      0.0108709788036044      3.46491613534431      0      0
0.0108709788036044      0.0110214684190717      3.46511456229835      0      0
0.0110214684190717      0.0111740412990521      3.46532120292806      0      0
0.0111740412990521      0.0113287262826851      3.46552531653291      0      0
0.0113287262826851      0.0114855526083377      3.46572199937557      0      0
0.0114855526083377      0.0116445499191305      3.46591668298860      0      0
0.0116445499191305      0.0118057482685412      3.46611945935254      0      0
0.0118057482685412      0.0119691781260852      3.46633545354483      0      0
0.0119691781260852      0.0121348703830748      3.46656036777289      0      0
0.0121348703830748      0.0123028563584581      3.46678467683131      0      0
0.0123028563584581      0.0124731678047393      3.46700204632334      0      0
0.0124731678047393      0.0126458369139802      3.46721448104142      0      0
0.0126458369139802      0.0128208963238851      3.46743027525949      0      0
0.0128208963238851      0.0129983791239701      3.46765708226462      0      0
0.0129983791239701      0.0131783188618175      3.46789597710814      0      0
0.0131783188618175      0.0133607495494169      3.46814093989171      0      0
0.0133607495494169      0.0135457056695945      3.46838362791614      0      0
0.0135457056695945      0.0137332221825303      3.46861947976236      0      0
0.0137332221825303      0.0139233345323668      3.46885072072941      0      0
0.0139233345323668      0.0141160786539086      3.46908450352687      0      0
0.0141160786539086      0.0143114909794141      3.46932789906768      0      0
0.0143114909794141      0.0145096084454827      3.46958331044408      0      0
0.0145096084454827      0.0147104685000363      3.46984718380120      0      0
0.0147104685000363      0.0149141091093971      3.47011249206249      0      0
0.0149141091093971      0.0151205687654648      3.47037312227501      0      0
0.0151205687654648      0.0153298864929916      3.47062739961972      0      0
0.0153298864929916      0.0155421018569589      3.47087881512081      0      0
0.0155421018569589      0.015757254970056      3.47113382847530      0      0
0.015757254970056      0.0159753865002618      3.47139823145445      0      0
0.0159753865002618      0.0161965376785319      3.47167414140602      0      0
0.0161965376785319      0.0164207503065923      3.47195911280991      0      0
0.0164207503065923      0.0166480667648403      3.47224760053792      0      0
0.0166480667648403      0.0168785300203555      3.47253382133816      0      0
0.0168785300203555      0.0171121836350213      3.47281450760896      0      0
0.0171121836350213      0.0173490717737588      3.47309028539770      0      0
0.0173490717737588      0.017589239212875      3.47336519321805      0      0
0.017589239212875      0.0178327313485262      3.47364474331181      0      0
0.0178327313485262      0.0180795942052988      3.47393350640682      0      0
0.0180795942052988      0.0183298744449088      3.47423327842536      0      0
0.0183298744449088      0.0185836193750216      3.47454251577146      0      0
0.0185836193750216      0.0188408769581945      3.47485713239889      0      0
0.0188408769581945      0.0191016958209418      3.47517221006014      0      0
0.0191016958209418      0.0193661252629267      3.47548388379440      0      0
0.0193661252629267      0.0196342152662799      3.47579069377664      0      0
0.0196342152662799      0.0199060165050465      3.47609397686395      0      0
0.0199060165050465      0.0201815803547652      3.47639726203594      0      0
0.0201815803547652      0.0204609589021785      3.47670497842362      0      0
0.0204609589021785      0.0207442049550786      3.47702097364066      0      0
0.0207442049550786      0.0210313720522889      3.47734733779546      0      0
0.0210313720522889      0.0213225144737837      3.47768386854867      0      0
0.0213225144737837      0.0216176872509482      3.47802827242806      0      0
0.0216176872509482      0.0219169461769806      3.47837696489066      0      0
0.0219169461769806      0.0222203478174381      3.47872617473732      0      0
0.0222203478174381      0.0225279495209286      3.47907301010865      0      0
0.0225279495209286      0.0228398094299506      3.47941619836050      0      0
0.0228398094299506      0.0231559864918837      3.47975633737776      0      0
0.0231559864918837      0.0234765404701303      3.48009564527271      0      0
0.0234765404701303      0.0238015319554124      3.48043732539388      0      0
0.0238015319554124      0.0241310223772239      3.48078474417250      0      0
0.0241310223772239      0.0244650740154424      3.48114063899639      0      0
0.0244650740154424      0.0248037500121009      3.48150653783979      0      0
0.0248037500121009      0.025147114383323      3.48188249982814      0      0
0.025147114383323      0.0254952320314234      3.48226719957179      0      0
0.0254952320314234      0.025848168757175      3.48265829991621      0      0
0.025848168757175      0.0262059912722472      3.48305300356521      0      0
0.0262059912722472      0.0265687672118152      3.48344865131462      0      0
0.0265687672118152      0.0269365651473444      3.48384324264085      0      0
0.0269365651473444      0.0273094545995519      3.48423578609027      0      0
0.0273094545995519      0.0276875060515468      3.48462643181772      0      0
0.0276875060515468      0.0280707909621536      3.48501638566707      0      0
0.0280707909621536      0.0284593817794181      3.48540764407219      0      0
0.0284593817794181      0.0288533519543027      3.48580261566625      0      0
0.0288533519543027      0.0292527759545692      3.48620370635549      0      0
0.0292527759545692      0.0296577292788545      3.48661294059440      0      0
0.0296577292788545      0.0300682884709421      3.48703167599640      0      0
0.0300682884709421      0.0304845311342295      3.48746044587460      0      0
0.0304845311342295      0.0309065359463971      3.48789893973367      0      0
0.0309065359463971      0.0313343826742795      3.48834610940615      0      0
0.0313343826742795      0.0317681521889432      3.48880037152869      0      0
0.0317681521889432      0.0322079264809726      3.48925986703486      0      0
0.0322079264809726      0.0326537886759678      3.48972273555874      0      0
0.0326537886759678      0.033105823050257      3.49018736622656      0      0
0.033105823050257      0.033564115046826      3.49065259463119      0      0
0.033564115046826      0.0340287512914689      3.49111782685349      0      0
0.0340287512914689      0.0344998196091616      3.49158308323919      0      0
0.0344998196091616      0.0349774090406628      3.49204896556791      0      0
0.0349774090406628      0.0354616098593442      3.49251656002370      0      0
0.0354616098593442      0.0359525135882537      3.49298729427856      0      0
0.0359525135882537      0.0364502130174152      3.49346276981688      0      0
0.0364502130174152      0.0369548022213675      3.49394459056881      0      0
0.0369548022213675      0.0374663765769464      3.49443420649735      0      0
0.0374663765769464      0.0379850327813123      3.49493278668712      0      0
0.0379850327813123      0.0385108688702281      3.49544113146276      0      0
0.0385108688702281      0.0390439842365898      3.49595962782638      0      0
0.0390439842365898      0.0395844796492134      3.49648824764058      0      0
0.0395844796492134      0.0401324572718825      3.49702658393426      0      0
0.0401324572718825      0.0406880206826587      3.49757391773892      0      0
0.0406880206826587      0.0412512748934598      3.49812930607903      0      0
0.0412512748934598      0.0418223263699098      3.49869168110484      0      0
0.0418223263699098      0.0424012830514618      3.49925995072872      0      0
0.0424012830514618      0.0429882543718015      3.49983309229531      0      0
0.0429882543718015      0.0435833512795317      3.50041023253607      0      0
0.0435833512795317      0.0441866862591436      3.50099070908176      0      0
0.0441866862591436      0.0447983733522791      3.50157411090483      0      0
0.0447983733522791      0.0454185281792862      3.50216029704712      0      0
0.0454185281792862      0.0460472679610735      3.50274939471486      0      0
0.0460472679610735      0.0466847115412677      3.50334177919736      0      0
0.0466847115412677      0.0473309794086762      3.50393803904314      0      0
0.0473309794086762      0.047986193720063      3.50453893050124      0      0
0.047986193720063      0.0486504783232378      3.50514532543305      0      0
0.0486504783232378      0.0493239587804657      3.50575815677347      0      0
0.0493239587804657      0.0500067623922011      3.50637836523344      0      0
0.0500067623922011      0.0506990182211494      3.50700685036285      0      0
0.0506990182211494      0.0514008571166629      3.50764442840355      0      0
0.0514008571166629      0.0521124117394733      3.50829179862452      0      0
0.0521124117394733      0.0528338165867671      3.50894951910082      0      0
0.0528338165867671      0.0535652080176086      3.50961799222131      0      0
0.0535652080176086      0.0543067242787134      3.51029745962005      0      0
0.0543067242787134      0.0550585055305805      3.51098800574476      0      0
0.0550585055305805      0.0558206938739848      3.51168956891235      0      0
0.0558206938739848      0.0565934333768373      3.51240195845878      0      0
0.0565934333768373      0.0573768701014157      3.51312487645983      0      0
0.0573768701014157      0.0581711521319738      3.51385794247136      0      0
0.0581711521319738      0.0589764296027321      3.51460071979371      0      0
0.0589764296027321      0.0597928547262553      3.51535274189008      0      0
0.0597928547262553      0.0606205818222245      3.51611353776224      0      0
0.0606205818222245      0.0614597673466051      3.51688265529367      0      0
0.0614597673466051      0.0623105699212211      3.51765968179219      0      0
0.0623105699212211      0.0631731503637371      3.51844426118848      0      0
0.0631731503637371      0.0640476717180559      3.51923610756273      0      0
0.0640476717180559      0.064934299285137      3.52003501486850      0      0
0.064934299285137      0.065833200654241      3.52084086289655      0      0
0.065833200654241      0.0667445457346082      3.52165361966671      0      0
0.0667445457346082      0.0676685067875737      3.52247334055110      0      0
0.0676685067875737      0.0686052584591283      3.52330016451790      0      0
0.0686052584591283      0.0695549778129301      3.52413430794197      0      0
0.0695549778129301      0.0705178443637725      3.52497605645943      0      0
0.0705178443637725      0.071494040111516      3.52582575535151      0      0
0.071494040111516      0.0724837495754901      3.52668379893122      0      0
0.0724837495754901      0.07348715982937      3.52755061937930      0      0
0.07348715982937      0.0745044605365374      3.52842667543628      0      0
0.0745044605365374      0.0755358439859309      3.52931244130984      0      0
0.0755358439859309      0.0765815051283916      3.53020839610308      0      0
0.0765815051283916      0.0776416416135129      3.53111501401371      0      0
0.0776416416135129      0.0787164538269999      3.53203275549835      0      0
0.0787164538269999      0.0798061449285455      3.53296205954194      0      0
0.0798061449285455      0.0809109208902321      3.53390333712201      0      0
0.0809109208902321      0.0820309905354643      3.53485696591163      0      0
0.0820309905354643      0.0831665655784396      3.53582328622421      0      0
0.0831665655784396      0.0843178606641673      3.53680259816883      0      0
0.0843178606641673      0.0854850934090396      3.53779515995591      0      0
0.0854850934090396      0.0866684844419658      3.53880118727041      0      0
0.0866684844419658      0.087868257446075      3.53982085361252      0      0
0.087868257446075      0.0890846392009967      3.54085429149397      0      0
0.0890846392009967      0.0903178596257262      3.54190159437095      0      0
0.0903178596257262      0.0915681518220832      3.54296281919179      0      0
0.0915681518220832      0.0928357521187732      3.54403798943814      0      0
0.0928357521187732      0.0941209001160578      3.54512709854234      0      0
0.0941209001160578      0.0954238387310435      3.54623011356936      0      0
0.0954238387310435      0.0967448142435972      3.54734697906011      0      0
0.0967448142435972      0.0980840763428988      3.54847762094213      0      0
0.0980840763428988      0.0994418781746361      3.54962195042363      0      0
0.0994418781746361      0.100818476388855      3.55077986779813      0      0
0.100818476388855      0.10221413118847      3.55195126609717      0      0
0.10221413118847      0.103629106378448      3.55313603453976      0      0
0.103629106378448      0.105063669415674      3.55433406173732      0      0
0.105063669415674      0.106518091459502      3.55554523862260      0      0
0.106518091459502      0.107992647423013      3.55676946108006      0      0
0.107992647423013      0.109487616024976      3.55800663226359      0      0
0.109487616024976      0.111003279842531      3.55925666459443      0      0
0.111003279842531      0.112539925364605      3.56051948143889      0      0
0.112539925364605      0.114097843046059      3.56179501847078      0      0
0.114097843046059      0.115677327362591      3.56308322472823      0      0
0.115677327362591      0.117278676866402      3.56438406337830      0      0
0.117278676866402      0.118902194242619      3.56569751220580      0      0
0.118902194242619      0.120548186366517      3.56702356384502      0      0
0.120548186366517      0.122216964361519      3.56836222577468      0      0
0.122216964361519      0.123908843658004      3.56971352009747      0      0
0.123908843658004      0.125624144052934      3.57107748312585      0      0
0.125624144052934      0.127363189770296      3.57245416479617      0      0
0.127363189770296      0.12912630952239      3.57384362793239      0      0
0.12912630952239      0.130913836571959      3.57524594738037      0      0
0.130913836571959      0.132726108795187      3.57666120903264      0      0
0.132726108795187      0.134563468745557      3.57808950876235      0      0
0.134563468745557      0.136426263718606      3.57953095128392      0      0
0.136426263718606      0.138314845817565      3.58098564895650      0      0
0.138314845817565      0.140229572019921      3.58245372054488      0      0
0.140229572019921      0.142170804244882      3.58393528995099      0      0
0.142170804244882      0.144138909421796      3.58543048492751      0      0
0.144138909421796      0.146134259559502      3.58693943578393      0      0
0.146134259559502      0.148157231816648      3.58846227409356      0      0
0.148157231816648      0.150208208572982      3.58999913140893      0      0
0.150208208572982      0.152287577501628      3.59155013799150      0      0
0.152287577501628      0.154395731642364      3.59311542156032      0      0
0.154395731642364      0.156533069475914      3.59469510606343      0      0
0.156533069475914      0.158699994999266      3.59628931047420      0      0
0.158699994999266      0.16089691780204      3.59789814761427      0      0
0.16089691780204      0.163124253143903      3.59952172300360      0      0
0.163124253143903      0.165382422033063      3.60116013373735      0      0
0.165382422033063      0.16767185130585      3.60281346738870      0      0
0.16767185130585      0.16999297370739      3.60448180093588      0      0
0.16999297370739      0.172346227973408      3.60616519971110      0      0
0.172346227973408      0.174732058913154      3.60786371636888      0      0
0.174732058913154      0.177150917493482      3.60957738987027      0      0
0.177150917493482      0.179603260924088      3.61130624447962      0      0
0.179603260924088      0.182089552743936      3.61305028876974      0      0
0.182089552743936      0.184610262908873      3.61480951463139      0      0
0.184610262908873      0.187165867880458      3.61658389628248      0      0
0.187165867880458      0.189756850716024      3.61837338927232      0      0
0.189756850716024      0.192383701159985      3.62017792947594      0      0
0.192383701159985      0.195046915736409      3.62199743207346      0      0
0.195046915736409      0.197746997842864      3.62383179050920      0      0
0.197746997842864      0.200484457845576      3.62568087542515      0      0
0.200484457845576      0.203259813175894      3.62754453356336      0      0
0.203259813175894      0.206073588428097      3.62942258663143      0      0
0.206073588428097      0.208926315458549      3.63131483012546      0      0
0.208926315458549      0.211818533486235      3.63322103210449      0      0
0.211818533486235      0.214750789194674      3.63514093191033      0      0
0.214750789194674      0.217723636835266      3.63707423882660      0      0
0.217723636835266      0.220737638332042      3.63902063067060      0      0
0.220737638332042      0.22379336338789      3.64097975231130      0      0
0.22379336338789      0.226891389592229      3.64295121410689      0      0
0.226891389592229      0.230032302530194      3.64493459025457      0      0
0.230032302530194      0.233216695893316      3.64692941704551      0      0
0.233216695893316      0.236445171591743      3.64893519101722      0      0
0.236445171591743      0.239718339868012      3.65095136699549      0      0
0.239718339868012      0.243036819412397      3.65297735601752      0      0
0.243036819412397      0.246401237479853      3.65501252312759      0      0
0.246401237479853      0.249812230008578      3.65705618503600      0      0
0.249812230008578      0.253270441740218      3.65910760763163      0      0
0.253270441740218      0.256776526341734      3.66116600333788      0      0
0.256776526341734      0.260331146528961      3.66323052830108      0      0
0.260331146528961      0.263934974191869      3.66530027939985      0      0
0.263934974191869      0.267588690521566      3.66737429106299      0      0
0.267588690521566      0.271292986139054      3.66945153188296      0      0
0.271292986139054      0.275048561225772      3.67153090101067      0      0
0.275048561225772      0.27885612565594      3.67361122431679      0      0
0.27885612565594      0.282716399130741      3.67569125030327      0      0
0.282716399130741      0.286630111314356      3.67776964574786      0      0
0.286630111314356      0.290598001971889      3.67984499106302      0      0
0.290598001971889      0.294620821109189      3.68191577534925      0      0
0.294620821109189      0.298699329114623      3.68398039112110      0      0
0.298699329114623      0.302834296902796      3.68603712868282      0      0
0.302834296902796      0.307026506060274      3.68808417012833      0      0
0.307026506060274      0.311276748993318      3.69011958293846      0      0
0.311276748993318      0.315585829077662      3.69214131314597      0      0
0.315585829077662      0.319954560810364      3.69414717803668      0      0
0.319954560810364      0.324383769963767      3.69613485835208      0      0
0.324383769963767      0.32887429374158      3.69810188995594      0      0
0.32887429374158      0.33342698093713      3.70004565492455      0      0
0.33342698093713      0.338042692093795      3.70196337201610      0      0
0.338042692093795      0.342722299667666      3.70385208647132      0      0
0.342722299667666      0.347466688192458      3.70570865909311      0      0
0.347466688192458      0.352276754446699      3.70752975454801      0      0
0.352276754446699      0.357153407623246      3.70931182882740      0      0
0.357153407623246      0.362097569501131      3.71105111580057      0      0
0.362097569501131      0.367110174619799      3.71274361278537      0      0
0.367110174619799      0.372192170455755      3.71438506505538      0      0
0.372192170455755      0.37734451760165      3.71597094919459      0      0
0.37734451760165      0.382568189947856      3.71749645520229      0      0
0.382568189947856      0.387864174866547      3.71895646724121      0      0
0.387864174866547      0.393233473398329      3.72034554291141      0      0
0.393233473398329      0.398677100441459      3.72165789092090      0      0
0.398677100441459      0.40419608494368      3.72288734701071      0      0
0.40419608494368      0.409791470096709      3.72402734797768      0      0
0.409791470096709      0.41546431353342      3.72507090362205      0      0
0.41546431353342      0.421215687527758      3.72601056642859      0      0
0.421215687527758      0.427046679197417      3.72683839876994      0      0
0.427046679197417      0.43295839070933      3.72754593739765      0      0
0.43295839070933      0.438951939487993      3.72812415496104      0      0
0.438951939487993      0.445028458426682      3.72856341826498      0      0
0.445028458426682      0.451189096101594      3.72885344294515      0      0
0.451189096101594      0.457435016988945      3.72898324420259      0      0
0.457435016988945      0.463767401685081      3.72894108319758      0      0
0.463767401685081      0.470187447129631      3.72871440865602      0      0
0.470187447129631      0.476696366831751      3.72828979318728      0      0
0.476696366831751      0.483295391099501      3.72765286375211      0      0
0.483295391099501      0.489985767272398      3.72678822564900      0      0
0.489985767272398      0.496768759957182      3.72567937930795      0      0
0.496768759957182      0.503645651266856      3.72430862908926      0      0
0.503645651266856      0.510617741063022      3.72265698318017      0      0
0.510617741063022      0.517686347201588      3.72070404356111      0      0
0.517686347201588      0.524852805781861      3.71842788487407      0      0
0.524852805781861      0.532118471399099      3.71580492086388      0      0
0.532118471399099      0.539484717400551      3.71280975687575      0      0
0.539484717400551      0.546952936145049      3.70941502667374      0      0
0.546952936145049      0.554524539266187      3.70559121158986      0      0
0.554524539266187      0.56220095793915      3.70130643971413      0      0
0.56220095793915      0.569983643151229      3.69652626248438      0      0
0.569983643151229      0.577874065976087      3.69121340561915      0      0
0.577874065976087      0.585873717851818      3.68532749084550      0      0
0.585873717851818      0.59398411086286      3.67882472428849      0      0
0.59398411086286      0.602206778025804      3.67165754669088      0      0
0.602206778025804      0.610543273579166      3.66377423979389      0      0
0.610543273579166      0.618995173277162      3.65511848220091      0      0
0.618995173277162      0.62756407468756      3.64562884682431      0      0
0.62756407468756      0.636251597493652      3.63523823052951      0      0
0.636251597493652      0.645059383800396      3.62387320477172      0      0
0.645059383800396      0.653989098444817      3.61145327378432      0      0
0.653989098444817      0.663042429310678      3.59789002410840      0      0
0.663042429310678      0.672221087647534      3.58308614580423      0      0
0.672221087647534      0.681526808394186      3.56693430135828      0      0
0.681526808394186      0.690961350506615      3.54931581283340      0      0
0.690961350506615      0.70052649729046      3.53009913084780      0      0
0.70052649729046      0.710224056738094      3.50913804003012      0      0
0.710224056738094      0.720055861870372      3.48626954401490      0      0
0.720055861870372      0.730023771083106      3.46131135789037      0      0
0.730023771083106      0.740129668498331      3.43405891597792      0      0
0.740129668498331      0.750375464320448      3.40428177604020      0      0
0.750375464320448      0.76076309519728      3.37171926476432      0      0
0.76076309519728      0.771294524586143      3.33607515964484      0      0
0.771294524586143      0.781971743124969      3.29701113318783      0      0
0.781971743124969      0.792796769008581      3.25413858748740      0      0
0.792796769008581      0.803771648370161      3.20700836635084      0      0
0.803771648370161      0.814898455668016      3.15509762536835      0      0
0.814898455668016      0.826179294077686      3.09779283012380      0      0
0.826179294077686      0.837616295889483      3.03436737589499      0      0
0.837616295889483      0.849211622911536      2.96395156866119      0      0
0.849211622911536      0.860967466878409      2.88549147847365      0      0
0.860967466878409      0.872886049865385      2.79769109879174      0      0
0.872886049865385      0.884969624708479      2.69892858223951      0      0
0.884969624708479      0.897220475430265      2.58713053569100      0      0
0.897220475430265      0.909640917671599      2.45957501021798      0      0
0.909640917671599      0.922233299129318      2.31256559213702      0      0
0.922233299129318      0.935      2.14085357060950      0      0
# END HISTO1D SudakovqqbarExpOutputsN2LL22
# BEGIN HISTO1D SudakovqqbarExpOutputsThresholdDivN2LL11
PlotOrder=1
LineColor=blue
LineStyle=dashed 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\widetilde{\mathbf{V}}^{(1,1)}_{h,\mathrm{exp}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      10522720.6541364      0      0
0.00000101384324431002      0.00000102787812403307      10237323.4102276      0      0
0.00000102787812403307      0.00000104210729202498      9959666.71413119      0      0
0.00000104210729202498      0.00000105653343786574      9689540.62660732      0      0
0.00000105653343786574      0.00000107115928836782      9426740.90239100      0      0
0.00000107115928836782      0.00000108598760809164      9171068.83576001      0      0
0.00000108598760809164      0.00000110102119986811      8922331.11029133      0      0
0.00000110102119986811      0.00000111626290532839      8680339.65269254      0      0
0.00000111626290532839      0.00000113171560544106      8444911.49059750      0      0
0.00000113171560544106      0.00000114738222105665      8215868.61421904      0      0
0.00000114738222105665      0.00000116326571345971      7993037.84175374      0      0
0.00000116326571345971      0.0000011793690849286      7776250.68843737      0      0
0.0000011793690849286      0.00000119569537930295      7565343.23915168      0      0
0.00000119569537930295      0.000001212247682559      7360156.02448643      0      0
0.000001212247682559      0.00000122902912339292      7160533.90016282      0      0
0.00000122902912339292      0.00000124604287381218      6966325.92972721      0      0
0.00000124604287381218      0.00000126329214973512      6777385.27042648      0      0
0.00000126329214973512      0.00000128078021159884      6593569.06217858      0      0
0.00000128078021159884      0.00000129851036497544      6414738.31955447      0      0
0.00000129851036497544      0.00000131648596119688      6240757.82668977      0      0
0.00000131648596119688      0.00000133471039798844      6071496.03504656      0      0
0.00000133471039798844      0.00000135318712011092      5906824.96394809      0      0
0.00000135318712011092      0.00000137191962001179      5746620.10381121      0      0
0.00000137191962001179      0.00000139091143848532      5590760.32200334      0      0
0.00000139091143848532      0.00000141016616534188      5439127.77125274      0      0
0.00000141016616534188      0.00000142968744008643      5291607.80054294      0      0
0.00000142968744008643      0.00000144947895260651      5148088.86842385      0      0
0.00000144947895260651      0.00000146954444386967      5008462.45867405      0      0
0.00000146954444386967      0.00000148988770663059      4872622.99825052      0      0
0.00000148988770663059      0.00000151051258614798      4740467.77746370      0      0
0.00000151051258614798      0.00000153142298091138      4611896.87231758      0      0
0.00000153142298091138      0.00000155262284337812      4486813.06895610      0      0
0.00000155262284337812      0.00000157411618072032      4365121.79015867      0      0
0.00000157411618072032      0.00000159590705558239      4246731.02382934      0      0
0.00000159590705558239      0.0000016179995868489      4131551.25342543      0      0
0.0000016179995868489      0.00000164039795042316      4019495.39027311      0      0
0.00000164039795042316      0.00000166310638001652      3910478.70771871      0      0
0.00000166310638001652      0.00000168612916794864      3804418.77706598      0      0
0.00000168612916794864      0.00000170947066595881      3701235.40525086      0      0
0.00000170947066595881      0.00000173313528602849      3600850.57420662      0      0
0.00000173313528602849      0.00000175712750121529      3503188.38187358      0      0
0.00000175712750121529      0.00000178145184649847      3408174.98480872      0      0
0.00000178145184649847      0.00000180611291963609      3315738.54235184      0      0
0.00000180611291963609      0.00000183111538203409      3225809.16230609      0      0
0.00000183111538203409      0.00000185646395962742      3138318.84809170      0      0
0.00000185646395962742      0.00000188216344377329      3053201.44733302      0      0
0.00000188216344377329      0.00000190821869215684      2970392.60184003      0      0
0.00000190821869215684      0.00000193463462970931      2889829.69894637      0      0
0.00000193463462970931      0.000001961416249539      2811451.82416724      0      0
0.000001961416249539      0.00000198856861387501      2735199.71514132      0      0
0.00000198856861387501      0.00000201609685502412      2661015.71682181      0      0
0.00000201609685502412      0.00000204400617634088      2588843.73788287      0      0
0.00000204400617634088      0.00000207230185321116      2518629.20830832      0      0
0.00000207230185321116      0.00000210098923404927      2450319.03813070      0      0
0.00000210098923404927      0.00000213007374130893      2383861.57728934      0      0
0.00000213007374130893      0.00000215956087250823      2319206.57657718      0      0
0.00000215956087250823      0.00000218945620126872      2256305.14964684      0      0
0.00000218945620126872      0.00000221976537836897      2195109.73604707      0      0
0.00000221976537836897      0.00000225049413281266      2135574.06526185      0      0
0.00000225049413281266      0.00000228164827291145      2077653.12172466      0      0
0.00000228164827291145      0.0000023132336873829      2021303.11078180      0      0
0.0000023132336873829      0.0000023452563464635      1966481.42557872      0      0
0.0000023452563464635      0.00000237772230303722      1913146.61484456      0      0
0.00000237772230303722      0.00000241063769377955      1861258.35155037      0      0
0.00000241063769377955      0.00000244400874031748      1810777.40241741      0      0
0.00000244400874031748      0.00000247784175040552      1761665.59825244      0      0
0.00000247784175040552      0.00000251214311911795      1713885.80508758      0      0
0.00000251214311911795      0.00000254691933005764      1667401.89610294      0      0
0.00000254691933005764      0.00000258217695658154      1622178.72431068      0      0
0.00000258217695658154      0.0000026179226630432      1578182.09598005      0      0
0.0000026179226630432      0.00000265416320605244      1535378.74478311      0      0
0.00000265416320605244      0.00000269090543575249      1493736.30664171      0      0
0.00000269090543575249      0.00000272815629711478      1453223.29525664      0      0
0.00000272815629711478      0.00000276592283125165      1413809.07830054      0      0
0.00000276592283125165      0.00000280421217674733      1375463.85425640      0      0
0.00000280421217674733      0.00000284303157100718      1338158.62988438      0      0
0.00000284303157100718      0.00000288238835162573      1301865.19829965      0      0
0.00000288238835162573      0.00000292228995777364      1266556.11764490      0      0
0.00000292228995777364      0.00000296274393160382      1232204.69034122      0      0
0.00000296274393160382      0.00000300375791967704      1198784.94290180      0      0
0.00000300375791967704      0.00000304533967440728      1166271.60629308      0      0
0.00000304533967440728      0.0000030874970555271      1134640.09682855      0      0
0.0000030874970555271      0.00000313023803157323      1103866.49758079      0      0
0.00000313023803157323      0.00000317357068139281      1073927.54029757      0      0
0.00000317357068139281      0.00000321750319567045      1044800.58780854      0      0
0.00000321750319567045      0.00000326204387847638      1016463.61690895      0      0
0.00000326204387847638      0.00000330720114883614      988895.201707725      0      0
0.00000330720114883614      0.00000335298354232185      962074.497427077      0      0
0.00000335298354232185      0.00000339939971266569      935981.224641558      0      0
0.00000339939971266569      0.00000344645843339553      910595.653944566      0      0
0.00000344645843339553      0.00000349416859949336      885898.591030724      0      0
0.00000349416859949336      0.00000354253922907654      861871.362182859      0      0
0.00000354253922907654      0.00000359157946510248      838495.800152601      0      0
0.00000359157946510248      0.00000364129857709674      815754.230423929      0      0
0.00000364129857709674      0.00000369170596290522      793629.457849280      0      0
0.00000369170596290522      0.00000374281115047047      772104.753648110      0      0
0.00000374281115047047      0.0000037946237996327      751163.842758081      0      0
0.0000037946237996327      0.00000384715370395563      730790.891529309      0      0
0.00000384715370395563      0.00000390041079257769      710970.495752373      0      0
0.00000390041079257769      0.00000395440513208878      691687.669011022      0      0
0.00000395440513208878      0.00000400914692843308      672927.831350784      0      0
0.00000400914692843308      0.00000406464652883815      654676.798254905      0      0
0.00000406464652883815      0.00000412091442377072      636920.769919281      0      0
0.00000412091442377072      0.00000417796124891967      619646.320818277      0      0
0.00000417796124891967      0.00000423579778720626      602840.389553540      0      0
0.00000423579778720626      0.0000042944349708224      586490.268978139      0      0
0.0000042944349708224      0.00000435388388329698      570583.596588545      0      0
0.00000435388388329698      0.00000441415576159092      555108.345177216      0      0
0.00000441415576159092      0.0000044752619982211      540052.813738690      0      0
0.0000044752619982211      0.00000453721414341383      525405.618622330      0      0
0.00000453721414341383      0.00000460002390728798      511155.684925022      0      0
0.00000460002390728798      0.0000046637031620685      497292.238117318      0      0
0.0000046637031620685      0.00000472826394433043      483804.795896703      0      0
0.00000472826394433043      0.00000479371845727405      470683.160261807      0      0
0.00000479371845727405      0.00000486007907303155      457917.409801588      0      0
0.00000486007907303155      0.00000492735833500554      445497.892193645      0      0
0.00000492735833500554      0.00000499556896024003      433415.216905993      0      0
0.00000499556896024003      0.00000506472384182418      421660.248096778      0      0
0.00000506472384182418      0.00000513483605132934      410224.097706571      0      0
0.00000513483605132934      0.00000520591884127979      399098.118738006      0      0
0.00000520591884127979      0.00000527798564765776      388273.898717696      0      0
0.00000527798564765776      0.00000535105009244307      377743.253335466      0      0
0.00000535105009244307      0.00000542512598618791      367498.220256109      0      0
0.00000542512598618791      0.00000550022733062734      357531.053098982      0      0
0.00000550022733062734      0.00000557636832132587      347834.215580876      0      0
0.00000557636832132587      0.00000565356335036064      338400.375817755      0      0
0.00000565356335036064      0.00000573182700904185      329222.400781042      0      0
0.00000573182700904185      0.00000581117409067079      320293.350904251      0      0
0.00000581117409067079      0.000005891619593336      311606.474835912      0      0
0.000005891619593336      0.00000597317872274825      303155.204334797      0      0
0.00000597317872274825      0.00000605586689511467      294933.149303605      0      0
0.00000605586689511467      0.0000061396997400527      286934.092957337      0      0
0.0000061396997400527      0.00000622469310354442      279151.987122718      0      0
0.00000622469310354442      0.00000631086305093168      271580.947665110      0      0
0.00000631086305093168      0.0000063982258699528      264215.250039452      0      0
0.0000063982258699528      0.00000648679807382125      257049.324961868      0      0
0.00000648679807382125      0.00000657659640434692      250077.754198675      0      0
0.00000657659640434692      0.00000666763783510069      243295.266469592      0      0
0.00000666763783510069      0.00000675993957462272      236696.733462075      0      0
0.00000675993957462272      0.0000068535190696752      230277.165953738      0      0
0.0000068535190696752      0.00000694839400854009      224031.710039951      0      0
0.00000694839400854009      0.00000704458232436258      217955.643463749      0      0
0.00000704458232436258      0.00000714210219854078      212044.372045284      0      0
0.00000714210219854078      0.00000724097206416231      206293.426208113      0      0
0.00000724097206416231      0.00000734121060948854      200698.457599703      0      0
0.00000734121060948854      0.000007442836781487      195255.235803599      0      0
0.000007442836781487      0.00000754586978941272      189959.645140754      0      0
0.00000754586978941272      0.00000765032910843916      184807.681557624      0      0
0.00000765032910843916      0.00000775623448333934      179795.449598656      0      0
0.00000775623448333934      0.00000786360593221801      174919.159460897      0      0
0.00000786360593221801      0.00000797246375029542      170175.124128476      0      0
0.00000797246375029542      0.00000808282851374354      165559.756584818      0      0
0.00000808282851374354      0.00000819472108357529      161069.567100457      0      0
0.00000819472108357529      0.00000830816260958769      156701.160594416      0      0
0.00000830816260958769      0.00000842317453435958      152451.234067149      0      0
0.00000842317453435958      0.00000853977859730466      148316.574103107      0      0
0.00000853977859730466      0.00000865799683878063      144294.054441040      0      0
0.00000865799683878063      0.00000877785160425524      140380.633610197      0      0
0.00000877785160425524      0.00000889936554853005      136573.352630637      0      0
0.00000889936554853005      0.00000902256164002253      132869.332775911      0      0
0.00000902256164002253      0.00000914746316510757      129265.773396427      0      0
0.00000914746316510757      0.00000927409373251906      125759.949801849      0      0
0.00000927409373251906      0.00000940247727781235      122349.211200925      0      0
0.00000940247727781235      0.00000953263806788851      119030.978697203      0      0
0.00000953263806788851      0.00000966460070558129      115802.743339091      0      0
0.00000966460070558129      0.00000979839013430744      112662.064222816      0      0
0.00000979839013430744      0.00000993403164278155      109606.566646830      0      0
0.00000993403164278155      0.000010071550869796      106633.940316270      0      0
0.000010071550869796      0.0000102109738090674      103741.937596122      0      0
0.0000102109738090674      0.0000103523268141496      100928.371811758      0      0
0.0000103523268141496      0.000010495636603415      98191.1155955686      0      0
0.000010495636603415      0.0000106409302651053      95528.0992784350      0      0
0.0000106409302651053      0.000010788235262451      92937.3093248329      0      0
0.000010788235262451      0.0000109375794388631      90416.7868103744      0      0
0.0000109375794388631      0.0000110889910231955      87964.6259406448      0      0
0.0000110889910231955      0.0000112424986350812      85578.9726102104      0      0
0.0000112424986350812      0.0000113981312903417      83258.0230007093      0      0
0.0000113981312903417      0.0000115559184064716      81000.0222169652      0      0
0.0000115559184064716      0.000011715889808199      78803.2629600914      0      0
0.000011715889808199      0.0000118780757331232      76666.0842365844      0      0
0.0000118780757331232      0.0000120425068374297      74586.8701024278      0      0
0.0000120425068374297      0.0000122092142016854      72564.0484412605      0      0
0.0000122092142016854      0.0000123782293367127      70596.0897756816      0      0
0.0000123782293367127      0.0000125495841895462      68681.5061107965      0      0
0.0000125495841895462      0.0000127233111494713      66818.8498091274      0      0
0.0000127233111494713      0.0000128994430541458      65006.7124960393      0      0
0.0000128994430541458      0.0000130780131958075      63243.7239948523      0      0
0.0000130780131958075      0.0000132590553275668      61528.5512908367      0      0
0.0000132590553275668      0.0000134426036697863      59859.8975233053      0      0
0.0000134426036697863      0.00001362869291655      58236.5010050435      0      0
0.00001362869291655      0.00001381735824222      56657.1342683340      0      0
0.00001381735824222      0.0000140086353080861      55120.6031368548      0      0
0.0000140086353080861      0.0000142025602691059      53625.7458227496      0      0
0.0000142025602691059      0.0000143991697807389      52171.4320481877      0      0
0.0000143991697807389      0.0000145985010058751      50756.5621907483      0      0
0.0000145985010058751      0.0000148005916218595      49380.0664519841      0      0
0.0000148005916218595      0.0000150054798276138      48040.9040485356      0      0
0.0000150054798276138      0.0000152132043508565      46738.0624251826      0      0
0.0000152132043508565      0.0000154238044554237      45470.5564892410      0      0
0.0000154238044554237      0.0000156373199486901      44237.4278657234      0      0
0.0000156373199486901      0.0000158537911890937      43037.7441727008      0      0
0.0000158537911890937      0.0000160732590937644      41870.5983163194      0      0
0.0000160732590937644      0.0000162957651462576      40735.1078049364      0      0
0.0000162957651462576      0.000016521351404396      39630.4140818588      0      0
0.000016521351404396      0.0000167500605082187      38555.6818761793      0      0
0.0000167500605082187      0.0000169819356880416      37510.0985712189      0      0
0.0000169819356880416      0.0000172170207726282      36492.8735900986      0      0
0.0000172170207726282      0.0000174553601974744      35503.2377979757      0      0
0.0000174553601974744      0.0000176969990132074      34540.4429204927      0      0
0.0000176969990132074      0.0000179419828941014      33603.7609779986      0      0
0.0000179419828941014      0.0000181903581467107      32692.4837351161      0      0
0.0000181903581467107      0.0000184421717186223      31805.9221652365      0      0
0.0000184421717186223      0.0000186974712073306      30943.4059295398      0      0
0.0000186974712073306      0.0000189563048692332      30104.2828701440      0      0
0.0000189563048692332      0.0000192187216287532      29287.9185170014      0      0
0.0000192187216287532      0.0000194847710875863      28493.6956081689      0      0
0.0000194847710875863      0.0000197545035340766      27721.0136230898      0      0
0.0000197545035340766      0.000020027969952722      26969.2883285335      0      0
0.000020027969952722      0.0000203052220338112      26237.9513368502      0      0
0.0000203052220338112      0.0000205863121831945      25526.4496762074      0      0
0.0000205863121831945      0.0000208712935321888      24834.2453724813      0      0
0.0000208712935321888      0.000021160219947621      24160.8150424891      0      0
0.000021160219947621      0.0000214531460420097      23505.6494982533      0      0
0.0000214531460420097      0.0000217501271838877      22868.2533619988      0      0
0.0000217501271838877      0.0000220512195082683      22248.1446915928      0      0
0.0000220512195082683      0.0000223564799272551      21644.8546161429      0      0
0.0000223564799272551      0.0000226659661408002      21057.9269814789      0      0
0.0000226659661408002      0.0000229797366476099      20486.9180052495      0      0
0.0000229797366476099      0.0000232978507562027      19931.3959413735      0      0
0.0000232978507562027      0.0000236203685961192      19390.9407535925      0      0
0.0000236203685961192      0.000023947351129288      18865.1437978763      0      0
0.000023947351129288      0.0000242788601615485      18353.6075134431      0      0
0.0000242788601615485      0.0000246149583543337      17855.9451221593      0      0
0.0000246149583543337      0.0000249557092365137      17371.7803360924      0      0
0.0000249557092365137      0.0000253011772164045      16900.7470729957      0      0
0.0000253011772164045      0.0000256514275939423      16442.4891795093      0      0
0.0000256514275939423      0.0000260065265730261      15996.6601618690      0      0
0.0000260065265730261      0.0000263665412740315      15562.9229239184      0      0
0.0000263665412740315      0.0000267315397464981      15140.9495122270      0      0
0.0000267315397464981      0.0000271015909819919      14730.4208681207      0      0
0.0000271015909819919      0.0000274767649271459      14331.0265864384      0      0
0.0000274767649271459      0.0000278571324968813      13942.4646808315      0      0
0.0000278571324968813      0.0000282427655878122      13564.4413554280      0      0
0.0000282427655878122      0.0000286337370918349      13196.6707826911      0      0
0.0000286337370918349      0.0000290301209099061      12838.8748873012      0      0
0.0000290301209099061      0.0000294319919660113      12490.7831359008      0      0
0.0000294319919660113      0.0000298394262213274      12152.1323325405      0      0
0.0000298394262213274      0.00003025250068858      11822.6664196745      0      0
0.00003025250068858      0.000030671293446601      11502.1362845522      0      0
0.000030671293446601      0.0000310958836550867      11190.2995708614      0      0
0.0000310958836550867      0.00003152635156956      10886.9204954804      0      0
0.00003152635156956      0.000031962778556541      10591.7696701992      0      0
0.000031962778556541      0.0000324052471089262      10304.6239282772      0      0
0.0000324052471089262      0.0000328538408615817      10025.2661557043      0      0
0.0000328538408615817      0.000033308644607151      9753.48512703819      0      0
0.000033308644607151      0.0000337697443120835      9489.07534569502      0      0
0.0000337697443120835      0.0000342372271328825      9231.83688857095      0      0
0.0000342372271328825      0.0000347111814325807      8981.57525487818      0      0
0.0000347111814325807      0.0000351916967974413      8738.10121908079      0      0
0.0000351916967974413      0.0000356788640538924      8501.23068781928      0      0
0.0000356788640538924      0.0000361727752856944      8270.78456071554      0      0
0.0000361727752856944      0.0000366735238513458      8046.58859495315      0      0
0.0000366735238513458      0.0000371812044017293      7828.47327353048      0      0
0.0000371812044017293      0.0000376959128980032      7616.27367708705      0      0
0.0000376959128980032      0.0000382177466297395      7409.82935920621      0      0
0.0000382177466297395      0.0000387468042333134      7208.98422509987      0      0
0.0000387468042333134      0.0000392831857105477      7013.58641358354      0      0
0.0000392831857105477      0.0000398269924476147      6823.48818225244      0      0
0.0000398269924476147      0.0000403783272342003      6638.54579577183      0      0
0.0000403783272342003      0.0000409372942829333      6458.61941719723      0      0
0.0000409372942829333      0.0000415039992490831      6283.57300224215      0      0
0.0000415039992490831      0.000042078549250531      6113.27419641351      0      0
0.000042078549250531      0.0000426610528880173      5947.59423493704      0      0
0.0000426610528880173      0.0000432516202656688      5786.40784539675      0      0
0.0000432516202656688      0.0000438503630118107      5629.59315301518      0      0
0.0000438503630118107      0.0000444573943000663      5477.03158850250      0      0
0.0000444573943000663      0.0000450728288707489      5328.60779840501      0      0
0.0000450728288707489      0.0000456967830525504      5184.20955788516      0      0
0.0000456967830525504      0.0000463293747845289      5043.72768586707      0      0
0.0000463293747845289      0.0000469707236384016      4907.05596248363      0      0
0.0000469707236384016      0.0000476209508411464      4774.09104876240      0      0
0.0000476209508411464      0.0000482801792979158      4644.73240849000      0      0
0.0000482801792979158      0.0000489485336152684      4518.88223219549      0      0
0.0000489485336152684      0.0000496261401247217      4396.44536319565      0      0
0.0000496261401247217      0.0000503131269066316      4277.32922564592      0      0
0.0000503131269066316      0.0000510096238144011      4161.44375454284      0      0
0.0000510096238144011      0.000051715762499026      4048.70132762490      0      0
0.000051715762499026      0.000052431676433979      3939.01669912043      0      0
0.000052431676433979      0.0000531575009404385      3832.30693529229      0      0
0.0000531575009404385      0.0000538933732128671      3728.49135173084      0      0
0.0000538933732128671      0.0000546394323449439      3627.49145234754      0      0
0.0000546394323449439      0.0000553958193558558      3529.23087002323      0      0
0.0000553958193558558      0.0000561626772169526      3433.63530886611      0      0
0.0000561626772169526      0.0000569401508787716      3340.63248803579      0      0
0.0000569401508787716      0.0000577283872984359      3250.15208709104      0      0
0.0000577283872984359      0.0000585275354674316      3162.12569281964      0      0
0.0000585275354674316      0.0000593377464397706      3076.48674751050      0      0
0.0000593377464397706      0.0000601591733605423      2993.17049862859      0      0
0.0000601591733605423      0.0000609919714948611      2912.11394985489      0      0
0.0000609919714948611      0.0000618362982572143      2833.25581345416      0      0
0.0000618362982572143      0.0000626923132412161      2756.53646393465      0      0
0.0000626923132412161      0.0000635601782497746      2681.89789296460      0      0
0.0000635601782497746      0.0000644400573256746      2609.28366551150      0      0
0.0000644400573256746      0.0000653321167825856      2538.63887717099      0      0
0.0000653321167825856      0.0000662365252364977      2469.91011265303      0      0
0.0000662365252364977      0.0000671534536375933      2403.04540539401      0      0
0.0000671534536375933      0.0000680830753025601      2337.99419826427      0      0
0.0000680830753025601      0.0000690255659473509      2274.70730534132      0      0
0.0000690255659473509      0.0000699811037203975      2213.13687471985      0      0
0.0000699811037203975      0.0000709498692362838      2153.23635233034      0      0
0.0000709498692362838      0.0000719320456098856      2094.96044673907      0      0
0.0000719320456098856      0.0000729278184909828      2038.26509490276      0      0
0.0000729278184909828      0.0000739373760993502      1983.10742885202      0      0
0.0000739373760993502      0.0000749609092603353      1929.44574327844      0      0
0.0000749609092603353      0.0000759986114409274      1877.23946400075      0      0
0.0000759986114409274      0.0000770506787863264      1826.44911728621      0      0
0.0000770506787863264      0.0000781173101570184      1777.03630000417      0      0
0.0000781173101570184      0.0000791987071663636      1728.96365058898      0      0
0.0000791987071663636      0.0000802950742187053      1682.19482079053      0      0
0.0000802950742187053      0.000081406618548006      1636.69444819097      0      0
0.000081406618548006      0.0000825335502570186      1592.42812946680      0      0
0.0000825335502570186      0.0000836760823569998      1549.36239437613      0      0
0.0000836760823569998      0.0000848344308079731      1507.46468045147      0      0
0.0000848344308079731      0.0000860088145595493      1466.70330837895      0      0
0.0000860088145595493      0.0000871994555923124      1427.04745804519      0      0
0.0000871994555923124      0.0000884065789597775      1388.46714523393      0      0
0.0000884065789597775      0.0000896304128309307      1350.93319895461      0      0
0.0000896304128309307      0.0000908711885333572      1314.41723938591      0      0
0.0000908711885333572      0.0000921291405969664      1278.89165641746      0      0
0.0000921291405969664      0.0000934045067983223      1244.32958877352      0      0
0.0000934045067983223      0.0000946975282055884      1210.70490370289      0      0
0.0000946975282055884      0.0000960084492240934      1177.99217721970      0      0
0.0000960084492240934      0.0000973375176425286      1146.16667488003      0      0
0.0000973375176425286      0.000098684984679785      1115.20433307995      0      0
0.000098684984679785      0.000100051105032438      1085.08174086079      0      0
0.000100051105032438      0.000101436136922889      1055.77612220785      0      0
0.000101436136922889      0.000102840342148178      1027.26531882924      0      0
0.000102840342148178      0.000104263986129461      999.527773401741      0      0
0.000104263986129461      0.000105707337962187      972.542513271139      0      0
0.000105707337962187      0.00010717067046696      946.289134594541      0      0
0.00010717067046696      0.000108654260241103      920.747786912845      0      0
0.000108654260241103      0.000110158387710945      895.899158141604      0      0
0.000110158387710945      0.000111683337184825      871.724459968967      0      0
0.000111683337184825      0.000113229396906833      848.205413649649      0      0
0.000113229396906833      0.00011479685911129      825.324236184191      0      0
0.00011479685911129      0.000116386020077991      803.063626873062      0      0
0.000116386020077991      0.000117997180188201      781.406754235431      0      0
0.000117997180188201      0.00011963064398144      760.337243282727      0      0
0.00011963064398144      0.00012128672021304      739.839163137348      0      0
0.00012128672021304      0.00012296572191251      719.897014987184      0      0
0.00012296572191251      0.000124667966442703      700.495720366816      0      0
0.000124667966442703      0.000126393775559803      681.620609756555      0      0
0.000126393775559803      0.000128143475474143      663.257411490684      0      0
0.000128143475474143      0.000129917396911867      645.392240966529      0      0
0.000129917396911867      0.000131715875177439      628.011590146189      0      0
0.000131715875177439      0.000133539250217029      611.102317342997      0      0
0.000133539250217029      0.00013538786668276      594.651637284983      0      0
0.00013538786668276      0.000137262073997862      578.647111447823      0      0
0.000137262073997862      0.000139162226422714      563.076638649983      0      0
0.000139162226422714      0.00014108868312181      547.928445902914      0      0
0.00014108868312181      0.000143041808231644      533.191079509421      0      0
0.000143041808231644      0.000145021970929542      518.853396403437      0      0
0.000145021970929542      0.00014702954550344      504.904555724678      0      0
0.00014702954550344      0.000149064911422635      491.334010621802      0      0
0.000149064911422635      0.00015112845340951      478.131500277874      0      0
0.00015112845340951      0.000153220561512254      465.287042152105      0      0
0.000153220561512254      0.000155341631178586      452.790924432004      0      0
0.000155341631178586      0.000157492063330508      440.633698690232      0      0
0.000157492063330508      0.000159672264440082      428.806172740609      0      0
0.000159672264440082      0.00016188264660626      417.299403687871      0      0
0.00016188264660626      0.000164123627632783      406.104691165922      0      0
0.000164123627632783      0.00016639563110715      395.213570759470      0      0
0.00016639563110715      0.000168699086480686      384.617807604066      0      0
0.000168699086480686      0.000171034429149716      374.309390159724      0      0
0.000171034429149716      0.00017340210053786      364.280524153392      0      0
0.00017340210053786      0.000175802548179476      354.523626685717      0      0
0.000175802548179476      0.000178236225804249      345.031320497623      0      0
0.000178236225804249      0.000180703593422953      335.796428392395      0      0
0.000180703593422953      0.000183205117414405      326.811967809030      0      0
0.000183205117414405      0.000185741270613619      318.071145542758      0      0
0.000185741270613619      0.000188312532401177      309.567352608753      0      0
0.000188312532401177      0.000190919388793845      301.294159245129      0      0
0.000190919388793845      0.000193562332536437      293.245310051462      0      0
0.000193562332536437      0.000196241863194957      285.414719259157      0      0
0.000196241863194957      0.000198958487251018      277.796466130076      0      0
0.000198958487251018      0.000201712718197586      270.384790479961      0      0
0.000201712718197586      0.000204505076636033      263.174088323260      0      0
0.000204505076636033      0.000207336090374545      256.158907636060      0      0
0.000207336090374545      0.000210206294527884      249.333944233941      0      0
0.000210206294527884      0.000213116231618538      242.694037761604      0      0
0.000213116231618538      0.000216066451679264      236.234167791277      0      0
0.000216066451679264      0.000219057512357059      229.949450026923      0      0
0.000219057512357059      0.000222089979018563      223.835132611386      0      0
0.000222089979018563      0.000225164424856924      217.886592533700      0      0
0.000225164424856924      0.000228281431000144      212.099332133812      0      0
0.000228281431000144      0.00023144158662092      206.468975702115      0      0
0.00023144158662092      0.000234645489048012      200.991266171193      0      0
0.000234645489048012      0.000237893743879147      195.662061897283      0      0
0.000237893743879147      0.000241186965095492      190.477333529032      0      0
0.000241186965095492      0.000244525775177701      185.433160961165      0      0
0.000244525775177701      0.000247910805223583      180.525730370781      0      0
0.000247910805223583      0.000251342695067386      175.751331334016      0      0
0.000251342695067386      0.000254822093400743      171.106354020912      0      0
0.000254822093400743      0.00025834965789528      166.587286466353      0      0
0.00025834965789528      0.000261926055326934      162.190711915031      0      0
0.000261926055326934      0.000265551961701985      157.913306238402      0      0
0.000265551961701985      0.00026922806238483      153.751835421715      0      0
0.00026922806238483      0.000272955052227537      149.703153119186      0      0
0.000272955052227537      0.000276733635701177      145.764198275485      0      0
0.000276733635701177      0.000280564527028988      141.931992811732      0      0
0.000280564527028988      0.000284448450321376      138.203639374262      0      0
0.000284448450321376      0.000288386139712781      134.576319144442      0      0
0.000288386139712781      0.000292378339500449      131.047289707902      0      0
0.000292378339500449      0.000296425804285111      127.613882981558      0      0
0.000296425804285111      0.000300529299113624      124.273503196869      0      0
0.000300529299113624      0.000304689599623573      121.023624937793      0      0
0.000304689599623573      0.000308907492189884      117.861791231976      0      0
0.000308907492189884      0.000313183774073464      114.785611693712      0      0
0.000313183774073464      0.000317519253571897      111.792760717294      0      0
0.000317519253571897      0.000321914750172228      108.880975719366      0      0
0.000321914750172228      0.000326371094705861      106.048055428969      0      0
0.000326371094705861      0.000330889129505603      103.291858223979      0      0
0.000330889129505603      0.000335469708564879      100.610300512683      0      0
0.000335469708564879      0.000340113697699154      98.0013551592696      0      0
0.000340113697699154      0.000344821974709588      95.4630499520439      0      0
0.000344821974709588      0.000349595429548956      92.9934661132160      0      0
0.000349595429548956      0.000354434964489868      90.5907368491295      0      0
0.000354434964489868      0.000359341494295315      88.2530459398395      0      0
0.000359341494295315      0.000364315946391572      85.9786263669749      0      0
0.000364315946391572      0.000369359261043507      83.7657589788481      0      0
0.000369359261043507      0.000374472391532301      81.6127711918040      0      0
0.000374472391532301      0.00037965630433564      79.5180357268285      0      0
0.00037965630433564      0.000384911979310397      77.4799693804620      0      0
0.000384911979310397      0.000390240409877844      75.4970318290898      0      0
0.000390240409877844      0.000395642603211426      73.5677244657074      0      0
0.000395642603211426      0.000401119580427133      71.6905892682820      0      0
0.000401119580427133      0.000406672376776519      69.8642076988556      0      0
0.000406672376776519      0.000412302041842373      68.0871996325591      0      0
0.000412302041842373      0.000418009639737117      66.3582223157291      0      0
0.000418009639737117      0.000423796249303941      64.6759693523396      0      0
0.000423796249303941      0.000429662964320725      63.0391697179854      0      0
0.000429662964320725      0.000435610893706785      61.4465868006704      0      0
0.000435610893706785      0.000441641161732474      59.8970174676790      0      0
0.000441641161732474      0.000447754908231697      58.3892911578243      0      0
0.000447754908231697      0.000453953288817359      56.9222689983887      0      0
0.000453953288817359      0.000460237475099795      55.4948429460895      0      0
0.000460237475099795      0.000466608654908228      54.1059349514209      0      0
0.000466608654908228      0.000473068032515292      52.7544961457421      0      0
0.000473068032515292      0.000479616828864662      51.4395060504956      0      0
0.000479616828864662      0.000486256281801832      50.1599718079600      0      0
0.000486256281801832      0.000492987646308097      48.9149274329552      0      0
0.000492987646308097      0.000499812194737762      47.7034330849349      0      0
0.000499812194737762      0.000506731217058643      46.5245743599150      0      0
0.000506731217058643      0.0005137460210959      45.3774616017039      0      0
0.0005137460210959      0.000520857932779231      44.2612292319133      0      0
0.000520857932779231      0.000528068296393506      43.1750350982409      0      0
0.000528068296393506      0.000535378474832857      42.1180598405347      0      0
0.000535378474832857      0.000542789849858294      41.0895062741556      0      0
0.000542789849858294      0.000550303822358882      40.0885987901733      0      0
0.000550303822358882      0.000557921812616533      39.1145827719399      0      0
0.000557921812616533      0.000565645260574473      38.1667240275989      0      0
0.000565645260574473      0.00057347562610941      37.2443082380978      0      0
0.00057347562610941      0.000581414389307485      36.3466404202876      0      0
0.000581414389307485      0.000589463050744029      35.4730444046977      0      0
0.000589463050744029      0.000597623131767208      34.6228623275920      0      0
0.000597623131767208      0.000605896174785581      33.7954541369176      0      0
0.000605896174785581      0.000614283743559644      32.9901971117697      0      0
0.000614283743559644      0.000622787423497414      32.2064853950078      0      0
0.000622787423497414      0.000631408821954096      31.4437295386639      0      0
0.000631408821954096      0.000640149568535908      30.7013560617965      0      0
0.000640149568535908      0.000649011315408104      29.9788070204527      0      0
0.000649011315408104      0.000657995737607266      29.2755395894065      0      0
0.000657995737607266      0.000667104533357915      28.5910256553551      0      0
0.000667104533357915      0.00067633942439351      27.9247514212583      0      0
0.00067633942439351      0.000685702156281888      27.2762170215185      0      0
0.000685702156281888      0.000695194498755206      26.6449361477024      0      0
0.000695194498755206      0.000704818246044455      26.0304356845181      0      0
0.000704818246044455      0.000714575217218609      25.4322553557641      0      0
0.000714575217218609      0.000724467256528451      24.8499473799773      0      0
0.000724467256528451      0.000734496233755185      24.2830761355120      0      0
0.000734496233755185      0.000744664044563847      23.7312178347900      0      0
0.000744664044563847      0.000754972610861632      23.1939602074692      0      0
0.000754972610861632      0.000765423881161163      22.6709021922811      0      0
0.000765423881161163      0.0007760198309488      22.1616536372998      0      0
0.0007760198309488      0.000786762463058045      21.6658350084048      0      0
0.000786762463058045      0.00079765380804811      21.1830771057115      0      0
0.00079765380804811      0.000808695924587738      20.7130207877452      0      0
0.000808695924587738      0.000819890899844323      20.2553167031418      0      0
0.000819890899844323      0.00083124084987843      19.8096250296649      0      0
0.00083124084987843      0.000842747920043766      19.3756152203318      0      0
0.000842747920043766      0.000854414285392693      18.9529657564487      0      0
0.000854414285392693      0.000866242151087355      18.5413639073593      0      0
0.000866242151087355      0.000878233752816494      18.1405054967163      0      0
0.000878233752816494      0.000890391357218039      17.7500946750909      0      0
0.000890391357218039      0.000902717262307538      17.3698436987387      0      0
0.000902717262307538      0.000915213797912533      16.9994727143470      0      0
0.000915213797912533      0.000927883326112938      16.6387095495919      0      0
0.000927883326112938      0.000940728241687513      16.2872895093382      0      0
0.000940728241687513      0.000953750972566528      15.9449551773205      0      0
0.000953750972566528      0.000966953980290686      15.6114562231474      0      0
0.000966953980290686      0.000980339760476396      15.2865492144748      0      0
0.000980339760476396      0.000993910843287497      14.9699974341990      0      0
0.000993910843287497      0.0010076697939135      14.6615707025249      0      0
0.0010076697939135      0.00102161921305448      14.3610452037677      0      0
0.00102161921305448      0.0010357617374126      14.0682033177500      0      0
0.0010357617374126      0.00105010004019057      13.7828334556624      0      0
0.00105010004019057      0.00106463683159689      13.5047299002568      0      0
0.00106463683159689      0.00107937485935813      13.2336926502472      0      0
0.00107937485935813      0.00109431690923832      12.9695272687951      0      0
0.00109431690923832      0.00110946580556549      12.7120447359623      0      0
0.00110946580556549      0.00112482441176555      12.4610613050146      0      0
0.00112482441176555      0.00114039563090349      12.2163983624652      0      0
0.00114039563090349      0.00115618240623217      11.9778822917510      0      0
0.00115618240623217      0.00117218772174859      11.7453443404348      0      0
0.00117218772174859      0.00118841460275796      11.5186204908333      0      0
0.00118841460275796      0.00120486611644553      11.2975513339727      0      0
0.00120486611644553      0.00122154537245635      11.0819819467756      0      0
0.00122154537245635      0.00123845552348304      10.8717617723880      0      0
0.00123845552348304      0.00125559976586171      10.6667445035567      0      0
0.00125559976586171      0.00127298134017614      10.4667879689715      0      0
0.00127298134017614      0.00129060353187029      10.2717540224880      0      0
0.00129060353187029      0.00130846967186935      10.0815084351511      0      0
0.00130846967186935      0.00132658313720929      9.89592078994133      0      0
0.00132658313720929      0.00134494735167523      9.71486437916790      0      0
0.00134494735167523      0.00136356578644858      9.53821610443722      0      0
0.00136356578644858      0.00138244196076317      9.36585637912548      0      0
0.00138244196076317      0.00140157944257044      9.19766903328833      0      0
0.00140157944257044      0.00142098184921384      9.03354122094186      0      0
0.00142098184921384      0.00144065284811262      8.87336332965198      0      0
0.00144065284811262      0.00146059615745496      8.71702889237121      0      0
0.00146059615745496      0.00148081554690089      8.56443450146413      0      0
0.00148081554690089      0.00150131483829471      8.41547972486460      0      0
0.00150131483829471      0.00152209790638749      8.27006702431034      0      0
0.00152209790638749      0.00154316867956938      8.12810167560157      0      0
0.00154316867956938      0.00156453114061223      7.98949169083309      0      0
0.00156453114061223      0.00158618932742236      7.85414774255027      0      0
0.00158618932742236      0.00160814733380381      7.72198308978155      0      0
0.00160814733380381      0.00163040931023216      7.59291350590141      0      0
0.00163040931023216      0.00165297946463904      7.46685720827941      0      0
0.00165297946463904      0.00167586206320748      7.34373478967247      0      0
0.00167586206320748      0.00169906143117836      7.22346915131882      0      0
0.00169906143117836      0.00172258195366789      7.10598543769349      0      0
0.00172258195366789      0.00174642807649655      6.99121097288653      0      0
0.00174642807649655      0.00177060430702936      6.87907519856626      0      0
0.00177060430702936      0.00179511521502795      6.76950961349127      0      0
0.00179511521502795      0.00181996543351421      6.66244771453559      0      0
0.00181996543351421      0.00184515965964614      6.55782493919304      0      0
0.00184515965964614      0.00187070265560561      6.45557860952725      0      0
0.00187070265560561      0.00189659924949857      6.35564787753526      0      0
0.00189659924949857      0.00192285433626758      6.25797367189311      0      0
0.00192285433626758      0.00194947287861711      6.16249864605315      0      0
0.00194947287861711      0.00197645990795156      6.06916712766304      0      0
0.00197645990795156      0.00200382052532629      5.97792506927784      0      0
0.00200382052532629      0.00203155990241182      5.88872000033679      0      0
0.00203155990241182      0.00205968328247135      5.80150098037740      0      0
0.00205968328247135      0.00208819598135186      5.71621855346006      0      0
0.00208819598135186      0.00211710338848892      5.63282470377691      0      0
0.00211710338848892      0.00214641096792534      5.55127281241954      0      0
0.00214641096792534      0.00217612425934403      5.47151761528046      0      0
0.00217612425934403      0.00220624887911509      5.39351516206396      0      0
0.00220624887911509      0.00223679052135739      5.31722277638240      0      0
0.00223679052135739      0.00226775495901488      5.24259901691472      0      0
0.00226775495901488      0.00229914804494778      5.16960363960406      0      0
0.00229914804494778      0.00233097571303889      5.09819756087221      0      0
0.00233097571303889      0.00236324397931521      5.02834282182888      0      0
0.00236324397931521      0.00239595894308506      4.96000255345432      0      0
0.00239595894308506      0.00242912678809096      4.89314094273397      0      0
0.00242912678809096      0.00246275378367852      4.82772319972472      0      0
0.00246275378367852      0.00249684628598141      4.76371552553227      0      0
0.00249684628598141      0.00253141073912281      4.70108508117973      0      0
0.00253141073912281      0.0025664536764335      4.63979995734793      0      0
0.0025664536764335      0.00260198172168671      4.57982914496816      0      0
0.00260198172168671      0.00263800159035023      4.52114250664874      0      0
0.00263800159035023      0.00267452009085567      4.46371074891665      0      0
0.00267452009085567      0.00271154412588544      4.40750539525630      0      0
0.00271154412588544      0.00274908069367747      4.35249875992758      0      0
0.00274908069367747      0.00278713688934801      4.29866392254566      0      0
0.00278713688934801      0.00282571990623272      4.24597470340557      0      0
0.00282571990623272      0.00286483703724639      4.19440563953444      0      0
0.00286483703724639      0.00290449567626138      4.14393196145521      0      0
0.00290449567626138      0.00294470331950526      4.09452957064537      0      0
0.00294470331950526      0.0029854675669777      4.04617501767494      0      0
0.0029854675669777      0.00302679612388701      3.99884548100795      0      0
0.00302679612388701      0.0030686968021066      3.95251874645233      0      0
0.0030686968021066      0.00311117752165154      3.90717318724289      0      0
0.00311117752165154      0.0031542463121756      3.86278774474283      0      0
0.0031542463121756      0.00319791131448903      3.81934190974929      0      0
0.00319791131448903      0.00324218078209728      3.77681570438855      0      0
0.00324218078209728      0.0032870630827611      3.73518966458720      0      0
0.0032870630827611      0.00333256670007821      3.69444482310533      0      0
0.00333256670007821      0.00337870023508683      3.65456269311846      0      0
0.00337870023508683      0.00342547240789146      3.61552525233497      0      0
0.00342547240789146      0.00347289205931113      3.57731492763604      0      0
0.00347289205931113      0.00352096815255051      3.53991458022543      0      0
0.00352096815255051      0.00356970977489406      3.50330749127651      0      0
0.00356970977489406      0.00361912613942378      3.46747734806438      0      0
0.00361912613942378      0.0036692265867606      3.43240823057093      0      0
0.0036692265867606      0.00372002058682995      3.39808459855094      0      0
0.00372002058682995      0.00377151774065175      3.36449127904771      0      0
0.00377151774065175      0.00382372778215516      3.33161345434657      0      0
0.00382372778215516      0.00387666058001854      3.29943665035510      0      0
0.00387666058001854      0.00393032613953476      3.26794672539890      0      0
0.00393032613953476      0.0039847346045024      3.23712985942207      0      0
0.0039847346045024      0.00403989625914312      3.20697254358145      0      0
0.00403989625914312      0.00409582153004557      3.17746157022428      0      0
0.00409582153004557      0.00415252098813623      3.14858402323856      0      0
0.00415252098813623      0.00421000535067748      3.12032726876608      0      0
0.00421000535067748      0.0042682854832934      3.09267894626773      0      0
0.0042682854832934      0.00432737240202355      3.06562695993129      0      0
0.00432737240202355      0.00438727727540519      3.03915947041169      0      0
0.00438727727540519      0.00444801142658443      3.01326488689407      0      0
0.00444801142658443      0.00450958633545639      2.98793185947007      0      0
0.00450958633545639      0.00457201364083525      2.96314927181773      0      0
0.00457201364083525      0.00463530514265407      2.93890623417588      0      0
0.00463530514265407      0.00469947280419532      2.91519207660353      0      0
0.00469947280419532      0.00476452875435209      2.89199634251540      0      0
0.00476452875435209      0.0048304852899207      2.86930878248440      0      0
0.0048304852899207      0.00489735487792503      2.84711934830234      0      0
0.00489735487792503      0.00496515015797302      2.82541818729007      0      0
0.00496515015797302      0.00503388394464577      2.80419563684835      0      0
0.00503388394464577      0.00510356922991978      2.78344221924113      0      0
0.00510356922991978      0.00517421918562266      2.76314863660266      0      0
0.00517421918562266      0.00524584716592283      2.74330576616031      0      0
0.00524584716592283      0.00531846670985373      2.72390465566488      0      0
0.00531846670985373      0.00539209154387294      2.70493651902053      0      0
0.00539209154387294      0.00546673558445676      2.68639273210619      0      0
0.00546673558445676      0.00554241294073067      2.66826482878112      0      0
0.00554241294073067      0.00561913791713623      2.65054449706657      0      0
0.00561913791713623      0.00569692501613484      2.63322357549648      0      0
0.00569692501613484      0.00577578894094906      2.61629404962959      0      0
0.00577578894094906      0.00585574459834172      2.59974804871603      0      0
0.00585574459834172      0.00593680710143364      2.58357784251123      0      0
0.00593680710143364      0.00601899177256026      2.56777583823030      0      0
0.00601899177256026      0.00610231414616781      2.55233457763629      0      0
0.00610231414616781      0.0061867899717497      2.53724673425568      0      0
0.0061867899717497      0.0062724352168234      2.52250511071472      0      0
0.0062724352168234      0.00635926606994866      2.50810263619053      0      0
0.00635926606994866      0.00644729894378739      2.49403236397081      0      0
0.00644729894378739      0.00653655047820597      2.48028746911633      0      0
0.00653655047820597      0.00662703754342055      2.46686124622064      0      0
0.00662703754342055      0.00671877724318579      2.45374710726128      0      0
0.00671877724318579      0.00681178691802782      2.44093857953738      0      0
0.00681178691802782      0.00690608414852187      2.42842930368841      0      0
0.00690608414852187      0.00700168675861542      2.41621303178919      0      0
0.00700168675861542      0.00709861281899715      2.40428362551634      0      0
0.00709861281899715      0.00719688065051277      2.39263505438167      0      0
0.00719688065051277      0.00729650882762788      2.38126139402805      0      0
0.00729650882762788      0.00739751618193895      2.37015682458365      0      0
0.00739751618193895      0.00749992180573285      2.35931562907047      0      0
0.00749992180573285      0.00760374505559565      2.34873219186333      0      0
0.00760374505559565      0.00770900555607137      2.33840099719581      0      0
0.00770900555607137      0.00781572320337137      2.32831662770945      0      0
0.00781572320337137      0.00792391816913513      2.31847376304321      0      0
0.00792391816913513      0.00803361090424307      2.30886717845980      0      0
0.00803361090424307      0.00814482214268214      2.29949174350625      0      0
0.00814482214268214      0.00825757290546495      2.29034242070572      0      0
0.00825757290546495      0.00837188450460311      2.28141426427811      0      0
0.00837188450460311      0.0084877785471356      2.27270241888705      0      0
0.0084877785471356      0.00860527693921294      2.26420211841087      0      0
0.00860527693921294      0.00872440189023784      2.25590868473566      0      0
0.00872440189023784      0.0088451759170632      2.24781752656826      0      0
0.0088451759170632      0.00896762184824822      2.23992413826759      0      0
0.00896762184824822      0.00909176282837339      2.23222409869238      0      0
0.00909176282837339      0.00921762232241531      2.22471307006411      0      0
0.00921762232241531      0.009345224120182      2.21738679684339      0      0
0.009345224120182      0.00947459234080956      2.21024110461888      0      0
0.00947459234080956      0.00960575143732124      2.20327189900727      0      0
0.00960575143732124      0.0097387262012494      2.19647516456357      0      0
0.0097387262012494      0.00987354176732169      2.18984696370049      0      0
0.00987354176732169      0.0100102236182119      2.18338343561639      0      0
0.0100102236182119      0.0101487975893568      2.17708079523082      0      0
0.0101487975893568      0.0102892898738392      2.17093533212716      0      0
0.0102892898738392      0.0104317270273393      2.16494340950174      0      0
0.0104317270273393      0.0105761359731542      2.15910146311905      0      0
0.0105761359731542      0.0107225440072866      2.15340600027259      0      0
0.0107225440072866      0.0108709788036044      2.14785359875100      0      0
0.0108709788036044      0.0110214684190717      2.14244090580933      0      0
0.0110214684190717      0.0111740412990521      2.13716463714521      0      0
0.0111740412990521      0.0113287262826851      2.13202157587972      0      0
0.0113287262826851      0.0114855526083377      2.12700857154295      0      0
0.0114855526083377      0.0116445499191305      2.12212253906423      0      0
0.0116445499191305      0.0118057482685412      2.11736045776694      0      0
0.0118057482685412      0.0119691781260852      2.11271937036801      0      0
0.0119691781260852      0.0121348703830748      2.10819638198222      0      0
0.0121348703830748      0.0123028563584581      2.10378865913135      0      0
0.0123028563584581      0.0124731678047393      2.09949342875827      0      0
0.0124731678047393      0.0126458369139802      2.09530797724630      0      0
0.0126458369139802      0.0128208963238851      2.09122964944384      0      0
0.0128208963238851      0.0129983791239701      2.08725584769456      0      0
0.0129983791239701      0.0131783188618175      2.08338403087336      0      0
0.0131783188618175      0.0133607495494169      2.07961171342828      0      0
0.0133607495494169      0.0135457056695945      2.07593646442867      0      0
0.0135457056695945      0.0137332221825303      2.07235590661974      0      0
0.0137332221825303      0.0139233345323668      2.06886771548390      0      0
0.0139233345323668      0.0141160786539086      2.06546961830896      0      0
0.0141160786539086      0.0143114909794141      2.06215939326360      0      0
0.0143114909794141      0.0145096084454827      2.05893486848024      0      0
0.0145096084454827      0.0147104685000363      2.05579392114565      0      0
0.0147104685000363      0.0149141091093971      2.05273447659940      0      0
0.0149141091093971      0.0151205687654648      2.04975450744064      0      0
0.0151205687654648      0.0153298864929916      2.04685203264314      0      0
0.0153298864929916      0.0155421018569589      2.04402511667906      0      0
0.0155421018569589      0.015757254970056      2.04127186865152      0      0
0.015757254970056      0.0159753865002618      2.03859044143625      0      0
0.0159753865002618      0.0161965376785319      2.03597903083253      0      0
0.0161965376785319      0.0164207503065923      2.03343587472351      0      0
0.0164207503065923      0.0166480667648403      2.03095925224623      0      0
0.0166480667648403      0.0168785300203555      2.02854748297143      0      0
0.0168785300203555      0.0171121836350213      2.02619892609325      0      0
0.0171121836350213      0.0173490717737588      2.02391197962914      0      0
0.0173490717737588      0.017589239212875      2.02168507962994      0      0
0.017589239212875      0.0178327313485262      2.01951669940032      0      0
0.0178327313485262      0.0180795942052988      2.01740534872975      0      0
0.0180795942052988      0.0183298744449088      2.01534957313402      0      0
0.0183298744449088      0.0185836193750216      2.01334795310739      0      0
0.0185836193750216      0.0188408769581945      2.01139910338556      0      0
0.0188408769581945      0.0191016958209418      2.00950167221938      0      0
0.0191016958209418      0.0193661252629267      2.00765434065948      0      0
0.0193661252629267      0.0196342152662799      2.00585582185180      0      0
0.0196342152662799      0.0199060165050465      2.00410486034402      0      0
0.0199060165050465      0.0201815803547652      2.00240023140305      0      0
0.0201815803547652      0.0204609589021785      2.00074074034342      0      0
0.0204609589021785      0.0207442049550786      1.99912522186670      0      0
0.0207442049550786      0.0210313720522889      1.99755253941193      0      0
0.0210313720522889      0.0213225144737837      1.99602158451694      0      0
0.0213225144737837      0.0216176872509482      1.99453127619072      0      0
0.0216176872509482      0.0219169461769806      1.99308056029660      0      0
0.0219169461769806      0.0222203478174381      1.99166840894638      0      0
0.0222203478174381      0.0225279495209286      1.99029381990526      0      0
0.0225279495209286      0.0228398094299506      1.98895581600759      0      0
0.0228398094299506      0.0231559864918837      1.98765344458321      0      0
0.0231559864918837      0.0234765404701303      1.98638577689459      0      0
0.0234765404701303      0.0238015319554124      1.98515190758445      0      0
0.0238015319554124      0.0241310223772239      1.98395095413385      0      0
0.0241310223772239      0.0244650740154424      1.98278205633080      0      0
0.0244650740154424      0.0248037500121009      1.98164437574903      0      0
0.0248037500121009      0.025147114383323      1.98053709523710      0      0
0.025147114383323      0.0254952320314234      1.97945941841758      0      0
0.0254952320314234      0.025848168757175      1.97841056919622      0      0
0.025848168757175      0.0262059912722472      1.97738979128110      0      0
0.0262059912722472      0.0265687672118152      1.97639634771148      0      0
0.0265687672118152      0.0269365651473444      1.97542952039640      0      0
0.0269365651473444      0.0273094545995519      1.97448860966283      0      0
0.0273094545995519      0.0276875060515468      1.97357293381321      0      0
0.0276875060515468      0.0280707909621536      1.97268182869234      0      0
0.0280707909621536      0.0284593817794181      1.97181464726352      0      0
0.0284593817794181      0.0288533519543027      1.97097075919362      0      0
0.0288533519543027      0.0292527759545692      1.97014955044721      0      0
0.0292527759545692      0.0296577292788545      1.96935042288945      0      0
0.0296577292788545      0.0300682884709421      1.96857279389761      0      0
0.0300682884709421      0.0304845311342295      1.96781609598119      0      0
0.0304845311342295      0.0309065359463971      1.96707977641043      0      0
0.0309065359463971      0.0313343826742795      1.96636329685307      0      0
0.0313343826742795      0.0317681521889432      1.96566613301929      0      0
0.0317681521889432      0.0322079264809726      1.96498777431460      0      0
0.0322079264809726      0.0326537886759678      1.96432772350064      0      0
0.0326537886759678      0.033105823050257      1.96368549636371      0      0
0.033105823050257      0.033564115046826      1.96306062139086      0      0
0.033564115046826      0.0340287512914689      1.96245263945351      0      0
0.0340287512914689      0.0344998196091616      1.96186110349834      0      0
0.0344998196091616      0.0349774090406628      1.96128557824539      0      0
0.0349774090406628      0.0354616098593442      1.96072563989327      0      0
0.0354616098593442      0.0359525135882537      1.96018087583124      0      0
0.0359525135882537      0.0364502130174152      1.95965088435813      0      0
0.0364502130174152      0.0369548022213675      1.95913527440793      0      0
0.0369548022213675      0.0374663765769464      1.95863366528191      0      0
0.0374663765769464      0.0379850327813123      1.95814568638717      0      0
0.0379850327813123      0.0385108688702281      1.95767097698146      0      0
0.0385108688702281      0.0390439842365898      1.95720918592419      0      0
0.0390439842365898      0.0395844796492134      1.95675997143348      0      0
0.0395844796492134      0.0401324572718825      1.95632300084907      0      0
0.0401324572718825      0.0406880206826587      1.95589795040116      0      0
0.0406880206826587      0.0412512748934598      1.95548450498475      0      0
0.0412512748934598      0.0418223263699098      1.95508235793971      0      0
0.0418223263699098      0.0424012830514618      1.95469121083619      0      0
0.0424012830514618      0.0429882543718015      1.95431077326541      0      0
0.0429882543718015      0.0435833512795317      1.95394076263562      0      0
0.0435833512795317      0.0441866862591436      1.95358090397325      0      0
0.0441866862591436      0.0447983733522791      1.95323092972896      0      0
0.0447983733522791      0.0454185281792862      1.95289057958866      0      0
0.0454185281792862      0.0460472679610735      1.95255960028926      0      0
0.0460472679610735      0.0466847115412677      1.95223774543917      0      0
0.0466847115412677      0.0473309794086762      1.95192477534327      0      0
0.0473309794086762      0.047986193720063      1.95162045683247      0      0
0.047986193720063      0.0486504783232378      1.95132456309758      0      0
0.0486504783232378      0.0493239587804657      1.95103687352752      0      0
0.0493239587804657      0.0500067623922011      1.95075717355163      0      0
0.0500067623922011      0.0506990182211494      1.95048525448616      0      0
0.0506990182211494      0.0514008571166629      1.95022091338475      0      0
0.0514008571166629      0.0521124117394733      1.94996395289277      0      0
0.0521124117394733      0.0528338165867671      1.94971418110554      0      0
0.0528338165867671      0.0535652080176086      1.94947141143029      0      0
0.0535652080176086      0.0543067242787134      1.94923546245174      0      0
0.0543067242787134      0.0550585055305805      1.94900615780128      0      0
0.0550585055305805      0.0558206938739848      1.94878332602962      0      0
0.0558206938739848      0.0565934333768373      1.94856680048291      0      0
0.0565934333768373      0.0573768701014157      1.94835641918213      0      0
0.0573768701014157      0.0581711521319738      1.94815202470578      0      0
0.0581711521319738      0.0589764296027321      1.94795346407572      0      0
0.0589764296027321      0.0597928547262553      1.94776058864620      0      0
0.0597928547262553      0.0606205818222245      1.94757325399585      0      0
0.0606205818222245      0.0614597673466051      1.94739131982270      0      0
0.0614597673466051      0.0623105699212211      1.94721464984209      0      0
0.0623105699212211      0.0631731503637371      1.94704311168741      0      0
0.0631731503637371      0.0640476717180559      1.94687657681366      0      0
0.0640476717180559      0.064934299285137      1.94671492040370      0      0
0.064934299285137      0.065833200654241      1.94655802127714      0      0
0.065833200654241      0.0667445457346082      1.94640576180184      0      0
0.0667445457346082      0.0676685067875737      1.94625802780800      0      0
0.0676685067875737      0.0686052584591283      1.94611470850465      0      0
0.0686052584591283      0.0695549778129301      1.94597569639860      0      0
0.0695549778129301      0.0705178443637725      1.94584088721580      0      0
0.0705178443637725      0.071494040111516      1.94571017982498      0      0
0.071494040111516      0.0724837495754901      1.94558347616357      0      0
0.0724837495754901      0.07348715982937      1.94546068116588      0      0
0.07348715982937      0.0745044605365374      1.94534170269338      0      0
0.0745044605365374      0.0755358439859309      1.94522645146722      0      0
0.0755358439859309      0.0765815051283916      1.94511484100270      0      0
0.0765815051283916      0.0776416416135129      1.94500678754593      0      0
0.0776416416135129      0.0787164538269999      1.94490221001238      0      0
0.0787164538269999      0.0798061449285455      1.94480102992740      0      0
0.0798061449285455      0.0809109208902321      1.94470317136875      0      0
0.0809109208902321      0.0820309905354643      1.94460856091089      0      0
0.0820309905354643      0.0831665655784396      1.94451712757121      0      0
0.0831665655784396      0.0843178606641673      1.94442880275801      0      0
0.0843178606641673      0.0854850934090396      1.94434352022029      0      0
0.0854850934090396      0.0866684844419658      1.94426121599926      0      0
0.0866684844419658      0.087868257446075      1.94418182838158      0      0
0.087868257446075      0.0890846392009967      1.94410529785428      0      0
0.0890846392009967      0.0903178596257262      1.94403156706130      0      0
0.0903178596257262      0.0915681518220832      1.94396058076168      0      0
0.0915681518220832      0.0928357521187732      1.94389228578937      0      0
0.0928357521187732      0.0941209001160578      1.94382663101452      0      0
0.0941209001160578      0.0954238387310435      1.94376356730645      0      0
0.0954238387310435      0.0967448142435972      1.94370304749802      0      0
0.0967448142435972      0.0980840763428988      1.94364502635156      0      0
0.0980840763428988      0.0994418781746361      1.94358946052627      0      0
0.0994418781746361      0.100818476388855      1.94353630854710      0      0
0.100818476388855      0.10221413118847      1.94348553077503      0      0
0.10221413118847      0.103629106378448      1.94343708937879      0      0
0.103629106378448      0.105063669415674      1.94339094830803      0      0
0.105063669415674      0.106518091459502      1.94334707326781      0      0
0.106518091459502      0.107992647423013      1.94330543169454      0      0
0.107992647423013      0.109487616024976      1.94326599273322      0      0
0.109487616024976      0.111003279842531      1.94322872721614      0      0
0.111003279842531      0.112539925364605      1.94319360764278      0      0
0.112539925364605      0.114097843046059      1.94316060816118      0      0
0.114097843046059      0.115677327362591      1.94312970455060      0      0
0.115677327362591      0.117278676866402      1.94310087420546      0      0
0.117278676866402      0.118902194242619      1.94307409612065      0      0
0.118902194242619      0.120548186366517      1.94304935087816      0      0
0.120548186366517      0.122216964361519      1.94302662063500      0      0
0.122216964361519      0.123908843658004      1.94300588911244      0      0
0.123908843658004      0.125624144052934      1.94298714158657      0      0
0.125624144052934      0.127363189770296      1.94297036488021      0      0
0.127363189770296      0.12912630952239      1.94295554735606      0      0
0.12912630952239      0.130913836571959      1.94294267891129      0      0
0.130913836571959      0.132726108795187      1.94293175097333      0      0
0.132726108795187      0.134563468745557      1.94292275649718      0      0
0.134563468745557      0.136426263718606      1.94291568996387      0      0
0.136426263718606      0.138314845817565      1.94291054738045      0      0
0.138314845817565      0.140229572019921      1.94290732628131      0      0
0.140229572019921      0.142170804244882      1.94290602573083      0      0
0.142170804244882      0.144138909421796      1.94290664632756      0      0
0.144138909421796      0.146134259559502      1.94290919020971      0      0
0.146134259559502      0.148157231816648      1.94291366106224      0      0
0.148157231816648      0.150208208572982      1.94292006412528      0      0
0.150208208572982      0.152287577501628      1.94292840620416      0      0
0.152287577501628      0.154395731642364      1.94293869568093      0      0
0.154395731642364      0.156533069475914      1.94295094252747      0      0
0.156533069475914      0.158699994999266      1.94296515832016      0      0
0.158699994999266      0.16089691780204      1.94298135625627      0      0
0.16089691780204      0.163124253143903      1.94299955117189      0      0
0.163124253143903      0.165382422033063      1.94301975956174      0      0
0.165382422033063      0.16767185130585      1.94304199960062      0      0
0.16767185130585      0.16999297370739      1.94306629116674      0      0
0.16999297370739      0.172346227973408      1.94309265586688      0      0
0.172346227973408      0.174732058913154      1.94312111706351      0      0
0.174732058913154      0.177150917493482      1.94315169990383      0      0
0.177150917493482      0.179603260924088      1.94318443135098      0      0
0.179603260924088      0.182089552743936      1.94321934021720      0      0
0.182089552743936      0.184610262908873      1.94325645719931      0      0
0.184610262908873      0.187165867880458      1.94329581491642      0      0
0.187165867880458      0.189756850716024      1.94333744794997      0      0
0.189756850716024      0.192383701159985      1.94338139288625      0      0
0.192383701159985      0.195046915736409      1.94342768836140      0      0
0.195046915736409      0.197746997842864      1.94347637510912      0      0
0.197746997842864      0.200484457845576      1.94352749601107      0      0
0.200484457845576      0.203259813175894      1.94358109615016      0      0
0.203259813175894      0.206073588428097      1.94363722286680      0      0
0.206073588428097      0.208926315458549      1.94369592581830      0      0
0.208926315458549      0.211818533486235      1.94375725704149      0      0
0.211818533486235      0.214750789194674      1.94382127101876      0      0
0.214750789194674      0.217723636835266      1.94388802474767      0      0
0.217723636835266      0.220737638332042      1.94395757781427      0      0
0.220737638332042      0.22379336338789      1.94402999247036      0      0
0.22379336338789      0.226891389592229      1.94410533371481      0      0
0.226891389592229      0.230032302530194      1.94418366937926      0      0
0.230032302530194      0.233216695893316      1.94426507021830      0      0
0.233216695893316      0.236445171591743      1.94434961000440      0      0
0.236445171591743      0.239718339868012      1.94443736562792      0      0
0.239718339868012      0.243036819412397      1.94452841720238      0      0
0.243036819412397      0.246401237479853      1.94462284817524      0      0
0.246401237479853      0.249812230008578      1.94472074544468      0      0
0.249812230008578      0.253270441740218      1.94482219948249      0      0
0.253270441740218      0.256776526341734      1.94492730446357      0      0
0.256776526341734      0.260331146528961      1.94503615840236      0      0
0.260331146528961      0.263934974191869      1.94514886329662      0      0
0.263934974191869      0.267588690521566      1.94526552527897      0      0
0.267588690521566      0.271292986139054      1.94538625477675      0      0
0.271292986139054      0.275048561225772      1.94551116668056      0      0
0.275048561225772      0.27885612565594      1.94564038052209      0      0
0.27885612565594      0.282716399130741      1.94577402066191      0      0
0.282716399130741      0.286630111314356      1.94591221648769      0      0
0.286630111314356      0.290598001971889      1.94605510262360      0      0
0.290598001971889      0.294620821109189      1.94620281915167      0      0
0.294620821109189      0.298699329114623      1.94635551184577      0      0
0.298699329114623      0.302834296902796      1.94651333241920      0      0
0.302834296902796      0.307026506060274      1.94667643878672      0      0
0.307026506060274      0.311276748993318      1.94684499534197      0      0
0.311276748993318      0.315585829077662      1.94701917325154      0      0
0.315585829077662      0.319954560810364      1.94719915076662      0      0
0.319954560810364      0.324383769963767      1.94738511355368      0      0
0.324383769963767      0.32887429374158      1.94757725504546      0      0
0.32887429374158      0.33342698093713      1.94777577681377      0      0
0.33342698093713      0.338042692093795      1.94798088896579      0      0
0.338042692093795      0.342722299667666      1.94819281056552      0      0
0.342722299667666      0.347466688192458      1.94841177008243      0      0
0.347466688192458      0.352276754446699      1.94863800586935      0      0
0.352276754446699      0.357153407623246      1.94887176667187      0      0
0.357153407623246      0.362097569501131      1.94911331217189      0      0
0.362097569501131      0.367110174619799      1.94936291356790      0      0
0.367110174619799      0.372192170455755      1.94962085419516      0      0
0.372192170455755      0.37734451760165      1.94988743018900      0      0
0.37734451760165      0.382568189947856      1.95016295119493      0      0
0.382568189947856      0.387864174866547      1.95044774112953      0      0
0.387864174866547      0.393233473398329      1.95074213899664      0      0
0.393233473398329      0.398677100441459      1.95104649976351      0      0
0.398677100441459      0.40419608494368      1.95136119530257      0      0
0.40419608494368      0.409791470096709      1.95168661540458      0      0
0.409791470096709      0.41546431353342      1.95202316886977      0      0
0.41546431353342      0.421215687527758      1.95237128468451      0      0
0.421215687527758      0.427046679197417      1.95273141329135      0      0
0.427046679197417      0.43295839070933      1.95310402796176      0      0
0.43295839070933      0.438951939487993      1.95348962628159      0      0
0.438951939487993      0.445028458426682      1.95388873176057      0      0
0.445028458426682      0.451189096101594      1.95430189557847      0      0
0.451189096101594      0.457435016988945      1.95472969848223      0      0
0.457435016988945      0.463767401685081      1.95517275284991      0      0
0.463767401685081      0.470187447129631      1.95563170493949      0      0
0.470187447129631      0.476696366831751      1.95610723734268      0      0
0.476696366831751      0.483295391099501      1.95660007166686      0      0
0.483295391099501      0.489985767272398      1.95711097147080      0      0
0.489985767272398      0.496768759957182      1.95764074548395      0      0
0.496768759957182      0.503645651266856      1.95819025114259      0      0
0.503645651266856      0.510617741063022      1.95876039848135      0      0
0.510617741063022      0.517686347201588      1.95935215442366      0      0
0.517686347201588      0.524852805781861      1.95996654752166      0      0
0.524852805781861      0.532118471399099      1.96060467320302      0      0
0.532118471399099      0.539484717400551      1.96126769959169      0      0
0.539484717400551      0.546952936145049      1.96195687397942      0      0
0.546952936145049      0.554524539266187      1.96267353003769      0      0
0.554524539266187      0.56220095793915      1.96341909587434      0      0
0.56220095793915      0.569983643151229      1.96419510305659      0      0
0.569983643151229      0.577874065976087      1.96500319674328      0      0
0.577874065976087      0.585873717851818      1.96584514709447      0      0
0.585873717851818      0.59398411086286      1.96672286215692      0      0
0.59398411086286      0.602206778025804      1.96763840246116      0      0
0.602206778025804      0.610543273579166      1.96859399761080      0      0
0.610543273579166      0.618995173277162      1.96959206520030      0      0
0.618995173277162      0.62756407468756      1.97063523246520      0      0
0.62756407468756      0.636251597493652      1.97172636115362      0      0
0.636251597493652      0.645059383800396      1.97286857621259      0      0
0.645059383800396      0.653989098444817      1.97406529901500      0      0
0.653989098444817      0.663042429310678      1.97532028601925      0      0
0.663042429310678      0.672221087647534      1.97663767396538      0      0
0.672221087647534      0.681526808394186      1.97802203298273      0      0
0.681526808394186      0.690961350506615      1.97947842933396      0      0
0.690961350506615      0.70052649729046      1.98101249997651      0      0
0.70052649729046      0.710224056738094      1.98263054172135      0      0
0.710224056738094      0.720055861870372      1.98433961856409      0      0
0.720055861870372      0.730023771083106      1.98614769182972      0      0
0.730023771083106      0.740129668498331      1.98806377921833      0      0
0.740129668498331      0.750375464320448      1.99009815082492      0      0
0.750375464320448      0.76076309519728      1.99226257296909      0      0
0.76076309519728      0.771294524586143      1.99457061457064      0      0
0.771294524586143      0.781971743124969      1.99703803640002      0      0
0.781971743124969      0.792796769008581      1.99968329169377      0      0
0.792796769008581      0.803771648370161      2.00252817876260      0      0
0.803771648370161      0.814898455668016      2.00559870465750      0      0
0.814898455668016      0.826179294077686      2.00892624763508      0      0
0.826179294077686      0.837616295889483      2.01254915195860      0      0
0.837616295889483      0.849211622911536      2.01651496392557      0      0
0.849211622911536      0.860967466878409      2.02088364630593      0      0
0.860967466878409      0.872886049865385      2.02573233554622      0      0
0.872886049865385      0.884969624708479      2.03116262717772      0      0
0.884969624708479      0.897220475430265      2.03731219873332      0      0
0.897220475430265      0.909640917671599      2.04437429960518      0      0
0.909640917671599      0.922233299129318      2.05263252695785      0      0
0.922233299129318      0.935      2.06252803486727      0      0
# END HISTO1D SudakovqqbarExpOutputsThresholdDivN2LL11
# BEGIN HISTO1D SudakovqqbarExpOutputsThresholdDivN2LL12
PlotOrder=2
LineColor=red
LineStyle=dashed 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\widetilde{\mathbf{V}}^{(1,2)}_{h,\mathrm{exp}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0      0      0
0.00000101384324431002      0.00000102787812403307      0      0      0
0.00000102787812403307      0.00000104210729202498      0      0      0
0.00000104210729202498      0.00000105653343786574      0      0      0
0.00000105653343786574      0.00000107115928836782      0      0      0
0.00000107115928836782      0.00000108598760809164      0      0      0
0.00000108598760809164      0.00000110102119986811      0      0      0
0.00000110102119986811      0.00000111626290532839      0      0      0
0.00000111626290532839      0.00000113171560544106      0      0      0
0.00000113171560544106      0.00000114738222105665      0      0      0
0.00000114738222105665      0.00000116326571345971      0      0      0
0.00000116326571345971      0.0000011793690849286      0      0      0
0.0000011793690849286      0.00000119569537930295      0      0      0
0.00000119569537930295      0.000001212247682559      0      0      0
0.000001212247682559      0.00000122902912339292      0      0      0
0.00000122902912339292      0.00000124604287381218      0      0      0
0.00000124604287381218      0.00000126329214973512      0      0      0
0.00000126329214973512      0.00000128078021159884      0      0      0
0.00000128078021159884      0.00000129851036497544      0      0      0
0.00000129851036497544      0.00000131648596119688      0      0      0
0.00000131648596119688      0.00000133471039798844      0      0      0
0.00000133471039798844      0.00000135318712011092      0      0      0
0.00000135318712011092      0.00000137191962001179      0      0      0
0.00000137191962001179      0.00000139091143848532      0      0      0
0.00000139091143848532      0.00000141016616534188      0      0      0
0.00000141016616534188      0.00000142968744008643      0      0      0
0.00000142968744008643      0.00000144947895260651      0      0      0
0.00000144947895260651      0.00000146954444386967      0      0      0
0.00000146954444386967      0.00000148988770663059      0      0      0
0.00000148988770663059      0.00000151051258614798      0      0      0
0.00000151051258614798      0.00000153142298091138      0      0      0
0.00000153142298091138      0.00000155262284337812      0      0      0
0.00000155262284337812      0.00000157411618072032      0      0      0
0.00000157411618072032      0.00000159590705558239      0      0      0
0.00000159590705558239      0.0000016179995868489      0      0      0
0.0000016179995868489      0.00000164039795042316      0      0      0
0.00000164039795042316      0.00000166310638001652      0      0      0
0.00000166310638001652      0.00000168612916794864      0      0      0
0.00000168612916794864      0.00000170947066595881      0      0      0
0.00000170947066595881      0.00000173313528602849      0      0      0
0.00000173313528602849      0.00000175712750121529      0      0      0
0.00000175712750121529      0.00000178145184649847      0      0      0
0.00000178145184649847      0.00000180611291963609      0      0      0
0.00000180611291963609      0.00000183111538203409      0      0      0
0.00000183111538203409      0.00000185646395962742      0      0      0
0.00000185646395962742      0.00000188216344377329      0      0      0
0.00000188216344377329      0.00000190821869215684      0      0      0
0.00000190821869215684      0.00000193463462970931      0      0      0
0.00000193463462970931      0.000001961416249539      0      0      0
0.000001961416249539      0.00000198856861387501      0      0      0
0.00000198856861387501      0.00000201609685502412      0      0      0
0.00000201609685502412      0.00000204400617634088      0      0      0
0.00000204400617634088      0.00000207230185321116      0      0      0
0.00000207230185321116      0.00000210098923404927      0      0      0
0.00000210098923404927      0.00000213007374130893      0      0      0
0.00000213007374130893      0.00000215956087250823      0      0      0
0.00000215956087250823      0.00000218945620126872      0      0      0
0.00000218945620126872      0.00000221976537836897      0      0      0
0.00000221976537836897      0.00000225049413281266      0      0      0
0.00000225049413281266      0.00000228164827291145      0      0      0
0.00000228164827291145      0.0000023132336873829      0      0      0
0.0000023132336873829      0.0000023452563464635      0      0      0
0.0000023452563464635      0.00000237772230303722      0      0      0
0.00000237772230303722      0.00000241063769377955      0      0      0
0.00000241063769377955      0.00000244400874031748      0      0      0
0.00000244400874031748      0.00000247784175040552      0      0      0
0.00000247784175040552      0.00000251214311911795      0      0      0
0.00000251214311911795      0.00000254691933005764      0      0      0
0.00000254691933005764      0.00000258217695658154      0      0      0
0.00000258217695658154      0.0000026179226630432      0      0      0
0.0000026179226630432      0.00000265416320605244      0      0      0
0.00000265416320605244      0.00000269090543575249      0      0      0
0.00000269090543575249      0.00000272815629711478      0      0      0
0.00000272815629711478      0.00000276592283125165      0      0      0
0.00000276592283125165      0.00000280421217674733      0      0      0
0.00000280421217674733      0.00000284303157100718      0      0      0
0.00000284303157100718      0.00000288238835162573      0      0      0
0.00000288238835162573      0.00000292228995777364      0      0      0
0.00000292228995777364      0.00000296274393160382      0      0      0
0.00000296274393160382      0.00000300375791967704      0      0      0
0.00000300375791967704      0.00000304533967440728      0      0      0
0.00000304533967440728      0.0000030874970555271      0      0      0
0.0000030874970555271      0.00000313023803157323      0      0      0
0.00000313023803157323      0.00000317357068139281      0      0      0
0.00000317357068139281      0.00000321750319567045      0      0      0
0.00000321750319567045      0.00000326204387847638      0      0      0
0.00000326204387847638      0.00000330720114883614      0      0      0
0.00000330720114883614      0.00000335298354232185      0      0      0
0.00000335298354232185      0.00000339939971266569      0      0      0
0.00000339939971266569      0.00000344645843339553      0      0      0
0.00000344645843339553      0.00000349416859949336      0      0      0
0.00000349416859949336      0.00000354253922907654      0      0      0
0.00000354253922907654      0.00000359157946510248      0      0      0
0.00000359157946510248      0.00000364129857709674      0      0      0
0.00000364129857709674      0.00000369170596290522      0      0      0
0.00000369170596290522      0.00000374281115047047      0      0      0
0.00000374281115047047      0.0000037946237996327      0      0      0
0.0000037946237996327      0.00000384715370395563      0      0      0
0.00000384715370395563      0.00000390041079257769      0      0      0
0.00000390041079257769      0.00000395440513208878      0      0      0
0.00000395440513208878      0.00000400914692843308      0      0      0
0.00000400914692843308      0.00000406464652883815      0      0      0
0.00000406464652883815      0.00000412091442377072      0      0      0
0.00000412091442377072      0.00000417796124891967      0      0      0
0.00000417796124891967      0.00000423579778720626      0      0      0
0.00000423579778720626      0.0000042944349708224      0      0      0
0.0000042944349708224      0.00000435388388329698      0      0      0
0.00000435388388329698      0.00000441415576159092      0      0      0
0.00000441415576159092      0.0000044752619982211      0      0      0
0.0000044752619982211      0.00000453721414341383      0      0      0
0.00000453721414341383      0.00000460002390728798      0      0      0
0.00000460002390728798      0.0000046637031620685      0      0      0
0.0000046637031620685      0.00000472826394433043      0      0      0
0.00000472826394433043      0.00000479371845727405      0      0      0
0.00000479371845727405      0.00000486007907303155      0      0      0
0.00000486007907303155      0.00000492735833500554      0      0      0
0.00000492735833500554      0.00000499556896024003      0      0      0
0.00000499556896024003      0.00000506472384182418      0      0      0
0.00000506472384182418      0.00000513483605132934      0      0      0
0.00000513483605132934      0.00000520591884127979      0      0      0
0.00000520591884127979      0.00000527798564765776      0      0      0
0.00000527798564765776      0.00000535105009244307      0      0      0
0.00000535105009244307      0.00000542512598618791      0      0      0
0.00000542512598618791      0.00000550022733062734      0      0      0
0.00000550022733062734      0.00000557636832132587      0      0      0
0.00000557636832132587      0.00000565356335036064      0      0      0
0.00000565356335036064      0.00000573182700904185      0      0      0
0.00000573182700904185      0.00000581117409067079      0      0      0
0.00000581117409067079      0.000005891619593336      0      0      0
0.000005891619593336      0.00000597317872274825      0      0      0
0.00000597317872274825      0.00000605586689511467      0      0      0
0.00000605586689511467      0.0000061396997400527      0      0      0
0.0000061396997400527      0.00000622469310354442      0      0      0
0.00000622469310354442      0.00000631086305093168      0      0      0
0.00000631086305093168      0.0000063982258699528      0      0      0
0.0000063982258699528      0.00000648679807382125      0      0      0
0.00000648679807382125      0.00000657659640434692      0      0      0
0.00000657659640434692      0.00000666763783510069      0      0      0
0.00000666763783510069      0.00000675993957462272      0      0      0
0.00000675993957462272      0.0000068535190696752      0      0      0
0.0000068535190696752      0.00000694839400854009      0      0      0
0.00000694839400854009      0.00000704458232436258      0      0      0
0.00000704458232436258      0.00000714210219854078      0      0      0
0.00000714210219854078      0.00000724097206416231      0      0      0
0.00000724097206416231      0.00000734121060948854      0      0      0
0.00000734121060948854      0.000007442836781487      0      0      0
0.000007442836781487      0.00000754586978941272      0      0      0
0.00000754586978941272      0.00000765032910843916      0      0      0
0.00000765032910843916      0.00000775623448333934      0      0      0
0.00000775623448333934      0.00000786360593221801      0      0      0
0.00000786360593221801      0.00000797246375029542      0      0      0
0.00000797246375029542      0.00000808282851374354      0      0      0
0.00000808282851374354      0.00000819472108357529      0      0      0
0.00000819472108357529      0.00000830816260958769      0      0      0
0.00000830816260958769      0.00000842317453435958      0      0      0
0.00000842317453435958      0.00000853977859730466      0      0      0
0.00000853977859730466      0.00000865799683878063      0      0      0
0.00000865799683878063      0.00000877785160425524      0      0      0
0.00000877785160425524      0.00000889936554853005      0      0      0
0.00000889936554853005      0.00000902256164002253      0      0      0
0.00000902256164002253      0.00000914746316510757      0      0      0
0.00000914746316510757      0.00000927409373251906      0      0      0
0.00000927409373251906      0.00000940247727781235      0      0      0
0.00000940247727781235      0.00000953263806788851      0      0      0
0.00000953263806788851      0.00000966460070558129      0      0      0
0.00000966460070558129      0.00000979839013430744      0      0      0
0.00000979839013430744      0.00000993403164278155      0      0      0
0.00000993403164278155      0.000010071550869796      0      0      0
0.000010071550869796      0.0000102109738090674      0      0      0
0.0000102109738090674      0.0000103523268141496      0      0      0
0.0000103523268141496      0.000010495636603415      0      0      0
0.000010495636603415      0.0000106409302651053      0      0      0
0.0000106409302651053      0.000010788235262451      0      0      0
0.000010788235262451      0.0000109375794388631      0      0      0
0.0000109375794388631      0.0000110889910231955      0      0      0
0.0000110889910231955      0.0000112424986350812      0      0      0
0.0000112424986350812      0.0000113981312903417      0      0      0
0.0000113981312903417      0.0000115559184064716      0      0      0
0.0000115559184064716      0.000011715889808199      0      0      0
0.000011715889808199      0.0000118780757331232      0      0      0
0.0000118780757331232      0.0000120425068374297      0      0      0
0.0000120425068374297      0.0000122092142016854      0      0      0
0.0000122092142016854      0.0000123782293367127      0      0      0
0.0000123782293367127      0.0000125495841895462      0      0      0
0.0000125495841895462      0.0000127233111494713      0      0      0
0.0000127233111494713      0.0000128994430541458      0      0      0
0.0000128994430541458      0.0000130780131958075      0      0      0
0.0000130780131958075      0.0000132590553275668      0      0      0
0.0000132590553275668      0.0000134426036697863      0      0      0
0.0000134426036697863      0.00001362869291655      0      0      0
0.00001362869291655      0.00001381735824222      0      0      0
0.00001381735824222      0.0000140086353080861      0      0      0
0.0000140086353080861      0.0000142025602691059      0      0      0
0.0000142025602691059      0.0000143991697807389      0      0      0
0.0000143991697807389      0.0000145985010058751      0      0      0
0.0000145985010058751      0.0000148005916218595      0      0      0
0.0000148005916218595      0.0000150054798276138      0      0      0
0.0000150054798276138      0.0000152132043508565      0      0      0
0.0000152132043508565      0.0000154238044554237      0      0      0
0.0000154238044554237      0.0000156373199486901      0      0      0
0.0000156373199486901      0.0000158537911890937      0      0      0
0.0000158537911890937      0.0000160732590937644      0      0      0
0.0000160732590937644      0.0000162957651462576      0      0      0
0.0000162957651462576      0.000016521351404396      0      0      0
0.000016521351404396      0.0000167500605082187      0      0      0
0.0000167500605082187      0.0000169819356880416      0      0      0
0.0000169819356880416      0.0000172170207726282      0      0      0
0.0000172170207726282      0.0000174553601974744      0      0      0
0.0000174553601974744      0.0000176969990132074      0      0      0
0.0000176969990132074      0.0000179419828941014      0      0      0
0.0000179419828941014      0.0000181903581467107      0      0      0
0.0000181903581467107      0.0000184421717186223      0      0      0
0.0000184421717186223      0.0000186974712073306      0      0      0
0.0000186974712073306      0.0000189563048692332      0      0      0
0.0000189563048692332      0.0000192187216287532      0      0      0
0.0000192187216287532      0.0000194847710875863      0      0      0
0.0000194847710875863      0.0000197545035340766      0      0      0
0.0000197545035340766      0.000020027969952722      0      0      0
0.000020027969952722      0.0000203052220338112      0      0      0
0.0000203052220338112      0.0000205863121831945      0      0      0
0.0000205863121831945      0.0000208712935321888      0      0      0
0.0000208712935321888      0.000021160219947621      0      0      0
0.000021160219947621      0.0000214531460420097      0      0      0
0.0000214531460420097      0.0000217501271838877      0      0      0
0.0000217501271838877      0.0000220512195082683      0      0      0
0.0000220512195082683      0.0000223564799272551      0      0      0
0.0000223564799272551      0.0000226659661408002      0      0      0
0.0000226659661408002      0.0000229797366476099      0      0      0
0.0000229797366476099      0.0000232978507562027      0      0      0
0.0000232978507562027      0.0000236203685961192      0      0      0
0.0000236203685961192      0.000023947351129288      0      0      0
0.000023947351129288      0.0000242788601615485      0      0      0
0.0000242788601615485      0.0000246149583543337      0      0      0
0.0000246149583543337      0.0000249557092365137      0      0      0
0.0000249557092365137      0.0000253011772164045      0      0      0
0.0000253011772164045      0.0000256514275939423      0      0      0
0.0000256514275939423      0.0000260065265730261      0      0      0
0.0000260065265730261      0.0000263665412740315      0      0      0
0.0000263665412740315      0.0000267315397464981      0      0      0
0.0000267315397464981      0.0000271015909819919      0      0      0
0.0000271015909819919      0.0000274767649271459      0      0      0
0.0000274767649271459      0.0000278571324968813      0      0      0
0.0000278571324968813      0.0000282427655878122      0      0      0
0.0000282427655878122      0.0000286337370918349      0      0      0
0.0000286337370918349      0.0000290301209099061      0      0      0
0.0000290301209099061      0.0000294319919660113      0      0      0
0.0000294319919660113      0.0000298394262213274      0      0      0
0.0000298394262213274      0.00003025250068858      0      0      0
0.00003025250068858      0.000030671293446601      0      0      0
0.000030671293446601      0.0000310958836550867      0      0      0
0.0000310958836550867      0.00003152635156956      0      0      0
0.00003152635156956      0.000031962778556541      0      0      0
0.000031962778556541      0.0000324052471089262      0      0      0
0.0000324052471089262      0.0000328538408615817      0      0      0
0.0000328538408615817      0.000033308644607151      0      0      0
0.000033308644607151      0.0000337697443120835      0      0      0
0.0000337697443120835      0.0000342372271328825      0      0      0
0.0000342372271328825      0.0000347111814325807      0      0      0
0.0000347111814325807      0.0000351916967974413      0      0      0
0.0000351916967974413      0.0000356788640538924      0      0      0
0.0000356788640538924      0.0000361727752856944      0      0      0
0.0000361727752856944      0.0000366735238513458      0      0      0
0.0000366735238513458      0.0000371812044017293      0      0      0
0.0000371812044017293      0.0000376959128980032      0      0      0
0.0000376959128980032      0.0000382177466297395      0      0      0
0.0000382177466297395      0.0000387468042333134      0      0      0
0.0000387468042333134      0.0000392831857105477      0      0      0
0.0000392831857105477      0.0000398269924476147      0      0      0
0.0000398269924476147      0.0000403783272342003      0      0      0
0.0000403783272342003      0.0000409372942829333      0      0      0
0.0000409372942829333      0.0000415039992490831      0      0      0
0.0000415039992490831      0.000042078549250531      0      0      0
0.000042078549250531      0.0000426610528880173      0      0      0
0.0000426610528880173      0.0000432516202656688      0      0      0
0.0000432516202656688      0.0000438503630118107      0      0      0
0.0000438503630118107      0.0000444573943000663      0      0      0
0.0000444573943000663      0.0000450728288707489      0      0      0
0.0000450728288707489      0.0000456967830525504      0      0      0
0.0000456967830525504      0.0000463293747845289      0      0      0
0.0000463293747845289      0.0000469707236384016      0      0      0
0.0000469707236384016      0.0000476209508411464      0      0      0
0.0000476209508411464      0.0000482801792979158      0      0      0
0.0000482801792979158      0.0000489485336152684      0      0      0
0.0000489485336152684      0.0000496261401247217      0      0      0
0.0000496261401247217      0.0000503131269066316      0      0      0
0.0000503131269066316      0.0000510096238144011      0      0      0
0.0000510096238144011      0.000051715762499026      0      0      0
0.000051715762499026      0.000052431676433979      0      0      0
0.000052431676433979      0.0000531575009404385      0      0      0
0.0000531575009404385      0.0000538933732128671      0      0      0
0.0000538933732128671      0.0000546394323449439      0      0      0
0.0000546394323449439      0.0000553958193558558      0      0      0
0.0000553958193558558      0.0000561626772169526      0      0      0
0.0000561626772169526      0.0000569401508787716      0      0      0
0.0000569401508787716      0.0000577283872984359      0      0      0
0.0000577283872984359      0.0000585275354674316      0      0      0
0.0000585275354674316      0.0000593377464397706      0      0      0
0.0000593377464397706      0.0000601591733605423      0      0      0
0.0000601591733605423      0.0000609919714948611      0      0      0
0.0000609919714948611      0.0000618362982572143      0      0      0
0.0000618362982572143      0.0000626923132412161      0      0      0
0.0000626923132412161      0.0000635601782497746      0      0      0
0.0000635601782497746      0.0000644400573256746      0      0      0
0.0000644400573256746      0.0000653321167825856      0      0      0
0.0000653321167825856      0.0000662365252364977      0      0      0
0.0000662365252364977      0.0000671534536375933      0      0      0
0.0000671534536375933      0.0000680830753025601      0      0      0
0.0000680830753025601      0.0000690255659473509      0      0      0
0.0000690255659473509      0.0000699811037203975      0      0      0
0.0000699811037203975      0.0000709498692362838      0      0      0
0.0000709498692362838      0.0000719320456098856      0      0      0
0.0000719320456098856      0.0000729278184909828      0      0      0
0.0000729278184909828      0.0000739373760993502      0      0      0
0.0000739373760993502      0.0000749609092603353      0      0      0
0.0000749609092603353      0.0000759986114409274      0      0      0
0.0000759986114409274      0.0000770506787863264      0      0      0
0.0000770506787863264      0.0000781173101570184      0      0      0
0.0000781173101570184      0.0000791987071663636      0      0      0
0.0000791987071663636      0.0000802950742187053      0      0      0
0.0000802950742187053      0.000081406618548006      0      0      0
0.000081406618548006      0.0000825335502570186      0      0      0
0.0000825335502570186      0.0000836760823569998      0      0      0
0.0000836760823569998      0.0000848344308079731      0      0      0
0.0000848344308079731      0.0000860088145595493      0      0      0
0.0000860088145595493      0.0000871994555923124      0      0      0
0.0000871994555923124      0.0000884065789597775      0      0      0
0.0000884065789597775      0.0000896304128309307      0      0      0
0.0000896304128309307      0.0000908711885333572      0      0      0
0.0000908711885333572      0.0000921291405969664      0      0      0
0.0000921291405969664      0.0000934045067983223      0      0      0
0.0000934045067983223      0.0000946975282055884      0      0      0
0.0000946975282055884      0.0000960084492240934      0      0      0
0.0000960084492240934      0.0000973375176425286      0      0      0
0.0000973375176425286      0.000098684984679785      0      0      0
0.000098684984679785      0.000100051105032438      0      0      0
0.000100051105032438      0.000101436136922889      0      0      0
0.000101436136922889      0.000102840342148178      0      0      0
0.000102840342148178      0.000104263986129461      0      0      0
0.000104263986129461      0.000105707337962187      0      0      0
0.000105707337962187      0.00010717067046696      0      0      0
0.00010717067046696      0.000108654260241103      0      0      0
0.000108654260241103      0.000110158387710945      0      0      0
0.000110158387710945      0.000111683337184825      0      0      0
0.000111683337184825      0.000113229396906833      0      0      0
0.000113229396906833      0.00011479685911129      0      0      0
0.00011479685911129      0.000116386020077991      0      0      0
0.000116386020077991      0.000117997180188201      0      0      0
0.000117997180188201      0.00011963064398144      0      0      0
0.00011963064398144      0.00012128672021304      0      0      0
0.00012128672021304      0.00012296572191251      0      0      0
0.00012296572191251      0.000124667966442703      0      0      0
0.000124667966442703      0.000126393775559803      0      0      0
0.000126393775559803      0.000128143475474143      0      0      0
0.000128143475474143      0.000129917396911867      0      0      0
0.000129917396911867      0.000131715875177439      0      0      0
0.000131715875177439      0.000133539250217029      0      0      0
0.000133539250217029      0.00013538786668276      0      0      0
0.00013538786668276      0.000137262073997862      0      0      0
0.000137262073997862      0.000139162226422714      0      0      0
0.000139162226422714      0.00014108868312181      0      0      0
0.00014108868312181      0.000143041808231644      0      0      0
0.000143041808231644      0.000145021970929542      0      0      0
0.000145021970929542      0.00014702954550344      0      0      0
0.00014702954550344      0.000149064911422635      0      0      0
0.000149064911422635      0.00015112845340951      0      0      0
0.00015112845340951      0.000153220561512254      0      0      0
0.000153220561512254      0.000155341631178586      0      0      0
0.000155341631178586      0.000157492063330508      0      0      0
0.000157492063330508      0.000159672264440082      0      0      0
0.000159672264440082      0.00016188264660626      0      0      0
0.00016188264660626      0.000164123627632783      0      0      0
0.000164123627632783      0.00016639563110715      0      0      0
0.00016639563110715      0.000168699086480686      0      0      0
0.000168699086480686      0.000171034429149716      0      0      0
0.000171034429149716      0.00017340210053786      0      0      0
0.00017340210053786      0.000175802548179476      0      0      0
0.000175802548179476      0.000178236225804249      0      0      0
0.000178236225804249      0.000180703593422953      0      0      0
0.000180703593422953      0.000183205117414405      0      0      0
0.000183205117414405      0.000185741270613619      0      0      0
0.000185741270613619      0.000188312532401177      0      0      0
0.000188312532401177      0.000190919388793845      0      0      0
0.000190919388793845      0.000193562332536437      0      0      0
0.000193562332536437      0.000196241863194957      0      0      0
0.000196241863194957      0.000198958487251018      0      0      0
0.000198958487251018      0.000201712718197586      0      0      0
0.000201712718197586      0.000204505076636033      0      0      0
0.000204505076636033      0.000207336090374545      0      0      0
0.000207336090374545      0.000210206294527884      0      0      0
0.000210206294527884      0.000213116231618538      0      0      0
0.000213116231618538      0.000216066451679264      0      0      0
0.000216066451679264      0.000219057512357059      0      0      0
0.000219057512357059      0.000222089979018563      0      0      0
0.000222089979018563      0.000225164424856924      0      0      0
0.000225164424856924      0.000228281431000144      0      0      0
0.000228281431000144      0.00023144158662092      0      0      0
0.00023144158662092      0.000234645489048012      0      0      0
0.000234645489048012      0.000237893743879147      0      0      0
0.000237893743879147      0.000241186965095492      0      0      0
0.000241186965095492      0.000244525775177701      0      0      0
0.000244525775177701      0.000247910805223583      0      0      0
0.000247910805223583      0.000251342695067386      0      0      0
0.000251342695067386      0.000254822093400743      0      0      0
0.000254822093400743      0.00025834965789528      0      0      0
0.00025834965789528      0.000261926055326934      0      0      0
0.000261926055326934      0.000265551961701985      0      0      0
0.000265551961701985      0.00026922806238483      0      0      0
0.00026922806238483      0.000272955052227537      0      0      0
0.000272955052227537      0.000276733635701177      0      0      0
0.000276733635701177      0.000280564527028988      0      0      0
0.000280564527028988      0.000284448450321376      0      0      0
0.000284448450321376      0.000288386139712781      0      0      0
0.000288386139712781      0.000292378339500449      0      0      0
0.000292378339500449      0.000296425804285111      0      0      0
0.000296425804285111      0.000300529299113624      0      0      0
0.000300529299113624      0.000304689599623573      0      0      0
0.000304689599623573      0.000308907492189884      0      0      0
0.000308907492189884      0.000313183774073464      0      0      0
0.000313183774073464      0.000317519253571897      0      0      0
0.000317519253571897      0.000321914750172228      0      0      0
0.000321914750172228      0.000326371094705861      0      0      0
0.000326371094705861      0.000330889129505603      0      0      0
0.000330889129505603      0.000335469708564879      0      0      0
0.000335469708564879      0.000340113697699154      0      0      0
0.000340113697699154      0.000344821974709588      0      0      0
0.000344821974709588      0.000349595429548956      0      0      0
0.000349595429548956      0.000354434964489868      0      0      0
0.000354434964489868      0.000359341494295315      0      0      0
0.000359341494295315      0.000364315946391572      0      0      0
0.000364315946391572      0.000369359261043507      0      0      0
0.000369359261043507      0.000374472391532301      0      0      0
0.000374472391532301      0.00037965630433564      0      0      0
0.00037965630433564      0.000384911979310397      0      0      0
0.000384911979310397      0.000390240409877844      0      0      0
0.000390240409877844      0.000395642603211426      0      0      0
0.000395642603211426      0.000401119580427133      0      0      0
0.000401119580427133      0.000406672376776519      0      0      0
0.000406672376776519      0.000412302041842373      0      0      0
0.000412302041842373      0.000418009639737117      0      0      0
0.000418009639737117      0.000423796249303941      0      0      0
0.000423796249303941      0.000429662964320725      0      0      0
0.000429662964320725      0.000435610893706785      0      0      0
0.000435610893706785      0.000441641161732474      0      0      0
0.000441641161732474      0.000447754908231697      0      0      0
0.000447754908231697      0.000453953288817359      0      0      0
0.000453953288817359      0.000460237475099795      0      0      0
0.000460237475099795      0.000466608654908228      0      0      0
0.000466608654908228      0.000473068032515292      0      0      0
0.000473068032515292      0.000479616828864662      0      0      0
0.000479616828864662      0.000486256281801832      0      0      0
0.000486256281801832      0.000492987646308097      0      0      0
0.000492987646308097      0.000499812194737762      0      0      0
0.000499812194737762      0.000506731217058643      0      0      0
0.000506731217058643      0.0005137460210959      0      0      0
0.0005137460210959      0.000520857932779231      0      0      0
0.000520857932779231      0.000528068296393506      0      0      0
0.000528068296393506      0.000535378474832857      0      0      0
0.000535378474832857      0.000542789849858294      0      0      0
0.000542789849858294      0.000550303822358882      0      0      0
0.000550303822358882      0.000557921812616533      0      0      0
0.000557921812616533      0.000565645260574473      0      0      0
0.000565645260574473      0.00057347562610941      0      0      0
0.00057347562610941      0.000581414389307485      0      0      0
0.000581414389307485      0.000589463050744029      0      0      0
0.000589463050744029      0.000597623131767208      0      0      0
0.000597623131767208      0.000605896174785581      0      0      0
0.000605896174785581      0.000614283743559644      0      0      0
0.000614283743559644      0.000622787423497414      0      0      0
0.000622787423497414      0.000631408821954096      0      0      0
0.000631408821954096      0.000640149568535908      0      0      0
0.000640149568535908      0.000649011315408104      0      0      0
0.000649011315408104      0.000657995737607266      0      0      0
0.000657995737607266      0.000667104533357915      0      0      0
0.000667104533357915      0.00067633942439351      0      0      0
0.00067633942439351      0.000685702156281888      0      0      0
0.000685702156281888      0.000695194498755206      0      0      0
0.000695194498755206      0.000704818246044455      0      0      0
0.000704818246044455      0.000714575217218609      0      0      0
0.000714575217218609      0.000724467256528451      0      0      0
0.000724467256528451      0.000734496233755185      0      0      0
0.000734496233755185      0.000744664044563847      0      0      0
0.000744664044563847      0.000754972610861632      0      0      0
0.000754972610861632      0.000765423881161163      0      0      0
0.000765423881161163      0.0007760198309488      0      0      0
0.0007760198309488      0.000786762463058045      0      0      0
0.000786762463058045      0.00079765380804811      0      0      0
0.00079765380804811      0.000808695924587738      0      0      0
0.000808695924587738      0.000819890899844323      0      0      0
0.000819890899844323      0.00083124084987843      0      0      0
0.00083124084987843      0.000842747920043766      0      0      0
0.000842747920043766      0.000854414285392693      0      0      0
0.000854414285392693      0.000866242151087355      0      0      0
0.000866242151087355      0.000878233752816494      0      0      0
0.000878233752816494      0.000890391357218039      0      0      0
0.000890391357218039      0.000902717262307538      0      0      0
0.000902717262307538      0.000915213797912533      0      0      0
0.000915213797912533      0.000927883326112938      0      0      0
0.000927883326112938      0.000940728241687513      0      0      0
0.000940728241687513      0.000953750972566528      0      0      0
0.000953750972566528      0.000966953980290686      0      0      0
0.000966953980290686      0.000980339760476396      0      0      0
0.000980339760476396      0.000993910843287497      0      0      0
0.000993910843287497      0.0010076697939135      0      0      0
0.0010076697939135      0.00102161921305448      0      0      0
0.00102161921305448      0.0010357617374126      0      0      0
0.0010357617374126      0.00105010004019057      0      0      0
0.00105010004019057      0.00106463683159689      0      0      0
0.00106463683159689      0.00107937485935813      0      0      0
0.00107937485935813      0.00109431690923832      0      0      0
0.00109431690923832      0.00110946580556549      0      0      0
0.00110946580556549      0.00112482441176555      0      0      0
0.00112482441176555      0.00114039563090349      0      0      0
0.00114039563090349      0.00115618240623217      0      0      0
0.00115618240623217      0.00117218772174859      0      0      0
0.00117218772174859      0.00118841460275796      0      0      0
0.00118841460275796      0.00120486611644553      0      0      0
0.00120486611644553      0.00122154537245635      0      0      0
0.00122154537245635      0.00123845552348304      0      0      0
0.00123845552348304      0.00125559976586171      0      0      0
0.00125559976586171      0.00127298134017614      0      0      0
0.00127298134017614      0.00129060353187029      0      0      0
0.00129060353187029      0.00130846967186935      0      0      0
0.00130846967186935      0.00132658313720929      0      0      0
0.00132658313720929      0.00134494735167523      0      0      0
0.00134494735167523      0.00136356578644858      0      0      0
0.00136356578644858      0.00138244196076317      0      0      0
0.00138244196076317      0.00140157944257044      0      0      0
0.00140157944257044      0.00142098184921384      0      0      0
0.00142098184921384      0.00144065284811262      0      0      0
0.00144065284811262      0.00146059615745496      0      0      0
0.00146059615745496      0.00148081554690089      0      0      0
0.00148081554690089      0.00150131483829471      0      0      0
0.00150131483829471      0.00152209790638749      0      0      0
0.00152209790638749      0.00154316867956938      0      0      0
0.00154316867956938      0.00156453114061223      0      0      0
0.00156453114061223      0.00158618932742236      0      0      0
0.00158618932742236      0.00160814733380381      0      0      0
0.00160814733380381      0.00163040931023216      0      0      0
0.00163040931023216      0.00165297946463904      0      0      0
0.00165297946463904      0.00167586206320748      0      0      0
0.00167586206320748      0.00169906143117836      0      0      0
0.00169906143117836      0.00172258195366789      0      0      0
0.00172258195366789      0.00174642807649655      0      0      0
0.00174642807649655      0.00177060430702936      0      0      0
0.00177060430702936      0.00179511521502795      0      0      0
0.00179511521502795      0.00181996543351421      0      0      0
0.00181996543351421      0.00184515965964614      0      0      0
0.00184515965964614      0.00187070265560561      0      0      0
0.00187070265560561      0.00189659924949857      0      0      0
0.00189659924949857      0.00192285433626758      0      0      0
0.00192285433626758      0.00194947287861711      0      0      0
0.00194947287861711      0.00197645990795156      0      0      0
0.00197645990795156      0.00200382052532629      0      0      0
0.00200382052532629      0.00203155990241182      0      0      0
0.00203155990241182      0.00205968328247135      0      0      0
0.00205968328247135      0.00208819598135186      0      0      0
0.00208819598135186      0.00211710338848892      0      0      0
0.00211710338848892      0.00214641096792534      0      0      0
0.00214641096792534      0.00217612425934403      0      0      0
0.00217612425934403      0.00220624887911509      0      0      0
0.00220624887911509      0.00223679052135739      0      0      0
0.00223679052135739      0.00226775495901488      0      0      0
0.00226775495901488      0.00229914804494778      0      0      0
0.00229914804494778      0.00233097571303889      0      0      0
0.00233097571303889      0.00236324397931521      0      0      0
0.00236324397931521      0.00239595894308506      0      0      0
0.00239595894308506      0.00242912678809096      0      0      0
0.00242912678809096      0.00246275378367852      0      0      0
0.00246275378367852      0.00249684628598141      0      0      0
0.00249684628598141      0.00253141073912281      0      0      0
0.00253141073912281      0.0025664536764335      0      0      0
0.0025664536764335      0.00260198172168671      0      0      0
0.00260198172168671      0.00263800159035023      0      0      0
0.00263800159035023      0.00267452009085567      0      0      0
0.00267452009085567      0.00271154412588544      0      0      0
0.00271154412588544      0.00274908069367747      0      0      0
0.00274908069367747      0.00278713688934801      0      0      0
0.00278713688934801      0.00282571990623272      0      0      0
0.00282571990623272      0.00286483703724639      0      0      0
0.00286483703724639      0.00290449567626138      0      0      0
0.00290449567626138      0.00294470331950526      0      0      0
0.00294470331950526      0.0029854675669777      0      0      0
0.0029854675669777      0.00302679612388701      0      0      0
0.00302679612388701      0.0030686968021066      0      0      0
0.0030686968021066      0.00311117752165154      0      0      0
0.00311117752165154      0.0031542463121756      0      0      0
0.0031542463121756      0.00319791131448903      0      0      0
0.00319791131448903      0.00324218078209728      0      0      0
0.00324218078209728      0.0032870630827611      0      0      0
0.0032870630827611      0.00333256670007821      0      0      0
0.00333256670007821      0.00337870023508683      0      0      0
0.00337870023508683      0.00342547240789146      0      0      0
0.00342547240789146      0.00347289205931113      0      0      0
0.00347289205931113      0.00352096815255051      0      0      0
0.00352096815255051      0.00356970977489406      0      0      0
0.00356970977489406      0.00361912613942378      0      0      0
0.00361912613942378      0.0036692265867606      0      0      0
0.0036692265867606      0.00372002058682995      0      0      0
0.00372002058682995      0.00377151774065175      0      0      0
0.00377151774065175      0.00382372778215516      0      0      0
0.00382372778215516      0.00387666058001854      0      0      0
0.00387666058001854      0.00393032613953476      0      0      0
0.00393032613953476      0.0039847346045024      0      0      0
0.0039847346045024      0.00403989625914312      0      0      0
0.00403989625914312      0.00409582153004557      0      0      0
0.00409582153004557      0.00415252098813623      0      0      0
0.00415252098813623      0.00421000535067748      0      0      0
0.00421000535067748      0.0042682854832934      0      0      0
0.0042682854832934      0.00432737240202355      0      0      0
0.00432737240202355      0.00438727727540519      0      0      0
0.00438727727540519      0.00444801142658443      0      0      0
0.00444801142658443      0.00450958633545639      0      0      0
0.00450958633545639      0.00457201364083525      0      0      0
0.00457201364083525      0.00463530514265407      0      0      0
0.00463530514265407      0.00469947280419532      0      0      0
0.00469947280419532      0.00476452875435209      0      0      0
0.00476452875435209      0.0048304852899207      0      0      0
0.0048304852899207      0.00489735487792503      0      0      0
0.00489735487792503      0.00496515015797302      0      0      0
0.00496515015797302      0.00503388394464577      0      0      0
0.00503388394464577      0.00510356922991978      0      0      0
0.00510356922991978      0.00517421918562266      0      0      0
0.00517421918562266      0.00524584716592283      0      0      0
0.00524584716592283      0.00531846670985373      0      0      0
0.00531846670985373      0.00539209154387294      0      0      0
0.00539209154387294      0.00546673558445676      0      0      0
0.00546673558445676      0.00554241294073067      0      0      0
0.00554241294073067      0.00561913791713623      0      0      0
0.00561913791713623      0.00569692501613484      0      0      0
0.00569692501613484      0.00577578894094906      0      0      0
0.00577578894094906      0.00585574459834172      0      0      0
0.00585574459834172      0.00593680710143364      0      0      0
0.00593680710143364      0.00601899177256026      0      0      0
0.00601899177256026      0.00610231414616781      0      0      0
0.00610231414616781      0.0061867899717497      0      0      0
0.0061867899717497      0.0062724352168234      0      0      0
0.0062724352168234      0.00635926606994866      0      0      0
0.00635926606994866      0.00644729894378739      0      0      0
0.00644729894378739      0.00653655047820597      0      0      0
0.00653655047820597      0.00662703754342055      0      0      0
0.00662703754342055      0.00671877724318579      0      0      0
0.00671877724318579      0.00681178691802782      0      0      0
0.00681178691802782      0.00690608414852187      0      0      0
0.00690608414852187      0.00700168675861542      0      0      0
0.00700168675861542      0.00709861281899715      0      0      0
0.00709861281899715      0.00719688065051277      0      0      0
0.00719688065051277      0.00729650882762788      0      0      0
0.00729650882762788      0.00739751618193895      0      0      0
0.00739751618193895      0.00749992180573285      0      0      0
0.00749992180573285      0.00760374505559565      0      0      0
0.00760374505559565      0.00770900555607137      0      0      0
0.00770900555607137      0.00781572320337137      0      0      0
0.00781572320337137      0.00792391816913513      0      0      0
0.00792391816913513      0.00803361090424307      0      0      0
0.00803361090424307      0.00814482214268214      0      0      0
0.00814482214268214      0.00825757290546495      0      0      0
0.00825757290546495      0.00837188450460311      0      0      0
0.00837188450460311      0.0084877785471356      0      0      0
0.0084877785471356      0.00860527693921294      0      0      0
0.00860527693921294      0.00872440189023784      0      0      0
0.00872440189023784      0.0088451759170632      0      0      0
0.0088451759170632      0.00896762184824822      0      0      0
0.00896762184824822      0.00909176282837339      0      0      0
0.00909176282837339      0.00921762232241531      0      0      0
0.00921762232241531      0.009345224120182      0      0      0
0.009345224120182      0.00947459234080956      0      0      0
0.00947459234080956      0.00960575143732124      0      0      0
0.00960575143732124      0.0097387262012494      0      0      0
0.0097387262012494      0.00987354176732169      0      0      0
0.00987354176732169      0.0100102236182119      0      0      0
0.0100102236182119      0.0101487975893568      0      0      0
0.0101487975893568      0.0102892898738392      0      0      0
0.0102892898738392      0.0104317270273393      0      0      0
0.0104317270273393      0.0105761359731542      0      0      0
0.0105761359731542      0.0107225440072866      0      0      0
0.0107225440072866      0.0108709788036044      0      0      0
0.0108709788036044      0.0110214684190717      0      0      0
0.0110214684190717      0.0111740412990521      0      0      0
0.0111740412990521      0.0113287262826851      0      0      0
0.0113287262826851      0.0114855526083377      0      0      0
0.0114855526083377      0.0116445499191305      0      0      0
0.0116445499191305      0.0118057482685412      0      0      0
0.0118057482685412      0.0119691781260852      0      0      0
0.0119691781260852      0.0121348703830748      0      0      0
0.0121348703830748      0.0123028563584581      0      0      0
0.0123028563584581      0.0124731678047393      0      0      0
0.0124731678047393      0.0126458369139802      0      0      0
0.0126458369139802      0.0128208963238851      0      0      0
0.0128208963238851      0.0129983791239701      0      0      0
0.0129983791239701      0.0131783188618175      0      0      0
0.0131783188618175      0.0133607495494169      0      0      0
0.0133607495494169      0.0135457056695945      0      0      0
0.0135457056695945      0.0137332221825303      0      0      0
0.0137332221825303      0.0139233345323668      0      0      0
0.0139233345323668      0.0141160786539086      0      0      0
0.0141160786539086      0.0143114909794141      0      0      0
0.0143114909794141      0.0145096084454827      0      0      0
0.0145096084454827      0.0147104685000363      0      0      0
0.0147104685000363      0.0149141091093971      0      0      0
0.0149141091093971      0.0151205687654648      0      0      0
0.0151205687654648      0.0153298864929916      0      0      0
0.0153298864929916      0.0155421018569589      0      0      0
0.0155421018569589      0.015757254970056      0      0      0
0.015757254970056      0.0159753865002618      0      0      0
0.0159753865002618      0.0161965376785319      0      0      0
0.0161965376785319      0.0164207503065923      0      0      0
0.0164207503065923      0.0166480667648403      0      0      0
0.0166480667648403      0.0168785300203555      0      0      0
0.0168785300203555      0.0171121836350213      0      0      0
0.0171121836350213      0.0173490717737588      0      0      0
0.0173490717737588      0.017589239212875      0      0      0
0.017589239212875      0.0178327313485262      0      0      0
0.0178327313485262      0.0180795942052988      0      0      0
0.0180795942052988      0.0183298744449088      0      0      0
0.0183298744449088      0.0185836193750216      0      0      0
0.0185836193750216      0.0188408769581945      0      0      0
0.0188408769581945      0.0191016958209418      0      0      0
0.0191016958209418      0.0193661252629267      0      0      0
0.0193661252629267      0.0196342152662799      0      0      0
0.0196342152662799      0.0199060165050465      0      0      0
0.0199060165050465      0.0201815803547652      0      0      0
0.0201815803547652      0.0204609589021785      0      0      0
0.0204609589021785      0.0207442049550786      0      0      0
0.0207442049550786      0.0210313720522889      0      0      0
0.0210313720522889      0.0213225144737837      0      0      0
0.0213225144737837      0.0216176872509482      0      0      0
0.0216176872509482      0.0219169461769806      0      0      0
0.0219169461769806      0.0222203478174381      0      0      0
0.0222203478174381      0.0225279495209286      0      0      0
0.0225279495209286      0.0228398094299506      0      0      0
0.0228398094299506      0.0231559864918837      0      0      0
0.0231559864918837      0.0234765404701303      0      0      0
0.0234765404701303      0.0238015319554124      0      0      0
0.0238015319554124      0.0241310223772239      0      0      0
0.0241310223772239      0.0244650740154424      0      0      0
0.0244650740154424      0.0248037500121009      0      0      0
0.0248037500121009      0.025147114383323      0      0      0
0.025147114383323      0.0254952320314234      0      0      0
0.0254952320314234      0.025848168757175      0      0      0
0.025848168757175      0.0262059912722472      0      0      0
0.0262059912722472      0.0265687672118152      0      0      0
0.0265687672118152      0.0269365651473444      0      0      0
0.0269365651473444      0.0273094545995519      0      0      0
0.0273094545995519      0.0276875060515468      0      0      0
0.0276875060515468      0.0280707909621536      0      0      0
0.0280707909621536      0.0284593817794181      0      0      0
0.0284593817794181      0.0288533519543027      0      0      0
0.0288533519543027      0.0292527759545692      0      0      0
0.0292527759545692      0.0296577292788545      0      0      0
0.0296577292788545      0.0300682884709421      0      0      0
0.0300682884709421      0.0304845311342295      0      0      0
0.0304845311342295      0.0309065359463971      0      0      0
0.0309065359463971      0.0313343826742795      0      0      0
0.0313343826742795      0.0317681521889432      0      0      0
0.0317681521889432      0.0322079264809726      0      0      0
0.0322079264809726      0.0326537886759678      0      0      0
0.0326537886759678      0.033105823050257      0      0      0
0.033105823050257      0.033564115046826      0      0      0
0.033564115046826      0.0340287512914689      0      0      0
0.0340287512914689      0.0344998196091616      0      0      0
0.0344998196091616      0.0349774090406628      0      0      0
0.0349774090406628      0.0354616098593442      0      0      0
0.0354616098593442      0.0359525135882537      0      0      0
0.0359525135882537      0.0364502130174152      0      0      0
0.0364502130174152      0.0369548022213675      0      0      0
0.0369548022213675      0.0374663765769464      0      0      0
0.0374663765769464      0.0379850327813123      0      0      0
0.0379850327813123      0.0385108688702281      0      0      0
0.0385108688702281      0.0390439842365898      0      0      0
0.0390439842365898      0.0395844796492134      0      0      0
0.0395844796492134      0.0401324572718825      0      0      0
0.0401324572718825      0.0406880206826587      0      0      0
0.0406880206826587      0.0412512748934598      0      0      0
0.0412512748934598      0.0418223263699098      0      0      0
0.0418223263699098      0.0424012830514618      0      0      0
0.0424012830514618      0.0429882543718015      0      0      0
0.0429882543718015      0.0435833512795317      0      0      0
0.0435833512795317      0.0441866862591436      0      0      0
0.0441866862591436      0.0447983733522791      0      0      0
0.0447983733522791      0.0454185281792862      0      0      0
0.0454185281792862      0.0460472679610735      0      0      0
0.0460472679610735      0.0466847115412677      0      0      0
0.0466847115412677      0.0473309794086762      0      0      0
0.0473309794086762      0.047986193720063      0      0      0
0.047986193720063      0.0486504783232378      0      0      0
0.0486504783232378      0.0493239587804657      0      0      0
0.0493239587804657      0.0500067623922011      0      0      0
0.0500067623922011      0.0506990182211494      0      0      0
0.0506990182211494      0.0514008571166629      0      0      0
0.0514008571166629      0.0521124117394733      0      0      0
0.0521124117394733      0.0528338165867671      0      0      0
0.0528338165867671      0.0535652080176086      0      0      0
0.0535652080176086      0.0543067242787134      0      0      0
0.0543067242787134      0.0550585055305805      0      0      0
0.0550585055305805      0.0558206938739848      0      0      0
0.0558206938739848      0.0565934333768373      0      0      0
0.0565934333768373      0.0573768701014157      0      0      0
0.0573768701014157      0.0581711521319738      0      0      0
0.0581711521319738      0.0589764296027321      0      0      0
0.0589764296027321      0.0597928547262553      0      0      0
0.0597928547262553      0.0606205818222245      0      0      0
0.0606205818222245      0.0614597673466051      0      0      0
0.0614597673466051      0.0623105699212211      0      0      0
0.0623105699212211      0.0631731503637371      0      0      0
0.0631731503637371      0.0640476717180559      0      0      0
0.0640476717180559      0.064934299285137      0      0      0
0.064934299285137      0.065833200654241      0      0      0
0.065833200654241      0.0667445457346082      0      0      0
0.0667445457346082      0.0676685067875737      0      0      0
0.0676685067875737      0.0686052584591283      0      0      0
0.0686052584591283      0.0695549778129301      0      0      0
0.0695549778129301      0.0705178443637725      0      0      0
0.0705178443637725      0.071494040111516      0      0      0
0.071494040111516      0.0724837495754901      0      0      0
0.0724837495754901      0.07348715982937      0      0      0
0.07348715982937      0.0745044605365374      0      0      0
0.0745044605365374      0.0755358439859309      0      0      0
0.0755358439859309      0.0765815051283916      0      0      0
0.0765815051283916      0.0776416416135129      0      0      0
0.0776416416135129      0.0787164538269999      0      0      0
0.0787164538269999      0.0798061449285455      0      0      0
0.0798061449285455      0.0809109208902321      0      0      0
0.0809109208902321      0.0820309905354643      0      0      0
0.0820309905354643      0.0831665655784396      0      0      0
0.0831665655784396      0.0843178606641673      0      0      0
0.0843178606641673      0.0854850934090396      0      0      0
0.0854850934090396      0.0866684844419658      0      0      0
0.0866684844419658      0.087868257446075      0      0      0
0.087868257446075      0.0890846392009967      0      0      0
0.0890846392009967      0.0903178596257262      0      0      0
0.0903178596257262      0.0915681518220832      0      0      0
0.0915681518220832      0.0928357521187732      0      0      0
0.0928357521187732      0.0941209001160578      0      0      0
0.0941209001160578      0.0954238387310435      0      0      0
0.0954238387310435      0.0967448142435972      0      0      0
0.0967448142435972      0.0980840763428988      0      0      0
0.0980840763428988      0.0994418781746361      0      0      0
0.0994418781746361      0.100818476388855      0      0      0
0.100818476388855      0.10221413118847      0      0      0
0.10221413118847      0.103629106378448      0      0      0
0.103629106378448      0.105063669415674      0      0      0
0.105063669415674      0.106518091459502      0      0      0
0.106518091459502      0.107992647423013      0      0      0
0.107992647423013      0.109487616024976      0      0      0
0.109487616024976      0.111003279842531      0      0      0
0.111003279842531      0.112539925364605      0      0      0
0.112539925364605      0.114097843046059      0      0      0
0.114097843046059      0.115677327362591      0      0      0
0.115677327362591      0.117278676866402      0      0      0
0.117278676866402      0.118902194242619      0      0      0
0.118902194242619      0.120548186366517      0      0      0
0.120548186366517      0.122216964361519      0      0      0
0.122216964361519      0.123908843658004      0      0      0
0.123908843658004      0.125624144052934      0      0      0
0.125624144052934      0.127363189770296      0      0      0
0.127363189770296      0.12912630952239      0      0      0
0.12912630952239      0.130913836571959      0      0      0
0.130913836571959      0.132726108795187      0      0      0
0.132726108795187      0.134563468745557      0      0      0
0.134563468745557      0.136426263718606      0      0      0
0.136426263718606      0.138314845817565      0      0      0
0.138314845817565      0.140229572019921      0      0      0
0.140229572019921      0.142170804244882      0      0      0
0.142170804244882      0.144138909421796      0      0      0
0.144138909421796      0.146134259559502      0      0      0
0.146134259559502      0.148157231816648      0      0      0
0.148157231816648      0.150208208572982      0      0      0
0.150208208572982      0.152287577501628      0      0      0
0.152287577501628      0.154395731642364      0      0      0
0.154395731642364      0.156533069475914      0      0      0
0.156533069475914      0.158699994999266      0      0      0
0.158699994999266      0.16089691780204      0      0      0
0.16089691780204      0.163124253143903      0      0      0
0.163124253143903      0.165382422033063      0      0      0
0.165382422033063      0.16767185130585      0      0      0
0.16767185130585      0.16999297370739      0      0      0
0.16999297370739      0.172346227973408      0      0      0
0.172346227973408      0.174732058913154      0      0      0
0.174732058913154      0.177150917493482      0      0      0
0.177150917493482      0.179603260924088      0      0      0
0.179603260924088      0.182089552743936      0      0      0
0.182089552743936      0.184610262908873      0      0      0
0.184610262908873      0.187165867880458      0      0      0
0.187165867880458      0.189756850716024      0      0      0
0.189756850716024      0.192383701159985      0      0      0
0.192383701159985      0.195046915736409      0      0      0
0.195046915736409      0.197746997842864      0      0      0
0.197746997842864      0.200484457845576      0      0      0
0.200484457845576      0.203259813175894      0      0      0
0.203259813175894      0.206073588428097      0      0      0
0.206073588428097      0.208926315458549      0      0      0
0.208926315458549      0.211818533486235      0      0      0
0.211818533486235      0.214750789194674      0      0      0
0.214750789194674      0.217723636835266      0      0      0
0.217723636835266      0.220737638332042      0      0      0
0.220737638332042      0.22379336338789      0      0      0
0.22379336338789      0.226891389592229      0      0      0
0.226891389592229      0.230032302530194      0      0      0
0.230032302530194      0.233216695893316      0      0      0
0.233216695893316      0.236445171591743      0      0      0
0.236445171591743      0.239718339868012      0      0      0
0.239718339868012      0.243036819412397      0      0      0
0.243036819412397      0.246401237479853      0      0      0
0.246401237479853      0.249812230008578      0      0      0
0.249812230008578      0.253270441740218      0      0      0
0.253270441740218      0.256776526341734      0      0      0
0.256776526341734      0.260331146528961      0      0      0
0.260331146528961      0.263934974191869      0      0      0
0.263934974191869      0.267588690521566      0      0      0
0.267588690521566      0.271292986139054      0      0      0
0.271292986139054      0.275048561225772      0      0      0
0.275048561225772      0.27885612565594      0      0      0
0.27885612565594      0.282716399130741      0      0      0
0.282716399130741      0.286630111314356      0      0      0
0.286630111314356      0.290598001971889      0      0      0
0.290598001971889      0.294620821109189      0      0      0
0.294620821109189      0.298699329114623      0      0      0
0.298699329114623      0.302834296902796      0      0      0
0.302834296902796      0.307026506060274      0      0      0
0.307026506060274      0.311276748993318      0      0      0
0.311276748993318      0.315585829077662      0      0      0
0.315585829077662      0.319954560810364      0      0      0
0.319954560810364      0.324383769963767      0      0      0
0.324383769963767      0.32887429374158      0      0      0
0.32887429374158      0.33342698093713      0      0      0
0.33342698093713      0.338042692093795      0      0      0
0.338042692093795      0.342722299667666      0      0      0
0.342722299667666      0.347466688192458      0      0      0
0.347466688192458      0.352276754446699      0      0      0
0.352276754446699      0.357153407623246      0      0      0
0.357153407623246      0.362097569501131      0      0      0
0.362097569501131      0.367110174619799      0      0      0
0.367110174619799      0.372192170455755      0      0      0
0.372192170455755      0.37734451760165      0      0      0
0.37734451760165      0.382568189947856      0      0      0
0.382568189947856      0.387864174866547      0      0      0
0.387864174866547      0.393233473398329      0      0      0
0.393233473398329      0.398677100441459      0      0      0
0.398677100441459      0.40419608494368      0      0      0
0.40419608494368      0.409791470096709      0      0      0
0.409791470096709      0.41546431353342      0      0      0
0.41546431353342      0.421215687527758      0      0      0
0.421215687527758      0.427046679197417      0      0      0
0.427046679197417      0.43295839070933      0      0      0
0.43295839070933      0.438951939487993      0      0      0
0.438951939487993      0.445028458426682      0      0      0
0.445028458426682      0.451189096101594      0      0      0
0.451189096101594      0.457435016988945      0      0      0
0.457435016988945      0.463767401685081      0      0      0
0.463767401685081      0.470187447129631      0      0      0
0.470187447129631      0.476696366831751      0      0      0
0.476696366831751      0.483295391099501      0      0      0
0.483295391099501      0.489985767272398      0      0      0
0.489985767272398      0.496768759957182      0      0      0
0.496768759957182      0.503645651266856      0      0      0
0.503645651266856      0.510617741063022      0      0      0
0.510617741063022      0.517686347201588      0      0      0
0.517686347201588      0.524852805781861      0      0      0
0.524852805781861      0.532118471399099      0      0      0
0.532118471399099      0.539484717400551      0      0      0
0.539484717400551      0.546952936145049      0      0      0
0.546952936145049      0.554524539266187      0      0      0
0.554524539266187      0.56220095793915      0      0      0
0.56220095793915      0.569983643151229      0      0      0
0.569983643151229      0.577874065976087      0      0      0
0.577874065976087      0.585873717851818      0      0      0
0.585873717851818      0.59398411086286      0      0      0
0.59398411086286      0.602206778025804      0      0      0
0.602206778025804      0.610543273579166      0      0      0
0.610543273579166      0.618995173277162      0      0      0
0.618995173277162      0.62756407468756      0      0      0
0.62756407468756      0.636251597493652      0      0      0
0.636251597493652      0.645059383800396      0      0      0
0.645059383800396      0.653989098444817      0      0      0
0.653989098444817      0.663042429310678      0      0      0
0.663042429310678      0.672221087647534      0      0      0
0.672221087647534      0.681526808394186      0      0      0
0.681526808394186      0.690961350506615      0      0      0
0.690961350506615      0.70052649729046      0      0      0
0.70052649729046      0.710224056738094      0      0      0
0.710224056738094      0.720055861870372      0      0      0
0.720055861870372      0.730023771083106      0      0      0
0.730023771083106      0.740129668498331      0      0      0
0.740129668498331      0.750375464320448      0      0      0
0.750375464320448      0.76076309519728      0      0      0
0.76076309519728      0.771294524586143      0      0      0
0.771294524586143      0.781971743124969      0      0      0
0.781971743124969      0.792796769008581      0      0      0
0.792796769008581      0.803771648370161      0      0      0
0.803771648370161      0.814898455668016      0      0      0
0.814898455668016      0.826179294077686      0      0      0
0.826179294077686      0.837616295889483      0      0      0
0.837616295889483      0.849211622911536      0      0      0
0.849211622911536      0.860967466878409      0      0      0
0.860967466878409      0.872886049865385      0      0      0
0.872886049865385      0.884969624708479      0      0      0
0.884969624708479      0.897220475430265      0      0      0
0.897220475430265      0.909640917671599      0      0      0
0.909640917671599      0.922233299129318      0      0      0
0.922233299129318      0.935      0      0      0
# END HISTO1D SudakovqqbarExpOutputsThresholdDivN2LL12
# BEGIN HISTO1D SudakovqqbarExpOutputsThresholdDivN2LL21
PlotOrder=3
LineColor=green
LineStyle=dashed 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\widetilde{\mathbf{V}}^{(2,1)}_{h,\mathrm{exp}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0      0      0
0.00000101384324431002      0.00000102787812403307      0      0      0
0.00000102787812403307      0.00000104210729202498      0      0      0
0.00000104210729202498      0.00000105653343786574      0      0      0
0.00000105653343786574      0.00000107115928836782      0      0      0
0.00000107115928836782      0.00000108598760809164      0      0      0
0.00000108598760809164      0.00000110102119986811      0      0      0
0.00000110102119986811      0.00000111626290532839      0      0      0
0.00000111626290532839      0.00000113171560544106      0      0      0
0.00000113171560544106      0.00000114738222105665      0      0      0
0.00000114738222105665      0.00000116326571345971      0      0      0
0.00000116326571345971      0.0000011793690849286      0      0      0
0.0000011793690849286      0.00000119569537930295      0      0      0
0.00000119569537930295      0.000001212247682559      0      0      0
0.000001212247682559      0.00000122902912339292      0      0      0
0.00000122902912339292      0.00000124604287381218      0      0      0
0.00000124604287381218      0.00000126329214973512      0      0      0
0.00000126329214973512      0.00000128078021159884      0      0      0
0.00000128078021159884      0.00000129851036497544      0      0      0
0.00000129851036497544      0.00000131648596119688      0      0      0
0.00000131648596119688      0.00000133471039798844      0      0      0
0.00000133471039798844      0.00000135318712011092      0      0      0
0.00000135318712011092      0.00000137191962001179      0      0      0
0.00000137191962001179      0.00000139091143848532      0      0      0
0.00000139091143848532      0.00000141016616534188      0      0      0
0.00000141016616534188      0.00000142968744008643      0      0      0
0.00000142968744008643      0.00000144947895260651      0      0      0
0.00000144947895260651      0.00000146954444386967      0      0      0
0.00000146954444386967      0.00000148988770663059      0      0      0
0.00000148988770663059      0.00000151051258614798      0      0      0
0.00000151051258614798      0.00000153142298091138      0      0      0
0.00000153142298091138      0.00000155262284337812      0      0      0
0.00000155262284337812      0.00000157411618072032      0      0      0
0.00000157411618072032      0.00000159590705558239      0      0      0
0.00000159590705558239      0.0000016179995868489      0      0      0
0.0000016179995868489      0.00000164039795042316      0      0      0
0.00000164039795042316      0.00000166310638001652      0      0      0
0.00000166310638001652      0.00000168612916794864      0      0      0
0.00000168612916794864      0.00000170947066595881      0      0      0
0.00000170947066595881      0.00000173313528602849      0      0      0
0.00000173313528602849      0.00000175712750121529      0      0      0
0.00000175712750121529      0.00000178145184649847      0      0      0
0.00000178145184649847      0.00000180611291963609      0      0      0
0.00000180611291963609      0.00000183111538203409      0      0      0
0.00000183111538203409      0.00000185646395962742      0      0      0
0.00000185646395962742      0.00000188216344377329      0      0      0
0.00000188216344377329      0.00000190821869215684      0      0      0
0.00000190821869215684      0.00000193463462970931      0      0      0
0.00000193463462970931      0.000001961416249539      0      0      0
0.000001961416249539      0.00000198856861387501      0      0      0
0.00000198856861387501      0.00000201609685502412      0      0      0
0.00000201609685502412      0.00000204400617634088      0      0      0
0.00000204400617634088      0.00000207230185321116      0      0      0
0.00000207230185321116      0.00000210098923404927      0      0      0
0.00000210098923404927      0.00000213007374130893      0      0      0
0.00000213007374130893      0.00000215956087250823      0      0      0
0.00000215956087250823      0.00000218945620126872      0      0      0
0.00000218945620126872      0.00000221976537836897      0      0      0
0.00000221976537836897      0.00000225049413281266      0      0      0
0.00000225049413281266      0.00000228164827291145      0      0      0
0.00000228164827291145      0.0000023132336873829      0      0      0
0.0000023132336873829      0.0000023452563464635      0      0      0
0.0000023452563464635      0.00000237772230303722      0      0      0
0.00000237772230303722      0.00000241063769377955      0      0      0
0.00000241063769377955      0.00000244400874031748      0      0      0
0.00000244400874031748      0.00000247784175040552      0      0      0
0.00000247784175040552      0.00000251214311911795      0      0      0
0.00000251214311911795      0.00000254691933005764      0      0      0
0.00000254691933005764      0.00000258217695658154      0      0      0
0.00000258217695658154      0.0000026179226630432      0      0      0
0.0000026179226630432      0.00000265416320605244      0      0      0
0.00000265416320605244      0.00000269090543575249      0      0      0
0.00000269090543575249      0.00000272815629711478      0      0      0
0.00000272815629711478      0.00000276592283125165      0      0      0
0.00000276592283125165      0.00000280421217674733      0      0      0
0.00000280421217674733      0.00000284303157100718      0      0      0
0.00000284303157100718      0.00000288238835162573      0      0      0
0.00000288238835162573      0.00000292228995777364      0      0      0
0.00000292228995777364      0.00000296274393160382      0      0      0
0.00000296274393160382      0.00000300375791967704      0      0      0
0.00000300375791967704      0.00000304533967440728      0      0      0
0.00000304533967440728      0.0000030874970555271      0      0      0
0.0000030874970555271      0.00000313023803157323      0      0      0
0.00000313023803157323      0.00000317357068139281      0      0      0
0.00000317357068139281      0.00000321750319567045      0      0      0
0.00000321750319567045      0.00000326204387847638      0      0      0
0.00000326204387847638      0.00000330720114883614      0      0      0
0.00000330720114883614      0.00000335298354232185      0      0      0
0.00000335298354232185      0.00000339939971266569      0      0      0
0.00000339939971266569      0.00000344645843339553      0      0      0
0.00000344645843339553      0.00000349416859949336      0      0      0
0.00000349416859949336      0.00000354253922907654      0      0      0
0.00000354253922907654      0.00000359157946510248      0      0      0
0.00000359157946510248      0.00000364129857709674      0      0      0
0.00000364129857709674      0.00000369170596290522      0      0      0
0.00000369170596290522      0.00000374281115047047      0      0      0
0.00000374281115047047      0.0000037946237996327      0      0      0
0.0000037946237996327      0.00000384715370395563      0      0      0
0.00000384715370395563      0.00000390041079257769      0      0      0
0.00000390041079257769      0.00000395440513208878      0      0      0
0.00000395440513208878      0.00000400914692843308      0      0      0
0.00000400914692843308      0.00000406464652883815      0      0      0
0.00000406464652883815      0.00000412091442377072      0      0      0
0.00000412091442377072      0.00000417796124891967      0      0      0
0.00000417796124891967      0.00000423579778720626      0      0      0
0.00000423579778720626      0.0000042944349708224      0      0      0
0.0000042944349708224      0.00000435388388329698      0      0      0
0.00000435388388329698      0.00000441415576159092      0      0      0
0.00000441415576159092      0.0000044752619982211      0      0      0
0.0000044752619982211      0.00000453721414341383      0      0      0
0.00000453721414341383      0.00000460002390728798      0      0      0
0.00000460002390728798      0.0000046637031620685      0      0      0
0.0000046637031620685      0.00000472826394433043      0      0      0
0.00000472826394433043      0.00000479371845727405      0      0      0
0.00000479371845727405      0.00000486007907303155      0      0      0
0.00000486007907303155      0.00000492735833500554      0      0      0
0.00000492735833500554      0.00000499556896024003      0      0      0
0.00000499556896024003      0.00000506472384182418      0      0      0
0.00000506472384182418      0.00000513483605132934      0      0      0
0.00000513483605132934      0.00000520591884127979      0      0      0
0.00000520591884127979      0.00000527798564765776      0      0      0
0.00000527798564765776      0.00000535105009244307      0      0      0
0.00000535105009244307      0.00000542512598618791      0      0      0
0.00000542512598618791      0.00000550022733062734      0      0      0
0.00000550022733062734      0.00000557636832132587      0      0      0
0.00000557636832132587      0.00000565356335036064      0      0      0
0.00000565356335036064      0.00000573182700904185      0      0      0
0.00000573182700904185      0.00000581117409067079      0      0      0
0.00000581117409067079      0.000005891619593336      0      0      0
0.000005891619593336      0.00000597317872274825      0      0      0
0.00000597317872274825      0.00000605586689511467      0      0      0
0.00000605586689511467      0.0000061396997400527      0      0      0
0.0000061396997400527      0.00000622469310354442      0      0      0
0.00000622469310354442      0.00000631086305093168      0      0      0
0.00000631086305093168      0.0000063982258699528      0      0      0
0.0000063982258699528      0.00000648679807382125      0      0      0
0.00000648679807382125      0.00000657659640434692      0      0      0
0.00000657659640434692      0.00000666763783510069      0      0      0
0.00000666763783510069      0.00000675993957462272      0      0      0
0.00000675993957462272      0.0000068535190696752      0      0      0
0.0000068535190696752      0.00000694839400854009      0      0      0
0.00000694839400854009      0.00000704458232436258      0      0      0
0.00000704458232436258      0.00000714210219854078      0      0      0
0.00000714210219854078      0.00000724097206416231      0      0      0
0.00000724097206416231      0.00000734121060948854      0      0      0
0.00000734121060948854      0.000007442836781487      0      0      0
0.000007442836781487      0.00000754586978941272      0      0      0
0.00000754586978941272      0.00000765032910843916      0      0      0
0.00000765032910843916      0.00000775623448333934      0      0      0
0.00000775623448333934      0.00000786360593221801      0      0      0
0.00000786360593221801      0.00000797246375029542      0      0      0
0.00000797246375029542      0.00000808282851374354      0      0      0
0.00000808282851374354      0.00000819472108357529      0      0      0
0.00000819472108357529      0.00000830816260958769      0      0      0
0.00000830816260958769      0.00000842317453435958      0      0      0
0.00000842317453435958      0.00000853977859730466      0      0      0
0.00000853977859730466      0.00000865799683878063      0      0      0
0.00000865799683878063      0.00000877785160425524      0      0      0
0.00000877785160425524      0.00000889936554853005      0      0      0
0.00000889936554853005      0.00000902256164002253      0      0      0
0.00000902256164002253      0.00000914746316510757      0      0      0
0.00000914746316510757      0.00000927409373251906      0      0      0
0.00000927409373251906      0.00000940247727781235      0      0      0
0.00000940247727781235      0.00000953263806788851      0      0      0
0.00000953263806788851      0.00000966460070558129      0      0      0
0.00000966460070558129      0.00000979839013430744      0      0      0
0.00000979839013430744      0.00000993403164278155      0      0      0
0.00000993403164278155      0.000010071550869796      0      0      0
0.000010071550869796      0.0000102109738090674      0      0      0
0.0000102109738090674      0.0000103523268141496      0      0      0
0.0000103523268141496      0.000010495636603415      0      0      0
0.000010495636603415      0.0000106409302651053      0      0      0
0.0000106409302651053      0.000010788235262451      0      0      0
0.000010788235262451      0.0000109375794388631      0      0      0
0.0000109375794388631      0.0000110889910231955      0      0      0
0.0000110889910231955      0.0000112424986350812      0      0      0
0.0000112424986350812      0.0000113981312903417      0      0      0
0.0000113981312903417      0.0000115559184064716      0      0      0
0.0000115559184064716      0.000011715889808199      0      0      0
0.000011715889808199      0.0000118780757331232      0      0      0
0.0000118780757331232      0.0000120425068374297      0      0      0
0.0000120425068374297      0.0000122092142016854      0      0      0
0.0000122092142016854      0.0000123782293367127      0      0      0
0.0000123782293367127      0.0000125495841895462      0      0      0
0.0000125495841895462      0.0000127233111494713      0      0      0
0.0000127233111494713      0.0000128994430541458      0      0      0
0.0000128994430541458      0.0000130780131958075      0      0      0
0.0000130780131958075      0.0000132590553275668      0      0      0
0.0000132590553275668      0.0000134426036697863      0      0      0
0.0000134426036697863      0.00001362869291655      0      0      0
0.00001362869291655      0.00001381735824222      0      0      0
0.00001381735824222      0.0000140086353080861      0      0      0
0.0000140086353080861      0.0000142025602691059      0      0      0
0.0000142025602691059      0.0000143991697807389      0      0      0
0.0000143991697807389      0.0000145985010058751      0      0      0
0.0000145985010058751      0.0000148005916218595      0      0      0
0.0000148005916218595      0.0000150054798276138      0      0      0
0.0000150054798276138      0.0000152132043508565      0      0      0
0.0000152132043508565      0.0000154238044554237      0      0      0
0.0000154238044554237      0.0000156373199486901      0      0      0
0.0000156373199486901      0.0000158537911890937      0      0      0
0.0000158537911890937      0.0000160732590937644      0      0      0
0.0000160732590937644      0.0000162957651462576      0      0      0
0.0000162957651462576      0.000016521351404396      0      0      0
0.000016521351404396      0.0000167500605082187      0      0      0
0.0000167500605082187      0.0000169819356880416      0      0      0
0.0000169819356880416      0.0000172170207726282      0      0      0
0.0000172170207726282      0.0000174553601974744      0      0      0
0.0000174553601974744      0.0000176969990132074      0      0      0
0.0000176969990132074      0.0000179419828941014      0      0      0
0.0000179419828941014      0.0000181903581467107      0      0      0
0.0000181903581467107      0.0000184421717186223      0      0      0
0.0000184421717186223      0.0000186974712073306      0      0      0
0.0000186974712073306      0.0000189563048692332      0      0      0
0.0000189563048692332      0.0000192187216287532      0      0      0
0.0000192187216287532      0.0000194847710875863      0      0      0
0.0000194847710875863      0.0000197545035340766      0      0      0
0.0000197545035340766      0.000020027969952722      0      0      0
0.000020027969952722      0.0000203052220338112      0      0      0
0.0000203052220338112      0.0000205863121831945      0      0      0
0.0000205863121831945      0.0000208712935321888      0      0      0
0.0000208712935321888      0.000021160219947621      0      0      0
0.000021160219947621      0.0000214531460420097      0      0      0
0.0000214531460420097      0.0000217501271838877      0      0      0
0.0000217501271838877      0.0000220512195082683      0      0      0
0.0000220512195082683      0.0000223564799272551      0      0      0
0.0000223564799272551      0.0000226659661408002      0      0      0
0.0000226659661408002      0.0000229797366476099      0      0      0
0.0000229797366476099      0.0000232978507562027      0      0      0
0.0000232978507562027      0.0000236203685961192      0      0      0
0.0000236203685961192      0.000023947351129288      0      0      0
0.000023947351129288      0.0000242788601615485      0      0      0
0.0000242788601615485      0.0000246149583543337      0      0      0
0.0000246149583543337      0.0000249557092365137      0      0      0
0.0000249557092365137      0.0000253011772164045      0      0      0
0.0000253011772164045      0.0000256514275939423      0      0      0
0.0000256514275939423      0.0000260065265730261      0      0      0
0.0000260065265730261      0.0000263665412740315      0      0      0
0.0000263665412740315      0.0000267315397464981      0      0      0
0.0000267315397464981      0.0000271015909819919      0      0      0
0.0000271015909819919      0.0000274767649271459      0      0      0
0.0000274767649271459      0.0000278571324968813      0      0      0
0.0000278571324968813      0.0000282427655878122      0      0      0
0.0000282427655878122      0.0000286337370918349      0      0      0
0.0000286337370918349      0.0000290301209099061      0      0      0
0.0000290301209099061      0.0000294319919660113      0      0      0
0.0000294319919660113      0.0000298394262213274      0      0      0
0.0000298394262213274      0.00003025250068858      0      0      0
0.00003025250068858      0.000030671293446601      0      0      0
0.000030671293446601      0.0000310958836550867      0      0      0
0.0000310958836550867      0.00003152635156956      0      0      0
0.00003152635156956      0.000031962778556541      0      0      0
0.000031962778556541      0.0000324052471089262      0      0      0
0.0000324052471089262      0.0000328538408615817      0      0      0
0.0000328538408615817      0.000033308644607151      0      0      0
0.000033308644607151      0.0000337697443120835      0      0      0
0.0000337697443120835      0.0000342372271328825      0      0      0
0.0000342372271328825      0.0000347111814325807      0      0      0
0.0000347111814325807      0.0000351916967974413      0      0      0
0.0000351916967974413      0.0000356788640538924      0      0      0
0.0000356788640538924      0.0000361727752856944      0      0      0
0.0000361727752856944      0.0000366735238513458      0      0      0
0.0000366735238513458      0.0000371812044017293      0      0      0
0.0000371812044017293      0.0000376959128980032      0      0      0
0.0000376959128980032      0.0000382177466297395      0      0      0
0.0000382177466297395      0.0000387468042333134      0      0      0
0.0000387468042333134      0.0000392831857105477      0      0      0
0.0000392831857105477      0.0000398269924476147      0      0      0
0.0000398269924476147      0.0000403783272342003      0      0      0
0.0000403783272342003      0.0000409372942829333      0      0      0
0.0000409372942829333      0.0000415039992490831      0      0      0
0.0000415039992490831      0.000042078549250531      0      0      0
0.000042078549250531      0.0000426610528880173      0      0      0
0.0000426610528880173      0.0000432516202656688      0      0      0
0.0000432516202656688      0.0000438503630118107      0      0      0
0.0000438503630118107      0.0000444573943000663      0      0      0
0.0000444573943000663      0.0000450728288707489      0      0      0
0.0000450728288707489      0.0000456967830525504      0      0      0
0.0000456967830525504      0.0000463293747845289      0      0      0
0.0000463293747845289      0.0000469707236384016      0      0      0
0.0000469707236384016      0.0000476209508411464      0      0      0
0.0000476209508411464      0.0000482801792979158      0      0      0
0.0000482801792979158      0.0000489485336152684      0      0      0
0.0000489485336152684      0.0000496261401247217      0      0      0
0.0000496261401247217      0.0000503131269066316      0      0      0
0.0000503131269066316      0.0000510096238144011      0      0      0
0.0000510096238144011      0.000051715762499026      0      0      0
0.000051715762499026      0.000052431676433979      0      0      0
0.000052431676433979      0.0000531575009404385      0      0      0
0.0000531575009404385      0.0000538933732128671      0      0      0
0.0000538933732128671      0.0000546394323449439      0      0      0
0.0000546394323449439      0.0000553958193558558      0      0      0
0.0000553958193558558      0.0000561626772169526      0      0      0
0.0000561626772169526      0.0000569401508787716      0      0      0
0.0000569401508787716      0.0000577283872984359      0      0      0
0.0000577283872984359      0.0000585275354674316      0      0      0
0.0000585275354674316      0.0000593377464397706      0      0      0
0.0000593377464397706      0.0000601591733605423      0      0      0
0.0000601591733605423      0.0000609919714948611      0      0      0
0.0000609919714948611      0.0000618362982572143      0      0      0
0.0000618362982572143      0.0000626923132412161      0      0      0
0.0000626923132412161      0.0000635601782497746      0      0      0
0.0000635601782497746      0.0000644400573256746      0      0      0
0.0000644400573256746      0.0000653321167825856      0      0      0
0.0000653321167825856      0.0000662365252364977      0      0      0
0.0000662365252364977      0.0000671534536375933      0      0      0
0.0000671534536375933      0.0000680830753025601      0      0      0
0.0000680830753025601      0.0000690255659473509      0      0      0
0.0000690255659473509      0.0000699811037203975      0      0      0
0.0000699811037203975      0.0000709498692362838      0      0      0
0.0000709498692362838      0.0000719320456098856      0      0      0
0.0000719320456098856      0.0000729278184909828      0      0      0
0.0000729278184909828      0.0000739373760993502      0      0      0
0.0000739373760993502      0.0000749609092603353      0      0      0
0.0000749609092603353      0.0000759986114409274      0      0      0
0.0000759986114409274      0.0000770506787863264      0      0      0
0.0000770506787863264      0.0000781173101570184      0      0      0
0.0000781173101570184      0.0000791987071663636      0      0      0
0.0000791987071663636      0.0000802950742187053      0      0      0
0.0000802950742187053      0.000081406618548006      0      0      0
0.000081406618548006      0.0000825335502570186      0      0      0
0.0000825335502570186      0.0000836760823569998      0      0      0
0.0000836760823569998      0.0000848344308079731      0      0      0
0.0000848344308079731      0.0000860088145595493      0      0      0
0.0000860088145595493      0.0000871994555923124      0      0      0
0.0000871994555923124      0.0000884065789597775      0      0      0
0.0000884065789597775      0.0000896304128309307      0      0      0
0.0000896304128309307      0.0000908711885333572      0      0      0
0.0000908711885333572      0.0000921291405969664      0      0      0
0.0000921291405969664      0.0000934045067983223      0      0      0
0.0000934045067983223      0.0000946975282055884      0      0      0
0.0000946975282055884      0.0000960084492240934      0      0      0
0.0000960084492240934      0.0000973375176425286      0      0      0
0.0000973375176425286      0.000098684984679785      0      0      0
0.000098684984679785      0.000100051105032438      0      0      0
0.000100051105032438      0.000101436136922889      0      0      0
0.000101436136922889      0.000102840342148178      0      0      0
0.000102840342148178      0.000104263986129461      0      0      0
0.000104263986129461      0.000105707337962187      0      0      0
0.000105707337962187      0.00010717067046696      0      0      0
0.00010717067046696      0.000108654260241103      0      0      0
0.000108654260241103      0.000110158387710945      0      0      0
0.000110158387710945      0.000111683337184825      0      0      0
0.000111683337184825      0.000113229396906833      0      0      0
0.000113229396906833      0.00011479685911129      0      0      0
0.00011479685911129      0.000116386020077991      0      0      0
0.000116386020077991      0.000117997180188201      0      0      0
0.000117997180188201      0.00011963064398144      0      0      0
0.00011963064398144      0.00012128672021304      0      0      0
0.00012128672021304      0.00012296572191251      0      0      0
0.00012296572191251      0.000124667966442703      0      0      0
0.000124667966442703      0.000126393775559803      0      0      0
0.000126393775559803      0.000128143475474143      0      0      0
0.000128143475474143      0.000129917396911867      0      0      0
0.000129917396911867      0.000131715875177439      0      0      0
0.000131715875177439      0.000133539250217029      0      0      0
0.000133539250217029      0.00013538786668276      0      0      0
0.00013538786668276      0.000137262073997862      0      0      0
0.000137262073997862      0.000139162226422714      0      0      0
0.000139162226422714      0.00014108868312181      0      0      0
0.00014108868312181      0.000143041808231644      0      0      0
0.000143041808231644      0.000145021970929542      0      0      0
0.000145021970929542      0.00014702954550344      0      0      0
0.00014702954550344      0.000149064911422635      0      0      0
0.000149064911422635      0.00015112845340951      0      0      0
0.00015112845340951      0.000153220561512254      0      0      0
0.000153220561512254      0.000155341631178586      0      0      0
0.000155341631178586      0.000157492063330508      0      0      0
0.000157492063330508      0.000159672264440082      0      0      0
0.000159672264440082      0.00016188264660626      0      0      0
0.00016188264660626      0.000164123627632783      0      0      0
0.000164123627632783      0.00016639563110715      0      0      0
0.00016639563110715      0.000168699086480686      0      0      0
0.000168699086480686      0.000171034429149716      0      0      0
0.000171034429149716      0.00017340210053786      0      0      0
0.00017340210053786      0.000175802548179476      0      0      0
0.000175802548179476      0.000178236225804249      0      0      0
0.000178236225804249      0.000180703593422953      0      0      0
0.000180703593422953      0.000183205117414405      0      0      0
0.000183205117414405      0.000185741270613619      0      0      0
0.000185741270613619      0.000188312532401177      0      0      0
0.000188312532401177      0.000190919388793845      0      0      0
0.000190919388793845      0.000193562332536437      0      0      0
0.000193562332536437      0.000196241863194957      0      0      0
0.000196241863194957      0.000198958487251018      0      0      0
0.000198958487251018      0.000201712718197586      0      0      0
0.000201712718197586      0.000204505076636033      0      0      0
0.000204505076636033      0.000207336090374545      0      0      0
0.000207336090374545      0.000210206294527884      0      0      0
0.000210206294527884      0.000213116231618538      0      0      0
0.000213116231618538      0.000216066451679264      0      0      0
0.000216066451679264      0.000219057512357059      0      0      0
0.000219057512357059      0.000222089979018563      0      0      0
0.000222089979018563      0.000225164424856924      0      0      0
0.000225164424856924      0.000228281431000144      0      0      0
0.000228281431000144      0.00023144158662092      0      0      0
0.00023144158662092      0.000234645489048012      0      0      0
0.000234645489048012      0.000237893743879147      0      0      0
0.000237893743879147      0.000241186965095492      0      0      0
0.000241186965095492      0.000244525775177701      0      0      0
0.000244525775177701      0.000247910805223583      0      0      0
0.000247910805223583      0.000251342695067386      0      0      0
0.000251342695067386      0.000254822093400743      0      0      0
0.000254822093400743      0.00025834965789528      0      0      0
0.00025834965789528      0.000261926055326934      0      0      0
0.000261926055326934      0.000265551961701985      0      0      0
0.000265551961701985      0.00026922806238483      0      0      0
0.00026922806238483      0.000272955052227537      0      0      0
0.000272955052227537      0.000276733635701177      0      0      0
0.000276733635701177      0.000280564527028988      0      0      0
0.000280564527028988      0.000284448450321376      0      0      0
0.000284448450321376      0.000288386139712781      0      0      0
0.000288386139712781      0.000292378339500449      0      0      0
0.000292378339500449      0.000296425804285111      0      0      0
0.000296425804285111      0.000300529299113624      0      0      0
0.000300529299113624      0.000304689599623573      0      0      0
0.000304689599623573      0.000308907492189884      0      0      0
0.000308907492189884      0.000313183774073464      0      0      0
0.000313183774073464      0.000317519253571897      0      0      0
0.000317519253571897      0.000321914750172228      0      0      0
0.000321914750172228      0.000326371094705861      0      0      0
0.000326371094705861      0.000330889129505603      0      0      0
0.000330889129505603      0.000335469708564879      0      0      0
0.000335469708564879      0.000340113697699154      0      0      0
0.000340113697699154      0.000344821974709588      0      0      0
0.000344821974709588      0.000349595429548956      0      0      0
0.000349595429548956      0.000354434964489868      0      0      0
0.000354434964489868      0.000359341494295315      0      0      0
0.000359341494295315      0.000364315946391572      0      0      0
0.000364315946391572      0.000369359261043507      0      0      0
0.000369359261043507      0.000374472391532301      0      0      0
0.000374472391532301      0.00037965630433564      0      0      0
0.00037965630433564      0.000384911979310397      0      0      0
0.000384911979310397      0.000390240409877844      0      0      0
0.000390240409877844      0.000395642603211426      0      0      0
0.000395642603211426      0.000401119580427133      0      0      0
0.000401119580427133      0.000406672376776519      0      0      0
0.000406672376776519      0.000412302041842373      0      0      0
0.000412302041842373      0.000418009639737117      0      0      0
0.000418009639737117      0.000423796249303941      0      0      0
0.000423796249303941      0.000429662964320725      0      0      0
0.000429662964320725      0.000435610893706785      0      0      0
0.000435610893706785      0.000441641161732474      0      0      0
0.000441641161732474      0.000447754908231697      0      0      0
0.000447754908231697      0.000453953288817359      0      0      0
0.000453953288817359      0.000460237475099795      0      0      0
0.000460237475099795      0.000466608654908228      0      0      0
0.000466608654908228      0.000473068032515292      0      0      0
0.000473068032515292      0.000479616828864662      0      0      0
0.000479616828864662      0.000486256281801832      0      0      0
0.000486256281801832      0.000492987646308097      0      0      0
0.000492987646308097      0.000499812194737762      0      0      0
0.000499812194737762      0.000506731217058643      0      0      0
0.000506731217058643      0.0005137460210959      0      0      0
0.0005137460210959      0.000520857932779231      0      0      0
0.000520857932779231      0.000528068296393506      0      0      0
0.000528068296393506      0.000535378474832857      0      0      0
0.000535378474832857      0.000542789849858294      0      0      0
0.000542789849858294      0.000550303822358882      0      0      0
0.000550303822358882      0.000557921812616533      0      0      0
0.000557921812616533      0.000565645260574473      0      0      0
0.000565645260574473      0.00057347562610941      0      0      0
0.00057347562610941      0.000581414389307485      0      0      0
0.000581414389307485      0.000589463050744029      0      0      0
0.000589463050744029      0.000597623131767208      0      0      0
0.000597623131767208      0.000605896174785581      0      0      0
0.000605896174785581      0.000614283743559644      0      0      0
0.000614283743559644      0.000622787423497414      0      0      0
0.000622787423497414      0.000631408821954096      0      0      0
0.000631408821954096      0.000640149568535908      0      0      0
0.000640149568535908      0.000649011315408104      0      0      0
0.000649011315408104      0.000657995737607266      0      0      0
0.000657995737607266      0.000667104533357915      0      0      0
0.000667104533357915      0.00067633942439351      0      0      0
0.00067633942439351      0.000685702156281888      0      0      0
0.000685702156281888      0.000695194498755206      0      0      0
0.000695194498755206      0.000704818246044455      0      0      0
0.000704818246044455      0.000714575217218609      0      0      0
0.000714575217218609      0.000724467256528451      0      0      0
0.000724467256528451      0.000734496233755185      0      0      0
0.000734496233755185      0.000744664044563847      0      0      0
0.000744664044563847      0.000754972610861632      0      0      0
0.000754972610861632      0.000765423881161163      0      0      0
0.000765423881161163      0.0007760198309488      0      0      0
0.0007760198309488      0.000786762463058045      0      0      0
0.000786762463058045      0.00079765380804811      0      0      0
0.00079765380804811      0.000808695924587738      0      0      0
0.000808695924587738      0.000819890899844323      0      0      0
0.000819890899844323      0.00083124084987843      0      0      0
0.00083124084987843      0.000842747920043766      0      0      0
0.000842747920043766      0.000854414285392693      0      0      0
0.000854414285392693      0.000866242151087355      0      0      0
0.000866242151087355      0.000878233752816494      0      0      0
0.000878233752816494      0.000890391357218039      0      0      0
0.000890391357218039      0.000902717262307538      0      0      0
0.000902717262307538      0.000915213797912533      0      0      0
0.000915213797912533      0.000927883326112938      0      0      0
0.000927883326112938      0.000940728241687513      0      0      0
0.000940728241687513      0.000953750972566528      0      0      0
0.000953750972566528      0.000966953980290686      0      0      0
0.000966953980290686      0.000980339760476396      0      0      0
0.000980339760476396      0.000993910843287497      0      0      0
0.000993910843287497      0.0010076697939135      0      0      0
0.0010076697939135      0.00102161921305448      0      0      0
0.00102161921305448      0.0010357617374126      0      0      0
0.0010357617374126      0.00105010004019057      0      0      0
0.00105010004019057      0.00106463683159689      0      0      0
0.00106463683159689      0.00107937485935813      0      0      0
0.00107937485935813      0.00109431690923832      0      0      0
0.00109431690923832      0.00110946580556549      0      0      0
0.00110946580556549      0.00112482441176555      0      0      0
0.00112482441176555      0.00114039563090349      0      0      0
0.00114039563090349      0.00115618240623217      0      0      0
0.00115618240623217      0.00117218772174859      0      0      0
0.00117218772174859      0.00118841460275796      0      0      0
0.00118841460275796      0.00120486611644553      0      0      0
0.00120486611644553      0.00122154537245635      0      0      0
0.00122154537245635      0.00123845552348304      0      0      0
0.00123845552348304      0.00125559976586171      0      0      0
0.00125559976586171      0.00127298134017614      0      0      0
0.00127298134017614      0.00129060353187029      0      0      0
0.00129060353187029      0.00130846967186935      0      0      0
0.00130846967186935      0.00132658313720929      0      0      0
0.00132658313720929      0.00134494735167523      0      0      0
0.00134494735167523      0.00136356578644858      0      0      0
0.00136356578644858      0.00138244196076317      0      0      0
0.00138244196076317      0.00140157944257044      0      0      0
0.00140157944257044      0.00142098184921384      0      0      0
0.00142098184921384      0.00144065284811262      0      0      0
0.00144065284811262      0.00146059615745496      0      0      0
0.00146059615745496      0.00148081554690089      0      0      0
0.00148081554690089      0.00150131483829471      0      0      0
0.00150131483829471      0.00152209790638749      0      0      0
0.00152209790638749      0.00154316867956938      0      0      0
0.00154316867956938      0.00156453114061223      0      0      0
0.00156453114061223      0.00158618932742236      0      0      0
0.00158618932742236      0.00160814733380381      0      0      0
0.00160814733380381      0.00163040931023216      0      0      0
0.00163040931023216      0.00165297946463904      0      0      0
0.00165297946463904      0.00167586206320748      0      0      0
0.00167586206320748      0.00169906143117836      0      0      0
0.00169906143117836      0.00172258195366789      0      0      0
0.00172258195366789      0.00174642807649655      0      0      0
0.00174642807649655      0.00177060430702936      0      0      0
0.00177060430702936      0.00179511521502795      0      0      0
0.00179511521502795      0.00181996543351421      0      0      0
0.00181996543351421      0.00184515965964614      0      0      0
0.00184515965964614      0.00187070265560561      0      0      0
0.00187070265560561      0.00189659924949857      0      0      0
0.00189659924949857      0.00192285433626758      0      0      0
0.00192285433626758      0.00194947287861711      0      0      0
0.00194947287861711      0.00197645990795156      0      0      0
0.00197645990795156      0.00200382052532629      0      0      0
0.00200382052532629      0.00203155990241182      0      0      0
0.00203155990241182      0.00205968328247135      0      0      0
0.00205968328247135      0.00208819598135186      0      0      0
0.00208819598135186      0.00211710338848892      0      0      0
0.00211710338848892      0.00214641096792534      0      0      0
0.00214641096792534      0.00217612425934403      0      0      0
0.00217612425934403      0.00220624887911509      0      0      0
0.00220624887911509      0.00223679052135739      0      0      0
0.00223679052135739      0.00226775495901488      0      0      0
0.00226775495901488      0.00229914804494778      0      0      0
0.00229914804494778      0.00233097571303889      0      0      0
0.00233097571303889      0.00236324397931521      0      0      0
0.00236324397931521      0.00239595894308506      0      0      0
0.00239595894308506      0.00242912678809096      0      0      0
0.00242912678809096      0.00246275378367852      0      0      0
0.00246275378367852      0.00249684628598141      0      0      0
0.00249684628598141      0.00253141073912281      0      0      0
0.00253141073912281      0.0025664536764335      0      0      0
0.0025664536764335      0.00260198172168671      0      0      0
0.00260198172168671      0.00263800159035023      0      0      0
0.00263800159035023      0.00267452009085567      0      0      0
0.00267452009085567      0.00271154412588544      0      0      0
0.00271154412588544      0.00274908069367747      0      0      0
0.00274908069367747      0.00278713688934801      0      0      0
0.00278713688934801      0.00282571990623272      0      0      0
0.00282571990623272      0.00286483703724639      0      0      0
0.00286483703724639      0.00290449567626138      0      0      0
0.00290449567626138      0.00294470331950526      0      0      0
0.00294470331950526      0.0029854675669777      0      0      0
0.0029854675669777      0.00302679612388701      0      0      0
0.00302679612388701      0.0030686968021066      0      0      0
0.0030686968021066      0.00311117752165154      0      0      0
0.00311117752165154      0.0031542463121756      0      0      0
0.0031542463121756      0.00319791131448903      0      0      0
0.00319791131448903      0.00324218078209728      0      0      0
0.00324218078209728      0.0032870630827611      0      0      0
0.0032870630827611      0.00333256670007821      0      0      0
0.00333256670007821      0.00337870023508683      0      0      0
0.00337870023508683      0.00342547240789146      0      0      0
0.00342547240789146      0.00347289205931113      0      0      0
0.00347289205931113      0.00352096815255051      0      0      0
0.00352096815255051      0.00356970977489406      0      0      0
0.00356970977489406      0.00361912613942378      0      0      0
0.00361912613942378      0.0036692265867606      0      0      0
0.0036692265867606      0.00372002058682995      0      0      0
0.00372002058682995      0.00377151774065175      0      0      0
0.00377151774065175      0.00382372778215516      0      0      0
0.00382372778215516      0.00387666058001854      0      0      0
0.00387666058001854      0.00393032613953476      0      0      0
0.00393032613953476      0.0039847346045024      0      0      0
0.0039847346045024      0.00403989625914312      0      0      0
0.00403989625914312      0.00409582153004557      0      0      0
0.00409582153004557      0.00415252098813623      0      0      0
0.00415252098813623      0.00421000535067748      0      0      0
0.00421000535067748      0.0042682854832934      0      0      0
0.0042682854832934      0.00432737240202355      0      0      0
0.00432737240202355      0.00438727727540519      0      0      0
0.00438727727540519      0.00444801142658443      0      0      0
0.00444801142658443      0.00450958633545639      0      0      0
0.00450958633545639      0.00457201364083525      0      0      0
0.00457201364083525      0.00463530514265407      0      0      0
0.00463530514265407      0.00469947280419532      0      0      0
0.00469947280419532      0.00476452875435209      0      0      0
0.00476452875435209      0.0048304852899207      0      0      0
0.0048304852899207      0.00489735487792503      0      0      0
0.00489735487792503      0.00496515015797302      0      0      0
0.00496515015797302      0.00503388394464577      0      0      0
0.00503388394464577      0.00510356922991978      0      0      0
0.00510356922991978      0.00517421918562266      0      0      0
0.00517421918562266      0.00524584716592283      0      0      0
0.00524584716592283      0.00531846670985373      0      0      0
0.00531846670985373      0.00539209154387294      0      0      0
0.00539209154387294      0.00546673558445676      0      0      0
0.00546673558445676      0.00554241294073067      0      0      0
0.00554241294073067      0.00561913791713623      0      0      0
0.00561913791713623      0.00569692501613484      0      0      0
0.00569692501613484      0.00577578894094906      0      0      0
0.00577578894094906      0.00585574459834172      0      0      0
0.00585574459834172      0.00593680710143364      0      0      0
0.00593680710143364      0.00601899177256026      0      0      0
0.00601899177256026      0.00610231414616781      0      0      0
0.00610231414616781      0.0061867899717497      0      0      0
0.0061867899717497      0.0062724352168234      0      0      0
0.0062724352168234      0.00635926606994866      0      0      0
0.00635926606994866      0.00644729894378739      0      0      0
0.00644729894378739      0.00653655047820597      0      0      0
0.00653655047820597      0.00662703754342055      0      0      0
0.00662703754342055      0.00671877724318579      0      0      0
0.00671877724318579      0.00681178691802782      0      0      0
0.00681178691802782      0.00690608414852187      0      0      0
0.00690608414852187      0.00700168675861542      0      0      0
0.00700168675861542      0.00709861281899715      0      0      0
0.00709861281899715      0.00719688065051277      0      0      0
0.00719688065051277      0.00729650882762788      0      0      0
0.00729650882762788      0.00739751618193895      0      0      0
0.00739751618193895      0.00749992180573285      0      0      0
0.00749992180573285      0.00760374505559565      0      0      0
0.00760374505559565      0.00770900555607137      0      0      0
0.00770900555607137      0.00781572320337137      0      0      0
0.00781572320337137      0.00792391816913513      0      0      0
0.00792391816913513      0.00803361090424307      0      0      0
0.00803361090424307      0.00814482214268214      0      0      0
0.00814482214268214      0.00825757290546495      0      0      0
0.00825757290546495      0.00837188450460311      0      0      0
0.00837188450460311      0.0084877785471356      0      0      0
0.0084877785471356      0.00860527693921294      0      0      0
0.00860527693921294      0.00872440189023784      0      0      0
0.00872440189023784      0.0088451759170632      0      0      0
0.0088451759170632      0.00896762184824822      0      0      0
0.00896762184824822      0.00909176282837339      0      0      0
0.00909176282837339      0.00921762232241531      0      0      0
0.00921762232241531      0.009345224120182      0      0      0
0.009345224120182      0.00947459234080956      0      0      0
0.00947459234080956      0.00960575143732124      0      0      0
0.00960575143732124      0.0097387262012494      0      0      0
0.0097387262012494      0.00987354176732169      0      0      0
0.00987354176732169      0.0100102236182119      0      0      0
0.0100102236182119      0.0101487975893568      0      0      0
0.0101487975893568      0.0102892898738392      0      0      0
0.0102892898738392      0.0104317270273393      0      0      0
0.0104317270273393      0.0105761359731542      0      0      0
0.0105761359731542      0.0107225440072866      0      0      0
0.0107225440072866      0.0108709788036044      0      0      0
0.0108709788036044      0.0110214684190717      0      0      0
0.0110214684190717      0.0111740412990521      0      0      0
0.0111740412990521      0.0113287262826851      0      0      0
0.0113287262826851      0.0114855526083377      0      0      0
0.0114855526083377      0.0116445499191305      0      0      0
0.0116445499191305      0.0118057482685412      0      0      0
0.0118057482685412      0.0119691781260852      0      0      0
0.0119691781260852      0.0121348703830748      0      0      0
0.0121348703830748      0.0123028563584581      0      0      0
0.0123028563584581      0.0124731678047393      0      0      0
0.0124731678047393      0.0126458369139802      0      0      0
0.0126458369139802      0.0128208963238851      0      0      0
0.0128208963238851      0.0129983791239701      0      0      0
0.0129983791239701      0.0131783188618175      0      0      0
0.0131783188618175      0.0133607495494169      0      0      0
0.0133607495494169      0.0135457056695945      0      0      0
0.0135457056695945      0.0137332221825303      0      0      0
0.0137332221825303      0.0139233345323668      0      0      0
0.0139233345323668      0.0141160786539086      0      0      0
0.0141160786539086      0.0143114909794141      0      0      0
0.0143114909794141      0.0145096084454827      0      0      0
0.0145096084454827      0.0147104685000363      0      0      0
0.0147104685000363      0.0149141091093971      0      0      0
0.0149141091093971      0.0151205687654648      0      0      0
0.0151205687654648      0.0153298864929916      0      0      0
0.0153298864929916      0.0155421018569589      0      0      0
0.0155421018569589      0.015757254970056      0      0      0
0.015757254970056      0.0159753865002618      0      0      0
0.0159753865002618      0.0161965376785319      0      0      0
0.0161965376785319      0.0164207503065923      0      0      0
0.0164207503065923      0.0166480667648403      0      0      0
0.0166480667648403      0.0168785300203555      0      0      0
0.0168785300203555      0.0171121836350213      0      0      0
0.0171121836350213      0.0173490717737588      0      0      0
0.0173490717737588      0.017589239212875      0      0      0
0.017589239212875      0.0178327313485262      0      0      0
0.0178327313485262      0.0180795942052988      0      0      0
0.0180795942052988      0.0183298744449088      0      0      0
0.0183298744449088      0.0185836193750216      0      0      0
0.0185836193750216      0.0188408769581945      0      0      0
0.0188408769581945      0.0191016958209418      0      0      0
0.0191016958209418      0.0193661252629267      0      0      0
0.0193661252629267      0.0196342152662799      0      0      0
0.0196342152662799      0.0199060165050465      0      0      0
0.0199060165050465      0.0201815803547652      0      0      0
0.0201815803547652      0.0204609589021785      0      0      0
0.0204609589021785      0.0207442049550786      0      0      0
0.0207442049550786      0.0210313720522889      0      0      0
0.0210313720522889      0.0213225144737837      0      0      0
0.0213225144737837      0.0216176872509482      0      0      0
0.0216176872509482      0.0219169461769806      0      0      0
0.0219169461769806      0.0222203478174381      0      0      0
0.0222203478174381      0.0225279495209286      0      0      0
0.0225279495209286      0.0228398094299506      0      0      0
0.0228398094299506      0.0231559864918837      0      0      0
0.0231559864918837      0.0234765404701303      0      0      0
0.0234765404701303      0.0238015319554124      0      0      0
0.0238015319554124      0.0241310223772239      0      0      0
0.0241310223772239      0.0244650740154424      0      0      0
0.0244650740154424      0.0248037500121009      0      0      0
0.0248037500121009      0.025147114383323      0      0      0
0.025147114383323      0.0254952320314234      0      0      0
0.0254952320314234      0.025848168757175      0      0      0
0.025848168757175      0.0262059912722472      0      0      0
0.0262059912722472      0.0265687672118152      0      0      0
0.0265687672118152      0.0269365651473444      0      0      0
0.0269365651473444      0.0273094545995519      0      0      0
0.0273094545995519      0.0276875060515468      0      0      0
0.0276875060515468      0.0280707909621536      0      0      0
0.0280707909621536      0.0284593817794181      0      0      0
0.0284593817794181      0.0288533519543027      0      0      0
0.0288533519543027      0.0292527759545692      0      0      0
0.0292527759545692      0.0296577292788545      0      0      0
0.0296577292788545      0.0300682884709421      0      0      0
0.0300682884709421      0.0304845311342295      0      0      0
0.0304845311342295      0.0309065359463971      0      0      0
0.0309065359463971      0.0313343826742795      0      0      0
0.0313343826742795      0.0317681521889432      0      0      0
0.0317681521889432      0.0322079264809726      0      0      0
0.0322079264809726      0.0326537886759678      0      0      0
0.0326537886759678      0.033105823050257      0      0      0
0.033105823050257      0.033564115046826      0      0      0
0.033564115046826      0.0340287512914689      0      0      0
0.0340287512914689      0.0344998196091616      0      0      0
0.0344998196091616      0.0349774090406628      0      0      0
0.0349774090406628      0.0354616098593442      0      0      0
0.0354616098593442      0.0359525135882537      0      0      0
0.0359525135882537      0.0364502130174152      0      0      0
0.0364502130174152      0.0369548022213675      0      0      0
0.0369548022213675      0.0374663765769464      0      0      0
0.0374663765769464      0.0379850327813123      0      0      0
0.0379850327813123      0.0385108688702281      0      0      0
0.0385108688702281      0.0390439842365898      0      0      0
0.0390439842365898      0.0395844796492134      0      0      0
0.0395844796492134      0.0401324572718825      0      0      0
0.0401324572718825      0.0406880206826587      0      0      0
0.0406880206826587      0.0412512748934598      0      0      0
0.0412512748934598      0.0418223263699098      0      0      0
0.0418223263699098      0.0424012830514618      0      0      0
0.0424012830514618      0.0429882543718015      0      0      0
0.0429882543718015      0.0435833512795317      0      0      0
0.0435833512795317      0.0441866862591436      0      0      0
0.0441866862591436      0.0447983733522791      0      0      0
0.0447983733522791      0.0454185281792862      0      0      0
0.0454185281792862      0.0460472679610735      0      0      0
0.0460472679610735      0.0466847115412677      0      0      0
0.0466847115412677      0.0473309794086762      0      0      0
0.0473309794086762      0.047986193720063      0      0      0
0.047986193720063      0.0486504783232378      0      0      0
0.0486504783232378      0.0493239587804657      0      0      0
0.0493239587804657      0.0500067623922011      0      0      0
0.0500067623922011      0.0506990182211494      0      0      0
0.0506990182211494      0.0514008571166629      0      0      0
0.0514008571166629      0.0521124117394733      0      0      0
0.0521124117394733      0.0528338165867671      0      0      0
0.0528338165867671      0.0535652080176086      0      0      0
0.0535652080176086      0.0543067242787134      0      0      0
0.0543067242787134      0.0550585055305805      0      0      0
0.0550585055305805      0.0558206938739848      0      0      0
0.0558206938739848      0.0565934333768373      0      0      0
0.0565934333768373      0.0573768701014157      0      0      0
0.0573768701014157      0.0581711521319738      0      0      0
0.0581711521319738      0.0589764296027321      0      0      0
0.0589764296027321      0.0597928547262553      0      0      0
0.0597928547262553      0.0606205818222245      0      0      0
0.0606205818222245      0.0614597673466051      0      0      0
0.0614597673466051      0.0623105699212211      0      0      0
0.0623105699212211      0.0631731503637371      0      0      0
0.0631731503637371      0.0640476717180559      0      0      0
0.0640476717180559      0.064934299285137      0      0      0
0.064934299285137      0.065833200654241      0      0      0
0.065833200654241      0.0667445457346082      0      0      0
0.0667445457346082      0.0676685067875737      0      0      0
0.0676685067875737      0.0686052584591283      0      0      0
0.0686052584591283      0.0695549778129301      0      0      0
0.0695549778129301      0.0705178443637725      0      0      0
0.0705178443637725      0.071494040111516      0      0      0
0.071494040111516      0.0724837495754901      0      0      0
0.0724837495754901      0.07348715982937      0      0      0
0.07348715982937      0.0745044605365374      0      0      0
0.0745044605365374      0.0755358439859309      0      0      0
0.0755358439859309      0.0765815051283916      0      0      0
0.0765815051283916      0.0776416416135129      0      0      0
0.0776416416135129      0.0787164538269999      0      0      0
0.0787164538269999      0.0798061449285455      0      0      0
0.0798061449285455      0.0809109208902321      0      0      0
0.0809109208902321      0.0820309905354643      0      0      0
0.0820309905354643      0.0831665655784396      0      0      0
0.0831665655784396      0.0843178606641673      0      0      0
0.0843178606641673      0.0854850934090396      0      0      0
0.0854850934090396      0.0866684844419658      0      0      0
0.0866684844419658      0.087868257446075      0      0      0
0.087868257446075      0.0890846392009967      0      0      0
0.0890846392009967      0.0903178596257262      0      0      0
0.0903178596257262      0.0915681518220832      0      0      0
0.0915681518220832      0.0928357521187732      0      0      0
0.0928357521187732      0.0941209001160578      0      0      0
0.0941209001160578      0.0954238387310435      0      0      0
0.0954238387310435      0.0967448142435972      0      0      0
0.0967448142435972      0.0980840763428988      0      0      0
0.0980840763428988      0.0994418781746361      0      0      0
0.0994418781746361      0.100818476388855      0      0      0
0.100818476388855      0.10221413118847      0      0      0
0.10221413118847      0.103629106378448      0      0      0
0.103629106378448      0.105063669415674      0      0      0
0.105063669415674      0.106518091459502      0      0      0
0.106518091459502      0.107992647423013      0      0      0
0.107992647423013      0.109487616024976      0      0      0
0.109487616024976      0.111003279842531      0      0      0
0.111003279842531      0.112539925364605      0      0      0
0.112539925364605      0.114097843046059      0      0      0
0.114097843046059      0.115677327362591      0      0      0
0.115677327362591      0.117278676866402      0      0      0
0.117278676866402      0.118902194242619      0      0      0
0.118902194242619      0.120548186366517      0      0      0
0.120548186366517      0.122216964361519      0      0      0
0.122216964361519      0.123908843658004      0      0      0
0.123908843658004      0.125624144052934      0      0      0
0.125624144052934      0.127363189770296      0      0      0
0.127363189770296      0.12912630952239      0      0      0
0.12912630952239      0.130913836571959      0      0      0
0.130913836571959      0.132726108795187      0      0      0
0.132726108795187      0.134563468745557      0      0      0
0.134563468745557      0.136426263718606      0      0      0
0.136426263718606      0.138314845817565      0      0      0
0.138314845817565      0.140229572019921      0      0      0
0.140229572019921      0.142170804244882      0      0      0
0.142170804244882      0.144138909421796      0      0      0
0.144138909421796      0.146134259559502      0      0      0
0.146134259559502      0.148157231816648      0      0      0
0.148157231816648      0.150208208572982      0      0      0
0.150208208572982      0.152287577501628      0      0      0
0.152287577501628      0.154395731642364      0      0      0
0.154395731642364      0.156533069475914      0      0      0
0.156533069475914      0.158699994999266      0      0      0
0.158699994999266      0.16089691780204      0      0      0
0.16089691780204      0.163124253143903      0      0      0
0.163124253143903      0.165382422033063      0      0      0
0.165382422033063      0.16767185130585      0      0      0
0.16767185130585      0.16999297370739      0      0      0
0.16999297370739      0.172346227973408      0      0      0
0.172346227973408      0.174732058913154      0      0      0
0.174732058913154      0.177150917493482      0      0      0
0.177150917493482      0.179603260924088      0      0      0
0.179603260924088      0.182089552743936      0      0      0
0.182089552743936      0.184610262908873      0      0      0
0.184610262908873      0.187165867880458      0      0      0
0.187165867880458      0.189756850716024      0      0      0
0.189756850716024      0.192383701159985      0      0      0
0.192383701159985      0.195046915736409      0      0      0
0.195046915736409      0.197746997842864      0      0      0
0.197746997842864      0.200484457845576      0      0      0
0.200484457845576      0.203259813175894      0      0      0
0.203259813175894      0.206073588428097      0      0      0
0.206073588428097      0.208926315458549      0      0      0
0.208926315458549      0.211818533486235      0      0      0
0.211818533486235      0.214750789194674      0      0      0
0.214750789194674      0.217723636835266      0      0      0
0.217723636835266      0.220737638332042      0      0      0
0.220737638332042      0.22379336338789      0      0      0
0.22379336338789      0.226891389592229      0      0      0
0.226891389592229      0.230032302530194      0      0      0
0.230032302530194      0.233216695893316      0      0      0
0.233216695893316      0.236445171591743      0      0      0
0.236445171591743      0.239718339868012      0      0      0
0.239718339868012      0.243036819412397      0      0      0
0.243036819412397      0.246401237479853      0      0      0
0.246401237479853      0.249812230008578      0      0      0
0.249812230008578      0.253270441740218      0      0      0
0.253270441740218      0.256776526341734      0      0      0
0.256776526341734      0.260331146528961      0      0      0
0.260331146528961      0.263934974191869      0      0      0
0.263934974191869      0.267588690521566      0      0      0
0.267588690521566      0.271292986139054      0      0      0
0.271292986139054      0.275048561225772      0      0      0
0.275048561225772      0.27885612565594      0      0      0
0.27885612565594      0.282716399130741      0      0      0
0.282716399130741      0.286630111314356      0      0      0
0.286630111314356      0.290598001971889      0      0      0
0.290598001971889      0.294620821109189      0      0      0
0.294620821109189      0.298699329114623      0      0      0
0.298699329114623      0.302834296902796      0      0      0
0.302834296902796      0.307026506060274      0      0      0
0.307026506060274      0.311276748993318      0      0      0
0.311276748993318      0.315585829077662      0      0      0
0.315585829077662      0.319954560810364      0      0      0
0.319954560810364      0.324383769963767      0      0      0
0.324383769963767      0.32887429374158      0      0      0
0.32887429374158      0.33342698093713      0      0      0
0.33342698093713      0.338042692093795      0      0      0
0.338042692093795      0.342722299667666      0      0      0
0.342722299667666      0.347466688192458      0      0      0
0.347466688192458      0.352276754446699      0      0      0
0.352276754446699      0.357153407623246      0      0      0
0.357153407623246      0.362097569501131      0      0      0
0.362097569501131      0.367110174619799      0      0      0
0.367110174619799      0.372192170455755      0      0      0
0.372192170455755      0.37734451760165      0      0      0
0.37734451760165      0.382568189947856      0      0      0
0.382568189947856      0.387864174866547      0      0      0
0.387864174866547      0.393233473398329      0      0      0
0.393233473398329      0.398677100441459      0      0      0
0.398677100441459      0.40419608494368      0      0      0
0.40419608494368      0.409791470096709      0      0      0
0.409791470096709      0.41546431353342      0      0      0
0.41546431353342      0.421215687527758      0      0      0
0.421215687527758      0.427046679197417      0      0      0
0.427046679197417      0.43295839070933      0      0      0
0.43295839070933      0.438951939487993      0      0      0
0.438951939487993      0.445028458426682      0      0      0
0.445028458426682      0.451189096101594      0      0      0
0.451189096101594      0.457435016988945      0      0      0
0.457435016988945      0.463767401685081      0      0      0
0.463767401685081      0.470187447129631      0      0      0
0.470187447129631      0.476696366831751      0      0      0
0.476696366831751      0.483295391099501      0      0      0
0.483295391099501      0.489985767272398      0      0      0
0.489985767272398      0.496768759957182      0      0      0
0.496768759957182      0.503645651266856      0      0      0
0.503645651266856      0.510617741063022      0      0      0
0.510617741063022      0.517686347201588      0      0      0
0.517686347201588      0.524852805781861      0      0      0
0.524852805781861      0.532118471399099      0      0      0
0.532118471399099      0.539484717400551      0      0      0
0.539484717400551      0.546952936145049      0      0      0
0.546952936145049      0.554524539266187      0      0      0
0.554524539266187      0.56220095793915      0      0      0
0.56220095793915      0.569983643151229      0      0      0
0.569983643151229      0.577874065976087      0      0      0
0.577874065976087      0.585873717851818      0      0      0
0.585873717851818      0.59398411086286      0      0      0
0.59398411086286      0.602206778025804      0      0      0
0.602206778025804      0.610543273579166      0      0      0
0.610543273579166      0.618995173277162      0      0      0
0.618995173277162      0.62756407468756      0      0      0
0.62756407468756      0.636251597493652      0      0      0
0.636251597493652      0.645059383800396      0      0      0
0.645059383800396      0.653989098444817      0      0      0
0.653989098444817      0.663042429310678      0      0      0
0.663042429310678      0.672221087647534      0      0      0
0.672221087647534      0.681526808394186      0      0      0
0.681526808394186      0.690961350506615      0      0      0
0.690961350506615      0.70052649729046      0      0      0
0.70052649729046      0.710224056738094      0      0      0
0.710224056738094      0.720055861870372      0      0      0
0.720055861870372      0.730023771083106      0      0      0
0.730023771083106      0.740129668498331      0      0      0
0.740129668498331      0.750375464320448      0      0      0
0.750375464320448      0.76076309519728      0      0      0
0.76076309519728      0.771294524586143      0      0      0
0.771294524586143      0.781971743124969      0      0      0
0.781971743124969      0.792796769008581      0      0      0
0.792796769008581      0.803771648370161      0      0      0
0.803771648370161      0.814898455668016      0      0      0
0.814898455668016      0.826179294077686      0      0      0
0.826179294077686      0.837616295889483      0      0      0
0.837616295889483      0.849211622911536      0      0      0
0.849211622911536      0.860967466878409      0      0      0
0.860967466878409      0.872886049865385      0      0      0
0.872886049865385      0.884969624708479      0      0      0
0.884969624708479      0.897220475430265      0      0      0
0.897220475430265      0.909640917671599      0      0      0
0.909640917671599      0.922233299129318      0      0      0
0.922233299129318      0.935      0      0      0
# END HISTO1D SudakovqqbarExpOutputsThresholdDivN2LL21
# BEGIN HISTO1D SudakovqqbarExpOutputsThresholdDivN2LL22
PlotOrder=4
LineColor=orange
LineStyle=dashed 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\widetilde{\mathbf{V}}^{(2,2)}_{h,\mathrm{exp}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      284360.457563419      0      0
0.00000101384324431002      0.00000102787812403307      276650.901675457      0      0
0.00000102787812403307      0.00000104210729202498      269150.408261969      0      0
0.00000104210729202498      0.00000105653343786574      261853.307622069      0      0
0.00000105653343786574      0.00000107115928836782      254754.083821825      0      0
0.00000107115928836782      0.00000108598760809164      247847.370523879      0      0
0.00000108598760809164      0.00000110102119986811      241127.946930180      0      0
0.00000110102119986811      0.00000111626290532839      234590.733834753      0      0
0.00000111626290532839      0.00000113171560544106      228230.789783526      0      0
0.00000113171560544106      0.00000114738222105665      222043.307338311      0      0
0.00000114738222105665      0.00000116326571345971      216023.609442102      0      0
0.00000116326571345971      0.0000011793690849286      210167.145882970      0      0
0.0000011793690849286      0.00000119569537930295      204469.489853842      0      0
0.00000119569537930295      0.000001212247682559      198926.334605605      0      0
0.000001212247682559      0.00000122902912339292      193533.490190967      0      0
0.00000122902912339292      0.00000124604287381218      188286.880296641      0      0
0.00000124604287381218      0.00000126329214973512      183182.539161440      0      0
0.00000126329214973512      0.00000128078021159884      178216.608577957      0      0
0.00000128078021159884      0.00000129851036497544      173385.334975571      0      0
0.00000129851036497544      0.00000131648596119688      168685.066582562      0      0
0.00000131648596119688      0.00000133471039798844      164112.250665191      0      0
0.00000133471039798844      0.00000135318712011092      159663.430841670      0      0
0.00000135318712011092      0.00000137191962001179      155335.244468973      0      0
0.00000137191962001179      0.00000139091143848532      151124.420100523      0      0
0.00000139091143848532      0.00000141016616534188      147027.775012836      0      0
0.00000141016616534188      0.00000142968744008643      143042.212799236      0      0
0.00000142968744008643      0.00000144947895260651      139164.721028844      0      0
0.00000144947895260651      0.00000146954444386967      135392.368969051      0      0
0.00000146954444386967      0.00000148988770663059      131722.305369762      0      0
0.00000148988770663059      0.00000151051258614798      128151.756307739      0      0
0.00000151051258614798      0.00000153142298091138      124678.023089407      0      0
0.00000153142298091138      0.00000155262284337812      121298.480210536      0      0
0.00000155262284337812      0.00000157411618072032      118010.573371263      0      0
0.00000157411618072032      0.00000159590705558239      114811.817544949      0      0
0.00000159590705558239      0.0000016179995868489      111699.795099412      0      0
0.0000016179995868489      0.00000164039795042316      108672.153969114      0      0
0.00000164039795042316      0.00000166310638001652      105726.605876924      0      0
0.00000166310638001652      0.00000168612916794864      102860.924604103      0      0
0.00000168612916794864      0.00000170947066595881      100072.944307218      0      0
0.00000170947066595881      0.00000173313528602849      97360.5578806984      0      0
0.00000173313528602849      0.00000175712750121529      94721.7153638029      0      0
0.00000175712750121529      0.00000178145184649847      92154.4223907945      0      0
0.00000178145184649847      0.00000180611291963609      89656.7386831469      0      0
0.00000180611291963609      0.00000183111538203409      87226.7765826447      0      0
0.00000183111538203409      0.00000185646395962742      84862.6996242690      0      0
0.00000185646395962742      0.00000188216344377329      82562.7211477879      0      0
0.00000188216344377329      0.00000190821869215684      80325.1029470025      0      0
0.00000190821869215684      0.00000193463462970931      78148.1539556283      0      0
0.00000193463462970931      0.000001961416249539      76030.2289688165      0      0
0.000001961416249539      0.00000198856861387501      73969.7273993497      0      0
0.00000198856861387501      0.00000201609685502412      71965.0920675719      0      0
0.00000201609685502412      0.00000204400617634088      70014.8080241367      0      0
0.00000204400617634088      0.00000207230185321116      68117.4014046849      0      0
0.00000207230185321116      0.00000210098923404927      66271.4383155841      0      0
0.00000210098923404927      0.00000213007374130893      64475.5237498895      0      0
0.00000213007374130893      0.00000215956087250823      62728.3005327049      0      0
0.00000215956087250823      0.00000218945620126872      61028.4482951468      0      0
0.00000218945620126872      0.00000221976537836897      59374.6824761367      0      0
0.00000221976537836897      0.00000225049413281266      57765.7533512654      0      0
0.00000225049413281266      0.00000228164827291145      56200.4450879968      0      0
0.00000228164827291145      0.0000023132336873829      54677.5748264946      0      0
0.0000023132336873829      0.0000023452563464635      53195.9917853797      0      0
0.0000023452563464635      0.00000237772230303722      51754.5763917393      0      0
0.00000237772230303722      0.00000241063769377955      50352.2394347324      0      0
0.00000241063769377955      0.00000244400874031748      48987.9212421499      0      0
0.00000244400874031748      0.00000247784175040552      47660.5908793083      0      0
0.00000247784175040552      0.00000251214311911795      46369.2453696692      0      0
0.00000251214311911795      0.00000254691933005764      45112.9089365984      0      0
0.00000254691933005764      0.00000258217695658154      43890.6322656873      0      0
0.00000258217695658154      0.0000026179226630432      42701.4917870835      0      0
0.0000026179226630432      0.00000265416320605244      41544.5889772833      0      0
0.00000265416320605244      0.00000269090543575249      40419.0496798621      0      0
0.00000269090543575249      0.00000272815629711478      39324.0234446265      0      0
0.00000272815629711478      0.00000276592283125165      38258.6828846898      0      0
0.00000276592283125165      0.00000280421217674733      37222.2230509846      0      0
0.00000280421217674733      0.00000284303157100718      36213.8608237388      0      0
0.00000284303157100718      0.00000288238835162573      35232.8343204561      0      0
0.00000288238835162573      0.00000292228995777364      34278.4023199523      0      0
0.00000292228995777364      0.00000296274393160382      33349.8437020132      0      0
0.00000296274393160382      0.00000300375791967704      32446.4569022485      0      0
0.00000300375791967704      0.00000304533967440728      31567.5593817316      0      0
0.00000304533967440728      0.0000030874970555271      30712.4871110233      0      0
0.0000030874970555271      0.00000313023803157323      29880.5940681888      0      0
0.00000313023803157323      0.00000317357068139281      29071.2517504298      0      0
0.00000317357068139281      0.00000321750319567045      28283.8486989609      0      0
0.00000321750319567045      0.00000326204387847638      27517.7900367729      0      0
0.00000326204387847638      0.00000330720114883614      26772.4970189313      0      0
0.00000330720114883614      0.00000335298354232185      26047.4065950722      0      0
0.00000335298354232185      0.00000339939971266569      25341.9709837630      0      0
0.00000339939971266569      0.00000344645843339553      24655.6572584075      0      0
0.00000344645843339553      0.00000349416859949336      23987.9469443816      0      0
0.00000349416859949336      0.00000354253922907654      23338.3356270943      0      0
0.00000354253922907654      0.00000359157946510248      22706.3325706799      0      0
0.00000359157946510248      0.00000364129857709674      22091.4603470303      0      0
0.00000364129857709674      0.00000369170596290522      21493.2544748893      0      0
0.00000369170596290522      0.00000374281115047047      20911.2630687342      0      0
0.00000374281115047047      0.0000037946237996327      20345.0464971810      0      0
0.0000037946237996327      0.00000384715370395563      19794.1770506530      0      0
0.00000384715370395563      0.00000390041079257769      19258.2386180632      0      0
0.00000390041079257769      0.00000395440513208878      18736.8263722652      0      0
0.00000395440513208878      0.00000400914692843308      18229.5464640350      0      0
0.00000400914692843308      0.00000406464652883815      17736.0157243518      0      0
0.00000406464652883815      0.00000412091442377072      17255.8613747544      0      0
0.00000412091442377072      0.00000417796124891967      16788.7207455514      0      0
0.00000417796124891967      0.00000423579778720626      16334.2410016750      0      0
0.00000423579778720626      0.0000042944349708224      15892.0788759697      0      0
0.0000042944349708224      0.00000435388388329698      15461.9004097135      0      0
0.00000435388388329698      0.00000441415576159092      15043.3807001779      0      0
0.00000441415576159092      0.0000044752619982211      14636.2036550326      0      0
0.0000044752619982211      0.00000453721414341383      14240.0617534125      0      0
0.00000453721414341383      0.00000460002390728798      13854.6558134635      0      0
0.00000460002390728798      0.0000046637031620685      13479.6947661935      0      0
0.0000046637031620685      0.00000472826394433043      13114.8954354559      0      0
0.00000472826394433043      0.00000479371845727405      12759.9823239011      0      0
0.00000479371845727405      0.00000486007907303155      12414.6874047322      0      0
0.00000486007907303155      0.00000492735833500554      12078.7499191090      0      0
0.00000492735833500554      0.00000499556896024003      11751.9161790462      0      0
0.00000499556896024003      0.00000506472384182418      11433.9393756575      0      0
0.00000506472384182418      0.00000513483605132934      11124.5793925999      0      0
0.00000513483605132934      0.00000520591884127979      10823.6026245774      0      0
0.00000520591884127979      0.00000527798564765776      10530.7818007675      0      0
0.00000527798564765776      0.00000535105009244307      10245.8958130361      0      0
0.00000535105009244307      0.00000542512598618791      9968.72954881114      0      0
0.00000542512598618791      0.00000550022733062734      9699.07372848914      0      0
0.00000550022733062734      0.00000557636832132587      9436.72474725128      0      0
0.00000557636832132587      0.00000565356335036064      9181.48452116937      0      0
0.00000565356335036064      0.00000573182700904185      8933.16033748551      0      0
0.00000573182700904185      0.00000581117409067079      8691.56470895235      0      0
0.00000581117409067079      0.000005891619593336      8456.51523212358      0      0
0.000005891619593336      0.00000597317872274825      8227.83444948766      0      0
0.00000597317872274825      0.00000605586689511467      8005.34971534059      0      0
0.00000605586689511467      0.0000061396997400527      7788.89306529615      0      0
0.0000061396997400527      0.00000622469310354442      7578.30108933514      0      0
0.00000622469310354442      0.00000631086305093168      7373.41480829755      0      0
0.00000631086305093168      0.0000063982258699528      7174.07955372423      0      0
0.0000063982258699528      0.00000648679807382125      6980.14485095736      0      0
0.00000648679807382125      0.00000657659640434692      6791.46430541122      0      0
0.00000657659640434692      0.00000666763783510069      6607.89549192726      0      0
0.00000666763783510069      0.00000675993957462272      6429.29984713001      0      0
0.00000675993957462272      0.0000068535190696752      6255.54256470218      0      0
0.0000068535190696752      0.00000694839400854009      6086.49249349997      0      0
0.00000694839400854009      0.00000704458232436258      5922.02203843146      0      0
0.00000704458232436258      0.00000714210219854078      5762.00706402325      0      0
0.00000714210219854078      0.00000724097206416231      5606.32680060230      0      0
0.00000724097206416231      0.00000734121060948854      5454.86375302213      0      0
0.00000734121060948854      0.000007442836781487      5307.50361186441      0      0
0.000007442836781487      0.00000754586978941272      5164.13516704865      0      0
0.00000754586978941272      0.00000765032910843916      5024.65022378494      0      0
0.00000765032910843916      0.00000775623448333934      4888.94352080586      0      0
0.00000775623448333934      0.00000786360593221801      4756.91265081607      0      0
0.00000786360593221801      0.00000797246375029542      4628.45798309921      0      0
0.00000797246375029542      0.00000808282851374354      4503.48258822369      0      0
0.00000808282851374354      0.00000819472108357529      4381.89216479049      0      0
0.00000819472108357529      0.00000830816260958769      4263.59496816745      0      0
0.00000830816260958769      0.00000842317453435958      4148.50174115635      0      0
0.00000842317453435958      0.00000853977859730466      4036.52564654019      0      0
0.00000853977859730466      0.00000865799683878063      3927.58220145982      0      0
0.00000865799683878063      0.00000877785160425524      3821.58921357020      0      0
0.00000877785160425524      0.00000889936554853005      3718.46671892814      0      0
0.00000889936554853005      0.00000902256164002253      3618.13692156436      0      0
0.00000902256164002253      0.00000914746316510757      3520.52413469449      0      0
0.00000914746316510757      0.00000927409373251906      3425.55472352426      0      0
0.00000927409373251906      0.00000940247727781235      3333.15704960581      0      0
0.00000940247727781235      0.00000953263806788851      3243.26141670305      0      0
0.00000953263806788851      0.00000966460070558129      3155.80001812510      0      0
0.00000966460070558129      0.00000979839013430744      3070.70688548794      0      0
0.00000979839013430744      0.00000993403164278155      2987.91783886573      0      0
0.00000993403164278155      0.000010071550869796      2907.37043829385      0      0
0.000010071550869796      0.0000102109738090674      2829.00393658723      0      0
0.0000102109738090674      0.0000103523268141496      2752.75923343811      0      0
0.0000103523268141496      0.000010495636603415      2678.57883075877      0      0
0.000010495636603415      0.0000106409302651053      2606.40678923512      0      0
0.0000106409302651053      0.000010788235262451      2536.18868605869      0      0
0.000010788235262451      0.0000109375794388631      2467.87157380476      0      0
0.0000109375794388631      0.0000110889910231955      2401.40394042571      0      0
0.0000110889910231955      0.0000112424986350812      2336.73567032933      0      0
0.0000112424986350812      0.0000113981312903417      2273.81800651257      0      0
0.0000113981312903417      0.0000115559184064716      2212.60351372222      0      0
0.0000115559184064716      0.000011715889808199      2153.04604261461      0      0
0.000011715889808199      0.0000118780757331232      2095.10069488722      0      0
0.0000118780757331232      0.0000120425068374297      2038.72378935591      0      0
0.0000120425068374297      0.0000122092142016854      1983.87282895206      0      0
0.0000122092142016854      0.0000123782293367127      1930.50646861467      0      0
0.0000123782293367127      0.0000125495841895462      1878.58448405324      0      0
0.0000125495841895462      0.0000127233111494713      1828.06774135764      0      0
0.0000127233111494713      0.0000128994430541458      1778.91816743225      0      0
0.0000128994430541458      0.0000130780131958075      1731.09872123169      0      0
0.0000130780131958075      0.0000132590553275668      1684.57336577675      0      0
0.0000132590553275668      0.0000134426036697863      1639.30704092910      0      0
0.0000134426036697863      0.00001362869291655      1595.26563690430      0      0
0.00001362869291655      0.00001381735824222      1552.41596850309      0      0
0.00001381735824222      0.0000140086353080861      1510.72575004150      0      0
0.0000140086353080861      0.0000142025602691059      1470.16357096074      0      0
0.0000142025602691059      0.0000143991697807389      1430.69887209854      0      0
0.0000143991697807389      0.0000145985010058751      1392.30192260392      0      0
0.0000145985010058751      0.0000148005916218595      1354.94379747800      0      0
0.0000148005916218595      0.0000150054798276138      1318.59635572384      0      0
0.0000150054798276138      0.0000152132043508565      1283.23221908878      0      0
0.0000152132043508565      0.0000154238044554237      1248.82475138322      0      0
0.0000154238044554237      0.0000156373199486901      1215.34803836029      0      0
0.0000156373199486901      0.0000158537911890937      1182.77686814102      0      0
0.0000158537911890937      0.0000160732590937644      1151.08671217038      0      0
0.0000160732590937644      0.0000162957651462576      1120.25370668975      0      0
0.0000162957651462576      0.000016521351404396      1090.25463471176      0      0
0.000016521351404396      0.0000167500605082187      1061.06690848388      0      0
0.0000167500605082187      0.0000169819356880416      1032.66855242767      0      0
0.0000169819356880416      0.0000172170207726282      1005.03818654048      0      0
0.0000172170207726282      0.0000174553601974744      978.155010247397      0      0
0.0000174553601974744      0.0000176969990132074      951.998786690956      0      0
0.0000176969990132074      0.0000179419828941014      926.549827446917      0      0
0.0000179419828941014      0.0000181903581467107      901.788977654467      0      0
0.0000181903581467107      0.0000184421717186223      877.697601549634      0      0
0.0000184421717186223      0.0000186974712073306      854.257568390982      0      0
0.0000186974712073306      0.0000189563048692332      831.451238766933      0      0
0.0000189563048692332      0.0000192187216287532      809.261451274386      0      0
0.0000192187216287532      0.0000194847710875863      787.671509558545      0      0
0.0000194847710875863      0.0000197545035340766      766.665169704173      0      0
0.0000197545035340766      0.000020027969952722      746.226627968734      0      0
0.000020027969952722      0.0000203052220338112      726.340508848156      0      0
0.0000203052220338112      0.0000205863121831945      706.991853466190      0      0
0.0000205863121831945      0.0000208712935321888      688.166108278599      0      0
0.0000208712935321888      0.000021160219947621      669.849114083618      0      0
0.000021160219947621      0.0000214531460420097      652.027095330409      0      0
0.0000214531460420097      0.0000217501271838877      634.686649717400      0      0
0.0000217501271838877      0.0000220512195082683      617.814738072674      0      0
0.0000220512195082683      0.0000223564799272551      601.398674508729      0      0
0.0000223564799272551      0.0000226659661408002      585.426116844201      0      0
0.0000226659661408002      0.0000229797366476099      569.885057285284      0      0
0.0000229797366476099      0.0000232978507562027      554.763813359819      0      0
0.0000232978507562027      0.0000236203685961192      540.051019097193      0      0
0.0000236203685961192      0.000023947351129288      525.735616447387      0      0
0.000023947351129288      0.0000242788601615485      511.806846932685      0      0
0.0000242788601615485      0.0000246149583543337      498.254243525735      0      0
0.0000246149583543337      0.0000249557092365137      485.067622747823      0      0
0.0000249557092365137      0.0000253011772164045      472.237076981395      0      0
0.0000253011772164045      0.0000256514275939423      459.752966991001      0      0
0.0000256514275939423      0.0000260065265730261      447.605914647032      0      0
0.0000260065265730261      0.0000263665412740315      435.786795846734      0      0
0.0000263665412740315      0.0000267315397464981      424.286733627149      0      0
0.0000267315397464981      0.0000271015909819919      413.097091464797      0      0
0.0000271015909819919      0.0000274767649271459      402.209466757008      0      0
0.0000274767649271459      0.0000278571324968813      391.615684480008      0      0
0.0000278571324968813      0.0000282427655878122      381.307791018939      0      0
0.0000282427655878122      0.0000286337370918349      371.278048165170      0      0
0.0000286337370918349      0.0000290301209099061      361.518927276357      0      0
0.0000290301209099061      0.0000294319919660113      352.023103594839      0      0
0.0000294319919660113      0.0000298394262213274      342.783450720074      0      0
0.0000298394262213274      0.00003025250068858      333.793035230945      0      0
0.00003025250068858      0.000030671293446601      325.045111453868      0      0
0.000030671293446601      0.0000310958836550867      316.533116372752      0      0
0.0000310958836550867      0.00003152635156956      308.250664676964      0      0
0.00003152635156956      0.000031962778556541      300.191543943557      0      0
0.000031962778556541      0.0000324052471089262      292.349709950122      0      0
0.0000324052471089262      0.0000328538408615817      284.719282114724      0      0
0.0000328538408615817      0.000033308644607151      277.294539059478      0      0
0.000033308644607151      0.0000337697443120835      270.069914294406      0      0
0.0000337697443120835      0.0000342372271328825      263.039992018330      0      0
0.0000342372271328825      0.0000347111814325807      256.199503033610      0      0
0.0000347111814325807      0.0000351916967974413      249.543320771659      0      0
0.0000351916967974413      0.0000356788640538924      243.066457426221      0      0
0.0000356788640538924      0.0000361727752856944      236.764060191494      0      0
0.0000361727752856944      0.0000366735238513458      230.631407602265      0      0
0.0000366735238513458      0.0000371812044017293      224.663905973276      0      0
0.0000371812044017293      0.0000376959128980032      218.857085935153      0      0
0.0000376959128980032      0.0000382177466297395      213.206599064264      0      0
0.0000382177466297395      0.0000387468042333134      207.708214603972      0      0
0.0000387468042333134      0.0000392831857105477      202.357816274798      0      0
0.0000392831857105477      0.0000398269924476147      197.151399171101      0      0
0.0000398269924476147      0.0000403783272342003      192.085066741910      0      0
0.0000403783272342003      0.0000409372942829333      187.155027853651      0      0
0.0000409372942829333      0.0000415039992490831      182.357593932527      0      0
0.0000415039992490831      0.000042078549250531      177.689176184426      0      0
0.000042078549250531      0.0000426610528880173      173.146282890217      0      0
0.0000426610528880173      0.0000432516202656688      168.725516774436      0      0
0.0000432516202656688      0.0000438503630118107      164.423572445338      0      0
0.0000438503630118107      0.0000444573943000663      160.237233904405      0      0
0.0000444573943000663      0.0000450728288707489      156.163372123430      0      0
0.0000450728288707489      0.0000456967830525504      152.198942687329      0      0
0.0000456967830525504      0.0000463293747845289      148.340983500928      0      0
0.0000463293747845289      0.0000469707236384016      144.586612557974      0      0
0.0000469707236384016      0.0000476209508411464      140.933025770693      0      0
0.0000476209508411464      0.0000482801792979158      137.377494858265      0      0
0.0000482801792979158      0.0000489485336152684      133.917365292607      0      0
0.0000489485336152684      0.0000496261401247217      130.550054299926      0      0
0.0000496261401247217      0.0000503131269066316      127.273048916527      0      0
0.0000503131269066316      0.0000510096238144011      124.083904097418      0      0
0.0000510096238144011      0.000051715762499026      120.980240876267      0      0
0.000051715762499026      0.000052431676433979      117.959744575343      0      0
0.000052431676433979      0.0000531575009404385      115.020163064081      0      0
0.0000531575009404385      0.0000538933732128671      112.159305064943      0      0
0.0000538933732128671      0.0000546394323449439      109.375038505330      0      0
0.0000546394323449439      0.0000553958193558558      106.665288914262      0      0
0.0000553958193558558      0.0000561626772169526      104.028037862648      0      0
0.0000561626772169526      0.0000569401508787716      101.461321445942      0      0
0.0000569401508787716      0.0000577283872984359      98.9632288080700      0      0
0.0000577283872984359      0.0000585275354674316      96.5319007054751      0      0
0.0000585275354674316      0.0000593377464397706      94.1655281102342      0      0
0.0000593377464397706      0.0000601591733605423      91.8623508511648      0      0
0.0000601591733605423      0.0000609919714948611      89.6206562919073      0      0
0.0000609919714948611      0.0000618362982572143      87.4387780449813      0      0
0.0000618362982572143      0.0000626923132412161      85.3150947208439      0      0
0.0000626923132412161      0.0000635601782497746      83.2480287110039      0      0
0.0000635601782497746      0.0000644400573256746      81.2360450042728      0      0
0.0000644400573256746      0.0000653321167825856      79.2776500352562      0      0
0.0000653321167825856      0.0000662365252364977      77.3713905642144      0      0
0.0000662365252364977      0.0000671534536375933      75.5158525874454      0      0
0.0000671534536375933      0.0000680830753025601      73.7096602773627      0      0
0.0000680830753025601      0.0000690255659473509      71.9514749514672      0      0
0.0000690255659473509      0.0000699811037203975      70.2399940694303      0      0
0.0000699811037203975      0.0000709498692362838      68.5739502575282      0      0
0.0000709498692362838      0.0000719320456098856      66.9521103596855      0      0
0.0000719320456098856      0.0000729278184909828      65.3732745144097      0      0
0.0000729278184909828      0.0000739373760993502      63.8362752569137      0      0
0.0000739373760993502      0.0000749609092603353      62.3399766457426      0      0
0.0000749609092603353      0.0000759986114409274      60.8832734132428      0      0
0.0000759986114409274      0.0000770506787863264      59.4650901392232      0      0
0.0000770506787863264      0.0000781173101570184      58.0843804471808      0      0
0.0000781173101570184      0.0000791987071663636      56.7401262224756      0      0
0.0000791987071663636      0.0000802950742187053      55.4313368518591      0      0
0.0000802950742187053      0.000081406618548006      54.1570484837740      0      0
0.000081406618548006      0.0000825335502570186      52.9163233088585      0      0
0.0000825335502570186      0.0000836760823569998      51.7082488601056      0      0
0.0000836760823569998      0.0000848344308079731      50.5319373321381      0      0
0.0000848344308079731      0.0000860088145595493      49.3865249190784      0      0
0.0000860088145595493      0.0000871994555923124      48.2711711705024      0      0
0.0000871994555923124      0.0000884065789597775      47.1850583649836      0      0
0.0000884065789597775      0.0000896304128309307      46.1273909007410      0      0
0.0000896304128309307      0.0000908711885333572      45.0973947029245      0      0
0.0000908711885333572      0.0000921291405969664      44.0943166470760      0      0
0.0000921291405969664      0.0000934045067983223      43.1174239983224      0      0
0.0000934045067983223      0.0000946975282055884      42.1660038658640      0      0
0.0000946975282055884      0.0000960084492240934      41.2393626723364      0      0
0.0000960084492240934      0.0000973375176425286      40.3368256376322      0      0
0.0000973375176425286      0.000098684984679785      39.4577362767818      0      0
0.000098684984679785      0.000100051105032438      38.6014559115017      0      0
0.000100051105032438      0.000101436136922889      37.7673631950289      0      0
0.000101436136922889      0.000102840342148178      36.9548536498703      0      0
0.000102840342148178      0.000104263986129461      36.1633392181067      0      0
0.000104263986129461      0.000105707337962187      35.3922478238982      0      0
0.000105707337962187      0.00010717067046696      34.6410229478482      0      0
0.00010717067046696      0.000108654260241103      33.9091232128932      0      0
0.000108654260241103      0.000110158387710945      33.1960219813931      0      0
0.000110158387710945      0.000111683337184825      32.5012069631050      0      0
0.000111683337184825      0.000113229396906833      31.8241798337331      0      0
0.000113229396906833      0.00011479685911129      31.1644558637557      0      0
0.00011479685911129      0.000116386020077991      30.5215635572354      0      0
0.000116386020077991      0.000117997180188201      29.8950443003321      0      0
0.000117997180188201      0.00011963064398144      29.2844520192388      0      0
0.00011963064398144      0.00012128672021304      28.6893528472750      0      0
0.00012128672021304      0.00012296572191251      28.1093248008745      0      0
0.00012296572191251      0.000124667966442703      27.5439574642143      0      0
0.000124667966442703      0.000126393775559803      26.9928516822376      0      0
0.000126393775559803      0.000128143475474143      26.4556192618316      0      0
0.000128143475474143      0.000129917396911867      25.9318826809250      0      0
0.000129917396911867      0.000131715875177439      25.4212748052815      0      0
0.000131715875177439      0.000133539250217029      24.9234386127670      0      0
0.000133539250217029      0.00013538786668276      24.4380269248774      0      0
0.00013538786668276      0.000137262073997862      23.9647021453207      0      0
0.000137262073997862      0.000139162226422714      23.5031360054509      0      0
0.000139162226422714      0.00014108868312181      23.0530093163586      0      0
0.00014108868312181      0.000143041808231644      22.6140117274297      0      0
0.000143041808231644      0.000145021970929542      22.1858414911874      0      0
0.000145021970929542      0.00014702954550344      21.7682052342405      0      0
0.00014702954550344      0.000149064911422635      21.3608177341646      0      0
0.000149064911422635      0.00015112845340951      20.9634017021494      0      0
0.00015112845340951      0.000153220561512254      20.5756875712496      0      0
0.000153220561512254      0.000155341631178586      20.1974132900836      0      0
0.000155341631178586      0.000157492063330508      19.8283241218267      0      0
0.000157492063330508      0.000159672264440082      19.4681724483530      0      0
0.000159672264440082      0.00016188264660626      19.1167175793823      0      0
0.00016188264660626      0.000164123627632783      18.7737255664963      0      0
0.000164123627632783      0.00016639563110715      18.4389690218883      0      0
0.00016639563110715      0.000168699086480686      18.1122269417203      0      0
0.000168699086480686      0.000171034429149716      17.7932845339606      0      0
0.000171034429149716      0.00017340210053786      17.4819330505826      0      0
0.00017340210053786      0.000175802548179476      17.1779696240080      0      0
0.000175802548179476      0.000178236225804249      16.8811971076819      0      0
0.000178236225804249      0.000180703593422953      16.5914239206702      0      0
0.000180703593422953      0.000183205117414405      16.3084638961750      0      0
0.000183205117414405      0.000185741270613619      16.0321361338656      0      0
0.000185741270613619      0.000188312532401177      15.7622648559266      0      0
0.000188312532401177      0.000190919388793845      15.4986792667280      0      0
0.000190919388793845      0.000193562332536437      15.2412134160262      0      0
0.000193562332536437      0.000196241863194957      14.9897060656044      0      0
0.000196241863194957      0.000198958487251018      14.7440005592698      0      0
0.000198958487251018      0.000201712718197586      14.5039446961211      0      0
0.000201712718197586      0.000204505076636033      14.2693906070073      0      0
0.000204505076636033      0.000207336090374545      14.0401946340999      0      0
0.000207336090374545      0.000210206294527884      13.8162172135020      0      0
0.000210206294527884      0.000213116231618538      13.5973227608210      0      0
0.000213116231618538      0.000216066451679264      13.3833795596358      0      0
0.000216066451679264      0.000219057512357059      13.1742596527871      0      0
0.000219057512357059      0.000222089979018563      12.9698387364258      0      0
0.000222089979018563      0.000225164424856924      12.7699960567542      0      0
0.000225164424856924      0.000228281431000144      12.5746143093973      0      0
0.000228281431000144      0.00023144158662092      12.3835795413430      0      0
0.00023144158662092      0.000234645489048012      12.1967810553919      0      0
0.000234645489048012      0.000237893743879147      12.0141113170591      0      0
0.000237893743879147      0.000241186965095492      11.8354658638715      0      0
0.000241186965095492      0.000244525775177701      11.6607432170070      0      0
0.000244525775177701      0.000247910805223583      11.4898447952208      0      0
0.000247910805223583      0.000251342695067386      11.3226748310090      0      0
0.000251342695067386      0.000254822093400743      11.1591402889562      0      0
0.000254822093400743      0.00025834965789528      10.9991507862213      0      0
0.00025834965789528      0.000261926055326934      10.8426185151102      0      0
0.000261926055326934      0.000265551961701985      10.6894581676902      0      0
0.000265551961701985      0.00026922806238483      10.5395868623997      0      0
0.00026922806238483      0.000272955052227537      10.3929240726088      0      0
0.000272955052227537      0.000276733635701177      10.2493915570856      0      0
0.000276733635701177      0.000280564527028988      10.1089132923272      0      0
0.000280564527028988      0.000284448450321376      9.97141540671222      0      0
0.000284448450321376      0.000288386139712781      9.83682611643339      0      0
0.000288386139712781      0.000292378339500449      9.70507566317125      0      0
0.000292378339500449      0.000296425804285111      9.57609625346838      0      0
0.000296425804285111      0.000300529299113624      9.44982199976606      0      0
0.000300529299113624      0.000304689599623573      9.32618886306519      0      0
0.000304689599623573      0.000308907492189884      9.20513459717464      0      0
0.000308907492189884      0.000313183774073464      9.08659869451024      0      0
0.000313183774073464      0.000317519253571897      8.97052233340894      0      0
0.000317519253571897      0.000321914750172228      8.85684832692299      0      0
0.000321914750172228      0.000326371094705861      8.74552107305969      0      0
0.000326371094705861      0.000330889129505603      8.63648650643309      0      0
0.000330889129505603      0.000335469708564879      8.52969205129438      0      0
0.000335469708564879      0.000340113697699154      8.42508657590860      0      0
0.000340113697699154      0.000344821974709588      8.32262034824565      0      0
0.000344821974709588      0.000349595429548956      8.22224499295438      0      0
0.000349595429548956      0.000354434964489868      8.12391344958904      0      0
0.000354434964489868      0.000359341494295315      8.02757993205784      0      0
0.000359341494295315      0.000364315946391572      7.93319988926412      0      0
0.000364315946391572      0.000369359261043507      7.84072996691111      0      0
0.000369359261043507      0.000374472391532301      7.75012797044170      0      0
0.000374472391532301      0.00037965630433564      7.66135282908530      0      0
0.00037965630433564      0.000384911979310397      7.57436456098441      0      0
0.000384911979310397      0.000390240409877844      7.48912423937395      0      0
0.000390240409877844      0.000395642603211426      7.40559395978691      0      0
0.000395642603211426      0.000401119580427133      7.32373680826053      0      0
0.000401119580427133      0.000406672376776519      7.24351683051760      0      0
0.000406672376776519      0.000412302041842373      7.16489900209790      0      0
0.000412302041842373      0.000418009639737117      7.08784919941547      0      0
0.000418009639737117      0.000423796249303941      7.01233417171776      0      0
0.000423796249303941      0.000429662964320725      6.93832151392320      0      0
0.000429662964320725      0.000435610893706785      6.86577964031414      0      0
0.000435610893706785      0.000441641161732474      6.79467775906275      0      0
0.000441641161732474      0.000447754908231697      6.72498584756770      0      0
0.000447754908231697      0.000453953288817359      6.65667462858005      0      0
0.000453953288817359      0.000460237475099795      6.58971554709706      0      0
0.000460237475099795      0.000466608654908228      6.52408074800334      0      0
0.000466608654908228      0.000473068032515292      6.45974305443880      0      0
0.000473068032515292      0.000479616828864662      6.39667594687362      0      0
0.000479616828864662      0.000486256281801832      6.33485354287062      0      0
0.000486256281801832      0.000492987646308097      6.27425057751609      0      0
0.000492987646308097      0.000499812194737762      6.21484238450020      0      0
0.000499812194737762      0.000506731217058643      6.15660487782875      0      0
0.000506731217058643      0.0005137460210959      6.09951453414834      0      0
0.0005137460210959      0.000520857932779231      6.04354837566739      0      0
0.000520857932779231      0.000528068296393506      5.98868395365583      0      0
0.000528068296393506      0.000535378474832857      5.93489933250656      0      0
0.000535378474832857      0.000542789849858294      5.88217307434236      0      0
0.000542789849858294      0.000550303822358882      5.83048422415201      0      0
0.000550303822358882      0.000557921812616533      5.77981229543990      0      0
0.000557921812616533      0.000565645260574473      5.73013725637364      0      0
0.000565645260574473      0.00057347562610941      5.68143951641469      0      0
0.00057347562610941      0.000581414389307485      5.63369991341708      0      0
0.000581414389307485      0.000589463050744029      5.58689970117981      0      0
0.000589463050744029      0.000597623131767208      5.54102053743890      0      0
0.000597623131767208      0.000605896174785581      5.49604447228504      0      0
0.000605896174785581      0.000614283743559644      5.45195393699354      0      0
0.000614283743559644      0.000622787423497414      5.40873173325310      0      0
0.000622787423497414      0.000631408821954096      5.36636102278069      0      0
0.000631408821954096      0.000640149568535908      5.32482531730978      0      0
0.000640149568535908      0.000649011315408104      5.28410846893948      0      0
0.000649011315408104      0.000657995737607266      5.24419466083270      0      0
0.000657995737607266      0.000667104533357915      5.20506839825132      0      0
0.000667104533357915      0.00067633942439351      5.16671449991696      0      0
0.00067633942439351      0.000685702156281888      5.12911808968604      0      0
0.000685702156281888      0.000695194498755206      5.09226458852817      0      0
0.000695194498755206      0.000704818246044455      5.05613970679703      0      0
0.000704818246044455      0.000714575217218609      5.02072943678336      0      0
0.000714575217218609      0.000724467256528451      4.98602004553988      0      0
0.000724467256528451      0.000734496233755185      4.95199806796797      0      0
0.000734496233755185      0.000744664044563847      4.91865030015666      0      0
0.000744664044563847      0.000754972610861632      4.88596379296420      0      0
0.000754972610861632      0.000765423881161163      4.85392584583325      0      0
0.000765423881161163      0.0007760198309488      4.82252400083046      0      0
0.0007760198309488      0.000786762463058045      4.79174603690187      0      0
0.000786762463058045      0.00079765380804811      4.76157996433562      0      0
0.00079765380804811      0.000808695924587738      4.73201401942359      0      0
0.000808695924587738      0.000819890899844323      4.70303665931412      0      0
0.000819890899844323      0.00083124084987843      4.67463655704779      0      0
0.00083124084987843      0.000842747920043766      4.64680259676898      0      0
0.000842747920043766      0.000854414285392693      4.61952386910558      0      0
0.000854414285392693      0.000866242151087355      4.59278966670995      0      0
0.000866242151087355      0.000878233752816494      4.56658947995415      0      0
0.000878233752816494      0.000890391357218039      4.54091299277279      0      0
0.000890391357218039      0.000902717262307538      4.51575007864701      0      0
0.000902717262307538      0.000915213797912533      4.49109079672344      0      0
0.000915213797912533      0.000927883326112938      4.46692538806202      0      0
0.000927883326112938      0.000940728241687513      4.44324427200700      0      0
0.000940728241687513      0.000953750972566528      4.42003804267529      0      0
0.000953750972566528      0.000966953980290686      4.39729746555706      0      0
0.000966953980290686      0.000980339760476396      4.37501347422309      0      0
0.000980339760476396      0.000993910843287497      4.35317716713413      0      0
0.000993910843287497      0.0010076697939135      4.33177980454721      0      0
0.0010076697939135      0.00102161921305448      4.31081280551458      0      0
0.00102161921305448      0.0010357617374126      4.29026774497051      0      0
0.0010357617374126      0.00105010004019057      4.27013635090205      0      0
0.00105010004019057      0.00106463683159689      4.25041050159941      0      0
0.00106463683159689      0.00107937485935813      4.23108222298222      0      0
0.00107937485935813      0.00109431690923832      4.21214368599799      0      0
0.00109431690923832      0.00110946580556549      4.19358720408905      0      0
0.00110946580556549      0.00112482441176555      4.17540523072477      0      0
0.00112482441176555      0.00114039563090349      4.15759035699578      0      0
0.00114039563090349      0.00115618240623217      4.14013530926709      0      0
0.00115618240623217      0.00117218772174859      4.12303294688727      0      0
0.00117218772174859      0.00118841460275796      4.10627625995082      0      0
0.00118841460275796      0.00120486611644553      4.08985836711125      0      0
0.00120486611644553      0.00122154537245635      4.07377251344230      0      0
0.00122154537245635      0.00123845552348304      4.05801206834493      0      0
0.00123845552348304      0.00125559976586171      4.04257052349795      0      0
0.00125559976586171      0.00127298134017614      4.02744149085018      0      0
0.00127298134017614      0.00129060353187029      4.01261870065202      0      0
0.00129060353187029      0.00130846967186935      3.99809599952486      0      0
0.00130846967186935      0.00132658313720929      3.98386734856631      0      0
0.00132658313720929      0.00134494735167523      3.96992682148974      0      0
0.00134494735167523      0.00136356578644858      3.95626860279666      0      0
0.00136356578644858      0.00138244196076317      3.94288698598034      0      0
0.00138244196076317      0.00140157944257044      3.92977637175950      0      0
0.00140157944257044      0.00142098184921384      3.91693126634065      0      0
0.00142098184921384      0.00144065284811262      3.90434627970809      0      0
0.00144065284811262      0.00146059615745496      3.89201612394034      0      0
0.00146059615745496      0.00148081554690089      3.87993561155210      0      0
0.00148081554690089      0.00150131483829471      3.86809965386072      0      0
0.00150131483829471      0.00152209790638749      3.85650325937634      0      0
0.00152209790638749      0.00154316867956938      3.84514153221498      0      0
0.00154316867956938      0.00156453114061223      3.83400967053372      0      0
0.00156453114061223      0.00158618932742236      3.82310296498738      0      0
0.00158618932742236      0.00160814733380381      3.81241679720600      0      0
0.00160814733380381      0.00163040931023216      3.80194663829265      0      0
0.00163040931023216      0.00165297946463904      3.79168804734093      0      0
0.00165297946463904      0.00167586206320748      3.78163666997180      0      0
0.00167586206320748      0.00169906143117836      3.77178823688917      0      0
0.00169906143117836      0.00172258195366789      3.76213856245394      0      0
0.00172258195366789      0.00174642807649655      3.75268354327616      0      0
0.00174642807649655      0.00177060430702936      3.74341915682481      0      0
0.00177060430702936      0.00179511521502795      3.73434146005514      0      0
0.00179511521502795      0.00181996543351421      3.72544658805307      0      0
0.00181996543351421      0.00184515965964614      3.71673075269659      0      0
0.00184515965964614      0.00187070265560561      3.70819024133378      0      0
0.00187070265560561      0.00189659924949857      3.69982141547739      0      0
0.00189659924949857      0.00192285433626758      3.69162070951575      0      0
0.00192285433626758      0.00194947287861711      3.68358462943971      0      0
0.00194947287861711      0.00197645990795156      3.67570975158576      0      0
0.00197645990795156      0.00200382052532629      3.66799272139491      0      0
0.00200382052532629      0.00203155990241182      3.66043025218733      0      0
0.00203155990241182      0.00205968328247135      3.65301912395273      0      0
0.00205968328247135      0.00208819598135186      3.64575618215614      0      0
0.00208819598135186      0.00211710338848892      3.63863833655928      0      0
0.00211710338848892      0.00214641096792534      3.63166256005723      0      0
0.00214641096792534      0.00217612425934403      3.62482588753041      0      0
0.00217612425934403      0.00220624887911509      3.61812541471180      0      0
0.00220624887911509      0.00223679052135739      3.61155829706928      0      0
0.00223679052135739      0.00226775495901488      3.60512174870308      0      0
0.00226775495901488      0.00229914804494778      3.59881304125825      0      0
0.00229914804494778      0.00233097571303889      3.59262950285212      0      0
0.00233097571303889      0.00236324397931521      3.58656851701661      0      0
0.00236324397931521      0.00239595894308506      3.58062752165541      0      0
0.00239595894308506      0.00242912678809096      3.57480400801596      0      0
0.00242912678809096      0.00246275378367852      3.56909551967614      0      0
0.00246275378367852      0.00249684628598141      3.56349965154559      0      0
0.00249684628598141      0.00253141073912281      3.55801404888165      0      0
0.00253141073912281      0.0025664536764335      3.55263640631986      0      0
0.0025664536764335      0.00260198172168671      3.54736446691885      0      0
0.00260198172168671      0.00263800159035023      3.54219602121966      0      0
0.00263800159035023      0.00267452009085567      3.53712890631939      0      0
0.00267452009085567      0.00271154412588544      3.53216100495909      0      0
0.00271154412588544      0.00274908069367747      3.52729024462573      0      0
0.00274908069367747      0.00278713688934801      3.52251459666839      0      0
0.00278713688934801      0.00282571990623272      3.51783207542833      0      0
0.00282571990623272      0.00286483703724639      3.51324073738299      0      0
0.00286483703724639      0.00290449567626138      3.50873868030384      0      0
0.00290449567626138      0.00294470331950526      3.50432404242790      0      0
0.00294470331950526      0.0029854675669777      3.49999500164291      0      0
0.0029854675669777      0.00302679612388701      3.49574977468600      0      0
0.00302679612388701      0.0030686968021066      3.49158661635579      0      0
0.0030686968021066      0.00311117752165154      3.48750381873771      0      0
0.00311117752165154      0.0031542463121756      3.48349971044266      0      0
0.0031542463121756      0.00319791131448903      3.47957265585861      0      0
0.00319791131448903      0.00324218078209728      3.47572105441520      0      0
0.00324218078209728      0.0032870630827611      3.47194333986120      0      0
0.0032870630827611      0.00333256670007821      3.46823797955466      0      0
0.00333256670007821      0.00337870023508683      3.46460347376565      0      0
0.00337870023508683      0.00342547240789146      3.46103835499146      0      0
0.00342547240789146      0.00347289205931113      3.45754118728410      0      0
0.00347289205931113      0.00352096815255051      3.45411056559009      0      0
0.00352096815255051      0.00356970977489406      3.45074511510214      0      0
0.00356970977489406      0.00361912613942378      3.44744349062294      0      0
0.00361912613942378      0.0036692265867606      3.44420437594061      0      0
0.0036692265867606      0.00372002058682995      3.44102648321581      0      0
0.00372002058682995      0.00377151774065175      3.43790855238038      0      0
0.00377151774065175      0.00382372778215516      3.43484935054734      0      0
0.00382372778215516      0.00387666058001854      3.43184767143207      0      0
0.00387666058001854      0.00393032613953476      3.42890233478456      0      0
0.00393032613953476      0.0039847346045024      3.42601218583260      0      0
0.0039847346045024      0.00403989625914312      3.42317609473576      0      0
0.00403989625914312      0.00409582153004557      3.42039295604989      0      0
0.00409582153004557      0.00415252098813623      3.41766168820225      0      0
0.00415252098813623      0.00421000535067748      3.41498123297683      0      0
0.00421000535067748      0.0042682854832934      3.41235055500990      0      0
0.0042682854832934      0.00432737240202355      3.40976864129561      0      0
0.00432737240202355      0.00438727727540519      3.40723450070141      0      0
0.00438727727540519      0.00444801142658443      3.40474716349322      0      0
0.00444801142658443      0.00450958633545639      3.40230568087017      0      0
0.00450958633545639      0.00457201364083525      3.39990912450880      0      0
0.00457201364083525      0.00463530514265407      3.39755658611647      0      0
0.00463530514265407      0.00469947280419532      3.39524717699394      0      0
0.00469947280419532      0.00476452875435209      3.39298002760694      0      0
0.00476452875435209      0.0048304852899207      3.39075428716651      0      0
0.0048304852899207      0.00489735487792503      3.38856912321811      0      0
0.00489735487792503      0.00496515015797302      3.38642372123918      0      0
0.00496515015797302      0.00503388394464577      3.38431728424516      0      0
0.00503388394464577      0.00510356922991978      3.38224903240373      0      0
0.00510356922991978      0.00517421918562266      3.38021820265714      0      0
0.00517421918562266      0.00524584716592283      3.37822404835253      0      0
0.00524584716592283      0.00531846670985373      3.37626583888006      0      0
0.00531846670985373      0.00539209154387294      3.37434285931873      0      0
0.00539209154387294      0.00546673558445676      3.37245441008968      0      0
0.00546673558445676      0.00554241294073067      3.37059980661704      0      0
0.00554241294073067      0.00561913791713623      3.36877837899585      0      0
0.00561913791713623      0.00569692501613484      3.36698947166731      0      0
0.00569692501613484      0.00577578894094906      3.36523244310089      0      0
0.00577578894094906      0.00585574459834172      3.36350666548339      0      0
0.00585574459834172      0.00593680710143364      3.36181152441469      0      0
0.00593680710143364      0.00601899177256026      3.36014641861012      0      0
0.00601899177256026      0.00610231414616781      3.35851075960937      0      0
0.00610231414616781      0.0061867899717497      3.35690397149167      0      0
0.0061867899717497      0.0062724352168234      3.35532549059725      0      0
0.0062724352168234      0.00635926606994866      3.35377476525493      0      0
0.00635926606994866      0.00644729894378739      3.35225125551567      0      0
0.00644729894378739      0.00653655047820597      3.35075443289196      0      0
0.00653655047820597      0.00662703754342055      3.34928378010306      0      0
0.00662703754342055      0.00671877724318579      3.34783879082582      0      0
0.00671877724318579      0.00681178691802782      3.34641896945097      0      0
0.00681178691802782      0.00690608414852187      3.34502383084495      0      0
0.00690608414852187      0.00700168675861542      3.34365290011694      0      0
0.00700168675861542      0.00709861281899715      3.34230571239112      0      0
0.00709861281899715      0.00719688065051277      3.34098181258401      0      0
0.00719688065051277      0.00729650882762788      3.33968075518682      0      0
0.00729650882762788      0.00739751618193895      3.33840210405263      0      0
0.00739751618193895      0.00749992180573285      3.33714543218838      0      0
0.00749992180573285      0.00760374505559565      3.33591032155151      0      0
0.00760374505559565      0.00770900555607137      3.33469636285122      0      0
0.00770900555607137      0.00781572320337137      3.33350315535415      0      0
0.00781572320337137      0.00792391816913513      3.33233030669451      0      0
0.00792391816913513      0.00803361090424307      3.33117743268844      0      0
0.00803361090424307      0.00814482214268214      3.33004415715260      0      0
0.00814482214268214      0.00825757290546495      3.32893011172690      0      0
0.00825757290546495      0.00837188450460311      3.32783493570119      0      0
0.00837188450460311      0.0084877785471356      3.32675827584591      0      0
0.0084877785471356      0.00860527693921294      3.32569978624663      0      0
0.00860527693921294      0.00872440189023784      3.32465912814225      0      0
0.00872440189023784      0.0088451759170632      3.32363596976703      0      0
0.0088451759170632      0.00896762184824822      3.32262998619609      0      0
0.00896762184824822      0.00909176282837339      3.32164085919451      0      0
0.00909176282837339      0.00921762232241531      3.32066827706983      0      0
0.00921762232241531      0.009345224120182      3.31971193452797      0      0
0.009345224120182      0.00947459234080956      3.31877153253240      0      0
0.00947459234080956      0.00960575143732124      3.31784677816657      0      0
0.00960575143732124      0.0097387262012494      3.31693738449945      0      0
0.0097387262012494      0.00987354176732169      3.31604307045419      0      0
0.00987354176732169      0.0100102236182119      3.31516356067975      0      0
0.0100102236182119      0.0101487975893568      3.31429858542556      0      0
0.0101487975893568      0.0102892898738392      3.31344788041891      0      0
0.0102892898738392      0.0104317270273393      3.31261118674533      0      0
0.0104317270273393      0.0105761359731542      3.31178825073158      0      0
0.0105761359731542      0.0107225440072866      3.31097882383142      0      0
0.0107225440072866      0.0108709788036044      3.31018266251393      0      0
0.0108709788036044      0.0110214684190717      3.30939952815450      0      0
0.0110214684190717      0.0111740412990521      3.30862918692822      0      0
0.0111740412990521      0.0113287262826851      3.30787140970582      0      0
0.0113287262826851      0.0114855526083377      3.30712597195193      0      0
0.0114855526083377      0.0116445499191305      3.30639265362578      0      0
0.0116445499191305      0.0118057482685412      3.30567123908406      0      0
0.0118057482685412      0.0119691781260852      3.30496151698616      0      0
0.0119691781260852      0.0121348703830748      3.30426328020147      0      0
0.0121348703830748      0.0123028563584581      3.30357632571895      0      0
0.0123028563584581      0.0124731678047393      3.30290045455865      0      0
0.0124731678047393      0.0126458369139802      3.30223547168540      0      0
0.0126458369139802      0.0128208963238851      3.30158118592439      0      0
0.0128208963238851      0.0129983791239701      3.30093740987879      0      0
0.0129983791239701      0.0131783188618175      3.30030395984919      0      0
0.0131783188618175      0.0133607495494169      3.29968065575499      0      0
0.0133607495494169      0.0135457056695945      3.29906732105753      0      0
0.0135457056695945      0.0137332221825303      3.29846378268506      0      0
0.0137332221825303      0.0139233345323668      3.29786987095937      0      0
0.0139233345323668      0.0141160786539086      3.29728541952424      0      0
0.0141160786539086      0.0143114909794141      3.29671026527543      0      0
0.0143114909794141      0.0145096084454827      3.29614424829234      0      0
0.0145096084454827      0.0147104685000363      3.29558721177125      0      0
0.0147104685000363      0.0149141091093971      3.29503900196014      0      0
0.0149141091093971      0.0151205687654648      3.29449946809494      0      0
0.0151205687654648      0.0153298864929916      3.29396846233737      0      0
0.0153298864929916      0.0155421018569589      3.29344583971410      0      0
0.0155421018569589      0.015757254970056      3.29293145805745      0      0
0.015757254970056      0.0159753865002618      3.29242517794734      0      0
0.0159753865002618      0.0161965376785319      3.29192686265471      0      0
0.0161965376785319      0.0164207503065923      3.29143637808618      0      0
0.0164207503065923      0.0166480667648403      3.29095359272998      0      0
0.0166480667648403      0.0168785300203555      3.29047837760325      0      0
0.0168785300203555      0.0171121836350213      3.29001060620044      0      0
0.0171121836350213      0.0173490717737588      3.28955015444300      0      0
0.0173490717737588      0.017589239212875      3.28909690063017      0      0
0.017589239212875      0.0178327313485262      3.28865072539103      0      0
0.0178327313485262      0.0180795942052988      3.28821151163756      0      0
0.0180795942052988      0.0183298744449088      3.28777914451886      0      0
0.0183298744449088      0.0185836193750216      3.28735351137640      0      0
0.0185836193750216      0.0188408769581945      3.28693450170041      0      0
0.0188408769581945      0.0191016958209418      3.28652200708716      0      0
0.0191016958209418      0.0193661252629267      3.28611592119737      0      0
0.0193661252629267      0.0196342152662799      3.28571613971554      0      0
0.0196342152662799      0.0199060165050465      3.28532256031023      0      0
0.0199060165050465      0.0201815803547652      3.28493508259529      0      0
0.0201815803547652      0.0204609589021785      3.28455360809207      0      0
0.0204609589021785      0.0207442049550786      3.28417804019241      0      0
0.0207442049550786      0.0210313720522889      3.28380828412262      0      0
0.0210313720522889      0.0213225144737837      3.28344424690824      0      0
0.0213225144737837      0.0216176872509482      3.28308583733969      0      0
0.0216176872509482      0.0219169461769806      3.28273296593875      0      0
0.0219169461769806      0.0222203478174381      3.28238554492578      0      0
0.0222203478174381      0.0225279495209286      3.28204348818779      0      0
0.0225279495209286      0.0228398094299506      3.28170671124729      0      0
0.0228398094299506      0.0231559864918837      3.28137513123185      0      0
0.0231559864918837      0.0234765404701303      3.28104866684443      0      0
0.0234765404701303      0.0238015319554124      3.28072723833441      0      0
0.0238015319554124      0.0241310223772239      3.28041076746938      0      0
0.0241310223772239      0.0244650740154424      3.28009917750757      0      0
0.0244650740154424      0.0248037500121009      3.27979239317100      0      0
0.0248037500121009      0.025147114383323      3.27949034061930      0      0
0.025147114383323      0.0254952320314234      3.27919294742412      0      0
0.0254952320314234      0.025848168757175      3.27890014254431      0      0
0.025848168757175      0.0262059912722472      3.27861185630159      0      0
0.0262059912722472      0.0265687672118152      3.27832802035692      0      0
0.0265687672118152      0.0269365651473444      3.27804856768749      0      0
0.0269365651473444      0.0273094545995519      3.27777343256422      0      0
0.0273094545995519      0.0276875060515468      3.27750255052994      0      0
0.0276875060515468      0.0280707909621536      3.27723585837809      0      0
0.0280707909621536      0.0284593817794181      3.27697329413198      0      0
0.0284593817794181      0.0288533519543027      3.27671479702464      0      0
0.0288533519543027      0.0292527759545692      3.27646030747916      0      0
0.0292527759545692      0.0296577292788545      3.27620976708962      0      0
0.0296577292788545      0.0300682884709421      3.27596311860250      0      0
0.0300682884709421      0.0304845311342295      3.27572030589866      0      0
0.0304845311342295      0.0309065359463971      3.27548127397573      0      0
0.0309065359463971      0.0313343826742795      3.27524596893113      0      0
0.0313343826742795      0.0317681521889432      3.27501433794546      0      0
0.0317681521889432      0.0322079264809726      3.27478632926649      0      0
0.0322079264809726      0.0326537886759678      3.27456189219348      0      0
0.0326537886759678      0.033105823050257      3.27434097706216      0      0
0.033105823050257      0.033564115046826      3.27412353522996      0      0
0.033564115046826      0.0340287512914689      3.27390951906191      0      0
0.0340287512914689      0.0344998196091616      3.27369888191683      0      0
0.0344998196091616      0.0349774090406628      3.27349157813402      0      0
0.0349774090406628      0.0354616098593442      3.27328756302042      0      0
0.0354616098593442      0.0359525135882537      3.27308679283819      0      0
0.0359525135882537      0.0364502130174152      3.27288922479267      0      0
0.0364502130174152      0.0369548022213675      3.27269481702082      0      0
0.0369548022213675      0.0374663765769464      3.27250352858008      0      0
0.0374663765769464      0.0379850327813123      3.27231531943761      0      0
0.0379850327813123      0.0385108688702281      3.27213015045998      0      0
0.0385108688702281      0.0390439842365898      3.27194798340323      0      0
0.0390439842365898      0.0395844796492134      3.27176878090338      0      0
0.0395844796492134      0.0401324572718825      3.27159250646731      0      0
0.0401324572718825      0.0406880206826587      3.27141912446405      0      0
0.0406880206826587      0.0412512748934598      3.27124860011647      0      0
0.0412512748934598      0.0418223263699098      3.27108089949336      0      0
0.0418223263699098      0.0424012830514618      3.27091598950188      0      0
0.0424012830514618      0.0429882543718015      3.27075383788047      0      0
0.0429882543718015      0.0435833512795317      3.27059441319206      0      0
0.0435833512795317      0.0441866862591436      3.27043768481772      0      0
0.0441866862591436      0.0447983733522791      3.27028362295072      0      0
0.0447983733522791      0.0454185281792862      3.27013219859088      0      0
0.0454185281792862      0.0460472679610735      3.26998338353942      0      0
0.0460472679610735      0.0466847115412677      3.26983715039414      0      0
0.0466847115412677      0.0473309794086762      3.26969347254493      0      0
0.0473309794086762      0.047986193720063      3.26955232416979      0      0
0.047986193720063      0.0486504783232378      3.26941368023115      0      0
0.0486504783232378      0.0493239587804657      3.26927751647257      0      0
0.0493239587804657      0.0500067623922011      3.26914380941586      0      0
0.0500067623922011      0.0506990182211494      3.26901253635861      0      0
0.0506990182211494      0.0514008571166629      3.26888367537205      0      0
0.0514008571166629      0.0521124117394733      3.26875720529934      0      0
0.0521124117394733      0.0528338165867671      3.26863310575426      0      0
0.0528338165867671      0.0535652080176086      3.26851135712027      0      0
0.0535652080176086      0.0543067242787134      3.26839194055000      0      0
0.0543067242787134      0.0550585055305805      3.26827483796513      0      0
0.0550585055305805      0.0558206938739848      3.26816003205665      0      0
0.0558206938739848      0.0565934333768373      3.26804750628560      0      0
0.0565934333768373      0.0573768701014157      3.26793724488412      0      0
0.0573768701014157      0.0581711521319738      3.26782923285705      0      0
0.0581711521319738      0.0589764296027321      3.26772345598383      0      0
0.0589764296027321      0.0597928547262553      3.26761990082090      0      0
0.0597928547262553      0.0606205818222245      3.26751855470452      0      0
0.0606205818222245      0.0614597673466051      3.26741940575400      0      0
0.0614597673466051      0.0623105699212211      3.26732244287544      0      0
0.0623105699212211      0.0631731503637371      3.26722765576585      0      0
0.0631731503637371      0.0640476717180559      3.26713503491780      0      0
0.0640476717180559      0.064934299285137      3.26704457162446      0      0
0.064934299285137      0.065833200654241      3.26695625798518      0      0
0.065833200654241      0.0667445457346082      3.26687008691150      0      0
0.0667445457346082      0.0676685067875737      3.26678605213374      0      0
0.0676685067875737      0.0686052584591283      3.26670414820795      0      0
0.0686052584591283      0.0695549778129301      3.26662437052352      0      0
0.0695549778129301      0.0705178443637725      3.26654671531120      0      0
0.0705178443637725      0.071494040111516      3.26647117965168      0      0
0.071494040111516      0.0724837495754901      3.26639776148477      0      0
0.0724837495754901      0.07348715982937      3.26632645961903      0      0
0.07348715982937      0.0745044605365374      3.26625727374206      0      0
0.0745044605365374      0.0755358439859309      3.26619020443130      0      0
0.0755358439859309      0.0765815051283916      3.26612525316547      0      0
0.0765815051283916      0.0776416416135129      3.26606242233659      0      0
0.0776416416135129      0.0787164538269999      3.26600171526257      0      0
0.0787164538269999      0.0798061449285455      3.26594313620059      0      0
0.0798061449285455      0.0809109208902321      3.26588669036091      0      0
0.0809109208902321      0.0820309905354643      3.26583238392154      0      0
0.0820309905354643      0.0831665655784396      3.26578022404350      0      0
0.0831665655784396      0.0843178606641673      3.26573021888676      0      0
0.0843178606641673      0.0854850934090396      3.26568237762699      0      0
0.0854850934090396      0.0866684844419658      3.26563671047295      0      0
0.0866684844419658      0.087868257446075      3.26559322868472      0      0
0.087868257446075      0.0890846392009967      3.26555194459263      0      0
0.0890846392009967      0.0903178596257262      3.26551287161710      0      0
0.0903178596257262      0.0915681518220832      3.26547602428920      0      0
0.0915681518220832      0.0928357521187732      3.26544141827213      0      0
0.0928357521187732      0.0941209001160578      3.26540907038352      0      0
0.0941209001160578      0.0954238387310435      3.26537899861870      0      0
0.0954238387310435      0.0967448142435972      3.26535122217483      0      0
0.0967448142435972      0.0980840763428988      3.26532576147605      0      0
0.0980840763428988      0.0994418781746361      3.26530263819954      0      0
0.0994418781746361      0.100818476388855      3.26528187530267      0      0
0.100818476388855      0.10221413118847      3.26526349705118      0      0
0.10221413118847      0.103629106378448      3.26524752904839      0      0
0.103629106378448      0.105063669415674      3.26523399826565      0      0
0.105063669415674      0.106518091459502      3.26522293307378      0      0
0.106518091459502      0.107992647423013      3.26521436327585      0      0
0.107992647423013      0.109487616024976      3.26520832014113      0      0
0.109487616024976      0.111003279842531      3.26520483644031      0      0
0.111003279842531      0.112539925364605      3.26520394648203      0      0
0.112539925364605      0.114097843046059      3.26520568615083      0      0
0.114097843046059      0.115677327362591      3.26521009294647      0      0
0.115677327362591      0.117278676866402      3.26521720602467      0      0
0.117278676866402      0.118902194242619      3.26522706623948      0      0
0.118902194242619      0.120548186366517      3.26523971618709      0      0
0.120548186366517      0.122216964361519      3.26525520025135      0      0
0.122216964361519      0.123908843658004      3.26527356465091      0      0
0.123908843658004      0.125624144052934      3.26529485748819      0      0
0.125624144052934      0.127363189770296      3.26531912880006      0      0
0.127363189770296      0.12912630952239      3.26534643061047      0      0
0.12912630952239      0.130913836571959      3.26537681698499      0      0
0.130913836571959      0.132726108795187      3.26541034408740      0      0
0.132726108795187      0.134563468745557      3.26544707023835      0      0
0.134563468745557      0.136426263718606      3.26548705597624      0      0
0.136426263718606      0.138314845817565      3.26553036412033      0      0
0.138314845817565      0.140229572019921      3.26557705983623      0      0
0.140229572019921      0.142170804244882      3.26562721070384      0      0
0.142170804244882      0.144138909421796      3.26568088678782      0      0
0.144138909421796      0.146134259559502      3.26573816071077      0      0
0.146134259559502      0.148157231816648      3.26579910772907      0      0
0.148157231816648      0.150208208572982      3.26586380581169      0      0
0.150208208572982      0.152287577501628      3.26593233572199      0      0
0.152287577501628      0.154395731642364      3.26600478110256      0      0
0.154395731642364      0.156533069475914      3.26608122856339      0      0
0.156533069475914      0.158699994999266      3.26616176777341      0      0
0.158699994999266      0.16089691780204      3.26624649155559      0      0
0.16089691780204      0.163124253143903      3.26633549598568      0      0
0.163124253143903      0.165382422033063      3.26642888049484      0      0
0.165382422033063      0.16767185130585      3.26652674797632      0      0
0.16767185130585      0.16999297370739      3.26662920489629      0      0
0.16999297370739      0.172346227973408      3.26673636140913      0      0
0.172346227973408      0.174732058913154      3.26684833147722      0      0
0.174732058913154      0.177150917493482      3.26696523299566      0      0
0.177150917493482      0.179603260924088      3.26708718792193      0      0
0.179603260924088      0.182089552743936      3.26721432241082      0      0
0.182089552743936      0.184610262908873      3.26734676695491      0      0
0.184610262908873      0.187165867880458      3.26748465653081      0      0
0.187165867880458      0.189756850716024      3.26762813075144      0      0
0.189756850716024      0.192383701159985      3.26777733402465      0      0
0.192383701159985      0.195046915736409      3.26793241571853      0      0
0.195046915736409      0.197746997842864      3.26809353033366      0      0
0.197746997842864      0.200484457845576      3.26826083768274      0      0
0.200484457845576      0.203259813175894      3.26843450307788      0      0
0.203259813175894      0.206073588428097      3.26861469752599      0      0
0.206073588428097      0.208926315458549      3.26880159793273      0      0
0.208926315458549      0.211818533486235      3.26899538731531      0      0
0.211818533486235      0.214750789194674      3.26919625502483      0      0
0.214750789194674      0.217723636835266      3.26940439697841      0      0
0.217723636835266      0.220737638332042      3.26962001590187      0      0
0.220737638332042      0.22379336338789      3.26984332158332      0      0
0.22379336338789      0.226891389592229      3.27007453113848      0      0
0.226891389592229      0.230032302530194      3.27031386928808      0      0
0.230032302530194      0.233216695893316      3.27056156864835      0      0
0.233216695893316      0.236445171591743      3.27081787003499      0      0
0.236445171591743      0.239718339868012      3.27108302278174      0      0
0.239718339868012      0.243036819412397      3.27135728507401      0      0
0.243036819412397      0.246401237479853      3.27164092429880      0      0
0.246401237479853      0.249812230008578      3.27193421741154      0      0
0.249812230008578      0.253270441740218      3.27223745132116      0      0
0.253270441740218      0.256776526341734      3.27255092329418      0      0
0.256776526341734      0.260331146528961      3.27287494137917      0      0
0.260331146528961      0.263934974191869      3.27320982485276      0      0
0.263934974191869      0.267588690521566      3.27355590468853      0      0
0.267588690521566      0.271292986139054      3.27391352405018      0      0
0.271292986139054      0.275048561225772      3.27428303881054      0      0
0.275048561225772      0.27885612565594      3.27466481809806      0      0
0.27885612565594      0.282716399130741      3.27505924487255      0      0
0.282716399130741      0.286630111314356      3.27546671653207      0      0
0.286630111314356      0.290598001971889      3.27588764555304      0      0
0.290598001971889      0.294620821109189      3.27632246016571      0      0
0.294620821109189      0.298699329114623      3.27677160506756      0      0
0.298699329114623      0.302834296902796      3.27723554217693      0      0
0.302834296902796      0.307026506060274      3.27771475142997      0      0
0.307026506060274      0.311276748993318      3.27820973162370      0      0
0.311276748993318      0.315585829077662      3.27872100130853      0      0
0.315585829077662      0.319954560810364      3.27924909973384      0      0
0.319954560810364      0.324383769963767      3.27979458785034      0      0
0.324383769963767      0.32887429374158      3.28035804937349      0      0
0.32887429374158      0.33342698093713      3.28094009191243      0      0
0.33342698093713      0.338042692093795      3.28154134816945      0      0
0.338042692093795      0.342722299667666      3.28216247721524      0      0
0.342722299667666      0.347466688192458      3.28280416584597      0      0
0.347466688192458      0.352276754446699      3.28346713002836      0      0
0.352276754446699      0.357153407623246      3.28415211643997      0      0
0.357153407623246      0.362097569501131      3.28485990411217      0      0
0.362097569501131      0.367110174619799      3.28559130618431      0      0
0.367110174619799      0.372192170455755      3.28634717177814      0      0
0.372192170455755      0.37734451760165      3.28712838800270      0      0
0.37734451760165      0.382568189947856      3.28793588210067      0      0
0.382568189947856      0.387864174866547      3.28877062374845      0      0
0.387864174866547      0.393233473398329      3.28963362752335      0      0
0.393233473398329      0.398677100441459      3.29052595555288      0      0
0.398677100441459      0.40419608494368      3.29144872036241      0      0
0.40419608494368      0.409791470096709      3.29240308793940      0      0
0.409791470096709      0.41546431353342      3.29339028103447      0      0
0.41546431353342      0.421215687527758      3.29441158272151      0      0
0.421215687527758      0.427046679197417      3.29546834024187      0      0
0.427046679197417      0.43295839070933      3.29656196916015      0      0
0.43295839070933      0.438951939487993      3.29769395786274      0      0
0.438951939487993      0.445028458426682      3.29886587243348      0      0
0.445028458426682      0.451189096101594      3.30007936194527      0      0
0.451189096101594      0.457435016988945      3.30133616421095      0      0
0.457435016988945      0.463767401685081      3.30263811204239      0      0
0.463767401685081      0.470187447129631      3.30398714007262      0      0
0.470187447129631      0.476696366831751      3.30538529220311      0      0
0.476696366831751      0.483295391099501      3.30683472974640      0      0
0.483295391099501      0.489985767272398      3.30833774034352      0      0
0.489985767272398      0.496768759957182      3.30989674774664      0      0
0.496768759957182      0.503645651266856      3.31151432256984      0      0
0.503645651266856      0.510617741063022      3.31319319412547      0      0
0.510617741063022      0.517686347201588      3.31493626348044      0      0
0.517686347201588      0.524852805781861      3.31674661788701      0      0
0.524852805781861      0.532118471399099      3.31862754676539      0      0
0.532118471399099      0.539484717400551      3.32058255944312      0      0
0.539484717400551      0.546952936145049      3.32261540488865      0      0
0.546952936145049      0.554524539266187      3.32473009371429      0      0
0.554524539266187      0.56220095793915      3.32693092276968      0      0
0.56220095793915      0.569983643151229      3.32922250270083      0      0
0.569983643151229      0.577874065976087      3.33160978891486      0      0
0.577874065976087      0.585873717851818      3.33409811646879      0      0
0.585873717851818      0.59398411086286      3.33669323949510      0      0
0.59398411086286      0.602206778025804      3.33940137589137      0      0
0.602206778025804      0.610543273579166      3.34222925814136      0      0
0.610543273579166      0.618995173277162      3.34518419130607      0      0
0.618995173277162      0.62756407468756      3.34827411943483      0      0
0.62756407468756      0.636251597493652      3.35150770190825      0      0
0.636251597493652      0.645059383800396      3.35489440155150      0      0
0.645059383800396      0.653989098444817      3.35844458676626      0      0
0.653989098444817      0.663042429310678      3.36216965044726      0      0
0.663042429310678      0.672221087647534      3.36608214910787      0      0
0.672221087647534      0.681526808394186      3.37019596648344      0      0
0.681526808394186      0.690961350506615      3.37452650697171      0      0
0.690961350506615      0.70052649729046      3.37909092569084      0      0
0.70052649729046      0.710224056738094      3.38390840380501      0      0
0.710224056738094      0.720055861870372      3.38900048024984      0      0
0.720055861870372      0.730023771083106      3.39439145432173      0      0
0.730023771083106      0.740129668498331      3.40010887811794      0      0
0.740129668498331      0.750375464320448      3.40618416402939      0      0
0.750375464320448      0.76076309519728      3.41265334114327      0      0
0.76076309519728      0.771294524586143      3.41955800664179      0      0
0.771294524586143      0.781971743124969      3.42694653583741      0      0
0.781971743124969      0.792796769008581      3.43487564012411      0      0
0.792796769008581      0.803771648370161      3.44341240029579      0      0
0.803771648370161      0.814898455668016      3.45263696072977      0      0
0.814898455668016      0.826179294077686      3.46264616031662      0      0
0.826179294077686      0.837616295889483      3.47355852053228      0      0
0.837616295889483      0.849211622911536      3.48552124914551      0      0
0.849211622911536      0.860967466878409      3.49872032397477      0      0
0.860967466878409      0.872886049865385      3.51339544092497      0      0
0.872886049865385      0.884969624708479      3.52986294688004      0      0
0.884969624708479      0.897220475430265      3.54855249710608      0      0
0.897220475430265      0.909640917671599      3.57006865536709      0      0
0.909640917671599      0.922233299129318      3.59530106925777      0      0
0.922233299129318      0.935      3.62563797439365      0      0
# END HISTO1D SudakovqqbarExpOutputsThresholdDivN2LL22


==> Diag_Evo_Hard/Diag_SudN2LLp_qqbar_1_LP.dat <==
# BEGIN PLOT
Title=$q_{n}+\bar{q}_{\bar{n}}\to t +\bar{t}+X$
Legend1XPos=0.7
Legend1YPos=0.93
Legend2XPos=0.7
Legend2YPos=0.83
Legend3XPos=0.7
Legend3YPos=0.73
Legend4XPos=0.7
Legend4YPos=0.63
Legend5XPos=0.4
Legend5YPos=0.93
Legend6XPos=0.4
Legend6YPos=0.83
Legend1Only=SudakovqqbarExpOutputsN2LL11    
Legend2Only=SudakovqqbarExpOutputsN2LL12 
Legend3Only=SudakovqqbarExpOutputsN2LL21  
Legend4Only=SudakovqqbarExpOutputsN2LL22  
Legend5Only=SudakovqqbarExpOutputsThresholdDivN2LL11  
Legend6Only=SudakovqqbarExpOutputsThresholdDivN2LL22  
DrawOnly= SudakovqqbarExpOutputsN2LL11 SudakovqqbarExpOutputsThresholdDivN2LL11  SudakovqqbarExpOutputsN2LL12 SudakovqqbarExpOutputsN2LL21 SudakovqqbarExpOutputsN2LL22  SudakovqqbarExpOutputsThresholdDivN2LL22  
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=1
Legend6=1
LogY=1
LogX=1
XLabel=$\beta_{t\bar{t}}$
YLabel= 
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlot=0
XMin=0.000001
XMax=1
YMin=0.0001
YMax=10000000
# END PLOT
# BEGIN HISTO1D SudakovqqbarExpOutputsN2LL11
PlotOrder=1
LineColor=blue
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(1,1)}_{h}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      10522720.6739911      0      0
0.00000101384324431002      0.00000102787812403307      10237323.4300644      0      0
0.00000102787812403307      0.00000104210729202498      9959666.73395000      0      0
0.00000104210729202498      0.00000105653343786574      9689540.64640820      0      0
0.00000105653343786574      0.00000107115928836782      9426740.92217396      0      0
0.00000107115928836782      0.00000108598760809164      9171068.85552505      0      0
0.00000108598760809164      0.00000110102119986811      8922331.13003846      0      0
0.00000110102119986811      0.00000111626290532839      8680339.67242174      0      0
0.00000111626290532839      0.00000113171560544106      8444911.51030879      0      0
0.00000113171560544106      0.00000114738222105665      8215868.63391240      0      0
0.00000114738222105665      0.00000116326571345971      7993037.86142918      0      0
0.00000116326571345971      0.0000011793690849286      7776250.70809489      0      0
0.0000011793690849286      0.00000119569537930295      7565343.25879129      0      0
0.00000119569537930295      0.000001212247682559      7360156.04410811      0      0
0.000001212247682559      0.00000122902912339292      7160533.91976658      0      0
0.00000122902912339292      0.00000124604287381218      6966325.94931305      0      0
0.00000124604287381218      0.00000126329214973512      6777385.28999440      0      0
0.00000126329214973512      0.00000128078021159884      6593569.08172857      0      0
0.00000128078021159884      0.00000129851036497544      6414738.33908654      0      0
0.00000129851036497544      0.00000131648596119688      6240757.84620392      0      0
0.00000131648596119688      0.00000133471039798844      6071496.05454279      0      0
0.00000133471039798844      0.00000135318712011092      5906824.98342640      0      0
0.00000135318712011092      0.00000137191962001179      5746620.12327160      0      0
0.00000137191962001179      0.00000139091143848532      5590760.34144580      0      0
0.00000139091143848532      0.00000141016616534188      5439127.79067728      0      0
0.00000141016616534188      0.00000142968744008643      5291607.81994955      0      0
0.00000142968744008643      0.00000144947895260651      5148088.88781254      0      0
0.00000144947895260651      0.00000146954444386967      5008462.47804481      0      0
0.00000146954444386967      0.00000148988770663059      4872623.01760336      0      0
0.00000148988770663059      0.00000151051258614798      4740467.79679861      0      0
0.00000151051258614798      0.00000153142298091138      4611896.89163457      0      0
0.00000153142298091138      0.00000155262284337812      4486813.08825517      0      0
0.00000155262284337812      0.00000157411618072032      4365121.80943982      0      0
0.00000157411618072032      0.00000159590705558239      4246731.04309256      0      0
0.00000159590705558239      0.0000016179995868489      4131551.27267073      0      0
0.0000016179995868489      0.00000164039795042316      4019495.40950048      0      0
0.00000164039795042316      0.00000166310638001652      3910478.72692815      0      0
0.00000166310638001652      0.00000168612916794864      3804418.79625750      0      0
0.00000168612916794864      0.00000170947066595881      3701235.42442445      0      0
0.00000170947066595881      0.00000173313528602849      3600850.59336229      0      0
0.00000173313528602849      0.00000175712750121529      3503188.40101132      0      0
0.00000175712750121529      0.00000178145184649847      3408175.00392853      0      0
0.00000178145184649847      0.00000180611291963609      3315738.56145373      0      0
0.00000180611291963609      0.00000183111538203409      3225809.18139005      0      0
0.00000183111538203409      0.00000185646395962742      3138318.86715773      0      0
0.00000185646395962742      0.00000188216344377329      3053201.46638112      0      0
0.00000188216344377329      0.00000190821869215684      2970392.62087020      0      0
0.00000190821869215684      0.00000193463462970931      2889829.71795861      0      0
0.00000193463462970931      0.000001961416249539      2811451.84316156      0      0
0.000001961416249539      0.00000198856861387501      2735199.73411770      0      0
0.00000198856861387501      0.00000201609685502412      2661015.73578027      0      0
0.00000201609685502412      0.00000204400617634088      2588843.75682339      0      0
0.00000204400617634088      0.00000207230185321116      2518629.22723092      0      0
0.00000207230185321116      0.00000210098923404927      2450319.05703537      0      0
0.00000210098923404927      0.00000213007374130893      2383861.59617608      0      0
0.00000213007374130893      0.00000215956087250823      2319206.59544599      0      0
0.00000215956087250823      0.00000218945620126872      2256305.16849771      0      0
0.00000218945620126872      0.00000221976537836897      2195109.75488002      0      0
0.00000221976537836897      0.00000225049413281266      2135574.08407686      0      0
0.00000225049413281266      0.00000228164827291145      2077653.14052174      0      0
0.00000228164827291145      0.0000023132336873829      2021303.12956095      0      0
0.0000023132336873829      0.0000023452563464635      1966481.44433993      0      0
0.0000023452563464635      0.00000237772230303722      1913146.63358784      0      0
0.00000237772230303722      0.00000241063769377955      1861258.37027572      0      0
0.00000241063769377955      0.00000244400874031748      1810777.42112483      0      0
0.00000244400874031748      0.00000247784175040552      1761665.61694192      0      0
0.00000247784175040552      0.00000251214311911795      1713885.82375914      0      0
0.00000251214311911795      0.00000254691933005764      1667401.91475656      0      0
0.00000254691933005764      0.00000258217695658154      1622178.74294636      0      0
0.00000258217695658154      0.0000026179226630432      1578182.11459780      0      0
0.0000026179226630432      0.00000265416320605244      1535378.76338292      0      0
0.00000265416320605244      0.00000269090543575249      1493736.32522358      0      0
0.00000269090543575249      0.00000272815629711478      1453223.31382058      0      0
0.00000272815629711478      0.00000276592283125165      1413809.09684654      0      0
0.00000276592283125165      0.00000280421217674733      1375463.87278446      0      0
0.00000280421217674733      0.00000284303157100718      1338158.64839450      0      0
0.00000284303157100718      0.00000288238835162573      1301865.21679184      0      0
0.00000288238835162573      0.00000292228995777364      1266556.13611915      0      0
0.00000292228995777364      0.00000296274393160382      1232204.70879753      0      0
0.00000296274393160382      0.00000300375791967704      1198784.96134018      0      0
0.00000300375791967704      0.00000304533967440728      1166271.62471351      0      0
0.00000304533967440728      0.0000030874970555271      1134640.11523105      0      0
0.0000030874970555271      0.00000313023803157323      1103866.51596534      0      0
0.00000313023803157323      0.00000317357068139281      1073927.55866418      0      0
0.00000317357068139281      0.00000321750319567045      1044800.60615721      0      0
0.00000321750319567045      0.00000326204387847638      1016463.63523968      0      0
0.00000326204387847638      0.00000330720114883614      988895.220020511      0      0
0.00000330720114883614      0.00000335298354232185      962074.515721920      0      0
0.00000335298354232185      0.00000339939971266569      935981.242918458      0      0
0.00000339939971266569      0.00000344645843339553      910595.672203522      0      0
0.00000344645843339553      0.00000349416859949336      885898.609271736      0      0
0.00000349416859949336      0.00000354253922907654      861871.380405926      0      0
0.00000354253922907654      0.00000359157946510248      838495.818357723      0      0
0.00000359157946510248      0.00000364129857709674      815754.248611105      0      0
0.00000364129857709674      0.00000369170596290522      793629.476018511      0      0
0.00000369170596290522      0.00000374281115047047      772104.771799394      0      0
0.00000374281115047047      0.0000037946237996327      751163.860891417      0      0
0.0000037946237996327      0.00000384715370395563      730790.909644698      0      0
0.00000384715370395563      0.00000390041079257769      710970.513849813      0      0
0.00000390041079257769      0.00000395440513208878      691687.687090513      0      0
0.00000395440513208878      0.00000400914692843308      672927.849412326      0      0
0.00000400914692843308      0.00000406464652883815      654676.816298497      0      0
0.00000406464652883815      0.00000412091442377072      636920.787944922      0      0
0.00000412091442377072      0.00000417796124891967      619646.338825966      0      0
0.00000417796124891967      0.00000423579778720626      602840.407543278      0      0
0.00000423579778720626      0.0000042944349708224      586490.286949924      0      0
0.0000042944349708224      0.00000435388388329698      570583.614542378      0      0
0.00000435388388329698      0.00000441415576159092      555108.363113095      0      0
0.00000441415576159092      0.0000044752619982211      540052.831656615      0      0
0.0000044752619982211      0.00000453721414341383      525405.636522300      0      0
0.00000453721414341383      0.00000460002390728798      511155.702807036      0      0
0.00000460002390728798      0.0000046637031620685      497292.255981376      0      0
0.0000046637031620685      0.00000472826394433043      483804.813742804      0      0
0.00000472826394433043      0.00000479371845727405      470683.178089950      0      0
0.00000479371845727405      0.00000486007907303155      457917.427611773      0      0
0.00000486007907303155      0.00000492735833500554      445497.909985871      0      0
0.00000492735833500554      0.00000499556896024003      433415.234680259      0      0
0.00000499556896024003      0.00000506472384182418      421660.265853084      0      0
0.00000506472384182418      0.00000513483605132934      410224.115444916      0      0
0.00000513483605132934      0.00000520591884127979      399098.136458389      0      0
0.00000520591884127979      0.00000527798564765776      388273.916420117      0      0
0.00000527798564765776      0.00000535105009244307      377743.271019923      0      0
0.00000535105009244307      0.00000542512598618791      367498.237922602      0      0
0.00000542512598618791      0.00000550022733062734      357531.070747510      0      0
0.00000550022733062734      0.00000557636832132587      347834.233211438      0      0
0.00000557636832132587      0.00000565356335036064      338400.393430351      0      0
0.00000565356335036064      0.00000573182700904185      329222.418375670      0      0
0.00000573182700904185      0.00000581117409067079      320293.368480911      0      0
0.00000581117409067079      0.000005891619593336      311606.492394603      0      0
0.000005891619593336      0.00000597317872274825      303155.221875518      0      0
0.00000597317872274825      0.00000605586689511467      294933.166826355      0      0
0.00000605586689511467      0.0000061396997400527      286934.110462115      0      0
0.0000061396997400527      0.00000622469310354442      279152.004609524      0      0
0.00000622469310354442      0.00000631086305093168      271580.965133943      0      0
0.00000631086305093168      0.0000063982258699528      264215.267490310      0      0
0.0000063982258699528      0.00000648679807382125      257049.342394751      0      0
0.00000648679807382125      0.00000657659640434692      250077.771613581      0      0
0.00000657659640434692      0.00000666763783510069      243295.283866521      0      0
0.00000666763783510069      0.00000675993957462272      236696.750841026      0      0
0.00000675993957462272      0.0000068535190696752      230277.183314710      0      0
0.0000068535190696752      0.00000694839400854009      224031.727382942      0      0
0.00000694839400854009      0.00000704458232436258      217955.660788760      0      0
0.00000704458232436258      0.00000714210219854078      212044.389352312      0      0
0.00000714210219854078      0.00000724097206416231      206293.443497157      0      0
0.00000724097206416231      0.00000734121060948854      200698.474870763      0      0
0.00000734121060948854      0.000007442836781487      195255.253056673      0      0
0.000007442836781487      0.00000754586978941272      189959.662375842      0      0
0.00000754586978941272      0.00000765032910843916      184807.698774724      0      0
0.00000765032910843916      0.00000775623448333934      179795.466797767      0      0
0.00000775623448333934      0.00000786360593221801      174919.176642018      0      0
0.00000786360593221801      0.00000797246375029542      170175.141291606      0      0
0.00000797246375029542      0.00000808282851374354      165559.773729955      0      0
0.00000808282851374354      0.00000819472108357529      161069.584227601      0      0
0.00000819472108357529      0.00000830816260958769      156701.177703565      0      0
0.00000830816260958769      0.00000842317453435958      152451.251158301      0      0
0.00000842317453435958      0.00000853977859730466      148316.591176262      0      0
0.00000853977859730466      0.00000865799683878063      144294.071496197      0      0
0.00000865799683878063      0.00000877785160425524      140380.650647354      0      0
0.00000877785160425524      0.00000889936554853005      136573.369649793      0      0
0.00000889936554853005      0.00000902256164002253      132869.349777064      0      0
0.00000902256164002253      0.00000914746316510757      129265.790379576      0      0
0.00000914746316510757      0.00000927409373251906      125759.966766992      0      0
0.00000927409373251906      0.00000940247727781235      122349.228148062      0      0
0.00000940247727781235      0.00000953263806788851      119030.995626331      0      0
0.00000953263806788851      0.00000966460070558129      115802.760250209      0      0
0.00000966460070558129      0.00000979839013430744      112662.081115924      0      0
0.00000979839013430744      0.00000993403164278155      109606.583521924      0      0
0.00000993403164278155      0.000010071550869796      106633.957173350      0      0
0.000010071550869796      0.0000102109738090674      103741.954435187      0      0
0.0000102109738090674      0.0000103523268141496      100928.388632806      0      0
0.0000103523268141496      0.000010495636603415      98191.1323985967      0      0
0.000010495636603415      0.0000106409302651053      95528.1160634426      0      0
0.0000106409302651053      0.000010788235262451      92937.3260918184      0      0
0.000010788235262451      0.0000109375794388631      90416.8035593362      0      0
0.0000109375794388631      0.0000110889910231955      87964.6426715809      0      0
0.0000110889910231955      0.0000112424986350812      85578.9893231194      0      0
0.0000112424986350812      0.0000113981312903417      83258.0396955893      0      0
0.0000113981312903417      0.0000115559184064716      81000.0388938145      0      0
0.0000115559184064716      0.000011715889808199      78803.2796189080      0      0
0.000011715889808199      0.0000118780757331232      76666.1008773667      0      0
0.0000118780757331232      0.0000120425068374297      74586.8867251737      0      0
0.0000120425068374297      0.0000122092142016854      72564.0650459682      0      0
0.0000122092142016854      0.0000123782293367127      70596.1063623493      0      0
0.0000123782293367127      0.0000125495841895462      68681.5226794223      0      0
0.0000125495841895462      0.0000127233111494713      66818.8663597094      0      0
0.0000127233111494713      0.0000128994430541458      65006.7290285752      0      0
0.0000128994430541458      0.0000130780131958075      63243.7405093400      0      0
0.0000130780131958075      0.0000132590553275668      61528.5677872742      0      0
0.0000132590553275668      0.0000134426036697863      59859.9140016907      0      0
0.0000134426036697863      0.00001362869291655      58236.5174653747      0      0
0.00001362869291655      0.00001381735824222      56657.1507106086      0      0
0.00001381735824222      0.0000140086353080861      55120.6195610704      0      0
0.0000140086353080861      0.0000142025602691059      53625.7622289045      0      0
0.0000142025602691059      0.0000143991697807389      52171.4484362794      0      0
0.0000143991697807389      0.0000145985010058751      50756.5785607746      0      0
0.0000145985010058751      0.0000148005916218595      49380.0828039425      0      0
0.0000148005916218595      0.0000150054798276138      48040.9203824237      0      0
0.0000150054798276138      0.0000152132043508565      46738.0787409974      0      0
0.0000152132043508565      0.0000154238044554237      45470.5727869809      0      0
0.0000154238044554237      0.0000156373199486901      44237.4441453854      0      0
0.0000156373199486901      0.0000158537911890937      43037.7604342829      0      0
0.0000158537911890937      0.0000160732590937644      41870.6145598183      0      0
0.0000160732590937644      0.0000162957651462576      40735.1240303501      0      0
0.0000162957651462576      0.000016521351404396      39630.4302891840      0      0
0.000016521351404396      0.0000167500605082187      38555.6980654136      0      0
0.0000167500605082187      0.0000169819356880416      37510.1147423601      0      0
0.0000169819356880416      0.0000172170207726282      36492.8897431433      0      0
0.0000172170207726282      0.0000174553601974744      35503.2539329206      0      0
0.0000174553601974744      0.0000176969990132074      34540.4590373354      0      0
0.0000176969990132074      0.0000179419828941014      33603.7770767368      0      0
0.0000179419828941014      0.0000181903581467107      32692.4998157461      0      0
0.0000181903581467107      0.0000184421717186223      31805.9382277548      0      0
0.0000184421717186223      0.0000186974712073306      30943.4219739444      0      0
0.0000186974712073306      0.0000189563048692332      30104.2988964309      0      0
0.0000189563048692332      0.0000192187216287532      29287.9345251672      0      0
0.0000192187216287532      0.0000194847710875863      28493.7115982107      0      0
0.0000194847710875863      0.0000197545035340766      27721.0295950045      0      0
0.0000197545035340766      0.000020027969952722      26969.3042823183      0      0
0.000020027969952722      0.0000203052220338112      26237.9672725009      0      0
0.0000203052220338112      0.0000205863121831945      25526.4655937207      0      0
0.0000205863121831945      0.0000208712935321888      24834.2612718537      0      0
0.0000208712935321888      0.000021160219947621      24160.8309237163      0      0
0.000021160219947621      0.0000214531460420097      23505.6653613321      0      0
0.0000214531460420097      0.0000217501271838877      22868.2692069258      0      0
0.0000217501271838877      0.0000220512195082683      22248.1605183639      0      0
0.0000220512195082683      0.0000223564799272551      21644.8704247551      0      0
0.0000223564799272551      0.0000226659661408002      21057.9427719276      0      0
0.0000226659661408002      0.0000229797366476099      20486.9337775309      0      0
0.0000229797366476099      0.0000232978507562027      19931.4116954826      0      0
0.0000232978507562027      0.0000236203685961192      19390.9564895261      0      0
0.0000236203685961192      0.000023947351129288      18865.1595156303      0      0
0.000023947351129288      0.0000242788601615485      18353.6232130131      0      0
0.0000242788601615485      0.0000246149583543337      17855.9608035407      0      0
0.0000246149583543337      0.0000249557092365137      17371.7959992811      0      0
0.0000249557092365137      0.0000253011772164045      16900.7627179876      0      0
0.0000253011772164045      0.0000256514275939423      16442.5048063003      0      0
0.0000256514275939423      0.0000260065265730261      15996.6757704536      0      0
0.0000260065265730261      0.0000263665412740315      15562.9385142912      0      0
0.0000263665412740315      0.0000267315397464981      15140.9650843833      0      0
0.0000267315397464981      0.0000271015909819919      14730.4364220563      0      0
0.0000271015909819919      0.0000274767649271459      14331.0421221488      0      0
0.0000274767649271459      0.0000278571324968813      13942.4801983112      0      0
0.0000278571324968813      0.0000282427655878122      13564.4568546717      0      0
0.0000282427655878122      0.0000286337370918349      13196.6862636933      0      0
0.0000286337370918349      0.0000290301209099061      12838.8903500575      0      0
0.0000290301209099061      0.0000294319919660113      12490.7985804065      0      0
0.0000294319919660113      0.0000298394262213274      12152.1477587871      0      0
0.0000298394262213274      0.00003025250068858      11822.6818276601      0      0
0.00003025250068858      0.000030671293446601      11502.1516742686      0      0
0.000030671293446601      0.0000310958836550867      11190.3149423027      0      0
0.0000310958836550867      0.00003152635156956      10886.9358486418      0      0
0.00003152635156956      0.000031962778556541      10591.7850050754      0      0
0.000031962778556541      0.0000324052471089262      10304.6392448590      0      0
0.0000324052471089262      0.0000328538408615817      10025.2814539895      0      0
0.0000328538408615817      0.000033308644607151      9753.50040701829      0      0
0.000033308644607151      0.0000337697443120835      9489.09060736397      0      0
0.0000337697443120835      0.0000342372271328825      9231.85213192064      0      0
0.0000342372271328825      0.0000347111814325807      8981.59047990393      0      0
0.0000347111814325807      0.0000351916967974413      8738.11642577370      0      0
0.0000351916967974413      0.0000356788640538924      8501.24587617429      0      0
0.0000356788640538924      0.0000361727752856944      8270.79973072690      0      0
0.0000361727752856944      0.0000366735238513458      8046.60374660999      0      0
0.0000366735238513458      0.0000371812044017293      7828.48840682695      0      0
0.0000371812044017293      0.0000376959128980032      7616.28879201801      0      0
0.0000376959128980032      0.0000382177466297395      7409.84445576066      0      0
0.0000382177466297395      0.0000387468042333134      7208.99930327286      0      0
0.0000387468042333134      0.0000392831857105477      7013.60147336453      0      0
0.0000392831857105477      0.0000398269924476147      6823.50322363796      0      0
0.0000398269924476147      0.0000403783272342003      6638.56081875031      0      0
0.0000403783272342003      0.0000409372942829333      6458.63442176089      0      0
0.0000409372942829333      0.0000415039992490831      6283.58798838123      0      0
0.0000415039992490831      0.000042078549250531      6113.28916412064      0      0
0.000042078549250531      0.0000426610528880173      5947.60918420478      0      0
0.0000426610528880173      0.0000432516202656688      5786.42277621512      0      0
0.0000432516202656688      0.0000438503630118107      5629.60806537493      0      0
0.0000438503630118107      0.0000444573943000663      5477.04648239177      0      0
0.0000444573943000663      0.0000450728288707489      5328.62267381693      0      0
0.0000450728288707489      0.0000456967830525504      5184.22441481230      0      0
0.0000456967830525504      0.0000463293747845289      5043.74252429796      0      0
0.0000463293747845289      0.0000469707236384016      4907.07078240497      0      0
0.0000469707236384016      0.0000476209508411464      4774.10585016943      0      0
0.0000476209508411464      0.0000482801792979158      4644.74719136725      0      0
0.0000482801792979158      0.0000489485336152684      4518.89699653747      0      0
0.0000489485336152684      0.0000496261401247217      4396.46010898848      0      0
0.0000496261401247217      0.0000503131269066316      4277.34395287740      0      0
0.0000503131269066316      0.0000510096238144011      4161.45846320520      0      0
0.0000510096238144011      0.000051715762499026      4048.71601770090      0      0
0.000051715762499026      0.000052431676433979      3939.03137060302      0      0
0.000052431676433979      0.0000531575009404385      3832.32158817196      0      0
0.0000531575009404385      0.0000538933732128671      3728.50598599071      0      0
0.0000538933732128671      0.0000546394323449439      3627.50606798183      0      0
0.0000546394323449439      0.0000553958193558558      3529.24546701343      0      0
0.0000553958193558558      0.0000561626772169526      3433.64988720227      0      0
0.0000561626772169526      0.0000569401508787716      3340.64704770312      0      0
0.0000569401508787716      0.0000577283872984359      3250.16662807805      0      0
0.0000577283872984359      0.0000585275354674316      3162.14021510771      0      0
0.0000585275354674316      0.0000593377464397706      3076.50125109154      0      0
0.0000593377464397706      0.0000601591733605423      2993.18498348477      0      0
0.0000601591733605423      0.0000609919714948611      2912.12841597477      0      0
0.0000609919714948611      0.0000618362982572143      2833.27026082059      0      0
0.0000618362982572143      0.0000626923132412161      2756.55089253314      0      0
0.0000626923132412161      0.0000635601782497746      2681.91230278252      0      0
0.0000635601782497746      0.0000644400573256746      2609.29805653359      0      0
0.0000644400573256746      0.0000653321167825856      2538.65324937952      0      0
0.0000653321167825856      0.0000662365252364977      2469.92446603213      0      0
0.0000662365252364977      0.0000671534536375933      2403.05973992459      0      0
0.0000671534536375933      0.0000680830753025601      2338.00851393506      0      0
0.0000680830753025601      0.0000690255659473509      2274.72160213360      0      0
0.0000690255659473509      0.0000699811037203975      2213.15115261673      0      0
0.0000699811037203975      0.0000709498692362838      2153.25061130706      0      0
0.0000709498692362838      0.0000719320456098856      2094.97468678881      0      0
0.0000719320456098856      0.0000729278184909828      2038.27931600023      0      0
0.0000729278184909828      0.0000739373760993502      1983.12163097552      0      0
0.0000739373760993502      0.0000749609092603353      1929.45992641273      0      0
0.0000749609092603353      0.0000759986114409274      1877.25362812452      0      0
0.0000759986114409274      0.0000770506787863264      1826.46326238932      0      0
0.0000770506787863264      0.0000781173101570184      1777.05042605086      0      0
0.0000781173101570184      0.0000791987071663636      1728.97775756811      0      0
0.0000791987071663636      0.0000802950742187053      1682.20890868211      0      0
0.0000802950742187053      0.000081406618548006      1636.70851697038      0      0
0.000081406618548006      0.0000825335502570186      1592.44217911204      0      0
0.0000825335502570186      0.0000836760823569998      1549.37642485564      0      0
0.0000836760823569998      0.0000848344308079731      1507.47869175853      0      0
0.0000848344308079731      0.0000860088145595493      1466.71730048172      0      0
0.0000860088145595493      0.0000871994555923124      1427.06143091268      0      0
0.0000871994555923124      0.0000884065789597775      1388.48109885318      0      0
0.0000884065789597775      0.0000896304128309307      1350.94713329121      0      0
0.0000896304128309307      0.0000908711885333572      1314.43115442542      0      0
0.0000908711885333572      0.0000921291405969664      1278.90555211886      0      0
0.0000921291405969664      0.0000934045067983223      1244.34346512923      0      0
0.0000934045067983223      0.0000946975282055884      1210.71876067577      0      0
0.0000946975282055884      0.0000960084492240934      1178.00601477111      0      0
0.0000960084492240934      0.0000973375176425286      1146.18049300308      0      0
0.0000973375176425286      0.000098684984679785      1115.21813172737      0      0
0.000098684984679785      0.000100051105032438      1085.09552001499      0      0
0.000100051105032438      0.000101436136922889      1055.78988183964      0      0
0.000101436136922889      0.000102840342148178      1027.27905889500      0      0
0.000102840342148178      0.000104263986129461      999.541493872840      0      0
0.000104263986129461      0.000105707337962187      972.556214123932      0      0
0.000105707337962187      0.00010717067046696      946.302815809006      0      0
0.00010717067046696      0.000108654260241103      920.761448423046      0      0
0.000108654260241103      0.000110158387710945      895.912799935054      0      0
0.000110158387710945      0.000111683337184825      871.738082005347      0      0
0.000111683337184825      0.000113229396906833      848.219015898731      0      0
0.000113229396906833      0.00011479685911129      825.337818616221      0      0
0.00011479685911129      0.000116386020077991      803.077189446245      0      0
0.000116386020077991      0.000117997180188201      781.420296906046      0      0
0.000117997180188201      0.00011963064398144      760.350766018127      0      0
0.00011963064398144      0.00012128672021304      739.852665873843      0      0
0.00012128672021304      0.00012296572191251      719.910497726834      0      0
0.00012296572191251      0.000124667966442703      700.509183042067      0      0
0.000124667966442703      0.000126393775559803      681.634052332496      0      0
0.000126393775559803      0.000128143475474143      663.270833927022      0      0
0.000128143475474143      0.000129917396911867      645.405643192620      0      0
0.000129917396911867      0.000131715875177439      628.024972163119      0      0
0.000131715875177439      0.000133539250217029      611.115679087354      0      0
0.000133539250217029      0.00013538786668276      594.664978707653      0      0
0.00013538786668276      0.000137262073997862      578.660432494657      0      0
0.000137262073997862      0.000139162226422714      563.089939259039      0      0
0.000139162226422714      0.00014108868312181      547.941726067825      0      0
0.00014108868312181      0.000143041808231644      533.204339160499      0      0
0.000143041808231644      0.000145021970929542      518.866635482907      0      0
0.000145021970929542      0.00014702954550344      504.917774190514      0      0
0.00014702954550344      0.000149064911422635      491.347208396964      0      0
0.000149064911422635      0.00015112845340951      478.144677325148      0      0
0.00015112845340951      0.000153220561512254      465.300198404890      0      0
0.000153220561512254      0.000155341631178586      452.804059863124      0      0
0.000155341631178586      0.000157492063330508      440.646813225541      0      0
0.000157492063330508      0.000159672264440082      428.819266303211      0      0
0.000159672264440082      0.00016188264660626      417.312476224947      0      0
0.00016188264660626      0.000164123627632783      406.117742655177      0      0
0.000164123627632783      0.00016639563110715      395.226601082880      0      0
0.00016639563110715      0.000168699086480686      384.630816708419      0      0
0.000168699086480686      0.000171034429149716      374.322377995686      0      0
0.000171034429149716      0.00017340210053786      364.293490646718      0      0
0.00017340210053786      0.000175802548179476      354.536571787841      0      0
0.000175802548179476      0.000178236225804249      345.044244148359      0      0
0.000178236225804249      0.000180703593422953      335.809330459511      0      0
0.000180703593422953      0.000183205117414405      326.824848271680      0      0
0.000183205117414405      0.000185741270613619      318.084004336287      0      0
0.000185741270613619      0.000188312532401177      309.580189636870      0      0
0.000188312532401177      0.000190919388793845      301.306974423774      0      0
0.000190919388793845      0.000193562332536437      293.258103275777      0      0
0.000193562332536437      0.000196241863194957      285.427490478331      0      0
0.000196241863194957      0.000198958487251018      277.809215291569      0      0
0.000198958487251018      0.000201712718197586      270.397517460809      0      0
0.000201712718197586      0.000204505076636033      263.186793020138      0      0
0.000204505076636033      0.000207336090374545      256.171590000942      0      0
0.000207336090374545      0.000210206294527884      249.346604171485      0      0
0.000210206294527884      0.000213116231618538      242.706675171077      0      0
0.000213116231618538      0.000216066451679264      236.246782614847      0      0
0.000216066451679264      0.000219057512357059      229.962042181737      0      0
0.000219057512357059      0.000222089979018563      223.847701908876      0      0
0.000222089979018563      0.000225164424856924      217.899138987835      0      0
0.000225164424856924      0.000228281431000144      212.111855590793      0      0
0.000228281431000144      0.00023144158662092      206.481476026755      0      0
0.00023144158662092      0.000234645489048012      201.003743286154      0      0
0.000234645489048012      0.000237893743879147      195.674515714509      0      0
0.000237893743879147      0.000241186965095492      190.489763968304      0      0
0.000241186965095492      0.000244525775177701      185.445567911921      0      0
0.000244525775177701      0.000247910805223583      180.538113624024      0      0
0.000247910805223583      0.000251342695067386      175.763690903249      0      0
0.000251342695067386      0.000254822093400743      171.118689669641      0      0
0.000254822093400743      0.00025834965789528      166.599598212101      0      0
0.00025834965789528      0.000261926055326934      162.202999565425      0      0
0.000261926055326934      0.000265551961701985      157.925569643232      0      0
0.000265551961701985      0.00026922806238483      153.764074480231      0      0
0.00026922806238483      0.000272955052227537      149.715367733012      0      0
0.000272955052227537      0.000276733635701177      145.776388335257      0      0
0.000276733635701177      0.000280564527028988      141.944158129039      0      0
0.000280564527028988      0.000284448450321376      138.215779770786      0      0
0.000284448450321376      0.000288386139712781      134.588434652495      0      0
0.000288386139712781      0.000292378339500449      131.059379993029      0      0
0.000292378339500449      0.000296425804285111      127.625948100869      0      0
0.000296425804285111      0.000300529299113624      124.285542883944      0      0
0.000300529299113624      0.000304689599623573      121.035639015704      0      0
0.000304689599623573      0.000308907492189884      117.873779613860      0      0
0.000308907492189884      0.000313183774073464      114.797574242908      0      0
0.000313183774073464      0.000317519253571897      111.804697269478      0      0
0.000317519253571897      0.000321914750172228      108.892886127389      0      0
0.000321914750172228      0.000326371094705861      106.059939599080      0      0
0.000326371094705861      0.000330889129505603      103.303716002513      0      0
0.000330889129505603      0.000335469708564879      100.622131566410      0      0
0.000335469708564879      0.000340113697699154      98.0131595153932      0      0
0.000340113697699154      0.000344821974709588      95.4748273112192      0      0
0.000344821974709588      0.000349595429548956      93.0052164587836      0      0
0.000349595429548956      0.000354434964489868      90.6024597973201      0      0
0.000354434964489868      0.000359341494295315      88.2647414901362      0      0
0.000359341494295315      0.000364315946391572      85.9902943844986      0      0
0.000364315946391572      0.000369359261043507      83.7773992206238      0      0
0.000369359261043507      0.000374472391532301      81.6243834583930      0      0
0.000374472391532301      0.00037965630433564      79.5296198519530      0      0
0.00037965630433564      0.000384911979310397      77.4915251889568      0      0
0.000384911979310397      0.000390240409877844      75.5085590929789      0      0
0.000390240409877844      0.000395642603211426      73.5792229279343      0      0
0.000395642603211426      0.000401119580427133      71.7020588530895      0      0
0.000401119580427133      0.000406672376776519      69.8756483580810      0      0
0.000406672376776519      0.000412302041842373      68.0986108657557      0      0
0.000412302041842373      0.000418009639737117      66.3696042336158      0      0
0.000418009639737117      0.000423796249303941      64.6873214815702      0      0
0.000423796249303941      0.000429662964320725      63.0504921829386      0      0
0.000429662964320725      0.000435610893706785      61.4578790627060      0      0
0.000435610893706785      0.000441641161732474      59.9082794923456      0      0
0.000441641161732474      0.000447754908231697      58.4005228855141      0      0
0.000447754908231697      0.000453953288817359      56.9334701178263      0      0
0.000453953288817359      0.000460237475099795      55.5060131803622      0      0
0.000460237475099795      0.000466608654908228      54.1170741056671      0      0
0.000466608654908228      0.000473068032515292      52.7656040523605      0      0
0.000473068032515292      0.000479616828864662      51.4505825441464      0      0
0.000479616828864662      0.000486256281801832      50.1710167025056      0      0
0.000486256281801832      0.000492987646308097      48.9259404601343      0      0
0.000492987646308097      0.000499812194737762      47.7144138978786      0      0
0.000499812194737762      0.000506731217058643      46.5355228213064      0      0
0.000506731217058643      0.0005137460210959      45.3883778045846      0      0
0.0005137460210959      0.000520857932779231      44.2721126589824      0      0
0.000520857932779231      0.000528068296393506      43.1858855511765      0      0
0.000528068296393506      0.000535378474832857      42.1288773845776      0      0
0.000535378474832857      0.000542789849858294      41.1002903114210      0      0
0.000542789849858294      0.000550303822358882      40.0993494852881      0      0
0.000550303822358882      0.000557921812616533      39.1252997480219      0      0
0.000557921812616533      0.000565645260574473      38.1774069064984      0      0
0.000565645260574473      0.00057347562610941      37.2549572649187      0      0
0.00057347562610941      0.000581414389307485      36.3572551695509      0      0
0.000581414389307485      0.000589463050744029      35.4836244511334      0      0
0.000589463050744029      0.000597623131767208      34.6334075885175      0      0
0.000597623131767208      0.000605896174785581      33.8059645627612      0      0
0.000605896174785581      0.000614283743559644      33.0006725463105      0      0
0.000614283743559644      0.000622787423497414      32.2169256214329      0      0
0.000622787423497414      0.000631408821954096      31.4541343278697      0      0
0.000631408821954096      0.000640149568535908      30.7117251855353      0      0
0.000640149568535908      0.000649011315408104      29.9891402655765      0      0
0.000649011315408104      0.000657995737607266      29.2858368121441      0      0
0.000657995737607266      0.000667104533357915      28.6012868435308      0      0
0.000667104533357915      0.00067633942439351      27.9349765715615      0      0
0.00067633942439351      0.000685702156281888      27.2864057731354      0      0
0.000685702156281888      0.000695194498755206      26.6550879659819      0      0
0.000695194498755206      0.000704818246044455      26.0405508256760      0      0
0.000704818246044455      0.000714575217218609      25.4423339396373      0      0
0.000714575217218609      0.000724467256528451      24.8599885068025      0      0
0.000724467256528451      0.000734496233755185      24.2930804661377      0      0
0.000734496233755185      0.000744664044563847      23.7411846966672      0      0
0.000744664044563847      0.000754972610861632      23.2038898304711      0      0
0.000754972610861632      0.000765423881161163      22.6807941706932      0      0
0.000765423881161163      0.0007760198309488      22.1715083308295      0      0
0.0007760198309488      0.000786762463058045      21.6756515747033      0      0
0.000786762463058045      0.00079765380804811      21.1928564351113      0      0
0.00079765380804811      0.000808695924587738      20.7227620547104      0      0
0.000808695924587738      0.000819890899844323      20.2650198151127      0      0
0.000819890899844323      0.00083124084987843      19.8192906452506      0      0
0.00083124084987843      0.000842747920043766      19.3852429563917      0      0
0.000842747920043766      0.000854414285392693      18.9625551054046      0      0
0.000854414285392693      0.000866242151087355      18.5509150024440      0      0
0.000866242151087355      0.000878233752816494      18.1500186705978      0      0
0.000878233752816494      0.000890391357218039      17.7595700528770      0      0
0.000890391357218039      0.000902717262307538      17.3792812263911      0      0
0.000902717262307538      0.000915213797912533      17.0088723122868      0      0
0.000915213797912533      0.000927883326112938      16.6480711903433      0      0
0.000927883326112938      0.000940728241687513      16.2966132200683      0      0
0.000940728241687513      0.000953750972566528      15.9542410134256      0      0
0.000953750972566528      0.000966953980290686      15.6207042354273      0      0
0.000966953980290686      0.000980339760476396      15.2957594183794      0      0
0.000980339760476396      0.000993910843287497      14.9791698053202      0      0
0.000993910843287497      0.0010076697939135      14.6707052510996      0      0
0.0010076697939135      0.00102161921305448      14.3701421479984      0      0
0.00102161921305448      0.0010357617374126      14.0772631816005      0      0
0.0010357617374126      0.00105010004019057      13.7918567275613      0      0
0.00105010004019057      0.00106463683159689      13.5137163848424      0      0
0.00106463683159689      0.00107937485935813      13.2426417728624      0      0
0.00107937485935813      0.00109431690923832      12.9784396004263      0      0
0.00109431690923832      0.00110946580556549      12.7209214817450      0      0
0.00110946580556549      0.00112482441176555      12.4699017480054      0      0
0.00112482441176555      0.00114039563090349      12.2252022332822      0      0
0.00114039563090349      0.00115618240623217      11.9866514459318      0      0
0.00115618240623217      0.00117218772174859      11.7540776277286      0      0
0.00117218772174859      0.00118841460275796      11.5273185622133      0      0
0.00118841460275796      0.00120486611644553      11.3062152866509      0      0
0.00120486611644553      0.00122154537245635      11.0906104638101      0      0
0.00122154537245635      0.00123845552348304      10.8803572738097      0      0
0.00123845552348304      0.00125559976586171      10.6753050382539      0      0
0.00125559976586171      0.00127298134017614      10.4753162809987      0      0
0.00127298134017614      0.00129060353187029      10.2802480990329      0      0
0.00129060353187029      0.00130846967186935      10.0899709126434      0      0
0.00130846967186935      0.00132658313720929      9.90435028797594      0      0
0.00132658313720929      0.00134494735167523      9.72326216529723      0      0
0.00134494735167523      0.00136356578644858      9.54658316007022      0      0
0.00136356578644858      0.00138244196076317      9.37419125304154      0      0
0.00138244196076317      0.00140157944257044      9.20597448375227      0      0
0.00140157944257044      0.00142098184921384      9.04181670016144      0      0
0.00142098184921384      0.00144065284811262      8.88160817414630      0      0
0.00144065284811262      0.00146059615745496      8.72524562007208      0      0
0.00146059615745496      0.00148081554690089      8.57262337275365      0      0
0.00148081554690089      0.00150131483829471      8.42363958103355      0      0
0.00150131483829471      0.00152209790638749      8.27819906063040      0      0
0.00152209790638749      0.00154316867956938      8.13620786373499      0      0
0.00154316867956938      0.00156453114061223      7.99757228676665      0      0
0.00156453114061223      0.00158618932742236      7.86220211078616      0      0
0.00158618932742236      0.00160814733380381      7.73001146515935      0      0
0.00160814733380381      0.00163040931023216      7.60091716400944      0      0
0.00163040931023216      0.00165297946463904      7.47483755284548      0      0
0.00165297946463904      0.00167586206320748      7.35169271320657      0      0
0.00167586206320748      0.00169906143117836      7.23140505993693      0      0
0.00169906143117836      0.00172258195366789      7.11389958009757      0      0
0.00172258195366789      0.00174642807649655      6.99910370038702      0      0
0.00174642807649655      0.00177060430702936      6.88694704742354      0      0
0.00177060430702936      0.00179511521502795      6.77736127005562      0      0
0.00179511521502795      0.00181996543351421      6.67027994847807      0      0
0.00181996543351421      0.00184515965964614      6.56563855261523      0      0
0.00184515965964614      0.00187070265560561      6.46337441331686      0      0
0.00187070265560561      0.00189659924949857      6.36342668871861      0      0
0.00189659924949857      0.00192285433626758      6.26573632136945      0      0
0.00192285433626758      0.00194947287861711      6.17024598599057      0      0
0.00194947287861711      0.00197645990795156      6.07690002706744      0      0
0.00197645990795156      0.00200382052532629      5.98564438514573      0      0
0.00200382052532629      0.00203155990241182      5.89642651591043      0      0
0.00203155990241182      0.00205968328247135      5.80919532061746      0      0
0.00205968328247135      0.00208819598135186      5.72390112648032      0      0
0.00208819598135186      0.00211710338848892      5.64049575986410      0      0
0.00211710338848892      0.00214641096792534      5.55893270380102      0      0
0.00214641096792534      0.00217612425934403      5.47916720280098      0      0
0.00217612425934403      0.00220624887911509      5.40115605446878      0      0
0.00220624887911509      0.00223679052135739      5.32485694381298      0      0
0.00223679052135739      0.00226775495901488      5.25022771780660      0      0
0.00226775495901488      0.00229914804494778      5.17722658361680      0      0
0.00229914804494778      0.00233097571303889      5.10581372326560      0      0
0.00233097571303889      0.00236324397931521      5.03595275959509      0      0
0.00236324397931521      0.00239595894308506      4.96760927678749      0      0
0.00239595894308506      0.00242912678809096      4.90074696742987      0      0
0.00242912678809096      0.00246275378367852      4.83532738686920      0      0
0.00246275378367852      0.00249684628598141      4.77131594597466      0      0
0.00249684628598141      0.00253141073912281      4.70868441849223      0      0
0.00253141073912281      0.0025664536764335      4.64740237343493      0      0
0.0025664536764335      0.00260198172168671      4.58743291108059      0      0
0.00260198172168671      0.00263800159035023      4.52874514332396      0      0
0.00263800159035023      0.00267452009085567      4.47131719793564      0      0
0.00267452009085567      0.00271154412588544      4.41511816161548      0      0
0.00271154412588544      0.00274908069367747      4.36011297086996      0      0
0.00274908069367747      0.00278713688934801      4.30628266893093      0      0
0.00278713688934801      0.00282571990623272      4.25360310853335      0      0
0.00282571990623272      0.00286483703724639      4.20203790942721      0      0
0.00286483703724639      0.00290449567626138      4.15157117689558      0      0
0.00290449567626138      0.00294470331950526      4.10218096248905      0      0
0.00294470331950526      0.0029854675669777      4.05383147869098      0      0
0.0029854675669777      0.00302679612388701      4.00651357635433      0      0
0.00302679612388701      0.0030686968021066      3.96019940905746      0      0
0.0030686968021066      0.00311117752165154      3.91486102989237      0      0
0.00311117752165154      0.0031542463121756      3.87049286504001      0      0
0.0031542463121756      0.00319791131448903      3.82705646233958      0      0
0.00319791131448903      0.00324218078209728      3.78454532974824      0      0
0.00324218078209728      0.0032870630827611      3.74293540590559      0      0
0.0032870630827611      0.00333256670007821      3.70220219154413      0      0
0.00333256670007821      0.00337870023508683      3.66234145701802      0      0
0.00337870023508683      0.00342547240789146      3.62331496435543      0      0
0.00342547240789146      0.00347289205931113      3.58512824066874      0      0
0.00347289205931113      0.00352096815255051      3.54774070893974      0      0
0.00352096815255051      0.00356970977489406      3.51115765902598      0      0
0.00356970977489406      0.00361912613942378      3.47534307214611      0      0
0.00361912613942378      0.0036692265867606      3.44029823070438      0      0
0.0036692265867606      0.00372002058682995      3.40599252303805      0      0
0.00372002058682995      0.00377151774065175      3.37242439982938      0      0
0.00377151774065175      0.00382372778215516      3.33956591845083      0      0
0.00382372778215516      0.00387666058001854      3.30741625436129      0      0
0.00387666058001854      0.00393032613953476      3.27594598807328      0      0
0.00393032613953476      0.0039847346045024      3.24515920117189      0      0
0.0039847346045024      0.00403989625914312      3.21502101566738      0      0
0.00403989625914312      0.00409582153004557      3.18554346901758      0      0
0.00409582153004557      0.00415252098813623      3.15668471078350      0      0
0.00415252098813623      0.00421000535067748      3.12846358319885      0      0
0.00421000535067748      0.0042682854832934      3.10083595008868      0      0
0.0042682854832934      0.00432737240202355      3.07381833008888      0      0
0.00432737240202355      0.00438727727540519      3.04737770781884      0      0
0.00438727727540519      0.00444801142658443      3.02151186753898      0      0
0.00444801142658443      0.00450958633545639      2.99621491833637      0      0
0.00450958633545639      0.00457201364083525      2.97145528440509      0      0
0.00457201364083525      0.00463530514265407      2.94725343311670      0      0
0.00463530514265407      0.00469947280419532      2.92356492051949      0      0
0.00469947280419532      0.00476452875435209      2.90040431610294      0      0
0.00476452875435209      0.0048304852899207      2.87775497700069      0      0
0.0048304852899207      0.00489735487792503      2.85559092213205      0      0
0.00489735487792503      0.00496515015797302      2.83393437670207      0      0
0.00496515015797302      0.00503388394464577      2.81274275190647      0      0
0.00503388394464577      0.00510356922991978      2.79202246435042      0      0
0.00510356922991978      0.00517421918562266      2.77177531094774      0      0
0.00517421918562266      0.00524584716592283      2.75196025155173      0      0
0.00524584716592283      0.00531846670985373      2.73259992792312      0      0
0.00531846670985373      0.00539209154387294      2.71367727745141      0      0
0.00539209154387294      0.00546673558445676      2.69516170703853      0      0
0.00546673558445676      0.00554241294073067      2.67707944018052      0      0
0.00554241294073067      0.00561913791713623      2.65940478323585      0      0
0.00561913791713623      0.00569692501613484      2.64211342462305      0      0
0.00569692501613484      0.00577578894094906      2.62523173969832      0      0
0.00577578894094906      0.00585574459834172      2.60873408103707      0      0
0.00585574459834172      0.00593680710143364      2.59259481871466      0      0
0.00593680710143364      0.00601899177256026      2.57684010076050      0      0
0.00601899177256026      0.00610231414616781      2.56145216366516      0      0
0.00610231414616781      0.0061867899717497      2.54639805242541      0      0
0.0061867899717497      0.0062724352168234      2.53169970904973      0      0
0.0062724352168234      0.00635926606994866      2.51735563041913      0      0
0.00635926606994866      0.00644729894378739      2.50332636320647      0      0
0.00644729894378739      0.00653655047820597      2.48961859883486      0      0
0.00653655047820597      0.00662703754342055      2.47625061090480      0      0
0.00662703754342055      0.00671877724318579      2.46319026521344      0      0
0.00671877724318579      0.00681178691802782      2.45041763272265      0      0
0.00681178691802782      0.00690608414852187      2.43795683969433      0      0
0.00690608414852187      0.00700168675861542      2.42580442835469      0      0
0.00700168675861542      0.00709861281899715      2.41392343893536      0      0
0.00709861281899715      0.00719688065051277      2.40231283531496      0      0
0.00719688065051277      0.00729650882762788      2.39099594370657      0      0
0.00729650882762788      0.00739751618193895      2.37995739075381      0      0
0.00739751618193895      0.00749992180573285      2.36916392016269      0      0
0.00749992180573285      0.00760374505559565      2.35862123407591      0      0
0.00760374505559565      0.00770900555607137      2.34835043778197      0      0
0.00770900555607137      0.00781572320337137      2.33833548138933      0      0
0.00781572320337137      0.00792391816913513      2.32854448234673      0      0
0.00792391816913513      0.00803361090424307      2.31897997025334      0      0
0.00803361090424307      0.00814482214268214      2.30966377698348      0      0
0.00814482214268214      0.00825757290546495      2.30058818603069      0      0
0.00825757290546495      0.00837188450460311      2.29172147395566      0      0
0.00837188450460311      0.0084877785471356      2.28305449031847      0      0
0.0084877785471356      0.00860527693921294      2.27460719795065      0      0
0.00860527693921294      0.00872440189023784      2.26638735897767      0      0
0.00872440189023784      0.0088451759170632      2.25837105234987      0      0
0.0088451759170632      0.00896762184824822      2.25053387793764      0      0
0.00896762184824822      0.00909176282837339      2.24288132882145      0      0
0.00909176282837339      0.00921762232241531      2.23543305370698      0      0
0.00921762232241531      0.009345224120182      2.22818750941148      0      0
0.009345224120182      0.00947459234080956      2.22111885735177      0      0
0.00947459234080956      0.00960575143732124      2.21420787719487      0      0
0.00960575143732124      0.0097387262012494      2.20746222889224      0      0
0.0097387262012494      0.00987354176732169      2.20090006859599      0      0
0.00987354176732169      0.0100102236182119      2.19452117903509      0      0
0.0100102236182119      0.0101487975893568      2.18830308557697      0      0
0.0101487975893568      0.0102892898738392      2.18222488425360      0      0
0.0102892898738392      0.0104317270273393      2.17628781924136      0      0
0.0104317270273393      0.0105761359731542      2.17050873088084      0      0
0.0105761359731542      0.0107225440072866      2.16489616439609      0      0
0.0107225440072866      0.0108709788036044      2.15943730760004      0      0
0.0108709788036044      0.0110214684190717      2.15410907224203      0      0
0.0110214684190717      0.0111740412990521      2.14889945174177      0      0
0.0111740412990521      0.0113287262826851      2.14381610356442      0      0
0.0113287262826851      0.0114855526083377      2.13887458398383      0      0
0.0114855526083377      0.0116445499191305      2.13407963263291      0      0
0.0116445499191305      0.0118057482685412      2.12941813946121      0      0
0.0118057482685412      0.0119691781260852      2.12486936208929      0      0
0.0119691781260852      0.0121348703830748      2.12042149594887      0      0
0.0121348703830748      0.0123028563584581      2.11607922866061      0      0
0.0123028563584581      0.0124731678047393      2.11185651254269      0      0
0.0124731678047393      0.0126458369139802      2.10776202912961      0      0
0.0126458369139802      0.0128208963238851      2.10379004372267      0      0
0.0128208963238851      0.0129983791239701      2.09992354009990      0      0
0.0129983791239701      0.0131783188618175      2.09614604016370      0      0
0.0131783188618175      0.0133607495494169      2.09245223797802      0      0
0.0133607495494169      0.0135457056695945      2.08884960435548      0      0
0.0135457056695945      0.0137332221825303      2.08535063080911      0      0
0.0137332221825303      0.0139233345323668      2.08196209673129      0      0
0.0139233345323668      0.0141160786539086      2.07867907316745      0      0
0.0141160786539086      0.0143114909794141      2.07548726731253      0      0
0.0143114909794141      0.0145096084454827      2.07237137738435      0      0
0.0145096084454827      0.0147104685000363      2.06932352861842      0      0
0.0147104685000363      0.0149141091093971      2.06634650866259      0      0
0.0149141091093971      0.0151205687654648      2.06345032643199      0      0
0.0151205687654648      0.0153298864929916      2.06064477431090      0      0
0.0153298864929916      0.0155421018569589      2.05793267929523      0      0
0.0155421018569589      0.015757254970056      2.05530758248428      0      0
0.015757254970056      0.0159753865002618      2.05275669545693      0      0
0.0159753865002618      0.0161965376785319      2.05026703987133      0      0
0.0161965376785319      0.0164207503065923      2.04783125760568      0      0
0.0164207503065923      0.0166480667648403      2.04545016944682      0      0
0.0166480667648403      0.0168785300203555      2.04313113141725      0      0
0.0168785300203555      0.0171121836350213      2.04088339151434      0      0
0.0171121836350213      0.0173490717737588      2.03871292300872      0      0
0.0173490717737588      0.017589239212875      2.03661915285167      0      0
0.017589239212875      0.0178327313485262      2.03459485987091      0      0
0.0178327313485262      0.0180795942052988      2.03262897480875      0      0
0.0180795942052988      0.0183298744449088      2.03071080853548      0      0
0.0183298744449088      0.0185836193750216      2.02883382084259      0      0
0.0185836193750216      0.0188408769581945      2.02699745919783      0      0
0.0188408769581945      0.0191016958209418      2.02520653840740      0      0
0.0191016958209418      0.0193661252629267      2.02346864209893      0      0
0.0193661252629267      0.0196342152662799      2.02179070888404      0      0
0.0196342152662799      0.0199060165050465      2.02017612120166      0      0
0.0199060165050465      0.0201815803547652      2.01862327440942      0      0
0.0201815803547652      0.0204609589021785      2.01712597027676      0      0
0.0204609589021785      0.0207442049550786      2.01567532000179      0      0
0.0207442049550786      0.0210313720522889      2.01426238357432      0      0
0.0210313720522889      0.0213225144737837      2.01288063176612      0      0
0.0213225144737837      0.0216176872509482      2.01152748582357      0      0
0.0216176872509482      0.0219169461769806      2.01020456322357      0      0
0.0219169461769806      0.0222203478174381      2.00891668772262      0      0
0.0222203478174381      0.0225279495209286      2.00767007172095      0      0
0.0225279495209286      0.0228398094299506      2.00647026138461      0      0
0.0228398094299506      0.0231559864918837      2.00532042685368      0      0
0.0231559864918837      0.0234765404701303      2.00422041529971      0      0
0.0234765404701303      0.0238015319554124      2.00316673375212      0      0
0.0238015319554124      0.0241310223772239      2.00215337147170      0      0
0.0241310223772239      0.0244650740154424      2.00117317489825      0      0
0.0244650740154424      0.0248037500121009      2.00021939068764      0      0
0.0248037500121009      0.025147114383323      1.99928700100220      0      0
0.025147114383323      0.0254952320314234      1.99837356997094      0      0
0.0254952320314234      0.025848168757175      1.99747946460612      0      0
0.025848168757175      0.0262059912722472      1.99660746660132      0      0
0.0262059912722472      0.0265687672118152      1.99576191838533      0      0
0.0265687672118152      0.0269365651473444      1.99494762497603      0      0
0.0269365651473444      0.0273094545995519      1.99416875458387      0      0
0.0273094545995519      0.0276875060515468      1.99342795077016      0      0
0.0276875060515468      0.0280707909621536      1.99272580187976      0      0
0.0280707909621536      0.0284593817794181      1.99206072858905      0      0
0.0284593817794181      0.0288533519543027      1.99142926674473      0      0
0.0288533519543027      0.0292527759545692      1.99082665545208      0      0
0.0292527759545692      0.0296577292788545      1.99024759895098      0      0
0.0296577292788545      0.0300682884709421      1.98968705812400      0      0
0.0300682884709421      0.0304845311342295      1.98914094082289      0      0
0.0304845311342295      0.0309065359463971      1.98860659291252      0      0
0.0309065359463971      0.0313343826742795      1.98808303537981      0      0
0.0313343826742795      0.0317681521889432      1.98757093830568      0      0
0.0317681521889432      0.0322079264809726      1.98707236257949      0      0
0.0322079264809726      0.0326537886759678      1.98659032982227      0      0
0.0326537886759678      0.033105823050257      1.98612829751124      0      0
0.033105823050257      0.033564115046826      1.98568961960380      0      0
0.033564115046826      0.0340287512914689      1.98527706480622      0      0
0.0340287512914689      0.0344998196091616      1.98489244805551      0      0
0.0344998196091616      0.0349774090406628      1.98453640940496      0      0
0.0349774090406628      0.0354616098593442      1.98420835191644      0      0
0.0354616098593442      0.0359525135882537      1.98390652945509      0      0
0.0359525135882537      0.0364502130174152      1.98362825872573      0      0
0.0364502130174152      0.0369548022213675      1.98337021881650      0      0
0.0369548022213675      0.0374663765769464      1.98312879632491      0      0
0.0374663765769464      0.0379850327813123      1.98290043445124      0      0
0.0379850327813123      0.0385108688702281      1.98268194928942      0      0
0.0385108688702281      0.0390439842365898      1.98247078461926      0      0
0.0390439842365898      0.0395844796492134      1.98226518638141      0      0
0.0395844796492134      0.0401324572718825      1.98206428834697      0      0
0.0401324572718825      0.0406880206826587      1.98186811013331      0      0
0.0406880206826587      0.0412512748934598      1.98167747681531      0      0
0.0412512748934598      0.0418223263699098      1.98149387540286      0      0
0.0418223263699098      0.0424012830514618      1.98131926717708      0      0
0.0424012830514618      0.0429882543718015      1.98115587633790      0      0
0.0429882543718015      0.0435833512795317      1.98100597486104      0      0
0.0435833512795317      0.0441866862591436      1.98087168127883      0      0
0.0441866862591436      0.0447983733522791      1.98075478774704      0      0
0.0447983733522791      0.0454185281792862      1.98065662571869      0      0
0.0454185281792862      0.0460472679610735      1.98057797626552      0      0
0.0460472679610735      0.0466847115412677      1.98051902695790      0      0
0.0466847115412677      0.0473309794086762      1.98047937353907      0      0
0.0473309794086762      0.047986193720063      1.98045806162301      0      0
0.047986193720063      0.0486504783232378      1.98045366142752      0      0
0.0486504783232378      0.0493239587804657      1.98046436716156      0      0
0.0493239587804657      0.0500067623922011      1.98048811208552      0      0
0.0500067623922011      0.0506990182211494      1.98052269036630      0      0
0.0506990182211494      0.0514008571166629      1.98056587753257      0      0
0.0514008571166629      0.0521124117394733      1.98061554245581      0      0
0.0521124117394733      0.0528338165867671      1.98066974519090      0      0
0.0528338165867671      0.0535652080176086      1.98072681656589      0      0
0.0535652080176086      0.0543067242787134      1.98078541698861      0      0
0.0543067242787134      0.0550585055305805      1.98084457343524      0      0
0.0550585055305805      0.0558206938739848      1.98090369492357      0      0
0.0558206938739848      0.0565934333768373      1.98096256789826      0      0
0.0565934333768373      0.0573768701014157      1.98102133383559      0      0
0.0573768701014157      0.0581711521319738      1.98108045200208      0      0
0.0581711521319738      0.0589764296027321      1.98114065068023      0      0
0.0589764296027321      0.0597928547262553      1.98120287032767      0      0
0.0597928547262553      0.0606205818222245      1.98126820209028      0      0
0.0606205818222245      0.0614597673466051      1.98133782488152      0      0
0.0614597673466051      0.0623105699212211      1.98141294390636      0      0
0.0623105699212211      0.0631731503637371      1.98149473308538      0      0
0.0631731503637371      0.0640476717180559      1.98158428335900      0      0
0.0640476717180559      0.064934299285137      1.98168255835376      0      0
0.064934299285137      0.065833200654241      1.98179035840015      0      0
0.065833200654241      0.0667445457346082      1.98190829342592      0      0
0.0667445457346082      0.0676685067875737      1.98203676482713      0      0
0.0676685067875737      0.0686052584591283      1.98217595605326      0      0
0.0686052584591283      0.0695549778129301      1.98232583133974      0      0
0.0695549778129301      0.0705178443637725      1.98248614178356      0      0
0.0705178443637725      0.071494040111516      1.98265643778606      0      0
0.071494040111516      0.0724837495754901      1.98283608677702      0      0
0.0724837495754901      0.07348715982937      1.98302429508095      0      0
0.07348715982937      0.0745044605365374      1.98322013278359      0      0
0.0745044605365374      0.0755358439859309      1.98342256049523      0      0
0.0755358439859309      0.0765815051283916      1.98363045698046      0      0
0.0765815051283916      0.0776416416135129      1.98384264672255      0      0
0.0776416416135129      0.0787164538269999      1.98405792660726      0      0
0.0787164538269999      0.0798061449285455      1.98427509103868      0      0
0.0798061449285455      0.0809109208902321      1.98449295493175      0      0
0.0809109208902321      0.0820309905354643      1.98471037415788      0      0
0.0820309905354643      0.0831665655784396      1.98492626314629      0      0
0.0831665655784396      0.0843178606641673      1.98513960946167      0      0
0.0843178606641673      0.0854850934090396      1.98534948528517      0      0
0.0854850934090396      0.0866684844419658      1.98555505581983      0      0
0.0866684844419658      0.087868257446075      1.98575558472126      0      0
0.087868257446075      0.0890846392009967      1.98595043672053      0      0
0.0890846392009967      0.0903178596257262      1.98613907765791      0      0
0.0903178596257262      0.0915681518220832      1.98632107218503      0      0
0.0915681518220832      0.0928357521187732      1.98649607941910      0      0
0.0928357521187732      0.0941209001160578      1.98666384684801      0      0
0.0941209001160578      0.0954238387310435      1.98682420279069      0      0
0.0954238387310435      0.0967448142435972      1.98697704771344      0      0
0.0967448142435972      0.0980840763428988      1.98712234469313      0      0
0.0980840763428988      0.0994418781746361      1.98726010930188      0      0
0.0994418781746361      0.100818476388855      1.98739039916777      0      0
0.100818476388855      0.10221413118847      1.98751330344239      0      0
0.10221413118847      0.103629106378448      1.98762893238026      0      0
0.103629106378448      0.105063669415674      1.98773740720877      0      0
0.105063669415674      0.106518091459502      1.98783885043952      0      0
0.106518091459502      0.107992647423013      1.98793337674572      0      0
0.107992647423013      0.109487616024976      1.98802108450405      0      0
0.109487616024976      0.111003279842531      1.98810204807517      0      0
0.111003279842531      0.112539925364605      1.98817631087421      0      0
0.112539925364605      0.114097843046059      1.98824387926199      0      0
0.114097843046059      0.115677327362591      1.98830471726894      0      0
0.115677327362591      0.117278676866402      1.98835874214754      0      0
0.117278676866402      0.118902194242619      1.98840582073476      0      0
0.118902194242619      0.120548186366517      1.98844576659426      0      0
0.120548186366517      0.122216964361519      1.98847833789818      0      0
0.122216964361519      0.123908843658004      1.98850323600062      0      0
0.123908843658004      0.125624144052934      1.98852010464900      0      0
0.125624144052934      0.127363189770296      1.98852852977531      0      0
0.127363189770296      0.12912630952239      1.98852803980657      0      0
0.12912630952239      0.130913836571959      1.98851810643259      0      0
0.130913836571959      0.132726108795187      1.98849814576905      0      0
0.132726108795187      0.134563468745557      1.98846751985478      0      0
0.134563468745557      0.136426263718606      1.98842553842424      0      0
0.136426263718606      0.138314845817565      1.98837146089816      0      0
0.138314845817565      0.140229572019921      1.98830449853913      0      0
0.140229572019921      0.142170804244882      1.98822381672180      0      0
0.142170804244882      0.144138909421796      1.98812853727156      0      0
0.144138909421796      0.146134259559502      1.98801774082950      0      0
0.146134259559502      0.148157231816648      1.98789046920556      0      0
0.148157231816648      0.150208208572982      1.98774572768598      0      0
0.150208208572982      0.152287577501628      1.98758248726522      0      0
0.152287577501628      0.154395731642364      1.98739968677667      0      0
0.154395731642364      0.156533069475914      1.98719623490007      0      0
0.156533069475914      0.158699994999266      1.98697101202758      0      0
0.158699994999266      0.16089691780204      1.98672287197347      0      0
0.16089691780204      0.163124253143903      1.98645064351603      0      0
0.163124253143903      0.165382422033063      1.98615313176282      0      0
0.165382422033063      0.16767185130585      1.98582911933351      0      0
0.16767185130585      0.16999297370739      1.98547736735653      0      0
0.16999297370739      0.172346227973408      1.98509661627827      0      0
0.172346227973408      0.174732058913154      1.98468558648525      0      0
0.174732058913154      0.177150917493482      1.98424297874144      0      0
0.177150917493482      0.179603260924088      1.98376747444420      0      0
0.179603260924088      0.182089552743936      1.98325773570372      0      0
0.182089552743936      0.184610262908873      1.98271240525152      0      0
0.184610262908873      0.187165867880458      1.98213010618459      0      0
0.187165867880458      0.189756850716024      1.98150944155227      0      0
0.189756850716024      0.192383701159985      1.98084899379337      0      0
0.192383701159985      0.195046915736409      1.98014732403141      0      0
0.195046915736409      0.197746997842864      1.97940297123593      0      0
0.197746997842864      0.200484457845576      1.97861445125800      0      0
0.200484457845576      0.203259813175894      1.97778025574775      0      0
0.203259813175894      0.206073588428097      1.97689885096199      0      0
0.206073588428097      0.208926315458549      1.97596867646932      0      0
0.208926315458549      0.211818533486235      1.97498814376021      0      0
0.211818533486235      0.214750789194674      1.97395563476896      0      0
0.214750789194674      0.217723636835266      1.97286950031418      0      0
0.217723636835266      0.220737638332042      1.97172805846402      0      0
0.220737638332042      0.22379336338789      1.97052959283175      0      0
0.22379336338789      0.226891389592229      1.96927235080718      0      0
0.226891389592229      0.230032302530194      1.96795454172845      0      0
0.230032302530194      0.233216695893316      1.96657433499876      0      0
0.233216695893316      0.236445171591743      1.96512985815165      0      0
0.236445171591743      0.239718339868012      1.96361919486821      0      0
0.239718339868012      0.243036819412397      1.96204038294908      0      0
0.243036819412397      0.246401237479853      1.96039141224353      0      0
0.246401237479853      0.249812230008578      1.95867022253748      0      0
0.249812230008578      0.253270441740218      1.95687470140188      0      0
0.253270441740218      0.256776526341734      1.95500268200234      0      0
0.256776526341734      0.260331146528961      1.95305194087052      0      0
0.260331146528961      0.263934974191869      1.95102019563733      0      0
0.263934974191869      0.267588690521566      1.94890510272749      0      0
0.267588690521566      0.271292986139054      1.94670425501476      0      0
0.271292986139054      0.275048561225772      1.94441517943650      0      0
0.275048561225772      0.27885612565594      1.94203533456601      0      0
0.27885612565594      0.282716399130741      1.93956210814066      0      0
0.282716399130741      0.286630111314356      1.93699281454335      0      0
0.286630111314356      0.290598001971889      1.93432469223449      0      0
0.290598001971889      0.294620821109189      1.93155490113143      0      0
0.294620821109189      0.298699329114623      1.92868051993162      0      0
0.298699329114623      0.302834296902796      1.92569854337559      0      0
0.302834296902796      0.307026506060274      1.92260587944537      0      0
0.307026506060274      0.311276748993318      1.91939934649357      0      0
0.311276748993318      0.315585829077662      1.91607567029777      0      0
0.315585829077662      0.319954560810364      1.91263148103470      0      0
0.319954560810364      0.324383769963767      1.90906331016788      0      0
0.324383769963767      0.32887429374158      1.90536758724214      0      0
0.32887429374158      0.33342698093713      1.90154063657779      0      0
0.33342698093713      0.338042692093795      1.89757867385657      0      0
0.338042692093795      0.342722299667666      1.89347780259107      0      0
0.342722299667666      0.347466688192458      1.88923401046840      0      0
0.347466688192458      0.352276754446699      1.88484316555829      0      0
0.352276754446699      0.357153407623246      1.88030101237500      0      0
0.357153407623246      0.362097569501131      1.87560316778136      0      0
0.362097569501131      0.367110174619799      1.87074511672251      0      0
0.367110174619799      0.372192170455755      1.86572220777560      0      0
0.372192170455755      0.37734451760165      1.86052964850059      0      0
0.37734451760165      0.382568189947856      1.85516250057600      0      0
0.382568189947856      0.387864174866547      1.84961567470184      0      0
0.387864174866547      0.393233473398329      1.84388392525024      0      0
0.393233473398329      0.398677100441459      1.83796184464275      0      0
0.398677100441459      0.40419608494368      1.83184385743066      0      0
0.40419608494368      0.409791470096709      1.82552421405268      0      0
0.409791470096709      0.41546431353342      1.81899698424174      0      0
0.41546431353342      0.421215687527758      1.81225605004923      0      0
0.421215687527758      0.427046679197417      1.80529509845216      0      0
0.427046679197417      0.43295839070933      1.79810761350455      0      0
0.43295839070933      0.438951939487993      1.79068686799011      0      0
0.438951939487993      0.445028458426682      1.78302591452852      0      0
0.445028458426682      0.451189096101594      1.77511757608193      0      0
0.451189096101594      0.457435016988945      1.76695443580198      0      0
0.457435016988945      0.463767401685081      1.75852882615062      0      0
0.463767401685081      0.470187447129631      1.74983281721942      0      0
0.470187447129631      0.476696366831751      1.74085820416329      0      0
0.476696366831751      0.483295391099501      1.73159649365306      0      0
0.483295391099501      0.489985767272398      1.72203888923960      0      0
0.489985767272398      0.496768759957182      1.71217627550771      0      0
0.496768759957182      0.503645651266856      1.70199920088162      0      0
0.503645651266856      0.510617741063022      1.69149785892518      0      0
0.510617741063022      0.517686347201588      1.68066206795785      0      0
0.517686347201588      0.524852805781861      1.66948124878224      0      0
0.524852805781861      0.532118471399099      1.65794440028930      0      0
0.532118471399099      0.539484717400551      1.64604007267288      0      0
0.539484717400551      0.546952936145049      1.63375633794505      0      0
0.546952936145049      0.554524539266187      1.62108075739604      0      0
0.554524539266187      0.56220095793915      1.60800034558705      0      0
0.56220095793915      0.569983643151229      1.59450153039839      0      0
0.569983643151229      0.577874065976087      1.58057010857724      0      0
0.577874065976087      0.585873717851818      1.56619119613674      0      0
0.585873717851818      0.59398411086286      1.55134917284713      0      0
0.59398411086286      0.602206778025804      1.53602761992726      0      0
0.602206778025804      0.610543273579166      1.52020924988466      0      0
0.610543273579166      0.618995173277162      1.50387582725966      0      0
0.618995173277162      0.62756407468756      1.48700807879401      0      0
0.62756407468756      0.636251597493652      1.46958559125852      0      0
0.636251597493652      0.645059383800396      1.45158669482264      0      0
0.645059383800396      0.653989098444817      1.43298832941515      0      0
0.653989098444817      0.663042429310678      1.41376589098703      0      0
0.663042429310678      0.672221087647534      1.39389305391457      0      0
0.672221087647534      0.681526808394186      1.37334156493500      0      0
0.681526808394186      0.690961350506615      1.35208100293442      0      0
0.690961350506615      0.70052649729046      1.33007849753919      0      0
0.70052649729046      0.710224056738094      1.30729839769909      0      0
0.710224056738094      0.720055861870372      1.28370187916068      0      0
0.720055861870372      0.730023771083106      1.25924647672621      0      0
0.730023771083106      0.740129668498331      1.23388552321271      0      0
0.740129668498331      0.750375464320448      1.20756747169160      0      0
0.750375464320448      0.76076309519728      1.18023507035224      0      0
0.76076309519728      0.771294524586143      1.15182434938378      0      0
0.771294524586143      0.781971743124969      1.12226336539398      0      0
0.781971743124969      0.792796769008581      1.09147062921978      0      0
0.792796769008581      0.803771648370161      1.05935311462836      0      0
0.803771648370161      0.814898455668016      1.02580370371405      0      0
0.814898455668016      0.826179294077686      0.990697862157536      0      0
0.826179294077686      0.837616295889483      0.953889241099118      0      0
0.837616295889483      0.849211622911536      0.915203749865674      0      0
0.849211622911536      0.860967466878409      0.874431394913263      0      0
0.860967466878409      0.872886049865385      0.831314759419207      0      0
0.872886049865385      0.884969624708479      0.785532255773993      0      0
0.884969624708479      0.897220475430265      0.736672908752467      0      0
0.897220475430265      0.909640917671599      0.684196727376472      0      0
0.909640917671599      0.922233299129318      0.627369024203103      0      0
0.922233299129318      0.935      0.565143867751671      0      0
# END HISTO1D SudakovqqbarExpOutputsN2LL11
# BEGIN HISTO1D SudakovqqbarExpOutputsN2LL12
PlotOrder=2
LineColor=red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(1,2)}_{h}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.00295496579772832      0      0
0.00000101384324431002      0.00000102787812403307      0.00338177760691149      0      0
0.00000102787812403307      0.00000104210729202498      0.00313712739338736      0      0
0.00000104210729202498      0.00000105653343786574      0.00377249902579031      0      0
0.00000105653343786574      0.00000107115928836782      0.00278046098320119      0      0
0.00000107115928836782      0.00000108598760809164      0.00425606489363260      0      0
0.00000108598760809164      0.00000110102119986811      0.00342258678034640      0      0
0.00000110102119986811      0.00000111626290532839      0.00422916174861915      0      0
0.00000111626290532839      0.00000113171560544106      0.00421912925341202      0      0
0.00000113171560544106      0.00000114738222105665      0.00341237990585249      0      0
0.00000114738222105665      0.00000116326571345971      0.00423212734896293      0      0
0.00000116326571345971      0.0000011793690849286      0.00274542083912762      0      0
0.0000011793690849286      0.00000119569537930295      0.00421440643612984      0      0
0.00000119569537930295      0.000001212247682559      0.00420529851420438      0      0
0.000001212247682559      0.00000122902912339292      0.00282200296614503      0      0
0.00000122902912339292      0.00000124604287381218      0.00395079316452879      0      0
0.00000124604287381218      0.00000126329214973512      0.00419807862961973      0      0
0.00000126329214973512      0.00000128078021159884      0.00314223494631894      0      0
0.00000128078021159884      0.00000129851036497544      0.00270848334681106      0      0
0.00000129851036497544      0.00000131648596119688      0.00363158181523469      0      0
0.00000131648596119688      0.00000133471039798844      0.00287972329058856      0      0
0.00000133471039798844      0.00000135318712011092      0.00308175177779025      0      0
0.00000135318712011092      0.00000137191962001179      0.00374882446642587      0      0
0.00000137191962001179      0.00000139091143848532      0.00403396280862880      0      0
0.00000139091143848532      0.00000141016616534188      0.00382550550900260      0      0
0.00000141016616534188      0.00000142968744008643      0.00368114078086305      0      0
0.00000142968744008643      0.00000144947895260651      0.00268453176102265      0      0
0.00000144947895260651      0.00000146954444386967      0.00414576781878364      0      0
0.00000146954444386967      0.00000148988770663059      0.00387059510841515      0      0
0.00000148988770663059      0.00000151051258614798      0.00298923731565519      0      0
0.00000151051258614798      0.00000153142298091138      0.00354364467883201      0      0
0.00000153142298091138      0.00000155262284337812      0.00332821015333348      0      0
0.00000155262284337812      0.00000157411618072032      0.00386979079103401      0      0
0.00000157411618072032      0.00000159590705558239      0.00282028846920304      0      0
0.00000159590705558239      0.0000016179995868489      0.00383094506335519      0      0
0.0000016179995868489      0.00000164039795042316      0.00398942673967447      0      0
0.00000164039795042316      0.00000166310638001652      0.00285688313653855      0      0
0.00000166310638001652      0.00000168612916794864      0.00273410074648783      0      0
0.00000168612916794864      0.00000170947066595881      0.00368597329362895      0      0
0.00000170947066595881      0.00000173313528602849      0.00320960750001733      0      0
0.00000173313528602849      0.00000175712750121529      0.00329784340491312      0      0
0.00000175712750121529      0.00000178145184649847      0.00382229754078803      0      0
0.00000178145184649847      0.00000180611291963609      0.00263781004064029      0      0
0.00000180611291963609      0.00000183111538203409      0.00268997096868721      0      0
0.00000183111538203409      0.00000185646395962742      0.00263448938942483      0      0
0.00000185646395962742      0.00000188216344377329      0.00263218146602566      0      0
0.00000188216344377329      0.00000190821869215684      0.00339496785462226      0      0
0.00000190821869215684      0.00000193463462970931      0.00265100550475843      0      0
0.00000193463462970931      0.000001961416249539      0.00365931723037950      0      0
0.000001961416249539      0.00000198856861387501      0.00404658402172888      0      0
0.00000198856861387501      0.00000201609685502412      0.00380603269595037      0      0
0.00000201609685502412      0.00000204400617634088      0.00260907596998324      0      0
0.00000204400617634088      0.00000207230185321116      0.00365472437360065      0      0
0.00000207230185321116      0.00000210098923404927      0.00274519914199548      0      0
0.00000210098923404927      0.00000213007374130893      0.00306381056779330      0      0
0.00000213007374130893      0.00000215956087250823      0.00390847876842674      0      0
0.00000215956087250823      0.00000218945620126872      0.00392003104864462      0      0
0.00000218945620126872      0.00000221976537836897      0.00391032122891511      0      0
0.00000221976537836897      0.00000225049413281266      0.00335372658964260      0      0
0.00000225049413281266      0.00000228164827291145      0.00385083896391977      0      0
0.00000228164827291145      0.0000023132336873829      0.00292492902822323      0      0
0.0000023132336873829      0.0000023452563464635      0.00399597175920925      0      0
0.0000023452563464635      0.00000237772230303722      0.00298599779237761      0      0
0.00000237772230303722      0.00000241063769377955      0.00353370417742663      0      0
0.00000241063769377955      0.00000244400874031748      0.00258065658060820      0      0
0.00000244400874031748      0.00000247784175040552      0.00304160051740596      0      0
0.00000247784175040552      0.00000251214311911795      0.00272478890689204      0      0
0.00000251214311911795      0.00000254691933005764      0.00365809156666027      0      0
0.00000254691933005764      0.00000258217695658154      0.00383075328103515      0      0
0.00000258217695658154      0.0000026179226630432      0.00280372326544367      0      0
0.0000026179226630432      0.00000265416320605244      0.00339307332852156      0      0
0.00000265416320605244      0.00000269090543575249      0.00266932521250541      0      0
0.00000269090543575249      0.00000272815629711478      0.00257726140600600      0      0
0.00000272815629711478      0.00000276592283125165      0.00393479137342889      0      0
0.00000276592283125165      0.00000280421217674733      0.00335441362563931      0      0
0.00000280421217674733      0.00000284303157100718      0.00335717092819716      0      0
0.00000284303157100718      0.00000288238835162573      0.00370356175430700      0      0
0.00000288238835162573      0.00000292228995777364      0.00385321208021882      0      0
0.00000292228995777364      0.00000296274393160382      0.00362070167651981      0      0
0.00000296274393160382      0.00000300375791967704      0.00253769475157519      0      0
0.00000300375791967704      0.00000304533967440728      0.00314518193248576      0      0
0.00000304533967440728      0.0000030874970555271      0.00255779523954846      0      0
0.0000030874970555271      0.00000313023803157323      0.00257630184145451      0      0
0.00000313023803157323      0.00000317357068139281      0.00383605875861250      0      0
0.00000317357068139281      0.00000321750319567045      0.00256538292558883      0      0
0.00000321750319567045      0.00000326204387847638      0.00388371226296543      0      0
0.00000326204387847638      0.00000330720114883614      0.00252131993266437      0      0
0.00000330720114883614      0.00000335298354232185      0.00330183225304394      0      0
0.00000335298354232185      0.00000339939971266569      0.00331140382118776      0      0
0.00000339939971266569      0.00000344645843339553      0.00274990219650405      0      0
0.00000344645843339553      0.00000349416859949336      0.00249645983555807      0      0
0.00000349416859949336      0.00000354253922907654      0.00385564221729462      0      0
0.00000354253922907654      0.00000359157946510248      0.00343509562479832      0      0
0.00000359157946510248      0.00000364129857709674      0.00345221207263564      0      0
0.00000364129857709674      0.00000369170596290522      0.00375382799703053      0      0
0.00000369170596290522      0.00000374281115047047      0.00383405291739842      0      0
0.00000374281115047047      0.0000037946237996327      0.00381958034483533      0      0
0.0000037946237996327      0.00000384715370395563      0.00363449495256616      0      0
0.00000384715370395563      0.00000390041079257769      0.00258450819310191      0      0
0.00000390041079257769      0.00000395440513208878      0.00260426083715989      0      0
0.00000395440513208878      0.00000400914692843308      0.00295753107117406      0      0
0.00000400914692843308      0.00000406464652883815      0.00246858884886121      0      0
0.00000406464652883815      0.00000412091442377072      0.00380539690970352      0      0
0.00000412091442377072      0.00000417796124891967      0.00339469533380418      0      0
0.00000417796124891967      0.00000423579778720626      0.00334322895759536      0      0
0.00000423579778720626      0.0000042944349708224      0.00363403372919485      0      0
0.0000042944349708224      0.00000435388388329698      0.00378563421150949      0      0
0.00000435388388329698      0.00000441415576159092      0.00376559602734585      0      0
0.00000441415576159092      0.0000044752619982211      0.00374530872916683      0      0
0.0000044752619982211      0.00000453721414341383      0.00268563453814769      0      0
0.00000453721414341383      0.00000460002390728798      0.00376704397626789      0      0
0.00000460002390728798      0.0000046637031620685      0.00376193569983193      0      0
0.0000046637031620685      0.00000472826394433043      0.00247955496333223      0      0
0.00000472826394433043      0.00000479371845727405      0.00250382165417326      0      0
0.00000479371845727405      0.00000486007907303155      0.00374430169951835      0      0
0.00000486007907303155      0.00000492735833500554      0.00296006110979595      0      0
0.00000492735833500554      0.00000499556896024003      0.00284597240385087      0      0
0.00000499556896024003      0.00000506472384182418      0.00342693331959537      0      0
0.00000506472384182418      0.00000513483605132934      0.00366526092724459      0      0
0.00000513483605132934      0.00000520591884127979      0.00266783995786225      0      0
0.00000520591884127979      0.00000527798564765776      0.00262250806629986      0      0
0.00000527798564765776      0.00000535105009244307      0.00322206043793113      0      0
0.00000535105009244307      0.00000542512598618791      0.00315559657000476      0      0
0.00000542512598618791      0.00000550022733062734      0.00239263806010205      0      0
0.00000550022733062734      0.00000557636832132587      0.00368426075429104      0      0
0.00000557636832132587      0.00000565356335036064      0.00367778506702365      0      0
0.00000565356335036064      0.00000573182700904185      0.00291865332528803      0      0
0.00000573182700904185      0.00000581117409067079      0.00352475748103374      0      0
0.00000581117409067079      0.000005891619593336      0.00237754618244246      0      0
0.000005891619593336      0.00000597317872274825      0.00237365201117978      0      0
0.00000597317872274825      0.00000605586689511467      0.00340255225777488      0      0
0.00000605586689511467      0.0000061396997400527      0.00242549369924618      0      0
0.0000061396997400527      0.00000622469310354442      0.00306305126583791      0      0
0.00000622469310354442      0.00000631086305093168      0.00318117533412902      0      0
0.00000631086305093168      0.0000063982258699528      0.00291500423811584      0      0
0.0000063982258699528      0.00000648679807382125      0.00251913548236755      0      0
0.00000648679807382125      0.00000657659640434692      0.00235483008633370      0      0
0.00000657659640434692      0.00000666763783510069      0.00235171560956408      0      0
0.00000666763783510069      0.00000675993957462272      0.00246622646570673      0      0
0.00000675993957462272      0.0000068535190696752      0.00344361292961439      0      0
0.0000068535190696752      0.00000694839400854009      0.00260257667655862      0      0
0.00000694839400854009      0.00000704458232436258      0.00340736932499778      0      0
0.00000704458232436258      0.00000714210219854078      0.00301044402479165      0      0
0.00000714210219854078      0.00000724097206416231      0.00304472061506191      0      0
0.00000724097206416231      0.00000734121060948854      0.00272754648022767      0      0
0.00000734121060948854      0.000007442836781487      0.00355282354558980      0      0
0.000007442836781487      0.00000754586978941272      0.00360119334221067      0      0
0.00000754586978941272      0.00000765032910843916      0.00231958104956765      0      0
0.00000765032910843916      0.00000775623448333934      0.00252125682596000      0      0
0.00000775623448333934      0.00000786360593221801      0.00244922446310459      0      0
0.00000786360593221801      0.00000797246375029542      0.00349042373860601      0      0
0.00000797246375029542      0.00000808282851374354      0.00332321160526449      0      0
0.00000808282851374354      0.00000819472108357529      0.00312397228578255      0      0
0.00000819472108357529      0.00000830816260958769      0.00341962986082346      0      0
0.00000830816260958769      0.00000842317453435958      0.00348814125903150      0      0
0.00000842317453435958      0.00000853977859730466      0.00255449771681992      0      0
0.00000853977859730466      0.00000865799683878063      0.00267886820282803      0      0
0.00000865799683878063      0.00000877785160425524      0.00353570207516554      0      0
0.00000877785160425524      0.00000889936554853005      0.00317081459410286      0      0
0.00000889936554853005      0.00000902256164002253      0.00262482320975018      0      0
0.00000902256164002253      0.00000914746316510757      0.00259381835869151      0      0
0.00000914746316510757      0.00000927409373251906      0.00321333933420554      0      0
0.00000927409373251906      0.00000940247727781235      0.00316597478884982      0      0
0.00000940247727781235      0.00000953263806788851      0.00322764357567346      0      0
0.00000953263806788851      0.00000966460070558129      0.00292518544281428      0      0
0.00000966460070558129      0.00000979839013430744      0.00351034330049847      0      0
0.00000979839013430744      0.00000993403164278155      0.00237150992407295      0      0
0.00000993403164278155      0.000010071550869796      0.00236939681280380      0      0
0.000010071550869796      0.0000102109738090674      0.00349581488144638      0      0
0.0000102109738090674      0.0000103523268141496      0.00343257994024194      0      0
0.0000103523268141496      0.000010495636603415      0.00264710940804533      0      0
0.000010495636603415      0.0000106409302651053      0.00287189551293489      0      0
0.0000106409302651053      0.000010788235262451      0.00302904205878315      0      0
0.000010788235262451      0.0000109375794388631      0.00336160093352197      0      0
0.0000109375794388631      0.0000110889910231955      0.00251648205910165      0      0
0.0000110889910231955      0.0000112424986350812      0.00342886736452101      0      0
0.0000112424986350812      0.0000113981312903417      0.00315202290657960      0      0
0.0000113981312903417      0.0000115559184064716      0.00344678193435240      0      0
0.0000115559184064716      0.000011715889808199      0.00252181323184572      0      0
0.000011715889808199      0.0000118780757331232      0.00341807402204790      0      0
0.0000118780757331232      0.0000120425068374297      0.00275624674519015      0      0
0.0000120425068374297      0.0000122092142016854      0.00244659301191334      0      0
0.0000122092142016854      0.0000123782293367127      0.00255743200696958      0      0
0.0000123782293367127      0.0000125495841895462      0.00300978367503649      0      0
0.0000125495841895462      0.0000127233111494713      0.00341469585072640      0      0
0.0000127233111494713      0.0000128994430541458      0.00312035334733541      0      0
0.0000128994430541458      0.0000130780131958075      0.00234892505071923      0      0
0.0000130780131958075      0.0000132590553275668      0.00232509793538860      0      0
0.0000132590553275668      0.0000134426036697863      0.00282417828711773      0      0
0.0000134426036697863      0.00001362869291655      0.00306307817363183      0      0
0.00001362869291655      0.00001381735824222      0.00294026727436721      0      0
0.00001381735824222      0.0000140086353080861      0.00235304022636380      0      0
0.0000140086353080861      0.0000142025602691059      0.00269725500989708      0      0
0.0000142025602691059      0.0000143991697807389      0.00300023848999574      0      0
0.0000143991697807389      0.0000145985010058751      0.00330079384051819      0      0
0.0000145985010058751      0.0000148005916218595      0.00313890611248200      0      0
0.0000148005916218595      0.0000150054798276138      0.00336515038014537      0      0
0.0000150054798276138      0.0000152132043508565      0.00217069658392796      0      0
0.0000152132043508565      0.0000154238044554237      0.00283387028753160      0      0
0.0000154238044554237      0.0000156373199486901      0.00251178964740826      0      0
0.0000156373199486901      0.0000158537911890937      0.00287982904632419      0      0
0.0000158537911890937      0.0000160732590937644      0.00222363578834783      0      0
0.0000160732590937644      0.0000162957651462576      0.00285415442532567      0      0
0.0000162957651462576      0.000016521351404396      0.00238200420561258      0      0
0.000016521351404396      0.0000167500605082187      0.00226061497098612      0      0
0.0000167500605082187      0.0000169819356880416      0.00325110363116700      0      0
0.0000169819356880416      0.0000172170207726282      0.00320087057400280      0      0
0.0000172170207726282      0.0000174553601974744      0.00239869009249467      0      0
0.0000174553601974744      0.0000176969990132074      0.00241773075120465      0      0
0.0000176969990132074      0.0000179419828941014      0.00318753866848321      0      0
0.0000179419828941014      0.0000181903581467107      0.00330193299116114      0      0
0.0000181903581467107      0.0000184421717186223      0.00240175730645915      0      0
0.0000184421717186223      0.0000186974712073306      0.00322921162990403      0      0
0.0000186974712073306      0.0000189563048692332      0.00294055236048586      0      0
0.0000189563048692332      0.0000192187216287532      0.00250432699026676      0      0
0.0000192187216287532      0.0000194847710875863      0.00211227497070845      0      0
0.0000194847710875863      0.0000197545035340766      0.00240675631532022      0      0
0.0000197545035340766      0.000020027969952722      0.00315991970811225      0      0
0.000020027969952722      0.0000203052220338112      0.00309722853987210      0      0
0.0000203052220338112      0.0000205863121831945      0.00314536640953924      0      0
0.0000205863121831945      0.0000208712935321888      0.00301974645674514      0      0
0.0000208712935321888      0.000021160219947621      0.00249263841637738      0      0
0.000021160219947621      0.0000214531460420097      0.00217595576101891      0      0
0.0000214531460420097      0.0000217501271838877      0.00231928949981430      0      0
0.0000217501271838877      0.0000220512195082683      0.00208400481461076      0      0
0.0000220512195082683      0.0000223564799272551      0.00291220757396154      0      0
0.0000223564799272551      0.0000226659661408002      0.00265229545769128      0      0
0.0000226659661408002      0.0000229797366476099      0.00308115963196328      0      0
0.0000229797366476099      0.0000232978507562027      0.00220681584296802      0      0
0.0000232978507562027      0.0000236203685961192      0.00212400228120906      0      0
0.0000236203685961192      0.000023947351129288      0.00228716421987170      0      0
0.000023947351129288      0.0000242788601615485      0.00224854855046024      0      0
0.0000242788601615485      0.0000246149583543337      0.00208380219856806      0      0
0.0000246149583543337      0.0000249557092365137      0.00215576965174946      0      0
0.0000249557092365137      0.0000253011772164045      0.00268172507990766      0      0
0.0000253011772164045      0.0000256514275939423      0.00315431748400218      0      0
0.0000256514275939423      0.0000260065265730261      0.00304879516817007      0      0
0.0000260065265730261      0.0000263665412740315      0.00245301163667796      0      0
0.0000263665412740315      0.0000267315397464981      0.00204516366124321      0      0
0.0000267315397464981      0.0000271015909819919      0.00221000855697139      0      0
0.0000271015909819919      0.0000274767649271459      0.00249771156802702      0      0
0.0000274767649271459      0.0000278571324968813      0.00259916725236408      0      0
0.0000278571324968813      0.0000282427655878122      0.00244383665423853      0      0
0.0000282427655878122      0.0000286337370918349      0.00207843576053704      0      0
0.0000286337370918349      0.0000290301209099061      0.00233815316919474      0      0
0.0000290301209099061      0.0000294319919660113      0.00315161093337265      0      0
0.0000294319919660113      0.0000298394262213274      0.00204830038602709      0      0
0.0000298394262213274      0.00003025250068858      0.00312923466944931      0      0
0.00003025250068858      0.000030671293446601      0.00271363911021264      0      0
0.000030671293446601      0.0000310958836550867      0.00233095243684678      0      0
0.0000310958836550867      0.00003152635156956      0.00253683957108179      0      0
0.00003152635156956      0.000031962778556541      0.00311428381188402      0      0
0.000031962778556541      0.0000324052471089262      0.00213954519353446      0      0
0.0000324052471089262      0.0000328538408615817      0.00311007952848617      0      0
0.0000328538408615817      0.000033308644607151      0.00297394236187378      0      0
0.000033308644607151      0.0000337697443120835      0.00308106060605518      0      0
0.0000337697443120835      0.0000342372271328825      0.00260717369116846      0      0
0.0000342372271328825      0.0000347111814325807      0.00275920518471636      0      0
0.0000347111814325807      0.0000351916967974413      0.00211382027841521      0      0
0.0000351916967974413      0.0000356788640538924      0.00232278222083403      0      0
0.0000356788640538924      0.0000361727752856944      0.00308480126245704      0      0
0.0000361727752856944      0.0000366735238513458      0.00223563118773224      0      0
0.0000366735238513458      0.0000371812044017293      0.00203486631738240      0      0
0.0000371812044017293      0.0000376959128980032      0.00275389742424561      0      0
0.0000376959128980032      0.0000382177466297395      0.00223383970195337      0      0
0.0000382177466297395      0.0000387468042333134      0.00268076885219215      0      0
0.0000387468042333134      0.0000392831857105477      0.00203857981909714      0      0
0.0000392831857105477      0.0000398269924476147      0.00304415230144230      0      0
0.0000398269924476147      0.0000403783272342003      0.00286838074633509      0      0
0.0000403783272342003      0.0000409372942829333      0.00295077882915029      0      0
0.0000409372942829333      0.0000415039992490831      0.00247454288437943      0      0
0.0000415039992490831      0.000042078549250531      0.00246620055081133      0      0
0.000042078549250531      0.0000426610528880173      0.00293031967725134      0      0
0.0000426610528880173      0.0000432516202656688      0.00292649035030837      0      0
0.0000432516202656688      0.0000438503630118107      0.00298706980788525      0      0
0.0000438503630118107      0.0000444573943000663      0.00222427531320145      0      0
0.0000444573943000663      0.0000450728288707489      0.00225181136989391      0      0
0.0000450728288707489      0.0000456967830525504      0.00292009960216978      0      0
0.0000456967830525504      0.0000463293747845289      0.00300908681219913      0      0
0.0000463293747845289      0.0000469707236384016      0.00238586148951443      0      0
0.0000469707236384016      0.0000476209508411464      0.00298467431657672      0      0
0.0000476209508411464      0.0000482801792979158      0.00244702981323821      0      0
0.0000482801792979158      0.0000489485336152684      0.00297766384710687      0      0
0.0000489485336152684      0.0000496261401247217      0.00289576014279343      0      0
0.0000496261401247217      0.0000503131269066316      0.00246593061175206      0      0
0.0000503131269066316      0.0000510096238144011      0.00282030002061699      0      0
0.0000510096238144011      0.000051715762499026      0.00188269675188347      0      0
0.000051715762499026      0.000052431676433979      0.00197303329126372      0      0
0.000052431676433979      0.0000531575009404385      0.00262065799902167      0      0
0.0000531575009404385      0.0000538933732128671      0.00216369380880883      0      0
0.0000538933732128671      0.0000546394323449439      0.00296825759321893      0      0
0.0000546394323449439      0.0000553958193558558      0.00269965493202588      0      0
0.0000553958193558558      0.0000561626772169526      0.00285955445276325      0      0
0.0000561626772169526      0.0000569401508787716      0.00277408852037603      0      0
0.0000569401508787716      0.0000577283872984359      0.00292830808225912      0      0
0.0000577283872984359      0.0000585275354674316      0.00228892193621188      0      0
0.0000585275354674316      0.0000593377464397706      0.00258782301597580      0      0
0.0000593377464397706      0.0000601591733605423      0.00222177565170993      0      0
0.0000601591733605423      0.0000609919714948611      0.00237516925509299      0      0
0.0000609919714948611      0.0000618362982572143      0.00209910084750756      0      0
0.0000618362982572143      0.0000626923132412161      0.00185808742035321      0      0
0.0000626923132412161      0.0000635601782497746      0.00211121346790668      0      0
0.0000635601782497746      0.0000644400573256746      0.00235743028817156      0      0
0.0000644400573256746      0.0000653321167825856      0.00229351610248793      0      0
0.0000653321167825856      0.0000662365252364977      0.00225730751276300      0      0
0.0000662365252364977      0.0000671534536375933      0.00179699194724896      0      0
0.0000671534536375933      0.0000680830753025601      0.00221992724346584      0      0
0.0000680830753025601      0.0000690255659473509      0.00237580841655054      0      0
0.0000690255659473509      0.0000699811037203975      0.00256269804162132      0      0
0.0000699811037203975      0.0000709498692362838      0.00178276634961748      0      0
0.0000709498692362838      0.0000719320456098856      0.00259161899360271      0      0
0.0000719320456098856      0.0000729278184909828      0.00247571771151800      0      0
0.0000729278184909828      0.0000739373760993502      0.00195104730866009      0      0
0.0000739373760993502      0.0000749609092603353      0.00202046996511343      0      0
0.0000749609092603353      0.0000759986114409274      0.00180413038956162      0      0
0.0000759986114409274      0.0000770506787863264      0.00273169033274474      0      0
0.0000770506787863264      0.0000781173101570184      0.00196413229565699      0      0
0.0000781173101570184      0.0000791987071663636      0.00227186631046142      0      0
0.0000791987071663636      0.0000802950742187053      0.00271145456710099      0      0
0.0000802950742187053      0.000081406618548006      0.00274057383586647      0      0
0.000081406618548006      0.0000825335502570186      0.00283194545146571      0      0
0.0000825335502570186      0.0000836760823569998      0.00216843419416563      0      0
0.0000836760823569998      0.0000848344308079731      0.00286278627022002      0      0
0.0000848344308079731      0.0000860088145595493      0.00285370290426681      0      0
0.0000860088145595493      0.0000871994555923124      0.00234026405935512      0      0
0.0000871994555923124      0.0000884065789597775      0.00262353264933085      0      0
0.0000884065789597775      0.0000896304128309307      0.00220400761336298      0      0
0.0000896304128309307      0.0000908711885333572      0.00270709887297363      0      0
0.0000908711885333572      0.0000921291405969664      0.00209289703494721      0      0
0.0000921291405969664      0.0000934045067983223      0.00282779278336890      0      0
0.0000934045067983223      0.0000946975282055884      0.00282171262994608      0      0
0.0000946975282055884      0.0000960084492240934      0.00204882559935153      0      0
0.0000960084492240934      0.0000973375176425286      0.00269951857660198      0      0
0.0000973375176425286      0.000098684984679785      0.00209312987136242      0      0
0.000098684984679785      0.000100051105032438      0.00236043277380952      0      0
0.000100051105032438      0.000101436136922889      0.00275522423274865      0      0
0.000101436136922889      0.000102840342148178      0.00205948802516802      0      0
0.000102840342148178      0.000104263986129461      0.00164547847950621      0      0
0.000104263986129461      0.000105707337962187      0.00180005008903443      0      0
0.000105707337962187      0.00010717067046696      0.00279048456579816      0      0
0.00010717067046696      0.000108654260241103      0.00162385819150582      0      0
0.000108654260241103      0.000110158387710945      0.00203560078631983      0      0
0.000110158387710945      0.000111683337184825      0.00186924697239359      0      0
0.000111683337184825      0.000113229396906833      0.00189212898647529      0      0
0.000113229396906833      0.00011479685911129      0.00262099529936278      0      0
0.00011479685911129      0.000116386020077991      0.00267878485879200      0      0
0.000116386020077991      0.000117997180188201      0.00255434634090769      0      0
0.000117997180188201      0.00011963064398144      0.00281443069923662      0      0
0.00011963064398144      0.00012128672021304      0.00176404276099790      0      0
0.00012128672021304      0.00012296572191251      0.00281099910111908      0      0
0.00012296572191251      0.000124667966442703      0.00245420400972268      0      0
0.000124667966442703      0.000126393775559803      0.00251117598439262      0      0
0.000126393775559803      0.000128143475474143      0.00279203484494456      0      0
0.000128143475474143      0.000129917396911867      0.00156061542549950      0      0
0.000129917396911867      0.000131715875177439      0.00272920998301784      0      0
0.000131715875177439      0.000133539250217029      0.00272866414221035      0      0
0.000133539250217029      0.00013538786668276      0.00274925894942965      0      0
0.00013538786668276      0.000137262073997862      0.00264816738967365      0      0
0.000137262073997862      0.000139162226422714      0.00151474197766475      0      0
0.000139162226422714      0.00014108868312181      0.00270761691902874      0      0
0.00014108868312181      0.000143041808231644      0.00261925179835342      0      0
0.000143041808231644      0.000145021970929542      0.00244454582129002      0      0
0.000145021970929542      0.00014702954550344      0.00274765394871460      0      0
0.00014702954550344      0.000149064911422635      0.00234792347536315      0      0
0.000149064911422635      0.00015112845340951      0.00199477467424604      0      0
0.00015112845340951      0.000153220561512254      0.00188555866929481      0      0
0.000153220561512254      0.000155341631178586      0.00260177591180047      0      0
0.000155341631178586      0.000157492063330508      0.00266095630601852      0      0
0.000157492063330508      0.000159672264440082      0.00218415414131810      0      0
0.000159672264440082      0.00016188264660626      0.00150066015112874      0      0
0.00016188264660626      0.000164123627632783      0.00279833155952727      0      0
0.000164123627632783      0.00016639563110715      0.00176554823531857      0      0
0.00016639563110715      0.000168699086480686      0.00152573034746586      0      0
0.000168699086480686      0.000171034429149716      0.00178592560868409      0      0
0.000171034429149716      0.00017340210053786      0.00148881305133693      0      0
0.00017340210053786      0.000175802548179476      0.00179563335646090      0      0
0.000175802548179476      0.000178236225804249      0.00279868187852664      0      0
0.000178236225804249      0.000180703593422953      0.00141725123659092      0      0
0.000180703593422953      0.000183205117414405      0.00234447903483875      0      0
0.000183205117414405      0.000185741270613619      0.00280821548931524      0      0
0.000185741270613619      0.000188312532401177      0.00280203466300544      0      0
0.000188312532401177      0.000190919388793845      0.00279209367930003      0      0
0.000190919388793845      0.000193562332536437      0.00213473054092452      0      0
0.000193562332536437      0.000196241863194957      0.00157330249253094      0      0
0.000196241863194957      0.000198958487251018      0.00271977149582955      0      0
0.000198958487251018      0.000201712718197586      0.00200119760292137      0      0
0.000201712718197586      0.000204505076636033      0.00133690423495653      0      0
0.000204505076636033      0.000207336090374545      0.00187372973751334      0      0
0.000207336090374545      0.000210206294527884      0.00191235917422259      0      0
0.000210206294527884      0.000213116231618538      0.00139094578943622      0      0
0.000213116231618538      0.000216066451679264      0.00173187216897063      0      0
0.000216066451679264      0.000219057512357059      0.00283530900332695      0      0
0.000219057512357059      0.000222089979018563      0.00122090997076952      0      0
0.000222089979018563      0.000225164424856924      0.00277597756913672      0      0
0.000225164424856924      0.000228281431000144      0.00232674244398342      0      0
0.000228281431000144      0.00023144158662092      0.00142657030770820      0      0
0.00023144158662092      0.000234645489048012      0.00119769493172484      0      0
0.000234645489048012      0.000237893743879147      0.00129087059708978      0      0
0.000237893743879147      0.000241186965095492      0.00201328004116648      0      0
0.000241186965095492      0.000244525775177701      0.00285366170531010      0      0
0.000244525775177701      0.000247910805223583      0.00172851464661764      0      0
0.000247910805223583      0.000251342695067386      0.00241488528065860      0      0
0.000251342695067386      0.000254822093400743      0.00153333108016456      0      0
0.000254822093400743      0.00025834965789528      0.00285896316803066      0      0
0.00025834965789528      0.000261926055326934      0.00245793628665982      0      0
0.000261926055326934      0.000265551961701985      0.00178321623913215      0      0
0.000265551961701985      0.00026922806238483      0.00158748495456060      0      0
0.00026922806238483      0.000272955052227537      0.00194176287179943      0      0
0.000272955052227537      0.000276733635701177      0.00267412375322926      0      0
0.000276733635701177      0.000280564527028988      0.00274220417217129      0      0
0.000280564527028988      0.000284448450321376      0.00107666277947253      0      0
0.000284448450321376      0.000288386139712781      0.00276527101570855      0      0
0.000288386139712781      0.000292378339500449      0.00123010932946786      0      0
0.000292378339500449      0.000296425804285111      0.00291666432322783      0      0
0.000296425804285111      0.000300529299113624      0.00203639843984660      0      0
0.000300529299113624      0.000304689599623573      0.000952682703136762      0      0
0.000304689599623573      0.000308907492189884      0.00139394487470130      0      0
0.000308907492189884      0.000313183774073464      0.00168057095194553      0      0
0.000313183774073464      0.000317519253571897      0.00144752226948858      0      0
0.000317519253571897      0.000321914750172228      0.000903934699213472      0      0
0.000321914750172228      0.000326371094705861      0.00178140516580319      0      0
0.000326371094705861      0.000330889129505603      0.00295274945256986      0      0
0.000330889129505603      0.000335469708564879      0.00177701639770499      0      0
0.000335469708564879      0.000340113697699154      0.00218454334177865      0      0
0.000340113697699154      0.000344821974709588      0.00215572742280364      0      0
0.000344821974709588      0.000349595429548956      0.00265816871584492      0      0
0.000349595429548956      0.000354434964489868      0.000797029379694869      0      0
0.000354434964489868      0.000359341494295315      0.00233532675262393      0      0
0.000359341494295315      0.000364315946391572      0.00301084044053751      0      0
0.000364315946391572      0.000369359261043507      0.00289864882686444      0      0
0.000369359261043507      0.000374472391532301      0.00271018397273456      0      0
0.000374472391532301      0.00037965630433564      0.00276534491071360      0      0
0.00037965630433564      0.000384911979310397      0.00300039173115972      0      0
0.000384911979310397      0.000390240409877844      0.00295913171098091      0      0
0.000390240409877844      0.000395642603211426      0.00189185515094105      0      0
0.000395642603211426      0.000401119580427133      0.000984881584241158      0      0
0.000401119580427133      0.000406672376776519      0.00300082833392282      0      0
0.000406672376776519      0.000412302041842373      0.00167527189934729      0      0
0.000412302041842373      0.000418009639737117      0.00253263418694901      0      0
0.000418009639737117      0.000423796249303941      0.00166392396756051      0      0
0.000423796249303941      0.000429662964320725      0.00303922963906067      0      0
0.000429662964320725      0.000435610893706785      0.000918914665603899      0      0
0.000435610893706785      0.000441641161732474      0.00198906296613556      0      0
0.000441641161732474      0.000447754908231697      0.00310442929051588      0      0
0.000447754908231697      0.000453953288817359      0.00297666087948804      0      0
0.000453953288817359      0.000460237475099795      0.00242454603831829      0      0
0.000460237475099795      0.000466608654908228      0.00202475004034254      0      0
0.000466608654908228      0.000473068032515292      0.00200688038953175      0      0
0.000473068032515292      0.000479616828864662      0.00238281217955531      0      0
0.000479616828864662      0.000486256281801832      0.00295831878389906      0      0
0.000486256281801832      0.000492987646308097      0.00322100802232195      0      0
0.000492987646308097      0.000499812194737762      0.00238417997897351      0      0
0.000499812194737762      0.000506731217058643      0.000360937886300092      0      0
0.000506731217058643      0.0005137460210959      0.00274679701968774      0      0
0.0005137460210959      0.000520857932779231      0.00277116829794495      0      0
0.000520857932779231      0.000528068296393506      0.00100981560901174      0      0
0.000528068296393506      0.000535378474832857      0.00325237037488568      0      0
0.000535378474832857      0.000542789849858294      0.000760895762322007      0      0
0.000542789849858294      0.000550303822358882      0.00306741975534569      0      0
0.000550303822358882      0.000557921812616533      0.00225136143688293      0      0
0.000557921812616533      0.000565645260574473      0.00118819524565837      0      0
0.000565645260574473      0.00057347562610941      0.00325561994932600      0      0
0.00057347562610941      0.000581414389307485      0.00290360356644638      0      0
0.000581414389307485      0.000589463050744029      0.00121090268786100      0      0
0.000589463050744029      0.000597623131767208      0.000581835371161492      0      0
0.000597623131767208      0.000605896174785581      0.00182793263241798      0      0
0.000605896174785581      0.000614283743559644      0.00252164512724706      0      0
0.000614283743559644      0.000622787423497414      0.00281127419532123      0      0
0.000622787423497414      0.000631408821954096      0.00281714573884053      0      0
0.000631408821954096      0.000640149568535908      0.00253618595491075      0      0
0.000640149568535908      0.000649011315408104      0.00184593429190456      0      0
0.000649011315408104      0.000657995737607266      0.000598136058776928      0      0
0.000657995737607266      0.000667104533357915      0.00117271351863216      0      0
0.000667104533357915      0.00067633942439351      0.00292705854218316      0      0
0.00067633942439351      0.000685702156281888      0.00353612952835234      0      0
0.000685702156281888      0.000695194498755206      0.00190469688833116      0      0
0.000695194498755206      0.000704818246044455      0.00149977451154396      0      0
0.000704818246044455      0.000714575217218609      0.00362208034994630      0      0
0.000714575217218609      0.000724467256528451      0.00143608795386558      0      0
0.000724467256528451      0.000734496233755185      0.00292611848186767      0      0
0.000734496233755185      0.000744664044563847      0.00259664869125627      0      0
0.000744664044563847      0.000754972610861632      0.00256846707403884      0      0
0.000754972610861632      0.000765423881161163      0.00247279507184633      0      0
0.000765423881161163      0.0007760198309488      0.00321829774523726      0      0
0.0007760198309488      0.000786762463058045      0.000965891386286879      0      0
0.000786762463058045      0.00079765380804811      0.00373179230342069      0      0
0.00079765380804811      0.000808695924587738      0.00232742513205278      0      0
0.000808695924587738      0.000819890899844323      0.00126937432925708      0      0
0.000819890899844323      0.00083124084987843      0.00357020132288283      0      0
0.00083124084987843      0.000842747920043766      0.00356275291112079      0      0
0.000842747920043766      0.000854414285392693      0.00189783456124431      0      0
0.000854414285392693      0.000866242151087355      0.000645761889806885      0      0
0.000866242151087355      0.000878233752816494      0.00219942634624610      0      0
0.000878233752816494      0.000890391357218039      0.00328541973454360      0      0
0.000890391357218039      0.000902717262307538      0.00380762061062943      0      0
0.000902717262307538      0.000915213797912533      0.00397968655566296      0      0
0.000915213797912533      0.000927883326112938      0.00400681937309249      0      0
0.000927883326112938      0.000940728241687513      0.00401843913978894      0      0
0.000940728241687513      0.000953750972566528      0.00405516922873160      0      0
0.000953750972566528      0.000966953980290686      0.00407028340576047      0      0
0.000966953980290686      0.000980339760476396      0.00393345594416010      0      0
0.000980339760476396      0.000993910843287497      0.00344974419440300      0      0
0.000993910843287497      0.0010076697939135      0.00243377143796003      0      0
0.0010076697939135      0.00102161921305448      0.00105098847836331      0      0
0.00102161921305448      0.0010357617374126      0.00187858380257460      0      0
0.0010357617374126      0.00105010004019057      0.00365900762804651      0      0
0.00105010004019057      0.00106463683159689      0.00421420218022928      0      0
0.00106463683159689      0.00107937485935813      0.00270694511966029      0      0
0.00107937485935813      0.00109431690923832      0.00135646449181418      0      0
0.00109431690923832      0.00110946580556549      0.00394628642118349      0      0
0.00110946580556549      0.00112482441176555      0.00377317044074377      0      0
0.00112482441176555      0.00114039563090349      0.00118026164914052      0      0
0.00114039563090349      0.00115618240623217      0.00412672206408382      0      0
0.00115618240623217      0.00117218772174859      0.00315970353181900      0      0
0.00117218772174859      0.00118841460275796      0.00252177835903541      0      0
0.00118841460275796      0.00120486611644553      0.00432090770119350      0      0
0.00120486611644553      0.00122154537245635      0.00148851931124171      0      0
0.00122154537245635      0.00123845552348304      0.00456748073407595      0      0
0.00123845552348304      0.00125559976586171      0.00141819421989498      0      0
0.00125559976586171      0.00127298134017614      0.00462488097302851      0      0
0.00127298134017614      0.00129060353187029      0.00168370597308620      0      0
0.00129060353187029      0.00130846967186935      0.00444863584397761      0      0
0.00130846967186935      0.00132658313720929      0.00289592777031283      0      0
0.00132658313720929      0.00134494735167523      0.00331092777968065      0      0
0.00134494735167523      0.00136356578644858      0.00454136767437265      0      0
0.00136356578644858      0.00138244196076317      0.00169242262242335      0      0
0.00138244196076317      0.00140157944257044      0.00429097508601595      0      0
0.00140157944257044      0.00142098184921384      0.00435260444432699      0      0
0.00142098184921384      0.00144065284811262      0.00181711083782434      0      0
0.00144065284811262      0.00146059615745496      0.00395378140035570      0      0
0.00146059615745496      0.00148081554690089      0.00495108491842421      0      0
0.00148081554690089      0.00150131483829471      0.00321718721853942      0      0
0.00150131483829471      0.00152209790638749      0.00211968202780907      0      0
0.00152209790638749      0.00154316867956938      0.00416943112220876      0      0
0.00154316867956938      0.00156453114061223      0.00515597167382503      0      0
0.00156453114061223      0.00158618932742236      0.00448061768230261      0      0
0.00158618932742236      0.00160814733380381      0.00291004096050006      0      0
0.00160814733380381      0.00163040931023216      0.00219274488768576      0      0
0.00163040931023216      0.00165297946463904      0.00329578304767248      0      0
0.00165297946463904      0.00167586206320748      0.00451635934447190      0      0
0.00167586206320748      0.00169906143117836      0.00522828822597903      0      0
0.00169906143117836      0.00172258195366789      0.00543238132213626      0      0
0.00172258195366789      0.00174642807649655      0.00528211806142931      0      0
0.00174642807649655      0.00177060430702936      0.00495146498018519      0      0
0.00177060430702936      0.00179511521502795      0.00458359362159089      0      0
0.00179511521502795      0.00181996543351421      0.00427453930776832      0      0
0.00181996543351421      0.00184515965964614      0.00407570808023037      0      0
0.00184515965964614      0.00187070265560561      0.00400667516314977      0      0
0.00187070265560561      0.00189659924949857      0.00407085040254354      0      0
0.00189659924949857      0.00192285433626758      0.00426560217901079      0      0
0.00192285433626758      0.00194947287861711      0.00458138420965975      0      0
0.00194947287861711      0.00197645990795156      0.00499133149852086      0      0
0.00197645990795156      0.00200382052532629      0.00543808124029956      0      0
0.00200382052532629      0.00203155990241182      0.00582519182801301      0      0
0.00203155990241182      0.00205968328247135      0.00601927447250826      0      0
0.00205968328247135      0.00208819598135186      0.00587011213006519      0      0
0.00208819598135186      0.00211710338848892      0.00526204697233542      0      0
0.00211710338848892      0.00214641096792534      0.00423217247238744      0      0
0.00214641096792534      0.00217612425934403      0.00327635763009060      0      0
0.00217612425934403      0.00220624887911509      0.00356490563863360      0      0
0.00220624887911509      0.00223679052135739      0.00499771176668331      0      0
0.00223679052135739      0.00226775495901488      0.00619820581991605      0      0
0.00226775495901488      0.00229914804494778      0.00624752930639345      0      0
0.00229914804494778      0.00233097571303889      0.00493068385885171      0      0
0.00233097571303889      0.00236324397931521      0.00351237817395805      0      0
0.00236324397931521      0.00239595894308506      0.00469867557272517      0      0
0.00239595894308506      0.00242912678809096      0.00645482614171047      0      0
0.00242912678809096      0.00246275378367852      0.00625868098172160      0      0
0.00246275378367852      0.00249684628598141      0.00423459019013061      0      0
0.00249684628598141      0.00253141073912281      0.00444294317104974      0      0
0.00253141073912281      0.0025664536764335      0.00663888698259751      0      0
0.0025664536764335      0.00260198172168671      0.00627702446907816      0      0
0.00260198172168671      0.00263800159035023      0.00403349702690944      0      0
0.00263800159035023      0.00267452009085567      0.00571435350211892      0      0
0.00267452009085567      0.00271154412588544      0.00705744453622256      0      0
0.00271154412588544      0.00274908069367747      0.00481080166307385      0      0
0.00274908069367747      0.00278713688934801      0.00528403665824964      0      0
0.00278713688934801      0.00282571990623272      0.00729931927401172      0      0
0.00282571990623272      0.00286483703724639      0.00506140280210995      0      0
0.00286483703724639      0.00290449567626138      0.00565360909763269      0      0
0.00290449567626138      0.00294470331950526      0.00741046589007735      0      0
0.00294470331950526      0.0029854675669777      0.00471209634552032      0      0
0.0029854675669777      0.00302679612388701      0.00675633860568875      0      0
0.00302679612388701      0.0030686968021066      0.00690908629446607      0      0
0.0030686968021066      0.00311117752165154      0.00494159464230990      0      0
0.00311117752165154      0.0031542463121756      0.00782791498890900      0      0
0.0031542463121756      0.00319791131448903      0.00529495166003070      0      0
0.00319791131448903      0.00324218078209728      0.00711202680886862      0      0
0.00324218078209728      0.0032870630827611      0.00687797668666379      0      0
0.0032870630827611      0.00333256670007821      0.00592672896870788      0      0
0.00333256670007821      0.00337870023508683      0.00793993387236192      0      0
0.00337870023508683      0.00342547240789146      0.00528408172432373      0      0
0.00342547240789146      0.00347289205931113      0.00834622749012109      0      0
0.00347289205931113      0.00352096815255051      0.00535905991119091      0      0
0.00352096815255051      0.00356970977489406      0.00841274778926195      0      0
0.00356970977489406      0.00361912613942378      0.00571974928506421      0      0
0.00361912613942378      0.0036692265867606      0.00842516260529480      0      0
0.0036692265867606      0.00372002058682995      0.00601800155148737      0      0
0.00372002058682995      0.00377151774065175      0.00853840828562804      0      0
0.00377151774065175      0.00382372778215516      0.00613478451956020      0      0
0.00382372778215516      0.00387666058001854      0.00878738914847293      0      0
0.00387666058001854      0.00393032613953476      0.00609592669738610      0      0
0.00393032613953476      0.0039847346045024      0.00910140343344981      0      0
0.0039847346045024      0.00403989625914312      0.00607682968629423      0      0
0.00403989625914312      0.00409582153004557      0.00929807941848380      0      0
0.00409582153004557      0.00415252098813623      0.00643499410310028      0      0
0.00415252098813623      0.00421000535067748      0.00909982356505382      0      0
0.00421000535067748      0.0042682854832934      0.00746774398397515      0      0
0.0042682854832934      0.00432737240202355      0.00827433660590689      0      0
0.00432737240202355      0.00438727727540519      0.00891678455841067      0      0
0.00438727727540519      0.00444801142658443      0.00707940482610369      0      0
0.00444801142658443      0.00450958633545639      0.00992582105830883      0      0
0.00450958633545639      0.00457201364083525      0.00693447181591213      0      0
0.00457201364083525      0.00463530514265407      0.00955324778593482      0      0
0.00463530514265407      0.00469947280419532      0.00874291067843653      0      0
0.00469947280419532      0.00476452875435209      0.00782503241277894      0      0
0.00476452875435209      0.0048304852899207      0.0103863637928233      0      0
0.0048304852899207      0.00489735487792503      0.00745538038105394      0      0
0.00489735487792503      0.00496515015797302      0.00965667221033141      0      0
0.00496515015797302      0.00503388394464577      0.00989144333559946      0      0
0.00503388394464577      0.00510356922991978      0.00760011910586211      0      0
0.00510356922991978      0.00517421918562266      0.0107324531587226      0      0
0.00517421918562266      0.00524584716592283      0.00925098207591659      0      0
0.00524584716592283      0.00531846670985373      0.00839469745920946      0      0
0.00531846670985373      0.00539209154387294      0.0112372123633570      0      0
0.00539209154387294      0.00546673558445676      0.00901494354125051      0      0
0.00546673558445676      0.00554241294073067      0.00902256891854234      0      0
0.00554241294073067      0.00561913791713623      0.0115748706462223      0      0
0.00561913791713623      0.00569692501613484      0.00923068758880554      0      0
0.00569692501613484      0.00577578894094906      0.00926268642366632      0      0
0.00577578894094906      0.00585574459834172      0.0119023710750014      0      0
0.00585574459834172      0.00593680710143364      0.00988233748087360      0      0
0.00593680710143364      0.00601899177256026      0.00914349644683417      0      0
0.00601899177256026      0.00610231414616781      0.0120852350905628      0      0
0.00610231414616781      0.0061867899717497      0.0109904831104767      0      0
0.0061867899717497      0.0062724352168234      0.00898051852155877      0      0
0.0062724352168234      0.00635926606994866      0.0117584581663872      0      0
0.00635926606994866      0.00644729894378739      0.0123222748595150      0      0
0.00644729894378739      0.00653655047820597      0.00960397697771359      0      0
0.00653655047820597      0.00662703754342055      0.0106634025454010      0      0
0.00662703754342055      0.00671877724318579      0.0130872391475386      0      0
0.00671877724318579      0.00681178691802782      0.0115518945994490      0      0
0.00681178691802782      0.00690608414852187      0.00970552650650169      0      0
0.00690608414852187      0.00700168675861542      0.0122630379550940      0      0
0.00700168675861542      0.00709861281899715      0.0135159427663009      0      0
0.00709861281899715      0.00719688065051277      0.0112081582715395      0      0
0.00719688065051277      0.00729650882762788      0.0103902338345219      0      0
0.00729650882762788      0.00739751618193895      0.0131861753877215      0      0
0.00739751618193895      0.00749992180573285      0.0139221298611370      0      0
0.00749992180573285      0.00760374505559565      0.0115351529359093      0      0
0.00760374505559565      0.00770900555607137      0.0108470259779120      0      0
0.00770900555607137      0.00781572320337137      0.0135715154582912      0      0
0.00781572320337137      0.00792391816913513      0.0146010352377968      0      0
0.00792391816913513      0.00803361090424307      0.0125150736404293      0      0
0.00803361090424307      0.00814482214268214      0.0110761419570623      0      0
0.00814482214268214      0.00825757290546495      0.0133390970366650      0      0
0.00825757290546495      0.00837188450460311      0.0152720926789006      0      0
0.00837188450460311      0.0084877785471356      0.0141722528925241      0      0
0.0084877785471356      0.00860527693921294      0.0118294327036895      0      0
0.00860527693921294      0.00872440189023784      0.0124499663556422      0      0
0.00872440189023784      0.0088451759170632      0.0151211455484510      0      0
0.0088451759170632      0.00896762184824822      0.0159160324557304      0      0
0.00896762184824822      0.00909176282837339      0.0140517095201897      0      0
0.00909176282837339      0.00921762232241531      0.0122043668165891      0      0
0.00921762232241531      0.009345224120182      0.0135486292898475      0      0
0.009345224120182      0.00947459234080956      0.0160880649973088      0      0
0.00947459234080956      0.00960575143732124      0.0166548537645086      0      0
0.00960575143732124      0.0097387262012494      0.0148305921156033      0      0
0.0097387262012494      0.00987354176732169      0.0129285872133766      0      0
0.00987354176732169      0.0100102236182119      0.0138612846594166      0      0
0.0100102236182119      0.0101487975893568      0.0164215329504254      0      0
0.0101487975893568      0.0102892898738392      0.0176418303419380      0      0
0.0102892898738392      0.0104317270273393      0.0165238463071816      0      0
0.0104317270273393      0.0105761359731542      0.0143078095723671      0      0
0.0105761359731542      0.0107225440072866      0.0137450637840752      0      0
0.0107225440072866      0.0108709788036044      0.0157689024502141      0      0
0.0108709788036044      0.0110214684190717      0.0180349686706906      0      0
0.0110214684190717      0.0111740412990521      0.0185432360033216      0      0
0.0111740412990521      0.0113287262826851      0.0170514098150057      0      0
0.0113287262826851      0.0114855526083377      0.0149739163484264      0      0
0.0114855526083377      0.0116445499191305      0.0146380691354020      0      0
0.0116445499191305      0.0118057482685412      0.0166022651614036      0      0
0.0118057482685412      0.0119691781260852      0.0188888237182187      0      0
0.0119691781260852      0.0121348703830748      0.0197416764466935      0      0
0.0121348703830748      0.0123028563584581      0.0187260982729011      0      0
0.0123028563584581      0.0124731678047393      0.0166796953426617      0      0
0.0124731678047393      0.0126458369139802      0.0154272652684886      0      0
0.0126458369139802      0.0128208963238851      0.0163641402875893      0      0
0.0128208963238851      0.0129983791239701      0.0186770803565530      0      0
0.0129983791239701      0.0131783188618175      0.0205744252824576      0      0
0.0131783188618175      0.0133607495494169      0.0209748057322828      0      0
0.0133607495494169      0.0135457056695945      0.0197852114575685      0      0
0.0135457056695945      0.0137332221825303      0.0178185804798686      0      0
0.0137332221825303      0.0139233345323668      0.0165689721572938      0      0
0.0139233345323668      0.0141160786539086      0.0172175368954389      0      0
0.0141160786539086      0.0143114909794141      0.0193200406628172      0      0
0.0143114909794141      0.0145096084454827      0.0214451232553716      0      0
0.0145096084454827      0.0147104685000363      0.0225031556975640      0      0
0.0147104685000363      0.0149141091093971      0.0221113713954659      0      0
0.0149141091093971      0.0151205687654648      0.0205569567836063      0      0
0.0151205687654648      0.0153298864929916      0.0187251542671782      0      0
0.0153298864929916      0.0155421018569589      0.0178404847357973      0      0
0.0155421018569589      0.015757254970056      0.0186458356927529      0      0
0.015757254970056      0.0159753865002618      0.0206666648988015      0      0
0.0159753865002618      0.0161965376785319      0.0227838879900249      0      0
0.0161965376785319      0.0164207503065923      0.0241018996628404      0      0
0.0164207503065923      0.0166480667648403      0.0242095264934523      0      0
0.0166480667648403      0.0168785300203555      0.0231641538439884      0      0
0.0168785300203555      0.0171121836350213      0.0214485130985876      0      0
0.0171121836350213      0.0173490717737588      0.0198956887701725      0      0
0.0173490717737588      0.017589239212875      0.0194083186744173      0      0
0.017589239212875      0.0178327313485262      0.0203643876835551      0      0
0.0178327313485262      0.0180795942052988      0.0223038966597409      0      0
0.0180795942052988      0.0183298744449088      0.0243812628622487      0      0
0.0183298744449088      0.0185836193750216      0.0258925434834855      0      0
0.0185836193750216      0.0188408769581945      0.0264490878587110      0      0
0.0188408769581945      0.0191016958209418      0.0259758792050994      0      0
0.0191016958209418      0.0193661252629267      0.0246828612291969      0      0
0.0193661252629267      0.0196342152662799      0.0230361038050206      0      0
0.0196342152662799      0.0199060165050465      0.0216888787594586      0      0
0.0199060165050465      0.0201815803547652      0.0212754872654581      0      0
0.0201815803547652      0.0204609589021785      0.0220594345253198      0      0
0.0204609589021785      0.0207442049550786      0.0237587688625724      0      0
0.0207442049550786      0.0210313720522889      0.0257832682491976      0      0
0.0210313720522889      0.0213225144737837      0.0275659914817954      0      0
0.0213225144737837      0.0216176872509482      0.0287172764448713      0      0
0.0216176872509482      0.0219169461769806      0.0290480855815902      0      0
0.0219169461769806      0.0222203478174381      0.0285551879985561      0      0
0.0222203478174381      0.0225279495209286      0.0274038253629890      0      0
0.0225279495209286      0.0228398094299506      0.0259106438011920      0      0
0.0228398094299506      0.0231559864918837      0.0245105570455566      0      0
0.0231559864918837      0.0234765404701303      0.0236707164055399      0      0
0.0234765404701303      0.0238015319554124      0.0237255970895247      0      0
0.0238015319554124      0.0241310223772239      0.0247115657673704      0      0
0.0241310223772239      0.0244650740154424      0.0263622759392501      0      0
0.0244650740154424      0.0248037500121009      0.0282692763226251      0      0
0.0248037500121009      0.025147114383323      0.0300448918025191      0      0
0.025147114383323      0.0254952320314234      0.0314002089234245      0      0
0.0254952320314234      0.025848168757175      0.0321617202042805      0      0
0.025848168757175      0.0262059912722472      0.0322652456995811      0      0
0.0262059912722472      0.0265687672118152      0.0317457410294510      0      0
0.0265687672118152      0.0269365651473444      0.0307280081039800      0      0
0.0269365651473444      0.0273094545995519      0.0294171977084241      0      0
0.0273094545995519      0.0276875060515468      0.0280833141551556      0      0
0.0276875060515468      0.0280707909621536      0.0270283784965879      0      0
0.0280707909621536      0.0284593817794181      0.0265244978443121      0      0
0.0284593817794181      0.0288533519543027      0.0267311479718651      0      0
0.0288533519543027      0.0292527759545692      0.0276374749837648      0      0
0.0292527759545692      0.0296577292788545      0.0290768276966665      0      0
0.0296577292788545      0.0300682884709421      0.0308004041376580      0      0
0.0300682884709421      0.0304845311342295      0.0325539093898505      0      0
0.0304845311342295      0.0309065359463971      0.0341233761364123      0      0
0.0309065359463971      0.0313343826742795      0.0353521002869427      0      0
0.0313343826742795      0.0317681521889432      0.0361422049669192      0      0
0.0317681521889432      0.0322079264809726      0.0364506217385305      0      0
0.0322079264809726      0.0326537886759678      0.0362839697390640      0      0
0.0326537886759678      0.033105823050257      0.0356937692334188      0      0
0.033105823050257      0.033564115046826      0.0347720135562702      0      0
0.033564115046826      0.0340287512914689      0.0336462614500572      0      0
0.0340287512914689      0.0344998196091616      0.0324724758916208      0      0
0.0344998196091616      0.0349774090406628      0.0314228143758214      0      0
0.0349774090406628      0.0354616098593442      0.0306654662228676      0      0
0.0354616098593442      0.0359525135882537      0.0303365491711237      0      0
0.0359525135882537      0.0364502130174152      0.0305110290317615      0      0
0.0364502130174152      0.0369548022213675      0.0311859062069892      0      0
0.0369548022213675      0.0374663765769464      0.0322855645249759      0      0
0.0374663765769464      0.0379850327813123      0.0336860010358200      0      0
0.0379850327813123      0.0385108688702281      0.0352446012491078      0      0
0.0385108688702281      0.0390439842365898      0.0368238430565554      0      0
0.0390439842365898      0.0395844796492134      0.0383051593314761      0      0
0.0395844796492134      0.0401324572718825      0.0395947834300772      0      0
0.0401324572718825      0.0406880206826587      0.0406248248654578      0      0
0.0406880206826587      0.0412512748934598      0.0413520900696763      0      0
0.0412512748934598      0.0418223263699098      0.0417560877338752      0      0
0.0418223263699098      0.0424012830514618      0.0418368949532909      0      0
0.0424012830514618      0.0429882543718015      0.0416131362923076      0      0
0.0429882543718015      0.0435833512795317      0.0411201117311279      0      0
0.0435833512795317      0.0441866862591436      0.0404079862077808      0      0
0.0441866862591436      0.0447983733522791      0.0395398530238043      0      0
0.0447983733522791      0.0454185281792862      0.0385893748294761      0      0
0.0454185281792862      0.0460472679610735      0.0376375985052170      0      0
0.0460472679610735      0.0466847115412677      0.0367684976246767      0      0
0.0466847115412677      0.0473309794086762      0.0360629449639649      0      0
0.0473309794086762      0.047986193720063      0.0355913002908576      0      0
0.047986193720063      0.0486504783232378      0.0354056178104768      0      0
0.0486504783232378      0.0493239587804657      0.0355332934088233      0      0
0.0493239587804657      0.0500067623922011      0.0359741393417505      0      0
0.0500067623922011      0.0506990182211494      0.0367019590733766      0      0
0.0506990182211494      0.0514008571166629      0.0376700733137856      0      0
0.0514008571166629      0.0521124117394733      0.0388189422456863      0      0
0.0521124117394733      0.0528338165867671      0.0400837775329062      0      0
0.0528338165867671      0.0535652080176086      0.0414007054078954      0      0
0.0535652080176086      0.0543067242787134      0.0427109720217877      0      0
0.0543067242787134      0.0550585055305805      0.0439633564251914      0      0
0.0550585055305805      0.0558206938739848      0.0451152455099847      0      0
0.0558206938739848      0.0565934333768373      0.0461328421231563      0      0
0.0565934333768373      0.0573768701014157      0.0469908754363837      0      0
0.0573768701014157      0.0581711521319738      0.0476720613629919      0      0
0.0581711521319738      0.0589764296027321      0.0481664624098645      0      0
0.0589764296027321      0.0597928547262553      0.0484708288936644      0      0
0.0597928547262553      0.0606205818222245      0.0485879614489747      0      0
0.0606205818222245      0.0614597673466051      0.0485261099753183      0      0
0.0614597673466051      0.0623105699212211      0.0482984096692900      0      0
0.0623105699212211      0.0631731503637371      0.0479223457400845      0      0
0.0631731503637371      0.0640476717180559      0.0474192318148662      0      0
0.0640476717180559      0.064934299285137      0.0468136812924870      0      0
0.064934299285137      0.065833200654241      0.0461330454845749      0      0
0.065833200654241      0.0667445457346082      0.0454067877963792      0      0
0.0667445457346082      0.0676685067875737      0.0446657610292273      0      0
0.0676685067875737      0.0686052584591283      0.0439413578071849      0      0
0.0686052584591283      0.0695549778129301      0.0432645155724155      0      0
0.0695549778129301      0.0705178443637725      0.0426645806749446      0      0
0.0705178443637725      0.071494040111516      0.0421680715910959      0      0
0.071494040111516      0.0724837495754901      0.0417974251182575      0      0
0.0724837495754901      0.07348715982937      0.0415698507749717      0      0
0.07348715982937      0.0745044605365374      0.0414964416372747      0      0
0.0745044605365374      0.0755358439859309      0.0415816792511229      0      0
0.0755358439859309      0.0765815051283916      0.0418234203866682      0      0
0.0765815051283916      0.0776416416135129      0.0422133743098022      0      0
0.0776416416135129      0.0787164538269999      0.0427379947468306      0      0
0.0787164538269999      0.0798061449285455      0.0433796476402884      0      0
0.0798061449285455      0.0809109208902321      0.0441178911259845      0      0
0.0809109208902321      0.0820309905354643      0.0449307184919907      0      0
0.0820309905354643      0.0831665655784396      0.0457956553790205      0      0
0.0831665655784396      0.0843178606641673      0.0466906516033194      0      0
0.0843178606641673      0.0854850934090396      0.0475947515119720      0      0
0.0854850934090396      0.0866684844419658      0.0484885574413363      0      0
0.0866684844419658      0.087868257446075      0.0493545176848188      0      0
0.087868257446075      0.0890846392009967      0.0501770761384520      0      0
0.0890846392009967      0.0903178596257262      0.0509427193921813      0      0
0.0903178596257262      0.0915681518220832      0.0516399519603068      0      0
0.0915681518220832      0.0928357521187732      0.0522592240578192      0      0
0.0928357521187732      0.0941209001160578      0.0527928302687080      0      0
0.0941209001160578      0.0954238387310435      0.0532347922884365      0      0
0.0954238387310435      0.0967448142435972      0.0535807348465284      0      0
0.0967448142435972      0.0980840763428988      0.0538277608640782      0      0
0.0980840763428988      0.0994418781746361      0.0539743297067229      0      0
0.0994418781746361      0.100818476388855      0.0540201408653114      0      0
0.100818476388855      0.10221413118847      0.0539660243602915      0      0
0.10221413118847      0.103629106378448      0.0538138384792739      0      0
0.103629106378448      0.105063669415674      0.0535663750106551      0      0
0.105063669415674      0.106518091459502      0.0532272718484688      0      0
0.106518091459502      0.107992647423013      0.0528009326562695      0      0
0.107992647423013      0.109487616024976      0.0522924531492315      0      0
0.109487616024976      0.111003279842531      0.0517075534542942      0      0
0.111003279842531      0.112539925364605      0.0510525159171037      0      0
0.112539925364605      0.114097843046059      0.0503341276265685      0      0
0.114097843046059      0.115677327362591      0.0495596268121515      0      0
0.115677327362591      0.117278676866402      0.0487366521280346      0      0
0.117278676866402      0.118902194242619      0.0478731936678451      0      0
0.118902194242619      0.120548186366517      0.0469775443536356      0      0
0.120548186366517      0.122216964361519      0.0460582501188082      0      0
0.122216964361519      0.123908843658004      0.0451240570701892      0      0
0.123908843658004      0.125624144052934      0.0441838535939184      0      0
0.125624144052934      0.127363189770296      0.0432466052017680      0      0
0.127363189770296      0.12912630952239      0.0423212798541955      0      0
0.12912630952239      0.130913836571959      0.0414167616162882      0      0
0.130913836571959      0.132726108795187      0.0405417508886923      0      0
0.132726108795187      0.134563468745557      0.0397046501965798      0      0
0.134563468745557      0.136426263718606      0.0389134356881138      0      0
0.136426263718606      0.138314845817565      0.0381755161164680      0      0
0.138314845817565      0.140229572019921      0.0374975831017293      0      0
0.140229572019921      0.142170804244882      0.0368854587220019      0      0
0.142170804244882      0.144138909421796      0.0363439486674752      0      0
0.144138909421796      0.146134259559502      0.0358767108967545      0      0
0.146134259559502      0.148157231816648      0.0354861505070731      0      0
0.148157231816648      0.150208208572982      0.0351733509835089      0      0
0.150208208572982      0.152287577501628      0.0349380499423878      0      0
0.152287577501628      0.154395731642364      0.0347786640518882      0      0
0.154395731642364      0.156533069475914      0.0346923634520596      0      0
0.156533069475914      0.158699994999266      0.0346751914124412      0      0
0.158699994999266      0.16089691780204      0.0347222209428308      0      0
0.16089691780204      0.163124253143903      0.0348277372689293      0      0
0.163124253143903      0.165382422033063      0.0349854338659138      0      0
0.165382422033063      0.16767185130585      0.0351886101202886      0      0
0.16767185130585      0.16999297370739      0.0354303603656906      0      0
0.16999297370739      0.172346227973408      0.0357037465297609      0      0
0.172346227973408      0.174732058913154      0.0360019494173714      0      0
0.174732058913154      0.177150917493482      0.0363183963020468      0      0
0.177150917493482      0.179603260924088      0.0366468647090693      0      0
0.179603260924088      0.182089552743936      0.0369815639122143      0      0
0.182089552743936      0.184610262908873      0.0373171967204501      0      0
0.184610262908873      0.187165867880458      0.0376490046738521      0      0
0.187165867880458      0.189756850716024      0.0379727999122308      0      0
0.189756850716024      0.192383701159985      0.0382849868452787      0      0
0.192383701159985      0.195046915736409      0.0385825764454382      0      0
0.195046915736409      0.197746997842864      0.0388631955869628      0      0
0.197746997842864      0.200484457845576      0.0391250934245812      0      0
0.200484457845576      0.203259813175894      0.0393671463782230      0      0
0.203259813175894      0.206073588428097      0.0395888628841447      0      0
0.206073588428097      0.208926315458549      0.0397903886922994      0      0
0.208926315458549      0.211818533486235      0.0399725131312055      0      0
0.211818533486235      0.214750789194674      0.0401366764161768      0      0
0.214750789194674      0.217723636835266      0.0402849777338540      0      0
0.217723636835266      0.220737638332042      0.0404201834852442      0      0
0.220737638332042      0.22379336338789      0.0405457347035333      0      0
0.22379336338789      0.226891389592229      0.0406657522797670      0      0
0.226891389592229      0.230032302530194      0.0407850382353839      0      0
0.230032302530194      0.233216695893316      0.0409090708931725      0      0
0.233216695893316      0.236445171591743      0.0410439914496513      0      0
0.236445171591743      0.239718339868012      0.0411965791909304      0      0
0.239718339868012      0.243036819412397      0.0413742124864622      0      0
0.243036819412397      0.246401237479853      0.0415848128196371      0      0
0.246401237479853      0.249812230008578      0.0418367695539184      0      0
0.249812230008578      0.253270441740218      0.0421388439592435      0      0
0.253270441740218      0.256776526341734      0.0425000522723813      0      0
0.256776526341734      0.260331146528961      0.0429295292129228      0      0
0.260331146528961      0.263934974191869      0.0434363753160983      0      0
0.263934974191869      0.267588690521566      0.0440294934731628      0      0
0.267588690521566      0.271292986139054      0.0447174219065133      0      0
0.271292986139054      0.275048561225772      0.0455081721263643      0      0
0.275048561225772      0.27885612565594      0.0464090809217390      0      0
0.27885612565594      0.282716399130741      0.0474266849385390      0      0
0.282716399130741      0.286630111314356      0.0485666248690670      0      0
0.286630111314356      0.290598001971889      0.0498335838942714      0      0
0.290598001971889      0.294620821109189      0.0512312621252807      0      0
0.294620821109189      0.298699329114623      0.0527623858214685      0      0
0.298699329114623      0.302834296902796      0.0544287475480826      0      0
0.302834296902796      0.307026506060274      0.0562312715060970      0      0
0.307026506060274      0.311276748993318      0.0581700971898553      0      0
0.311276748993318      0.315585829077662      0.0602446743044446      0      0
0.315585829077662      0.319954560810364      0.0624538623680007      0      0
0.319954560810364      0.324383769963767      0.0647960294178859      0      0
0.324383769963767      0.32887429374158      0.0672691454976053      0      0
0.32887429374158      0.33342698093713      0.0698708679142423      0      0
0.33342698093713      0.338042692093795      0.0725986164688306      0      0
0.338042692093795      0.342722299667666      0.0754496378803569      0      0
0.342722299667666      0.347466688192458      0.0784210594085984      0      0
0.347466688192458      0.352276754446699      0.0815099322331299      0      0
0.352276754446699      0.357153407623246      0.0847132654925878      0      0
0.357153407623246      0.362097569501131      0.0880280520688848      0      0
0.362097569501131      0.367110174619799      0.0914512872573605      0      0
0.367110174619799      0.372192170455755      0.0949799814341965      0      0
0.372192170455755      0.37734451760165      0.0986111677487345      0      0
0.37734451760165      0.382568189947856      0.102341905755211      0      0
0.382568189947856      0.387864174866547      0.106169281773578      0      0
0.387864174866547      0.393233473398329      0.110090406644404      0      0
0.393233473398329      0.398677100441459      0.114102411425672      0      0
0.398677100441459      0.40419608494368      0.118202441473579      0      0
0.40419608494368      0.409791470096709      0.122387649256835      0      0
0.409791470096709      0.41546431353342      0.126655186174581      0      0
0.41546431353342      0.421215687527758      0.131002193581117      0      0
0.421215687527758      0.427046679197417      0.135425793164834      0      0
0.427046679197417      0.43295839070933      0.139923076782610      0      0
0.43295839070933      0.438951939487993      0.144491095812925      0      0
0.438951939487993      0.445028458426682      0.149126850059627      0      0
0.445028458426682      0.451189096101594      0.153827276212314      0      0
0.451189096101594      0.457435016988945      0.158589235847507      0      0
0.457435016988945      0.463767401685081      0.163409502936206      0      0
0.463767401685081      0.470187447129631      0.168284750807074      0      0
0.470187447129631      0.476696366831751      0.173211538499701      0      0
0.476696366831751      0.483295391099501      0.178186296428458      0      0
0.483295391099501      0.489985767272398      0.183205311263761      0      0
0.489985767272398      0.496768759957182      0.188264709923626      0      0
0.496768759957182      0.503645651266856      0.193360442553669      0      0
0.503645651266856      0.510617741063022      0.198488264357746      0      0
0.510617741063022      0.517686347201588      0.203643716123663      0      0
0.517686347201588      0.524852805781861      0.208822103268453      0      0
0.524852805781861      0.532118471399099      0.214018473204816      0      0
0.532118471399099      0.539484717400551      0.219227590804050      0      0
0.539484717400551      0.546952936145049      0.224443911700274      0      0
0.546952936145049      0.554524539266187      0.229661553145141      0      0
0.554524539266187      0.56220095793915      0.234874262080541      0      0
0.56220095793915      0.569983643151229      0.240075380047784      0      0
0.569983643151229      0.577874065976087      0.245257804493860      0      0
0.577874065976087      0.585873717851818      0.250413945966827      0      0
0.585873717851818      0.59398411086286      0.255535680610878      0      0
0.59398411086286      0.602206778025804      0.260614297274360      0      0
0.602206778025804      0.610543273579166      0.265640438427462      0      0
0.610543273579166      0.618995173277162      0.270604033946061      0      0
0.618995173277162      0.62756407468756      0.275494226648637      0      0
0.62756407468756      0.636251597493652      0.280299288267326      0      0
0.636251597493652      0.645059383800396      0.285006524282759      0      0
0.645059383800396      0.653989098444817      0.289602165743848      0      0
0.653989098444817      0.663042429310678      0.294071245812735      0      0
0.663042429310678      0.672221087647534      0.298397458301897      0      0
0.672221087647534      0.681526808394186      0.302562994878616      0      0
0.681526808394186      0.690961350506615      0.306548356866587      0      0
0.690961350506615      0.70052649729046      0.310332136628402      0      0
0.70052649729046      0.710224056738094      0.313890762302020      0      0
0.710224056738094      0.720055861870372      0.317198198101469      0      0
0.720055861870372      0.730023771083106      0.320225590355067      0      0
0.730023771083106      0.740129668498331      0.322940846772208      0      0
0.740129668498331      0.750375464320448      0.325308132858199      0      0
0.750375464320448      0.76076309519728      0.327287264582850      0      0
0.76076309519728      0.771294524586143      0.328832969834344      0      0
0.771294524586143      0.781971743124969      0.329893982080727      0      0
0.781971743124969      0.792796769008581      0.330411916837703      0      0
0.792796769008581      0.803771648370161      0.330319863169824      0      0
0.803771648370161      0.814898455668016      0.329540595616085      0      0
0.814898455668016      0.826179294077686      0.327984271872901      0      0
0.826179294077686      0.837616295889483      0.325545420303143      0      0
0.837616295889483      0.849211622911536      0.322098925036550      0      0
0.849211622911536      0.860967466878409      0.317494560237588      0      0
0.860967466878409      0.872886049865385      0.311549362527722      0      0
0.872886049865385      0.884969624708479      0.304036670217720      0      0
0.884969624708479      0.897220475430265      0.294669810210228      0      0
0.897220475430265      0.909640917671599      0.283076756881668      0      0
0.909640917671599      0.922233299129318      0.268758607284482      0      0
0.922233299129318      0.935      0.251016709283430      0      0
# END HISTO1D SudakovqqbarExpOutputsN2LL12
# BEGIN HISTO1D SudakovqqbarExpOutputsN2LL21
PlotOrder=3
LineColor=green
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(2,1)}_{h}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.00295069654232299      0      0
0.00000101384324431002      0.00000102787812403307      0.00337579772874480      0      0
0.00000102787812403307      0.00000104210729202498      0.00313159230161776      0      0
0.00000104210729202498      0.00000105653343786574      0.00376694504611851      0      0
0.00000105653343786574      0.00000107115928836782      0.00278251134358931      0      0
0.00000107115928836782      0.00000108598760809164      0.00425574040962188      0      0
0.00000108598760809164      0.00000110102119986811      0.00341619772289283      0      0
0.00000110102119986811      0.00000111626290532839      0.00422782428388051      0      0
0.00000111626290532839      0.00000113171560544106      0.00422057532207306      0      0
0.00000113171560544106      0.00000114738222105665      0.00341901964992123      0      0
0.00000114738222105665      0.00000116326571345971      0.00423168775591120      0      0
0.00000116326571345971      0.0000011793690849286      0.00274713102654424      0      0
0.0000011793690849286      0.00000119569537930295      0.00421537505113434      0      0
0.00000119569537930295      0.000001212247682559      0.00420401063874982      0      0
0.000001212247682559      0.00000122902912339292      0.00281809824414477      0      0
0.00000122902912339292      0.00000124604287381218      0.00395582089336355      0      0
0.00000124604287381218      0.00000126329214973512      0.00419708440848640      0      0
0.00000126329214973512      0.00000128078021159884      0.00314921240183629      0      0
0.00000128078021159884      0.00000129851036497544      0.00270801292200829      0      0
0.00000129851036497544      0.00000131648596119688      0.00362448675704664      0      0
0.00000131648596119688      0.00000133471039798844      0.00288519388724413      0      0
0.00000133471039798844      0.00000135318712011092      0.00307467265152187      0      0
0.00000135318712011092      0.00000137191962001179      0.00374202929784248      0      0
0.00000137191962001179      0.00000139091143848532      0.00403816453521503      0      0
0.00000139091143848532      0.00000141016616534188      0.00381907727207327      0      0
0.00000141016616534188      0.00000142968744008643      0.00368842713362745      0      0
0.00000142968744008643      0.00000144947895260651      0.00268400542577054      0      0
0.00000144947895260651      0.00000146954444386967      0.00414453622938972      0      0
0.00000146954444386967      0.00000148988770663059      0.00386435042728806      0      0
0.00000148988770663059      0.00000151051258614798      0.00299674602645356      0      0
0.00000151051258614798      0.00000153142298091138      0.00353533370070442      0      0
0.00000153142298091138      0.00000155262284337812      0.00333697832468080      0      0
0.00000155262284337812      0.00000157411618072032      0.00387608008626485      0      0
0.00000157411618072032      0.00000159590705558239      0.00281426428163790      0      0
0.00000159590705558239      0.0000016179995868489      0.00382407225329889      0      0
0.0000016179995868489      0.00000164039795042316      0.00399414028066125      0      0
0.00000164039795042316      0.00000166310638001652      0.00284994358285155      0      0
0.00000166310638001652      0.00000168612916794864      0.00272931488307428      0      0
0.00000168612916794864      0.00000170947066595881      0.00369417198211818      0      0
0.00000170947066595881      0.00000173313528602849      0.00319999365428414      0      0
0.00000173313528602849      0.00000175712750121529      0.00330766499442803      0      0
0.00000175712750121529      0.00000178145184649847      0.00382942950662383      0      0
0.00000178145184649847      0.00000180611291963609      0.00263692955667057      0      0
0.00000180611291963609      0.00000183111538203409      0.00268564181515159      0      0
0.00000183111538203409      0.00000185646395962742      0.00263610270560150      0      0
0.00000185646395962742      0.00000188216344377329      0.00263390506969662      0      0
0.00000188216344377329      0.00000190821869215684      0.00338452390295655      0      0
0.00000190821869215684      0.00000193463462970931      0.00265466848004629      0      0
0.00000193463462970931      0.000001961416249539      0.00365001736342653      0      0
0.000001961416249539      0.00000198856861387501      0.00404523114965783      0      0
0.00000198856861387501      0.00000201609685502412      0.00381370190877432      0      0
0.00000201609685502412      0.00000204400617634088      0.00261002427735470      0      0
0.00000204400617634088      0.00000207230185321116      0.00366424633330800      0      0
0.00000207230185321116      0.00000210098923404927      0.00275296232195002      0      0
0.00000210098923404927      0.00000213007374130893      0.00307521136594964      0      0
0.00000213007374130893      0.00000215956087250823      0.00391429047886089      0      0
0.00000215956087250823      0.00000218945620126872      0.00391428157383889      0      0
0.00000218945620126872      0.00000221976537836897      0.00390435976460868      0      0
0.00000221976537836897      0.00000225049413281266      0.00336580942039995      0      0
0.00000225049413281266      0.00000228164827291145      0.00385786873727445      0      0
0.00000228164827291145      0.0000023132336873829      0.00291360182637832      0      0
0.0000023132336873829      0.0000023452563464635      0.00399603486688378      0      0
0.0000023452563464635      0.00000237772230303722      0.00299834280478358      0      0
0.00000237772230303722      0.00000241063769377955      0.00352188324648354      0      0
0.00000241063769377955      0.00000244400874031748      0.00257818949840870      0      0
0.00000244400874031748      0.00000247784175040552      0.00302854755632782      0      0
0.00000247784175040552      0.00000251214311911795      0.00273447336044646      0      0
0.00000251214311911795      0.00000254691933005764      0.00364719805203532      0      0
0.00000254691933005764      0.00000258217695658154      0.00383809270622478      0      0
0.00000258217695658154      0.0000026179226630432      0.00281550474938001      0      0
0.0000026179226630432      0.00000265416320605244      0.00337934037457802      0      0
0.00000265416320605244      0.00000269090543575249      0.00267855879522897      0      0
0.00000269090543575249      0.00000272815629711478      0.00258253051709689      0      0
0.00000272815629711478      0.00000276592283125165      0.00393623296006975      0      0
0.00000276592283125165      0.00000280421217674733      0.00336885593759678      0      0
0.00000280421217674733      0.00000284303157100718      0.00337175284830549      0      0
0.00000284303157100718      0.00000288238835162573      0.00371390742484113      0      0
0.00000288238835162573      0.00000292228995777364      0.00385914271324664      0      0
0.00000292228995777364      0.00000296274393160382      0.00363271499290774      0      0
0.00000296274393160382      0.00000300375791967704      0.00253448602776231      0      0
0.00000300375791967704      0.00000304533967440728      0.00316143211912428      0      0
0.00000304533967440728      0.0000030874970555271      0.00255201578935349      0      0
0.0000030874970555271      0.00000313023803157323      0.00258433044919822      0      0
0.00000313023803157323      0.00000317357068139281      0.00384191775389332      0      0
0.00000317357068139281      0.00000321750319567045      0.00255823264572048      0      0
0.00000321750319567045      0.00000326204387847638      0.00388409552473018      0      0
0.00000326204387847638      0.00000330720114883614      0.00251724194628441      0      0
0.00000330720114883614      0.00000335298354232185      0.00331882627601814      0      0
0.00000335298354232185      0.00000339939971266569      0.00332850751911701      0      0
0.00000339939971266569      0.00000344645843339553      0.00273500461566446      0      0
0.00000344645843339553      0.00000349416859949336      0.00249431537697393      0      0
0.00000349416859949336      0.00000354253922907654      0.00385611015069205      0      0
0.00000354253922907654      0.00000359157946510248      0.00345151896962185      0      0
0.00000359157946510248      0.00000364129857709674      0.00346852636027952      0      0
0.00000364129857709674      0.00000369170596290522      0.00376219607777535      0      0
0.00000369170596290522      0.00000374281115047047      0.00383171602038319      0      0
0.00000374281115047047      0.0000037946237996327      0.00381553220775438      0      0
0.0000037946237996327      0.00000384715370395563      0.00364720107265973      0      0
0.00000384715370395563      0.00000390041079257769      0.00257240338147775      0      0
0.00000390041079257769      0.00000395440513208878      0.00261851038843384      0      0
0.00000395440513208878      0.00000400914692843308      0.00293704839752128      0      0
0.00000400914692843308      0.00000406464652883815      0.00246504010781302      0      0
0.00000406464652883815      0.00000412091442377072      0.00380483067769156      0      0
0.00000412091442377072      0.00000417796124891967      0.00341342119777987      0      0
0.00000417796124891967      0.00000423579778720626      0.00336293068087484      0      0
0.00000423579778720626      0.0000042944349708224      0.00364677100423825      0      0
0.0000042944349708224      0.00000435388388329698      0.00378625120773272      0      0
0.00000435388388329698      0.00000441415576159092      0.00376043078754764      0      0
0.00000441415576159092      0.0000044752619982211      0.00375114192349530      0      0
0.0000044752619982211      0.00000453721414341383      0.00270563556725593      0      0
0.00000453721414341383      0.00000460002390728798      0.00376511493008544      0      0
0.00000460002390728798      0.0000046637031620685      0.00375974068542850      0      0
0.0000046637031620685      0.00000472826394433043      0.00249113091603562      0      0
0.00000472826394433043      0.00000479371845727405      0.00251771907912196      0      0
0.00000479371845727405      0.00000486007907303155      0.00374643188942002      0      0
0.00000486007907303155      0.00000492735833500554      0.00298526306570757      0      0
0.00000492735833500554      0.00000499556896024003      0.00287094182617159      0      0
0.00000499556896024003      0.00000506472384182418      0.00344703785432773      0      0
0.00000506472384182418      0.00000513483605132934      0.00365412944175400      0      0
0.00000513483605132934      0.00000520591884127979      0.00264583441559249      0      0
0.00000520591884127979      0.00000527798564765776      0.00264473225938519      0      0
0.00000527798564765776      0.00000535105009244307      0.00324722429394351      0      0
0.00000535105009244307      0.00000542512598618791      0.00318192960505240      0      0
0.00000542512598618791      0.00000550022733062734      0.00239559400195024      0      0
0.00000550022733062734      0.00000557636832132587      0.00368944156007953      0      0
0.00000557636832132587      0.00000565356335036064      0.00367035986264019      0      0
0.00000565356335036064      0.00000573182700904185      0.00294757922036413      0      0
0.00000573182700904185      0.00000581117409067079      0.00354189018245153      0      0
0.00000581117409067079      0.000005891619593336      0.00237724726384955      0      0
0.000005891619593336      0.00000597317872274825      0.00237508903548805      0      0
0.00000597317872274825      0.00000605586689511467      0.00342502440297967      0      0
0.00000605586689511467      0.0000061396997400527      0.00241276332302008      0      0
0.0000061396997400527      0.00000622469310354442      0.00303224309484412      0      0
0.00000622469310354442      0.00000631086305093168      0.00315130338079695      0      0
0.00000631086305093168      0.0000063982258699528      0.00288321766105739      0      0
0.0000063982258699528      0.00000648679807382125      0.00249695715320148      0      0
0.00000648679807382125      0.00000657659640434692      0.00235354632874606      0      0
0.00000657659640434692      0.00000666763783510069      0.00235655852096284      0      0
0.00000666763783510069      0.00000675993957462272      0.00244628353626623      0      0
0.00000675993957462272      0.0000068535190696752      0.00342017392697718      0      0
0.0000068535190696752      0.00000694839400854009      0.00263304815097605      0      0
0.00000694839400854009      0.00000704458232436258      0.00343061824129192      0      0
0.00000704458232436258      0.00000714210219854078      0.00304503656817178      0      0
0.00000714210219854078      0.00000724097206416231      0.00300955494231583      0      0
0.00000724097206416231      0.00000734121060948854      0.00269343023233253      0      0
0.00000734121060948854      0.000007442836781487      0.00356460412506073      0      0
0.000007442836781487      0.00000754586978941272      0.00359908907276655      0      0
0.00000754586978941272      0.00000765032910843916      0.00232265598536415      0      0
0.00000765032910843916      0.00000775623448333934      0.00249264117377413      0      0
0.00000775623448333934      0.00000786360593221801      0.00247697100758985      0      0
0.00000786360593221801      0.00000797246375029542      0.00347022624602257      0      0
0.00000797246375029542      0.00000808282851374354      0.00335154243093699      0      0
0.00000808282851374354      0.00000819472108357529      0.00316005937262419      0      0
0.00000819472108357529      0.00000830816260958769      0.00344207643639815      0      0
0.00000830816260958769      0.00000842317453435958      0.00346844129981331      0      0
0.00000842317453435958      0.00000853977859730466      0.00252031002537209      0      0
0.00000853977859730466      0.00000865799683878063      0.00271986215412562      0      0
0.00000865799683878063      0.00000877785160425524      0.00354176659535347      0      0
0.00000877785160425524      0.00000889936554853005      0.00313213532308553      0      0
0.00000889936554853005      0.00000902256164002253      0.00258541133481046      0      0
0.00000902256164002253      0.00000914746316510757      0.00255496785284441      0      0
0.00000914746316510757      0.00000927409373251906      0.00317511646663107      0      0
0.00000927409373251906      0.00000940247727781235      0.00320368038653140      0      0
0.00000940247727781235      0.00000953263806788851      0.00318938931932727      0      0
0.00000953263806788851      0.00000966460070558129      0.00287908721892905      0      0
0.00000966460070558129      0.00000979839013430744      0.00350334869102420      0      0
0.00000979839013430744      0.00000993403164278155      0.00234497832048236      0      0
0.00000993403164278155      0.000010071550869796      0.00234244692620597      0      0
0.000010071550869796      0.0000102109738090674      0.00349768957624472      0      0
0.0000102109738090674      0.0000103523268141496      0.00341005349428676      0      0
0.0000103523268141496      0.000010495636603415      0.00269636874991857      0      0
0.000010495636603415      0.0000106409302651053      0.00292173849413409      0      0
0.0000106409302651053      0.000010788235262451      0.00298020943393989      0      0
0.000010788235262451      0.0000109375794388631      0.00333098821436016      0      0
0.0000109375794388631      0.0000110889910231955      0.00247222182061430      0      0
0.0000110889910231955      0.0000112424986350812      0.00344226861894131      0      0
0.0000112424986350812      0.0000113981312903417      0.00319408287418598      0      0
0.0000113981312903417      0.0000115559184064716      0.00345250016906071      0      0
0.0000115559184064716      0.000011715889808199      0.00247433699700797      0      0
0.000011715889808199      0.0000118780757331232      0.00343014384711023      0      0
0.0000118780757331232      0.0000120425068374297      0.00281287609245436      0      0
0.0000120425068374297      0.0000122092142016854      0.00249734668081888      0      0
0.0000122092142016854      0.0000123782293367127      0.00261369868113833      0      0
0.0000123782293367127      0.0000125495841895462      0.00306162226568171      0      0
0.0000125495841895462      0.0000127233111494713      0.00342053286715460      0      0
0.0000127233111494713      0.0000128994430541458      0.00306861778212708      0      0
0.0000128994430541458      0.0000130780131958075      0.00231024763875028      0      0
0.0000130780131958075      0.0000132590553275668      0.00237106489839588      0      0
0.0000132590553275668      0.0000134426036697863      0.00288514541096226      0      0
0.0000134426036697863      0.00001362869291655      0.00311428581606309      0      0
0.00001362869291655      0.00001381735824222      0.00299851720908431      0      0
0.00001381735824222      0.0000140086353080861      0.00240609428405385      0      0
0.0000140086353080861      0.0000142025602691059      0.00263243433080631      0      0
0.0000142025602691059      0.0000143991697807389      0.00305681035518133      0      0
0.0000143991697807389      0.0000145985010058751      0.00326496360306159      0      0
0.0000145985010058751      0.0000148005916218595      0.00308419634163279      0      0
0.0000148005916218595      0.0000150054798276138      0.00336772178252355      0      0
0.0000150054798276138      0.0000152132043508565      0.00218702398952485      0      0
0.0000152132043508565      0.0000154238044554237      0.00290111501960016      0      0
0.0000154238044554237      0.0000156373199486901      0.00258210326644822      0      0
0.0000156373199486901      0.0000158537911890937      0.00280910373568686      0      0
0.0000158537911890937      0.0000160732590937644      0.00219435134136147      0      0
0.0000160732590937644      0.0000162957651462576      0.00278121275161183      0      0
0.0000162957651462576      0.000016521351404396      0.00245045647456232      0      0
0.000016521351404396      0.0000167500605082187      0.00231725387190750      0      0
0.0000167500605082187      0.0000169819356880416      0.00320898382591335      0      0
0.0000169819356880416      0.0000172170207726282      0.00315017695427009      0      0
0.0000172170207726282      0.0000174553601974744      0.00247285153349454      0      0
0.0000174553601974744      0.0000176969990132074      0.00249411161117768      0      0
0.0000176969990132074      0.0000179419828941014      0.00313463301261120      0      0
0.0000179419828941014      0.0000181903581467107      0.00328291130995163      0      0
0.0000181903581467107      0.0000184421717186223      0.00233333334203503      0      0
0.0000184421717186223      0.0000186974712073306      0.00318463947863312      0      0
0.0000186974712073306      0.0000189563048692332      0.00286179377363256      0      0
0.0000189563048692332      0.0000192187216287532      0.00259047834683497      0      0
0.0000192187216287532      0.0000194847710875863      0.00212773967961787      0      0
0.0000194847710875863      0.0000197545035340766      0.00249234013240164      0      0
0.0000197545035340766      0.000020027969952722      0.00310196221696335      0      0
0.000020027969952722      0.0000203052220338112      0.00314836646222738      0      0
0.0000203052220338112      0.0000205863121831945      0.00318719652151938      0      0
0.0000205863121831945      0.0000208712935321888      0.00294194478073608      0      0
0.0000208712935321888      0.000021160219947621      0.00258688864953560      0      0
0.000021160219947621      0.0000214531460420097      0.00213529199966814      0      0
0.0000214531460420097      0.0000217501271838877      0.00224685038083359      0      0
0.0000217501271838877      0.0000220512195082683      0.00210183216469856      0      0
0.0000220512195082683      0.0000223564799272551      0.00298914839937924      0      0
0.0000223564799272551      0.0000226659661408002      0.00255304514803995      0      0
0.0000226659661408002      0.0000229797366476099      0.00313252352481242      0      0
0.0000229797366476099      0.0000232978507562027      0.00229094140144188      0      0
0.0000232978507562027      0.0000236203685961192      0.00209278776251219      0      0
0.0000236203685961192      0.000023947351129288      0.00221075791744437      0      0
0.000023947351129288      0.0000242788601615485      0.00217797546522352      0      0
0.0000242788601615485      0.0000246149583543337      0.00206953413094423      0      0
0.0000246149583543337      0.0000249557092365137      0.00223899753099719      0      0
0.0000249557092365137      0.0000253011772164045      0.00278512266161916      0      0
0.0000253011772164045      0.0000256514275939423      0.00317569496727072      0      0
0.0000256514275939423      0.0000260065265730261      0.00296658428863783      0      0
0.0000260065265730261      0.0000263665412740315      0.00234691040305952      0      0
0.0000263665412740315      0.0000267315397464981      0.00205195026837886      0      0
0.0000267315397464981      0.0000271015909819919      0.00231473622387076      0      0
0.0000271015909819919      0.0000274767649271459      0.00261645058862924      0      0
0.0000274767649271459      0.0000278571324968813      0.00271495195592813      0      0
0.0000278571324968813      0.0000282427655878122      0.00256624192720995      0      0
0.0000282427655878122      0.0000286337370918349      0.00216046022187024      0      0
0.0000286337370918349      0.0000290301209099061      0.00223358203609341      0      0
0.0000290301209099061      0.0000294319919660113      0.00312631699724604      0      0
0.0000294319919660113      0.0000298394262213274      0.00212434195582631      0      0
0.0000298394262213274      0.00003025250068858      0.00313192592321564      0      0
0.00003025250068858      0.000030671293446601      0.00258499234266123      0      0
0.000030671293446601      0.0000310958836550867      0.00221930960236646      0      0
0.0000310958836550867      0.00003152635156956      0.00240531086831382      0      0
0.00003152635156956      0.000031962778556541      0.00306441885300982      0      0
0.000031962778556541      0.0000324052471089262      0.00226052597939195      0      0
0.0000324052471089262      0.0000328538408615817      0.00310315482340230      0      0
0.0000328538408615817      0.000033308644607151      0.00286756044277353      0      0
0.000033308644607151      0.0000337697443120835      0.00301410918490241      0      0
0.0000337697443120835      0.0000342372271328825      0.00273863627015227      0      0
0.0000342372271328825      0.0000347111814325807      0.00261935392532533      0      0
0.0000347111814325807      0.0000351916967974413      0.00203953240469803      0      0
0.0000351916967974413      0.0000356788640538924      0.00219480605671694      0      0
0.0000356788640538924      0.0000361727752856944      0.00306630272779008      0      0
0.0000361727752856944      0.0000366735238513458      0.00212033027320855      0      0
0.0000366735238513458      0.0000371812044017293      0.00199056569058994      0      0
0.0000371812044017293      0.0000376959128980032      0.00260417261026305      0      0
0.0000376959128980032      0.0000382177466297395      0.00239284844465241      0      0
0.0000382177466297395      0.0000387468042333134      0.00280952935973726      0      0
0.0000387468042333134      0.0000392831857105477      0.00217264881047489      0      0
0.0000392831857105477      0.0000398269924476147      0.00297325553856436      0      0
0.0000398269924476147      0.0000403783272342003      0.00272679332061080      0      0
0.0000403783272342003      0.0000409372942829333      0.00300239072000746      0      0
0.0000409372942829333      0.0000415039992490831      0.00230822841105843      0      0
0.0000415039992490831      0.000042078549250531      0.00229830226513406      0      0
0.000042078549250531      0.0000426610528880173      0.00298620475121875      0      0
0.0000426610528880173      0.0000432516202656688      0.00279492195503581      0      0
0.0000432516202656688      0.0000438503630118107      0.00300531531552661      0      0
0.0000438503630118107      0.0000444573943000663      0.00208397451419503      0      0
0.0000444573943000663      0.0000450728288707489      0.00210292966595008      0      0
0.0000450728288707489      0.0000456967830525504      0.00297165296699405      0      0
0.0000456967830525504      0.0000463293747845289      0.00293608146973239      0      0
0.0000463293747845289      0.0000469707236384016      0.00257101967823643      0      0
0.0000469707236384016      0.0000476209508411464      0.00298002570957736      0      0
0.0000476209508411464      0.0000482801792979158      0.00262810158092475      0      0
0.0000482801792979158      0.0000489485336152684      0.00287606042293415      0      0
0.0000489485336152684      0.0000496261401247217      0.00294763341973374      0      0
0.0000496261401247217      0.0000503131269066316      0.00226808041196829      0      0
0.0000503131269066316      0.0000510096238144011      0.00264434059285292      0      0
0.0000510096238144011      0.000051715762499026      0.00200329847909664      0      0
0.000051715762499026      0.000052431676433979      0.00191421146562677      0      0
0.000052431676433979      0.0000531575009404385      0.00277263760422287      0      0
0.0000531575009404385      0.0000538933732128671      0.00238262081163251      0      0
0.0000538933732128671      0.0000546394323449439      0.00289636414139560      0      0
0.0000546394323449439      0.0000553958193558558      0.00282658025511606      0      0
0.0000553958193558558      0.0000561626772169526      0.00268603541003617      0      0
0.0000561626772169526      0.0000569401508787716      0.00286913410321429      0      0
0.0000569401508787716      0.0000577283872984359      0.00279682565108367      0      0
0.0000577283872984359      0.0000585275354674316      0.00251418041948550      0      0
0.0000585275354674316      0.0000593377464397706      0.00275066170031990      0      0
0.0000593377464397706      0.0000601591733605423      0.00203011411144156      0      0
0.0000601591733605423      0.0000609919714948611      0.00214921290503794      0      0
0.0000609919714948611      0.0000618362982572143      0.00234679600141987      0      0
0.0000618362982572143      0.0000626923132412161      0.00187264938856141      0      0
0.0000626923132412161      0.0000635601782497746      0.00236486050645836      0      0
0.0000635601782497746      0.0000644400573256746      0.00212253637136467      0      0
0.0000644400573256746      0.0000653321167825856      0.00206765568941942      0      0
0.0000653321167825856      0.0000662365252364977      0.00250499914988373      0      0
0.0000662365252364977      0.0000671534536375933      0.00193670952986975      0      0
0.0000671534536375933      0.0000680830753025601      0.00247739884840252      0      0
0.0000680830753025601      0.0000690255659473509      0.00212295435798945      0      0
0.0000690255659473509      0.0000699811037203975      0.00229496351616405      0      0
0.0000699811037203975      0.0000709498692362838      0.00195425074563281      0      0
0.0000709498692362838      0.0000719320456098856      0.00231873457341654      0      0
0.0000719320456098856      0.0000729278184909828      0.00219963826438577      0      0
0.0000729278184909828      0.0000739373760993502      0.00223884059442258      0      0
0.0000739373760993502      0.0000749609092603353      0.00186971116847809      0      0
0.0000749609092603353      0.0000759986114409274      0.00183787703449296      0      0
0.0000759986114409274      0.0000770506787863264      0.00280656639355793      0      0
0.0000770506787863264      0.0000781173101570184      0.00226927888564583      0      0
0.0000781173101570184      0.0000791987071663636      0.00253972265546308      0      0
0.0000791987071663636      0.0000802950742187053      0.00243125824974995      0      0
0.0000802950742187053      0.000081406618548006      0.00279745007305081      0      0
0.000081406618548006      0.0000825335502570186      0.00279471436370802      0      0
0.0000825335502570186      0.0000836760823569998      0.00192533657452583      0      0
0.0000836760823569998      0.0000848344308079731      0.00274129259139372      0      0
0.0000848344308079731      0.0000860088145595493      0.00275357031728722      0      0
0.0000860088145595493      0.0000871994555923124      0.00203639123620821      0      0
0.0000871994555923124      0.0000884065789597775      0.00274453403464734      0      0
0.0000884065789597775      0.0000896304128309307      0.00250405853103743      0      0
0.0000896304128309307      0.0000908711885333572      0.00276424723247634      0      0
0.0000908711885333572      0.0000921291405969664      0.00186155913549371      0      0
0.0000921291405969664      0.0000934045067983223      0.00259222360866967      0      0
0.0000934045067983223      0.0000946975282055884      0.00257629710572221      0      0
0.0000946975282055884      0.0000960084492240934      0.00183194097250467      0      0
0.0000960084492240934      0.0000973375176425286      0.00274566882464040      0      0
0.0000973375176425286      0.000098684984679785      0.00243641913320174      0      0
0.000098684984679785      0.000100051105032438      0.00260973854814860      0      0
0.000100051105032438      0.000101436136922889      0.00243687055324986      0      0
0.000101436136922889      0.000102840342148178      0.00241837190743806      0      0
0.000102840342148178      0.000104263986129461      0.00194991725992329      0      0
0.000104263986129461      0.000105707337962187      0.00220050867496180      0      0
0.000105707337962187      0.00010717067046696      0.00269771145664734      0      0
0.00010717067046696      0.000108654260241103      0.00192605623403106      0      0
0.000108654260241103      0.000110158387710945      0.00179619057060164      0      0
0.000110158387710945      0.000111683337184825      0.00175051795028582      0      0
0.000111683337184825      0.000113229396906833      0.00230861132207211      0      0
0.000113229396906833      0.00011479685911129      0.00221720570129954      0      0
0.00011479685911129      0.000116386020077991      0.00269361620824617      0      0
0.000116386020077991      0.000117997180188201      0.00267248488690714      0      0
0.000117997180188201      0.00011963064398144      0.00256669516425300      0      0
0.00011963064398144      0.00012128672021304      0.00173308524818868      0      0
0.00012128672021304      0.00012296572191251      0.00257507610271857      0      0
0.00012296572191251      0.000124667966442703      0.00263431624204020      0      0
0.000124667966442703      0.000126393775559803      0.00264854600493002      0      0
0.000126393775559803      0.000128143475474143      0.00244918027019330      0      0
0.000128143475474143      0.000129917396911867      0.00182472709485504      0      0
0.000129917396911867      0.000131715875177439      0.00231109973859397      0      0
0.000131715875177439      0.000133539250217029      0.00263765315543656      0      0
0.000133539250217029      0.00013538786668276      0.00262204074741069      0      0
0.00013538786668276      0.000137262073997862      0.00218120036188980      0      0
0.000137262073997862      0.000139162226422714      0.00195891781071428      0      0
0.000139162226422714      0.00014108868312181      0.00224930635664542      0      0
0.00014108868312181      0.000143041808231644      0.00263292704714887      0      0
0.000143041808231644      0.000145021970929542      0.00260727936131847      0      0
0.000145021970929542      0.00014702954550344      0.00258999541695795      0      0
0.00014702954550344      0.000149064911422635      0.00187601038734720      0      0
0.000149064911422635      0.00015112845340951      0.00242878160687444      0      0
0.00015112845340951      0.000153220561512254      0.00168800827258824      0      0
0.000153220561512254      0.000155341631178586      0.00207395878200921      0      0
0.000155341631178586      0.000157492063330508      0.00213571000960943      0      0
0.000157492063330508      0.000159672264440082      0.00176258028617909      0      0
0.000159672264440082      0.00016188264660626      0.00208456882461412      0      0
0.00016188264660626      0.000164123627632783      0.00236981389959834      0      0
0.000164123627632783      0.00016639563110715      0.00231319066543111      0      0
0.00016639563110715      0.000168699086480686      0.00172937799912638      0      0
0.000168699086480686      0.000171034429149716      0.00166228487982818      0      0
0.000171034429149716      0.00017340210053786      0.00174204471815267      0      0
0.00017340210053786      0.000175802548179476      0.00234131781828298      0      0
0.000175802548179476      0.000178236225804249      0.00231378693028936      0      0
0.000178236225804249      0.000180703593422953      0.00206108059485124      0      0
0.000180703593422953      0.000183205117414405      0.00179900681221119      0      0
0.000183205117414405      0.000185741270613619      0.00232013023544481      0      0
0.000185741270613619      0.000188312532401177      0.00243343371074548      0      0
0.000188312532401177      0.000190919388793845      0.00224275940458155      0      0
0.000190919388793845      0.000193562332536437      0.00168798325389312      0      0
0.000193562332536437      0.000196241863194957      0.00223656668113754      0      0
0.000196241863194957      0.000198958487251018      0.00208646202628033      0      0
0.000198958487251018      0.000201712718197586      0.00244193036703202      0      0
0.000201712718197586      0.000204505076636033      0.00178658341767861      0      0
0.000204505076636033      0.000207336090374545      0.00162581656044871      0      0
0.000207336090374545      0.000210206294527884      0.00162527979409913      0      0
0.000210206294527884      0.000213116231618538      0.00172719821584123      0      0
0.000213116231618538      0.000216066451679264      0.00234045558524253      0      0
0.000216066451679264      0.000219057512357059      0.00226741038624946      0      0
0.000219057512357059      0.000222089979018563      0.00188514185604190      0      0
0.000222089979018563      0.000225164424856924      0.00208673421610746      0      0
0.000225164424856924      0.000228281431000144      0.00250588701308133      0      0
0.000228281431000144      0.00023144158662092      0.00220082216218324      0      0
0.00023144158662092      0.000234645489048012      0.00200720423848904      0      0
0.000234645489048012      0.000237893743879147      0.00212035391959791      0      0
0.000237893743879147      0.000241186965095492      0.00244015572078481      0      0
0.000241186965095492      0.000244525775177701      0.00231524500232783      0      0
0.000244525775177701      0.000247910805223583      0.00159981793139243      0      0
0.000247910805223583      0.000251342695067386      0.00249517916856095      0      0
0.000251342695067386      0.000254822093400743      0.00163133560626336      0      0
0.000254822093400743      0.00025834965789528      0.00213096738901243      0      0
0.00025834965789528      0.000261926055326934      0.00248786455790625      0      0
0.000261926055326934      0.000265551961701985      0.00237579216454163      0      0
0.000265551961701985      0.00026922806238483      0.00231153295544561      0      0
0.00026922806238483      0.000272955052227537      0.00241832089612939      0      0
0.000272955052227537      0.000276733635701177      0.00244850837276280      0      0
0.000276733635701177      0.000280564527028988      0.00188607259386582      0      0
0.000280564527028988      0.000284448450321376      0.00181974008428988      0      0
0.000284448450321376      0.000288386139712781      0.00240799220179396      0      0
0.000288386139712781      0.000292378339500449      0.00171294759867697      0      0
0.000292378339500449      0.000296425804285111      0.00211500683368345      0      0
0.000296425804285111      0.000300529299113624      0.00243344249493613      0      0
0.000300529299113624      0.000304689599623573      0.00197099227084010      0      0
0.000304689599623573      0.000308907492189884      0.00164110036414564      0      0
0.000308907492189884      0.000313183774073464      0.00157372897545739      0      0
0.000313183774073464      0.000317519253571897      0.00162198247365854      0      0
0.000317519253571897      0.000321914750172228      0.00190948844874021      0      0
0.000321914750172228      0.000326371094705861      0.00238259891708255      0      0
0.000326371094705861      0.000330889129505603      0.00224225206717792      0      0
0.000330889129505603      0.000335469708564879      0.00155329074108946      0      0
0.000335469708564879      0.000340113697699154      0.00244524188543734      0      0
0.000340113697699154      0.000344821974709588      0.00154463512217853      0      0
0.000344821974709588      0.000349595429548956      0.00242666602220358      0      0
0.000349595429548956      0.000354434964489868      0.00195035270806697      0      0
0.000354434964489868      0.000359341494295315      0.00156196855992122      0      0
0.000359341494295315      0.000364315946391572      0.00203805404957975      0      0
0.000364315946391572      0.000369359261043507      0.00233616239735171      0      0
0.000369359261043507      0.000374472391532301      0.00241319730907262      0      0
0.000374472391532301      0.00037965630433564      0.00239830595563522      0      0
0.00037965630433564      0.000384911979310397      0.00225860771585813      0      0
0.000384911979310397      0.000390240409877844      0.00185708512656521      0      0
0.000390240409877844      0.000395642603211426      0.00152604306849188      0      0
0.000395642603211426      0.000401119580427133      0.00218829928834833      0      0
0.000401119580427133      0.000406672376776519      0.00228433368327629      0      0
0.000406672376776519      0.000412302041842373      0.00155336532473894      0      0
0.000412302041842373      0.000418009639737117      0.00244170957056484      0      0
0.000418009639737117      0.000423796249303941      0.00155470743040488      0      0
0.000423796249303941      0.000429662964320725      0.00227474080425479      0      0
0.000429662964320725      0.000435610893706785      0.00219503309564932      0      0
0.000435610893706785      0.000441641161732474      0.00151007457041619      0      0
0.000441641161732474      0.000447754908231697      0.00190229555076426      0      0
0.000447754908231697      0.000453953288817359      0.00234037336976142      0      0
0.000453953288817359      0.000460237475099795      0.00245342965628627      0      0
0.000460237475099795      0.000466608654908228      0.00243828886796550      0      0
0.000466608654908228      0.000473068032515292      0.00243814246468377      0      0
0.000473068032515292      0.000479616828864662      0.00245854316205816      0      0
0.000479616828864662      0.000486256281801832      0.00237098958279589      0      0
0.000486256281801832      0.000492987646308097      0.00197999528383039      0      0
0.000492987646308097      0.000499812194737762      0.00149582830533849      0      0
0.000499812194737762      0.000506731217058643      0.00202085115276787      0      0
0.000506731217058643      0.0005137460210959      0.00244184295866602      0      0
0.0005137460210959      0.000520857932779231      0.00155870105132865      0      0
0.000520857932779231      0.000528068296393506      0.00228072868199830      0      0
0.000528068296393506      0.000535378474832857      0.00187978228747651      0      0
0.000535378474832857      0.000542789849858294      0.00222586075174812      0      0
0.000542789849858294      0.000550303822358882      0.00167028298679170      0      0
0.000550303822358882      0.000557921812616533      0.00248320551251204      0      0
0.000557921812616533      0.000565645260574473      0.00169113877211261      0      0
0.000565645260574473      0.00057347562610941      0.00179268696787680      0      0
0.00057347562610941      0.000581414389307485      0.00245175601920001      0      0
0.000581414389307485      0.000589463050744029      0.00235707579090325      0      0
0.000589463050744029      0.000597623131767208      0.00188406168614419      0      0
0.000597623131767208      0.000605896174785581      0.00154542910176554      0      0
0.000605896174785581      0.000614283743559644      0.00148018831009202      0      0
0.000614283743559644      0.000622787423497414      0.00151373369338401      0      0
0.000622787423497414      0.000631408821954096      0.00151167183745378      0      0
0.000631408821954096      0.000640149568535908      0.00147831976990162      0      0
0.000640149568535908      0.000649011315408104      0.00155458632201635      0      0
0.000649011315408104      0.000657995737607266      0.00190604877589472      0      0
0.000657995737607266      0.000667104533357915      0.00238772811326702      0      0
0.000667104533357915      0.00067633942439351      0.00252109491478925      0      0
0.00067633942439351      0.000685702156281888      0.00192248169287876      0      0
0.000685702156281888      0.000695194498755206      0.00155866853538758      0      0
0.000695194498755206      0.000704818246044455      0.00246973177386591      0      0
0.000704818246044455      0.000714575217218609      0.00213368380987286      0      0
0.000714575217218609      0.000724467256528451      0.00169194727242028      0      0
0.000724467256528451      0.000734496233755185      0.00257143673907358      0      0
0.000734496233755185      0.000744664044563847      0.00148064407539662      0      0
0.000744664044563847      0.000754972610861632      0.00260735635867111      0      0
0.000754972610861632      0.000765423881161163      0.00149117516145776      0      0
0.000765423881161163      0.0007760198309488      0.00256046359347099      0      0
0.0007760198309488      0.000786762463058045      0.00188138611665932      0      0
0.000786762463058045      0.00079765380804811      0.00194471845552396      0      0
0.00079765380804811      0.000808695924587738      0.00263808471158597      0      0
0.000808695924587738      0.000819890899844323      0.00180756618022746      0      0
0.000819890899844323      0.00083124084987843      0.00170800797591982      0      0
0.00083124084987843      0.000842747920043766      0.00252873814409221      0      0
0.000842747920043766      0.000854414285392693      0.00262112764700975      0      0
0.000854414285392693      0.000866242151087355      0.00209985035786554      0      0
0.000866242151087355      0.000878233752816494      0.00157895637855889      0      0
0.000878233752816494      0.000890391357218039      0.00154627517129783      0      0
0.000890391357218039      0.000902717262307538      0.00182973311572184      0      0
0.000902717262307538      0.000915213797912533      0.00209957155743047      0      0
0.000915213797912533      0.000927883326112938      0.00226177204364069      0      0
0.000927883326112938      0.000940728241687513      0.00231716574898992      0      0
0.000940728241687513      0.000953750972566528      0.00227194884906054      0      0
0.000953750972566528      0.000966953980290686      0.00211737373938940      0      0
0.000966953980290686      0.000980339760476396      0.00185187027188539      0      0
0.000980339760476396      0.000993910843287497      0.00156976128269052      0      0
0.000993910843287497      0.0010076697939135      0.00159938303142389      0      0
0.0010076697939135      0.00102161921305448      0.00213236874682774      0      0
0.00102161921305448      0.0010357617374126      0.00272891748760887      0      0
0.0010357617374126      0.00105010004019057      0.00280660450368996      0      0
0.00105010004019057      0.00106463683159689      0.00208931475714211      0      0
0.00106463683159689      0.00107937485935813      0.00158343844132000      0      0
0.00107937485935813      0.00109431690923832      0.00259494665695388      0      0
0.00109431690923832      0.00110946580556549      0.00280688813135819      0      0
0.00110946580556549      0.00112482441176555      0.00164827185143142      0      0
0.00112482441176555      0.00114039563090349      0.00244356619504684      0      0
0.00114039563090349      0.00115618240623217      0.00280826346383541      0      0
0.00115618240623217      0.00117218772174859      0.00156806607285652      0      0
0.00117218772174859      0.00118841460275796      0.00295264584211074      0      0
0.00118841460275796      0.00120486611644553      0.00196864248107060      0      0
0.00120486611644553      0.00122154537245635      0.00263789510751875      0      0
0.00122154537245635      0.00123845552348304      0.00235379358366070      0      0
0.00123845552348304      0.00125559976586171      0.00251284794336610      0      0
0.00125559976586171      0.00127298134017614      0.00236022717795399      0      0
0.00127298134017614      0.00129060353187029      0.00273165162378102      0      0
0.00129060353187029      0.00130846967186935      0.00197959769091847      0      0
0.00130846967186935      0.00132658313720929      0.00312045931001055      0      0
0.00132658313720929      0.00134494735167523      0.00163315122148342      0      0
0.00134494735167523      0.00136356578644858      0.00300459407186649      0      0
0.00136356578644858      0.00138244196076317      0.00263725083813482      0      0
0.00138244196076317      0.00140157944257044      0.00180237692358414      0      0
0.00140157944257044      0.00142098184921384      0.00320165045532220      0      0
0.00142098184921384      0.00144065284811262      0.00269603096168628      0      0
0.00144065284811262      0.00146059615745496      0.00168283436917436      0      0
0.00146059615745496      0.00148081554690089      0.00291960310031026      0      0
0.00148081554690089      0.00150131483829471      0.00331505243044674      0      0
0.00150131483829471      0.00152209790638749      0.00234372960437572      0      0
0.00152209790638749      0.00154316867956938      0.00173666119747694      0      0
0.00154316867956938      0.00156453114061223      0.00272994344852121      0      0
0.00156453114061223      0.00158618932742236      0.00343842237483306      0      0
0.00158618932742236      0.00160814733380381      0.00330709371144162      0      0
0.00160814733380381      0.00163040931023216      0.00258589274460772      0      0
0.00163040931023216      0.00165297946463904      0.00186192730133644      0      0
0.00165297946463904      0.00167586206320748      0.00184582944142299      0      0
0.00167586206320748      0.00169906143117836      0.00241330716497609      0      0
0.00169906143117836      0.00172258195366789      0.00299743425757642      0      0
0.00172258195366789      0.00174642807649655      0.00340400228735170      0      0
0.00174642807649655      0.00177060430702936      0.00362947318930992      0      0
0.00177060430702936      0.00179511521502795      0.00372533072909402      0      0
0.00179511521502795      0.00181996543351421      0.00375014935729855      0      0
0.00181996543351421      0.00184515965964614      0.00375180090075128      0      0
0.00184515965964614      0.00187070265560561      0.00376197040760003      0      0
0.00187070265560561      0.00189659924949857      0.00379562375772993      0      0
0.00189659924949857      0.00192285433626758      0.00385154607999350      0      0
0.00192285433626758      0.00194947287861711      0.00391223145905978      0      0
0.00194947287861711      0.00197645990795156      0.00394330705297169      0      0
0.00197645990795156      0.00200382052532629      0.00389440195436518      0      0
0.00200382052532629      0.00203155990241182      0.00370504423170865      0      0
0.00203155990241182      0.00205968328247135      0.00332178733260255      0      0
0.00205968328247135      0.00208819598135186      0.00274104074266363      0      0
0.00208819598135186      0.00211710338848892      0.00212513571639687      0      0
0.00211710338848892      0.00214641096792534      0.00201104095114574      0      0
0.00214641096792534      0.00217612425934403      0.00273170371241442      0      0
0.00217612425934403      0.00220624887911509      0.00368722680834548      0      0
0.00220624887911509      0.00223679052135739      0.00425236654604092      0      0
0.00223679052135739      0.00226775495901488      0.00403518182547940      0      0
0.00226775495901488      0.00229914804494778      0.00299083938122010      0      0
0.00229914804494778      0.00233097571303889      0.00204189931443404      0      0
0.00233097571303889      0.00236324397931521      0.00303016123725227      0      0
0.00236324397931521      0.00239595894308506      0.00430310389687114      0      0
0.00239595894308506      0.00242912678809096      0.00425563512582994      0      0
0.00242912678809096      0.00246275378367852      0.00276971670940526      0      0
0.00246275378367852      0.00249684628598141      0.00242800318031192      0      0
0.00249684628598141      0.00253141073912281      0.00422059120854714      0      0
0.00253141073912281      0.0025664536764335      0.00447150964665900      0      0
0.0025664536764335      0.00260198172168671      0.00266539471406874      0      0
0.00260198172168671      0.00263800159035023      0.00300288823051088      0      0
0.00263800159035023      0.00267452009085567      0.00477105247950185      0      0
0.00267452009085567      0.00271154412588544      0.00374031577011815      0      0
0.00271154412588544      0.00274908069367747      0.00241079561121914      0      0
0.00274908069367747      0.00278713688934801      0.00470285174318481      0      0
0.00278713688934801      0.00282571990623272      0.00414723762520694      0      0
0.00282571990623272      0.00286483703724639      0.00241868848326972      0      0
0.00286483703724639      0.00290449567626138      0.00490496924354381      0      0
0.00290449567626138      0.00294470331950526      0.00391921326000014      0      0
0.00294470331950526      0.0029854675669777      0.00293993397980321      0      0
0.0029854675669777      0.00302679612388701      0.00524226778828658      0      0
0.00302679612388701      0.0030686968021066      0.00294811737322528      0      0
0.0030686968021066      0.00311117752165154      0.00433399500746852      0      0
0.00311117752165154      0.0031542463121756      0.00479611457240782      0      0
0.0031542463121756      0.00319791131448903      0.00273314924568031      0      0
0.00319791131448903      0.00324218078209728      0.00550229959181124      0      0
0.00324218078209728      0.0032870630827611      0.00279509092415560      0      0
0.0032870630827611      0.00333256670007821      0.00513104602978995      0      0
0.00333256670007821      0.00337870023508683      0.00401603514110003      0      0
0.00337870023508683      0.00342547240789146      0.00430853356688390      0      0
0.00342547240789146      0.00347289205931113      0.00498771001942271      0      0
0.00347289205931113      0.00352096815255051      0.00355631295978848      0      0
0.00352096815255051      0.00356970977489406      0.00555284093136277      0      0
0.00356970977489406      0.00361912613942378      0.00311748359626821      0      0
0.00361912613942378      0.0036692265867606      0.00585165220433263      0      0
0.0036692265867606      0.00372002058682995      0.00297763385864244      0      0
0.00372002058682995      0.00377151774065175      0.00601135138456681      0      0
0.00377151774065175      0.00382372778215516      0.00304941011619996      0      0
0.00382372778215516      0.00387666058001854      0.00607110140418602      0      0
0.00387666058001854      0.00393032613953476      0.00335197890799699      0      0
0.00393032613953476      0.0039847346045024      0.00596791660679020      0      0
0.0039847346045024      0.00403989625914312      0.00399636755114451      0      0
0.00403989625914312      0.00409582153004557      0.00555242025718339      0      0
0.00409582153004557      0.00415252098813623      0.00499757568130605      0      0
0.00415252098813623      0.00421000535067748      0.00466668747547667      0      0
0.00421000535067748      0.0042682854832934      0.00611386991865476      0      0
0.0042682854832934      0.00432737240202355      0.00343969288700767      0      0
0.00432737240202355      0.00438727727540519      0.00683469979421872      0      0
0.00438727727540519      0.00444801142658443      0.00321550420078566      0      0
0.00444801142658443      0.00450958633545639      0.00651170784303445      0      0
0.00450958633545639      0.00457201364083525      0.00507136357329582      0      0
0.00457201364083525      0.00463530514265407      0.00478379453143643      0      0
0.00463530514265407      0.00469947280419532      0.00695188060301675      0      0
0.00469947280419532      0.00476452875435209      0.00320173857257929      0      0
0.00476452875435209      0.0048304852899207      0.00696044761575873      0      0
0.0048304852899207      0.00489735487792503      0.00547639507095678      0      0
0.00489735487792503      0.00496515015797302      0.00452031400089103      0      0
0.00496515015797302      0.00503388394464577      0.00755111081624510      0      0
0.00503388394464577      0.00510356922991978      0.00397214916330025      0      0
0.00510356922991978      0.00517421918562266      0.00616630077971223      0      0
0.00517421918562266      0.00524584716592283      0.00731706336726959      0      0
0.00524584716592283      0.00531846670985373      0.00346964354893900      0      0
0.00531846670985373      0.00539209154387294      0.00713151769916927      0      0
0.00539209154387294      0.00546673558445676      0.00704088189154729      0      0
0.00546673558445676      0.00554241294073067      0.00358954687890891      0      0
0.00554241294073067      0.00561913791713623      0.00759164207217546      0      0
0.00561913791713623      0.00569692501613484      0.00712764969395623      0      0
0.00569692501613484      0.00577578894094906      0.00368716239856278      0      0
0.00577578894094906      0.00585574459834172      0.00767665307222386      0      0
0.00585574459834172      0.00593680710143364      0.00767388796824917      0      0
0.00593680710143364      0.00601899177256026      0.00379804475033134      0      0
0.00601899177256026      0.00610231414616781      0.00726666565687675      0      0
0.00610231414616781      0.0061867899717497      0.00850670467004387      0      0
0.0061867899717497      0.0062724352168234      0.00463556845221260      0      0
0.0062724352168234      0.00635926606994866      0.00608566641724874      0      0
0.00635926606994866      0.00644729894378739      0.00909046830792358      0      0
0.00644729894378739      0.00653655047820597      0.00663210621235266      0      0
0.00653655047820597      0.00662703754342055      0.00436341182332168      0      0
0.00662703754342055      0.00671877724318579      0.00852000452851991      0      0
0.00671877724318579      0.00681178691802782      0.00889206103054173      0      0
0.00681178691802782      0.00690608414852187      0.00493678887352356      0      0
0.00690608414852187      0.00700168675861542      0.00609332837999566      0      0
0.00700168675861542      0.00709861281899715      0.00960856180089336      0      0
0.00709861281899715      0.00719688065051277      0.00836459412670525      0      0
0.00719688065051277      0.00729650882762788      0.00445244381957412      0      0
0.00729650882762788      0.00739751618193895      0.00716419417097933      0      0
0.00739751618193895      0.00749992180573285      0.0101279585127834      0      0
0.00749992180573285      0.00760374505559565      0.00844082498913262      0      0
0.00760374505559565      0.00770900555607137      0.00460171903971342      0      0
0.00770900555607137      0.00781572320337137      0.00727310830429438      0      0
0.00781572320337137      0.00792391816913513      0.0104602631840060      0      0
0.00792391816913513      0.00803361090424307      0.00935010526876068      0      0
0.00803361090424307      0.00814482214268214      0.00533700538408436      0      0
0.00814482214268214      0.00825757290546495      0.00635223671531845      0      0
0.00825757290546495      0.00837188450460311      0.0102842379182668      0      0
0.00837188450460311      0.0084877785471356      0.0107572804415470      0      0
0.0084877785471356      0.00860527693921294      0.00742563311687638      0      0
0.00860527693921294      0.00872440189023784      0.00497443942783380      0      0
0.00872440189023784      0.0088451759170632      0.00872059132778168      0      0
0.0088451759170632      0.00896762184824822      0.0115022761897379      0      0
0.00896762184824822      0.00909176282837339      0.0104890619235026      0      0
0.00909176282837339      0.00921762232241531      0.00662357612037461      0      0
0.00921762232241531      0.009345224120182      0.00566719539339319      0      0
0.009345224120182      0.00947459234080956      0.00972073001488721      0      0
0.00947459234080956      0.00960575143732124      0.0121461221801488      0      0
0.00960575143732124      0.0097387262012494      0.0110241942395922      0      0
0.0097387262012494      0.00987354176732169      0.00724147060244887      0      0
0.00987354176732169      0.0100102236182119      0.00560727802574242      0      0
0.0100102236182119      0.0101487975893568      0.00937104591882997      0      0
0.0101487975893568      0.0102892898738392      0.0124578621582207      0      0
0.0102892898738392      0.0104317270273393      0.0124512161557743      0      0
0.0104317270273393      0.0105761359731542      0.00944447808162494      0      0
0.0105761359731542      0.0107225440072866      0.00589022487654238      0      0
0.0107225440072866      0.0108709788036044      0.00739462819553540      0      0
0.0108709788036044      0.0110214684190717      0.0114119486414139      0      0
0.0110214684190717      0.0111740412990521      0.0135569093083424      0      0
0.0111740412990521      0.0113287262826851      0.0127257321915978      0      0
0.0113287262826851      0.0114855526083377      0.00940347566113704      0      0
0.0114855526083377      0.0116445499191305      0.00612201208904016      0      0
0.0116445499191305      0.0118057482685412      0.00776911762235486      0      0
0.0118057482685412      0.0119691781260852      0.0117584765633727      0      0
0.0119691781260852      0.0121348703830748      0.0142311216238911      0      0
0.0121348703830748      0.0123028563584581      0.0140706048061619      0      0
0.0123028563584581      0.0124731678047393      0.0114151813727051      0      0
0.0124731678047393      0.0126458369139802      0.00765036085528270      0      0
0.0126458369139802      0.0128208963238851      0.00662747804612885      0      0
0.0128208963238851      0.0129983791239701      0.0100295734013099      0      0
0.0129983791239701      0.0131783188618175      0.0136571199692122      0      0
0.0131783188618175      0.0133607495494169      0.0154349000682230      0      0
0.0133607495494169      0.0135457056695945      0.0148028418782754      0      0
0.0135457056695945      0.0137332221825303      0.0120318821288114      0      0
0.0137332221825303      0.0139233345323668      0.00833773927538324      0      0
0.0139233345323668      0.0141160786539086      0.00687081794030574      0      0
0.0141160786539086      0.0143114909794141      0.00974561890721392      0      0
0.0143114909794141      0.0145096084454827      0.0135561760535798      0      0
0.0145096084454827      0.0147104685000363      0.0160953768344863      0      0
0.0147104685000363      0.0149141091093971      0.0166124208896817      0      0
0.0149141091093971      0.0151205687654648      0.0150335264225858      0      0
0.0151205687654648      0.0153298864929916      0.0118458299207008      0      0
0.0153298864929916      0.0155421018569589      0.00836131920858764      0      0
0.0155421018569589      0.015757254970056      0.00748755692418412      0      0
0.015757254970056      0.0159753865002618      0.0104071534285106      0      0
0.0159753865002618      0.0161965376785319      0.0141737643349388      0      0
0.0161965376785319      0.0164207503065923      0.0169662665093769      0      0
0.0164207503065923      0.0166480667648403      0.0180881810887573      0      0
0.0166480667648403      0.0168785300203555      0.0173576837206790      0      0
0.0168785300203555      0.0171121836350213      0.0149735528557922      0      0
0.0171121836350213      0.0173490717737588      0.0115533652249387      0      0
0.0173490717737588      0.017589239212875      0.00848207544853934      0      0
0.017589239212875      0.0178327313485262      0.00827817760545764      0      0
0.0178327313485262      0.0180795942052988      0.0112464519129580      0      0
0.0180795942052988      0.0183298744449088      0.0149439398865851      0      0
0.0183298744449088      0.0185836193750216      0.0179248364216577      0      0
0.0185836193750216      0.0188408769581945      0.0195755647201141      0      0
0.0188408769581945      0.0191016958209418      0.0196655087695038      0      0
0.0191016958209418      0.0193661252629267      0.0182251994774904      0      0
0.0193661252629267      0.0196342152662799      0.0155262748161516      0      0
0.0196342152662799      0.0199060165050465      0.0121467742828468      0      0
0.0199060165050465      0.0201815803547652      0.00925612305364884      0      0
0.0201815803547652      0.0204609589021785      0.00883048218903805      0      0
0.0204609589021785      0.0207442049550786      0.0113386681640255      0      0
0.0207442049550786      0.0210313720522889      0.0149259833967817      0      0
0.0210313720522889      0.0213225144737837      0.0182420139222267      0      0
0.0213225144737837      0.0216176872509482      0.0206549496579982      0      0
0.0216176872509482      0.0219169461769806      0.0218654594287046      0      0
0.0219169461769806      0.0222203478174381      0.0217683946652663      0      0
0.0222203478174381      0.0225279495209286      0.0204108151577936      0      0
0.0225279495209286      0.0228398094299506      0.0179839922733483      0      0
0.0228398094299506      0.0231559864918837      0.0148510324559507      0      0
0.0231559864918837      0.0234765404701303      0.0116635885589850      0      0
0.0234765404701303      0.0238015319554124      0.00962176782267077      0      0
0.0238015319554124      0.0241310223772239      0.0101100717499093      0      0
0.0241310223772239      0.0244650740154424      0.0128068444778482      0      0
0.0244650740154424      0.0248037500121009      0.0162783891478075      0      0
0.0248037500121009      0.025147114383323      0.0195869751891105      0      0
0.025147114383323      0.0254952320314234      0.0222541240546262      0      0
0.0254952320314234      0.025848168757175      0.0240256026492070      0      0
0.025848168757175      0.0262059912722472      0.0247763982745520      0      0
0.0262059912722472      0.0265687672118152      0.0244763840666642      0      0
0.0265687672118152      0.0269365651473444      0.0231769662346039      0      0
0.0269365651473444      0.0273094545995519      0.0210081999643780      0      0
0.0273094545995519      0.0276875060515468      0.0181893031133905      0      0
0.0276875060515468      0.0280707909621536      0.0150694889702235      0      0
0.0280707909621536      0.0284593817794181      0.0122349530182548      0      0
0.0284593817794181      0.0288533519543027      0.0106407457421870      0      0
0.0288533519543027      0.0292527759545692      0.0111798799319210      0      0
0.0292527759545692      0.0296577292788545      0.0135731225556469      0      0
0.0296577292788545      0.0300682884709421      0.0168131218593655      0      0
0.0300682884709421      0.0304845311342295      0.0201559784680355      0      0
0.0304845311342295      0.0309065359463971      0.0231846087665845      0      0
0.0309065359463971      0.0313343826742795      0.0256593347555838      0      0
0.0313343826742795      0.0317681521889432      0.0274377474493690      0      0
0.0317681521889432      0.0322079264809726      0.0284410416428750      0      0
0.0322079264809726      0.0326537886759678      0.0286392554953378      0      0
0.0326537886759678      0.033105823050257      0.0280440524980555      0      0
0.033105823050257      0.033564115046826      0.0267051361535243      0      0
0.033564115046826      0.0340287512914689      0.0247096534493914      0      0
0.0340287512914689      0.0344998196091616      0.0221861856364725      0      0
0.0344998196091616      0.0349774090406628      0.0193179970852939      0      0
0.0349774090406628      0.0354616098593442      0.0163754951522112      0      0
0.0354616098593442      0.0359525135882537      0.0137803056866933      0      0
0.0359525135882537      0.0364502130174152      0.0121618806782701      0      0
0.0364502130174152      0.0369548022213675      0.0121500835483338      0      0
0.0369548022213675      0.0374663765769464      0.0137854824982924      0      0
0.0374663765769464      0.0379850327813123      0.0164887483098944      0      0
0.0379850327813123      0.0385108688702281      0.0196504324612807      0      0
0.0385108688702281      0.0390439842365898      0.0228684308066916      0      0
0.0390439842365898      0.0395844796492134      0.0258982074971617      0      0
0.0395844796492134      0.0401324572718825      0.0285853844863248      0      0
0.0401324572718825      0.0406880206826587      0.0308284943731255      0      0
0.0406880206826587      0.0412512748934598      0.0325608122755561      0      0
0.0412512748934598      0.0418223263699098      0.0337412702896614      0      0
0.0418223263699098      0.0424012830514618      0.0343495389517609      0      0
0.0424012830514618      0.0429882543718015      0.0343830842552355      0      0
0.0429882543718015      0.0435833512795317      0.0338552552405895      0      0
0.0435833512795317      0.0441866862591436      0.0327940451761844      0      0
0.0441866862591436      0.0447983733522791      0.0312414978458483      0      0
0.0447983733522791      0.0454185281792862      0.0292539973999776      0      0
0.0454185281792862      0.0460472679610735      0.0269040238588103      0      0
0.0460472679610735      0.0466847115412677      0.0242845342000311      0      0
0.0466847115412677      0.0473309794086762      0.0215181349763223      0      0
0.0473309794086762      0.047986193720063      0.0187745692028548      0      0
0.047986193720063      0.0486504783232378      0.0162993592071801      0      0
0.0486504783232378      0.0493239587804657      0.0144412350132860      0      0
0.0493239587804657      0.0500067623922011      0.0136098499649676      0      0
0.0500067623922011      0.0506990182211494      0.0140647108744082      0      0
0.0506990182211494      0.0514008571166629      0.0156979313959585      0      0
0.0514008571166629      0.0521124117394733      0.0181458353509417      0      0
0.0521124117394733      0.0528338165867671      0.0210445683918600      0      0
0.0528338165867671      0.0535652080176086      0.0241313985355560      0      0
0.0535652080176086      0.0543067242787134      0.0272324985408338      0      0
0.0543067242787134      0.0550585055305805      0.0302317403631226      0      0
0.0550585055305805      0.0558206938739848      0.0330485298966011      0      0
0.0558206938739848      0.0565934333768373      0.0356249242255782      0      0
0.0565934333768373      0.0573768701014157      0.0379184111650279      0      0
0.0573768701014157      0.0581711521319738      0.0398977813109952      0      0
0.0581711521319738      0.0589764296027321      0.0415406590174384      0      0
0.0589764296027321      0.0597928547262553      0.0428319347849957      0      0
0.0597928547262553      0.0606205818222245      0.0437626999939986      0      0
0.0606205818222245      0.0614597673466051      0.0443294713863430      0      0
0.0614597673466051      0.0623105699212211      0.0445335911149442      0      0
0.0623105699212211      0.0631731503637371      0.0443807417713709      0      0
0.0631731503637371      0.0640476717180559      0.0438805464804936      0      0
0.0640476717180559      0.064934299285137      0.0430462433083559      0      0
0.064934299285137      0.065833200654241      0.0418944372311725      0      0
0.065833200654241      0.0667445457346082      0.0404449459239013      0      0
0.0667445457346082      0.0676685067875737      0.0387207712578794      0      0
0.0676685067875737      0.0686052584591283      0.0367482509903988      0      0
0.0686052584591283      0.0695549778129301      0.0345574812083680      0      0
0.0695549778129301      0.0705178443637725      0.0321831603965811      0      0
0.0705178443637725      0.071494040111516      0.0296661081977748      0      0
0.071494040111516      0.0724837495754901      0.0270558820270449      0      0
0.0724837495754901      0.07348715982937      0.0244151761610576      0      0
0.07348715982937      0.0745044605365374      0.0218269913223397      0      0
0.0745044605365374      0.0755358439859309      0.0194054909268219      0      0
0.0755358439859309      0.0765815051283916      0.0173093075093290      0      0
0.0765815051283916      0.0776416416135129      0.0157474103039627      0      0
0.0776416416135129      0.0787164538269999      0.0149500666089174      0      0
0.0787164538269999      0.0798061449285455      0.0150791496820495      0      0
0.0798061449285455      0.0809109208902321      0.0161304090963070      0      0
0.0809109208902321      0.0820309905354643      0.0179420799010031      0      0
0.0820309905354643      0.0831665655784396      0.0202975503095658      0      0
0.0831665655784396      0.0843178606641673      0.0230068654863645      0      0
0.0843178606641673      0.0854850934090396      0.0259294714580576      0      0
0.0854850934090396      0.0866684844419658      0.0289670465611066      0      0
0.0866684844419658      0.087868257446075      0.0320508685931255      0      0
0.087868257446075      0.0890846392009967      0.0351317676626310      0      0
0.0890846392009967      0.0903178596257262      0.0381734495668202      0      0
0.0903178596257262      0.0915681518220832      0.0411482910109995      0      0
0.0915681518220832      0.0928357521187732      0.0440347105563917      0      0
0.0928357521187732      0.0941209001160578      0.0468155030549877      0      0
0.0941209001160578      0.0954238387310435      0.0494767599982080      0      0
0.0954238387310435      0.0967448142435972      0.0520071496875418      0      0
0.0967448142435972      0.0980840763428988      0.0543974220516803      0      0
0.0980840763428988      0.0994418781746361      0.0566400564470345      0      0
0.0994418781746361      0.100818476388855      0.0587290023393223      0      0
0.100818476388855      0.10221413118847      0.0606594815944992      0      0
0.10221413118847      0.103629106378448      0.0624278325203773      0      0
0.103629106378448      0.105063669415674      0.0640313828375246      0      0
0.105063669415674      0.106518091459502      0.0654683431726334      0      0
0.106518091459502      0.107992647423013      0.0667377154830498      0      0
0.107992647423013      0.109487616024976      0.0678392126445945      0      0
0.109487616024976      0.111003279842531      0.0687731866323275      0      0
0.111003279842531      0.112539925364605      0.0695405635201331      0      0
0.112539925364605      0.114097843046059      0.0701427840601002      0      0
0.114097843046059      0.115677327362591      0.0705817489655012      0      0
0.115677327362591      0.117278676866402      0.0708597682689569      0      0
0.117278676866402      0.118902194242619      0.0709795142975071      0      0
0.118902194242619      0.120548186366517      0.0709439779235349      0      0
0.120548186366517      0.122216964361519      0.0707564278314256      0      0
0.122216964361519      0.123908843658004      0.0704203725957505      0      0
0.123908843658004      0.125624144052934      0.0699395254053711      0      0
0.125624144052934      0.127363189770296      0.0693177712945192      0      0
0.127363189770296      0.12912630952239      0.0685591367603786      0      0
0.12912630952239      0.130913836571959      0.0676677616596165      0      0
0.130913836571959      0.132726108795187      0.0666478732856042      0      0
0.132726108795187      0.134563468745557      0.0655037625351171      0      0
0.134563468745557      0.136426263718606      0.0642397620791796      0      0
0.136426263718606      0.138314845817565      0.0628602264582767      0      0
0.138314845817565      0.140229572019921      0.0613695140281536      0      0
0.140229572019921      0.142170804244882      0.0597719706896398      0      0
0.142170804244882      0.144138909421796      0.0580719153452480      0      0
0.144138909421796      0.146134259559502      0.0562736270378859      0      0
0.146134259559502      0.148157231816648      0.0543813337445241      0      0
0.148157231816648      0.150208208572982      0.0523992028225749      0      0
0.150208208572982      0.152287577501628      0.0503313331429295      0      0
0.152287577501628      0.154395731642364      0.0481817489973161      0      0
0.154395731642364      0.156533069475914      0.0459543959491481      0      0
0.156533069475914      0.158699994999266      0.0436531389237593      0      0
0.158699994999266      0.16089691780204      0.0412817630361518      0      0
0.16089691780204      0.163124253143903      0.0388439779864394      0      0
0.163124253143903      0.165382422033063      0.0363434274157703      0      0
0.165382422033063      0.16767185130585      0.0337837056025096      0      0
0.16767185130585      0.16999297370739      0.0311683856792892      0      0
0.16999297370739      0.172346227973408      0.0285010669874766      0      0
0.172346227973408      0.174732058913154      0.0257854560892367      0      0
0.174732058913154      0.177150917493482      0.0230255106961177      0      0
0.177150917493482      0.179603260924088      0.0202257096029061      0      0
0.179603260924088      0.182089552743936      0.0173915965204167      0      0
0.182089552743936      0.184610262908873      0.0145309829694582      0      0
0.184610262908873      0.187165867880458      0.0116569595940313      0      0
0.187165867880458      0.189756850716024      0.00879683142629731      0      0
0.189756850716024      0.192383701159985      0.00602592339251844      0      0
0.192383701159985      0.195046915736409      0.00364494485910763      0      0
0.195046915736409      0.197746997842864      0.00298010049876010      0      0
0.197746997842864      0.200484457845576      0.00486126845404700      0      0
0.200484457845576      0.203259813175894      0.00761797850541382      0      0
0.203259813175894      0.206073588428097      0.0106087026964495      0      0
0.206073588428097      0.208926315458549      0.0136963185030659      0      0
0.208926315458549      0.211818533486235      0.0168392279502482      0      0
0.211818533486235      0.214750789194674      0.0200204538535762      0      0
0.214750789194674      0.217723636835266      0.0232314724427648      0      0
0.217723636835266      0.220737638332042      0.0264672995194718      0      0
0.220737638332042      0.22379336338789      0.0297246647302656      0      0
0.22379336338789      0.226891389592229      0.0330012279555032      0      0
0.226891389592229      0.230032302530194      0.0362952043000138      0      0
0.230032302530194      0.233216695893316      0.0396051685066999      0      0
0.233216695893316      0.236445171591743      0.0429299454530423      0      0
0.236445171591743      0.239718339868012      0.0462685449984782      0      0
0.239718339868012      0.243036819412397      0.0496201210639051      0      0
0.243036819412397      0.246401237479853      0.0529839446217124      0      0
0.246401237479853      0.249812230008578      0.0563593850169604      0      0
0.249812230008578      0.253270441740218      0.0597458964663453      0      0
0.253270441740218      0.256776526341734      0.0631430078827821      0      0
0.256776526341734      0.260331146528961      0.0665503149004499      0      0
0.260331146528961      0.263934974191869      0.0699674733960865      0      0
0.263934974191869      0.267588690521566      0.0733941940538011      0      0
0.267588690521566      0.271292986139054      0.0768302376751334      0      0
0.271292986139054      0.275048561225772      0.0802754110333153      0      0
0.275048561225772      0.27885612565594      0.0837295631332411      0      0
0.27885612565594      0.282716399130741      0.0871925817796776      0      0
0.282716399130741      0.286630111314356      0.0906643903836212      0      0
0.286630111314356      0.290598001971889      0.0941449449552425      0      0
0.290598001971889      0.294620821109189      0.0976342312445710      0      0
0.294620821109189      0.298699329114623      0.101132261999879      0      0
0.298699329114623      0.302834296902796      0.104639074319867      0      0
0.302834296902796      0.307026506060274      0.108154727080054      0      0
0.307026506060274      0.311276748993318      0.111679298416804      0      0
0.311276748993318      0.315585829077662      0.115212883254480      0      0
0.315585829077662      0.319954560810364      0.118755590862676      0      0
0.319954560810364      0.324383769963767      0.122307542431374      0      0
0.324383769963767      0.32887429374158      0.125868868652467      0      0
0.32887429374158      0.33342698093713      0.129439707296330      0      0
0.33342698093713      0.338042692093795      0.133020200772199      0      0
0.338042692093795      0.342722299667666      0.136610493660966      0      0
0.342722299667666      0.347466688192458      0.140210730208706      0      0
0.347466688192458      0.352276754446699      0.143821051768830      0      0
0.352276754446699      0.357153407623246      0.147441594180179      0      0
0.357153407623246      0.362097569501131      0.151072485067708      0      0
0.362097569501131      0.367110174619799      0.154713841051580      0      0
0.367110174619799      0.372192170455755      0.158365764849566      0      0
0.372192170455755      0.37734451760165      0.162028342256582      0      0
0.37734451760165      0.382568189947856      0.165701638983966      0      0
0.382568189947856      0.387864174866547      0.169385697339743      0      0
0.387864174866547      0.393233473398329      0.173080532729583      0      0
0.393233473398329      0.398677100441459      0.176786129956416      0      0
0.398677100441459      0.40419608494368      0.180502439294762      0      0
0.40419608494368      0.409791470096709      0.184229372313595      0      0
0.409791470096709      0.41546431353342      0.187966797419195      0      0
0.41546431353342      0.421215687527758      0.191714535086620      0      0
0.421215687527758      0.427046679197417      0.195472352745401      0      0
0.427046679197417      0.43295839070933      0.199239959281561      0      0
0.43295839070933      0.438951939487993      0.203016999114183      0      0
0.438951939487993      0.445028458426682      0.206803045800302      0      0
0.445028458426682      0.451189096101594      0.210597595116984      0      0
0.451189096101594      0.457435016988945      0.214400057563776      0      0
0.457435016988945      0.463767401685081      0.218209750222400      0      0
0.463767401685081      0.470187447129631      0.222025887903312      0      0
0.470187447129631      0.476696366831751      0.225847573500571      0      0
0.476696366831751      0.483295391099501      0.229673787467149      0      0
0.483295391099501      0.489985767272398      0.233503376312163      0      0
0.489985767272398      0.496768759957182      0.237335040009388      0      0
0.496768759957182      0.503645651266856      0.241167318192520      0      0
0.503645651266856      0.510617741063022      0.244998574996713      0      0
0.510617741063022      0.517686347201588      0.248826982387617      0      0
0.517686347201588      0.524852805781861      0.252650501798004      0      0
0.524852805781861      0.532118471399099      0.256466863867738      0      0
0.532118471399099      0.539484717400551      0.260273546054552      0      0
0.539484717400551      0.546952936145049      0.264067747850348      0      0
0.546952936145049      0.554524539266187      0.267846363299488      0      0
0.554524539266187      0.56220095793915      0.271605950470957      0      0
0.56220095793915      0.569983643151229      0.275342697483934      0      0
0.569983643151229      0.577874065976087      0.279052384624810      0      0
0.577874065976087      0.585873717851818      0.282730342021067      0      0
0.585873717851818      0.59398411086286      0.286371402251441      0      0
0.59398411086286      0.602206778025804      0.289969847169463      0      0
0.602206778025804      0.610543273579166      0.293519348095331      0      0
0.610543273579166      0.618995173277162      0.297012898384472      0      0
0.618995173277162      0.62756407468756      0.300442737204528      0      0
0.62756407468756      0.636251597493652      0.303800263138538      0      0
0.636251597493652      0.645059383800396      0.307075935971611      0      0
0.645059383800396      0.653989098444817      0.310259164699400      0      0
0.653989098444817      0.663042429310678      0.313338179403856      0      0
0.663042429310678      0.672221087647534      0.316299884154783      0      0
0.672221087647534      0.681526808394186      0.319129687488069      0      0
0.681526808394186      0.690961350506615      0.321811306247673      0      0
0.690961350506615      0.70052649729046      0.324326537611004      0      0
0.70052649729046      0.710224056738094      0.326654992881642      0      0
0.710224056738094      0.720055861870372      0.328773785041042      0      0
0.720055861870372      0.730023771083106      0.330657159979105      0      0
0.730023771083106      0.740129668498331      0.332276058599947      0      0
0.740129668498331      0.750375464320448      0.333597593378237      0      0
0.750375464320448      0.76076309519728      0.334584418068449      0      0
0.76076309519728      0.771294524586143      0.335193962623506      0      0
0.771294524586143      0.781971743124969      0.335377496182914      0      0
0.781971743124969      0.792796769008581      0.335078968060091      0      0
0.792796769008581      0.803771648370161      0.334233558155120      0      0
0.803771648370161      0.814898455668016      0.332765841219238      0      0
0.814898455668016      0.826179294077686      0.330587429133801      0      0
0.826179294077686      0.837616295889483      0.327593893842262      0      0
0.837616295889483      0.849211622911536      0.323660676938894      0      0
0.849211622911536      0.860967466878409      0.318637535302387      0      0
0.860967466878409      0.872886049865385      0.312340809020950      0      0
0.872886049865385      0.884969624708479      0.304542336805039      0      0
0.884969624708479      0.897220475430265      0.294952995353365      0      0
0.897220475430265      0.909640917671599      0.283197181389864      0      0
0.909640917671599      0.922233299129318      0.268771073669327      0      0
0.922233299129318      0.935      0.250969503058631      0      0
# END HISTO1D SudakovqqbarExpOutputsN2LL21
# BEGIN HISTO1D SudakovqqbarExpOutputsN2LL22
PlotOrder=4
LineColor=orange
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(2,2)}_{h}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      284090.584389976      0      0
0.00000101384324431002      0.00000102787812403307      276384.709166136      0      0
0.00000102787812403307      0.00000104210729202498      268887.846160159      0      0
0.00000104210729202498      0.00000105653343786574      261594.326357374      0      0
0.00000105653343786574      0.00000107115928836782      254498.634500696      0      0
0.00000107115928836782      0.00000108598760809164      247595.404920369      0      0
0.00000108598760809164      0.00000110102119986811      240879.417476832      0      0
0.00000110102119986811      0.00000111626290532839      234345.593613607      0      0
0.00000111626290532839      0.00000113171560544106      227988.992517252      0      0
0.00000113171560544106      0.00000114738222105665      221804.807381457      0      0
0.00000114738222105665      0.00000116326571345971      215788.361772473      0      0
0.00000116326571345971      0.0000011793690849286      209935.106093113      0      0
0.0000011793690849286      0.00000119569537930295      204240.614142655      0      0
0.00000119569537930295      0.000001212247682559      198700.579770055      0      0
0.000001212247682559      0.00000122902912339292      193310.813617927      0      0
0.00000122902912339292      0.00000124604287381218      188067.239954833      0      0
0.00000124604287381218      0.00000126329214973512      182965.893593491      0      0
0.00000126329214973512      0.00000128078021159884      178002.916892563      0      0
0.00000128078021159884      0.00000129851036497544      173174.556839768      0      0
0.00000129851036497544      0.00000131648596119688      168477.162214101      0      0
0.00000131648596119688      0.00000133471039798844      163907.180825021      0      0
0.00000133471039798844      0.00000135318712011092      159461.156826518      0      0
0.00000135318712011092      0.00000137191962001179      155135.728104030      0      0
0.00000137191962001179      0.00000139091143848532      150927.623732229      0      0
0.00000139091143848532      0.00000141016616534188      146833.661501761      0      0
0.00000141016616534188      0.00000142968744008643      142850.745513061      0      0
0.00000142968744008643      0.00000144947895260651      138975.863835436      0      0
0.00000144947895260651      0.00000146954444386967      135206.086229634      0      0
0.00000146954444386967      0.00000148988770663059      131538.561932182      0      0
0.00000148988770663059      0.00000151051258614798      127970.517499819      0      0
0.00000151051258614798      0.00000153142298091138      124499.254712389      0      0
0.00000153142298091138      0.00000155262284337812      121122.148532623      0      0
0.00000155262284337812      0.00000157411618072032      117836.645121238      0      0
0.00000157411618072032      0.00000159590705558239      114640.259905891      0      0
0.00000159590705558239      0.0000016179995868489      111530.575702490      0      0
0.0000016179995868489      0.00000164039795042316      108505.240887469      0      0
0.00000164039795042316      0.00000166310638001652      105561.967619633      0      0
0.00000166310638001652      0.00000168612916794864      102698.530110230      0      0
0.00000168612916794864      0.00000170947066595881      99912.7629399395      0      0
0.00000170947066595881      0.00000173313528602849      97202.5594215145      0      0
0.00000173313528602849      0.00000175712750121529      94565.8700068252      0      0
0.00000175712750121529      0.00000178145184649847      92000.7007371118      0      0
0.00000178145184649847      0.00000180611291963609      89505.1117352682      0      0
0.00000180611291963609      0.00000183111538203409      87077.2157390185      0      0
0.00000183111538203409      0.00000185646395962742      84715.1766738769      0      0
0.00000185646395962742      0.00000188216344377329      82417.2082648121      0      0
0.00000188216344377329      0.00000190821869215684      80181.5726855665      0      0
0.00000190821869215684      0.00000193463462970931      78006.5792446089      0      0
0.00000193463462970931      0.000001961416249539      75890.5831067268      0      0
0.000001961416249539      0.00000198856861387501      73831.9840492924      0      0
0.00000198856861387501      0.00000201609685502412      71829.2252522607      0      0
0.00000201609685502412      0.00000204400617634088      69880.7921209866      0      0
0.00000204400617634088      0.00000207230185321116      67985.2111409685      0      0
0.00000207230185321116      0.00000210098923404927      66141.0487636551      0      0
0.00000210098923404927      0.00000213007374130893      64346.9103224708      0      0
0.00000213007374130893      0.00000215956087250823      62601.4389782408      0      0
0.00000215956087250823      0.00000218945620126872      60903.3146932195      0      0
0.00000218945620126872      0.00000221976537836897      59251.2532329446      0      0
0.00000221976537836897      0.00000225049413281266      57644.0051951639      0      0
0.00000225049413281266      0.00000228164827291145      56080.3550650987      0      0
0.00000228164827291145      0.0000023132336873829      54559.1202963324      0      0
0.0000023132336873829      0.0000023452563464635      53079.1504166253      0      0
0.0000023452563464635      0.00000237772230303722      51639.3261579835      0      0
0.00000237772230303722      0.00000241063769377955      50238.5586103213      0      0
0.00000241063769377955      0.00000244400874031748      48875.7883980785      0      0
0.00000244400874031748      0.00000247784175040552      47549.9848791699      0      0
0.00000247784175040552      0.00000251214311911795      46260.1453656605      0      0
0.00000251214311911795      0.00000254691933005764      45005.2943655784      0      0
0.00000254691933005764      0.00000258217695658154      43784.4828452911      0      0
0.00000258217695658154      0.0000026179226630432      42596.7875118881      0      0
0.0000026179226630432      0.00000265416320605244      41441.3101150265      0      0
0.00000265416320605244      0.00000269090543575249      40317.1767677128      0      0
0.00000269090543575249      0.00000272815629711478      39223.5372855055      0      0
0.00000272815629711478      0.00000276592283125165      38159.5645436418      0      0
0.00000276592283125165      0.00000280421217674733      37124.4538515987      0      0
0.00000280421217674733      0.00000284303157100718      36117.4223446184      0      0
0.00000284303157100718      0.00000288238835162573      35137.7083917373      0      0
0.00000288238835162573      0.00000292228995777364      34184.5710198691      0      0
0.00000292228995777364      0.00000296274393160382      33257.2893535100      0      0
0.00000296274393160382      0.00000300375791967704      32355.1620696390      0      0
0.00000300375791967704      0.00000304533967440728      31477.5068674033      0      0
0.00000304533967440728      0.0000030874970555271      30623.6599521864      0      0
0.0000030874970555271      0.00000313023803157323      29792.9755336705      0      0
0.00000313023803157323      0.00000317357068139281      28984.8253375113      0      0
0.00000317357068139281      0.00000321750319567045      28198.5981302586      0      0
0.00000321750319567045      0.00000326204387847638      27433.6992571613      0      0
0.00000326204387847638      0.00000330720114883614      26689.5501925086      0      0
0.00000330720114883614      0.00000335298354232185      25965.5881021670      0      0
0.00000335298354232185      0.00000339939971266569      25261.2654179818      0      0
0.00000339939971266569      0.00000344645843339553      24576.0494237228      0      0
0.00000344645843339553      0.00000349416859949336      23909.4218522595      0      0
0.00000349416859949336      0.00000354253922907654      23260.8784936615      0      0
0.00000354253922907654      0.00000359157946510248      22629.9288139294      0      0
0.00000359157946510248      0.00000364129857709674      22016.0955840649      0      0
0.00000364129857709674      0.00000369170596290522      21418.9145192032      0      0
0.00000369170596290522      0.00000374281115047047      20837.9339275318      0      0
0.00000374281115047047      0.0000037946237996327      20272.7143687314      0      0
0.0000037946237996327      0.00000384715370395563      19722.8283216818      0      0
0.00000384715370395563      0.00000390041079257769      19187.8598611792      0      0
0.00000390041079257769      0.00000395440513208878      18667.4043434226      0      0
0.00000395440513208878      0.00000400914692843308      18161.0681000297      0      0
0.00000400914692843308      0.00000406464652883815      17668.4681403527      0      0
0.00000406464652883815      0.00000412091442377072      17189.2318618677      0      0
0.00000412091442377072      0.00000417796124891967      16722.9967684185      0      0
0.00000417796124891967      0.00000423579778720626      16269.4101961033      0      0
0.00000423579778720626      0.0000042944349708224      15828.1290465953      0      0
0.0000042944349708224      0.00000435388388329698      15398.8195276965      0      0
0.00000435388388329698      0.00000441415576159092      14981.1569009284      0      0
0.00000441415576159092      0.0000044752619982211      14574.8252359685      0      0
0.0000044752619982211      0.00000453721414341383      14179.5171717471      0      0
0.00000453721414341383      0.00000460002390728798      13794.9336840244      0      0
0.00000460002390728798      0.0000046637031620685      13420.7838592701      0      0
0.0000046637031620685      0.00000472826394433043      13056.7846746771      0      0
0.00000472826394433043      0.00000479371845727405      12702.6607841417      0      0
0.00000479371845727405      0.00000486007907303155      12358.1443100480      0      0
0.00000486007907303155      0.00000492735833500554      12022.9746406998      0      0
0.00000492735833500554      0.00000499556896024003      11696.8982332471      0      0
0.00000499556896024003      0.00000506472384182418      11379.6684219574      0      0
0.00000506472384182418      0.00000513483605132934      11071.0452316866      0      0
0.00000513483605132934      0.00000520591884127979      10770.7951964103      0      0
0.00000520591884127979      0.00000527798564765776      10478.6911826761      0      0
0.00000527798564765776      0.00000535105009244307      10194.5122178442      0      0
0.00000535105009244307      0.00000542512598618791      9918.04332298729      0      0
0.00000542512598618791      0.00000550022733062734      9649.07535032187      0      0
0.00000550022733062734      0.00000557636832132587      9387.40482504963      0      0
0.00000557636832132587      0.00000565356335036064      9132.83379148746      0      0
0.00000565356335036064      0.00000573182700904185      8885.16966337192      0      0
0.00000573182700904185      0.00000581117409067079      8644.22507822316      0      0
0.00000581117409067079      0.000005891619593336      8409.81775565882      0      0
0.000005891619593336      0.00000597317872274825      8181.77035955150      0      0
0.00000597317872274825      0.00000605586689511467      7959.91036392400      0      0
0.00000605586689511467      0.0000061396997400527      7744.06992248228      0      0
0.0000061396997400527      0.00000622469310354442      7534.08574168742      0      0
0.00000622469310354442      0.00000631086305093168      7329.79895726927      0      0
0.00000631086305093168      0.0000063982258699528      7131.05501409014      0      0
0.0000063982258699528      0.00000648679807382125      6937.70354926669      0      0
0.00000648679807382125      0.00000657659640434692      6749.59827846174      0      0
0.00000657659640434692      0.00000666763783510069      6566.59688526022      0      0
0.00000666763783510069      0.00000675993957462272      6388.56091354563      0      0
0.00000675993957462272      0.0000068535190696752      6215.35566279546      0      0
0.0000068535190696752      0.00000694839400854009      6046.85008621629      0      0
0.00000694839400854009      0.00000704458232436258      5882.91669164239      0      0
0.00000704458232436258      0.00000714210219854078      5723.43144512116      0      0
0.00000714210219854078      0.00000724097206416231      5568.27367711475      0      0
0.00000724097206416231      0.00000734121060948854      5417.32599124487      0      0
0.00000734121060948854      0.000007442836781487      5270.47417551322      0      0
0.000007442836781487      0.00000754586978941272      5127.60711592927      0      0
0.00000754586978941272      0.00000765032910843916      4988.61671248151      0      0
0.00000765032910843916      0.00000775623448333934      4853.39779738741      0      0
0.00000775623448333934      0.00000786360593221801      4721.84805556016      0      0
0.00000786360593221801      0.00000797246375029542      4593.86794723341      0      0
0.00000797246375029542      0.00000808282851374354      4469.36063268399      0      0
0.00000808282851374354      0.00000819472108357529      4348.23189899695      0      0
0.00000819472108357529      0.00000830816260958769      4230.39008881645      0      0
0.00000830816260958769      0.00000842317453435958      4115.74603102922      0      0
0.00000842317453435958      0.00000853977859730466      4004.21297332824      0      0
0.00000853977859730466      0.00000865799683878063      3895.70651660564      0      0
0.00000865799683878063      0.00000877785160425524      3790.14455112429      0      0
0.00000877785160425524      0.00000889936554853005      3687.44719442132      0      0
0.00000889936554853005      0.00000902256164002253      3587.53673089605      0      0
0.00000902256164002253      0.00000914746316510757      3490.33755303568      0      0
0.00000914746316510757      0.00000927409373251906      3395.77610423558      0      0
0.00000927409373251906      0.00000940247727781235      3303.78082317035      0      0
0.00000940247727781235      0.00000953263806788851      3214.28208967385      0      0
0.00000953263806788851      0.00000966460070558129      3127.21217208710      0      0
0.00000966460070558129      0.00000979839013430744      3042.50517603410      0      0
0.00000979839013430744      0.00000993403164278155      2960.09699458654      0      0
0.00000993403164278155      0.000010071550869796      2879.92525978189      0      0
0.000010071550869796      0.0000102109738090674      2801.92929545426      0      0
0.0000102109738090674      0.0000103523268141496      2726.05007134560      0      0
0.0000103523268141496      0.000010495636603415      2652.23015846243      0      0
0.000010495636603415      0.0000106409302651053      2580.41368564212      0      0
0.0000106409302651053      0.000010788235262451      2510.54629729739      0      0
0.000010788235262451      0.0000109375794388631      2442.57511230780      0      0
0.0000109375794388631      0.0000110889910231955      2376.44868402487      0      0
0.0000110889910231955      0.0000112424986350812      2312.11696136396      0      0
0.0000112424986350812      0.0000113981312903417      2249.53125094844      0      0
0.0000113981312903417      0.0000115559184064716      2188.64418028421      0      0
0.0000115559184064716      0.000011715889808199      2129.40966192987      0      0
0.000011715889808199      0.0000118780757331232      2071.78285864152      0      0
0.0000118780757331232      0.0000120425068374297      2015.72014945939      0      0
0.0000120425068374297      0.0000122092142016854      1961.17909671858      0      0
0.0000122092142016854      0.0000123782293367127      1908.11841395113      0      0
0.0000123782293367127      0.0000125495841895462      1856.49793466022      0      0
0.0000125495841895462      0.0000127233111494713      1806.27858194095      0      0
0.0000127233111494713      0.0000128994430541458      1757.42233892521      0      0
0.0000128994430541458      0.0000130780131958075      1709.89222002849      0      0
0.0000130780131958075      0.0000132590553275668      1663.65224297598      0      0
0.0000132590553275668      0.0000134426036697863      1618.66740158726      0      0
0.0000134426036697863      0.00001362869291655      1574.90363929982      0      0
0.00001362869291655      0.00001381735824222      1532.32782341057      0      0
0.00001381735824222      0.0000140086353080861      1490.90772001565      0      0
0.0000140086353080861      0.0000142025602691059      1450.61196963049      0      0
0.0000142025602691059      0.0000143991697807389      1411.41006347029      0      0
0.0000143991697807389      0.0000145985010058751      1373.27232037413      0      0
0.0000145985010058751      0.0000148005916218595      1336.16986435598      0      0
0.0000148005916218595      0.0000150054798276138      1300.07460276351      0      0
0.0000150054798276138      0.0000152132043508565      1264.95920502858      0      0
0.0000152132043508565      0.0000154238044554237      1230.79708199744      0      0
0.0000154238044554237      0.0000156373199486901      1197.56236581592      0      0
0.0000156373199486901      0.0000158537911890937      1165.22989036638      0      0
0.0000158537911890937      0.0000160732590937644      1133.77517223060      0      0
0.0000160732590937644      0.0000162957651462576      1103.17439217194      0      0
0.0000162957651462576      0.000016521351404396      1073.40437711715      0      0
0.000016521351404396      0.0000167500605082187      1044.44258262971      0      0
0.0000167500605082187      0.0000169819356880416      1016.26707585676      0      0
0.0000169819356880416      0.0000172170207726282      988.856518937951      0      0
0.0000172170207726282      0.0000174553601974744      962.190152866778      0      0
0.0000174553601974744      0.0000176969990132074      936.247781787720      0      0
0.0000176969990132074      0.0000179419828941014      911.009757719205      0      0
0.0000179419828941014      0.0000181903581467107      886.456965691559      0      0
0.0000181903581467107      0.0000184421717186223      862.570809287982      0      0
0.0000184421717186223      0.0000186974712073306      839.333196579484      0      0
0.0000186974712073306      0.0000189563048692332      816.726526435424      0      0
0.0000189563048692332      0.0000192187216287532      794.733675213699      0      0
0.0000192187216287532      0.0000194847710875863      773.337983804803      0      0
0.0000194847710875863      0.0000197545035340766      752.523245032040      0      0
0.0000197545035340766      0.000020027969952722      732.273691389689      0      0
0.000020027969952722      0.0000203052220338112      712.573983116805      0      0
0.0000203052220338112      0.0000205863121831945      693.409196593167      0      0
0.0000205863121831945      0.0000208712935321888      674.764813049834      0      0
0.0000208712935321888      0.000021160219947621      656.626707586848      0      0
0.000021160219947621      0.0000214531460420097      638.981138486856      0      0
0.0000214531460420097      0.0000217501271838877      621.814736821442      0      0
0.0000217501271838877      0.0000220512195082683      605.114496336031      0      0
0.0000220512195082683      0.0000223564799272551      588.867763612645      0      0
0.0000223564799272551      0.0000226659661408002      573.062228494795      0      0
0.0000226659661408002      0.0000229797366476099      557.685914780056      0      0
0.0000229797366476099      0.0000232978507562027      542.727171153410      0      0
0.0000232978507562027      0.0000236203685961192      528.174662379638      0      0
0.0000236203685961192      0.000023947351129288      514.017360723575      0      0
0.000023947351129288      0.0000242788601615485      500.244537608839      0      0
0.0000242788601615485      0.0000246149583543337      486.845755501876      0      0
0.0000246149583543337      0.0000249557092365137      473.810860015633      0      0
0.0000249557092365137      0.0000253011772164045      461.129972227253      0      0
0.0000253011772164045      0.0000256514275939423      448.793481204066      0      0
0.0000256514275939423      0.0000260065265730261      436.792036733005      0      0
0.0000260065265730261      0.0000263665412740315      425.116542247584      0      0
0.0000263665412740315      0.0000267315397464981      413.758147945546      0      0
0.0000267315397464981      0.0000271015909819919      402.708244092771      0      0
0.0000271015909819919      0.0000274767649271459      391.958454509829      0      0
0.0000274767649271459      0.0000278571324968813      381.500630235459      0      0
0.0000278571324968813      0.0000282427655878122      371.326843361433      0      0
0.0000282427655878122      0.0000286337370918349      361.429381034541      0      0
0.0000286337370918349      0.0000290301209099061      351.800739621893      0      0
0.0000290301209099061      0.0000294319919660113      342.433619033508      0      0
0.0000294319919660113      0.0000298394262213274      333.320917195747      0      0
0.0000298394262213274      0.00003025250068858      324.455724688065      0      0
0.00003025250068858      0.000030671293446601      315.831319501813      0      0
0.000030671293446601      0.0000310958836550867      307.441161967409      0      0
0.0000310958836550867      0.00003152635156956      299.278889799116      0      0
0.00003152635156956      0.000031962778556541      291.338313283470      0      0
0.000031962778556541      0.0000324052471089262      283.613410593776      0      0
0.0000324052471089262      0.0000328538408615817      276.098323242361      0      0
0.0000328538408615817      0.000033308644607151      268.787351635972      0      0
0.000033308644607151      0.0000337697443120835      261.674950775218      0      0
0.0000337697443120835      0.0000342372271328825      254.755726051235      0      0
0.0000342372271328825      0.0000347111814325807      248.024429168850      0      0
0.0000347111814325807      0.0000351916967974413      241.475954173907      0      0
0.0000351916967974413      0.0000356788640538924      235.105333592083      0      0
0.0000356788640538924      0.0000361727752856944      228.907734668817      0      0
0.0000361727752856944      0.0000366735238513458      222.878455709360      0      0
0.0000366735238513458      0.0000371812044017293      217.012922534095      0      0
0.0000371812044017293      0.0000376959128980032      211.306685005532      0      0
0.0000376959128980032      0.0000382177466297395      205.755413664775      0      0
0.0000382177466297395      0.0000387468042333134      200.354896460973      0      0
0.0000387468042333134      0.0000392831857105477      195.101035557199      0      0
0.0000392831857105477      0.0000398269924476147      189.989844241215      0      0
0.0000398269924476147      0.0000403783272342003      185.017443894947      0      0
0.0000403783272342003      0.0000409372942829333      180.180061075526      0      0
0.0000409372942829333      0.0000415039992490831      175.474024647449      0      0
0.0000415039992490831      0.000042078549250531      170.895763018948      0      0
0.000042078549250531      0.0000426610528880173      166.441801429903      0      0
0.0000426610528880173      0.0000432516202656688      162.108759323257      0      0
0.0000432516202656688      0.0000438503630118107      157.893347798667      0      0
0.0000438503630118107      0.0000444573943000663      153.792367111061      0      0
0.0000444573943000663      0.0000450728288707489      149.802704266098      0      0
0.0000450728288707489      0.0000456967830525504      145.921330652694      0      0
0.0000456967830525504      0.0000463293747845289      142.145299753037      0      0
0.0000463293747845289      0.0000469707236384016      138.471744924375      0      0
0.0000469707236384016      0.0000476209508411464      134.897877226375      0      0
0.0000476209508411464      0.0000482801792979158      131.420983305353      0      0
0.0000482801792979158      0.0000489485336152684      128.038423355682      0      0
0.0000489485336152684      0.0000496261401247217      124.747629112106      0      0
0.0000496261401247217      0.0000503131269066316      121.546101912586      0      0
0.0000503131269066316      0.0000510096238144011      118.431410817318      0      0
0.0000510096238144011      0.000051715762499026      115.401190752844      0      0
0.000051715762499026      0.000052431676433979      112.453140744829      0      0
0.000052431676433979      0.0000531575009404385      109.585022167244      0      0
0.0000531575009404385      0.0000538933732128671      106.794657045063      0      0
0.0000538933732128671      0.0000546394323449439      104.079926429472      0      0
0.0000546394323449439      0.0000553958193558558      101.438768772773      0      0
0.0000553958193558558      0.0000561626772169526      98.8691783880915      0      0
0.0000561626772169526      0.0000569401508787716      96.3692039288658      0      0
0.0000569401508787716      0.0000577283872984359      93.9369469101987      0      0
0.0000577283872984359      0.0000585275354674316      91.5705602824957      0      0
0.0000585275354674316      0.0000593377464397706      89.2682470359790      0      0
0.0000593377464397706      0.0000601591733605423      87.0282588337424      0      0
0.0000601591733605423      0.0000609919714948611      84.8488947123949      0      0
0.0000609919714948611      0.0000618362982572143      82.7284997767370      0      0
0.0000618362982572143      0.0000626923132412161      80.6654639601526      0      0
0.0000626923132412161      0.0000635601782497746      78.6582208188466      0      0
0.0000635601782497746      0.0000644400573256746      76.7052463293303      0      0
0.0000644400573256746      0.0000653321167825856      74.8050577608816      0      0
0.0000653321167825856      0.0000662365252364977      72.9562125456846      0      0
0.0000662365252364977      0.0000671534536375933      71.1573071859118      0      0
0.0000671534536375933      0.0000680830753025601      69.4069762187746      0      0
0.0000680830753025601      0.0000690255659473509      67.7038911548377      0      0
0.0000690255659473509      0.0000699811037203975      66.0467595095637      0      0
0.0000699811037203975      0.0000709498692362838      64.4343238040386      0      0
0.0000709498692362838      0.0000719320456098856      62.8653606399152      0      0
0.0000719320456098856      0.0000729278184909828      61.3386797559207      0      0
0.0000729278184909828      0.0000739373760993502      59.8531231528201      0      0
0.0000739373760993502      0.0000749609092603353      58.4075642080312      0      0
0.0000749609092603353      0.0000759986114409274      57.0009068388420      0      0
0.0000759986114409274      0.0000770506787863264      55.6320846743256      0      0
0.0000770506787863264      0.0000781173101570184      54.3000602326826      0      0
0.0000781173101570184      0.0000791987071663636      53.0038241908957      0      0
0.0000791987071663636      0.0000802950742187053      51.7423945748705      0      0
0.0000802950742187053      0.000081406618548006      50.5148160560328      0      0
0.000081406618548006      0.0000825335502570186      49.3201592119546      0      0
0.0000825335502570186      0.0000836760823569998      48.1575198400003      0      0
0.0000836760823569998      0.0000848344308079731      47.0260182990101      0      0
0.0000848344308079731      0.0000860088145595493      45.9247987929740      0      0
0.0000860088145595493      0.0000871994555923124      44.8530287815433      0      0
0.0000871994555923124      0.0000884065789597775      43.8098983544492      0      0
0.0000884065789597775      0.0000896304128309307      42.7946195747247      0      0
0.0000896304128309307      0.0000908711885333572      41.8064259525077      0      0
0.0000908711885333572      0.0000921291405969664      40.8445718131743      0      0
0.0000921291405969664      0.0000934045067983223      39.9083318041986      0      0
0.0000934045067983223      0.0000946975282055884      38.9970002715662      0      0
0.0000946975282055884      0.0000960084492240934      38.1098907930337      0      0
0.0000960084492240934      0.0000973375176425286      37.2463356666364      0      0
0.0000973375176425286      0.000098684984679785      36.4056853424242      0      0
0.000098684984679785      0.000100051105032438      35.5873080272233      0      0
0.000100051105032438      0.000101436136922889      34.7905891425552      0      0
0.000101436136922889      0.000102840342148178      34.0149309007273      0      0
0.000102840342148178      0.000104263986129461      33.2597518434713      0      0
0.000104263986129461      0.000105707337962187      32.5244864225312      0      0
0.000105707337962187      0.00010717067046696      31.8085845532845      0      0
0.00010717067046696      0.000108654260241103      31.1115111949747      0      0
0.000108654260241103      0.000110158387710945      30.4327460169343      0      0
0.000110158387710945      0.000111683337184825      29.7717829261145      0      0
0.000111683337184825      0.000113229396906833      29.1281297395721      0      0
0.000113229396906833      0.00011479685911129      28.5013077843647      0      0
0.00011479685911129      0.000116386020077991      27.8908515716587      0      0
0.000116386020077991      0.000117997180188201      27.2963084114030      0      0
0.000117997180188201      0.00011963064398144      26.7172381079782      0      0
0.00011963064398144      0.00012128672021304      26.1532125946009      0      0
0.00012128672021304      0.00012296572191251      25.6038156774361      0      0
0.00012296572191251      0.000124667966442703      25.0686426022059      0      0
0.000124667966442703      0.000126393775559803      24.5472998725039      0      0
0.000126393775559803      0.000128143475474143      24.0394048859049      0      0
0.000128143475474143      0.000129917396911867      23.5445856563844      0      0
0.000129917396911867      0.000131715875177439      23.0624805784016      0      0
0.000131715875177439      0.000133539250217029      22.5927380554161      0      0
0.000133539250217029      0.00013538786668276      22.1350163178853      0      0
0.00013538786668276      0.000137262073997862      21.6889831345485      0      0
0.000137262073997862      0.000139162226422714      21.2543155702432      0      0
0.000139162226422714      0.00014108868312181      20.8306997424578      0      0
0.00014108868312181      0.000143041808231644      20.4178305345413      0      0
0.000143041808231644      0.000145021970929542      20.0154114137809      0      0
0.000145021970929542      0.00014702954550344      19.6231542017170      0      0
0.00014702954550344      0.000149064911422635      19.2407788118121      0      0
0.000149064911422635      0.00015112845340951      18.8680131130727      0      0
0.00015112845340951      0.000153220561512254      18.5045925943033      0      0
0.000153220561512254      0.000155341631178586      18.1502603093016      0      0
0.000155341631178586      0.000157492063330508      17.8047665316026      0      0
0.000157492063330508      0.000159672264440082      17.4678686539153      0      0
0.000159672264440082      0.00016188264660626      17.1393309946301      0      0
0.00016188264660626      0.000164123627632783      16.8189245706481      0      0
0.000164123627632783      0.00016639563110715      16.5064269029618      0      0
0.00016639563110715      0.000168699086480686      16.2016219224006      0      0
0.000168699086480686      0.000171034429149716      15.9042997482763      0      0
0.000171034429149716      0.00017340210053786      15.6142564947625      0      0
0.00017340210053786      0.000175802548179476      15.3312941612039      0      0
0.000175802548179476      0.000178236225804249      15.0552204134043      0      0
0.000178236225804249      0.000180703593422953      14.7858484657723      0      0
0.000180703593422953      0.000183205117414405      14.5229969794789      0      0
0.000183205117414405      0.000185741270613619      14.2664898233625      0      0
0.000185741270613619      0.000188312532401177      14.0161559416942      0      0
0.000188312532401177      0.000190919388793845      13.7718292716751      0      0
0.000190919388793845      0.000193562332536437      13.5333485647287      0      0
0.000193562332536437      0.000196241863194957      13.3005573092843      0      0
0.000196241863194957      0.000198958487251018      13.0733034840796      0      0
0.000198958487251018      0.000201712718197586      12.8514395309754      0      0
0.000201712718197586      0.000204505076636033      12.6348221776940      0      0
0.000204505076636033      0.000207336090374545      12.4233124102385      0      0
0.000207336090374545      0.000210206294527884      12.2167752161528      0      0
0.000210206294527884      0.000213116231618538      12.0150795574926      0      0
0.000213116231618538      0.000216066451679264      11.8180982643108      0      0
0.000216066451679264      0.000219057512357059      11.6257078444356      0      0
0.000219057512357059      0.000222089979018563      11.4377884385432      0      0
0.000222089979018563      0.000225164424856924      11.2542238191290      0      0
0.000225164424856924      0.000228281431000144      11.0749010367234      0      0
0.000228281431000144      0.00023144158662092      10.8997105033374      0      0
0.00023144158662092      0.000234645489048012      10.7285459154814      0      0
0.000234645489048012      0.000237893743879147      10.5613040610329      0      0
0.000237893743879147      0.000241186965095492      10.3978847672838      0      0
0.000241186965095492      0.000244525775177701      10.2381907810912      0      0
0.000244525775177701      0.000247910805223583      10.0821277065323      0      0
0.000247910805223583      0.000251342695067386      9.92960408645264      0      0
0.000251342695067386      0.000254822093400743      9.78053085899121      0      0
0.000254822093400743      0.00025834965789528      9.63482191363806      0      0
0.00025834965789528      0.000261926055326934      9.49239340251730      0      0
0.000261926055326934      0.000265551961701985      9.35316403979763      0      0
0.000265551961701985      0.00026922806238483      9.21705495776963      0      0
0.00026922806238483      0.000272955052227537      9.08398957166256      0      0
0.000272955052227537      0.000276733635701177      8.95389351883592      0      0
0.000276733635701177      0.000280564527028988      8.82669457612583      0      0
0.000280564527028988      0.000284448450321376      8.70232271114971      0      0
0.000284448450321376      0.000288386139712781      8.58070996027151      0      0
0.000288386139712781      0.000292378339500449      8.46179007397985      0      0
0.000292378339500449      0.000296425804285111      8.34549911510994      0      0
0.000296425804285111      0.000300529299113624      8.23177464616316      0      0
0.000300529299113624      0.000304689599623573      8.12055616004630      0      0
0.000304689599623573      0.000308907492189884      8.01178496270038      0      0
0.000308907492189884      0.000313183774073464      7.90540395879390      0      0
0.000313183774073464      0.000317519253571897      7.80135768037032      0      0
0.000317519253571897      0.000321914750172228      7.69959226086803      0      0
0.000321914750172228      0.000326371094705861      7.60005536652881      0      0
0.000326371094705861      0.000330889129505603      7.50269605838993      0      0
0.000330889129505603      0.000335469708564879      7.40746483808058      0      0
0.000335469708564879      0.000340113697699154      7.31431384828721      0      0
0.000340113697699154      0.000344821974709588      7.22319608884641      0      0
0.000344821974709588      0.000349595429548956      7.13406638815082      0      0
0.000349595429548956      0.000354434964489868      7.04688027572907      0      0
0.000354434964489868      0.000359341494295315      6.96159496563221      0      0
0.000359341494295315      0.000364315946391572      6.87816863620703      0      0
0.000364315946391572      0.000369359261043507      6.79656051829114      0      0
0.000369359261043507      0.000374472391532301      6.71673101895449      0      0
0.000374472391532301      0.00037965630433564      6.63864161191277      0      0
0.00037965630433564      0.000384911979310397      6.56225476762260      0      0
0.000384911979310397      0.000390240409877844      6.48753392340334      0      0
0.000390240409877844      0.000395642603211426      6.41444350870579      0      0
0.000395642603211426      0.000401119580427133      6.34294896275391      0      0
0.000401119580427133      0.000406672376776519      6.27301641268222      0      0
0.000406672376776519      0.000412302041842373      6.20461278154878      0      0
0.000412302041842373      0.000418009639737117      6.13770633186298      0      0
0.000418009639737117      0.000423796249303941      6.07226534321770      0      0
0.000423796249303941      0.000429662964320725      6.00825973019183      0      0
0.000429662964320725      0.000435610893706785      5.94565934491751      0      0
0.000435610893706785      0.000441641161732474      5.88443528939797      0      0
0.000441641161732474      0.000447754908231697      5.82455933628924      0      0
0.000447754908231697      0.000453953288817359      5.76600366558281      0      0
0.000453953288817359      0.000460237475099795      5.70874121377540      0      0
0.000460237475099795      0.000466608654908228      5.65274561659209      0      0
0.000466608654908228      0.000473068032515292      5.59799110399120      0      0
0.000473068032515292      0.000479616828864662      5.54445247092990      0      0
0.000479616828864662      0.000486256281801832      5.49210505648374      0      0
0.000486256281801832      0.000492987646308097      5.44092472755729      0      0
0.000492987646308097      0.000499812194737762      5.39088793960214      0      0
0.000499812194737762      0.000506731217058643      5.34197180235467      0      0
0.000506731217058643      0.0005137460210959      5.29415372446118      0      0
0.0005137460210959      0.000520857932779231      5.24741131677017      0      0
0.000520857932779231      0.000528068296393506      5.20172341289827      0      0
0.000528068296393506      0.000535378474832857      5.15706858457915      0      0
0.000535378474832857      0.000542789849858294      5.11342619536969      0      0
0.000542789849858294      0.000550303822358882      5.07077590635219      0      0
0.000550303822358882      0.000557921812616533      5.02909801434042      0      0
0.000557921812616533      0.000565645260574473      4.98837260028548      0      0
0.000565645260574473      0.00057347562610941      4.94858106434003      0      0
0.00057347562610941      0.000581414389307485      4.90970448331540      0      0
0.000581414389307485      0.000589463050744029      4.87172427153306      0      0
0.000589463050744029      0.000597623131767208      4.83462254369446      0      0
0.000597623131767208      0.000605896174785581      4.79838172121012      0      0
0.000605896174785581      0.000614283743559644      4.76298444177394      0      0
0.000614283743559644      0.000622787423497414      4.72841364399732      0      0
0.000622787423497414      0.000631408821954096      4.69465260069967      0      0
0.000631408821954096      0.000640149568535908      4.66168491116558      0      0
0.000640149568535908      0.000649011315408104      4.62949449517472      0      0
0.000649011315408104      0.000657995737607266      4.59806558681545      0      0
0.000657995737607266      0.000667104533357915      4.56738268041072      0      0
0.000667104533357915      0.00067633942439351      4.53743041702714      0      0
0.00067633942439351      0.000685702156281888      4.50819364813517      0      0
0.000685702156281888      0.000695194498755206      4.47965785985335      0      0
0.000695194498755206      0.000704818246044455      4.45180893441346      0      0
0.000704818246044455      0.000714575217218609      4.42463211271440      0      0
0.000714575217218609      0.000724467256528451      4.39811351898383      0      0
0.000724467256528451      0.000734496233755185      4.37224003010347      0      0
0.000734496233755185      0.000744664044563847      4.34699718146050      0      0
0.000744664044563847      0.000754972610861632      4.32237286167013      0      0
0.000754972610861632      0.000765423881161163      4.29835290430343      0      0
0.000765423881161163      0.0007760198309488      4.27492571234667      0      0
0.0007760198309488      0.000786762463058045      4.25207755812136      0      0
0.000786762463058045      0.00079765380804811      4.22979700966567      0      0
0.00079765380804811      0.000808695924587738      4.20807165833974      0      0
0.000808695924587738      0.000819890899844323      4.18688906925595      0      0
0.000819890899844323      0.00083124084987843      4.16623828932999      0      0
0.00083124084987843      0.000842747920043766      4.14610769956121      0      0
0.000842747920043766      0.000854414285392693      4.12648552165240      0      0
0.000854414285392693      0.000866242151087355      4.10736072863925      0      0
0.000866242151087355      0.000878233752816494      4.08872266576244      0      0
0.000878233752816494      0.000890391357218039      4.07056067334799      0      0
0.000890391357218039      0.000902717262307538      4.05286414553378      0      0
0.000902717262307538      0.000915213797912533      4.03562266628436      0      0
0.000915213797912533      0.000927883326112938      4.01882604729411      0      0
0.000927883326112938      0.000940728241687513      4.00246430761629      0      0
0.000940728241687513      0.000953750972566528      3.98652764977578      0      0
0.000953750972566528      0.000966953980290686      3.97100645022657      0      0
0.000966953980290686      0.000980339760476396      3.95589126656686      0      0
0.000980339760476396      0.000993910843287497      3.94117286048800      0      0
0.000993910843287497      0.0010076697939135      3.92684221665359      0      0
0.0010076697939135      0.00102161921305448      3.91289049733274      0      0
0.00102161921305448      0.0010357617374126      3.89930888683629      0      0
0.0010357617374126      0.00105010004019057      3.88608849141052      0      0
0.00105010004019057      0.00106463683159689      3.87322068057746      0      0
0.00106463683159689      0.00107937485935813      3.86069763430194      0      0
0.00107937485935813      0.00109431690923832      3.84851172761336      0      0
0.00109431690923832      0.00110946580556549      3.83665423312352      0      0
0.00110946580556549      0.00112482441176555      3.82511690727913      0      0
0.00112482441176555      0.00114039563090349      3.81389347525355      0      0
0.00114039563090349      0.00115618240623217      3.80297567960187      0      0
0.00115618240623217      0.00117218772174859      3.79235542117054      0      0
0.00117218772174859      0.00118841460275796      3.78202739192161      0      0
0.00118841460275796      0.00120486611644553      3.77198239040008      0      0
0.00120486611644553      0.00122154537245635      3.76221520883210      0      0
0.00122154537245635      0.00123845552348304      3.75271803583908      0      0
0.00123845552348304      0.00125559976586171      3.74348471509359      0      0
0.00125559976586171      0.00127298134017614      3.73450855165414      0      0
0.00127298134017614      0.00129060353187029      3.72578344693690      0      0
0.00129060353187029      0.00130846967186935      3.71730248948900      0      0
0.00130846967186935      0.00132658313720929      3.70906098748679      0      0
0.00132658313720929      0.00134494735167523      3.70105075484702      0      0
0.00134494735167523      0.00136356578644858      3.69326865229345      0      0
0.00136356578644858      0.00138244196076317      3.68570667955347      0      0
0.00138244196076317      0.00140157944257044      3.67835998046670      0      0
0.00140157944257044      0.00142098184921384      3.67122437802383      0      0
0.00142098184921384      0.00144065284811262      3.66429233965899      0      0
0.00144065284811262      0.00146059615745496      3.65755952119789      0      0
0.00146059615745496      0.00148081554690089      3.65102207392929      0      0
0.00148081554690089      0.00150131483829471      3.64467358502130      0      0
0.00150131483829471      0.00152209790638749      3.63850861072435      0      0
0.00152209790638749      0.00154316867956938      3.63252355102721      0      0
0.00154316867956938      0.00156453114061223      3.62671421260023      0      0
0.00156453114061223      0.00158618932742236      3.62107529876062      0      0
0.00158618932742236      0.00160814733380381      3.61560175189788      0      0
0.00160814733380381      0.00163040931023216      3.61028938771276      0      0
0.00163040931023216      0.00165297946463904      3.60513443734238      0      0
0.00165297946463904      0.00167586206320748      3.60013301112869      0      0
0.00167586206320748      0.00169906143117836      3.59528100457458      0      0
0.00169906143117836      0.00172258195366789      3.59057427530222      0      0
0.00172258195366789      0.00174642807649655      3.58600880829879      0      0
0.00174642807649655      0.00177060430702936      3.58158076962611      0      0
0.00177060430702936      0.00179511521502795      3.57728648413609      0      0
0.00179511521502795      0.00181996543351421      3.57312239470047      0      0
0.00181996543351421      0.00184515965964614      3.56908503269925      0      0
0.00184515965964614      0.00187070265560561      3.56517100390232      0      0
0.00187070265560561      0.00189659924949857      3.56137698354071      0      0
0.00189659924949857      0.00192285433626758      3.55769971406765      0      0
0.00192285433626758      0.00194947287861711      3.55413600234875      0      0
0.00194947287861711      0.00197645990795156      3.55068271690940      0      0
0.00197645990795156      0.00200382052532629      3.54733678985650      0      0
0.00200382052532629      0.00203155990241182      3.54409523122364      0      0
0.00203155990241182      0.00205968328247135      3.54095516200394      0      0
0.00205968328247135      0.00208819598135186      3.53791385938599      0      0
0.00208819598135186      0.00211710338848892      3.53496878042204      0      0
0.00211710338848892      0.00214641096792534      3.53211750382531      0      0
0.00214641096792534      0.00217612425934403      3.52935755040022      0      0
0.00217612425934403      0.00220624887911509      3.52668616198372      0      0
0.00220624887911509      0.00223679052135739      3.52410029266448      0      0
0.00223679052135739      0.00226775495901488      3.52159705609565      0      0
0.00226775495901488      0.00229914804494778      3.51917440620322      0      0
0.00229914804494778      0.00233097571303889      3.51683117044820      0      0
0.00233097571303889      0.00236324397931521      3.51456581933936      0      0
0.00236324397931521      0.00239595894308506      3.51237517678957      0      0
0.00239595894308506      0.00242912678809096      3.51025545995099      0      0
0.00242912678809096      0.00246275378367852      3.50820511373147      0      0
0.00246275378367852      0.00249684628598141      3.50622459031756      0      0
0.00249684628598141      0.00253141073912281      3.50431187646567      0      0
0.00253141073912281      0.0025664536764335      3.50246193256744      0      0
0.0025664536764335      0.00260198172168671      3.50067318709159      0      0
0.00260198172168671      0.00263800159035023      3.49894769700935      0      0
0.00263800159035023      0.00267452009085567      3.49728212283664      0      0
0.00267452009085567      0.00271154412588544      3.49567089147491      0      0
0.00271154412588544      0.00274908069367747      3.49411650474875      0      0
0.00274908069367747      0.00278713688934801      3.49261894440765      0      0
0.00278713688934801      0.00282571990623272      3.49117057671112      0      0
0.00282571990623272      0.00286483703724639      3.48977370971685      0      0
0.00286483703724639      0.00290449567626138      3.48842971989449      0      0
0.00290449567626138      0.00294470331950526      3.48712970899333      0      0
0.00294470331950526      0.0029854675669777      3.48587824288178      0      0
0.0029854675669777      0.00302679612388701      3.48467425006463      0      0
0.00302679612388701      0.0030686968021066      3.48350962146904      0      0
0.0030686968021066      0.00311117752165154      3.48239264481318      0      0
0.00311117752165154      0.0031542463121756      3.48131457535280      0      0
0.0031542463121756      0.00319791131448903      3.48027616292881      0      0
0.00319791131448903      0.00324218078209728      3.47928065652992      0      0
0.00324218078209728      0.0032870630827611      3.47831743555918      0      0
0.0032870630827611      0.00333256670007821      3.47739734359059      0      0
0.00333256670007821      0.00337870023508683      3.47650747662463      0      0
0.00337870023508683      0.00342547240789146      3.47565640861238      0      0
0.00342547240789146      0.00347289205931113      3.47483684407652      0      0
0.00347289205931113      0.00352096815255051      3.47405029919989      0      0
0.00352096815255051      0.00356970977489406      3.47329685932939      0      0
0.00356970977489406      0.00361912613942378      3.47257145938486      0      0
0.00361912613942378      0.0036692265867606      3.47187973328996      0      0
0.0036692265867606      0.00372002058682995      3.47121245771870      0      0
0.00372002058682995      0.00377151774065175      3.47057827588068      0      0
0.00377151774065175      0.00382372778215516      3.46996622950347      0      0
0.00382372778215516      0.00387666058001854      3.46938566761942      0      0
0.00387666058001854      0.00393032613953476      3.46882618888251      0      0
0.00393032613953476      0.0039847346045024      3.46829537712554      0      0
0.0039847346045024      0.00403989625914312      3.46778619947686      0      0
0.00403989625914312      0.00409582153004557      3.46730122688814      0      0
0.00409582153004557      0.00415252098813623      3.46684038151192      0      0
0.00415252098813623      0.00421000535067748      3.46639764108645      0      0
0.00421000535067748      0.0042682854832934      3.46598275331144      0      0
0.0042682854832934      0.00432737240202355      3.46557997053404      0      0
0.00432737240202355      0.00438727727540519      3.46520700920384      0      0
0.00438727727540519      0.00444801142658443      3.46484433248000      0      0
0.00444801142658443      0.00450958633545639      3.46450721730869      0      0
0.00450958633545639      0.00457201364083525      3.46418619320119      0      0
0.00457201364083525      0.00463530514265407      3.46387971576823      0      0
0.00463530514265407      0.00469947280419532      3.46359856088757      0      0
0.00469947280419532      0.00476452875435209      3.46332368501913      0      0
0.00476452875435209      0.0048304852899207      3.46307377096574      0      0
0.0048304852899207      0.00489735487792503      3.46283643325129      0      0
0.00489735487792503      0.00496515015797302      3.46260997387550      0      0
0.00496515015797302      0.00503388394464577      3.46240822926849      0      0
0.00503388394464577      0.00510356922991978      3.46221066355461      0      0
0.00510356922991978      0.00517421918562266      3.46203104887574      0      0
0.00517421918562266      0.00524584716592283      3.46186986564396      0      0
0.00524584716592283      0.00531846670985373      3.46171088974797      0      0
0.00531846670985373      0.00539209154387294      3.46157326755489      0      0
0.00539209154387294      0.00546673558445676      3.46144846353753      0      0
0.00546673558445676      0.00554241294073067      3.46132592823975      0      0
0.00554241294073067      0.00561913791713623      3.46122519202705      0      0
0.00561913791713623      0.00569692501613484      3.46113452845243      0      0
0.00569692501613484      0.00577578894094906      3.46104532470857      0      0
0.00577578894094906      0.00585574459834172      3.46097688718968      0      0
0.00585574459834172      0.00593680710143364      3.46091883729805      0      0
0.00593680710143364      0.00601899177256026      3.46086007341141      0      0
0.00601899177256026      0.00610231414616781      3.46081937210307      0      0
0.00610231414616781      0.0061867899717497      3.46079229419441      0      0
0.0061867899717497      0.0062724352168234      3.46076257891561      0      0
0.0062724352168234      0.00635926606994866      3.46074499144458      0      0
0.00635926606994866      0.00644729894378739      3.46074564878296      0      0
0.00644729894378739      0.00653655047820597      3.46074566690462      0      0
0.00653655047820597      0.00662703754342055      3.46074841994860      0      0
0.00662703754342055      0.00671877724318579      3.46077034619149      0      0
0.00671877724318579      0.00681178691802782      3.46080037392992      0      0
0.00681178691802782      0.00690608414852187      3.46082604823766      0      0
0.00690608414852187      0.00700168675861542      3.46086200310458      0      0
0.00700168675861542      0.00709861281899715      3.46091570354145      0      0
0.00709861281899715      0.00719688065051277      3.46097046980980      0      0
0.00719688065051277      0.00729650882762788      3.46102190799259      0      0
0.00729650882762788      0.00739751618193895      3.46108663937401      0      0
0.00739751618193895      0.00749992180573285      3.46116671992823      0      0
0.00749992180573285      0.00760374505559565      3.46124539529862      0      0
0.00760374505559565      0.00770900555607137      3.46132072014551      0      0
0.00770900555607137      0.00781572320337137      3.46140867868933      0      0
0.00781572320337137      0.00792391816913513      3.46151182965867      0      0
0.00792391816913513      0.00803361090424307      3.46161458242035      0      0
0.00803361090424307      0.00814482214268214      3.46171194623650      0      0
0.00814482214268214      0.00825757290546495      3.46181790239033      0      0
0.00825757290546495      0.00837188450460311      3.46194017079281      0      0
0.00837188450460311      0.0084877785471356      3.46206698091132      0      0
0.0084877785471356      0.00860527693921294      3.46218710663591      0      0
0.00860527693921294      0.00872440189023784      3.46230796016733      0      0
0.00872440189023784      0.0088451759170632      3.46244299356396      0      0
0.0088451759170632      0.00896762184824822      3.46259038610855      0      0
0.00896762184824822      0.00909176282837339      3.46273616099534      0      0
0.00909176282837339      0.00921762232241531      3.46287519783739      0      0
0.00921762232241531      0.009345224120182      3.46301820067951      0      0
0.009345224120182      0.00947459234080956      3.46317584809598      0      0
0.00947459234080956      0.00960575143732124      3.46334391206626      0      0
0.00960575143732124      0.0097387262012494      3.46350939342425      0      0
0.0097387262012494      0.00987354176732169      3.46366785558766      0      0
0.00987354176732169      0.0100102236182119      3.46382869654642      0      0
0.0100102236182119      0.0101487975893568      3.46400273321631      0      0
0.0101487975893568      0.0102892898738392      3.46418882057615      0      0
0.0102892898738392      0.0104317270273393      3.46437561207618      0      0
0.0104317270273393      0.0105761359731542      3.46455511168065      0      0
0.0105761359731542      0.0107225440072866      3.46473155299341      0      0
0.0107225440072866      0.0108709788036044      3.46491613534431      0      0
0.0108709788036044      0.0110214684190717      3.46511456229835      0      0
0.0110214684190717      0.0111740412990521      3.46532120292806      0      0
0.0111740412990521      0.0113287262826851      3.46552531653291      0      0
0.0113287262826851      0.0114855526083377      3.46572199937557      0      0
0.0114855526083377      0.0116445499191305      3.46591668298860      0      0
0.0116445499191305      0.0118057482685412      3.46611945935254      0      0
0.0118057482685412      0.0119691781260852      3.46633545354483      0      0
0.0119691781260852      0.0121348703830748      3.46656036777289      0      0
0.0121348703830748      0.0123028563584581      3.46678467683131      0      0
0.0123028563584581      0.0124731678047393      3.46700204632334      0      0
0.0124731678047393      0.0126458369139802      3.46721448104142      0      0
0.0126458369139802      0.0128208963238851      3.46743027525949      0      0
0.0128208963238851      0.0129983791239701      3.46765708226462      0      0
0.0129983791239701      0.0131783188618175      3.46789597710814      0      0
0.0131783188618175      0.0133607495494169      3.46814093989171      0      0
0.0133607495494169      0.0135457056695945      3.46838362791614      0      0
0.0135457056695945      0.0137332221825303      3.46861947976236      0      0
0.0137332221825303      0.0139233345323668      3.46885072072941      0      0
0.0139233345323668      0.0141160786539086      3.46908450352687      0      0
0.0141160786539086      0.0143114909794141      3.46932789906768      0      0
0.0143114909794141      0.0145096084454827      3.46958331044408      0      0
0.0145096084454827      0.0147104685000363      3.46984718380120      0      0
0.0147104685000363      0.0149141091093971      3.47011249206249      0      0
0.0149141091093971      0.0151205687654648      3.47037312227501      0      0
0.0151205687654648      0.0153298864929916      3.47062739961972      0      0
0.0153298864929916      0.0155421018569589      3.47087881512081      0      0
0.0155421018569589      0.015757254970056      3.47113382847530      0      0
0.015757254970056      0.0159753865002618      3.47139823145445      0      0
0.0159753865002618      0.0161965376785319      3.47167414140602      0      0
0.0161965376785319      0.0164207503065923      3.47195911280991      0      0
0.0164207503065923      0.0166480667648403      3.47224760053792      0      0
0.0166480667648403      0.0168785300203555      3.47253382133816      0      0
0.0168785300203555      0.0171121836350213      3.47281450760896      0      0
0.0171121836350213      0.0173490717737588      3.47309028539770      0      0
0.0173490717737588      0.017589239212875      3.47336519321805      0      0
0.017589239212875      0.0178327313485262      3.47364474331181      0      0
0.0178327313485262      0.0180795942052988      3.47393350640682      0      0
0.0180795942052988      0.0183298744449088      3.47423327842536      0      0
0.0183298744449088      0.0185836193750216      3.47454251577146      0      0
0.0185836193750216      0.0188408769581945      3.47485713239889      0      0
0.0188408769581945      0.0191016958209418      3.47517221006014      0      0
0.0191016958209418      0.0193661252629267      3.47548388379440      0      0
0.0193661252629267      0.0196342152662799      3.47579069377664      0      0
0.0196342152662799      0.0199060165050465      3.47609397686395      0      0
0.0199060165050465      0.0201815803547652      3.47639726203594      0      0
0.0201815803547652      0.0204609589021785      3.47670497842362      0      0
0.0204609589021785      0.0207442049550786      3.47702097364066      0      0
0.0207442049550786      0.0210313720522889      3.47734733779546      0      0
0.0210313720522889      0.0213225144737837      3.47768386854867      0      0
0.0213225144737837      0.0216176872509482      3.47802827242806      0      0
0.0216176872509482      0.0219169461769806      3.47837696489066      0      0
0.0219169461769806      0.0222203478174381      3.47872617473732      0      0
0.0222203478174381      0.0225279495209286      3.47907301010865      0      0
0.0225279495209286      0.0228398094299506      3.47941619836050      0      0
0.0228398094299506      0.0231559864918837      3.47975633737776      0      0
0.0231559864918837      0.0234765404701303      3.48009564527271      0      0
0.0234765404701303      0.0238015319554124      3.48043732539388      0      0
0.0238015319554124      0.0241310223772239      3.48078474417250      0      0
0.0241310223772239      0.0244650740154424      3.48114063899639      0      0
0.0244650740154424      0.0248037500121009      3.48150653783979      0      0
0.0248037500121009      0.025147114383323      3.48188249982814      0      0
0.025147114383323      0.0254952320314234      3.48226719957179      0      0
0.0254952320314234      0.025848168757175      3.48265829991621      0      0
0.025848168757175      0.0262059912722472      3.48305300356521      0      0
0.0262059912722472      0.0265687672118152      3.48344865131462      0      0
0.0265687672118152      0.0269365651473444      3.48384324264085      0      0
0.0269365651473444      0.0273094545995519      3.48423578609027      0      0
0.0273094545995519      0.0276875060515468      3.48462643181772      0      0
0.0276875060515468      0.0280707909621536      3.48501638566707      0      0
0.0280707909621536      0.0284593817794181      3.48540764407219      0      0
0.0284593817794181      0.0288533519543027      3.48580261566625      0      0
0.0288533519543027      0.0292527759545692      3.48620370635549      0      0
0.0292527759545692      0.0296577292788545      3.48661294059440      0      0
0.0296577292788545      0.0300682884709421      3.48703167599640      0      0
0.0300682884709421      0.0304845311342295      3.48746044587460      0      0
0.0304845311342295      0.0309065359463971      3.48789893973367      0      0
0.0309065359463971      0.0313343826742795      3.48834610940615      0      0
0.0313343826742795      0.0317681521889432      3.48880037152869      0      0
0.0317681521889432      0.0322079264809726      3.48925986703486      0      0
0.0322079264809726      0.0326537886759678      3.48972273555874      0      0
0.0326537886759678      0.033105823050257      3.49018736622656      0      0
0.033105823050257      0.033564115046826      3.49065259463119      0      0
0.033564115046826      0.0340287512914689      3.49111782685349      0      0
0.0340287512914689      0.0344998196091616      3.49158308323919      0      0
0.0344998196091616      0.0349774090406628      3.49204896556791      0      0
0.0349774090406628      0.0354616098593442      3.49251656002370      0      0
0.0354616098593442      0.0359525135882537      3.49298729427856      0      0
0.0359525135882537      0.0364502130174152      3.49346276981688      0      0
0.0364502130174152      0.0369548022213675      3.49394459056881      0      0
0.0369548022213675      0.0374663765769464      3.49443420649735      0      0
0.0374663765769464      0.0379850327813123      3.49493278668712      0      0
0.0379850327813123      0.0385108688702281      3.49544113146276      0      0
0.0385108688702281      0.0390439842365898      3.49595962782638      0      0
0.0390439842365898      0.0395844796492134      3.49648824764058      0      0
0.0395844796492134      0.0401324572718825      3.49702658393426      0      0
0.0401324572718825      0.0406880206826587      3.49757391773892      0      0
0.0406880206826587      0.0412512748934598      3.49812930607903      0      0
0.0412512748934598      0.0418223263699098      3.49869168110484      0      0
0.0418223263699098      0.0424012830514618      3.49925995072872      0      0
0.0424012830514618      0.0429882543718015      3.49983309229531      0      0
0.0429882543718015      0.0435833512795317      3.50041023253607      0      0
0.0435833512795317      0.0441866862591436      3.50099070908176      0      0
0.0441866862591436      0.0447983733522791      3.50157411090483      0      0
0.0447983733522791      0.0454185281792862      3.50216029704712      0      0
0.0454185281792862      0.0460472679610735      3.50274939471486      0      0
0.0460472679610735      0.0466847115412677      3.50334177919736      0      0
0.0466847115412677      0.0473309794086762      3.50393803904314      0      0
0.0473309794086762      0.047986193720063      3.50453893050124      0      0
0.047986193720063      0.0486504783232378      3.50514532543305      0      0
0.0486504783232378      0.0493239587804657      3.50575815677347      0      0
0.0493239587804657      0.0500067623922011      3.50637836523344      0      0
0.0500067623922011      0.0506990182211494      3.50700685036285      0      0
0.0506990182211494      0.0514008571166629      3.50764442840355      0      0
0.0514008571166629      0.0521124117394733      3.50829179862452      0      0
0.0521124117394733      0.0528338165867671      3.50894951910082      0      0
0.0528338165867671      0.0535652080176086      3.50961799222131      0      0
0.0535652080176086      0.0543067242787134      3.51029745962005      0      0
0.0543067242787134      0.0550585055305805      3.51098800574476      0      0
0.0550585055305805      0.0558206938739848      3.51168956891235      0      0
0.0558206938739848      0.0565934333768373      3.51240195845878      0      0
0.0565934333768373      0.0573768701014157      3.51312487645983      0      0
0.0573768701014157      0.0581711521319738      3.51385794247136      0      0
0.0581711521319738      0.0589764296027321      3.51460071979371      0      0
0.0589764296027321      0.0597928547262553      3.51535274189008      0      0
0.0597928547262553      0.0606205818222245      3.51611353776224      0      0
0.0606205818222245      0.0614597673466051      3.51688265529367      0      0
0.0614597673466051      0.0623105699212211      3.51765968179219      0      0
0.0623105699212211      0.0631731503637371      3.51844426118848      0      0
0.0631731503637371      0.0640476717180559      3.51923610756273      0      0
0.0640476717180559      0.064934299285137      3.52003501486850      0      0
0.064934299285137      0.065833200654241      3.52084086289655      0      0
0.065833200654241      0.0667445457346082      3.52165361966671      0      0
0.0667445457346082      0.0676685067875737      3.52247334055110      0      0
0.0676685067875737      0.0686052584591283      3.52330016451790      0      0
0.0686052584591283      0.0695549778129301      3.52413430794197      0      0
0.0695549778129301      0.0705178443637725      3.52497605645943      0      0
0.0705178443637725      0.071494040111516      3.52582575535151      0      0
0.071494040111516      0.0724837495754901      3.52668379893122      0      0
0.0724837495754901      0.07348715982937      3.52755061937930      0      0
0.07348715982937      0.0745044605365374      3.52842667543628      0      0
0.0745044605365374      0.0755358439859309      3.52931244130984      0      0
0.0755358439859309      0.0765815051283916      3.53020839610308      0      0
0.0765815051283916      0.0776416416135129      3.53111501401371      0      0
0.0776416416135129      0.0787164538269999      3.53203275549835      0      0
0.0787164538269999      0.0798061449285455      3.53296205954194      0      0
0.0798061449285455      0.0809109208902321      3.53390333712201      0      0
0.0809109208902321      0.0820309905354643      3.53485696591163      0      0
0.0820309905354643      0.0831665655784396      3.53582328622421      0      0
0.0831665655784396      0.0843178606641673      3.53680259816883      0      0
0.0843178606641673      0.0854850934090396      3.53779515995591      0      0
0.0854850934090396      0.0866684844419658      3.53880118727041      0      0
0.0866684844419658      0.087868257446075      3.53982085361252      0      0
0.087868257446075      0.0890846392009967      3.54085429149397      0      0
0.0890846392009967      0.0903178596257262      3.54190159437095      0      0
0.0903178596257262      0.0915681518220832      3.54296281919179      0      0
0.0915681518220832      0.0928357521187732      3.54403798943814      0      0
0.0928357521187732      0.0941209001160578      3.54512709854234      0      0
0.0941209001160578      0.0954238387310435      3.54623011356936      0      0
0.0954238387310435      0.0967448142435972      3.54734697906011      0      0
0.0967448142435972      0.0980840763428988      3.54847762094213      0      0
0.0980840763428988      0.0994418781746361      3.54962195042363      0      0
0.0994418781746361      0.100818476388855      3.55077986779813      0      0
0.100818476388855      0.10221413118847      3.55195126609717      0      0
0.10221413118847      0.103629106378448      3.55313603453976      0      0
0.103629106378448      0.105063669415674      3.55433406173732      0      0
0.105063669415674      0.106518091459502      3.55554523862260      0      0
0.106518091459502      0.107992647423013      3.55676946108006      0      0
0.107992647423013      0.109487616024976      3.55800663226359      0      0
0.109487616024976      0.111003279842531      3.55925666459443      0      0
0.111003279842531      0.112539925364605      3.56051948143889      0      0
0.112539925364605      0.114097843046059      3.56179501847078      0      0
0.114097843046059      0.115677327362591      3.56308322472823      0      0
0.115677327362591      0.117278676866402      3.56438406337830      0      0
0.117278676866402      0.118902194242619      3.56569751220580      0      0
0.118902194242619      0.120548186366517      3.56702356384502      0      0
0.120548186366517      0.122216964361519      3.56836222577468      0      0
0.122216964361519      0.123908843658004      3.56971352009747      0      0
0.123908843658004      0.125624144052934      3.57107748312585      0      0
0.125624144052934      0.127363189770296      3.57245416479617      0      0
0.127363189770296      0.12912630952239      3.57384362793239      0      0
0.12912630952239      0.130913836571959      3.57524594738037      0      0
0.130913836571959      0.132726108795187      3.57666120903264      0      0
0.132726108795187      0.134563468745557      3.57808950876235      0      0
0.134563468745557      0.136426263718606      3.57953095128392      0      0
0.136426263718606      0.138314845817565      3.58098564895650      0      0
0.138314845817565      0.140229572019921      3.58245372054488      0      0
0.140229572019921      0.142170804244882      3.58393528995099      0      0
0.142170804244882      0.144138909421796      3.58543048492751      0      0
0.144138909421796      0.146134259559502      3.58693943578393      0      0
0.146134259559502      0.148157231816648      3.58846227409356      0      0
0.148157231816648      0.150208208572982      3.58999913140893      0      0
0.150208208572982      0.152287577501628      3.59155013799150      0      0
0.152287577501628      0.154395731642364      3.59311542156032      0      0
0.154395731642364      0.156533069475914      3.59469510606343      0      0
0.156533069475914      0.158699994999266      3.59628931047420      0      0
0.158699994999266      0.16089691780204      3.59789814761427      0      0
0.16089691780204      0.163124253143903      3.59952172300360      0      0
0.163124253143903      0.165382422033063      3.60116013373735      0      0
0.165382422033063      0.16767185130585      3.60281346738870      0      0
0.16767185130585      0.16999297370739      3.60448180093588      0      0
0.16999297370739      0.172346227973408      3.60616519971110      0      0
0.172346227973408      0.174732058913154      3.60786371636888      0      0
0.174732058913154      0.177150917493482      3.60957738987027      0      0
0.177150917493482      0.179603260924088      3.61130624447962      0      0
0.179603260924088      0.182089552743936      3.61305028876974      0      0
0.182089552743936      0.184610262908873      3.61480951463139      0      0
0.184610262908873      0.187165867880458      3.61658389628248      0      0
0.187165867880458      0.189756850716024      3.61837338927232      0      0
0.189756850716024      0.192383701159985      3.62017792947594      0      0
0.192383701159985      0.195046915736409      3.62199743207346      0      0
0.195046915736409      0.197746997842864      3.62383179050920      0      0
0.197746997842864      0.200484457845576      3.62568087542515      0      0
0.200484457845576      0.203259813175894      3.62754453356336      0      0
0.203259813175894      0.206073588428097      3.62942258663143      0      0
0.206073588428097      0.208926315458549      3.63131483012546      0      0
0.208926315458549      0.211818533486235      3.63322103210449      0      0
0.211818533486235      0.214750789194674      3.63514093191033      0      0
0.214750789194674      0.217723636835266      3.63707423882660      0      0
0.217723636835266      0.220737638332042      3.63902063067060      0      0
0.220737638332042      0.22379336338789      3.64097975231130      0      0
0.22379336338789      0.226891389592229      3.64295121410689      0      0
0.226891389592229      0.230032302530194      3.64493459025457      0      0
0.230032302530194      0.233216695893316      3.64692941704551      0      0
0.233216695893316      0.236445171591743      3.64893519101722      0      0
0.236445171591743      0.239718339868012      3.65095136699549      0      0
0.239718339868012      0.243036819412397      3.65297735601752      0      0
0.243036819412397      0.246401237479853      3.65501252312759      0      0
0.246401237479853      0.249812230008578      3.65705618503600      0      0
0.249812230008578      0.253270441740218      3.65910760763163      0      0
0.253270441740218      0.256776526341734      3.66116600333788      0      0
0.256776526341734      0.260331146528961      3.66323052830108      0      0
0.260331146528961      0.263934974191869      3.66530027939985      0      0
0.263934974191869      0.267588690521566      3.66737429106299      0      0
0.267588690521566      0.271292986139054      3.66945153188296      0      0
0.271292986139054      0.275048561225772      3.67153090101067      0      0
0.275048561225772      0.27885612565594      3.67361122431679      0      0
0.27885612565594      0.282716399130741      3.67569125030327      0      0
0.282716399130741      0.286630111314356      3.67776964574786      0      0
0.286630111314356      0.290598001971889      3.67984499106302      0      0
0.290598001971889      0.294620821109189      3.68191577534925      0      0
0.294620821109189      0.298699329114623      3.68398039112110      0      0
0.298699329114623      0.302834296902796      3.68603712868282      0      0
0.302834296902796      0.307026506060274      3.68808417012833      0      0
0.307026506060274      0.311276748993318      3.69011958293846      0      0
0.311276748993318      0.315585829077662      3.69214131314597      0      0
0.315585829077662      0.319954560810364      3.69414717803668      0      0
0.319954560810364      0.324383769963767      3.69613485835208      0      0
0.324383769963767      0.32887429374158      3.69810188995594      0      0
0.32887429374158      0.33342698093713      3.70004565492455      0      0
0.33342698093713      0.338042692093795      3.70196337201610      0      0
0.338042692093795      0.342722299667666      3.70385208647132      0      0
0.342722299667666      0.347466688192458      3.70570865909311      0      0
0.347466688192458      0.352276754446699      3.70752975454801      0      0
0.352276754446699      0.357153407623246      3.70931182882740      0      0
0.357153407623246      0.362097569501131      3.71105111580057      0      0
0.362097569501131      0.367110174619799      3.71274361278537      0      0
0.367110174619799      0.372192170455755      3.71438506505538      0      0
0.372192170455755      0.37734451760165      3.71597094919459      0      0
0.37734451760165      0.382568189947856      3.71749645520229      0      0
0.382568189947856      0.387864174866547      3.71895646724121      0      0
0.387864174866547      0.393233473398329      3.72034554291141      0      0
0.393233473398329      0.398677100441459      3.72165789092090      0      0
0.398677100441459      0.40419608494368      3.72288734701071      0      0
0.40419608494368      0.409791470096709      3.72402734797768      0      0
0.409791470096709      0.41546431353342      3.72507090362205      0      0
0.41546431353342      0.421215687527758      3.72601056642859      0      0
0.421215687527758      0.427046679197417      3.72683839876994      0      0
0.427046679197417      0.43295839070933      3.72754593739765      0      0
0.43295839070933      0.438951939487993      3.72812415496104      0      0
0.438951939487993      0.445028458426682      3.72856341826498      0      0
0.445028458426682      0.451189096101594      3.72885344294515      0      0
0.451189096101594      0.457435016988945      3.72898324420259      0      0
0.457435016988945      0.463767401685081      3.72894108319758      0      0
0.463767401685081      0.470187447129631      3.72871440865602      0      0
0.470187447129631      0.476696366831751      3.72828979318728      0      0
0.476696366831751      0.483295391099501      3.72765286375211      0      0
0.483295391099501      0.489985767272398      3.72678822564900      0      0
0.489985767272398      0.496768759957182      3.72567937930795      0      0
0.496768759957182      0.503645651266856      3.72430862908926      0      0
0.503645651266856      0.510617741063022      3.72265698318017      0      0
0.510617741063022      0.517686347201588      3.72070404356111      0      0
0.517686347201588      0.524852805781861      3.71842788487407      0      0
0.524852805781861      0.532118471399099      3.71580492086388      0      0
0.532118471399099      0.539484717400551      3.71280975687575      0      0
0.539484717400551      0.546952936145049      3.70941502667374      0      0
0.546952936145049      0.554524539266187      3.70559121158986      0      0
0.554524539266187      0.56220095793915      3.70130643971413      0      0
0.56220095793915      0.569983643151229      3.69652626248438      0      0
0.569983643151229      0.577874065976087      3.69121340561915      0      0
0.577874065976087      0.585873717851818      3.68532749084550      0      0
0.585873717851818      0.59398411086286      3.67882472428849      0      0
0.59398411086286      0.602206778025804      3.67165754669088      0      0
0.602206778025804      0.610543273579166      3.66377423979389      0      0
0.610543273579166      0.618995173277162      3.65511848220091      0      0
0.618995173277162      0.62756407468756      3.64562884682431      0      0
0.62756407468756      0.636251597493652      3.63523823052951      0      0
0.636251597493652      0.645059383800396      3.62387320477172      0      0
0.645059383800396      0.653989098444817      3.61145327378432      0      0
0.653989098444817      0.663042429310678      3.59789002410840      0      0
0.663042429310678      0.672221087647534      3.58308614580423      0      0
0.672221087647534      0.681526808394186      3.56693430135828      0      0
0.681526808394186      0.690961350506615      3.54931581283340      0      0
0.690961350506615      0.70052649729046      3.53009913084780      0      0
0.70052649729046      0.710224056738094      3.50913804003012      0      0
0.710224056738094      0.720055861870372      3.48626954401490      0      0
0.720055861870372      0.730023771083106      3.46131135789037      0      0
0.730023771083106      0.740129668498331      3.43405891597792      0      0
0.740129668498331      0.750375464320448      3.40428177604020      0      0
0.750375464320448      0.76076309519728      3.37171926476432      0      0
0.76076309519728      0.771294524586143      3.33607515964484      0      0
0.771294524586143      0.781971743124969      3.29701113318783      0      0
0.781971743124969      0.792796769008581      3.25413858748740      0      0
0.792796769008581      0.803771648370161      3.20700836635084      0      0
0.803771648370161      0.814898455668016      3.15509762536835      0      0
0.814898455668016      0.826179294077686      3.09779283012380      0      0
0.826179294077686      0.837616295889483      3.03436737589499      0      0
0.837616295889483      0.849211622911536      2.96395156866119      0      0
0.849211622911536      0.860967466878409      2.88549147847365      0      0
0.860967466878409      0.872886049865385      2.79769109879174      0      0
0.872886049865385      0.884969624708479      2.69892858223951      0      0
0.884969624708479      0.897220475430265      2.58713053569100      0      0
0.897220475430265      0.909640917671599      2.45957501021798      0      0
0.909640917671599      0.922233299129318      2.31256559213702      0      0
0.922233299129318      0.935      2.14085357060950      0      0
# END HISTO1D SudakovqqbarExpOutputsN2LL22
# BEGIN HISTO1D SudakovqqbarExpOutputsThresholdDivN2LL11
PlotOrder=1
LineColor=blue
LineStyle=dashed 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(1,1)}_{h,\mathrm{thr}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      10522716.0667347      0      0
0.00000101384324431002      0.00000102787812403307      10237318.8228259      0      0
0.00000102787812403307      0.00000104210729202498      9959662.12672953      0      0
0.00000104210729202498      0.00000105653343786574      9689536.03920568      0      0
0.00000105653343786574      0.00000107115928836782      9426736.31498938      0      0
0.00000107115928836782      0.00000108598760809164      9171064.24835842      0      0
0.00000108598760809164      0.00000110102119986811      8922326.52288977      0      0
0.00000110102119986811      0.00000111626290532839      8680335.06529100      0      0
0.00000111626290532839      0.00000113171560544106      8444906.90319599      0      0
0.00000113171560544106      0.00000114738222105665      8215864.02681756      0      0
0.00000114738222105665      0.00000116326571345971      7993033.25435229      0      0
0.00000116326571345971      0.0000011793690849286      7776246.10103595      0      0
0.0000011793690849286      0.00000119569537930295      7565338.65175029      0      0
0.00000119569537930295      0.000001212247682559      7360151.43708507      0      0
0.000001212247682559      0.00000122902912339292      7160529.31276149      0      0
0.00000122902912339292      0.00000124604287381218      6966321.34232592      0      0
0.00000124604287381218      0.00000126329214973512      6777380.68302523      0      0
0.00000126329214973512      0.00000128078021159884      6593564.47477736      0      0
0.00000128078021159884      0.00000129851036497544      6414733.73215328      0      0
0.00000129851036497544      0.00000131648596119688      6240753.23928862      0      0
0.00000131648596119688      0.00000133471039798844      6071491.44764545      0      0
0.00000133471039798844      0.00000135318712011092      5906820.37654702      0      0
0.00000135318712011092      0.00000137191962001179      5746615.51641018      0      0
0.00000137191962001179      0.00000139091143848532      5590755.73460235      0      0
0.00000139091143848532      0.00000141016616534188      5439123.18385180      0      0
0.00000141016616534188      0.00000142968744008643      5291603.21314204      0      0
0.00000142968744008643      0.00000144947895260651      5148084.28102299      0      0
0.00000144947895260651      0.00000146954444386967      5008457.87127324      0      0
0.00000146954444386967      0.00000148988770663059      4872618.41084976      0      0
0.00000148988770663059      0.00000151051258614798      4740463.19006299      0      0
0.00000151051258614798      0.00000153142298091138      4611892.28491692      0      0
0.00000153142298091138      0.00000155262284337812      4486808.48155549      0      0
0.00000155262284337812      0.00000157411618072032      4365117.20275812      0      0
0.00000157411618072032      0.00000159590705558239      4246726.43642885      0      0
0.00000159590705558239      0.0000016179995868489      4131546.66602499      0      0
0.0000016179995868489      0.00000164039795042316      4019490.80287273      0      0
0.00000164039795042316      0.00000166310638001652      3910474.12031839      0      0
0.00000166310638001652      0.00000168612916794864      3804414.18966572      0      0
0.00000168612916794864      0.00000170947066595881      3701230.81785066      0      0
0.00000170947066595881      0.00000173313528602849      3600845.98680649      0      0
0.00000173313528602849      0.00000175712750121529      3503183.79447352      0      0
0.00000175712750121529      0.00000178145184649847      3408170.39740872      0      0
0.00000178145184649847      0.00000180611291963609      3315733.95495192      0      0
0.00000180611291963609      0.00000183111538203409      3225804.57490624      0      0
0.00000183111538203409      0.00000185646395962742      3138314.26069192      0      0
0.00000185646395962742      0.00000188216344377329      3053196.85993332      0      0
0.00000188216344377329      0.00000190821869215684      2970388.01444041      0      0
0.00000190821869215684      0.00000193463462970931      2889825.11154682      0      0
0.00000193463462970931      0.000001961416249539      2811447.23676778      0      0
0.000001961416249539      0.00000198856861387501      2735195.12774194      0      0
0.00000198856861387501      0.00000201609685502412      2661011.12942252      0      0
0.00000201609685502412      0.00000204400617634088      2588839.15048367      0      0
0.00000204400617634088      0.00000207230185321116      2518624.62090922      0      0
0.00000207230185321116      0.00000210098923404927      2450314.45073170      0      0
0.00000210098923404927      0.00000213007374130893      2383856.98989043      0      0
0.00000213007374130893      0.00000215956087250823      2319201.98917837      0      0
0.00000215956087250823      0.00000218945620126872      2256300.56224813      0      0
0.00000218945620126872      0.00000221976537836897      2195105.14864848      0      0
0.00000221976537836897      0.00000225049413281266      2135569.47786336      0      0
0.00000225049413281266      0.00000228164827291145      2077648.53432629      0      0
0.00000228164827291145      0.0000023132336873829      2021298.52338354      0      0
0.0000023132336873829      0.0000023452563464635      1966476.83818058      0      0
0.0000023452563464635      0.00000237772230303722      1913142.02744654      0      0
0.00000237772230303722      0.00000241063769377955      1861253.76415248      0      0
0.00000241063769377955      0.00000244400874031748      1810772.81501965      0      0
0.00000244400874031748      0.00000247784175040552      1761661.01085481      0      0
0.00000247784175040552      0.00000251214311911795      1713881.21769009      0      0
0.00000251214311911795      0.00000254691933005764      1667397.30870559      0      0
0.00000254691933005764      0.00000258217695658154      1622174.13691347      0      0
0.00000258217695658154      0.0000026179226630432      1578177.50858299      0      0
0.0000026179226630432      0.00000265416320605244      1535374.15738621      0      0
0.00000265416320605244      0.00000269090543575249      1493731.71924496      0      0
0.00000269090543575249      0.00000272815629711478      1453218.70786006      0      0
0.00000272815629711478      0.00000276592283125165      1413804.49090412      0      0
0.00000276592283125165      0.00000280421217674733      1375459.26686015      0      0
0.00000280421217674733      0.00000284303157100718      1338154.04248830      0      0
0.00000284303157100718      0.00000288238835162573      1301860.61090375      0      0
0.00000288238835162573      0.00000292228995777364      1266551.53024919      0      0
0.00000292228995777364      0.00000296274393160382      1232200.10294570      0      0
0.00000296274393160382      0.00000300375791967704      1198780.35550648      0      0
0.00000300375791967704      0.00000304533967440728      1166267.01889796      0      0
0.00000304533967440728      0.0000030874970555271      1134635.50943364      0      0
0.0000030874970555271      0.00000313023803157323      1103861.91018608      0      0
0.00000313023803157323      0.00000317357068139281      1073922.95290308      0      0
0.00000317357068139281      0.00000321750319567045      1044796.00041427      0      0
0.00000321750319567045      0.00000326204387847638      1016459.02951492      0      0
0.00000326204387847638      0.00000330720114883614      988890.614313930      0      0
0.00000330720114883614      0.00000335298354232185      962069.910033526      0      0
0.00000335298354232185      0.00000339939971266569      935976.637248257      0      0
0.00000339939971266569      0.00000344645843339553      910591.066551523      0      0
0.00000344645843339553      0.00000349416859949336      885894.003637945      0      0
0.00000349416859949336      0.00000354253922907654      861866.774790352      0      0
0.00000354253922907654      0.00000359157946510248      838491.212760373      0      0
0.00000359157946510248      0.00000364129857709674      815749.643031988      0      0
0.00000364129857709674      0.00000369170596290522      793624.870457635      0      0
0.00000369170596290522      0.00000374281115047047      772100.166256769      0      0
0.00000374281115047047      0.0000037946237996327      751159.255367051      0      0
0.0000037946237996327      0.00000384715370395563      730786.304138600      0      0
0.00000384715370395563      0.00000390041079257769      710965.908361994      0      0
0.00000390041079257769      0.00000395440513208878      691683.081620981      0      0
0.00000395440513208878      0.00000400914692843308      672923.243961091      0      0
0.00000400914692843308      0.00000406464652883815      654672.210865570      0      0
0.00000406464652883815      0.00000412091442377072      636916.182530314      0      0
0.00000412091442377072      0.00000417796124891967      619641.733429688      0      0
0.00000417796124891967      0.00000423579778720626      602835.802165340      0      0
0.00000423579778720626      0.0000042944349708224      586485.681590338      0      0
0.0000042944349708224      0.00000435388388329698      570579.009201155      0      0
0.00000435388388329698      0.00000441415576159092      555103.757790248      0      0
0.00000441415576159092      0.0000044752619982211      540048.226352156      0      0
0.0000044752619982211      0.00000453721414341383      525401.031236242      0      0
0.00000453721414341383      0.00000460002390728798      511151.097539392      0      0
0.00000460002390728798      0.0000046637031620685      497287.650732160      0      0
0.0000046637031620685      0.00000472826394433043      483800.208512029      0      0
0.00000472826394433043      0.00000479371845727405      470678.572877631      0      0
0.00000479371845727405      0.00000486007907303155      457912.822417923      0      0
0.00000486007907303155      0.00000492735833500554      445493.304810506      0      0
0.00000492735833500554      0.00000499556896024003      433410.629523395      0      0
0.00000499556896024003      0.00000506472384182418      421655.660714736      0      0
0.00000506472384182418      0.00000513483605132934      410219.510325100      0      0
0.00000513483605132934      0.00000520591884127979      399093.531357122      0      0
0.00000520591884127979      0.00000527798564765776      388269.311337416      0      0
0.00000527798564765776      0.00000535105009244307      377738.665955806      0      0
0.00000535105009244307      0.00000542512598618791      367493.632877087      0      0
0.00000542512598618791      0.00000550022733062734      357526.465720615      0      0
0.00000550022733062734      0.00000557636832132587      347829.628203182      0      0
0.00000557636832132587      0.00000565356335036064      338395.788440754      0      0
0.00000565356335036064      0.00000573182700904185      329217.813404753      0      0
0.00000573182700904185      0.00000581117409067079      320288.763528693      0      0
0.00000581117409067079      0.000005891619593336      311601.887461106      0      0
0.000005891619593336      0.00000597317872274825      303150.616960764      0      0
0.00000597317872274825      0.00000605586689511467      294928.561930367      0      0
0.00000605586689511467      0.0000061396997400527      286929.505584915      0      0
0.0000061396997400527      0.00000622469310354442      279147.399751136      0      0
0.00000622469310354442      0.00000631086305093168      271576.360294391      0      0
0.00000631086305093168      0.0000063982258699528      264210.662669620      0      0
0.0000063982258699528      0.00000648679807382125      257044.737592947      0      0
0.00000648679807382125      0.00000657659640434692      250073.166830691      0      0
0.00000657659640434692      0.00000666763783510069      243290.679102571      0      0
0.00000666763783510069      0.00000675993957462272      236692.146096044      0      0
0.00000675993957462272      0.0000068535190696752      230272.578588725      0      0
0.0000068535190696752      0.00000694839400854009      224027.122675983      0      0
0.00000694839400854009      0.00000704458232436258      217951.056100857      0      0
0.00000704458232436258      0.00000714210219854078      212039.784683497      0      0
0.00000714210219854078      0.00000724097206416231      206288.838847461      0      0
0.00000724097206416231      0.00000734121060948854      200693.870240219      0      0
0.00000734121060948854      0.000007442836781487      195250.648445315      0      0
0.000007442836781487      0.00000754586978941272      189955.057783703      0      0
0.00000754586978941272      0.00000765032910843916      184803.094201841      0      0
0.00000765032910843916      0.00000775623448333934      179790.862244177      0      0
0.00000775623448333934      0.00000786360593221801      174914.572107757      0      0
0.00000786360593221801      0.00000797246375029542      170170.536776713      0      0
0.00000797246375029542      0.00000808282851374354      165555.169234471      0      0
0.00000808282851374354      0.00000819472108357529      161064.979751564      0      0
0.00000819472108357529      0.00000830816260958769      156696.573247018      0      0
0.00000830816260958769      0.00000842317453435958      152446.646721288      0      0
0.00000842317453435958      0.00000853977859730466      148311.986758826      0      0
0.00000853977859730466      0.00000865799683878063      144289.467098383      0      0
0.00000865799683878063      0.00000877785160425524      140376.046269210      0      0
0.00000877785160425524      0.00000889936554853005      136568.765291365      0      0
0.00000889936554853005      0.00000902256164002253      132864.745438403      0      0
0.00000902256164002253      0.00000914746316510757      129261.186060731      0      0
0.00000914746316510757      0.00000927409373251906      125755.362468016      0      0
0.00000927409373251906      0.00000940247727781235      122344.623869008      0      0
0.00000940247727781235      0.00000953263806788851      119026.391367254      0      0
0.00000953263806788851      0.00000966460070558129      115798.156011165      0      0
0.00000966460070558129      0.00000979839013430744      112657.476896970      0      0
0.00000979839013430744      0.00000993403164278155      109601.979323122      0      0
0.00000993403164278155      0.000010071550869796      106629.352994759      0      0
0.000010071550869796      0.0000102109738090674      103737.350276870      0      0
0.0000102109738090674      0.0000103523268141496      100923.784494828      0      0
0.0000103523268141496      0.000010495636603415      98186.5282810242      0      0
0.000010495636603415      0.0000106409302651053      95523.5119663434      0      0
0.0000106409302651053      0.000010788235262451      92932.7220152624      0      0
0.000010788235262451      0.0000109375794388631      90412.1995033954      0      0
0.0000109375794388631      0.0000110889910231955      87960.0386363295      0      0
0.0000110889910231955      0.0000112424986350812      85574.3853086330      0      0
0.0000112424986350812      0.0000113981312903417      83253.4357019462      0      0
0.0000113981312903417      0.0000115559184064716      80995.4349210948      0      0
0.0000115559184064716      0.000011715889808199      78798.6756671943      0      0
0.000011715889808199      0.0000118780757331232      76661.4969467435      0      0
0.0000118780757331232      0.0000120425068374297      74582.2828157284      0      0
0.0000120425068374297      0.0000122092142016854      72559.4611577900      0      0
0.0000122092142016854      0.0000123782293367127      70591.5024955301      0      0
0.0000123782293367127      0.0000125495841895462      68676.9188340565      0      0
0.0000125495841895462      0.0000127233111494713      66814.2625358939      0      0
0.0000127233111494713      0.0000128994430541458      65002.1252264102      0      0
0.0000128994430541458      0.0000130780131958075      63239.1367289281      0      0
0.0000130780131958075      0.0000132590553275668      61523.9640287205      0      0
0.0000132590553275668      0.0000134426036697863      59855.3102651032      0      0
0.0000134426036697863      0.00001362869291655      58231.9137508648      0      0
0.00001362869291655      0.00001381735824222      56652.5470182908      0      0
0.00001381735824222      0.0000140086353080861      55116.0158910623      0      0
0.0000140086353080861      0.0000142025602691059      53621.1585813263      0      0
0.0000142025602691059      0.0000143991697807389      52166.8448112554      0      0
0.0000143991697807389      0.0000145985010058751      50751.9749584322      0      0
0.0000145985010058751      0.0000148005916218595      49375.4792244129      0      0
0.0000148005916218595      0.0000150054798276138      48036.3168258414      0      0
0.0000150054798276138      0.0000152132043508565      46733.4752075014      0      0
0.0000152132043508565      0.0000154238044554237      45465.9692767127      0      0
0.0000154238044554237      0.0000156373199486901      44232.8406584914      0      0
0.0000156373199486901      0.0000158537911890937      43033.1569709128      0      0
0.0000158537911890937      0.0000160732590937644      41866.0111201272      0      0
0.0000160732590937644      0.0000162957651462576      40730.5206144959      0      0
0.0000162957651462576      0.000016521351404396      39625.8268973303      0      0
0.000016521351404396      0.0000167500605082187      38551.0946977276      0      0
0.0000167500605082187      0.0000169819356880416      37505.5113990133      0      0
0.0000169819356880416      0.0000172170207726282      36488.2864243132      0      0
0.0000172170207726282      0.0000174553601974744      35498.6506387896      0      0
0.0000174553601974744      0.0000176969990132074      34535.8557680897      0      0
0.0000176969990132074      0.0000179419828941014      33599.1738325678      0      0
0.0000179419828941014      0.0000181903581467107      32687.8965968517      0      0
0.0000181903581467107      0.0000184421717186223      31801.3350343383      0      0
0.0000184421717186223      0.0000186974712073306      30938.8188062131      0      0
0.0000186974712073306      0.0000189563048692332      30099.6957545998      0      0
0.0000189563048692332      0.0000192187216287532      29283.3314094566      0      0
0.0000192187216287532      0.0000194847710875863      28489.1085088465      0      0
0.0000194847710875863      0.0000197545035340766      27716.4265322189      0      0
0.0000197545035340766      0.000020027969952722      26964.7012463496      0      0
0.000020027969952722      0.0000203052220338112      26233.3642635955      0      0
0.0000203052220338112      0.0000205863121831945      25521.8626121306      0      0
0.0000205863121831945      0.0000208712935321888      24829.6583178383      0      0
0.0000208712935321888      0.000021160219947621      24156.2279975428      0      0
0.000021160219947621      0.0000214531460420097      23501.0624632738      0      0
0.0000214531460420097      0.0000217501271838877      22863.6663372639      0      0
0.0000217501271838877      0.0000220512195082683      22243.5576773880      0      0
0.0000220512195082683      0.0000223564799272551      21640.2676127617      0      0
0.0000223564799272551      0.0000226659661408002      21053.3399892228      0      0
0.0000226659661408002      0.0000229797366476099      20482.3310244285      0      0
0.0000229797366476099      0.0000232978507562027      19926.8089723063      0      0
0.0000232978507562027      0.0000236203685961192      19386.3537966066      0      0
0.0000236203685961192      0.000023947351129288      18860.5568533084      0      0
0.000023947351129288      0.0000242788601615485      18349.0205816391      0      0
0.0000242788601615485      0.0000246149583543337      17851.3582034750      0      0
0.0000246149583543337      0.0000249557092365137      17367.1934308933      0      0
0.0000249557092365137      0.0000253011772164045      16896.1601816575      0      0
0.0000253011772164045      0.0000256514275939423      16437.9023024182      0      0
0.0000256514275939423      0.0000260065265730261      15992.0732994220      0      0
0.0000260065265730261      0.0000263665412740315      15558.3360765236      0      0
0.0000263665412740315      0.0000267315397464981      15136.3626803036      0      0
0.0000267315397464981      0.0000271015909819919      14725.8340520998      0      0
0.0000271015909819919      0.0000274767649271459      14326.4397867632      0      0
0.0000274767649271459      0.0000278571324968813      13937.8778979572      0      0
0.0000278571324968813      0.0000282427655878122      13559.8545898228      0      0
0.0000282427655878122      0.0000286337370918349      13192.0840348360      0      0
0.0000286337370918349      0.0000290301209099061      12834.2881576907      0      0
0.0000290301209099061      0.0000294319919660113      12486.1964250432      0      0
0.0000294319919660113      0.0000298394262213274      12147.5456409582      0      0
0.0000298394262213274      0.00003025250068858      11818.0797479044      0      0
0.00003025250068858      0.000030671293446601      11497.5496331463      0      0
0.000030671293446601      0.0000310958836550867      11185.7129403869      0      0
0.0000310958836550867      0.00003152635156956      10882.3338865202      0      0
0.00003152635156956      0.000031962778556541      10587.1830833527      0      0
0.000031962778556541      0.0000324052471089262      10300.0373641605      0      0
0.0000324052471089262      0.0000328538408615817      10020.6796149503      0      0
0.0000328538408615817      0.000033308644607151      9748.89861029759      0      0
0.000033308644607151      0.0000337697443120835      9484.48885363667      0      0
0.0000337697443120835      0.0000342372271328825      9227.25042188227      0      0
0.0000342372271328825      0.0000347111814325807      8976.98881426573      0      0
0.0000347111814325807      0.0000351916967974413      8733.51480527077      0      0
0.0000351916967974413      0.0000356788640538924      8496.64430155808      0      0
0.0000356788640538924      0.0000361727752856944      8266.19820277034      0      0
0.0000361727752856944      0.0000366735238513458      8042.00226611246      0      0
0.0000366735238513458      0.0000371812044017293      7823.88697460474      0      0
0.0000371812044017293      0.0000376959128980032      7611.68740890924      0      0
0.0000376959128980032      0.0000382177466297395      7405.24312263248      0      0
0.0000382177466297395      0.0000387468042333134      7204.39802101018      0      0
0.0000387468042333134      0.0000392831857105477      7009.00024288231      0      0
0.0000392831857105477      0.0000398269924476147      6818.90204586924      0      0
0.0000398269924476147      0.0000403783272342003      6633.95969466209      0      0
0.0000403783272342003      0.0000409372942829333      6454.03335234293      0      0
0.0000409372942829333      0.0000415039992490831      6278.98697465255      0      0
0.0000415039992490831      0.000042078549250531      6108.68820712597      0      0
0.000042078549250531      0.0000426610528880173      5943.00828501770      0      0
0.0000426610528880173      0.0000432516202656688      5781.82193594143      0      0
0.0000432516202656688      0.0000438503630118107      5625.00728515011      0      0
0.0000438503630118107      0.0000444573943000663      5472.44576338523      0      0
0.0000444573943000663      0.0000450728288707489      5324.02201722525      0      0
0.0000450728288707489      0.0000456967830525504      5179.62382186565      0      0
0.0000456967830525504      0.0000463293747845289      5039.14199626456      0      0
0.0000463293747845289      0.0000469707236384016      4902.47032058973      0      0
0.0000469707236384016      0.0000476209508411464      4769.50545590464      0      0
0.0000476209508411464      0.0000482801792979158      4640.14686603273      0      0
0.0000482801792979158      0.0000489485336152684      4514.29674154099      0      0
0.0000489485336152684      0.0000496261401247217      4391.85992578510      0      0
0.0000496261401247217      0.0000503131269066316      4272.74384296052      0      0
0.0000503131269066316      0.0000510096238144011      4156.85842810492      0      0
0.0000510096238144011      0.000051715762499026      4044.11605899903      0      0
0.000051715762499026      0.000052431676433979      3934.43148991459      0      0
0.000052431676433979      0.0000531575009404385      3827.72178715910      0      0
0.0000531575009404385      0.0000538933732128671      3723.90626636876      0      0
0.0000538933732128671      0.0000546394323449439      3622.90643150215      0      0
0.0000546394323449439      0.0000553958193558558      3524.64591548852      0      0
0.0000553958193558558      0.0000561626772169526      3429.05042248582      0      0
0.0000561626772169526      0.0000569401508787716      3336.04767170481      0      0
0.0000569401508787716      0.0000577283872984359      3245.56734275677      0      0
0.0000577283872984359      0.0000585275354674316      3157.54102248348      0      0
0.0000585275354674316      0.0000593377464397706      3071.90215322931      0      0
0.0000593377464397706      0.0000601591733605423      2988.58598251624      0      0
0.0000601591733605423      0.0000609919714948611      2907.52951408382      0      0
0.0000609919714948611      0.0000618362982572143      2828.67146025698      0      0
0.0000618362982572143      0.0000626923132412161      2751.95219560581      0      0
0.0000626923132412161      0.0000635601782497746      2677.31371186209      0      0
0.0000635601782497746      0.0000644400573256746      2604.69957405861      0      0
0.0000644400573256746      0.0000653321167825856      2534.05487785809      0      0
0.0000653321167825856      0.0000662365252364977      2465.32620803940      0      0
0.0000662365252364977      0.0000671534536375933      2398.46159810975      0      0
0.0000671534536375933      0.0000680830753025601      2333.41049101225      0      0
0.0000680830753025601      0.0000690255659473509      2270.12370089918      0      0
0.0000690255659473509      0.0000699811037203975      2208.55337594202      0      0
0.0000699811037203975      0.0000709498692362838      2148.65296215019      0      0
0.0000709498692362838      0.0000719320456098856      2090.37716817103      0      0
0.0000719320456098856      0.0000729278184909828      2033.68193104456      0      0
0.0000729278184909828      0.0000739373760993502      1978.52438288699      0      0
0.0000739373760993502      0.0000749609092603353      1924.86281847783      0      0
0.0000749609092603353      0.0000759986114409274      1872.65666372613      0      0
0.0000759986114409274      0.0000770506787863264      1821.86644499196      0      0
0.0000770506787863264      0.0000781173101570184      1772.45375923999      0      0
0.0000781173101570184      0.0000791987071663636      1724.38124500252      0      0
0.0000791987071663636      0.0000802950742187053      1677.61255413006      0      0
0.0000802950742187053      0.000081406618548006      1632.11232430810      0      0
0.000081406618548006      0.0000825335502570186      1587.84615231932      0      0
0.0000825335502570186      0.0000836760823569998      1544.78056803088      0      0
0.0000836760823569998      0.0000848344308079731      1502.88300908736      0      0
0.0000848344308079731      0.0000860088145595493      1462.12179628994      0      0
0.0000860088145595493      0.0000871994555923124      1422.46610964347      0      0
0.0000871994555923124      0.0000884065789597775      1383.88596505310      0      0
0.0000884065789597775      0.0000896304128309307      1346.35219165301      0      0
0.0000896304128309307      0.0000908711885333572      1309.83640974997      0      0
0.0000908711885333572      0.0000921291405969664      1274.31100936519      0      0
0.0000921291405969664      0.0000934045067983223      1239.74912935806      0      0
0.0000934045067983223      0.0000946975282055884      1206.12463711620      0      0
0.0000946975282055884      0.0000960084492240934      1173.41210879627      0      0
0.0000960084492240934      0.0000973375176425286      1141.58681010077      0      0
0.0000973375176425286      0.000098684984679785      1110.62467757612      0      0
0.000098684984679785      0.000100051105032438      1080.50230041806      0      0
0.000100051105032438      0.000101436136922889      1051.19690277045      0      0
0.000101436136922889      0.000102840342148178      1022.68632650424      0      0
0.000102840342148178      0.000104263986129461      994.949014463455      0      0
0.000104263986129461      0.000105707337962187      967.963994165567      0      0
0.000105707337962187      0.00010717067046696      941.710861944007      0      0
0.00010717067046696      0.000108654260241103      916.169767520720      0      0
0.000108654260241103      0.000110158387710945      891.321398997153      0      0
0.000110158387710945      0.000111683337184825      867.146968252318      0      0
0.000111683337184825      0.000113229396906833      843.628196736897      0      0
0.000113229396906833      0.00011479685911129      820.747301652622      0      0
0.00011479685911129      0.000116386020077991      798.486982506517      0      0
0.000116386020077991      0.000117997180188201      776.830408029806      0      0
0.000117997180188201      0.00011963064398144      755.761203451604      0      0
0.00011963064398144      0.00012128672021304      735.263438117779      0      0
0.00012128672021304      0.00012296572191251      715.321613445611      0      0
0.00012296572191251      0.000124667966442703      695.920651205143      0      0
0.000124667966442703      0.000126393775559803      677.045882118371      0      0
0.000126393775559803      0.000128143475474143      658.683034767644      0      0
0.000128143475474143      0.000129917396911867      640.818224804885      0      0
0.000129917396911867      0.000131715875177439      623.437944453492      0      0
0.000131715875177439      0.000133539250217029      606.529052294957      0      0
0.000133539250217029      0.00013538786668276      590.078763332496      0      0
0.00013538786668276      0.000137262073997862      574.074639324180      0      0
0.000137262073997862      0.000139162226422714      558.504579378240      0      0
0.000139162226422714      0.00014108868312181      543.356810803451      0      0
0.00014108868312181      0.000143041808231644      528.619880207678      0      0
0.000143041808231644      0.000145021970929542      514.282644837837      0      0
0.000145021970929542      0.00014702954550344      500.334264154739      0      0
0.00014702954550344      0.000149064911422635      486.764191636445      0      0
0.000149064911422635      0.00015112845340951      473.562166803919      0      0
0.00015112845340951      0.000153220561512254      460.718207462975      0      0
0.000153220561512254      0.000155341631178586      448.222602156630      0      0
0.000155341631178586      0.000157492063330508      436.065902822164      0      0
0.000157492063330508      0.000159672264440082      424.238917647340      0      0
0.000159672264440082      0.00016188264660626      412.732704120370      0      0
0.00016188264660626      0.000164123627632783      401.538562268394      0      0
0.000164123627632783      0.00016639563110715      390.648028079327      0      0
0.00016639563110715      0.000168699086480686      380.052867102133      0      0
0.000168699086480686      0.000171034429149716      369.745068220664      0      0
0.000171034429149716      0.00017340210053786      359.716837596372      0      0
0.00017340210053786      0.000175802548179476      349.960592775298      0      0
0.000175802548179476      0.000178236225804249      340.468956954902      0      0
0.000178236225804249      0.000180703593422953      331.234753406378      0      0
0.000180703593422953      0.000183205117414405      322.251000048255      0      0
0.000183205117414405      0.000185741270613619      313.510904167165      0      0
0.000185741270613619      0.000188312532401177      305.007857281804      0      0
0.000188312532401177      0.000190919388793845      296.735430146185      0      0
0.000190919388793845      0.000193562332536437      288.687367888414      0      0
0.000193562332536437      0.000196241863194957      280.857585281315      0      0
0.000196241863194957      0.000198958487251018      273.240162141326      0      0
0.000198958487251018      0.000201712718197586      265.829338852178      0      0
0.000201712718197586      0.000204505076636033      258.619512009994      0      0
0.000204505076636033      0.000207336090374545      251.605230186488      0      0
0.000207336090374545      0.000210206294527884      244.781189807086      0      0
0.000210206294527884      0.000213116231618538      238.142231140832      0      0
0.000213116231618538      0.000216066451679264      231.683334399062      0      0
0.000216066451679264      0.000219057512357059      225.399615939886      0      0
0.000219057512357059      0.000222089979018563      219.286324575613      0      0
0.000222089979018563      0.000225164424856924      213.338837980329      0      0
0.000225164424856924      0.000228281431000144      207.552659194902      0      0
0.000228281431000144      0.00023144158662092      201.923413226787      0      0
0.00023144158662092      0.000234645489048012      196.446843742043      0      0
0.000234645489048012      0.000237893743879147      191.118809847076      0      0
0.000237893743879147      0.000241186965095492      185.935282957660      0      0
0.000241186965095492      0.000244525775177701      180.892343752887      0      0
0.000244525775177701      0.000247910805223583      175.986179211718      0      0
0.000247910805223583      0.000251342695067386      171.213079729926      0      0
0.000251342695067386      0.000254822093400743      166.569436315214      0      0
0.000254822093400743      0.00025834965789528      162.051737858424      0      0
0.00025834965789528      0.000261926055326934      157.656568478747      0      0
0.000261926055326934      0.000265551961701985      153.380604940938      0      0
0.000265551961701985      0.00026922806238483      149.220614142583      0      0
0.00026922806238483      0.000272955052227537      145.173450669511      0      0
0.000272955052227537      0.000276733635701177      141.236054417520      0      0
0.000276733635701177      0.000280564527028988      137.405448278592      0      0
0.000280564527028988      0.000284448450321376      133.678735889872      0      0
0.000284448450321376      0.000288386139712781      130.053099443697      0      0
0.000288386139712781      0.000292378339500449      126.525797557021      0      0
0.000292378339500449      0.000296425804285111      123.094163198625      0      0
0.000296425804285111      0.000300529299113624      119.755601672545      0      0
0.000300529299113624      0.000304689599623573      116.507588656195      0      0
0.000304689599623573      0.000308907492189884      113.347668291702      0      0
0.000308907492189884      0.000313183774073464      110.273451328999      0      0
0.000313183774073464      0.000317519253571897      107.282613319294      0      0
0.000317519253571897      0.000321914750172228      104.372892857523      0      0
0.000321914750172228      0.000326371094705861      101.542089872483      0      0
0.000326371094705861      0.000330889129505603      98.7880639633281      0      0
0.000330889129505603      0.000335469708564879      96.1087327811945      0      0
0.000335469708564879      0.000340113697699154      93.5020704547110      0      0
0.000340113697699154      0.000344821974709588      90.9661060582164      0      0
0.000344821974709588      0.000349595429548956      88.4989221215214      0      0
0.000349595429548956      0.000354434964489868      86.0986531800884      0      0
0.000354434964489868      0.000359341494295315      83.7634843645335      0      0
0.000359341494295315      0.000364315946391572      81.4916500283844      0      0
0.000364315946391572      0.000369359261043507      79.2814324130555      0      0
0.000369359261043507      0.000374472391532301      77.1311603490323      0      0
0.000374472391532301      0.00037965630433564      75.0392079922819      0      0
0.00037965630433564      0.000384911979310397      73.0039935949345      0      0
0.000384911979310397      0.000390240409877844      71.0239783093073      0      0
0.000390240409877844      0.000395642603211426      69.0976650243642      0      0
0.000395642603211426      0.000401119580427133      67.2235972337347      0      0
0.000401119580427133      0.000406672376776519      65.4003579344331      0      0
0.000406672376776519      0.000412302041842373      63.6265685554474      0      0
0.000412302041842373      0.000418009639737117      61.9008879153867      0      0
0.000418009639737117      0.000423796249303941      60.2220112083997      0      0
0.000423796249303941      0.000429662964320725      58.5886690175963      0      0
0.000429662964320725      0.000435610893706785      56.9996263552282      0      0
0.000435610893706785      0.000441641161732474      55.4536817289012      0      0
0.000441641161732474      0.000447754908231697      53.9496662331134      0      0
0.000447754908231697      0.000453953288817359      52.4864426654334      0      0
0.000453953288817359      0.000460237475099795      51.0629046666494      0      0
0.000460237475099795      0.000466608654908228      49.6779758842383      0      0
0.000466608654908228      0.000473068032515292      48.3306091585248      0      0
0.000473068032515292      0.000479616828864662      47.0197857309117      0      0
0.000479616828864662      0.000486256281801832      45.7445144735861      0      0
0.000486256281801832      0.000492987646308097      44.5038311401167      0      0
0.000492987646308097      0.000499812194737762      43.2967976363766      0      0
0.000499812194737762      0.000506731217058643      42.1225013112403      0      0
0.000506731217058643      0.0005137460210959      40.9800542665180      0      0
0.0005137460210959      0.000520857932779231      39.8685926856063      0      0
0.000520857932779231      0.000528068296393506      38.7872761803472      0      0
0.000528068296393506      0.000535378474832857      37.7352871556014      0      0
0.000535378474832857      0.000542789849858294      36.7118301910557      0      0
0.000542789849858294      0.000550303822358882      35.7161314397972      0      0
0.000550303822358882      0.000557921812616533      34.7474380431991      0      0
0.000557921812616533      0.000565645260574473      33.8050175616761      0      0
0.000565645260574473      0.00057347562610941      32.8881574208793      0      0
0.00057347562610941      0.000581414389307485      31.9961643729103      0      0
0.000581414389307485      0.000589463050744029      31.1283639721498      0      0
0.000589463050744029      0.000597623131767208      30.2841000653009      0      0
0.000597623131767208      0.000605896174785581      29.4627342952657      0      0
0.000605896174785581      0.000614283743559644      28.6636456184754      0      0
0.000614283743559644      0.000622787423497414      27.8862298353134      0      0
0.000622787423497414      0.000631408821954096      27.1298991332729      0      0
0.000631408821954096      0.000640149568535908      26.3940816425057      0      0
0.000640149568535908      0.000649011315408104      25.6782210034251      0      0
0.000649011315408104      0.000657995737607266      24.9817759460367      0      0
0.000657995737607266      0.000667104533357915      24.3042198806777      0      0
0.000667104533357915      0.00067633942439351      23.6450404998572      0      0
0.00067633942439351      0.000685702156281888      23.0037393908950      0      0
0.000685702156281888      0.000695194498755206      22.3798316590658      0      0
0.000695194498755206      0.000704818246044455      21.7728455609659      0      0
0.000704818246044455      0.000714575217218609      21.1823221478219      0      0
0.000714575217218609      0.000724467256528451      20.6078149184756      0      0
0.000724467256528451      0.000734496233755185      20.0488894817788      0      0
0.000734496233755185      0.000744664044563847      19.5051232281458      0      0
0.000744664044563847      0.000754972610861632      18.9761050100136      0      0
0.000754972610861632      0.000765423881161163      18.4614348309689      0      0
0.000765423881161163      0.0007760198309488      17.9607235433064      0      0
0.0007760198309488      0.000786762463058045      17.4735925537900      0      0
0.000786762463058045      0.00079765380804811      16.9996735373944      0      0
0.00079765380804811      0.000808695924587738      16.5386081588102      0      0
0.000808695924587738      0.000819890899844323      16.0900478015034      0      0
0.000819890899844323      0.00083124084987843      15.6536533041219      0      0
0.00083124084987843      0.000842747920043766      15.2290947040524      0      0
0.000842747920043766      0.000854414285392693      14.8160509879321      0      0
0.000854414285392693      0.000866242151087355      14.4142098489265      0      0
0.000866242151087355      0.000878233752816494      14.0232674505915      0      0
0.000878233752816494      0.000890391357218039      13.6429281971389      0      0
0.000890391357218039      0.000902717262307538      13.2729045099333      0      0
0.000902717262307538      0.000915213797912533      12.9129166100511      0      0
0.000915213797912533      0.000927883326112938      12.5626923067361      0      0
0.000927883326112938      0.000940728241687513      12.2219667915935      0      0
0.000940728241687513      0.000953750972566528      11.8904824383652      0      0
0.000953750972566528      0.000966953980290686      11.5679886081359      0      0
0.000966953980290686      0.000980339760476396      11.2542414598224      0      0
0.000980339760476396      0.000993910843287497      10.9490037658022      0      0
0.000993910843287497      0.0010076697939135      10.6520447325440      0      0
0.0010076697939135      0.00102161921305448      10.3631398261014      0      0
0.00102161921305448      0.0010357617374126      10.0820706023407      0      0
0.0010357617374126      0.00105010004019057      9.80862454177279      0      0
0.00105010004019057      0.00106463683159689      9.54259488886514      0      0
0.00106463683159689      0.00107937485935813      9.28378049571138      0      0
0.00107937485935813      0.00109431690923832      9.03198566994131      0      0
0.00109431690923832      0.00110946580556549      8.78702002675581      0      0
0.00110946580556549      0.00112482441176555      8.54869834497477      0      0
0.00112482441176555      0.00114039563090349      8.31684042698938      0      0
0.00114039563090349      0.00115618240623217      8.09127096251273      0      0
0.00115618240623217      0.00117218772174859      7.87181939602586      0      0
0.00117218772174859      0.00118841460275796      7.65831979781882      0      0
0.00118841460275796      0.00120486611644553      7.45061073852943      0      0
0.00120486611644553      0.00122154537245635      7.24853516708483      0      0
0.00122154537245635      0.00123845552348304      7.05194029195341      0      0
0.00123845552348304      0.00125559976586171      6.86067746561750      0      0
0.00125559976586171      0.00127298134017614      6.67460207217936      0      0
0.00127298134017614      0.00129060353187029      6.49357341801553      0      0
0.00129060353187029      0.00130846967186935      6.31745462539688      0      0
0.00130846967186935      0.00132658313720929      6.14611252899384      0      0
0.00132658313720929      0.00134494735167523      5.97941757518866      0      0
0.00134494735167523      0.00136356578644858      5.81724372411854      0      0
0.00136356578644858      0.00138244196076317      5.65946835437548      0      0
0.00138244196076317      0.00140157944257044      5.50597217029093      0      0
0.00140157944257044      0.00142098184921384      5.35663911173504      0      0
0.00142098184921384      0.00144065284811262      5.21135626636232      0      0
0.00144065284811262      0.00146059615745496      5.07001378423742      0      0
0.00146059615745496      0.00148081554690089      4.93250479477638      0      0
0.00148081554690089      0.00150131483829471      4.79872532594062      0      0
0.00150131483829471      0.00152209790638749      4.66857422562257      0      0
0.00152209790638749      0.00154316867956938      4.54195308516344      0      0
0.00154316867956938      0.00156453114061223      4.41876616494540      0      0
0.00156453114061223      0.00158618932742236      4.29892032200180      0      0
0.00158618932742236      0.00160814733380381      4.18232493959072      0      0
0.00160814733380381      0.00163040931023216      4.06889185867877      0      0
0.00163040931023216      0.00165297946463904      3.95853531128298      0      0
0.00165297946463904      0.00167586206320748      3.85117185562075      0      0
0.00167586206320748      0.00169906143117836      3.74672031301863      0      0
0.00169906143117836      0.00172258195366789      3.64510170653221      0      0
0.00172258195366789      0.00174642807649655      3.54623920123080      0      0
0.00174642807649655      0.00177060430702936      3.45005804610172      0      0
0.00177060430702936      0.00179511521502795      3.35648551753024      0      0
0.00179511521502795      0.00181996543351421      3.26545086431247      0      0
0.00181996543351421      0.00184515965964614      3.17688525415961      0      0
0.00184515965964614      0.00187070265560561      3.09072172165309      0      0
0.00187070265560561      0.00189659924949857      3.00689511761132      0      0
0.00189659924949857      0.00192285433626758      2.92534205982966      0      0
0.00192285433626758      0.00194947287861711      2.84600088515647      0      0
0.00194947287861711      0.00197645990795156      2.76881160286891      0      0
0.00197645990795156      0.00200382052532629      2.69371584931333      0      0
0.00200382052532629      0.00203155990241182      2.62065684377586      0      0
0.00203155990241182      0.00205968328247135      2.54957934554989      0      0
0.00205968328247135      0.00208819598135186      2.48042961216799      0      0
0.00208819598135186      0.00211710338848892      2.41315535876665      0      0
0.00211710338848892      0.00214641096792534      2.34770571855310      0      0
0.00214641096792534      0.00217612425934403      2.28403120434440      0      0
0.00217612425934403      0.00220624887911509      2.22208367114965      0      0
0.00220624887911509      0.00223679052135739      2.16181627976701      0      0
0.00223679052135739      0.00226775495901488      2.10318346136810      0      0
0.00226775495901488      0.00229914804494778      2.04614088304291      0      0
0.00229914804494778      0.00233097571303889      1.99064541427918      0      0
0.00233097571303889      0.00236324397931521      1.93665509435099      0      0
0.00236324397931521      0.00239595894308506      1.88412910059179      0      0
0.00239595894308506      0.00242912678809096      1.83302771752790      0      0
0.00242912678809096      0.00246275378367852      1.78331230684926      0      0
0.00246275378367852      0.00249684628598141      1.73494527819457      0      0
0.00249684628598141      0.00253141073912281      1.68789006072878      0      0
0.00253141073912281      0.0025664536764335      1.64211107549155      0      0
0.0025664536764335      0.00260198172168671      1.59757370849554      0      0
0.00260198172168671      0.00263800159035023      1.55424428455444      0      0
0.00263800159035023      0.00267452009085567      1.51209004182079      0      0
0.00267452009085567      0.00271154412588544      1.47107910701437      0      0
0.00271154412588544      0.00274908069367747      1.43118047132253      0      0
0.00274908069367747      0.00278713688934801      1.39236396695400      0      0
0.00278713688934801      0.00282571990623272      1.35460024432876      0      0
0.00282571990623272      0.00286483703724639      1.31786074988650      0      0
0.00286483703724639      0.00290449567626138      1.28211770449692      0      0
0.00290449567626138      0.00294470331950526      1.24734408245569      0      0
0.00294470331950526      0.0029854675669777      1.21351359104996      0      0
0.0029854675669777      0.00302679612388701      1.18060065067821      0      0
0.00302679612388701      0.0030686968021066      1.14858037550919      0      0
0.0030686968021066      0.00311117752165154      1.11742855466551      0      0
0.00311117752165154      0.0031542463121756      1.08712163391749      0      0
0.0031542463121756      0.00319791131448903      1.05763669787361      0      0
0.00319791131448903      0.00324218078209728      1.02895145265389      0      0
0.00324218078209728      0.0032870630827611      1.00104420903324      0      0
0.0032870630827611      0.00333256670007821      0.973893866042033      0      0
0.00333256670007821      0.00337870023508683      0.947479895011424      0      0
0.00337870023508683      0.00342547240789146      0.921782324051385      0      0
0.00342547240789146      0.00347289205931113      0.896781722949755      0      0
0.00347289205931113      0.00352096815255051      0.872459188480845      0      0
0.00352096815255051      0.00356970977489406      0.848796330112503      0      0
0.00356970977489406      0.00361912613942378      0.825775256100829      0      0
0.00361912613942378      0.0036692265867606      0.803378559962040      0      0
0.0036692265867606      0.00372002058682995      0.781589307311236      0      0
0.00372002058682995      0.00377151774065175      0.760391023058124      0      0
0.00377151774065175      0.00382372778215516      0.739767678950032      0      0
0.00382372778215516      0.00387666058001854      0.719703681452764      0      0
0.00387666058001854      0.00393032613953476      0.700183859960167      0      0
0.00393032613953476      0.0039847346045024      0.681193455323466      0      0
0.0039847346045024      0.00403989625914312      0.662718108691715      0      0
0.00403989625914312      0.00409582153004557      0.644743850654914      0      0
0.00409582153004557      0.00415252098813623      0.627257090681581      0      0
0.00415252098813623      0.00421000535067748      0.610244606842813      0      0
0.00421000535067748      0.0042682854832934      0.593693535815033      0      0
0.0042682854832934      0.00432737240202355      0.577591363153897      0      0
0.00432737240202355      0.00438727727540519      0.561925913831988      0      0
0.00438727727540519      0.00444801142658443      0.546685343033139      0      0
0.00444801142658443      0.00450958633545639      0.531858127196447      0      0
0.00450958633545639      0.00457201364083525      0.517433055303176      0      0
0.00457201364083525      0.00463530514265407      0.503399220399991      0      0
0.00463530514265407      0.00469947280419532      0.489746011352088      0      0
0.00469947280419532      0.00476452875435209      0.476463104820001      0      0
0.00476452875435209      0.0048304852899207      0.463540457454014      0      0
0.0048304852899207      0.00489735487792503      0.450968298300273      0      0
0.00489735487792503      0.00496515015797302      0.438737121412864      0      0
0.00496515015797302      0.00503388394464577      0.426837678666264      0      0
0.00503388394464577      0.00510356922991978      0.415260972762731      0      0
0.00510356922991978      0.00517421918562266      0.403998250429352      0      0
0.00517421918562266      0.00524584716592283      0.393040995799597      0      0
0.00524584716592283      0.00531846670985373      0.382380923974381      0      0
0.00531846670985373      0.00539209154387294      0.372009974757761      0      0
0.00539209154387294      0.00546673558445676      0.361920306562532      0      0
0.00546673558445676      0.00554241294073067      0.352104290481125      0      0
0.00554241294073067      0.00561913791713623      0.342554504517300      0      0
0.00561913791713623      0.00569692501613484      0.333263727974298      0      0
0.00569692501613484      0.00577578894094906      0.324224935995190      0      0
0.00577578894094906      0.00585574459834172      0.315431294251314      0      0
0.00585574459834172      0.00593680710143364      0.306876153774755      0      0
0.00593680710143364      0.00601899177256026      0.298553045930997      0      0
0.00601899177256026      0.00610231414616781      0.290455677527914      0      0
0.00610231414616781      0.0061867899717497      0.282577926057419      0      0
0.0061867899717497      0.0062724352168234      0.274913835066170      0      0
0.0062724352168234      0.00635926606994866      0.267457609651831      0      0
0.00635926606994866      0.00644729894378739      0.260203612081485      0      0
0.00644729894378739      0.00653655047820597      0.253146357528880      0      0
0.00653655047820597      0.00662703754342055      0.246280509927295      0      0
0.00662703754342055      0.00671877724318579      0.239600877934880      0      0
0.00671877724318579      0.00681178691802782      0.233102411009427      0      0
0.00681178691802782      0.00690608414852187      0.226780195589601      0      0
0.00690608414852187      0.00700168675861542      0.220629451379743      0      0
0.00700168675861542      0.00709861281899715      0.214645527735434      0      0
0.00709861281899715      0.00719688065051277      0.208823900147096      0      0
0.00719688065051277      0.00729650882762788      0.203160166818959      0      0
0.00729650882762788      0.00739751618193895      0.197650045340814      0      0
0.00739751618193895      0.00749992180573285      0.192289369450041      0      0
0.00749992180573285      0.00760374505559565      0.187074085881449      0      0
0.00760374505559565      0.00770900555607137      0.182000251302557      0      0
0.00770900555607137      0.00781572320337137      0.177064029332002      0      0
0.00781572320337137      0.00792391816913513      0.172261687638805      0      0
0.00792391816913513      0.00803361090424307      0.167589595120318      0      0
0.00803361090424307      0.00814482214268214      0.163044219156708      0      0
0.00814482214268214      0.00825757290546495      0.158622122939900      0      0
0.00825757290546495      0.00837188450460311      0.154319962874978      0      0
0.00837188450460311      0.0084877785471356      0.150134486052047      0      0
0.0084877785471356      0.00860527693921294      0.146062527786679      0      0
0.00860527693921294      0.00872440189023784      0.142101009227059      0      0
0.00872440189023784      0.0088451759170632      0.138246935026031      0      0
0.0088451759170632      0.00896762184824822      0.134497391076284      0      0
0.00896762184824822      0.00909176282837339      0.130849542306964      0      0
0.00909176282837339      0.00921762232241531      0.127300630540046      0      0
0.00921762232241531      0.009345224120182      0.123847972404846      0      0
0.009345224120182      0.00947459234080956      0.120488957309094      0      0
0.00947459234080956      0.00960575143732124      0.117221045465040      0      0
0.00960575143732124      0.0097387262012494      0.114041765969090      0      0
0.0097387262012494      0.00987354176732169      0.110948714933528      0      0
0.00987354176732169      0.0100102236182119      0.107939553668914      0      0
0.0100102236182119      0.0101487975893568      0.105012006915775      0      0
0.0101487975893568      0.0102892898738392      0.102163861124253      0      0
0.0102892898738392      0.0104317270273393      0.0993929627804194      0      0
0.0104317270273393      0.0105761359731542      0.0966972167779794      0      0
0.0105761359731542      0.0107225440072866      0.0940745848341377      0      0
0.0107225440072866      0.0108709788036044      0.0915230839484325      0      0
0.0108709788036044      0.0110214684190717      0.0890407849033663      0      0
0.0110214684190717      0.0111740412990521      0.0866258108057042      0      0
0.0111740412990521      0.0113287262826851      0.0842763356673342      0      0
0.0113287262826851      0.0114855526083377      0.0819905830246179      0      0
0.0114855526083377      0.0116445499191305      0.0797668245951874      0      0
0.0116445499191305      0.0118057482685412      0.0776033789711716      0      0
0.0118057482685412      0.0119691781260852      0.0754986103478659      0      0
0.0119691781260852      0.0121348703830748      0.0734509272868827      0      0
0.0121348703830748      0.0123028563584581      0.0714587815128470      0      0
0.0123028563584581      0.0124731678047393      0.0695206667427290      0      0
0.0124731678047393      0.0126458369139802      0.0676351175469272      0      0
0.0126458369139802      0.0128208963238851      0.0658007082412409      0      0
0.0128208963238851      0.0129983791239701      0.0640160518088951      0      0
0.0129983791239701      0.0131783188618175      0.0622797988518021      0      0
0.0131783188618175      0.0133607495494169      0.0605906365702667      0      0
0.0133607495494169      0.0135457056695945      0.0589472877703647      0      0
0.0135457056695945      0.0137332221825303      0.0573485098982418      0      0
0.0137332221825303      0.0139233345323668      0.0557930941006062      0      0
0.0139233345323668      0.0141160786539086      0.0542798643107007      0      0
0.0141160786539086      0.0143114909794141      0.0528076763590661      0      0
0.0143114909794141      0.0145096084454827      0.0513754171084226      0      0
0.0145096084454827      0.0147104685000363      0.0499820036120142      0      0
0.0147104685000363      0.0149141091093971      0.0486263822947810      0      0
0.0149141091093971      0.0151205687654648      0.0473075281567397      0      0
0.0151205687654648      0.0153298864929916      0.0460244439979702      0      0
0.0153298864929916      0.0155421018569589      0.0447761596646217      0      0
0.0155421018569589      0.015757254970056      0.0435617313153689      0      0
0.015757254970056      0.0159753865002618      0.0423802407077631      0      0
0.0159753865002618      0.0161965376785319      0.0412307945039396      0      0
0.0161965376785319      0.0164207503065923      0.0401125235951550      0      0
0.0164207503065923      0.0166480667648403      0.0390245824446446      0      0
0.0166480667648403      0.0168785300203555      0.0379661484483029      0      0
0.0168785300203555      0.0171121836350213      0.0369364213127037      0      0
0.0171121836350213      0.0173490717737588      0.0359346224499899      0      0
0.0173490717737588      0.017589239212875      0.0349599943891742      0      0
0.017589239212875      0.0178327313485262      0.0340118002034073      0      0
0.0178327313485262      0.0180795942052988      0.0330893229527798      0      0
0.0180795942052988      0.0183298744449088      0.0321918651422359      0      0
0.0183298744449088      0.0185836193750216      0.0313187481941896      0      0
0.0185836193750216      0.0188408769581945      0.0304693119354454      0      0
0.0188408769581945      0.0191016958209418      0.0296429140980336      0      0
0.0191016958209418      0.0193661252629267      0.0288389298335850      0      0
0.0193661252629267      0.0196342152662799      0.0280567512408759      0      0
0.0196342152662799      0.0199060165050465      0.0272957869061875      0      0
0.0199060165050465      0.0201815803547652      0.0265554614561318      0      0
0.0201815803547652      0.0204609589021785      0.0258352151226052      0      0
0.0204609589021785      0.0207442049550786      0.0251345033195419      0      0
0.0207442049550786      0.0210313720522889      0.0244527962311467      0      0
0.0210313720522889      0.0213225144737837      0.0237895784112951      0      0
0.0213225144737837      0.0216176872509482      0.0231443483937992      0      0
0.0216176872509482      0.0219169461769806      0.0225166183132435      0      0
0.0219169461769806      0.0222203478174381      0.0219059135361047      0      0
0.0222203478174381      0.0225279495209286      0.0213117723018763      0      0
0.0225279495209286      0.0228398094299506      0.0207337453739259      0      0
0.0228398094299506      0.0231559864918837      0.0201713956998231      0      0
0.0231559864918837      0.0234765404701303      0.0196242980808792      0      0
0.0234765404701303      0.0238015319554124      0.0190920388506498      0      0
0.0238015319554124      0.0241310223772239      0.0185742155621571      0      0
0.0241310223772239      0.0244650740154424      0.0180704366835956      0      0
0.0244650740154424      0.0248037500121009      0.0175803213022905      0      0
0.0248037500121009      0.025147114383323      0.0171034988366852      0      0
0.025147114383323      0.0254952320314234      0.0166396087561413      0      0
0.0254952320314234      0.025848168757175      0.0161883003083366      0      0
0.025848168757175      0.0262059912722472      0.0157492322540582      0      0
0.0262059912722472      0.0265687672118152      0.0153220726091874      0      0
0.0265687672118152      0.0269365651473444      0.0149064983936830      0      0
0.0269365651473444      0.0273094545995519      0.0145021953873727      0      0
0.0273094545995519      0.0276875060515468      0.0141088578923678      0      0
0.0276875060515468      0.0280707909621536      0.0137261885019213      0      0
0.0280707909621536      0.0284593817794181      0.0133538978755563      0      0
0.0284593817794181      0.0288533519543027      0.0129917045202915      0      0
0.0288533519543027      0.0292527759545692      0.0126393345778022      0      0
0.0292527759545692      0.0296577292788545      0.0122965216173525      0      0
0.0296577292788545      0.0300682884709421      0.0119630064343442      0      0
0.0300682884709421      0.0304845311342295      0.0116385368543297      0      0
0.0304845311342295      0.0309065359463971      0.0113228675423396      0      0
0.0309065359463971      0.0313343826742795      0.0110157598173831      0      0
0.0313343826742795      0.0317681521889432      0.0107169814719778      0      0
0.0317681521889432      0.0322079264809726      0.0104263065965758      0      0
0.0322079264809726      0.0326537886759678      0.0101435154087506      0      0
0.0326537886759678      0.033105823050257      0.00986839408701743      0      0
0.033105823050257      0.033564115046826      0.00960073460916058      0      0
0.033564115046826      0.0340287512914689      0.00934033459494533      0      0
0.0340287512914689      0.0344998196091616      0.00908699715309621      0      0
0.0344998196091616      0.0349774090406628      0.00884053073242530      0      0
0.0349774090406628      0.0354616098593442      0.00860074897699835      0      0
0.0354616098593442      0.0359525135882537      0.00836747058522901      0      0
0.0359525135882537      0.0364502130174152      0.00814051917279473      0      0
0.0364502130174152      0.0369548022213675      0.00791972313927066      0      0
0.0369548022213675      0.0374663765769464      0.00770491553838072      0      0
0.0374663765769464      0.0379850327813123      0.00749593395176772      0      0
0.0379850327813123      0.0385108688702281      0.00729262036618704      0      0
0.0385108688702281      0.0390439842365898      0.00709482105403113      0      0
0.0390439842365898      0.0395844796492134      0.00690238645709439      0      0
0.0395844796492134      0.0401324572718825      0.00671517107349059      0      0
0.0401324572718825      0.0406880206826587      0.00653303334763733      0      0
0.0406880206826587      0.0412512748934598      0.00635583556322429      0      0
0.0412512748934598      0.0418223263699098      0.00618344373908448      0      0
0.0418223263699098      0.0424012830514618      0.00601572752788959      0      0
0.0424012830514618      0.0429882543718015      0.00585256011759298      0      0
0.0429882543718015      0.0435833512795317      0.00569381813554570      0      0
0.0435833512795317      0.0441866862591436      0.00553938155521313      0      0
0.0441866862591436      0.0447983733522791      0.00538913360542155      0      0
0.0447983733522791      0.0454185281792862      0.00524296068206625      0      0
0.0454185281792862      0.0460472679610735      0.00510075226221422      0      0
0.0460472679610735      0.0466847115412677      0.00496240082053652      0      0
0.0466847115412677      0.0473309794086762      0.00482780174800727      0      0
0.0473309794086762      0.047986193720063      0.00469685327280759      0      0
0.047986193720063      0.0486504783232378      0.00456945638337484      0      0
0.0486504783232378      0.0493239587804657      0.00444551475353892      0      0
0.0493239587804657      0.0500067623922011      0.00432493466968896      0      0
0.0500067623922011      0.0506990182211494      0.00420762495991549      0      0
0.0506990182211494      0.0514008571166629      0.00409349692507434      0      0
0.0514008571166629      0.0521124117394733      0.00398246427172028      0      0
0.0521124117394733      0.0528338165867671      0.00387444304685957      0      0
0.0528338165867671      0.0535652080176086      0.00376935157447224      0      0
0.0535652080176086      0.0543067242787134      0.00366711039375594      0      0
0.0543067242787134      0.0550585055305805      0.00356764219904475      0      0
0.0550585055305805      0.0558206938739848      0.00347087178135755      0      0
0.0558206938739848      0.0565934333768373      0.00337672597153170      0      0
0.0565934333768373      0.0573768701014157      0.00328513358489900      0      0
0.0573768701014157      0.0581711521319738      0.00319602536746225      0      0
0.0581711521319738      0.0589764296027321      0.00310933394353150      0      0
0.0589764296027321      0.0597928547262553      0.00302499376478057      0      0
0.0597928547262553      0.0606205818222245      0.00294294106068529      0      0
0.0606205818222245      0.0614597673466051      0.00286311379030585      0      0
0.0614597673466051      0.0623105699212211      0.00278545159537703      0      0
0.0623105699212211      0.0631731503637371      0.00270989575467061      0      0
0.0631731503637371      0.0640476717180559      0.00263638913959566      0      0
0.0640476717180559      0.064934299285137      0.00256487617100295      0      0
0.064934299285137      0.065833200654241      0.00249530277716098      0      0
0.065833200654241      0.0667445457346082      0.00242761635287175      0      0
0.0667445457346082      0.0676685067875737      0.00236176571969539      0      0
0.0676685067875737      0.0686052584591283      0.00229770108725359      0      0
0.0686052584591283      0.0695549778129301      0.00223537401558256      0      0
0.0695549778129301      0.0705178443637725      0.00217473737850705      0      0
0.0705178443637725      0.071494040111516      0.00211574532800771      0      0
0.071494040111516      0.0724837495754901      0.00205835325955494      0      0
0.0724837495754901      0.07348715982937      0.00200251777838290      0      0
0.07348715982937      0.0745044605365374      0.00194819666667826      0      0
0.0745044605365374      0.0755358439859309      0.00189534885165884      0      0
0.0755358439859309      0.0765815051283916      0.00184393437451807      0      0
0.0765815051283916      0.0776416416135129      0.00179391436021166      0      0
0.0776416416135129      0.0787164538269999      0.00174525098806378      0      0
0.0787164538269999      0.0798061449285455      0.00169790746317043      0      0
0.0798061449285455      0.0809109208902321      0.00165184798857839      0      0
0.0809109208902321      0.0820309905354643      0.00160703773821881      0      0
0.0820309905354643      0.0831665655784396      0.00156344283057477      0      0
0.0831665655784396      0.0843178606641673      0.00152103030306317      0      0
0.0843178606641673      0.0854850934090396      0.00147976808711128      0      0
0.0854850934090396      0.0866684844419658      0.00143962498390941      0      0
0.0866684844419658      0.087868257446075      0.00140057064082113      0      0
0.087868257446075      0.0890846392009967      0.00136257552843329      0      0
0.0890846392009967      0.0903178596257262      0.00132561091822853      0      0
0.0903178596257262      0.0915681518220832      0.00128964886086332      0      0
0.0915681518220832      0.0928357521187732      0.00125466216503518      0      0
0.0928357521187732      0.0941209001160578      0.00122062437692301      0      0
0.0941209001160578      0.0954238387310435      0.00118750976018506      0      0
0.0954238387310435      0.0967448142435972      0.00115529327649947      0      0
0.0967448142435972      0.0980840763428988      0.00112395056663241      0      0
0.0980840763428988      0.0994418781746361      0.00109345793201989      0      0
0.0994418781746361      0.100818476388855      0.00106379231684897      0      0
0.100818476388855      0.10221413118847      0.00103493129062501      0      0
0.10221413118847      0.103629106378448      0.00100685303121174      0      0
0.103629106378448      0.105063669415674      0.000979536308331296      0      0
0.105063669415674      0.106518091459502      0.000952960467511759      0      0
0.106518091459502      0.107992647423013      0.000927105414470099      0      0
0.107992647423013      0.109487616024976      0.000901951599918655      0      0
0.109487616024976      0.111003279842531      0.000877480004783703      0      0
0.111003279842531      0.112539925364605      0.000853672125824926      0      0
0.112539925364605      0.114097843046059      0.000830509961644901      0      0
0.114097843046059      0.115677327362591      0.000807975999078050      0      0
0.115677327362591      0.117278676866402      0.000786053199948732      0      0
0.117278676866402      0.118902194242619      0.000764724988188488      0      0
0.118902194242619      0.120548186366517      0.000743975237302693      0      0
0.120548186366517      0.122216964361519      0.000723788258177128      0      0
0.122216964361519      0.123908843658004      0.000704148787215259      0      0
0.123908843658004      0.125624144052934      0.000685041974797267      0      0
0.125624144052934      0.127363189770296      0.000666453374052070      0      0
0.127363189770296      0.12912630952239      0.000648368929933886      0      0
0.12912630952239      0.130913836571959      0.000630774968595044      0      0
0.130913836571959      0.132726108795187      0.000613658187047034      0      0
0.132726108795187      0.134563468745557      0.000597005643101960      0      0
0.134563468745557      0.136426263718606      0.000580804745586796      0      0
0.136426263718606      0.138314845817565      0.000565043244823057      0      0
0.138314845817565      0.140229572019921      0.000549709223364667      0      0
0.140229572019921      0.142170804244882      0.000534791086987036      0      0
0.142170804244882      0.144138909421796      0.000520277555920522      0      0
0.144138909421796      0.146134259559502      0.000506157656321668      0      0
0.146134259559502      0.148157231816648      0.000492420711975731      0      0
0.148157231816648      0.150208208572982      0.000479056336224274      0      0
0.150208208572982      0.152287577501628      0.000466054424111673      0      0
0.152287577501628      0.154395731642364      0.000453405144744636      0      0
0.154395731642364      0.156533069475914      0.000441098933858931      0      0
0.156533069475914      0.158699994999266      0.000429126486587728      0      0
0.158699994999266      0.16089691780204      0.000417478750426053      0      0
0.16089691780204      0.163124253143903      0.000406146918386074      0      0
0.163124253143903      0.165382422033063      0.000395122422338013      0      0
0.165382422033063      0.16767185130585      0.000384396926531658      0      0
0.16767185130585      0.16999297370739      0.000373962321293585      0      0
0.16999297370739      0.172346227973408      0.000363810716895311      0      0
0.172346227973408      0.174732058913154      0.000353934437587751      0      0
0.174732058913154      0.177150917493482      0.000344326015797467      0      0
0.177150917493482      0.179603260924088      0.000334978186480309      0      0
0.179603260924088      0.182089552743936      0.000325883881628203      0      0
0.182089552743936      0.184610262908873      0.000317036224924904      0      0
0.184610262908873      0.187165867880458      0.000308428526546696      0      0
0.187165867880458      0.189756850716024      0.000300054278104088      0      0
0.189756850716024      0.192383701159985      0.000291907147720704      0      0
0.192383701159985      0.195046915736409      0.000283980975245624      0      0
0.195046915736409      0.197746997842864      0.000276269767595566      0      0
0.197746997842864      0.200484457845576      0.000268767694223390      0      0
0.200484457845576      0.203259813175894      0.000261469082709487      0      0
0.203259813175894      0.206073588428097      0.000254368414472733      0      0
0.206073588428097      0.208926315458549      0.000247460320597750      0      0
0.208926315458549      0.211818533486235      0.000240739577775332      0      0
0.211818533486235      0.214750789194674      0.000234201104352959      0      0
0.214750789194674      0.217723636835266      0.000227839956492405      0      0
0.217723636835266      0.220737638332042      0.000221651324431559      0      0
0.220737638332042      0.22379336338789      0.000215630528847601      0      0
0.22379336338789      0.226891389592229      0.000209773017318804      0      0
0.226891389592229      0.230032302530194      0.000204074360882283      0      0
0.230032302530194      0.233216695893316      0.000198530250685079      0      0
0.233216695893316      0.236445171591743      0.000193136494726049      0      0
0.236445171591743      0.239718339868012      0.000187889014686113      0      0
0.239718339868012      0.243036819412397      0.000182783842844431      0      0
0.243036819412397      0.246401237479853      0.000177817119078204      0      0
0.246401237479853      0.249812230008578      0.000172985087943818      0      0
0.249812230008578      0.253270441740218      0.000168284095837124      0      0
0.253270441740218      0.256776526341734      0.000163710588230708      0      0
0.256776526341734      0.260331146528961      0.000159261106986058      0      0
0.260331146528961      0.263934974191869      0.000154932287738604      0      0
0.263934974191869      0.267588690521566      0.000150720857353632      0      0
0.267588690521566      0.271292986139054      0.000146623631451176      0      0
0.271292986139054      0.275048561225772      0.000142637511997990      0      0
0.275048561225772      0.27885612565594      0.000138759484964790      0      0
0.27885612565594      0.282716399130741      0.000134986618046993      0      0
0.282716399130741      0.286630111314356      0.000131316058447223      0      0
0.286630111314356      0.290598001971889      0.000127745030717913      0      0
0.290598001971889      0.294620821109189      0.000124270834662358      0      0
0.294620821109189      0.298699329114623      0.000120890843292642      0      0
0.298699329114623      0.302834296902796      0.000117602500842890      0      0
0.302834296902796      0.307026506060274      0.000114403320836331      0      0
0.307026506060274      0.311276748993318      0.000111290884204718      0      0
0.311276748993318      0.315585829077662      0.000108262837458681      0      0
0.315585829077662      0.319954560810364      0.000105316890907614      0      0
0.319954560810364      0.324383769963767      0.000102450816927759      0      0
0.324383769963767      0.32887429374158      0.0000996624482771733      0      0
0.32887429374158      0.33342698093713      0.0000969496764562855      0      0
0.33342698093713      0.338042692093795      0.0000943104501128205      0      0
0.338042692093795      0.342722299667666      0.0000917427734898623      0      0
0.342722299667666      0.347466688192458      0.0000892447049158851      0      0
0.347466688192458      0.352276754446699      0.0000868143553356022      0      0
0.352276754446699      0.357153407623246      0.0000844498868805156      0      0
0.357153407623246      0.362097569501131      0.0000821495114780775      0      0
0.362097569501131      0.367110174619799      0.0000799114894984038      0      0
0.367110174619799      0.372192170455755      0.0000777341284375075      0      0
0.372192170455755      0.37734451760165      0.0000756157816360464      0      0
0.37734451760165      0.382568189947856      0.0000735548470326038      0      0
0.382568189947856      0.387864174866547      0.0000715497659505494      0      0
0.387864174866547      0.393233473398329      0.0000695990219175472      0      0
0.393233473398329      0.398677100441459      0.0000677011395168036      0      0
0.398677100441459      0.40419608494368      0.0000658546832691701      0      0
0.40419608494368      0.409791470096709      0.0000640582565452360      0      0
0.409791470096709      0.41546431353342      0.0000623105005065677      0      0
0.41546431353342      0.421215687527758      0.0000606100930752704      0      0
0.421215687527758      0.427046679197417      0.0000589557479310667      0      0
0.427046679197417      0.43295839070933      0.0000573462135351041      0      0
0.43295839070933      0.438951939487993      0.0000557802721797206      0      0
0.438951939487993      0.445028458426682      0.0000542567390634116      0      0
0.445028458426682      0.451189096101594      0.0000527744613902580      0      0
0.451189096101594      0.457435016988945      0.0000513323174930867      0      0
0.457435016988945      0.463767401685081      0.0000499292159796463      0      0
0.463767401685081      0.470187447129631      0.0000485640949010931      0      0
0.470187447129631      0.476696366831751      0.0000472359209420892      0      0
0.476696366831751      0.483295391099501      0.0000459436886318223      0      0
0.483295391099501      0.489985767272398      0.0000446864195752617      0      0
0.489985767272398      0.496768759957182      0.0000434631617039684      0      0
0.496768759957182      0.503645651266856      0.0000422729885457743      0      0
0.503645651266856      0.510617741063022      0.0000411149985126482      0      0
0.510617741063022      0.517686347201588      0.0000399883142060533      0      0
0.517686347201588      0.524852805781861      0.0000388920817390971      0      0
0.524852805781861      0.532118471399099      0.0000378254700747540      0      0
0.532118471399099      0.539484717400551      0.0000367876703794250      0      0
0.539484717400551      0.546952936145049      0.0000357778953910686      0      0
0.546952936145049      0.554524539266187      0.0000347953788011044      0      0
0.554524539266187      0.56220095793915      0.0000338393746492448      0      0
0.56220095793915      0.569983643151229      0.0000329091567303558      0      0
0.569983643151229      0.577874065976087      0.0000320040180123768      0      0
0.577874065976087      0.585873717851818      0.0000311232700642444      0      0
0.585873717851818      0.59398411086286      0.0000302662424926558      0      0
0.59398411086286      0.602206778025804      0.0000294322823863747      0      0
0.602206778025804      0.610543273579166      0.0000286207537666154      0      0
0.610543273579166      0.618995173277162      0.0000278310370418370      0      0
0.618995173277162      0.62756407468756      0.0000270625284650180      0      0
0.62756407468756      0.636251597493652      0.0000263146395911626      0      0
0.636251597493652      0.645059383800396      0.0000255867967323817      0      0
0.645059383800396      0.653989098444817      0.0000248784404073820      0      0
0.653989098444817      0.663042429310678      0.0000241890247815433      0      0
0.663042429310678      0.672221087647534      0.0000235180170929340      0      0
0.672221087647534      0.681526808394186      0.0000228648970585446      0      0
0.681526808394186      0.690961350506615      0.0000222291562536323      0      0
0.690961350506615      0.70052649729046      0.0000216102974552547      0      0
0.70052649729046      0.710224056738094      0.0000210078339386872      0      0
0.710224056738094      0.720055861870372      0.0000204212887122327      0      0
0.720055861870372      0.730023771083106      0.0000198501936716648      0      0
0.730023771083106      0.740129668498331      0.0000192940886497324      0      0
0.740129668498331      0.750375464320448      0.0000187525203281639      0      0
0.750375464320448      0.76076309519728      0.0000182250409684658      0      0
0.76076309519728      0.771294524586143      0.0000177112069020591      0      0
0.771294524586143      0.781971743124969      0.0000172105766976662      0      0
0.781971743124969      0.792796769008581      0.0000167227088908005      0      0
0.792796769008581      0.803771648370161      0.0000162471591109669      0      0
0.803771648370161      0.814898455668016      0.0000157834763673018      0      0
0.814898455668016      0.826179294077686      0.0000153311981367916      0      0
0.826179294077686      0.837616295889483      0.0000148898437128627      0      0
0.837616295889483      0.849211622911536      0.0000144589049652929      0      0
0.849211622911536      0.860967466878409      0.0000140378331397250      0      0
0.860967466878409      0.872886049865385      0.0000136260193993190      0      0
0.872886049865385      0.884969624708479      0.0000132227650951189      0      0
0.884969624708479      0.897220475430265      0.0000128272343954332      0      0
0.897220475430265      0.909640917671599      0.0000124383749020146      0      0
0.909640917671599      0.922233299129318      0.0000120547760651888      0      0
0.922233299129318      0.935      0.0000116743957278518      0      0
# END HISTO1D SudakovqqbarExpOutputsThresholdDivN2LL11
# BEGIN HISTO1D SudakovqqbarExpOutputsThresholdDivN2LL12
PlotOrder=2
LineColor=red
LineStyle=dashed 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(1,2)}_{h,\mathrm{thr}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0      0      0
0.00000101384324431002      0.00000102787812403307      0      0      0
0.00000102787812403307      0.00000104210729202498      0      0      0
0.00000104210729202498      0.00000105653343786574      0      0      0
0.00000105653343786574      0.00000107115928836782      0      0      0
0.00000107115928836782      0.00000108598760809164      0      0      0
0.00000108598760809164      0.00000110102119986811      0      0      0
0.00000110102119986811      0.00000111626290532839      0      0      0
0.00000111626290532839      0.00000113171560544106      0      0      0
0.00000113171560544106      0.00000114738222105665      0      0      0
0.00000114738222105665      0.00000116326571345971      0      0      0
0.00000116326571345971      0.0000011793690849286      0      0      0
0.0000011793690849286      0.00000119569537930295      0      0      0
0.00000119569537930295      0.000001212247682559      0      0      0
0.000001212247682559      0.00000122902912339292      0      0      0
0.00000122902912339292      0.00000124604287381218      0      0      0
0.00000124604287381218      0.00000126329214973512      0      0      0
0.00000126329214973512      0.00000128078021159884      0      0      0
0.00000128078021159884      0.00000129851036497544      0      0      0
0.00000129851036497544      0.00000131648596119688      0      0      0
0.00000131648596119688      0.00000133471039798844      0      0      0
0.00000133471039798844      0.00000135318712011092      0      0      0
0.00000135318712011092      0.00000137191962001179      0      0      0
0.00000137191962001179      0.00000139091143848532      0      0      0
0.00000139091143848532      0.00000141016616534188      0      0      0
0.00000141016616534188      0.00000142968744008643      0      0      0
0.00000142968744008643      0.00000144947895260651      0      0      0
0.00000144947895260651      0.00000146954444386967      0      0      0
0.00000146954444386967      0.00000148988770663059      0      0      0
0.00000148988770663059      0.00000151051258614798      0      0      0
0.00000151051258614798      0.00000153142298091138      0      0      0
0.00000153142298091138      0.00000155262284337812      0      0      0
0.00000155262284337812      0.00000157411618072032      0      0      0
0.00000157411618072032      0.00000159590705558239      0      0      0
0.00000159590705558239      0.0000016179995868489      0      0      0
0.0000016179995868489      0.00000164039795042316      0      0      0
0.00000164039795042316      0.00000166310638001652      0      0      0
0.00000166310638001652      0.00000168612916794864      0      0      0
0.00000168612916794864      0.00000170947066595881      0      0      0
0.00000170947066595881      0.00000173313528602849      0      0      0
0.00000173313528602849      0.00000175712750121529      0      0      0
0.00000175712750121529      0.00000178145184649847      0      0      0
0.00000178145184649847      0.00000180611291963609      0      0      0
0.00000180611291963609      0.00000183111538203409      0      0      0
0.00000183111538203409      0.00000185646395962742      0      0      0
0.00000185646395962742      0.00000188216344377329      0      0      0
0.00000188216344377329      0.00000190821869215684      0      0      0
0.00000190821869215684      0.00000193463462970931      0      0      0
0.00000193463462970931      0.000001961416249539      0      0      0
0.000001961416249539      0.00000198856861387501      0      0      0
0.00000198856861387501      0.00000201609685502412      0      0      0
0.00000201609685502412      0.00000204400617634088      0      0      0
0.00000204400617634088      0.00000207230185321116      0      0      0
0.00000207230185321116      0.00000210098923404927      0      0      0
0.00000210098923404927      0.00000213007374130893      0      0      0
0.00000213007374130893      0.00000215956087250823      0      0      0
0.00000215956087250823      0.00000218945620126872      0      0      0
0.00000218945620126872      0.00000221976537836897      0      0      0
0.00000221976537836897      0.00000225049413281266      0      0      0
0.00000225049413281266      0.00000228164827291145      0      0      0
0.00000228164827291145      0.0000023132336873829      0      0      0
0.0000023132336873829      0.0000023452563464635      0      0      0
0.0000023452563464635      0.00000237772230303722      0      0      0
0.00000237772230303722      0.00000241063769377955      0      0      0
0.00000241063769377955      0.00000244400874031748      0      0      0
0.00000244400874031748      0.00000247784175040552      0      0      0
0.00000247784175040552      0.00000251214311911795      0      0      0
0.00000251214311911795      0.00000254691933005764      0      0      0
0.00000254691933005764      0.00000258217695658154      0      0      0
0.00000258217695658154      0.0000026179226630432      0      0      0
0.0000026179226630432      0.00000265416320605244      0      0      0
0.00000265416320605244      0.00000269090543575249      0      0      0
0.00000269090543575249      0.00000272815629711478      0      0      0
0.00000272815629711478      0.00000276592283125165      0      0      0
0.00000276592283125165      0.00000280421217674733      0      0      0
0.00000280421217674733      0.00000284303157100718      0      0      0
0.00000284303157100718      0.00000288238835162573      0      0      0
0.00000288238835162573      0.00000292228995777364      0      0      0
0.00000292228995777364      0.00000296274393160382      0      0      0
0.00000296274393160382      0.00000300375791967704      0      0      0
0.00000300375791967704      0.00000304533967440728      0      0      0
0.00000304533967440728      0.0000030874970555271      0      0      0
0.0000030874970555271      0.00000313023803157323      0      0      0
0.00000313023803157323      0.00000317357068139281      0      0      0
0.00000317357068139281      0.00000321750319567045      0      0      0
0.00000321750319567045      0.00000326204387847638      0      0      0
0.00000326204387847638      0.00000330720114883614      0      0      0
0.00000330720114883614      0.00000335298354232185      0      0      0
0.00000335298354232185      0.00000339939971266569      0      0      0
0.00000339939971266569      0.00000344645843339553      0      0      0
0.00000344645843339553      0.00000349416859949336      0      0      0
0.00000349416859949336      0.00000354253922907654      0      0      0
0.00000354253922907654      0.00000359157946510248      0      0      0
0.00000359157946510248      0.00000364129857709674      0      0      0
0.00000364129857709674      0.00000369170596290522      0      0      0
0.00000369170596290522      0.00000374281115047047      0      0      0
0.00000374281115047047      0.0000037946237996327      0      0      0
0.0000037946237996327      0.00000384715370395563      0      0      0
0.00000384715370395563      0.00000390041079257769      0      0      0
0.00000390041079257769      0.00000395440513208878      0      0      0
0.00000395440513208878      0.00000400914692843308      0      0      0
0.00000400914692843308      0.00000406464652883815      0      0      0
0.00000406464652883815      0.00000412091442377072      0      0      0
0.00000412091442377072      0.00000417796124891967      0      0      0
0.00000417796124891967      0.00000423579778720626      0      0      0
0.00000423579778720626      0.0000042944349708224      0      0      0
0.0000042944349708224      0.00000435388388329698      0      0      0
0.00000435388388329698      0.00000441415576159092      0      0      0
0.00000441415576159092      0.0000044752619982211      0      0      0
0.0000044752619982211      0.00000453721414341383      0      0      0
0.00000453721414341383      0.00000460002390728798      0      0      0
0.00000460002390728798      0.0000046637031620685      0      0      0
0.0000046637031620685      0.00000472826394433043      0      0      0
0.00000472826394433043      0.00000479371845727405      0      0      0
0.00000479371845727405      0.00000486007907303155      0      0      0
0.00000486007907303155      0.00000492735833500554      0      0      0
0.00000492735833500554      0.00000499556896024003      0      0      0
0.00000499556896024003      0.00000506472384182418      0      0      0
0.00000506472384182418      0.00000513483605132934      0      0      0
0.00000513483605132934      0.00000520591884127979      0      0      0
0.00000520591884127979      0.00000527798564765776      0      0      0
0.00000527798564765776      0.00000535105009244307      0      0      0
0.00000535105009244307      0.00000542512598618791      0      0      0
0.00000542512598618791      0.00000550022733062734      0      0      0
0.00000550022733062734      0.00000557636832132587      0      0      0
0.00000557636832132587      0.00000565356335036064      0      0      0
0.00000565356335036064      0.00000573182700904185      0      0      0
0.00000573182700904185      0.00000581117409067079      0      0      0
0.00000581117409067079      0.000005891619593336      0      0      0
0.000005891619593336      0.00000597317872274825      0      0      0
0.00000597317872274825      0.00000605586689511467      0      0      0
0.00000605586689511467      0.0000061396997400527      0      0      0
0.0000061396997400527      0.00000622469310354442      0      0      0
0.00000622469310354442      0.00000631086305093168      0      0      0
0.00000631086305093168      0.0000063982258699528      0      0      0
0.0000063982258699528      0.00000648679807382125      0      0      0
0.00000648679807382125      0.00000657659640434692      0      0      0
0.00000657659640434692      0.00000666763783510069      0      0      0
0.00000666763783510069      0.00000675993957462272      0      0      0
0.00000675993957462272      0.0000068535190696752      0      0      0
0.0000068535190696752      0.00000694839400854009      0      0      0
0.00000694839400854009      0.00000704458232436258      0      0      0
0.00000704458232436258      0.00000714210219854078      0      0      0
0.00000714210219854078      0.00000724097206416231      0      0      0
0.00000724097206416231      0.00000734121060948854      0      0      0
0.00000734121060948854      0.000007442836781487      0      0      0
0.000007442836781487      0.00000754586978941272      0      0      0
0.00000754586978941272      0.00000765032910843916      0      0      0
0.00000765032910843916      0.00000775623448333934      0      0      0
0.00000775623448333934      0.00000786360593221801      0      0      0
0.00000786360593221801      0.00000797246375029542      0      0      0
0.00000797246375029542      0.00000808282851374354      0      0      0
0.00000808282851374354      0.00000819472108357529      0      0      0
0.00000819472108357529      0.00000830816260958769      0      0      0
0.00000830816260958769      0.00000842317453435958      0      0      0
0.00000842317453435958      0.00000853977859730466      0      0      0
0.00000853977859730466      0.00000865799683878063      0      0      0
0.00000865799683878063      0.00000877785160425524      0      0      0
0.00000877785160425524      0.00000889936554853005      0      0      0
0.00000889936554853005      0.00000902256164002253      0      0      0
0.00000902256164002253      0.00000914746316510757      0      0      0
0.00000914746316510757      0.00000927409373251906      0      0      0
0.00000927409373251906      0.00000940247727781235      0      0      0
0.00000940247727781235      0.00000953263806788851      0      0      0
0.00000953263806788851      0.00000966460070558129      0      0      0
0.00000966460070558129      0.00000979839013430744      0      0      0
0.00000979839013430744      0.00000993403164278155      0      0      0
0.00000993403164278155      0.000010071550869796      0      0      0
0.000010071550869796      0.0000102109738090674      0      0      0
0.0000102109738090674      0.0000103523268141496      0      0      0
0.0000103523268141496      0.000010495636603415      0      0      0
0.000010495636603415      0.0000106409302651053      0      0      0
0.0000106409302651053      0.000010788235262451      0      0      0
0.000010788235262451      0.0000109375794388631      0      0      0
0.0000109375794388631      0.0000110889910231955      0      0      0
0.0000110889910231955      0.0000112424986350812      0      0      0
0.0000112424986350812      0.0000113981312903417      0      0      0
0.0000113981312903417      0.0000115559184064716      0      0      0
0.0000115559184064716      0.000011715889808199      0      0      0
0.000011715889808199      0.0000118780757331232      0      0      0
0.0000118780757331232      0.0000120425068374297      0      0      0
0.0000120425068374297      0.0000122092142016854      0      0      0
0.0000122092142016854      0.0000123782293367127      0      0      0
0.0000123782293367127      0.0000125495841895462      0      0      0
0.0000125495841895462      0.0000127233111494713      0      0      0
0.0000127233111494713      0.0000128994430541458      0      0      0
0.0000128994430541458      0.0000130780131958075      0      0      0
0.0000130780131958075      0.0000132590553275668      0      0      0
0.0000132590553275668      0.0000134426036697863      0      0      0
0.0000134426036697863      0.00001362869291655      0      0      0
0.00001362869291655      0.00001381735824222      0      0      0
0.00001381735824222      0.0000140086353080861      0      0      0
0.0000140086353080861      0.0000142025602691059      0      0      0
0.0000142025602691059      0.0000143991697807389      0      0      0
0.0000143991697807389      0.0000145985010058751      0      0      0
0.0000145985010058751      0.0000148005916218595      0      0      0
0.0000148005916218595      0.0000150054798276138      0      0      0
0.0000150054798276138      0.0000152132043508565      0      0      0
0.0000152132043508565      0.0000154238044554237      0      0      0
0.0000154238044554237      0.0000156373199486901      0      0      0
0.0000156373199486901      0.0000158537911890937      0      0      0
0.0000158537911890937      0.0000160732590937644      0      0      0
0.0000160732590937644      0.0000162957651462576      0      0      0
0.0000162957651462576      0.000016521351404396      0      0      0
0.000016521351404396      0.0000167500605082187      0      0      0
0.0000167500605082187      0.0000169819356880416      0      0      0
0.0000169819356880416      0.0000172170207726282      0      0      0
0.0000172170207726282      0.0000174553601974744      0      0      0
0.0000174553601974744      0.0000176969990132074      0      0      0
0.0000176969990132074      0.0000179419828941014      0      0      0
0.0000179419828941014      0.0000181903581467107      0      0      0
0.0000181903581467107      0.0000184421717186223      0      0      0
0.0000184421717186223      0.0000186974712073306      0      0      0
0.0000186974712073306      0.0000189563048692332      0      0      0
0.0000189563048692332      0.0000192187216287532      0      0      0
0.0000192187216287532      0.0000194847710875863      0      0      0
0.0000194847710875863      0.0000197545035340766      0      0      0
0.0000197545035340766      0.000020027969952722      0      0      0
0.000020027969952722      0.0000203052220338112      0      0      0
0.0000203052220338112      0.0000205863121831945      0      0      0
0.0000205863121831945      0.0000208712935321888      0      0      0
0.0000208712935321888      0.000021160219947621      0      0      0
0.000021160219947621      0.0000214531460420097      0      0      0
0.0000214531460420097      0.0000217501271838877      0      0      0
0.0000217501271838877      0.0000220512195082683      0      0      0
0.0000220512195082683      0.0000223564799272551      0      0      0
0.0000223564799272551      0.0000226659661408002      0      0      0
0.0000226659661408002      0.0000229797366476099      0      0      0
0.0000229797366476099      0.0000232978507562027      0      0      0
0.0000232978507562027      0.0000236203685961192      0      0      0
0.0000236203685961192      0.000023947351129288      0      0      0
0.000023947351129288      0.0000242788601615485      0      0      0
0.0000242788601615485      0.0000246149583543337      0      0      0
0.0000246149583543337      0.0000249557092365137      0      0      0
0.0000249557092365137      0.0000253011772164045      0      0      0
0.0000253011772164045      0.0000256514275939423      0      0      0
0.0000256514275939423      0.0000260065265730261      0      0      0
0.0000260065265730261      0.0000263665412740315      0      0      0
0.0000263665412740315      0.0000267315397464981      0      0      0
0.0000267315397464981      0.0000271015909819919      0      0      0
0.0000271015909819919      0.0000274767649271459      0      0      0
0.0000274767649271459      0.0000278571324968813      0      0      0
0.0000278571324968813      0.0000282427655878122      0      0      0
0.0000282427655878122      0.0000286337370918349      0      0      0
0.0000286337370918349      0.0000290301209099061      0      0      0
0.0000290301209099061      0.0000294319919660113      0      0      0
0.0000294319919660113      0.0000298394262213274      0      0      0
0.0000298394262213274      0.00003025250068858      0      0      0
0.00003025250068858      0.000030671293446601      0      0      0
0.000030671293446601      0.0000310958836550867      0      0      0
0.0000310958836550867      0.00003152635156956      0      0      0
0.00003152635156956      0.000031962778556541      0      0      0
0.000031962778556541      0.0000324052471089262      0      0      0
0.0000324052471089262      0.0000328538408615817      0      0      0
0.0000328538408615817      0.000033308644607151      0      0      0
0.000033308644607151      0.0000337697443120835      0      0      0
0.0000337697443120835      0.0000342372271328825      0      0      0
0.0000342372271328825      0.0000347111814325807      0      0      0
0.0000347111814325807      0.0000351916967974413      0      0      0
0.0000351916967974413      0.0000356788640538924      0      0      0
0.0000356788640538924      0.0000361727752856944      0      0      0
0.0000361727752856944      0.0000366735238513458      0      0      0
0.0000366735238513458      0.0000371812044017293      0      0      0
0.0000371812044017293      0.0000376959128980032      0      0      0
0.0000376959128980032      0.0000382177466297395      0      0      0
0.0000382177466297395      0.0000387468042333134      0      0      0
0.0000387468042333134      0.0000392831857105477      0      0      0
0.0000392831857105477      0.0000398269924476147      0      0      0
0.0000398269924476147      0.0000403783272342003      0      0      0
0.0000403783272342003      0.0000409372942829333      0      0      0
0.0000409372942829333      0.0000415039992490831      0      0      0
0.0000415039992490831      0.000042078549250531      0      0      0
0.000042078549250531      0.0000426610528880173      0      0      0
0.0000426610528880173      0.0000432516202656688      0      0      0
0.0000432516202656688      0.0000438503630118107      0      0      0
0.0000438503630118107      0.0000444573943000663      0      0      0
0.0000444573943000663      0.0000450728288707489      0      0      0
0.0000450728288707489      0.0000456967830525504      0      0      0
0.0000456967830525504      0.0000463293747845289      0      0      0
0.0000463293747845289      0.0000469707236384016      0      0      0
0.0000469707236384016      0.0000476209508411464      0      0      0
0.0000476209508411464      0.0000482801792979158      0      0      0
0.0000482801792979158      0.0000489485336152684      0      0      0
0.0000489485336152684      0.0000496261401247217      0      0      0
0.0000496261401247217      0.0000503131269066316      0      0      0
0.0000503131269066316      0.0000510096238144011      0      0      0
0.0000510096238144011      0.000051715762499026      0      0      0
0.000051715762499026      0.000052431676433979      0      0      0
0.000052431676433979      0.0000531575009404385      0      0      0
0.0000531575009404385      0.0000538933732128671      0      0      0
0.0000538933732128671      0.0000546394323449439      0      0      0
0.0000546394323449439      0.0000553958193558558      0      0      0
0.0000553958193558558      0.0000561626772169526      0      0      0
0.0000561626772169526      0.0000569401508787716      0      0      0
0.0000569401508787716      0.0000577283872984359      0      0      0
0.0000577283872984359      0.0000585275354674316      0      0      0
0.0000585275354674316      0.0000593377464397706      0      0      0
0.0000593377464397706      0.0000601591733605423      0      0      0
0.0000601591733605423      0.0000609919714948611      0      0      0
0.0000609919714948611      0.0000618362982572143      0      0      0
0.0000618362982572143      0.0000626923132412161      0      0      0
0.0000626923132412161      0.0000635601782497746      0      0      0
0.0000635601782497746      0.0000644400573256746      0      0      0
0.0000644400573256746      0.0000653321167825856      0      0      0
0.0000653321167825856      0.0000662365252364977      0      0      0
0.0000662365252364977      0.0000671534536375933      0      0      0
0.0000671534536375933      0.0000680830753025601      0      0      0
0.0000680830753025601      0.0000690255659473509      0      0      0
0.0000690255659473509      0.0000699811037203975      0      0      0
0.0000699811037203975      0.0000709498692362838      0      0      0
0.0000709498692362838      0.0000719320456098856      0      0      0
0.0000719320456098856      0.0000729278184909828      0      0      0
0.0000729278184909828      0.0000739373760993502      0      0      0
0.0000739373760993502      0.0000749609092603353      0      0      0
0.0000749609092603353      0.0000759986114409274      0      0      0
0.0000759986114409274      0.0000770506787863264      0      0      0
0.0000770506787863264      0.0000781173101570184      0      0      0
0.0000781173101570184      0.0000791987071663636      0      0      0
0.0000791987071663636      0.0000802950742187053      0      0      0
0.0000802950742187053      0.000081406618548006      0      0      0
0.000081406618548006      0.0000825335502570186      0      0      0
0.0000825335502570186      0.0000836760823569998      0      0      0
0.0000836760823569998      0.0000848344308079731      0      0      0
0.0000848344308079731      0.0000860088145595493      0      0      0
0.0000860088145595493      0.0000871994555923124      0      0      0
0.0000871994555923124      0.0000884065789597775      0      0      0
0.0000884065789597775      0.0000896304128309307      0      0      0
0.0000896304128309307      0.0000908711885333572      0      0      0
0.0000908711885333572      0.0000921291405969664      0      0      0
0.0000921291405969664      0.0000934045067983223      0      0      0
0.0000934045067983223      0.0000946975282055884      0      0      0
0.0000946975282055884      0.0000960084492240934      0      0      0
0.0000960084492240934      0.0000973375176425286      0      0      0
0.0000973375176425286      0.000098684984679785      0      0      0
0.000098684984679785      0.000100051105032438      0      0      0
0.000100051105032438      0.000101436136922889      0      0      0
0.000101436136922889      0.000102840342148178      0      0      0
0.000102840342148178      0.000104263986129461      0      0      0
0.000104263986129461      0.000105707337962187      0      0      0
0.000105707337962187      0.00010717067046696      0      0      0
0.00010717067046696      0.000108654260241103      0      0      0
0.000108654260241103      0.000110158387710945      0      0      0
0.000110158387710945      0.000111683337184825      0      0      0
0.000111683337184825      0.000113229396906833      0      0      0
0.000113229396906833      0.00011479685911129      0      0      0
0.00011479685911129      0.000116386020077991      0      0      0
0.000116386020077991      0.000117997180188201      0      0      0
0.000117997180188201      0.00011963064398144      0      0      0
0.00011963064398144      0.00012128672021304      0      0      0
0.00012128672021304      0.00012296572191251      0      0      0
0.00012296572191251      0.000124667966442703      0      0      0
0.000124667966442703      0.000126393775559803      0      0      0
0.000126393775559803      0.000128143475474143      0      0      0
0.000128143475474143      0.000129917396911867      0      0      0
0.000129917396911867      0.000131715875177439      0      0      0
0.000131715875177439      0.000133539250217029      0      0      0
0.000133539250217029      0.00013538786668276      0      0      0
0.00013538786668276      0.000137262073997862      0      0      0
0.000137262073997862      0.000139162226422714      0      0      0
0.000139162226422714      0.00014108868312181      0      0      0
0.00014108868312181      0.000143041808231644      0      0      0
0.000143041808231644      0.000145021970929542      0      0      0
0.000145021970929542      0.00014702954550344      0      0      0
0.00014702954550344      0.000149064911422635      0      0      0
0.000149064911422635      0.00015112845340951      0      0      0
0.00015112845340951      0.000153220561512254      0      0      0
0.000153220561512254      0.000155341631178586      0      0      0
0.000155341631178586      0.000157492063330508      0      0      0
0.000157492063330508      0.000159672264440082      0      0      0
0.000159672264440082      0.00016188264660626      0      0      0
0.00016188264660626      0.000164123627632783      0      0      0
0.000164123627632783      0.00016639563110715      0      0      0
0.00016639563110715      0.000168699086480686      0      0      0
0.000168699086480686      0.000171034429149716      0      0      0
0.000171034429149716      0.00017340210053786      0      0      0
0.00017340210053786      0.000175802548179476      0      0      0
0.000175802548179476      0.000178236225804249      0      0      0
0.000178236225804249      0.000180703593422953      0      0      0
0.000180703593422953      0.000183205117414405      0      0      0
0.000183205117414405      0.000185741270613619      0      0      0
0.000185741270613619      0.000188312532401177      0      0      0
0.000188312532401177      0.000190919388793845      0      0      0
0.000190919388793845      0.000193562332536437      0      0      0
0.000193562332536437      0.000196241863194957      0      0      0
0.000196241863194957      0.000198958487251018      0      0      0
0.000198958487251018      0.000201712718197586      0      0      0
0.000201712718197586      0.000204505076636033      0      0      0
0.000204505076636033      0.000207336090374545      0      0      0
0.000207336090374545      0.000210206294527884      0      0      0
0.000210206294527884      0.000213116231618538      0      0      0
0.000213116231618538      0.000216066451679264      0      0      0
0.000216066451679264      0.000219057512357059      0      0      0
0.000219057512357059      0.000222089979018563      0      0      0
0.000222089979018563      0.000225164424856924      0      0      0
0.000225164424856924      0.000228281431000144      0      0      0
0.000228281431000144      0.00023144158662092      0      0      0
0.00023144158662092      0.000234645489048012      0      0      0
0.000234645489048012      0.000237893743879147      0      0      0
0.000237893743879147      0.000241186965095492      0      0      0
0.000241186965095492      0.000244525775177701      0      0      0
0.000244525775177701      0.000247910805223583      0      0      0
0.000247910805223583      0.000251342695067386      0      0      0
0.000251342695067386      0.000254822093400743      0      0      0
0.000254822093400743      0.00025834965789528      0      0      0
0.00025834965789528      0.000261926055326934      0      0      0
0.000261926055326934      0.000265551961701985      0      0      0
0.000265551961701985      0.00026922806238483      0      0      0
0.00026922806238483      0.000272955052227537      0      0      0
0.000272955052227537      0.000276733635701177      0      0      0
0.000276733635701177      0.000280564527028988      0      0      0
0.000280564527028988      0.000284448450321376      0      0      0
0.000284448450321376      0.000288386139712781      0      0      0
0.000288386139712781      0.000292378339500449      0      0      0
0.000292378339500449      0.000296425804285111      0      0      0
0.000296425804285111      0.000300529299113624      0      0      0
0.000300529299113624      0.000304689599623573      0      0      0
0.000304689599623573      0.000308907492189884      0      0      0
0.000308907492189884      0.000313183774073464      0      0      0
0.000313183774073464      0.000317519253571897      0      0      0
0.000317519253571897      0.000321914750172228      0      0      0
0.000321914750172228      0.000326371094705861      0      0      0
0.000326371094705861      0.000330889129505603      0      0      0
0.000330889129505603      0.000335469708564879      0      0      0
0.000335469708564879      0.000340113697699154      0      0      0
0.000340113697699154      0.000344821974709588      0      0      0
0.000344821974709588      0.000349595429548956      0      0      0
0.000349595429548956      0.000354434964489868      0      0      0
0.000354434964489868      0.000359341494295315      0      0      0
0.000359341494295315      0.000364315946391572      0      0      0
0.000364315946391572      0.000369359261043507      0      0      0
0.000369359261043507      0.000374472391532301      0      0      0
0.000374472391532301      0.00037965630433564      0      0      0
0.00037965630433564      0.000384911979310397      0      0      0
0.000384911979310397      0.000390240409877844      0      0      0
0.000390240409877844      0.000395642603211426      0      0      0
0.000395642603211426      0.000401119580427133      0      0      0
0.000401119580427133      0.000406672376776519      0      0      0
0.000406672376776519      0.000412302041842373      0      0      0
0.000412302041842373      0.000418009639737117      0      0      0
0.000418009639737117      0.000423796249303941      0      0      0
0.000423796249303941      0.000429662964320725      0      0      0
0.000429662964320725      0.000435610893706785      0      0      0
0.000435610893706785      0.000441641161732474      0      0      0
0.000441641161732474      0.000447754908231697      0      0      0
0.000447754908231697      0.000453953288817359      0      0      0
0.000453953288817359      0.000460237475099795      0      0      0
0.000460237475099795      0.000466608654908228      0      0      0
0.000466608654908228      0.000473068032515292      0      0      0
0.000473068032515292      0.000479616828864662      0      0      0
0.000479616828864662      0.000486256281801832      0      0      0
0.000486256281801832      0.000492987646308097      0      0      0
0.000492987646308097      0.000499812194737762      0      0      0
0.000499812194737762      0.000506731217058643      0      0      0
0.000506731217058643      0.0005137460210959      0      0      0
0.0005137460210959      0.000520857932779231      0      0      0
0.000520857932779231      0.000528068296393506      0      0      0
0.000528068296393506      0.000535378474832857      0      0      0
0.000535378474832857      0.000542789849858294      0      0      0
0.000542789849858294      0.000550303822358882      0      0      0
0.000550303822358882      0.000557921812616533      0      0      0
0.000557921812616533      0.000565645260574473      0      0      0
0.000565645260574473      0.00057347562610941      0      0      0
0.00057347562610941      0.000581414389307485      0      0      0
0.000581414389307485      0.000589463050744029      0      0      0
0.000589463050744029      0.000597623131767208      0      0      0
0.000597623131767208      0.000605896174785581      0      0      0
0.000605896174785581      0.000614283743559644      0      0      0
0.000614283743559644      0.000622787423497414      0      0      0
0.000622787423497414      0.000631408821954096      0      0      0
0.000631408821954096      0.000640149568535908      0      0      0
0.000640149568535908      0.000649011315408104      0      0      0
0.000649011315408104      0.000657995737607266      0      0      0
0.000657995737607266      0.000667104533357915      0      0      0
0.000667104533357915      0.00067633942439351      0      0      0
0.00067633942439351      0.000685702156281888      0      0      0
0.000685702156281888      0.000695194498755206      0      0      0
0.000695194498755206      0.000704818246044455      0      0      0
0.000704818246044455      0.000714575217218609      0      0      0
0.000714575217218609      0.000724467256528451      0      0      0
0.000724467256528451      0.000734496233755185      0      0      0
0.000734496233755185      0.000744664044563847      0      0      0
0.000744664044563847      0.000754972610861632      0      0      0
0.000754972610861632      0.000765423881161163      0      0      0
0.000765423881161163      0.0007760198309488      0      0      0
0.0007760198309488      0.000786762463058045      0      0      0
0.000786762463058045      0.00079765380804811      0      0      0
0.00079765380804811      0.000808695924587738      0      0      0
0.000808695924587738      0.000819890899844323      0      0      0
0.000819890899844323      0.00083124084987843      0      0      0
0.00083124084987843      0.000842747920043766      0      0      0
0.000842747920043766      0.000854414285392693      0      0      0
0.000854414285392693      0.000866242151087355      0      0      0
0.000866242151087355      0.000878233752816494      0      0      0
0.000878233752816494      0.000890391357218039      0      0      0
0.000890391357218039      0.000902717262307538      0      0      0
0.000902717262307538      0.000915213797912533      0      0      0
0.000915213797912533      0.000927883326112938      0      0      0
0.000927883326112938      0.000940728241687513      0      0      0
0.000940728241687513      0.000953750972566528      0      0      0
0.000953750972566528      0.000966953980290686      0      0      0
0.000966953980290686      0.000980339760476396      0      0      0
0.000980339760476396      0.000993910843287497      0      0      0
0.000993910843287497      0.0010076697939135      0      0      0
0.0010076697939135      0.00102161921305448      0      0      0
0.00102161921305448      0.0010357617374126      0      0      0
0.0010357617374126      0.00105010004019057      0      0      0
0.00105010004019057      0.00106463683159689      0      0      0
0.00106463683159689      0.00107937485935813      0      0      0
0.00107937485935813      0.00109431690923832      0      0      0
0.00109431690923832      0.00110946580556549      0      0      0
0.00110946580556549      0.00112482441176555      0      0      0
0.00112482441176555      0.00114039563090349      0      0      0
0.00114039563090349      0.00115618240623217      0      0      0
0.00115618240623217      0.00117218772174859      0      0      0
0.00117218772174859      0.00118841460275796      0      0      0
0.00118841460275796      0.00120486611644553      0      0      0
0.00120486611644553      0.00122154537245635      0      0      0
0.00122154537245635      0.00123845552348304      0      0      0
0.00123845552348304      0.00125559976586171      0      0      0
0.00125559976586171      0.00127298134017614      0      0      0
0.00127298134017614      0.00129060353187029      0      0      0
0.00129060353187029      0.00130846967186935      0      0      0
0.00130846967186935      0.00132658313720929      0      0      0
0.00132658313720929      0.00134494735167523      0      0      0
0.00134494735167523      0.00136356578644858      0      0      0
0.00136356578644858      0.00138244196076317      0      0      0
0.00138244196076317      0.00140157944257044      0      0      0
0.00140157944257044      0.00142098184921384      0      0      0
0.00142098184921384      0.00144065284811262      0      0      0
0.00144065284811262      0.00146059615745496      0      0      0
0.00146059615745496      0.00148081554690089      0      0      0
0.00148081554690089      0.00150131483829471      0      0      0
0.00150131483829471      0.00152209790638749      0      0      0
0.00152209790638749      0.00154316867956938      0      0      0
0.00154316867956938      0.00156453114061223      0      0      0
0.00156453114061223      0.00158618932742236      0      0      0
0.00158618932742236      0.00160814733380381      0      0      0
0.00160814733380381      0.00163040931023216      0      0      0
0.00163040931023216      0.00165297946463904      0      0      0
0.00165297946463904      0.00167586206320748      0      0      0
0.00167586206320748      0.00169906143117836      0      0      0
0.00169906143117836      0.00172258195366789      0      0      0
0.00172258195366789      0.00174642807649655      0      0      0
0.00174642807649655      0.00177060430702936      0      0      0
0.00177060430702936      0.00179511521502795      0      0      0
0.00179511521502795      0.00181996543351421      0      0      0
0.00181996543351421      0.00184515965964614      0      0      0
0.00184515965964614      0.00187070265560561      0      0      0
0.00187070265560561      0.00189659924949857      0      0      0
0.00189659924949857      0.00192285433626758      0      0      0
0.00192285433626758      0.00194947287861711      0      0      0
0.00194947287861711      0.00197645990795156      0      0      0
0.00197645990795156      0.00200382052532629      0      0      0
0.00200382052532629      0.00203155990241182      0      0      0
0.00203155990241182      0.00205968328247135      0      0      0
0.00205968328247135      0.00208819598135186      0      0      0
0.00208819598135186      0.00211710338848892      0      0      0
0.00211710338848892      0.00214641096792534      0      0      0
0.00214641096792534      0.00217612425934403      0      0      0
0.00217612425934403      0.00220624887911509      0      0      0
0.00220624887911509      0.00223679052135739      0      0      0
0.00223679052135739      0.00226775495901488      0      0      0
0.00226775495901488      0.00229914804494778      0      0      0
0.00229914804494778      0.00233097571303889      0      0      0
0.00233097571303889      0.00236324397931521      0      0      0
0.00236324397931521      0.00239595894308506      0      0      0
0.00239595894308506      0.00242912678809096      0      0      0
0.00242912678809096      0.00246275378367852      0      0      0
0.00246275378367852      0.00249684628598141      0      0      0
0.00249684628598141      0.00253141073912281      0      0      0
0.00253141073912281      0.0025664536764335      0      0      0
0.0025664536764335      0.00260198172168671      0      0      0
0.00260198172168671      0.00263800159035023      0      0      0
0.00263800159035023      0.00267452009085567      0      0      0
0.00267452009085567      0.00271154412588544      0      0      0
0.00271154412588544      0.00274908069367747      0      0      0
0.00274908069367747      0.00278713688934801      0      0      0
0.00278713688934801      0.00282571990623272      0      0      0
0.00282571990623272      0.00286483703724639      0      0      0
0.00286483703724639      0.00290449567626138      0      0      0
0.00290449567626138      0.00294470331950526      0      0      0
0.00294470331950526      0.0029854675669777      0      0      0
0.0029854675669777      0.00302679612388701      0      0      0
0.00302679612388701      0.0030686968021066      0      0      0
0.0030686968021066      0.00311117752165154      0      0      0
0.00311117752165154      0.0031542463121756      0      0      0
0.0031542463121756      0.00319791131448903      0      0      0
0.00319791131448903      0.00324218078209728      0      0      0
0.00324218078209728      0.0032870630827611      0      0      0
0.0032870630827611      0.00333256670007821      0      0      0
0.00333256670007821      0.00337870023508683      0      0      0
0.00337870023508683      0.00342547240789146      0      0      0
0.00342547240789146      0.00347289205931113      0      0      0
0.00347289205931113      0.00352096815255051      0      0      0
0.00352096815255051      0.00356970977489406      0      0      0
0.00356970977489406      0.00361912613942378      0      0      0
0.00361912613942378      0.0036692265867606      0      0      0
0.0036692265867606      0.00372002058682995      0      0      0
0.00372002058682995      0.00377151774065175      0      0      0
0.00377151774065175      0.00382372778215516      0      0      0
0.00382372778215516      0.00387666058001854      0      0      0
0.00387666058001854      0.00393032613953476      0      0      0
0.00393032613953476      0.0039847346045024      0      0      0
0.0039847346045024      0.00403989625914312      0      0      0
0.00403989625914312      0.00409582153004557      0      0      0
0.00409582153004557      0.00415252098813623      0      0      0
0.00415252098813623      0.00421000535067748      0      0      0
0.00421000535067748      0.0042682854832934      0      0      0
0.0042682854832934      0.00432737240202355      0      0      0
0.00432737240202355      0.00438727727540519      0      0      0
0.00438727727540519      0.00444801142658443      0      0      0
0.00444801142658443      0.00450958633545639      0      0      0
0.00450958633545639      0.00457201364083525      0      0      0
0.00457201364083525      0.00463530514265407      0      0      0
0.00463530514265407      0.00469947280419532      0      0      0
0.00469947280419532      0.00476452875435209      0      0      0
0.00476452875435209      0.0048304852899207      0      0      0
0.0048304852899207      0.00489735487792503      0      0      0
0.00489735487792503      0.00496515015797302      0      0      0
0.00496515015797302      0.00503388394464577      0      0      0
0.00503388394464577      0.00510356922991978      0      0      0
0.00510356922991978      0.00517421918562266      0      0      0
0.00517421918562266      0.00524584716592283      0      0      0
0.00524584716592283      0.00531846670985373      0      0      0
0.00531846670985373      0.00539209154387294      0      0      0
0.00539209154387294      0.00546673558445676      0      0      0
0.00546673558445676      0.00554241294073067      0      0      0
0.00554241294073067      0.00561913791713623      0      0      0
0.00561913791713623      0.00569692501613484      0      0      0
0.00569692501613484      0.00577578894094906      0      0      0
0.00577578894094906      0.00585574459834172      0      0      0
0.00585574459834172      0.00593680710143364      0      0      0
0.00593680710143364      0.00601899177256026      0      0      0
0.00601899177256026      0.00610231414616781      0      0      0
0.00610231414616781      0.0061867899717497      0      0      0
0.0061867899717497      0.0062724352168234      0      0      0
0.0062724352168234      0.00635926606994866      0      0      0
0.00635926606994866      0.00644729894378739      0      0      0
0.00644729894378739      0.00653655047820597      0      0      0
0.00653655047820597      0.00662703754342055      0      0      0
0.00662703754342055      0.00671877724318579      0      0      0
0.00671877724318579      0.00681178691802782      0      0      0
0.00681178691802782      0.00690608414852187      0      0      0
0.00690608414852187      0.00700168675861542      0      0      0
0.00700168675861542      0.00709861281899715      0      0      0
0.00709861281899715      0.00719688065051277      0      0      0
0.00719688065051277      0.00729650882762788      0      0      0
0.00729650882762788      0.00739751618193895      0      0      0
0.00739751618193895      0.00749992180573285      0      0      0
0.00749992180573285      0.00760374505559565      0      0      0
0.00760374505559565      0.00770900555607137      0      0      0
0.00770900555607137      0.00781572320337137      0      0      0
0.00781572320337137      0.00792391816913513      0      0      0
0.00792391816913513      0.00803361090424307      0      0      0
0.00803361090424307      0.00814482214268214      0      0      0
0.00814482214268214      0.00825757290546495      0      0      0
0.00825757290546495      0.00837188450460311      0      0      0
0.00837188450460311      0.0084877785471356      0      0      0
0.0084877785471356      0.00860527693921294      0      0      0
0.00860527693921294      0.00872440189023784      0      0      0
0.00872440189023784      0.0088451759170632      0      0      0
0.0088451759170632      0.00896762184824822      0      0      0
0.00896762184824822      0.00909176282837339      0      0      0
0.00909176282837339      0.00921762232241531      0      0      0
0.00921762232241531      0.009345224120182      0      0      0
0.009345224120182      0.00947459234080956      0      0      0
0.00947459234080956      0.00960575143732124      0      0      0
0.00960575143732124      0.0097387262012494      0      0      0
0.0097387262012494      0.00987354176732169      0      0      0
0.00987354176732169      0.0100102236182119      0      0      0
0.0100102236182119      0.0101487975893568      0      0      0
0.0101487975893568      0.0102892898738392      0      0      0
0.0102892898738392      0.0104317270273393      0      0      0
0.0104317270273393      0.0105761359731542      0      0      0
0.0105761359731542      0.0107225440072866      0      0      0
0.0107225440072866      0.0108709788036044      0      0      0
0.0108709788036044      0.0110214684190717      0      0      0
0.0110214684190717      0.0111740412990521      0      0      0
0.0111740412990521      0.0113287262826851      0      0      0
0.0113287262826851      0.0114855526083377      0      0      0
0.0114855526083377      0.0116445499191305      0      0      0
0.0116445499191305      0.0118057482685412      0      0      0
0.0118057482685412      0.0119691781260852      0      0      0
0.0119691781260852      0.0121348703830748      0      0      0
0.0121348703830748      0.0123028563584581      0      0      0
0.0123028563584581      0.0124731678047393      0      0      0
0.0124731678047393      0.0126458369139802      0      0      0
0.0126458369139802      0.0128208963238851      0      0      0
0.0128208963238851      0.0129983791239701      0      0      0
0.0129983791239701      0.0131783188618175      0      0      0
0.0131783188618175      0.0133607495494169      0      0      0
0.0133607495494169      0.0135457056695945      0      0      0
0.0135457056695945      0.0137332221825303      0      0      0
0.0137332221825303      0.0139233345323668      0      0      0
0.0139233345323668      0.0141160786539086      0      0      0
0.0141160786539086      0.0143114909794141      0      0      0
0.0143114909794141      0.0145096084454827      0      0      0
0.0145096084454827      0.0147104685000363      0      0      0
0.0147104685000363      0.0149141091093971      0      0      0
0.0149141091093971      0.0151205687654648      0      0      0
0.0151205687654648      0.0153298864929916      0      0      0
0.0153298864929916      0.0155421018569589      0      0      0
0.0155421018569589      0.015757254970056      0      0      0
0.015757254970056      0.0159753865002618      0      0      0
0.0159753865002618      0.0161965376785319      0      0      0
0.0161965376785319      0.0164207503065923      0      0      0
0.0164207503065923      0.0166480667648403      0      0      0
0.0166480667648403      0.0168785300203555      0      0      0
0.0168785300203555      0.0171121836350213      0      0      0
0.0171121836350213      0.0173490717737588      0      0      0
0.0173490717737588      0.017589239212875      0      0      0
0.017589239212875      0.0178327313485262      0      0      0
0.0178327313485262      0.0180795942052988      0      0      0
0.0180795942052988      0.0183298744449088      0      0      0
0.0183298744449088      0.0185836193750216      0      0      0
0.0185836193750216      0.0188408769581945      0      0      0
0.0188408769581945      0.0191016958209418      0      0      0
0.0191016958209418      0.0193661252629267      0      0      0
0.0193661252629267      0.0196342152662799      0      0      0
0.0196342152662799      0.0199060165050465      0      0      0
0.0199060165050465      0.0201815803547652      0      0      0
0.0201815803547652      0.0204609589021785      0      0      0
0.0204609589021785      0.0207442049550786      0      0      0
0.0207442049550786      0.0210313720522889      0      0      0
0.0210313720522889      0.0213225144737837      0      0      0
0.0213225144737837      0.0216176872509482      0      0      0
0.0216176872509482      0.0219169461769806      0      0      0
0.0219169461769806      0.0222203478174381      0      0      0
0.0222203478174381      0.0225279495209286      0      0      0
0.0225279495209286      0.0228398094299506      0      0      0
0.0228398094299506      0.0231559864918837      0      0      0
0.0231559864918837      0.0234765404701303      0      0      0
0.0234765404701303      0.0238015319554124      0      0      0
0.0238015319554124      0.0241310223772239      0      0      0
0.0241310223772239      0.0244650740154424      0      0      0
0.0244650740154424      0.0248037500121009      0      0      0
0.0248037500121009      0.025147114383323      0      0      0
0.025147114383323      0.0254952320314234      0      0      0
0.0254952320314234      0.025848168757175      0      0      0
0.025848168757175      0.0262059912722472      0      0      0
0.0262059912722472      0.0265687672118152      0      0      0
0.0265687672118152      0.0269365651473444      0      0      0
0.0269365651473444      0.0273094545995519      0      0      0
0.0273094545995519      0.0276875060515468      0      0      0
0.0276875060515468      0.0280707909621536      0      0      0
0.0280707909621536      0.0284593817794181      0      0      0
0.0284593817794181      0.0288533519543027      0      0      0
0.0288533519543027      0.0292527759545692      0      0      0
0.0292527759545692      0.0296577292788545      0      0      0
0.0296577292788545      0.0300682884709421      0      0      0
0.0300682884709421      0.0304845311342295      0      0      0
0.0304845311342295      0.0309065359463971      0      0      0
0.0309065359463971      0.0313343826742795      0      0      0
0.0313343826742795      0.0317681521889432      0      0      0
0.0317681521889432      0.0322079264809726      0      0      0
0.0322079264809726      0.0326537886759678      0      0      0
0.0326537886759678      0.033105823050257      0      0      0
0.033105823050257      0.033564115046826      0      0      0
0.033564115046826      0.0340287512914689      0      0      0
0.0340287512914689      0.0344998196091616      0      0      0
0.0344998196091616      0.0349774090406628      0      0      0
0.0349774090406628      0.0354616098593442      0      0      0
0.0354616098593442      0.0359525135882537      0      0      0
0.0359525135882537      0.0364502130174152      0      0      0
0.0364502130174152      0.0369548022213675      0      0      0
0.0369548022213675      0.0374663765769464      0      0      0
0.0374663765769464      0.0379850327813123      0      0      0
0.0379850327813123      0.0385108688702281      0      0      0
0.0385108688702281      0.0390439842365898      0      0      0
0.0390439842365898      0.0395844796492134      0      0      0
0.0395844796492134      0.0401324572718825      0      0      0
0.0401324572718825      0.0406880206826587      0      0      0
0.0406880206826587      0.0412512748934598      0      0      0
0.0412512748934598      0.0418223263699098      0      0      0
0.0418223263699098      0.0424012830514618      0      0      0
0.0424012830514618      0.0429882543718015      0      0      0
0.0429882543718015      0.0435833512795317      0      0      0
0.0435833512795317      0.0441866862591436      0      0      0
0.0441866862591436      0.0447983733522791      0      0      0
0.0447983733522791      0.0454185281792862      0      0      0
0.0454185281792862      0.0460472679610735      0      0      0
0.0460472679610735      0.0466847115412677      0      0      0
0.0466847115412677      0.0473309794086762      0      0      0
0.0473309794086762      0.047986193720063      0      0      0
0.047986193720063      0.0486504783232378      0      0      0
0.0486504783232378      0.0493239587804657      0      0      0
0.0493239587804657      0.0500067623922011      0      0      0
0.0500067623922011      0.0506990182211494      0      0      0
0.0506990182211494      0.0514008571166629      0      0      0
0.0514008571166629      0.0521124117394733      0      0      0
0.0521124117394733      0.0528338165867671      0      0      0
0.0528338165867671      0.0535652080176086      0      0      0
0.0535652080176086      0.0543067242787134      0      0      0
0.0543067242787134      0.0550585055305805      0      0      0
0.0550585055305805      0.0558206938739848      0      0      0
0.0558206938739848      0.0565934333768373      0      0      0
0.0565934333768373      0.0573768701014157      0      0      0
0.0573768701014157      0.0581711521319738      0      0      0
0.0581711521319738      0.0589764296027321      0      0      0
0.0589764296027321      0.0597928547262553      0      0      0
0.0597928547262553      0.0606205818222245      0      0      0
0.0606205818222245      0.0614597673466051      0      0      0
0.0614597673466051      0.0623105699212211      0      0      0
0.0623105699212211      0.0631731503637371      0      0      0
0.0631731503637371      0.0640476717180559      0      0      0
0.0640476717180559      0.064934299285137      0      0      0
0.064934299285137      0.065833200654241      0      0      0
0.065833200654241      0.0667445457346082      0      0      0
0.0667445457346082      0.0676685067875737      0      0      0
0.0676685067875737      0.0686052584591283      0      0      0
0.0686052584591283      0.0695549778129301      0      0      0
0.0695549778129301      0.0705178443637725      0      0      0
0.0705178443637725      0.071494040111516      0      0      0
0.071494040111516      0.0724837495754901      0      0      0
0.0724837495754901      0.07348715982937      0      0      0
0.07348715982937      0.0745044605365374      0      0      0
0.0745044605365374      0.0755358439859309      0      0      0
0.0755358439859309      0.0765815051283916      0      0      0
0.0765815051283916      0.0776416416135129      0      0      0
0.0776416416135129      0.0787164538269999      0      0      0
0.0787164538269999      0.0798061449285455      0      0      0
0.0798061449285455      0.0809109208902321      0      0      0
0.0809109208902321      0.0820309905354643      0      0      0
0.0820309905354643      0.0831665655784396      0      0      0
0.0831665655784396      0.0843178606641673      0      0      0
0.0843178606641673      0.0854850934090396      0      0      0
0.0854850934090396      0.0866684844419658      0      0      0
0.0866684844419658      0.087868257446075      0      0      0
0.087868257446075      0.0890846392009967      0      0      0
0.0890846392009967      0.0903178596257262      0      0      0
0.0903178596257262      0.0915681518220832      0      0      0
0.0915681518220832      0.0928357521187732      0      0      0
0.0928357521187732      0.0941209001160578      0      0      0
0.0941209001160578      0.0954238387310435      0      0      0
0.0954238387310435      0.0967448142435972      0      0      0
0.0967448142435972      0.0980840763428988      0      0      0
0.0980840763428988      0.0994418781746361      0      0      0
0.0994418781746361      0.100818476388855      0      0      0
0.100818476388855      0.10221413118847      0      0      0
0.10221413118847      0.103629106378448      0      0      0
0.103629106378448      0.105063669415674      0      0      0
0.105063669415674      0.106518091459502      0      0      0
0.106518091459502      0.107992647423013      0      0      0
0.107992647423013      0.109487616024976      0      0      0
0.109487616024976      0.111003279842531      0      0      0
0.111003279842531      0.112539925364605      0      0      0
0.112539925364605      0.114097843046059      0      0      0
0.114097843046059      0.115677327362591      0      0      0
0.115677327362591      0.117278676866402      0      0      0
0.117278676866402      0.118902194242619      0      0      0
0.118902194242619      0.120548186366517      0      0      0
0.120548186366517      0.122216964361519      0      0      0
0.122216964361519      0.123908843658004      0      0      0
0.123908843658004      0.125624144052934      0      0      0
0.125624144052934      0.127363189770296      0      0      0
0.127363189770296      0.12912630952239      0      0      0
0.12912630952239      0.130913836571959      0      0      0
0.130913836571959      0.132726108795187      0      0      0
0.132726108795187      0.134563468745557      0      0      0
0.134563468745557      0.136426263718606      0      0      0
0.136426263718606      0.138314845817565      0      0      0
0.138314845817565      0.140229572019921      0      0      0
0.140229572019921      0.142170804244882      0      0      0
0.142170804244882      0.144138909421796      0      0      0
0.144138909421796      0.146134259559502      0      0      0
0.146134259559502      0.148157231816648      0      0      0
0.148157231816648      0.150208208572982      0      0      0
0.150208208572982      0.152287577501628      0      0      0
0.152287577501628      0.154395731642364      0      0      0
0.154395731642364      0.156533069475914      0      0      0
0.156533069475914      0.158699994999266      0      0      0
0.158699994999266      0.16089691780204      0      0      0
0.16089691780204      0.163124253143903      0      0      0
0.163124253143903      0.165382422033063      0      0      0
0.165382422033063      0.16767185130585      0      0      0
0.16767185130585      0.16999297370739      0      0      0
0.16999297370739      0.172346227973408      0      0      0
0.172346227973408      0.174732058913154      0      0      0
0.174732058913154      0.177150917493482      0      0      0
0.177150917493482      0.179603260924088      0      0      0
0.179603260924088      0.182089552743936      0      0      0
0.182089552743936      0.184610262908873      0      0      0
0.184610262908873      0.187165867880458      0      0      0
0.187165867880458      0.189756850716024      0      0      0
0.189756850716024      0.192383701159985      0      0      0
0.192383701159985      0.195046915736409      0      0      0
0.195046915736409      0.197746997842864      0      0      0
0.197746997842864      0.200484457845576      0      0      0
0.200484457845576      0.203259813175894      0      0      0
0.203259813175894      0.206073588428097      0      0      0
0.206073588428097      0.208926315458549      0      0      0
0.208926315458549      0.211818533486235      0      0      0
0.211818533486235      0.214750789194674      0      0      0
0.214750789194674      0.217723636835266      0      0      0
0.217723636835266      0.220737638332042      0      0      0
0.220737638332042      0.22379336338789      0      0      0
0.22379336338789      0.226891389592229      0      0      0
0.226891389592229      0.230032302530194      0      0      0
0.230032302530194      0.233216695893316      0      0      0
0.233216695893316      0.236445171591743      0      0      0
0.236445171591743      0.239718339868012      0      0      0
0.239718339868012      0.243036819412397      0      0      0
0.243036819412397      0.246401237479853      0      0      0
0.246401237479853      0.249812230008578      0      0      0
0.249812230008578      0.253270441740218      0      0      0
0.253270441740218      0.256776526341734      0      0      0
0.256776526341734      0.260331146528961      0      0      0
0.260331146528961      0.263934974191869      0      0      0
0.263934974191869      0.267588690521566      0      0      0
0.267588690521566      0.271292986139054      0      0      0
0.271292986139054      0.275048561225772      0      0      0
0.275048561225772      0.27885612565594      0      0      0
0.27885612565594      0.282716399130741      0      0      0
0.282716399130741      0.286630111314356      0      0      0
0.286630111314356      0.290598001971889      0      0      0
0.290598001971889      0.294620821109189      0      0      0
0.294620821109189      0.298699329114623      0      0      0
0.298699329114623      0.302834296902796      0      0      0
0.302834296902796      0.307026506060274      0      0      0
0.307026506060274      0.311276748993318      0      0      0
0.311276748993318      0.315585829077662      0      0      0
0.315585829077662      0.319954560810364      0      0      0
0.319954560810364      0.324383769963767      0      0      0
0.324383769963767      0.32887429374158      0      0      0
0.32887429374158      0.33342698093713      0      0      0
0.33342698093713      0.338042692093795      0      0      0
0.338042692093795      0.342722299667666      0      0      0
0.342722299667666      0.347466688192458      0      0      0
0.347466688192458      0.352276754446699      0      0      0
0.352276754446699      0.357153407623246      0      0      0
0.357153407623246      0.362097569501131      0      0      0
0.362097569501131      0.367110174619799      0      0      0
0.367110174619799      0.372192170455755      0      0      0
0.372192170455755      0.37734451760165      0      0      0
0.37734451760165      0.382568189947856      0      0      0
0.382568189947856      0.387864174866547      0      0      0
0.387864174866547      0.393233473398329      0      0      0
0.393233473398329      0.398677100441459      0      0      0
0.398677100441459      0.40419608494368      0      0      0
0.40419608494368      0.409791470096709      0      0      0
0.409791470096709      0.41546431353342      0      0      0
0.41546431353342      0.421215687527758      0      0      0
0.421215687527758      0.427046679197417      0      0      0
0.427046679197417      0.43295839070933      0      0      0
0.43295839070933      0.438951939487993      0      0      0
0.438951939487993      0.445028458426682      0      0      0
0.445028458426682      0.451189096101594      0      0      0
0.451189096101594      0.457435016988945      0      0      0
0.457435016988945      0.463767401685081      0      0      0
0.463767401685081      0.470187447129631      0      0      0
0.470187447129631      0.476696366831751      0      0      0
0.476696366831751      0.483295391099501      0      0      0
0.483295391099501      0.489985767272398      0      0      0
0.489985767272398      0.496768759957182      0      0      0
0.496768759957182      0.503645651266856      0      0      0
0.503645651266856      0.510617741063022      0      0      0
0.510617741063022      0.517686347201588      0      0      0
0.517686347201588      0.524852805781861      0      0      0
0.524852805781861      0.532118471399099      0      0      0
0.532118471399099      0.539484717400551      0      0      0
0.539484717400551      0.546952936145049      0      0      0
0.546952936145049      0.554524539266187      0      0      0
0.554524539266187      0.56220095793915      0      0      0
0.56220095793915      0.569983643151229      0      0      0
0.569983643151229      0.577874065976087      0      0      0
0.577874065976087      0.585873717851818      0      0      0
0.585873717851818      0.59398411086286      0      0      0
0.59398411086286      0.602206778025804      0      0      0
0.602206778025804      0.610543273579166      0      0      0
0.610543273579166      0.618995173277162      0      0      0
0.618995173277162      0.62756407468756      0      0      0
0.62756407468756      0.636251597493652      0      0      0
0.636251597493652      0.645059383800396      0      0      0
0.645059383800396      0.653989098444817      0      0      0
0.653989098444817      0.663042429310678      0      0      0
0.663042429310678      0.672221087647534      0      0      0
0.672221087647534      0.681526808394186      0      0      0
0.681526808394186      0.690961350506615      0      0      0
0.690961350506615      0.70052649729046      0      0      0
0.70052649729046      0.710224056738094      0      0      0
0.710224056738094      0.720055861870372      0      0      0
0.720055861870372      0.730023771083106      0      0      0
0.730023771083106      0.740129668498331      0      0      0
0.740129668498331      0.750375464320448      0      0      0
0.750375464320448      0.76076309519728      0      0      0
0.76076309519728      0.771294524586143      0      0      0
0.771294524586143      0.781971743124969      0      0      0
0.781971743124969      0.792796769008581      0      0      0
0.792796769008581      0.803771648370161      0      0      0
0.803771648370161      0.814898455668016      0      0      0
0.814898455668016      0.826179294077686      0      0      0
0.826179294077686      0.837616295889483      0      0      0
0.837616295889483      0.849211622911536      0      0      0
0.849211622911536      0.860967466878409      0      0      0
0.860967466878409      0.872886049865385      0      0      0
0.872886049865385      0.884969624708479      0      0      0
0.884969624708479      0.897220475430265      0      0      0
0.897220475430265      0.909640917671599      0      0      0
0.909640917671599      0.922233299129318      0      0      0
0.922233299129318      0.935      0      0      0
# END HISTO1D SudakovqqbarExpOutputsThresholdDivN2LL12
# BEGIN HISTO1D SudakovqqbarExpOutputsThresholdDivN2LL21
PlotOrder=3
LineColor=green
LineStyle=dashed 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(2,1)}_{h,\mathrm{thr}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0      0      0
0.00000101384324431002      0.00000102787812403307      0      0      0
0.00000102787812403307      0.00000104210729202498      0      0      0
0.00000104210729202498      0.00000105653343786574      0      0      0
0.00000105653343786574      0.00000107115928836782      0      0      0
0.00000107115928836782      0.00000108598760809164      0      0      0
0.00000108598760809164      0.00000110102119986811      0      0      0
0.00000110102119986811      0.00000111626290532839      0      0      0
0.00000111626290532839      0.00000113171560544106      0      0      0
0.00000113171560544106      0.00000114738222105665      0      0      0
0.00000114738222105665      0.00000116326571345971      0      0      0
0.00000116326571345971      0.0000011793690849286      0      0      0
0.0000011793690849286      0.00000119569537930295      0      0      0
0.00000119569537930295      0.000001212247682559      0      0      0
0.000001212247682559      0.00000122902912339292      0      0      0
0.00000122902912339292      0.00000124604287381218      0      0      0
0.00000124604287381218      0.00000126329214973512      0      0      0
0.00000126329214973512      0.00000128078021159884      0      0      0
0.00000128078021159884      0.00000129851036497544      0      0      0
0.00000129851036497544      0.00000131648596119688      0      0      0
0.00000131648596119688      0.00000133471039798844      0      0      0
0.00000133471039798844      0.00000135318712011092      0      0      0
0.00000135318712011092      0.00000137191962001179      0      0      0
0.00000137191962001179      0.00000139091143848532      0      0      0
0.00000139091143848532      0.00000141016616534188      0      0      0
0.00000141016616534188      0.00000142968744008643      0      0      0
0.00000142968744008643      0.00000144947895260651      0      0      0
0.00000144947895260651      0.00000146954444386967      0      0      0
0.00000146954444386967      0.00000148988770663059      0      0      0
0.00000148988770663059      0.00000151051258614798      0      0      0
0.00000151051258614798      0.00000153142298091138      0      0      0
0.00000153142298091138      0.00000155262284337812      0      0      0
0.00000155262284337812      0.00000157411618072032      0      0      0
0.00000157411618072032      0.00000159590705558239      0      0      0
0.00000159590705558239      0.0000016179995868489      0      0      0
0.0000016179995868489      0.00000164039795042316      0      0      0
0.00000164039795042316      0.00000166310638001652      0      0      0
0.00000166310638001652      0.00000168612916794864      0      0      0
0.00000168612916794864      0.00000170947066595881      0      0      0
0.00000170947066595881      0.00000173313528602849      0      0      0
0.00000173313528602849      0.00000175712750121529      0      0      0
0.00000175712750121529      0.00000178145184649847      0      0      0
0.00000178145184649847      0.00000180611291963609      0      0      0
0.00000180611291963609      0.00000183111538203409      0      0      0
0.00000183111538203409      0.00000185646395962742      0      0      0
0.00000185646395962742      0.00000188216344377329      0      0      0
0.00000188216344377329      0.00000190821869215684      0      0      0
0.00000190821869215684      0.00000193463462970931      0      0      0
0.00000193463462970931      0.000001961416249539      0      0      0
0.000001961416249539      0.00000198856861387501      0      0      0
0.00000198856861387501      0.00000201609685502412      0      0      0
0.00000201609685502412      0.00000204400617634088      0      0      0
0.00000204400617634088      0.00000207230185321116      0      0      0
0.00000207230185321116      0.00000210098923404927      0      0      0
0.00000210098923404927      0.00000213007374130893      0      0      0
0.00000213007374130893      0.00000215956087250823      0      0      0
0.00000215956087250823      0.00000218945620126872      0      0      0
0.00000218945620126872      0.00000221976537836897      0      0      0
0.00000221976537836897      0.00000225049413281266      0      0      0
0.00000225049413281266      0.00000228164827291145      0      0      0
0.00000228164827291145      0.0000023132336873829      0      0      0
0.0000023132336873829      0.0000023452563464635      0      0      0
0.0000023452563464635      0.00000237772230303722      0      0      0
0.00000237772230303722      0.00000241063769377955      0      0      0
0.00000241063769377955      0.00000244400874031748      0      0      0
0.00000244400874031748      0.00000247784175040552      0      0      0
0.00000247784175040552      0.00000251214311911795      0      0      0
0.00000251214311911795      0.00000254691933005764      0      0      0
0.00000254691933005764      0.00000258217695658154      0      0      0
0.00000258217695658154      0.0000026179226630432      0      0      0
0.0000026179226630432      0.00000265416320605244      0      0      0
0.00000265416320605244      0.00000269090543575249      0      0      0
0.00000269090543575249      0.00000272815629711478      0      0      0
0.00000272815629711478      0.00000276592283125165      0      0      0
0.00000276592283125165      0.00000280421217674733      0      0      0
0.00000280421217674733      0.00000284303157100718      0      0      0
0.00000284303157100718      0.00000288238835162573      0      0      0
0.00000288238835162573      0.00000292228995777364      0      0      0
0.00000292228995777364      0.00000296274393160382      0      0      0
0.00000296274393160382      0.00000300375791967704      0      0      0
0.00000300375791967704      0.00000304533967440728      0      0      0
0.00000304533967440728      0.0000030874970555271      0      0      0
0.0000030874970555271      0.00000313023803157323      0      0      0
0.00000313023803157323      0.00000317357068139281      0      0      0
0.00000317357068139281      0.00000321750319567045      0      0      0
0.00000321750319567045      0.00000326204387847638      0      0      0
0.00000326204387847638      0.00000330720114883614      0      0      0
0.00000330720114883614      0.00000335298354232185      0      0      0
0.00000335298354232185      0.00000339939971266569      0      0      0
0.00000339939971266569      0.00000344645843339553      0      0      0
0.00000344645843339553      0.00000349416859949336      0      0      0
0.00000349416859949336      0.00000354253922907654      0      0      0
0.00000354253922907654      0.00000359157946510248      0      0      0
0.00000359157946510248      0.00000364129857709674      0      0      0
0.00000364129857709674      0.00000369170596290522      0      0      0
0.00000369170596290522      0.00000374281115047047      0      0      0
0.00000374281115047047      0.0000037946237996327      0      0      0
0.0000037946237996327      0.00000384715370395563      0      0      0
0.00000384715370395563      0.00000390041079257769      0      0      0
0.00000390041079257769      0.00000395440513208878      0      0      0
0.00000395440513208878      0.00000400914692843308      0      0      0
0.00000400914692843308      0.00000406464652883815      0      0      0
0.00000406464652883815      0.00000412091442377072      0      0      0
0.00000412091442377072      0.00000417796124891967      0      0      0
0.00000417796124891967      0.00000423579778720626      0      0      0
0.00000423579778720626      0.0000042944349708224      0      0      0
0.0000042944349708224      0.00000435388388329698      0      0      0
0.00000435388388329698      0.00000441415576159092      0      0      0
0.00000441415576159092      0.0000044752619982211      0      0      0
0.0000044752619982211      0.00000453721414341383      0      0      0
0.00000453721414341383      0.00000460002390728798      0      0      0
0.00000460002390728798      0.0000046637031620685      0      0      0
0.0000046637031620685      0.00000472826394433043      0      0      0
0.00000472826394433043      0.00000479371845727405      0      0      0
0.00000479371845727405      0.00000486007907303155      0      0      0
0.00000486007907303155      0.00000492735833500554      0      0      0
0.00000492735833500554      0.00000499556896024003      0      0      0
0.00000499556896024003      0.00000506472384182418      0      0      0
0.00000506472384182418      0.00000513483605132934      0      0      0
0.00000513483605132934      0.00000520591884127979      0      0      0
0.00000520591884127979      0.00000527798564765776      0      0      0
0.00000527798564765776      0.00000535105009244307      0      0      0
0.00000535105009244307      0.00000542512598618791      0      0      0
0.00000542512598618791      0.00000550022733062734      0      0      0
0.00000550022733062734      0.00000557636832132587      0      0      0
0.00000557636832132587      0.00000565356335036064      0      0      0
0.00000565356335036064      0.00000573182700904185      0      0      0
0.00000573182700904185      0.00000581117409067079      0      0      0
0.00000581117409067079      0.000005891619593336      0      0      0
0.000005891619593336      0.00000597317872274825      0      0      0
0.00000597317872274825      0.00000605586689511467      0      0      0
0.00000605586689511467      0.0000061396997400527      0      0      0
0.0000061396997400527      0.00000622469310354442      0      0      0
0.00000622469310354442      0.00000631086305093168      0      0      0
0.00000631086305093168      0.0000063982258699528      0      0      0
0.0000063982258699528      0.00000648679807382125      0      0      0
0.00000648679807382125      0.00000657659640434692      0      0      0
0.00000657659640434692      0.00000666763783510069      0      0      0
0.00000666763783510069      0.00000675993957462272      0      0      0
0.00000675993957462272      0.0000068535190696752      0      0      0
0.0000068535190696752      0.00000694839400854009      0      0      0
0.00000694839400854009      0.00000704458232436258      0      0      0
0.00000704458232436258      0.00000714210219854078      0      0      0
0.00000714210219854078      0.00000724097206416231      0      0      0
0.00000724097206416231      0.00000734121060948854      0      0      0
0.00000734121060948854      0.000007442836781487      0      0      0
0.000007442836781487      0.00000754586978941272      0      0      0
0.00000754586978941272      0.00000765032910843916      0      0      0
0.00000765032910843916      0.00000775623448333934      0      0      0
0.00000775623448333934      0.00000786360593221801      0      0      0
0.00000786360593221801      0.00000797246375029542      0      0      0
0.00000797246375029542      0.00000808282851374354      0      0      0
0.00000808282851374354      0.00000819472108357529      0      0      0
0.00000819472108357529      0.00000830816260958769      0      0      0
0.00000830816260958769      0.00000842317453435958      0      0      0
0.00000842317453435958      0.00000853977859730466      0      0      0
0.00000853977859730466      0.00000865799683878063      0      0      0
0.00000865799683878063      0.00000877785160425524      0      0      0
0.00000877785160425524      0.00000889936554853005      0      0      0
0.00000889936554853005      0.00000902256164002253      0      0      0
0.00000902256164002253      0.00000914746316510757      0      0      0
0.00000914746316510757      0.00000927409373251906      0      0      0
0.00000927409373251906      0.00000940247727781235      0      0      0
0.00000940247727781235      0.00000953263806788851      0      0      0
0.00000953263806788851      0.00000966460070558129      0      0      0
0.00000966460070558129      0.00000979839013430744      0      0      0
0.00000979839013430744      0.00000993403164278155      0      0      0
0.00000993403164278155      0.000010071550869796      0      0      0
0.000010071550869796      0.0000102109738090674      0      0      0
0.0000102109738090674      0.0000103523268141496      0      0      0
0.0000103523268141496      0.000010495636603415      0      0      0
0.000010495636603415      0.0000106409302651053      0      0      0
0.0000106409302651053      0.000010788235262451      0      0      0
0.000010788235262451      0.0000109375794388631      0      0      0
0.0000109375794388631      0.0000110889910231955      0      0      0
0.0000110889910231955      0.0000112424986350812      0      0      0
0.0000112424986350812      0.0000113981312903417      0      0      0
0.0000113981312903417      0.0000115559184064716      0      0      0
0.0000115559184064716      0.000011715889808199      0      0      0
0.000011715889808199      0.0000118780757331232      0      0      0
0.0000118780757331232      0.0000120425068374297      0      0      0
0.0000120425068374297      0.0000122092142016854      0      0      0
0.0000122092142016854      0.0000123782293367127      0      0      0
0.0000123782293367127      0.0000125495841895462      0      0      0
0.0000125495841895462      0.0000127233111494713      0      0      0
0.0000127233111494713      0.0000128994430541458      0      0      0
0.0000128994430541458      0.0000130780131958075      0      0      0
0.0000130780131958075      0.0000132590553275668      0      0      0
0.0000132590553275668      0.0000134426036697863      0      0      0
0.0000134426036697863      0.00001362869291655      0      0      0
0.00001362869291655      0.00001381735824222      0      0      0
0.00001381735824222      0.0000140086353080861      0      0      0
0.0000140086353080861      0.0000142025602691059      0      0      0
0.0000142025602691059      0.0000143991697807389      0      0      0
0.0000143991697807389      0.0000145985010058751      0      0      0
0.0000145985010058751      0.0000148005916218595      0      0      0
0.0000148005916218595      0.0000150054798276138      0      0      0
0.0000150054798276138      0.0000152132043508565      0      0      0
0.0000152132043508565      0.0000154238044554237      0      0      0
0.0000154238044554237      0.0000156373199486901      0      0      0
0.0000156373199486901      0.0000158537911890937      0      0      0
0.0000158537911890937      0.0000160732590937644      0      0      0
0.0000160732590937644      0.0000162957651462576      0      0      0
0.0000162957651462576      0.000016521351404396      0      0      0
0.000016521351404396      0.0000167500605082187      0      0      0
0.0000167500605082187      0.0000169819356880416      0      0      0
0.0000169819356880416      0.0000172170207726282      0      0      0
0.0000172170207726282      0.0000174553601974744      0      0      0
0.0000174553601974744      0.0000176969990132074      0      0      0
0.0000176969990132074      0.0000179419828941014      0      0      0
0.0000179419828941014      0.0000181903581467107      0      0      0
0.0000181903581467107      0.0000184421717186223      0      0      0
0.0000184421717186223      0.0000186974712073306      0      0      0
0.0000186974712073306      0.0000189563048692332      0      0      0
0.0000189563048692332      0.0000192187216287532      0      0      0
0.0000192187216287532      0.0000194847710875863      0      0      0
0.0000194847710875863      0.0000197545035340766      0      0      0
0.0000197545035340766      0.000020027969952722      0      0      0
0.000020027969952722      0.0000203052220338112      0      0      0
0.0000203052220338112      0.0000205863121831945      0      0      0
0.0000205863121831945      0.0000208712935321888      0      0      0
0.0000208712935321888      0.000021160219947621      0      0      0
0.000021160219947621      0.0000214531460420097      0      0      0
0.0000214531460420097      0.0000217501271838877      0      0      0
0.0000217501271838877      0.0000220512195082683      0      0      0
0.0000220512195082683      0.0000223564799272551      0      0      0
0.0000223564799272551      0.0000226659661408002      0      0      0
0.0000226659661408002      0.0000229797366476099      0      0      0
0.0000229797366476099      0.0000232978507562027      0      0      0
0.0000232978507562027      0.0000236203685961192      0      0      0
0.0000236203685961192      0.000023947351129288      0      0      0
0.000023947351129288      0.0000242788601615485      0      0      0
0.0000242788601615485      0.0000246149583543337      0      0      0
0.0000246149583543337      0.0000249557092365137      0      0      0
0.0000249557092365137      0.0000253011772164045      0      0      0
0.0000253011772164045      0.0000256514275939423      0      0      0
0.0000256514275939423      0.0000260065265730261      0      0      0
0.0000260065265730261      0.0000263665412740315      0      0      0
0.0000263665412740315      0.0000267315397464981      0      0      0
0.0000267315397464981      0.0000271015909819919      0      0      0
0.0000271015909819919      0.0000274767649271459      0      0      0
0.0000274767649271459      0.0000278571324968813      0      0      0
0.0000278571324968813      0.0000282427655878122      0      0      0
0.0000282427655878122      0.0000286337370918349      0      0      0
0.0000286337370918349      0.0000290301209099061      0      0      0
0.0000290301209099061      0.0000294319919660113      0      0      0
0.0000294319919660113      0.0000298394262213274      0      0      0
0.0000298394262213274      0.00003025250068858      0      0      0
0.00003025250068858      0.000030671293446601      0      0      0
0.000030671293446601      0.0000310958836550867      0      0      0
0.0000310958836550867      0.00003152635156956      0      0      0
0.00003152635156956      0.000031962778556541      0      0      0
0.000031962778556541      0.0000324052471089262      0      0      0
0.0000324052471089262      0.0000328538408615817      0      0      0
0.0000328538408615817      0.000033308644607151      0      0      0
0.000033308644607151      0.0000337697443120835      0      0      0
0.0000337697443120835      0.0000342372271328825      0      0      0
0.0000342372271328825      0.0000347111814325807      0      0      0
0.0000347111814325807      0.0000351916967974413      0      0      0
0.0000351916967974413      0.0000356788640538924      0      0      0
0.0000356788640538924      0.0000361727752856944      0      0      0
0.0000361727752856944      0.0000366735238513458      0      0      0
0.0000366735238513458      0.0000371812044017293      0      0      0
0.0000371812044017293      0.0000376959128980032      0      0      0
0.0000376959128980032      0.0000382177466297395      0      0      0
0.0000382177466297395      0.0000387468042333134      0      0      0
0.0000387468042333134      0.0000392831857105477      0      0      0
0.0000392831857105477      0.0000398269924476147      0      0      0
0.0000398269924476147      0.0000403783272342003      0      0      0
0.0000403783272342003      0.0000409372942829333      0      0      0
0.0000409372942829333      0.0000415039992490831      0      0      0
0.0000415039992490831      0.000042078549250531      0      0      0
0.000042078549250531      0.0000426610528880173      0      0      0
0.0000426610528880173      0.0000432516202656688      0      0      0
0.0000432516202656688      0.0000438503630118107      0      0      0
0.0000438503630118107      0.0000444573943000663      0      0      0
0.0000444573943000663      0.0000450728288707489      0      0      0
0.0000450728288707489      0.0000456967830525504      0      0      0
0.0000456967830525504      0.0000463293747845289      0      0      0
0.0000463293747845289      0.0000469707236384016      0      0      0
0.0000469707236384016      0.0000476209508411464      0      0      0
0.0000476209508411464      0.0000482801792979158      0      0      0
0.0000482801792979158      0.0000489485336152684      0      0      0
0.0000489485336152684      0.0000496261401247217      0      0      0
0.0000496261401247217      0.0000503131269066316      0      0      0
0.0000503131269066316      0.0000510096238144011      0      0      0
0.0000510096238144011      0.000051715762499026      0      0      0
0.000051715762499026      0.000052431676433979      0      0      0
0.000052431676433979      0.0000531575009404385      0      0      0
0.0000531575009404385      0.0000538933732128671      0      0      0
0.0000538933732128671      0.0000546394323449439      0      0      0
0.0000546394323449439      0.0000553958193558558      0      0      0
0.0000553958193558558      0.0000561626772169526      0      0      0
0.0000561626772169526      0.0000569401508787716      0      0      0
0.0000569401508787716      0.0000577283872984359      0      0      0
0.0000577283872984359      0.0000585275354674316      0      0      0
0.0000585275354674316      0.0000593377464397706      0      0      0
0.0000593377464397706      0.0000601591733605423      0      0      0
0.0000601591733605423      0.0000609919714948611      0      0      0
0.0000609919714948611      0.0000618362982572143      0      0      0
0.0000618362982572143      0.0000626923132412161      0      0      0
0.0000626923132412161      0.0000635601782497746      0      0      0
0.0000635601782497746      0.0000644400573256746      0      0      0
0.0000644400573256746      0.0000653321167825856      0      0      0
0.0000653321167825856      0.0000662365252364977      0      0      0
0.0000662365252364977      0.0000671534536375933      0      0      0
0.0000671534536375933      0.0000680830753025601      0      0      0
0.0000680830753025601      0.0000690255659473509      0      0      0
0.0000690255659473509      0.0000699811037203975      0      0      0
0.0000699811037203975      0.0000709498692362838      0      0      0
0.0000709498692362838      0.0000719320456098856      0      0      0
0.0000719320456098856      0.0000729278184909828      0      0      0
0.0000729278184909828      0.0000739373760993502      0      0      0
0.0000739373760993502      0.0000749609092603353      0      0      0
0.0000749609092603353      0.0000759986114409274      0      0      0
0.0000759986114409274      0.0000770506787863264      0      0      0
0.0000770506787863264      0.0000781173101570184      0      0      0
0.0000781173101570184      0.0000791987071663636      0      0      0
0.0000791987071663636      0.0000802950742187053      0      0      0
0.0000802950742187053      0.000081406618548006      0      0      0
0.000081406618548006      0.0000825335502570186      0      0      0
0.0000825335502570186      0.0000836760823569998      0      0      0
0.0000836760823569998      0.0000848344308079731      0      0      0
0.0000848344308079731      0.0000860088145595493      0      0      0
0.0000860088145595493      0.0000871994555923124      0      0      0
0.0000871994555923124      0.0000884065789597775      0      0      0
0.0000884065789597775      0.0000896304128309307      0      0      0
0.0000896304128309307      0.0000908711885333572      0      0      0
0.0000908711885333572      0.0000921291405969664      0      0      0
0.0000921291405969664      0.0000934045067983223      0      0      0
0.0000934045067983223      0.0000946975282055884      0      0      0
0.0000946975282055884      0.0000960084492240934      0      0      0
0.0000960084492240934      0.0000973375176425286      0      0      0
0.0000973375176425286      0.000098684984679785      0      0      0
0.000098684984679785      0.000100051105032438      0      0      0
0.000100051105032438      0.000101436136922889      0      0      0
0.000101436136922889      0.000102840342148178      0      0      0
0.000102840342148178      0.000104263986129461      0      0      0
0.000104263986129461      0.000105707337962187      0      0      0
0.000105707337962187      0.00010717067046696      0      0      0
0.00010717067046696      0.000108654260241103      0      0      0
0.000108654260241103      0.000110158387710945      0      0      0
0.000110158387710945      0.000111683337184825      0      0      0
0.000111683337184825      0.000113229396906833      0      0      0
0.000113229396906833      0.00011479685911129      0      0      0
0.00011479685911129      0.000116386020077991      0      0      0
0.000116386020077991      0.000117997180188201      0      0      0
0.000117997180188201      0.00011963064398144      0      0      0
0.00011963064398144      0.00012128672021304      0      0      0
0.00012128672021304      0.00012296572191251      0      0      0
0.00012296572191251      0.000124667966442703      0      0      0
0.000124667966442703      0.000126393775559803      0      0      0
0.000126393775559803      0.000128143475474143      0      0      0
0.000128143475474143      0.000129917396911867      0      0      0
0.000129917396911867      0.000131715875177439      0      0      0
0.000131715875177439      0.000133539250217029      0      0      0
0.000133539250217029      0.00013538786668276      0      0      0
0.00013538786668276      0.000137262073997862      0      0      0
0.000137262073997862      0.000139162226422714      0      0      0
0.000139162226422714      0.00014108868312181      0      0      0
0.00014108868312181      0.000143041808231644      0      0      0
0.000143041808231644      0.000145021970929542      0      0      0
0.000145021970929542      0.00014702954550344      0      0      0
0.00014702954550344      0.000149064911422635      0      0      0
0.000149064911422635      0.00015112845340951      0      0      0
0.00015112845340951      0.000153220561512254      0      0      0
0.000153220561512254      0.000155341631178586      0      0      0
0.000155341631178586      0.000157492063330508      0      0      0
0.000157492063330508      0.000159672264440082      0      0      0
0.000159672264440082      0.00016188264660626      0      0      0
0.00016188264660626      0.000164123627632783      0      0      0
0.000164123627632783      0.00016639563110715      0      0      0
0.00016639563110715      0.000168699086480686      0      0      0
0.000168699086480686      0.000171034429149716      0      0      0
0.000171034429149716      0.00017340210053786      0      0      0
0.00017340210053786      0.000175802548179476      0      0      0
0.000175802548179476      0.000178236225804249      0      0      0
0.000178236225804249      0.000180703593422953      0      0      0
0.000180703593422953      0.000183205117414405      0      0      0
0.000183205117414405      0.000185741270613619      0      0      0
0.000185741270613619      0.000188312532401177      0      0      0
0.000188312532401177      0.000190919388793845      0      0      0
0.000190919388793845      0.000193562332536437      0      0      0
0.000193562332536437      0.000196241863194957      0      0      0
0.000196241863194957      0.000198958487251018      0      0      0
0.000198958487251018      0.000201712718197586      0      0      0
0.000201712718197586      0.000204505076636033      0      0      0
0.000204505076636033      0.000207336090374545      0      0      0
0.000207336090374545      0.000210206294527884      0      0      0
0.000210206294527884      0.000213116231618538      0      0      0
0.000213116231618538      0.000216066451679264      0      0      0
0.000216066451679264      0.000219057512357059      0      0      0
0.000219057512357059      0.000222089979018563      0      0      0
0.000222089979018563      0.000225164424856924      0      0      0
0.000225164424856924      0.000228281431000144      0      0      0
0.000228281431000144      0.00023144158662092      0      0      0
0.00023144158662092      0.000234645489048012      0      0      0
0.000234645489048012      0.000237893743879147      0      0      0
0.000237893743879147      0.000241186965095492      0      0      0
0.000241186965095492      0.000244525775177701      0      0      0
0.000244525775177701      0.000247910805223583      0      0      0
0.000247910805223583      0.000251342695067386      0      0      0
0.000251342695067386      0.000254822093400743      0      0      0
0.000254822093400743      0.00025834965789528      0      0      0
0.00025834965789528      0.000261926055326934      0      0      0
0.000261926055326934      0.000265551961701985      0      0      0
0.000265551961701985      0.00026922806238483      0      0      0
0.00026922806238483      0.000272955052227537      0      0      0
0.000272955052227537      0.000276733635701177      0      0      0
0.000276733635701177      0.000280564527028988      0      0      0
0.000280564527028988      0.000284448450321376      0      0      0
0.000284448450321376      0.000288386139712781      0      0      0
0.000288386139712781      0.000292378339500449      0      0      0
0.000292378339500449      0.000296425804285111      0      0      0
0.000296425804285111      0.000300529299113624      0      0      0
0.000300529299113624      0.000304689599623573      0      0      0
0.000304689599623573      0.000308907492189884      0      0      0
0.000308907492189884      0.000313183774073464      0      0      0
0.000313183774073464      0.000317519253571897      0      0      0
0.000317519253571897      0.000321914750172228      0      0      0
0.000321914750172228      0.000326371094705861      0      0      0
0.000326371094705861      0.000330889129505603      0      0      0
0.000330889129505603      0.000335469708564879      0      0      0
0.000335469708564879      0.000340113697699154      0      0      0
0.000340113697699154      0.000344821974709588      0      0      0
0.000344821974709588      0.000349595429548956      0      0      0
0.000349595429548956      0.000354434964489868      0      0      0
0.000354434964489868      0.000359341494295315      0      0      0
0.000359341494295315      0.000364315946391572      0      0      0
0.000364315946391572      0.000369359261043507      0      0      0
0.000369359261043507      0.000374472391532301      0      0      0
0.000374472391532301      0.00037965630433564      0      0      0
0.00037965630433564      0.000384911979310397      0      0      0
0.000384911979310397      0.000390240409877844      0      0      0
0.000390240409877844      0.000395642603211426      0      0      0
0.000395642603211426      0.000401119580427133      0      0      0
0.000401119580427133      0.000406672376776519      0      0      0
0.000406672376776519      0.000412302041842373      0      0      0
0.000412302041842373      0.000418009639737117      0      0      0
0.000418009639737117      0.000423796249303941      0      0      0
0.000423796249303941      0.000429662964320725      0      0      0
0.000429662964320725      0.000435610893706785      0      0      0
0.000435610893706785      0.000441641161732474      0      0      0
0.000441641161732474      0.000447754908231697      0      0      0
0.000447754908231697      0.000453953288817359      0      0      0
0.000453953288817359      0.000460237475099795      0      0      0
0.000460237475099795      0.000466608654908228      0      0      0
0.000466608654908228      0.000473068032515292      0      0      0
0.000473068032515292      0.000479616828864662      0      0      0
0.000479616828864662      0.000486256281801832      0      0      0
0.000486256281801832      0.000492987646308097      0      0      0
0.000492987646308097      0.000499812194737762      0      0      0
0.000499812194737762      0.000506731217058643      0      0      0
0.000506731217058643      0.0005137460210959      0      0      0
0.0005137460210959      0.000520857932779231      0      0      0
0.000520857932779231      0.000528068296393506      0      0      0
0.000528068296393506      0.000535378474832857      0      0      0
0.000535378474832857      0.000542789849858294      0      0      0
0.000542789849858294      0.000550303822358882      0      0      0
0.000550303822358882      0.000557921812616533      0      0      0
0.000557921812616533      0.000565645260574473      0      0      0
0.000565645260574473      0.00057347562610941      0      0      0
0.00057347562610941      0.000581414389307485      0      0      0
0.000581414389307485      0.000589463050744029      0      0      0
0.000589463050744029      0.000597623131767208      0      0      0
0.000597623131767208      0.000605896174785581      0      0      0
0.000605896174785581      0.000614283743559644      0      0      0
0.000614283743559644      0.000622787423497414      0      0      0
0.000622787423497414      0.000631408821954096      0      0      0
0.000631408821954096      0.000640149568535908      0      0      0
0.000640149568535908      0.000649011315408104      0      0      0
0.000649011315408104      0.000657995737607266      0      0      0
0.000657995737607266      0.000667104533357915      0      0      0
0.000667104533357915      0.00067633942439351      0      0      0
0.00067633942439351      0.000685702156281888      0      0      0
0.000685702156281888      0.000695194498755206      0      0      0
0.000695194498755206      0.000704818246044455      0      0      0
0.000704818246044455      0.000714575217218609      0      0      0
0.000714575217218609      0.000724467256528451      0      0      0
0.000724467256528451      0.000734496233755185      0      0      0
0.000734496233755185      0.000744664044563847      0      0      0
0.000744664044563847      0.000754972610861632      0      0      0
0.000754972610861632      0.000765423881161163      0      0      0
0.000765423881161163      0.0007760198309488      0      0      0
0.0007760198309488      0.000786762463058045      0      0      0
0.000786762463058045      0.00079765380804811      0      0      0
0.00079765380804811      0.000808695924587738      0      0      0
0.000808695924587738      0.000819890899844323      0      0      0
0.000819890899844323      0.00083124084987843      0      0      0
0.00083124084987843      0.000842747920043766      0      0      0
0.000842747920043766      0.000854414285392693      0      0      0
0.000854414285392693      0.000866242151087355      0      0      0
0.000866242151087355      0.000878233752816494      0      0      0
0.000878233752816494      0.000890391357218039      0      0      0
0.000890391357218039      0.000902717262307538      0      0      0
0.000902717262307538      0.000915213797912533      0      0      0
0.000915213797912533      0.000927883326112938      0      0      0
0.000927883326112938      0.000940728241687513      0      0      0
0.000940728241687513      0.000953750972566528      0      0      0
0.000953750972566528      0.000966953980290686      0      0      0
0.000966953980290686      0.000980339760476396      0      0      0
0.000980339760476396      0.000993910843287497      0      0      0
0.000993910843287497      0.0010076697939135      0      0      0
0.0010076697939135      0.00102161921305448      0      0      0
0.00102161921305448      0.0010357617374126      0      0      0
0.0010357617374126      0.00105010004019057      0      0      0
0.00105010004019057      0.00106463683159689      0      0      0
0.00106463683159689      0.00107937485935813      0      0      0
0.00107937485935813      0.00109431690923832      0      0      0
0.00109431690923832      0.00110946580556549      0      0      0
0.00110946580556549      0.00112482441176555      0      0      0
0.00112482441176555      0.00114039563090349      0      0      0
0.00114039563090349      0.00115618240623217      0      0      0
0.00115618240623217      0.00117218772174859      0      0      0
0.00117218772174859      0.00118841460275796      0      0      0
0.00118841460275796      0.00120486611644553      0      0      0
0.00120486611644553      0.00122154537245635      0      0      0
0.00122154537245635      0.00123845552348304      0      0      0
0.00123845552348304      0.00125559976586171      0      0      0
0.00125559976586171      0.00127298134017614      0      0      0
0.00127298134017614      0.00129060353187029      0      0      0
0.00129060353187029      0.00130846967186935      0      0      0
0.00130846967186935      0.00132658313720929      0      0      0
0.00132658313720929      0.00134494735167523      0      0      0
0.00134494735167523      0.00136356578644858      0      0      0
0.00136356578644858      0.00138244196076317      0      0      0
0.00138244196076317      0.00140157944257044      0      0      0
0.00140157944257044      0.00142098184921384      0      0      0
0.00142098184921384      0.00144065284811262      0      0      0
0.00144065284811262      0.00146059615745496      0      0      0
0.00146059615745496      0.00148081554690089      0      0      0
0.00148081554690089      0.00150131483829471      0      0      0
0.00150131483829471      0.00152209790638749      0      0      0
0.00152209790638749      0.00154316867956938      0      0      0
0.00154316867956938      0.00156453114061223      0      0      0
0.00156453114061223      0.00158618932742236      0      0      0
0.00158618932742236      0.00160814733380381      0      0      0
0.00160814733380381      0.00163040931023216      0      0      0
0.00163040931023216      0.00165297946463904      0      0      0
0.00165297946463904      0.00167586206320748      0      0      0
0.00167586206320748      0.00169906143117836      0      0      0
0.00169906143117836      0.00172258195366789      0      0      0
0.00172258195366789      0.00174642807649655      0      0      0
0.00174642807649655      0.00177060430702936      0      0      0
0.00177060430702936      0.00179511521502795      0      0      0
0.00179511521502795      0.00181996543351421      0      0      0
0.00181996543351421      0.00184515965964614      0      0      0
0.00184515965964614      0.00187070265560561      0      0      0
0.00187070265560561      0.00189659924949857      0      0      0
0.00189659924949857      0.00192285433626758      0      0      0
0.00192285433626758      0.00194947287861711      0      0      0
0.00194947287861711      0.00197645990795156      0      0      0
0.00197645990795156      0.00200382052532629      0      0      0
0.00200382052532629      0.00203155990241182      0      0      0
0.00203155990241182      0.00205968328247135      0      0      0
0.00205968328247135      0.00208819598135186      0      0      0
0.00208819598135186      0.00211710338848892      0      0      0
0.00211710338848892      0.00214641096792534      0      0      0
0.00214641096792534      0.00217612425934403      0      0      0
0.00217612425934403      0.00220624887911509      0      0      0
0.00220624887911509      0.00223679052135739      0      0      0
0.00223679052135739      0.00226775495901488      0      0      0
0.00226775495901488      0.00229914804494778      0      0      0
0.00229914804494778      0.00233097571303889      0      0      0
0.00233097571303889      0.00236324397931521      0      0      0
0.00236324397931521      0.00239595894308506      0      0      0
0.00239595894308506      0.00242912678809096      0      0      0
0.00242912678809096      0.00246275378367852      0      0      0
0.00246275378367852      0.00249684628598141      0      0      0
0.00249684628598141      0.00253141073912281      0      0      0
0.00253141073912281      0.0025664536764335      0      0      0
0.0025664536764335      0.00260198172168671      0      0      0
0.00260198172168671      0.00263800159035023      0      0      0
0.00263800159035023      0.00267452009085567      0      0      0
0.00267452009085567      0.00271154412588544      0      0      0
0.00271154412588544      0.00274908069367747      0      0      0
0.00274908069367747      0.00278713688934801      0      0      0
0.00278713688934801      0.00282571990623272      0      0      0
0.00282571990623272      0.00286483703724639      0      0      0
0.00286483703724639      0.00290449567626138      0      0      0
0.00290449567626138      0.00294470331950526      0      0      0
0.00294470331950526      0.0029854675669777      0      0      0
0.0029854675669777      0.00302679612388701      0      0      0
0.00302679612388701      0.0030686968021066      0      0      0
0.0030686968021066      0.00311117752165154      0      0      0
0.00311117752165154      0.0031542463121756      0      0      0
0.0031542463121756      0.00319791131448903      0      0      0
0.00319791131448903      0.00324218078209728      0      0      0
0.00324218078209728      0.0032870630827611      0      0      0
0.0032870630827611      0.00333256670007821      0      0      0
0.00333256670007821      0.00337870023508683      0      0      0
0.00337870023508683      0.00342547240789146      0      0      0
0.00342547240789146      0.00347289205931113      0      0      0
0.00347289205931113      0.00352096815255051      0      0      0
0.00352096815255051      0.00356970977489406      0      0      0
0.00356970977489406      0.00361912613942378      0      0      0
0.00361912613942378      0.0036692265867606      0      0      0
0.0036692265867606      0.00372002058682995      0      0      0
0.00372002058682995      0.00377151774065175      0      0      0
0.00377151774065175      0.00382372778215516      0      0      0
0.00382372778215516      0.00387666058001854      0      0      0
0.00387666058001854      0.00393032613953476      0      0      0
0.00393032613953476      0.0039847346045024      0      0      0
0.0039847346045024      0.00403989625914312      0      0      0
0.00403989625914312      0.00409582153004557      0      0      0
0.00409582153004557      0.00415252098813623      0      0      0
0.00415252098813623      0.00421000535067748      0      0      0
0.00421000535067748      0.0042682854832934      0      0      0
0.0042682854832934      0.00432737240202355      0      0      0
0.00432737240202355      0.00438727727540519      0      0      0
0.00438727727540519      0.00444801142658443      0      0      0
0.00444801142658443      0.00450958633545639      0      0      0
0.00450958633545639      0.00457201364083525      0      0      0
0.00457201364083525      0.00463530514265407      0      0      0
0.00463530514265407      0.00469947280419532      0      0      0
0.00469947280419532      0.00476452875435209      0      0      0
0.00476452875435209      0.0048304852899207      0      0      0
0.0048304852899207      0.00489735487792503      0      0      0
0.00489735487792503      0.00496515015797302      0      0      0
0.00496515015797302      0.00503388394464577      0      0      0
0.00503388394464577      0.00510356922991978      0      0      0
0.00510356922991978      0.00517421918562266      0      0      0
0.00517421918562266      0.00524584716592283      0      0      0
0.00524584716592283      0.00531846670985373      0      0      0
0.00531846670985373      0.00539209154387294      0      0      0
0.00539209154387294      0.00546673558445676      0      0      0
0.00546673558445676      0.00554241294073067      0      0      0
0.00554241294073067      0.00561913791713623      0      0      0
0.00561913791713623      0.00569692501613484      0      0      0
0.00569692501613484      0.00577578894094906      0      0      0
0.00577578894094906      0.00585574459834172      0      0      0
0.00585574459834172      0.00593680710143364      0      0      0
0.00593680710143364      0.00601899177256026      0      0      0
0.00601899177256026      0.00610231414616781      0      0      0
0.00610231414616781      0.0061867899717497      0      0      0
0.0061867899717497      0.0062724352168234      0      0      0
0.0062724352168234      0.00635926606994866      0      0      0
0.00635926606994866      0.00644729894378739      0      0      0
0.00644729894378739      0.00653655047820597      0      0      0
0.00653655047820597      0.00662703754342055      0      0      0
0.00662703754342055      0.00671877724318579      0      0      0
0.00671877724318579      0.00681178691802782      0      0      0
0.00681178691802782      0.00690608414852187      0      0      0
0.00690608414852187      0.00700168675861542      0      0      0
0.00700168675861542      0.00709861281899715      0      0      0
0.00709861281899715      0.00719688065051277      0      0      0
0.00719688065051277      0.00729650882762788      0      0      0
0.00729650882762788      0.00739751618193895      0      0      0
0.00739751618193895      0.00749992180573285      0      0      0
0.00749992180573285      0.00760374505559565      0      0      0
0.00760374505559565      0.00770900555607137      0      0      0
0.00770900555607137      0.00781572320337137      0      0      0
0.00781572320337137      0.00792391816913513      0      0      0
0.00792391816913513      0.00803361090424307      0      0      0
0.00803361090424307      0.00814482214268214      0      0      0
0.00814482214268214      0.00825757290546495      0      0      0
0.00825757290546495      0.00837188450460311      0      0      0
0.00837188450460311      0.0084877785471356      0      0      0
0.0084877785471356      0.00860527693921294      0      0      0
0.00860527693921294      0.00872440189023784      0      0      0
0.00872440189023784      0.0088451759170632      0      0      0
0.0088451759170632      0.00896762184824822      0      0      0
0.00896762184824822      0.00909176282837339      0      0      0
0.00909176282837339      0.00921762232241531      0      0      0
0.00921762232241531      0.009345224120182      0      0      0
0.009345224120182      0.00947459234080956      0      0      0
0.00947459234080956      0.00960575143732124      0      0      0
0.00960575143732124      0.0097387262012494      0      0      0
0.0097387262012494      0.00987354176732169      0      0      0
0.00987354176732169      0.0100102236182119      0      0      0
0.0100102236182119      0.0101487975893568      0      0      0
0.0101487975893568      0.0102892898738392      0      0      0
0.0102892898738392      0.0104317270273393      0      0      0
0.0104317270273393      0.0105761359731542      0      0      0
0.0105761359731542      0.0107225440072866      0      0      0
0.0107225440072866      0.0108709788036044      0      0      0
0.0108709788036044      0.0110214684190717      0      0      0
0.0110214684190717      0.0111740412990521      0      0      0
0.0111740412990521      0.0113287262826851      0      0      0
0.0113287262826851      0.0114855526083377      0      0      0
0.0114855526083377      0.0116445499191305      0      0      0
0.0116445499191305      0.0118057482685412      0      0      0
0.0118057482685412      0.0119691781260852      0      0      0
0.0119691781260852      0.0121348703830748      0      0      0
0.0121348703830748      0.0123028563584581      0      0      0
0.0123028563584581      0.0124731678047393      0      0      0
0.0124731678047393      0.0126458369139802      0      0      0
0.0126458369139802      0.0128208963238851      0      0      0
0.0128208963238851      0.0129983791239701      0      0      0
0.0129983791239701      0.0131783188618175      0      0      0
0.0131783188618175      0.0133607495494169      0      0      0
0.0133607495494169      0.0135457056695945      0      0      0
0.0135457056695945      0.0137332221825303      0      0      0
0.0137332221825303      0.0139233345323668      0      0      0
0.0139233345323668      0.0141160786539086      0      0      0
0.0141160786539086      0.0143114909794141      0      0      0
0.0143114909794141      0.0145096084454827      0      0      0
0.0145096084454827      0.0147104685000363      0      0      0
0.0147104685000363      0.0149141091093971      0      0      0
0.0149141091093971      0.0151205687654648      0      0      0
0.0151205687654648      0.0153298864929916      0      0      0
0.0153298864929916      0.0155421018569589      0      0      0
0.0155421018569589      0.015757254970056      0      0      0
0.015757254970056      0.0159753865002618      0      0      0
0.0159753865002618      0.0161965376785319      0      0      0
0.0161965376785319      0.0164207503065923      0      0      0
0.0164207503065923      0.0166480667648403      0      0      0
0.0166480667648403      0.0168785300203555      0      0      0
0.0168785300203555      0.0171121836350213      0      0      0
0.0171121836350213      0.0173490717737588      0      0      0
0.0173490717737588      0.017589239212875      0      0      0
0.017589239212875      0.0178327313485262      0      0      0
0.0178327313485262      0.0180795942052988      0      0      0
0.0180795942052988      0.0183298744449088      0      0      0
0.0183298744449088      0.0185836193750216      0      0      0
0.0185836193750216      0.0188408769581945      0      0      0
0.0188408769581945      0.0191016958209418      0      0      0
0.0191016958209418      0.0193661252629267      0      0      0
0.0193661252629267      0.0196342152662799      0      0      0
0.0196342152662799      0.0199060165050465      0      0      0
0.0199060165050465      0.0201815803547652      0      0      0
0.0201815803547652      0.0204609589021785      0      0      0
0.0204609589021785      0.0207442049550786      0      0      0
0.0207442049550786      0.0210313720522889      0      0      0
0.0210313720522889      0.0213225144737837      0      0      0
0.0213225144737837      0.0216176872509482      0      0      0
0.0216176872509482      0.0219169461769806      0      0      0
0.0219169461769806      0.0222203478174381      0      0      0
0.0222203478174381      0.0225279495209286      0      0      0
0.0225279495209286      0.0228398094299506      0      0      0
0.0228398094299506      0.0231559864918837      0      0      0
0.0231559864918837      0.0234765404701303      0      0      0
0.0234765404701303      0.0238015319554124      0      0      0
0.0238015319554124      0.0241310223772239      0      0      0
0.0241310223772239      0.0244650740154424      0      0      0
0.0244650740154424      0.0248037500121009      0      0      0
0.0248037500121009      0.025147114383323      0      0      0
0.025147114383323      0.0254952320314234      0      0      0
0.0254952320314234      0.025848168757175      0      0      0
0.025848168757175      0.0262059912722472      0      0      0
0.0262059912722472      0.0265687672118152      0      0      0
0.0265687672118152      0.0269365651473444      0      0      0
0.0269365651473444      0.0273094545995519      0      0      0
0.0273094545995519      0.0276875060515468      0      0      0
0.0276875060515468      0.0280707909621536      0      0      0
0.0280707909621536      0.0284593817794181      0      0      0
0.0284593817794181      0.0288533519543027      0      0      0
0.0288533519543027      0.0292527759545692      0      0      0
0.0292527759545692      0.0296577292788545      0      0      0
0.0296577292788545      0.0300682884709421      0      0      0
0.0300682884709421      0.0304845311342295      0      0      0
0.0304845311342295      0.0309065359463971      0      0      0
0.0309065359463971      0.0313343826742795      0      0      0
0.0313343826742795      0.0317681521889432      0      0      0
0.0317681521889432      0.0322079264809726      0      0      0
0.0322079264809726      0.0326537886759678      0      0      0
0.0326537886759678      0.033105823050257      0      0      0
0.033105823050257      0.033564115046826      0      0      0
0.033564115046826      0.0340287512914689      0      0      0
0.0340287512914689      0.0344998196091616      0      0      0
0.0344998196091616      0.0349774090406628      0      0      0
0.0349774090406628      0.0354616098593442      0      0      0
0.0354616098593442      0.0359525135882537      0      0      0
0.0359525135882537      0.0364502130174152      0      0      0
0.0364502130174152      0.0369548022213675      0      0      0
0.0369548022213675      0.0374663765769464      0      0      0
0.0374663765769464      0.0379850327813123      0      0      0
0.0379850327813123      0.0385108688702281      0      0      0
0.0385108688702281      0.0390439842365898      0      0      0
0.0390439842365898      0.0395844796492134      0      0      0
0.0395844796492134      0.0401324572718825      0      0      0
0.0401324572718825      0.0406880206826587      0      0      0
0.0406880206826587      0.0412512748934598      0      0      0
0.0412512748934598      0.0418223263699098      0      0      0
0.0418223263699098      0.0424012830514618      0      0      0
0.0424012830514618      0.0429882543718015      0      0      0
0.0429882543718015      0.0435833512795317      0      0      0
0.0435833512795317      0.0441866862591436      0      0      0
0.0441866862591436      0.0447983733522791      0      0      0
0.0447983733522791      0.0454185281792862      0      0      0
0.0454185281792862      0.0460472679610735      0      0      0
0.0460472679610735      0.0466847115412677      0      0      0
0.0466847115412677      0.0473309794086762      0      0      0
0.0473309794086762      0.047986193720063      0      0      0
0.047986193720063      0.0486504783232378      0      0      0
0.0486504783232378      0.0493239587804657      0      0      0
0.0493239587804657      0.0500067623922011      0      0      0
0.0500067623922011      0.0506990182211494      0      0      0
0.0506990182211494      0.0514008571166629      0      0      0
0.0514008571166629      0.0521124117394733      0      0      0
0.0521124117394733      0.0528338165867671      0      0      0
0.0528338165867671      0.0535652080176086      0      0      0
0.0535652080176086      0.0543067242787134      0      0      0
0.0543067242787134      0.0550585055305805      0      0      0
0.0550585055305805      0.0558206938739848      0      0      0
0.0558206938739848      0.0565934333768373      0      0      0
0.0565934333768373      0.0573768701014157      0      0      0
0.0573768701014157      0.0581711521319738      0      0      0
0.0581711521319738      0.0589764296027321      0      0      0
0.0589764296027321      0.0597928547262553      0      0      0
0.0597928547262553      0.0606205818222245      0      0      0
0.0606205818222245      0.0614597673466051      0      0      0
0.0614597673466051      0.0623105699212211      0      0      0
0.0623105699212211      0.0631731503637371      0      0      0
0.0631731503637371      0.0640476717180559      0      0      0
0.0640476717180559      0.064934299285137      0      0      0
0.064934299285137      0.065833200654241      0      0      0
0.065833200654241      0.0667445457346082      0      0      0
0.0667445457346082      0.0676685067875737      0      0      0
0.0676685067875737      0.0686052584591283      0      0      0
0.0686052584591283      0.0695549778129301      0      0      0
0.0695549778129301      0.0705178443637725      0      0      0
0.0705178443637725      0.071494040111516      0      0      0
0.071494040111516      0.0724837495754901      0      0      0
0.0724837495754901      0.07348715982937      0      0      0
0.07348715982937      0.0745044605365374      0      0      0
0.0745044605365374      0.0755358439859309      0      0      0
0.0755358439859309      0.0765815051283916      0      0      0
0.0765815051283916      0.0776416416135129      0      0      0
0.0776416416135129      0.0787164538269999      0      0      0
0.0787164538269999      0.0798061449285455      0      0      0
0.0798061449285455      0.0809109208902321      0      0      0
0.0809109208902321      0.0820309905354643      0      0      0
0.0820309905354643      0.0831665655784396      0      0      0
0.0831665655784396      0.0843178606641673      0      0      0
0.0843178606641673      0.0854850934090396      0      0      0
0.0854850934090396      0.0866684844419658      0      0      0
0.0866684844419658      0.087868257446075      0      0      0
0.087868257446075      0.0890846392009967      0      0      0
0.0890846392009967      0.0903178596257262      0      0      0
0.0903178596257262      0.0915681518220832      0      0      0
0.0915681518220832      0.0928357521187732      0      0      0
0.0928357521187732      0.0941209001160578      0      0      0
0.0941209001160578      0.0954238387310435      0      0      0
0.0954238387310435      0.0967448142435972      0      0      0
0.0967448142435972      0.0980840763428988      0      0      0
0.0980840763428988      0.0994418781746361      0      0      0
0.0994418781746361      0.100818476388855      0      0      0
0.100818476388855      0.10221413118847      0      0      0
0.10221413118847      0.103629106378448      0      0      0
0.103629106378448      0.105063669415674      0      0      0
0.105063669415674      0.106518091459502      0      0      0
0.106518091459502      0.107992647423013      0      0      0
0.107992647423013      0.109487616024976      0      0      0
0.109487616024976      0.111003279842531      0      0      0
0.111003279842531      0.112539925364605      0      0      0
0.112539925364605      0.114097843046059      0      0      0
0.114097843046059      0.115677327362591      0      0      0
0.115677327362591      0.117278676866402      0      0      0
0.117278676866402      0.118902194242619      0      0      0
0.118902194242619      0.120548186366517      0      0      0
0.120548186366517      0.122216964361519      0      0      0
0.122216964361519      0.123908843658004      0      0      0
0.123908843658004      0.125624144052934      0      0      0
0.125624144052934      0.127363189770296      0      0      0
0.127363189770296      0.12912630952239      0      0      0
0.12912630952239      0.130913836571959      0      0      0
0.130913836571959      0.132726108795187      0      0      0
0.132726108795187      0.134563468745557      0      0      0
0.134563468745557      0.136426263718606      0      0      0
0.136426263718606      0.138314845817565      0      0      0
0.138314845817565      0.140229572019921      0      0      0
0.140229572019921      0.142170804244882      0      0      0
0.142170804244882      0.144138909421796      0      0      0
0.144138909421796      0.146134259559502      0      0      0
0.146134259559502      0.148157231816648      0      0      0
0.148157231816648      0.150208208572982      0      0      0
0.150208208572982      0.152287577501628      0      0      0
0.152287577501628      0.154395731642364      0      0      0
0.154395731642364      0.156533069475914      0      0      0
0.156533069475914      0.158699994999266      0      0      0
0.158699994999266      0.16089691780204      0      0      0
0.16089691780204      0.163124253143903      0      0      0
0.163124253143903      0.165382422033063      0      0      0
0.165382422033063      0.16767185130585      0      0      0
0.16767185130585      0.16999297370739      0      0      0
0.16999297370739      0.172346227973408      0      0      0
0.172346227973408      0.174732058913154      0      0      0
0.174732058913154      0.177150917493482      0      0      0
0.177150917493482      0.179603260924088      0      0      0
0.179603260924088      0.182089552743936      0      0      0
0.182089552743936      0.184610262908873      0      0      0
0.184610262908873      0.187165867880458      0      0      0
0.187165867880458      0.189756850716024      0      0      0
0.189756850716024      0.192383701159985      0      0      0
0.192383701159985      0.195046915736409      0      0      0
0.195046915736409      0.197746997842864      0      0      0
0.197746997842864      0.200484457845576      0      0      0
0.200484457845576      0.203259813175894      0      0      0
0.203259813175894      0.206073588428097      0      0      0
0.206073588428097      0.208926315458549      0      0      0
0.208926315458549      0.211818533486235      0      0      0
0.211818533486235      0.214750789194674      0      0      0
0.214750789194674      0.217723636835266      0      0      0
0.217723636835266      0.220737638332042      0      0      0
0.220737638332042      0.22379336338789      0      0      0
0.22379336338789      0.226891389592229      0      0      0
0.226891389592229      0.230032302530194      0      0      0
0.230032302530194      0.233216695893316      0      0      0
0.233216695893316      0.236445171591743      0      0      0
0.236445171591743      0.239718339868012      0      0      0
0.239718339868012      0.243036819412397      0      0      0
0.243036819412397      0.246401237479853      0      0      0
0.246401237479853      0.249812230008578      0      0      0
0.249812230008578      0.253270441740218      0      0      0
0.253270441740218      0.256776526341734      0      0      0
0.256776526341734      0.260331146528961      0      0      0
0.260331146528961      0.263934974191869      0      0      0
0.263934974191869      0.267588690521566      0      0      0
0.267588690521566      0.271292986139054      0      0      0
0.271292986139054      0.275048561225772      0      0      0
0.275048561225772      0.27885612565594      0      0      0
0.27885612565594      0.282716399130741      0      0      0
0.282716399130741      0.286630111314356      0      0      0
0.286630111314356      0.290598001971889      0      0      0
0.290598001971889      0.294620821109189      0      0      0
0.294620821109189      0.298699329114623      0      0      0
0.298699329114623      0.302834296902796      0      0      0
0.302834296902796      0.307026506060274      0      0      0
0.307026506060274      0.311276748993318      0      0      0
0.311276748993318      0.315585829077662      0      0      0
0.315585829077662      0.319954560810364      0      0      0
0.319954560810364      0.324383769963767      0      0      0
0.324383769963767      0.32887429374158      0      0      0
0.32887429374158      0.33342698093713      0      0      0
0.33342698093713      0.338042692093795      0      0      0
0.338042692093795      0.342722299667666      0      0      0
0.342722299667666      0.347466688192458      0      0      0
0.347466688192458      0.352276754446699      0      0      0
0.352276754446699      0.357153407623246      0      0      0
0.357153407623246      0.362097569501131      0      0      0
0.362097569501131      0.367110174619799      0      0      0
0.367110174619799      0.372192170455755      0      0      0
0.372192170455755      0.37734451760165      0      0      0
0.37734451760165      0.382568189947856      0      0      0
0.382568189947856      0.387864174866547      0      0      0
0.387864174866547      0.393233473398329      0      0      0
0.393233473398329      0.398677100441459      0      0      0
0.398677100441459      0.40419608494368      0      0      0
0.40419608494368      0.409791470096709      0      0      0
0.409791470096709      0.41546431353342      0      0      0
0.41546431353342      0.421215687527758      0      0      0
0.421215687527758      0.427046679197417      0      0      0
0.427046679197417      0.43295839070933      0      0      0
0.43295839070933      0.438951939487993      0      0      0
0.438951939487993      0.445028458426682      0      0      0
0.445028458426682      0.451189096101594      0      0      0
0.451189096101594      0.457435016988945      0      0      0
0.457435016988945      0.463767401685081      0      0      0
0.463767401685081      0.470187447129631      0      0      0
0.470187447129631      0.476696366831751      0      0      0
0.476696366831751      0.483295391099501      0      0      0
0.483295391099501      0.489985767272398      0      0      0
0.489985767272398      0.496768759957182      0      0      0
0.496768759957182      0.503645651266856      0      0      0
0.503645651266856      0.510617741063022      0      0      0
0.510617741063022      0.517686347201588      0      0      0
0.517686347201588      0.524852805781861      0      0      0
0.524852805781861      0.532118471399099      0      0      0
0.532118471399099      0.539484717400551      0      0      0
0.539484717400551      0.546952936145049      0      0      0
0.546952936145049      0.554524539266187      0      0      0
0.554524539266187      0.56220095793915      0      0      0
0.56220095793915      0.569983643151229      0      0      0
0.569983643151229      0.577874065976087      0      0      0
0.577874065976087      0.585873717851818      0      0      0
0.585873717851818      0.59398411086286      0      0      0
0.59398411086286      0.602206778025804      0      0      0
0.602206778025804      0.610543273579166      0      0      0
0.610543273579166      0.618995173277162      0      0      0
0.618995173277162      0.62756407468756      0      0      0
0.62756407468756      0.636251597493652      0      0      0
0.636251597493652      0.645059383800396      0      0      0
0.645059383800396      0.653989098444817      0      0      0
0.653989098444817      0.663042429310678      0      0      0
0.663042429310678      0.672221087647534      0      0      0
0.672221087647534      0.681526808394186      0      0      0
0.681526808394186      0.690961350506615      0      0      0
0.690961350506615      0.70052649729046      0      0      0
0.70052649729046      0.710224056738094      0      0      0
0.710224056738094      0.720055861870372      0      0      0
0.720055861870372      0.730023771083106      0      0      0
0.730023771083106      0.740129668498331      0      0      0
0.740129668498331      0.750375464320448      0      0      0
0.750375464320448      0.76076309519728      0      0      0
0.76076309519728      0.771294524586143      0      0      0
0.771294524586143      0.781971743124969      0      0      0
0.781971743124969      0.792796769008581      0      0      0
0.792796769008581      0.803771648370161      0      0      0
0.803771648370161      0.814898455668016      0      0      0
0.814898455668016      0.826179294077686      0      0      0
0.826179294077686      0.837616295889483      0      0      0
0.837616295889483      0.849211622911536      0      0      0
0.849211622911536      0.860967466878409      0      0      0
0.860967466878409      0.872886049865385      0      0      0
0.872886049865385      0.884969624708479      0      0      0
0.884969624708479      0.897220475430265      0      0      0
0.897220475430265      0.909640917671599      0      0      0
0.909640917671599      0.922233299129318      0      0      0
0.922233299129318      0.935      0      0      0
# END HISTO1D SudakovqqbarExpOutputsThresholdDivN2LL21
# BEGIN HISTO1D SudakovqqbarExpOutputsThresholdDivN2LL22
PlotOrder=4
LineColor=orange
LineStyle=dashed 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(2,2)}_{h,\mathrm{thr}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      284155.449748155      0      0
0.00000101384324431002      0.00000102787812403307      276448.581893367      0      0
0.00000102787812403307      0.00000104210729202498      268950.739810154      0      0
0.00000104210729202498      0.00000105653343786574      261656.254298785      0      0
0.00000105653343786574      0.00000107115928836782      254559.609919636      0      0
0.00000107115928836782      0.00000108598760809164      247655.440822912      0      0
0.00000108598760809164      0.00000110102119986811      240938.526691463      0      0
0.00000110102119986811      0.00000111626290532839      234403.788793652      0      0
0.00000111626290532839      0.00000113171560544106      228046.286143270      0      0
0.00000113171560544106      0.00000114738222105665      221861.211763598      0      0
0.00000114738222105665      0.00000116326571345971      215843.889052804      0      0
0.00000116326571345971      0.0000011793690849286      209989.768247914      0      0
0.0000011793690849286      0.00000119569537930295      204294.422984683      0      0
0.00000119569537930295      0.000001212247682559      198753.546950778      0      0
0.000001212247682559      0.00000122902912339292      193362.950629723      0      0
0.00000122902912339292      0.00000124604287381218      188118.558133164      0      0
0.00000124604287381218      0.00000126329214973512      183016.404119048      0      0
0.00000126329214973512      0.00000128078021159884      178052.630793376      0      0
0.00000128078021159884      0.00000129851036497544      173223.484993293      0      0
0.00000129851036497544      0.00000131648596119688      168525.315349274      0      0
0.00000131648596119688      0.00000133471039798844      163954.569524288      0      0
0.00000133471039798844      0.00000135318712011092      159507.791527835      0      0
0.00000135318712011092      0.00000137191962001179      155181.619102834      0      0
0.00000137191962001179      0.00000139091143848532      150972.781183386      0      0
0.00000139091143848532      0.00000141016616534188      146878.095421485      0      0
0.00000141016616534188      0.00000142968744008643      142894.465780809      0      0
0.00000142968744008643      0.00000144947895260651      139018.880195773      0      0
0.00000144947895260651      0.00000146954444386967      135248.408294076      0      0
0.00000146954444386967      0.00000148988770663059      131580.199181012      0      0
0.00000148988770663059      0.00000151051258614798      128011.479283880      0      0
0.00000151051258614798      0.00000153142298091138      124539.550254853      0      0
0.00000153142298091138      0.00000155262284337812      121161.786930730      0      0
0.00000155262284337812      0.00000157411618072032      117875.635348021      0      0
0.00000157411618072032      0.00000159590705558239      114678.610811868      0      0
0.00000159590705558239      0.0000016179995868489      111568.296017339      0      0
0.0000016179995868489      0.00000164039795042316      108542.339221678      0      0
0.00000164039795042316      0.00000166310638001652      105598.452466127      0      0
0.00000166310638001652      0.00000168612916794864      102734.409845977      0      0
0.00000168612916794864      0.00000170947066595881      99948.0458275344      0      0
0.00000170947066595881      0.00000173313528602849      97237.2536107394      0      0
0.00000173313528602849      0.00000175712750121529      94599.9835361914      0      0
0.00000175712750121529      0.00000178145184649847      92034.2415353789      0      0
0.00000178145184649847      0.00000180611291963609      89538.0876229428      0      0
0.00000180611291963609      0.00000183111538203409      87109.6344298328      0      0
0.00000183111538203409      0.00000185646395962742      84747.0457762466      0      0
0.00000185646395962742      0.00000188216344377329      82448.5352832748      0      0
0.00000188216344377329      0.00000190821869215684      80212.3650222003      0      0
0.00000190821869215684      0.00000193463462970931      78036.8442004315      0      0
0.00000193463462970931      0.000001961416249539      75920.3278830760      0      0
0.000001961416249539      0.00000198856861387501      73861.2157491870      0      0
0.00000198856861387501      0.00000201609685502412      71857.9508817437      0      0
0.00000201609685502412      0.00000204400617634088      69909.0185904492      0      0
0.00000204400617634088      0.00000207230185321116      68012.9452664567      0      0
0.00000207230185321116      0.00000210098923404927      66168.2972681581      0      0
0.00000210098923404927      0.00000213007374130893      64373.6798371919      0      0
0.00000213007374130893      0.00000215956087250823      62627.7360438513      0      0
0.00000215956087250823      0.00000218945620126872      60929.1457610946      0      0
0.00000218945620126872      0.00000221976537836897      59276.6246663836      0      0
0.00000221976537836897      0.00000225049413281266      57668.9232705926      0      0
0.00000225049413281266      0.00000228164827291145      56104.8259732565      0      0
0.00000228164827291145      0.0000023132336873829      54583.1501434421      0      0
0.0000023132336873829      0.0000023452563464635      53102.7452255479      0      0
0.0000023452563464635      0.00000237772230303722      51662.4918693566      0      0
0.00000237772230303722      0.00000241063769377955      50261.3010836824      0      0
0.00000241063769377955      0.00000244400874031748      48898.1134129726      0      0
0.00000244400874031748      0.00000247784175040552      47571.8981362420      0      0
0.00000247784175040552      0.00000251214311911795      46281.6524877336      0      0
0.00000251214311911795      0.00000254691933005764      45026.4008987166      0      0
0.00000254691933005764      0.00000258217695658154      43805.1942598479      0      0
0.00000258217695658154      0.0000026179226630432      42617.1092035408      0      0
0.0000026179226630432      0.00000265416320605244      41461.2474057963      0      0
0.00000265416320605244      0.00000269090543575249      40336.7349069708      0      0
0.00000269090543575249      0.00000272815629711478      39242.7214509657      0      0
0.00000272815629711478      0.00000276592283125165      38178.3798423394      0      0
0.00000276592283125165      0.00000280421217674733      37142.9053208561      0      0
0.00000280421217674733      0.00000284303157100718      36135.5149529976      0      0
0.00000284303157100718      0.00000288238835162573      35155.4470399791      0      0
0.00000288238835162573      0.00000292228995777364      34201.9605418202      0      0
0.00000292228995777364      0.00000296274393160382      33274.3345170364      0      0
0.00000296274393160382      0.00000300375791967704      32371.8675775281      0      0
0.00000300375791967704      0.00000304533967440728      31493.8773582525      0      0
0.00000304533967440728      0.0000030874970555271      30639.7000012808      0      0
0.0000030874970555271      0.00000313023803157323      29808.6896538476      0      0
0.00000313023803157323      0.00000317357068139281      29000.2179800147      0      0
0.00000317357068139281      0.00000321750319567045      28213.6736855796      0      0
0.00000321750319567045      0.00000326204387847638      27448.4620558692      0      0
0.00000326204387847638      0.00000330720114883614      26704.0045060693      0      0
0.00000330720114883614      0.00000335298354232185      25979.7381437512      0      0
0.00000335298354232185      0.00000339939971266569      25275.1153432617      0      0
0.00000339939971266569      0.00000344645843339553      24589.6033316578      0      0
0.00000344645843339553      0.00000349416859949336      23922.6837858714      0      0
0.00000349416859949336      0.00000354253922907654      23273.8524407994      0      0
0.00000354253922907654      0.00000359157946510248      22642.6187080237      0      0
0.00000359157946510248      0.00000364129857709674      22028.5053048714      0      0
0.00000364129857709674      0.00000369170596290522      21431.0478935367      0      0
0.00000369170596290522      0.00000374281115047047      20849.7947299900      0      0
0.00000374281115047047      0.0000037946237996327      20284.3063224091      0      0
0.0000037946237996327      0.00000384715370395563      19734.1550988749      0      0
0.00000384715370395563      0.00000390041079257769      19198.9250840793      0      0
0.00000390041079257769      0.00000395440513208878      18678.2115848023      0      0
0.00000395440513208878      0.00000400914692843308      18171.6208839185      0      0
0.00000400914692843308      0.00000406464652883815      17678.7699427037      0      0
0.00000406464652883815      0.00000412091442377072      17199.2861112150      0      0
0.00000412091442377072      0.00000417796124891967      16732.8068465262      0      0
0.00000417796124891967      0.00000423579778720626      16278.9794386050      0      0
0.00000423579778720626      0.0000042944349708224      15837.4607436253      0      0
0.0000042944349708224      0.00000435388388329698      15407.9169245125      0      0
0.00000435388388329698      0.00000441415576159092      14990.0231985255      0      0
0.00000441415576159092      0.0000044752619982211      14583.4635916847      0      0
0.0000044752619982211      0.00000453721414341383      14187.9306998614      0      0
0.00000453721414341383      0.00000460002390728798      13803.1254563454      0      0
0.00000460002390728798      0.0000046637031620685      13428.7569057178      0      0
0.0000046637031620685      0.00000472826394433043      13064.5419838566      0      0
0.00000472826394433043      0.00000479371845727405      12710.2053039085      0      0
0.00000479371845727405      0.00000486007907303155      12365.4789480660      0      0
0.00000486007907303155      0.00000492735833500554      12030.1022649920      0      0
0.00000492735833500554      0.00000499556896024003      11703.8216727385      0      0
0.00000499556896024003      0.00000506472384182418      11386.3904670102      0      0
0.00000506472384182418      0.00000513483605132934      11077.5686346292      0      0
0.00000513483605132934      0.00000520591884127979      10777.1226720579      0      0
0.00000520591884127979      0.00000527798564765776      10484.8254088450      0      0
0.00000527798564765776      0.00000535105009244307      10200.4558358591      0      0
0.00000535105009244307      0.00000542512598618791      9923.79893818122      0      0
0.00000542512598618791      0.00000550022733062734      9654.64553253001      0      0
0.00000550022733062734      0.00000557636832132587      9392.79210909579      0      0
0.00000557636832132587      0.00000565356335036064      9138.04067766460      0      0
0.00000565356335036064      0.00000573182700904185      8890.19861791571      0      0
0.00000573182700904185      0.00000581117409067079      8649.07853377923      0      0
0.00000581117409067079      0.000005891619593336      8414.49811174399      0      0
0.000005891619593336      0.00000597317872274825      8186.27998300823      0      0
0.00000597317872274825      0.00000605586689511467      7964.25158936920      0      0
0.00000605586689511467      0.0000061396997400527      7748.24505275000      0      0
0.0000061396997400527      0.00000622469310354442      7538.09704826513      0      0
0.00000622469310354442      0.00000631086305093168      7333.64868072879      0      0
0.00000631086305093168      0.0000063982258699528      7134.74536451252      0      0
0.0000063982258699528      0.00000648679807382125      6941.23670666130      0      0
0.00000648679807382125      0.00000657659640434692      6752.97639317982      0      0
0.00000657659640434692      0.00000666763783510069      6569.82207840288      0      0
0.00000666763783510069      0.00000675993957462272      6391.63527736630      0      0
0.00000675993957462272      0.0000068535190696752      6218.28126109690      0      0
0.0000068535190696752      0.00000694839400854009      6049.62895474252      0      0
0.00000694839400854009      0.00000704458232436258      5885.55083846483      0      0
0.00000704458232436258      0.00000714210219854078      5725.92285102027      0      0
0.00000714210219854078      0.00000724097206416231      5570.62429595596      0      0
0.00000724097206416231      0.00000734121060948854      5419.53775034977      0      0
0.00000734121060948854      0.000007442836781487      5272.54897602567      0      0
0.000007442836781487      0.00000754586978941272      5129.54683317690      0      0
0.00000754586978941272      0.00000765032910843916      4990.42319633202      0      0
0.00000765032910843916      0.00000775623448333934      4855.07287260005      0      0
0.00000775623448333934      0.00000786360593221801      4723.39352213300      0      0
0.00000786360593221801      0.00000797246375029542      4595.28558074557      0      0
0.00000797246375029542      0.00000808282851374354      4470.65218463361      0      0
0.00000808282851374354      0.00000819472108357529      4349.39909713435      0      0
0.00000819472108357529      0.00000830816260958769      4231.43463747302      0      0
0.00000830816260958769      0.00000842317453435958      4116.66961144203      0      0
0.00000842317453435958      0.00000853977859730466      4005.01724396030      0      0
0.00000853977859730466      0.00000865799683878063      3896.39311346158      0      0
0.00000865799683878063      0.00000877785160425524      3790.71508806252      0      0
0.00000877785160425524      0.00000889936554853005      3687.90326346173      0      0
0.00000889936554853005      0.00000902256164002253      3587.87990252340      0      0
0.00000902256164002253      0.00000914746316510757      3490.56937649928      0      0
0.00000914746316510757      0.00000927409373251906      3395.89810784508      0      0
0.00000927409373251906      0.00000940247727781235      3303.79451458760      0      0
0.00000940247727781235      0.00000953263806788851      3214.18895620087      0      0
0.00000953263806788851      0.00000966460070558129      3127.01368095020      0      0
0.00000966460070558129      0.00000979839013430744      3042.20277466433      0      0
0.00000979839013430744      0.00000993403164278155      2959.69211089701      0      0
0.00000993403164278155      0.000010071550869796      2879.41930244033      0      0
0.000010071550869796      0.0000102109738090674      2801.32365415304      0      0
0.0000102109738090674      0.0000103523268141496      2725.34611706833      0      0
0.0000103523268141496      0.000010495636603415      2651.42924374623      0      0
0.000010495636603415      0.0000106409302651053      2579.51714483700      0      0
0.0000106409302651053      0.000010788235262451      2509.55544682257      0      0
0.000010788235262451      0.0000109375794388631      2441.49125090418      0      0
0.0000109375794388631      0.0000110889910231955      2375.27309300494      0      0
0.0000110889910231955      0.0000112424986350812      2310.85090485735      0      0
0.0000112424986350812      0.0000113981312903417      2248.17597614615      0      0
0.0000113981312903417      0.0000115559184064716      2187.20091767784      0      0
0.0000115559184064716      0.000011715889808199      2127.87962554930      0      0
0.000011715889808199      0.0000118780757331232      2070.16724628805      0      0
0.0000118780757331232      0.0000120425068374297      2014.02014293808      0      0
0.0000120425068374297      0.0000122092142016854      1959.39586206550      0      0
0.0000122092142016854      0.0000123782293367127      1906.25310165899      0      0
0.0000123782293367127      0.0000125495841895462      1854.55167990093      0      0
0.0000125495841895462      0.0000127233111494713      1804.25250478551      0      0
0.0000127233111494713      0.0000128994430541458      1755.31754456078      0      0
0.0000128994430541458      0.0000130780131958075      1707.70979897250      0      0
0.0000130780131958075      0.0000132590553275668      1661.39327128779      0      0
0.0000132590553275668      0.0000134426036697863      1616.33294107765      0      0
0.0000134426036697863      0.00001362869291655      1572.49473773761      0      0
0.00001362869291655      0.00001381735824222      1529.84551472659      0      0
0.00001381735824222      0.0000140086353080861      1488.35302450442      0      0
0.0000140086353080861      0.0000142025602691059      1447.98589414916      0      0
0.0000142025602691059      0.0000143991697807389      1408.71360163565      0      0
0.0000143991697807389      0.0000145985010058751      1370.50645275751      0      0
0.0000145985010058751      0.0000148005916218595      1333.33555867503      0      0
0.0000148005916218595      0.0000150054798276138      1297.17281407196      0      0
0.0000150054798276138      0.0000152132043508565      1261.99087590485      0      0
0.0000152132043508565      0.0000154238044554237      1227.76314272859      0      0
0.0000154238044554237      0.0000156373199486901      1194.46373458284      0      0
0.0000156373199486901      0.0000158537911890937      1162.06747342389      0      0
0.0000158537911890937      0.0000160732590937644      1130.54986408726      0      0
0.0000160732590937644      0.0000162957651462576      1099.88707576663      0      0
0.0000162957651462576      0.000016521351404396      1070.05592399513      0      0
0.000016521351404396      0.0000167500605082187      1041.03385311531      0      0
0.0000167500605082187      0.0000169819356880416      1012.79891922457      0      0
0.0000169819356880416      0.0000172170207726282      985.329773583104      0      0
0.0000172170207726282      0.0000174553601974744      958.605646471918      0      0
0.0000174553601974744      0.0000176969990132074      932.606331488611      0      0
0.0000176969990132074      0.0000179419828941014      907.312170269094      0      0
0.0000179419828941014      0.0000181903581467107      882.704037623688      0      0
0.0000181903581467107      0.0000184421717186223      858.763327076361      0      0
0.0000184421717186223      0.0000186974712073306      835.471936796167      0      0
0.0000186974712073306      0.0000189563048692332      812.812255910260      0      0
0.0000189563048692332      0.0000192187216287532      790.767151188118      0      0
0.0000192187216287532      0.0000194847710875863      769.319954086926      0      0
0.0000194847710875863      0.0000197545035340766      748.454448148303      0      0
0.0000197545035340766      0.000020027969952722      728.154856736869      0      0
0.000020027969952722      0.0000203052220338112      708.405831111355      0      0
0.0000203052220338112      0.0000205863121831945      689.192438819256      0      0
0.0000205863121831945      0.0000208712935321888      670.500152406240      0      0
0.0000208712935321888      0.000021160219947621      652.314838431785      0      0
0.000021160219947621      0.0000214531460420097      634.622746782727      0      0
0.0000214531460420097      0.0000217501271838877      617.410500276652      0      0
0.0000217501271838877      0.0000220512195082683      600.665084547267      0      0
0.0000220512195082683      0.0000223564799272551      584.373838204090      0      0
0.0000223564799272551      0.0000226659661408002      568.524443259040      0      0
0.0000226659661408002      0.0000229797366476099      553.104915812672      0      0
0.0000229797366476099      0.0000232978507562027      538.103596993017      0      0
0.0000232978507562027      0.0000236203685961192      523.509144140188      0      0
0.0000236203685961192      0.000023947351129288      509.310522230068      0      0
0.000023947351129288      0.0000242788601615485      495.496995530610      0      0
0.0000242788601615485      0.0000246149583543337      482.058119484432      0      0
0.0000246149583543337      0.0000249557092365137      468.983732811576      0      0
0.0000249557092365137      0.0000253011772164045      456.263949826453      0      0
0.0000253011772164045      0.0000256514275939423      443.889152963169      0      0
0.0000256514275939423      0.0000260065265730261      431.849985503578      0      0
0.0000260065265730261      0.0000263665412740315      420.137344502568      0      0
0.0000263665412740315      0.0000267315397464981      408.742373905224      0      0
0.0000267315397464981      0.0000271015909819919      397.656457850669      0      0
0.0000271015909819919      0.0000274767649271459      386.871214157519      0      0
0.0000274767649271459      0.0000278571324968813      376.378487986022      0      0
0.0000278571324968813      0.0000282427655878122      366.170345672100      0      0
0.0000282427655878122      0.0000286337370918349      356.239068728616      0      0
0.0000286337370918349      0.0000290301209099061      346.577148009341      0      0
0.0000290301209099061      0.0000294319919660113      337.177278031211      0      0
0.0000294319919660113      0.0000298394262213274      328.032351450569      0      0
0.0000298394262213274      0.00003025250068858      319.135453689228      0      0
0.00003025250068858      0.000030671293446601      310.479857706279      0      0
0.000030671293446601      0.0000310958836550867      302.059018911708      0      0
0.0000310958836550867      0.00003152635156956      293.866570217956      0      0
0.00003152635156956      0.000031962778556541      285.896317225697      0      0
0.000031962778556541      0.0000324052471089262      278.142233540185      0      0
0.0000324052471089262      0.0000328538408615817      270.598456214633      0      0
0.0000328538408615817      0.000033308644607151      263.259281317173      0      0
0.000033308644607151      0.0000337697443120835      256.119159618052      0      0
0.0000337697443120835      0.0000342372271328825      249.172692393800      0      0
0.0000342372271328825      0.0000347111814325807      242.414627345197      0      0
0.0000347111814325807      0.0000351916967974413      235.839854625950      0      0
0.0000351916967974413      0.0000356788640538924      229.443402979086      0      0
0.0000356788640538924      0.0000361727752856944      223.220435978129      0      0
0.0000361727752856944      0.0000366735238513458      217.166248370224      0      0
0.0000366735238513458      0.0000371812044017293      211.276262518447      0      0
0.0000371812044017293      0.0000376959128980032      205.546024940605      0      0
0.0000376959128980032      0.0000382177466297395      199.971202941905      0      0
0.0000382177466297395      0.0000387468042333134      194.547581338960      0      0
0.0000387468042333134      0.0000392831857105477      189.271059272644      0      0
0.0000392831857105477      0.0000398269924476147      184.137647107383      0      0
0.0000398269924476147      0.0000403783272342003      179.143463414554      0      0
0.0000403783272342003      0.0000409372942829333      174.284732037694      0      0
0.0000409372942829333      0.0000415039992490831      169.557779237301      0      0
0.0000415039992490831      0.000042078549250531      164.959030913087      0      0
0.000042078549250531      0.0000426610528880173      160.485009901559      0      0
0.0000426610528880173      0.0000432516202656688      156.132333346898      0      0
0.0000432516202656688      0.0000438503630118107      151.897710143145      0      0
0.0000438503630118107      0.0000444573943000663      147.777938445759      0      0
0.0000444573943000663      0.0000450728288707489      143.769903250670      0      0
0.0000450728288707489      0.0000456967830525504      139.870574038991      0      0
0.0000456967830525504      0.0000463293747845289      136.077002485605      0      0
0.0000463293747845289      0.0000469707236384016      132.386320229910      0      0
0.0000469707236384016      0.0000476209508411464      128.795736707018      0      0
0.0000476209508411464      0.0000482801792979158      125.302537037777      0      0
0.0000482801792979158      0.0000489485336152684      121.904079976024      0      0
0.0000489485336152684      0.0000496261401247217      118.597795911510      0      0
0.0000496261401247217      0.0000503131269066316      115.381184926989      0      0
0.0000503131269066316      0.0000510096238144011      112.251814908003      0      0
0.0000510096238144011      0.000051715762499026      109.207319703934      0      0
0.000051715762499026      0.000052431676433979      106.245397338933      0      0
0.000052431676433979      0.0000531575009404385      103.363808271369      0      0
0.0000531575009404385      0.0000538933732128671      100.560373700491      0      0
0.0000538933732128671      0.0000546394323449439      97.8329739190089      0      0
0.0000546394323449439      0.0000553958193558558      95.1795467103622      0      0
0.0000553958193558558      0.0000561626772169526      92.5980857894551      0      0
0.0000561626772169526      0.0000569401508787716      90.0866392856825      0      0
0.0000569401508787716      0.0000577283872984359      87.6433082670999      0      0
0.0000577283872984359      0.0000585275354674316      85.2662453046196      0      0
0.0000585275354674316      0.0000593377464397706      82.9536530751504      0      0
0.0000593377464397706      0.0000601591733605423      80.7037830026215      0      0
0.0000601591733605423      0.0000609919714948611      78.5149339358652      0      0
0.0000609919714948611      0.0000618362982572143      76.3854508623585      0      0
0.0000618362982572143      0.0000626923132412161      74.3137236568497      0      0
0.0000626923132412161      0.0000635601782497746      72.2981858639253      0      0
0.0000635601782497746      0.0000644400573256746      70.3373135135964      0      0
0.0000644400573256746      0.0000653321167825856      68.4296239690081      0      0
0.0000653321167825856      0.0000662365252364977      66.5736748054019      0      0
0.0000662365252364977      0.0000671534536375933      64.7680627194825      0      0
0.0000671534536375933      0.0000680830753025601      63.0114224683653      0      0
0.0000680830753025601      0.0000690255659473509      61.3024258373010      0      0
0.0000690255659473509      0.0000699811037203975      59.6397806353983      0      0
0.0000699811037203975      0.0000709498692362838      58.0222297185844      0      0
0.0000709498692362838      0.0000719320456098856      56.4485500390644      0      0
0.0000719320456098856      0.0000729278184909828      54.9175517205620      0      0
0.0000729278184909828      0.0000739373760993502      53.4280771586410      0      0
0.0000739373760993502      0.0000749609092603353      51.9790001454278      0      0
0.0000749609092603353      0.0000759986114409274      50.5692250180737      0      0
0.0000759986114409274      0.0000770506787863264      49.1976858303123      0      0
0.0000770506787863264      0.0000781173101570184      47.8633455464856      0      0
0.0000781173101570184      0.0000791987071663636      46.5651952574308      0      0
0.0000791987071663636      0.0000802950742187053      45.3022534176325      0      0
0.0000802950742187053      0.000081406618548006      44.0735651030656      0      0
0.000081406618548006      0.0000825335502570186      42.8782012891672      0      0
0.0000825335502570186      0.0000836760823569998      41.7152581483908      0      0
0.0000836760823569998      0.0000848344308079731      40.5838563668125      0      0
0.0000848344308079731      0.0000860088145595493      39.4831404792722      0      0
0.0000860088145595493      0.0000871994555923124      38.4122782225472      0      0
0.0000871994555923124      0.0000884065789597775      37.3704599060689      0      0
0.0000884065789597775      0.0000896304128309307      36.3568977997069      0      0
0.0000896304128309307      0.0000908711885333572      35.3708255381580      0      0
0.0000908711885333572      0.0000921291405969664      34.4114975414887      0      0
0.0000921291405969664      0.0000934045067983223      33.4781884513941      0      0
0.0000934045067983223      0.0000946975282055884      32.5701925827473      0      0
0.0000946975282055884      0.0000960084492240934      31.6868233900222      0      0
0.0000960084492240934      0.0000973375176425286      30.8274129481898      0      0
0.0000973375176425286      0.000098684984679785      29.9913114476925      0      0
0.000098684984679785      0.000100051105032438      29.1778867031161      0      0
0.000100051105032438      0.000101436136922889      28.3865236751875      0      0
0.000101436136922889      0.000102840342148178      27.6166240057368      0      0
0.000102840342148178      0.000104263986129461      26.8676055652724      0      0
0.000104263986129461      0.000105707337962187      26.1389020128265      0      0
0.000105707337962187      0.00010717067046696      25.4299623677383      0      0
0.00010717067046696      0.000108654260241103      24.7402505930519      0      0
0.000108654260241103      0.000110158387710945      24.0692451902127      0      0
0.000110158387710945      0.000111683337184825      23.4164388047568      0      0
0.000111683337184825      0.000113229396906833      22.7813378426947      0      0
0.000113229396906833      0.00011479685911129      22.1634620972999      0      0
0.00011479685911129      0.000116386020077991      21.5623443860186      0      0
0.000116386020077991      0.000117997180188201      20.9775301972286      0      0
0.000117997180188201      0.00011963064398144      20.4085773465781      0      0
0.00011963064398144      0.00012128672021304      19.8550556426449      0      0
0.00012128672021304      0.00012296572191251      19.3165465616641      0      0
0.00012296572191251      0.000124667966442703      18.7926429310782      0      0
0.000124667966442703      0.000126393775559803      18.2829486216689      0      0
0.000126393775559803      0.000128143475474143      17.7870782480400      0      0
0.000128143475474143      0.000129917396911867      17.3046568772230      0      0
0.000129917396911867      0.000131715875177439      16.8353197451862      0      0
0.000131715875177439      0.000133539250217029      16.3787119810329      0      0
0.000133539250217029      0.00013538786668276      15.9344883386795      0      0
0.00013538786668276      0.000137262073997862      15.5023129358114      0      0
0.000137262073997862      0.000139162226422714      15.0818589999183      0      0
0.000139162226422714      0.00014108868312181      14.6728086212183      0      0
0.00014108868312181      0.000143041808231644      14.2748525122830      0      0
0.000143041808231644      0.000145021970929542      13.8876897741814      0      0
0.000145021970929542      0.00014702954550344      13.5110276689676      0      0
0.00014702954550344      0.000149064911422635      13.1445813983378      0      0
0.000149064911422635      0.00015112845340951      12.7880738882918      0      0
0.00015112845340951      0.000153220561512254      12.4412355796340      0      0
0.000153220561512254      0.000155341631178586      12.1038042241568      0      0
0.000155341631178586      0.000157492063330508      11.7755246863521      0      0
0.000157492063330508      0.000159672264440082      11.4561487505002      0      0
0.000159672264440082      0.00016188264660626      11.1454349329916      0      0
0.00016188264660626      0.000164123627632783      10.8431482997384      0      0
0.000164123627632783      0.00016639563110715      10.5490602885380      0      0
0.00016639563110715      0.000168699086480686      10.2629485362551      0      0
0.000168699086480686      0.000171034429149716      9.98459671069019      0      0
0.000171034429149716      0.00017340210053786      9.71379434700841      0      0
0.00017340210053786      0.000175802548179476      9.45033668860506      0      0
0.000175802548179476      0.000178236225804249      9.19402453228673      0      0
0.000178236225804249      0.000180703593422953      8.94466407765166      0      0
0.000180703593422953      0.000183205117414405      8.70206678055514      0      0
0.000183205117414405      0.000185741270613619      8.46604921054922      0      0
0.000185741270613619      0.000188312532401177      8.23643291218900      0      0
0.000188312532401177      0.000190919388793845      8.01304427010051      0      0
0.000190919388793845      0.000193562332536437      7.79571437770822      0      0
0.000193562332536437      0.000196241863194957      7.58427890952298      0      0
0.000196241863194957      0.000198958487251018      7.37857799689374      0      0
0.000198958487251018      0.000201712718197586      7.17845610712909      0      0
0.000201712718197586      0.000204505076636033      6.98376192589734      0      0
0.000204505076636033      0.000207336090374545      6.79434824281608      0      0
0.000207336090374545      0.000210206294527884      6.61007184014486      0      0
0.000210206294527884      0.000213116231618538      6.43079338449666      0      0
0.000213116231618538      0.000216066451679264      6.25637732148642      0      0
0.000216066451679264      0.000219057512357059      6.08669177323689      0      0
0.000219057512357059      0.000222089979018563      5.92160843866437      0      0
0.000222089979018563      0.000225164424856924      5.76100249646883      0      0
0.000225164424856924      0.000228281431000144      5.60475251075517      0      0
0.000228281431000144      0.00023144158662092      5.45274033921427      0      0
0.00023144158662092      0.000234645489048012      5.30485104379425      0      0
0.000234645489048012      0.000237893743879147      5.16097280379460      0      0
0.000237893743879147      0.000241186965095492      5.02099683131732      0      0
0.000241186965095492      0.000244525775177701      4.88481728901122      0      0
0.000244525775177701      0.000247910805223583      4.75233121004713      0      0
0.000247910805223583      0.000251342695067386      4.62343842026360      0      0
0.000251342695067386      0.000254822093400743      4.49804146242408      0      0
0.000254822093400743      0.00025834965789528      4.37604552252850      0      0
0.00025834965789528      0.000261926055326934      4.25735835812335      0      0
0.000261926055326934      0.000265551961701985      4.14189022855613      0      0
0.000265551961701985      0.00026922806238483      4.02955382712154      0      0
0.00026922806238483      0.000272955052227537      3.92026421504786      0      0
0.000272955052227537      0.000276733635701177      3.81393875727388      0      0
0.000276733635701177      0.000280564527028988      3.71049705996759      0      0
0.000280564527028988      0.000284448450321376      3.60986090973957      0      0
0.000284448450321376      0.000288386139712781      3.51195421450497      0      0
0.000288386139712781      0.000292378339500449      3.41670294594947      0      0
0.000292378339500449      0.000296425804285111      3.32403508355566      0      0
0.000296425804285111      0.000300529299113624      3.23388056014756      0      0
0.000300529299113624      0.000304689599623573      3.14617120891207      0      0
0.000304689599623573      0.000308907492189884      3.06084071185727      0      0
0.000308907492189884      0.000313183774073464      2.97782454966871      0      0
0.000313183774073464      0.000317519253571897      2.89705995292564      0      0
0.000317519253571897      0.000321914750172228      2.81848585464035      0      0
0.000321914750172228      0.000326371094705861      2.74204284408479      0      0
0.000326371094705861      0.000330889129505603      2.66767312186946      0      0
0.000330889129505603      0.000335469708564879      2.59532045624064      0      0
0.000335469708564879      0.000340113697699154      2.52493014056302      0      0
0.000340113697699154      0.000344821974709588      2.45644895195533      0      0
0.000344821974709588      0.000349595429548956      2.38982511104802      0      0
0.000349595429548956      0.000354434964489868      2.32500824283226      0      0
0.000354434964489868      0.000359341494295315      2.26194933857088      0      0
0.000359341494295315      0.000364315946391572      2.20060071874235      0      0
0.000364315946391572      0.000369359261043507      2.14091599698971      0      0
0.000369359261043507      0.000374472391532301      2.08285004504742      0      0
0.000374472391532301      0.00037965630433564      2.02635895861933      0      0
0.00037965630433564      0.000384911979310397      1.97140002418221      0      0
0.000384911979310397      0.000390240409877844      1.91793168668955      0      0
0.000390240409877844      0.000395642603211426      1.86591351815137      0      0
0.000395642603211426      0.000401119580427133      1.81530618706616      0      0
0.000401119580427133      0.000406672376776519      1.76607142868193      0      0
0.000406672376776519      0.000412302041842373      1.71817201606378      0      0
0.000412302041842373      0.000418009639737117      1.67157173194624      0      0
0.000418009639737117      0.000423796249303941      1.62623534134897      0      0
0.000423796249303941      0.000429662964320725      1.58212856493527      0      0
0.000429662964320725      0.000435610893706785      1.53921805309302      0      0
0.000435610893706785      0.000441641161732474      1.49747136071876      0      0
0.000441641161732474      0.000447754908231697      1.45685692268552      0      0
0.000447754908231697      0.000453953288817359      1.41734402997614      0      0
0.000453953288817359      0.000460237475099795      1.37890280646381      0      0
0.000460237475099795      0.000466608654908228      1.34150418632246      0      0
0.000466608654908228      0.000473068032515292      1.30511989204969      0      0
0.000473068032515292      0.000479616828864662      1.26972241308594      0      0
0.000479616828864662      0.000486256281801832      1.23528498501337      0      0
0.000486256281801832      0.000492987646308097      1.20178156931906      0      0
0.000492987646308097      0.000499812194737762      1.16918683370697      0      0
0.000499812194737762      0.000506731217058643      1.13747613294392      0      0
0.000506731217058643      0.0005137460210959      1.10662549022509      0      0
0.0005137460210959      0.000520857932779231      1.07661157904486      0      0
0.000520857932779231      0.000528068296393506      1.04741170555941      0      0
0.000528068296393506      0.000535378474832857      1.01900379142764      0      0
0.000535378474832857      0.000542789849858294      0.991366357117530      0      0
0.000542789849858294      0.000550303822358882      0.964478505665188      0      0
0.000550303822358882      0.000557921812616533      0.938319906874465      0      0
0.000557921812616533      0.000565645260574473      0.912870781945057      0      0
0.000565645260574473      0.00057347562610941      0.888111888517543      0      0
0.00057347562610941      0.000581414389307485      0.864024506124027      0      0
0.000581414389307485      0.000589463050744029      0.840590422033391      0      0
0.000589463050744029      0.000597623131767208      0.817791917480451      0      0
0.000597623131767208      0.000605896174785581      0.795611754268604      0      0
0.000605896174785581      0.000614283743559644      0.774033161735844      0      0
0.000614283743559644      0.000622787423497414      0.753039824074281      0      0
0.000622787423497414      0.000631408821954096      0.732615867993582      0      0
0.000631408821954096      0.000640149568535908      0.712745850719003      0      0
0.000640149568535908      0.000649011315408104      0.693414748314941      0      0
0.000649011315408104      0.000657995737607266      0.674607944325170      0      0
0.000657995737607266      0.000667104533357915      0.656311218721187      0      0
0.000667104533357915      0.00067633942439351      0.638510737150285      0      0
0.00067633942439351      0.000685702156281888      0.621193040475257      0      0
0.000685702156281888      0.000695194498755206      0.604345034597790      0      0
0.000695194498755206      0.000704818246044455      0.587953980557881      0      0
0.000704818246044455      0.000714575217218609      0.572007484901766      0      0
0.000714575217218609      0.000724467256528451      0.556493490311098      0      0
0.000724467256528451      0.000734496233755185      0.541400266486277      0      0
0.000734496233755185      0.000744664044563847      0.526716401277044      0      0
0.000744664044563847      0.000754972610861632      0.512430792053629      0      0
0.000754972610861632      0.000765423881161163      0.498532637311934      0      0
0.000765423881161163      0.0007760198309488      0.485011428506397      0      0
0.0007760198309488      0.000786762463058045      0.471856942104366      0      0
0.000786762463058045      0.00079765380804811      0.459059231855980      0      0
0.00079765380804811      0.000808695924587738      0.446608621273694      0      0
0.000808695924587738      0.000819890899844323      0.434495696315787      0      0
0.000819890899844323      0.00083124084987843      0.422711298268304      0      0
0.00083124084987843      0.000842747920043766      0.411246516820047      0      0
0.000842747920043766      0.000854414285392693      0.400092683325398      0      0
0.000854414285392693      0.000866242151087355      0.389241364249859      0      0
0.000866242151087355      0.000878233752816494      0.378684354793366      0      0
0.000878233752816494      0.000890391357218039      0.368413672686552      0      0
0.000890391357218039      0.000902717262307538      0.358421552155262      0      0
0.000902717262307538      0.000915213797912533      0.348700438048772      0      0
0.000915213797912533      0.000927883326112938      0.339242980127256      0      0
0.000927883326112938      0.000940728241687513      0.330042027504188      0      0
0.000940728241687513      0.000953750972566528      0.321090623239482      0      0
0.000953750972566528      0.000966953980290686      0.312381999079272      0      0
0.000966953980290686      0.000980339760476396      0.303909570338362      0      0
0.000980339760476396      0.000993910843287497      0.295666930921475      0      0
0.000993910843287497      0.0010076697939135      0.287647848479537      0      0
0.0010076697939135      0.00102161921305448      0.279846259697324      0      0
0.00102161921305448      0.0010357617374126      0.272256265708929      0      0
0.0010357617374126      0.00105010004019057      0.264872127637566      0      0
0.00105010004019057      0.00106463683159689      0.257688262256337      0      0
0.00106463683159689      0.00107937485935813      0.250699237766700      0      0
0.00107937485935813      0.00109431690923832      0.243899769691425      0      0
0.00109431690923832      0.00110946580556549      0.237284716878942      0      0
0.00110946580556549      0.00112482441176555      0.230849077616061      0      0
0.00112482441176555      0.00114039563090349      0.224587985846125      0      0
0.00114039563090349      0.00115618240623217      0.218496707489728      0      0
0.00115618240623217      0.00117218772174859      0.212570636865230      0      0
0.00117218772174859      0.00118841460275796      0.206805293206347      0      0
0.00118841460275796      0.00120486611644553      0.201196317274200      0      0
0.00120486611644553      0.00122154537245635      0.195739468061241      0      0
0.00122154537245635      0.00123845552348304      0.190430619584587      0      0
0.00123845552348304      0.00125559976586171      0.185265757766316      0      0
0.00125559976586171      0.00127298134017614      0.180240977398381      0      0
0.00127298134017614      0.00129060353187029      0.175352479189840      0      0
0.00129060353187029      0.00130846967186935      0.170596566894168      0      0
0.00130846967186935      0.00132658313720929      0.165969644514488      0      0
0.00132658313720929      0.00134494735167523      0.161468213584597      0      0
0.00134494735167523      0.00136356578644858      0.157088870523741      0      0
0.00136356578644858      0.00138244196076317      0.152828304063124      0      0
0.00138244196076317      0.00140157944257044      0.148683292742230      0      0
0.00140157944257044      0.00142098184921384      0.144650702473036      0      0
0.00142098184921384      0.00144065284811262      0.140727484170293      0      0
0.00144065284811262      0.00146059615745496      0.136910671446088      0      0
0.00146059615745496      0.00148081554690089      0.133197378366914      0      0
0.00148081554690089      0.00150131483829471      0.129584797271595      0      0
0.00150131483829471      0.00152209790638749      0.126070196648378      0      0
0.00152209790638749      0.00154316867956938      0.122650919069604      0      0
0.00154316867956938      0.00156453114061223      0.119324379182407      0      0
0.00156453114061223      0.00158618932742236      0.116088061753892      0      0
0.00158618932742236      0.00160814733380381      0.112939519769346      0      0
0.00160814733380381      0.00163040931023216      0.109876372582020      0      0
0.00163040931023216      0.00165297946463904      0.106896304113097      0      0
0.00165297946463904      0.00167586206320748      0.103997061100482      0      0
0.00167586206320748      0.00169906143117836      0.101176451395083      0      0
0.00169906143117836      0.00172258195366789      0.0984323423033049      0      0
0.00172258195366789      0.00174642807649655      0.0957626589744963      0      0
0.00174642807649655      0.00177060430702936      0.0931653828321326      0      0
0.00177060430702936      0.00179511521502795      0.0906385500475483      0      0
0.00179511521502795      0.00181996543351421      0.0881802500550650      0      0
0.00181996543351421      0.00184515965964614      0.0857886241073916      0      0
0.00184515965964614      0.00187070265560561      0.0834618638702057      0      0
0.00187070265560561      0.00189659924949857      0.0811982100548522      0      0
0.00189659924949857      0.00192285433626758      0.0789959510881259      0      0
0.00192285433626758      0.00194947287861711      0.0768534218181330      0      0
0.00194947287861711      0.00197645990795156      0.0747690022552511      0      0
0.00197645990795156      0.00200382052532629      0.0727411163472377      0      0
0.00200382052532629      0.00203155990241182      0.0707682307875600      0      0
0.00203155990241182      0.00205968328247135      0.0688488538560452      0      0
0.00205968328247135      0.00208819598135186      0.0669815342909749      0      0
0.00208819598135186      0.00211710338848892      0.0651648601917699      0      0
0.00211710338848892      0.00214641096792534      0.0633974579514371      0      0
0.00214641096792534      0.00217612425934403      0.0616779912179707      0      0
0.00217612425934403      0.00220624887911509      0.0600051598839213      0      0
0.00220624887911509      0.00223679052135739      0.0583776991033710      0      0
0.00223679052135739      0.00226775495901488      0.0567943783355697      0      0
0.00226775495901488      0.00229914804494778      0.0552540004145094      0      0
0.00229914804494778      0.00233097571303889      0.0537554006437347      0      0
0.00233097571303889      0.00236324397931521      0.0522974459157027      0      0
0.00236324397931521      0.00239595894308506      0.0508790338550281      0      0
0.00239595894308506      0.00242912678809096      0.0494990919849656      0      0
0.00242912678809096      0.00246275378367852      0.0481565769164980      0      0
0.00246275378367852      0.00249684628598141      0.0468504735594191      0      0
0.00249684628598141      0.00253141073912281      0.0455797943548125      0      0
0.00253141073912281      0.0025664536764335      0.0443435785283477      0      0
0.0025664536764335      0.00260198172168671      0.0431408913638283      0      0
0.00260198172168671      0.00263800159035023      0.0419708234964430      0      0
0.00263800159035023      0.00267452009085567      0.0408324902251847      0      0
0.00267452009085567      0.00271154412588544      0.0397250308439190      0      0
0.00271154412588544      0.00274908069367747      0.0386476079905943      0      0
0.00274908069367747      0.00278713688934801      0.0375994070141038      0      0
0.00278713688934801      0.00282571990623272      0.0365796353583187      0      0
0.00282571990623272      0.00286483703724639      0.0355875219628279      0      0
0.00286483703724639      0.00290449567626138      0.0346223166799311      0      0
0.00290449567626138      0.00294470331950526      0.0336832897074436      0      0
0.00294470331950526      0.0029854675669777      0.0327697310368855      0      0
0.0029854675669777      0.00302679612388701      0.0318809499166359      0      0
0.00302679612388701      0.0030686968021066      0.0310162743296487      0      0
0.0030686968021066      0.00311117752165154      0.0301750504853329      0      0
0.00311117752165154      0.0031542463121756      0.0293566423252145      0      0
0.0031542463121756      0.00319791131448903      0.0285604310420060      0      0
0.00319791131448903      0.00324218078209728      0.0277858146117190      0      0
0.00324218078209728      0.0032870630827611      0.0270322073384679      0      0
0.0032870630827611      0.00333256670007821      0.0262990394116186      0      0
0.00333256670007821      0.00337870023508683      0.0255857564749484      0      0
0.00337870023508683      0.00342547240789146      0.0248918192074916      0      0
0.00342547240789146      0.00347289205931113      0.0242167029157526      0      0
0.00347289205931113      0.00352096815255051      0.0235598971369798      0      0
0.00352096815255051      0.00356970977489406      0.0229209052531992      0      0
0.00356970977489406      0.00361912613942378      0.0222992441157158      0      0
0.00361912613942378      0.0036692265867606      0.0216944436798002      0      0
0.0036692265867606      0.00372002058682995      0.0211060466492820      0      0
0.00372002058682995      0.00377151774065175      0.0205336081307838      0      0
0.00377151774065175      0.00382372778215516      0.0199766952973321      0      0
0.00382372778215516      0.00387666058001854      0.0194348870610925      0      0
0.00387666058001854      0.00393032613953476      0.0189077737549801      0      0
0.00393032613953476      0.0039847346045024      0.0183949568229063      0      0
0.0039847346045024      0.00403989625914312      0.0178960485184259      0      0
0.00403989625914312      0.00409582153004557      0.0174106716115580      0      0
0.00409582153004557      0.00415252098813623      0.0169384591035580      0      0
0.00415252098813623      0.00421000535067748      0.0164790539494263      0      0
0.00421000535067748      0.0042682854832934      0.0160321087879425      0      0
0.0042682854832934      0.00432737240202355      0.0155972856790215      0      0
0.00432737240202355      0.00438727727540519      0.0151742558481940      0      0
0.00438727727540519      0.00444801142658443      0.0147626994380161      0      0
0.00444801142658443      0.00450958633545639      0.0143623052662215      0      0
0.00450958633545639      0.00457201364083525      0.0139727705904337      0      0
0.00457201364083525      0.00463530514265407      0.0135938008792588      0      0
0.00463530514265407      0.00469947280419532      0.0132251095895872      0      0
0.00469947280419532      0.00476452875435209      0.0128664179499355      0      0
0.00476452875435209      0.0048304852899207      0.0125174547496638      0      0
0.0048304852899207      0.00489735487792503      0.0121779561339112      0      0
0.00489735487792503      0.00496515015797302      0.0118476654040914      0      0
0.00496515015797302      0.00503388394464577      0.0115263328238008      0      0
0.00503388394464577      0.00510356922991978      0.0112137154299897      0      0
0.00510356922991978      0.00517421918562266      0.0109095768492555      0      0
0.00517421918562266      0.00524584716592283      0.0106136871191182      0      0
0.00524584716592283      0.00531846670985373      0.0103258225141431      0      0
0.00531846670985373      0.00539209154387294      0.0100457653767797      0      0
0.00539209154387294      0.00546673558445676      0.00977330395278856      0      0
0.00546673558445676      0.00554241294073067      0.00950823223113137      0      0
0.00554241294073067      0.00561913791713623      0.00925034978820403      0      0
0.00561913791713623      0.00569692501613484      0.00899946163629403      0      0
0.00569692501613484      0.00577578894094906      0.00875537807614817      0      0
0.00577578894094906      0.00585574459834172      0.00851791455353890      0      0
0.00585574459834172      0.00593680710143364      0.00828689151972087      0      0
0.00593680710143364      0.00601899177256026      0.00806213429567215      0      0
0.00601899177256026      0.00610231414616781      0.00784347294001757      0      0
0.00610231414616781      0.0061867899717497      0.00763074212053416      0      0
0.0061867899717497      0.0062724352168234      0.00742378098914170      0      0
0.0062724352168234      0.00635926606994866      0.00722243306028369      0      0
0.00635926606994866      0.00644729894378739      0.00702654609260699      0      0
0.00644729894378739      0.00653655047820597      0.00683597197385043      0      0
0.00653655047820597      0.00662703754342055      0.00665056660885555      0      0
0.00662703754342055      0.00671877724318579      0.00647018981061466      0      0
0.00671877724318579      0.00681178691802782      0.00629470519427396      0      0
0.00681178691802782      0.00690608414852187      0.00612398007401145      0      0
0.00690608414852187      0.00700168675861542      0.00595788536271173      0      0
0.00700168675861542      0.00709861281899715      0.00579629547436187      0      0
0.00709861281899715      0.00719688065051277      0.00563908822909441      0      0
0.00719688065051277      0.00729650882762788      0.00548614476080589      0      0
0.00729650882762788      0.00739751618193895      0.00533734942728086      0      0
0.00739751618193895      0.00749992180573285      0.00519258972275357      0      0
0.00749992180573285      0.00760374505559565      0.00505175619284113      0      0
0.00760374505559565      0.00770900555607137      0.00491474235178387      0      0
0.00770900555607137      0.00781572320337137      0.00478144460193029      0      0
0.00781572320337137      0.00792391816913513      0.00465176215540576      0      0
0.00792391816913513      0.00803361090424307      0.00452559695790572      0      0
0.00803361090424307      0.00814482214268214      0.00440285361455575      0      0
0.00814482214268214      0.00825757290546495      0.00428343931778247      0      0
0.00825757290546495      0.00837188450460311      0.00416726377714074      0      0
0.00837188450460311      0.0084877785471356      0.00405423915104404      0      0
0.0084877785471356      0.00860527693921294      0.00394427998034654      0      0
0.00860527693921294      0.00872440189023784      0.00383730312372647      0      0
0.00872440189023784      0.0088451759170632      0.00373322769482211      0      0
0.0088451759170632      0.00896762184824822      0.00363197500107269      0      0
0.00896762184824822      0.00909176282837339      0.00353346848421812      0      0
0.00909176282837339      0.00921762232241531      0.00343763366241244      0      0
0.00921762232241531      0.009345224120182      0.00334439807390730      0      0
0.009345224120182      0.00947459234080956      0.00325369122226286      0      0
0.00947459234080956      0.00960575143732124      0.00316544452304464      0      0
0.00960575143732124      0.0097387262012494      0.00307959125196608      0      0
0.0097387262012494      0.00987354176732169      0.00299606649443762      0      0
0.00987354176732169      0.0100102236182119      0.00291480709648405      0      0
0.0100102236182119      0.0101487975893568      0.00283575161699312      0      0
0.0101487975893568      0.0102892898738392      0.00275884028125920      0      0
0.0102892898738392      0.0104317270273393      0.00268401493578706      0      0
0.0104317270273393      0.0105761359731542      0.00261121900432130      0      0
0.0105761359731542      0.0107225440072866      0.00254039744506848      0      0
0.0107225440072866      0.0108709788036044      0.00247149670907940      0      0
0.0108709788036044      0.0110214684190717      0.00240446469976017      0      0
0.0110214684190717      0.0111740412990521      0.00233925073348141      0      0
0.0111740412990521      0.0113287262826851      0.00227580550125581      0      0
0.0113287262826851      0.0114855526083377      0.00221408103145504      0      0
0.0114855526083377      0.0116445499191305      0.00215403065353793      0      0
0.0116445499191305      0.0118057482685412      0.00209560896276233      0      0
0.0118057482685412      0.0119691781260852      0.00203877178585410      0      0
0.0119691781260852      0.0121348703830748      0.00198347614760725      0      0
0.0121348703830748      0.0123028563584581      0.00192968023838987      0      0
0.0123028563584581      0.0124731678047393      0.00187734338253144      0      0
0.0124731678047393      0.0126458369139802      0.00182642600756751      0      0
0.0126458369139802      0.0128208963238851      0.00177688961431855      0      0
0.0128208963238851      0.0129983791239701      0.00172869674778027      0      0
0.0129983791239701      0.0131783188618175      0.00168181096880349      0      0
0.0131783188618175      0.0133607495494169      0.00163619682654215      0      0
0.0133607495494169      0.0135457056695945      0.00159181983164846      0      0
0.0135457056695945      0.0137332221825303      0.00154864643019521      0      0
0.0137332221825303      0.0139233345323668      0.00150664397830523      0      0
0.0139233345323668      0.0141160786539086      0.00146578071746902      0      0
0.0141160786539086      0.0143114909794141      0.00142602575053179      0      0
0.0143114909794141      0.0145096084454827      0.00138734901833179      0      0
0.0145096084454827      0.0147104685000363      0.00134972127697226      0      0
0.0147104685000363      0.0149141091093971      0.00131311407570978      0      0
0.0149141091093971      0.0151205687654648      0.00127749973544238      0      0
0.0151205687654648      0.0153298864929916      0.00124285132778106      0      0
0.0153298864929916      0.0155421018569589      0.00120914265468892      0      0
0.0155421018569589      0.015757254970056      0.00117634822867259      0      0
0.015757254970056      0.0159753865002618      0.00114444325351080      0      0
0.0159753865002618      0.0161965376785319      0.00111340360550576      0      0
0.0161965376785319      0.0164207503065923      0.00108320581524289      0      0
0.0164207503065923      0.0166480667648403      0.00105382704984541      0      0
0.0166480667648403      0.0168785300203555      0.00102524509571010      0      0
0.0168785300203555      0.0171121836350213      0.000997438341711409      0      0
0.0171121836350213      0.0173490717737588      0.000970385762860990      0      0
0.0173490717737588      0.017589239212875      0.000944066904410522      0      0
0.017589239212875      0.0178327313485262      0.000918461866385633      0      0
0.0178327313485262      0.0180795942052988      0.000893551288539320      0      0
0.0180795942052988      0.0183298744449088      0.000869316335713453      0      0
0.0183298744449088      0.0185836193750216      0.000845738683597308      0      0
0.0185836193750216      0.0188408769581945      0.000822800504872360      0      0
0.0188408769581945      0.0191016958209418      0.000800484455732849      0      0
0.0191016958209418      0.0193661252629267      0.000778773662771947      0      0
0.0193661252629267      0.0196342152662799      0.000757651710223584      0      0
0.0196342152662799      0.0199060165050465      0.000737102627550317      0      0
0.0199060165050465      0.0201815803547652      0.000717110877367827      0      0
0.0201815803547652      0.0204609589021785      0.000697661343696939      0      0
0.0204609589021785      0.0207442049550786      0.000678739320534264      0      0
0.0207442049550786      0.0210313720522889      0.000660330500732829      0      0
0.0210313720522889      0.0213225144737837      0.000642420965184290      0      0
0.0213225144737837      0.0216176872509482      0.000624997172294545      0      0
0.0216176872509482      0.0219169461769806      0.000608045947744782      0      0
0.0219169461769806      0.0222203478174381      0.000591554474530238      0      0
0.0222203478174381      0.0225279495209286      0.000575510283269124      0      0
0.0225279495209286      0.0228398094299506      0.000559901242774386      0      0
0.0228398094299506      0.0231559864918837      0.000544715550881185      0      0
0.0231559864918837      0.0234765404701303      0.000529941725523151      0      0
0.0234765404701303      0.0238015319554124      0.000515568596050672      0      0
0.0238015319554124      0.0241310223772239      0.000501585294784638      0      0
0.0241310223772239      0.0244650740154424      0.000487981248799277      0      0
0.0244650740154424      0.0248037500121009      0.000474746171927848      0      0
0.0248037500121009      0.025147114383323      0.000461870056985159      0      0
0.025147114383323      0.0254952320314234      0.000449343168201028      0      0
0.0254952320314234      0.025848168757175      0.000437156033858958      0      0
0.025848168757175      0.0262059912722472      0.000425299439134471      0      0
0.0262059912722472      0.0265687672118152      0.000413764419127680      0      0
0.0265687672118152      0.0269365651473444      0.000402542252084832      0      0
0.0269365651473444      0.0273094545995519      0.000391624452803690      0      0
0.0273094545995519      0.0276875060515468      0.000381002766217787      0      0
0.0276875060515468      0.0280707909621536      0.000370669161154675      0      0
0.0280707909621536      0.0284593817794181      0.000360615824263471      0      0
0.0284593817794181      0.0288533519543027      0.000350835154107097      0      0
0.0288533519543027      0.0292527759545692      0.000341319755414750      0      0
0.0292527759545692      0.0296577292788545      0.000332062433490260      0      0
0.0296577292788545      0.0300682884709421      0.000323056188772099      0      0
0.0300682884709421      0.0304845311342295      0.000314294211540941      0      0
0.0304845311342295      0.0309065359463971      0.000305769876770754      0      0
0.0309065359463971      0.0313343826742795      0.000297476739119550      0      0
0.0313343826742795      0.0317681521889432      0.000289408528055989      0      0
0.0317681521889432      0.0322079264809726      0.000281559143118166      0      0
0.0322079264809726      0.0326537886759678      0.000273922649300983      0      0
0.0326537886759678      0.033105823050257      0.000266493272568625      0      0
0.033105823050257      0.033564115046826      0.000259265395488755      0      0
0.033564115046826      0.0340287512914689      0.000252233552985108      0      0
0.0340287512914689      0.0344998196091616      0.000245392428205288      0      0
0.0344998196091616      0.0349774090406628      0.000238736848500638      0      0
0.0349774090406628      0.0354616098593442      0.000232261781515147      0      0
0.0354616098593442      0.0359525135882537      0.000225962331380428      0      0
0.0359525135882537      0.0364502130174152      0.000219833735013899      0      0
0.0364502130174152      0.0369548022213675      0.000213871358517369      0      0
0.0369548022213675      0.0374663765769464      0.000208070693673289      0      0
0.0374663765769464      0.0379850327813123      0.000202427354536049      0      0
0.0379850327813123      0.0385108688702281      0.000196937074115708      0      0
0.0385108688702281      0.0390439842365898      0.000191595701151686      0      0
0.0390439842365898      0.0395844796492134      0.000186399196973941      0      0
0.0395844796492134      0.0401324572718825      0.000181343632449297      0      0
0.0401324572718825      0.0406880206826587      0.000176425185010575      0      0
0.0406880206826587      0.0412512748934598      0.000171640135766313      0      0
0.0412512748934598      0.0418223263699098      0.000166984866688871      0      0
0.0418223263699098      0.0424012830514618      0.000162455857878800      0      0
0.0424012830514618      0.0429882543718015      0.000158049684903411      0      0
0.0429882543718015      0.0435833512795317      0.000153763016207519      0      0
0.0435833512795317      0.0441866862591436      0.000149592610594425      0      0
0.0441866862591436      0.0447983733522791      0.000145535314775203      0      0
0.0447983733522791      0.0454185281792862      0.000141588060984474      0      0
0.0454185281792862      0.0460472679610735      0.000137747864660828      0      0
0.0460472679610735      0.0466847115412677      0.000134011822190166      0      0
0.0466847115412677      0.0473309794086762      0.000130377108710251      0      0
0.0473309794086762      0.047986193720063      0.000126840975974790      0      0
0.047986193720063      0.0486504783232378      0.000123400750275464      0      0
0.0486504783232378      0.0493239587804657      0.000120053830420304      0      0
0.0493239587804657      0.0500067623922011      0.000116797685766900      0      0
0.0500067623922011      0.0506990182211494      0.000113629854308958      0      0
0.0506990182211494      0.0514008571166629      0.000110547940814749      0      0
0.0514008571166629      0.0521124117394733      0.000107549615016049      0      0
0.0521124117394733      0.0528338165867671      0.000104632609846195      0      0
0.0528338165867671      0.0535652080176086      0.000101794719725936      0      0
0.0535652080176086      0.0543067242787134      0.0000990337988957663      0      0
0.0543067242787134      0.0550585055305805      0.0000963477597934976      0      0
0.0550585055305805      0.0558206938739848      0.0000937345714758265      0      0
0.0558206938739848      0.0565934333768373      0.0000911922580827186      0      0
0.0565934333768373      0.0573768701014157      0.0000887188973434387      0      0
0.0573768701014157      0.0581711521319738      0.0000863126191231012      0      0
0.0581711521319738      0.0589764296027321      0.0000839716040086407      0      0
0.0589764296027321      0.0597928547262553      0.0000816940819331339      0      0
0.0597928547262553      0.0606205818222245      0.0000794783308374332      0      0
0.0606205818222245      0.0614597673466051      0.0000773226753680987      0      0
0.0614597673466051      0.0623105699212211      0.0000752254856106455      0      0
0.0623105699212211      0.0631731503637371      0.0000731851758571477      0      0
0.0631731503637371      0.0640476717180559      0.0000712002034072671      0      0
0.0640476717180559      0.064934299285137      0.0000692690674018013      0      0
0.064934299285137      0.065833200654241      0.0000673903076878673      0      0
0.065833200654241      0.0667445457346082      0.0000655625037148642      0      0
0.0667445457346082      0.0676685067875737      0.0000637842734603795      0      0
0.0676685067875737      0.0686052584591283      0.0000620542723852271      0      0
0.0686052584591283      0.0695549778129301      0.0000603711924168263      0      0
0.0695549778129301      0.0705178443637725      0.0000587337609601544      0      0
0.0705178443637725      0.071494040111516      0.0000571407399355232      0      0
0.071494040111516      0.0724837495754901      0.0000555909248424540      0      0
0.0724837495754901      0.07348715982937      0.0000540831438489415      0      0
0.07348715982937      0.0745044605365374      0.0000526162569054191      0      0
0.0745044605365374      0.0755358439859309      0.0000511891548827546      0      0
0.0755358439859309      0.0765815051283916      0.0000498007587336263      0      0
0.0765815051283916      0.0776416416135129      0.0000484500186766429      0      0
0.0776416416135129      0.0787164538269999      0.0000471359134025929      0      0
0.0787164538269999      0.0798061449285455      0.0000458574493022214      0      0
0.0798061449285455      0.0809109208902321      0.0000446136597149516      0      0
0.0809109208902321      0.0820309905354643      0.0000434036041979818      0      0
0.0820309905354643      0.0831665655784396      0.0000422263678152067      0      0
0.0831665655784396      0.0843178606641673      0.0000410810604454244      0      0
0.0843178606641673      0.0854850934090396      0.0000399668161093056      0      0
0.0854850934090396      0.0866684844419658      0.0000388827923146179      0      0
0.0866684844419658      0.087868257446075      0.0000378281694192076      0      0
0.087868257446075      0.0890846392009967      0.0000368021500112599      0      0
0.0890846392009967      0.0903178596257262      0.0000358039583063669      0      0
0.0903178596257262      0.0915681518220832      0.0000348328395609486      0      0
0.0915681518220832      0.0928357521187732      0.0000338880595015830      0      0
0.0928357521187732      0.0941209001160578      0.0000329689037698144      0      0
0.0941209001160578      0.0954238387310435      0.0000320746773820186      0      0
0.0954238387310435      0.0967448142435972      0.0000312047042039186      0      0
0.0967448142435972      0.0980840763428988      0.0000303583264393523      0      0
0.0980840763428988      0.0994418781746361      0.0000295349041329051      0      0
0.0994418781746361      0.100818476388855      0.0000287338146860332      0      0
0.100818476388855      0.10221413118847      0.0000279544523863097      0      0
0.10221413118847      0.103629106378448      0.0000271962279494391      0      0
0.103629106378448      0.105063669415674      0.0000264585680736930      0      0
0.105063669415674      0.106518091459502      0.0000257409150064301      0      0
0.106518091459502      0.107992647423013      0.0000250427261223738      0      0
0.107992647423013      0.109487616024976      0.0000243634735133270      0      0
0.109487616024976      0.111003279842531      0.0000237026435890153      0      0
0.111003279842531      0.112539925364605      0.0000230597366887553      0      0
0.112539925364605      0.114097843046059      0.0000224342667036562      0      0
0.114097843046059      0.115677327362591      0.0000218257607090672      0      0
0.115677327362591      0.117278676866402      0.0000212337586069943      0      0
0.117278676866402      0.118902194242619      0.0000206578127782148      0      0
0.118902194242619      0.120548186366517      0.0000200974877438280      0      0
0.120548186366517      0.122216964361519      0.0000195523598359845      0      0
0.122216964361519      0.123908843658004      0.0000190220168775464      0      0
0.123908843658004      0.125624144052934      0.0000185060578704357      0      0
0.125624144052934      0.127363189770296      0.0000180040926924351      0      0
0.127363189770296      0.12912630952239      0.0000175157418022124      0      0
0.12912630952239      0.130913836571959      0.0000170406359523454      0      0
0.130913836571959      0.132726108795187      0.0000165784159101294      0      0
0.132726108795187      0.134563468745557      0.0000161287321859575      0      0
0.134563468745557      0.136426263718606      0.0000156912447690681      0      0
0.136426263718606      0.138314845817565      0.0000152656228704584      0      0
0.138314845817565      0.140229572019921      0.0000148515446727717      0      0
0.140229572019921      0.142170804244882      0.0000144486970869671      0      0
0.142170804244882      0.144138909421796      0.0000140567755155902      0      0
0.144138909421796      0.146134259559502      0.0000136754836224631      0      0
0.146134259559502      0.148157231816648      0.0000133045331086211      0      0
0.148157231816648      0.150208208572982      0.0000129436434943272      0      0
0.150208208572982      0.152287577501628      0.0000125925419069978      0      0
0.152287577501628      0.154395731642364      0.0000122509628748811      0      0
0.154395731642364      0.156533069475914      0.0000119186481263303      0      0
0.156533069475914      0.158699994999266      0.0000115953463945221      0      0
0.158699994999266      0.16089691780204      0.0000112808132274705      0      0
0.16089691780204      0.163124253143903      0.0000109748108031943      0      0
0.163124253143903      0.165382422033063      0.0000106771077498970      0      0
0.165382422033063      0.16767185130585      0.0000103874789710238      0      0
0.16767185130585      0.16999297370739      0.0000101057054750638      0      0
0.16999297370739      0.172346227973408      0.00000983157420996766      0      0
0.172346227973408      0.174732058913154      0.00000956487790205660      0      0
0.174732058913154      0.177150917493482      0.00000930541489930041      0      0
0.177150917493482      0.179603260924088      0.00000905298901884584      0      0
0.179603260924088      0.182089552743936      0.00000880740939868046      0      0
0.182089552743936      0.184610262908873      0.00000856849035331961      0      0
0.184610262908873      0.187165867880458      0.00000833605123340732      0      0
0.187165867880458      0.189756850716024      0.00000810991628912511      0      0
0.189756850716024      0.192383701159985      0.00000788991453730545      0      0
0.192383701159985      0.195046915736409      0.00000767587963214915      0      0
0.195046915736409      0.197746997842864      0.00000746764973944924      0      0
0.197746997842864      0.200484457845576      0.00000726506741422608      0      0
0.200484457845576      0.203259813175894      0.00000706797948168108      0      0
0.203259813175894      0.206073588428097      0.00000687623692137926      0      0
0.206073588428097      0.208926315458549      0.00000668969475457288      0      0
0.208926315458549      0.211818533486235      0.00000650821193458102      0      0
0.211818533486235      0.214750789194674      0.00000633165124014221      0      0
0.214750789194674      0.217723636835266      0.00000615987917165947      0      0
0.217723636835266      0.220737638332042      0.00000599276585025931      0      0
0.220737638332042      0.22379336338789      0.00000583018491958840      0      0
0.22379336338789      0.226891389592229      0.00000567201345027353      0      0
0.226891389592229      0.230032302530194      0.00000551813184697285      0      0
0.230032302530194      0.233216695893316      0.00000536842375794780      0      0
0.233216695893316      0.236445171591743      0.00000522277598708767      0      0
0.236445171591743      0.239718339868012      0.00000508107840832000      0      0
0.239718339868012      0.243036819412397      0.00000494322388234235      0      0
0.243036819412397      0.246401237479853      0.00000480910817561217      0      0
0.246401237479853      0.249812230008578      0.00000467862988153388      0      0
0.249812230008578      0.253270441740218      0.00000455169034378322      0      0
0.253270441740218      0.256776526341734      0.00000442819358171114      0      0
0.256776526341734      0.260331146528961      0.00000430804621777067      0      0
0.260331146528961      0.263934974191869      0.00000419115740691200      0      0
0.263934974191869      0.267588690521566      0.00000407743876789226      0      0
0.267588690521566      0.271292986139054      0.00000396680431644819      0      0
0.271292986139054      0.275048561225772      0.00000385917040028105      0      0
0.275048561225772      0.27885612565594      0.00000375445563580470      0      0
0.27885612565594      0.282716399130741      0.00000365258084660888      0      0
0.282716399130741      0.286630111314356      0.00000355346900359136      0      0
0.286630111314356      0.290598001971889      0.00000345704516671348      0      0
0.290598001971889      0.294620821109189      0.00000336323642833513      0      0
0.294620821109189      0.298699329114623      0.00000327197185808632      0      0
0.298699329114623      0.302834296902796      0.00000318318244923363      0      0
0.302834296902796      0.307026506060274      0.00000309680106650093      0      0
0.307026506060274      0.311276748993318      0.00000301276239530499      0      0
0.311276748993318      0.315585829077662      0.00000293100289236749      0      0
0.315585829077662      0.319954560810364      0.00000285146073766613      0      0
0.319954560810364      0.324383769963767      0.00000277407578768850      0      0
0.324383769963767      0.32887429374158      0.00000269878952995327      0      0
0.32887429374158      0.33342698093713      0.00000262554503876437      0      0
0.33342698093713      0.338042692093795      0.00000255428693216465      0      0
0.338042692093795      0.342722299667666      0.00000248496133005643      0      0
0.342722299667666      0.347466688192458      0.00000241751581345729      0      0
0.347466688192458      0.352276754446699      0.00000235189938486020      0      0
0.352276754446699      0.357153407623246      0.00000228806242966802      0      0
0.357153407623246      0.362097569501131      0.00000222595667867320      0      0
0.362097569501131      0.367110174619799      0.00000216553517155422      0      0
0.367110174619799      0.372192170455755      0.00000210675222136106      0      0
0.372192170455755      0.37734451760165      0.00000204956337996302      0      0
0.37734451760165      0.382568189947856      0.00000199392540443244      0      0
0.382568189947856      0.387864174866547      0.00000193979622433895      0      0
0.387864174866547      0.393233473398329      0.00000188713490992959      0      0
0.393233473398329      0.398677100441459      0.00000183590164117034      0      0
0.398677100441459      0.40419608494368      0.00000178605767762590      0      0
0.40419608494368      0.409791470096709      0.00000173756532915465      0      0
0.409791470096709      0.41546431353342      0.00000169038792739654      0      0
0.41546431353342      0.421215687527758      0.00000164448979803231      0      0
0.421215687527758      0.427046679197417      0.00000159983623379286      0      0
0.427046679197417      0.43295839070933      0.00000155639346819825      0      0
0.43295839070933      0.438951939487993      0.00000151412865000625      0      0
0.438951939487993      0.445028458426682      0.00000147300981835098      0      0
0.445028458426682      0.451189096101594      0.00000143300587855263      0      0
0.451189096101594      0.457435016988945      0.00000139408657857964      0      0
0.457435016988945      0.463767401685081      0.00000135622248614540      0      0
0.463767401685081      0.470187447129631      0.00000131938496642172      0      0
0.470187447129631      0.476696366831751      0.00000128354616035189      0      0
0.476696366831751      0.483295391099501      0.00000124867896354662      0      0
0.483295391099501      0.489985767272398      0.00000121475700574630      0      0
0.489985767272398      0.496768759957182      0.00000118175463083364      0      0
0.496768759957182      0.503645651266856      0.00000114964687738087      0      0
0.503645651266856      0.510617741063022      0.00000111840945971624      0      0
0.510617741063022      0.517686347201588      0.00000108801874949455      0      0
0.517686347201588      0.524852805781861      0.00000105845175775699      0      0
0.524852805781861      0.532118471399099      0.00000102968611746559      0      0
0.532118471399099      0.539484717400551      0.00000100170006649781      0      0
0.539484717400551      0.546952936145049      0.000000974472431087130      0      0
0.546952936145049      0.554524539266187      0.000000947982609695265      0      0
0.554524539266187      0.56220095793915      0.000000922210557301963      0      0
0.56220095793915      0.569983643151229      0.000000897136770098185      0      0
0.569983643151229      0.577874065976087      0.000000872742270568381      0      0
0.577874065976087      0.585873717851818      0.000000849008592947366      0      0
0.585873717851818      0.59398411086286      0.000000825917769037014      0      0
0.59398411086286      0.602206778025804      0.000000803452314367487      0      0
0.602206778025804      0.610543273579166      0.000000781595214687109      0      0
0.610543273579166      0.618995173277162      0.000000760329912764132      0      0
0.618995173277162      0.62756407468756      0.000000739640295482491      0      0
0.62756407468756      0.636251597493652      0.000000719510681212213      0      0
0.636251597493652      0.645059383800396      0.000000699925807433182      0      0
0.645059383800396      0.653989098444817      0.000000680870818588526      0      0
0.653989098444817      0.663042429310678      0.000000662331254140625      0      0
0.663042429310678      0.672221087647534      0.000000644293036798627      0      0
0.672221087647534      0.681526808394186      0.000000626742460880891      0      0
0.681526808394186      0.690961350506615      0.000000609666180768681      0      0
0.690961350506615      0.70052649729046      0.000000593051199398117      0      0
0.70052649729046      0.710224056738094      0.000000576884856724956      0      0
0.710224056738094      0.720055861870372      0.000000561154818080285      0      0
0.720055861870372      0.730023771083106      0.000000545849062312814      0      0
0.730023771083106      0.740129668498331      0.000000530955869583069      0      0
0.740129668498331      0.750375464320448      0.000000516463808632782      0      0
0.750375464320448      0.76076309519728      0.000000502361723294171      0      0
0.76076309519728      0.771294524586143      0.000000488638717920770      0      0
0.771294524586143      0.781971743124969      0.000000475284141302041      0      0
0.781971743124969      0.792796769008581      0.000000462287568449301      0      0
0.792796769008581      0.803771648370161      0.000000449638779379912      0      0
0.803771648370161      0.814898455668016      0.000000437327733630047      0      0
0.814898455668016      0.826179294077686      0.000000425344538607969      0      0
0.826179294077686      0.837616295889483      0.000000413679408910219      0      0
0.837616295889483      0.849211622911536      0.000000402322612091700      0      0
0.849211622911536      0.860967466878409      0.000000391264393597960      0      0
0.860967466878409      0.872886049865385      0.000000380494868632444      0      0
0.872886049865385      0.884969624708479      0.000000370003859569057      0      0
0.884969624708479      0.897220475430265      0.000000359780639569759      0      0
0.897220475430265      0.909640917671599      0.000000349813505546757      0      0
0.909640917671599      0.922233299129318      0.000000340089018695088      0      0
0.922233299129318      0.935      0.000000330590538353849      0      0
# END HISTO1D SudakovqqbarExpOutputsThresholdDivN2LL22


==> Diag_Evo_Hard/Diag_SudN2LLp_qqbar_2.dat <==
# BEGIN PLOT
Title=$q_{n}+\bar{q}_{\bar{n}}\to t +\bar{t}+X$
Legend1XPos=0.06
Legend1YPos=0.53
Legend2XPos=0.06
Legend2YPos=0.43
Legend3XPos=0.06
Legend3YPos=0.33
Legend4XPos=0.06
Legend4YPos=0.23
Legend1Only=SudakovqqbarExpOutputsN2LLNor11    
Legend2Only=SudakovqqbarExpOutputsN2LLNor12 
Legend3Only=SudakovqqbarExpOutputsN2LLNor21  
Legend4Only=SudakovqqbarExpOutputsN2LLNor22  
DrawOnly= SudakovqqbarExpOutputsN2LLNor11   SudakovqqbarExpOutputsN2LLNor12 SudakovqqbarExpOutputsN2LLNor21 SudakovqqbarExpOutputsN2LLNor22   
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=0
Legend6=0
LogY=0
LogX=1
XLabel=$\beta_{t\bar{t}}$
YLabel= 
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=2
YMinorTickMarks=4
RatioPlot=0
XMin=0.000001
XMax=1
YMin=-0.1
YMax=+1.2 
# END PLOT
# BEGIN HISTO1D SudakovqqbarExpOutputsN2LLNor11
PlotOrder=1
LineColor=blue
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\widetilde{\mathbf{V}}^{-1}_{h,\mathrm{exp}}\mathbf{V}_{h}\Right]_{(1,1)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      1.00000000188684      0      0
0.00000101384324431002      0.00000102787812403307      1.00000000193769      0      0
0.00000102787812403307      0.00000104210729202498      1.00000000198991      0      0
0.00000104210729202498      0.00000105653343786574      1.00000000204353      0      0
0.00000105653343786574      0.00000107115928836782      1.00000000209860      0      0
0.00000107115928836782      0.00000108598760809164      1.00000000215515      0      0
0.00000108598760809164      0.00000110102119986811      1.00000000221322      0      0
0.00000110102119986811      0.00000111626290532839      1.00000000227286      0      0
0.00000111626290532839      0.00000113171560544106      1.00000000233410      0      0
0.00000113171560544106      0.00000114738222105665      1.00000000239699      0      0
0.00000114738222105665      0.00000116326571345971      1.00000000246157      0      0
0.00000116326571345971      0.0000011793690849286      1.00000000252789      0      0
0.0000011793690849286      0.00000119569537930295      1.00000000259600      0      0
0.00000119569537930295      0.000001212247682559      1.00000000266593      0      0
0.000001212247682559      0.00000122902912339292      1.00000000273775      0      0
0.00000122902912339292      0.00000124604287381218      1.00000000281150      0      0
0.00000124604287381218      0.00000126329214973512      1.00000000288724      0      0
0.00000126329214973512      0.00000128078021159884      1.00000000296501      0      0
0.00000128078021159884      0.00000129851036497544      1.00000000304487      0      0
0.00000129851036497544      0.00000131648596119688      1.00000000312689      0      0
0.00000131648596119688      0.00000133471039798844      1.00000000321111      0      0
0.00000133471039798844      0.00000135318712011092      1.00000000329759      0      0
0.00000135318712011092      0.00000137191962001179      1.00000000338640      0      0
0.00000137191962001179      0.00000139091143848532      1.00000000347761      0      0
0.00000139091143848532      0.00000141016616534188      1.00000000357126      0      0
0.00000141016616534188      0.00000142968744008643      1.00000000366743      0      0
0.00000142968744008643      0.00000144947895260651      1.00000000376619      0      0
0.00000144947895260651      0.00000146954444386967      1.00000000386761      0      0
0.00000146954444386967      0.00000148988770663059      1.00000000397175      0      0
0.00000148988770663059      0.00000151051258614798      1.00000000407869      0      0
0.00000151051258614798      0.00000153142298091138      1.00000000418851      0      0
0.00000153142298091138      0.00000155262284337812      1.00000000430129      0      0
0.00000155262284337812      0.00000157411618072032      1.00000000441709      0      0
0.00000157411618072032      0.00000159590705558239      1.00000000453601      0      0
0.00000159590705558239      0.0000016179995868489      1.00000000465813      0      0
0.0000016179995868489      0.00000164039795042316      1.00000000478353      0      0
0.00000164039795042316      0.00000166310638001652      1.00000000491230      0      0
0.00000166310638001652      0.00000168612916794864      1.00000000504453      0      0
0.00000168612916794864      0.00000170947066595881      1.00000000518032      0      0
0.00000170947066595881      0.00000173313528602849      1.00000000531976      0      0
0.00000173313528602849      0.00000175712750121529      1.00000000546295      0      0
0.00000175712750121529      0.00000178145184649847      1.00000000560999      0      0
0.00000178145184649847      0.00000180611291963609      1.00000000576097      0      0
0.00000180611291963609      0.00000183111538203409      1.00000000591602      0      0
0.00000183111538203409      0.00000185646395962742      1.00000000607524      0      0
0.00000185646395962742      0.00000188216344377329      1.00000000623873      0      0
0.00000188216344377329      0.00000190821869215684      1.00000000640662      0      0
0.00000190821869215684      0.00000193463462970931      1.00000000657902      0      0
0.00000193463462970931      0.000001961416249539      1.00000000675605      0      0
0.000001961416249539      0.00000198856861387501      1.00000000693784      0      0
0.00000198856861387501      0.00000201609685502412      1.00000000712452      0      0
0.00000201609685502412      0.00000204400617634088      1.00000000731621      0      0
0.00000204400617634088      0.00000207230185321116      1.00000000751305      0      0
0.00000207230185321116      0.00000210098923404927      1.00000000771519      0      0
0.00000210098923404927      0.00000213007374130893      1.00000000792275      0      0
0.00000213007374130893      0.00000215956087250823      1.00000000813589      0      0
0.00000215956087250823      0.00000218945620126872      1.00000000835476      0      0
0.00000218945620126872      0.00000221976537836897      1.00000000857950      0      0
0.00000221976537836897      0.00000225049413281266      1.00000000881028      0      0
0.00000225049413281266      0.00000228164827291145      1.00000000904727      0      0
0.00000228164827291145      0.0000023132336873829      1.00000000929062      0      0
0.0000023132336873829      0.0000023452563464635      1.00000000954050      0      0
0.0000023452563464635      0.00000237772230303722      1.00000000979710      0      0
0.00000237772230303722      0.00000241063769377955      1.00000001006059      0      0
0.00000241063769377955      0.00000244400874031748      1.00000001033115      0      0
0.00000244400874031748      0.00000247784175040552      1.00000001060899      0      0
0.00000247784175040552      0.00000251214311911795      1.00000001089428      0      0
0.00000251214311911795      0.00000254691933005764      1.00000001118723      0      0
0.00000254691933005764      0.00000258217695658154      1.00000001148806      0      0
0.00000258217695658154      0.0000026179226630432      1.00000001179696      0      0
0.0000026179226630432      0.00000265416320605244      1.00000001211415      0      0
0.00000265416320605244      0.00000269090543575249      1.00000001243986      0      0
0.00000269090543575249      0.00000272815629711478      1.00000001277432      0      0
0.00000272815629711478      0.00000276592283125165      1.00000001311775      0      0
0.00000276592283125165      0.00000280421217674733      1.00000001347041      0      0
0.00000280421217674733      0.00000284303157100718      1.00000001383254      0      0
0.00000284303157100718      0.00000288238835162573      1.00000001420438      0      0
0.00000288238835162573      0.00000292228995777364      1.00000001458621      0      0
0.00000292228995777364      0.00000296274393160382      1.00000001497828      0      0
0.00000296274393160382      0.00000300375791967704      1.00000001538088      0      0
0.00000300375791967704      0.00000304533967440728      1.00000001579429      0      0
0.00000304533967440728      0.0000030874970555271      1.00000001621879      0      0
0.0000030874970555271      0.00000313023803157323      1.00000001665469      0      0
0.00000313023803157323      0.00000317357068139281      1.00000001710228      0      0
0.00000317357068139281      0.00000321750319567045      1.00000001756189      0      0
0.00000321750319567045      0.00000326204387847638      1.00000001803383      0      0
0.00000326204387847638      0.00000330720114883614      1.00000001851843      0      0
0.00000330720114883614      0.00000335298354232185      1.00000001901604      0      0
0.00000335298354232185      0.00000339939971266569      1.00000001952699      0      0
0.00000339939971266569      0.00000344645843339553      1.00000002005166      0      0
0.00000344645843339553      0.00000349416859949336      1.00000002059041      0      0
0.00000349416859949336      0.00000354253922907654      1.00000002114360      0      0
0.00000354253922907654      0.00000359157946510248      1.00000002171164      0      0
0.00000359157946510248      0.00000364129857709674      1.00000002229492      0      0
0.00000364129857709674      0.00000369170596290522      1.00000002289385      0      0
0.00000369170596290522      0.00000374281115047047      1.00000002350884      0      0
0.00000374281115047047      0.0000037946237996327      1.00000002414032      0      0
0.0000037946237996327      0.00000384715370395563      1.00000002478874      0      0
0.00000384715370395563      0.00000390041079257769      1.00000002545456      0      0
0.00000390041079257769      0.00000395440513208878      1.00000002613823      0      0
0.00000395440513208878      0.00000400914692843308      1.00000002684024      0      0
0.00000400914692843308      0.00000406464652883815      1.00000002756107      0      0
0.00000406464652883815      0.00000412091442377072      1.00000002830123      0      0
0.00000412091442377072      0.00000417796124891967      1.00000002906124      0      0
0.00000417796124891967      0.00000423579778720626      1.00000002984163      0      0
0.00000423579778720626      0.0000042944349708224      1.00000003064294      0      0
0.0000042944349708224      0.00000435388388329698      1.00000003146574      0      0
0.00000435388388329698      0.00000441415576159092      1.00000003231059      0      0
0.00000441415576159092      0.0000044752619982211      1.00000003317810      0      0
0.0000044752619982211      0.00000453721414341383      1.00000003406886      0      0
0.00000453721414341383      0.00000460002390728798      1.00000003498350      0      0
0.00000460002390728798      0.0000046637031620685      1.00000003592266      0      0
0.0000046637031620685      0.00000472826394433043      1.00000003688699      0      0
0.00000472826394433043      0.00000479371845727405      1.00000003787716      0      0
0.00000479371845727405      0.00000486007907303155      1.00000003889388      0      0
0.00000486007907303155      0.00000492735833500554      1.00000003993785      0      0
0.00000492735833500554      0.00000499556896024003      1.00000004100979      0      0
0.00000499556896024003      0.00000506472384182418      1.00000004211046      0      0
0.00000506472384182418      0.00000513483605132934      1.00000004324062      0      0
0.00000513483605132934      0.00000520591884127979      1.00000004440107      0      0
0.00000520591884127979      0.00000527798564765776      1.00000004559261      0      0
0.00000527798564765776      0.00000535105009244307      1.00000004681608      0      0
0.00000535105009244307      0.00000542512598618791      1.00000004807232      0      0
0.00000542512598618791      0.00000550022733062734      1.00000004936222      0      0
0.00000550022733062734      0.00000557636832132587      1.00000005068668      0      0
0.00000557636832132587      0.00000565356335036064      1.00000005204662      0      0
0.00000565356335036064      0.00000573182700904185      1.00000005344299      0      0
0.00000573182700904185      0.00000581117409067079      1.00000005487676      0      0
0.00000581117409067079      0.000005891619593336      1.00000005634893      0      0
0.000005891619593336      0.00000597317872274825      1.00000005786053      0      0
0.00000597317872274825      0.00000605586689511467      1.00000005941262      0      0
0.00000605586689511467      0.0000061396997400527      1.00000006100627      0      0
0.0000061396997400527      0.00000622469310354442      1.00000006264260      0      0
0.00000622469310354442      0.00000631086305093168      1.00000006432275      0      0
0.00000631086305093168      0.0000063982258699528      1.00000006604788      0      0
0.0000063982258699528      0.00000648679807382125      1.00000006781921      0      0
0.00000648679807382125      0.00000657659640434692      1.00000006963797      0      0
0.00000657659640434692      0.00000666763783510069      1.00000007150542      0      0
0.00000666763783510069      0.00000675993957462272      1.00000007342286      0      0
0.00000675993957462272      0.0000068535190696752      1.00000007539163      0      0
0.0000068535190696752      0.00000694839400854009      1.00000007741311      0      0
0.00000694839400854009      0.00000704458232436258      1.00000007948870      0      0
0.00000704458232436258      0.00000714210219854078      1.00000008161984      0      0
0.00000714210219854078      0.00000724097206416231      1.00000008380802      0      0
0.00000724097206416231      0.00000734121060948854      1.00000008605477      0      0
0.00000734121060948854      0.000007442836781487      1.00000008836165      0      0
0.000007442836781487      0.00000754586978941272      1.00000009073026      0      0
0.00000754586978941272      0.00000765032910843916      1.00000009316225      0      0
0.00000765032910843916      0.00000775623448333934      1.00000009565932      0      0
0.00000775623448333934      0.00000786360593221801      1.00000009822321      0      0
0.00000786360593221801      0.00000797246375029542      1.00000010085569      0      0
0.00000797246375029542      0.00000808282851374354      1.00000010355860      0      0
0.00000808282851374354      0.00000819472108357529      1.00000010633383      0      0
0.00000819472108357529      0.00000830816260958769      1.00000010918329      0      0
0.00000830816260958769      0.00000842317453435958      1.00000011210898      0      0
0.00000842317453435958      0.00000853977859730466      1.00000011511293      0      0
0.00000853977859730466      0.00000865799683878063      1.00000011819722      0      0
0.00000865799683878063      0.00000877785160425524      1.00000012136401      0      0
0.00000877785160425524      0.00000889936554853005      1.00000012461549      0      0
0.00000889936554853005      0.00000902256164002253      1.00000012795392      0      0
0.00000902256164002253      0.00000914746316510757      1.00000013138163      0      0
0.00000914746316510757      0.00000927409373251906      1.00000013490100      0      0
0.00000927409373251906      0.00000940247727781235      1.00000013851447      0      0
0.00000940247727781235      0.00000953263806788851      1.00000014222456      0      0
0.00000953263806788851      0.00000966460070558129      1.00000014603383      0      0
0.00000966460070558129      0.00000979839013430744      1.00000014994495      0      0
0.00000979839013430744      0.00000993403164278155      1.00000015396061      0      0
0.00000993403164278155      0.000010071550869796      1.00000015808363      0      0
0.000010071550869796      0.0000102109738090674      1.00000016231685      0      0
0.0000102109738090674      0.0000103523268141496      1.00000016666322      0      0
0.0000103523268141496      0.000010495636603415      1.00000017112575      0      0
0.000010495636603415      0.0000106409302651053      1.00000017570754      0      0
0.0000106409302651053      0.000010788235262451      1.00000018041178      0      0
0.000010788235262451      0.0000109375794388631      1.00000018524173      0      0
0.0000109375794388631      0.0000110889910231955      1.00000019020073      0      0
0.0000110889910231955      0.0000112424986350812      1.00000019529224      0      0
0.0000112424986350812      0.0000113981312903417      1.00000020051977      0      0
0.0000113981312903417      0.0000115559184064716      1.00000020588697      0      0
0.0000115559184064716      0.000011715889808199      1.00000021139755      0      0
0.000011715889808199      0.0000118780757331232      1.00000021705533      0      0
0.0000118780757331232      0.0000120425068374297      1.00000022286424      0      0
0.0000120425068374297      0.0000122092142016854      1.00000022882830      0      0
0.0000122092142016854      0.0000123782293367127      1.00000023495165      0      0
0.0000123782293367127      0.0000125495841895462      1.00000024123853      0      0
0.0000125495841895462      0.0000127233111494713      1.00000024769331      0      0
0.0000127233111494713      0.0000128994430541458      1.00000025432044      0      0
0.0000128994430541458      0.0000130780131958075      1.00000026112453      0      0
0.0000130780131958075      0.0000132590553275668      1.00000026811029      0      0
0.0000132590553275668      0.0000134426036697863      1.00000027528255      0      0
0.0000134426036697863      0.00001362869291655      1.00000028264629      0      0
0.00001362869291655      0.00001381735824222      1.00000029020661      0      0
0.00001381735824222      0.0000140086353080861      1.00000029796872      0      0
0.0000140086353080861      0.0000142025602691059      1.00000030593803      0      0
0.0000142025602691059      0.0000143991697807389      1.00000031412003      0      0
0.0000143991697807389      0.0000145985010058751      1.00000032252039      0      0
0.0000145985010058751      0.0000148005916218595      1.00000033114492      0      0
0.0000148005916218595      0.0000150054798276138      1.00000033999960      0      0
0.0000150054798276138      0.0000152132043508565      1.00000034909053      0      0
0.0000152132043508565      0.0000154238044554237      1.00000035842402      0      0
0.0000154238044554237      0.0000156373199486901      1.00000036800652      0      0
0.0000156373199486901      0.0000158537911890937      1.00000037784467      0      0
0.0000158537911890937      0.0000160732590937644      1.00000038794523      0      0
0.0000160732590937644      0.0000162957651462576      1.00000039831523      0      0
0.0000162957651462576      0.000016521351404396      1.00000040896179      0      0
0.000016521351404396      0.0000167500605082187      1.00000041989231      0      0
0.0000167500605082187      0.0000169819356880416      1.00000043111434      0      0
0.0000169819356880416      0.0000172170207726282      1.00000044263559      0      0
0.0000172170207726282      0.0000174553601974744      1.00000045446404      0      0
0.0000174553601974744      0.0000176969990132074      1.00000046660788      0      0
0.0000176969990132074      0.0000179419828941014      1.00000047907549      0      0
0.0000179419828941014      0.0000181903581467107      1.00000049187545      0      0
0.0000181903581467107      0.0000184421717186223      1.00000050501659      0      0
0.0000184421717186223      0.0000186974712073306      1.00000051850803      0      0
0.0000186974712073306      0.0000189563048692332      1.00000053235903      0      0
0.0000189563048692332      0.0000192187216287532      1.00000054657916      0      0
0.0000192187216287532      0.0000194847710875863      1.00000056117823      0      0
0.0000194847710875863      0.0000197545035340766      1.00000057616633      0      0
0.0000197545035340766      0.000020027969952722      1.00000059155380      0      0
0.000020027969952722      0.0000203052220338112      1.00000060735118      0      0
0.0000203052220338112      0.0000205863121831945      1.00000062356942      0      0
0.0000205863121831945      0.0000208712935321888      1.00000064021967      0      0
0.0000208712935321888      0.000021160219947621      1.00000065731339      0      0
0.000021160219947621      0.0000214531460420097      1.00000067486239      0      0
0.0000214531460420097      0.0000217501271838877      1.00000069287876      0      0
0.0000217501271838877      0.0000220512195082683      1.00000071137487      0      0
0.0000220512195082683      0.0000223564799272551      1.00000073036352      0      0
0.0000223564799272551      0.0000226659661408002      1.00000074985770      0      0
0.0000226659661408002      0.0000229797366476099      1.00000076987087      0      0
0.0000229797366476099      0.0000232978507562027      1.00000079041675      0      0
0.0000232978507562027      0.0000236203685961192      1.00000081150955      0      0
0.0000236203685961192      0.000023947351129288      1.00000083316375      0      0
0.000023947351129288      0.0000242788601615485      1.00000085539423      0      0
0.0000242788601615485      0.0000246149583543337      1.00000087821626      0      0
0.0000246149583543337      0.0000249557092365137      1.00000090164556      0      0
0.0000249557092365137      0.0000253011772164045      1.00000092569825      0      0
0.0000253011772164045      0.0000256514275939423      1.00000095039083      0      0
0.0000256514275939423      0.0000260065265730261      1.00000097574021      0      0
0.0000260065265730261      0.0000263665412740315      1.00000100176380      0      0
0.0000263665412740315      0.0000267315397464981      1.00000102847951      0      0
0.0000267315397464981      0.0000271015909819919      1.00000105590572      0      0
0.0000271015909819919      0.0000274767649271459      1.00000108406123      0      0
0.0000274767649271459      0.0000278571324968813      1.00000111296532      0      0
0.0000278571324968813      0.0000282427655878122      1.00000114263782      0      0
0.0000282427655878122      0.0000286337370918349      1.00000117309907      0      0
0.0000286337370918349      0.0000290301209099061      1.00000120437004      0      0
0.0000290301209099061      0.0000294319919660113      1.00000123647217      0      0
0.0000294319919660113      0.0000298394262213274      1.00000126942714      0      0
0.0000298394262213274      0.00003025250068858      1.00000130325808      0      0
0.00003025250068858      0.000030671293446601      1.00000133798766      0      0
0.000030671293446601      0.0000310958836550867      1.00000137363984      0      0
0.0000310958836550867      0.00003152635156956      1.00000141023914      0      0
0.00003152635156956      0.000031962778556541      1.00000144781058      0      0
0.000031962778556541      0.0000324052471089262      1.00000148637950      0      0
0.0000324052471089262      0.0000328538408615817      1.00000152597297      0      0
0.0000328538408615817      0.000033308644607151      1.00000156661746      0      0
0.000033308644607151      0.0000337697443120835      1.00000160834100      0      0
0.0000337697443120835      0.0000342372271328825      1.00000165117190      0      0
0.0000342372271328825      0.0000347111814325807      1.00000169513981      0      0
0.0000347111814325807      0.0000351916967974413      1.00000174027429      0      0
0.0000351916967974413      0.0000356788640538924      1.00000178660662      0      0
0.0000356788640538924      0.0000361727752856944      1.00000183416836      0      0
0.0000361727752856944      0.0000366735238513458      1.00000188299136      0      0
0.0000366735238513458      0.0000371812044017293      1.00000193310955      0      0
0.0000371812044017293      0.0000376959128980032      1.00000198455723      0      0
0.0000376959128980032      0.0000382177466297395      1.00000203736871      0      0
0.0000382177466297395      0.0000387468042333134      1.00000209158080      0      0
0.0000387468042333134      0.0000392831857105477      1.00000214722969      0      0
0.0000392831857105477      0.0000398269924476147      1.00000220435430      0      0
0.0000398269924476147      0.0000403783272342003      1.00000226299237      0      0
0.0000403783272342003      0.0000409372942829333      1.00000232318437      0      0
0.0000409372942829333      0.0000415039992490831      1.00000238497095      0      0
0.0000415039992490831      0.000042078549250531      1.00000244839453      0      0
0.000042078549250531      0.0000426610528880173      1.00000251349826      0      0
0.0000426610528880173      0.0000432516202656688      1.00000258032596      0      0
0.0000432516202656688      0.0000438503630118107      1.00000264892317      0      0
0.0000438503630118107      0.0000444573943000663      1.00000271933602      0      0
0.0000444573943000663      0.0000450728288707489      1.00000279161321      0      0
0.0000450728288707489      0.0000456967830525504      1.00000286580374      0      0
0.0000456967830525504      0.0000463293747845289      1.00000294195718      0      0
0.0000463293747845289      0.0000469707236384016      1.00000302012479      0      0
0.0000469707236384016      0.0000476209508411464      1.00000310036128      0      0
0.0000476209508411464      0.0000482801792979158      1.00000318271882      0      0
0.0000482801792979158      0.0000489485336152684      1.00000326725531      0      0
0.0000489485336152684      0.0000496261401247217      1.00000335402618      0      0
0.0000496261401247217      0.0000503131269066316      1.00000344309047      0      0
0.0000503131269066316      0.0000510096238144011      1.00000353450947      0      0
0.0000510096238144011      0.000051715762499026      1.00000362834272      0      0
0.000051715762499026      0.000052431676433979      1.00000372465611      0      0
0.000052431676433979      0.0000531575009404385      1.00000382351412      0      0
0.0000531575009404385      0.0000538933732128671      1.00000392498158      0      0
0.0000538933732128671      0.0000546394323449439      1.00000402912990      0      0
0.0000546394323449439      0.0000553958193558558      1.00000413602587      0      0
0.0000553958193558558      0.0000561626772169526      1.00000424574390      0      0
0.0000561626772169526      0.0000569401508787716      1.00000435835650      0      0
0.0000569401508787716      0.0000577283872984359      1.00000447394049      0      0
0.0000577283872984359      0.0000585275354674316      1.00000459257142      0      0
0.0000585275354674316      0.0000593377464397706      1.00000471433236      0      0
0.0000593377464397706      0.0000601591733605423      1.00000483930207      0      0
0.0000601591733605423      0.0000609919714948611      1.00000496756656      0      0
0.0000609919714948611      0.0000618362982572143      1.00000509921002      0      0
0.0000618362982572143      0.0000626923132412161      1.00000523432165      0      0
0.0000626923132412161      0.0000635601782497746      1.00000537299275      0      0
0.0000635601782497746      0.0000644400573256746      1.00000551531529      0      0
0.0000644400573256746      0.0000653321167825856      1.00000566138361      0      0
0.0000653321167825856      0.0000662365252364977      1.00000581129614      0      0
0.0000662365252364977      0.0000671534536375933      1.00000596515178      0      0
0.0000671534536375933      0.0000680830753025601      1.00000612305659      0      0
0.0000680830753025601      0.0000690255659473509      1.00000628511292      0      0
0.0000690255659473509      0.0000699811037203975      1.00000645142966      0      0
0.0000699811037203975      0.0000709498692362838      1.00000662211406      0      0
0.0000709498692362838      0.0000719320456098856      1.00000679728811      0      0
0.0000719320456098856      0.0000729278184909828      1.00000697705981      0      0
0.0000729278184909828      0.0000739373760993502      1.00000716155025      0      0
0.0000739373760993502      0.0000749609092603353      1.00000735088526      0      0
0.0000749609092603353      0.0000759986114409274      1.00000754518752      0      0
0.0000759986114409274      0.0000770506787863264      1.00000774459194      0      0
0.0000770506787863264      0.0000781173101570184      1.00000794921673      0      0
0.0000781173101570184      0.0000791987071663636      1.00000815921094      0      0
0.0000791987071663636      0.0000802950742187053      1.00000837470869      0      0
0.0000802950742187053      0.000081406618548006      1.00000859584966      0      0
0.000081406618548006      0.0000825335502570186      1.00000882278137      0      0
0.0000825335502570186      0.0000836760823569998      1.00000905564738      0      0
0.0000836760823569998      0.0000848344308079731      1.00000929461714      0      0
0.0000848344308079731      0.0000860088145595493      1.00000953983174      0      0
0.0000860088145595493      0.0000871994555923124      1.00000979145256      0      0
0.0000871994555923124      0.0000884065789597775      1.00001004965750      0      0
0.0000884065789597775      0.0000896304128309307      1.00001031460076      0      0
0.0000896304128309307      0.0000908711885333572      1.00001058647064      0      0
0.0000908711885333572      0.0000921291405969664      1.00001086542501      0      0
0.0000921291405969664      0.0000934045067983223      1.00001115167223      0      0
0.0000934045067983223      0.0000946975282055884      1.00001144537603      0      0
0.0000946975282055884      0.0000960084492240934      1.00001174672606      0      0
0.0000960084492240934      0.0000973375176425286      1.00001205594557      0      0
0.0000973375176425286      0.000098684984679785      1.00001237320104      0      0
0.000098684984679785      0.000100051105032438      1.00001269872461      0      0
0.000100051105032438      0.000101436136922889      1.00001303271735      0      0
0.000101436136922889      0.000102840342148178      1.00001337538172      0      0
0.000102840342148178      0.000104263986129461      1.00001372695333      0      0
0.000104263986129461      0.000105707337962187      1.00001408766466      0      0
0.000105707337962187      0.00010717067046696      1.00001445775288      0      0
0.00010717067046696      0.000108654260241103      1.00001483740759      0      0
0.000108654260241103      0.000110158387710945      1.00001522692965      0      0
0.000110158387710945      0.000111683337184825      1.00001562653912      0      0
0.000111683337184825      0.000113229396906833      1.00001603650350      0      0
0.000113229396906833      0.00011479685911129      1.00001645708612      0      0
0.00011479685911129      0.000116386020077991      1.00001688854124      0      0
0.000116386020077991      0.000117997180188201      1.00001733114097      0      0
0.000117997180188201      0.00011963064398144      1.00001778518088      0      0
0.00011963064398144      0.00012128672021304      1.00001825090799      0      0
0.00012128672021304      0.00012296572191251      1.00001872870615      0      0
0.00012296572191251      0.000124667966442703      1.00001921878301      0      0
0.000124667966442703      0.000126393775559803      1.00001972149279      0      0
0.000126393775559803      0.000128143475474143      1.00002023714489      0      0
0.000128143475474143      0.000129917396911867      1.00002076601676      0      0
0.000129917396911867      0.000131715875177439      1.00002130855089      0      0
0.000131715875177439      0.000133539250217029      1.00002186498722      0      0
0.000133539250217029      0.00013538786668276      1.00002243569484      0      0
0.00013538786668276      0.000137262073997862      1.00002302102019      0      0
0.000137262073997862      0.000139162226422714      1.00002362131217      0      0
0.000139162226422714      0.00014108868312181      1.00002423704228      0      0
0.00014108868312181      0.000143041808231644      1.00002486847884      0      0
0.000143041808231644      0.000145021970929542      1.00002551603124      0      0
0.000145021970929542      0.00014702954550344      1.00002618012788      0      0
0.00014702954550344      0.000149064911422635      1.00002686110645      0      0
0.000149064911422635      0.00015112845340951      1.00002755946276      0      0
0.00015112845340951      0.000153220561512254      1.00002827556238      0      0
0.000153220561512254      0.000155341631178586      1.00002900992580      0      0
0.000155341631178586      0.000157492063330508      1.00002976289682      0      0
0.000157492063330508      0.000159672264440082      1.00003053492098      0      0
0.000159672264440082      0.00016188264660626      1.00003132651751      0      0
0.00016188264660626      0.000164123627632783      1.00003213823809      0      0
0.000164123627632783      0.00016639563110715      1.00003297033395      0      0
0.00016639563110715      0.000168699086480686      1.00003382345824      0      0
0.000168699086480686      0.000171034429149716      1.00003469813022      0      0
0.000171034429149716      0.00017340210053786      1.00003559480254      0      0
0.00017340210053786      0.000175802548179476      1.00003651407452      0      0
0.000175802548179476      0.000178236225804249      1.00003745645676      0      0
0.000178236225804249      0.000180703593422953      1.00003842228810      0      0
0.000180703593422953      0.000183205117414405      1.00003941245707      0      0
0.000183205117414405      0.000185741270613619      1.00004042741289      0      0
0.000185741270613619      0.000188312532401177      1.00004146764188      0      0
0.000188312532401177      0.000190919388793845      1.00004253377721      0      0
0.000190919388793845      0.000193562332536437      1.00004362635608      0      0
0.000193562332536437      0.000196241863194957      1.00004474618270      0      0
0.000196241863194957      0.000198958487251018      1.00004589389372      0      0
0.000198958487251018      0.000201712718197586      1.00004706988446      0      0
0.000201712718197586      0.000204505076636033      1.00004827487751      0      0
0.000204505076636033      0.000207336090374545      1.00004950975548      0      0
0.000207336090374545      0.000210206294527884      1.00005077502617      0      0
0.000210206294527884      0.000213116231618538      1.00005207136356      0      0
0.000213116231618538      0.000216066451679264      1.00005339965716      0      0
0.000216066451679264      0.000219057512357059      1.00005476053460      0      0
0.000219057512357059      0.000222089979018563      1.00005615426561      0      0
0.000222089979018563      0.000225164424856924      1.00005758249734      0      0
0.000225164424856924      0.000228281431000144      1.00005904524477      0      0
0.000228281431000144      0.00023144158662092      1.00006054335572      0      0
0.00023144158662092      0.000234645489048012      1.00006207789621      0      0
0.000234645489048012      0.000237893743879147      1.00006364962683      0      0
0.000237893743879147      0.000241186965095492      1.00006525941456      0      0
0.000241186965095492      0.000244525775177701      1.00006690793972      0      0
0.000244525775177701      0.000247910805223583      1.00006859550280      0      0
0.000247910805223583      0.000251342695067386      1.00007032418553      0      0
0.000251342695067386      0.000254822093400743      1.00007209345789      0      0
0.000254822093400743      0.00025834965789528      1.00007390567437      0      0
0.00025834965789528      0.000261926055326934      1.00007576050595      0      0
0.000261926055326934      0.000265551961701985      1.00007765909740      0      0
0.000265551961701985      0.00026922806238483      1.00007960268235      0      0
0.00026922806238483      0.000272955052227537      1.00008159222816      0      0
0.000272955052227537      0.000276733635701177      1.00008362862703      0      0
0.000276733635701177      0.000280564527028988      1.00008571229830      0      0
0.000280564527028988      0.000284448450321376      1.00008784426068      0      0
0.000284448450321376      0.000288386139712781      1.00009002704287      0      0
0.000288386139712781      0.000292378339500449      1.00009225894831      0      0
0.000292378339500449      0.000296425804285111      1.00009454394012      0      0
0.000296425804285111      0.000300529299113624      1.00009688056396      0      0
0.000300529299113624      0.000304689599623573      1.00009927051778      0      0
0.000304689599623573      0.000308907492189884      1.00010171559213      0      0
0.000308907492189884      0.000313183774073464      1.00010421645203      0      0
0.000313183774073464      0.000317519253571897      1.00010677392800      0      0
0.000317519253571897      0.000321914750172228      1.00010938924770      0      0
0.000321914750172228      0.000326371094705861      1.00011206400780      0      0
0.000326371094705861      0.000330889129505603      1.00011479877250      0      0
0.000330889129505603      0.000335469708564879      1.00011759286739      0      0
0.000335469708564879      0.000340113697699154      1.00012045094789      0      0
0.000340113697699154      0.000344821974709588      1.00012337086633      0      0
0.000344821974709588      0.000349595429548956      1.00012635667922      0      0
0.000349595429548956      0.000354434964489868      1.00012940559486      0      0
0.000354434964489868      0.000359341494295315      1.00013252290810      0      0
0.000359341494295315      0.000364315946391572      1.00013570835005      0      0
0.000364315946391572      0.000369359261043507      1.00013896181349      0      0
0.000369359261043507      0.000374472391532301      1.00014228491962      0      0
0.000374472391532301      0.00037965630433564      1.00014567921628      0      0
0.00037965630433564      0.000384911979310397      1.00014914575454      0      0
0.000384911979310397      0.000390240409877844      1.00015268499449      0      0
0.000390240409877844      0.000395642603211426      1.00015629764697      0      0
0.000395642603211426      0.000401119580427133      1.00015998731388      0      0
0.000401119580427133      0.000406672376776519      1.00016375565690      0      0
0.000406672376776519      0.000412302041842373      1.00016759733486      0      0
0.000412302041842373      0.000418009639737117      1.00017152234478      0      0
0.000418009639737117      0.000423796249303941      1.00017552314011      0      0
0.000423796249303941      0.000429662964320725      1.00017960999493      0      0
0.000429662964320725      0.000435610893706785      1.00018377362558      0      0
0.000435610893706785      0.000441641161732474      1.00018802312941      0      0
0.000441641161732474      0.000447754908231697      1.00019235937733      0      0
0.000447754908231697      0.000453953288817359      1.00019677921549      0      0
0.000453953288817359      0.000460237475099795      1.00020128418570      0      0
0.000460237475099795      0.000466608654908228      1.00020587675374      0      0
0.000466608654908228      0.000473068032515292      1.00021055848183      0      0
0.000473068032515292      0.000479616828864662      1.00021533048237      0      0
0.000479616828864662      0.000486256281801832      1.00022019339620      0      0
0.000486256281801832      0.000492987646308097      1.00022514655049      0      0
0.000492987646308097      0.000499812194737762      1.00023018915482      0      0
0.000499812194737762      0.000506731217058643      1.00023532641710      0      0
0.000506731217058643      0.0005137460210959      1.00024056442329      0      0
0.0005137460210959      0.000520857932779231      1.00024589075491      0      0
0.000520857932779231      0.000528068296393506      1.00025131312368      0      0
0.000528068296393506      0.000535378474832857      1.00025683861232      0      0
0.000535378474832857      0.000542789849858294      1.00026245234473      0      0
0.000542789849858294      0.000550303822358882      1.00026817338194      0      0
0.000550303822358882      0.000557921812616533      1.00027398927260      0      0
0.000557921812616533      0.000565645260574473      1.00027990033653      0      0
0.000565645260574473      0.00057347562610941      1.00028592360349      0      0
0.00057347562610941      0.000581414389307485      1.00029204210184      0      0
0.000581414389307485      0.000589463050744029      1.00029825594654      0      0
0.000589463050744029      0.000597623131767208      1.00030457507602      0      0
0.000597623131767208      0.000605896174785581      1.00031100117196      0      0
0.000605896174785581      0.000614283743559644      1.00031753173542      0      0
0.000614283743559644      0.000622787423497414      1.00032416534425      0      0
0.000622787423497414      0.000631408821954096      1.00033090187959      0      0
0.000631408821954096      0.000640149568535908      1.00033774155506      0      0
0.000640149568535908      0.000649011315408104      1.00034468500087      0      0
0.000649011315408104      0.000657995737607266      1.00035173468643      0      0
0.000657995737607266      0.000667104533357915      1.00035889542052      0      0
0.000667104533357915      0.00067633942439351      1.00036616799731      0      0
0.00067633942439351      0.000685702156281888      1.00037353976209      0      0
0.000685702156281888      0.000695194498755206      1.00038100366326      0      0
0.000695194498755206      0.000704818246044455      1.00038858900713      0      0
0.000704818246044455      0.000714575217218609      1.00039629139186      0      0
0.000714575217218609      0.000724467256528451      1.00040407034557      0      0
0.000724467256528451      0.000734496233755185      1.00041198777988      0      0
0.000734496233755185      0.000744664044563847      1.00041998948164      0      0
0.000744664044563847      0.000754972610861632      1.00042811244449      0      0
0.000754972610861632      0.000765423881161163      1.00043632927919      0      0
0.000765423881161163      0.0007760198309488      1.00044467320404      0      0
0.0007760198309488      0.000786762463058045      1.00045308968220      0      0
0.000786762463058045      0.00079765380804811      1.00046165764072      0      0
0.00079765380804811      0.000808695924587738      1.00047029677926      0      0
0.000808695924587738      0.000819890899844323      1.00047904024969      0      0
0.000819890899844323      0.00083124084987843      1.00048792521672      0      0
0.00083124084987843      0.000842747920043766      1.00049689963134      0      0
0.000842747920043766      0.000854414285392693      1.00050595506155      0      0
0.000854414285392693      0.000866242151087355      1.00051512365177      0      0
0.000866242151087355      0.000878233752816494      1.00052441614062      0      0
0.000878233752816494      0.000890391357218039      1.00053382125332      0      0
0.000890391357218039      0.000902717262307538      1.00054332830025      0      0
0.000902717262307538      0.000915213797912533      1.00055293467613      0      0
0.000915213797912533      0.000927883326112938      1.00056264223638      0      0
0.000927883326112938      0.000940728241687513      1.00057245318350      0      0
0.000940728241687513      0.000953750972566528      1.00058236827898      0      0
0.000953750972566528      0.000966953980290686      1.00059238626734      0      0
0.000966953980290686      0.000980339760476396      1.00060250379437      0      0
0.000980339760476396      0.000993910843287497      1.00061271694678      0      0
0.000993910843287497      0.0010076697939135      1.00062302660199      0      0
0.0010076697939135      0.00102161921305448      1.00063344583222      0      0
0.00102161921305448      0.0010357617374126      1.00064399580002      0      0
0.0010357617374126      0.00105010004019057      1.00065467466671      0      0
0.00105010004019057      0.00106463683159689      1.00066543238198      0      0
0.00106463683159689      0.00107937485935813      1.00067623775553      0      0
0.00107937485935813      0.00109431690923832      1.00068717474789      0      0
0.00109431690923832      0.00110946580556549      1.00069829409564      0      0
0.00110946580556549      0.00112482441176555      1.00070944542960      0      0
0.00112482441176555      0.00114039563090349      1.00072066009603      0      0
0.00114039563090349      0.00115618240623217      1.00073211223547      0      0
0.00115618240623217      0.00117218772174859      1.00074355310843      0      0
0.00117218772174859      0.00118841460275796      1.00075513134467      0      0
0.00118841460275796      0.00120486611644553      1.00076688765752      0      0
0.00120486611644553      0.00122154537245635      1.00077860775048      0      0
0.00122154537245635      0.00123845552348304      1.00079062635860      0      0
0.00123845552348304      0.00125559976586171      1.00080254427153      0      0
0.00125559976586171      0.00127298134017614      1.00081479743858      0      0
0.00127298134017614      0.00129060353187029      1.00082693535362      0      0
0.00129060353187029      0.00130846967186935      1.00083940588322      0      0
0.00130846967186935      0.00132658313720929      1.00085181543118      0      0
0.00132658313720929      0.00134494735167523      1.00086442649136      0      0
0.00134494735167523      0.00136356578644858      1.00087721388794      0      0
0.00136356578644858      0.00138244196076317      1.00088992117524      0      0
0.00138244196076317      0.00140157944257044      1.00090299514300      0      0
0.00140157944257044      0.00142098184921384      1.00091608362847      0      0
0.00142098184921384      0.00144065284811262      1.00092916791390      0      0
0.00144065284811262      0.00146059615745496      1.00094260645483      0      0
0.00146059615745496      0.00148081554690089      1.00095614851023      0      0
0.00148081554690089      0.00150131483829471      1.00096962460082      0      0
0.00150131483829471      0.00152209790638749      1.00098330960271      0      0
0.00152209790638749      0.00154316867956938      1.00099730397785      0      0
0.00154316867956938      0.00156453114061223      1.00101140300863      0      0
0.00156453114061223      0.00158618932742236      1.00102549232583      0      0
0.00158618932742236      0.00160814733380381      1.00103967792787      0      0
0.00160814733380381      0.00163040931023216      1.00105409578310      0      0
0.00163040931023216      0.00165297946463904      1.00106876887337      0      0
0.00165297946463904      0.00167586206320748      1.00108363438523      0      0
0.00167586206320748      0.00169906143117836      1.00109862843626      0      0
0.00169906143117836      0.00172258195366789      1.00111372904905      0      0
0.00172258195366789      0.00174642807649655      1.00112894998178      0      0
0.00174642807649655      0.00177060430702936      1.00114431789595      0      0
0.00177060430702936      0.00179511521502795      1.00115985603281      0      0
0.00179511521502795      0.00181996543351421      1.00117557904813      0      0
0.00181996543351421      0.00184515965964614      1.00119149466395      0      0
0.00184515965964614      0.00187070265560561      1.00120760728993      0      0
0.00187070265560561      0.00189659924949857      1.00122392104365      0      0
0.00189659924949857      0.00192285433626758      1.00124044137661      0      0
0.00192285433626758      0.00194947287861711      1.00125717511393      0      0
0.00194947287861711      0.00197645990795156      1.00127412859817      0      0
0.00197645990795156      0.00200382052532629      1.00129130355072      0      0
0.00200382052532629      0.00203155990241182      1.00130869112018      0      0
0.00203155990241182      0.00205968328247135      1.00132626716191      0      0
0.00205968328247135      0.00208819598135186      1.00134399567623      0      0
0.00208819598135186      0.00211710338848892      1.00136184889298      0      0
0.00211710338848892      0.00214641096792534      1.00137984416193      0      0
0.00214641096792534      0.00217612425934403      1.00139807418314      0      0
0.00217612425934403      0.00220624887911509      1.00141668136183      0      0
0.00220624887911509      0.00223679052135739      1.00143574338553      0      0
0.00223679052135739      0.00226775495901488      1.00145513720719      0      0
0.00226775495901488      0.00229914804494778      1.00147457030445      0      0
0.00229914804494778      0.00233097571303889      1.00149389314605      0      0
0.00233097571303889      0.00236324397931521      1.00151340869862      0      0
0.00236324397931521      0.00239595894308506      1.00153361278572      0      0
0.00239595894308506      0.00242912678809096      1.00155442583505      0      0
0.00242912678809096      0.00246275378367852      1.00157510835437      0      0
0.00246275378367852      0.00249684628598141      1.00159548159449      0      0
0.00249684628598141      0.00253141073912281      1.00161650707895      0      0
0.00253141073912281      0.0025664536764335      1.00163852238392      0      0
0.0025664536764335      0.00260198172168671      1.00166027287738      0      0
0.00260198172168671      0.00263800159035023      1.00168157421803      0      0
0.00263800159035023      0.00267452009085567      1.00170406405048      0      0
0.00267452009085567      0.00271154412588544      1.00172722791613      0      0
0.00271154412588544      0.00274908069367747      1.00174938842315      0      0
0.00274908069367747      0.00278713688934801      1.00177235218257      0      0
0.00278713688934801      0.00282571990623272      1.00179662048426      0      0
0.00282571990623272      0.00286483703724639      1.00181963084849      0      0
0.00286483703724639      0.00290449567626138      1.00184347028654      0      0
0.00290449567626138      0.00294470331950526      1.00186868642946      0      0
0.00294470331950526      0.0029854675669777      1.00189227133839      0      0
0.0029854675669777      0.00302679612388701      1.00191757730645      0      0
0.00302679612388701      0.0030686968021066      1.00194323242920      0      0
0.0030686968021066      0.00311117752165154      1.00196762269832      0      0
0.00311117752165154      0.0031542463121756      1.00199470455183      0      0
0.0031542463121756      0.00319791131448903      1.00201986435689      0      0
0.00319791131448903      0.00324218078209728      1.00204659850114      0      0
0.00324218078209728      0.0032870630827611      1.00207372101926      0      0
0.0032870630827611      0.00333256670007821      1.00209973861033      0      0
0.00333256670007821      0.00337870023508683      1.00212850744474      0      0
0.00337870023508683      0.00342547240789146      1.00215451738732      0      0
0.00342547240789146      0.00347289205931113      1.00218412781395      0      0
0.00347289205931113      0.00352096815255051      1.00221082417017      0      0
0.00352096815255051      0.00356970977489406      1.00224078753264      0      0
0.00356970977489406      0.00361912613942378      1.00226842839684      0      0
0.00361912613942378      0.0036692265867606      1.00229867766403      0      0
0.0036692265867606      0.00372002058682995      1.00232717116298      0      0
0.00372002058682995      0.00377151774065175      1.00235789607513      0      0
0.00377151774065175      0.00382372778215516      1.00238697082156      0      0
0.00382372778215516      0.00387666058001854      1.00241847468274      0      0
0.00387666058001854      0.00393032613953476      1.00244779470002      0      0
0.00393032613953476      0.0039847346045024      1.00248038914054      0      0
0.0039847346045024      0.00403989625914312      1.00250967913711      0      0
0.00403989625914312      0.00409582153004557      1.00254350795901      0      0
0.00409582153004557      0.00415252098813623      1.00257280335705      0      0
0.00415252098813623      0.00421000535067748      1.00260751957470      0      0
0.00421000535067748      0.0042682854832934      1.00263752040308      0      0
0.0042682854832934      0.00432737240202355      1.00267200486708      0      0
0.00432737240202355      0.00438727727540519      1.00270411522895      0      0
0.00438727727540519      0.00444801142658443      1.00273689202724      0      0
0.00444801142658443      0.00450958633545639      1.00277217127293      0      0
0.00450958633545639      0.00457201364083525      1.00280310299125      0      0
0.00457201364083525      0.00463530514265407      1.00284023996538      0      0
0.00463530514265407      0.00469947280419532      1.00287214142188      0      0
0.00469947280419532      0.00476452875435209      1.00290732511101      0      0
0.00476452875435209      0.0048304852899207      1.00294363387024      0      0
0.0048304852899207      0.00489735487792503      1.00297548953638      0      0
0.00489735487792503      0.00496515015797302      1.00301413413784      0      0
0.00496515015797302      0.00503388394464577      1.00304797388092      0      0
0.00503388394464577      0.00510356922991978      1.00308260220025      0      0
0.00510356922991978      0.00517421918562266      1.00312204498549      0      0
0.00517421918562266      0.00524584716592283      1.00315476513708      0      0
0.00524584716592283      0.00531846670985373      1.00319220874349      0      0
0.00531846670985373      0.00539209154387294      1.00323140982031      0      0
0.00539209154387294      0.00546673558445676      1.00326421927350      0      0
0.00546673558445676      0.00554241294073067      1.00330349945190      0      0
0.00554241294073067      0.00561913791713623      1.00334281736416      0      0
0.00561913791713623      0.00569692501613484      1.00337603278707      0      0
0.00569692501613484      0.00577578894094906      1.00341616419989      0      0
0.00577578894094906      0.00585574459834172      1.00345650122729      0      0
0.00585574459834172      0.00593680710143364      1.00349011206671      0      0
0.00593680710143364      0.00601899177256026      1.00353000538258      0      0
0.00601899177256026      0.00610231414616781      1.00357225346111      0      0
0.00610231414616781      0.0061867899717497      1.00360679079657      0      0
0.0061867899717497      0.0062724352168234      1.00364502664274      0      0
0.0062724352168234      0.00635926606994866      1.00368924066148      0      0
0.00635926606994866      0.00644729894378739      1.00372649504069      0      0
0.00644729894378739      0.00653655047820597      1.00376211622028      0      0
0.00653655047820597      0.00662703754342055      1.00380619894959      0      0
0.00662703754342055      0.00671877724318579      1.00384846422201      0      0
0.00671877724318579      0.00681178691802782      1.00388336407345      0      0
0.00681178691802782      0.00690608414852187      1.00392333266258      0      0
0.00690608414852187      0.00700168675861542      1.00396959888856      0      0
0.00700168675861542      0.00709861281899715      1.00400943271281      0      0
0.00709861281899715      0.00719688065051277      1.00404482117554      0      0
0.00719688065051277      0.00729650882762788      1.00408798030444      0      0
0.00729650882762788      0.00739751618193895      1.00413498637242      0      0
0.00739751618193895      0.00749992180573285      1.00417421517108      0      0
0.00749992180573285      0.00760374505559565      1.00421037453603      0      0
0.00760374505559565      0.00770900555607137      1.00425480514167      0      0
0.00770900555607137      0.00781572320337137      1.00430304605509      0      0
0.00781572320337137      0.00792391816913513      1.00434368482579      0      0
0.00792391816913513      0.00803361090424307      1.00437997988273      0      0
0.00803361090424307      0.00814482214268214      1.00442360078307      0      0
0.00814482214268214      0.00825757290546495      1.00447346441840      0      0
0.00825757290546495      0.00837188450460311      1.00451790358241      0      0
0.00837188450460311      0.0084877785471356      1.00455496124146      0      0
0.0084877785471356      0.00860527693921294      1.00459547292848      0      0
0.00860527693921294      0.00872440189023784      1.00464499042577      0      0
0.00872440189023784      0.0088451759170632      1.00469501000721      0      0
0.0088451759170632      0.00896762184824822      1.00473665133957      0      0
0.00896762184824822      0.00909176282837339      1.00477426533264      0      0
0.00909176282837339      0.00921762232241531      1.00481859156901      0      0
0.00921762232241531      0.009345224120182      1.00487091949112      0      0
0.009345224120182      0.00947459234080956      1.00492152313617      0      0
0.00947459234080956      0.00960575143732124      1.00496351730012      0      0
0.00960575143732124      0.0097387262012494      1.00500213455901      0      0
0.0097387262012494      0.00987354176732169      1.00504743257347      0      0
0.00987354176732169      0.0100102236182119      1.00510113946869      0      0
0.0100102236182119      0.0101487975893568      1.00515474224509      0      0
0.0101487975893568      0.0102892898738392      1.00520031709806      0      0
0.0102892898738392      0.0104317270273393      1.00524004908850      0      0
0.0104317270273393      0.0105761359731542      1.00528334029532      0      0
0.0105761359731542      0.0107225440072866      1.00533580946744      0      0
0.0107225440072866      0.0108709788036044      1.00539315568611      0      0
0.0108709788036044      0.0110214684190717      1.00544620222712      0      0
0.0110214684190717      0.0111740412990521      1.00549083322482      0      0
0.0111740412990521      0.0113287262826851      1.00553208645641      0      0
0.0113287262826851      0.0114855526083377      1.00557873277975      0      0
0.0114855526083377      0.0116445499191305      1.00563449723028      0      0
0.0116445499191305      0.0118057482685412      1.00569467595848      0      0
0.0118057482685412      0.0119691781260852      1.00575087817705      0      0
0.0119691781260852      0.0121348703830748      1.00579884970448      0      0
0.0121348703830748      0.0123028563584581      1.00584211226537      0      0
0.0123028563584581      0.0124731678047393      1.00588860322927      0      0
0.0124731678047393      0.0126458369139802      1.00594378106634      0      0
0.0126458369139802      0.0128208963238851      1.00600622427201      0      0
0.0128208963238851      0.0129983791239701      1.00606906547625      0      0
0.0129983791239701      0.0131783188618175      1.00612561539362      0      0
0.0131783188618175      0.0133607495494169      1.00617448173946      0      0
0.0133607495494169      0.0135457056695945      1.00622039265078      0      0
0.0135457056695945      0.0137332221825303      1.00627050795081      0      0
0.0137332221825303      0.0139233345323668      1.00632925012527      0      0
0.0139233345323668      0.0141160786539086      1.00639537601589      0      0
0.0141160786539086      0.0143114909794141      1.00646306686693      0      0
0.0143114909794141      0.0145096084454827      1.00652595140808      0      0
0.0145096084454827      0.0147104685000363      1.00658120803531      0      0
0.0147104685000363      0.0149141091093971      1.00663117038193      0      0
0.0149141091093971      0.0151205687654648      1.00668168746142      0      0
0.0151205687654648      0.0153298864929916      1.00673851428818      0      0
0.0153298864929916      0.0155421018569589      1.00680400769182      0      0
0.0155421018569589      0.015757254970056      1.00687596495514      0      0
0.015757254970056      0.0159753865002618      1.00694904367878      0      0
0.0159753865002618      0.0161965376785319      1.00701775844565      0      0
0.0161965376785319      0.0164207503065923      1.00707933948698      0      0
0.0164207503065923      0.0166480667648403      1.00713501129309      0      0
0.0166480667648403      0.0168785300203555      1.00718920733591      0      0
0.0168785300203555      0.0171121836350213      1.00724729701116      0      0
0.0171121836350213      0.0173490717737588      1.00731303709279      0      0
0.0173490717737588      0.017589239212875      1.00738694338312      0      0
0.017589239212875      0.0178327313485262      1.00746622222786      0      0
0.0178327313485262      0.0180795942052988      1.00754614142794      0      0
0.0180795942052988      0.0183298744449088      1.00762211955992      0      0
0.0183298744449088      0.0185836193750216      1.00769160030749      0      0
0.0185836193750216      0.0188408769581945      1.00775497800810      0      0
0.0188408769581945      0.0191016958209418      1.00781530386619      0      0
0.0191016958209418      0.0193661252629267      1.00787700408341      0      0
0.0193661252629267      0.0196342152662799      1.00794418365400      0      0
0.0196342152662799      0.0199060165050465      1.00801917163899      0      0
0.0199060165050465      0.0201815803547652      1.00810179840770      0      0
0.0201815803547652      0.0204609589021785      1.00818958178986      0      0
0.0204609589021785      0.0207442049550786      1.00827867006732      0      0
0.0207442049550786      0.0210313720522889      1.00836515877941      0      0
0.0210313720522889      0.0213225144737837      1.00844632511990      0      0
0.0213225144737837      0.0216176872509482      1.00852140542279      0      0
0.0216176872509482      0.0219169461769806      1.00859172642998      0      0
0.0219169461769806      0.0222203478174381      1.00866021607752      0      0
0.0222203478174381      0.0225279495209286      1.00873049579007      0      0
0.0225279495209286      0.0228398094299506      1.00880584939900      0      0
0.0228398094299506      0.0231559864918837      1.00888836145889      0      0
0.0231559864918837      0.0234765404701303      1.00897843642085      0      0
0.0234765404701303      0.0238015319554124      1.00907478470481      0      0
0.0238015319554124      0.0241310223772239      1.00917483232129      0      0
0.0241310223772239      0.0244650740154424      1.00927541103609      0      0
0.0244650740154424      0.0248037500121009      1.00937353602186      0      0
0.0248037500121009      0.025147114383323      1.00946708133374      0      0
0.025147114383323      0.0254952320314234      1.00955521056779      0      0
0.0254952320314234      0.025848168757175      1.00963849248827      0      0
0.025848168757175      0.0262059912722472      1.00971870867593      0      0
0.0262059912722472      0.0265687672118152      1.00979842464103      0      0
0.0265687672118152      0.0269365651473444      1.00988043581312      0      0
0.0269365651473444      0.0273094545995519      1.00996721116786      0      0
0.0273094545995519      0.0276875060515468      1.01006044246796      0      0
0.0276875060515468      0.0280707909621536      1.01016077346883      0      0
0.0280707909621536      0.0284593817794181      1.01026774060819      0      0
0.0284593817794181      0.0288533519543027      1.01037991429131      0      0
0.0288533519543027      0.0292527759545692      1.01049519565668      0      0
0.0292527759545692      0.0296577292788545      1.01061120246485      0      0
0.0296577292788545      0.0300682884709421      1.01072567105054      0      0
0.0300682884709421      0.0304845311342295      1.01083680781210      0      0
0.0304845311342295      0.0309065359463971      1.01094354014527      0      0
0.0309065359463971      0.0313343826742795      1.01104563869835      0      0
0.0313343826742795      0.0317681521889432      1.01114370590123      0      0
0.0317681521889432      0.0322079264809726      1.01123904614246      0      0
0.0322079264809726      0.0326537886759678      1.01133344810812      0      0
0.0326537886759678      0.033105823050257      1.01142891832175      0      0
0.033105823050257      0.033564115046826      1.01152740672721      0      0
0.033564115046826      0.0340287512914689      1.01163056111207      0      0
0.0340287512914689      0.0344998196091616      1.01173953880634      0      0
0.0344998196091616      0.0349774090406628      1.01185489324832      0      0
0.0349774090406628      0.0354616098593442      1.01197654151371      0      0
0.0354616098593442      0.0359525135882537      1.01210380833544      0      0
0.0359525135882537      0.0364502130174152      1.01223553366520      0      0
0.0364502130174152      0.0369548022213675      1.01237022513205      0      0
0.0369548022213675      0.0374663765769464      1.01250623405346      0      0
0.0374663765769464      0.0379850327813123      1.01264193376221      0      0
0.0379850327813123      0.0385108688702281      1.01277588144384      0      0
0.0385108688702281      0.0390439842365898      1.01290694877009      0      0
0.0390439842365898      0.0395844796492134      1.01303441163979      0      0
0.0395844796492134      0.0401324572718825      1.01315799460862      0      0
0.0401324572718825      0.0406880206826587      1.01327787051816      0      0
0.0406880206826587      0.0412512748934598      1.01339461998487      0      0
0.0412512748934598      0.0418223263699098      1.01350915850470      0      0
0.0418223263699098      0.0424012830514618      1.01362264085154      0      0
0.0424012830514618      0.0429882543718015      1.01373635321451      0      0
0.0429882543718015      0.0435833512795317      1.01385160325378      0      0
0.0435833512795317      0.0441866862591436      1.01396961715283      0      0
0.0441866862591436      0.0447983733522791      1.01409145104102      0      0
0.0447983733522791      0.0454185281792862      1.01421792209980      0      0
0.0454185281792862      0.0460472679610735      1.01434956247794      0      0
0.0460472679610735      0.0466847115412677      1.01448659702683      0      0
0.0466847115412677      0.0473309794086762      1.01462894398212      0      0
0.0473309794086762      0.047986193720063      1.01477623617317      0      0
0.047986193720063      0.0486504783232378      1.01492785919924      0      0
0.0486504783232378      0.0493239587804657      1.01508300229141      0      0
0.0493239587804657      0.0500067623922011      1.01524071726455      0      0
0.0500067623922011      0.0506990182211494      1.01539998101039      0      0
0.0506990182211494      0.0514008571166629      1.01555975732777      0      0
0.0514008571166629      0.0521124117394733      1.01571905445614      0      0
0.0521124117394733      0.0528338165867671      1.01587697539739      0      0
0.0528338165867671      0.0535652080176086      1.01603275890702      0      0
0.0535652080176086      0.0543067242787134      1.01618580984423      0      0
0.0543067242787134      0.0550585055305805      1.01633571833856      0      0
0.0550585055305805      0.0558206938739848      1.01648226791810      0      0
0.0558206938739848      0.0565934333768373      1.01662543332223      0      0
0.0565934333768373      0.0573768701014157      1.01676536917571      0      0
0.0573768701014157      0.0581711521319738      1.01690239102427      0      0
0.0581711521319738      0.0589764296027321      1.01703695042851      0      0
0.0589764296027321      0.0597928547262553      1.01716960589325      0      0
0.0597928547262553      0.0606205818222245      1.01730099138777      0      0
0.0606205818222245      0.0614597673466051      1.01743178410691      0      0
0.0614597673466051      0.0623105699212211      1.01756267295290      0      0
0.0623105699212211      0.0631731503637371      1.01769432900133      0      0
0.0631731503637371      0.0640476717180559      1.01782737897137      0      0
0.0640476717180559      0.064934299285137      1.01796238246471      0      0
0.064934299285137      0.065833200654241      1.01809981348508      0      0
0.065833200654241      0.0667445457346082      1.01824004651076      0      0
0.0667445457346082      0.0676685067875737      1.01838334717592      0      0
0.0676685067875737      0.0686052584591283      1.01852986742818      0      0
0.0686052584591283      0.0695549778129301      1.01867964487348      0      0
0.0695549778129301      0.0705178443637725      1.01883260589728      0      0
0.0705178443637725      0.071494040111516      1.01898857206185      0      0
0.071494040111516      0.0724837495754901      1.01914726922276      0      0
0.0724837495754901      0.07348715982937      1.01930833877998      0      0
0.07348715982937      0.0745044605365374      1.01947135047676      0      0
0.0745044605365374      0.0755358439859309      1.01963581617924      0      0
0.0755358439859309      0.0765815051283916      1.01980120410675      0      0
0.0765815051283916      0.0776416416135129      1.01996695303342      0      0
0.0776416416135129      0.0787164538269999      1.02013248604136      0      0
0.0787164538269999      0.0798061449285455      1.02029722347111      0      0
0.0798061449285455      0.0809109208902321      1.02046059478321      0      0
0.0809109208902321      0.0820309905354643      1.02062204911214      0      0
0.0820309905354643      0.0831665655784396      1.02078106435892      0      0
0.0831665655784396      0.0843178606641673      1.02093715472941      0      0
0.0843178606641673      0.0854850934090396      1.02108987667994      0      0
0.0854850934090396      0.0866684844419658      1.02123883328061      0      0
0.0866684844419658      0.087868257446075      1.02138367704747      0      0
0.087868257446075      0.0890846392009967      1.02152411132896      0      0
0.0890846392009967      0.0903178596257262      1.02165989035881      0      0
0.0903178596257262      0.0915681518220832      1.02179081810741      0      0
0.0915681518220832      0.0928357521187732      1.02191674607754      0      0
0.0928357521187732      0.0941209001160578      1.02203757019788      0      0
0.0941209001160578      0.0954238387310435      1.02215322697086      0      0
0.0954238387310435      0.0967448142435972      1.02226368902962      0      0
0.0967448142435972      0.0980840763428988      1.02236896025360      0      0
0.0980840763428988      0.0994418781746361      1.02246907058437      0      0
0.0994418781746361      0.100818476388855      1.02256407067252      0      0
0.100818476388855      0.10221413118847      1.02265402647469      0      0
0.10221413118847      0.103629106378448      1.02273901390634      0      0
0.103629106378448      0.105063669415674      1.02281911364224      0      0
0.105063669415674      0.106518091459502      1.02289440614274      0      0
0.106518091459502      0.107992647423013      1.02296496696984      0      0
0.107992647423013      0.109487616024976      1.02303086244404      0      0
0.109487616024976      0.111003279842531      1.02309214568031      0      0
0.111003279842531      0.112539925364605      1.02314885302963      0      0
0.112539925364605      0.114097843046059      1.02320100094221      0      0
0.114097843046059      0.115677327362591      1.02324858325852      0      0
0.115677327362591      0.117278676866402      1.02329156892618      0      0
0.117278676866402      0.118902194242619      1.02332990013331      0      0
0.118902194242619      0.120548186366517      1.02336349084267      0      0
0.120548186366517      0.122216964361519      1.02339222570627      0      0
0.122216964361519      0.123908843658004      1.02341595933555      0      0
0.123908843658004      0.125624144052934      1.02343451589970      0      0
0.125624144052934      0.127363189770296      1.02344768902222      0      0
0.127363189770296      0.12912630952239      1.02345524194443      0      0
0.12912630952239      0.130913836571959      1.02345690792425      0      0
0.130913836571959      0.132726108795187      1.02345239083817      0      0
0.132726108795187      0.134563468745557      1.02344136595513      0      0
0.134563468745557      0.136426263718606      1.02342348085172      0      0
0.136426263718606      0.138314845817565      1.02339835643952      0      0
0.138314845817565      0.140229572019921      1.02336558807708      0      0
0.140229572019921      0.142170804244882      1.02332474674061      0      0
0.142170804244882      0.144138909421796      1.02327538022966      0      0
0.144138909421796      0.146134259559502      1.02321701438600      0      0
0.146134259559502      0.148157231816648      1.02314915430608      0      0
0.148157231816648      0.150208208572982      1.02307128552964      0      0
0.150208208572982      0.152287577501628      1.02298287518906      0      0
0.152287577501628      0.154395731642364      1.02288337310620      0      0
0.154395731642364      0.156533069475914      1.02277221282543      0      0
0.156533069475914      0.158699994999266      1.02264881257339      0      0
0.158699994999266      0.16089691780204      1.02251257613788      0      0
0.16089691780204      0.163124253143903      1.02236289365993      0      0
0.163124253143903      0.165382422033063      1.02219914233441      0      0
0.165382422033063      0.16767185130585      1.02202068701638      0      0
0.16767185130585      0.16999297370739      1.02182688073103      0      0
0.16999297370739      0.172346227973408      1.02161706508671      0      0
0.172346227973408      0.174732058913154      1.02139057059117      0      0
0.174732058913154      0.177150917493482      1.02114671687220      0      0
0.177150917493482      0.179603260924088      1.02088481280441      0      0
0.179603260924088      0.182089552743936      1.02060415654470      0      0
0.182089552743936      0.184610262908873      1.02030403547923      0      0
0.184610262908873      0.187165867880458      1.01998372608539      0      0
0.187165867880458      0.189756850716024      1.01964249371233      0      0
0.189756850716024      0.192383701159985      1.01927959228398      0      0
0.192383701159985      0.195046915736409      1.01889426392858      0      0
0.195046915736409      0.197746997842864      1.01848573853891      0      0
0.197746997842864      0.200484457845576      1.01805323326731      0      0
0.200484457845576      0.203259813175894      1.01759595195967      0      0
0.203259813175894      0.206073588428097      1.01711308453237      0      0
0.206073588428097      0.208926315458549      1.01660380629621      0      0
0.208926315458549      0.211818533486235      1.01606727723103      0      0
0.211818533486235      0.214750789194674      1.01550264121475      0      0
0.214750789194674      0.217723636835266      1.01490902521007      0      0
0.217723636835266      0.220737638332042      1.01428553841230      0      0
0.220737638332042      0.22379336338789      1.01363127136106      0      0
0.22379336338789      0.226891389592229      1.01294529501870      0      0
0.226891389592229      0.230032302530194      1.01222665981799      0      0
0.230032302530194      0.233216695893316      1.01147439468115      0      0
0.233216695893316      0.236445171591743      1.01068750601246      0      0
0.236445171591743      0.239718339868012      1.00986497666593      0      0
0.239718339868012      0.243036819412397      1.00900576488972      0      0
0.243036819412397      0.246401237479853      1.00810880324845      0      0
0.246401237479853      0.249812230008578      1.00717299752444      0      0
0.249812230008578      0.253270441740218      1.00619722559861      0      0
0.253270441740218      0.256776526341734      1.00518033631162      0      0
0.256776526341734      0.260331146528961      1.00412114830541      0      0
0.260331146528961      0.263934974191869      1.00301844884548      0      0
0.263934974191869      0.267588690521566      1.00187099262349      0      0
0.267588690521566      0.271292986139054      1.00067750053994      0      0
0.271292986139054      0.275048561225772      0.999436658466511      0      0
0.275048561225772      0.27885612565594      0.998147115987020      0      0
0.27885612565594      0.282716399130741      0.996807485116316      0      0
0.282716399130741      0.286630111314356      0.995416338995784      0      0
0.286630111314356      0.290598001971889      0.993972210564183      0      0
0.290598001971889      0.294620821109189      0.992473591202267      0      0
0.294620821109189      0.298699329114623      0.990918929349457      0      0
0.298699329114623      0.302834296902796      0.989306629090619      0      0
0.302834296902796      0.307026506060274      0.987635048710845      0      0
0.307026506060274      0.311276748993318      0.985902499215877      0      0
0.311276748993318      0.315585829077662      0.984107242815648      0      0
0.315585829077662      0.319954560810364      0.982247491368150      0      0
0.319954560810364      0.324383769963767      0.980321404780656      0      0
0.324383769963767      0.32887429374158      0.978327089365021      0      0
0.32887429374158      0.33342698093713      0.976262596143576      0      0
0.33342698093713      0.338042692093795      0.974125919101810      0      0
0.338042692093795      0.342722299667666      0.971914993383753      0      0
0.342722299667666      0.347466688192458      0.969627693425639      0      0
0.347466688192458      0.352276754446699      0.967261831023051      0      0
0.352276754446699      0.357153407623246      0.964815153326395      0      0
0.357153407623246      0.362097569501131      0.962285340759068      0      0
0.362097569501131      0.367110174619799      0.959670004852254      0      0
0.367110174619799      0.372192170455755      0.956966685989723      0      0
0.372192170455755      0.37734451760165      0.954172851055430      0      0
0.37734451760165      0.382568189947856      0.951285890976078      0      0
0.382568189947856      0.387864174866547      0.948303118150038      0      0
0.387864174866547      0.393233473398329      0.945221763753275      0      0
0.393233473398329      0.398677100441459      0.942038974911945      0      0
0.398677100441459      0.40419608494368      0.938751811730383      0      0
0.40419608494368      0.409791470096709      0.935357244161996      0      0
0.409791470096709      0.41546431353342      0.931852148709352      0      0
0.41546431353342      0.421215687527758      0.928233304938242      0      0
0.421215687527758      0.427046679197417      0.924497391788931      0      0
0.427046679197417      0.43295839070933      0.920640983665907      0      0
0.43295839070933      0.438951939487993      0.916660546285383      0      0
0.438951939487993      0.445028458426682      0.912552432257443      0      0
0.445028458426682      0.451189096101594      0.908312876377011      0      0
0.451189096101594      0.457435016988945      0.903937990594789      0      0
0.457435016988945      0.463767401685081      0.899423758635822      0      0
0.463767401685081      0.470187447129631      0.894766030229380      0      0
0.470187447129631      0.476696366831751      0.889960514909293      0      0
0.476696366831751      0.483295391099501      0.885002775338694      0      0
0.483295391099501      0.489985767272398      0.879888220107142      0      0
0.489985767272398      0.496768759957182      0.874612095941255      0      0
0.496768759957182      0.503645651266856      0.869169479262047      0      0
0.503645651266856      0.510617741063022      0.863555267013066      0      0
0.510617741063022      0.517686347201588      0.857764166672841      0      0
0.517686347201588      0.524852805781861      0.851790685352906      0      0
0.524852805781861      0.532118471399099      0.845629117868381      0      0
0.532118471399099      0.539484717400551      0.839273533651503      0      0
0.539484717400551      0.546952936145049      0.832717762359027      0      0
0.546952936145049      0.554524539266187      0.825955378001616      0      0
0.554524539266187      0.56220095793915      0.818979681396541      0      0
0.56220095793915      0.569983643151229      0.811783680713335      0      0
0.569983643151229      0.577874065976087      0.804360069844576      0      0
0.577874065976087      0.585873717851818      0.796701204289453      0      0
0.585873717851818      0.59398411086286      0.788799074184635      0      0
0.59398411086286      0.602206778025804      0.780645274053386      0      0
0.602206778025804      0.610543273579166      0.772230968767392      0      0
0.610543273579166      0.618995173277162      0.763546855123385      0      0
0.618995173277162      0.62756407468756      0.754583118324646      0      0
0.62756407468756      0.636251597493652      0.745329382520753      0      0
0.636251597493652      0.645059383800396      0.735774654391484      0      0
0.645059383800396      0.653989098444817      0.725907258554299      0      0
0.653989098444817      0.663042429310678      0.715714763318769      0      0
0.663042429310678      0.672221087647534      0.705183894991868      0      0
0.672221087647534      0.681526808394186      0.694300438536619      0      0
0.681526808394186      0.690961350506615      0.683049121878715      0      0
0.690961350506615      0.70052649729046      0.671413480508056      0      0
0.70052649729046      0.710224056738094      0.659375698189372      0      0
0.710224056738094      0.720055861870372      0.646916418515896      0      0
0.720055861870372      0.730023771083106      0.634014520625173      0      0
0.730023771083106      0.740129668498331      0.620646850524003      0      0
0.740129668498331      0.750375464320448      0.606787896964300      0      0
0.750375464320448      0.76076309519728      0.592409397418592      0      0
0.76076309519728      0.771294524586143      0.577479855047262      0      0
0.771294524586143      0.781971743124969      0.561963941065958      0      0
0.781971743124969      0.792796769008581      0.545821747750507      0      0
0.792796769008581      0.803771648370161      0.529007844115808      0      0
0.803771648370161      0.814898455668016      0.511470066934069      0      0
0.814898455668016      0.826179294077686      0.493147950714364      0      0
0.826179294077686      0.837616295889483      0.473970655658669      0      0
0.837616295889483      0.849211622911536      0.453854182209508      0      0
0.849211622911536      0.860967466878409      0.432697546200484      0      0
0.860967466878409      0.872886049865385      0.410377395291491      0      0
0.872886049865385      0.884969624708479      0.386740207437492      0      0
0.884969624708479      0.897220475430265      0.361590584501721      0      0
0.897220475430265      0.909640917671599      0.334672925358437      0      0
0.909640917671599      0.922233299129318      0.305641178322800      0      0
0.922233299129318      0.935      0.274005423537450      0      0
# END HISTO1D SudakovqqbarExpOutputsN2LLNor11
# BEGIN HISTO1D SudakovqqbarExpOutputsN2LLNor12
PlotOrder=2
LineColor=red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\widetilde{\mathbf{V}}^{-1}_{h,\mathrm{exp}}\mathbf{V}_{h}\Right]_{(1,2)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.000000000280817660646226      0      0
0.00000101384324431002      0.00000102787812403307      0.000000000330338065077920      0      0
0.00000102787812403307      0.00000104210729202498      0.000000000314983169962532      0      0
0.00000104210729202498      0.00000105653343786574      0.000000000389337242204351      0      0
0.00000105653343786574      0.00000107115928836782      0.000000000294954641481231      0      0
0.00000107115928836782      0.00000108598760809164      0.000000000464075122524135      0      0
0.00000108598760809164      0.00000110102119986811      0.000000000383597821918833      0      0
0.00000110102119986811      0.00000111626290532839      0.000000000487211551371417      0      0
0.00000111626290532839      0.00000113171560544106      0.000000000499606095115333      0      0
0.00000113171560544106      0.00000114738222105665      0.000000000415340126051524      0      0
0.00000114738222105665      0.00000116326571345971      0.000000000529476706197398      0      0
0.00000116326571345971      0.0000011793690849286      0.000000000353051997566106      0      0
0.0000011793690849286      0.00000119569537930295      0.000000000557067445971217      0      0
0.00000119569537930295      0.000001212247682559      0.000000000571359968486240      0      0
0.000001212247682559      0.00000122902912339292      0.000000000394105105218602      0      0
0.00000122902912339292      0.00000124604287381218      0.000000000567127235271850      0      0
0.00000124604287381218      0.00000126329214973512      0.000000000619424521716110      0      0
0.00000126329214973512      0.00000128078021159884      0.000000000476560557216749      0      0
0.00000128078021159884      0.00000129851036497544      0.000000000422228189504568      0      0
0.00000129851036497544      0.00000131648596119688      0.000000000581913593843290      0      0
0.00000131648596119688      0.00000133471039798844      0.000000000474302095227585      0      0
0.00000133471039798844      0.00000135318712011092      0.000000000521727289465916      0      0
0.00000135318712011092      0.00000137191962001179      0.000000000652352930714807      0      0
0.00000137191962001179      0.00000139091143848532      0.000000000721541002706284      0      0
0.00000139091143848532      0.00000141016616534188      0.000000000703330693796427      0      0
0.00000141016616534188      0.00000142968744008643      0.000000000695656390196823      0      0
0.00000142968744008643      0.00000144947895260651      0.000000000521461814206124      0      0
0.00000144947895260651      0.00000146954444386967      0.000000000827752599323906      0      0
0.00000146954444386967      0.00000148988770663059      0.000000000794355547269893      0      0
0.00000148988770663059      0.00000151051258614798      0.000000000630578553843588      0      0
0.00000151051258614798      0.00000153142298091138      0.000000000768370320703040      0      0
0.00000153142298091138      0.00000155262284337812      0.000000000741775978224076      0      0
0.00000155262284337812      0.00000157411618072032      0.000000000886525273993177      0      0
0.00000157411618072032      0.00000159590705558239      0.000000000664108099471753      0      0
0.00000159590705558239      0.0000016179995868489      0.000000000927241326167499      0      0
0.0000016179995868489      0.00000164039795042316      0.000000000992519297155708      0      0
0.00000164039795042316      0.00000166310638001652      0.000000000730571203699302      0      0
0.00000166310638001652      0.00000168612916794864      0.000000000718664507432700      0      0
0.00000168612916794864      0.00000170947066595881      0.000000000995876481782204      0      0
0.00000170947066595881      0.00000173313528602849      0.000000000891347039782263      0      0
0.00000173313528602849      0.00000175712750121529      0.000000000941383404323053      0      0
0.00000175712750121529      0.00000178145184649847      0.00000000112150859560474      0      0
0.00000178145184649847      0.00000180611291963609      0.000000000795542231978670      0      0
0.00000180611291963609      0.00000183111538203409      0.000000000833890299562601      0      0
0.00000183111538203409      0.00000185646395962742      0.000000000839458804839659      0      0
0.00000185646395962742      0.00000188216344377329      0.000000000862105403600173      0      0
0.00000188216344377329      0.00000190821869215684      0.00000000114293573600985      0      0
0.00000190821869215684      0.00000193463462970931      0.000000000917357000561310      0      0
0.00000193463462970931      0.000001961416249539      0.00000000130157564818433      0      0
0.000001961416249539      0.00000198856861387501      0.00000000147944736880751      0      0
0.00000198856861387501      0.00000201609685502412      0.00000000143029320416646      0      0
0.00000201609685502412      0.00000204400617634088      0.00000000100781516157361      0      0
0.00000204400617634088      0.00000207230185321116      0.00000000145107678476238      0      0
0.00000207230185321116      0.00000210098923404927      0.00000000112034355497223      0      0
0.00000210098923404927      0.00000213007374130893      0.00000000128523006410344      0      0
0.00000213007374130893      0.00000215956087250823      0.00000000168526547307187      0      0
0.00000215956087250823      0.00000218945620126872      0.00000000173736741648540      0      0
0.00000218945620126872      0.00000221976537836897      0.00000000178137847265749      0      0
0.00000221976537836897      0.00000225049413281266      0.00000000157040986973748      0      0
0.00000225049413281266      0.00000228164827291145      0.00000000185345615379876      0      0
0.00000228164827291145      0.0000023132336873829      0.00000000144705116843754      0      0
0.0000023132336873829      0.0000023452563464635      0.00000000203204144581903      0      0
0.0000023452563464635      0.00000237772230303722      0.00000000156077833722128      0      0
0.00000237772230303722      0.00000241063769377955      0.00000000189855651929414      0      0
0.00000241063769377955      0.00000244400874031748      0.00000000142516500214935      0      0
0.00000244400874031748      0.00000247784175040552      0.00000000172654817147091      0      0
0.00000247784175040552      0.00000251214311911795      0.00000000158983107206072      0      0
0.00000251214311911795      0.00000254691933005764      0.00000000219388713375580      0      0
0.00000254691933005764      0.00000258217695658154      0.00000000236148657581671      0      0
0.00000258217695658154      0.0000026179226630432      0.00000000177655244764550      0      0
0.0000026179226630432      0.00000265416320605244      0.00000000220992594827204      0      0
0.00000265416320605244      0.00000269090543575249      0.00000000178701233988663      0      0
0.00000269090543575249      0.00000272815629711478      0.00000000177347928182698      0      0
0.00000272815629711478      0.00000276592283125165      0.00000000278311367059454      0      0
0.00000276592283125165      0.00000280421217674733      0.00000000243875083686061      0      0
0.00000280421217674733      0.00000284303157100718      0.00000000250879892205847      0      0
0.00000284303157100718      0.00000288238835162573      0.00000000284481201213780      0      0
0.00000288238835162573      0.00000292228995777364      0.00000000304227505322361      0      0
0.00000292228995777364      0.00000296274393160382      0.00000000293839303234365      0      0
0.00000296274393160382      0.00000300375791967704      0.00000000211688907722881      0      0
0.00000300375791967704      0.00000304533967440728      0.00000000269678342121567      0      0
0.00000304533967440728      0.0000030874970555271      0.00000000225427890896663      0      0
0.0000030874970555271      0.00000313023803157323      0.00000000233388896854890      0      0
0.00000313023803157323      0.00000317357068139281      0.00000000357199030164510      0      0
0.00000317357068139281      0.00000321750319567045      0.00000000245538043864400      0      0
0.00000321750319567045      0.00000326204387847638      0.00000000382080794468152      0      0
0.00000326204387847638      0.00000330720114883614      0.00000000254963309389134      0      0
0.00000330720114883614      0.00000335298354232185      0.00000000343199228528995      0      0
0.00000335298354232185      0.00000339939971266569      0.00000000353789556244132      0      0
0.00000339939971266569      0.00000344645843339553      0.00000000301989382948610      0      0
0.00000344645843339553      0.00000349416859949336      0.00000000281799729769690      0      0
0.00000349416859949336      0.00000354253922907654      0.00000000447357040327857      0      0
0.00000354253922907654      0.00000359157946510248      0.00000000409673563561459      0      0
0.00000359157946510248      0.00000364129857709674      0.00000000423192665619595      0      0
0.00000364129857709674      0.00000369170596290522      0.00000000472995043203579      0      0
0.00000369170596290522      0.00000374281115047047      0.00000000496571598514701      0      0
0.00000374281115047047      0.0000037946237996327      0.00000000508488312058633      0      0
0.0000037946237996327      0.00000384715370395563      0.00000000497337199285603      0      0
0.00000384715370395563      0.00000390041079257769      0.00000000363518346899459      0      0
0.00000390041079257769      0.00000395440513208878      0.00000000376508206497808      0      0
0.00000395440513208878      0.00000400914692843308      0.00000000439501969362352      0      0
0.00000400914692843308      0.00000406464652883815      0.00000000377069854230581      0      0
0.00000406464652883815      0.00000412091442377072      0.00000000597467862476174      0      0
0.00000412091442377072      0.00000417796124891967      0.00000000547844023235916      0      0
0.00000417796124891967      0.00000423579778720626      0.00000000554579456773183      0      0
0.00000423579778720626      0.0000042944349708224      0.00000000619623874668295      0      0
0.0000042944349708224      0.00000435388388329698      0.00000000663467059716292      0      0
0.00000435388388329698      0.00000441415576159092      0.00000000678353344903093      0      0
0.00000441415576159092      0.0000044752619982211      0.00000000693507863284467      0      0
0.0000044752619982211      0.00000453721414341383      0.00000000511154514333081      0      0
0.00000453721414341383      0.00000460002390728798      0.00000000736966072639974      0      0
0.00000460002390728798      0.0000046637031620685      0.00000000756483896485920      0      0
0.0000046637031620685      0.00000472826394433043      0.00000000512511447666931      0      0
0.00000472826394433043      0.00000479371845727405      0.00000000531954797953800      0      0
0.00000479371845727405      0.00000486007907303155      0.00000000817680572822231      0      0
0.00000486007907303155      0.00000492735833500554      0.00000000664438858559020      0      0
0.00000492735833500554      0.00000499556896024003      0.00000000656638782589896      0      0
0.00000499556896024003      0.00000506472384182418      0.00000000812723830397414      0      0
0.00000506472384182418      0.00000513483605132934      0.00000000893477722965538      0      0
0.00000513483605132934      0.00000520591884127979      0.00000000668467184535538      0      0
0.00000520591884127979      0.00000527798564765776      0.00000000675427340071247      0      0
0.00000527798564765776      0.00000535105009244307      0.00000000852976303211347      0      0
0.00000535105009244307      0.00000542512598618791      0.00000000858669891735971      0      0
0.00000542512598618791      0.00000550022733062734      0.00000000669211258536374      0      0
0.00000550022733062734      0.00000557636832132587      0.0000000105920021356680      0      0
0.00000557636832132587      0.00000565356335036064      0.0000000108681471116460      0      0
0.00000565356335036064      0.00000573182700904185      0.00000000886529385109840      0      0
0.00000573182700904185      0.00000581117409067079      0.0000000110047788100585      0      0
0.00000581117409067079      0.000005891619593336      0.00000000762996399126317      0      0
0.000005891619593336      0.00000597317872274825      0.00000000782982438447066      0      0
0.00000597317872274825      0.00000605586689511467      0.0000000115366898085515      0      0
0.00000605586689511467      0.0000061396997400527      0.00000000845313874781279      0      0
0.0000061396997400527      0.00000622469310354442      0.0000000109727009197014      0      0
0.00000622469310354442      0.00000631086305093168      0.0000000117135438309604      0      0
0.00000631086305093168      0.0000063982258699528      0.0000000110326873171801      0      0
0.0000063982258699528      0.00000648679807382125      0.00000000980020267604768      0      0
0.00000648679807382125      0.00000657659640434692      0.00000000941639168937394      0      0
0.00000657659640434692      0.00000666763783510069      0.00000000966609685296943      0      0
0.00000666763783510069      0.00000675993957462272      0.0000000104193515036484      0      0
0.00000675993957462272      0.0000068535190696752      0.0000000149542092693038      0      0
0.0000068535190696752      0.00000694839400854009      0.0000000116170013436692      0      0
0.00000694839400854009      0.00000704458232436258      0.0000000156333154344980      0      0
0.00000704458232436258      0.00000714210219854078      0.0000000141972361527650      0      0
0.00000714210219854078      0.00000724097206416231      0.0000000147591742065030      0      0
0.00000724097206416231      0.00000734121060948854      0.0000000135902712599208      0      0
0.00000734121060948854      0.000007442836781487      0.0000000181957914263742      0      0
0.000007442836781487      0.00000754586978941272      0.0000000189576756660200      0      0
0.00000754586978941272      0.00000765032910843916      0.0000000125513237870710      0      0
0.00000765032910843916      0.00000775623448333934      0.0000000140229178857864      0      0
0.00000775623448333934      0.00000786360593221801      0.0000000140020365444994      0      0
0.00000786360593221801      0.00000797246375029542      0.0000000205107753350064      0      0
0.00000797246375029542      0.00000808282851374354      0.0000000200725808844855      0      0
0.00000808282851374354      0.00000819472108357529      0.0000000193951740357890      0      0
0.00000819472108357529      0.00000830816260958769      0.0000000218226198698960      0      0
0.00000830816260958769      0.00000842317453435958      0.0000000228803740446936      0      0
0.00000842317453435958      0.00000853977859730466      0.0000000172232788699939      0      0
0.00000853977859730466      0.00000865799683878063      0.0000000185653401535171      0      0
0.00000865799683878063      0.00000877785160425524      0.0000000251865373751148      0      0
0.00000877785160425524      0.00000889936554853005      0.0000000232169345851700      0      0
0.00000889936554853005      0.00000902256164002253      0.0000000197549212817756      0      0
0.00000902256164002253      0.00000914746316510757      0.0000000200657783614298      0      0
0.00000914746316510757      0.00000927409373251906      0.0000000255513725893544      0      0
0.00000927409373251906      0.00000940247727781235      0.0000000258765443420029      0      0
0.00000940247727781235      0.00000953263806788851      0.0000000271159962809690      0      0
0.00000953263806788851      0.00000966460070558129      0.0000000252600703443511      0      0
0.00000966460070558129      0.00000979839013430744      0.0000000311581660136807      0      0
0.00000979839013430744      0.00000993403164278155      0.0000000216365679231094      0      0
0.00000993403164278155      0.000010071550869796      0.0000000222199124010264      0      0
0.000010071550869796      0.0000102109738090674      0.0000000336972198751091      0      0
0.0000102109738090674      0.0000103523268141496      0.0000000340100595959681      0      0
0.0000103523268141496      0.000010495636603415      0.0000000269587466441291      0      0
0.000010495636603415      0.0000106409302651053      0.0000000300633586832309      0      0
0.0000106409302651053      0.000010788235262451      0.0000000325923149786497      0      0
0.000010788235262451      0.0000109375794388631      0.0000000371789470972027      0      0
0.0000109375794388631      0.0000110889910231955      0.0000000286078867748460      0      0
0.0000110889910231955      0.0000112424986350812      0.0000000400667040037813      0      0
0.0000112424986350812      0.0000113981312903417      0.0000000378584885032971      0      0
0.0000113981312903417      0.0000115559184064716      0.0000000425528517155207      0      0
0.0000115559184064716      0.000011715889808199      0.0000000320013808707750      0      0
0.000011715889808199      0.0000118780757331232      0.0000000445839129007820      0      0
0.0000118780757331232      0.0000120425068374297      0.0000000369535112735671      0      0
0.0000120425068374297      0.0000122092142016854      0.0000000337163246052047      0      0
0.0000122092142016854      0.0000123782293367127      0.0000000362262558039091      0      0
0.0000123782293367127      0.0000125495841895462      0.0000000438223307185654      0      0
0.0000125495841895462      0.0000127233111494713      0.0000000511037807516998      0      0
0.0000127233111494713      0.0000128994430541458      0.0000000480004791432196      0      0
0.0000128994430541458      0.0000130780131958075      0.0000000371408402659909      0      0
0.0000130780131958075      0.0000132590553275668      0.0000000377889270364615      0      0
0.0000132590553275668      0.0000134426036697863      0.0000000471798049105947      0      0
0.0000134426036697863      0.00001362869291655      0.0000000525972220303303      0      0
0.00001362869291655      0.00001381735824222      0.0000000518957993964503      0      0
0.00001381735824222      0.0000140086353080861      0.0000000426889419283316      0      0
0.0000140086353080861      0.0000142025602691059      0.0000000502977621758843      0      0
0.0000142025602691059      0.0000143991697807389      0.0000000575073056692136      0      0
0.0000143991697807389      0.0000145985010058751      0.0000000650318638231147      0      0
0.0000145985010058751      0.0000148005916218595      0.0000000635662593839194      0      0
0.0000148005916218595      0.0000150054798276138      0.0000000700476072795293      0      0
0.0000150054798276138      0.0000152132043508565      0.0000000464438718956903      0      0
0.0000152132043508565      0.0000154238044554237      0.0000000623231934318230      0      0
0.0000154238044554237      0.0000156373199486901      0.0000000567797398852495      0      0
0.0000156373199486901      0.0000158537911890937      0.0000000669140332905944      0      0
0.0000158537911890937      0.0000160732590937644      0.0000000531073325379529      0      0
0.0000160732590937644      0.0000162957651462576      0.0000000700662052741590      0      0
0.0000162957651462576      0.000016521351404396      0.0000000601054584161653      0      0
0.000016521351404396      0.0000167500605082187      0.0000000586324728543523      0      0
0.0000167500605082187      0.0000169819356880416      0.0000000866727562710682      0      0
0.0000169819356880416      0.0000172170207726282      0.0000000877122095112641      0      0
0.0000172170207726282      0.0000174553601974744      0.0000000675625729164184      0      0
0.0000174553601974744      0.0000176969990132074      0.0000000699970975117467      0      0
0.0000176969990132074      0.0000179419828941014      0.0000000948566046095312      0      0
0.0000179419828941014      0.0000181903581467107      0.000000100999759391619      0      0
0.0000181903581467107      0.0000184421717186223      0.0000000755128964342446      0      0
0.0000184421717186223      0.0000186974712073306      0.000000104358635802961      0      0
0.0000186974712073306      0.0000189563048692332      0.0000000976788709158111      0      0
0.0000189563048692332      0.0000192187216287532      0.0000000855071687260063      0      0
0.0000192187216287532      0.0000194847710875863      0.0000000741313095975827      0      0
0.0000194847710875863      0.0000197545035340766      0.0000000868206461727483      0      0
0.0000197545035340766      0.000020027969952722      0.000000117167337514393      0      0
0.000020027969952722      0.0000203052220338112      0.000000118043840393978      0      0
0.0000203052220338112      0.0000205863121831945      0.000000123219893460976      0      0
0.0000205863121831945      0.0000208712935321888      0.000000121596062672849      0      0
0.0000208712935321888      0.000021160219947621      0.000000103168639468240      0      0
0.000021160219947621      0.0000214531460420097      0.0000000925716075695169      0      0
0.0000214531460420097      0.0000217501271838877      0.000000101419617104136      0      0
0.0000217501271838877      0.0000220512195082683      0.0000000936709484543345      0      0
0.0000220512195082683      0.0000223564799272551      0.000000134545028165243      0      0
0.0000223564799272551      0.0000226659661408002      0.000000125952353240851      0      0
0.0000226659661408002      0.0000229797366476099      0.000000150396444754344      0      0
0.0000229797366476099      0.0000232978507562027      0.000000110720586227838      0      0
0.0000232978507562027      0.0000236203685961192      0.000000109535803765248      0      0
0.0000236203685961192      0.000023947351129288      0.000000121237571490400      0      0
0.000023947351129288      0.0000242788601615485      0.000000122512620410635      0      0
0.0000242788601615485      0.0000246149583543337      0.000000116700750607821      0      0
0.0000246149583543337      0.0000249557092365137      0.000000124096069029294      0      0
0.0000249557092365137      0.0000253011772164045      0.000000158674943085360      0      0
0.0000253011772164045      0.0000256514275939423      0.000000191839413702221      0      0
0.0000256514275939423      0.0000260065265730261      0.000000190589481636763      0      0
0.0000260065265730261      0.0000263665412740315      0.000000157618954271627      0      0
0.0000263665412740315      0.0000267315397464981      0.000000135074993783689      0      0
0.0000267315397464981      0.0000271015909819919      0.000000150030238562583      0      0
0.0000271015909819919      0.0000274767649271459      0.000000174286995628814      0      0
0.0000274767649271459      0.0000278571324968813      0.000000186420931439582      0      0
0.0000278571324968813      0.0000282427655878122      0.000000180164931986719      0      0
0.0000282427655878122      0.0000286337370918349      0.000000157496977439427      0      0
0.0000286337370918349      0.0000290301209099061      0.000000182115114425437      0      0
0.0000290301209099061      0.0000294319919660113      0.000000252314918855196      0      0
0.0000294319919660113      0.0000298394262213274      0.000000168554812437504      0      0
0.0000298394262213274      0.00003025250068858      0.000000264680957608838      0      0
0.00003025250068858      0.000030671293446601      0.000000235924791976005      0      0
0.000030671293446601      0.0000310958836550867      0.000000208301164958656      0      0
0.0000310958836550867      0.00003152635156956      0.000000233017185358793      0      0
0.00003152635156956      0.000031962778556541      0.000000294028657047398      0      0
0.000031962778556541      0.0000324052471089262      0.000000207629624179032      0      0
0.0000324052471089262      0.0000328538408615817      0.000000310224135716992      0      0
0.0000328538408615817      0.000033308644607151      0.000000304910739406322      0      0
0.000033308644607151      0.0000337697443120835      0.000000324695557133814      0      0
0.0000337697443120835      0.0000342372271328825      0.000000282411152042358      0      0
0.0000342372271328825      0.0000347111814325807      0.000000307207266700543      0      0
0.0000347111814325807      0.0000351916967974413      0.000000241908422140888      0      0
0.0000351916967974413      0.0000356788640538924      0.000000273228936624688      0      0
0.0000356788640538924      0.0000361727752856944      0.000000372975651803238      0      0
0.0000361727752856944      0.0000366735238513458      0.000000277835900437912      0      0
0.0000366735238513458      0.0000371812044017293      0.000000259931438261744      0      0
0.0000371812044017293      0.0000376959128980032      0.000000361580681184093      0      0
0.0000376959128980032      0.0000382177466297395      0.000000301469790148133      0      0
0.0000382177466297395      0.0000387468042333134      0.000000371864990751178      0      0
0.0000387468042333134      0.0000392831857105477      0.000000290661538745560      0      0
0.0000392831857105477      0.0000398269924476147      0.000000446128463937256      0      0
0.0000398269924476147      0.0000403783272342003      0.000000432079680486952      0      0
0.0000403783272342003      0.0000409372942829333      0.000000456874548342841      0      0
0.0000409372942829333      0.0000415039992490831      0.000000393811432364427      0      0
0.0000415039992490831      0.000042078549250531      0.000000403417296783150      0      0
0.000042078549250531      0.0000426610528880173      0.000000492689911500388      0      0
0.0000426610528880173      0.0000432516202656688      0.000000505752520129821      0      0
0.0000432516202656688      0.0000438503630118107      0.000000530601364378417      0      0
0.0000438503630118107      0.0000444573943000663      0.000000406109637539921      0      0
0.0000444573943000663      0.0000450728288707489      0.000000422589061737276      0      0
0.0000450728288707489      0.0000456967830525504      0.000000563268048786400      0      0
0.0000456967830525504      0.0000463293747845289      0.000000596599776913182      0      0
0.0000463293747845289      0.0000469707236384016      0.000000486210368855639      0      0
0.0000469707236384016      0.0000476209508411464      0.000000625181691361006      0      0
0.0000476209508411464      0.0000482801792979158      0.000000526839782796818      0      0
0.0000482801792979158      0.0000489485336152684      0.000000658938138704309      0      0
0.0000489485336152684      0.0000496261401247217      0.000000658659417682058      0      0
0.0000496261401247217      0.0000503131269066316      0.000000576511762753002      0      0
0.0000503131269066316      0.0000510096238144011      0.000000677721528144699      0      0
0.0000510096238144011      0.000051715762499026      0.000000465012506365324      0      0
0.000051715762499026      0.000052431676433979      0.000000500894878588429      0      0
0.000052431676433979      0.0000531575009404385      0.000000683833013187864      0      0
0.0000531575009404385      0.0000538933732128671      0.000000580313484649603      0      0
0.0000538933732128671      0.0000546394323449439      0.000000818267288072592      0      0
0.0000546394323449439      0.0000553958193558558      0.000000764941436661555      0      0
0.0000553958193558558      0.0000561626772169526      0.000000832806688986304      0      0
0.0000561626772169526      0.0000569401508787716      0.000000830408172796978      0      0
0.0000569401508787716      0.0000577283872984359      0.000000900975709379812      0      0
0.0000577283872984359      0.0000585275354674316      0.000000723855456286706      0      0
0.0000585275354674316      0.0000593377464397706      0.000000841161762867946      0      0
0.0000593377464397706      0.0000601591733605423      0.000000742281688506519      0      0
0.0000601591733605423      0.0000609919714948611      0.000000815616866644708      0      0
0.0000609919714948611      0.0000618362982572143      0.000000740879393078325      0      0
0.0000618362982572143      0.0000626923132412161      0.000000674065968168254      0      0
0.0000626923132412161      0.0000635601782497746      0.000000787208742527080      0      0
0.0000635601782497746      0.0000644400573256746      0.000000903477961913902      0      0
0.0000644400573256746      0.0000653321167825856      0.000000903443228224638      0      0
0.0000653321167825856      0.0000662365252364977      0.000000913922940433783      0      0
0.0000662365252364977      0.0000671534536375933      0.000000747797749978145      0      0
0.0000671534536375933      0.0000680830753025601      0.000000949500749451784      0      0
0.0000680830753025601      0.0000690255659473509      0.00000104444576714192      0      0
0.0000690255659473509      0.0000699811037203975      0.00000115794828186834      0      0
0.0000699811037203975      0.0000709498692362838      0.000000827947358258224      0      0
0.0000709498692362838      0.0000719320456098856      0.00000123707299468910      0      0
0.0000719320456098856      0.0000729278184909828      0.00000121462007945346      0      0
0.0000729278184909828      0.0000739373760993502      0.000000983833392117095      0      0
0.0000739373760993502      0.0000749609092603353      0.00000104717635733064      0      0
0.0000749609092603353      0.0000759986114409274      0.000000961055008782250      0      0
0.0000759986114409274      0.0000770506787863264      0.00000149562903608481      0      0
0.0000770506787863264      0.0000781173101570184      0.00000110528541012492      0      0
0.0000781173101570184      0.0000791987071663636      0.00000131400466961089      0      0
0.0000791987071663636      0.0000802950742187053      0.00000161185525813637      0      0
0.0000802950742187053      0.000081406618548006      0.00000167445660910966      0      0
0.000081406618548006      0.0000825335502570186      0.00000177838195587134      0      0
0.0000825335502570186      0.0000836760823569998      0.00000139956552581669      0      0
0.0000836760823569998      0.0000848344308079731      0.00000189907352878253      0      0
0.0000848344308079731      0.0000860088145595493      0.00000194565791729264      0      0
0.0000860088145595493      0.0000871994555923124      0.00000163993428961422      0      0
0.0000871994555923124      0.0000884065789597775      0.00000188951726970021      0      0
0.0000884065789597775      0.0000896304128309307      0.00000163147046431941      0      0
0.0000896304128309307      0.0000908711885333572      0.00000205954303691145      0      0
0.0000908711885333572      0.0000921291405969664      0.00000163649283693820      0      0
0.0000921291405969664      0.0000934045067983223      0.00000227254323041224      0      0
0.0000934045067983223      0.0000946975282055884      0.00000233063616188883      0      0
0.0000946975282055884      0.0000960084492240934      0.00000173925229638381      0      0
0.0000960084492240934      0.0000973375176425286      0.00000235525830210038      0      0
0.0000973375176425286      0.000098684984679785      0.00000187690256330124      0      0
0.000098684984679785      0.000100051105032438      0.00000217535019245370      0      0
0.000100051105032438      0.000101436136922889      0.00000260966712051310      0      0
0.000101436136922889      0.000102840342148178      0.00000200482581025435      0      0
0.000102840342148178      0.000104263986129461      0.00000164625588532280      0      0
0.000104263986129461      0.000105707337962187      0.00000185087033674237      0      0
0.000105707337962187      0.00010717067046696      0.00000294887097799534      0      0
0.00010717067046696      0.000108654260241103      0.00000176362975245416      0      0
0.000108654260241103      0.000110158387710945      0.00000227213159854101      0      0
0.000110158387710945      0.000111683337184825      0.00000214430942141985      0      0
0.000111683337184825      0.000113229396906833      0.00000223074382222328      0      0
0.000113229396906833      0.00011479685911129      0.00000317571589982709      0      0
0.00011479685911129      0.000116386020077991      0.00000333570687197296      0      0
0.000116386020077991      0.000117997180188201      0.00000326890742505418      0      0
0.000117997180188201      0.00011963064398144      0.00000370155575581886      0      0
0.00011963064398144      0.00012128672021304      0.00000238435980263241      0      0
0.00012128672021304      0.00012296572191251      0.00000390472392939304      0      0
0.00012296572191251      0.000124667966442703      0.00000350352463029685      0      0
0.000124667966442703      0.000126393775559803      0.00000368412566822107      0      0
0.000126393775559803      0.000128143475474143      0.00000420957956379169      0      0
0.000128143475474143      0.000129917396911867      0.00000241808829799743      0      0
0.000129917396911867      0.000131715875177439      0.00000434579556466869      0      0
0.000131715875177439      0.000133539250217029      0.00000446515103080326      0      0
0.000133539250217029      0.00013538786668276      0.00000462331014841230      0      0
0.00013538786668276      0.000137262073997862      0.00000457648078990270      0      0
0.000137262073997862      0.000139162226422714      0.00000269011689296230      0      0
0.000139162226422714      0.00014108868312181      0.00000494155202066019      0      0
0.00014108868312181      0.000143041808231644      0.00000491240738829192      0      0
0.000143041808231644      0.000145021970929542      0.00000471143841060887      0      0
0.000145021970929542      0.00014702954550344      0.00000544192742481985      0      0
0.00014702954550344      0.000149064911422635      0.00000477867077101332      0      0
0.000149064911422635      0.00015112845340951      0.00000417202102996089      0      0
0.00015112845340951      0.000153220561512254      0.00000405246331506135      0      0
0.000153220561512254      0.000155341631178586      0.00000574608670671618      0      0
0.000155341631178586      0.000157492063330508      0.00000603893055371869      0      0
0.000157492063330508      0.000159672264440082      0.00000509356972955548      0      0
0.000159672264440082      0.00016188264660626      0.00000359612340172717      0      0
0.00016188264660626      0.000164123627632783      0.00000689066543775519      0      0
0.000164123627632783      0.00016639563110715      0.00000446732694913732      0      0
0.00016639563110715      0.000168699086480686      0.00000396687391301571      0      0
0.000168699086480686      0.000171034429149716      0.00000477125515852542      0      0
0.000171034429149716      0.00017340210053786      0.00000408699601714094      0      0
0.00017340210053786      0.000175802548179476      0.00000506491872840034      0      0
0.000175802548179476      0.000178236225804249      0.00000811138500264332      0      0
0.000178236225804249      0.000180703593422953      0.00000422056673853240      0      0
0.000180703593422953      0.000183205117414405      0.00000717378574155744      0      0
0.000183205117414405      0.000185741270613619      0.00000882889104738904      0      0
0.000185741270613619      0.000188312532401177      0.00000905145403542210      0      0
0.000188312532401177      0.000190919388793845      0.00000926700234181578      0      0
0.000190919388793845      0.000193562332536437      0.00000727967496070063      0      0
0.000193562332536437      0.000196241863194957      0.00000551233831462761      0      0
0.000196241863194957      0.000198958487251018      0.00000979051869780098      0      0
0.000198958487251018      0.000201712718197586      0.00000740129501873622      0      0
0.000201712718197586      0.000204505076636033      0.00000507992349655029      0      0
0.000204505076636033      0.000207336090374545      0.00000731471630170852      0      0
0.000207336090374545      0.000210206294527884      0.00000766987094395898      0      0
0.000210206294527884      0.000213116231618538      0.00000573127301463636      0      0
0.000213116231618538      0.000216066451679264      0.00000733116714302233      0      0
0.000216066451679264      0.000219057512357059      0.0000123301403982266      0      0
0.000219057512357059      0.000222089979018563      0.00000545450553952678      0      0
0.000222089979018563      0.000225164424856924      0.0000127404698786474      0      0
0.000225164424856924      0.000228281431000144      0.0000109700602098808      0      0
0.000228281431000144      0.00023144158662092      0.00000690936884273790      0      0
0.00023144158662092      0.000234645489048012      0.00000595894017954349      0      0
0.000234645489048012      0.000237893743879147      0.00000659744962601616      0      0
0.000237893743879147      0.000241186965095492      0.0000105696567873239      0      0
0.000241186965095492      0.000244525775177701      0.0000153891660505520      0      0
0.000244525775177701      0.000247910805223583      0.00000957489352386199      0      0
0.000247910805223583      0.000251342695067386      0.0000137403527036111      0      0
0.000251342695067386      0.000254822093400743      0.00000896127492715535      0      0
0.000254822093400743      0.00025834965789528      0.0000171619529237491      0      0
0.00025834965789528      0.000261926055326934      0.0000151546056962096      0      0
0.000261926055326934      0.000265551961701985      0.0000112923747948132      0      0
0.000265551961701985      0.00026922806238483      0.0000103249821389540      0      0
0.00026922806238483      0.000272955052227537      0.0000129707546657584      0      0
0.000272955052227537      0.000276733635701177      0.0000183455456474664      0      0
0.000276733635701177      0.000280564527028988      0.0000193205500595538      0      0
0.000280564527028988      0.000284448450321376      0.00000779040830145489      0      0
0.000284448450321376      0.000288386139712781      0.0000205479762954474      0      0
0.000288386139712781      0.000292378339500449      0.00000938675902576633      0      0
0.000292378339500449      0.000296425804285111      0.0000228553841877010      0      0
0.000296425804285111      0.000300529299113624      0.0000163864250018013      0      0
0.000300529299113624      0.000304689599623573      0.00000787187380667573      0      0
0.000304689599623573      0.000308907492189884      0.0000118269445944338      0      0
0.000308907492189884      0.000313183774073464      0.0000146409547951870      0      0
0.000313183774073464      0.000317519253571897      0.0000129482648089274      0      0
0.000317519253571897      0.000321914750172228      0.00000830204444110886      0      0
0.000321914750172228      0.000326371094705861      0.0000167980936434650      0      0
0.000326371094705861      0.000330889129505603      0.0000285864685110717      0      0
0.000330889129505603      0.000335469708564879      0.0000176623704397044      0      0
0.000335469708564879      0.000340113697699154      0.0000222909503468435      0      0
0.000340113697699154      0.000344821974709588      0.0000225817991766090      0      0
0.000344821974709588      0.000349595429548956      0.0000285844675647287      0      0
0.000349595429548956      0.000354434964489868      0.00000879813331270556      0      0
0.000354434964489868      0.000359341494295315      0.0000264617127687114      0      0
0.000359341494295315      0.000364315946391572      0.0000350184757277536      0      0
0.000364315946391572      0.000369359261043507      0.0000346042208916937      0      0
0.000369359261043507      0.000374472391532301      0.0000332078415321196      0      0
0.000374472391532301      0.00037965630433564      0.0000347763232006069      0      0
0.00037965630433564      0.000384911979310397      0.0000387247407962492      0      0
0.000384911979310397      0.000390240409877844      0.0000391953384032341      0      0
0.000390240409877844      0.000395642603211426      0.0000257158307488892      0      0
0.000395642603211426      0.000401119580427133      0.0000137379479551425      0      0
0.000401119580427133      0.000406672376776519      0.0000429522989347802      0      0
0.000406672376776519      0.000412302041842373      0.0000246047995568639      0      0
0.000412302041842373      0.000418009639737117      0.0000381660945481461      0      0
0.000418009639737117      0.000423796249303941      0.0000257270820093292      0      0
0.000423796249303941      0.000429662964320725      0.0000482117650447664      0      0
0.000429662964320725      0.000435610893706785      0.0000149546901373841      0      0
0.000435610893706785      0.000441641161732474      0.0000332080469150051      0      0
0.000441641161732474      0.000447754908231697      0.0000531677852043916      0      0
0.000447754908231697      0.000453953288817359      0.0000522934333410408      0      0
0.000453953288817359      0.000460237475099795      0.0000436895738343401      0      0
0.000460237475099795      0.000466608654908228      0.0000374219582779683      0      0
0.000466608654908228      0.000473068032515292      0.0000380418833683378      0      0
0.000473068032515292      0.000479616828864662      0.0000463226100424879      0      0
0.000479616828864662      0.000486256281801832      0.0000589776803548681      0      0
0.000486256281801832      0.000492987646308097      0.0000658491832935211      0      0
0.000492987646308097      0.000499812194737762      0.0000499792116581741      0      0
0.000499812194737762      0.000506731217058643      0.00000775800512451484      0      0
0.000506731217058643      0.0005137460210959      0.0000605321876264802      0      0
0.0005137460210959      0.000520857932779231      0.0000626093840147321      0      0
0.000520857932779231      0.000528068296393506      0.0000233888775472675      0      0
0.000528068296393506      0.000535378474832857      0.0000772203275079537      0      0
0.000535378474832857      0.000542789849858294      0.0000185180069394164      0      0
0.000542789849858294      0.000550303822358882      0.0000765160132286188      0      0
0.000550303822358882      0.000557921812616533      0.0000575581094654552      0      0
0.000557921812616533      0.000565645260574473      0.0000311317063733101      0      0
0.000565645260574473      0.00057347562610941      0.0000874125498187067      0      0
0.00057347562610941      0.000581414389307485      0.0000798864360741763      0      0
0.000581414389307485      0.000589463050744029      0.0000341358546519521      0      0
0.000589463050744029      0.000597623131767208      0.0000168049471374240      0      0
0.000597623131767208      0.000605896174785581      0.0000540881215861862      0      0
0.000605896174785581      0.000614283743559644      0.0000764361946278713      0      0
0.000614283743559644      0.000622787423497414      0.0000872890711557427      0      0
0.000622787423497414      0.000631408821954096      0.0000895932441912307      0      0
0.000631408821954096      0.000640149568535908      0.0000826082714328918      0      0
0.000640149568535908      0.000649011315408104      0.0000615746414006798      0      0
0.000649011315408104      0.000657995737607266      0.0000204312565085347      0      0
0.000657995737607266      0.000667104533357915      0.0000410168397863166      0      0
0.000667104533357915      0.00067633942439351      0.000104819502169494      0      0
0.00067633942439351      0.000685702156281888      0.000129641494110516      0      0
0.000685702156281888      0.000695194498755206      0.0000714843855422562      0      0
0.000695194498755206      0.000704818246044455      0.0000576161893608247      0      0
0.000704818246044455      0.000714575217218609      0.000142420729081166      0      0
0.000714575217218609      0.000724467256528451      0.0000577903820843782      0      0
0.000724467256528451      0.000734496233755185      0.000120500321521805      0      0
0.000734496233755185      0.000744664044563847      0.000109419108169391      0      0
0.000744664044563847      0.000754972610861632      0.000110738616909919      0      0
0.000754972610861632      0.000765423881161163      0.000109073518595491      0      0
0.000765423881161163      0.0007760198309488      0.000145219206017218      0      0
0.0007760198309488      0.000786762463058045      0.0000445813136632944      0      0
0.000786762463058045      0.00079765380804811      0.000176168565350428      0      0
0.00079765380804811      0.000808695924587738      0.000112365316285966      0      0
0.000808695924587738      0.000819890899844323      0.0000626686981922230      0      0
0.000819890899844323      0.00083124084987843      0.000180225588194449      0      0
0.00083124084987843      0.000842747920043766      0.000183878182478676      0      0
0.000842747920043766      0.000854414285392693      0.000100133909681052      0      0
0.000854414285392693      0.000866242151087355      0.0000348281762352215      0      0
0.000866242151087355      0.000878233752816494      0.000121243939241066      0      0
0.000878233752816494      0.000890391357218039      0.000185093082300800      0      0
0.000890391357218039      0.000902717262307538      0.000219208685850519      0      0
0.000902717262307538      0.000915213797912533      0.000234106470390945      0      0
0.000915213797912533      0.000927883326112938      0.000240813108802104      0      0
0.000927883326112938      0.000940728241687513      0.000246722398928625      0      0
0.000940728241687513      0.000953750972566528      0.000254323024657951      0      0
0.000953750972566528      0.000966953980290686      0.000260724134096176      0      0
0.000966953980290686      0.000980339760476396      0.000257314838618746      0      0
0.000980339760476396      0.000993910843287497      0.000230443873458659      0      0
0.000993910843287497      0.0010076697939135      0.000165996637559501      0      0
0.0010076697939135      0.00102161921305448      0.0000731832859970092      0      0
0.00102161921305448      0.0010357617374126      0.000133534024220731      0      0
0.0010357617374126      0.00105010004019057      0.000265475719475031      0      0
0.00105010004019057      0.00106463683159689      0.000312053792364195      0      0
0.00106463683159689      0.00107937485935813      0.000204549492813688      0      0
0.00107937485935813      0.00109431690923832      0.000104588583970817      0      0
0.00109431690923832      0.00110946580556549      0.000310436794642443      0      0
0.00110946580556549      0.00112482441176555      0.000302796876476755      0      0
0.00112482441176555      0.00114039563090349      0.0000966128980180333      0      0
0.00114039563090349      0.00115618240623217      0.000344528520448546      0      0
0.00115618240623217      0.00117218772174859      0.000269017530711410      0      0
0.00117218772174859      0.00118841460275796      0.000218930588176100      0      0
0.00118841460275796      0.00120486611644553      0.000382464090975197      0      0
0.00120486611644553      0.00122154537245635      0.000134318871695582      0      0
0.00122154537245635      0.00123845552348304      0.000420123327727470      0      0
0.00123845552348304      0.00125559976586171      0.000132954737916719      0      0
0.00125559976586171      0.00127298134017614      0.000441862487970411      0      0
0.00127298134017614      0.00129060353187029      0.000163916111055625      0      0
0.00129060353187029      0.00130846967186935      0.000441266887052992      0      0
0.00130846967186935      0.00132658313720929      0.000292638535795111      0      0
0.00132658313720929      0.00134494735167523      0.000340810499298420      0      0
0.00134494735167523      0.00136356578644858      0.000476123378276153      0      0
0.00136356578644858      0.00138244196076317      0.000180701321258289      0      0
0.00138244196076317      0.00140157944257044      0.000466528537881283      0      0
0.00140157944257044      0.00142098184921384      0.000481827041895446      0      0
0.00142098184921384      0.00144065284811262      0.000204782647832320      0      0
0.00144065284811262      0.00146059615745496      0.000453569840042160      0      0
0.00146059615745496      0.00148081554690089      0.000578098287467527      0      0
0.00148081554690089      0.00150131483829471      0.000382293977731755      0      0
0.00150131483829471      0.00152209790638749      0.000256307720551495      0      0
0.00152209790638749      0.00154316867956938      0.000512964931864017      0      0
0.00154316867956938      0.00156453114061223      0.000645344143700762      0      0
0.00156453114061223      0.00158618932742236      0.000570477896414989      0      0
0.00158618932742236      0.00160814733380381      0.000376851506493313      0      0
0.00160814733380381      0.00163040931023216      0.000288788340072819      0      0
0.00163040931023216      0.00165297946463904      0.000441388251541498      0      0
0.00165297946463904      0.00167586206320748      0.000614994886637693      0      0
0.00167586206320748      0.00169906143117836      0.000723791867377806      0      0
0.00169906143117836      0.00172258195366789      0.000764479658700164      0      0
0.00172258195366789      0.00174642807649655      0.000755536927996386      0      0
0.00174642807649655      0.00177060430702936      0.000719786430190089      0      0
0.00177060430702936      0.00179511521502795      0.000677093893545263      0      0
0.00179511521502795      0.00181996543351421      0.000641586919840658      0      0
0.00181996543351421      0.00184515965964614      0.000621503031572523      0      0
0.00184515965964614      0.00187070265560561      0.000620653144434900      0      0
0.00187070265560561      0.00189659924949857      0.000640509115826320      0      0
0.00189659924949857      0.00192285433626758      0.000681626737768041      0      0
0.00192285433626758      0.00194947287861711      0.000743429649691518      0      0
0.00194947287861711      0.00197645990795156      0.000822407983423386      0      0
0.00197645990795156      0.00200382052532629      0.000909693777904196      0      0
0.00200382052532629      0.00203155990241182      0.000989211887758266      0      0
0.00203155990241182      0.00205968328247135      0.00103753743951220      0      0
0.00205968328247135      0.00208819598135186      0.00102692226953289      0      0
0.00208819598135186      0.00211710338848892      0.000934175524547590      0      0
0.00211710338848892      0.00214641096792534      0.000762378758060502      0      0
0.00214641096792534      0.00217612425934403      0.000598802354385303      0      0
0.00217612425934403      0.00220624887911509      0.000660961456770875      0      0
0.00220624887911509      0.00223679052135739      0.000939910170565306      0      0
0.00223679052135739      0.00226775495901488      0.00118227730175780      0      0
0.00226775495901488      0.00229914804494778      0.00120851224618682      0      0
0.00229914804494778      0.00233097571303889      0.000967142563617750      0      0
0.00233097571303889      0.00236324397931521      0.000698516051592628      0      0
0.00236324397931521      0.00239595894308506      0.000947313135847651      0      0
0.00239595894308506      0.00242912678809096      0.00131915802492784      0      0
0.00242912678809096      0.00246275378367852      0.00129640427232416      0      0
0.00246275378367852      0.00249684628598141      0.000888925916636775      0      0
0.00249684628598141      0.00253141073912281      0.000945088866576051      0      0
0.00253141073912281      0.0025664536764335      0.00143085629631159      0      0
0.0025664536764335      0.00260198172168671      0.00137058048900682      0      0
0.00260198172168671      0.00263800159035023      0.000892141095083338      0      0
0.00263800159035023      0.00267452009085567      0.00128018006173581      0      0
0.00267452009085567      0.00271154412588544      0.00160123332890717      0      0
0.00271154412588544      0.00274908069367747      0.00110529650401415      0      0
0.00274908069367747      0.00278713688934801      0.00122922767479818      0      0
0.00278713688934801      0.00282571990623272      0.00171911511110915      0      0
0.00282571990623272      0.00286483703724639      0.00120670322259812      0      0
0.00286483703724639      0.00290449567626138      0.00136431030968166      0      0
0.00290449567626138      0.00294470331950526      0.00180984549316842      0      0
0.00294470331950526      0.0029854675669777      0.00116458045559978      0      0
0.0029854675669777      0.00302679612388701      0.00168957231225292      0      0
0.00302679612388701      0.0030686968021066      0.00174802113226344      0      0
0.0030686968021066      0.00311117752165154      0.00126474932271865      0      0
0.00311117752165154      0.0031542463121756      0.00202649368958018      0      0
0.0031542463121756      0.00319791131448903      0.00138635183367971      0      0
0.00319791131448903      0.00324218078209728      0.00188307488782273      0      0
0.00324218078209728      0.0032870630827611      0.00184139958189350      0      0
0.0032870630827611      0.00333256670007821      0.00160422722560144      0      0
0.00333256670007821      0.00337870023508683      0.00217260847305009      0      0
0.00337870023508683      0.00342547240789146      0.00146149766784541      0      0
0.00342547240789146      0.00347289205931113      0.00233309833183640      0      0
0.00347289205931113      0.00352096815255051      0.00151389526208557      0      0
0.00352096815255051      0.00356970977489406      0.00240137293406597      0      0
0.00356970977489406      0.00361912613942378      0.00164954193233796      0      0
0.00361912613942378      0.0036692265867606      0.00245459223942410      0      0
0.0036692265867606      0.00372002058682995      0.00177099815409353      0      0
0.00372002058682995      0.00377151774065175      0.00253780068885920      0      0
0.00377151774065175      0.00382372778215516      0.00184138544390751      0      0
0.00382372778215516      0.00387666058001854      0.00266329985378783      0      0
0.00387666058001854      0.00393032613953476      0.00186536905574616      0      0
0.00393032613953476      0.0039847346045024      0.00281156574765113      0      0
0.0039847346045024      0.00403989625914312      0.00189488048423009      0      0
0.00403989625914312      0.00409582153004557      0.00292626022785462      0      0
0.00409582153004557      0.00415252098813623      0.00204377398081357      0      0
0.00415252098813623      0.00421000535067748      0.00291630421467050      0      0
0.00421000535067748      0.0042682854832934      0.00241465218786686      0      0
0.0042682854832934      0.00432737240202355      0.00269906831915790      0      0
0.00432737240202355      0.00438727727540519      0.00293396402696921      0      0
0.00438727727540519      0.00444801142658443      0.00234941337447462      0      0
0.00444801142658443      0.00450958633545639      0.00332197035446091      0      0
0.00450958633545639      0.00457201364083525      0.00234023708554453      0      0
0.00457201364083525      0.00463530514265407      0.00325061333187233      0      0
0.00463530514265407      0.00469947280419532      0.00299908563439252      0      0
0.00469947280419532      0.00476452875435209      0.00270575460201754      0      0
0.00476452875435209      0.0048304852899207      0.00361981389253974      0      0
0.0048304852899207      0.00489735487792503      0.00261856967306249      0      0
0.00489735487792503      0.00496515015797302      0.00341778511010201      0      0
0.00496515015797302      0.00503388394464577      0.00352737277157898      0      0
0.00503388394464577      0.00510356922991978      0.00273047489663147      0      0
0.00510356922991978      0.00517421918562266      0.00388413891911308      0      0
0.00517421918562266      0.00524584716592283      0.00337220232247928      0      0
0.00524584716592283      0.00531846670985373      0.00308186170971553      0      0
0.00531846670985373      0.00539209154387294      0.00415433496658400      0      0
0.00539209154387294      0.00546673558445676      0.00335578020053032      0      0
0.00546673558445676      0.00554241294073067      0.00338143681287585      0      0
0.00554241294073067      0.00561913791713623      0.00436697842991601      0      0
0.00561913791713623      0.00569692501613484      0.00350547050949335      0      0
0.00569692501613484      0.00577578894094906      0.00354038431764874      0      0
0.00577578894094906      0.00585574459834172      0.00457827868392083      0      0
0.00585574459834172      0.00593680710143364      0.00382505892343000      0      0
0.00593680710143364      0.00601899177256026      0.00356086240500489      0      0
0.00601899177256026      0.00610231414616781      0.00473497291321221      0      0
0.00610231414616781      0.0061867899717497      0.00433165721019277      0      0
0.0061867899717497      0.0062724352168234      0.00356015870232043      0      0
0.0062724352168234      0.00635926606994866      0.00468818859193365      0      0
0.00635926606994866      0.00644729894378739      0.00494070367230378      0      0
0.00644729894378739      0.00653655047820597      0.00387212252502943      0      0
0.00653655047820597      0.00662703754342055      0.00432266004492061      0      0
0.00662703754342055      0.00671877724318579      0.00533357292966747      0      0
0.00671877724318579      0.00681178691802782      0.00473256258731359      0      0
0.00681178691802782      0.00690608414852187      0.00399662715804018      0      0
0.00690608414852187      0.00700168675861542      0.00507531322518087      0      0
0.00700168675861542      0.00709861281899715      0.00562160912417240      0      0
0.00709861281899715      0.00719688065051277      0.00468444121932171      0      0
0.00719688065051277      0.00729650882762788      0.00436333191332100      0      0
0.00729650882762788      0.00739751618193895      0.00556341894804273      0      0
0.00739751618193895      0.00749992180573285      0.00590091876203188      0      0
0.00749992180573285      0.00760374505559565      0.00491122528820880      0      0
0.00760374505559565      0.00770900555607137      0.00463865093750802      0      0
0.00770900555607137      0.00781572320337137      0.00582889599153983      0      0
0.00781572320337137      0.00792391816913513      0.00629769267633706      0      0
0.00792391816913513      0.00803361090424307      0.00542043897422366      0      0
0.00803361090424307      0.00814482214268214      0.00481677831126867      0      0
0.00814482214268214      0.00825757290546495      0.00582406233935748      0      0
0.00825757290546495      0.00837188450460311      0.00669413394929089      0      0
0.00837188450460311      0.0084877785471356      0.00623585946613473      0      0
0.0084877785471356      0.00860527693921294      0.00522454802400413      0      0
0.00860527693921294      0.00872440189023784      0.00551882549142323      0      0
0.00872440189023784      0.0088451759170632      0.00672703427645944      0      0
0.0088451759170632      0.00896762184824822      0.00710561227669090      0      0
0.00896762184824822      0.00909176282837339      0.00629493675317863      0      0
0.00909176282837339      0.00921762232241531      0.00548581611750831      0      0
0.00921762232241531      0.009345224120182      0.00611017857107064      0      0
0.009345224120182      0.00947459234080956      0.00727887331553493      0      0
0.00947459234080956      0.00960575143732124      0.00755914591023139      0      0
0.00960575143732124      0.0097387262012494      0.00675199626878098      0      0
0.0097387262012494      0.00987354176732169      0.00590387704149395      0      0
0.00987354176732169      0.0100102236182119      0.00634853431298632      0      0
0.0100102236182119      0.0101487975893568      0.00754291388100933      0      0
0.0101487975893568      0.0102892898738392      0.00812637303417596      0      0
0.0102892898738392      0.0104317270273393      0.00763246107711638      0      0
0.0104317270273393      0.0105761359731542      0.00662674256711307      0      0
0.0105761359731542      0.0107225440072866      0.00638294115570181      0      0
0.0107225440072866      0.0108709788036044      0.00734170264648574      0      0
0.0108709788036044      0.0110214684190717      0.00841795384964313      0      0
0.0110214684190717      0.0111740412990521      0.00867655943815882      0      0
0.0111740412990521      0.0113287262826851      0.00799776606762055      0      0
0.0113287262826851      0.0114855526083377      0.00703989469001723      0      0
0.0114855526083377      0.0116445499191305      0.00689784348733075      0      0
0.0116445499191305      0.0118057482685412      0.00784101974725317      0      0
0.0118057482685412      0.0119691781260852      0.00894052659484472      0      0
0.0119691781260852      0.0121348703830748      0.00936424927744706      0      0
0.0121348703830748      0.0123028563584581      0.00890113091522850      0      0
0.0123028563584581      0.0124731678047393      0.00794462850618534      0      0
0.0124731678047393      0.0126458369139802      0.00736276740031483      0      0
0.0126458369139802      0.0128208963238851      0.00782512828848873      0      0
0.0128208963238851      0.0129983791239701      0.00894815093088969      0      0
0.0129983791239701      0.0131783188618175      0.00987548381746632      0      0
0.0131783188618175      0.0133607495494169      0.0100859240197803      0      0
0.0133607495494169      0.0135457056695945      0.00953074036541563      0      0
0.0135457056695945      0.0137332221825303      0.00859822409024946      0      0
0.0137332221825303      0.0139233345323668      0.00800871512145878      0      0
0.0139233345323668      0.0141160786539086      0.00833589453111164      0      0
0.0141160786539086      0.0143114909794141      0.00936883963767763      0      0
0.0143114909794141      0.0145096084454827      0.0104156394569202      0      0
0.0145096084454827      0.0147104685000363      0.0109462118095103      0      0
0.0147104685000363      0.0149141091093971      0.0107716665976673      0      0
0.0149141091093971      0.0151205687654648      0.0100289847925614      0      0
0.0151205687654648      0.0153298864929916      0.00914826962015323      0      0
0.0153298864929916      0.0155421018569589      0.00872811424391046      0      0
0.0155421018569589      0.015757254970056      0.00913442054392810      0      0
0.015757254970056      0.0159753865002618      0.0101377228494416      0      0
0.0159753865002618      0.0161965376785319      0.0111906299843905      0      0
0.0161965376785319      0.0164207503065923      0.0118527955380533      0      0
0.0164207503065923      0.0166480667648403      0.0119202423518230      0      0
0.0166480667648403      0.0168785300203555      0.0114190838708185      0      0
0.0168785300203555      0.0171121836350213      0.0105855909912769      0      0
0.0171121836350213      0.0173490717737588      0.00983031325987712      0      0
0.0173490717737588      0.017589239212875      0.00960007019390471      0      0
0.017589239212875      0.0178327313485262      0.0100837926666327      0      0
0.0178327313485262      0.0180795942052988      0.0110557338780649      0      0
0.0180795942052988      0.0183298744449088      0.0120977835246389      0      0
0.0183298744449088      0.0185836193750216      0.0128604414569887      0      0
0.0185836193750216      0.0188408769581945      0.0131495971208261      0      0
0.0188408769581945      0.0191016958209418      0.0129265277875636      0      0
0.0191016958209418      0.0193661252629267      0.0122943779361387      0      0
0.0193661252629267      0.0196342152662799      0.0114844265246112      0      0
0.0196342152662799      0.0199060165050465      0.0108222275134523      0      0
0.0199060165050465      0.0201815803547652      0.0106249924125062      0      0
0.0201815803547652      0.0204609589021785      0.0110256336968144      0      0
0.0204609589021785      0.0207442049550786      0.0118845826177849      0      0
0.0207442049550786      0.0210313720522889      0.0129074293368965      0      0
0.0210313720522889      0.0213225144737837      0.0138104676300215      0      0
0.0213225144737837      0.0216176872509482      0.0143980075858812      0      0
0.0216176872509482      0.0219169461769806      0.0145744663613936      0      0
0.0219169461769806      0.0222203478174381      0.0143373203442345      0      0
0.0222203478174381      0.0225279495209286      0.0137687335854228      0      0
0.0225279495209286      0.0228398094299506      0.0130272596267132      0      0
0.0228398094299506      0.0231559864918837      0.0123314037023674      0      0
0.0231559864918837      0.0234765404701303      0.0119164749772551      0      0
0.0234765404701303      0.0238015319554124      0.0119515272352101      0      0
0.0238015319554124      0.0241310223772239      0.0124557342084895      0      0
0.0241310223772239      0.0244650740154424      0.0132955994104740      0      0
0.0244650740154424      0.0248037500121009      0.0142655648352342      0      0
0.0248037500121009      0.025147114383323      0.0151700727417692      0      0
0.025147114383323      0.0254952320314234      0.0158630223137014      0      0
0.0254952320314234      0.025848168757175      0.0162563426950085      0      0
0.025848168757175      0.0262059912722472      0.0163170892465654      0      0
0.0262059912722472      0.0265687672118152      0.0160624365989192      0      0
0.0265687672118152      0.0269365651473444      0.0155551022128159      0      0
0.0269365651473444      0.0273094545995519      0.0148986413821082      0      0
0.0273094545995519      0.0276875060515468      0.0142296814442499      0      0
0.0276875060515468      0.0280707909621536      0.0137013369837266      0      0
0.0280707909621536      0.0284593817794181      0.0134518210832458      0      0
0.0284593817794181      0.0288533519543027      0.0135624274724408      0      0
0.0288533519543027      0.0292527759545692      0.0140281101896509      0      0
0.0292527759545692      0.0296577292788545      0.0147646794388195      0      0
0.0296577292788545      0.0300682884709421      0.0156460580137734      0      0
0.0300682884709421      0.0304845311342295      0.0165431665369209      0      0
0.0304845311342295      0.0309065359463971      0.0173472253365755      0      0
0.0309065359463971      0.0313343826742795      0.0179784174895450      0      0
0.0313343826742795      0.0317681521889432      0.0183867465383881      0      0
0.0317681521889432      0.0322079264809726      0.0185500501402584      0      0
0.0322079264809726      0.0326537886759678      0.0184714441001739      0      0
0.0326537886759678      0.033105823050257      0.0181769276696882      0      0
0.033105823050257      0.033564115046826      0.0177131634027856      0      0
0.033564115046826      0.0340287512914689      0.0171450055780336      0      0
0.0340287512914689      0.0344998196091616      0.0165518730320494      0      0
0.0344998196091616      0.0349774090406628      0.0160215395067214      0      0
0.0349774090406628      0.0354616098593442      0.0156398557753020      0      0
0.0354616098593442      0.0359525135882537      0.0154764029917694      0      0
0.0359525135882537      0.0364502130174152      0.0155696248118987      0      0
0.0364502130174152      0.0369548022213675      0.0159181995313794      0      0
0.0369548022213675      0.0374663765769464      0.0164837177555247      0      0
0.0374663765769464      0.0379850327813123      0.0172030106186693      0      0
0.0379850327813123      0.0385108688702281      0.0180033323594814      0      0
0.0385108688702281      0.0390439842365898      0.0188144646578322      0      0
0.0390439842365898      0.0395844796492134      0.0195758089345085      0      0
0.0395844796492134      0.0401324572718825      0.0202393896165881      0      0
0.0401324572718825      0.0406880206826587      0.0207704215125976      0      0
0.0406880206826587      0.0412512748934598      0.0211467234663661      0      0
0.0412512748934598      0.0418223263699098      0.0213577129189986      0      0
0.0418223263699098      0.0424012830514618      0.0214033268893625      0      0
0.0424012830514618      0.0429882543718015      0.0212929984634824      0      0
0.0429882543718015      0.0435833512795317      0.0210447074534962      0      0
0.0435833512795317      0.0441866862591436      0.0206840608062854      0      0
0.0441866862591436      0.0447983733522791      0.0202433068317688      0      0
0.0447983733522791      0.0454185281792862      0.0197601315879174      0      0
0.0454185281792862      0.0460472679610735      0.0192760305496647      0      0
0.0460472679610735      0.0466847115412677      0.0188340265987457      0      0
0.0466847115412677      0.0473309794086762      0.0184755813438676      0      0
0.0473309794086762      0.047986193720063      0.0182367940273711      0      0
0.047986193720063      0.0486504783232378      0.0181444022588805      0      0
0.0486504783232378      0.0493239587804657      0.0182125176058709      0      0
0.0493239587804657      0.0500067623922011      0.0184411160084340      0      0
0.0500067623922011      0.0506990182211494      0.0188168349332358      0      0
0.0506990182211494      0.0514008571166629      0.0193157980489536      0      0
0.0514008571166629      0.0521124117394733      0.0199075178739066      0      0
0.0521124117394733      0.0528338165867671      0.0205587967310047      0      0
0.0528338165867671      0.0535652080176086      0.0212368876840930      0      0
0.0535652080176086      0.0543067242787134      0.0219116534890382      0      0
0.0543067242787134      0.0550585055305805      0.0225568073498483      0      0
0.0550585055305805      0.0558206938739848      0.0231504677340918      0      0
0.0558206938739848      0.0565934333768373      0.0236752684648652      0      0
0.0565934333768373      0.0573768701014157      0.0241182131635387      0      0
0.0573768701014157      0.0581711521319738      0.0244704010561967      0      0
0.0581711521319738      0.0589764296027321      0.0247267007647531      0      0
0.0589764296027321      0.0597928547262553      0.0248854141398118      0      0
0.0597928547262553      0.0606205818222245      0.0249479506607962      0      0
0.0606205818222245      0.0614597673466051      0.0249185202179788      0      0
0.0614597673466051      0.0623105699212211      0.0248038446471255      0      0
0.0623105699212211      0.0631731503637371      0.0246128837376141      0      0
0.0631731503637371      0.0640476717180559      0.0243565680431958      0      0
0.0640476717180559      0.064934299285137      0.0240475278644184      0      0
0.064934299285137      0.065833200654241      0.0236998049789993      0      0
0.065833200654241      0.0667445457346082      0.0233285313306640      0      0
0.0667445457346082      0.0676685067875737      0.0229495577621497      0      0
0.0676685067875737      0.0686052584591283      0.0225790173699208      0      0
0.0686052584591283      0.0695549778129301      0.0222328139310706      0      0
0.0695549778129301      0.0705178443637725      0.0219260377121539      0      0
0.0705178443637725      0.071494040111516      0.0216723292237126      0      0
0.071494040111516      0.0724837495754901      0.0214832340171168      0      0
0.0724837495754901      0.07348715982937      0.0213676129142120      0      0
0.07348715982937      0.0745044605365374      0.0213311839147959      0      0
0.0745044605365374      0.0755358439859309      0.0213762666139766      0      0
0.0755358439859309      0.0765815051283916      0.0215017743451632      0      0
0.0765815051283916      0.0776416416135129      0.0217034586100668      0      0
0.0776416416135129      0.0787164538269999      0.0219743668996904      0      0
0.0787164538269999      0.0798061449285455      0.0223054425479751      0      0
0.0798061449285455      0.0809109208902321      0.0226861825370156      0      0
0.0809109208902321      0.0820309905354643      0.0231052765040510      0      0
0.0820309905354643      0.0831665655784396      0.0235511709975120      0      0
0.0831665655784396      0.0843178606641673      0.0240125282741608      0      0
0.0843178606641673      0.0854850934090396      0.0244785713105777      0      0
0.0854850934090396      0.0866684844419658      0.0249393224749461      0      0
0.0866684844419658      0.087868257446075      0.0253857519725424      0      0
0.087868257446075      0.0890846392009967      0.0258098551523072      0      0
0.0890846392009967      0.0903178596257262      0.0262046770512009      0      0
0.0903178596257262      0.0915681518220832      0.0265642999510171      0      0
0.0915681518220832      0.0928357521187732      0.0268838064947606      0      0
0.0928357521187732      0.0941209001160578      0.0271592277965419      0      0
0.0941209001160578      0.0954238387310435      0.0273874833255600      0      0
0.0954238387310435      0.0967448142435972      0.0275663172496945      0      0
0.0967448142435972      0.0980840763428988      0.0276942343557038      0      0
0.0980840763428988      0.0994418781746361      0.0277704375347395      0      0
0.0994418781746361      0.100818476388855      0.0277947680358461      0      0
0.100818476388855      0.10221413118847      0.0277676491570127      0      0
0.10221413118847      0.103629106378448      0.0276900336899895      0      0
0.103629106378448      0.105063669415674      0.0275633552051333      0      0
0.105063669415674      0.106518091459502      0.0273894831142875      0      0
0.106518091459502      0.107992647423013      0.0271706813530736      0      0
0.107992647423013      0.109487616024976      0.0269095704575582      0      0
0.109487616024976      0.111003279842531      0.0266090927589210      0      0
0.111003279842531      0.112539925364605      0.0262724803726757      0      0
0.112539925364605      0.114097843046059      0.0259032256084070      0      0
0.114097843046059      0.115677327362591      0.0255050533662721      0      0
0.115677327362591      0.117278676866402      0.0250818950137950      0      0
0.117278676866402      0.118902194242619      0.0246378631486180      0      0
0.118902194242619      0.120548186366517      0.0241772265498065      0      0
0.120548186366517      0.122216964361519      0.0237043845049102      0      0
0.122216964361519      0.123908843658004      0.0232238395792006      0      0
0.123908843658004      0.125624144052934      0.0227401677799265      0      0
0.125624144052934      0.127363189770296      0.0222579849818936      0      0
0.127363189770296      0.12912630952239      0.0217819084496223      0      0
0.12912630952239      0.130913836571959      0.0213165123530540      0      0
0.130913836571959      0.132726108795187      0.0208662763724884      0      0
0.132726108795187      0.134563468745557      0.0204355268699214      0      0
0.134563468745557      0.136426263718606      0.0200283707054924      0      0
0.136426263718606      0.138314845817565      0.0196486226130886      0      0
0.138314845817565      0.140229572019921      0.0192997280902219      0      0
0.140229572019921      0.142170804244882      0.0189846849170831      0      0
0.142170804244882      0.144138909421796      0.0187059675441287      0      0
0.144138909421796      0.146134259559502      0.0184654594653917      0      0
0.146134259559502      0.148157231816648      0.0182643990920687      0      0
0.148157231816648      0.150208208572982      0.0181033443593287      0      0
0.150208208572982      0.152287577501628      0.0179821602436938      0      0
0.152287577501628      0.154395731642364      0.0179000316012027      0      0
0.154395731642364      0.156533069475914      0.0178555014914223      0      0
0.156533069475914      0.158699994999266      0.0178465327923947      0      0
0.158699994999266      0.16089691780204      0.0178705888407152      0      0
0.16089691780204      0.163124253143903      0.0179247273875712      0      0
0.163124253143903      0.165382422033063      0.0180057015342989      0      0
0.165382422033063      0.16767185130585      0.0181100615053722      0      0
0.16767185130585      0.16999297370739      0.0182342519793372      0      0
0.16999297370739      0.172346227973408      0.0183747009809124      0      0
0.172346227973408      0.174732058913154      0.0185278977729286      0      0
0.174732058913154      0.177150917493482      0.0186904585492961      0      0
0.177150917493482      0.179603260924088      0.0188591798687842      0      0
0.179603260924088      0.182089552743936      0.0190310806128972      0      0
0.182089552743936      0.184610262908873      0.0192034337939280      0      0
0.184610262908873      0.187165867880458      0.0193737898187525      0      0
0.187165867880458      0.189756850716024      0.0195399928881566      0      0
0.189756850716024      0.192383701159985      0.0197001921421194      0      0
0.192383701159985      0.195046915736409      0.0198528490030772      0      0
0.195046915736409      0.197746997842864      0.0199967419643991      0      0
0.197746997842864      0.200484457845576      0.0201309698498643      0      0
0.200484457845576      0.203259813175894      0.0202549543500919      0      0
0.203259813175894      0.206073588428097      0.0203684424327666      0      0
0.206073588428097      0.208926315458549      0.0204715090276004      0      0
0.208926315458549      0.211818533486235      0.0205645602023608      0      0
0.211818533486235      0.214750789194674      0.0206483368685132      0      0
0.214750789194674      0.217723636835266      0.0207239188785492      0      0
0.217723636835266      0.220737638332042      0.0207927291966378      0      0
0.220737638332042      0.22379336338789      0.0208565376360321      0      0
0.22379336338789      0.226891389592229      0.0209174634596895      0      0
0.226891389592229      0.230032302530194      0.0209779759380480      0      0
0.230032302530194      0.233216695893316      0.0210408917589510      0      0
0.233216695893316      0.236445171591743      0.0211093680058693      0      0
0.236445171591743      0.239718339868012      0.0211868892869309      0      0
0.239718339868012      0.243036819412397      0.0212772475426139      0      0
0.243036819412397      0.246401237479853      0.0213845131248245      0      0
0.246401237479853      0.249812230008578      0.0215129959671161      0      0
0.249812230008578      0.253270441740218      0.0216671960914763      0      0
0.253270441740218      0.256776526341734      0.0218517433401466      0      0
0.256776526341734      0.260331146528961      0.0220713270688936      0      0
0.260331146528961      0.263934974191869      0.0223306175356075      0      0
0.263934974191869      0.267588690521566      0.0226341817613040      0      0
0.267588690521566      0.271292986139054      0.0229863975838797      0      0
0.271292986139054      0.275048561225772      0.0233913703019297      0      0
0.275048561225772      0.27885612565594      0.0238528565640099      0      0
0.27885612565594      0.282716399130741      0.0243741998993313      0      0
0.282716399130741      0.286630111314356      0.0249582814977791      0      0
0.286630111314356      0.290598001971889      0.0256074886199715      0      0
0.290598001971889      0.294620821109189      0.0263237015285036      0      0
0.294620821109189      0.298699329114623      0.0271082983043693      0      0
0.298699329114623      0.302834296902796      0.0279621755687830      0      0
0.302834296902796      0.307026506060274      0.0288857821390922      0      0
0.307026506060274      0.311276748993318      0.0298791620950992      0      0
0.311276748993318      0.315585829077662      0.0309420036187088      0      0
0.315585829077662      0.319954560810364      0.0320736902249636      0      0
0.319954560810364      0.324383769963767      0.0332733515147618      0      0
0.324383769963767      0.32887429374158      0.0345399112273136      0      0
0.32887429374158      0.33342698093713      0.0358721310460792      0      0
0.33342698093713      0.338042692093795      0.0372686492357602      0      0
0.338042692093795      0.342722299667666      0.0387280137115665      0      0
0.342722299667666      0.347466688192458      0.0402487095452521      0      0
0.347466688192458      0.352276754446699      0.0418291811961072      0      0
0.352276754446699      0.357153407623246      0.0434678499331203      0      0
0.357153407623246      0.362097569501131      0.0451631270071188      0      0
0.362097569501131      0.367110174619799      0.0469134231603792      0      0
0.367110174619799      0.372192170455755      0.0487171550457209      0      0
0.372192170455755      0.37734451760165      0.0505727490838669      0      0
0.37734451760165      0.382568189947856      0.0524786432295327      0      0
0.382568189947856      0.387864174866547      0.0544332870523842      0      0
0.387864174866547      0.393233473398329      0.0564351404748087      0      0
0.393233473398329      0.398677100441459      0.0584826714481190      0      0
0.398677100441459      0.40419608494368      0.0605743527944097      0      0
0.40419608494368      0.409791470096709      0.0627086583936349      0      0
0.409791470096709      0.41546431353342      0.0648840588546470      0      0
0.41546431353342      0.421215687527758      0.0670990167745096      0      0
0.421215687527758      0.427046679197417      0.0693519816617139      0      0
0.427046679197417      0.43295839070933      0.0716413845752152      0      0
0.43295839070933      0.438951939487993      0.0739656325116807      0      0
0.438951939487993      0.445028458426682      0.0763231025572552      0      0
0.445028458426682      0.451189096101594      0.0787121358068282      0      0
0.451189096101594      0.457435016988945      0.0811310310426271      0      0
0.457435016988945      0.463767401685081      0.0835780381544371      0      0
0.463767401685081      0.470187447129631      0.0860513512754085      0      0
0.470187447129631      0.476696366831751      0.0885491015998714      0      0
0.476696366831751      0.483295391099501      0.0910693498424839      0      0
0.483295391099501      0.489985767272398      0.0936100782911045      0      0
0.489985767272398      0.496768759957182      0.0961691823987270      0      0
0.496768759957182      0.503645651266856      0.0987444618523888      0      0
0.503645651266856      0.510617741063022      0.101333611048925      0      0
0.510617741063022      0.517686347201588      0.103934208898535      0      0
0.517686347201588      0.524852805781861      0.106543707867109      0      0
0.524852805781861      0.532118471399099      0.109159422156827      0      0
0.532118471399099      0.539484717400551      0.111778514911396      0      0
0.539484717400551      0.546952936145049      0.114397984317075      0      0
0.546952936145049      0.554524539266187      0.117014648452884      0      0
0.554524539266187      0.56220095793915      0.119625128722683      0      0
0.56220095793915      0.569983643151229      0.122225831677408      0      0
0.569983643151229      0.577874065976087      0.124812929007108      0      0
0.577874065976087      0.585873717851818      0.127382335448415      0      0
0.585873717851818      0.59398411086286      0.129929684312832      0      0
0.59398411086286      0.602206778025804      0.132450300293173      0      0
0.602206778025804      0.610543273579166      0.134939169148061      0      0
0.610543273579166      0.618995173277162      0.137390903795371      0      0
0.618995173277162      0.62756407468756      0.139799706262230      0      0
0.62756407468756      0.636251597493652      0.142159324838224      0      0
0.636251597493652      0.645059383800396      0.144463005655399      0      0
0.645059383800396      0.653989098444817      0.146703437767915      0      0
0.653989098444817      0.663042429310678      0.148872690618371      0      0
0.663042429310678      0.672221087647534      0.150962142547488      0      0
0.672221087647534      0.681526808394186      0.152962398716242      0      0
0.681526808394186      0.690961350506615      0.154863196448033      0      0
0.690961350506615      0.70052649729046      0.156653295540579      0      0
0.70052649729046      0.710224056738094      0.158320350512453      0      0
0.710224056738094      0.720055861870372      0.159850760995741      0      0
0.720055861870372      0.730023771083106      0.161229495506481      0      0
0.730023771083106      0.740129668498331      0.162439882536959      0      0
0.740129668498331      0.750375464320448      0.163463361203243      0      0
0.750375464320448      0.76076309519728      0.164279181380740      0      0
0.76076309519728      0.771294524586143      0.164864040125814      0      0
0.771294524586143      0.781971743124969      0.165191636848046      0      0
0.781971743124969      0.792796769008581      0.165232123611854      0      0
0.792796769008581      0.803771648370161      0.164951418248674      0      0
0.803771648370161      0.814898455668016      0.164310335288315      0      0
0.814898455668016      0.826179294077686      0.163263470851160      0      0
0.826179294077686      0.837616295889483      0.161757748866070      0      0
0.837616295889483      0.849211622911536      0.159730490871001      0      0
0.849211622911536      0.860967466878409      0.157106798710530      0      0
0.860967466878409      0.872886049865385      0.153795917190469      0      0
0.872886049865385      0.884969624708479      0.149686030133479      0      0
0.884969624708479      0.897220475430265      0.144636551233256      0      0
0.897220475430265      0.909640917671599      0.138466207942615      0      0
0.909640917671599      0.922233299129318      0.130933620000070      0      0
0.922233299129318      0.935      0.121703416894202      0      0
# END HISTO1D SudakovqqbarExpOutputsN2LLNor12
# BEGIN HISTO1D SudakovqqbarExpOutputsN2LLNor21
PlotOrder=3
LineColor=green
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\widetilde{\mathbf{V}}^{-1}_{h,\mathrm{exp}}\mathbf{V}_{h}\Right]_{(2,1)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.0000000103766063945966      0      0
0.00000101384324431002      0.00000102787812403307      0.0000000122023738520288      0      0
0.00000102787812403307      0.00000104210729202498      0.0000000116351014358103      0      0
0.00000104210729202498      0.00000105653343786574      0.0000000143857073272311      0      0
0.00000105653343786574      0.00000107115928836782      0.0000000109223424482388      0      0
0.00000107115928836782      0.00000108598760809164      0.0000000171708112158965      0      0
0.00000108598760809164      0.00000110102119986811      0.0000000141675727197313      0      0
0.00000110102119986811      0.00000111626290532839      0.0000000180221282178120      0      0
0.00000111626290532839      0.00000113171560544106      0.0000000184925764226475      0      0
0.00000113171560544106      0.00000114738222105665      0.0000000153979856042764      0      0
0.00000114738222105665      0.00000116326571345971      0.0000000195890058815324      0      0
0.00000116326571345971      0.0000011793690849286      0.0000000130711725422296      0      0
0.0000011793690849286      0.00000119569537930295      0.0000000206161567388247      0      0
0.00000119569537930295      0.000001212247682559      0.0000000211335047573504      0      0
0.000001212247682559      0.00000122902912339292      0.0000000145612950056553      0      0
0.00000122902912339292      0.00000124604287381218      0.0000000210095407982290      0      0
0.00000124604287381218      0.00000126329214973512      0.0000000229120331430032      0      0
0.00000126329214973512      0.00000128078021159884      0.0000000176707009911410      0      0
0.00000128078021159884      0.00000129851036497544      0.0000000156184657854128      0      0
0.00000129851036497544      0.00000131648596119688      0.0000000214867079254622      0      0
0.00000131648596119688      0.00000133471039798844      0.0000000175806125109471      0      0
0.00000133471039798844      0.00000135318712011092      0.0000000192572127212452      0      0
0.00000135318712011092      0.00000137191962001179      0.0000000240900209777564      0      0
0.00000137191962001179      0.00000139091143848532      0.0000000267207942470777      0      0
0.00000139091143848532      0.00000141016616534188      0.0000000259752095938325      0      0
0.00000141016616534188      0.00000142968744008643      0.0000000257855849783606      0      0
0.00000142968744008643      0.00000144947895260651      0.0000000192865361704295      0      0
0.00000144947895260651      0.00000146954444386967      0.0000000306112985609781      0      0
0.00000146954444386967      0.00000148988770663059      0.0000000293370998665741      0      0
0.00000148988770663059      0.00000151051258614798      0.0000000233843539315784      0      0
0.00000151051258614798      0.00000153142298091138      0.0000000283557086734461      0      0
0.00000153142298091138      0.00000155262284337812      0.0000000275104710206496      0      0
0.00000155262284337812      0.00000157411618072032      0.0000000328451932359540      0      0
0.00000157411618072032      0.00000159590705558239      0.0000000245119739571767      0      0
0.00000159590705558239      0.0000016179995868489      0.0000000342352665006727      0      0
0.0000016179995868489      0.00000164039795042316      0.0000000367540361976853      0      0
0.00000164039795042316      0.00000166310638001652      0.0000000269557843005871      0      0
0.00000166310638001652      0.00000168612916794864      0.0000000265340302313927      0      0
0.00000168612916794864      0.00000170947066595881      0.0000000369147925814721      0      0
0.00000170947066595881      0.00000173313528602849      0.0000000328674539663719      0      0
0.00000173313528602849      0.00000175712750121529      0.0000000349198172955810      0      0
0.00000175712750121529      0.00000178145184649847      0.0000000415544843890895      0      0
0.00000178145184649847      0.00000180611291963609      0.0000000294113927787365      0      0
0.00000180611291963609      0.00000183111538203409      0.0000000307891902047650      0      0
0.00000183111538203409      0.00000185646395962742      0.0000000310631492666730      0      0
0.00000185646395962742      0.00000188216344377329      0.0000000319018684592760      0      0
0.00000188216344377329      0.00000190821869215684      0.0000000421353198288413      0      0
0.00000190821869215684      0.00000193463462970931      0.0000000339696889264151      0      0
0.00000193463462970931      0.000001961416249539      0.0000000480074493123461      0      0
0.000001961416249539      0.00000198856861387501      0.0000000546876579363113      0      0
0.00000198856861387501      0.00000201609685502412      0.0000000529937751652347      0      0
0.00000201609685502412      0.00000204400617634088      0.0000000372781751605307      0      0
0.00000204400617634088      0.00000207230185321116      0.0000000537931021698662      0      0
0.00000207230185321116      0.00000210098923404927      0.0000000415407057990869      0      0
0.00000210098923404927      0.00000213007374130893      0.0000000476957950412138      0      0
0.00000213007374130893      0.00000215956087250823      0.0000000624007098170958      0      0
0.00000215956087250823      0.00000218945620126872      0.0000000641386383430326      0      0
0.00000218945620126872      0.00000221976537836897      0.0000000657579897994047      0      0
0.00000221976537836897      0.00000225049413281266      0.0000000582665199557415      0      0
0.00000225049413281266      0.00000228164827291145      0.0000000686448075497254      0      0
0.00000228164827291145      0.0000023132336873829      0.0000000532869615308267      0      0
0.0000023132336873829      0.0000023452563464635      0.0000000751190969989968      0      0
0.0000023452563464635      0.00000237772230303722      0.0000000579338681489460      0      0
0.00000237772230303722      0.00000241063769377955      0.0000000699449177637606      0      0
0.00000241063769377955      0.00000244400874031748      0.0000000526290855589600      0      0
0.00000244400874031748      0.00000247784175040552      0.0000000635440623049987      0      0
0.00000247784175040552      0.00000251214311911795      0.0000000589717028743176      0      0
0.00000251214311911795      0.00000254691933005764      0.0000000808459959246052      0      0
0.00000254691933005764      0.00000258217695658154      0.0000000874467399556081      0      0
0.00000258217695658154      0.0000026179226630432      0.0000000659345758555360      0      0
0.0000026179226630432      0.00000265416320605244      0.0000000813424914716536      0      0
0.00000265416320605244      0.00000269090543575249      0.0000000662697123372375      0      0
0.00000269090543575249      0.00000272815629711478      0.0000000656730998223883      0      0
0.00000272815629711478      0.00000276592283125165      0.000000102884696055361      0      0
0.00000276592283125165      0.00000280421217674733      0.0000000905065754128208      0      0
0.00000280421217674733      0.00000284303157100718      0.0000000931066937247201      0      0
0.00000284303157100718      0.00000288238835162573      0.000000105410407549439      0      0
0.00000288238835162573      0.00000292228995777364      0.000000112582339084116      0      0
0.00000292228995777364      0.00000296274393160382      0.000000108927496793289      0      0
0.00000296274393160382      0.00000300375791967704      0.0000000781128748632850      0      0
0.00000300375791967704      0.00000304533967440728      0.000000100148132482926      0      0
0.00000304533967440728      0.0000030874970555271      0.0000000830937520666478      0      0
0.0000030874970555271      0.00000313023803157323      0.0000000864885899959239      0      0
0.00000313023803157323      0.00000317357068139281      0.000000132155222859866      0      0
0.00000317357068139281      0.00000321750319567045      0.0000000904485338239865      0      0
0.00000321750319567045      0.00000326204387847638      0.000000141148526809011      0      0
0.00000326204387847638      0.00000330720114883614      0.0000000940234280166106      0      0
0.00000330720114883614      0.00000335298354232185      0.000000127414845078896      0      0
0.00000335298354232185      0.00000339939971266569      0.000000131343671778712      0      0
0.00000339939971266569      0.00000344645843339553      0.000000110928075735309      0      0
0.00000344645843339553      0.00000349416859949336      0.000000103982028255992      0      0
0.00000349416859949336      0.00000354253922907654      0.000000165226441692584      0      0
0.00000354253922907654      0.00000359157946510248      0.000000152006888777746      0      0
0.00000359157946510248      0.00000364129857709674      0.000000157007563365804      0      0
0.00000364129857709674      0.00000369170596290522      0.000000175040782314784      0      0
0.00000369170596290522      0.00000374281115047047      0.000000183236947849039      0      0
0.00000374281115047047      0.0000037946237996327      0.000000187541090568805      0      0
0.0000037946237996327      0.00000384715370395563      0.000000184256261996980      0      0
0.00000384715370395563      0.00000390041079257769      0.000000133574177394654      0      0
0.00000390041079257769      0.00000395440513208878      0.000000139752076280636      0      0
0.00000395440513208878      0.00000400914692843308      0.000000161114726760524      0      0
0.00000400914692843308      0.00000406464652883815      0.000000138984997877989      0      0
0.00000406464652883815      0.00000412091442377072      0.000000220494972407352      0      0
0.00000412091442377072      0.00000417796124891967      0.000000203316336575814      0      0
0.00000417796124891967      0.00000423579778720626      0.000000205882273962407      0      0
0.00000423579778720626      0.0000042944349708224      0.000000229470985684102      0      0
0.0000042944349708224      0.00000435388388329698      0.000000244876186458562      0      0
0.00000435388388329698      0.00000441415576159092      0.000000249972453831683      0      0
0.00000441415576159092      0.0000044752619982211      0.000000256292001116388      0      0
0.0000044752619982211      0.00000453721414341383      0.000000190001673736250      0      0
0.00000453721414341383      0.00000460002390728798      0.000000271758099282886      0      0
0.00000460002390728798      0.0000046637031620685      0.000000278918829442472      0      0
0.0000046637031620685      0.00000472826394433043      0.000000189946685301119      0      0
0.00000472826394433043      0.00000479371845727405      0.000000197313680788252      0      0
0.00000479371845727405      0.00000486007907303155      0.000000301774162109951      0      0
0.00000486007907303155      0.00000492735833500554      0.000000247150001920712      0      0
0.00000492735833500554      0.00000499556896024003      0.000000244295635063371      0      0
0.00000499556896024003      0.00000506472384182418      0.000000301474211212486      0      0
0.00000506472384182418      0.00000513483605132934      0.000000328473492147015      0      0
0.00000513483605132934      0.00000520591884127979      0.000000244450439226633      0      0
0.00000520591884127979      0.00000527798564765776      0.000000251143011926467      0      0
0.00000527798564765776      0.00000535105009244307      0.000000316929271309979      0      0
0.00000535105009244307      0.00000542512598618791      0.000000319191085430929      0      0
0.00000542512598618791      0.00000550022733062734      0.000000246992039550503      0      0
0.00000550022733062734      0.00000557636832132587      0.000000390966321355742      0      0
0.00000557636832132587      0.00000565356335036064      0.000000399756690127571      0      0
0.00000565356335036064      0.00000573182700904185      0.000000329959287531809      0      0
0.00000573182700904185      0.00000581117409067079      0.000000407508924003450      0      0
0.00000581117409067079      0.000005891619593336      0.000000281114288639741      0      0
0.000005891619593336      0.00000597317872274825      0.000000288665146347948      0      0
0.00000597317872274825      0.00000605586689511467      0.000000427841946294529      0      0
0.00000605586689511467      0.0000061396997400527      0.000000309769732719825      0      0
0.0000061396997400527      0.00000622469310354442      0.000000400121750125680      0      0
0.00000622469310354442      0.00000631086305093168      0.000000427387236813353      0      0
0.00000631086305093168      0.0000063982258699528      0.000000401893739742633      0      0
0.0000063982258699528      0.00000648679807382125      0.000000357722827608514      0      0
0.00000648679807382125      0.00000657659640434692      0.000000346544754254371      0      0
0.00000657659640434692      0.00000666763783510069      0.000000356627692408544      0      0
0.00000666763783510069      0.00000675993957462272      0.000000380489881391709      0      0
0.00000675993957462272      0.0000068535190696752      0.000000546742970989601      0      0
0.0000068535190696752      0.00000694839400854009      0.000000432605175113252      0      0
0.00000694839400854009      0.00000704458232436258      0.000000579298459044670      0      0
0.00000704458232436258      0.00000714210219854078      0.000000528468038018270      0      0
0.00000714210219854078      0.00000724097206416231      0.000000536814040521595      0      0
0.00000724097206416231      0.00000734121060948854      0.000000493766728974725      0      0
0.00000734121060948854      0.000007442836781487      0.000000671615958412615      0      0
0.000007442836781487      0.00000754586978941272      0.000000696939362805924      0      0
0.00000754586978941272      0.00000765032910843916      0.000000462252272679500      0      0
0.00000765032910843916      0.00000775623448333934      0.000000509852724451858      0      0
0.00000775623448333934      0.00000786360593221801      0.000000520709794232802      0      0
0.00000786360593221801      0.00000797246375029542      0.000000749758614790086      0      0
0.00000797246375029542      0.00000808282851374354      0.000000744211255462840      0      0
0.00000808282851374354      0.00000819472108357529      0.000000721163199317409      0      0
0.00000819472108357529      0.00000830816260958769      0.000000807317876603460      0      0
0.00000830816260958769      0.00000842317453435958      0.000000836070831404911      0      0
0.00000842317453435958      0.00000853977859730466      0.000000624376071419813      0      0
0.00000853977859730466      0.00000865799683878063      0.000000692502922819717      0      0
0.00000865799683878063      0.00000877785160425524      0.000000926778467653429      0      0
0.00000877785160425524      0.00000889936554853005      0.000000842319041647462      0      0
0.00000889936554853005      0.00000902256164002253      0.000000714569788501153      0      0
0.00000902256164002253      0.00000914746316510757      0.000000725735076679464      0      0
0.00000914746316510757      0.00000927409373251906      0.000000926891181981898      0      0
0.00000927409373251906      0.00000940247727781235      0.000000961154946752441      0      0
0.00000940247727781235      0.00000953263806788851      0.000000983389529718960      0      0
0.00000953263806788851      0.00000966460070558129      0.000000912316117115544      0      0
0.00000966460070558129      0.00000979839013430744      0.00000114089322806449      0      0
0.00000979839013430744      0.00000993403164278155      0.000000784820214926846      0      0
0.00000993403164278155      0.000010071550869796      0.000000805692627039505      0      0
0.000010071550869796      0.0000102109738090674      0.00000123636787174788      0      0
0.0000102109738090674      0.0000103523268141496      0.00000123877651661809      0      0
0.0000103523268141496      0.000010495636603415      0.00000100664155146584      0      0
0.000010495636603415      0.0000106409302651053      0.00000112098330398821      0      0
0.0000106409302651053      0.000010788235262451      0.00000117507401965869      0      0
0.000010788235262451      0.0000109375794388631      0.00000134974131138628      0      0
0.0000109375794388631      0.0000110889910231955      0.00000102949019904416      0      0
0.0000110889910231955      0.0000112424986350812      0.00000147310997244980      0      0
0.0000112424986350812      0.0000113981312903417      0.00000140472230628732      0      0
0.0000113981312903417      0.0000115559184064716      0.00000156037905013205      0      0
0.0000115559184064716      0.000011715889808199      0.00000114922623484781      0      0
0.000011715889808199      0.0000118780757331232      0.00000163722147364133      0      0
0.0000118780757331232      0.0000120425068374297      0.00000137972397592075      0      0
0.0000120425068374297      0.0000122092142016854      0.00000125882397519303      0      0
0.0000122092142016854      0.0000123782293367127      0.00000135389273417660      0      0
0.0000123782293367127      0.0000125495841895462      0.00000162974957563577      0      0
0.0000125495841895462      0.0000127233111494713      0.00000187111931892321      0      0
0.0000127233111494713      0.0000128994430541458      0.00000172499097389984      0      0
0.0000128994430541458      0.0000130780131958075      0.00000133455568444215      0      0
0.0000130780131958075      0.0000132590553275668      0.00000140751655378488      0      0
0.0000132590553275668      0.0000134426036697863      0.00000175997866106099      0      0
0.0000134426036697863      0.00001362869291655      0.00000195220516509497      0      0
0.00001362869291655      0.00001381735824222      0.00000193151659730453      0      0
0.00001381735824222      0.0000140086353080861      0.00000159267443742701      0      0
0.0000140086353080861      0.0000142025602691059      0.00000179057241167119      0      0
0.0000142025602691059      0.0000143991697807389      0.00000213658542324677      0      0
0.0000143991697807389      0.0000145985010058751      0.00000234501120055582      0      0
0.0000145985010058751      0.0000148005916218595      0.00000227625407590596      0      0
0.0000148005916218595      0.0000150054798276138      0.00000255402024122450      0      0
0.0000150054798276138      0.0000152132043508565      0.00000170430882033017      0      0
0.0000152132043508565      0.0000154238044554237      0.00000232307616932386      0      0
0.0000154238044554237      0.0000156373199486901      0.00000212457928506794      0      0
0.0000156373199486901      0.0000158537911890937      0.00000237500733346431      0      0
0.0000158537911890937      0.0000160732590937644      0.00000190633018187137      0      0
0.0000160732590937644      0.0000162957651462576      0.00000248266328868489      0      0
0.0000162957651462576      0.000016521351404396      0.00000224760014453887      0      0
0.000016521351404396      0.0000167500605082187      0.00000218389043459902      0      0
0.0000167500605082187      0.0000169819356880416      0.00000310746736537047      0      0
0.0000169819356880416      0.0000172170207726282      0.00000313438533625628      0      0
0.0000172170207726282      0.0000174553601974744      0.00000252807735746209      0      0
0.0000174553601974744      0.0000176969990132074      0.00000261986847677290      0      0
0.0000176969990132074      0.0000179419828941014      0.00000338312405847465      0      0
0.0000179419828941014      0.0000181903581467107      0.00000364044293210414      0      0
0.0000181903581467107      0.0000184421717186223      0.00000265847068274469      0      0
0.0000184421717186223      0.0000186974712073306      0.00000372796167862051      0      0
0.0000186974712073306      0.0000189563048692332      0.00000344192616499879      0      0
0.0000189563048692332      0.0000192187216287532      0.00000320104008754601      0      0
0.0000192187216287532      0.0000194847710875863      0.00000270130334003114      0      0
0.0000194847710875863      0.0000197545035340766      0.00000325088478111421      0      0
0.0000197545035340766      0.000020027969952722      0.00000415686347913777      0      0
0.000020027969952722      0.0000203052220338112      0.00000433455992592251      0      0
0.0000203052220338112      0.0000205863121831945      0.00000450810926023181      0      0
0.0000205863121831945      0.0000208712935321888      0.00000427505037714682      0      0
0.0000208712935321888      0.000021160219947621      0.00000386189754550108      0      0
0.000021160219947621      0.0000214531460420097      0.00000327485163570710      0      0
0.0000214531460420097      0.0000217501271838877      0.00000354009396894361      0      0
0.0000217501271838877      0.0000220512195082683      0.00000340204277297659      0      0
0.0000220512195082683      0.0000223564799272551      0.00000497032754822916      0      0
0.0000223564799272551      0.0000226659661408002      0.00000436100316433166      0      0
0.0000226659661408002      0.0000229797366476099      0.00000549676375045623      0      0
0.0000229797366476099      0.0000232978507562027      0.00000412957973514393      0      0
0.0000232978507562027      0.0000236203685961192      0.00000387516676852256      0      0
0.0000236203685961192      0.000023947351129288      0.00000420507541867407      0      0
0.000023947351129288      0.0000242788601615485      0.00000425546371307138      0      0
0.0000242788601615485      0.0000246149583543337      0.00000415357050709661      0      0
0.0000246149583543337      0.0000249557092365137      0.00000461584617483572      0      0
0.0000249557092365137      0.0000253011772164045      0.00000589772128741362      0      0
0.0000253011772164045      0.0000256514275939423      0.00000690739417747550      0      0
0.0000256514275939423      0.0000260065265730261      0.00000662766999175421      0      0
0.0000260065265730261      0.0000263665412740315      0.00000538545551500586      0      0
0.0000263665412740315      0.0000267315397464981      0.00000483623480479136      0      0
0.0000267315397464981      0.0000271015909819919      0.00000560337090649310      0      0
0.0000271015909819919      0.0000274767649271459      0.00000650519394713787      0      0
0.0000274767649271459      0.0000278571324968813      0.00000693269463794095      0      0
0.0000278571324968813      0.0000282427655878122      0.00000673010619676136      0      0
0.0000282427655878122      0.0000286337370918349      0.00000581898184540424      0      0
0.0000286337370918349      0.0000290301209099061      0.00000617832668657480      0      0
0.0000290301209099061      0.0000294319919660113      0.00000888099947225131      0      0
0.0000294319919660113      0.0000298394262213274      0.00000619732939663152      0      0
0.0000298394262213274      0.00003025250068858      0.00000938283784456054      0      0
0.00003025250068858      0.000030671293446601      0.00000795271871986948      0      0
0.000030671293446601      0.0000310958836550867      0.00000701130304404858      0      0
0.0000310958836550867      0.00003152635156956      0.00000780310034638371      0      0
0.00003152635156956      0.000031962778556541      0.0000102082117729006      0      0
0.000031962778556541      0.0000324052471089262      0.00000773226687920308      0      0
0.0000324052471089262      0.0000328538408615817      0.0000108989977789840      0      0
0.0000328538408615817      0.000033308644607151      0.0000103412077731486      0      0
0.000033308644607151      0.0000337697443120835      0.0000111604774370266      0      0
0.0000337697443120835      0.0000342372271328825      0.0000104114824865165      0      0
0.0000342372271328825      0.0000347111814325807      0.0000102238837090238      0      0
0.0000347111814325807      0.0000351916967974413      0.00000817305948478690      0      0
0.0000351916967974413      0.0000356788640538924      0.00000902965419398987      0      0
0.0000356788640538924      0.0000361727752856944      0.0000129508791381177      0      0
0.0000361727752856944      0.0000366735238513458      0.00000919358857170557      0      0
0.0000366735238513458      0.0000371812044017293      0.00000886019354985628      0      0
0.0000371812044017293      0.0000376959128980032      0.0000118989641077221      0      0
0.0000376959128980032      0.0000382177466297395      0.0000112231443827457      0      0
0.0000382177466297395      0.0000387468042333134      0.0000135263276182604      0      0
0.0000387468042333134      0.0000392831857105477      0.0000107366685926502      0      0
0.0000392831857105477      0.0000398269924476147      0.0000150810775427669      0      0
0.0000398269924476147      0.0000403783272342003      0.0000141957590293814      0      0
0.0000403783272342003      0.0000409372942829333      0.0000160422658928257      0      0
0.0000409372942829333      0.0000415039992490831      0.0000126577038075666      0      0
0.0000415039992490831      0.000042078549250531      0.0000129343965371792      0      0
0.000042078549250531      0.0000426610528880173      0.0000172467159061806      0      0
0.0000426610528880173      0.0000432516202656688      0.0000165649038062942      0      0
0.0000432516202656688      0.0000438503630118107      0.0000182778860161655      0      0
0.0000438503630118107      0.0000444573943000663      0.0000130055572192309      0      0
0.0000444573943000663      0.0000450728288707489      0.0000134662157800226      0      0
0.0000450728288707489      0.0000456967830525504      0.0000195247937635078      0      0
0.0000456967830525504      0.0000463293747845289      0.0000197927868646901      0      0
0.0000463293747845289      0.0000469707236384016      0.0000177818653660314      0      0
0.0000469707236384016      0.0000476209508411464      0.0000211449778593845      0      0
0.0000476209508411464      0.0000482801792979158      0.0000191305103040073      0      0
0.0000482801792979158      0.0000489485336152684      0.0000214763814733811      0      0
0.0000489485336152684      0.0000496261401247217      0.0000225785690824904      0      0
0.0000496261401247217      0.0000503131269066316      0.0000178205867721125      0      0
0.0000503131269066316      0.0000510096238144011      0.0000213109074225845      0      0
0.0000510096238144011      0.000051715762499026      0.0000165588898202437      0      0
0.000051715762499026      0.000052431676433979      0.0000162276670953973      0      0
0.000052431676433979      0.0000531575009404385      0.0000241056657403465      0      0
0.0000531575009404385      0.0000538933732128671      0.0000212431845066525      0      0
0.0000538933732128671      0.0000546394323449439      0.0000264810342558595      0      0
0.0000546394323449439      0.0000553958193558558      0.0000264995321710333      0      0
0.0000553958193558558      0.0000561626772169526      0.0000258203025378856      0      0
0.0000561626772169526      0.0000569401508787716      0.0000282781069901887      0      0
0.0000569401508787716      0.0000577283872984359      0.0000282612611246532      0      0
0.0000577283872984359      0.0000585275354674316      0.0000260450731945745      0      0
0.0000585275354674316      0.0000593377464397706      0.0000292109199143433      0      0
0.0000593377464397706      0.0000601591733605423      0.0000220995227384366      0      0
0.0000601591733605423      0.0000609919714948611      0.0000239812225658965      0      0
0.0000609919714948611      0.0000618362982572143      0.0000268393046413870      0      0
0.0000618362982572143      0.0000626923132412161      0.0000219498014353594      0      0
0.0000626923132412161      0.0000635601782497746      0.0000284074054734436      0      0
0.0000635601782497746      0.0000644400573256746      0.0000261280121558481      0      0
0.0000644400573256746      0.0000653321167825856      0.0000260811929780953      0      0
0.0000653321167825856      0.0000662365252364977      0.0000323762973835232      0      0
0.0000662365252364977      0.0000671534536375933      0.0000256463969287388      0      0
0.0000671534536375933      0.0000680830753025601      0.0000336102328932232      0      0
0.0000680830753025601      0.0000690255659473509      0.0000295053625991883      0      0
0.0000690255659473509      0.0000699811037203975      0.0000326731735469046      0      0
0.0000699811037203975      0.0000709498692362838      0.0000284984420219873      0      0
0.0000709498692362838      0.0000719320456098856      0.0000346327331724071      0      0
0.0000719320456098856      0.0000729278184909828      0.0000336473624845107      0      0
0.0000729278184909828      0.0000739373760993502      0.0000350716044351304      0      0
0.0000739373760993502      0.0000749609092603353      0.0000299921698576026      0      0
0.0000749609092603353      0.0000759986114409274      0.0000301868958657732      0      0
0.0000759986114409274      0.0000770506787863264      0.0000471968744516662      0      0
0.0000770506787863264      0.0000781173101570184      0.0000390686595634674      0      0
0.0000781173101570184      0.0000791987071663636      0.0000447606098989794      0      0
0.0000791987071663636      0.0000802950742187053      0.0000438607182837304      0      0
0.0000802950742187053      0.000081406618548006      0.0000516544042072189      0      0
0.000081406618548006      0.0000825335502570186      0.0000528138424772262      0      0
0.0000825335502570186      0.0000836760823569998      0.0000372346118263402      0      0
0.0000836760823569998      0.0000848344308079731      0.0000542487135091547      0      0
0.0000848344308079731      0.0000860088145595493      0.0000557554985251350      0      0
0.0000860088145595493      0.0000871994555923124      0.0000421864890954336      0      0
0.0000871994555923124      0.0000884065789597775      0.0000581653203312360      0      0
0.0000884065789597775      0.0000896304128309307      0.0000542857179246443      0      0
0.0000896304128309307      0.0000908711885333572      0.0000612950537538943      0      0
0.0000908711885333572      0.0000921291405969664      0.0000422176660632556      0      0
0.0000921291405969664      0.0000934045067983223      0.0000601200945763950      0      0
0.0000934045067983223      0.0000946975282055884      0.0000610989154655909      0      0
0.0000946975282055884      0.0000960084492240934      0.0000444221455860070      0      0
0.0000960084492240934      0.0000973375176425286      0.0000680685398822965      0      0
0.0000973375176425286      0.000098684984679785      0.0000617475649416666      0      0
0.000098684984679785      0.000100051105032438      0.0000676072569421145      0      0
0.000100051105032438      0.000101436136922889      0.0000645231847578549      0      0
0.000101436136922889      0.000102840342148178      0.0000654412524630997      0      0
0.000102840342148178      0.000104263986129461      0.0000539197237335589      0      0
0.000104263986129461      0.000105707337962187      0.0000621748775582410      0      0
0.000105707337962187      0.00010717067046696      0.0000778762065054698      0      0
0.00010717067046696      0.000108654260241103      0.0000568005318786513      0      0
0.000108654260241103      0.000110158387710945      0.0000541086089052607      0      0
0.000110158387710945      0.000111683337184825      0.0000538600905582673      0      0
0.000111683337184825      0.000113229396906833      0.0000725426808839554      0      0
0.000113229396906833      0.00011479685911129      0.0000711453365652426      0      0
0.00011479685911129      0.000116386020077991      0.0000882528905570310      0      0
0.000116386020077991      0.000117997180188201      0.0000893955820924291      0      0
0.000117997180188201      0.00011963064398144      0.0000876470272541474      0      0
0.00011963064398144      0.00012128672021304      0.0000604086560409567      0      0
0.00012128672021304      0.00012296572191251      0.0000916093190057150      0      0
0.00012296572191251      0.000124667966442703      0.0000956404411189917      0      0
0.000124667966442703      0.000126393775559803      0.0000981202740677031      0      0
0.000126393775559803      0.000128143475474143      0.0000925769397402396      0      0
0.000128143475474143      0.000129917396911867      0.0000703661634331421      0      0
0.000129917396911867      0.000131715875177439      0.0000909120316072352      0      0
0.000131715875177439      0.000133539250217029      0.000105830226575775      0      0
0.000133539250217029      0.00013538786668276      0.000107293471583073      0      0
0.00013538786668276      0.000137262073997862      0.0000910172114246659      0      0
0.000137262073997862      0.000139162226422714      0.0000833470822897832      0      0
0.000139162226422714      0.00014108868312181      0.0000975710513876073      0      0
0.00014108868312181      0.000143041808231644      0.000116429012193147      0      0
0.000143041808231644      0.000145021970929542      0.000117519967063414      0      0
0.000145021970929542      0.00014702954550344      0.000118980659594480      0      0
0.00014702954550344      0.000149064911422635      0.0000878248394183289      0      0
0.000149064911422635      0.00015112845340951      0.000115858181862985      0      0
0.00015112845340951      0.000153220561512254      0.0000820389727800345      0      0
0.000153220561512254      0.000155341631178586      0.000102684376074409      0      0
0.000155341631178586      0.000157492063330508      0.000107710061449847      0      0
0.000157492063330508      0.000159672264440082      0.0000905365046901565      0      0
0.000159672264440082      0.00016188264660626      0.000109044286288058      0      0
0.00016188264660626      0.000164123627632783      0.000126230347365231      0      0
0.000164123627632783      0.00016639563110715      0.000125451193213959      0      0
0.00016639563110715      0.000168699086480686      0.0000954812461599008      0      0
0.000168699086480686      0.000171034429149716      0.0000934220366484619      0      0
0.000171034429149716      0.00017340210053786      0.0000996482890714773      0      0
0.00017340210053786      0.000175802548179476      0.000136297703950457      0      0
0.000175802548179476      0.000178236225804249      0.000137062965116168      0      0
0.000178236225804249      0.000180703593422953      0.000124225660480139      0      0
0.000180703593422953      0.000183205117414405      0.000110311236157142      0      0
0.000183205117414405      0.000185741270613619      0.000144717473459065      0      0
0.000185741270613619      0.000188312532401177      0.000154383505986484      0      0
0.000188312532401177      0.000190919388793845      0.000144706485371061      0      0
0.000190919388793845      0.000193562332536437      0.000110751237963652      0      0
0.000193562332536437      0.000196241863194957      0.000149206840437625      0      0
0.000196241863194957      0.000198958487251018      0.000141512611715722      0      0
0.000198958487251018      0.000201712718197586      0.000168363187959831      0      0
0.000201712718197586      0.000204505076636033      0.000125203904419105      0      0
0.000204505076636033      0.000207336090374545      0.000115797295038918      0      0
0.000207336090374545      0.000210206294527884      0.000117635657357125      0      0
0.000210206294527884      0.000213116231618538      0.000127024874397918      0      0
0.000213116231618538      0.000216066451679264      0.000174877770955651      0      0
0.000216066451679264      0.000219057512357059      0.000172109131443281      0      0
0.000219057512357059      0.000222089979018563      0.000145348133801192      0      0
0.000222089979018563      0.000225164424856924      0.000163409151172272      0      0
0.000225164424856924      0.000228281431000144      0.000199281421395854      0      0
0.000228281431000144      0.00023144158662092      0.000177721001818232      0      0
0.00023144158662092      0.000234645489048012      0.000164568358599968      0      0
0.000234645489048012      0.000237893743879147      0.000176488619394360      0      0
0.000237893743879147      0.000241186965095492      0.000206173187338028      0      0
0.000241186965095492      0.000244525775177701      0.000198550380472412      0      0
0.000244525775177701      0.000247910805223583      0.000139237558026708      0      0
0.000247910805223583      0.000251342695067386      0.000220370116231502      0      0
0.000251342695067386      0.000254822093400743      0.000146188287271363      0      0
0.000254822093400743      0.00025834965789528      0.000193739265005977      0      0
0.00025834965789528      0.000261926055326934      0.000229452373929709      0      0
0.000261926055326934      0.000265551961701985      0.000222255621124247      0      0
0.000265551961701985      0.00026922806238483      0.000219319123759212      0      0
0.00026922806238483      0.000272955052227537      0.000232689171905242      0      0
0.000272955052227537      0.000276733635701177      0.000238893046394555      0      0
0.000276733635701177      0.000280564527028988      0.000186575207376382      0      0
0.000280564527028988      0.000284448450321376      0.000182495664864682      0      0
0.000284448450321376      0.000288386139712781      0.000244793612623809      0      0
0.000288386139712781      0.000292378339500449      0.000176500179712895      0      0
0.000292378339500449      0.000296425804285111      0.000220863155267201      0      0
0.000296425804285111      0.000300529299113624      0.000257511992818105      0      0
0.000300529299113624      0.000304689599623573      0.000211339519259136      0      0
0.000304689599623573      0.000308907492189884      0.000178280974256406      0      0
0.000308907492189884      0.000313183774073464      0.000173192305324123      0      0
0.000313183774073464      0.000317519253571897      0.000180812489326043      0      0
0.000317519253571897      0.000321914750172228      0.000215594574758129      0      0
0.000321914750172228      0.000326371094705861      0.000272436473159052      0      0
0.000326371094705861      0.000330889129505603      0.000259625493018223      0      0
0.000330889129505603      0.000335469708564879      0.000182103964803014      0      0
0.000335469708564879      0.000340113697699154      0.000290233443111371      0      0
0.000340113697699154      0.000344821974709588      0.000185594807590152      0      0
0.000344821974709588      0.000349595429548956      0.000295134239405781      0      0
0.000349595429548956      0.000354434964489868      0.000240075515349764      0      0
0.000354434964489868      0.000359341494295315      0.000194575273387631      0      0
0.000359341494295315      0.000364315946391572      0.000256901890539506      0      0
0.000364315946391572      0.000369359261043507      0.000297952155884799      0      0
0.000369359261043507      0.000374472391532301      0.000311375156420170      0      0
0.000374472391532301      0.00037965630433564      0.000313039486516060      0      0
0.00037965630433564      0.000384911979310397      0.000298191049252135      0      0
0.000384911979310397      0.000390240409877844      0.000247970933210269      0      0
0.000390240409877844      0.000395642603211426      0.000206066262446800      0      0
0.000395642603211426      0.000401119580427133      0.000298795457242555      0      0
0.000401119580427133      0.000406672376776519      0.000315362514745901      0      0
0.000406672376776519      0.000412302041842373      0.000216802124396186      0      0
0.000412302041842373      0.000418009639737117      0.000344492313798974      0      0
0.000418009639737117      0.000423796249303941      0.000221710402318724      0      0
0.000423796249303941      0.000429662964320725      0.000327851743348884      0      0
0.000429662964320725      0.000435610893706785      0.000319706313141866      0      0
0.000435610893706785      0.000441641161732474      0.000222243736047976      0      0
0.000441641161732474      0.000447754908231697      0.000282869822165096      0      0
0.000447754908231697      0.000453953288817359      0.000351582960013271      0      0
0.000453953288817359      0.000460237475099795      0.000372311921319134      0      0
0.000460237475099795      0.000466608654908228      0.000373736770304648      0      0
0.000466608654908228      0.000473068032515292      0.000377436446641388      0      0
0.000473068032515292      0.000479616828864662      0.000384346992481271      0      0
0.000479616828864662      0.000486256281801832      0.000374276937383068      0      0
0.000486256281801832      0.000492987646308097      0.000315574786082938      0      0
0.000492987646308097      0.000499812194737762      0.000240686442679397      0      0
0.000499812194737762      0.000506731217058643      0.000328241164224358      0      0
0.000506731217058643      0.0005137460210959      0.000400333984777851      0      0
0.0005137460210959      0.000520857932779231      0.000257911570229885      0      0
0.000520857932779231      0.000528068296393506      0.000380839713641260      0      0
0.000528068296393506      0.000535378474832857      0.000316733643177499      0      0
0.000535378474832857      0.000542789849858294      0.000378407898512401      0      0
0.000542789849858294      0.000550303822358882      0.000286474145641759      0      0
0.000550303822358882      0.000557921812616533      0.000429634283187919      0      0
0.000557921812616533      0.000565645260574473      0.000295130587008462      0      0
0.000565645260574473      0.00057347562610941      0.000315533935140452      0      0
0.00057347562610941      0.000581414389307485      0.000435194642398501      0      0
0.000581414389307485      0.000589463050744029      0.000421893342815068      0      0
0.000589463050744029      0.000597623131767208      0.000340020700774197      0      0
0.000597623131767208      0.000605896174785581      0.000281189337087554      0      0
0.000605896174785581      0.000614283743559644      0.000271496848138864      0      0
0.000614283743559644      0.000622787423497414      0.000279868510408366      0      0
0.000622787423497414      0.000631408821954096      0.000281694025250369      0      0
0.000631408821954096      0.000640149568535908      0.000277627843508019      0      0
0.000640149568535908      0.000649011315408104      0.000294200304773144      0      0
0.000649011315408104      0.000657995737607266      0.000363458814778639      0      0
0.000657995737607266      0.000667104533357915      0.000458731361545450      0      0
0.000667104533357915      0.00067633942439351      0.000487949337016739      0      0
0.00067633942439351      0.000685702156281888      0.000374817202346073      0      0
0.000685702156281888      0.000695194498755206      0.000306085535873163      0      0
0.000695194498755206      0.000704818246044455      0.000488461932835008      0      0
0.000704818246044455      0.000714575217218609      0.000424974864058767      0      0
0.000714575217218609      0.000724467256528451      0.000339338241115531      0      0
0.000724467256528451      0.000734496233755185      0.000519272565089825      0      0
0.000734496233755185      0.000744664044563847      0.000301026498132925      0      0
0.000744664044563847      0.000754972610861632      0.000533642177706209      0      0
0.000754972610861632      0.000765423881161163      0.000307210124097348      0      0
0.000765423881161163      0.0007760198309488      0.000530938486367319      0      0
0.0007760198309488      0.000786762463058045      0.000392630598986365      0      0
0.000786762463058045      0.00079765380804811      0.000408418732876474      0      0
0.00079765380804811      0.000808695924587738      0.000557497230726150      0      0
0.000808695924587738      0.000819890899844323      0.000384340227637323      0      0
0.000819890899844323      0.00083124084987843      0.000365377704785353      0      0
0.00083124084987843      0.000842747920043766      0.000544188846294116      0      0
0.000842747920043766      0.000854414285392693      0.000567402122227209      0      0
0.000854414285392693      0.000866242151087355      0.000457205861850359      0      0
0.000866242151087355      0.000878233752816494      0.000345762715367781      0      0
0.000878233752816494      0.000890391357218039      0.000340520766145231      0      0
0.000890391357218039      0.000902717262307538      0.000405189189803449      0      0
0.000902717262307538      0.000915213797912533      0.000467497018533283      0      0
0.000915213797912533      0.000927883326112938      0.000506337547003884      0      0
0.000927883326112938      0.000940728241687513      0.000521503119598523      0      0
0.000940728241687513      0.000953750972566528      0.000514011152647323      0      0
0.000953750972566528      0.000966953980290686      0.000481517058141795      0      0
0.000966953980290686      0.000980339760476396      0.000423283329936314      0      0
0.000980339760476396      0.000993910843287497      0.000360601285548863      0      0
0.000993910843287497      0.0010076697939135      0.000369220759962213      0      0
0.0010076697939135      0.00102161921305448      0.000494655844044058      0      0
0.00102161921305448      0.0010357617374126      0.000636071604344038      0      0
0.0010357617374126      0.00105010004019057      0.000657263439163267      0      0
0.00105010004019057      0.00106463683159689      0.000491555993557779      0      0
0.00106463683159689      0.00107937485935813      0.000374239581712486      0      0
0.00107937485935813      0.00109431690923832      0.000616063185493884      0      0
0.00109431690923832      0.00110946580556549      0.000669328666546215      0      0
0.00110946580556549      0.00112482441176555      0.000394757337396283      0      0
0.00112482441176555      0.00114039563090349      0.000587736160907524      0      0
0.00114039563090349      0.00115618240623217      0.000678302338947600      0      0
0.00115618240623217      0.00117218772174859      0.000380318589023246      0      0
0.00117218772174859      0.00118841460275796      0.000719056793842239      0      0
0.00118841460275796      0.00120486611644553      0.000481347348578500      0      0
0.00120486611644553      0.00122154537245635      0.000647531274467201      0      0
0.00122154537245635      0.00123845552348304      0.000580036122125359      0      0
0.00123845552348304      0.00125559976586171      0.000621596563067942      0      0
0.00125559976586171      0.00127298134017614      0.000586036366590581      0      0
0.00127298134017614      0.00129060353187029      0.000680765312522006      0      0
0.00129060353187029      0.00130846967186935      0.000495135107099411      0      0
0.00130846967186935      0.00132658313720929      0.000783273898698842      0      0
0.00132658313720929      0.00134494735167523      0.000411380686576628      0      0
0.00134494735167523      0.00136356578644858      0.000759451486621147      0      0
0.00136356578644858      0.00138244196076317      0.000668862903631791      0      0
0.00138244196076317      0.00140157944257044      0.000458646180616418      0      0
0.00140157944257044      0.00142098184921384      0.000817387448902901      0      0
0.00142098184921384      0.00144065284811262      0.000690520452988061      0      0
0.00144065284811262      0.00146059615745496      0.000432381140155871      0      0
0.00146059615745496      0.00148081554690089      0.000752487513353944      0      0
0.00148081554690089      0.00150131483829471      0.000857023532767056      0      0
0.00150131483829471      0.00152209790638749      0.000607734376647393      0      0
0.00152209790638749      0.00154316867956938      0.000451650786564556      0      0
0.00154316867956938      0.00156453114061223      0.000712033532284017      0      0
0.00156453114061223      0.00158618932742236      0.000899380007894820      0      0
0.00158618932742236      0.00160814733380381      0.000867453347143283      0      0
0.00160814733380381      0.00163040931023216      0.000680149668215484      0      0
0.00163040931023216      0.00165297946463904      0.000491054980813148      0      0
0.00165297946463904      0.00167586206320748      0.000488103327344969      0      0
0.00167586206320748      0.00169906143117836      0.000639831033294303      0      0
0.00169906143117836      0.00172258195366789      0.000796736804829771      0      0
0.00172258195366789      0.00174642807649655      0.000907084822926462      0      0
0.00174642807649655      0.00177060430702936      0.000969560991505012      0      0
0.00177060430702936      0.00179511521502795      0.000997587062924612      0      0
0.00179511521502795      0.00181996543351421      0.00100663082093961      0      0
0.00181996543351421      0.00184515965964614      0.00100943575157529      0      0
0.00184515965964614      0.00187070265560561      0.00101450307637046      0      0
0.00187070265560561      0.00189659924949857      0.00102589377472430      0      0
0.00189659924949857      0.00192285433626758      0.00104332118141648      0      0
0.00192285433626758      0.00194947287861711      0.00106207182747824      0      0
0.00194947287861711      0.00197645990795156      0.00107280153207703      0      0
0.00197645990795156      0.00200382052532629      0.00106172564946753      0      0
0.00200382052532629      0.00203155990241182      0.00101218817910672      0      0
0.00203155990241182      0.00205968328247135      0.000909326565202382      0      0
0.00205968328247135      0.00208819598135186      0.000751844228113619      0      0
0.00208819598135186      0.00211710338848892      0.000584046975772374      0      0
0.00211710338848892      0.00214641096792534      0.000553752150121031      0      0
0.00214641096792534      0.00217612425934403      0.000753609634551447      0      0
0.00217612425934403      0.00220624887911509      0.00101909867285216      0      0
0.00220624887911509      0.00223679052135739      0.00117743261945727      0      0
0.00223679052135739      0.00226775495901488      0.00111929141558979      0      0
0.00226775495901488      0.00229914804494778      0.000831062727330345      0      0
0.00229914804494778      0.00233097571303889      0.000568357887395016      0      0
0.00233097571303889      0.00236324397931521      0.000844863613472198      0      0
0.00236324397931521      0.00239595894308506      0.00120177367538127      0      0
0.00239595894308506      0.00242912678809096      0.00119045271189338      0      0
0.00242912678809096      0.00246275378367852      0.000776027622162541      0      0
0.00246275378367852      0.00249684628598141      0.000681353561872478      0      0
0.00249684628598141      0.00253141073912281      0.00118622106336925      0      0
0.00253141073912281      0.0025664536764335      0.00125864544953278      0      0
0.0025664536764335      0.00260198172168671      0.000751373234671832      0      0
0.00260198172168671      0.00263800159035023      0.000847747615468474      0      0
0.00263800159035023      0.00267452009085567      0.00134884891273766      0      0
0.00267452009085567      0.00271154412588544      0.00105893127885926      0      0
0.00271154412588544      0.00274908069367747      0.000683469588274538      0      0
0.00274908069367747      0.00278713688934801      0.00133508367790237      0      0
0.00278713688934801      0.00282571990623272      0.00117891858857475      0      0
0.00282571990623272      0.00286483703724639      0.000688449401583392      0      0
0.00286483703724639      0.00290449567626138      0.00139792948134829      0      0
0.00290449567626138      0.00294470331950526      0.00111839350829120      0      0
0.00294470331950526      0.0029854675669777      0.000839982336667108      0      0
0.0029854675669777      0.00302679612388701      0.00149961185043842      0      0
0.00302679612388701      0.0030686968021066      0.000844348915594787      0      0
0.0030686968021066      0.00311117752165154      0.00124272122203358      0      0
0.00311117752165154      0.0031542463121756      0.00137680923527287      0      0
0.0031542463121756      0.00319791131448903      0.000785484171764157      0      0
0.00319791131448903      0.00324218078209728      0.00158306708325217      0      0
0.00324218078209728      0.0032870630827611      0.000805050846327273      0      0
0.0032870630827611      0.00333256670007821      0.00147943885628310      0      0
0.00333256670007821      0.00337870023508683      0.00115916155239983      0      0
0.00337870023508683      0.00342547240789146      0.00124486732736440      0      0
0.00342547240789146      0.00347289205931113      0.00144255982770824      0      0
0.00347289205931113      0.00352096815255051      0.00102958862846388      0      0
0.00352096815255051      0.00356970977489406      0.00160917156907963      0      0
0.00356970977489406      0.00361912613942378      0.000904288527062959      0      0
0.00361912613942378      0.0036692265867606      0.00169898518369269      0      0
0.0036692265867606      0.00372002058682995      0.000865333025818416      0      0
0.00372002058682995      0.00377151774065175      0.00174854894857648      0      0
0.00377151774065175      0.00382372778215516      0.000887785694506234      0      0
0.00382372778215516      0.00387666058001854      0.00176904745939747      0      0
0.00387666058001854      0.00393032613953476      0.000977566165706379      0      0
0.00393032613953476      0.0039847346045024      0.00174194260938971      0      0
0.0039847346045024      0.00403989625914312      0.00116744433839971      0      0
0.00403989625914312      0.00409582153004557      0.00162332817560112      0      0
0.00409582153004557      0.00415252098813623      0.00146227922399623      0      0
0.00415252098813623      0.00421000535067748      0.00136653385688118      0      0
0.00421000535067748      0.0042682854832934      0.00179168869671921      0      0
0.0042682854832934      0.00432737240202355      0.00100877603405394      0      0
0.00432737240202355      0.00438727727540519      0.00200593759919129      0      0
0.00438727727540519      0.00444801142658443      0.000944417910164761      0      0
0.00444801142658443      0.00450958633545639      0.00191391028726408      0      0
0.00450958633545639      0.00457201364083525      0.00149161738963494      0      0
0.00457201364083525      0.00463530514265407      0.00140801025978039      0      0
0.00463530514265407      0.00469947280419532      0.00204753298968111      0      0
0.00469947280419532      0.00476452875435209      0.000943636138889231      0      0
0.00476452875435209      0.0048304852899207      0.00205277263590080      0      0
0.0048304852899207      0.00489735487792503      0.00161613792483474      0      0
0.00489735487792503      0.00496515015797302      0.00133483414155773      0      0
0.00496515015797302      0.00503388394464577      0.00223120652764958      0      0
0.00503388394464577      0.00510356922991978      0.00117441061413425      0      0
0.00510356922991978      0.00517421918562266      0.00182423157619381      0      0
0.00517421918562266      0.00524584716592283      0.00216594970094951      0      0
0.00524584716592283      0.00531846670985373      0.00102765709648323      0      0
0.00531846670985373      0.00539209154387294      0.00211345378833528      0      0
0.00539209154387294      0.00546673558445676      0.00208776191917745      0      0
0.00546673558445676      0.00554241294073067      0.00106495789617683      0      0
0.00554241294073067      0.00561913791713623      0.00225352968289898      0      0
0.00561913791713623      0.00569692501613484      0.00211692069545637      0      0
0.00569692501613484      0.00577578894094906      0.00109566351237398      0      0
0.00577578894094906      0.00585574459834172      0.00228233621505864      0      0
0.00585574459834172      0.00593680710143364      0.00228266454336260      0      0
0.00593680710143364      0.00601899177256026      0.00113032120543793      0      0
0.00601899177256026      0.00610231414616781      0.00216365710191202      0      0
0.00610231414616781      0.0061867899717497      0.00253409234886867      0      0
0.0061867899717497      0.0062724352168234      0.00138155551978579      0      0
0.0062724352168234      0.00635926606994866      0.00181457218901405      0      0
0.00635926606994866      0.00644729894378739      0.00271175028809862      0      0
0.00644729894378739      0.00653655047820597      0.00197928745456546      0      0
0.00653655047820597      0.00662703754342055      0.00130278952450766      0      0
0.00662703754342055      0.00671877724318579      0.00254492676047232      0      0
0.00671877724318579      0.00681178691802782      0.00265718701445223      0      0
0.00681178691802782      0.00690608414852187      0.00147586059866023      0      0
0.00690608414852187      0.00700168675861542      0.00182235673439147      0      0
0.00700168675861542      0.00709861281899715      0.00287483032006049      0      0
0.00709861281899715      0.00719688065051277      0.00250363354125410      0      0
0.00719688065051277      0.00729650882762788      0.00133319444161215      0      0
0.00729650882762788      0.00739751618193895      0.00214599498433170      0      0
0.00739751618193895      0.00749992180573285      0.00303491673305406      0      0
0.00749992180573285      0.00760374505559565      0.00253029133745024      0      0
0.00760374505559565      0.00770900555607137      0.00137995143755124      0      0
0.00770900555607137      0.00781572320337137      0.00218182133489587      0      0
0.00781572320337137      0.00792391816913513      0.00313902351246267      0      0
0.00792391816913513      0.00803361090424307      0.00280684696558317      0      0
0.00803361090424307      0.00814482214268214      0.00160268306731639      0      0
0.00814482214268214      0.00825757290546495      0.00190819167183513      0      0
0.00825757290546495      0.00837188450460311      0.00309036899875562      0      0
0.00837188450460311      0.0084877785471356      0.00323356239004520      0      0
0.0084877785471356      0.00860527693921294      0.00223280319756611      0      0
0.00860527693921294      0.00872440189023784      0.00149622539818493      0      0
0.00872440189023784      0.0088451759170632      0.00262381061196451      0      0
0.0088451759170632      0.00896762184824822      0.00346179870690516      0      0
0.00896762184824822      0.00909176282837339      0.00315779530904681      0      0
0.00909176282837339      0.00921762232241531      0.00199465154833812      0      0
0.00921762232241531      0.009345224120182      0.00170713468673270      0      0
0.009345224120182      0.00947459234080956      0.00292901452227107      0      0
0.00947459234080956      0.00960575143732124      0.00366084481660743      0      0
0.00960575143732124      0.0097387262012494      0.00332360637590263      0      0
0.0097387262012494      0.00987354176732169      0.00218376856047803      0      0
0.00987354176732169      0.0100102236182119      0.00169140313082854      0      0
0.0100102236182119      0.0101487975893568      0.00282745977083616      0      0
0.0101487975893568      0.0102892898738392      0.00375978817468097      0      0
0.0102892898738392      0.0104317270273393      0.00375873154253509      0      0
0.0104317270273393      0.0105761359731542      0.00285177594900236      0      0
0.0105761359731542      0.0107225440072866      0.00177899805161734      0      0
0.0107225440072866      0.0108709788036044      0.00223390336710891      0      0
0.0108709788036044      0.0110214684190717      0.00344834419184733      0      0
0.0110214684190717      0.0111740412990521      0.00409743991919773      0      0
0.0111740412990521      0.0113287262826851      0.00384710607379069      0      0
0.0113287262826851      0.0114855526083377      0.00284339808670394      0      0
0.0114855526083377      0.0116445499191305      0.00185156837991603      0      0
0.0116445499191305      0.0118057482685412      0.00235023904691367      0      0
0.0118057482685412      0.0119691781260852      0.00355782556103570      0      0
0.0119691781260852      0.0121348703830748      0.00430689700459444      0      0
0.0121348703830748      0.0123028563584581      0.00425920378972923      0      0
0.0123028563584581      0.0124731678047393      0.00345610820845355      0      0
0.0124731678047393      0.0126458369139802      0.00231672178464551      0      0
0.0126458369139802      0.0128208963238851      0.00200736485729436      0      0
0.0128208963238851      0.0129983791239701      0.00303840156777714      0      0
0.0129983791239701      0.0131783188618175      0.00413814004266330      0      0
0.0131783188618175      0.0133607495494169      0.00467769511007161      0      0
0.0133607495494169      0.0135457056695945      0.00448697781454494      0      0
0.0135457056695945      0.0137332221825303      0.00364772297697235      0      0
0.0137332221825303      0.0139233345323668      0.00252821960890705      0      0
0.0139233345323668      0.0141160786539086      0.00208378016037723      0      0
0.0141160786539086      0.0143114909794141      0.00295616481977972      0      0
0.0143114909794141      0.0145096084454827      0.00411273749945955      0      0
0.0145096084454827      0.0147104685000363      0.00488391773611587      0      0
0.0147104685000363      0.0149141091093971      0.00504164620807200      0      0
0.0149141091093971      0.0151205687654648      0.00456322016991523      0      0
0.0151205687654648      0.0153298864929916      0.00359621837796684      0      0
0.0153298864929916      0.0155421018569589      0.00253877537859055      0      0
0.0155421018569589      0.015757254970056      0.00227382714142527      0      0
0.015757254970056      0.0159753865002618      0.00316093847727132      0      0
0.0159753865002618      0.0161965376785319      0.00430561337669229      0      0
0.0161965376785319      0.0164207503065923      0.00515466943925620      0      0
0.0164207503065923      0.0166480667648403      0.00549633429311060      0      0
0.0166480667648403      0.0168785300203555      0.00527512468667918      0      0
0.0168785300203555      0.0171121836350213      0.00455121719898795      0      0
0.0171121836350213      0.0173490717737588      0.00351214138180390      0      0
0.0173490717737588      0.017589239212875      0.00257884632310900      0      0
0.017589239212875      0.0178327313485262      0.00251719574278395      0      0
0.0178327313485262      0.0180795942052988      0.00342023372680098      0      0
0.0180795942052988      0.0183298744449088      0.00454529919124846      0      0
0.0183298744449088      0.0185836193750216      0.00545266469201625      0      0
0.0185836193750216      0.0188408769581945      0.00595556884689587      0      0
0.0188408769581945      0.0191016958209418      0.00598368388439100      0      0
0.0191016958209418      0.0193661252629267      0.00554612190030400      0      0
0.0193661252629267      0.0196342152662799      0.00472538532117255      0      0
0.0196342152662799      0.0199060165050465      0.00369728514015373      0      0
0.0199060165050465      0.0201815803547652      0.00281774915513276      0      0
0.0201815803547652      0.0204609589021785      0.00268848776505965      0      0
0.0204609589021785      0.0207442049550786      0.00345251323931307      0      0
0.0207442049550786      0.0210313720522889      0.00454532728629427      0      0
0.0210313720522889      0.0213225144737837      0.00555575564878368      0      0
0.0213225144737837      0.0216176872509482      0.00629132184820821      0      0
0.0216176872509482      0.0219169461769806      0.00666074872844608      0      0
0.0219169461769806      0.0222203478174381      0.00663188232074624      0      0
0.0222203478174381      0.0225279495209286      0.00621893501145032      0      0
0.0225279495209286      0.0228398094299506      0.00548007297901192      0      0
0.0228398094299506      0.0231559864918837      0.00452585634437216      0      0
0.0231559864918837      0.0234765404701303      0.00355483558560031      0      0
0.0234765404701303      0.0238015319554124      0.00293281553865345      0      0
0.0238015319554124      0.0241310223772239      0.00308195298289079      0      0
0.0241310223772239      0.0244650740154424      0.00390440769769033      0      0
0.0244650740154424      0.0248037500121009      0.00496323766763452      0      0
0.0248037500121009      0.025147114383323      0.00597256681823669      0      0
0.025147114383323      0.0254952320314234      0.00678646374624199      0      0
0.0254952320314234      0.025848168757175      0.00732733587628074      0      0
0.025848168757175      0.0262059912722472      0.00755697818481654      0      0
0.0262059912722472      0.0265687672118152      0.00746611806831930      0      0
0.0265687672118152      0.0269365651473444      0.00707035474186224      0      0
0.0269365651473444      0.0273094545995519      0.00640928984159323      0      0
0.0273094545995519      0.0276875060515468      0.00554974491490462      0      0
0.0276875060515468      0.0280707909621536      0.00459823144303121      0      0
0.0280707909621536      0.0284593817794181      0.00373361389308962      0      0
0.0284593817794181      0.0288533519543027      0.00324738233301511      0      0
0.0288533519543027      0.0292527759545692      0.00341218231956014      0      0
0.0292527759545692      0.0296577292788545      0.00414293452513097      0      0
0.0296577292788545      0.0300682884709421      0.00513226835915596      0      0
0.0300682884709421      0.0304845311342295      0.00615314391516888      0      0
0.0304845311342295      0.0309065359463971      0.00707822967903686      0      0
0.0309065359463971      0.0313343826742795      0.00783432297878919      0      0
0.0313343826742795      0.0317681521889432      0.00837790147403803      0      0
0.0317681521889432      0.0322079264809726      0.00868485415023870      0      0
0.0322079264809726      0.0326537886759678      0.00874598081765179      0      0
0.0326537886759678      0.033105823050257      0.00856479294444695      0      0
0.033105823050257      0.033564115046826      0.00815642289185911      0      0
0.033564115046826      0.0340287512914689      0.00754744543351691      0      0
0.0340287512914689      0.0344998196091616      0.00677710028830812      0      0
0.0344998196091616      0.0349774090406628      0.00590134314513977      0      0
0.0349774090406628      0.0354616098593442      0.00500276704595449      0      0
0.0354616098593442      0.0359525135882537      0.00421018645666405      0      0
0.0359525135882537      0.0364502130174152      0.00371594632233254      0      0
0.0364502130174152      0.0369548022213675      0.00371256234621786      0      0
0.0369548022213675      0.0374663765769464      0.00421251875755009      0      0
0.0374663765769464      0.0379850327813123      0.00503886291518147      0      0
0.0379850327813123      0.0385108688702281      0.00600539451602141      0      0
0.0385108688702281      0.0390439842365898      0.00698924033104758      0      0
0.0390439842365898      0.0395844796492134      0.00791565945867693      0      0
0.0395844796492134      0.0401324572718825      0.00873745261056106      0      0
0.0401324572718825      0.0406880206826587      0.00942358444461807      0      0
0.0406880206826587      0.0412512748934598      0.00995363430171488      0      0
0.0412512748934598      0.0418223263699098      0.0103150216477029      0      0
0.0418223263699098      0.0424012830514618      0.0105015044904873      0      0
0.0424012830514618      0.0429882543718015      0.0105122812536441      0      0
0.0429882543718015      0.0435833512795317      0.0103514074090120      0      0
0.0435833512795317      0.0441866862591436      0.0100274178371976      0      0
0.0441866862591436      0.0447983733522791      0.00955314628572176      0      0
0.0447983733522791      0.0454185281792862      0.00894581491616251      0      0
0.0454185281792862      0.0460472679610735      0.00822757204034762      0      0
0.0460472679610735      0.0466847115412677      0.00742683292258269      0      0
0.0466847115412677      0.0473309794086762      0.00658108631803150      0      0
0.0473309794086762      0.047986193720063      0.00574224460763816      0      0
0.047986193720063      0.0486504783232378      0.00498540741593388      0      0
0.0486504783232378      0.0493239587804657      0.00441725578220951      0      0
0.0493239587804657      0.0500067623922011      0.00416312366735541      0      0
0.0500067623922011      0.0506990182211494      0.00430243405859648      0      0
0.0506990182211494      0.0514008571166629      0.00480223004392222      0      0
0.0514008571166629      0.0521124117394733      0.00555129494522367      0      0
0.0521124117394733      0.0528338165867671      0.00643833911943563      0      0
0.0528338165867671      0.0535652080176086      0.00738299363194414      0      0
0.0535652080176086      0.0543067242787134      0.00833207859894891      0      0
0.0543067242787134      0.0550585055305805      0.00925006061667239      0      0
0.0550585055305805      0.0558206938739848      0.0101122740540351      0      0
0.0558206938739848      0.0565934333768373      0.0109009811384501      0      0
0.0565934333768373      0.0573768701014157      0.0116031638075022      0      0
0.0573768701014157      0.0581711521319738      0.0122092613989234      0      0
0.0581711521319738      0.0589764296027321      0.0127124157160146      0      0
0.0589764296027321      0.0597928547262553      0.0131079917753700      0      0
0.0597928547262553      0.0606205818222245      0.0133932521763311      0      0
0.0606205818222245      0.0614597673466051      0.0135671200667652      0      0
0.0614597673466051      0.0623105699212211      0.0136299957820362      0      0
0.0623105699212211      0.0631731503637371      0.0135836086270419      0      0
0.0631731503637371      0.0640476717180559      0.0134308946558732      0      0
0.0640476717180559      0.064934299285137      0.0131758971647431      0      0
0.064934299285137      0.065833200654241      0.0128236908984542      0      0
0.065833200654241      0.0667445457346082      0.0123803349530002      0      0
0.0667445457346082      0.0676685067875737      0.0118528641422931      0      0
0.0676685067875737      0.0686052584591283      0.0112493355146832      0      0
0.0686052584591283      0.0695549778129301      0.0105789577522896      0      0
0.0695549778129301      0.0705178443637725      0.00985234965283974      0      0
0.0705178443637725      0.071494040111516      0.00908200518730376      0      0
0.071494040111516      0.0724837495754901      0.00828309471249039      0      0
0.0724837495754901      0.07348715982937      0.00747481198309410      0      0
0.07348715982937      0.0745044605365374      0.00668256952623120      0      0
0.0745044605365374      0.0755358439859309      0.00594132298250547      0      0
0.0755358439859309      0.0765815051283916      0.00529964596200134      0      0
0.0765815051283916      0.0776416416135129      0.00482152765858553      0      0
0.0776416416135129      0.0787164538269999      0.00457748277934247      0      0
0.0787164538269999      0.0798061449285455      0.00461708886321631      0      0
0.0798061449285455      0.0809109208902321      0.00493905962626171      0      0
0.0809109208902321      0.0820309905354643      0.00549387653491836      0      0
0.0820309905354643      0.0831665655784396      0.00621522237171079      0      0
0.0831665655784396      0.0843178606641673      0.00704493756199102      0      0
0.0843178606641673      0.0854850934090396      0.00793998572417788      0      0
0.0854850934090396      0.0866684844419658      0.00887025996131435      0      0
0.0866684844419658      0.087868257446075      0.00981471553517235      0      0
0.087868257446075      0.0890846392009967      0.0107582939297000      0      0
0.0890846392009967      0.0903178596257262      0.0116898787625714      0      0
0.0903178596257262      0.0915681518220832      0.0126010084609200      0      0
0.0915681518220832      0.0928357521187732      0.0134850713627845      0      0
0.0928357521187732      0.0941209001160578      0.0143367958028883      0      0
0.0941209001160578      0.0954238387310435      0.0151519195839556      0      0
0.0954238387310435      0.0967448142435972      0.0159269696118335      0      0
0.0967448142435972      0.0980840763428988      0.0166591103079071      0      0
0.0980840763428988      0.0994418781746361      0.0173460357960159      0      0
0.0994418781746361      0.100818476388855      0.0179858905240389      0      0
0.100818476388855      0.10221413118847      0.0185772087457199      0      0
0.10221413118847      0.103629106378448      0.0191188667826880      0      0
0.103629106378448      0.105063669415674      0.0196100441412576      0      0
0.105063669415674      0.106518091459502      0.0200501909102432      0      0
0.106518091459502      0.107992647423013      0.0204389997280591      0      0
0.107992647423013      0.109487616024976      0.0207763811656777      0      0
0.109487616024976      0.111003279842531      0.0210624417386639      0      0
0.111003279842531      0.112539925364605      0.0212974640052904      0      0
0.112539925364605      0.114097843046059      0.0214818883715677      0      0
0.114097843046059      0.115677327362591      0.0216162963351034      0      0
0.115677327362591      0.117278676866402      0.0217013949755664      0      0
0.117278676866402      0.118902194242619      0.0217380025516122      0      0
0.118902194242619      0.120548186366517      0.0217270351000073      0      0
0.120548186366517      0.122216964361519      0.0216694939574643      0      0
0.122216964361519      0.123908843658004      0.0215664541428029      0      0
0.123908843658004      0.125624144052934      0.0214190535488644      0      0
0.125624144052934      0.127363189770296      0.0212284829017592      0      0
0.127363189770296      0.12912630952239      0.0209959764506706      0      0
0.12912630952239      0.130913836571959      0.0207228033553861      0      0
0.130913836571959      0.132726108795187      0.0204102597415611      0      0
0.132726108795187      0.134563468745557      0.0200596613958700      0      0
0.134563468745557      0.136426263718606      0.0196723370749895      0      0
0.136426263718606      0.138314845817565      0.0192496224040501      0      0
0.138314845817565      0.140229572019921      0.0187928543420229      0      0
0.140229572019921      0.142170804244882      0.0183033661937050      0      0
0.142170804244882      0.144138909421796      0.0177824831508165      0      0
0.144138909421796      0.146134259559502      0.0172315183485617      0      0
0.146134259559502      0.148157231816648      0.0166517694293631      0      0
0.148157231816648      0.150208208572982      0.0160445156130911      0      0
0.150208208572982      0.152287577501628      0.0154110152841862      0      0
0.152287577501628      0.154395731642364      0.0147525041224987      0      0
0.154395731642364      0.156533069475914      0.0140701938296132      0      0
0.156533069475914      0.158699994999266      0.0133652715411944      0      0
0.158699994999266      0.16089691780204      0.0126389000777742      0      0
0.16089691780204      0.163124253143903      0.0118922192879998      0      0
0.163124253143903      0.165382422033063      0.0111263489105155      0      0
0.165382422033063      0.16767185130585      0.0103423936826598      0      0
0.16767185130585      0.16999297370739      0.00954145197519554      0      0
0.16999297370739      0.172346227973408      0.00872463028365793      0      0
0.172346227973408      0.174732058913154      0.00789306801934600      0      0
0.174732058913154      0.177150917493482      0.00704798155289959      0      0
0.177150917493482      0.179603260924088      0.00619074681498502      0      0
0.179603260924088      0.182089552743936      0.00532306570803221      0      0
0.182089552743936      0.184610262908873      0.00444733418455021      0      0
0.184610262908873      0.187165867880458      0.00356756368258141      0      0
0.187165867880458      0.189756850716024      0.00269211522067364      0      0
0.189756850716024      0.192383701159985      0.00184404345111753      0      0
0.192383701159985      0.195046915736409      0.00111536727062521      0      0
0.195046915736409      0.197746997842864      0.000911877359414449      0      0
0.197746997842864      0.200484457845576      0.00148741752738858      0      0
0.200484457845576      0.203259813175894      0.00233077288170835      0      0
0.203259813175894      0.206073588428097      0.00324562656604316      0      0
0.206073588428097      0.208926315458549      0.00419001217808012      0      0
0.208926315458549      0.211818533486235      0.00515119354881608      0      0
0.211818533486235      0.214750789194674      0.00612396818416890      0      0
0.214750789194674      0.217723636835266      0.00710572007067568      0      0
0.217723636835266      0.220737638332042      0.00809491604245984      0      0
0.220737638332042      0.22379336338789      0.00909054710177134      0      0
0.22379336338789      0.226891389592229      0.0100918886224938      0      0
0.226891389592229      0.230032302530194      0.0110983855833737      0      0
0.230032302530194      0.233216695893316      0.0121095927030867      0      0
0.233216695893316      0.236445171591743      0.0131251409154686      0      0
0.236445171591743      0.239718339868012      0.0141447174150692      0      0
0.239718339868012      0.243036819412397      0.0151680531167608      0      0
0.243036819412397      0.246401237479853      0.0161949143710104      0      0
0.246401237479853      0.249812230008578      0.0172250972275191      0      0
0.249812230008578      0.253270441740218      0.0182584232822783      0      0
0.253270441740218      0.256776526341734      0.0192947365412489      0      0
0.256776526341734      0.260331146528961      0.0203339009563274      0      0
0.260331146528961      0.263934974191869      0.0213757984180663      0      0
0.263934974191869      0.267588690521566      0.0224203270665648      0      0
0.267588690521566      0.271292986139054      0.0234673998292069      0      0
0.271292986139054      0.275048561225772      0.0245169431236700      0      0
0.275048561225772      0.27885612565594      0.0255688956837639      0      0
0.27885612565594      0.282716399130741      0.0266232074782118      0      0
0.282716399130741      0.286630111314356      0.0276798387008532      0      0
0.286630111314356      0.290598001971889      0.0287387588164211      0      0
0.290598001971889      0.294620821109189      0.0297999456499263      0      0
0.294620821109189      0.298699329114623      0.0308633845103752      0      0
0.298699329114623      0.302834296902796      0.0319290673414213      0      0
0.302834296902796      0.307026506060274      0.0329969918928635      0      0
0.307026506060274      0.311276748993318      0.0340671609078194      0      0
0.311276748993318      0.315585829077662      0.0351395813210392      0      0
0.315585829077662      0.319954560810364      0.0362142634642530      0      0
0.319954560810364      0.324383769963767      0.0372912202747237      0      0
0.324383769963767      0.32887429374158      0.0383704665033459      0      0
0.32887429374158      0.33342698093713      0.0394520179187059      0      0
0.33342698093713      0.338042692093795      0.0405358905035289      0      0
0.338042692093795      0.342722299667666      0.0416220996398916      0      0
0.342722299667666      0.347466688192458      0.0427106592794804      0      0
0.347466688192458      0.352276754446699      0.0438015810950382      0      0
0.352276754446699      0.357153407623246      0.0448948736089624      0      0
0.357153407623246      0.362097569501131      0.0459905412948014      0      0
0.362097569501131      0.367110174619799      0.0470885836471413      0      0
0.367110174619799      0.372192170455755      0.0481889942150814      0      0
0.372192170455755      0.37734451760165      0.0492917595941642      0      0
0.37734451760165      0.382568189947856      0.0503968583712460      0      0
0.382568189947856      0.387864174866547      0.0515042600163711      0      0
0.387864174866547      0.393233473398329      0.0526139237152342      0      0
0.393233473398329      0.398677100441459      0.0537257971352827      0      0
0.398677100441459      0.40419608494368      0.0548398151179117      0      0
0.40419608494368      0.409791470096709      0.0559558982885347      0      0
0.409791470096709      0.41546431353342      0.0570739515755642      0      0
0.41546431353342      0.421215687527758      0.0581938626284955      0      0
0.421215687527758      0.427046679197417      0.0593155001243477      0      0
0.427046679197417      0.43295839070933      0.0604387119506571      0      0
0.43295839070933      0.438951939487993      0.0615633232520338      0      0
0.438951939487993      0.445028458426682      0.0626891343259583      0      0
0.445028458426682      0.451189096101594      0.0638159183519892      0      0
0.451189096101594      0.457435016988945      0.0649434189368654      0      0
0.457435016988945      0.463767401685081      0.0660713474560665      0      0
0.463767401685081      0.470187447129631      0.0671993801702363      0      0
0.470187447129631      0.476696366831751      0.0683271550924214      0      0
0.476696366831751      0.483295391099501      0.0694542685792957      0      0
0.483295391099501      0.489985767272398      0.0705802716163791      0      0
0.489985767272398      0.496768759957182      0.0717046657636571      0      0
0.496768759957182      0.503645651266856      0.0728268987238943      0      0
0.503645651266856      0.510617741063022      0.0739463594912345      0      0
0.510617741063022      0.517686347201588      0.0750623730322848      0      0
0.517686347201588      0.524852805781861      0.0761741944456882      0      0
0.524852805781861      0.532118471399099      0.0772810025390502      0      0
0.532118471399099      0.539484717400551      0.0783818927538430      0      0
0.539484717400551      0.546952936145049      0.0794758693593663      0      0
0.546952936145049      0.554524539266187      0.0805618368257551      0      0
0.554524539266187      0.56220095793915      0.0816385902731169      0      0
0.56220095793915      0.569983643151229      0.0827048048787855      0      0
0.569983643151229      0.577874065976087      0.0837590241069919      0      0
0.577874065976087      0.585873717851818      0.0847996466044354      0      0
0.585873717851818      0.59398411086286      0.0858249115806564      0      0
0.59398411086286      0.602206778025804      0.0868328824629721      0      0
0.602206778025804      0.610543273579166      0.0878214285810421      0      0
0.610543273579166      0.618995173277162      0.0887882045946501      0      0
0.618995173277162      0.62756407468756      0.0897306273284581      0      0
0.62756407468756      0.636251597493652      0.0906458496173419      0      0
0.636251597493652      0.645059383800396      0.0915307306929248      0      0
0.645059383800396      0.653989098444817      0.0923818025528713      0      0
0.653989098444817      0.663042429310678      0.0931952316451887      0      0
0.663042429310678      0.672221087647534      0.0939667750647778      0      0
0.672221087647534      0.681526808394186      0.0946917302915942      0      0
0.681526808394186      0.690961350506615      0.0953648772895447      0      0
0.690961350506615      0.70052649729046      0.0959804115199111      0      0
0.70052649729046      0.710224056738094      0.0965318660854820      0      0
0.710224056738094      0.720055861870372      0.0970120207881483      0      0
0.720055861870372      0.730023771083106      0.0974127953209737      0      0
0.730023771083106      0.740129668498331      0.0977251230801384      0      0
0.740129668498331      0.750375464320448      0.0979388011080421      0      0
0.750375464320448      0.76076309519728      0.0980423103731833      0      0
0.76076309519728      0.771294524586143      0.0980225988190461      0      0
0.771294524586143      0.781971743124969      0.0978648171705314      0      0
0.781971743124969      0.792796769008581      0.0975519940652013      0      0
0.792796769008581      0.803771648370161      0.0970646322021750      0      0
0.803771648370161      0.814898455668016      0.0963802001206934      0      0
0.814898455668016      0.826179294077686      0.0954724837098492      0      0
0.826179294077686      0.837616295889483      0.0943107455670742      0      0
0.837616295889483      0.849211622911536      0.0928586153414618      0      0
0.849211622911536      0.860967466878409      0.0910725939192518      0      0
0.860967466878409      0.872886049865385      0.0888999869991064      0      0
0.872886049865385      0.884969624708479      0.0862759663443071      0      0
0.884969624708479      0.897220475430265      0.0831192424499583      0      0
0.897220475430265      0.909640917671599      0.0793254160432231      0      0
0.909640917671599      0.922233299129318      0.0747562077533643      0      0
0.922233299129318      0.935      0.0692207839919823      0      0
# END HISTO1D SudakovqqbarExpOutputsN2LLNor21
# BEGIN HISTO1D SudakovqqbarExpOutputsN2LLNor22
PlotOrder=4
LineColor=orange
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\widetilde{\mathbf{V}}^{-1}_{h,\mathrm{exp}}\mathbf{V}_{h}\Right]_{(2,2)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.999050946901143      0      0
0.00000101384324431002      0.00000102787812403307      0.999037803572267      0      0
0.00000102787812403307      0.00000104210729202498      0.999024478158863      0      0
0.00000104210729202498      0.00000105653343786574      0.999010968136905      0      0
0.00000105653343786574      0.00000107115928836782      0.998997270947350      0      0
0.00000107115928836782      0.00000108598760809164      0.998983383995654      0      0
0.00000108598760809164      0.00000110102119986811      0.998969304651280      0      0
0.00000110102119986811      0.00000111626290532839      0.998955030247197      0      0
0.00000111626290532839      0.00000113171560544106      0.998940558079373      0      0
0.00000113171560544106      0.00000114738222105665      0.998925885406264      0      0
0.00000114738222105665      0.00000116326571345971      0.998911009448289      0      0
0.00000116326571345971      0.0000011793690849286      0.998895927387309      0      0
0.0000011793690849286      0.00000119569537930295      0.998880636366086      0      0
0.00000119569537930295      0.000001212247682559      0.998865133487743      0      0
0.000001212247682559      0.00000122902912339292      0.998849415815214      0      0
0.00000122902912339292      0.00000124604287381218      0.998833480370687      0      0
0.00000124604287381218      0.00000126329214973512      0.998817324135036      0      0
0.00000126329214973512      0.00000128078021159884      0.998800944047253      0      0
0.00000128078021159884      0.00000129851036497544      0.998784337003861      0      0
0.00000129851036497544      0.00000131648596119688      0.998767499858331      0      0
0.00000131648596119688      0.00000133471039798844      0.998750429420480      0      0
0.00000133471039798844      0.00000135318712011092      0.998733122455870      0      0
0.00000135318712011092      0.00000137191962001179      0.998715575685191      0      0
0.00000137191962001179      0.00000139091143848532      0.998697785783639      0      0
0.00000139091143848532      0.00000141016616534188      0.998679749380289      0      0
0.00000141016616534188      0.00000142968744008643      0.998661463057451      0      0
0.00000142968744008643      0.00000144947895260651      0.998642923350027      0      0
0.00000144947895260651      0.00000146954444386967      0.998624126744847      0      0
0.00000146954444386967      0.00000148988770663059      0.998605069680011      0      0
0.00000148988770663059      0.00000151051258614798      0.998585748544207      0      0
0.00000151051258614798      0.00000153142298091138      0.998566159676032      0      0
0.00000153142298091138      0.00000155262284337812      0.998546299363293      0      0
0.00000155262284337812      0.00000157411618072032      0.998526163842308      0      0
0.00000157411618072032      0.00000159590705558239      0.998505749297190      0      0
0.00000159590705558239      0.0000016179995868489      0.998485051859126      0      0
0.0000016179995868489      0.00000164039795042316      0.998464067605645      0      0
0.00000164039795042316      0.00000166310638001652      0.998442792559871      0      0
0.00000166310638001652      0.00000168612916794864      0.998421222689777      0      0
0.00000168612916794864      0.00000170947066595881      0.998399353907415      0      0
0.00000170947066595881      0.00000173313528602849      0.998377182068148      0      0
0.00000173313528602849      0.00000175712750121529      0.998354702969862      0      0
0.00000175712750121529      0.00000178145184649847      0.998331912352173      0      0
0.00000178145184649847      0.00000180611291963609      0.998308805895623      0      0
0.00000180611291963609      0.00000183111538203409      0.998285379220858      0      0
0.00000183111538203409      0.00000185646395962742      0.998261627887808      0      0
0.00000185646395962742      0.00000188216344377329      0.998237547394843      0      0
0.00000188216344377329      0.00000190821869215684      0.998213133177922      0      0
0.00000190821869215684      0.00000193463462970931      0.998188380609734      0      0
0.00000193463462970931      0.000001961416249539      0.998163284998826      0      0
0.000001961416249539      0.00000198856861387501      0.998137841588713      0      0
0.00000198856861387501      0.00000201609685502412      0.998112045556982      0      0
0.00000201609685502412      0.00000204400617634088      0.998085892014387      0      0
0.00000204400617634088      0.00000207230185321116      0.998059376003922      0      0
0.00000207230185321116      0.00000210098923404927      0.998032492499890      0      0
0.00000210098923404927      0.00000213007374130893      0.998005236406955      0      0
0.00000213007374130893      0.00000215956087250823      0.997977602559183      0      0
0.00000215956087250823      0.00000218945620126872      0.997949585719071      0      0
0.00000218945620126872      0.00000221976537836897      0.997921180576559      0      0
0.00000221976537836897      0.00000225049413281266      0.997892381748036      0      0
0.00000225049413281266      0.00000228164827291145      0.997863183775324      0      0
0.00000228164827291145      0.0000023132336873829      0.997833581124654      0      0
0.0000023132336873829      0.0000023452563464635      0.997803568185629      0      0
0.0000023452563464635      0.00000237772230303722      0.997773139270168      0      0
0.00000237772230303722      0.00000241063769377955      0.997742288611444      0      0
0.00000241063769377955      0.00000244400874031748      0.997711010362797      0      0
0.00000244400874031748      0.00000247784175040552      0.997679298596645      0      0
0.00000247784175040552      0.00000251214311911795      0.997647147303369      0      0
0.00000251214311911795      0.00000254691933005764      0.997614550390195      0      0
0.00000254691933005764      0.00000258217695658154      0.997581501680047      0      0
0.00000258217695658154      0.0000026179226630432      0.997547994910401      0      0
0.0000026179226630432      0.00000265416320605244      0.997514023732110      0      0
0.00000265416320605244      0.00000269090543575249      0.997479581708223      0      0
0.00000269090543575249      0.00000272815629711478      0.997444662312785      0      0
0.00000272815629711478      0.00000276592283125165      0.997409258929620      0      0
0.00000276592283125165      0.00000280421217674733      0.997373364851099      0      0
0.00000280421217674733      0.00000284303157100718      0.997336973276897      0      0
0.00000284303157100718      0.00000288238835162573      0.997300077312725      0      0
0.00000288238835162573      0.00000292228995777364      0.997262669969053      0      0
0.00000292228995777364      0.00000296274393160382      0.997224744159816      0      0
0.00000296274393160382      0.00000300375791967704      0.997186292701094      0      0
0.00000300375791967704      0.00000304533967440728      0.997147308309794      0      0
0.00000304533967440728      0.0000030874970555271      0.997107783602292      0      0
0.0000030874970555271      0.00000313023803157323      0.997067711093079      0      0
0.00000313023803157323      0.00000317357068139281      0.997027083193375      0      0
0.00000317357068139281      0.00000321750319567045      0.996985892209731      0      0
0.00000321750319567045      0.00000326204387847638      0.996944130342618      0      0
0.00000326204387847638      0.00000330720114883614      0.996901789684988      0      0
0.00000330720114883614      0.00000335298354232185      0.996858862220830      0      0
0.00000335298354232185      0.00000339939971266569      0.996815339823690      0      0
0.00000339939971266569      0.00000344645843339553      0.996771214255196      0      0
0.00000344645843339553      0.00000349416859949336      0.996726477163545      0      0
0.00000349416859949336      0.00000354253922907654      0.996681120081981      0      0
0.00000354253922907654      0.00000359157946510248      0.996635134427248      0      0
0.00000359157946510248      0.00000364129857709674      0.996588511498039      0      0
0.00000364129857709674      0.00000369170596290522      0.996541242473406      0      0
0.00000369170596290522      0.00000374281115047047      0.996493318411163      0      0
0.00000374281115047047      0.0000037946237996327      0.996444730246271      0      0
0.0000037946237996327      0.00000384715370395563      0.996395468789198      0      0
0.00000384715370395563      0.00000390041079257769      0.996345524724261      0      0
0.00000390041079257769      0.00000395440513208878      0.996294888607955      0      0
0.00000395440513208878      0.00000400914692843308      0.996243550867247      0      0
0.00000400914692843308      0.00000406464652883815      0.996191501797870      0      0
0.00000406464652883815      0.00000412091442377072      0.996138731562586      0      0
0.00000412091442377072      0.00000417796124891967      0.996085230189423      0      0
0.00000417796124891967      0.00000423579778720626      0.996030987569910      0      0
0.00000423579778720626      0.0000042944349708224      0.995975993457277      0      0
0.0000042944349708224      0.00000435388388329698      0.995920237464640      0      0
0.00000435388388329698      0.00000441415576159092      0.995863709063167      0      0
0.00000441415576159092      0.0000044752619982211      0.995806397580219      0      0
0.0000044752619982211      0.00000453721414341383      0.995748292197479      0      0
0.00000453721414341383      0.00000460002390728798      0.995689381949059      0      0
0.00000460002390728798      0.0000046637031620685      0.995629655719568      0      0
0.0000046637031620685      0.00000472826394433043      0.995569102242193      0      0
0.00000472826394433043      0.00000479371845727405      0.995507710096742      0      0
0.00000479371845727405      0.00000486007907303155      0.995445467707656      0      0
0.00000486007907303155      0.00000492735833500554      0.995382363342010      0      0
0.00000492735833500554      0.00000499556896024003      0.995318385107517      0      0
0.00000499556896024003      0.00000506472384182418      0.995253520950473      0      0
0.00000506472384182418      0.00000513483605132934      0.995187758653700      0      0
0.00000513483605132934      0.00000520591884127979      0.995121085834475      0      0
0.00000520591884127979      0.00000527798564765776      0.995053489942444      0      0
0.00000527798564765776      0.00000535105009244307      0.994984958257480      0      0
0.00000535105009244307      0.00000542512598618791      0.994915477887562      0      0
0.00000542512598618791      0.00000550022733062734      0.994845035766622      0      0
0.00000550022733062734      0.00000557636832132587      0.994773618652380      0      0
0.00000557636832132587      0.00000565356335036064      0.994701213124116      0      0
0.00000565356335036064      0.00000573182700904185      0.994627805580494      0      0
0.00000573182700904185      0.00000581117409067079      0.994553382237328      0      0
0.00000581117409067079      0.000005891619593336      0.994477929125301      0      0
0.000005891619593336      0.00000597317872274825      0.994401432087755      0      0
0.00000597317872274825      0.00000605586689511467      0.994323876778361      0      0
0.00000605586689511467      0.0000061396997400527      0.994245248658814      0      0
0.0000061396997400527      0.00000622469310354442      0.994165532996579      0      0
0.00000622469310354442      0.00000631086305093168      0.994084714862481      0      0
0.00000631086305093168      0.0000063982258699528      0.994002779128404      0      0
0.0000063982258699528      0.00000648679807382125      0.993919710464912      0      0
0.00000648679807382125      0.00000657659640434692      0.993835493338878      0      0
0.00000657659640434692      0.00000666763783510069      0.993750112011080      0      0
0.00000666763783510069      0.00000675993957462272      0.993663550533800      0      0
0.00000675993957462272      0.0000068535190696752      0.993575792748420      0      0
0.0000068535190696752      0.00000694839400854009      0.993486822282946      0      0
0.00000694839400854009      0.00000704458232436258      0.993396622549647      0      0
0.00000704458232436258      0.00000714210219854078      0.993305176742502      0      0
0.00000714210219854078      0.00000724097206416231      0.993212467834828      0      0
0.00000724097206416231      0.00000734121060948854      0.993118478576763      0      0
0.00000734121060948854      0.000007442836781487      0.993023191492813      0      0
0.000007442836781487      0.00000754586978941272      0.992926588879304      0      0
0.00000754586978941272      0.00000765032910843916      0.992828652801969      0      0
0.00000765032910843916      0.00000775623448333934      0.992729365093465      0      0
0.00000775623448333934      0.00000786360593221801      0.992628707350787      0      0
0.00000786360593221801      0.00000797246375029542      0.992526660932841      0      0
0.00000797246375029542      0.00000808282851374354      0.992423206957894      0      0
0.00000808282851374354      0.00000819472108357529      0.992318326301133      0      0
0.00000819472108357529      0.00000830816260958769      0.992211999592149      0      0
0.00000830816260958769      0.00000842317453435958      0.992104207212409      0      0
0.00000842317453435958      0.00000853977859730466      0.991994929292806      0      0
0.00000853977859730466      0.00000865799683878063      0.991884145711239      0      0
0.00000865799683878063      0.00000877785160425524      0.991771836090008      0      0
0.00000877785160425524      0.00000889936554853005      0.991657979793415      0      0
0.00000889936554853005      0.00000902256164002253      0.991542555925420      0      0
0.00000902256164002253      0.00000914746316510757      0.991425543327106      0      0
0.00000914746316510757      0.00000927409373251906      0.991306920574299      0      0
0.00000927409373251906      0.00000940247727781235      0.991186665975149      0      0
0.00000940247727781235      0.00000953263806788851      0.991064757567812      0      0
0.00000953263806788851      0.00000966460070558129      0.990941173118129      0      0
0.00000966460070558129      0.00000979839013430744      0.990815890117314      0      0
0.00000979839013430744      0.00000993403164278155      0.990688885779484      0      0
0.00000993403164278155      0.000010071550869796      0.990560137039823      0      0
0.000010071550869796      0.0000102109738090674      0.990429620552020      0      0
0.0000102109738090674      0.0000103523268141496      0.990297312686094      0      0
0.0000103523268141496      0.000010495636603415      0.990163189526559      0      0
0.000010495636603415      0.0000106409302651053      0.990027226870203      0      0
0.0000106409302651053      0.000010788235262451      0.989889400223943      0      0
0.000010788235262451      0.0000109375794388631      0.989749684803104      0      0
0.0000109375794388631      0.0000110889910231955      0.989608055529210      0      0
0.0000110889910231955      0.0000112424986350812      0.989464487028648      0      0
0.0000112424986350812      0.0000113981312903417      0.989318953630164      0      0
0.0000113981312903417      0.0000115559184064716      0.989171429363902      0      0
0.0000115559184064716      0.000011715889808199      0.989021887959235      0      0
0.000011715889808199      0.0000118780757331232      0.988870302843865      0      0
0.0000118780757331232      0.0000120425068374297      0.988716647141402      0      0
0.0000120425068374297      0.0000122092142016854      0.988560893671057      0      0
0.0000122092142016854      0.0000123782293367127      0.988403014945810      0      0
0.0000123782293367127      0.0000125495841895462      0.988242983171370      0      0
0.0000125495841895462      0.0000127233111494713      0.988080770245135      0      0
0.0000127233111494713      0.0000128994430541458      0.987916347755297      0      0
0.0000128994430541458      0.0000130780131958075      0.987749686980241      0      0
0.0000130780131958075      0.0000132590553275668      0.987580758887800      0      0
0.0000132590553275668      0.0000134426036697863      0.987409534134529      0      0
0.0000134426036697863      0.00001362869291655      0.987235983065497      0      0
0.00001362869291655      0.00001381735824222      0.987060075714183      0      0
0.00001381735824222      0.0000140086353080861      0.986881781802350      0      0
0.0000140086353080861      0.0000142025602691059      0.986701070740398      0      0
0.0000142025602691059      0.0000143991697807389      0.986517911627375      0      0
0.0000143991697807389      0.0000145985010058751      0.986332273251339      0      0
0.0000145985010058751      0.0000148005916218595      0.986144124090636      0      0
0.0000148005916218595      0.0000150054798276138      0.985953432314654      0      0
0.0000150054798276138      0.0000152132043508565      0.985760165784205      0      0
0.0000152132043508565      0.0000154238044554237      0.985564292054738      0      0
0.0000154238044554237      0.0000156373199486901      0.985365778375413      0      0
0.0000156373199486901      0.0000158537911890937      0.985164591693264      0      0
0.0000158537911890937      0.0000160732590937644      0.984960698653940      0      0
0.0000160732590937644      0.0000162957651462576      0.984754065605118      0      0
0.0000162957651462576      0.000016521351404396      0.984544658597977      0      0
0.000016521351404396      0.0000167500605082187      0.984332443391407      0      0
0.0000167500605082187      0.0000169819356880416      0.984117385455041      0      0
0.0000169819356880416      0.0000172170207726282      0.983899449971915      0      0
0.0000172170207726282      0.0000174553601974744      0.983678601843913      0      0
0.0000174553601974744      0.0000176969990132074      0.983454805695725      0      0
0.0000176969990132074      0.0000179419828941014      0.983228025879049      0      0
0.0000179419828941014      0.0000181903581467107      0.982998226477789      0      0
0.0000181903581467107      0.0000184421717186223      0.982765371313600      0      0
0.0000184421717186223      0.0000186974712073306      0.982529423953939      0      0
0.0000186974712073306      0.0000189563048692332      0.982290347713780      0      0
0.0000189563048692332      0.0000192187216287532      0.982048105667446      0      0
0.0000192187216287532      0.0000194847710875863      0.981802660652567      0      0
0.0000194847710875863      0.0000197545035340766      0.981553975280252      0      0
0.0000197545035340766      0.000020027969952722      0.981302011941030      0      0
0.000020027969952722      0.0000203052220338112      0.981046732815189      0      0
0.0000203052220338112      0.0000205863121831945      0.980788099882012      0      0
0.0000205863121831945      0.0000208712935321888      0.980526074929370      0      0
0.0000208712935321888      0.000021160219947621      0.980260619565260      0      0
0.000021160219947621      0.0000214531460420097      0.979991695227111      0      0
0.0000214531460420097      0.0000217501271838877      0.979719263195957      0      0
0.0000217501271838877      0.0000220512195082683      0.979443284606219      0      0
0.0000220512195082683      0.0000223564799272551      0.979163720461606      0      0
0.0000223564799272551      0.0000226659661408002      0.978880531644105      0      0
0.0000226659661408002      0.0000229797366476099      0.978593678937047      0      0
0.0000229797366476099      0.0000232978507562027      0.978303123029039      0      0
0.0000232978507562027      0.0000236203685961192      0.978008824541412      0      0
0.0000236203685961192      0.000023947351129288      0.977710744037093      0      0
0.000023947351129288      0.0000242788601615485      0.977408842040429      0      0
0.0000242788601615485      0.0000246149583543337      0.977103079056325      0      0
0.0000246149583543337      0.0000249557092365137      0.976793415589309      0      0
0.0000249557092365137      0.0000253011772164045      0.976479812163120      0      0
0.0000253011772164045      0.0000256514275939423      0.976162229340981      0      0
0.0000256514275939423      0.0000260065265730261      0.975840627748285      0      0
0.0000260065265730261      0.0000263665412740315      0.975514968097147      0      0
0.0000263665412740315      0.0000267315397464981      0.975185211209418      0      0
0.0000267315397464981      0.0000271015909819919      0.974851318039574      0      0
0.0000271015909819919      0.0000274767649271459      0.974513249700876      0      0
0.0000274767649271459      0.0000278571324968813      0.974170967493347      0      0
0.0000278571324968813      0.0000282427655878122      0.973824432931636      0      0
0.0000282427655878122      0.0000286337370918349      0.973473607773742      0      0
0.0000286337370918349      0.0000290301209099061      0.973118454052517      0      0
0.0000290301209099061      0.0000294319919660113      0.972758934105734      0      0
0.0000294319919660113      0.0000298394262213274      0.972395010597945      0      0
0.0000298394262213274      0.00003025250068858      0.972026646582306      0      0
0.00003025250068858      0.000030671293446601      0.971653805495359      0      0
0.000030671293446601      0.0000310958836550867      0.971276451230350      0      0
0.0000310958836550867      0.00003152635156956      0.970894548152069      0      0
0.00003152635156956      0.000031962778556541      0.970508061140620      0      0
0.000031962778556541      0.0000324052471089262      0.970116955621964      0      0
0.0000324052471089262      0.0000328538408615817      0.969721197636030      0      0
0.0000328538408615817      0.000033308644607151      0.969320753836841      0      0
0.000033308644607151      0.0000337697443120835      0.968915591575165      0      0
0.0000337697443120835      0.0000342372271328825      0.968505678913961      0      0
0.0000342372271328825      0.0000347111814325807      0.968090984689823      0      0
0.0000347111814325807      0.0000351916967974413      0.967671478552078      0      0
0.0000351916967974413      0.0000356788640538924      0.967247131017431      0      0
0.0000356788640538924      0.0000361727752856944      0.966817913511353      0      0
0.0000361727752856944      0.0000366735238513458      0.966383798401494      0      0
0.0000366735238513458      0.0000371812044017293      0.965944759101218      0      0
0.0000371812044017293      0.0000376959128980032      0.965500770069386      0      0
0.0000376959128980032      0.0000382177466297395      0.965051806875623      0      0
0.0000382177466297395      0.0000387468042333134      0.964597846276718      0      0
0.0000387468042333134      0.0000392831857105477      0.964138866236111      0      0
0.0000392831857105477      0.0000398269924476147      0.963674846032059      0      0
0.0000398269924476147      0.0000403783272342003      0.963205766242833      0      0
0.0000403783272342003      0.0000409372942829333      0.962731608879997      0      0
0.0000409372942829333      0.0000415039992490831      0.962252357378520      0      0
0.0000415039992490831      0.000042078549250531      0.961767996726899      0      0
0.000042078549250531      0.0000426610528880173      0.961278513471956      0      0
0.0000426610528880173      0.0000432516202656688      0.960783895775378      0      0
0.0000432516202656688      0.0000438503630118107      0.960284133536619      0      0
0.0000438503630118107      0.0000444573943000663      0.959779218373243      0      0
0.0000444573943000663      0.0000450728288707489      0.959269143776530      0      0
0.0000450728288707489      0.0000456967830525504      0.958753905094257      0      0
0.0000456967830525504      0.0000463293747845289      0.958233499592154      0      0
0.0000463293747845289      0.0000469707236384016      0.957707926581742      0      0
0.0000469707236384016      0.0000476209508411464      0.957177187452586      0      0
0.0000476209508411464      0.0000482801792979158      0.956641285684697      0      0
0.0000482801792979158      0.0000489485336152684      0.956100227001336      0      0
0.0000489485336152684      0.0000496261401247217      0.955554019345796      0      0
0.0000496261401247217      0.0000503131269066316      0.955002672972053      0      0
0.0000503131269066316      0.0000510096238144011      0.954446200567142      0      0
0.0000510096238144011      0.000051715762499026      0.953884617165471      0      0
0.000051715762499026      0.000052431676433979      0.953317940367387      0      0
0.000052431676433979      0.0000531575009404385      0.952746190302225      0      0
0.0000531575009404385      0.0000538933732128671      0.952169389630459      0      0
0.0000538933732128671      0.0000546394323449439      0.951587563778546      0      0
0.0000546394323449439      0.0000553958193558558      0.951000740778090      0      0
0.0000553958193558558      0.0000561626772169526      0.950408951465878      0      0
0.0000561626772169526      0.0000569401508787716      0.949812229483039      0      0
0.0000569401508787716      0.0000577283872984359      0.949210611270381      0      0
0.0000577283872984359      0.0000585275354674316      0.948604136179637      0      0
0.0000585275354674316      0.0000593377464397706      0.947992846506184      0      0
0.0000593377464397706      0.0000601591733605423      0.947376787414742      0      0
0.0000601591733605423      0.0000609919714948611      0.946756007186891      0      0
0.0000609919714948611      0.0000618362982572143      0.946130557018750      0      0
0.0000618362982572143      0.0000626923132412161      0.945500491139286      0      0
0.0000626923132412161      0.0000635601782497746      0.944865866937331      0      0
0.0000635601782497746      0.0000644400573256746      0.944226744732536      0      0
0.0000644400573256746      0.0000653321167825856      0.943583188043724      0      0
0.0000653321167825856      0.0000662365252364977      0.942935263456775      0      0
0.0000662365252364977      0.0000671534536375933      0.942283040551167      0      0
0.0000671534536375933      0.0000680830753025601      0.941626592194327      0      0
0.0000680830753025601      0.0000690255659473509      0.940965994102351      0      0
0.0000690255659473509      0.0000699811037203975      0.940301325257491      0      0
0.0000699811037203975      0.0000709498692362838      0.939632667537114      0      0
0.0000709498692362838      0.0000719320456098856      0.938960105994940      0      0
0.0000719320456098856      0.0000729278184909828      0.938283728504380      0      0
0.0000729278184909828      0.0000739373760993502      0.937603626025123      0      0
0.0000739373760993502      0.0000749609092603353      0.936919892350010      0      0
0.0000749609092603353      0.0000759986114409274      0.936232624220952      0      0
0.0000759986114409274      0.0000770506787863264      0.935541921219264      0      0
0.0000770506787863264      0.0000781173101570184      0.934847885346053      0      0
0.0000781173101570184      0.0000791987071663636      0.934150621785190      0      0
0.0000791987071663636      0.0000802950742187053      0.933450237961113      0      0
0.0000802950742187053      0.000081406618548006      0.932746844045011      0      0
0.000081406618548006      0.0000825335502570186      0.932040552479165      0      0
0.0000825335502570186      0.0000836760823569998      0.931331478083668      0      0
0.0000836760823569998      0.0000848344308079731      0.930619738363003      0      0
0.0000848344308079731      0.0000860088145595493      0.929905452311606      0      0
0.0000860088145595493      0.0000871994555923124      0.929188741311339      0      0
0.0000871994555923124      0.0000884065789597775      0.928469729031021      0      0
0.0000884065789597775      0.0000896304128309307      0.927748540272138      0      0
0.0000896304128309307      0.0000908711885333572      0.927025302191052      0      0
0.0000908711885333572      0.0000921291405969664      0.926300142943315      0      0
0.0000921291405969664      0.0000934045067983223      0.925573193003165      0      0
0.0000934045067983223      0.0000946975282055884      0.924844583224465      0      0
0.0000946975282055884      0.0000960084492240934      0.924114446089587      0      0
0.0000960084492240934      0.0000973375176425286      0.923382915682079      0      0
0.0000973375176425286      0.000098684984679785      0.922650125872692      0      0
0.000098684984679785      0.000100051105032438      0.921916212404300      0      0
0.000100051105032438      0.000101436136922889      0.921181311040918      0      0
0.000101436136922889      0.000102840342148178      0.920445558329161      0      0
0.000102840342148178      0.000104263986129461      0.919709091101255      0      0
0.000104263986129461      0.000105707337962187      0.918972046770348      0      0
0.000105707337962187      0.00010717067046696      0.918234562563932      0      0
0.00010717067046696      0.000108654260241103      0.917496775119955      0      0
0.000108654260241103      0.000110158387710945      0.916758822306851      0      0
0.000110158387710945      0.000111683337184825      0.916020840700197      0      0
0.000111683337184825      0.000113229396906833      0.915282966968932      0      0
0.000113229396906833      0.00011479685911129      0.914545336808265      0      0
0.00011479685911129      0.000116386020077991      0.913808085858919      0      0
0.000116386020077991      0.000117997180188201      0.913071348454223      0      0
0.000117997180188201      0.00011963064398144      0.912335258669888      0      0
0.00011963064398144      0.00012128672021304      0.911599949076055      0      0
0.00012128672021304      0.00012296572191251      0.910865552937063      0      0
0.00012296572191251      0.000124667966442703      0.910132199948960      0      0
0.000124667966442703      0.000126393775559803      0.909400020474938      0      0
0.000126393775559803      0.000128143475474143      0.908669143140692      0      0
0.000128143475474143      0.000129917396911867      0.907939695165419      0      0
0.000129917396911867      0.000131715875177439      0.907211804091357      0      0
0.000131715875177439      0.000133539250217029      0.906485593999981      0      0
0.000133539250217029      0.00013538786668276      0.905761188737883      0      0
0.00013538786668276      0.000137262073997862      0.905038710810074      0      0
0.000137262073997862      0.000139162226422714      0.904318281837533      0      0
0.000139162226422714      0.00014108868312181      0.903600022738727      0      0
0.00014108868312181      0.000143041808231644      0.902884051739279      0      0
0.000143041808231644      0.000145021970929542      0.902170486602068      0      0
0.000145021970929542      0.00014702954550344      0.901459444660627      0      0
0.00014702954550344      0.000149064911422635      0.900751041053933      0      0
0.000149064911422635      0.00015112845340951      0.900045392496494      0      0
0.00015112845340951      0.000153220561512254      0.899342611527588      0      0
0.000153220561512254      0.000155341631178586      0.898642813741545      0      0
0.000155341631178586      0.000157492063330508      0.897946110937505      0      0
0.000157492063330508      0.000159672264440082      0.897252615788960      0      0
0.000159672264440082      0.00016188264660626      0.896562441928583      0      0
0.00016188264660626      0.000164123627632783      0.895875701979114      0      0
0.000164123627632783      0.00016639563110715      0.895192506878644      0      0
0.00016639563110715      0.000168699086480686      0.894512970411235      0      0
0.000168699086480686      0.000171034429149716      0.893837206836158      0      0
0.000171034429149716      0.00017340210053786      0.893165329576763      0      0
0.00017340210053786      0.000175802548179476      0.892497454400942      0      0
0.000175802548179476      0.000178236225804249      0.891833696234332      0      0
0.000178236225804249      0.000180703593422953      0.891174171455627      0      0
0.000180703593422953      0.000183205117414405      0.890519001172462      0      0
0.000183205117414405      0.000185741270613619      0.889868306022340      0      0
0.000185741270613619      0.000188312532401177      0.889222206948524      0      0
0.000188312532401177      0.000190919388793845      0.888580829028442      0      0
0.000190919388793845      0.000193562332536437      0.887944299139484      0      0
0.000193562332536437      0.000196241863194957      0.887312749901345      0      0
0.000196241863194957      0.000198958487251018      0.886686312275007      0      0
0.000198958487251018      0.000201712718197586      0.886065122298241      0      0
0.000201712718197586      0.000204505076636033      0.885449317750777      0      0
0.000204505076636033      0.000207336090374545      0.884839044899391      0      0
0.000207336090374545      0.000210206294527884      0.884234449080166      0      0
0.000210206294527884      0.000213116231618538      0.883635680996892      0      0
0.000213116231618538      0.000216066451679264      0.883042897472181      0      0
0.000216066451679264      0.000219057512357059      0.882456255670961      0      0
0.000219057512357059      0.000222089979018563      0.881875917733666      0      0
0.000222089979018563      0.000225164424856924      0.881302059069669      0      0
0.000225164424856924      0.000228281431000144      0.880734849135442      0      0
0.000228281431000144      0.00023144158662092      0.880174465464398      0      0
0.00023144158662092      0.000234645489048012      0.879621095661019      0      0
0.000234645489048012      0.000237893743879147      0.879074929665144      0      0
0.000237893743879147      0.000241186965095492      0.878536162993296      0      0
0.000241186965095492      0.000244525775177701      0.878004994240766      0      0
0.000244525775177701      0.000247910805223583      0.877481627143117      0      0
0.000247910805223583      0.000251342695067386      0.876966285321454      0      0
0.000251342695067386      0.000254822093400743      0.876459172098649      0      0
0.000254822093400743      0.00025834965789528      0.875960526489705      0      0
0.00025834965789528      0.000261926055326934      0.875470569151609      0      0
0.000261926055326934      0.000265551961701985      0.874989535771643      0      0
0.000265551961701985      0.00026922806238483      0.874517671148165      0      0
0.00026922806238483      0.000272955052227537      0.874055223361438      0      0
0.000272955052227537      0.000276733635701177      0.873602444493005      0      0
0.000276733635701177      0.000280564527028988      0.873159589055471      0      0
0.000280564527028988      0.000284448450321376      0.872726925536747      0      0
0.000284448450321376      0.000288386139712781      0.872304731089694      0      0
0.000288386139712781      0.000292378339500449      0.871893261594095      0      0
0.000292378339500449      0.000296425804285111      0.871492818598943      0      0
0.000296425804285111      0.000300529299113624      0.871103672256149      0      0
0.000300529299113624      0.000304689599623573      0.870726111092003      0      0
0.000304689599623573      0.000308907492189884      0.870360436137398      0      0
0.000308907492189884      0.000313183774073464      0.870006943695008      0      0
0.000313183774073464      0.000317519253571897      0.869665933645324      0      0
0.000317519253571897      0.000321914750172228      0.869337712091428      0      0
0.000321914750172228      0.000326371094705861      0.869022589167448      0      0
0.000326371094705861      0.000330889129505603      0.868720868469066      0      0
0.000330889129505603      0.000335469708564879      0.868432857075595      0      0
0.000335469708564879      0.000340113697699154      0.868158894556927      0      0
0.000340113697699154      0.000344821974709588      0.867899265688482      0      0
0.000344821974709588      0.000349595429548956      0.867654319989733      0      0
0.000349595429548956      0.000354434964489868      0.867424341662028      0      0
0.000354434964489868      0.000359341494295315      0.867209672722329      0      0
0.000359341494295315      0.000364315946391572      0.867010630289948      0      0
0.000364315946391572      0.000369359261043507      0.866827520775936      0      0
0.000369359261043507      0.000374472391532301      0.866660659613817      0      0
0.000374472391532301      0.00037965630433564      0.866510361813655      0      0
0.00037965630433564      0.000384911979310397      0.866376936941326      0      0
0.000384911979310397      0.000390240409877844      0.866260688972849      0      0
0.000390240409877844      0.000395642603211426      0.866161923477960      0      0
0.000395642603211426      0.000401119580427133      0.866080954138005      0      0
0.000401119580427133      0.000406672376776519      0.866018062697586      0      0
0.000406672376776519      0.000412302041842373      0.865973516128009      0      0
0.000412302041842373      0.000418009639737117      0.865947646342299      0      0
0.000418009639737117      0.000423796249303941      0.865940668901439      0      0
0.000423796249303941      0.000429662964320725      0.865952913559136      0      0
0.000429662964320725      0.000435610893706785      0.865984586805857      0      0
0.000435610893706785      0.000441641161732474      0.866035961977637      0      0
0.000441641161732474      0.000447754908231697      0.866107300195415      0      0
0.000447754908231697      0.000453953288817359      0.866198813567784      0      0
0.000453953288817359      0.000460237475099795      0.866310719024929      0      0
0.000460237475099795      0.000466608654908228      0.866443233143931      0      0
0.000466608654908228      0.000473068032515292      0.866596559153316      0      0
0.000473068032515292      0.000479616828864662      0.866770884906208      0      0
0.000479616828864662      0.000486256281801832      0.866966381987579      0      0
0.000486256281801832      0.000492987646308097      0.867183205442091      0      0
0.000492987646308097      0.000499812194737762      0.867421505820808      0      0
0.000499812194737762      0.000506731217058643      0.867681442671798      0      0
0.000506731217058643      0.0005137460210959      0.867963129659203      0      0
0.0005137460210959      0.000520857932779231      0.868266619308842      0      0
0.000520857932779231      0.000528068296393506      0.868592073509380      0      0
0.000528068296393506      0.000535378474832857      0.868939521237187      0      0
0.000535378474832857      0.000542789849858294      0.869309034389706      0      0
0.000542789849858294      0.000550303822358882      0.869700647734741      0      0
0.000550303822358882      0.000557921812616533      0.870114418474840      0      0
0.000557921812616533      0.000565645260574473      0.870550281275881      0      0
0.000565645260574473      0.00057347562610941      0.871008315769743      0      0
0.00057347562610941      0.000581414389307485      0.871488463846393      0      0
0.000581414389307485      0.000589463050744029      0.871990644561648      0      0
0.000589463050744029      0.000597623131767208      0.872514821237075      0      0
0.000597623131767208      0.000605896174785581      0.873060934169467      0      0
0.000605896174785581      0.000614283743559644      0.873628885500172      0      0
0.000614283743559644      0.000622787423497414      0.874218555697049      0      0
0.000622787423497414      0.000631408821954096      0.874829811257656      0      0
0.000631408821954096      0.000640149568535908      0.875462505034958      0      0
0.000640149568535908      0.000649011315408104      0.876116476864045      0      0
0.000649011315408104      0.000657995737607266      0.876791554126891      0      0
0.000657995737607266      0.000667104533357915      0.877487543092646      0      0
0.000667104533357915      0.00067633942439351      0.878204208322343      0      0
0.00067633942439351      0.000685702156281888      0.878941285676485      0      0
0.000685702156281888      0.000695194498755206      0.879698566713344      0      0
0.000695194498755206      0.000704818246044455      0.880475855607558      0      0
0.000704818246044455      0.000714575217218609      0.881272764928981      0      0
0.000714575217218609      0.000724467256528451      0.882089016653284      0      0
0.000724467256528451      0.000734496233755185      0.882924421636053      0      0
0.000734496233755185      0.000744664044563847      0.883778458761755      0      0
0.000744664044563847      0.000754972610861632      0.884651021748125      0      0
0.000754972610861632      0.000765423881161163      0.885541526760913      0      0
0.000765423881161163      0.0007760198309488      0.886449857296825      0      0
0.0007760198309488      0.000786762463058045      0.887375400402182      0      0
0.000786762463058045      0.00079765380804811      0.888317961967872      0      0
0.00079765380804811      0.000808695924587738      0.889277090276315      0      0
0.000808695924587738      0.000819890899844323      0.890252271575225      0      0
0.000819890899844323      0.00083124084987843      0.891243252493863      0      0
0.00083124084987843      0.000842747920043766      0.892249587370913      0      0
0.000842747920043766      0.000854414285392693      0.893270743604008      0      0
0.000854414285392693      0.000866242151087355      0.894306298938694      0      0
0.000866242151087355      0.000878233752816494      0.895355863212713      0      0
0.000878233752816494      0.000890391357218039      0.896418997639153      0      0
0.000890391357218039      0.000902717262307538      0.897495227802350      0      0
0.000902717262307538      0.000915213797912533      0.898584074325245      0      0
0.000915213797912533      0.000927883326112938      0.899685062578958      0      0
0.000927883326112938      0.000940728241687513      0.900797719547476      0      0
0.000940728241687513      0.000953750972566528      0.901921569743522      0      0
0.000953750972566528      0.000966953980290686      0.903056134212087      0      0
0.000966953980290686      0.000980339760476396      0.904200933294118      0      0
0.000980339760476396      0.000993910843287497      0.905355493050753      0      0
0.000993910843287497      0.0010076697939135      0.906519350898550      0      0
0.0010076697939135      0.00102161921305448      0.907692046457503      0      0
0.00102161921305448      0.0010357617374126      0.908873086395937      0      0
0.0010357617374126      0.00105010004019057      0.910061921228722      0      0
0.00105010004019057      0.00106463683159689      0.911258025341315      0      0
0.00106463683159689      0.00107937485935813      0.912461027897675      0      0
0.00107937485935813      0.00109431690923832      0.913670571212132      0      0
0.00109431690923832      0.00110946580556549      0.914886002461688      0      0
0.00110946580556549      0.00112482441176555      0.916106747946754      0      0
0.00112482441176555      0.00114039563090349      0.917332672959494      0      0
0.00114039563090349      0.00115618240623217      0.918563137559649      0      0
0.00115618240623217      0.00117218772174859      0.919797505870920      0      0
0.00117218772174859      0.00118841460275796      0.921035788265961      0      0
0.00118841460275796      0.00120486611644553      0.922277020821213      0      0
0.00120486611644553      0.00122154537245635      0.923521182495550      0      0
0.00122154537245635      0.00123845552348304      0.924767588818344      0      0
0.00123845552348304      0.00125559976586171      0.926015933014429      0      0
0.00125559976586171      0.00127298134017614      0.927265749269966      0      0
0.00127298134017614      0.00129060353187029      0.928516693183802      0      0
0.00129060353187029      0.00130846967186935      0.929768192142153      0      0
0.00130846967186935      0.00132658313720929      0.931020202974778      0      0
0.00132658313720929      0.00134494735167523      0.932271782646659      0      0
0.00134494735167523      0.00136356578644858      0.933523231886406      0      0
0.00136356578644858      0.00138244196076317      0.934773604381427      0      0
0.00138244196076317      0.00140157944257044      0.936022723048682      0      0
0.00140157944257044      0.00142098184921384      0.937270564222493      0      0
0.00142098184921384      0.00144065284811262      0.938516227083462      0      0
0.00144065284811262      0.00146059615745496      0.939759601379789      0      0
0.00146059615745496      0.00148081554690089      0.941000686469836      0      0
0.00148081554690089      0.00150131483829471      0.942238802297554      0      0
0.00150131483829471      0.00152209790638749      0.943473495550152      0      0
0.00152209790638749      0.00154316867956938      0.944704771097128      0      0
0.00154316867956938      0.00156453114061223      0.945932463465946      0      0
0.00156453114061223      0.00158618932742236      0.947156101188755      0      0
0.00158618932742236      0.00160814733380381      0.948375254916419      0      0
0.00160814733380381      0.00163040931023216      0.949589705271100      0      0
0.00163040931023216      0.00165297946463904      0.950799325348145      0      0
0.00165297946463904      0.00167586206320748      0.952003940440831      0      0
0.00167586206320748      0.00169906143117836      0.953203302723017      0      0
0.00169906143117836      0.00172258195366789      0.954397137611058      0      0
0.00172258195366789      0.00174642807649655      0.955585187758235      0      0
0.00174642807649655      0.00177060430702936      0.956767227922193      0      0
0.00177060430702936      0.00179511521502795      0.957943059680264      0      0
0.00179511521502795      0.00181996543351421      0.959112501078104      0      0
0.00181996543351421      0.00184515965964614      0.960275379137911      0      0
0.00184515965964614      0.00187070265560561      0.961431526398706      0      0
0.00187070265560561      0.00189659924949857      0.962580779883717      0      0
0.00189659924949857      0.00192285433626758      0.963722980775653      0      0
0.00192285433626758      0.00194947287861711      0.964857973926706      0      0
0.00194947287861711      0.00197645990795156      0.965985607372175      0      0
0.00197645990795156      0.00200382052532629      0.967105733107200      0      0
0.00200382052532629      0.00203155990241182      0.968218211262412      0      0
0.00203155990241182      0.00205968328247135      0.969322919441076      0      0
0.00205968328247135      0.00208819598135186      0.970419765507641      0      0
0.00208819598135186      0.00211710338848892      0.971508694586210      0      0
0.00211710338848892      0.00214641096792534      0.972589673576296      0      0
0.00214641096792534      0.00217612425934403      0.973662641988237      0      0
0.00217612425934403      0.00220624887911509      0.974727450752183      0      0
0.00220624887911509      0.00223679052135739      0.975783859151389      0      0
0.00223679052135739      0.00226775495901488      0.976831658282422      0      0
0.00226775495901488      0.00229914804494778      0.977870860713790      0      0
0.00229914804494778      0.00233097571303889      0.978901711867660      0      0
0.00233097571303889      0.00236324397931521      0.979924349044045      0      0
0.00236324397931521      0.00239595894308506      0.980938440412177      0      0
0.00239595894308506      0.00242912678809096      0.981943472167920      0      0
0.00242912678809096      0.00246275378367852      0.982939541514373      0      0
0.00246275378367852      0.00249684628598141      0.983927299893748      0      0
0.00249684628598141      0.00253141073912281      0.984906700288927      0      0
0.00253141073912281      0.0025664536764335      0.985876833986398      0      0
0.0025664536764335      0.00260198172168671      0.986837755110116      0      0
0.00260198172168671      0.00263800159035023      0.987790533343940      0      0
0.00263800159035023      0.00267452009085567      0.988734709834419      0      0
0.00267452009085567      0.00271154412588544      0.989669181718232      0      0
0.00271154412588544      0.00274908069367747      0.990595120453292      0      0
0.00274908069367747      0.00278713688934801      0.991512979878345      0      0
0.00278713688934801      0.00282571990623272      0.992421042805471      0      0
0.00282571990623272      0.00286483703724639      0.993320404316040      0      0
0.00286483703724639      0.00290449567626138      0.994211891434564      0      0
0.00290449567626138      0.00294470331950526      0.995093395123742      0      0
0.00294470331950526      0.0029854675669777      0.995966634593907      0      0
0.0029854675669777      0.00302679612388701      0.996831716989135      0      0
0.00302679612388701      0.0030686968021066      0.997686726473027      0      0
0.0030686968021066      0.00311117752165154      0.998534432020671      0      0
0.00311117752165154      0.0031542463121756      0.999372718452275      0      0
0.0031542463121756      0.00319791131448903      1.00020218203204      0      0
0.00319791131448903      0.00324218078209728      1.00102413342699      0      0
0.00324218078209728      0.0032870630827611      1.00183588701601      0      0
0.0032870630827611      0.00333256670007821      1.00264092720567      0      0
0.00333256670007821      0.00337870023508683      1.00343589185577      0      0
0.00337870023508683      0.00342547240789146      1.00422360347433      0      0
0.00342547240789146      0.00347289205931113      1.00500229956942      0      0
0.00347289205931113      0.00352096815255051      1.00577275487602      0      0
0.00352096815255051      0.00356970977489406      1.00653532598758      0      0
0.00356970977489406      0.00361912613942378      1.00728887038476      0      0
0.00361912613942378      0.0036692265867606      1.00803534120759      0      0
0.0036692265867606      0.00372002058682995      1.00877237494397      0      0
0.00372002058682995      0.00377151774065175      1.00950279014190      0      0
0.00377151774065175      0.00382372778215516      1.01022370280971      0      0
0.00382372778215516      0.00387666058001854      1.01093813006324      0      0
0.00387666058001854      0.00393032613953476      1.01164333369689      0      0
0.00393032613953476      0.0039847346045024      1.01234180995263      0      0
0.0039847346045024      0.00403989625914312      1.01303178787960      0      0
0.00403989625914312      0.00409582153004557      1.01371429290172      0      0
0.00409582153004557      0.00415252098813623      1.01438957328030      0      0
0.00415252098813623      0.00421000535067748      1.01505613196732      0      0
0.00421000535067748      0.0042682854832934      1.01571708341126      0      0
0.0042682854832934      0.00432737240202355      1.01636806924743      0      0
0.00432737240202355      0.00438727727540519      1.01701453436519      0      0
0.00438727727540519      0.00444801142658443      1.01765099318715      0      0
0.00444801142658443      0.00450958633545639      1.01828217164268      0      0
0.00450958633545639      0.00457201364083525      1.01890552551215      0      0
0.00457201364083525      0.00463530514265407      1.01952083150661      0      0
0.00463530514265407      0.00469947280419532      1.02013148979455      0      0
0.00469947280419532      0.00476452875435209      1.02073211655826      0      0
0.00476452875435209      0.0048304852899207      1.02132843540830      0      0
0.0048304852899207      0.00489735487792503      1.02191701196954      0      0
0.00489735487792503      0.00496515015797302      1.02249755462038      0      0
0.00496515015797302      0.00503388394464577      1.02307435694250      0      0
0.00503388394464577      0.00510356922991978      1.02364155636821      0      0
0.00510356922991978      0.00517421918562266      1.02420342158808      0      0
0.00517421918562266      0.00524584716592283      1.02476029301023      0      0
0.00524584716592283      0.00531846670985373      1.02530756017016      0      0
0.00531846670985373      0.00539209154387294      1.02585108030598      0      0
0.00539209154387294      0.00546673558445676      1.02638851193410      0      0
0.00546673558445676      0.00554241294073067      1.02691690702782      0      0
0.00554241294073067      0.00561913791713623      1.02744223651149      0      0
0.00561913791713623      0.00569692501613484      1.02796119725866      0      0
0.00569692501613484      0.00577578894094906      1.02847140078068      0      0
0.00577578894094906      0.00585574459834172      1.02897875086930      0      0
0.00585574459834172      0.00593680710143364      1.02948032992439      0      0
0.00593680710143364      0.00601899177256026      1.02997299589193      0      0
0.00601899177256026      0.00610231414616781      1.03046249359213      0      0
0.00610231414616781      0.0061867899717497      1.03094765998224      0      0
0.0061867899717497      0.0062724352168234      1.03142380332812      0      0
0.0062724352168234      0.00635926606994866      1.03189547112640      0      0
0.00635926606994866      0.00644729894378739      1.03236463647788      0      0
0.00644729894378739      0.00653655047820597      1.03282581168377      0      0
0.00653655047820597      0.00662703754342055      1.03328014201356      0      0
0.00662703754342055      0.00671877724318579      1.03373267424798      0      0
0.00671877724318579      0.00681178691802782      1.03418024028764      0      0
0.00681178691802782      0.00690608414852187      1.03461925033983      0      0
0.00690608414852187      0.00700168675861542      1.03505420762530      0      0
0.00700168675861542      0.00709861281899715      1.03548747522125      0      0
0.00709861281899715      0.00719688065051277      1.03591419048552      0      0
0.00719688065051277      0.00729650882762788      1.03633315927498      0      0
0.00729650882762788      0.00739751618193895      1.03674947819271      0      0
0.00739751618193895      0.00749992180573285      1.03716388460138      0      0
0.00749992180573285      0.00760374505559565      1.03757147574903      0      0
0.00760374505559565      0.00770900555607137      1.03797178019111      0      0
0.00770900555607137      0.00781572320337137      1.03836970219444      0      0
0.00781572320337137      0.00792391816913513      1.03876612192514      0      0
0.00792391816913513      0.00803361090424307      1.03915647015735      0      0
0.00803361090424307      0.00814482214268214      1.03953935229390      0      0
0.00814482214268214      0.00825757290546495      1.03991906895110      0      0
0.00825757290546495      0.00837188450460311      1.04029804292663      0      0
0.00837188450460311      0.0084877785471356      1.04067283939679      0      0
0.0084877785471356      0.00860527693921294      1.04104018076247      0      0
0.00860527693921294      0.00872440189023784      1.04140238945398      0      0
0.00872440189023784      0.0088451759170632      1.04176360620103      0      0
0.0088451759170632      0.00896762184824822      1.04212337831595      0      0
0.00896762184824822      0.00909176282837339      1.04247759098045      0      0
0.00909176282837339      0.00921762232241531      1.04282478974173      0      0
0.00921762232241531      0.009345224120182      1.04316828356733      0      0
0.009345224120182      0.00947459234080956      1.04351137586545      0      0
0.00947459234080956      0.00960575143732124      1.04385287917970      0      0
0.00960575143732124      0.0097387262012494      1.04418895864895      0      0
0.0097387262012494      0.00987354176732169      1.04451835576227      0      0
0.00987354176732169      0.0100102236182119      1.04484398224870      0      0
0.0100102236182119      0.0101487975893568      1.04516917952084      0      0
0.0101487975893568      0.0102892898738392      1.04549368078130      0      0
0.0102892898738392      0.0104317270273393      1.04581413778294      0      0
0.0104317270273393      0.0105761359731542      1.04612820910737      0      0
0.0105761359731542      0.0107225440072866      1.04643724328749      0      0
0.0107225440072866      0.0108709788036044      1.04674469315022      0      0
0.0108709788036044      0.0110214684190717      1.04705235279667      0      0
0.0110214684190717      0.0111740412990521      1.04735859086866      0      0
0.0111740412990521      0.0113287262826851      1.04766022837663      0      0
0.0113287262826851      0.0114855526083377      1.04795584709161      0      0
0.0114855526083377      0.0116445499191305      1.04824715213055      0      0
0.0116445499191305      0.0118057482685412      1.04853725874837      0      0
0.0118057482685412      0.0119691781260852      1.04882778081659      0      0
0.0119691781260852      0.0121348703830748      1.04911748060267      0      0
0.0121348703830748      0.0123028563584581      1.04940353575056      0      0
0.0123028563584581      0.0124731678047393      1.04968408646352      0      0
0.0124731678047393      0.0126458369139802      1.04995979565074      0      0
0.0126458369139802      0.0128208963238851      1.05023323068418      0      0
0.0128208963238851      0.0129983791239701      1.05050676571052      0      0
0.0129983791239701      0.0131783188618175      1.05078078240606      0      0
0.0131783188618175      0.0133607495494169      1.05105351144903      0      0
0.0133607495494169      0.0135457056695945      1.05132247704613      0      0
0.0135457056695945      0.0137332221825303      1.05158634694445      0      0
0.0137332221825303      0.0139233345323668      1.05184584488177      0      0
0.0139233345323668      0.0141160786539086      1.05210318857608      0      0
0.0141160786539086      0.0143114909794141      1.05236057157053      0      0
0.0143114909794141      0.0145096084454827      1.05261877183973      0      0
0.0145096084454827      0.0147104685000363      1.05287675938525      0      0
0.0147104685000363      0.0149141091093971      1.05313244850765      0      0
0.0149141091093971      0.0151205687654648      1.05338402870703      0      0
0.0151205687654648      0.0153298864929916      1.05363103481476      0      0
0.0153298864929916      0.0155421018569589      1.05387456908115      0      0
0.0155421018569589      0.015757254970056      1.05411663518893      0      0
0.015757254970056      0.0159753865002618      1.05435903439989      0      0
0.0159753865002618      0.0161965376785319      1.05460245207464      0      0
0.0161965376785319      0.0164207503065923      1.05484618688838      0      0
0.0164207503065923      0.0166480667648403      1.05508859444522      0      0
0.0166480667648403      0.0168785300203555      1.05532795625526      0      0
0.0168785300203555      0.0171121836350213      1.05556331674555      0      0
0.0171121836350213      0.0173490717737588      1.05579490274888      0      0
0.0173490717737588      0.017589239212875      1.05602397805689      0      0
0.017589239212875      0.0178327313485262      1.05625225460778      0      0
0.0178327313485262      0.0180795942052988      1.05648115825638      0      0
0.0180795942052988      0.0183298744449088      1.05671127095546      0      0
0.0183298744449088      0.0185836193750216      1.05694215841018      0      0
0.0185836193750216      0.0188408769581945      1.05717261192800      0      0
0.0188408769581945      0.0191016958209418      1.05740116833728      0      0
0.0191016958209418      0.0193661252629267      1.05762668364055      0      0
0.0193661252629267      0.0196342152662799      1.05784874468114      0      0
0.0196342152662799      0.0199060165050465      1.05806778879445      0      0
0.0199060165050465      0.0201815803547652      1.05828492028810      0      0
0.0201815803547652      0.0204609589021785      1.05850151748419      0      0
0.0204609589021785      0.0207442049550786      1.05871878171287      0      0
0.0207442049550786      0.0210313720522889      1.05893737908166      0      0
0.0210313720522889      0.0213225144737837      1.05915727724731      0      0
0.0213225144737837      0.0216176872509482      1.05937780635255      0      0
0.0216176872509482      0.0219169461769806      1.05959790241298      0      0
0.0219169461769806      0.0222203478174381      1.05981644359696      0      0
0.0222203478174381      0.0225279495209286      1.06003257501919      0      0
0.0225279495209286      0.0228398094299506      1.06024593435958      0      0
0.0228398094299506      0.0231559864918837      1.06045672872258      0      0
0.0231559864918837      0.0234765404701303      1.06066565864740      0      0
0.0234765404701303      0.0238015319554124      1.06087372480281      0      0
0.0238015319554124      0.0241310223772239      1.06108197750421      0      0
0.0241310223772239      0.0244650740154424      1.06129127523564      0      0
0.0244650740154424      0.0248037500121009      1.06150210759949      0      0
0.0248037500121009      0.025147114383323      1.06171451603380      0      0
0.025147114383323      0.0254952320314234      1.06192811932802      0      0
0.0254952320314234      0.025848168757175      1.06214222712308      0      0
0.025848168757175      0.0262059912722472      1.06235600803757      0      0
0.0262059912722472      0.0265687672118152      1.06256867210480      0      0
0.0265687672118152      0.0269365651473444      1.06277962961926      0      0
0.0269365651473444      0.0273094545995519      1.06298859813643      0      0
0.0273094545995519      0.0276875060515468      1.06319564305275      0      0
0.0276875060515468      0.0280707909621536      1.06340115153989      0      0
0.0280707909621536      0.0284593817794181      1.06360575178121      0      0
0.0284593817794181      0.0288533519543027      1.06381019758920      0      0
0.0288533519543027      0.0292527759545692      1.06401524181372      0      0
0.0292527759545692      0.0296577292788545      1.06422152073971      0      0
0.0296577292788545      0.0300682884709421      1.06442946692389      0      0
0.0300682884709421      0.0304845311342295      1.06463926104883      0      0
0.0304845311342295      0.0309065359463971      1.06485082587577      0      0
0.0309065359463971      0.0313343826742795      1.06506385856100      0      0
0.0313343826742795      0.0317681521889432      1.06527789240683      0      0
0.0317681521889432      0.0322079264809726      1.06549237605264      0      0
0.0322079264809726      0.0326537886759678      1.06570675725452      0      0
0.0326537886759678      0.033105823050257      1.06592055948861      0      0
0.033105823050257      0.033564115046826      1.06613344214760      0      0
0.033564115046826      0.0340287512914689      1.06634523847617      0      0
0.0340287512914689      0.0344998196091616      1.06655596900677      0      0
0.0344998196091616      0.0349774090406628      1.06676583159517      0      0
0.0349774090406628      0.0354616098593442      1.06697517183641      0      0
0.0354616098593442      0.0359525135882537      1.06718443944766      0      0
0.0359525135882537      0.0364502130174152      1.06739413706805      0      0
0.0364502130174152      0.0369548022213675      1.06760476791093      0      0
0.0369548022213675      0.0374663765769464      1.06781678796648      0      0
0.0374663765769464      0.0379850327813123      1.06803056720334      0      0
0.0379850327813123      0.0385108688702281      1.06824636268560      0      0
0.0385108688702281      0.0390439842365898      1.06846430492154      0      0
0.0390439842365898      0.0395844796492134      1.06868439727430      0      0
0.0395844796492134      0.0401324572718825      1.06890652702661      0      0
0.0401324572718825      0.0406880206826587      1.06913048578327      0      0
0.0406880206826587      0.0412512748934598      1.06935599634784      0      0
0.0412512748934598      0.0418223263699098      1.06958274301523      0      0
0.0418223263699098      0.0424012830514618      1.06981040233369      0      0
0.0424012830514618      0.0429882543718015      1.07003867174648      0      0
0.0429882543718015      0.0435833512795317      1.07026729404815      0      0
0.0435833512795317      0.0441866862591436      1.07049607620849      0      0
0.0441866862591436      0.0447983733522791      1.07072490175804      0      0
0.0447983733522791      0.0454185281792862      1.07095373653586      0      0
0.0454185281792862      0.0460472679610735      1.07118262812806      0      0
0.0460472679610735      0.0466847115412677      1.07141169974629      0      0
0.0466847115412677      0.0473309794086762      1.07164113959462      0      0
0.0473309794086762      0.047986193720063      1.07187118694946      0      0
0.047986193720063      0.0486504783232378      1.07210211623793      0      0
0.0486504783232378      0.0493239587804657      1.07233422036195      0      0
0.0493239587804657      0.0500067623922011      1.07256779439751      0      0
0.0500067623922011      0.0506990182211494      1.07280312062350      0      0
0.0506990182211494      0.0514008571166629      1.07304045562414      0      0
0.0514008571166629      0.0521124117394733      1.07328001998339      0      0
0.0521124117394733      0.0528338165867671      1.07352199086630      0      0
0.0528338165867671      0.0535652080176086      1.07376649757566      0      0
0.0535652080176086      0.0543067242787134      1.07401361999116      0      0
0.0543067242787134      0.0550585055305805      1.07426338965139      0      0
0.0550585055305805      0.0558206938739848      1.07451579312732      0      0
0.0558206938739848      0.0565934333768373      1.07477077726172      0      0
0.0565934333768373      0.0573768701014157      1.07502825580863      0      0
0.0573768701014157      0.0581711521319738      1.07528811699845      0      0
0.0581711521319738      0.0589764296027321      1.07555023157110      0      0
0.0589764296027321      0.0597928547262553      1.07581446085787      0      0
0.0597928547262553      0.0606205818222245      1.07608066454582      0      0
0.0606205818222245      0.0614597673466051      1.07634870782134      0      0
0.0614597673466051      0.0623105699212211      1.07661846765771      0      0
0.0623105699212211      0.0631731503637371      1.07688983808009      0      0
0.0631731503637371      0.0640476717180559      1.07716273430715      0      0
0.0640476717180559      0.064934299285137      1.07743709572907      0      0
0.064934299285137      0.065833200654241      1.07771288773482      0      0
0.065833200654241      0.0667445457346082      1.07799010244576      0      0
0.0667445457346082      0.0676685067875737      1.07826875844849      0      0
0.0676685067875737      0.0686052584591283      1.07854889964575      0      0
0.0686052584591283      0.0695549778129301      1.07883059336179      0      0
0.0695549778129301      0.0705178443637725      1.07911392784830      0      0
0.0705178443637725      0.071494040111516      1.07939900933933      0      0
0.071494040111516      0.0724837495754901      1.07968595880011      0      0
0.0724837495754901      0.07348715982937      1.07997490850646      0      0
0.07348715982937      0.0745044605365374      1.08026599857943      0      0
0.0745044605365374      0.0755358439859309      1.08055937358503      0      0
0.0755358439859309      0.0765815051283916      1.08085517929285      0      0
0.0765815051283916      0.0776416416135129      1.08115355967003      0      0
0.0776416416135129      0.0787164538269999      1.08145465417014      0      0
0.0787164538269999      0.0798061449285455      1.08175859535999      0      0
0.0798061449285455      0.0809109208902321      1.08206550691184      0      0
0.0809109208902321      0.0820309905354643      1.08237550197449      0      0
0.0820309905354643      0.0831665655784396      1.08268868192433      0      0
0.0831665655784396      0.0843178606641673      1.08300513548681      0      0
0.0843178606641673      0.0854850934090396      1.08332493820990      0      0
0.0854850934090396      0.0866684844419658      1.08364815226428      0      0
0.0866684844419658      0.087868257446075      1.08397482653963      0      0
0.087868257446075      0.0890846392009967      1.08430499700279      0      0
0.0890846392009967      0.0903178596257262      1.08463868728130      0      0
0.0903178596257262      0.0915681518220832      1.08497590943513      0      0
0.0915681518220832      0.0928357521187732      1.08531666487939      0      0
0.0928357521187732      0.0941209001160578      1.08566094542206      0      0
0.0941209001160578      0.0954238387310435      1.08600873438258      0      0
0.0954238387310435      0.0967448142435972      1.08636000775973      0      0
0.0967448142435972      0.0980840763428988      1.08671473541987      0      0
0.0980840763428988      0.0994418781746361      1.08707288227987      0      0
0.0994418781746361      0.100818476388855      1.08743440946243      0      0
0.100818476388855      0.10221413118847      1.08779927540454      0      0
0.10221413118847      0.103629106378448      1.08816743690340      0      0
0.103629106378448      0.105063669415674      1.08853885008708      0      0
0.105063669415674      0.106518091459502      1.08891347130026      0      0
0.106518091459502      0.107992647423013      1.08929125789821      0      0
0.107992647423013      0.109487616024976      1.08967216894443      0      0
0.109487616024976      0.111003279842531      1.09005616581001      0      0
0.111003279842531      0.112539925364605      1.09044321267437      0      0
0.112539925364605      0.114097843046059      1.09083327692890      0      0
0.114097843046059      0.115677327362591      1.09122632948649      0      0
0.115677327362591      0.117278676866402      1.09162234500101      0      0
0.117278676866402      0.118902194242619      1.09202130200163      0      0
0.118902194242619      0.120548186366517      1.09242318294790      0      0
0.120548186366517      0.122216964361519      1.09282797421163      0      0
0.122216964361519      0.123908843658004      1.09323566599208      0      0
0.123908843658004      0.125624144052934      1.09364625217120      0      0
0.125624144052934      0.127363189770296      1.09405973011556      0      0
0.127363189770296      0.12912630952239      1.09447610043148      0      0
0.12912630952239      0.130913836571959      1.09489536667976      0      0
0.130913836571959      0.132726108795187      1.09531753505614      0      0
0.132726108795187      0.134563468745557      1.09574261404310      0      0
0.134563468745557      0.136426263718606      1.09617061403840      0      0
0.136426263718606      0.138314845817565      1.09660154696529      0      0
0.138314845817565      0.140229572019921      1.09703542586882      0      0
0.140229572019921      0.142170804244882      1.09747226450215      0      0
0.142170804244882      0.144138909421796      1.09791207690663      0      0
0.144138909421796      0.146134259559502      1.09835487698844      0      0
0.146134259559502      0.148157231816648      1.09880067809464      0      0
0.148157231816648      0.150208208572982      1.09924949259073      0      0
0.150208208572982      0.152287577501628      1.09970133144155      0      0
0.152287577501628      0.154395731642364      1.10015620379690      0      0
0.154395731642364      0.156533069475914      1.10061411658294      0      0
0.156533069475914      0.158699994999266      1.10107507410015      0      0
0.158699994999266      0.16089691780204      1.10153907762813      0      0
0.16089691780204      0.163124253143903      1.10200612503749      0      0
0.163124253143903      0.165382422033063      1.10247621040866      0      0
0.165382422033063      0.16767185130585      1.10294932365722      0      0
0.16767185130585      0.16999297370739      1.10342545016532      0      0
0.16999297370739      0.172346227973408      1.10390457041827      0      0
0.172346227973408      0.174732058913154      1.10438665964559      0      0
0.174732058913154      0.177150917493482      1.10487168746527      0      0
0.177150917493482      0.179603260924088      1.10535961753033      0      0
0.179603260924088      0.182089552743936      1.10585040717615      0      0
0.182089552743936      0.184610262908873      1.10634400706733      0      0
0.184610262908873      0.187165867880458      1.10684036084268      0      0
0.187165867880458      0.189756850716024      1.10733940475663      0      0
0.189756850716024      0.192383701159985      1.10784106731571      0      0
0.192383701159985      0.195046915736409      1.10834526890823      0      0
0.195046915736409      0.197746997842864      1.10885192142565      0      0
0.197746997842864      0.200484457845576      1.10936092787375      0      0
0.200484457845576      0.203259813175894      1.10987218197192      0      0
0.203259813175894      0.206073588428097      1.11038556773869      0      0
0.206073588428097      0.208926315458549      1.11090095906157      0      0
0.208926315458549      0.211818533486235      1.11141821924940      0      0
0.211818533486235      0.214750789194674      1.11193720056513      0      0
0.214750789194674      0.217723636835266      1.11245774373705      0      0
0.217723636835266      0.220737638332042      1.11297967744635      0      0
0.220737638332042      0.22379336338789      1.11350281778892      0      0
0.22379336338789      0.226891389592229      1.11402696770908      0      0
0.226891389592229      0.230032302530194      1.11455191640307      0      0
0.230032302530194      0.233216695893316      1.11507743868974      0      0
0.233216695893316      0.236445171591743      1.11560329434613      0      0
0.236445171591743      0.239718339868012      1.11612922740515      0      0
0.239718339868012      0.243036819412397      1.11665496541289      0      0
0.243036819412397      0.246401237479853      1.11718021864241      0      0
0.246401237479853      0.249812230008578      1.11770467926129      0      0
0.249812230008578      0.253270441740218      1.11822802044951      0      0
0.253270441740218      0.256776526341734      1.11874989546458      0      0
0.256776526341734      0.260331146528961      1.11926993665008      0      0
0.260331146528961      0.263934974191869      1.11978775438410      0      0
0.263934974191869      0.267588690521566      1.12030293596343      0      0
0.267588690521566      0.271292986139054      1.12081504441921      0      0
0.271292986139054      0.275048561225772      1.12132361725956      0      0
0.275048561225772      0.27885612565594      1.12182816513430      0      0
0.27885612565594      0.282716399130741      1.12232817041644      0      0
0.282716399130741      0.286630111314356      1.12282308569501      0      0
0.286630111314356      0.290598001971889      1.12331233217304      0      0
0.290598001971889      0.294620821109189      1.12379529796436      0      0
0.294620821109189      0.298699329114623      1.12427133628227      0      0
0.298699329114623      0.302834296902796      1.12473976351249      0      0
0.302834296902796      0.307026506060274      1.12519985716247      0      0
0.307026506060274      0.311276748993318      1.12565085367822      0      0
0.311276748993318      0.315585829077662      1.12609194611937      0      0
0.315585829077662      0.319954560810364      1.12652228168227      0      0
0.319954560810364      0.324383769963767      1.12694095906007      0      0
0.324383769963767      0.32887429374158      1.12734702562796      0      0
0.32887429374158      0.33342698093713      1.12773947444064      0      0
0.33342698093713      0.338042692093795      1.12811724102796      0      0
0.338042692093795      0.342722299667666      1.12847919997363      0      0
0.342722299667666      0.347466688192458      1.12882416126037      0      0
0.347466688192458      0.352276754446699      1.12915086636363      0      0
0.352276754446699      0.357153407623246      1.12945798407423      0      0
0.357153407623246      0.362097569501131      1.12974410602865      0      0
0.362097569501131      0.367110174619799      1.13000774192367      0      0
0.367110174619799      0.372192170455755      1.13024731438999      0      0
0.372192170455755      0.37734451760165      1.13046115349710      0      0
0.37734451760165      0.382568189947856      1.13064749085897      0      0
0.382568189947856      0.387864174866547      1.13080445330737      0      0
0.387864174866547      0.393233473398329      1.13093005609635      0      0
0.393233473398329      0.398677100441459      1.13102219559778      0      0
0.398677100441459      0.40419608494368      1.13107864144418      0      0
0.40419608494368      0.409791470096709      1.13109702807028      0      0
0.409791470096709      0.41546431353342      1.13107484560014      0      0
0.41546431353342      0.421215687527758      1.13100943002104      0      0
0.421215687527758      0.427046679197417      1.13089795257945      0      0
0.427046679197417      0.43295839070933      1.13073740832705      0      0
0.43295839070933      0.438951939487993      1.13052460373772      0      0
0.438951939487993      0.445028458426682      1.13025614330737      0      0
0.445028458426682      0.451189096101594      1.12992841503883      0      0
0.451189096101594      0.457435016988945      1.12953757470314      0      0
0.457435016988945      0.463767401685081      1.12907952875635      0      0
0.463767401685081      0.470187447129631      1.12854991577663      0      0
0.470187447129631      0.476696366831751      1.12794408627089      0      0
0.476696366831751      0.483295391099501      1.12725708068210      0      0
0.483295391099501      0.489985767272398      1.12648360540784      0      0
0.489985767272398      0.496768759957182      1.12561800661739      0      0
0.496768759957182      0.503645651266856      1.12465424162776      0      0
0.503645651266856      0.510617741063022      1.12358584756866      0      0
0.510617741063022      0.517686347201588      1.12240590703082      0      0
0.517686347201588      0.524852805781861      1.12110701035190      0      0
0.524852805781861      0.532118471399099      1.11968121414698      0      0
0.532118471399099      0.539484717400551      1.11811999563667      0      0
0.539484717400551      0.546952936145049      1.11641420226247      0      0
0.546952936145049      0.554524539266187      1.11455399600576      0      0
0.554524539266187      0.56220095793915      1.11252879174082      0      0
0.56220095793915      0.569983643151229      1.11032718885132      0      0
0.569983643151229      0.577874065976087      1.10793689522128      0      0
0.577874065976087      0.585873717851818      1.10534464257120      0      0
0.585873717851818      0.59398411086286      1.10253609194388      0      0
0.59398411086286      0.602206778025804      1.09949572794640      0      0
0.602206778025804      0.610543273579166      1.09620674011793      0      0
0.610543273579166      0.618995173277162      1.09265088950867      0      0
0.618995173277162      0.62756407468756      1.08880835821162      0      0
0.62756407468756      0.636251597493652      1.08465757917241      0      0
0.636251597493652      0.645059383800396      1.08017504309400      0      0
0.645059383800396      0.653989098444817      1.07533507862986      0      0
0.653989098444817      0.663042429310678      1.07010960128969      0      0
0.663042429310678      0.672221087647534      1.06446782552644      0      0
0.672221087647534      0.681526808394186      1.05837593327848      0      0
0.681526808394186      0.690961350506615      1.05179669073589      0      0
0.690961350506615      0.70052649729046      1.04468900318984      0      0
0.70052649729046      0.710224056738094      1.03700739537876      0      0
0.710224056738094      0.720055861870372      1.02870140158785      0      0
0.720055861870372      0.730023771083106      1.01971484564146      0      0
0.730023771083106      0.740129668498331      1.00998498550398      0      0
0.740129668498331      0.750375464320448      0.999441489978939      0      0
0.750375464320448      0.76076309519728      0.988005205250284      0      0
0.76076309519728      0.771294524586143      0.975586655692110      0      0
0.771294524586143      0.781971743124969      0.962084204906387      0      0
0.781971743124969      0.792796769008581      0.947381776933799      0      0
0.792796769008581      0.803771648370161      0.931346000286042      0      0
0.803771648370161      0.814898455668016      0.913822582928460      0      0
0.814898455668016      0.826179294077686      0.894631644903775      0      0
0.826179294077686      0.837616295889483      0.873561610653392      0      0
0.837616295889483      0.849211622911536      0.850361067053548      0      0
0.849211622911536      0.860967466878409      0.824727675059078      0      0
0.860967466878409      0.872886049865385      0.796292687752563      0      0
0.872886049865385      0.884969624708479      0.764598689199826      0      0
0.884969624708479      0.897220475430265      0.729066439851422      0      0
0.897220475430265      0.909640917671599      0.688943336291407      0      0
0.909640917671599      0.922233299129318      0.643218898108702      0      0
0.922233299129318      0.935      0.590476375669454      0      0
# END HISTO1D SudakovqqbarExpOutputsN2LLNor22


==> Diag_Evo_Hard/Diag_SudN2LLp_qqbar_2_LP.dat <==
# BEGIN PLOT
Title=$q_{n}+\bar{q}_{\bar{n}}\to t +\bar{t}+X$
Legend1XPos=0.06
Legend1YPos=0.93
Legend2XPos=0.06
Legend2YPos=0.83
Legend3XPos=0.06
Legend3YPos=0.73
Legend4XPos=0.06
Legend4YPos=0.63
Legend1Only=SudakovqqbarExpOutputsN2LLNor11    
Legend2Only=SudakovqqbarExpOutputsN2LLNor12 
Legend3Only=SudakovqqbarExpOutputsN2LLNor21  
Legend4Only=SudakovqqbarExpOutputsN2LLNor22  
DrawOnly= SudakovqqbarExpOutputsN2LLNor11   SudakovqqbarExpOutputsN2LLNor12 SudakovqqbarExpOutputsN2LLNor21 SudakovqqbarExpOutputsN2LLNor22   
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=0
Legend6=0
LogY=0
LogX=1
XLabel=$\beta_{t\bar{t}}$
YLabel= 
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlot=0
XMin=0.000001
XMax=1
YMin=-0.1
YMax=+3.49 
# END PLOT
# BEGIN HISTO1D SudakovqqbarExpOutputsN2LLNor11
PlotOrder=1
LineColor=blue
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\mathbf{V}^{-1}_{h,\mathrm{thr}}\mathbf{V}_{h}\Right]_{(1,1)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      1.00000043783908      0      0
0.00000101384324431002      0.00000102787812403307      1.00000045004346      0      0
0.00000102787812403307      0.00000104210729202498      1.00000046258803      0      0
0.00000104210729202498      0.00000105653343786574      1.00000047548226      0      0
0.00000105653343786574      0.00000107115928836782      1.00000048873591      0      0
0.00000107115928836782      0.00000108598760809164      1.00000050235900      0      0
0.00000108598760809164      0.00000110102119986811      1.00000051636181      0      0
0.00000110102119986811      0.00000111626290532839      1.00000053075494      0      0
0.00000111626290532839      0.00000113171560544106      1.00000054554927      0      0
0.00000113171560544106      0.00000114738222105665      1.00000056075598      0      0
0.00000114738222105665      0.00000116326571345971      1.00000057638655      0      0
0.00000116326571345971      0.0000011793690849286      1.00000059245282      0      0
0.0000011793690849286      0.00000119569537930295      1.00000060896692      0      0
0.00000119569537930295      0.000001212247682559      1.00000062594134      0      0
0.000001212247682559      0.00000122902912339292      1.00000064338890      0      0
0.00000122902912339292      0.00000124604287381218      1.00000066132280      0      0
0.00000124604287381218      0.00000126329214973512      1.00000067975659      0      0
0.00000126329214973512      0.00000128078021159884      1.00000069870420      0      0
0.00000128078021159884      0.00000129851036497544      1.00000071817997      0      0
0.00000129851036497544      0.00000131648596119688      1.00000073819860      0      0
0.00000131648596119688      0.00000133471039798844      1.00000075877523      0      0
0.00000133471039798844      0.00000135318712011092      1.00000077992542      0      0
0.00000135318712011092      0.00000137191962001179      1.00000080166515      0      0
0.00000137191962001179      0.00000139091143848532      1.00000082401086      0      0
0.00000139091143848532      0.00000141016616534188      1.00000084697943      0      0
0.00000141016616534188      0.00000142968744008643      1.00000087058824      0      0
0.00000142968744008643      0.00000144947895260651      1.00000089485511      0      0
0.00000144947895260651      0.00000146954444386967      1.00000091979841      0      0
0.00000146954444386967      0.00000148988770663059      1.00000094543697      0      0
0.00000148988770663059      0.00000151051258614798      1.00000097179019      0      0
0.00000151051258614798      0.00000153142298091138      1.00000099887798      0      0
0.00000153142298091138      0.00000155262284337812      1.00000102672082      0      0
0.00000155262284337812      0.00000157411618072032      1.00000105533975      0      0
0.00000157411618072032      0.00000159590705558239      1.00000108475641      0      0
0.00000159590705558239      0.0000016179995868489      1.00000111499303      0      0
0.0000016179995868489      0.00000164039795042316      1.00000114607247      0      0
0.00000164039795042316      0.00000166310638001652      1.00000117801822      0      0
0.00000166310638001652      0.00000168612916794864      1.00000121085443      0      0
0.00000168612916794864      0.00000170947066595881      1.00000124460592      0      0
0.00000170947066595881      0.00000173313528602849      1.00000127929820      0      0
0.00000173313528602849      0.00000175712750121529      1.00000131495750      0      0
0.00000175712750121529      0.00000178145184649847      1.00000135161077      0      0
0.00000178145184649847      0.00000180611291963609      1.00000138928571      0      0
0.00000180611291963609      0.00000183111538203409      1.00000142801081      0      0
0.00000183111538203409      0.00000185646395962742      1.00000146781534      0      0
0.00000185646395962742      0.00000188216344377329      1.00000150872938      0      0
0.00000188216344377329      0.00000190821869215684      1.00000155078386      0      0
0.00000190821869215684      0.00000193463462970931      1.00000159401057      0      0
0.00000193463462970931      0.000001961416249539      1.00000163844219      0      0
0.000001961416249539      0.00000198856861387501      1.00000168411230      0      0
0.00000198856861387501      0.00000201609685502412      1.00000173105542      0      0
0.00000201609685502412      0.00000204400617634088      1.00000177930704      0      0
0.00000204400617634088      0.00000207230185321116      1.00000182890363      0      0
0.00000207230185321116      0.00000210098923404927      1.00000187988267      0      0
0.00000210098923404927      0.00000213007374130893      1.00000193228271      0      0
0.00000213007374130893      0.00000215956087250823      1.00000198614335      0      0
0.00000215956087250823      0.00000218945620126872      1.00000204150531      0      0
0.00000218945620126872      0.00000221976537836897      1.00000209841043      0      0
0.00000221976537836897      0.00000225049413281266      1.00000215690173      0      0
0.00000225049413281266      0.00000228164827291145      1.00000221702342      0      0
0.00000228164827291145      0.0000023132336873829      1.00000227882094      0      0
0.0000023132336873829      0.0000023452563464635      1.00000234234102      0      0
0.0000023452563464635      0.00000237772230303722      1.00000240763165      0      0
0.00000237772230303722      0.00000241063769377955      1.00000247474220      0      0
0.00000241063769377955      0.00000244400874031748      1.00000254372340      0      0
0.00000244400874031748      0.00000247784175040552      1.00000261462738      0      0
0.00000247784175040552      0.00000251214311911795      1.00000268750774      0      0
0.00000251214311911795      0.00000254691933005764      1.00000276241958      0      0
0.00000254691933005764      0.00000258217695658154      1.00000283941951      0      0
0.00000258217695658154      0.0000026179226630432      1.00000291856574      0      0
0.0000026179226630432      0.00000265416320605244      1.00000299991809      0      0
0.00000265416320605244      0.00000269090543575249      1.00000308353807      0      0
0.00000269090543575249      0.00000272815629711478      1.00000316948887      0      0
0.00000272815629711478      0.00000276592283125165      1.00000325783547      0      0
0.00000276592283125165      0.00000280421217674733      1.00000334864465      0      0
0.00000280421217674733      0.00000284303157100718      1.00000344198504      0      0
0.00000284303157100718      0.00000288238835162573      1.00000353792721      0      0
0.00000288238835162573      0.00000292228995777364      1.00000363654368      0      0
0.00000292228995777364      0.00000296274393160382      1.00000373790898      0      0
0.00000296274393160382      0.00000300375791967704      1.00000384209974      0      0
0.00000300375791967704      0.00000304533967440728      1.00000394919472      0      0
0.00000304533967440728      0.0000030874970555271      1.00000405927487      0      0
0.0000030874970555271      0.00000313023803157323      1.00000417242339      0      0
0.00000313023803157323      0.00000317357068139281      1.00000428872582      0      0
0.00000317357068139281      0.00000321750319567045      1.00000440827006      0      0
0.00000321750319567045      0.00000326204387847638      1.00000453114649      0      0
0.00000326204387847638      0.00000330720114883614      1.00000465744797      0      0
0.00000330720114883614      0.00000335298354232185      1.00000478726998      0      0
0.00000335298354232185      0.00000339939971266569      1.00000492071064      0      0
0.00000339939971266569      0.00000344645843339553      1.00000505787084      0      0
0.00000344645843339553      0.00000349416859949336      1.00000519885423      0      0
0.00000349416859949336      0.00000354253922907654      1.00000534376740      0      0
0.00000354253922907654      0.00000359157946510248      1.00000549271988      0      0
0.00000359157946510248      0.00000364129857709674      1.00000564582425      0      0
0.00000364129857709674      0.00000369170596290522      1.00000580319625      0      0
0.00000369170596290522      0.00000374281115047047      1.00000596495484      0      0
0.00000374281115047047      0.0000037946237996327      1.00000613122229      0      0
0.0000037946237996327      0.00000384715370395563      1.00000630212426      0      0
0.00000384715370395563      0.00000390041079257769      1.00000647778996      0      0
0.00000390041079257769      0.00000395440513208878      1.00000665835215      0      0
0.00000395440513208878      0.00000400914692843308      1.00000684394732      0      0
0.00000400914692843308      0.00000406464652883815      1.00000703471577      0      0
0.00000406464652883815      0.00000412091442377072      1.00000723080169      0      0
0.00000412091442377072      0.00000417796124891967      1.00000743235329      0      0
0.00000417796124891967      0.00000423579778720626      1.00000763952294      0      0
0.00000423579778720626      0.0000042944349708224      1.00000785246721      0      0
0.0000042944349708224      0.00000435388388329698      1.00000807134708      0      0
0.00000435388388329698      0.00000441415576159092      1.00000829632800      0      0
0.00000441415576159092      0.0000044752619982211      1.00000852758001      0      0
0.0000044752619982211      0.00000453721414341383      1.00000876527792      0      0
0.00000453721414341383      0.00000460002390728798      1.00000900960140      0      0
0.00000460002390728798      0.0000046637031620685      1.00000926073513      0      0
0.0000046637031620685      0.00000472826394433043      1.00000951886893      0      0
0.00000472826394433043      0.00000479371845727405      1.00000978419793      0      0
0.00000479371845727405      0.00000486007907303155      1.00001005692268      0      0
0.00000486007907303155      0.00000492735833500554      1.00001033724933      0      0
0.00000492735833500554      0.00000499556896024003      1.00001062538976      0      0
0.00000499556896024003      0.00000506472384182418      1.00001092156178      0      0
0.00000506472384182418      0.00000513483605132934      1.00001122598926      0      0
0.00000513483605132934      0.00000520591884127979      1.00001153890230      0      0
0.00000520591884127979      0.00000527798564765776      1.00001186053743      0      0
0.00000527798564765776      0.00000535105009244307      1.00001219113777      0      0
0.00000535105009244307      0.00000542512598618791      1.00001253095320      0      0
0.00000542512598618791      0.00000550022733062734      1.00001288024059      0      0
0.00000550022733062734      0.00000557636832132587      1.00001323926395      0      0
0.00000557636832132587      0.00000565356335036064      1.00001360829465      0      0
0.00000565356335036064      0.00000573182700904185      1.00001398761164      0      0
0.00000573182700904185      0.00000581117409067079      1.00001437750162      0      0
0.00000581117409067079      0.000005891619593336      1.00001477825932      0      0
0.000005891619593336      0.00000597317872274825      1.00001519018764      0      0
0.00000597317872274825      0.00000605586689511467      1.00001561359795      0      0
0.00000605586689511467      0.0000061396997400527      1.00001604881028      0      0
0.0000061396997400527      0.00000622469310354442      1.00001649615362      0      0
0.00000622469310354442      0.00000631086305093168      1.00001695596608      0      0
0.00000631086305093168      0.0000063982258699528      1.00001742859521      0      0
0.0000063982258699528      0.00000648679807382125      1.00001791439828      0      0
0.00000648679807382125      0.00000657659640434692      1.00001841374246      0      0
0.00000657659640434692      0.00000666763783510069      1.00001892700521      0      0
0.00000666763783510069      0.00000675993957462272      1.00001945457447      0      0
0.00000675993957462272      0.0000068535190696752      1.00001999684901      0      0
0.0000068535190696752      0.00000694839400854009      1.00002055423872      0      0
0.00000694839400854009      0.00000704458232436258      1.00002112716490      0      0
0.00000704458232436258      0.00000714210219854078      1.00002171606061      0      0
0.00000714210219854078      0.00000724097206416231      1.00002232137096      0      0
0.00000724097206416231      0.00000734121060948854      1.00002294355348      0      0
0.00000734121060948854      0.000007442836781487      1.00002358307844      0      0
0.000007442836781487      0.00000754586978941272      1.00002424042925      0      0
0.00000754586978941272      0.00000765032910843916      1.00002491610274      0      0
0.00000765032910843916      0.00000775623448333934      1.00002561060964      0      0
0.00000775623448333934      0.00000786360593221801      1.00002632447489      0      0
0.00000786360593221801      0.00000797246375029542      1.00002705823805      0      0
0.00000797246375029542      0.00000808282851374354      1.00002781245373      0      0
0.00000808282851374354      0.00000819472108357529      1.00002858769202      0      0
0.00000819472108357529      0.00000830816260958769      1.00002938453886      0      0
0.00000830816260958769      0.00000842317453435958      1.00003020359655      0      0
0.00000842317453435958      0.00000853977859730466      1.00003104548416      0      0
0.00000853977859730466      0.00000865799683878063      1.00003191083803      0      0
0.00000865799683878063      0.00000877785160425524      1.00003280031221      0      0
0.00000877785160425524      0.00000889936554853005      1.00003371457901      0      0
0.00000889936554853005      0.00000902256164002253      1.00003465432945      0      0
0.00000902256164002253      0.00000914746316510757      1.00003562027384      0      0
0.00000914746316510757      0.00000927409373251906      1.00003661314226      0      0
0.00000927409373251906      0.00000940247727781235      1.00003763368514      0      0
0.00000940247727781235      0.00000953263806788851      1.00003868267385      0      0
0.00000953263806788851      0.00000966460070558129      1.00003976090123      0      0
0.00000966460070558129      0.00000979839013430744      1.00004086918223      0      0
0.00000979839013430744      0.00000993403164278155      1.00004200835451      0      0
0.00000993403164278155      0.000010071550869796      1.00004317927908      0      0
0.000010071550869796      0.0000102109738090674      1.00004438284094      0      0
0.0000102109738090674      0.0000103523268141496      1.00004561994976      0      0
0.0000103523268141496      0.000010495636603415      1.00004689154055      0      0
0.000010495636603415      0.0000106409302651053      1.00004819857441      0      0
0.0000106409302651053      0.000010788235262451      1.00004954203919      0      0
0.000010788235262451      0.0000109375794388631      1.00005092295029      0      0
0.0000109375794388631      0.0000110889910231955      1.00005234235140      0      0
0.0000110889910231955      0.0000112424986350812      1.00005380131531      0      0
0.0000112424986350812      0.0000113981312903417      1.00005530094469      0      0
0.0000113981312903417      0.0000115559184064716      1.00005684237296      0      0
0.0000115559184064716      0.000011715889808199      1.00005842676510      0      0
0.000011715889808199      0.0000118780757331232      1.00006005531860      0      0
0.0000118780757331232      0.0000120425068374297      1.00006172926426      0      0
0.0000120425068374297      0.0000122092142016854      1.00006344986725      0      0
0.0000122092142016854      0.0000123782293367127      1.00006521842795      0      0
0.0000123782293367127      0.0000125495841895462      1.00006703628299      0      0
0.0000125495841895462      0.0000127233111494713      1.00006890480626      0      0
0.0000127233111494713      0.0000128994430541458      1.00007082540992      0      0
0.0000128994430541458      0.0000130780131958075      1.00007279954550      0      0
0.0000130780131958075      0.0000132590553275668      1.00007482870498      0      0
0.0000132590553275668      0.0000134426036697863      1.00007691442191      0      0
0.0000134426036697863      0.00001362869291655      1.00007905827257      0      0
0.00001362869291655      0.00001381735824222      1.00008126187718      0      0
0.00001381735824222      0.0000140086353080861      1.00008352690110      0      0
0.0000140086353080861      0.0000142025602691059      1.00008585505610      0      0
0.0000142025602691059      0.0000143991697807389      1.00008824810166      0      0
0.0000143991697807389      0.0000145985010058751      1.00009070784627      0      0
0.0000145985010058751      0.0000148005916218595      1.00009323614883      0      0
0.0000148005916218595      0.0000150054798276138      1.00009583492005      0      0
0.0000150054798276138      0.0000152132043508565      1.00009850612383      0      0
0.0000152132043508565      0.0000154238044554237      1.00010125177889      0      0
0.0000154238044554237      0.0000156373199486901      1.00010407396010      0      0
0.0000156373199486901      0.0000158537911890937      1.00010697480023      0      0
0.0000158537911890937      0.0000160732590937644      1.00010995649139      0      0
0.0000160732590937644      0.0000162957651462576      1.00011302128686      0      0
0.0000162957651462576      0.000016521351404396      1.00011617150263      0      0
0.000016521351404396      0.0000167500605082187      1.00011940951929      0      0
0.0000167500605082187      0.0000169819356880416      1.00012273778373      0      0
0.0000169819356880416      0.0000172170207726282      1.00012615881098      0      0
0.0000172170207726282      0.0000174553601974744      1.00012967518619      0      0
0.0000174553601974744      0.0000176969990132074      1.00013328956655      0      0
0.0000176969990132074      0.0000179419828941014      1.00013700468327      0      0
0.0000179419828941014      0.0000181903581467107      1.00014082334361      0      0
0.0000181903581467107      0.0000184421717186223      1.00014474843309      0      0
0.0000184421717186223      0.0000186974712073306      1.00014878291767      0      0
0.0000186974712073306      0.0000189563048692332      1.00015292984582      0      0
0.0000189563048692332      0.0000192187216287532      1.00015719235104      0      0
0.0000192187216287532      0.0000194847710875863      1.00016157365411      0      0
0.0000194847710875863      0.0000197545035340766      1.00016607706553      0      0
0.0000197545035340766      0.000020027969952722      1.00017070598805      0      0
0.000020027969952722      0.0000203052220338112      1.00017546391912      0      0
0.0000203052220338112      0.0000205863121831945      1.00018035445375      0      0
0.0000205863121831945      0.0000208712935321888      1.00018538128703      0      0
0.0000208712935321888      0.000021160219947621      1.00019054821697      0      0
0.000021160219947621      0.0000214531460420097      1.00019585914746      0      0
0.0000214531460420097      0.0000217501271838877      1.00020131809107      0      0
0.0000217501271838877      0.0000220512195082683      1.00020692917215      0      0
0.0000220512195082683      0.0000223564799272551      1.00021269662999      0      0
0.0000223564799272551      0.0000226659661408002      1.00021862482186      0      0
0.0000226659661408002      0.0000229797366476099      1.00022471822650      0      0
0.0000229797366476099      0.0000232978507562027      1.00023098144729      0      0
0.0000232978507562027      0.0000236203685961192      1.00023741921600      0      0
0.0000236203685961192      0.000023947351129288      1.00024403639605      0      0
0.000023947351129288      0.0000242788601615485      1.00025083798634      0      0
0.0000242788601615485      0.0000246149583543337      1.00025782912501      0      0
0.0000246149583543337      0.0000249557092365137      1.00026501509332      0      0
0.0000249557092365137      0.0000253011772164045      1.00027240131963      0      0
0.0000253011772164045      0.0000256514275939423      1.00027999338342      0      0
0.0000256514275939423      0.0000260065265730261      1.00028779701953      0      0
0.0000260065265730261      0.0000263665412740315      1.00029581812252      0      0
0.0000263665412740315      0.0000267315397464981      1.00030406275120      0      0
0.0000267315397464981      0.0000271015909819919      1.00031253713306      0      0
0.0000271015909819919      0.0000274767649271459      1.00032124766893      0      0
0.0000274767649271459      0.0000278571324968813      1.00033020093788      0      0
0.0000278571324968813      0.0000282427655878122      1.00033940370219      0      0
0.0000282427655878122      0.0000286337370918349      1.00034886291242      0      0
0.0000286337370918349      0.0000290301209099061      1.00035858571276      0      0
0.0000290301209099061      0.0000294319919660113      1.00036857944619      0      0
0.0000294319919660113      0.0000298394262213274      1.00037885165983      0      0
0.0000298394262213274      0.00003025250068858      1.00038941011178      0      0
0.00003025250068858      0.000030671293446601      1.00040026277504      0      0
0.000030671293446601      0.0000310958836550867      1.00041141784528      0      0
0.0000310958836550867      0.00003152635156956      1.00042288374622      0      0
0.00003152635156956      0.000031962778556541      1.00043466913592      0      0
0.000031962778556541      0.0000324052471089262      1.00044678291310      0      0
0.0000324052471089262      0.0000328538408615817      1.00045923422523      0      0
0.0000328538408615817      0.000033308644607151      1.00047203247307      0      0
0.000033308644607151      0.0000337697443120835      1.00048518731988      0      0
0.0000337697443120835      0.0000342372271328825      1.00049870869739      0      0
0.0000342372271328825      0.0000347111814325807      1.00051260681431      0      0
0.0000347111814325807      0.0000351916967974413      1.00052689216261      0      0
0.0000351916967974413      0.0000356788640538924      1.00054157552710      0      0
0.0000356788640538924      0.0000361727752856944      1.00055666799219      0      0
0.0000361727752856944      0.0000366735238513458      1.00057218095012      0      0
0.0000366735238513458      0.0000371812044017293      1.00058812611138      0      0
0.0000371812044017293      0.0000376959128980032      1.00060451551168      0      0
0.0000376959128980032      0.0000382177466297395      1.00062136152075      0      0
0.0000382177466297395      0.0000387468042333134      1.00063867685395      0      0
0.0000387468042333134      0.0000392831857105477      1.00065647457879      0      0
0.0000392831857105477      0.0000398269924476147      1.00067476812803      0      0
0.0000398269924476147      0.0000403783272342003      1.00069357130583      0      0
0.0000403783272342003      0.0000409372942829333      1.00071289830200      0      0
0.0000409372942829333      0.0000415039992490831      1.00073276370014      0      0
0.0000415039992490831      0.000042078549250531      1.00075318249003      0      0
0.000042078549250531      0.0000426610528880173      1.00077417007792      0      0
0.0000426610528880173      0.0000432516202656688      1.00079574229796      0      0
0.0000432516202656688      0.0000438503630118107      1.00081791542510      0      0
0.0000438503630118107      0.0000444573943000663      1.00084070618613      0      0
0.0000444573943000663      0.0000450728288707489      1.00086413177421      0      0
0.0000450728288707489      0.0000456967830525504      1.00088820985942      0      0
0.0000456967830525504      0.0000463293747845289      1.00091295860224      0      0
0.0000463293747845289      0.0000469707236384016      1.00093839666829      0      0
0.0000469707236384016      0.0000476209508411464      1.00096454324402      0      0
0.0000476209508411464      0.0000482801792979158      1.00099141804502      0      0
0.0000482801792979158      0.0000489485336152684      1.00101904133907      0      0
0.0000489485336152684      0.0000496261401247217      1.00104743395307      0      0
0.0000496261401247217      0.0000503131269066316      1.00107661729464      0      0
0.0000503131269066316      0.0000510096238144011      1.00110661336676      0      0
0.0000510096238144011      0.000051715762499026      1.00113744478021      0      0
0.000051715762499026      0.000052431676433979      1.00116913477849      0      0
0.000052431676433979      0.0000531575009404385      1.00120170724745      0      0
0.0000531575009404385      0.0000538933732128671      1.00123518673483      0      0
0.0000538933732128671      0.0000546394323449439      1.00126959847477      0      0
0.0000546394323449439      0.0000553958193558558      1.00130496839546      0      0
0.0000553958193558558      0.0000561626772169526      1.00134132315066      0      0
0.0000561626772169526      0.0000569401508787716      1.00137869013004      0      0
0.0000569401508787716      0.0000577283872984359      1.00141709748576      0      0
0.0000577283872984359      0.0000585275354674316      1.00145657414788      0      0
0.0000585275354674316      0.0000593377464397706      1.00149714985466      0      0
0.0000593377464397706      0.0000601591733605423      1.00153885516275      0      0
0.0000601591733605423      0.0000609919714948611      1.00158172148165      0      0
0.0000609919714948611      0.0000618362982572143      1.00162578108777      0      0
0.0000618362982572143      0.0000626923132412161      1.00167106715541      0      0
0.0000626923132412161      0.0000635601782497746      1.00171761377834      0      0
0.0000635601782497746      0.0000644400573256746      1.00176545599377      0      0
0.0000644400573256746      0.0000653321167825856      1.00181462980996      0      0
0.0000653321167825856      0.0000662365252364977      1.00186517223471      0      0
0.0000662365252364977      0.0000671534536375933      1.00191712129911      0      0
0.0000671534536375933      0.0000680830753025601      1.00197051609244      0      0
0.0000680830753025601      0.0000690255659473509      1.00202539678018      0      0
0.0000690255659473509      0.0000699811037203975      1.00208180464407      0      0
0.0000699811037203975      0.0000709498692362838      1.00213978210435      0      0
0.0000709498692362838      0.0000719320456098856      1.00219937276765      0      0
0.0000719320456098856      0.0000729278184909828      1.00226062143027      0      0
0.0000729278184909828      0.0000739373760993502      1.00232357413853      0      0
0.0000739373760993502      0.0000749609092603353      1.00238827821430      0      0
0.0000749609092603353      0.0000759986114409274      1.00245478228201      0      0
0.0000759986114409274      0.0000770506787863264      1.00252313631990      0      0
0.0000770506787863264      0.0000781173101570184      1.00259339166785      0      0
0.0000781173101570184      0.0000791987071663636      1.00266560111281      0      0
0.0000791987071663636      0.0000802950742187053      1.00273981888174      0      0
0.0000802950742187053      0.000081406618548006      1.00281610070203      0      0
0.000081406618548006      0.0000825335502570186      1.00289450384473      0      0
0.0000825335502570186      0.0000836760823569998      1.00297508715468      0      0
0.0000836760823569998      0.0000848344308079731      1.00305791112374      0      0
0.0000848344308079731      0.0000860088145595493      1.00314303788059      0      0
0.0000860088145595493      0.0000871994555923124      1.00323053128511      0      0
0.0000871994555923124      0.0000884065789597775      1.00332045697126      0      0
0.0000884065789597775      0.0000896304128309307      1.00341288235477      0      0
0.0000896304128309307      0.0000908711885333572      1.00350787674037      0      0
0.0000908711885333572      0.0000921291405969664      1.00360551130760      0      0
0.0000921291405969664      0.0000934045067983223      1.00370585924392      0      0
0.0000934045067983223      0.0000946975282055884      1.00380899570259      0      0
0.0000946975282055884      0.0000960084492240934      1.00391499792818      0      0
0.0000960084492240934      0.0000973375176425286      1.00402394532037      0      0
0.0000973375176425286      0.000098684984679785      1.00413591940102      0      0
0.000098684984679785      0.000100051105032438      1.00425100399616      0      0
0.000100051105032438      0.000101436136922889      1.00436928519965      0      0
0.000101436136922889      0.000102840342148178      1.00449085146807      0      0
0.000102840342148178      0.000104263986129461      1.00461579371669      0      0
0.000104263986129461      0.000105707337962187      1.00474420534859      0      0
0.000105707337962187      0.00010717067046696      1.00487618233002      0      0
0.00010717067046696      0.000108654260241103      1.00501182320691      0      0
0.000108654260241103      0.000110158387710945      1.00515122933553      0      0
0.000110158387710945      0.000111683337184825      1.00529450476230      0      0
0.000111683337184825      0.000113229396906833      1.00544175642729      0      0
0.000113229396906833      0.00011479685911129      1.00559309418911      0      0
0.00011479685911129      0.000116386020077991      1.00574863089855      0      0
0.000116386020077991      0.000117997180188201      1.00590848250634      0      0
0.000117997180188201      0.00011963064398144      1.00607276815158      0      0
0.00011963064398144      0.00012128672021304      1.00624161017419      0      0
0.00012128672021304      0.00012296572191251      1.00641513438846      0      0
0.00012296572191251      0.000124667966442703      1.00659346985749      0      0
0.000124667966442703      0.000126393775559803      1.00677674930947      0      0
0.000126393775559803      0.000128143475474143      1.00696510903912      0      0
0.000128143475474143      0.000129917396911867      1.00715868901689      0      0
0.000129917396911867      0.000131715875177439      1.00735763318617      0      0
0.000131715875177439      0.000133539250217029      1.00756208919431      0      0
0.000133539250217029      0.00013538786668276      1.00777220883066      0      0
0.00013538786668276      0.000137262073997862      1.00798814797998      0      0
0.000137262073997862      0.000139162226422714      1.00821006675702      0      0
0.000139162226422714      0.00014108868312181      1.00843812973945      0      0
0.00014108868312181      0.000143041808231644      1.00867250575408      0      0
0.000143041808231644      0.000145021970929542      1.00891336834148      0      0
0.000145021970929542      0.00014702954550344      1.00916089575340      0      0
0.00014702954550344      0.000149064911422635      1.00941527096542      0      0
0.000149064911422635      0.00015112845340951      1.00967668205456      0      0
0.00015112845340951      0.000153220561512254      1.00994532203784      0      0
0.000153220561512254      0.000155341631178586      1.01022138929284      0      0
0.000155341631178586      0.000157492063330508      1.01050508735888      0      0
0.000157492063330508      0.000159672264440082      1.01079662535741      0      0
0.000159672264440082      0.00016188264660626      1.01109621810643      0      0
0.00016188264660626      0.000164123627632783      1.01140408622503      0      0
0.000164123627632783      0.00016639563110715      1.01172045594615      0      0
0.00016639563110715      0.000168699086480686      1.01204555998009      0      0
0.000168699086480686      0.000171034429149716      1.01237963712957      0      0
0.000171034429149716      0.00017340210053786      1.01272293251805      0      0
0.00017340210053786      0.000175802548179476      1.01307569797003      0      0
0.000175802548179476      0.000178236225804249      1.01343819194084      0      0
0.000178236225804249      0.000180703593422953      1.01381067960439      0      0
0.000180703593422953      0.000183205117414405      1.01419343376045      0      0
0.000183205117414405      0.000185741270613619      1.01458673401255      0      0
0.000185741270613619      0.000188312532401177      1.01499086743474      0      0
0.000188312532401177      0.000190919388793845      1.01540612887156      0      0
0.000190919388793845      0.000193562332536437      1.01583282088439      0      0
0.000193562332536437      0.000196241863194957      1.01627125431716      0      0
0.000196241863194957      0.000198958487251018      1.01672174805649      0      0
0.000198958487251018      0.000201712718197586      1.01718462916229      0      0
0.000201712718197586      0.000204505076636033      1.01766023365618      0      0
0.000204505076636033      0.000207336090374545      1.01814890656712      0      0
0.000207336090374545      0.000210206294527884      1.01865100160677      0      0
0.000210206294527884      0.000213116231618538      1.01916688194437      0      0
0.000213116231618538      0.000216066451679264      1.01969692048684      0      0
0.000216066451679264      0.000219057512357059      1.02024149962646      0      0
0.000219057512357059      0.000222089979018563      1.02080101138131      0      0
0.000222089979018563      0.000225164424856924      1.02137585941068      0      0
0.000225164424856924      0.000228281431000144      1.02196645619274      0      0
0.000228281431000144      0.00023144158662092      1.02257322579452      0      0
0.00023144158662092      0.000234645489048012      1.02319660350509      0      0
0.000234645489048012      0.000237893743879147      1.02383703556483      0      0
0.000237893743879147      0.000241186965095492      1.02449497985641      0      0
0.000241186965095492      0.000244525775177701      1.02517090588010      0      0
0.000244525775177701      0.000247910805223583      1.02586529483562      0      0
0.000247910805223583      0.000251342695067386      1.02657864212537      0      0
0.000251342695067386      0.000254822093400743      1.02731145313969      0      0
0.000254822093400743      0.00025834965789528      1.02806424919460      0      0
0.00025834965789528      0.000261926055326934      1.02883756211712      0      0
0.000261926055326934      0.000265551961701985      1.02963193882332      0      0
0.000265551961701985      0.00026922806238483      1.03044794021091      0      0
0.00026922806238483      0.000272955052227537      1.03128614111296      0      0
0.000272955052227537      0.000276733635701177      1.03214713081913      0      0
0.000276733635701177      0.000280564527028988      1.03303151299536      0      0
0.000280564527028988      0.000284448450321376      1.03393990712668      0      0
0.000284448450321376      0.000288386139712781      1.03487294980433      0      0
0.000288386139712781      0.000292378339500449      1.03583128914058      0      0
0.000292378339500449      0.000296425804285111      1.03681559534981      0      0
0.000296425804285111      0.000300529299113624      1.03782654964054      0      0
0.000300529299113624      0.000304689599623573      1.03886485345492      0      0
0.000304689599623573      0.000308907492189884      1.03993122567383      0      0
0.000308907492189884      0.000313183774073464      1.04102640172575      0      0
0.000313183774073464      0.000317519253571897      1.04215113530769      0      0
0.000317519253571897      0.000321914750172228      1.04330619901506      0      0
0.000321914750172228      0.000326371094705861      1.04449238470737      0      0
0.000326371094705861      0.000330889129505603      1.04571050244351      0      0
0.000330889129505603      0.000335469708564879      1.04696138066341      0      0
0.000335469708564879      0.000340113697699154      1.04824587347365      0      0
0.000340113697699154      0.000344821974709588      1.04956484836360      0      0
0.000344821974709588      0.000349595429548956      1.05091920024827      0      0
0.000349595429548956      0.000354434964489868      1.05230983820167      0      0
0.000354434964489868      0.000359341494295315      1.05373770157427      0      0
0.000359341494295315      0.000364315946391572      1.05520374608377      0      0
0.000364315946391572      0.000369359261043507      1.05670895026397      0      0
0.000369359261043507      0.000374472391532301      1.05825431756800      0      0
0.000374472391532301      0.00037965630433564      1.05984087492145      0      0
0.00037965630433564      0.000384911979310397      1.06146967272669      0      0
0.000384911979310397      0.000390240409877844      1.06314178521712      0      0
0.000390240409877844      0.000395642603211426      1.06485831181111      0      0
0.000395642603211426      0.000401119580427133      1.06662038039683      0      0
0.000401119580427133      0.000406672376776519      1.06842914266822      0      0
0.000406672376776519      0.000412302041842373      1.07028576916593      0      0
0.000412302041842373      0.000418009639737117      1.07219147363989      0      0
0.000418009639737117      0.000423796249303941      1.07414747836498      0      0
0.000423796249303941      0.000429662964320725      1.07615505250686      0      0
0.000429662964320725      0.000435610893706785      1.07821547249614      0      0
0.000435610893706785      0.000441641161732474      1.08033006329899      0      0
0.000441641161732474      0.000447754908231697      1.08250017031002      0      0
0.000447754908231697      0.000453953288817359      1.08472716432203      0      0
0.000453953288817359      0.000460237475099795      1.08701245145999      0      0
0.000460237475099795      0.000466608654908228      1.08935746963147      0      0
0.000466608654908228      0.000473068032515292      1.09176368705159      0      0
0.000473068032515292      0.000479616828864662      1.09423260324051      0      0
0.000479616828864662      0.000486256281801832      1.09676574950808      0      0
0.000486256281801832      0.000492987646308097      1.09936468853872      0      0
0.000492987646308097      0.000499812194737762      1.10203101621055      0      0
0.000499812194737762      0.000506731217058643      1.10476636886918      0      0
0.000506731217058643      0.0005137460210959      1.10757241826467      0      0
0.0005137460210959      0.000520857932779231      1.11045085057557      0      0
0.000520857932779231      0.000528068296393506      1.11340340967428      0      0
0.000528068296393506      0.000535378474832857      1.11643187478233      0      0
0.000535378474832857      0.000542789849858294      1.11953803712664      0      0
0.000542789849858294      0.000550303822358882      1.12272376287110      0      0
0.000550303822358882      0.000557921812616533      1.12599092052139      0      0
0.000557921812616533      0.000565645260574473      1.12934143095311      0      0
0.000565645260574473      0.00057347562610941      1.13277727262602      0      0
0.00057347562610941      0.000581414389307485      1.13630042482007      0      0
0.000581414389307485      0.000589463050744029      1.13991292580877      0      0
0.000589463050744029      0.000597623131767208      1.14361686541248      0      0
0.000597623131767208      0.000605896174785581      1.14741436500663      0      0
0.000605896174785581      0.000614283743559644      1.15130758262793      0      0
0.000614283743559644      0.000622787423497414      1.15529871953631      0      0
0.000622787423497414      0.000631408821954096      1.15939002107433      0      0
0.000631408821954096      0.000640149568535908      1.16358377614762      0      0
0.000640149568535908      0.000649011315408104      1.16788231792134      0      0
0.000649011315408104      0.000657995737607266      1.17228802609569      0      0
0.000657995737607266      0.000667104533357915      1.17680332814424      0      0
0.000667104533357915      0.00067633942439351      1.18143069248413      0      0
0.00067633942439351      0.000685702156281888      1.18617261782819      0      0
0.000685702156281888      0.000695194498755206      1.19103165618246      0      0
0.000695194498755206      0.000704818246044455      1.19601045039153      0      0
0.000704818246044455      0.000714575217218609      1.20111165159734      0      0
0.000714575217218609      0.000724467256528451      1.20633791622976      0      0
0.000724467256528451      0.000734496233755185      1.21169207342961      0      0
0.000734496233755185      0.000744664044563847      1.21717686266185      0      0
0.000744664044563847      0.000754972610861632      1.22279518469288      0      0
0.000754972610861632      0.000765423881161163      1.22854991382611      0      0
0.000765423881161163      0.0007760198309488      1.23444405106343      0      0
0.0007760198309488      0.000786762463058045      1.24048054273773      0      0
0.000786762463058045      0.00079765380804811      1.24666255434219      0      0
0.00079765380804811      0.000808695924587738      1.25299310895587      0      0
0.000808695924587738      0.000819890899844323      1.25947542637004      0      0
0.000819890899844323      0.00083124084987843      1.26611278914883      0      0
0.00083124084987843      0.000842747920043766      1.27290842516288      0      0
0.000842747920043766      0.000854414285392693      1.27986567546575      0      0
0.000854414285392693      0.000866242151087355      1.28698799288160      0      0
0.000866242151087355      0.000878233752816494      1.29427886436212      0      0
0.000878233752816494      0.000890391357218039      1.30174181057417      0      0
0.000890391357218039      0.000902717262307538      1.30938041582267      0      0
0.000902717262307538      0.000915213797912533      1.31719833914574      0      0
0.000915213797912533      0.000927883326112938      1.32519931109167      0      0
0.000927883326112938      0.000940728241687513      1.33338712974391      0      0
0.000940728241687513      0.000953750972566528      1.34176565973038      0      0
0.000953750972566528      0.000966953980290686      1.35033883284092      0      0
0.000966953980290686      0.000980339760476396      1.35911064934810      0      0
0.000980339760476396      0.000993910843287497      1.36808518160398      0      0
0.000993910843287497      0.0010076697939135      1.37726658303243      0      0
0.0010076697939135      0.00102161921305448      1.38665910034376      0      0
0.00102161921305448      0.0010357617374126      1.39626707021197      0      0
0.0010357617374126      0.00105010004019057      1.40609487791329      0      0
0.00105010004019057      0.00106463683159689      1.41614692253267      0      0
0.00106463683159689      0.00107937485935813      1.42642771217823      0      0
0.00107937485935813      0.00109431690923832      1.43694200530221      0      0
0.00109431690923832      0.00110946580556549      1.44769460442912      0      0
0.00110946580556549      0.00112482441176555      1.45869011220119      0      0
0.00112482441176555      0.00114039563090349      1.46993348502992      0      0
0.00114039563090349      0.00115618240623217      1.48142998812752      0      0
0.00115618240623217      0.00117218772174859      1.49318436264718      0      0
0.00117218772174859      0.00118841460275796      1.50520203733153      0      0
0.00118841460275796      0.00120486611644553      1.51748838899648      0      0
0.00120486611644553      0.00122154537245635      1.53004851437734      0      0
0.00122154537245635      0.00123845552348304      1.54288845670243      0      0
0.00123845552348304      0.00125559976586171      1.55601324967592      0      0
0.00125559976586171      0.00127298134017614      1.56942933342218      0      0
0.00127298134017614      0.00129060353187029      1.58314189079802      0      0
0.00129060353187029      0.00130846967186935      1.59715763878707      0      0
0.00130846967186935      0.00132658313720929      1.61148209396637      0      0
0.00132658313720929      0.00134494735167523      1.62612194967675      0      0
0.00134494735167523      0.00136356578644858      1.64108358061218      0      0
0.00136356578644858      0.00138244196076317      1.65637311953412      0      0
0.00138244196076317      0.00140157944257044      1.67199800489835      0      0
0.00140157944257044      0.00142098184921384      1.68796450751239      0      0
0.00142098184921384      0.00144065284811262      1.70427960020203      0      0
0.00144065284811262      0.00146059615745496      1.72095106470888      0      0
0.00146059615745496      0.00148081554690089      1.73798581642175      0      0
0.00148081554690089      0.00150131483829471      1.75539106926950      0      0
0.00150131483829471      0.00152209790638749      1.77317499102769      0      0
0.00152209790638749      0.00154316867956938      1.79134564166072      0      0
0.00154316867956938      0.00156453114061223      1.80991072806983      0      0
0.00156453114061223      0.00158618932742236      1.82887830475656      0      0
0.00158618932742236      0.00160814733380381      1.84825702852151      0      0
0.00160814733380381      0.00163040931023216      1.86805583141686      0      0
0.00163040931023216      0.00165297946463904      1.88828366177258      0      0
0.00165297946463904      0.00167586206320748      1.90894953245902      0      0
0.00167586206320748      0.00169906143117836      1.93006268303779      0      0
0.00169906143117836      0.00172258195366789      1.95163267114031      0      0
0.00172258195366789      0.00174642807649655      1.97366937288320      0      0
0.00174642807649655      0.00177060430702936      1.99618294979275      0      0
0.00177060430702936      0.00179511521502795      2.01918382625483      0      0
0.00179511521502795      0.00181996543351421      2.04268268782616      0      0
0.00181996543351421      0.00184515965964614      2.06669049315476      0      0
0.00184515965964614      0.00187070265560561      2.09121849050192      0      0
0.00187070265560561      0.00189659924949857      2.11627823379943      0      0
0.00189659924949857      0.00192285433626758      2.14188159648390      0      0
0.00192285433626758      0.00194947287861711      2.16804078247900      0      0
0.00194947287861711      0.00197645990795156      2.19476833337842      0      0
0.00197645990795156      0.00200382052532629      2.22207713061924      0      0
0.00200382052532629      0.00203155990241182      2.24998039324173      0      0
0.00203155990241182      0.00205968328247135      2.27849167775735      0      0
0.00205968328247135      0.00208819598135186      2.30762489626844      0      0
0.00208819598135186      0.00211710338848892      2.33739437428800      0      0
0.00211710338848892      0.00214641096792534      2.36781495221940      0      0
0.00214641096792534      0.00217612425934403      2.39890207821119      0      0
0.00217612425934403      0.00220624887911509      2.43067177199244      0      0
0.00220624887911509      0.00223679052135739      2.46314036657494      0      0
0.00223679052135739      0.00226775495901488      2.49632417439769      0      0
0.00226775495901488      0.00229914804494778      2.53023954827466      0      0
0.00229914804494778      0.00233097571303889      2.56490366724324      0      0
0.00233097571303889      0.00236324397931521      2.60033537943044      0      0
0.00236324397931521      0.00239595894308506      2.63655461572522      0      0
0.00239595894308506      0.00242912678809096      2.67358039410295      0      0
0.00242912678809096      0.00246275378367852      2.71143050395487      0      0
0.00246275378367852      0.00249684628598141      2.75012474799196      0      0
0.00249684628598141      0.00253141073912281      2.78968667927291      0      0
0.00253141073912281      0.0025664536764335      2.83013886380601      0      0
0.0025664536764335      0.00260198172168671      2.87150000446655      0      0
0.00260198172168671      0.00263800159035023      2.91379237377877      0      0
0.00263800159035023      0.00267452009085567      2.95704427267539      0      0
0.00267452009085567      0.00271154412588544      3.00127854482018      0      0
0.00271154412588544      0.00274908069367747      3.04651513784342      0      0
0.00274908069367747      0.00278713688934801      3.09278519922600      0      0
0.00278713688934801      0.00282571990623272      3.14011689156391      0      0
0.00282571990623272      0.00286483703724639      3.18852952391906      0      0
0.00286483703724639      0.00290449567626138      3.23805775580064      0      0
0.00290449567626138      0.00294470331950526      3.28873245176499      0      0
0.00294470331950526      0.0029854675669777      3.34057361086784      0      0
0.0029854675669777      0.00302679612388701      3.39362304607637      0      0
0.00302679612388701      0.0030686968021066      3.44790795097976      0      0
0.0030686968021066      0.00311117752165154      3.50345533371863      0      0
0.00311117752165154      0.0031542463121756      3.56031261294333      0      0
0.0031542463121756      0.00319791131448903      3.61849817620162      0      0
0.00319791131448903      0.00324218078209728      3.67806014558517      0      0
0.00324218078209728      0.0032870630827611      3.73903107588060      0      0
0.0032870630827611      0.00333256670007821      3.80144317633924      0      0
0.00333256670007821      0.00337870023508683      3.86535004732091      0      0
0.00337870023508683      0.00342547240789146      3.93077071431612      0      0
0.00342547240789146      0.00347289205931113      3.99777130702028      0      0
0.00347289205931113      0.00352096815255051      4.06636866890837      0      0
0.00352096815255051      0.00356970977489406      4.13663152685945      0      0
0.00356970977489406      0.00361912613942378      4.20858223405252      0      0
0.00361912613942378      0.0036692265867606      4.28228783061740      0      0
0.0036692265867606      0.00372002058682995      4.35777778838235      0      0
0.00372002058682995      0.00377151774065175      4.43511863970492      0      0
0.00377151774065175      0.00382372778215516      4.51434418328569      0      0
0.00382372778215516      0.00387666058001854      4.59552499118121      0      0
0.00387666058001854      0.00393032613953476      4.67869394798625      0      0
0.00393032613953476      0.0039847346045024      4.76393185491032      0      0
0.0039847346045024      0.00403989625914312      4.85126477381795      0      0
0.00403989625914312      0.00409582153004557      4.94078922316481      0      0
0.00409582153004557      0.00415252098813623      5.03252136592577      0      0
0.00415252098813623      0.00421000535067748      5.12657309563848      0      0
0.00421000535067748      0.0042682854832934      5.22295723808379      0      0
0.0042682854832934      0.00432737240202355      5.32178721181790      0      0
0.00432737240202355      0.00438727727540519      5.42309516754193      0      0
0.00438727727540519      0.00444801142658443      5.52696703148272      0      0
0.00444801142658443      0.00450958633545639      5.63348525692395      0      0
0.00450958633545639      0.00457201364083525      5.74268546230401      0      0
0.00457201364083525      0.00463530514265407      5.85470400763606      0      0
0.00463530514265407      0.00469947280419532      5.96955330467752      0      0
0.00469947280419532      0.00476452875435209      6.08736392547889      0      0
0.00476452875435209      0.0048304852899207      6.20820670714850      0      0
0.0048304852899207      0.00489735487792503      6.33213228711408      0      0
0.00489735487792503      0.00496515015797302      6.45929928968845      0      0
0.00496515015797302      0.00503388394464577      6.58972460138810      0      0
0.00503388394464577      0.00510356922991978      6.72353687796641      0      0
0.00510356922991978      0.00517421918562266      6.86085968937246      0      0
0.00517421918562266      0.00524584716592283      7.00171300439838      0      0
0.00524584716592283      0.00531846670985373      7.14627680565518      0      0
0.00531846670985373      0.00539209154387294      7.29463579361940      0      0
0.00539209154387294      0.00546673558445676      7.44683748927158      0      0
0.00546673558445676      0.00554241294073067      7.60308667787741      0      0
0.00554241294073067      0.00561913791713623      7.76345004420030      0      0
0.00561913791713623      0.00569692501613484      7.92799576684450      0      0
0.00569692501613484      0.00577578894094906      8.09694581831073      0      0
0.00577578894094906      0.00585574459834172      8.27037180070857      0      0
0.00585574459834172      0.00593680710143364      8.44834239097512      0      0
0.00593680710143364      0.00601899177256026      8.63109633574485      0      0
0.00601899177256026      0.00610231414616781      8.81873677066956      0      0
0.00610231414616781      0.0061867899717497      9.01131269506165      0      0
0.0061867899717497      0.0062724352168234      9.20906620956477      0      0
0.0062724352168234      0.00635926606994866      9.41216678671492      0      0
0.00635926606994866      0.00644729894378739      9.62064416854646      0      0
0.00644729894378739      0.00653655047820597      9.83470045999311      0      0
0.00653655047820597      0.00662703754342055      10.0545942983300      0      0
0.00662703754342055      0.00671877724318579      10.2803891473340      0      0
0.00671877724318579      0.00681178691802782      10.5121934265345      0      0
0.00681178691802782      0.00690608414852187      10.7503075096833      0      0
0.00690608414852187      0.00700168675861542      10.9949257145160      0      0
0.00700168675861542      0.00709861281899715      11.2460924036148      0      0
0.00709861281899715      0.00719688065051277      11.5040128721989      0      0
0.00719688065051277      0.00729650882762788      11.7690193956045      0      0
0.00729650882762788      0.00739751618193895      12.0412691363160      0      0
0.00739751618193895      0.00749992180573285      12.3208262991274      0      0
0.00749992180573285      0.00760374505559565      12.6079527421591      0      0
0.00760374505559565      0.00770900555607137      12.9030065671617      0      0
0.00770900555607137      0.00781572320337137      13.2061576267694      0      0
0.00781572320337137      0.00792391816913513      13.5174832794462      0      0
0.00792391816913513      0.00803361090424307      13.8372550431217      0      0
0.00803361090424307      0.00814482214268214      14.1658734601536      0      0
0.00814482214268214      0.00825757290546495      14.5035770760826      0      0
0.00825757290546495      0.00837188450460311      14.8504537667125      0      0
0.00837188450460311      0.0084877785471356      15.2067293155218      0      0
0.0084877785471356      0.00860527693921294      15.5728319399802      0      0
0.00860527693921294      0.00872440189023784      15.9491292236797      0      0
0.00872440189023784      0.0088451759170632      16.3357766443403      0      0
0.0088451759170632      0.00896762184824822      16.7329184598174      0      0
0.00896762184824822      0.00909176282837339      17.1409184111611      0      0
0.00909176282837339      0.00921762232241531      17.5602669383775      0      0
0.00921762232241531      0.009345224120182      17.9913119782678      0      0
0.009345224120182      0.00947459234080956      18.4342109597136      0      0
0.00947459234080956      0.00960575143732124      18.8891667738557      0      0
0.00960575143732124      0.0097387262012494      19.3566121160432      0      0
0.0097387262012494      0.00987354176732169      19.8370938312770      0      0
0.00987354176732169      0.0100102236182119      20.3310195794065      0      0
0.0100102236182119      0.0101487975893568      20.8385988407222      0      0
0.0101487975893568      0.0102892898738392      21.3600470874878      0      0
0.0102892898738392      0.0104317270273393      21.8957938103651      0      0
0.0104317270273393      0.0105761359731542      22.4464447189252      0      0
0.0105761359731542      0.0107225440072866      23.0125508203199      0      0
0.0107225440072866      0.0108709788036044      23.5944552394754      0      0
0.0108709788036044      0.0110214684190717      24.1923863831594      0      0
0.0110214684190717      0.0111740412990521      24.8066878884586      0      0
0.0111740412990521      0.0113287262826851      25.4379368370589      0      0
0.0113287262826851      0.0114855526083377      26.0868322322043      0      0
0.0114855526083377      0.0116445499191305      26.7539750198563      0      0
0.0116445499191305      0.0118057482685412      27.4397605837789      0      0
0.0118057482685412      0.0119691781260852      28.1444830878182      0      0
0.0119691781260852      0.0121348703830748      28.8685463107496      0      0
0.0121348703830748      0.0123028563584581      29.6125848196862      0      0
0.0123028563584581      0.0124731678047393      30.3773915224074      0      0
0.0124731678047393      0.0126458369139802      31.1637224207851      0      0
0.0126458369139802      0.0128208963238851      31.9721489320400      0      0
0.0128208963238851      0.0129983791239701      32.8030779900130      0      0
0.0129983791239701      0.0131783188618175      33.6569173120098      0      0
0.0131783188618175      0.0133607495494169      34.5342507757187      0      0
0.0133607495494169      0.0135457056695945      35.4358899851816      0      0
0.0135457056695945      0.0137332221825303      36.3627692246811      0      0
0.0137332221825303      0.0139233345323668      37.3157669473769      0      0
0.0139233345323668      0.0141160786539086      38.2955834463584      0      0
0.0141160786539086      0.0143114909794141      39.3027569173890      0      0
0.0143114909794141      0.0145096084454827      40.3378015016562      0      0
0.0145096084454827      0.0147104685000363      41.4013720754688      0      0
0.0147104685000363      0.0149141091093971      42.4943500039970      0      0
0.0149141091093971      0.0151205687654648      43.6178005241650      0      0
0.0151205687654648      0.0153298864929916      44.7728336360083      0      0
0.0153298864929916      0.0155421018569589      45.9604551776965      0      0
0.0155421018569589      0.015757254970056      47.1814944085832      0      0
0.015757254970056      0.0159753865002618      48.4366455021317      0      0
0.0159753865002618      0.0161965376785319      49.7265954861826      0      0
0.0161965376785319      0.0164207503065923      51.0521671055626      0      0
0.0164207503065923      0.0166480667648403      52.4144024435942      0      0
0.0166480667648403      0.0168785300203555      53.8145483521803      0      0
0.0168785300203555      0.0171121836350213      55.2539558241505      0      0
0.0171121836350213      0.0173490717737588      56.7339458163500      0      0
0.0173490717737588      0.017589239212875      58.2557059414844      0      0
0.017589239212875      0.0178327313485262      59.8202637820707      0      0
0.0178327313485262      0.0180795942052988      61.4285453259173      0      0
0.0180795942052988      0.0183298744449088      63.0814896733392      0      0
0.0183298744449088      0.0185836193750216      64.7801696371438      0      0
0.0185836193750216      0.0188408769581945      66.5258691595131      0      0
0.0188408769581945      0.0191016958209418      68.3200893039642      0      0
0.0191016958209418      0.0193661252629267      70.1644843888228      0      0
0.0193661252629267      0.0196342152662799      72.0607561269777      0      0
0.0196342152662799      0.0199060165050465      74.0105470541945      0      0
0.0199060165050465      0.0201815803547652      76.0153717435517      0      0
0.0201815803547652      0.0204609589021785      78.0766082536633      0      0
0.0204609589021785      0.0207442049550786      80.1955500920767      0      0
0.0207442049550786      0.0210313720522889      82.3734989051541      0      0
0.0210313720522889      0.0213225144737837      84.6118664637796      0      0
0.0213225144737837      0.0216176872509482      86.9122539808683      0      0
0.0216176872509482      0.0219169461769806      89.2764861605012      0      0
0.0219169461769806      0.0222203478174381      91.7065925788295      0      0
0.0222203478174381      0.0225279495209286      94.2047448369271      0      0
0.0225279495209286      0.0228398094299506      96.7731697866748      0      0
0.0228398094299506      0.0231559864918837      99.4140641875001      0      0
0.0231559864918837      0.0234765404701303      102.129533858463      0      0
0.0234765404701303      0.0238015319554124      104.921572254393      0      0
0.0238015319554124      0.0241310223772239      107.792082242809      0      0
0.0241310223772239      0.0244650740154424      110.742933883547      0      0
0.0244650740154424      0.0248037500121009      113.776042900139      0      0
0.0248037500121009      0.025147114383323      116.893450871814      0      0
0.025147114383323      0.0254952320314234      120.097389263037      0      0
0.0254952320314234      0.025848168757175      123.390314397458      0      0
0.025848168757175      0.0262059912722472      126.774907779193      0      0
0.0262059912722472      0.0265687672118152      130.254043907130      0      0
0.0265687672118152      0.0269365651473444      133.830734240137      0      0
0.0269365651473444      0.0273094545995519      137.508060077595      0      0
0.0273094545995519      0.0276875060515468      141.289108301850      0      0
0.0276875060515468      0.0280707909621536      145.176922319027      0      0
0.0280707909621536      0.0284593817794181      149.174476782201      0      0
0.0284593817794181      0.0288533519543027      153.284679745783      0      0
0.0288533519543027      0.0292527759545692      157.510400820346      0      0
0.0292527759545692      0.0296577292788545      161.854519585636      0      0
0.0296577292788545      0.0300682884709421      166.319985619323      0      0
0.0300682884709421      0.0304845311342295      170.909880315661      0      0
0.0304845311342295      0.0309065359463971      175.627471175170      0      0
0.0309065359463971      0.0313343826742795      180.476251147249      0      0
0.0313343826742795      0.0317681521889432      185.459958431641      0      0
0.0317681521889432      0.0322079264809726      190.582575351475      0      0
0.0322079264809726      0.0326537886759678      195.848307984872      0      0
0.0326537886759678      0.033105823050257      201.261550764793      0      0
0.033105823050257      0.033564115046826      206.826841949068      0      0
0.033564115046826      0.0340287512914689      212.548816600272      0      0
0.0340287512914689      0.0344998196091616      218.432163520509      0      0
0.0344998196091616      0.0349774090406628      224.481591600160      0      0
0.0349774090406628      0.0354616098593442      230.701809484612      0      0
0.0354616098593442      0.0359525135882537      237.097520600461      0      0
0.0359525135882537      0.0364502130174152      243.673433674222      0      0
0.0364502130174152      0.0369548022213675      250.434287150996      0      0
0.0369548022213675      0.0374663765769464      257.384884551465      0      0
0.0374663765769464      0.0379850327813123      264.530136899568      0      0
0.0379850327813123      0.0385108688702281      271.875107949170      0      0
0.0385108688702281      0.0390439842365898      279.425058013671      0      0
0.0390439842365898      0.0395844796492134      287.185482688238      0      0
0.0395844796492134      0.0401324572718825      295.162143548590      0      0
0.0401324572718825      0.0406880206826587      303.361088896027      0      0
0.0406880206826587      0.0412512748934598      311.788663678079      0      0
0.0412512748934598      0.0418223263699098      320.451508740700      0      0
0.0418223263699098      0.0424012830514618      329.356550473980      0      0
0.0424012830514618      0.0429882543718015      338.510982635187      0      0
0.0429882543718015      0.0435833512795317      347.922242632567      0      0
0.0435833512795317      0.0441866862591436      357.597984817389      0      0
0.0441866862591436      0.0447983733522791      367.546053368276      0      0
0.0447983733522791      0.0454185281792862      377.774457186681      0      0
0.0454185281792862      0.0460472679610735      388.291348893263      0      0
0.0460472679610735      0.0466847115412677      399.105009567481      0      0
0.0466847115412677      0.0473309794086762      410.223840354782      0      0
0.0473309794086762      0.047986193720063      421.656361523760      0      0
0.047986193720063      0.0486504783232378      433.411219031009      0      0
0.0486504783232378      0.0493239587804657      445.497198178226      0      0
0.0493239587804657      0.0500067623922011      457.923243549932      0      0
0.0500067623922011      0.0506990182211494      470.698484117292      0      0
0.0506990182211494      0.0514008571166629      483.832262191476      0      0
0.0514008571166629      0.0521124117394733      497.334164808528      0      0
0.0521124117394733      0.0528338165867671      511.214056119971      0      0
0.0528338165867671      0.0535652080176086      525.482109437672      0      0
0.0535652080176086      0.0543067242787134      540.148837722837      0      0
0.0543067242787134      0.0550585055305805      555.225121500586      0      0
0.0550585055305805      0.0558206938739848      570.722233406383      0      0
0.0558206938739848      0.0565934333768373      586.651858812127      0      0
0.0565934333768373      0.0573768701014157      603.026112223225      0      0
0.0573768701014157      0.0581711521319738      619.857549370806      0      0
0.0581711521319738      0.0589764296027321      637.159175135142      0      0
0.0589764296027321      0.0597928547262553      654.944447619839      0      0
0.0597928547262553      0.0606205818222245      673.227278846325      0      0
0.0606205818222245      0.0614597673466051      692.022032652032      0      0
0.0614597673466051      0.0623105699212211      711.343520452797      0      0
0.0623105699212211      0.0631731503637371      731.206995571766      0      0
0.0631731503637371      0.0640476717180559      751.628146845923      0      0
0.0640476717180559      0.064934299285137      772.623092201312      0      0
0.064934299285137      0.065833200654241      794.208372843204      0      0
0.065833200654241      0.0667445457346082      816.400948643068      0      0
0.0667445457346082      0.0676685067875737      839.218195225038      0      0
0.0676685067875737      0.0686052584591283      862.677903165607      0      0
0.0686052584591283      0.0695549778129301      886.798279626206      0      0
0.0695549778129301      0.0705178443637725      911.597952643148      0      0
0.0705178443637725      0.071494040111516      937.095978206897      0      0
0.071494040111516      0.0724837495754901      963.311850175683      0      0
0.0724837495754901      0.07348715982937      990.265512989508      0      0
0.07348715982937      0.0745044605365374      1017.97737708126      0      0
0.0745044605365374      0.0755358439859309      1046.46833682322      0      0
0.0755358439859309      0.0765815051283916      1075.75979079998      0      0
0.0765815051283916      0.0776416416135129      1105.87366416336      0      0
0.0776416416135129      0.0787164538269999      1136.83243280006      0      0
0.0787164538269999      0.0798061449285455      1168.65914902897      0      0
0.0798061449285455      0.0809109208902321      1201.37746854034      0      0
0.0809109208902321      0.0820309905354643      1235.01167829305      0      0
0.0820309905354643      0.0831665655784396      1269.58672509731      0      0
0.0831665655784396      0.0843178606641673      1305.12824462724      0      0
0.0843178606641673      0.0854850934090396      1341.66259062990      0      0
0.0854850934090396      0.0866684844419658      1379.21686412242      0      0
0.0866684844419658      0.087868257446075      1417.81894239697      0      0
0.087868257446075      0.0890846392009967      1457.49750768238      0      0
0.0890846392009967      0.0903178596257262      1498.28207534083      0      0
0.0903178596257262      0.0915681518220832      1540.20302150722      0      0
0.0915681518220832      0.0928357521187732      1583.29161010717      0      0
0.0928357521187732      0.0941209001160578      1627.58001921612      0      0
0.0941209001160578      0.0954238387310435      1673.10136674671      0      0
0.0954238387310435      0.0967448142435972      1719.88973547390      0      0
0.0967448142435972      0.0980840763428988      1767.98019742716      0      0
0.0980840763428988      0.0994418781746361      1817.40883769613      0      0
0.0994418781746361      0.100818476388855      1868.21277771076      0      0
0.100818476388855      0.10221413118847      1920.43019806862      0      0
0.10221413118847      0.103629106378448      1974.10036099128      0      0
0.103629106378448      0.105063669415674      2029.26363249874      0      0
0.105063669415674      0.106518091459502      2085.96150439471      0      0
0.106518091459502      0.107992647423013      2144.23661615864      0      0
0.107992647423013      0.109487616024976      2204.13277684007      0      0
0.109487616024976      0.111003279842531      2265.69498705014      0      0
0.111003279842531      0.112539925364605      2328.96946114175      0      0
0.112539925364605      0.114097843046059      2394.00364966615      0      0
0.114097843046059      0.115677327362591      2460.84626218813      0      0
0.115677327362591      0.117278676866402      2529.54729053610      0      0
0.117278676866402      0.118902194242619      2600.15803255623      0      0
0.118902194242619      0.120548186366517      2672.73111643264      0      0
0.120548186366517      0.122216964361519      2747.32052562748      0      0
0.122216964361519      0.123908843658004      2823.98162448689      0      0
0.123908843658004      0.125624144052934      2902.77118455039      0      0
0.125624144052934      0.127363189770296      2983.74741159304      0      0
0.127363189770296      0.12912630952239      3066.96997342137      0      0
0.12912630952239      0.130913836571959      3152.50002843600      0      0
0.130913836571959      0.132726108795187      3240.40025496578      0      0
0.132726108795187      0.134563468745557      3330.73488137060      0      0
0.134563468745557      0.136426263718606      3423.56971690254      0      0
0.136426263718606      0.138314845817565      3518.97218330752      0      0
0.138314845817565      0.140229572019921      3617.01134714294      0      0
0.140229572019921      0.142170804244882      3717.75795277979      0      0
0.142170804244882      0.144138909421796      3821.28445605150      0      0
0.144138909421796      0.146134259559502      3927.66505850520      0      0
0.146134259559502      0.148157231816648      4036.97574220544      0      0
0.148157231816648      0.150208208572982      4149.29430503430      0      0
0.150208208572982      0.152287577501628      4264.70039642617      0      0
0.152287577501628      0.154395731642364      4383.27555346996      0      0
0.154395731642364      0.156533069475914      4505.10323730595      0      0
0.156533069475914      0.158699994999266      4630.26886973890      0      0
0.158699994999266      0.16089691780204      4758.85986998368      0      0
0.16089691780204      0.163124253143903      4890.96569145392      0      0
0.163124253143903      0.165382422033063      5026.67785849858      0      0
0.165382422033063      0.16767185130585      5166.09000298538      0      0
0.16767185130585      0.16999297370739      5309.29790062405      0      0
0.16999297370739      0.172346227973408      5456.39950691583      0      0
0.172346227973408      0.174732058913154      5607.49499260915      0      0
0.174732058913154      0.177150917493482      5762.68677853425      0      0
0.177150917493482      0.179603260924088      5922.07956968210      0      0
0.179603260924088      0.182089552743936      6085.78038838507      0      0
0.182089552743936      0.184610262908873      6253.89860644840      0      0
0.184610262908873      0.187165867880458      6426.54597607236      0      0
0.187165867880458      0.189756850716024      6603.83665939566      0      0
0.189756850716024      0.192383701159985      6785.88725648008      0      0
0.192383701159985      0.195046915736409      6972.81683154556      0      0
0.195046915736409      0.197746997842864      7164.74693725301      0      0
0.197746997842864      0.200484457845576      7361.80163681966      0      0
0.200484457845576      0.203259813175894      7564.10752373817      0      0
0.203259813175894      0.206073588428097      7771.79373885631      0      0
0.206073588428097      0.208926315458549      7984.99198455856      0      0
0.208926315458549      0.211818533486235      8203.83653577455      0      0
0.211818533486235      0.214750789194674      8428.46424752146      0      0
0.214750789194674      0.217723636835266      8659.01455866870      0      0
0.217723636835266      0.220737638332042      8895.62949159295      0      0
0.220737638332042      0.22379336338789      9138.45364737034      0      0
0.22379336338789      0.226891389592229      9387.63419612906      0      0
0.226891389592229      0.230032302530194      9643.32086216175      0      0
0.230032302530194      0.233216695893316      9905.66590337042      0      0
0.233216695893316      0.236445171591743      10174.8240845887      0      0
0.236445171591743      0.239718339868012      10450.9526442971      0      0
0.239718339868012      0.243036819412397      10734.2112542135      0      0
0.243036819412397      0.246401237479853      11024.7619712101      0      0
0.246401237479853      0.249812230008578      11322.7691809690      0      0
0.249812230008578      0.253270441740218      11628.3995327512      0      0
0.253270441740218      0.256776526341734      11941.8218646143      0      0
0.256776526341734      0.260331146528961      12263.2071183675      0      0
0.260331146528961      0.263934974191869      12592.7282435087      0      0
0.263934974191869      0.267588690521566      12930.5600893367      0      0
0.267588690521566      0.271292986139054      13276.8792843805      0      0
0.271292986139054      0.275048561225772      13631.8641022279      0      0
0.275048561225772      0.27885612565594      13995.6943127801      0      0
0.27885612565594      0.282716399130741      14368.5510178901      0      0
0.282716399130741      0.286630111314356      14750.6164702761      0      0
0.286630111314356      0.290598001971889      15142.0738745280      0      0
0.290598001971889      0.294620821109189      15543.1071689463      0      0
0.294620821109189      0.298699329114623      15953.9007868680      0      0
0.298699329114623      0.302834296902796      16374.6393960465      0      0
0.302834296902796      0.307026506060274      16805.5076145553      0      0
0.307026506060274      0.311276748993318      17246.6897015829      0      0
0.311276748993318      0.315585829077662      17698.3692213780      0      0
0.315585829077662      0.319954560810364      18160.7286784843      0      0
0.319954560810364      0.324383769963767      18633.9491222799      0      0
0.324383769963767      0.32887429374158      19118.2097187005      0      0
0.32887429374158      0.33342698093713      19613.6872868801      0      0
0.33342698093713      0.338042692093795      20120.5557982870      0      0
0.338042692093795      0.342722299667666      20638.9858357650      0      0
0.342722299667666      0.347466688192458      21169.1440097095      0      0
0.347466688192458      0.352276754446699      21711.1923284112      0      0
0.352276754446699      0.357153407623246      22265.2875193942      0      0
0.357153407623246      0.362097569501131      22831.5802983428      0      0
0.362097569501131      0.367110174619799      23410.2145819704      0      0
0.367110174619799      0.372192170455755      24001.3266409168      0      0
0.372192170455755      0.37734451760165      24605.0441884696      0      0
0.37734451760165      0.382568189947856      25221.4854005976      0      0
0.382568189947856      0.387864174866547      25850.7578624390      0      0
0.387864174866547      0.393233473398329      26492.9574360205      0      0
0.393233473398329      0.398677100441459      27148.1670435779      0      0
0.398677100441459      0.40419608494368      27816.4553604077      0      0
0.40419608494368      0.409791470096709      28497.8754106982      0      0
0.409791470096709      0.41546431353342      29192.4630592561      0      0
0.41546431353342      0.421215687527758      29900.2353914656      0      0
0.421215687527758      0.427046679197417      30621.1889731767      0      0
0.427046679197417      0.43295839070933      31355.2979815111      0      0
0.43295839070933      0.438951939487993      32102.5121967966      0      0
0.438951939487993      0.445028458426682      32862.7548449722      0      0
0.445028458426682      0.451189096101594      33635.9202788492      0      0
0.451189096101594      0.457435016988945      34421.8714855403      0      0
0.457435016988945      0.463767401685081      35220.4374061768      0      0
0.463767401685081      0.470187447129631      36031.4100526979      0      0
0.470187447129631      0.476696366831751      36854.5414049948      0      0
0.476696366831751      0.483295391099501      37689.5400700085      0      0
0.483295391099501      0.489985767272398      38536.0676824714      0      0
0.489985767272398      0.496768759957182      39393.7350248356      0      0
0.496768759957182      0.503645651266856      40262.0978414775      0      0
0.503645651266856      0.510617741063022      41140.6523194893      0      0
0.510617741063022      0.517686347201588      42028.8302051862      0      0
0.517686347201588      0.524852805781861      42925.9935218114      0      0
0.524852805781861      0.532118471399099      43831.4288497333      0      0
0.532118471399099      0.539484717400551      44744.3411255933      0      0
0.539484717400551      0.546952936145049      45663.8469112662      0      0
0.546952936145049      0.554524539266187      46588.9670769898      0      0
0.554524539266187      0.56220095793915      47518.6188354381      0      0
0.56220095793915      0.569983643151229      48451.6070546287      0      0
0.569983643151229      0.577874065976087      49386.6147671207      0      0
0.577874065976087      0.585873717851818      50322.1927806373      0      0
0.585873717851818      0.59398411086286      51256.7482806487      0      0
0.59398411086286      0.602206778025804      52188.5322980708      0      0
0.602206778025804      0.610543273579166      53115.6258944481      0      0
0.610543273579166      0.618995173277162      54035.9248920174      0      0
0.618995173277162      0.62756407468756      54947.1229458904      0      0
0.62756407468756      0.636251597493652      55846.6927189859      0      0
0.636251597493652      0.645059383800396      56731.8648756671      0      0
0.645059383800396      0.653989098444817      57599.6045551936      0      0
0.653989098444817      0.663042429310678      58446.5849183702      0      0
0.663042429310678      0.672221087647534      59269.1572765874      0      0
0.672221087647534      0.681526808394186      60063.3172070977      0      0
0.681526808394186      0.690961350506615      60824.6659255673      0      0
0.690961350506615      0.70052649729046      61548.3660182463      0      0
0.70052649729046      0.710224056738094      62229.0904200085      0      0
0.710224056738094      0.720055861870372      62860.9632452687      0      0
0.720055861870372      0.730023771083106      63437.4907144472      0      0
0.730023771083106      0.740129668498331      63951.4799383810      0      0
0.740129668498331      0.750375464320448      64394.9426828768      0      0
0.750375464320448      0.76076309519728      64758.9803718057      0      0
0.76076309519728      0.771294524586143      65033.6454061679      0      0
0.771294524586143      0.781971743124969      65207.7722384608      0      0
0.781971743124969      0.792796769008581      65268.7693331921      0      0
0.792796769008581      0.803771648370161      65202.3598336826      0      0
0.803771648370161      0.814898455668016      64992.2539143015      0      0
0.814898455668016      0.826179294077686      64619.7285638149      0      0
0.826179294077686      0.837616295889483      64063.0794717538      0      0
0.837616295889483      0.849211622911536      63296.8922655295      0      0
0.849211622911536      0.860967466878409      62291.0520597906      0      0
0.860967466878409      0.872886049865385      61009.3626801057      0      0
0.872886049865385      0.884969624708479      59407.5634047197      0      0
0.884969624708479      0.897220475430265      57430.3771212555      0      0
0.897220475430265      0.909640917671599      55006.9227504678      0      0
0.909640917671599      0.922233299129318      52043.1919108634      0      0
0.922233299129318      0.935      48408.8325362656      0      0
# END HISTO1D SudakovqqbarExpOutputsN2LLNor11
# BEGIN HISTO1D SudakovqqbarExpOutputsN2LLNor12
PlotOrder=2
LineColor=red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\mathbf{V}^{-1}_{h,\mathrm{thr}}\mathbf{V}_{h}\Right]_{(1,2)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.000000000280817783069316      0      0
0.00000101384324431002      0.00000102787812403307      0.000000000330338213104315      0      0
0.00000102787812403307      0.00000104210729202498      0.000000000314983315043189      0      0
0.00000104210729202498      0.00000105653343786574      0.000000000389337426531680      0      0
0.00000105653343786574      0.00000107115928836782      0.000000000294954785017164      0      0
0.00000107115928836782      0.00000108598760809164      0.000000000464075354656295      0      0
0.00000108598760809164      0.00000110102119986811      0.000000000383598019145111      0      0
0.00000110102119986811      0.00000111626290532839      0.000000000487211808853991      0      0
0.00000111626290532839      0.00000113171560544106      0.000000000499606366508941      0      0
0.00000113171560544106      0.00000114738222105665      0.000000000415340357960414      0      0
0.00000114738222105665      0.00000116326571345971      0.000000000529477010077306      0      0
0.00000116326571345971      0.0000011793690849286      0.000000000353052205840280      0      0
0.0000011793690849286      0.00000119569537930295      0.000000000557067783760719      0      0
0.00000119569537930295      0.000001212247682559      0.000000000571360324600855      0      0
0.000001212247682559      0.00000122902912339292      0.000000000394105357702490      0      0
0.00000122902912339292      0.00000124604287381218      0.000000000567127608731540      0      0
0.00000124604287381218      0.00000126329214973512      0.000000000619424940985583      0      0
0.00000126329214973512      0.00000128078021159884      0.000000000476560888778606      0      0
0.00000128078021159884      0.00000129851036497544      0.000000000422228491454762      0      0
0.00000129851036497544      0.00000131648596119688      0.000000000581914021591510      0      0
0.00000131648596119688      0.00000133471039798844      0.000000000474302453593231      0      0
0.00000133471039798844      0.00000135318712011092      0.000000000521727694653847      0      0
0.00000135318712011092      0.00000137191962001179      0.000000000652353451474286      0      0
0.00000137191962001179      0.00000139091143848532      0.000000000721541594754670      0      0
0.00000139091143848532      0.00000141016616534188      0.000000000703331286991282      0      0
0.00000141016616534188      0.00000142968744008643      0.000000000695656993275818      0      0
0.00000142968744008643      0.00000144947895260651      0.000000000521462278874968      0      0
0.00000144947895260651      0.00000146954444386967      0.000000000827753357488003      0      0
0.00000146954444386967      0.00000148988770663059      0.000000000794356295128012      0      0
0.00000148988770663059      0.00000151051258614798      0.000000000630579164061702      0      0
0.00000151051258614798      0.00000153142298091138      0.000000000768371084992902      0      0
0.00000153142298091138      0.00000155262284337812      0.000000000741776736630321      0      0
0.00000155262284337812      0.00000157411618072032      0.000000000886526205662670      0      0
0.00000157411618072032      0.00000159590705558239      0.000000000664108816854865      0      0
0.00000159590705558239      0.0000016179995868489      0.000000000927242355715901      0      0
0.0000016179995868489      0.00000164039795042316      0.000000000992520429907001      0      0
0.00000164039795042316      0.00000166310638001652      0.000000000730572060736702      0      0
0.00000166310638001652      0.00000168612916794864      0.000000000718665374005471      0      0
0.00000168612916794864      0.00000170947066595881      0.000000000995877716097001      0      0
0.00000170947066595881      0.00000173313528602849      0.000000000891348175339169      0      0
0.00000173313528602849      0.00000175712750121529      0.000000000941384637059485      0      0
0.00000175712750121529      0.00000178145184649847      0.00000000112151010515618      0      0
0.00000178145184649847      0.00000180611291963609      0.000000000795543332631022      0      0
0.00000180611291963609      0.00000183111538203409      0.000000000833891485433644      0      0
0.00000183111538203409      0.00000185646395962742      0.000000000839460031910250      0      0
0.00000185646395962742      0.00000188216344377329      0.000000000862106698905472      0      0
0.00000188216344377329      0.00000190821869215684      0.00000000114293750113378      0      0
0.00000190821869215684      0.00000193463462970931      0.000000000917358456802751      0      0
0.00000193463462970931      0.000001961416249539      0.00000000130157777194726      0      0
0.000001961416249539      0.00000198856861387501      0.00000000147944985009883      0      0
0.00000198856861387501      0.00000201609685502412      0.00000000143029566989310      0      0
0.00000201609685502412      0.00000204400617634088      0.00000000100781694741282      0      0
0.00000204400617634088      0.00000207230185321116      0.00000000145107942773993      0      0
0.00000207230185321116      0.00000210098923404927      0.00000000112034565244298      0      0
0.00000210098923404927      0.00000213007374130893      0.00000000128523253734869      0      0
0.00000213007374130893      0.00000215956087250823      0.00000000168526880653953      0      0
0.00000215956087250823      0.00000218945620126872      0.00000000173737094881489      0      0
0.00000218945620126872      0.00000221976537836897      0.00000000178138219543728      0      0
0.00000221976537836897      0.00000225049413281266      0.00000000157041324312146      0      0
0.00000225049413281266      0.00000228164827291145      0.00000000185346024618570      0      0
0.00000228164827291145      0.0000023132336873829      0.00000000144705445256402      0      0
0.0000023132336873829      0.0000023452563464635      0.00000000203204618616632      0      0
0.0000023452563464635      0.00000237772230303722      0.00000000156078207970947      0      0
0.00000237772230303722      0.00000241063769377955      0.00000000189856119863145      0      0
0.00000241063769377955      0.00000244400874031748      0.00000000142516861265128      0      0
0.00000244400874031748      0.00000247784175040552      0.00000000172655266743406      0      0
0.00000247784175040552      0.00000251214311911795      0.00000000158983532742392      0      0
0.00000251214311911795      0.00000254691933005764      0.00000000219389316964897      0      0
0.00000254691933005764      0.00000258217695658154      0.00000000236149325393879      0      0
0.00000258217695658154      0.0000026179226630432      0.00000000177655761167263      0      0
0.0000026179226630432      0.00000265416320605244      0.00000000220993255109742      0      0
0.00000265416320605244      0.00000269090543575249      0.00000000178701782797696      0      0
0.00000269090543575249      0.00000272815629711478      0.00000000177348488019477      0      0
0.00000272815629711478      0.00000276592283125165      0.00000000278312270101266      0      0
0.00000276592283125165      0.00000280421217674733      0.00000000243875897051946      0      0
0.00000280421217674733      0.00000284303157100718      0.00000000250880752260367      0      0
0.00000284303157100718      0.00000288238835162573      0.00000000284482203646670      0      0
0.00000288238835162573      0.00000292228995777364      0.00000000304228607221430      0      0
0.00000292228995777364      0.00000296274393160382      0.00000000293840397177711      0      0
0.00000296274393160382      0.00000300375791967704      0.00000000211689717796804      0      0
0.00000300375791967704      0.00000304533967440728      0.00000000269679402874458      0      0
0.00000304533967440728      0.0000030874970555271      0.00000000225428802314252      0      0
0.0000030874970555271      0.00000313023803157323      0.00000000233389866765147      0      0
0.00000313023803157323      0.00000317357068139281      0.00000000357200555984269      0      0
0.00000317357068139281      0.00000321750319567045      0.00000000245539121950278      0      0
0.00000321750319567045      0.00000326204387847638      0.00000000382082518841791      0      0
0.00000326204387847638      0.00000330720114883614      0.00000000254964492145939      0      0
0.00000330720114883614      0.00000335298354232185      0.00000000343200864990038      0      0
0.00000335298354232185      0.00000339939971266569      0.00000000353791290231687      0      0
0.00000339939971266569      0.00000344645843339553      0.00000000301990904316483      0      0
0.00000344645843339553      0.00000349416859949336      0.00000000281801189003007      0      0
0.00000349416859949336      0.00000354253922907654      0.00000000447359421441035      0      0
0.00000354253922907654      0.00000359157946510248      0.00000000409675804888849      0      0
0.00000359157946510248      0.00000364129857709674      0.00000000423195045455909      0      0
0.00000364129857709674      0.00000369170596290522      0.00000000472997777257904      0      0
0.00000369170596290522      0.00000374281115047047      0.00000000496574548867973      0      0
0.00000374281115047047      0.0000037946237996327      0.00000000508491417438357      0      0
0.0000037946237996327      0.00000384715370395563      0.00000000497340321237991      0      0
0.00000384715370395563      0.00000390041079257769      0.00000000363520692441696      0      0
0.00000390041079257769      0.00000395440513208878      0.00000000376510703580710      0      0
0.00000395440513208878      0.00000400914692843308      0.00000000439504965494262      0      0
0.00000400914692843308      0.00000406464652883815      0.00000000377072496417311      0      0
0.00000406464652883815      0.00000412091442377072      0.00000000597472165738606      0      0
0.00000412091442377072      0.00000417796124891967      0.00000000547848079085103      0      0
0.00000417796124891967      0.00000423579778720626      0.00000000554583676945984      0      0
0.00000423579778720626      0.0000042944349708224      0.00000000619628721257211      0      0
0.0000042944349708224      0.00000435388388329698      0.00000000663472393912564      0      0
0.00000435388388329698      0.00000441415576159092      0.00000000678358950826761      0      0
0.00000441415576159092      0.0000044752619982211      0.00000000693513754218791      0      0
0.0000044752619982211      0.00000453721414341383      0.00000000511158977329856      0      0
0.00000453721414341383      0.00000460002390728798      0.00000000736972686628650      0      0
0.00000460002390728798      0.0000046637031620685      0.00000000756490874907753      0      0
0.0000046637031620685      0.00000472826394433043      0.00000000512516307291046      0      0
0.00000472826394433043      0.00000479371845727405      0.00000000531959982555699      0      0
0.00000479371845727405      0.00000486007907303155      0.00000000817688764369441      0      0
0.00000486007907303155      0.00000492735833500554      0.00000000664445700492633      0      0
0.00000492735833500554      0.00000499556896024003      0.00000000656645732703989      0      0
0.00000499556896024003      0.00000506472384182418      0.00000000812732672386392      0      0
0.00000506472384182418      0.00000513483605132934      0.00000000893487714501893      0      0
0.00000513483605132934      0.00000520591884127979      0.00000000668474868232072      0      0
0.00000520591884127979      0.00000527798564765776      0.00000000675435320207637      0      0
0.00000527798564765776      0.00000535105009244307      0.00000000852986662029483      0      0
0.00000535105009244307      0.00000542512598618791      0.00000000858680610409429      0      0
0.00000542512598618791      0.00000550022733062734      0.00000000669219845104208      0      0
0.00000550022733062734      0.00000557636832132587      0.0000000105921418290995      0      0
0.00000557636832132587      0.00000565356335036064      0.0000000108682944429362      0      0
0.00000565356335036064      0.00000573182700904185      0.00000000886541738159145      0      0
0.00000573182700904185      0.00000581117409067079      0.0000000110049364273685      0      0
0.00000581117409067079      0.000005891619593336      0.00000000763007631890299      0      0
0.000005891619593336      0.00000597317872274825      0.00000000782994286792757      0      0
0.00000597317872274825      0.00000605586689511467      0.0000000115368692523521      0      0
0.00000605586689511467      0.0000061396997400527      0.00000000845327389493016      0      0
0.0000061396997400527      0.00000622469310354442      0.0000000109728812396915      0      0
0.00000622469310354442      0.00000631086305093168      0.0000000117137416919521      0      0
0.00000631086305093168      0.0000063982258699528      0.0000000110328788727232      0      0
0.0000063982258699528      0.00000648679807382125      0.00000000980037757612771      0      0
0.00000648679807382125      0.00000657659640434692      0.00000000941656442463502      0      0
0.00000657659640434692      0.00000666763783510069      0.00000000966627911204359      0      0
0.00000666763783510069      0.00000675993957462272      0.0000000104195534426647      0      0
0.00000675993957462272      0.0000068535190696752      0.0000000149545071789239      0      0
0.0000068535190696752      0.00000694839400854009      0.0000000116172392229614      0      0
0.00000694839400854009      0.00000704458232436258      0.0000000156336444794331      0      0
0.00000704458232436258      0.00000714210219854078      0.0000000141975433020045      0      0
0.00000714210219854078      0.00000724097206416231      0.0000000147595024145408      0      0
0.00000724097206416231      0.00000734121060948854      0.0000000135905818995018      0      0
0.00000734121060948854      0.000007442836781487      0.0000000181962189313029      0      0
0.000007442836781487      0.00000754586978941272      0.0000000189581334881393      0      0
0.00000754586978941272      0.00000765032910843916      0.0000000125516353478055      0      0
0.00000765032910843916      0.00000775623448333934      0.0000000140232756798053      0      0
0.00000775623448333934      0.00000786360593221801      0.0000000140024037653977      0      0
0.00000786360593221801      0.00000797246375029542      0.0000000205113282517638      0      0
0.00000797246375029542      0.00000808282851374354      0.0000000200731370734666      0      0
0.00000808282851374354      0.00000819472108357529      0.0000000193957264366292      0      0
0.00000819472108357529      0.00000830816260958769      0.0000000218232587347824      0      0
0.00000830816260958769      0.00000842317453435958      0.0000000228810625491076      0      0
0.00000842317453435958      0.00000853977859730466      0.0000000172238115923418      0      0
0.00000853977859730466      0.00000865799683878063      0.0000000185659303946382      0      0
0.00000865799683878063      0.00000877785160425524      0.0000000251873604445652      0      0
0.00000877785160425524      0.00000889936554853005      0.0000000232177144410585      0      0
0.00000889936554853005      0.00000902256164002253      0.0000000197556033475191      0      0
0.00000902256164002253      0.00000914746316510757      0.0000000200664904735815      0      0
0.00000914746316510757      0.00000927409373251906      0.0000000255523046583624      0      0
0.00000927409373251906      0.00000940247727781235      0.0000000258775145873151      0      0
0.00000940247727781235      0.00000953263806788851      0.0000000271170413435001      0      0
0.00000953263806788851      0.00000966460070558129      0.0000000252610710185422      0      0
0.00000966460070558129      0.00000979839013430744      0.0000000311594347502458      0      0
0.00000979839013430744      0.00000993403164278155      0.0000000216374735084064      0      0
0.00000993403164278155      0.000010071550869796      0.0000000222208683280696      0      0
0.000010071550869796      0.0000102109738090674      0.0000000336987099835905      0      0
0.0000102109738090674      0.0000103523268141496      0.0000000340116054646945      0      0
0.0000103523268141496      0.000010495636603415      0.0000000269600061677394      0      0
0.000010495636603415      0.0000106409302651053      0.0000000300648024116488      0      0
0.0000106409302651053      0.000010788235262451      0.0000000325939237880678      0      0
0.000010788235262451      0.0000109375794388631      0.0000000371808334714357      0      0
0.0000109375794388631      0.0000110889910231955      0.0000000286093787373837      0      0
0.0000110889910231955      0.0000112424986350812      0.0000000400688518200211      0      0
0.0000112424986350812      0.0000113981312903417      0.0000000378605745216820      0      0
0.0000113981312903417      0.0000115559184064716      0.0000000425552617590144      0      0
0.0000115559184064716      0.000011715889808199      0.0000000320032438425308      0      0
0.000011715889808199      0.0000118780757331232      0.0000000445865807241205      0      0
0.0000118780757331232      0.0000120425068374297      0.0000000369557841505073      0      0
0.0000120425068374297      0.0000122092142016854      0.0000000337184561857881      0      0
0.0000122092142016854      0.0000123782293367127      0.0000000362286099113915      0      0
0.0000123782293367127      0.0000125495841895462      0.0000000438252578323878      0      0
0.0000125495841895462      0.0000127233111494713      0.0000000511072893888780      0      0
0.0000127233111494713      0.0000128994430541458      0.0000000480038665884668      0      0
0.0000128994430541458      0.0000130780131958075      0.0000000371435344031940      0      0
0.0000130780131958075      0.0000132590553275668      0.0000000377917446005789      0      0
0.0000132590553275668      0.0000134426036697863      0.0000000471834207292428      0      0
0.0000134426036697863      0.00001362869291655      0.0000000526013654082653      0      0
0.00001362869291655      0.00001381735824222      0.0000000519000014848039      0      0
0.00001381735824222      0.0000140086353080861      0.0000000426924948823338      0      0
0.0000140086353080861      0.0000142025602691059      0.0000000503020651037631      0      0
0.0000142025602691059      0.0000143991697807389      0.0000000575123625139854      0      0
0.0000143991697807389      0.0000145985010058751      0.0000000650377417474231      0      0
0.0000145985010058751      0.0000148005916218595      0.0000000635721650055403      0      0
0.0000148005916218595      0.0000150054798276138      0.0000000700542964679396      0      0
0.0000150054798276138      0.0000152132043508565      0.0000000464484306867794      0      0
0.0000152132043508565      0.0000154238044554237      0.0000000623294814256405      0      0
0.0000154238044554237      0.0000156373199486901      0.0000000567856282801514      0      0
0.0000156373199486901      0.0000158537911890937      0.0000000669211661201323      0      0
0.0000158537911890937      0.0000160732590937644      0.0000000531131514289119      0      0
0.0000160732590937644      0.0000162957651462576      0.0000000700740963352647      0      0
0.0000162957651462576      0.000016521351404396      0.0000000601124163739044      0      0
0.000016521351404396      0.0000167500605082187      0.0000000586394495074968      0      0
0.0000167500605082187      0.0000169819356880416      0.0000000866833569226449      0      0
0.0000169819356880416      0.0000172170207726282      0.0000000877232363498979      0      0
0.0000172170207726282      0.0000174553601974744      0.0000000675713033969131      0      0
0.0000174553601974744      0.0000176969990132074      0.0000000700063947289986      0      0
0.0000176969990132074      0.0000179419828941014      0.0000000948695549589234      0      0
0.0000179419828941014      0.0000181903581467107      0.000000101013932829167      0      0
0.0000181903581467107      0.0000184421717186223      0.0000000755237886669156      0      0
0.0000184421717186223      0.0000186974712073306      0.000000104374108466466      0      0
0.0000186974712073306      0.0000189563048692332      0.0000000976937569223264      0      0
0.0000189563048692332      0.0000192187216287532      0.0000000855205630551318      0      0
0.0000192187216287532      0.0000194847710875863      0.0000000741432456565828      0      0
0.0000194847710875863      0.0000197545035340766      0.0000000868350150594805      0      0
0.0000197545035340766      0.000020027969952722      0.000000117187269357936      0      0
0.000020027969952722      0.0000203052220338112      0.000000118064481122239      0      0
0.0000203052220338112      0.0000205863121831945      0.000000123242039867585      0      0
0.0000205863121831945      0.0000208712935321888      0.000000121618526444871      0      0
0.0000208712935321888      0.000021160219947621      0.000000103188230241532      0      0
0.000021160219947621      0.0000214531460420097      0.0000000925896760803637      0      0
0.0000214531460420097      0.0000217501271838877      0.000000101439964422252      0      0
0.0000217501271838877      0.0000220512195082683      0.0000000936902650572525      0      0
0.0000220512195082683      0.0000223564799272551      0.000000134573547151707      0      0
0.0000223564799272551      0.0000226659661408002      0.000000125979795084723      0      0
0.0000226659661408002      0.0000229797366476099      0.000000150430125764910      0      0
0.0000229797366476099      0.0000232978507562027      0.000000110746073093539      0      0
0.0000232978507562027      0.0000236203685961192      0.000000109561720759519      0      0
0.0000236203685961192      0.000023947351129288      0.000000121267056835096      0      0
0.000023947351129288      0.0000242788601615485      0.000000122543246406854      0      0
0.0000242788601615485      0.0000246149583543337      0.000000116730736945406      0      0
0.0000246149583543337      0.0000249557092365137      0.000000124128844440387      0      0
0.0000249557092365137      0.0000253011772164045      0.000000158718019424257      0      0
0.0000253011772164045      0.0000256514275939423      0.000000191892945095442      0      0
0.0000256514275939423      0.0000260065265730261      0.000000190644146702370      0      0
0.0000260065265730261      0.0000263665412740315      0.000000157665422871240      0      0
0.0000263665412740315      0.0000267315397464981      0.000000135115926093956      0      0
0.0000267315397464981      0.0000271015909819919      0.000000150076970116084      0      0
0.0000271015909819919      0.0000274767649271459      0.000000174342795921620      0      0
0.0000274767649271459      0.0000278571324968813      0.000000186482280257673      0      0
0.0000278571324968813      0.0000282427655878122      0.000000180225874698740      0      0
0.0000282427655878122      0.0000286337370918349      0.000000157551737469878      0      0
0.0000286337370918349      0.0000290301209099061      0.000000182180198891174      0      0
0.0000290301209099061      0.0000294319919660113      0.000000252407604853273      0      0
0.0000294319919660113      0.0000298394262213274      0.000000168618455659124      0      0
0.0000298394262213274      0.00003025250068858      0.000000264783681968653      0      0
0.00003025250068858      0.000030671293446601      0.000000236018908097556      0      0
0.000030671293446601      0.0000310958836550867      0.000000208386577527008      0      0
0.0000310958836550867      0.00003152635156956      0.000000233115395790615      0      0
0.00003152635156956      0.000031962778556541      0.000000294156036347469      0      0
0.000031962778556541      0.0000324052471089262      0.000000207722080793524      0      0
0.0000324052471089262      0.0000328538408615817      0.000000310366127647283      0      0
0.0000328538408615817      0.000033308644607151      0.000000305054189273489      0      0
0.000033308644607151      0.0000337697443120835      0.000000324852572827243      0      0
0.0000337697443120835      0.0000342372271328825      0.000000282551526398979      0      0
0.0000342372271328825      0.0000347111814325807      0.000000307364222213532      0      0
0.0000347111814325807      0.0000351916967974413      0.000000242035460584494      0      0
0.0000351916967974413      0.0000356788640538924      0.000000273376422313934      0      0
0.0000356788640538924      0.0000361727752856944      0.000000373182590930761      0      0
0.0000361727752856944      0.0000366735238513458      0.000000277994349386444      0      0
0.0000366735238513458      0.0000371812044017293      0.000000260083807957259      0      0
0.0000371812044017293      0.0000376959128980032      0.000000361798544304679      0      0
0.0000376959128980032      0.0000382177466297395      0.000000301656497289891      0      0
0.0000382177466297395      0.0000387468042333134      0.000000372101714032765      0      0
0.0000387468042333134      0.0000392831857105477      0.000000290851726131318      0      0
0.0000392831857105477      0.0000398269924476147      0.000000446428513119116      0      0
0.0000398269924476147      0.0000403783272342003      0.000000432378380086193      0      0
0.0000403783272342003      0.0000409372942829333      0.000000457199191274571      0      0
0.0000409372942829333      0.0000415039992490831      0.000000394099063171946      0      0
0.0000415039992490831      0.000042078549250531      0.000000403720155161042      0      0
0.000042078549250531      0.0000426610528880173      0.000000493070097956731      0      0
0.0000426610528880173      0.0000432516202656688      0.000000506153662760952      0      0
0.0000432516202656688      0.0000438503630118107      0.000000531033944750800      0      0
0.0000438503630118107      0.0000444573943000663      0.000000406449951150457      0      0
0.0000444573943000663      0.0000450728288707489      0.000000422953053651626      0      0
0.0000450728288707489      0.0000456967830525504      0.000000563766733376013      0      0
0.0000456967830525504      0.0000463293747845289      0.000000597142691043381      0      0
0.0000463293747845289      0.0000469707236384016      0.000000486665157256357      0      0
0.0000469707236384016      0.0000476209508411464      0.000000625782765985035      0      0
0.0000476209508411464      0.0000482801792979158      0.000000527360422824373      0      0
0.0000482801792979158      0.0000489485336152684      0.000000659607468801536      0      0
0.0000489485336152684      0.0000496261401247217      0.000000659347108452185      0      0
0.0000496261401247217      0.0000503131269066316      0.000000577130458174964      0      0
0.0000503131269066316      0.0000510096238144011      0.000000678469105791207      0      0
0.0000510096238144011      0.000051715762499026      0.000000465539743275682      0      0
0.000051715762499026      0.000052431676433979      0.000000501478624375933      0      0
0.000052431676433979      0.0000531575009404385      0.000000684652162498650      0      0
0.0000531575009404385      0.0000538933732128671      0.000000581027999643688      0      0
0.0000538933732128671      0.0000546394323449439      0.000000819302857895841      0      0
0.0000546394323449439      0.0000553958193558558      0.000000765936493127624      0      0
0.0000553958193558558      0.0000561626772169526      0.000000833920211266614      0      0
0.0000561626772169526      0.0000569401508787716      0.000000831549424159874      0      0
0.0000569401508787716      0.0000577283872984359      0.000000902248443186463      0      0
0.0000577283872984359      0.0000585275354674316      0.000000724906476246375      0      0
0.0000585275354674316      0.0000593377464397706      0.000000842417136644595      0      0
0.0000593377464397706      0.0000601591733605423      0.000000743420354879435      0      0
0.0000601591733605423      0.0000609919714948611      0.000000816902887344008      0      0
0.0000609919714948611      0.0000618362982572143      0.000000742080116761548      0      0
0.0000618362982572143      0.0000626923132412161      0.000000675188843512658      0      0
0.0000626923132412161      0.0000635601782497746      0.000000788556626200640      0      0
0.0000635601782497746      0.0000644400573256746      0.000000905068020761505      0      0
0.0000644400573256746      0.0000653321167825856      0.000000905077519247148      0      0
0.0000653321167825856      0.0000662365252364977      0.000000915622243174938      0      0
0.0000662365252364977      0.0000671534536375933      0.000000749226899719881      0      0
0.0000671534536375933      0.0000680830753025601      0.000000951365930690927      0      0
0.0000680830753025601      0.0000690255659473509      0.00000104655460652188      0      0
0.0000690255659473509      0.0000699811037203975      0.00000116035141805357      0      0
0.0000699811037203975      0.0000709498692362838      0.000000829713490741400      0      0
0.0000709498692362838      0.0000719320456098856      0.00000123978535216697      0      0
0.0000719320456098856      0.0000729278184909828      0.00000121735738205944      0      0
0.0000729278184909828      0.0000739373760993502      0.000000986112339850568      0      0
0.0000739373760993502      0.0000749609092603353      0.00000104966958981067      0      0
0.0000749609092603353      0.0000759986114409274      0.000000963406920503968      0      0
0.0000759986114409274      0.0000770506787863264      0.00000149939109985463      0      0
0.0000770506787863264      0.0000781173101570184      0.00000110814303922895      0      0
0.0000781173101570184      0.0000791987071663636      0.00000131749653218833      0      0
0.0000791987071663636      0.0000802950742187053      0.00000161625791391806      0      0
0.0000802950742187053      0.000081406618548006      0.00000167915761375570      0      0
0.000081406618548006      0.0000825335502570186      0.00000178351375372808      0      0
0.0000825335502570186      0.0000836760823569998      0.00000140371664367174      0      0
0.0000836760823569998      0.0000848344308079731      0.00000190486302187851      0      0
0.0000848344308079731      0.0000860088145595493      0.00000195175457441913      0      0
0.0000860088145595493      0.0000871994555923124      0.00000164521603958754      0      0
0.0000871994555923124      0.0000884065789597775      0.00000189577227862860      0      0
0.0000884065789597775      0.0000896304128309307      0.00000163702159585522      0      0
0.0000896304128309307      0.0000908711885333572      0.00000206674578048290      0      0
0.0000908711885333572      0.0000921291405969664      0.00000164237538526000      0      0
0.0000921291405969664      0.0000934045067983223      0.00000228093951945998      0      0
0.0000934045067983223      0.0000946975282055884      0.00000233948676870800      0      0
0.0000946975282055884      0.0000960084492240934      0.00000174604095525593      0      0
0.0000960084492240934      0.0000973375176425286      0.00000236470722394180      0      0
0.0000973375176425286      0.000098684984679785      0.00000188464196197275      0      0
0.000098684984679785      0.000100051105032438      0.00000218456987356367      0      0
0.000100051105032438      0.000101436136922889      0.00000262103534122599      0      0
0.000101436136922889      0.000102840342148178      0.00000201380224981377      0      0
0.000102840342148178      0.000104263986129461      0.00000165383196082019      0      0
0.000104263986129461      0.000105707337962187      0.00000185962504791943      0      0
0.000105707337962187      0.00010717067046696      0.00000296320736923186      0      0
0.00010717067046696      0.000108654260241103      0.00000177244245452478      0      0
0.000108654260241103      0.000110158387710945      0.00000228380109420702      0      0
0.000110158387710945      0.000111683337184825      0.00000215562879284574      0      0
0.000111683337184825      0.000113229396906833      0.00000224284701933143      0      0
0.000113229396906833      0.00011479685911129      0.00000319342542349546      0      0
0.00011479685911129      0.000116386020077991      0.00000335482596144908      0      0
0.000116386020077991      0.000117997180188201      0.00000328816471974367      0      0
0.000117997180188201      0.00011963064398144      0.00000372396821427582      0      0
0.00011963064398144      0.00012128672021304      0.00000239919825948876      0      0
0.00012128672021304      0.00012296572191251      0.00000392969965995975      0      0
0.00012296572191251      0.000124667966442703      0.00000352655723820334      0      0
0.000124667966442703      0.000126393775559803      0.00000370901891690936      0      0
0.000126393775559803      0.000128143475474143      0.00000423881396297002      0      0
0.000128143475474143      0.000129917396911867      0.00000243534806765939      0      0
0.000129917396911867      0.000131715875177439      0.00000437767705238133      0      0
0.000131715875177439      0.000133539250217029      0.00000449881853455453      0      0
0.000133539250217029      0.00013538786668276      0.00000465913894935498      0      0
0.00013538786668276      0.000137262073997862      0.00000461293220127466      0      0
0.000137262073997862      0.000139162226422714      0.00000271213886795888      0      0
0.000139162226422714      0.00014108868312181      0.00000498312870142374      0      0
0.00014108868312181      0.000143041808231644      0.00000495488704912952      0      0
0.000143041808231644      0.000145021970929542      0.00000475331191092562      0      0
0.000145021970929542      0.00014702954550344      0.00000549163658290816      0      0
0.00014702954550344      0.000149064911422635      0.00000482353368572513      0      0
0.000149064911422635      0.00015112845340951      0.00000421227626292197      0      0
0.00015112845340951      0.000153220561512254      0.00000409265064577752      0      0
0.000153220561512254      0.000155341631178586      0.00000580465130335236      0      0
0.000155341631178586      0.000157492063330508      0.00000610218842793517      0      0
0.000157492063330508      0.000159672264440082      0.00000514840588749037      0      0
0.000159672264440082      0.00016188264660626      0.00000363591287084216      0      0
0.00016188264660626      0.000164123627632783      0.00000696902320842804      0      0
0.000164123627632783      0.00016639563110715      0.00000451953704719596      0      0
0.00016639563110715      0.000168699086480686      0.00000401452134567333      0      0
0.000168699086480686      0.000171034429149716      0.00000483015396872919      0      0
0.000171034429149716      0.00017340210053786      0.00000413884727021727      0      0
0.00017340210053786      0.000175802548179476      0.00000513095872372646      0      0
0.000175802548179476      0.000178236225804249      0.00000822007945616420      0      0
0.000178236225804249      0.000180703593422953      0.00000427869123639980      0      0
0.000180703593422953      0.000183205117414405      0.00000727531965606834      0      0
0.000183205117414405      0.000185741270613619      0.00000895731361170739      0      0
0.000185741270613619      0.000188312532401177      0.00000918676222959255      0      0
0.000188312532401177      0.000190919388793845      0.00000940937075806726      0      0
0.000190919388793845      0.000193562332536437      0.00000739461015055448      0      0
0.000193562332536437      0.000196241863194957      0.00000560178031494171      0      0
0.000196241863194957      0.000198958487251018      0.00000995377646724870      0      0
0.000198958487251018      0.000201712718197586      0.00000752812918078315      0      0
0.000201712718197586      0.000204505076636033      0.00000516938658095088      0      0
0.000204505076636033      0.000207336090374545      0.00000744710170024901      0      0
0.000207336090374545      0.000210206294527884      0.00000781252503809519      0      0
0.000210206294527884      0.000213116231618538      0.00000584081950846275      0      0
0.000213116231618538      0.000216066451679264      0.00000747516938783166      0      0
0.000216066451679264      0.000219057512357059      0.0000125790320959692      0      0
0.000219057512357059      0.000222089979018563      0.00000556765212391770      0      0
0.000222089979018563      0.000225164424856924      0.0000130120591047406      0      0
0.000225164424856924      0.000228281431000144      0.0000112103716377755      0      0
0.000228281431000144      0.00023144158662092      0.00000706490785249344      0      0
0.00023144158662092      0.000234645489048012      0.00000609678887637183      0      0
0.000234645489048012      0.000237893743879147      0.00000675428335977331      0      0
0.000237893743879147      0.000241186965095492      0.0000108278536980253      0      0
0.000241186965095492      0.000244525775177701      0.0000157754697966014      0      0
0.000244525775177701      0.000247910805223583      0.00000982187723126924      0      0
0.000247910805223583      0.000251342695067386      0.0000141045607290511      0      0
0.000251342695067386      0.000254822093400743      0.00000920535672140303      0      0
0.000254822093400743      0.00025834965789528      0.0000176422863821947      0      0
0.00025834965789528      0.000261926055326934      0.0000155904464392244      0      0
0.000261926055326934      0.000265551961701985      0.0000116260868824895      0      0
0.000265551961701985      0.00026922806238483      0.0000106385097238893      0      0
0.00026922806238483      0.000272955052227537      0.0000133754681923204      0      0
0.000272955052227537      0.000276733635701177      0.0000189337189024273      0      0
0.000276733635701177      0.000280564527028988      0.0000199570264973149      0      0
0.000280564527028988      0.000284448450321376      0.00000805410652865173      0      0
0.000284448450321376      0.000288386139712781      0.0000212626306296198      0      0
0.000288386139712781      0.000292378339500449      0.00000972220174240345      0      0
0.000292378339500449      0.000296425804285111      0.0000236945785847010      0      0
0.000296425804285111      0.000300529299113624      0.0000170046195034354      0      0
0.000300529299113624      0.000304689599623573      0.00000817700129343552      0      0
0.000304689599623573      0.000308907492189884      0.0000122979580939765      0      0
0.000308907492189884      0.000313183774073464      0.0000152400322261754      0      0
0.000313183774073464      0.000317519253571897      0.0000134926082121105      0      0
0.000317519253571897      0.000321914750172228      0.00000866062705042976      0      0
0.000321914750172228      0.000326371094705861      0.0000175435148916108      0      0
0.000326371094705861      0.000330889129505603      0.0000298897390444455      0      0
0.000330889129505603      0.000335469708564879      0.0000184896454909111      0      0
0.000335469708564879      0.000340113697699154      0.0000233635825512202      0      0
0.000340113697699154      0.000344821974709588      0.0000236981389686398      0      0
0.000344821974709588      0.000349595429548956      0.0000300361705218837      0      0
0.000349595429548956      0.000354434964489868      0.00000925716431391513      0      0
0.000354434964489868      0.000359341494295315      0.0000278800096526636      0      0
0.000359341494295315      0.000364315946391572      0.0000369466128062053      0      0
0.000364315946391572      0.000369359261043507      0.0000365615092795310      0      0
0.000369359261043507      0.000374472391532301      0.0000351373421645739      0      0
0.000374472391532301      0.00037965630433564      0.0000368520002369698      0      0
0.00037965630433564      0.000384911979310397      0.0000410990081968324      0      0
0.000384911979310397      0.000390240409877844      0.0000416638405989310      0      0
0.000390240409877844      0.000395642603211426      0.0000273794367765390      0      0
0.000395642603211426      0.000401119580427133      0.0000146508313266360      0      0
0.000401119580427133      0.000406672376776519      0.0000458839741661855      0      0
0.000406672376776519      0.000412302041842373      0.0000263297540222898      0      0
0.000412302041842373      0.000418009639737117      0.0000409143434325354      0      0
0.000418009639737117      0.000423796249303941      0.0000276298305913839      0      0
0.000423796249303941      0.000429662964320725      0.0000518740174511880      0      0
0.000429662964320725      0.000435610893706785      0.0000161214156015185      0      0
0.000435610893706785      0.000441641161732474      0.0000358689072415350      0      0
0.000441641161732474      0.000447754908231697      0.0000575430675901094      0      0
0.000447754908231697      0.000453953288817359      0.0000567129477313274      0      0
0.000453953288817359      0.000460237475099795      0.0000474815534710822      0      0
0.000460237475099795      0.000466608654908228      0.0000407574987568072      0      0
0.000466608654908228      0.000473068032515292      0.0000415240036174418      0      0
0.000473068032515292      0.000479616828864662      0.0000506767979163462      0      0
0.000479616828864662      0.000486256281801832      0.0000646704597904795      0      0
0.000486256281801832      0.000492987646308097      0.0000723759716816485      0      0
0.000492987646308097      0.000499812194737762      0.0000550659658249272      0      0
0.000499812194737762      0.000506731217058643      0.00000856876669391370      0      0
0.000506731217058643      0.0005137460210959      0.0000670276569626694      0      0
0.0005137460210959      0.000520857932779231      0.0000695075524686232      0      0
0.000520857932779231      0.000528068296393506      0.0000260347131444974      0      0
0.000528068296393506      0.000535378474832857      0.0000861890983226002      0      0
0.000535378474832857      0.000542789849858294      0.0000207261735076174      0      0
0.000542789849858294      0.000550303822358882      0.0000858833146729820      0      0
0.000550303822358882      0.000557921812616533      0.0000647921563047027      0      0
0.000557921812616533      0.000565645260574473      0.0000351484877500965      0      0
0.000565645260574473      0.00057347562610941      0.0000989906460147003      0      0
0.00057347562610941      0.000581414389307485      0.0000907484888690197      0      0
0.000581414389307485      0.000589463050744029      0.0000389002997055800      0      0
0.000589463050744029      0.000597623131767208      0.0000192125692989685      0      0
0.000597623131767208      0.000605896174785581      0.0000620421924896395      0      0
0.000605896174785581      0.000614283743559644      0.0000879736360409687      0      0
0.000614283743559644      0.000622787423497414      0.000100812272290792      0      0
0.000622787423497414      0.000631408821954096      0.000103839152700185      0      0
0.000631408821954096      0.000640149568535908      0.0000960891911020845      0      0
0.000640149568535908      0.000649011315408104      0.0000718871564996008      0      0
0.000649011315408104      0.000657995737607266      0.0000239428958160927      0      0
0.000657995737607266      0.000667104533357915      0.0000482514363509563      0      0
0.000667104533357915      0.00067633942439351      0.000123791648493934      0      0
0.00067633942439351      0.000685702156281888      0.000153719770001914      0      0
0.000685702156281888      0.000695194498755206      0.0000851077397429656      0      0
0.000695194498755206      0.000704818246044455      0.0000688827974893985      0      0
0.000704818246044455      0.000714575217218609      0.000170995433110186      0      0
0.000714575217218609      0.000724467256528451      0.0000696865708250358      0      0
0.000724467256528451      0.000734496233755185      0.000145949155165279      0      0
0.000734496233755185      0.000744664044563847      0.000133126495069220      0      0
0.000744664044563847      0.000754972610861632      0.000135352701341159      0      0
0.000754972610861632      0.000765423881161163      0.000133943818261528      0      0
0.000765423881161163      0.0007760198309488      0.000179185306063945      0      0
0.0007760198309488      0.000786762463058045      0.0000552772066370162      0      0
0.000786762463058045      0.00079765380804811      0.000219521409938363      0      0
0.00079765380804811      0.000808695924587738      0.000140726783638861      0      0
0.000808695924587738      0.000819890899844323      0.0000788918929835921      0      0
0.000819890899844323      0.00083124084987843      0.000228074638777310      0      0
0.00083124084987843      0.000842747920043766      0.000233943841072362      0      0
0.000842747920043766      0.000854414285392693      0.000128093144576118      0      0
0.000854414285392693      0.000866242151087355      0.0000448003669000961      0      0
0.000866242151087355      0.000878233752816494      0.000156841217925522      0      0
0.000878233752816494      0.000890391357218039      0.000240814851992889      0      0
0.000890391357218039      0.000902717262307538      0.000286871694720612      0      0
0.000902717262307538      0.000915213797912533      0.000308194242698452      0      0
0.000915213797912533      0.000927883326112938      0.000318945913444368      0      0
0.000927883326112938      0.000940728241687513      0.000328788255467434      0      0
0.000940728241687513      0.000953750972566528      0.000341043288172009      0      0
0.000953750972566528      0.000966953980290686      0.000351857487385299      0      0
0.000966953980290686      0.000980339760476396      0.000349508757049735      0      0
0.000980339760476396      0.000993910843287497      0.000315073797415051      0      0
0.000993910843287497      0.0010076697939135      0.000228479273141277      0      0
0.0010076697939135      0.00102161921305448      0.000101416027960581      0      0
0.00102161921305448      0.0010357617374126      0.000186329165572245      0      0
0.0010357617374126      0.00105010004019057      0.000373039829638049      0      0
0.00105010004019057      0.00106463683159689      0.000441620149373276      0      0
0.00106463683159689      0.00107937485935813      0.000291577889084167      0      0
0.00107937485935813      0.00109431690923832      0.000150184526568563      0      0
0.00109431690923832      0.00110946580556549      0.000449104065902587      0      0
0.00110946580556549      0.00112482441176555      0.000441373679182606      0      0
0.00112482441176555      0.00114039563090349      0.000141912263377135      0      0
0.00114039563090349      0.00115618240623217      0.000510021488985244      0      0
0.00115618240623217      0.00117218772174859      0.000401394312147735      0      0
0.00117218772174859      0.00118841460275796      0.000329286113091495      0      0
0.00118841460275796      0.00120486611644553      0.000579940068382412      0      0
0.00120486611644553      0.00122154537245635      0.000205354499485770      0      0
0.00122154537245635      0.00123845552348304      0.000647691350887875      0      0
0.00123845552348304      0.00125559976586171      0.000206713437120795      0      0
0.00125559976586171      0.00127298134017614      0.000692907370808762      0      0
0.00127298134017614      0.00129060353187029      0.000259288047535582      0      0
0.00129060353187029      0.00130846967186935      0.000704181685151104      0      0
0.00130846967186935      0.00132658313720929      0.000471180401701319      0      0
0.00132658313720929      0.00134494735167523      0.000553720782676092      0      0
0.00134494735167523      0.00136356578644858      0.000780673440850337      0      0
0.00136356578644858      0.00138244196076317      0.000299042686777265      0      0
0.00138244196076317      0.00140157944257044      0.000779331052410536      0      0
0.00140157944257044      0.00142098184921384      0.000812562570211522      0      0
0.00142098184921384      0.00144065284811262      0.000348682904209261      0      0
0.00144065284811262      0.00146059615745496      0.000779836420296909      0      0
0.00146059615745496      0.00148081554690089      0.00100376687391516      0      0
0.00148081554690089      0.00150131483829471      0.000670425373410762      0      0
0.00150131483829471      0.00152209790638749      0.000454031986077378      0      0
0.00152209790638749      0.00154316867956938      0.000917981987931239      0      0
0.00154316867956938      0.00156453114061223      0.00116683514840137      0      0
0.00156453114061223      0.00158618932742236      0.00104226581250434      0      0
0.00158618932742236      0.00160814733380381      0.000695795042836828      0      0
0.00160814733380381      0.00163040931023216      0.000538904685561678      0      0
0.00163040931023216      0.00165297946463904      0.000832576392151547      0      0
0.00165297946463904      0.00167586206320748      0.00117272339791337      0      0
0.00167586206320748      0.00169906143117836      0.00139543061375903      0      0
0.00169906143117836      0.00172258195366789      0.00149032366158704      0      0
0.00172258195366789      0.00174642807649655      0.00148949852553546      0      0
0.00174642807649655      0.00177060430702936      0.00143518309373952      0      0
0.00177060430702936      0.00179511521502795      0.00136559314725230      0      0
0.00179511521502795      0.00181996543351421      0.00130901963783439      0      0
0.00181996543351421      0.00184515965964614      0.00128292580756384      0      0
0.00184515965964614      0.00187070265560561      0.00129635584306399      0      0
0.00187070265560561      0.00189659924949857      0.00135383850893257      0      0
0.00189659924949857      0.00192285433626758      0.00145815500948944      0      0
0.00192285433626758      0.00194947287861711      0.00160976204665090      0      0
0.00194947287861711      0.00197645990795156      0.00180269812989410      0      0
0.00197645990795156      0.00200382052532629      0.00201880285245595      0      0
0.00200382052532629      0.00203155990241182      0.00222279839569534      0      0
0.00203155990241182      0.00205968328247135      0.00236088925140317      0      0
0.00205968328247135      0.00208819598135186      0.00236657073487140      0      0
0.00208819598135186      0.00211710338848892      0.00218056701290249      0      0
0.00211710338848892      0.00214641096792534      0.00180268439904629      0      0
0.00214641096792534      0.00217612425934403      0.00143446272706727      0      0
0.00217612425934403      0.00220624887911509      0.00160430756272522      0      0
0.00220624887911509      0.00223679052135739      0.00231181151398395      0      0
0.00223679052135739      0.00226775495901488      0.00294705903396757      0      0
0.00226775495901488      0.00229914804494778      0.00305332314024364      0      0
0.00229914804494778      0.00233097571303889      0.00247692724353781      0      0
0.00233097571303889      0.00236324397931521      0.00181363123676656      0      0
0.00236324397931521      0.00239595894308506      0.00249381826927324      0      0
0.00239595894308506      0.00242912678809096      0.00352140127505313      0      0
0.00242912678809096      0.00246275378367852      0.00350958211732379      0      0
0.00246275378367852      0.00249684628598141      0.00244076297007895      0      0
0.00249684628598141      0.00253141073912281      0.00263224677626895      0      0
0.00253141073912281      0.0025664536764335      0.00404289763444304      0      0
0.0025664536764335      0.00260198172168671      0.00392909850462507      0      0
0.00260198172168671      0.00263800159035023      0.00259514998188701      0      0
0.00263800159035023      0.00267452009085567      0.00377910927529023      0      0
0.00267452009085567      0.00271154412588544      0.00479746092686068      0      0
0.00271154412588544      0.00274908069367747      0.00336142209838028      0      0
0.00274908069367747      0.00278713688934801      0.00379501106295450      0      0
0.00278713688934801      0.00282571990623272      0.00538854123537288      0      0
0.00282571990623272      0.00286483703724639      0.00384062034061327      0      0
0.00286483703724639      0.00290449567626138      0.00440958663764109      0      0
0.00290449567626138      0.00294470331950526      0.00594099574793196      0      0
0.00294470331950526      0.0029854675669777      0.00388301901212601      0      0
0.0029854675669777      0.00302679612388701      0.00572279763000934      0      0
0.00302679612388701      0.0030686968021066      0.00601532678233608      0      0
0.0030686968021066      0.00311117752165154      0.00442229135963787      0      0
0.00311117752165154      0.0031542463121756      0.00720058799740812      0      0
0.0031542463121756      0.00319791131448903      0.00500639933417235      0      0
0.00319791131448903      0.00324218078209728      0.00691191677753616      0      0
0.00324218078209728      0.0032870630827611      0.00687080213301091      0      0
0.0032870630827611      0.00333256670007821      0.00608560046978680      0      0
0.00333256670007821      0.00337870023508683      0.00838005525411828      0      0
0.00337870023508683      0.00342547240789146      0.00573246154373987      0      0
0.00342547240789146      0.00347289205931113      0.00930686618218323      0      0
0.00347289205931113      0.00352096815255051      0.00614247632662599      0      0
0.00352096815255051      0.00356970977489406      0.00991138567734723      0      0
0.00356970977489406      0.00361912613942378      0.00692652055484430      0      0
0.00361912613942378      0.0036692265867606      0.0104871638666744      0      0
0.0036692265867606      0.00372002058682995      0.00769969790424852      0      0
0.00372002058682995      0.00377151774065175      0.0112289703937961      0      0
0.00377151774065175      0.00382372778215516      0.00829285287006243      0      0
0.00382372778215516      0.00387666058001854      0.0122097321091023      0      0
0.00387666058001854      0.00393032613953476      0.00870617997069069      0      0
0.00393032613953476      0.0039847346045024      0.0133609672293871      0      0
0.0039847346045024      0.00403989625914312      0.00916955430460564      0      0
0.00403989625914312      0.00409582153004557      0.0144213541688518      0      0
0.00409582153004557      0.00415252098813623      0.0102589419851882      0      0
0.00415252098813623      0.00421000535067748      0.0149117640090800      0      0
0.00421000535067748      0.0042682854832934      0.0125784492056551      0      0
0.0042682854832934      0.00432737240202355      0.0143255892205961      0      0
0.00432737240202355      0.00438727727540519      0.0158682565422258      0      0
0.00438727727540519      0.00444801142658443      0.0129496883652038      0      0
0.00444801142658443      0.00450958633545639      0.0186625352716339      0      0
0.00450958633545639      0.00457201364083525      0.0134016792024411      0      0
0.00457201364083525      0.00463530514265407      0.0189774783090526      0      0
0.00463530514265407      0.00469947280419532      0.0178519282970762      0      0
0.00469947280419532      0.00476452875435209      0.0164231654741349      0      0
0.00476452875435209      0.0048304852899207      0.0224065960711826      0      0
0.0048304852899207      0.00489735487792503      0.0165319389614608      0      0
0.00489735487792503      0.00496515015797302      0.0220101553732997      0      0
0.00496515015797302      0.00503388394464577      0.0231737820487338      0      0
0.00503388394464577      0.00510356922991978      0.0183020307815072      0      0
0.00510356922991978      0.00517421918562266      0.0265655931611502      0      0
0.00517421918562266      0.00524584716592283      0.0235369393391051      0      0
0.00524584716592283      0.00531846670985373      0.0219537558828952      0      0
0.00531846670985373      0.00539209154387294      0.0302067501568318      0      0
0.00539209154387294      0.00546673558445676      0.0249086425320347      0      0
0.00546673558445676      0.00554241294073067      0.0256247059818943      0      0
0.00554241294073067      0.00561913791713623      0.0337898655355084      0      0
0.00561913791713623      0.00569692501613484      0.0276978465220717      0      0
0.00569692501613484      0.00577578894094906      0.0285687046100727      0      0
0.00577578894094906      0.00585574459834172      0.0377336405484182      0      0
0.00585574459834172      0.00593680710143364      0.0322030153184439      0      0
0.00593680710143364      0.00601899177256026      0.0306260363826516      0      0
0.00601899177256026      0.00610231414616781      0.0416078459661072      0      0
0.00610231414616781      0.0061867899717497      0.0388936363990563      0      0
0.0061867899717497      0.0062724352168234      0.0326666663370988      0      0
0.0062724352168234      0.00635926606994866      0.0439638198430548      0      0
0.00635926606994866      0.00644729894378739      0.0473562790344978      0      0
0.00644729894378739      0.00653655047820597      0.0379384363712123      0      0
0.00653655047820597      0.00662703754342055      0.0432977930269391      0      0
0.00662703754342055      0.00671877724318579      0.0546209983049210      0      0
0.00671877724318579      0.00681178691802782      0.0495571648076252      0      0
0.00681178691802782      0.00690608414852187      0.0427970638320886      0      0
0.00690608414852187      0.00700168675861542      0.0555820534312399      0      0
0.00700168675861542      0.00709861281899715      0.0629686670339588      0      0
0.00709861281899715      0.00719688065051277      0.0536727753080201      0      0
0.00719688065051277      0.00729650882762788      0.0511430660705298      0      0
0.00729650882762788      0.00739751618193895      0.0667147602470020      0      0
0.00739751618193895      0.00749992180573285      0.0724019736554082      0      0
0.00749992180573285      0.00760374505559565      0.0616608809368671      0      0
0.00760374505559565      0.00770900555607137      0.0595989615414317      0      0
0.00770900555607137      0.00781572320337137      0.0766475015252480      0      0
0.00781572320337137      0.00792391816913513      0.0847607813317840      0      0
0.00792391816913513      0.00803361090424307      0.0746769131546879      0      0
0.00803361090424307      0.00814482214268214      0.0679333619698383      0      0
0.00814482214268214      0.00825757290546495      0.0840935475420348      0      0
0.00825757290546495      0.00837188450460311      0.0989638177354493      0      0
0.00837188450460311      0.0084877785471356      0.0943970520378045      0      0
0.0084877785471356      0.00860527693921294      0.0809888263810283      0      0
0.00860527693921294      0.00872440189023784      0.0876134970705854      0      0
0.00872440189023784      0.0088451759170632      0.109377799555583      0      0
0.0088451759170632      0.00896762184824822      0.118337109206105      0      0
0.00896762184824822      0.00909176282837339      0.107388297065842      0      0
0.00909176282837339      0.00921762232241531      0.0958704349288345      0      0
0.00921762232241531      0.009345224120182      0.109397263651265      0      0
0.009345224120182      0.00947459234080956      0.133523148980678      0      0
0.00947459234080956      0.00960575143732124      0.142080747517951      0      0
0.00960575143732124      0.0097387262012494      0.130045268850213      0      0
0.0097387262012494      0.00987354176732169      0.116527597648359      0      0
0.00987354176732169      0.0100102236182119      0.128417101871050      0      0
0.0100102236182119      0.0101487975893568      0.156377669875373      0      0
0.0101487975893568      0.0102892898738392      0.172681711006221      0      0
0.0102892898738392      0.0104317270273393      0.166247648172903      0      0
0.0104317270273393      0.0105761359731542      0.147965060930538      0      0
0.0105761359731542      0.0107225440072866      0.146108152465504      0      0
0.0107225440072866      0.0108709788036044      0.172294264680798      0      0
0.0108709788036044      0.0110214684190717      0.202547278646111      0      0
0.0110214684190717      0.0111740412990521      0.214061326882270      0      0
0.0111740412990521      0.0113287262826851      0.202327375531764      0      0
0.0113287262826851      0.0114855526083377      0.182629709364677      0      0
0.0114855526083377      0.0116445499191305      0.183510741585734      0      0
0.0116445499191305      0.0118057482685412      0.213937400426482      0      0
0.0118057482685412      0.0119691781260852      0.250187700557493      0      0
0.0119691781260852      0.0121348703830748      0.268773685723354      0      0
0.0121348703830748      0.0123028563584581      0.262054542163366      0      0
0.0123028563584581      0.0124731678047393      0.239924271790823      0      0
0.0124731678047393      0.0126458369139802      0.228095489858279      0      0
0.0126458369139802      0.0128208963238851      0.248692464336319      0      0
0.0128208963238851      0.0129983791239701      0.291756205339077      0      0
0.0129983791239701      0.0131783188618175      0.330354716324879      0      0
0.0131783188618175      0.0133607495494169      0.346172394276769      0      0
0.0133607495494169      0.0135457056695945      0.335642439303465      0      0
0.0135457056695945      0.0137332221825303      0.310706947948353      0      0
0.0137332221825303      0.0139233345323668      0.296971738606512      0      0
0.0139233345323668      0.0141160786539086      0.317199335593118      0      0
0.0141160786539086      0.0143114909794141      0.365856670750868      0      0
0.0143114909794141      0.0145096084454827      0.417419934715348      0      0
0.0145096084454827      0.0147104685000363      0.450225162485382      0      0
0.0147104685000363      0.0149141091093971      0.454719647071897      0      0
0.0149141091093971      0.0151205687654648      0.434538805652598      0      0
0.0151205687654648      0.0153298864929916      0.406852373230277      0      0
0.0153298864929916      0.0155421018569589      0.398437134167477      0      0
0.0155421018569589      0.015757254970056      0.428032475517670      0      0
0.015757254970056      0.0159753865002618      0.487648596460564      0      0
0.0159753865002618      0.0161965376785319      0.552593959542736      0      0
0.0161965376785319      0.0164207503065923      0.600857226189367      0      0
0.0164207503065923      0.0166480667648403      0.620366061002522      0      0
0.0166480667648403      0.0168785300203555      0.610126515085675      0      0
0.0168785300203555      0.0171121836350213      0.580687363212708      0      0
0.0171121836350213      0.0173490717737588      0.553663498144757      0      0
0.0173490717737588      0.017589239212875      0.555157945918530      0      0
0.017589239212875      0.0178327313485262      0.598744775688615      0      0
0.0178327313485262      0.0180795942052988      0.674051164225081      0      0
0.0180795942052988      0.0183298744449088      0.757373415753421      0      0
0.0183298744449088      0.0185836193750216      0.826742605513500      0      0
0.0185836193750216      0.0188408769581945      0.868056617581257      0      0
0.0188408769581945      0.0191016958209418      0.876293036480596      0      0
0.0191016958209418      0.0193661252629267      0.855886864444323      0      0
0.0193661252629267      0.0196342152662799      0.821053856422951      0      0
0.0196342152662799      0.0199060165050465      0.794587048689998      0      0
0.0199060165050465      0.0201815803547652      0.801171815470204      0      0
0.0201815803547652      0.0204609589021785      0.853851397042108      0      0
0.0204609589021785      0.0207442049550786      0.945265102736288      0      0
0.0207442049550786      0.0210313720522889      1.05440981086475      0      0
0.0210313720522889      0.0213225144737837      1.15874232847722      0      0
0.0213225144737837      0.0216176872509482      1.24079001734027      0      0
0.0216176872509482      0.0219169461769806      1.29007318849941      0      0
0.0219169461769806      0.0222203478174381      1.30353787581112      0      0
0.0222203478174381      0.0225279495209286      1.28585389215032      0      0
0.0225279495209286      0.0228398094299506      1.24968467268709      0      0
0.0228398094299506      0.0231559864918837      1.21511458157412      0      0
0.0231559864918837      0.0234765404701303      1.20619429586647      0      0
0.0234765404701303      0.0238015319554124      1.24269583123739      0      0
0.0238015319554124      0.0241310223772239      1.33042311717958      0      0
0.0241310223772239      0.0244650740154424      1.45886214045850      0      0
0.0244650740154424      0.0248037500121009      1.60800680695989      0      0
0.0248037500121009      0.025147114383323      1.75665178741533      0      0
0.025147114383323      0.0254952320314234      1.88707615567195      0      0
0.0254952320314234      0.025848168757175      1.98672619062533      0      0
0.025848168757175      0.0262059912722472      2.04868689337330      0      0
0.0262059912722472      0.0265687672118152      2.07189600514069      0      0
0.0265687672118152      0.0269365651473444      2.06138338410862      0      0
0.0269365651473444      0.0273094545995519      2.02846513390917      0      0
0.0273094545995519      0.0276875060515468      1.99047395397946      0      0
0.0276875060515468      0.0280707909621536      1.96911025175012      0      0
0.0280707909621536      0.0284593817794181      1.98627382742413      0      0
0.0284593817794181      0.0288533519543027      2.05755510603817      0      0
0.0288533519543027      0.0292527759545692      2.18662420981425      0      0
0.0292527759545692      0.0296577292788545      2.36463844016133      0      0
0.0296577292788545      0.0300682884709421      2.57463742970447      0      0
0.0300682884709421      0.0304845311342295      2.79707920310792      0      0
0.0304845311342295      0.0309065359463971      3.01366910889089      0      0
0.0309065359463971      0.0313343826742795      3.20922940160299      0      0
0.0313343826742795      0.0317681521889432      3.37242394805122      0      0
0.0317681521889432      0.0322079264809726      3.49602434964857      0      0
0.0322079264809726      0.0326537886759678      3.57706064189173      0      0
0.0326537886759678      0.033105823050257      3.61697849910316      0      0
0.033105823050257      0.033564115046826      3.62180759825319      0      0
0.033564115046826      0.0340287512914689      3.60225440620354      0      0
0.0340287512914689      0.0344998196091616      3.57351007648951      0      0
0.0344998196091616      0.0349774090406628      3.55440361296057      0      0
0.0349774090406628      0.0354616098593442      3.56544137084789      0      0
0.0354616098593442      0.0359525135882537      3.62553400841067      0      0
0.0359525135882537      0.0364502130174152      3.74804461289497      0      0
0.0364502130174152      0.0369548022213675      3.93775207271464      0      0
0.0369548022213675      0.0374663765769464      4.19025547576100      0      0
0.0374663765769464      0.0379850327813123      4.49390312835882      0      0
0.0379850327813123      0.0385108688702281      4.83291320257434      0      0
0.0385108688702281      0.0390439842365898      5.19024268210864      0      0
0.0390439842365898      0.0395844796492134      5.54955297991254      0      0
0.0395844796492134      0.0401324572718825      5.89631790415363      0      0
0.0401324572718825      0.0406880206826587      6.21837096241822      0      0
0.0406880206826587      0.0412512748934598      6.50616109531608      0      0
0.0412512748934598      0.0418223263699098      6.75288552719291      0      0
0.0418223263699098      0.0424012830514618      6.95458608444785      0      0
0.0424012830514618      0.0429882543718015      7.11024499641057      0      0
0.0429882543718015      0.0435833512795317      7.22188709794239      0      0
0.0435833512795317      0.0441866862591436      7.29467465005235      0      0
0.0441866862591436      0.0447983733522791      7.33695913273085      0      0
0.0447983733522791      0.0454185281792862      7.36022586655523      0      0
0.0454185281792862      0.0460472679610735      7.37883288001104      0      0
0.0460472679610735      0.0466847115412677      7.40941712578175      0      0
0.0466847115412677      0.0473309794086762      7.46984794453301      0      0
0.0473309794086762      0.047986193720063      7.57769047138715      0      0
0.047986193720063      0.0486504783232378      7.74832164703309      0      0
0.0486504783232378      0.0493239587804657      7.99306613042651      0      0
0.0493239587804657      0.0500067623922011      8.31784572235808      0      0
0.0500067623922011      0.0506990182211494      8.72272586626014      0      0
0.0506990182211494      0.0514008571166629      9.20241886174166      0      0
0.0514008571166629      0.0521124117394733      9.74746779810230      0      0
0.0521124117394733      0.0528338165867671      10.3456876377099      0      0
0.0528338165867671      0.0535652080176086      10.9835085929049      0      0
0.0535652080176086      0.0543067242787134      11.6470374315735      0      0
0.0543067242787134      0.0550585055305805      12.3228042422423      0      0
0.0550585055305805      0.0558206938739848      12.9982460753243      0      0
0.0558206938739848      0.0565934333768373      13.6620035241504      0      0
0.0565934333768373      0.0573768701014157      14.3040988203310      0      0
0.0573768701014157      0.0581711521319738      14.9160459889732      0      0
0.0581711521319738      0.0589764296027321      15.4909261226404      0      0
0.0589764296027321      0.0597928547262553      16.0234475383060      0      0
0.0597928547262553      0.0606205818222245      16.5100015416757      0      0
0.0606205818222245      0.0614597673466051      16.9487186082585      0      0
0.0614597673466051      0.0623105699212211      17.3395257521079      0      0
0.0623105699212211      0.0631731503637371      17.6842026699693      0      0
0.0631731503637371      0.0640476717180559      17.9864311769009      0      0
0.0640476717180559      0.064934299285137      18.2518290051334      0      0
0.064934299285137      0.065833200654241      18.4879550116410      0      0
0.065833200654241      0.0667445457346082      18.7042683835381      0      0
0.0667445457346082      0.0676685067875737      18.9120202129905      0      0
0.0676685067875737      0.0686052584591283      19.1240531899244      0      0
0.0686052584591283      0.0695549778129301      19.3544862160976      0      0
0.0695549778129301      0.0705178443637725      19.6182679787449      0      0
0.0705178443637725      0.071494040111516      19.9305989397142      0      0
0.071494040111516      0.0724837495754901      20.3062447732101      0      0
0.0724837495754901      0.07348715982937      20.7587923681461      0      0
0.07348715982937      0.0745044605365374      21.2999243592936      0      0
0.0745044605365374      0.0755358439859309      21.9387999284300      0      0
0.0755358439859309      0.0765815051283916      22.6816208671196      0      0
0.0765815051283916      0.0776416416135129      23.5314322946952      0      0
0.0776416416135129      0.0787164538269999      24.4881653350301      0      0
0.0787164538269999      0.0798061449285455      25.5488880173055      0      0
0.0798061449285455      0.0809109208902321      26.7082028316378      0      0
0.0809109208902321      0.0820309905354643      27.9587202113814      0      0
0.0820309905354643      0.0831665655784396      29.2915445857297      0      0
0.0831665655784396      0.0843178606641673      30.6967267577051      0      0
0.0843178606641673      0.0854850934090396      32.1636558637265      0      0
0.0854850934090396      0.0866684844419658      33.6813809035613      0      0
0.0866684844419658      0.087868257446075      35.2388635362819      0      0
0.087868257446075      0.0890846392009967      36.8251704888215      0      0
0.0890846392009967      0.0903178596257262      38.4296166331054      0      0
0.0903178596257262      0.0915681518220832      40.0418699441472      0      0
0.0915681518220832      0.0928357521187732      41.6520283421105      0      0
0.0928357521187732      0.0941209001160578      43.2506766756454      0      0
0.0941209001160578      0.0954238387310435      44.8289303156045      0      0
0.0954238387310435      0.0967448142435972      46.3784702433981      0      0
0.0967448142435972      0.0980840763428988      47.8915732258204      0      0
0.0980840763428988      0.0994418781746361      49.3611396709327      0      0
0.0994418781746361      0.100818476388855      50.7807210201736      0      0
0.100818476388855      0.10221413118847      52.1445479996076      0      0
0.10221413118847      0.103629106378448      53.4475606777578      0      0
0.103629106378448      0.105063669415674      54.6854410143397      0      0
0.105063669415674      0.106518091459502      55.8546483963270      0      0
0.106518091459502      0.107992647423013      56.9524585146001      0      0
0.107992647423013      0.109487616024976      57.9770058104533      0      0
0.109487616024976      0.111003279842531      58.9273295942966      0      0
0.111003279842531      0.112539925364605      59.8034237884601      0      0
0.112539925364605      0.114097843046059      60.6062900520508      0      0
0.114097843046059      0.115677327362591      61.3379937878131      0      0
0.115677327362591      0.117278676866402      62.0017221877773      0      0
0.117278676866402      0.118902194242619      62.6018430249665      0      0
0.118902194242619      0.120548186366517      63.1439623232008      0      0
0.120548186366517      0.122216964361519      63.6349783219842      0      0
0.122216964361519      0.123908843658004      64.0831282954333      0      0
0.123908843658004      0.125624144052934      64.4980237991903      0      0
0.125624144052934      0.127363189770296      64.8906688532859      0      0
0.127363189770296      0.12912630952239      65.2734545107073      0      0
0.12912630952239      0.130913836571959      65.6601223547882      0      0
0.130913836571959      0.132726108795187      66.0656889200518      0      0
0.132726108795187      0.134563468745557      66.5063231065620      0      0
0.134563468745557      0.136426263718606      66.9991696586414      0      0
0.136426263718606      0.138314845817565      67.5621139908019      0      0
0.138314845817565      0.140229572019921      68.2134872546137      0      0
0.140229572019921      0.142170804244882      68.9717155343992      0      0
0.142170804244882      0.144138909421796      69.8549231153594      0      0
0.144138909421796      0.146134259559502      70.8805061993461      0      0
0.146134259559502      0.148157231816648      72.0646992379597      0      0
0.148157231816648      0.150208208572982      73.4221600338926      0      0
0.150208208572982      0.152287577501628      74.9656008715758      0      0
0.152287577501628      0.154395731642364      76.7054905640210      0      0
0.154395731642364      0.156533069475914      78.6498465288848      0      0
0.156533069475914      0.158699994999266      80.8041276784541      0      0
0.158699994999266      0.16089691780204      83.1712294515482      0      0
0.16089691780204      0.163124253143903      85.7515733649439      0      0
0.163124253143903      0.165382422033063      88.5432764329053      0      0
0.165382422033063      0.16767185130585      91.5423815632161      0      0
0.16767185130585      0.16999297370739      94.7431287813496      0      0
0.16999297370739      0.172346227973408      98.1382484673613      0      0
0.172346227973408      0.174732058913154      101.719260953366      0      0
0.174732058913154      0.177150917493482      105.476770954796      0      0
0.177150917493482      0.179603260924088      109.400749625300      0      0
0.179603260924088      0.182089552743936      113.480800975625      0      0
0.182089552743936      0.184610262908873      117.706412664008      0      0
0.184610262908873      0.187165867880458      122.067193639276      0      0
0.187165867880458      0.189756850716024      126.553102832475      0      0
0.189756850716024      0.192383701159985      131.154674163408      0      0
0.192383701159985      0.195046915736409      135.863243698163      0      0
0.195046915736409      0.197746997842864      140.671184998624      0      0
0.197746997842864      0.200484457845576      145.572158654090      0      0
0.200484457845576      0.203259813175894      150.561381752209      0      0
0.203259813175894      0.206073588428097      155.635922668333      0      0
0.206073588428097      0.208926315458549      160.795026031585      0      0
0.208926315458549      0.211818533486235      166.040472034513      0      0
0.211818533486235      0.214750789194674      171.376973336931      0      0
0.214750789194674      0.217723636835266      176.812611598251      0      0
0.217723636835266      0.220737638332042      182.359314066382      0      0
0.220737638332042      0.22379336338789      188.033368559743      0      0
0.22379336338789      0.226891389592229      193.855972515116      0      0
0.226891389592229      0.230032302530194      199.853808479695      0      0
0.230032302530194      0.233216695893316      206.059634499052      0      0
0.233216695893316      0.236445171591743      212.512873384543      0      0
0.236445171591743      0.239718339868012      219.260180057643      0      0
0.239718339868012      0.243036819412397      226.355961460314      0      0
0.243036819412397      0.246401237479853      233.862819481110      0      0
0.246401237479853      0.249812230008578      241.851884756136      0      0
0.249812230008578      0.253270441740218      250.403008969000      0      0
0.253270441740218      0.256776526341734      259.604786298174      0      0
0.256776526341734      0.260331146528961      269.554381639962      0      0
0.260331146528961      0.263934974191869      280.357154406592      0      0
0.263934974191869      0.267588690521566      292.126081593722      0      0
0.267588690521566      0.271292986139054      304.981001111022      0      0
0.271292986139054      0.275048561225772      319.047713949228      0      0
0.275048561225772      0.27885612565594      334.456998982918      0      0
0.27885612565594      0.282716399130741      351.343604460321      0      0
0.282716399130741      0.286630111314356      369.845283534658      0      0
0.286630111314356      0.290598001971889      390.101936758026      0      0
0.290598001971889      0.294620821109189      412.254912944581      0      0
0.294620821109189      0.298699329114623      436.446503179284      0      0
0.298699329114623      0.302834296902796      462.819643782882      0      0
0.302834296902796      0.307026506060274      491.517825662974      0      0
0.307026506060274      0.311276748993318      522.685192102995      0      0
0.311276748993318      0.315585829077662      556.466796165741      0      0
0.315585829077662      0.319954560810364      593.008982982480      0      0
0.319954560810364      0.324383769963767      632.459860847916      0      0
0.324383769963767      0.32887429374158      674.969827256518      0      0
0.32887429374158      0.33342698093713      720.692120573987      0      0
0.33342698093713      0.338042692093795      769.783373761691      0      0
0.338042692093795      0.342722299667666      822.404152504657      0      0
0.342722299667666      0.347466688192458      878.719465569547      0      0
0.347466688192458      0.352276754446699      938.899239855359      0      0
0.352276754446699      0.357153407623246      1003.11875624469      0      0
0.357153407623246      0.362097569501131      1071.55904502702      0      0
0.362097569501131      0.367110174619799      1144.40724145415      0      0
0.367110174619799      0.372192170455755      1221.85690305325      0      0
0.372192170455755      0.37734451760165      1304.10829082439      0      0
0.37734451760165      0.382568189947856      1391.36861653519      0      0
0.382568189947856      0.387864174866547      1483.85225811858      0      0
0.387864174866547      0.393233473398329      1581.78094477860      0      0
0.393233473398329      0.398677100441459      1685.38391288601      0      0
0.398677100441459      0.40419608494368      1794.89803315045      0      0
0.40419608494368      0.409791470096709      1910.56790892223      0      0
0.409791470096709      0.41546431353342      2032.64594482324      0      0
0.41546431353342      0.421215687527758      2161.39238424247      0      0
0.421215687527758      0.427046679197417      2297.07531355855      0      0
0.427046679197417      0.43295839070933      2439.97063026588      0      0
0.43295839070933      0.438951939487993      2590.36197147592      0      0
0.438951939487993      0.445028458426682      2748.54059852986      0      0
0.445028458426682      0.451189096101594      2914.80523268230      0      0
0.451189096101594      0.457435016988945      3089.46183598403      0      0
0.457435016988945      0.463767401685081      3272.82333058905      0      0
0.463767401685081      0.470187447129631      3465.20924872185      0      0
0.470187447129631      0.476696366831751      3666.94530444440      0      0
0.476696366831751      0.483295391099501      3878.36287713825      0      0
0.483295391099501      0.489985767272398      4099.79839524183      0      0
0.489985767272398      0.496768759957182      4331.59260722710      0      0
0.496768759957182      0.503645651266856      4574.08972503312      0      0
0.503645651266856      0.510617741063022      4827.63642315796      0      0
0.510617741063022      0.517686347201588      5092.58067430199      0      0
0.517686347201588      0.524852805781861      5369.27039980302      0      0
0.524852805781861      0.532118471399099      5658.05191004511      0      0
0.532118471399099      0.539484717400551      5959.26810648662      0      0
0.539484717400551      0.546952936145049      6273.25641284936      0      0
0.546952936145049      0.554524539266187      6600.34639823643      0      0
0.554524539266187      0.56220095793915      6940.85704937171      0      0
0.56220095793915      0.569983643151229      7295.09364262547      0      0
0.569983643151229      0.577874065976087      7663.34415881819      0      0
0.577874065976087      0.585873717851818      8045.87517474625      0      0
0.585873717851818      0.59398411086286      8442.92715466363      0      0
0.59398411086286      0.602206778025804      8854.70905222789      0      0
0.602206778025804      0.610543273579166      9281.39211823685      0      0
0.610543273579166      0.618995173277162      9723.10279129286      0      0
0.618995173277162      0.62756407468756      10179.9145266397      0      0
0.62756407468756      0.636251597493652      10651.8383919444      0      0
0.636251597493652      0.645059383800396      11138.8122266225      0      0
0.645059383800396      0.653989098444817      11640.6881219900      0      0
0.653989098444817      0.663042429310678      12157.2179312131      0      0
0.663042429310678      0.672221087647534      12688.0364582927      0      0
0.672221087647534      0.681526808394186      13232.6419009854      0      0
0.681526808394186      0.690961350506615      13790.3730294080      0      0
0.690961350506615      0.70052649729046      14360.3824644691      0      0
0.70052649729046      0.710224056738094      14941.6052705925      0      0
0.710224056738094      0.720055861870372      15532.7218850523      0      0
0.720055861870372      0.730023771083106      16132.1141572625      0      0
0.730023771083106      0.740129668498331      16737.8129454530      0      0
0.740129668498331      0.750375464320448      17347.4352868520      0      0
0.750375464320448      0.76076309519728      17958.1085797910      0      0
0.76076309519728      0.771294524586143      18566.3784321844      0      0
0.771294524586143      0.781971743124969      19168.0957515771      0      0
0.781971743124969      0.792796769008581      19758.2771424951      0      0
0.792796769008581      0.803771648370161      20330.9305284551      0      0
0.803771648370161      0.814898455668016      20878.8347983202      0      0
0.814898455668016      0.826179294077686      21393.2576532169      0      0
0.826179294077686      0.837616295889483      21863.5888046238      0      0
0.837616295889483      0.849211622911536      22276.8547002497      0      0
0.849211622911536      0.860967466878409      22617.0632659200      0      0
0.860967466878409      0.872886049865385      22864.2975910700      0      0
0.872886049865385      0.884969624708479      22993.4259612577      0      0
0.884969624708479      0.897220475430265      22972.2012653903      0      0
0.897220475430265      0.909640917671599      22758.3393418878      0      0
0.909640917671599      0.922233299129318      22294.7822366099      0      0
0.922233299129318      0.935      21501.4734068484      0      0
# END HISTO1D SudakovqqbarExpOutputsN2LLNor12
# BEGIN HISTO1D SudakovqqbarExpOutputsN2LLNor21
PlotOrder=3
LineColor=green
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\mathbf{V}^{-1}_{h,\mathrm{thr}}\mathbf{V}_{h}\Right]_{(2,1)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.0000000103840927384577      0      0
0.00000101384324431002      0.00000102787812403307      0.0000000122113041985035      0      0
0.00000102787812403307      0.00000104210729202498      0.0000000116437393101364      0      0
0.00000104210729202498      0.00000105653343786574      0.0000000143965412033188      0      0
0.00000105653343786574      0.00000107115928836782      0.0000000109306867042566      0      0
0.00000107115928836782      0.00000108598760809164      0.0000000171841183681686      0      0
0.00000108598760809164      0.00000110102119986811      0.0000000141787109342936      0      0
0.00000110102119986811      0.00000111626290532839      0.0000000180365014816476      0      0
0.00000111626290532839      0.00000113171560544106      0.0000000185075380680459      0      0
0.00000113171560544106      0.00000114738222105665      0.0000000154106237081421      0      0
0.00000114738222105665      0.00000116326571345971      0.0000000196053164835070      0      0
0.00000116326571345971      0.0000011793690849286      0.0000000130822137167225      0      0
0.0000011793690849286      0.00000119569537930295      0.0000000206338234277221      0      0
0.00000119569537930295      0.000001212247682559      0.0000000211518773035581      0      0
0.000001212247682559      0.00000122902912339292      0.0000000145741375737550      0      0
0.00000122902912339292      0.00000124604287381218      0.0000000210283394292408      0      0
0.00000124604287381218      0.00000126329214973512      0.0000000229328317791464      0      0
0.00000126329214973512      0.00000128078021159884      0.0000000176869748444820      0      0
0.00000128078021159884      0.00000129851036497544      0.0000000156330587744101      0      0
0.00000129851036497544      0.00000131648596119688      0.0000000215070759519706      0      0
0.00000131648596119688      0.00000133471039798844      0.0000000175975204327362      0      0
0.00000133471039798844      0.00000135318712011092      0.0000000192760028966066      0      0
0.00000135318712011092      0.00000137191962001179      0.0000000241138694097705      0      0
0.00000137191962001179      0.00000139091143848532      0.0000000267476329412643      0      0
0.00000139091143848532      0.00000141016616534188      0.0000000260016802445180      0      0
0.00000141016616534188      0.00000142968744008643      0.0000000258122462159259      0      0
0.00000142968744008643      0.00000144947895260651      0.0000000193067691380536      0      0
0.00000144947895260651      0.00000146954444386967      0.0000000306438817407601      0      0
0.00000146954444386967      0.00000148988770663059      0.0000000293687838393674      0      0
0.00000148988770663059      0.00000151051258614798      0.0000000234099788801591      0      0
0.00000151051258614798      0.00000153142298091138      0.0000000283872367731363      0      0
0.00000153142298091138      0.00000155262284337812      0.0000000275415080052310      0      0
0.00000155262284337812      0.00000157411618072032      0.0000000328827927401701      0      0
0.00000157411618072032      0.00000159590705558239      0.0000000245404462237055      0      0
0.00000159590705558239      0.0000016179995868489      0.0000000342756176244243      0      0
0.0000016179995868489      0.00000164039795042316      0.0000000367979933849035      0      0
0.00000164039795042316      0.00000166310638001652      0.0000000269884976180472      0      0
0.00000166310638001652      0.00000168612916794864      0.0000000265667062006407      0      0
0.00000168612916794864      0.00000170947066595881      0.0000000369609225626348      0      0
0.00000170947066595881      0.00000173313528602849      0.0000000329091324102424      0      0
0.00000173313528602849      0.00000175712750121529      0.0000000349647523264378      0      0
0.00000175712750121529      0.00000178145184649847      0.0000000416087473829157      0      0
0.00000178145184649847      0.00000180611291963609      0.0000000294503671753080      0      0
0.00000180611291963609      0.00000183111538203409      0.0000000308305944885451      0      0
0.00000183111538203409      0.00000185646395962742      0.0000000311055409832394      0      0
0.00000185646395962742      0.00000188216344377329      0.0000000319460504743608      0      0
0.00000188216344377329      0.00000190821869215684      0.0000000421945407297219      0      0
0.00000190821869215684      0.00000193463462970931      0.0000000340181424203673      0      0
0.00000193463462970931      0.000001961416249539      0.0000000480769441492386      0      0
0.000001961416249539      0.00000198856861387501      0.0000000547680011576625      0      0
0.00000198856861387501      0.00000201609685502412      0.0000000530727896075204      0      0
0.00000201609685502412      0.00000204400617634088      0.0000000373345861518255      0      0
0.00000204400617634088      0.00000207230185321116      0.0000000538757190848368      0      0
0.00000207230185321116      0.00000210098923404927      0.0000000416054581364422      0      0
0.00000210098923404927      0.00000213007374130893      0.0000000477712533092281      0      0
0.00000213007374130893      0.00000215956087250823      0.0000000625009097585796      0      0
0.00000215956087250823      0.00000218945620126872      0.0000000642431717192774      0      0
0.00000218945620126872      0.00000221976537836897      0.0000000658667693476631      0      0
0.00000221976537836897      0.00000225049413281266      0.0000000583643534422688      0      0
0.00000225049413281266      0.00000228164827291145      0.0000000687617984790360      0      0
0.00000228164827291145      0.0000023132336873829      0.0000000533791439065262      0      0
0.0000023132336873829      0.0000023452563464635      0.0000000752510035010633      0      0
0.0000023452563464635      0.00000237772230303722      0.0000000580371309298387      0      0
0.00000237772230303722      0.00000241063769377955      0.0000000700714699092208      0      0
0.00000241063769377955      0.00000244400874031748      0.0000000527257458101587      0      0
0.00000244400874031748      0.00000247784175040552      0.0000000636625334489347      0      0
0.00000247784175040552      0.00000251214311911795      0.0000000590833130077022      0      0
0.00000251214311911795      0.00000254691933005764      0.0000000810013232067873      0      0
0.00000254691933005764      0.00000258217695658154      0.0000000876172967858015      0      0
0.00000258217695658154      0.0000026179226630432      0.0000000660651274100516      0      0
0.0000026179226630432      0.00000265416320605244      0.0000000815059986377928      0      0
0.00000265416320605244      0.00000269090543575249      0.0000000664049482786986      0      0
0.00000269090543575249      0.00000272815629711478      0.0000000658091595488300      0      0
0.00000272815629711478      0.00000276592283125165      0.000000103101100055181      0      0
0.00000276592283125165      0.00000280421217674733      0.0000000906998499039098      0      0
0.00000280421217674733      0.00000284303157100718      0.0000000933085595346078      0      0
0.00000284303157100718      0.00000288238835162573      0.000000105642446264946      0      0
0.00000288238835162573      0.00000292228995777364      0.000000112833961916537      0      0
0.00000292228995777364      0.00000296274393160382      0.000000109174685102952      0      0
0.00000296274393160382      0.00000300375791967704      0.0000000782928578863240      0      0
0.00000300375791967704      0.00000304533967440728      0.000000100382435708440      0      0
0.00000304533967440728      0.0000030874970555271      0.0000000832911480610714      0      0
0.0000030874970555271      0.00000313023803157323      0.0000000866972174627154      0      0
0.00000313023803157323      0.00000317357068139281      0.000000132478926763273      0      0
0.00000317357068139281      0.00000321750319567045      0.0000000906735037141946      0      0
0.00000321750319567045      0.00000326204387847638      0.000000141505032843895      0      0
0.00000326204387847638      0.00000330720114883614      0.0000000942645866357716      0      0
0.00000330720114883614      0.00000335298354232185      0.000000127746717755752      0      0
0.00000335298354232185      0.00000339939971266569      0.000000131691091174561      0      0
0.00000339939971266569      0.00000344645843339553      0.000000111226056751525      0      0
0.00000344645843339553      0.00000349416859949336      0.000000104265700257555      0      0
0.00000349416859949336      0.00000354253922907654      0.000000165684222691566      0      0
0.00000354253922907654      0.00000359157946510248      0.000000152434619605141      0      0
0.00000359157946510248      0.00000364129857709674      0.000000157456273690639      0      0
0.00000364129857709674      0.00000369170596290522      0.000000175548862401170      0      0
0.00000369170596290522      0.00000374281115047047      0.000000183777158001067      0      0
0.00000374281115047047      0.0000037946237996327      0.000000188102671449956      0      0
0.0000037946237996327      0.00000384715370395563      0.000000184816682264126      0      0
0.00000384715370395563      0.00000390041079257769      0.000000133986844066125      0      0
0.00000390041079257769      0.00000395440513208878      0.000000140190637446489      0      0
0.00000395440513208878      0.00000400914692843308      0.000000161628311325849      0      0
0.00000400914692843308      0.00000406464652883815      0.000000139435046431518      0      0
0.00000406464652883815      0.00000412091442377072      0.000000221220267695330      0      0
0.00000412091442377072      0.00000417796124891967      0.000000203995732998526      0      0
0.00000417796124891967      0.00000423579778720626      0.000000206581173811165      0      0
0.00000423579778720626      0.0000042944349708224      0.000000230262354759496      0      0
0.0000042944349708224      0.00000435388388329698      0.000000245734139551931      0      0
0.00000435388388329698      0.00000441415576159092      0.000000250862239353809      0      0
0.00000441415576159092      0.0000044752619982211      0.000000257218862989047      0      0
0.0000044752619982211      0.00000453721414341383      0.000000190699801436327      0      0
0.00000453721414341383      0.00000460002390728798      0.000000272772637037403      0      0
0.00000460002390728798      0.0000046637031620685      0.000000279976822264735      0      0
0.0000046637031620685      0.00000472826394433043      0.000000190678779180611      0      0
0.00000472826394433043      0.00000479371845727405      0.000000198086421023250      0      0
0.00000479371845727405      0.00000486007907303155      0.000000302975073198113      0      0
0.00000486007907303155      0.00000492735833500554      0.000000248149433807789      0      0
0.00000492735833500554      0.00000499556896024003      0.000000245299518947629      0      0
0.00000499556896024003      0.00000506472384182418      0.000000302733150098342      0      0
0.00000506472384182418      0.00000513483605132934      0.000000329867461198206      0      0
0.00000513483605132934      0.00000520591884127979      0.000000245504713651669      0      0
0.00000520591884127979      0.00000527798564765776      0.000000252243805333571      0      0
0.00000527798564765776      0.00000535105009244307      0.000000318341096338860      0      0
0.00000535105009244307      0.00000542512598618791      0.000000320636242720529      0      0
0.00000542512598618791      0.00000550022733062734      0.000000248128633400223      0      0
0.00000550022733062734      0.00000557636832132587      0.000000392794976959699      0      0
0.00000557636832132587      0.00000565356335036064      0.000000401657203344625      0      0
0.00000565356335036064      0.00000573182700904185      0.000000331553809655513      0      0
0.00000573182700904185      0.00000581117409067079      0.000000409510697425000      0      0
0.00000581117409067079      0.000005891619593336      0.000000282518010257993      0      0
0.000005891619593336      0.00000597317872274825      0.000000290130442694102      0      0
0.00000597317872274825      0.00000605586689511467      0.000000430049749753190      0      0
0.00000605586689511467      0.0000061396997400527      0.000000311394813482796      0      0
0.0000061396997400527      0.00000622469310354442      0.000000402255778272580      0      0
0.00000622469310354442      0.00000631086305093168      0.000000429704710163970      0      0
0.00000631086305093168      0.0000063982258699528      0.000000404109398970034      0      0
0.0000063982258699528      0.00000648679807382125      0.000000359727993544035      0      0
0.00000648679807382125      0.00000657659640434692      0.000000348519851353698      0      0
0.00000657659640434692      0.00000666763783510069      0.000000358694420159354      0      0
0.00000666763783510069      0.00000675993957462272      0.000000382732028676429      0      0
0.00000675993957462272      0.0000068535190696752      0.000000550019174651142      0      0
0.0000068535190696752      0.00000694839400854009      0.000000435241263666577      0      0
0.00000694839400854009      0.00000704458232436258      0.000000582888218188725      0      0
0.00000704458232436258      0.00000714210219854078      0.000000531798392573383      0      0
0.00000714210219854078      0.00000724097206416231      0.000000540254517702916      0      0
0.00000724097206416231      0.00000734121060948854      0.000000496985233133342      0      0
0.00000734121060948854      0.000007442836781487      0.000000676068471107431      0      0
0.000007442836781487      0.00000754586978941272      0.000000701638797698143      0      0
0.00000754586978941272      0.00000765032910843916      0.000000465422649339902      0      0
0.00000765032910843916      0.00000775623448333934      0.000000513409631365479      0      0
0.00000775623448333934      0.00000786360593221801      0.000000524404963504140      0      0
0.00000786360593221801      0.00000797246375029542      0.000000755170964904328      0      0
0.00000797246375029542      0.00000808282851374354      0.000000749676398995388      0      0
0.00000808282851374354      0.00000819472108357529      0.000000726550795190590      0      0
0.00000819472108357529      0.00000830816260958769      0.000000813453764809594      0      0
0.00000830816260958769      0.00000842317453435958      0.000000842535745441653      0      0
0.00000842317453435958      0.00000853977859730466      0.000000629288183258836      0      0
0.00000853977859730466      0.00000865799683878063      0.000000698046135213825      0      0
0.00000865799683878063      0.00000877785160425524      0.000000934326772937111      0      0
0.00000877785160425524      0.00000889936554853005      0.000000849299750922826      0      0
0.00000889936554853005      0.00000902256164002253      0.000000720595840733718      0      0
0.00000902256164002253      0.00000914746316510757      0.000000731963063116885      0      0
0.00000914746316510757      0.00000927409373251906      0.000000934985787499348      0      0
0.00000927409373251906      0.00000940247727781235      0.000000969697229166598      0      0
0.00000940247727781235      0.00000953263806788851      0.000000992284325155881      0      0
0.00000953263806788851      0.00000966460070558129      0.000000920714621898996      0      0
0.00000966460070558129      0.00000979839013430744      0.00000115158289914148      0      0
0.00000979839013430744      0.00000993403164278155      0.000000792304818412905      0      0
0.00000993403164278155      0.000010071550869796      0.000000813513656805986      0      0
0.000010071550869796      0.0000102109738090674      0.00000124858460073305      0      0
0.0000102109738090674      0.0000103523268141496      0.00000125123685132330      0      0
0.0000103523268141496      0.000010495636603415      0.00000101694916290085      0      0
0.000010495636603415      0.0000106409302651053      0.00000113266876321488      0      0
0.0000106409302651053      0.000010788235262451      0.00000118754476523451      0      0
0.000010788235262451      0.0000109375794388631      0.00000136432527174798      0      0
0.0000109375794388631      0.0000110889910231955      0.00000104081582361829      0      0
0.0000110889910231955      0.0000112424986350812      0.00000148961086658847      0      0
0.0000112424986350812      0.0000113981312903417      0.00000142074415351654      0      0
0.0000113981312903417      0.0000115559184064716      0.00000157850160959435      0      0
0.0000115559184064716      0.000011715889808199      0.00000116281812528246      0      0
0.000011715889808199      0.0000118780757331232      0.00000165694044926115      0      0
0.0000118780757331232      0.0000120425068374297      0.00000139664744780104      0      0
0.0000120425068374297      0.0000122092142016854      0.00000127454932878459      0      0
0.0000122092142016854      0.0000123782293367127      0.00000137111838866710      0      0
0.0000123782293367127      0.0000125495841895462      0.00000165086920944972      0      0
0.0000125495841895462      0.0000127233111494713      0.00000189581716421740      0      0
0.0000127233111494713      0.0000128994430541458      0.00000174818384948970      0      0
0.0000128994430541458      0.0000130780131958075      0.00000135283385979299      0      0
0.0000130780131958075      0.0000132590553275668      0.00000142715450903326      0      0
0.0000132590553275668      0.0000134426036697863      0.00000178499450060002      0      0
0.0000134426036697863      0.00001362869291655      0.00000198047455506509      0      0
0.00001362869291655      0.00001381735824222      0.00000196001307335936      0      0
0.00001381735824222      0.0000140086353080861      0.00000161661530862613      0      0
0.0000140086353080861      0.0000142025602691059      0.00000181799722044470      0      0
0.0000142025602691059      0.0000143991697807389      0.00000216993031914513      0      0
0.0000143991697807389      0.0000145985010058751      0.00000238230443679587      0      0
0.0000145985010058751      0.0000148005916218595      0.00000231314339557376      0      0
0.0000148005916218595      0.0000150054798276138      0.00000259620132798799      0      0
0.0000150054798276138      0.0000152132043508565      0.00000173299508838110      0      0
0.0000152132043508565      0.0000154238044554237      0.00000236292727696053      0      0
0.0000154238044554237      0.0000156373199486901      0.00000216172596261368      0      0
0.0000156373199486901      0.0000158537911890937      0.00000241733272803013      0      0
0.0000158537911890937      0.0000160732590937644      0.00000194095936063206      0      0
0.0000160732590937644      0.0000162957651462576      0.00000252863481432702      0      0
0.0000162957651462576      0.000016521351404396      0.00000229002654871847      0      0
0.000016521351404396      0.0000167500605082187      0.00000222591596322548      0      0
0.0000167500605082187      0.0000169819356880416      0.00000316843132926153      0      0
0.0000169819356880416      0.0000172170207726282      0.00000319707882449814      0      0
0.0000172170207726282      0.0000174553601974744      0.00000257963380728634      0      0
0.0000174553601974744      0.0000176969990132074      0.00000267434557000768      0      0
0.0000176969990132074      0.0000179419828941014      0.00000345485612926532      0      0
0.0000179419828941014      0.0000181903581467107      0.00000371915293237979      0      0
0.0000181903581467107      0.0000184421717186223      0.00000271708545121368      0      0
0.0000184421717186223      0.0000186974712073306      0.00000381178509818707      0      0
0.0000186974712073306      0.0000189563048692332      0.00000352085460427472      0      0
0.0000189563048692332      0.0000192187216287532      0.00000327590535714945      0      0
0.0000192187216287532      0.0000194847710875863      0.00000276574092263497      0      0
0.0000194847710875863      0.0000197545035340766      0.00000332998239046846      0      0
0.0000197545035340766      0.000020027969952722      0.00000426003093746349      0      0
0.000020027969952722      0.0000203052220338112      0.00000444429777954846      0      0
0.0000203052220338112      0.0000205863121831945      0.00000462453785328780      0      0
0.0000205863121831945      0.0000208712935321888      0.00000438768696797197      0      0
0.0000208712935321888      0.000021160219947621      0.00000396570566408496      0      0
0.000021160219947621      0.0000214531460420097      0.00000336466351150062      0      0
0.0000214531460420097      0.0000217501271838877      0.00000363915155285959      0      0
0.0000217501271838877      0.0000220512195082683      0.00000349917486261542      0      0
0.0000220512195082683      0.0000223564799272551      0.00000511513042501278      0      0
0.0000223564799272551      0.0000226659661408002      0.00000449065150726807      0      0
0.0000226659661408002      0.0000229797366476099      0.00000566352501172375      0      0
0.0000229797366476099      0.0000232978507562027      0.00000425743558348971      0      0
0.0000232978507562027      0.0000236203685961192      0.00000399761453250140      0      0
0.0000236203685961192      0.000023947351129288      0.00000434068769630821      0      0
0.000023947351129288      0.0000242788601615485      0.00000439553717755888      0      0
0.0000242788601615485      0.0000246149583543337      0.00000429312161188701      0      0
0.0000246149583543337      0.0000249557092365137      0.00000477414753295240      0      0
0.0000249557092365137      0.0000253011772164045      0.00000610419180099264      0      0
0.0000253011772164045      0.0000256514275939423      0.00000715425224083865      0      0
0.0000256514275939423      0.0000260065265730261      0.00000686947872692067      0      0
0.0000260065265730261      0.0000263665412740315      0.00000558605521210737      0      0
0.0000263665412740315      0.0000267315397464981      0.00000502015548026994      0      0
0.0000267315397464981      0.0000271015909819919      0.00000582094463241436      0      0
0.0000271015909819919      0.0000274767649271459      0.00000676310485991322      0      0
0.0000274767649271459      0.0000278571324968813      0.00000721335581758582      0      0
0.0000278571324968813      0.0000282427655878122      0.00000700832811160513      0      0
0.0000282427655878122      0.0000286337370918349      0.00000606463583452742      0      0
0.0000286337370918349      0.0000290301209099061      0.00000644468929622911      0      0
0.0000290301209099061      0.0000294319919660113      0.00000927202750879509      0      0
0.0000294319919660113      0.0000298394262213274      0.00000647601355912733      0      0
0.0000298394262213274      0.00003025250068858      0.00000981378247703400      0      0
0.00003025250068858      0.000030671293446601      0.00000832579724094918      0      0
0.000030671293446601      0.0000310958836550867      0.00000734727143841768      0      0
0.0000310958836550867      0.00003152635156956      0.00000818504420740966      0      0
0.00003152635156956      0.000031962778556541      0.0000107186370315874      0      0
0.000031962778556541      0.0000324052471089262      0.00000812723026855740      0      0
0.0000324052471089262      0.0000328538408615817      0.0000114677476982387      0      0
0.0000328538408615817      0.000033308644607151      0.0000108925331271368      0      0
0.000033308644607151      0.0000337697443120835      0.0000117683862050669      0      0
0.0000337697443120835      0.0000342372271328825      0.0000109909165560729      0      0
0.0000342372271328825      0.0000347111814325807      0.0000108052635025005      0      0
0.0000347111814325807      0.0000351916967974413      0.00000864795480786228      0      0
0.0000351916967974413      0.0000356788640538924      0.00000956578410283164      0      0
0.0000356788640538924      0.0000361727752856944      0.0000137366577318688      0      0
0.0000361727752856944      0.0000366735238513458      0.00000976362712493807      0      0
0.0000366735238513458      0.0000371812044017293      0.00000942162487570574      0      0
0.0000371812044017293      0.0000376959128980032      0.0000126695352586631      0      0
0.0000376959128980032      0.0000382177466297395      0.0000119659651462294      0      0
0.0000382177466297395      0.0000387468042333134      0.0000144413481802285      0      0
0.0000387468042333134      0.0000392831857105477      0.0000114790333969929      0      0
0.0000392831857105477      0.0000398269924476147      0.0000161469182715822      0      0
0.0000398269924476147      0.0000403783272342003      0.0000152212828123165      0      0
0.0000403783272342003      0.0000409372942829333      0.0000172269290884190      0      0
0.0000409372942829333      0.0000415039992490831      0.0000136132262491360      0      0
0.0000415039992490831      0.000042078549250531      0.0000139325640579507      0      0
0.000042078549250531      0.0000426610528880173      0.0000186073749383227      0      0
0.0000426610528880173      0.0000432516202656688      0.0000179009811428745      0      0
0.0000432516202656688      0.0000438503630118107      0.0000197851258764499      0      0
0.0000438503630118107      0.0000444573943000663      0.0000141020678466153      0      0
0.0000444573943000663      0.0000450728288707489      0.0000146270507136915      0      0
0.0000450728288707489      0.0000456967830525504      0.0000212457336892437      0      0
0.0000456967830525504      0.0000463293747845289      0.0000215766177686269      0      0
0.0000463293747845289      0.0000469707236384016      0.0000194205841945862      0      0
0.0000469707236384016      0.0000476209508411464      0.0000231376114285232      0      0
0.0000476209508411464      0.0000482801792979158      0.0000209740492335955      0      0
0.0000482801792979158      0.0000489485336152684      0.0000235928151338315      0      0
0.0000489485336152684      0.0000496261401247217      0.0000248540320423245      0      0
0.0000496261401247217      0.0000503131269066316      0.0000196572813271374      0      0
0.0000503131269066316      0.0000510096238144011      0.0000235572190527175      0      0
0.0000510096238144011      0.000051715762499026      0.0000183439945649035      0      0
0.000051715762499026      0.000052431676433979      0.0000180168883883060      0      0
0.000052431676433979      0.0000531575009404385      0.0000268240658949373      0      0
0.0000531575009404385      0.0000538933732128671      0.0000236934363303870      0      0
0.0000538933732128671      0.0000546394323449439      0.0000296051936823811      0      0
0.0000546394323449439      0.0000553958193558558      0.0000296973494076152      0      0
0.0000553958193558558      0.0000561626772169526      0.0000290074615164675      0      0
0.0000561626772169526      0.0000569401508787716      0.0000318486084725138      0      0
0.0000569401508787716      0.0000577283872984359      0.0000319114568628574      0      0
0.0000577283872984359      0.0000585275354674316      0.0000294862335089743      0      0
0.0000585275354674316      0.0000593377464397706      0.0000331590182993868      0      0
0.0000593377464397706      0.0000601591733605423      0.0000251551294860071      0      0
0.0000601591733605423      0.0000609919714948611      0.0000273733008142568      0      0
0.0000609919714948611      0.0000618362982572143      0.0000307230758596770      0      0
0.0000618362982572143      0.0000626923132412161      0.0000251992404149809      0      0
0.0000626923132412161      0.0000635601782497746      0.0000327098180708067      0      0
0.0000635601782497746      0.0000644400573256746      0.0000301765345495371      0      0
0.0000644400573256746      0.0000653321167825856      0.0000302157979175199      0      0
0.0000653321167825856      0.0000662365252364977      0.0000376274729794617      0      0
0.0000662365252364977      0.0000671534536375933      0.0000299022303362361      0      0
0.0000671534536375933      0.0000680830753025601      0.0000393166627788207      0      0
0.0000680830753025601      0.0000690255659473509      0.0000346308376706634      0      0
0.0000690255659473509      0.0000699811037203975      0.0000384804151141010      0      0
0.0000699811037203975      0.0000709498692362838      0.0000336810693954918      0      0
0.0000709498692362838      0.0000719320456098856      0.0000410769554189061      0      0
0.0000719320456098856      0.0000729278184909828      0.0000400534655218832      0      0
0.0000729278184909828      0.0000739373760993502      0.0000419038212394377      0      0
0.0000739373760993502      0.0000749609092603353      0.0000359705104608973      0      0
0.0000749609092603353      0.0000759986114409274      0.0000363437848580059      0      0
0.0000759986114409274      0.0000770506787863264      0.0000570467156369521      0      0
0.0000770506787863264      0.0000781173101570184      0.0000474116228135761      0      0
0.0000781173101570184      0.0000791987071663636      0.0000545412220741798      0      0
0.0000791987071663636      0.0000802950742187053      0.0000536674903858902      0      0
0.0000802950742187053      0.000081406618548006      0.0000634722892624865      0      0
0.000081406618548006      0.0000825335502570186      0.0000651779757471795      0      0
0.0000825335502570186      0.0000836760823569998      0.0000461542529037448      0      0
0.0000836760823569998      0.0000848344308079731      0.0000675463801817369      0      0
0.0000848344308079731      0.0000860088145595493      0.0000697404077756374      0      0
0.0000860088145595493      0.0000871994555923124      0.0000530140707721130      0      0
0.0000871994555923124      0.0000884065789597775      0.0000734412699641845      0      0
0.0000884065789597775      0.0000896304128309307      0.0000688743727485356      0      0
0.0000896304128309307      0.0000908711885333572      0.0000781504867477373      0      0
0.0000908711885333572      0.0000921291405969664      0.0000540970102579609      0      0
0.0000921291405969664      0.0000934045067983223      0.0000774302233358065      0      0
0.0000934045067983223      0.0000946975282055884      0.0000790998425685360      0      0
0.0000946975282055884      0.0000960084492240934      0.0000578139673376515      0      0
0.0000960084492240934      0.0000973375176425286      0.0000890658203870342      0      0
0.0000973375176425286      0.000098684984679785      0.0000812374989820324      0      0
0.000098684984679785      0.000100051105032438      0.0000894423429188890      0      0
0.000100051105032438      0.000101436136922889      0.0000858460367015605      0      0
0.000101436136922889      0.000102840342148178      0.0000875694258261146      0      0
0.000102840342148178      0.000104263986129461      0.0000725750292554409      0      0
0.000104263986129461      0.000105707337962187      0.0000841851992819742      0      0
0.000105707337962187      0.00010717067046696      0.000106083973607047      0      0
0.00010717067046696      0.000108654260241103      0.0000778511206580896      0      0
0.000108654260241103      0.000110158387710945      0.0000746259617369317      0      0
0.000110158387710945      0.000111683337184825      0.0000747559423907886      0      0
0.000111683337184825      0.000113229396906833      0.000101337829148274      0      0
0.000113229396906833      0.00011479685911129      0.000100038779662030      0      0
0.00011479685911129      0.000116386020077991      0.000124922232945725      0      0
0.000116386020077991      0.000117997180188201      0.000127397499218483      0      0
0.000117997180188201      0.00011963064398144      0.000125765511268396      0      0
0.00011963064398144      0.00012128672021304      0.0000872868492227413      0      0
0.00012128672021304      0.00012296572191251      0.000133309341527388      0      0
0.00012296572191251      0.000124667966442703      0.000140178060728420      0      0
0.000124667966442703      0.000126393775559803      0.000144864269967425      0      0
0.000126393775559803      0.000128143475474143      0.000137694355196485      0      0
0.000128143475474143      0.000129917396911867      0.000105447169961330      0      0
0.000129917396911867      0.000131715875177439      0.000137276854468701      0      0
0.000131715875177439      0.000133539250217029      0.000161041549450961      0      0
0.000133539250217029      0.00013538786668276      0.000164551298521831      0      0
0.00013538786668276      0.000137262073997862      0.000140701608264602      0      0
0.000137262073997862      0.000139162226422714      0.000129885699814917      0      0
0.000139162226422714      0.00014108868312181      0.000153297600664722      0      0
0.00014108868312181      0.000143041808231644      0.000184445131386355      0      0
0.000143041808231644      0.000145021970929542      0.000187740322812053      0      0
0.000145021970929542      0.00014702954550344      0.000191694923614635      0      0
0.00014702954550344      0.000149064911422635      0.000142721196704251      0      0
0.000149064911422635      0.00015112845340951      0.000189925521864409      0      0
0.00015112845340951      0.000153220561512254      0.000135678507314134      0      0
0.000153220561512254      0.000155341631178586      0.000171347680745694      0      0
0.000155341631178586      0.000157492063330508      0.000181368564585894      0      0
0.000157492063330508      0.000159672264440082      0.000153854521669172      0      0
0.000159672264440082      0.00016188264660626      0.000187033421050585      0      0
0.00016188264660626      0.000164123627632783      0.000218554042985424      0      0
0.000164123627632783      0.00016639563110715      0.000219279310399286      0      0
0.00016639563110715      0.000168699086480686      0.000168506934729054      0      0
0.000168699086480686      0.000171034429149716      0.000166484929536355      0      0
0.000171034429149716      0.00017340210053786      0.000179337203972119      0      0
0.00017340210053786      0.000175802548179476      0.000247749672358878      0      0
0.000175802548179476      0.000178236225804249      0.000251662035723748      0      0
0.000178236225804249      0.000180703593422953      0.000230425712688403      0      0
0.000180703593422953      0.000183205117414405      0.000206733280446789      0      0
0.000183205117414405      0.000185741270613619      0.000274051116139720      0      0
0.000185741270613619      0.000188312532401177      0.000295447524030004      0      0
0.000188312532401177      0.000190919388793845      0.000279888557829398      0      0
0.000190919388793845      0.000193562332536437      0.000216527077841628      0      0
0.000193562332536437      0.000196241863194957      0.000294895099167471      0      0
0.000196241863194957      0.000198958487251018      0.000282772917377671      0      0
0.000198958487251018      0.000201712718197586      0.000340174869162588      0      0
0.000201712718197586      0.000204505076636033      0.000255819633692489      0      0
0.000204505076636033      0.000207336090374545      0.000239289553956517      0      0
0.000207336090374545      0.000210206294527884      0.000245879293509087      0      0
0.000210206294527884      0.000213116231618538      0.000268582445830892      0      0
0.000213116231618538      0.000216066451679264      0.000374091181681875      0      0
0.000216066451679264      0.000219057512357059      0.000372519337387714      0      0
0.000219057512357059      0.000222089979018563      0.000318349630099334      0      0
0.000222089979018563      0.000225164424856924      0.000362217203930480      0      0
0.000225164424856924      0.000228281431000144      0.000447100386372580      0      0
0.000228281431000144      0.00023144158662092      0.000403617635403555      0      0
0.00023144158662092      0.000234645489048012      0.000378371460747633      0      0
0.000234645489048012      0.000237893743879147      0.000410843846733492      0      0
0.000237893743879147      0.000241186965095492      0.000485990292916518      0      0
0.000241186965095492      0.000244525775177701      0.000473967574495806      0      0
0.000244525775177701      0.000247910805223583      0.000336638559200204      0      0
0.000247910805223583      0.000251342695067386      0.000539680415689129      0      0
0.000251342695067386      0.000254822093400743      0.000362676871676546      0      0
0.000254822093400743      0.00025834965789528      0.000486961887860149      0      0
0.00025834965789528      0.000261926055326934      0.000584368133624276      0      0
0.000261926055326934      0.000265551961701985      0.000573600948707382      0      0
0.000265551961701985      0.00026922806238483      0.000573644888396199      0      0
0.00026922806238483      0.000272955052227537      0.000616877017331309      0      0
0.000272955052227537      0.000276733635701177      0.000641989431029286      0      0
0.000276733635701177      0.000280564527028988      0.000508307260020384      0      0
0.000280564527028988      0.000284448450321376      0.000504102548488818      0      0
0.000284448450321376      0.000288386139712781      0.000685655921096163      0      0
0.000288386139712781      0.000292378339500449      0.000501345193238904      0      0
0.000292378339500449      0.000296425804285111      0.000636276928648137      0      0
0.000296425804285111      0.000300529299113624      0.000752483726493934      0      0
0.000300529299113624      0.000304689599623573      0.000626473303568773      0      0
0.000304689599623573      0.000308907492189884      0.000536160002638571      0      0
0.000308907492189884      0.000313183774073464      0.000528482772980186      0      0
0.000313183774073464      0.000317519253571897      0.000559871904625430      0      0
0.000317519253571897      0.000321914750172228      0.000677487327316697      0      0
0.000321914750172228      0.000326371094705861      0.000868913818112781      0      0
0.000326371094705861      0.000330889129505603      0.000840527292791626      0      0
0.000330889129505603      0.000335469708564879      0.000598496704849858      0      0
0.000335469708564879      0.000340113697699154      0.000968439421809940      0      0
0.000340113697699154      0.000344821974709588      0.000628808150460040      0      0
0.000344821974709588      0.000349595429548956      0.00101541573522901      0      0
0.000349595429548956      0.000354434964489868      0.000838858405805526      0      0
0.000354434964489868      0.000359341494295315      0.000690540912338947      0      0
0.000359341494295315      0.000364315946391572      0.000926135319425193      0      0
0.000364315946391572      0.000369359261043507      0.00109119759982948      0      0
0.000369359261043507      0.000374472391532301      0.00115860347930985      0      0
0.000374472391532301      0.00037965630433564      0.00118355434777919      0      0
0.00037965630433564      0.000384911979310397      0.00114568717061625      0      0
0.000384911979310397      0.000390240409877844      0.000968274907523236      0      0
0.000390240409877844      0.000395642603211426      0.000817853053556197      0      0
0.000395642603211426      0.000401119580427133      0.00120547117832777      0      0
0.000401119580427133      0.000406672376776519      0.00129345486608158      0      0
0.000406672376776519      0.000412302041842373      0.000904080214446511      0      0
0.000412302041842373      0.000418009639737117      0.00146072676625246      0      0
0.000418009639737117      0.000423796249303941      0.000956016260915375      0      0
0.000423796249303941      0.000429662964320725      0.00143777241285563      0      0
0.000429662964320725      0.000435610893706785      0.00142607026420880      0      0
0.000435610893706785      0.000441641161732474      0.00100841632770284      0      0
0.000441641161732474      0.000447754908231697      0.00130575317393395      0      0
0.000447754908231697      0.000453953288817359      0.00165123873968751      0      0
0.000453953288817359      0.000460237475099795      0.00177926221107496      0      0
0.000460237475099795      0.000466608654908228      0.00181757827729910      0      0
0.000466608654908228      0.000473068032515292      0.00186813677389796      0      0
0.000473068032515292      0.000479616828864662      0.00193628397571002      0      0
0.000479616828864662      0.000486256281801832      0.00191938670959417      0      0
0.000486256281801832      0.000492987646308097      0.00164755004934239      0      0
0.000492987646308097      0.000499812194737762      0.00127937491444023      0      0
0.000499812194737762      0.000506731217058643      0.00177660971886739      0      0
0.000506731217058643      0.0005137460210959      0.00220656670231710      0      0
0.0005137460210959      0.000520857932779231      0.00144778403062642      0      0
0.000520857932779231      0.000528068296393506      0.00217749015968863      0      0
0.000528068296393506      0.000535378474832857      0.00184472550866852      0      0
0.000535378474832857      0.000542789849858294      0.00224524539870404      0      0
0.000542789849858294      0.000550303822358882      0.00173179907792733      0      0
0.000550303822358882      0.000557921812616533      0.00264643805840545      0      0
0.000557921812616533      0.000565645260574473      0.00185255000549946      0      0
0.000565645260574473      0.00057347562610941      0.00201853729361645      0      0
0.00057347562610941      0.000581414389307485      0.00283760009331040      0      0
0.000581414389307485      0.000589463050744029      0.00280407167286237      0      0
0.000589463050744029      0.000597623131767208      0.00230383994494447      0      0
0.000597623131767208      0.000605896174785581      0.00194244126418951      0      0
0.000605896174785581      0.000614283743559644      0.00191230606550829      0      0
0.000614283743559644      0.000622787423497414      0.00201016419715232      0      0
0.000622787423497414      0.000631408821954096      0.00206338942888829      0      0
0.000631408821954096      0.000640149568535908      0.00207411908243355      0      0
0.000640149568535908      0.000649011315408104      0.00224192855112201      0      0
0.000649011315408104      0.000657995737607266      0.00282541703211247      0      0
0.000657995737607266      0.000667104533357915      0.00363810345634420      0      0
0.000667104533357915      0.00067633942439351      0.00394839862214544      0      0
0.00067633942439351      0.000685702156281888      0.00309482168603808      0      0
0.000685702156281888      0.000695194498755206      0.00257910373405305      0      0
0.000695194498755206      0.000704818246044455      0.00420055285878411      0      0
0.000704818246044455      0.000714575217218609      0.00373016763974563      0      0
0.000714575217218609      0.000724467256528451      0.00304037208319261      0      0
0.000724467256528451      0.000734496233755185      0.00474960375576166      0      0
0.000734496233755185      0.000744664044563847      0.00281108405169602      0      0
0.000744664044563847      0.000754972610861632      0.00508821171386248      0      0
0.000754972610861632      0.000765423881161163      0.00299112846352068      0      0
0.000765423881161163      0.0007760198309488      0.00527918198001229      0      0
0.0007760198309488      0.000786762463058045      0.00398719600959731      0      0
0.000786762463058045      0.00079765380804811      0.00423631270339874      0      0
0.00079765380804811      0.000808695924587738      0.00590692742128971      0      0
0.000808695924587738      0.000819890899844323      0.00416014748950181      0      0
0.000819890899844323      0.00083124084987843      0.00404060166576318      0      0
0.00083124084987843      0.000842747920043766      0.00614895942133593      0      0
0.000842747920043766      0.000854414285392693      0.00655130112658915      0      0
0.000854414285392693      0.000866242151087355      0.00539472561430451      0      0
0.000866242151087355      0.000878233752816494      0.00416958440076159      0      0
0.000878233752816494      0.000890391357218039      0.00419711668142514      0      0
0.000890391357218039      0.000902717262307538      0.00510497514649799      0      0
0.000902717262307538      0.000915213797912533      0.00602113254912748      0      0
0.000915213797912533      0.000927883326112938      0.00666711524227344      0      0
0.000927883326112938      0.000940728241687513      0.00702082024678057      0      0
0.000940728241687513      0.000953750972566528      0.00707572468525820      0      0
0.000953750972566528      0.000966953980290686      0.00677815541750243      0      0
0.000966953980290686      0.000980339760476396      0.00609349113232463      0      0
0.000980339760476396      0.000993910843287497      0.00530922169008961      0      0
0.000993910843287497      0.0010076697939135      0.00556021204357337      0      0
0.0010076697939135      0.00102161921305448      0.00761978648252820      0      0
0.00102161921305448      0.0010357617374126      0.0100233413563615      0      0
0.0010357617374126      0.00105010004019057      0.0105960733910453      0      0
0.00105010004019057      0.00106463683159689      0.00810791589359920      0      0
0.00106463683159689      0.00107937485935813      0.00631608797627676      0      0
0.00107937485935813      0.00109431690923832      0.0106393977339008      0      0
0.00109431690923832      0.00110946580556549      0.0118291989820407      0      0
0.00110946580556549      0.00112482441176555      0.00714004088061709      0      0
0.00112482441176555      0.00114039563090349      0.0108802177722945      0      0
0.00114039563090349      0.00115618240623217      0.0128526580381878      0      0
0.00115618240623217      0.00117218772174859      0.00737668238652679      0      0
0.00117218772174859      0.00118841460275796      0.0142774190947068      0      0
0.00118841460275796      0.00120486611644553      0.00978468447008222      0      0
0.00120486611644553      0.00122154537245635      0.0134765621550245      0      0
0.00122154537245635      0.00123845552348304      0.0123603734987334      0      0
0.00123845552348304      0.00125559976586171      0.0135634775344490      0      0
0.00125559976586171      0.00127298134017614      0.0130948423162245      0      0
0.00127298134017614      0.00129060353187029      0.0155780610368427      0      0
0.00129060353187029      0.00130846967186935      0.0116039714453723      0      0
0.00130846967186935      0.00132658313720929      0.0188013857542375      0      0
0.00132658313720929      0.00134494735167523      0.0101143821760793      0      0
0.00134494735167523      0.00136356578644858      0.0191267150998607      0      0
0.00136356578644858      0.00138244196076317      0.0172562985259951      0      0
0.00138244196076317      0.00140157944257044      0.0121222559061084      0      0
0.00140157944257044      0.00142098184921384      0.0221336668304049      0      0
0.00142098184921384      0.00144065284811262      0.0191578139663453      0      0
0.00144065284811262      0.00146059615745496      0.0122914770002938      0      0
0.00146059615745496      0.00148081554690089      0.0219193736101001      0      0
0.00148081554690089      0.00150131483829471      0.0255821091690158      0      0
0.00150131483829471      0.00152209790638749      0.0185906714408689      0      0
0.00152209790638749      0.00154316867956938      0.0141593818509537      0      0
0.00154316867956938      0.00156453114061223      0.0228783377481314      0      0
0.00156453114061223      0.00158618932742236      0.0296190867767484      0      0
0.00158618932742236      0.00160814733380381      0.0292819884323541      0      0
0.00160814733380381      0.00163040931023216      0.0235345660203464      0      0
0.00163040931023216      0.00165297946463904      0.0174180699396914      0      0
0.00165297946463904      0.00167586206320748      0.0177488615725356      0      0
0.00167586206320748      0.00169906143117836      0.0238524590623602      0      0
0.00169906143117836      0.00172258195366789      0.0304517213289537      0      0
0.00172258195366789      0.00174642807649655      0.0355462382081335      0      0
0.00174642807649655      0.00177060430702936      0.0389573152492657      0      0
0.00177060430702936      0.00179511521502795      0.0411009523777657      0      0
0.00179511521502795      0.00181996543351421      0.0425282232127572      0      0
0.00181996543351421      0.00184515965964614      0.0437330816269382      0      0
0.00184515965964614      0.00187070265560561      0.0450741240748038      0      0
0.00187070265560561      0.00189659924949857      0.0467451653819198      0      0
0.00189659924949857      0.00192285433626758      0.0487562467055661      0      0
0.00192285433626758      0.00194947287861711      0.0509051043728116      0      0
0.00194947287861711      0.00197645990795156      0.0527398645699428      0      0
0.00197645990795156      0.00200382052532629      0.0535378359575185      0      0
0.00200382052532629      0.00203155990241182      0.0523546256629033      0      0
0.00203155990241182      0.00205968328247135      0.0482475327700881      0      0
0.00205968328247135      0.00208819598135186      0.0409223343669057      0      0
0.00208819598135186      0.00211710338848892      0.0326116822800345      0      0
0.00211710338848892      0.00214641096792534      0.0317211606920613      0      0
0.00214641096792534      0.00217612425934403      0.0442897646059928      0      0
0.00217612425934403      0.00220624887911509      0.0614484956873433      0      0
0.00220624887911509      0.00223679052135739      0.0728423115565267      0      0
0.00223679052135739      0.00226775495901488      0.0710489654739686      0      0
0.00226775495901488      0.00229914804494778      0.0541289202371439      0      0
0.00229914804494778      0.00233097571303889      0.0379850078314322      0      0
0.00233097571303889      0.00236324397931521      0.0579409029293044      0      0
0.00236324397931521      0.00239595894308506      0.0845751888515055      0      0
0.00239595894308506      0.00242912678809096      0.0859740038690509      0      0
0.00242912678809096      0.00246275378367852      0.0575148170146698      0      0
0.00246275378367852      0.00249684628598141      0.0518245173601618      0      0
0.00249684628598141      0.00253141073912281      0.0925978554377027      0      0
0.00253141073912281      0.0025664536764335      0.100837816772061      0      0
0.0025664536764335      0.00260198172168671      0.0617834873088309      0      0
0.00260198172168671      0.00263800159035023      0.0715470410239956      0      0
0.00263800159035023      0.00267452009085567      0.116844514091358      0      0
0.00267452009085567      0.00271154412588544      0.0941551382254171      0      0
0.00271154412588544      0.00274908069367747      0.0623789087232995      0      0
0.00274908069367747      0.00278713688934801      0.125077816823567      0      0
0.00278713688934801      0.00282571990623272      0.113375586841759      0      0
0.00282571990623272      0.00286483703724639      0.0679645097457502      0      0
0.00286483703724639      0.00290449567626138      0.141670740548306      0      0
0.00290449567626138      0.00294470331950526      0.116354824426013      0      0
0.00294470331950526      0.0029854675669777      0.0897149255358255      0      0
0.0029854675669777      0.00302679612388701      0.164432609504872      0      0
0.00302679612388701      0.0030686968021066      0.0950506608850551      0      0
0.0030686968021066      0.00311117752165154      0.143628426059308      0      0
0.00311117752165154      0.0031542463121756      0.163374084790631      0      0
0.0031542463121756      0.00319791131448903      0.0956970586914623      0      0
0.00319791131448903      0.00324218078209728      0.198025491377553      0      0
0.00324218078209728      0.0032870630827611      0.103398545637007      0      0
0.0032870630827611      0.00333256670007821      0.195103933245680      0      0
0.00333256670007821      0.00337870023508683      0.156963705373817      0      0
0.00337870023508683      0.00342547240789146      0.173090344701972      0      0
0.00342547240789146      0.00347289205931113      0.205961564494326      0      0
0.00347289205931113      0.00352096815255051      0.150947728638699      0      0
0.00352096815255051      0.00356970977489406      0.242260978352404      0      0
0.00356970977489406      0.00361912613942378      0.139802209442207      0      0
0.00361912613942378      0.0036692265867606      0.269730456825733      0      0
0.0036692265867606      0.00372002058682995      0.141079658740531      0      0
0.00372002058682995      0.00377151774065175      0.292756701417451      0      0
0.00377151774065175      0.00382372778215516      0.152648377062006      0      0
0.00382372778215516      0.00387666058001854      0.312381614830169      0      0
0.00387666058001854      0.00393032613953476      0.177280464185484      0      0
0.00393032613953476      0.0039847346045024      0.324432216082109      0      0
0.0039847346045024      0.00403989625914312      0.223310053447263      0      0
0.00403989625914312      0.00409582153004557      0.318909022067675      0      0
0.00409582153004557      0.00415252098813623      0.295043111699357      0      0
0.00415252098813623      0.00421000535067748      0.283189040450901      0      0
0.00421000535067748      0.0042682854832934      0.381351573864876      0      0
0.0042682854832934      0.00432737240202355      0.220531505147340      0      0
0.00432737240202355      0.00438727727540519      0.450414166110963      0      0
0.00438727727540519      0.00444801142658443      0.217812752626073      0      0
0.00444801142658443      0.00450958633545639      0.453388764709607      0      0
0.00450958633545639      0.00457201364083525      0.362946170229680      0      0
0.00457201364083525      0.00463530514265407      0.351910004709240      0      0
0.00463530514265407      0.00469947280419532      0.525657693490140      0      0
0.00469947280419532      0.00476452875435209      0.248844595678267      0      0
0.00476452875435209      0.0048304852899207      0.556059339135670      0      0
0.0048304852899207      0.00489735487792503      0.449697388522119      0      0
0.00489735487792503      0.00496515015797302      0.381536264463547      0      0
0.00496515015797302      0.00503388394464577      0.655118235060224      0      0
0.00503388394464577      0.00510356922991978      0.354222397393572      0      0
0.00510356922991978      0.00517421918562266      0.565219060731307      0      0
0.00517421918562266      0.00524584716592283      0.689398819199174      0      0
0.00524584716592283      0.00531846670985373      0.336016190883262      0      0
0.00531846670985373      0.00539209154387294      0.709902872672440      0      0
0.00539209154387294      0.00546673558445676      0.720419821747011      0      0
0.00546673558445676      0.00554241294073067      0.377519899772346      0      0
0.00554241294073067      0.00561913791713623      0.820687027625297      0      0
0.00561913791713623      0.00569692501613484      0.792008453618053      0      0
0.00569692501613484      0.00577578894094906      0.421131145507871      0      0
0.00577578894094906      0.00585574459834172      0.901236215035108      0      0
0.00585574459834172      0.00593680710143364      0.926027322788902      0      0
0.00593680710143364      0.00601899177256026      0.471096686192659      0      0
0.00601899177256026      0.00610231414616781      0.926460218891311      0      0
0.00610231414616781      0.0061867899717497      1.11479388710470      0      0
0.0061867899717497      0.0062724352168234      0.624421498828260      0      0
0.0062724352168234      0.00635926606994866      0.842606136526754      0      0
0.00635926606994866      0.00644729894378739      1.29373211078600      0      0
0.00644729894378739      0.00653655047820597      0.970177501856706      0      0
0.00653655047820597      0.00662703754342055      0.656096251635401      0      0
0.00662703754342055      0.00671877724318579      1.31680905474248      0      0
0.00671877724318579      0.00681178691802782      1.41262549334804      0      0
0.00681178691802782      0.00690608414852187      0.806140584041739      0      0
0.00690608414852187      0.00700168675861542      1.02273340439405      0      0
0.00700168675861542      0.00709861281899715      1.65770738282648      0      0
0.00709861281899715      0.00719688065051277      1.48332386139107      0      0
0.00719688065051277      0.00729650882762788      0.811579718308432      0      0
0.00729650882762788      0.00739751618193895      1.34227564984989      0      0
0.00739751618193895      0.00749992180573285      1.95046384435177      0      0
0.00749992180573285      0.00760374505559565      1.67086942974290      0      0
0.00760374505559565      0.00770900555607137      0.936309313964987      0      0
0.00770900555607137      0.00781572320337137      1.52111106784719      0      0
0.00781572320337137      0.00792391816913513      2.24866681368270      0      0
0.00792391816913513      0.00803361090424307      2.06604904407740      0      0
0.00803361090424307      0.00814482214268214      1.21216961800418      0      0
0.00814482214268214      0.00825757290546495      1.48297576878175      0      0
0.00825757290546495      0.00837188450460311      2.46786343947805      0      0
0.00837188450460311      0.0084877785471356      2.65334136462492      0      0
0.0084877785471356      0.00860527693921294      1.88263337133181      0      0
0.00860527693921294      0.00872440189023784      1.29633736701078      0      0
0.00872440189023784      0.0088451759170632      2.33593877487754      0      0
0.0088451759170632      0.00896762184824822      3.16694806168566      0      0
0.00896762184824822      0.00909176282837339      2.96848888573677      0      0
0.00909176282837339      0.00921762232241531      1.92678358744206      0      0
0.00921762232241531      0.009345224120182      1.69453374513284      0      0
0.009345224120182      0.00947459234080956      2.98760065133860      0      0
0.00947459234080956      0.00960575143732124      3.83709842068759      0      0
0.00960575143732124      0.0097387262012494      3.57975891526321      0      0
0.0097387262012494      0.00987354176732169      2.41699261878637      0      0
0.00987354176732169      0.0100102236182119      1.92372182450980      0      0
0.0100102236182119      0.0101487975893568      3.30460744963500      0      0
0.0101487975893568      0.0102892898738392      4.51561558052018      0      0
0.0102892898738392      0.0104317270273393      4.63902640397307      0      0
0.0104317270273393      0.0105761359731542      3.61688470633651      0      0
0.0105761359731542      0.0107225440072866      2.31862336658255      0      0
0.0107225440072866      0.0108709788036044      2.99196360180055      0      0
0.0108709788036044      0.0110214684190717      4.74614937892502      0      0
0.0110214684190717      0.0111740412990521      5.79540667201853      0      0
0.0111740412990521      0.0113287262826851      5.59174858509466      0      0
0.0113287262826851      0.0114855526083377      4.24712353682797      0      0
0.0114855526083377      0.0116445499191305      2.84211929806335      0      0
0.0116445499191305      0.0118057482685412      3.70733174003703      0      0
0.0118057482685412      0.0119691781260852      5.76743147269260      0      0
0.0119691781260852      0.0121348703830748      7.17483880058688      0      0
0.0121348703830748      0.0123028563584581      7.29167689352639      0      0
0.0123028563584581      0.0124731678047393      6.08049730215721      0      0
0.0124731678047393      0.0126458369139802      4.18870560514613      0      0
0.0126458369139802      0.0128208963238851      3.72981978887334      0      0
0.0128208963238851      0.0129983791239701      5.80181192229834      0      0
0.0129983791239701      0.0131783188618175      8.12048453871626      0      0
0.0131783188618175      0.0133607495494169      9.43340056516446      0      0
0.0133607495494169      0.0135457056695945      9.29931992551303      0      0
0.0135457056695945      0.0137332221825303      7.76928929303427      0      0
0.0137332221825303      0.0139233345323668      5.53398108341564      0      0
0.0139233345323668      0.0141160786539086      4.68748009741161      0      0
0.0141160786539086      0.0143114909794141      6.83411144825375      0      0
0.0143114909794141      0.0145096084454827      9.77128024343895      0      0
0.0145096084454827      0.0147104685000363      11.9249634047349      0      0
0.0147104685000363      0.0149141091093971      12.6511635180684      0      0
0.0149141091093971      0.0151205687654648      11.7679291865997      0      0
0.0151205687654648      0.0153298864929916      9.53117211682102      0      0
0.0153298864929916      0.0155421018569589      6.91508084357406      0      0
0.0155421018569589      0.015757254970056      6.36508539026171      0      0
0.015757254970056      0.0159753865002618      9.09363867241531      0      0
0.0159753865002618      0.0161965376785319      12.7301225403347      0      0
0.0161965376785319      0.0164207503065923      15.6630127632508      0      0
0.0164207503065923      0.0166480667648403      17.1642786085352      0      0
0.0166480667648403      0.0168785300203555      16.9302772510769      0      0
0.0168785300203555      0.0171121836350213      15.0120084917736      0      0
0.0171121836350213      0.0173490717737588      11.9059508775931      0      0
0.0173490717737588      0.017589239212875      8.98461264653226      0      0
0.017589239212875      0.0178327313485262      9.01308797722245      0      0
0.0178327313485262      0.0180795942052988      12.5862410554435      0      0
0.0180795942052988      0.0183298744449088      17.1904510161086      0      0
0.0183298744449088      0.0185836193750216      21.1942964999725      0      0
0.0185836193750216      0.0188408769581945      23.7913863739679      0      0
0.0188408769581945      0.0191016958209418      24.5670089264880      0      0
0.0191016958209418      0.0193661252629267      23.4024342998710      0      0
0.0193661252629267      0.0196342152662799      20.4926282177463      0      0
0.0196342152662799      0.0199060165050465      16.4790815129982      0      0
0.0199060165050465      0.0201815803547652      12.9075200861876      0      0
0.0201815803547652      0.0204609589021785      12.6572616769118      0      0
0.0204609589021785      0.0207442049550786      16.7054829755559      0      0
0.0207442049550786      0.0210313720522889      22.6038073059127      0      0
0.0210313720522889      0.0213225144737837      28.3957325660966      0      0
0.0213225144737837      0.0216176872509482      33.0480689731250      0      0
0.0216176872509482      0.0219169461769806      35.9602091088719      0      0
0.0219169461769806      0.0222203478174381      36.7986307305897      0      0
0.0222203478174381      0.0225279495209286      35.4655959261964      0      0
0.0225279495209286      0.0228398094299506      32.1199363377642      0      0
0.0228398094299506      0.0231559864918837      27.2638305110369      0      0
0.0231559864918837      0.0234765404701303      22.0091908171052      0      0
0.0234765404701303      0.0238015319554124      18.6624396760681      0      0
0.0238015319554124      0.0241310223772239      20.1562363471006      0      0
0.0241310223772239      0.0244650740154424      26.2445422018995      0      0
0.0244650740154424      0.0248037500121009      34.2886159180689      0      0
0.0248037500121009      0.025147114383323      42.4079779428955      0      0
0.025147114383323      0.0254952320314234      49.5258983100198      0      0
0.0254952320314234      0.025848168757175      54.9588723209949      0      0
0.025848168757175      0.0262059912722472      58.2563624465966      0      0
0.0262059912722472      0.0265687672118152      59.1553621702578      0      0
0.0265687672118152      0.0269365651473444      57.5764807658492      0      0
0.0269365651473444      0.0273094545995519      53.6437390821170      0      0
0.0273094545995519      0.0276875060515468      47.7406064369443      0      0
0.0276875060515468      0.0280707909621536      40.6548225465544      0      0
0.0280707909621536      0.0284593817794181      33.9279426887152      0      0
0.0284593817794181      0.0288533519543027      30.3297591977878      0      0
0.0288533519543027      0.0292527759545692      32.7548574454353      0      0
0.0292527759545692      0.0296577292788545      40.8752125706656      0      0
0.0296577292788545      0.0300682884709421      52.0439553356657      0      0
0.0300682884709421      0.0304845311342295      64.1309248719965      0      0
0.0304845311342295      0.0309065359463971      75.8237175337149      0      0
0.0309065359463971      0.0313343826742795      86.2566089420251      0      0
0.0313343826742795      0.0317681521889432      94.8062851971689      0      0
0.0317681521889432      0.0322079264809726      101.012672960646      0      0
0.0322079264809726      0.0326537886759678      104.552345592530      0      0
0.0326537886759678      0.033105823050257      105.233622701803      0      0
0.033105823050257      0.033564115046826      103.003087254205      0      0
0.033564115046826      0.0340287512914689      97.9633881256481      0      0
0.0340287512914689      0.0344998196091616      90.4110440519063      0      0
0.0344998196091616      0.0349774090406628      80.9175341243659      0      0
0.0349774090406628      0.0354616098593442      70.5044757918699      0      0
0.0354616098593442      0.0359525135882537      60.9849686118391      0      0
0.0359525135882537      0.0364502130174152      55.3230862292412      0      0
0.0364502130174152      0.0369548022213675      56.8102415983256      0      0
0.0369548022213675      0.0374663765769464      66.2538402449808      0      0
0.0374663765769464      0.0379850327813123      81.4551390432662      0      0
0.0379850327813123      0.0385108688702281      99.7802600120650      0      0
0.0385108688702281      0.0390439842365898      119.357744820103      0      0
0.0390439842365898      0.0395844796492134      138.939479984896      0      0
0.0395844796492134      0.0401324572718825      157.631035069936      0      0
0.0401324572718825      0.0406880206826587      174.739759356226      0      0
0.0406880206826587      0.0412512748934598      189.703953158645      0      0
0.0412512748934598      0.0418223263699098      202.061845236124      0      0
0.0418223263699098      0.0424012830514618      211.439214321144      0      0
0.0424012830514618      0.0429882543718015      217.546047473920      0      0
0.0429882543718015      0.0435833512795317      220.178142154146      0      0
0.0435833512795317      0.0441866862591436      219.222360288207      0      0
0.0441866862591436      0.0447983733522791      214.666095951382      0      0
0.0447983733522791      0.0454185281792862      206.613447465641      0      0
0.0454185281792862      0.0460472679610735      195.313545694920      0      0
0.0460472679610735      0.0466847115412677      181.211879692008      0      0
0.0466847115412677      0.0473309794086762      165.045345683682      0      0
0.0473309794086762      0.047986193720063      148.016593680155      0      0
0.047986193720063      0.0486504783232378      132.084765860786      0      0
0.0486504783232378      0.0493239587804657      120.289664750619      0      0
0.0493239587804657      0.0500067623922011      116.524996840516      0      0
0.0500067623922011      0.0506990182211494      123.776545872939      0      0
0.0506990182211494      0.0514008571166629      142.001119878518      0      0
0.0514008571166629      0.0521124117394733      168.720597914125      0      0
0.0521124117394733      0.0528338165867671      201.128199160803      0      0
0.0528338165867671      0.0535652080176086      237.059432950212      0      0
0.0535652080176086      0.0543067242787134      274.981863207087      0      0
0.0543067242787134      0.0550585055305805      313.777304505246      0      0
0.0550585055305805      0.0558206938739848      352.575675935363      0      0
0.0558206938739848      0.0565934333768373      390.657331823756      0      0
0.0565934333768373      0.0573768701014157      427.399486472903      0      0
0.0573768701014157      0.0581711521319738      462.247371431193      0      0
0.0581711521319738      0.0589764296027321      494.698886699412      0      0
0.0589764296027321      0.0597928547262553      524.296665945195      0      0
0.0597928547262553      0.0606205818222245      550.624296369684      0      0
0.0606205818222245      0.0614597673466051      573.304935134618      0      0
0.0614597673466051      0.0623105699212211      592.001377637396      0      0
0.0623105699212211      0.0631731503637371      606.417095423792      0      0
0.0631731503637371      0.0640476717180559      616.298049452130      0      0
0.0640476717180559      0.064934299285137      621.435294612275      0      0
0.064934299285137      0.065833200654241      621.668585120809      0      0
0.065833200654241      0.0667445457346082      616.891418604133      0      0
0.0667445457346082      0.0676685067875737      607.058278745329      0      0
0.0676685067875737      0.0686052584591283      592.195340914951      0      0
0.0686052584591283      0.0695549778129301      572.416740914602      0      0
0.0695549778129301      0.0705178443637725      547.949933232004      0      0
0.0705178443637725      0.071494040111516      519.176129522467      0      0
0.071494040111516      0.0724837495754901      486.696022844051      0      0
0.0724837495754901      0.07348715982937      451.437812662133      0      0
0.07348715982937      0.0745044605365374      414.833600983342      0      0
0.0745044605365374      0.0755358439859309      379.093793817634      0      0
0.0755358439859309      0.0765815051283916      347.571160550240      0      0
0.0765815051283916      0.0776416416135129      325.023823191101      0      0
0.0776416416135129      0.0787164538269999      317.169341373048      0      0
0.0787164538269999      0.0798061449285455      328.826611848187      0      0
0.0798061449285455      0.0809109208902321      361.557630541149      0      0
0.0809109208902321      0.0820309905354643      413.377649910404      0      0
0.0820309905354643      0.0831665655784396      480.684258669678      0      0
0.0831665655784396      0.0843178606641673      560.035822758978      0      0
0.0843178606641673      0.0854850934090396      648.775008425561      0      0
0.0854850934090396      0.0866684844419658      744.983701960532      0      0
0.0866684844419658      0.087868257446075      847.275167823780      0      0
0.087868257446075      0.0890846392009967      954.611827077552      0      0
0.0890846392009967      0.0903178596257262      1066.17958942355      0      0
0.0903178596257262      0.0915681518220832      1181.30739640105      0      0
0.0915681518220832      0.0928357521187732      1299.41670322949      0      0
0.0928357521187732      0.0941209001160578      1419.98967820856      0      0
0.0941209001160578      0.0954238387310435      1542.54895252493      0      0
0.0954238387310435      0.0967448142435972      1666.64453371139      0      0
0.0967448142435972      0.0980840763428988      1791.84521783016      0      0
0.0980840763428988      0.0994418781746361      1917.73286929113      0      0
0.0994418781746361      0.100818476388855      2043.89855579702      0      0
0.100818476388855      0.10221413118847      2169.93989924146      0      0
0.10221413118847      0.103629106378448      2295.45923193605      0      0
0.103629106378448      0.105063669415674      2420.06228981036      0      0
0.105063669415674      0.106518091459502      2543.35726435053      0      0
0.106518091459502      0.107992647423013      2664.95409313385      0      0
0.107992647423013      0.109487616024976      2784.46390690087      0      0
0.109487616024976      0.111003279842531      2901.49857647944      0      0
0.111003279842531      0.112539925364605      3015.67032003636      0      0
0.112539925364605      0.114097843046059      3126.59134290619      0      0
0.114097843046059      0.115677327362591      3233.87349042909      0      0
0.115677327362591      0.117278676866402      3337.12789998546      0      0
0.117278676866402      0.118902194242619      3435.96464250854      0      0
0.118902194242619      0.120548186366517      3529.99234669627      0      0
0.120548186366517      0.122216964361519      3618.81780127656      0      0
0.122216964361519      0.123908843658004      3702.04553224189      0      0
0.123908843658004      0.125624144052934      3779.27735312570      0      0
0.125624144052934      0.127363189770296      3850.11188726245      0      0
0.127363189770296      0.12912630952239      3914.14406164168      0      0
0.12912630952239      0.130913836571959      3970.96457249901      0      0
0.130913836571959      0.132726108795187      4020.15932323682      0      0
0.132726108795187      0.134563468745557      4061.30883567823      0      0
0.134563468745557      0.136426263718606      4093.98763607425      0      0
0.136426263718606      0.138314845817565      4117.76361775069      0      0
0.138314845817565      0.140229572019921      4132.19738285314      0      0
0.140229572019921      0.142170804244882      4136.84156639665      0      0
0.142170804244882      0.144138909421796      4131.24014684882      0      0
0.144138909421796      0.146134259559502      4114.92774891354      0      0
0.146134259559502      0.148157231816648      4087.42894625037      0      0
0.148157231816648      0.150208208572982      4048.25757488917      0      0
0.150208208572982      0.152287577501628      3996.91607259689      0      0
0.152287577501628      0.154395731642364      3932.89486625627      0      0
0.154395731642364      0.156533069475914      3855.67183979759      0      0
0.156533069475914      0.158699994999266      3764.71193170927      0      0
0.158699994999266      0.16089691780204      3659.46693768712      0      0
0.16089691780204      0.163124253143903      3539.37563781360      0      0
0.163124253143903      0.165382422033063      3403.86444223352      0      0
0.165382422033063      0.16767185130585      3252.34888048873      0      0
0.16767185130585      0.16999297370739      3084.23649949014      0      0
0.16999297370739      0.172346227973408      2898.93219323728      0      0
0.172346227973408      0.174732058913154      2695.84790870068      0      0
0.174732058913154      0.177150917493482      2474.42064059377      0      0
0.177150917493482      0.179603260924088      2234.14714861596      0      0
0.179603260924088      0.182089552743936      1974.65517193084      0      0
0.182089552743936      0.184610262908873      1695.86267478594      0      0
0.184610262908873      0.187165867880458      1398.37907273353      0      0
0.187165867880458      0.189756850716024      1084.70064457919      0      0
0.189756850716024      0.192383701159985      763.750147612677      0      0
0.192383701159985      0.195046915736409      474.856958913398      0      0
0.195046915736409      0.197746997842864      399.068060599732      0      0
0.197746997842864      0.200484457845576      669.129159700283      0      0
0.200484457845576      0.203259813175894      1077.81559428097      0      0
0.203259813175894      0.206073588428097      1542.80645326013      0      0
0.206073588428097      0.208926315458549      2047.37570330896      0      0
0.208926315458549      0.211818533486235      2587.38162178983      0      0
0.211818533486235      0.214750789194674      3161.96409029101      0      0
0.214750789194674      0.217723636835266      3771.41690532646      0      0
0.217723636835266      0.220737638332042      4416.54157375873      0      0
0.220737638332042      0.22379336338789      5098.40856512046      0      0
0.22379336338789      0.226891389592229      5818.25629378783      0      0
0.226891389592229      0.230032302530194      6577.44419788098      0      0
0.230032302530194      0.233216695893316      7377.42963156840      0      0
0.233216695893316      0.236445171591743      8219.75622909704      0      0
0.236445171591743      0.239718339868012      9106.04822053440      0      0
0.239718339868012      0.243036819412397      10038.0080378622      0      0
0.243036819412397      0.246401237479853      11017.4158465395      0      0
0.246401237479853      0.249812230008578      12046.1302654877      0      0
0.249812230008578      0.253270441740218      13126.0898597699      0      0
0.253270441740218      0.256776526341734      14259.3151626362      0      0
0.256776526341734      0.260331146528961      15447.9110799532      0      0
0.260331146528961      0.263934974191869      16694.0695858135      0      0
0.263934974191869      0.267588690521566      18000.0726514259      0      0
0.267588690521566      0.271292986139054      19368.2953697918      0      0
0.271292986139054      0.275048561225772      20801.2092514674      0      0
0.275048561225772      0.27885612565594      22301.3856748624      0      0
0.27885612565594      0.282716399130741      23871.4994797798      0      0
0.282716399130741      0.286630111314356      25514.3326963004      0      0
0.286630111314356      0.290598001971889      27232.7784032812      0      0
0.290598001971889      0.294620821109189      29029.8447120775      0      0
0.294620821109189      0.298699329114623      30908.6588718488      0      0
0.298699329114623      0.302834296902796      32872.4714931308      0      0
0.302834296902796      0.307026506060274      34924.6608863571      0      0
0.307026506060274      0.311276748993318      37068.7375117408      0      0
0.311276748993318      0.315585829077662      39308.3485364351      0      0
0.315585829077662      0.319954560810364      41647.2824941911      0      0
0.319954560810364      0.324383769963767      44089.4740418345      0      0
0.324383769963767      0.32887429374158      46639.0088057908      0      0
0.32887429374158      0.33342698093713      49300.1283105951      0      0
0.33342698093713      0.338042692093795      52077.2349798111      0      0
0.338042692093795      0.342722299667666      54974.8971980437      0      0
0.342722299667666      0.347466688192458      57997.8544207289      0      0
0.347466688192458      0.352276754446699      61151.0223161092      0      0
0.352276754446699      0.357153407623246      64439.4979212047      0      0
0.357153407623246      0.362097569501131      67868.5647906481      0      0
0.362097569501131      0.367110174619799      71443.6981139130      0      0
0.367110174619799      0.372192170455755      75170.5697726780      0      0
0.372192170455755      0.37734451760165      79055.0533057948      0      0
0.37734451760165      0.382568189947856      83103.2287444735      0      0
0.382568189947856      0.387864174866547      87321.3872748240      0      0
0.387864174866547      0.393233473398329      91716.0356786789      0      0
0.393233473398329      0.398677100441459      96293.9004966085      0      0
0.398677100441459      0.40419608494368      101061.931849084      0      0
0.40419608494368      0.409791470096709      106027.306842745      0      0
0.409791470096709      0.41546431353342      111197.432478528      0      0
0.41546431353342      0.421215687527758      116579.947966849      0      0
0.421215687527758      0.427046679197417      122182.726341920      0      0
0.427046679197417      0.43295839070933      128013.875252387      0      0
0.43295839070933      0.438951939487993      134081.736788578      0      0
0.438951939487993      0.445028458426682      140394.886187395      0      0
0.445028458426682      0.451189096101594      146962.129234035      0      0
0.451189096101594      0.457435016988945      153792.498154753      0      0
0.457435016988945      0.463767401685081      160895.245766487      0      0
0.463767401685081      0.470187447129631      168279.837616662      0      0
0.470187447129631      0.476696366831751      175955.941809412      0      0
0.476696366831751      0.483295391099501      183933.416171926      0      0
0.483295391099501      0.489985767272398      192222.292365959      0      0
0.489985767272398      0.496768759957182      200832.756493593      0      0
0.496768759957182      0.503645651266856      209775.125682025      0      0
0.503645651266856      0.510617741063022      219059.820058098      0      0
0.510617741063022      0.517686347201588      228697.329437763      0      0
0.517686347201588      0.524852805781861      238698.173956842      0      0
0.524852805781861      0.532118471399099      249072.857754935      0      0
0.532118471399099      0.539484717400551      259831.814691331      0      0
0.539484717400551      0.546952936145049      270985.344917097      0      0
0.546952936145049      0.554524539266187      282543.540947011      0      0
0.554524539266187      0.56220095793915      294516.201663938      0      0
0.56220095793915      0.569983643151229      306912.732440785      0      0
0.569983643151229      0.577874065976087      319742.029274088      0      0
0.577874065976087      0.585873717851818      333012.344479999      0      0
0.585873717851818      0.59398411086286      346731.131097153      0      0
0.59398411086286      0.602206778025804      360904.862658513      0      0
0.602206778025804      0.610543273579166      375538.824419278      0      0
0.610543273579166      0.618995173277162      390636.871440057      0      0
0.618995173277162      0.62756407468756      406201.148097995      0      0
0.62756407468756      0.636251597493652      422231.762601083      0      0
0.636251597493652      0.645059383800396      438726.408871452      0      0
0.645059383800396      0.653989098444817      455679.926689442      0      0
0.653989098444817      0.663042429310678      473083.789184028      0      0
0.663042429310678      0.672221087647534      490925.504528839      0      0
0.672221087647534      0.681526808394186      509187.915941630      0      0
0.681526808394186      0.690961350506615      527848.380636639      0      0
0.690961350506615      0.70052649729046      546877.804041473      0      0
0.70052649729046      0.710224056738094      566239.500090368      0      0
0.710224056738094      0.720055861870372      585887.841372868      0      0
0.720055861870372      0.730023771083106      605766.653840312      0      0
0.730023771083106      0.740129668498331      625807.298939676      0      0
0.740129668498331      0.750375464320448      645926.370448607      0      0
0.750375464320448      0.76076309519728      666022.912483171      0      0
0.76076309519728      0.771294524586143      685975.037037191      0      0
0.771294524586143      0.781971743124969      705635.780870254      0      0
0.781971743124969      0.792796769008581      724827.987877938      0      0
0.792796769008581      0.803771648370161      743337.926982310      0      0
0.803771648370161      0.814898455668016      760907.245596131      0      0
0.814898455668016      0.826179294077686      777222.696254003      0      0
0.826179294077686      0.837616295889483      791902.828098849      0      0
0.837616295889483      0.849211622911536      804480.452282218      0      0
0.849211622911536      0.860967466878409      814379.075929408      0      0
0.860967466878409      0.872886049865385      820880.476374228      0      0
0.872886049865385      0.884969624708479      823078.811014942      0      0
0.884969624708479      0.897220475430265      819813.416603190      0      0
0.897220475430265      0.909640917671599      809566.174259704      0      0
0.909640917671599      0.922233299129318      790296.242732547      0      0
0.922233299129318      0.935      759155.129811987      0      0
# END HISTO1D SudakovqqbarExpOutputsN2LLNor21
# BEGIN HISTO1D SudakovqqbarExpOutputsN2LLNor22
PlotOrder=4
LineColor=orange
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\mathbf{V}^{-1}_{h,\mathrm{thr}}\mathbf{V}_{h}\Right]_{(2,2)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.999771725799253      0      0
0.00000101384324431002      0.00000102787812403307      0.999768952595837      0      0
0.00000102787812403307      0.00000104210729202498      0.999766151786606      0      0
0.00000104210729202498      0.00000105653343786574      0.999763323290029      0      0
0.00000105653343786574      0.00000107115928836782      0.999760467031828      0      0
0.00000107115928836782      0.00000108598760809164      0.999757582945310      0      0
0.00000108598760809164      0.00000110102119986811      0.999754670971713      0      0
0.00000110102119986811      0.00000111626290532839      0.999751731060558      0      0
0.00000111626290532839      0.00000113171560544106      0.999748763170025      0      0
0.00000113171560544106      0.00000114738222105665      0.999745767267326      0      0
0.00000114738222105665      0.00000116326571345971      0.999742743329103      0      0
0.00000116326571345971      0.0000011793690849286      0.999739691341833      0      0
0.0000011793690849286      0.00000119569537930295      0.999736611302244      0      0
0.00000119569537930295      0.000001212247682559      0.999733503217752      0      0
0.000001212247682559      0.00000122902912339292      0.999730367106906      0      0
0.00000122902912339292      0.00000124604287381218      0.999727202999850      0      0
0.00000124604287381218      0.00000126329214973512      0.999724010938800      0      0
0.00000126329214973512      0.00000128078021159884      0.999720790978534      0      0
0.00000128078021159884      0.00000129851036497544      0.999717543186902      0      0
0.00000129851036497544      0.00000131648596119688      0.999714267645348      0      0
0.00000131648596119688      0.00000133471039798844      0.999710964449452      0      0
0.00000133471039798844      0.00000135318712011092      0.999707633709489      0      0
0.00000135318712011092      0.00000137191962001179      0.999704275551003      0      0
0.00000137191962001179      0.00000139091143848532      0.999700890115404      0      0
0.00000139091143848532      0.00000141016616534188      0.999697477560576      0      0
0.00000141016616534188      0.00000142968744008643      0.999694038061518      0      0
0.00000142968744008643      0.00000144947895260651      0.999690571810989      0      0
0.00000144947895260651      0.00000146954444386967      0.999687079020184      0      0
0.00000146954444386967      0.00000148988770663059      0.999683559919432      0      0
0.00000148988770663059      0.00000151051258614798      0.999680014758906      0      0
0.00000151051258614798      0.00000153142298091138      0.999676443809366      0      0
0.00000153142298091138      0.00000155262284337812      0.999672847362923      0      0
0.00000155262284337812      0.00000157411618072032      0.999669225733818      0      0
0.00000157411618072032      0.00000159590705558239      0.999665579259240      0      0
0.00000159590705558239      0.0000016179995868489      0.999661908300157      0      0
0.0000016179995868489      0.00000164039795042316      0.999658213242177      0      0
0.00000164039795042316      0.00000166310638001652      0.999654494496442      0      0
0.00000166310638001652      0.00000168612916794864      0.999650752500538      0      0
0.00000168612916794864      0.00000170947066595881      0.999646987719442      0      0
0.00000170947066595881      0.00000173313528602849      0.999643200646495      0      0
0.00000173313528602849      0.00000175712750121529      0.999639391804406      0      0
0.00000175712750121529      0.00000178145184649847      0.999635561746286      0      0
0.00000178145184649847      0.00000180611291963609      0.999631711056713      0      0
0.00000180611291963609      0.00000183111538203409      0.999627840352832      0      0
0.00000183111538203409      0.00000185646395962742      0.999623950285490      0      0
0.00000185646395962742      0.00000188216344377329      0.999620041540397      0      0
0.00000188216344377329      0.00000190821869215684      0.999616114839336      0      0
0.00000190821869215684      0.00000193463462970931      0.999612170941396      0      0
0.00000193463462970931      0.000001961416249539      0.999608210644256      0      0
0.000001961416249539      0.00000198856861387501      0.999604234785494      0      0
0.00000198856861387501      0.00000201609685502412      0.999600244243949      0      0
0.00000201609685502412      0.00000204400617634088      0.999596239941116      0      0
0.00000204400617634088      0.00000207230185321116      0.999592222842585      0      0
0.00000207230185321116      0.00000210098923404927      0.999588193959525      0      0
0.00000210098923404927      0.00000213007374130893      0.999584154350211      0      0
0.00000213007374130893      0.00000215956087250823      0.999580105121602      0      0
0.00000215956087250823      0.00000218945620126872      0.999576047430955      0      0
0.00000218945620126872      0.00000221976537836897      0.999571982487502      0      0
0.00000221976537836897      0.00000225049413281266      0.999567911554169      0      0
0.00000225049413281266      0.00000228164827291145      0.999563835949345      0      0
0.00000228164827291145      0.0000023132336873829      0.999559757048712      0      0
0.0000023132336873829      0.0000023452563464635      0.999555676287122      0      0
0.0000023452563464635      0.00000237772230303722      0.999551595160532      0      0
0.00000237772230303722      0.00000241063769377955      0.999547515228003      0      0
0.00000241063769377955      0.00000244400874031748      0.999543438113747      0      0
0.00000244400874031748      0.00000247784175040552      0.999539365509249      0      0
0.00000247784175040552      0.00000251214311911795      0.999535299175439      0      0
0.00000251214311911795      0.00000254691933005764      0.999531240944937      0      0
0.00000254691933005764      0.00000258217695658154      0.999527192724362      0      0
0.00000258217695658154      0.0000026179226630432      0.999523156496710      0      0
0.0000026179226630432      0.00000265416320605244      0.999519134323803      0      0
0.00000265416320605244      0.00000269090543575249      0.999515128348807      0      0
0.00000269090543575249      0.00000272815629711478      0.999511140798833      0      0
0.00000272815629711478      0.00000276592283125165      0.999507173987601      0      0
0.00000276592283125165      0.00000280421217674733      0.999503230318200      0      0
0.00000280421217674733      0.00000284303157100718      0.999499312285913      0      0
0.00000284303157100718      0.00000288238835162573      0.999495422481139      0      0
0.00000288238835162573      0.00000292228995777364      0.999491563592390      0      0
0.00000292228995777364      0.00000296274393160382      0.999487738409381      0      0
0.00000296274393160382      0.00000300375791967704      0.999483949826217      0      0
0.00000300375791967704      0.00000304533967440728      0.999480200844660      0      0
0.00000304533967440728      0.0000030874970555271      0.999476494577503      0      0
0.0000030874970555271      0.00000313023803157323      0.999472834252039      0      0
0.00000313023803157323      0.00000317357068139281      0.999469223213630      0      0
0.00000317357068139281      0.00000321750319567045      0.999465664929386      0      0
0.00000321750319567045      0.00000326204387847638      0.999462162991945      0      0
0.00000326204387847638      0.00000330720114883614      0.999458721123364      0      0
0.00000330720114883614      0.00000335298354232185      0.999455343179136      0      0
0.00000335298354232185      0.00000339939971266569      0.999452033152301      0      0
0.00000339939971266569      0.00000344645843339553      0.999448795177696      0      0
0.00000344645843339553      0.00000349416859949336      0.999445633536329      0      0
0.00000349416859949336      0.00000354253922907654      0.999442552659862      0      0
0.00000354253922907654      0.00000359157946510248      0.999439557135244      0      0
0.00000359157946510248      0.00000364129857709674      0.999436651709469      0      0
0.00000364129857709674      0.00000369170596290522      0.999433841294475      0      0
0.00000369170596290522      0.00000374281115047047      0.999431130972182      0      0
0.00000374281115047047      0.0000037946237996327      0.999428525999682      0      0
0.0000037946237996327      0.00000384715370395563      0.999426031814570      0      0
0.00000384715370395563      0.00000390041079257769      0.999423654040440      0      0
0.00000390041079257769      0.00000395440513208878      0.999421398492535      0      0
0.00000395440513208878      0.00000400914692843308      0.999419271183553      0      0
0.00000400914692843308      0.00000406464652883815      0.999417278329634      0      0
0.00000406464652883815      0.00000412091442377072      0.999415426356515      0      0
0.00000412091442377072      0.00000417796124891967      0.999413721905851      0      0
0.00000417796124891967      0.00000423579778720626      0.999412171841742      0      0
0.00000423579778720626      0.0000042944349708224      0.999410783257423      0      0
0.0000042944349708224      0.00000435388388329698      0.999409563482162      0      0
0.00000435388388329698      0.00000441415576159092      0.999408520088351      0      0
0.00000441415576159092      0.0000044752619982211      0.999407660898801      0      0
0.0000044752619982211      0.00000453721414341383      0.999406993994245      0      0
0.00000453721414341383      0.00000460002390728798      0.999406527721070      0      0
0.00000460002390728798      0.0000046637031620685      0.999406270699237      0      0
0.0000046637031620685      0.00000472826394433043      0.999406231830466      0      0
0.00000472826394433043      0.00000479371845727405      0.999406420306643      0      0
0.00000479371845727405      0.00000486007907303155      0.999406845618450      0      0
0.00000486007907303155      0.00000492735833500554      0.999407517564254      0      0
0.00000492735833500554      0.00000499556896024003      0.999408446259271      0      0
0.00000499556896024003      0.00000506472384182418      0.999409642144955      0      0
0.00000506472384182418      0.00000513483605132934      0.999411115998672      0      0
0.00000513483605132934      0.00000520591884127979      0.999412878943656      0      0
0.00000520591884127979      0.00000527798564765776      0.999414942459248      0      0
0.00000527798564765776      0.00000535105009244307      0.999417318391403      0      0
0.00000535105009244307      0.00000542512598618791      0.999420018963526      0      0
0.00000542512598618791      0.00000550022733062734      0.999423056787598      0      0
0.00000550022733062734      0.00000557636832132587      0.999426444875646      0      0
0.00000557636832132587      0.00000565356335036064      0.999430196651469      0      0
0.00000565356335036064      0.00000573182700904185      0.999434325962790      0      0
0.00000573182700904185      0.00000581117409067079      0.999438847093696      0      0
0.00000581117409067079      0.000005891619593336      0.999443774777412      0      0
0.000005891619593336      0.00000597317872274825      0.999449124209520      0      0
0.00000597317872274825      0.00000605586689511467      0.999454911061449      0      0
0.00000605586689511467      0.0000061396997400527      0.999461151494397      0      0
0.0000061396997400527      0.00000622469310354442      0.999467862173699      0      0
0.00000622469310354442      0.00000631086305093168      0.999475060283479      0      0
0.00000631086305093168      0.0000063982258699528      0.999482763541816      0      0
0.0000063982258699528      0.00000648679807382125      0.999490990216308      0      0
0.00000648679807382125      0.00000657659640434692      0.999499759140059      0      0
0.00000657659640434692      0.00000666763783510069      0.999509089728128      0      0
0.00000666763783510069      0.00000675993957462272      0.999519001994441      0      0
0.00000675993957462272      0.0000068535190696752      0.999529516569193      0      0
0.0000068535190696752      0.00000694839400854009      0.999540654716675      0      0
0.00000694839400854009      0.00000704458232436258      0.999552438353734      0      0
0.00000704458232436258      0.00000714210219854078      0.999564890068564      0      0
0.00000714210219854078      0.00000724097206416231      0.999578033140214      0      0
0.00000724097206416231      0.00000734121060948854      0.999591891558508      0      0
0.00000734121060948854      0.000007442836781487      0.999606490044591      0      0
0.000007442836781487      0.00000754586978941272      0.999621854071966      0      0
0.00000754586978941272      0.00000765032910843916      0.999638009888254      0      0
0.00000765032910843916      0.00000775623448333934      0.999654984537495      0      0
0.00000775623448333934      0.00000786360593221801      0.999672805882975      0      0
0.00000786360593221801      0.00000797246375029542      0.999691502630848      0      0
0.00000797246375029542      0.00000808282851374354      0.999711104354291      0      0
0.00000808282851374354      0.00000819472108357529      0.999731641518441      0      0
0.00000819472108357529      0.00000830816260958769      0.999753145505945      0      0
0.00000830816260958769      0.00000842317453435958      0.999775648643203      0      0
0.00000842317453435958      0.00000853977859730466      0.999799184227416      0      0
0.00000853977859730466      0.00000865799683878063      0.999823786554398      0      0
0.00000865799683878063      0.00000877785160425524      0.999849490946966      0      0
0.00000877785160425524      0.00000889936554853005      0.999876333784314      0      0
0.00000889936554853005      0.00000902256164002253      0.999904352532229      0      0
0.00000902256164002253      0.00000914746316510757      0.999933585773953      0      0
0.00000914746316510757      0.00000927409373251906      0.999964073242004      0      0
0.00000927409373251906      0.00000940247727781235      0.999995855850844      0      0
0.00000940247727781235      0.00000953263806788851      1.00002897573050      0      0
0.00000953263806788851      0.00000966460070558129      1.00006347626111      0      0
0.00000966460070558129      0.00000979839013430744      1.00009940210833      0      0
0.00000979839013430744      0.00000993403164278155      1.00013679925964      0      0
0.00000993403164278155      0.000010071550869796      1.00017571506211      0      0
0.000010071550869796      0.0000102109738090674      1.00021619826053      0      0
0.0000102109738090674      0.0000103523268141496      1.00025829903690      0      0
0.0000103523268141496      0.000010495636603415      1.00030206905128      0      0
0.000010495636603415      0.0000106409302651053      1.00034756148333      0      0
0.0000106409302651053      0.000010788235262451      1.00039483107499      0      0
0.000010788235262451      0.0000109375794388631      1.00044393417475      0      0
0.0000109375794388631      0.0000110889910231955      1.00049492878246      0      0
0.0000110889910231955      0.0000112424986350812      1.00054787459630      0      0
0.0000112424986350812      0.0000113981312903417      1.00060283305963      0      0
0.0000113981312903417      0.0000115559184064716      1.00065986741076      0      0
0.0000115559184064716      0.000011715889808199      1.00071904273258      0      0
0.000011715889808199      0.0000118780757331232      1.00078042600489      0      0
0.0000118780757331232      0.0000120425068374297      1.00084408615637      0      0
0.0000120425068374297      0.0000122092142016854      1.00091009412013      0      0
0.0000122092142016854      0.0000123782293367127      1.00097852288897      0      0
0.0000123782293367127      0.0000125495841895462      1.00104944757290      0      0
0.0000125495841895462      0.0000127233111494713      1.00112294545806      0      0
0.0000127233111494713      0.0000128994430541458      1.00119909606724      0      0
0.0000128994430541458      0.0000130780131958075      1.00127798122217      0      0
0.0000130780131958075      0.0000132590553275668      1.00135968510721      0      0
0.0000132590553275668      0.0000134426036697863      1.00144429433459      0      0
0.0000134426036697863      0.00001362869291655      1.00153189801174      0      0
0.00001362869291655      0.00001381735824222      1.00162258781039      0      0
0.00001381735824222      0.0000140086353080861      1.00171645803728      0      0
0.0000140086353080861      0.0000142025602691059      1.00181360570703      0      0
0.0000142025602691059      0.0000143991697807389      1.00191413061641      0      0
0.0000143991697807389      0.0000145985010058751      1.00201813542071      0      0
0.0000145985010058751      0.0000148005916218595      1.00212572571287      0      0
0.0000148005916218595      0.0000150054798276138      1.00223701010388      0      0
0.0000150054798276138      0.0000152132043508565      1.00235210030470      0      0
0.0000152132043508565      0.0000154238044554237      1.00247111121296      0      0
0.0000154238044554237      0.0000156373199486901      1.00259416099741      0      0
0.0000156373199486901      0.0000158537911890937      1.00272137118955      0      0
0.0000158537911890937      0.0000160732590937644      1.00285286677377      0      0
0.0000160732590937644      0.0000162957651462576      1.00298877628235      0      0
0.0000162957651462576      0.000016521351404396      1.00312923189054      0      0
0.000016521351404396      0.0000167500605082187      1.00327436951660      0      0
0.0000167500605082187      0.0000169819356880416      1.00342432892291      0      0
0.0000169819356880416      0.0000172170207726282      1.00357925381877      0      0
0.0000172170207726282      0.0000174553601974744      1.00373929196855      0      0
0.0000174553601974744      0.0000176969990132074      1.00390459530046      0      0
0.0000176969990132074      0.0000179419828941014      1.00407532001804      0      0
0.0000179419828941014      0.0000181903581467107      1.00425162671508      0      0
0.0000181903581467107      0.0000184421717186223      1.00443368049330      0      0
0.0000184421717186223      0.0000186974712073306      1.00462165108516      0      0
0.0000186974712073306      0.0000189563048692332      1.00481571297271      0      0
0.0000189563048692332      0.0000192187216287532      1.00501604551937      0      0
0.0000192187216287532      0.0000194847710875863      1.00522283309634      0      0
0.0000194847710875863      0.0000197545035340766      1.00543626521801      0      0
0.0000197545035340766      0.000020027969952722      1.00565653667584      0      0
0.000020027969952722      0.0000203052220338112      1.00588384767939      0      0
0.0000203052220338112      0.0000205863121831945      1.00611840399923      0      0
0.0000205863121831945      0.0000208712935321888      1.00636041711294      0      0
0.0000208712935321888      0.000021160219947621      1.00661010435609      0      0
0.000021160219947621      0.0000214531460420097      1.00686768907390      0      0
0.0000214531460420097      0.0000217501271838877      1.00713340078087      0      0
0.0000217501271838877      0.0000220512195082683      1.00740747531899      0      0
0.0000220512195082683      0.0000223564799272551      1.00769015502536      0      0
0.0000223564799272551      0.0000226659661408002      1.00798168889581      0      0
0.0000226659661408002      0.0000229797366476099      1.00828233276621      0      0
0.0000229797366476099      0.0000232978507562027      1.00859234947737      0      0
0.0000232978507562027      0.0000236203685961192      1.00891200906741      0      0
0.0000236203685961192      0.000023947351129288      1.00924158894832      0      0
0.000023947351129288      0.0000242788601615485      1.00958137409722      0      0
0.0000242788601615485      0.0000246149583543337      1.00993165725030      0      0
0.0000246149583543337      0.0000249557092365137      1.01029273910018      0      0
0.0000249557092365137      0.0000253011772164045      1.01066492849731      0      0
0.0000253011772164045      0.0000256514275939423      1.01104854265566      0      0
0.0000256514275939423      0.0000260065265730261      1.01144390736442      0      0
0.0000260065265730261      0.0000263665412740315      1.01185135720537      0      0
0.0000263665412740315      0.0000267315397464981      1.01227123577230      0      0
0.0000267315397464981      0.0000271015909819919      1.01270389589398      0      0
0.0000271015909819919      0.0000274767649271459      1.01314969986430      0      0
0.0000274767649271459      0.0000278571324968813      1.01360901967816      0      0
0.0000278571324968813      0.0000282427655878122      1.01408223727093      0      0
0.0000282427655878122      0.0000286337370918349      1.01456974476283      0      0
0.0000286337370918349      0.0000290301209099061      1.01507194471002      0      0
0.0000290301209099061      0.0000294319919660113      1.01558925035812      0      0
0.0000294319919660113      0.0000298394262213274      1.01612208589120      0      0
0.0000298394262213274      0.00003025250068858      1.01667088672642      0      0
0.00003025250068858      0.000030671293446601      1.01723609974273      0      0
0.000030671293446601      0.0000310958836550867      1.01781818359569      0      0
0.0000310958836550867      0.00003152635156956      1.01841760897521      0      0
0.00003152635156956      0.000031962778556541      1.01903485889774      0      0
0.000031962778556541      0.0000324052471089262      1.01967042898863      0      0
0.0000324052471089262      0.0000328538408615817      1.02032482780820      0      0
0.0000328538408615817      0.000033308644607151      1.02099857711052      0      0
0.000033308644607151      0.0000337697443120835      1.02169221219315      0      0
0.0000337697443120835      0.0000342372271328825      1.02240628218044      0      0
0.0000342372271328825      0.0000347111814325807      1.02314135035946      0      0
0.0000347111814325807      0.0000351916967974413      1.02389799449671      0      0
0.0000351916967974413      0.0000356788640538924      1.02467680717546      0      0
0.0000356788640538924      0.0000361727752856944      1.02547839612340      0      0
0.0000361727752856944      0.0000366735238513458      1.02630338453607      0      0
0.0000366735238513458      0.0000371812044017293      1.02715241147901      0      0
0.0000371812044017293      0.0000376959128980032      1.02802613218422      0      0
0.0000376959128980032      0.0000382177466297395      1.02892521842033      0      0
0.0000382177466297395      0.0000387468042333134      1.02985035887902      0      0
0.0000387468042333134      0.0000392831857105477      1.03080225950528      0      0
0.0000392831857105477      0.0000398269924476147      1.03178164392651      0      0
0.0000398269924476147      0.0000403783272342003      1.03278925375469      0      0
0.0000403783272342003      0.0000409372942829333      1.03382584905118      0      0
0.0000409372942829333      0.0000415039992490831      1.03489220864275      0      0
0.0000415039992490831      0.000042078549250531      1.03598913059200      0      0
0.000042078549250531      0.0000426610528880173      1.03711743253777      0      0
0.0000426610528880173      0.0000432516202656688      1.03827795209516      0      0
0.0000432516202656688      0.0000438503630118107      1.03947154733190      0      0
0.0000438503630118107      0.0000444573943000663      1.04069909709499      0      0
0.0000444573943000663      0.0000450728288707489      1.04196150153144      0      0
0.0000450728288707489      0.0000456967830525504      1.04325968242624      0      0
0.0000456967830525504      0.0000463293747845289      1.04459458362976      0      0
0.0000463293747845289      0.0000469707236384016      1.04596717156196      0      0
0.0000469707236384016      0.0000476209508411464      1.04737843561731      0      0
0.0000476209508411464      0.0000482801792979158      1.04882938855206      0      0
0.0000482801792979158      0.0000489485336152684      1.05032106702963      0      0
0.0000489485336152684      0.0000496261401247217      1.05185453197785      0      0
0.0000496261401247217      0.0000503131269066316      1.05343086907539      0      0
0.0000503131269066316      0.0000510096238144011      1.05505118927814      0      0
0.0000510096238144011      0.000051715762499026      1.05671662912067      0      0
0.000051715762499026      0.000052431676433979      1.05842835135807      0      0
0.000052431676433979      0.0000531575009404385      1.06018754533058      0      0
0.0000531575009404385      0.0000538933732128671      1.06199542737521      0      0
0.0000538933732128671      0.0000546394323449439      1.06385324150152      0      0
0.0000546394323449439      0.0000553958193558558      1.06576225963187      0      0
0.0000553958193558558      0.0000561626772169526      1.06772378224854      0      0
0.0000561626772169526      0.0000569401508787716      1.06973913882235      0      0
0.0000569401508787716      0.0000577283872984359      1.07180968824133      0      0
0.0000577283872984359      0.0000585275354674316      1.07393681937505      0      0
0.0000585275354674316      0.0000593377464397706      1.07612195155659      0      0
0.0000593377464397706      0.0000601591733605423      1.07836653494813      0      0
0.0000601591733605423      0.0000609919714948611      1.08067205127758      0      0
0.0000609919714948611      0.0000618362982572143      1.08304001407033      0      0
0.0000618362982572143      0.0000626923132412161      1.08547196925070      0      0
0.0000626923132412161      0.0000635601782497746      1.08796949576151      0      0
0.0000635601782497746      0.0000644400573256746      1.09053420578116      0      0
0.0000644400573256746      0.0000653321167825856      1.09316774551853      0      0
0.0000653321167825856      0.0000662365252364977      1.09587179555491      0      0
0.0000662365252364977      0.0000671534536375933      1.09864807125854      0      0
0.0000671534536375933      0.0000680830753025601      1.10149832363521      0      0
0.0000680830753025601      0.0000690255659473509      1.10442433933245      0      0
0.0000690255659473509      0.0000699811037203975      1.10742794165079      0      0
0.0000699811037203975      0.0000709498692362838      1.11051099064193      0      0
0.0000709498692362838      0.0000719320456098856      1.11367538398081      0      0
0.0000719320456098856      0.0000729278184909828      1.11692305709532      0      0
0.0000729278184909828      0.0000739373760993502      1.12025598404190      0      0
0.0000739373760993502      0.0000749609092603353      1.12367617777598      0      0
0.0000749609092603353      0.0000759986114409274      1.12718569087166      0      0
0.0000759986114409274      0.0000770506787863264      1.13078661598446      0      0
0.0000770506787863264      0.0000781173101570184      1.13448108594803      0      0
0.0000781173101570184      0.0000791987071663636      1.13827127531345      0      0
0.0000791987071663636      0.0000802950742187053      1.14215939983973      0      0
0.0000802950742187053      0.000081406618548006      1.14614771775109      0      0
0.000081406618548006      0.0000825335502570186      1.15023852981480      0      0
0.0000825335502570186      0.0000836760823569998      1.15443418014322      0      0
0.0000836760823569998      0.0000848344308079731      1.15873705726658      0      0
0.0000848344308079731      0.0000860088145595493      1.16314959335830      0      0
0.0000860088145595493      0.0000871994555923124      1.16767426606880      0      0
0.0000871994555923124      0.0000884065789597775      1.17231359915200      0      0
0.0000884065789597775      0.0000896304128309307      1.17707016177463      0      0
0.0000896304128309307      0.0000908711885333572      1.18194657083723      0      0
0.0000908711885333572      0.0000921291405969664      1.18694549006272      0      0
0.0000921291405969664      0.0000934045067983223      1.19206963250536      0      0
0.0000934045067983223      0.0000946975282055884      1.19732175892086      0      0
0.0000946975282055884      0.0000960084492240934      1.20270468023734      0      0
0.0000960084492240934      0.0000973375176425286      1.20822125843757      0      0
0.0000973375176425286      0.000098684984679785      1.21387440512293      0      0
0.000098684984679785      0.000100051105032438      1.21966708519101      0      0
0.000100051105032438      0.000101436136922889      1.22560231540312      0      0
0.000101436136922889      0.000102840342148178      1.23168316640229      0      0
0.000102840342148178      0.000104263986129461      1.23791276311057      0      0
0.000104263986129461      0.000105707337962187      1.24429428621643      0      0
0.000105707337962187      0.00010717067046696      1.25083097227224      0      0
0.00010717067046696      0.000108654260241103      1.25752611429539      0      0
0.000108654260241103      0.000110158387710945      1.26438306546103      0      0
0.000110158387710945      0.000111683337184825      1.27140523690847      0      0
0.000111683337184825      0.000113229396906833      1.27859610092708      0      0
0.000113229396906833      0.00011479685911129      1.28595919081780      0      0
0.00011479685911129      0.000116386020077991      1.29349810356167      0      0
0.000116386020077991      0.000117997180188201      1.30121649950046      0      0
0.000117997180188201      0.00011963064398144      1.30911810530771      0      0
0.00011963064398144      0.00012128672021304      1.31720671376155      0      0
0.00012128672021304      0.00012296572191251      1.32548618852242      0      0
0.00012296572191251      0.000124667966442703      1.33396045964077      0      0
0.000124667966442703      0.000126393775559803      1.34263353141027      0      0
0.000126393775559803      0.000128143475474143      1.35150948068460      0      0
0.000128143475474143      0.000129917396911867      1.36059245921106      0      0
0.000129917396911867      0.000131715875177439      1.36988669817192      0      0
0.000131715875177439      0.000133539250217029      1.37939650453463      0      0
0.000133539250217029      0.00013538786668276      1.38912626796774      0      0
0.00013538786668276      0.000137262073997862      1.39908046137073      0      0
0.000137262073997862      0.000139162226422714      1.40926364384910      0      0
0.000139162226422714      0.00014108868312181      1.41968046338003      0      0
0.00014108868312181      0.000143041808231644      1.43033565614583      0      0
0.000143041808231644      0.000145021970929542      1.44123405254857      0      0
0.000145021970929542      0.00014702954550344      1.45238057996046      0      0
0.00014702954550344      0.000149064911422635      1.46378026265981      0      0
0.000149064911422635      0.00015112845340951      1.47543823079936      0      0
0.00015112845340951      0.000153220561512254      1.48735971406208      0      0
0.000153220561512254      0.000155341631178586      1.49955005659107      0      0
0.000155341631178586      0.000157492063330508      1.51201470896991      0      0
0.000157492063330508      0.000159672264440082      1.52475923928210      0      0
0.000159672264440082      0.00016188264660626      1.53778933686078      0      0
0.00016188264660626      0.000164123627632783      1.55111081262754      0      0
0.000164123627632783      0.00016639563110715      1.56472960164013      0      0
0.00016639563110715      0.000168699086480686      1.57865177489358      0      0
0.000168699086480686      0.000171034429149716      1.59288353942710      0      0
0.000171034429149716      0.00017340210053786      1.60743124025179      0      0
0.00017340210053786      0.000175802548179476      1.62230137045698      0      0
0.000175802548179476      0.000178236225804249      1.63750057012952      0      0
0.000178236225804249      0.000180703593422953      1.65303563525822      0      0
0.000180703593422953      0.000183205117414405      1.66891352890220      0      0
0.000183205117414405      0.000185741270613619      1.68514137687572      0      0
0.000185741270613619      0.000188312532401177      1.70172647444889      0      0
0.000188312532401177      0.000190919388793845      1.71867629922659      0      0
0.000190919388793845      0.000193562332536437      1.73599851264782      0      0
0.000193562332536437      0.000196241863194957      1.75370097381095      0      0
0.000196241863194957      0.000198958487251018      1.77179173135843      0      0
0.000198958487251018      0.000201712718197586      1.79027904317927      0      0
0.000201712718197586      0.000204505076636033      1.80917137665321      0      0
0.000204505076636033      0.000207336090374545      1.82847742951271      0      0
0.000207336090374545      0.000210206294527884      1.84820611811763      0      0
0.000210206294527884      0.000213116231618538      1.86836659788488      0      0
0.000213116231618538      0.000216066451679264      1.88896827301698      0      0
0.000216066451679264      0.000219057512357059      1.91002079250236      0      0
0.000219057512357059      0.000222089979018563      1.93153406832198      0      0
0.000222089979018563      0.000225164424856924      1.95351830276540      0      0
0.000225164424856924      0.000228281431000144      1.97598395566465      0      0
0.000228281431000144      0.00023144158662092      1.99894178436306      0      0
0.00023144158662092      0.000234645489048012      2.02240285861220      0      0
0.000234645489048012      0.000237893743879147      2.04637855352924      0      0
0.000237893743879147      0.000241186965095492      2.07088056746608      0      0
0.000241186965095492      0.000244525775177701      2.09592092709851      0      0
0.000244525775177701      0.000247910805223583      2.12151200345993      0      0
0.000247910805223583      0.000251342695067386      2.14766655979091      0      0
0.000251342695067386      0.000254822093400743      2.17439766633905      0      0
0.000254822093400743      0.00025834965789528      2.20171884959529      0      0
0.00025834965789528      0.000261926055326934      2.22964397263038      0      0
0.000261926055326934      0.000265551961701985      2.25818733082604      0      0
0.000265551961701985      0.00026922806238483      2.28736365195888      0      0
0.00026922806238483      0.000272955052227537      2.31718809584156      0      0
0.000272955052227537      0.000276733635701177      2.34767627082611      0      0
0.000276733635701177      0.000280564527028988      2.37884424471230      0      0
0.000280564527028988      0.000284448450321376      2.41070859203202      0      0
0.000284448450321376      0.000288386139712781      2.44328639730886      0      0
0.000288386139712781      0.000292378339500449      2.47659518777053      0      0
0.000292378339500449      0.000296425804285111      2.51065313852913      0      0
0.000296425804285111      0.000300529299113624      2.54547887377373      0      0
0.000300529299113624      0.000304689599623573      2.58109162560621      0      0
0.000304689599623573      0.000308907492189884      2.61751123855085      0      0
0.000308907492189884      0.000313183774073464      2.65475813867993      0      0
0.000313183774073464      0.000317519253571897      2.69285337795374      0      0
0.000317519253571897      0.000321914750172228      2.73181866362445      0      0
0.000321914750172228      0.000326371094705861      2.77167637366566      0      0
0.000326371094705861      0.000330889129505603      2.81244954521721      0      0
0.000330889129505603      0.000335469708564879      2.85416192835408      0      0
0.000335469708564879      0.000340113697699154      2.89683810683817      0      0
0.000340113697699154      0.000344821974709588      2.94050323459674      0      0
0.000344821974709588      0.000349595429548956      2.98518345763900      0      0
0.000349595429548956      0.000354434964489868      3.03090550214341      0      0
0.000354434964489868      0.000359341494295315      3.07769712032127      0      0
0.000359341494295315      0.000364315946391572      3.12558683527920      0      0
0.000364315946391572      0.000369359261043507      3.17460401428530      0      0
0.000369359261043507      0.000374472391532301      3.22477896809013      0      0
0.000374472391532301      0.00037965630433564      3.27614294776086      0      0
0.00037965630433564      0.000384911979310397      3.32872815619692      0      0
0.000384911979310397      0.000390240409877844      3.38256777779253      0      0
0.000390240409877844      0.000395642603211426      3.43769603805691      0      0
0.000395642603211426      0.000401119580427133      3.49414826432403      0      0
0.000401119580427133      0.000406672376776519      3.55196075923381      0      0
0.000406672376776519      0.000412302041842373      3.61117089763989      0      0
0.000412302041842373      0.000418009639737117      3.67181749640906      0      0
0.000418009639737117      0.000423796249303941      3.73394009392313      0      0
0.000423796249303941      0.000429662964320725      3.79757995864113      0      0
0.000429662964320725      0.000435610893706785      3.86277911240051      0      0
0.000435610893706785      0.000441641161732474      3.92958118850002      0      0
0.000441641161732474      0.000447754908231697      3.99803113510450      0      0
0.000447754908231697      0.000453953288817359      4.06817508214987      0      0
0.000453953288817359      0.000460237475099795      4.14006062429841      0      0
0.000460237475099795      0.000466608654908228      4.21373684422729      0      0
0.000466608654908228      0.000473068032515292      4.28925429617010      0      0
0.000473068032515292      0.000479616828864662      4.36666503937238      0      0
0.000479616828864662      0.000486256281801832      4.44602267745066      0      0
0.000486256281801832      0.000492987646308097      4.52738240164573      0      0
0.000492987646308097      0.000499812194737762      4.61080110054786      0      0
0.000499812194737762      0.000506731217058643      4.69633748580643      0      0
0.000506731217058643      0.0005137460210959      4.78405185062594      0      0
0.0005137460210959      0.000520857932779231      4.87400601935335      0      0
0.000520857932779231      0.000528068296393506      4.96626434981467      0      0
0.000528068296393506      0.000535378474832857      5.06089244020770      0      0
0.000535378474832857      0.000542789849858294      5.15795816416178      0      0
0.000542789849858294      0.000550303822358882      5.25753127370624      0      0
0.000550303822358882      0.000557921812616533      5.35968381092147      0      0
0.000557921812616533      0.000565645260574473      5.46448927816129      0      0
0.000565645260574473      0.00057347562610941      5.57202434549132      0      0
0.00057347562610941      0.000581414389307485      5.68236716495473      0      0
0.000581414389307485      0.000589463050744029      5.79559812226785      0      0
0.000589463050744029      0.000597623131767208      5.91180034964093      0      0
0.000597623131767208      0.000605896174785581      6.03105936465357      0      0
0.000605896174785581      0.000614283743559644      6.15346302617383      0      0
0.000614283743559644      0.000622787423497414      6.27910170595559      0      0
0.000622787423497414      0.000631408821954096      6.40806841047128      0      0
0.000631408821954096      0.000640149568535908      6.54045885565376      0      0
0.000640149568535908      0.000649011315408104      6.67637154592516      0      0
0.000649011315408104      0.000657995737607266      6.81590785506540      0      0
0.000657995737607266      0.000667104533357915      6.95917203626384      0      0
0.000667104533357915      0.00067633942439351      7.10627112909328      0      0
0.00067633942439351      0.000685702156281888      7.25731512491846      0      0
0.000685702156281888      0.000695194498755206      7.41241774714786      0      0
0.000695194498755206      0.000704818246044455      7.57169622389383      0      0
0.000704818246044455      0.000714575217218609      7.73526960661059      0      0
0.000714575217218609      0.000724467256528451      7.90326139578945      0      0
0.000724467256528451      0.000734496233755185      8.07579955303604      0      0
0.000734496233755185      0.000744664044563847      8.25301276155638      0      0
0.000744664044563847      0.000754972610861632      8.43503733323224      0      0
0.000754972610861632      0.000765423881161163      8.62200903732193      0      0
0.000765423881161163      0.0007760198309488      8.81407212508662      0      0
0.0007760198309488      0.000786762463058045      9.01137013934380      0      0
0.000786762463058045      0.00079765380804811      9.21405499801097      0      0
0.00079765380804811      0.000808695924587738      9.42228039919750      0      0
0.000808695924587738      0.000819890899844323      9.63620377545227      0      0
0.000819890899844323      0.00083124084987843      9.85598990705375      0      0
0.00083124084987843      0.000842747920043766      10.0818062402592      0      0
0.000842747920043766      0.000854414285392693      10.3138240053651      0      0
0.000854414285392693      0.000866242151087355      10.5522205651368      0      0
0.000866242151087355      0.000878233752816494      10.7971787426853      0      0
0.000878233752816494      0.000890391357218039      11.0488860081239      0      0
0.000890391357218039      0.000902717262307538      11.3075347203958      0      0
0.000902717262307538      0.000915213797912533      11.5733226171626      0      0
0.000915213797912533      0.000927883326112938      11.8464530814656      0      0
0.000927883326112938      0.000940728241687513      12.1271352557228      0      0
0.000940728241687513      0.000953750972566528      12.4155841411864      0      0
0.000953750972566528      0.000966953980290686      12.7120207372092      0      0
0.000966953980290686      0.000980339760476396      13.0166722362923      0      0
0.000980339760476396      0.000993910843287497      13.3297722819557      0      0
0.000993910843287497      0.0010076697939135      13.6515612315902      0      0
0.0010076697939135      0.00102161921305448      13.9822862080231      0      0
0.00102161921305448      0.0010357617374126      14.3222007276228      0      0
0.0010357617374126      0.00105010004019057      14.6715644491217      0      0
0.00105010004019057      0.00106463683159689      15.0306445728776      0      0
0.00106463683159689      0.00107937485935813      15.3997182787396      0      0
0.00107937485935813      0.00109431690923832      15.7790707735493      0      0
0.00109431690923832      0.00110946580556549      16.1689900790404      0      0
0.00110946580556549      0.00112482441176555      16.5697734068529      0      0
0.00112482441176555      0.00114039563090349      16.9817341781881      0      0
0.00114039563090349      0.00115618240623217      17.4051852922345      0      0
0.00115618240623217      0.00117218772174859      17.8404481310130      0      0
0.00117218772174859      0.00118841460275796      18.2878655245442      0      0
0.00118841460275796      0.00120486611644553      18.7477705432324      0      0
0.00120486611644553      0.00122154537245635      19.2205243331663      0      0
0.00122154537245635      0.00123845552348304      19.7064844089959      0      0
0.00123845552348304      0.00125559976586171      20.2060259824992      0      0
0.00125559976586171      0.00127298134017614      20.7195311829666      0      0
0.00127298134017614      0.00129060353187029      21.2473953271188      0      0
0.00129060353187029      0.00130846967186935      21.7900193255067      0      0
0.00130846967186935      0.00132658313720929      22.3478275098856      0      0
0.00132658313720929      0.00134494735167523      22.9212342954915      0      0
0.00134494735167523      0.00136356578644858      23.5106958244715      0      0
0.00136356578644858      0.00138244196076317      24.1166497406863      0      0
0.00138244196076317      0.00140157944257044      24.7395649680950      0      0
0.00140157944257044      0.00142098184921384      25.3799277518765      0      0
0.00142098184921384      0.00144065284811262      26.0382139371216      0      0
0.00144065284811262      0.00146059615745496      26.7149337781033      0      0
0.00146059615745496      0.00148081554690089      27.4106151239100      0      0
0.00148081554690089      0.00150131483829471      28.1257806606933      0      0
0.00150131483829471      0.00152209790638749      28.8609735485106      0      0
0.00152209790638749      0.00154316867956938      29.6167658471908      0      0
0.00154316867956938      0.00156453114061223      30.3937404698850      0      0
0.00156453114061223      0.00158618932742236      31.1924864973397      0      0
0.00158618932742236      0.00160814733380381      32.0136101099238      0      0
0.00160814733380381      0.00163040931023216      32.8577409580734      0      0
0.00163040931023216      0.00165297946463904      33.7255293085542      0      0
0.00165297946463904      0.00167586206320748      34.6176418163417      0      0
0.00167586206320748      0.00169906143117836      35.5347608559169      0      0
0.00169906143117836      0.00172258195366789      36.4775864444878      0      0
0.00172258195366789      0.00174642807649655      37.4468383261352      0      0
0.00174642807649655      0.00177060430702936      38.4432571492727      0      0
0.00177060430702936      0.00179511521502795      39.4676049237269      0      0
0.00179511521502795      0.00181996543351421      40.5206652563267      0      0
0.00181996543351421      0.00184515965964614      41.6032436681979      0      0
0.00184515965964614      0.00187070265560561      42.7161680626571      0      0
0.00187070265560561      0.00189659924949857      43.8602892986788      0      0
0.00189659924949857      0.00192285433626758      45.0364818077671      0      0
0.00192285433626758      0.00194947287861711      46.2456442181495      0      0
0.00194947287861711      0.00197645990795156      47.4886999934526      0      0
0.00197645990795156      0.00200382052532629      48.7665981495650      0      0
0.00200382052532629      0.00203155990241182      50.0803141718026      0      0
0.00203155990241182      0.00205968328247135      51.4308512587248      0      0
0.00205968328247135      0.00208819598135186      52.8192418527906      0      0
0.00208819598135186      0.00211710338848892      54.2465489839031      0      0
0.00211710338848892      0.00214641096792534      55.7138664223877      0      0
0.00214641096792534      0.00217612425934403      57.2223167568384      0      0
0.00217612425934403      0.00220624887911509      58.7730483312772      0      0
0.00220624887911509      0.00223679052135739      60.3672352078189      0      0
0.00223679052135739      0.00226775495901488      62.0060850968082      0      0
0.00226775495901488      0.00229914804494778      63.6908527853687      0      0
0.00229914804494778      0.00233097571303889      65.4228436274914      0      0
0.00233097571303889      0.00236324397931521      67.2033931638733      0      0
0.00236324397931521      0.00239595894308506      69.0338418531598      0      0
0.00239595894308506      0.00242912678809096      70.9155525725031      0      0
0.00242912678809096      0.00246275378367852      72.8499685476937      0      0
0.00246275378367852      0.00249684628598141      74.8386157905260      0      0
0.00249684628598141      0.00253141073912281      76.8830120027884      0      0
0.00253141073912281      0.0025664536764335      78.9846478070870      0      0
0.0025664536764335      0.00260198172168671      81.1451288191683      0      0
0.00260198172168671      0.00263800159035023      83.3661912139009      0      0
0.00263800159035023      0.00267452009085567      85.6494939091318      0      0
0.00267452009085567      0.00271154412588544      87.9966816189399      0      0
0.00271154412588544      0.00274908069367747      90.4096446434437      0      0
0.00274908069367747      0.00278713688934801      92.8902666762149      0      0
0.00278713688934801      0.00282571990623272      95.4402782453429      0      0
0.00282571990623272      0.00286483703724639      98.0617226836422      0      0
0.00286483703724639      0.00290449567626138      100.756681077802      0      0
0.00290449567626138      0.00294470331950526      103.526993333514      0      0
0.00294470331950526      0.0029854675669777      106.374942136635      0      0
0.0029854675669777      0.00302679612388701      109.302710840692      0      0
0.00302679612388701      0.0030686968021066      112.312316574371      0      0
0.0030686968021066      0.00311117752165154      115.406356867766      0      0
0.00311117752165154      0.0031542463121756      118.586946585601      0      0
0.0031542463121756      0.00319791131448903      121.856569944974      0      0
0.00319791131448903      0.00324218078209728      125.217874845479      0      0
0.00324218078209728      0.0032870630827611      128.673082150025      0      0
0.0032870630827611      0.00333256670007821      132.225260746760      0      0
0.00333256670007821      0.00337870023508683      135.876673415091      0      0
0.00337870023508683      0.00342547240789146      139.630469739485      0      0
0.00342547240789146      0.00347289205931113      143.489262603795      0      0
0.00347289205931113      0.00352096815255051      147.456089430331      0      0
0.00352096815255051      0.00356970977489406      151.534017568726      0      0
0.00356970977489406      0.00361912613942378      155.725971757828      0      0
0.00361912613942378      0.0036692265867606      160.035435088047      0      0
0.0036692265867606      0.00372002058682995      164.465307757519      0      0
0.00372002058682995      0.00377151774065175      169.019407294406      0      0
0.00377151774065175      0.00382372778215516      173.700713649413      0      0
0.00382372778215516      0.00387666058001854      178.513291932883      0      0
0.00387666058001854      0.00393032613953476      183.460318165107      0      0
0.00393032613953476      0.0039847346045024      188.545991736531      0      0
0.0039847346045024      0.00403989625914312      193.773848786027      0      0
0.00403989625914312      0.00409582153004557      199.148045764437      0      0
0.00409582153004557      0.00415252098813623      204.672713162185      0      0
0.00415252098813623      0.00421000535067748      210.351738135254      0      0
0.00421000535067748      0.0042682854832934      216.190072008379      0      0
0.0042682854832934      0.00432737240202355      222.191222360906      0      0
0.00432737240202355      0.00438727727540519      228.360918905704      0      0
0.00438727727540519      0.00444801142658443      234.702626509995      0      0
0.00444801142658443      0.00450958633545639      241.222223945958      0      0
0.00450958633545639      0.00457201364083525      247.924072808646      0      0
0.00457201364083525      0.00463530514265407      254.813186285034      0      0
0.00463530514265407      0.00469947280419532      261.895641576734      0      0
0.00469947280419532      0.00476452875435209      269.175437833224      0      0
0.00476452875435209      0.0048304852899207      276.659579780685      0      0
0.0048304852899207      0.00489735487792503      284.352841739062      0      0
0.00489735487792503      0.00496515015797302      292.260952329034      0      0
0.00496515015797302      0.00503388394464577      300.391137597462      0      0
0.00503388394464577      0.00510356922991978      308.747861952637      0      0
0.00510356922991978      0.00517421918562266      317.338710447966      0      0
0.00517421918562266      0.00524584716592283      326.170333343269      0      0
0.00524584716592283      0.00531846670985373      335.247955793015      0      0
0.00531846670985373      0.00539209154387294      344.580341837979      0      0
0.00539209154387294      0.00546673558445676      354.173827014752      0      0
0.00546673558445676      0.00554241294073067      364.034643254385      0      0
0.00554241294073067      0.00561913791713623      374.172357940537      0      0
0.00561913791713623      0.00569692501613484      384.593508848794      0      0
0.00569692501613484      0.00577578894094906      395.305067880201      0      0
0.00577578894094906      0.00585574459834172      406.317399104663      0      0
0.00585574459834172      0.00593680710143364      417.637763093902      0      0
0.00593680710143364      0.00601899177256026      429.273433868404      0      0
0.00601899177256026      0.00610231414616781      441.235585125294      0      0
0.00610231414616781      0.0061867899717497      453.532859521158      0      0
0.0061867899717497      0.0062724352168234      466.172504816272      0      0
0.0062724352168234      0.00635926606994866      479.166087460927      0      0
0.00635926606994866      0.00644729894378739      492.524435643309      0      0
0.00644729894378739      0.00653655047820597      506.255098783753      0      0
0.00653655047820597      0.00662703754342055      520.368958539631      0      0
0.00662703754342055      0.00671877724318579      534.879261272046      0      0
0.00671877724318579      0.00681178691802782      549.795465731751      0      0
0.00681178691802782      0.00690608414852187      565.126928306722      0      0
0.00690608414852187      0.00700168675861542      580.887645936404      0      0
0.00700168675861542      0.00709861281899715      597.090972820441      0      0
0.00709861281899715      0.00719688065051277      613.746465599386      0      0
0.00719688065051277      0.00729650882762788      630.865946651430      0      0
0.00729650882762788      0.00739751618193895      648.465438984249      0      0
0.00739751618193895      0.00749992180573285      666.558866525048      0      0
0.00749992180573285      0.00760374505559565      685.156856976504      0      0
0.00760374505559565      0.00770900555607137      704.273077283324      0      0
0.00770900555607137      0.00781572320337137      723.925291802388      0      0
0.00781572320337137      0.00792391816913513      744.129152354896      0      0
0.00792391816913513      0.00803361090424307      764.896789223196      0      0
0.00803361090424307      0.00814482214268214      786.242798259779      0      0
0.00814482214268214      0.00825757290546495      808.186516853122      0      0
0.00825757290546495      0.00837188450460311      830.746589592688      0      0
0.00837188450460311      0.0084877785471356      853.937533512245      0      0
0.0084877785471356      0.00860527693921294      877.774175232796      0      0
0.00860527693921294      0.00872440189023784      902.276377062707      0      0
0.00872440189023784      0.0088451759170632      927.466331176713      0      0
0.0088451759170632      0.00896762184824822      953.362945803835      0      0
0.00896762184824822      0.00909176282837339      979.982183642305      0      0
0.00909176282837339      0.00921762232241531      1007.34270661267      0      0
0.00921762232241531      0.009345224120182      1035.46830375776      0      0
0.009345224120182      0.00947459234080956      1064.38368349146      0      0
0.00947459234080956      0.00960575143732124      1094.10981201942      0      0
0.00960575143732124      0.0097387262012494      1124.66529160747      0      0
0.0097387262012494      0.00987354176732169      1156.07175675779      0      0
0.00987354176732169      0.0100102236182119      1188.35606676154      0      0
0.0100102236182119      0.0101487975893568      1221.54659542762      0      0
0.0101487975893568      0.0102892898738392      1255.66849379008      0      0
0.0102892898738392      0.0104317270273393      1290.74379053717      0      0
0.0104317270273393      0.0105761359731542      1326.79606955494      0      0
0.0105761359731542      0.0107225440072866      1363.85413224190      0      0
0.0107225440072866      0.0108709788036044      1401.95053572819      0      0
0.0108709788036044      0.0110214684190717      1441.11683679281      0      0
0.0110214684190717      0.0111740412990521      1481.38083418307      0      0
0.0111740412990521      0.0113287262826851      1522.76867009092      0      0
0.0113287262826851      0.0114855526083377      1565.30946706046      0      0
0.0114855526083377      0.0116445499191305      1609.03777172156      0      0
0.0116445499191305      0.0118057482685412      1653.99152272363      0      0
0.0118057482685412      0.0119691781260852      1700.20768268219      0      0
0.0119691781260852      0.0121348703830748      1747.71971518525      0      0
0.0121348703830748      0.0123028563584581      1796.55914376985      0      0
0.0123028563584581      0.0124731678047393      1846.75967038506      0      0
0.0124731678047393      0.0126458369139802      1898.36022191732      0      0
0.0126458369139802      0.0128208963238851      1951.40443577260      0      0
0.0128208963238851      0.0129983791239701      2005.93718170481      0      0
0.0129983791239701      0.0131783188618175      2062.00104615523      0      0
0.0131783188618175      0.0133607495494169      2119.63553750504      0      0
0.0133607495494169      0.0135457056695945      2178.87951824569      0      0
0.0135457056695945      0.0137332221825303      2239.77494935698      0      0
0.0137332221825303      0.0139233345323668      2302.36921972196      0      0
0.0139233345323668      0.0141160786539086      2366.71451751459      0      0
0.0141160786539086      0.0143114909794141      2432.86483275209      0      0
0.0143114909794141      0.0145096084454827      2500.87271811102      0      0
0.0145096084454827      0.0147104685000363      2570.78794192597      0      0
0.0147104685000363      0.0149141091093971      2642.65881864588      0      0
0.0149141091093971      0.0151205687654648      2716.53529624667      0      0
0.0151205687654648      0.0153298864929916      2792.47189268893      0      0
0.0153298864929916      0.0155421018569589      2870.52880126355      0      0
0.0155421018569589      0.015757254970056      2950.77065095953      0      0
0.015757254970056      0.0159753865002618      3033.26374707113      0      0
0.0159753865002618      0.0161965376785319      3118.07337809817      0      0
0.0161965376785319      0.0164207503065923      3205.26262318060      0      0
0.0164207503065923      0.0166480667648403      3294.89321900333      0      0
0.0166480667648403      0.0168785300203555      3387.02797591343      0      0
0.0168785300203555      0.0171121836350213      3481.73351913693      0      0
0.0171121836350213      0.0173490717737588      3579.08207057571      0      0
0.0173490717737588      0.017589239212875      3679.15152728167      0      0
0.017589239212875      0.0178327313485262      3782.02391459259      0      0
0.0178327313485262      0.0180795942052988      3887.78299686146      0      0
0.0180795942052988      0.0183298744449088      3996.51212762963      0      0
0.0183298744449088      0.0185836193750216      4108.29323898567      0      0
0.0185836193750216      0.0188408769581945      4223.20734105279      0      0
0.0188408769581945      0.0191016958209418      4341.33628101322      0      0
0.0191016958209418      0.0193661252629267      4462.76504963439      0      0
0.0193661252629267      0.0196342152662799      4587.58377612707      0      0
0.0196342152662799      0.0199060165050465      4715.88873372543      0      0
0.0199060165050465      0.0201815803547652      4847.78208189525      0      0
0.0201815803547652      0.0204609589021785      4983.37052759783      0      0
0.0204609589021785      0.0207442049550786      5122.76343575286      0      0
0.0207442049550786      0.0210313720522889      5266.07105674557      0      0
0.0210313720522889      0.0213225144737837      5413.40344886010      0      0
0.0213225144737837      0.0216176872509482      5564.87041318798      0      0
0.0216176872509482      0.0219169461769806      5720.58242932433      0      0
0.0219169461769806      0.0222203478174381      5880.65228903868      0      0
0.0222203478174381      0.0225279495209286      6045.19695173152      0      0
0.0225279495209286      0.0228398094299506      6214.33912366318      0      0
0.0228398094299506      0.0231559864918837      6388.20817901851      0      0
0.0231559864918837      0.0234765404701303      6566.94024581139      0      0
0.0234765404701303      0.0238015319554124      6750.67750839465      0      0
0.0238015319554124      0.0241310223772239      6939.56696969561      0      0
0.0241310223772239      0.0244650740154424      7133.75902775374      0      0
0.0244650740154424      0.0248037500121009      7333.40623622536      0      0
0.0248037500121009      0.025147114383323      7538.66254624949      0      0
0.025147114383323      0.0254952320314234      7749.68319539218      0      0
0.0254952320314234      0.025848168757175      7966.62525545705      0      0
0.025848168757175      0.0262059912722472      8189.64871116124      0      0
0.0262059912722472      0.0265687672118152      8418.91784377838      0      0
0.0265687672118152      0.0269365651473444      8654.60265251030      0      0
0.0269365651473444      0.0273094545995519      8896.88006238164      0      0
0.0273094545995519      0.0276875060515468      9145.93473010601      0      0
0.0276875060515468      0.0280707909621536      9401.95935051856      0      0
0.0280707909621536      0.0284593817794181      9665.15446511770      0      0
0.0284593817794181      0.0288533519543027      9935.72786210062      0      0
0.0288533519543027      0.0292527759545692      10213.8937200376      0      0
0.0292527759545692      0.0296577292788545      10499.8716775852      0      0
0.0296577292788545      0.0300682884709421      10793.8860086545      0      0
0.0300682884709421      0.0304845311342295      11096.1650511349      0      0
0.0304845311342295      0.0309065359463971      11406.9409863702      0      0
0.0309065359463971      0.0313343826742795      11726.4500065810      0      0
0.0313343826742795      0.0317681521889432      12054.9328486054      0      0
0.0317681521889432      0.0322079264809726      12392.6356231681      0      0
0.0322079264809726      0.0326537886759678      12739.8108351540      0      0
0.0326537886759678      0.033105823050257      13096.7184746767      0      0
0.033105823050257      0.033564115046826      13463.6270607991      0      0
0.033564115046826      0.0340287512914689      13840.8145369129      0      0
0.0340287512914689      0.0344998196091616      14228.5689447526      0      0
0.0344998196091616      0.0349774090406628      14627.1888378328      0      0
0.0349774090406628      0.0354616098593442      15036.9834298198      0      0
0.0354616098593442      0.0359525135882537      15458.2725047115      0      0
0.0359525135882537      0.0364502130174152      15891.3861405120      0      0
0.0364502130174152      0.0369548022213675      16336.6643144274      0      0
0.0369548022213675      0.0374663765769464      16794.4564648027      0      0
0.0374663765769464      0.0379850327813123      17265.1210835477      0      0
0.0379850327813123      0.0385108688702281      17749.0254039676      0      0
0.0385108688702281      0.0390439842365898      18246.5452346378      0      0
0.0390439842365898      0.0395844796492134      18758.0649724011      0      0
0.0395844796492134      0.0401324572718825      19283.9778088818      0      0
0.0401324572718825      0.0406880206826587      19824.6861270360      0      0
0.0406880206826587      0.0412512748934598      20380.6020687475      0      0
0.0412512748934598      0.0418223263699098      20952.1482424133      0      0
0.0418223263699098      0.0424012830514618      21539.7585314488      0      0
0.0424012830514618      0.0429882543718015      22143.8789608101      0      0
0.0429882543718015      0.0435833512795317      22764.9685787374      0      0
0.0435833512795317      0.0441866862591436      23403.5003144216      0      0
0.0441866862591436      0.0447983733522791      24059.9617784414      0      0
0.0447983733522791      0.0454185281792862      24734.8559807677      0      0
0.0454185281792862      0.0460472679610735      25428.7019500417      0      0
0.0460472679610735      0.0466847115412677      26142.0352469055      0      0
0.0466847115412677      0.0473309794086762      26875.4083727250      0      0
0.0473309794086762      0.047986193720063      27629.3910825613      0      0
0.047986193720063      0.0486504783232378      28404.5706173471      0      0
0.0486504783232378      0.0493239587804657      29201.5518746876      0      0
0.0493239587804657      0.0500067623922011      30020.9575404715      0      0
0.0500067623922011      0.0506990182211494      30863.4282045926      0      0
0.0506990182211494      0.0514008571166629      31729.6224837103      0      0
0.0514008571166629      0.0521124117394733      32620.2171723349      0      0
0.0521124117394733      0.0528338165867671      33535.9074408908      0      0
0.0528338165867671      0.0535652080176086      34477.4070960689      0      0
0.0535652080176086      0.0543067242787134      35445.4489150180      0      0
0.0543067242787134      0.0550585055305805      36440.7850610109      0      0
0.0550585055305805      0.0558206938739848      37464.1875843855      0      0
0.0558206938739848      0.0565934333768373      38516.4490090020      0      0
0.0565934333768373      0.0573768701014157      39598.3830013150      0      0
0.0573768701014157      0.0581711521319738      40710.8251165430      0      0
0.0581711521319738      0.0589764296027321      41854.6336143830      0      0
0.0589764296027321      0.0597928547262553      43030.6903352849      0      0
0.0597928547262553      0.0606205818222245      44239.9016274534      0      0
0.0606205818222245      0.0614597673466051      45483.1993144491      0      0
0.0614597673466051      0.0623105699212211      46761.5416934495      0      0
0.0623105699212211      0.0631731503637371      48075.9145548305      0      0
0.0631731503637371      0.0640476717180559      49427.3322146652      0      0
0.0640476717180559      0.064934299285137      50816.8385529175      0      0
0.064934299285137      0.065833200654241      52245.5080514557      0      0
0.065833200654241      0.0667445457346082      53714.4468274523      0      0
0.0667445457346082      0.0676685067875737      55224.7936591946      0      0
0.0676685067875737      0.0686052584591283      56777.7210027633      0      0
0.0686052584591283      0.0695549778129301      58374.4359993748      0      0
0.0695549778129301      0.0705178443637725      60016.1814744132      0      0
0.0705178443637725      0.071494040111516      61704.2369302533      0      0
0.071494040111516      0.0724837495754901      63439.9195358942      0      0
0.0724837495754901      0.07348715982937      65224.5851171676      0      0
0.07348715982937      0.0745044605365374      67059.6291518579      0      0
0.0745044605365374      0.0755358439859309      68946.4877744808      0      0
0.0755358439859309      0.0765815051283916      70886.6387957142      0      0
0.0765815051283916      0.0776416416135129      72881.6027415902      0      0
0.0776416416135129      0.0787164538269999      74932.9439175366      0      0
0.0787164538269999      0.0798061449285455      77042.2715022398      0      0
0.0798061449285455      0.0809109208902321      79211.2406760854      0      0
0.0809109208902321      0.0820309905354643      81441.5537886597      0      0
0.0820309905354643      0.0831665655784396      83734.9615694599      0      0
0.0831665655784396      0.0843178606641673      86093.2643856024      0      0
0.0843178606641673      0.0854850934090396      88518.3135499301      0      0
0.0854850934090396      0.0866684844419658      91012.0126825357      0      0
0.0866684844419658      0.087868257446075      93576.3191283356      0      0
0.087868257446075      0.0890846392009967      96213.2454329602      0      0
0.0890846392009967      0.0903178596257262      98924.8608788908      0      0
0.0903178596257262      0.0915681518220832      101713.293083457      0      0
0.0915681518220832      0.0928357521187732      104580.729660032      0      0
0.0928357521187732      0.0941209001160578      107529.419943534      0      0
0.0941209001160578      0.0954238387310435      110561.676781117      0      0
0.0954238387310435      0.0967448142435972      113679.878388805      0      0
0.0967448142435972      0.0980840763428988      116886.470274671      0      0
0.0980840763428988      0.0994418781746361      120183.967229098      0      0
0.0994418781746361      0.100818476388855      123574.955382589      0      0
0.100818476388855      0.10221413118847      127062.094331588      0      0
0.10221413118847      0.103629106378448      130648.119332778      0      0
0.103629106378448      0.105063669415674      134335.843566353      0      0
0.105063669415674      0.106518091459502      138128.160468827      0      0
0.106518091459502      0.107992647423013      142028.046136014      0      0
0.107992647423013      0.109487616024976      146038.561796918      0      0
0.109487616024976      0.111003279842531      150162.856359361      0      0
0.111003279842531      0.112539925364605      154404.169028310      0      0
0.112539925364605      0.114097843046059      158765.831997990      0      0
0.114097843046059      0.115677327362591      163251.273218990      0      0
0.115677327362591      0.117278676866402      167864.019241709      0      0
0.117278676866402      0.118902194242619      172607.698137631      0      0
0.118902194242619      0.120548186366517      177486.042500036      0      0
0.120548186366517      0.122216964361519      182502.892525914      0      0
0.122216964361519      0.123908843658004      187662.199180948      0      0
0.123908843658004      0.125624144052934      192968.027449586      0      0
0.125624144052934      0.127363189770296      198424.559672326      0      0
0.127363189770296      0.12912630952239      204036.098972467      0      0
0.12912630952239      0.130913836571959      209807.072774669      0      0
0.130913836571959      0.132726108795187      215742.036417805      0      0
0.132726108795187      0.134563468745557      221845.676864646      0      0
0.134563468745557      0.136426263718606      228122.816511038      0      0
0.136426263718606      0.138314845817565      234578.417097301      0      0
0.138314845817565      0.140229572019921      241217.583724664      0      0
0.140229572019921      0.142170804244882      248045.568979624      0      0
0.142170804244882      0.144138909421796      255067.777169162      0      0
0.144138909421796      0.146134259559502      262289.768669833      0      0
0.146134259559502      0.148157231816648      269717.264393766      0      0
0.148157231816648      0.150208208572982      277356.150374686      0      0
0.150208208572982      0.152287577501628      285212.482477078      0      0
0.152287577501628      0.154395731642364      293292.491231648      0      0
0.154395731642364      0.156533069475914      301602.586800271      0      0
0.156533069475914      0.158699994999266      310149.364073606      0      0
0.158699994999266      0.16089691780204      318939.607904584      0      0
0.16089691780204      0.163124253143903      327980.298480948      0      0
0.163124253143903      0.165382422033063      337278.616840042      0      0
0.165382422033063      0.16767185130585      346841.950528983      0      0
0.16767185130585      0.16999297370739      356677.899413362      0      0
0.16999297370739      0.172346227973408      366794.281637525      0      0
0.172346227973408      0.174732058913154      377199.139739476      0      0
0.174732058913154      0.177150917493482      387900.746923347      0      0
0.177150917493482      0.179603260924088      398907.613492281      0      0
0.179603260924088      0.182089552743936      410228.493444514      0      0
0.182089552743936      0.184610262908873      421872.391235281      0      0
0.184610262908873      0.187165867880458      433848.568707059      0      0
0.187165867880458      0.189756850716024      446166.552190474      0      0
0.189756850716024      0.192383701159985      458836.139778049      0      0
0.192383701159985      0.195046915736409      471867.408772713      0      0
0.195046915736409      0.197746997842864      485270.723312803      0      0
0.197746997842864      0.200484457845576      499056.742174963      0      0
0.200484457845576      0.203259813175894      513236.426756090      0      0
0.203259813175894      0.206073588428097      527821.049235085      0      0
0.206073588428097      0.208926315458549      542822.200914802      0      0
0.208926315458549      0.211818533486235      558251.800744160      0      0
0.211818533486235      0.214750789194674      574122.104019848      0      0
0.214750789194674      0.217723636835266      590445.711266570      0      0
0.217723636835266      0.220737638332042      607235.577294103      0      0
0.220737638332042      0.22379336338789      624505.020428812      0      0
0.22379336338789      0.226891389592229      642267.731916470      0      0
0.226891389592229      0.230032302530194      660537.785492407      0      0
0.230032302530194      0.233216695893316      679329.647114078      0      0
0.233216695893316      0.236445171591743      698658.184850074      0      0
0.236445171591743      0.239718339868012      718538.678918483      0      0
0.239718339868012      0.243036819412397      738986.831866202      0      0
0.243036819412397      0.246401237479853      760018.778879377      0      0
0.246401237479853      0.249812230008578      781651.098213617      0      0
0.249812230008578      0.253270441740218      803900.821730833      0      0
0.253270441740218      0.256776526341734      826785.445527685      0      0
0.256776526341734      0.260331146528961      850322.940638444      0      0
0.260331146528961      0.263934974191869      874531.763792762      0      0
0.263934974191869      0.267588690521566      899430.868206210      0      0
0.267588690521566      0.271292986139054      925039.714378581      0      0
0.271292986139054      0.275048561225772      951378.280871785      0      0
0.275048561225772      0.27885612565594      978467.075035612      0      0
0.27885612565594      0.282716399130741      1006327.14364580      0      0
0.282716399130741      0.286630111314356      1034980.08341451      0      0
0.286630111314356      0.290598001971889      1064448.05132857      0      0
0.290598001971889      0.294620821109189      1094753.77476566      0      0
0.294620821109189      0.298699329114623      1125920.56133263      0      0
0.298699329114623      0.302834296902796      1157972.30836400      0      0
0.302834296902796      0.307026506060274      1190933.51201131      0      0
0.307026506060274      0.311276748993318      1224829.27584633      0      0
0.311276748993318      0.315585829077662      1259685.31889222      0      0
0.315585829077662      0.319954560810364      1295527.98298751      0      0
0.319954560810364      0.324383769963767      1332384.23937649      0      0
0.324383769963767      0.32887429374158      1370281.69440837      0      0
0.32887429374158      0.33342698093713      1409248.59421412      0      0
0.33342698093713      0.338042692093795      1449313.82821539      0      0
0.338042692093795      0.342722299667666      1490506.93130392      0      0
0.342722299667666      0.347466688192458      1532858.08451179      0      0
0.347466688192458      0.352276754446699      1576398.11397306      0      0
0.352276754446699      0.357153407623246      1621158.48795507      0      0
0.357153407623246      0.362097569501131      1667171.31171329      0      0
0.362097569501131      0.367110174619799      1714469.31989598      0      0
0.367110174619799      0.372192170455755      1763085.86619442      0      0
0.372192170455755      0.37734451760165      1813054.90990068      0      0
0.37734451760165      0.382568189947856      1864410.99899646      0      0
0.382568189947856      0.387864174866547      1917189.24935456      0      0
0.387864174866547      0.393233473398329      1971425.31958683      0      0
0.393233473398329      0.398677100441459      2027155.38101946      0      0
0.398677100441459      0.40419608494368      2084416.08221708      0      0
0.40419608494368      0.409791470096709      2143244.50741054      0      0
0.409791470096709      0.41546431353342      2203678.12810828      0      0
0.41546431353342      0.421215687527758      2265754.74708745      0      0
0.421215687527758      0.427046679197417      2329512.43386607      0      0
0.427046679197417      0.43295839070933      2394989.45065146      0      0
0.43295839070933      0.438951939487993      2462224.16763969      0      0
0.438951939487993      0.445028458426682      2531254.96640549      0      0
0.445028458426682      0.451189096101594      2602120.12996861      0      0
0.451189096101594      0.457435016988945      2674857.71794880      0      0
0.457435016988945      0.463767401685081      2749505.42502493      0      0
0.463767401685081      0.470187447129631      2826100.42068965      0      0
0.470187447129631      0.476696366831751      2904679.16803643      0      0
0.476696366831751      0.483295391099501      2985277.21902551      0      0
0.483295391099501      0.489985767272398      3067928.98334379      0      0
0.489985767272398      0.496768759957182      3152667.46759415      0      0
0.496768759957182      0.503645651266856      3239523.98111497      0      0
0.503645651266856      0.510617741063022      3328527.80423074      0      0
0.510617741063022      0.517686347201588      3419705.81415956      0      0
0.517686347201588      0.524852805781861      3513082.06313903      0      0
0.524852805781861      0.532118471399099      3608677.30256455      0      0
0.532118471399099      0.539484717400551      3706508.44604279      0      0
0.539484717400551      0.546952936145049      3806587.96322795      0      0
0.546952936145049      0.554524539266187      3908923.19510064      0      0
0.554524539266187      0.56220095793915      4013515.57993734      0      0
0.56220095793915      0.569983643151229      4120359.77756192      0      0
0.569983643151229      0.577874065976087      4229442.67752176      0      0
0.577874065976087      0.585873717851818      4340742.27452957      0      0
0.585873717851818      0.59398411086286      4454226.39178456      0      0
0.59398411086286      0.602206778025804      4569851.22954232      0      0
0.602206778025804      0.610543273579166      4687559.71242811      0      0
0.610543273579166      0.618995173277162      4807279.60434037      0      0
0.618995173277162      0.62756407468756      4928921.35419170      0      0
0.62756407468756      0.636251597493652      5052375.62895516      0      0
0.636251597493652      0.645059383800396      5177510.48223447      0      0
0.645059383800396      0.653989098444817      5304168.09648417      0      0
0.653989098444817      0.663042429310678      5432161.02458681      0      0
0.663042429310678      0.672221087647534      5561267.84111764      0      0
0.672221087647534      0.681526808394186      5691228.09446313      0      0
0.681526808394186      0.690961350506615      5821736.42690552      0      0
0.690961350506615      0.70052649729046      5952435.69936368      0      0
0.70052649729046      0.710224056738094      6082908.91869118      0      0
0.710224056738094      0.720055861870372      6212669.71553672      0      0
0.720055861870372      0.730023771083106      6341151.05597959      0      0
0.730023771083106      0.740129668498331      6467691.78514686      0      0
0.740129668498331      0.750375464320448      6591520.48824533      0      0
0.750375464320448      0.76076309519728      6711736.00300340      0      0
0.76076309519728      0.771294524586143      6827283.71145115      0      0
0.771294524586143      0.781971743124969      6936926.45446925      0      0
0.781971743124969      0.792796769008581      7039208.51344347      0      0
0.792796769008581      0.803771648370161      7132410.53357001      0      0
0.803771648370161      0.814898455668016      7214492.43380793      0      0
0.814898455668016      0.826179294077686      7283020.11414556      0      0
0.826179294077686      0.837616295889483      7335069.88875423      0      0
0.837616295889483      0.849211622911536      7367101.62337489      0      0
0.849211622911536      0.860967466878409      7374786.78276718      0      0
0.860967466878409      0.872886049865385      7352769.58884379      0      0
0.872886049865385      0.884969624708479      7294325.48455833      0      0
0.884969624708479      0.897220475430265      7190855.34670460      0      0
0.897220475430265      0.909640917671599      7031103.63441706      0      0
0.909640917671599      0.922233299129318      6799883.16297384      0      0
0.922233299129318      0.935      6475846.46938090      0      0
# END HISTO1D SudakovqqbarExpOutputsN2LLNor22


==> Diag_Evo_Hard/Diag_SudN2LLp_qqbar_3.dat <==
# BEGIN PLOT
Title=$q_{n}+\bar{q}_{\bar{n}}\to t +\bar{t}+X$
Legend1XPos=0.05
Legend1YPos=0.53
Legend2XPos=0.05
Legend2YPos=0.43
Legend3XPos=0.05
Legend3YPos=0.33
Legend4XPos=0.05
Legend4YPos=0.23
Legend1Only=SudakovqqbarExpOutputsN2LLRes11    
Legend2Only=SudakovqqbarExpOutputsN2LLRes12 
Legend3Only=SudakovqqbarExpOutputsN2LLRes21  
Legend4Only=SudakovqqbarExpOutputsN2LLRes22  
DrawOnly= SudakovqqbarExpOutputsN2LLRes11   SudakovqqbarExpOutputsN2LLRes12 SudakovqqbarExpOutputsN2LLRes21 SudakovqqbarExpOutputsN2LLRes22  
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=0
Legend6=0
LogY=0
LogX=1
XLabel=$\beta_{t\bar{t}}$
YLabel= 
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=2
YMinorTickMarks=4
RatioPlot=0
XMin=0.000001
XMax=1
YMin=-0.15
YMax=+1.25 
# END PLOT
# BEGIN HISTO1D SudakovqqbarExpOutputsN2LLRes11
PlotOrder=1
LineColor=blue
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\widetilde{\mathbf{V}}^{(1,1)}_{h,\mathrm{res}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.943162158722185      0      0
0.00000101384324431002      0.00000102787812403307      0.943162158770147      0      0
0.00000102787812403307      0.00000104210729202498      0.943162158819399      0      0
0.00000104210729202498      0.00000105653343786574      0.943162158869977      0      0
0.00000105653343786574      0.00000107115928836782      0.943162158921916      0      0
0.00000107115928836782      0.00000108598760809164      0.943162158975253      0      0
0.00000108598760809164      0.00000110102119986811      0.943162159030026      0      0
0.00000110102119986811      0.00000111626290532839      0.943162159086273      0      0
0.00000111626290532839      0.00000113171560544106      0.943162159144034      0      0
0.00000113171560544106      0.00000114738222105665      0.943162159203349      0      0
0.00000114738222105665      0.00000116326571345971      0.943162159264261      0      0
0.00000116326571345971      0.0000011793690849286      0.943162159326811      0      0
0.0000011793690849286      0.00000119569537930295      0.943162159391045      0      0
0.00000119569537930295      0.000001212247682559      0.943162159457007      0      0
0.000001212247682559      0.00000122902912339292      0.943162159524744      0      0
0.00000122902912339292      0.00000124604287381218      0.943162159594304      0      0
0.00000124604287381218      0.00000126329214973512      0.943162159665735      0      0
0.00000126329214973512      0.00000128078021159884      0.943162159739088      0      0
0.00000128078021159884      0.00000129851036497544      0.943162159814414      0      0
0.00000129851036497544      0.00000131648596119688      0.943162159891767      0      0
0.00000131648596119688      0.00000133471039798844      0.943162159971200      0      0
0.00000133471039798844      0.00000135318712011092      0.943162160052771      0      0
0.00000135318712011092      0.00000137191962001179      0.943162160136536      0      0
0.00000137191962001179      0.00000139091143848532      0.943162160222554      0      0
0.00000139091143848532      0.00000141016616534188      0.943162160310885      0      0
0.00000141016616534188      0.00000142968744008643      0.943162160401593      0      0
0.00000142968744008643      0.00000144947895260651      0.943162160494740      0      0
0.00000144947895260651      0.00000146954444386967      0.943162160590392      0      0
0.00000146954444386967      0.00000148988770663059      0.943162160688617      0      0
0.00000148988770663059      0.00000151051258614798      0.943162160789483      0      0
0.00000151051258614798      0.00000153142298091138      0.943162160893062      0      0
0.00000153142298091138      0.00000155262284337812      0.943162160999426      0      0
0.00000155262284337812      0.00000157411618072032      0.943162161108650      0      0
0.00000157411618072032      0.00000159590705558239      0.943162161220811      0      0
0.00000159590705558239      0.0000016179995868489      0.943162161335988      0      0
0.0000016179995868489      0.00000164039795042316      0.943162161454262      0      0
0.00000164039795042316      0.00000166310638001652      0.943162161575716      0      0
0.00000166310638001652      0.00000168612916794864      0.943162161700435      0      0
0.00000168612916794864      0.00000170947066595881      0.943162161828506      0      0
0.00000170947066595881      0.00000173313528602849      0.943162161960021      0      0
0.00000173313528602849      0.00000175712750121529      0.943162162095072      0      0
0.00000175712750121529      0.00000178145184649847      0.943162162233753      0      0
0.00000178145184649847      0.00000180611291963609      0.943162162376161      0      0
0.00000180611291963609      0.00000183111538203409      0.943162162522397      0      0
0.00000183111538203409      0.00000185646395962742      0.943162162672564      0      0
0.00000185646395962742      0.00000188216344377329      0.943162162826767      0      0
0.00000188216344377329      0.00000190821869215684      0.943162162985114      0      0
0.00000190821869215684      0.00000193463462970931      0.943162163147717      0      0
0.00000193463462970931      0.000001961416249539      0.943162163314690      0      0
0.000001961416249539      0.00000198856861387501      0.943162163486150      0      0
0.00000198856861387501      0.00000201609685502412      0.943162163662218      0      0
0.00000201609685502412      0.00000204400617634088      0.943162163843016      0      0
0.00000204400617634088      0.00000207230185321116      0.943162164028673      0      0
0.00000207230185321116      0.00000210098923404927      0.943162164219318      0      0
0.00000210098923404927      0.00000213007374130893      0.943162164415086      0      0
0.00000213007374130893      0.00000215956087250823      0.943162164616113      0      0
0.00000215956087250823      0.00000218945620126872      0.943162164822541      0      0
0.00000218945620126872      0.00000221976537836897      0.943162165034514      0      0
0.00000221976537836897      0.00000225049413281266      0.943162165252183      0      0
0.00000225049413281266      0.00000228164827291145      0.943162165475698      0      0
0.00000228164827291145      0.0000023132336873829      0.943162165705218      0      0
0.0000023132336873829      0.0000023452563464635      0.943162165940902      0      0
0.0000023452563464635      0.00000237772230303722      0.943162166182917      0      0
0.00000237772230303722      0.00000241063769377955      0.943162166431433      0      0
0.00000241063769377955      0.00000244400874031748      0.943162166686623      0      0
0.00000244400874031748      0.00000247784175040552      0.943162166948666      0      0
0.00000247784175040552      0.00000251214311911795      0.943162167217747      0      0
0.00000251214311911795      0.00000254691933005764      0.943162167494054      0      0
0.00000254691933005764      0.00000258217695658154      0.943162167777781      0      0
0.00000258217695658154      0.0000026179226630432      0.943162168069127      0      0
0.0000026179226630432      0.00000265416320605244      0.943162168368295      0      0
0.00000265416320605244      0.00000269090543575249      0.943162168675497      0      0
0.00000269090543575249      0.00000272815629711478      0.943162168990947      0      0
0.00000272815629711478      0.00000276592283125165      0.943162169314866      0      0
0.00000276592283125165      0.00000280421217674733      0.943162169647481      0      0
0.00000280421217674733      0.00000284303157100718      0.943162169989026      0      0
0.00000284303157100718      0.00000288238835162573      0.943162170339740      0      0
0.00000288238835162573      0.00000292228995777364      0.943162170699868      0      0
0.00000292228995777364      0.00000296274393160382      0.943162171069664      0      0
0.00000296274393160382      0.00000300375791967704      0.943162171449385      0      0
0.00000300375791967704      0.00000304533967440728      0.943162171839298      0      0
0.00000304533967440728      0.0000030874970555271      0.943162172239677      0      0
0.0000030874970555271      0.00000313023803157323      0.943162172650801      0      0
0.00000313023803157323      0.00000317357068139281      0.943162173072958      0      0
0.00000317357068139281      0.00000321750319567045      0.943162173506445      0      0
0.00000321750319567045      0.00000326204387847638      0.943162173951565      0      0
0.00000326204387847638      0.00000330720114883614      0.943162174408628      0      0
0.00000330720114883614      0.00000335298354232185      0.943162174877957      0      0
0.00000335298354232185      0.00000339939971266569      0.943162175359878      0      0
0.00000339939971266569      0.00000344645843339553      0.943162175854730      0      0
0.00000344645843339553      0.00000349416859949336      0.943162176362859      0      0
0.00000349416859949336      0.00000354253922907654      0.943162176884620      0      0
0.00000354253922907654      0.00000359157946510248      0.943162177420378      0      0
0.00000359157946510248      0.00000364129857709674      0.943162177970509      0      0
0.00000364129857709674      0.00000369170596290522      0.943162178535397      0      0
0.00000369170596290522      0.00000374281115047047      0.943162179115438      0      0
0.00000374281115047047      0.0000037946237996327      0.943162179711038      0      0
0.0000037946237996327      0.00000384715370395563      0.943162180322612      0      0
0.00000384715370395563      0.00000390041079257769      0.943162180950589      0      0
0.00000390041079257769      0.00000395440513208878      0.943162181595409      0      0
0.00000395440513208878      0.00000400914692843308      0.943162182257521      0      0
0.00000400914692843308      0.00000406464652883815      0.943162182937390      0      0
0.00000406464652883815      0.00000412091442377072      0.943162183635489      0      0
0.00000412091442377072      0.00000417796124891967      0.943162184352309      0      0
0.00000417796124891967      0.00000423579778720626      0.943162185088349      0      0
0.00000423579778720626      0.0000042944349708224      0.943162185844124      0      0
0.0000042944349708224      0.00000435388388329698      0.943162186620162      0      0
0.00000435388388329698      0.00000441415576159092      0.943162187417007      0      0
0.00000441415576159092      0.0000044752619982211      0.943162188235213      0      0
0.0000044752619982211      0.00000453721414341383      0.943162189075355      0      0
0.00000453721414341383      0.00000460002390728798      0.943162189938017      0      0
0.00000460002390728798      0.0000046637031620685      0.943162190823804      0      0
0.0000046637031620685      0.00000472826394433043      0.943162191733334      0      0
0.00000472826394433043      0.00000479371845727405      0.943162192667242      0      0
0.00000479371845727405      0.00000486007907303155      0.943162193626180      0      0
0.00000486007907303155      0.00000492735833500554      0.943162194610819      0      0
0.00000492735833500554      0.00000499556896024003      0.943162195621845      0      0
0.00000499556896024003      0.00000506472384182418      0.943162196659965      0      0
0.00000506472384182418      0.00000513483605132934      0.943162197725904      0      0
0.00000513483605132934      0.00000520591884127979      0.943162198820406      0      0
0.00000520591884127979      0.00000527798564765776      0.943162199944234      0      0
0.00000527798564765776      0.00000535105009244307      0.943162201098173      0      0
0.00000535105009244307      0.00000542512598618791      0.943162202283029      0      0
0.00000542512598618791      0.00000550022733062734      0.943162203499628      0      0
0.00000550022733062734      0.00000557636832132587      0.943162204748820      0      0
0.00000557636832132587      0.00000565356335036064      0.943162206031475      0      0
0.00000565356335036064      0.00000573182700904185      0.943162207348489      0      0
0.00000573182700904185      0.00000581117409067079      0.943162208700781      0      0
0.00000581117409067079      0.000005891619593336      0.943162210089292      0      0
0.000005891619593336      0.00000597317872274825      0.943162211514993      0      0
0.00000597317872274825      0.00000605586689511467      0.943162212978878      0      0
0.00000605586689511467      0.0000061396997400527      0.943162214481966      0      0
0.0000061396997400527      0.00000622469310354442      0.943162216025307      0      0
0.00000622469310354442      0.00000631086305093168      0.943162217609975      0      0
0.00000631086305093168      0.0000063982258699528      0.943162219237076      0      0
0.0000063982258699528      0.00000648679807382125      0.943162220907744      0      0
0.00000648679807382125      0.00000657659640434692      0.943162222623143      0      0
0.00000657659640434692      0.00000666763783510069      0.943162224384468      0      0
0.00000666763783510069      0.00000675993957462272      0.943162226192948      0      0
0.00000675993957462272      0.0000068535190696752      0.943162228049841      0      0
0.0000068535190696752      0.00000694839400854009      0.943162229956441      0      0
0.00000694839400854009      0.00000704458232436258      0.943162231914078      0      0
0.00000704458232436258      0.00000714210219854078      0.943162233924112      0      0
0.00000714210219854078      0.00000724097206416231      0.943162235987947      0      0
0.00000724097206416231      0.00000734121060948854      0.943162238107016      0      0
0.00000734121060948854      0.000007442836781487      0.943162240282798      0      0
0.000007442836781487      0.00000754586978941272      0.943162242516806      0      0
0.00000754586978941272      0.00000765032910843916      0.943162244810595      0      0
0.00000765032910843916      0.00000775623448333934      0.943162247165763      0      0
0.00000775623448333934      0.00000786360593221801      0.943162249583947      0      0
0.00000786360593221801      0.00000797246375029542      0.943162252066833      0      0
0.00000797246375029542      0.00000808282851374354      0.943162254616146      0      0
0.00000808282851374354      0.00000819472108357529      0.943162257233660      0      0
0.00000819472108357529      0.00000830816260958769      0.943162259921197      0      0
0.00000830816260958769      0.00000842317453435958      0.943162262680626      0      0
0.00000842317453435958      0.00000853977859730466      0.943162265513865      0      0
0.00000853977859730466      0.00000865799683878063      0.943162268422885      0      0
0.00000865799683878063      0.00000877785160425524      0.943162271409712      0      0
0.00000877785160425524      0.00000889936554853005      0.943162274476418      0      0
0.00000889936554853005      0.00000902256164002253      0.943162277625137      0      0
0.00000902256164002253      0.00000914746316510757      0.943162280858058      0      0
0.00000914746316510757      0.00000927409373251906      0.943162284177429      0      0
0.00000927409373251906      0.00000940247727781235      0.943162287585554      0      0
0.00000940247727781235      0.00000953263806788851      0.943162291084803      0      0
0.00000953263806788851      0.00000966460070558129      0.943162294677607      0      0
0.00000966460070558129      0.00000979839013430744      0.943162298366464      0      0
0.00000979839013430744      0.00000993403164278155      0.943162302153931      0      0
0.00000993403164278155      0.000010071550869796      0.943162306042643      0      0
0.000010071550869796      0.0000102109738090674      0.943162310035303      0      0
0.0000102109738090674      0.0000103523268141496      0.943162314134678      0      0
0.0000103523268141496      0.000010495636603415      0.943162318343613      0      0
0.000010495636603415      0.0000106409302651053      0.943162322665037      0      0
0.0000106409302651053      0.000010788235262451      0.943162327101946      0      0
0.000010788235262451      0.0000109375794388631      0.943162331657418      0      0
0.0000109375794388631      0.0000110889910231955      0.943162336334613      0      0
0.0000110889910231955      0.0000112424986350812      0.943162341136783      0      0
0.0000112424986350812      0.0000113981312903417      0.943162346067253      0      0
0.0000113981312903417      0.0000115559184064716      0.943162351129447      0      0
0.0000115559184064716      0.000011715889808199      0.943162356326871      0      0
0.000011715889808199      0.0000118780757331232      0.943162361663138      0      0
0.0000118780757331232      0.0000120425068374297      0.943162367141938      0      0
0.0000120425068374297      0.0000122092142016854      0.943162372767077      0      0
0.0000122092142016854      0.0000123782293367127      0.943162378542454      0      0
0.0000123782293367127      0.0000125495841895462      0.943162384472072      0      0
0.0000125495841895462      0.0000127233111494713      0.943162390560040      0      0
0.0000127233111494713      0.0000128994430541458      0.943162396810573      0      0
0.0000128994430541458      0.0000130780131958075      0.943162403228001      0      0
0.0000130780131958075      0.0000132590553275668      0.943162409816776      0      0
0.0000132590553275668      0.0000134426036697863      0.943162416581463      0      0
0.0000134426036697863      0.00001362869291655      0.943162423526743      0      0
0.00001362869291655      0.00001381735824222      0.943162430657423      0      0
0.00001381735824222      0.0000140086353080861      0.943162437978440      0      0
0.0000140086353080861      0.0000142025602691059      0.943162445494872      0      0
0.0000142025602691059      0.0000143991697807389      0.943162453211912      0      0
0.0000143991697807389      0.0000145985010058751      0.943162461134908      0      0
0.0000145985010058751      0.0000148005916218595      0.943162469269332      0      0
0.0000148005916218595      0.0000150054798276138      0.943162477620821      0      0
0.0000150054798276138      0.0000152132043508565      0.943162486195137      0      0
0.0000152132043508565      0.0000154238044554237      0.943162494998239      0      0
0.0000154238044554237      0.0000156373199486901      0.943162504036191      0      0
0.0000156373199486901      0.0000158537911890937      0.943162513315260      0      0
0.0000158537911890937      0.0000160732590937644      0.943162522841838      0      0
0.0000160732590937644      0.0000162957651462576      0.943162532622539      0      0
0.0000162957651462576      0.000016521351404396      0.943162542664092      0      0
0.000016521351404396      0.0000167500605082187      0.943162552973458      0      0
0.0000167500605082187      0.0000169819356880416      0.943162563557772      0      0
0.0000169819356880416      0.0000172170207726282      0.943162574424311      0      0
0.0000172170207726282      0.0000174553601974744      0.943162585580581      0      0
0.0000174553601974744      0.0000176969990132074      0.943162597034319      0      0
0.0000176969990132074      0.0000179419828941014      0.943162608793433      0      0
0.0000179419828941014      0.0000181903581467107      0.943162620866011      0      0
0.0000181903581467107      0.0000184421717186223      0.943162633260381      0      0
0.0000184421717186223      0.0000186974712073306      0.943162645985148      0      0
0.0000186974712073306      0.0000189563048692332      0.943162659049039      0      0
0.0000189563048692332      0.0000192187216287532      0.943162672461076      0      0
0.0000192187216287532      0.0000194847710875863      0.943162686230532      0      0
0.0000194847710875863      0.0000197545035340766      0.943162700366901      0      0
0.0000197545035340766      0.000020027969952722      0.943162714879944      0      0
0.000020027969952722      0.0000203052220338112      0.943162729779613      0      0
0.0000203052220338112      0.0000205863121831945      0.943162745076218      0      0
0.0000205863121831945      0.0000208712935321888      0.943162760780291      0      0
0.0000208712935321888      0.000021160219947621      0.943162776902626      0      0
0.000021160219947621      0.0000214531460420097      0.943162793454376      0      0
0.0000214531460420097      0.0000217501271838877      0.943162810446932      0      0
0.0000217501271838877      0.0000220512195082683      0.943162827891968      0      0
0.0000220512195082683      0.0000223564799272551      0.943162845801550      0      0
0.0000223564799272551      0.0000226659661408002      0.943162864187939      0      0
0.0000226659661408002      0.0000229797366476099      0.943162883063832      0      0
0.0000229797366476099      0.0000232978507562027      0.943162902442149      0      0
0.0000232978507562027      0.0000236203685961192      0.943162922336317      0      0
0.0000236203685961192      0.000023947351129288      0.943162942759983      0      0
0.000023947351129288      0.0000242788601615485      0.943162963727175      0      0
0.0000242788601615485      0.0000246149583543337      0.943162985252309      0      0
0.0000246149583543337      0.0000249557092365137      0.943163007350199      0      0
0.0000249557092365137      0.0000253011772164045      0.943163030036051      0      0
0.0000253011772164045      0.0000256514275939423      0.943163053325437      0      0
0.0000256514275939423      0.0000260065265730261      0.943163077234299      0      0
0.0000260065265730261      0.0000263665412740315      0.943163101779051      0      0
0.0000263665412740315      0.0000267315397464981      0.943163126976600      0      0
0.0000267315397464981      0.0000271015909819919      0.943163152844273      0      0
0.0000271015909819919      0.0000274767649271459      0.943163179399800      0      0
0.0000274767649271459      0.0000278571324968813      0.943163206661373      0      0
0.0000278571324968813      0.0000282427655878122      0.943163234647680      0      0
0.0000282427655878122      0.0000286337370918349      0.943163263377922      0      0
0.0000286337370918349      0.0000290301209099061      0.943163292871877      0      0
0.0000290301209099061      0.0000294319919660113      0.943163323149755      0      0
0.0000294319919660113      0.0000298394262213274      0.943163354232010      0      0
0.0000298394262213274      0.00003025250068858      0.943163386140456      0      0
0.00003025250068858      0.000030671293446601      0.943163418896472      0      0
0.000030671293446601      0.0000310958836550867      0.943163452522669      0      0
0.0000310958836550867      0.00003152635156956      0.943163487042162      0      0
0.00003152635156956      0.000031962778556541      0.943163522478552      0      0
0.000031962778556541      0.0000324052471089262      0.943163558855740      0      0
0.0000324052471089262      0.0000328538408615817      0.943163596199256      0      0
0.0000328538408615817      0.000033308644607151      0.943163634534066      0      0
0.000033308644607151      0.0000337697443120835      0.943163673886610      0      0
0.0000337697443120835      0.0000342372271328825      0.943163714283588      0      0
0.0000342372271328825      0.0000347111814325807      0.943163755752958      0      0
0.0000347111814325807      0.0000351916967974413      0.943163798322615      0      0
0.0000351916967974413      0.0000356788640538924      0.943163842022047      0      0
0.0000356788640538924      0.0000361727752856944      0.943163886881033      0      0
0.0000361727752856944      0.0000366735238513458      0.943163932929607      0      0
0.0000366735238513458      0.0000371812044017293      0.943163980199767      0      0
0.0000371812044017293      0.0000376959128980032      0.943164028723862      0      0
0.0000376959128980032      0.0000382177466297395      0.943164078534265      0      0
0.0000382177466297395      0.0000387468042333134      0.943164129665690      0      0
0.0000387468042333134      0.0000392831857105477      0.943164182152267      0      0
0.0000392831857105477      0.0000398269924476147      0.943164236030704      0      0
0.0000398269924476147      0.0000403783272342003      0.943164291336596      0      0
0.0000403783272342003      0.0000409372942829333      0.943164348108114      0      0
0.0000409372942829333      0.0000415039992490831      0.943164406383607      0      0
0.0000415039992490831      0.000042078549250531      0.943164466203072      0      0
0.000042078549250531      0.0000426610528880173      0.943164527607206      0      0
0.0000426610528880173      0.0000432516202656688      0.943164590637351      0      0
0.0000432516202656688      0.0000438503630118107      0.943164655336453      0      0
0.0000438503630118107      0.0000444573943000663      0.943164721748016      0      0
0.0000444573943000663      0.0000450728288707489      0.943164789917981      0      0
0.0000450728288707489      0.0000456967830525504      0.943164859892559      0      0
0.0000456967830525504      0.0000463293747845289      0.943164931718505      0      0
0.0000463293747845289      0.0000469707236384016      0.943165005444159      0      0
0.0000469707236384016      0.0000476209508411464      0.943165081121134      0      0
0.0000476209508411464      0.0000482801792979158      0.943165158798631      0      0
0.0000482801792979158      0.0000489485336152684      0.943165238531257      0      0
0.0000489485336152684      0.0000496261401247217      0.943165320371287      0      0
0.0000496261401247217      0.0000503131269066316      0.943165404374419      0      0
0.0000503131269066316      0.0000510096238144011      0.943165490598456      0      0
0.0000510096238144011      0.000051715762499026      0.943165579099553      0      0
0.000051715762499026      0.000052431676433979      0.943165669939846      0      0
0.000052431676433979      0.0000531575009404385      0.943165763180169      0      0
0.0000531575009404385      0.0000538933732128671      0.943165858881659      0      0
0.0000538933732128671      0.0000546394323449439      0.943165957111671      0      0
0.0000546394323449439      0.0000553958193558558      0.943166057933196      0      0
0.0000553958193558558      0.0000561626772169526      0.943166161416408      0      0
0.0000561626772169526      0.0000569401508787716      0.943166267629717      0      0
0.0000569401508787716      0.0000577283872984359      0.943166376645558      0      0
0.0000577283872984359      0.0000585275354674316      0.943166488535200      0      0
0.0000585275354674316      0.0000593377464397706      0.943166603376995      0      0
0.0000593377464397706      0.0000601591733605423      0.943166721245211      0      0
0.0000601591733605423      0.0000609919714948611      0.943166842220992      0      0
0.0000609919714948611      0.0000618362982572143      0.943166966383724      0      0
0.0000618362982572143      0.0000626923132412161      0.943167093817552      0      0
0.0000626923132412161      0.0000635601782497746      0.943167224608580      0      0
0.0000635601782497746      0.0000644400573256746      0.943167358843564      0      0
0.0000644400573256746      0.0000653321167825856      0.943167496611468      0      0
0.0000653321167825856      0.0000662365252364977      0.943167638005134      0      0
0.0000662365252364977      0.0000671534536375933      0.943167783117849      0      0
0.0000671534536375933      0.0000680830753025601      0.943167932049640      0      0
0.0000680830753025601      0.0000690255659473509      0.943168084897039      0      0
0.0000690255659473509      0.0000699811037203975      0.943168241762751      0      0
0.0000699811037203975      0.0000709498692362838      0.943168402747928      0      0
0.0000709498692362838      0.0000719320456098856      0.943168567967643      0      0
0.0000719320456098856      0.0000729278184909828      0.943168737523735      0      0
0.0000729278184909828      0.0000739373760993502      0.943168911530437      0      0
0.0000739373760993502      0.0000749609092603353      0.943169090106417      0      0
0.0000749609092603353      0.0000759986114409274      0.943169273367377      0      0
0.0000759986114409274      0.0000770506787863264      0.943169461440573      0      0
0.0000770506787863264      0.0000781173101570184      0.943169654437496      0      0
0.0000781173101570184      0.0000791987071663636      0.943169852498723      0      0
0.0000791987071663636      0.0000802950742187053      0.943170055750752      0      0
0.0000802950742187053      0.000081406618548006      0.943170264325330      0      0
0.000081406618548006      0.0000825335502570186      0.943170478361599      0      0
0.0000825335502570186      0.0000836760823569998      0.943170697994946      0      0
0.0000836760823569998      0.0000848344308079731      0.943170923385205      0      0
0.0000848344308079731      0.0000860088145595493      0.943171154665439      0      0
0.0000860088145595493      0.0000871994555923124      0.943171391987875      0      0
0.0000871994555923124      0.0000884065789597775      0.943171635520283      0      0
0.0000884065789597775      0.0000896304128309307      0.943171885408114      0      0
0.0000896304128309307      0.0000908711885333572      0.943172141828963      0      0
0.0000908711885333572      0.0000921291405969664      0.943172404931743      0      0
0.0000921291405969664      0.0000934045067983223      0.943172674912948      0      0
0.0000934045067983223      0.0000946975282055884      0.943172951927021      0      0
0.0000946975282055884      0.0000960084492240934      0.943173236152846      0      0
0.0000960084492240934      0.0000973375176425286      0.943173527800963      0      0
0.0000973375176425286      0.000098684984679785      0.943173827028407      0      0
0.000098684984679785      0.000100051105032438      0.943174134054121      0      0
0.000100051105032438      0.000101436136922889      0.943174449067763      0      0
0.000101436136922889      0.000102840342148178      0.943174772260273      0      0
0.000102840342148178      0.000104263986129461      0.943175103853878      0      0
0.000104263986129461      0.000105707337962187      0.943175444067845      0      0
0.000105707337962187      0.00010717067046696      0.943175793125880      0      0
0.00010717067046696      0.000108654260241103      0.943176151206789      0      0
0.000108654260241103      0.000110158387710945      0.943176518594351      0      0
0.000110158387710945      0.000111683337184825      0.943176895496129      0      0
0.000111683337184825      0.000113229396906833      0.943177282164397      0      0
0.000113229396906833      0.00011479685911129      0.943177678847545      0      0
0.00011479685911129      0.000116386020077991      0.943178085785383      0      0
0.000116386020077991      0.000117997180188201      0.943178503234547      0      0
0.000117997180188201      0.00011963064398144      0.943178931473817      0      0
0.00011963064398144      0.00012128672021304      0.943179370736186      0      0
0.00012128672021304      0.00012296572191251      0.943179821383678      0      0
0.00012296572191251      0.000124667966442703      0.943180283612160      0      0
0.000124667966442703      0.000126393775559803      0.943180757755710      0      0
0.000126393775559803      0.000128143475474143      0.943181244106159      0      0
0.000128143475474143      0.000129917396911867      0.943181742925178      0      0
0.000129917396911867      0.000131715875177439      0.943182254630132      0      0
0.000131715875177439      0.000133539250217029      0.943182779447306      0      0
0.000133539250217029      0.00013538786668276      0.943183317724841      0      0
0.00013538786668276      0.000137262073997862      0.943183869789472      0      0
0.000137262073997862      0.000139162226422714      0.943184435970290      0      0
0.000139162226422714      0.00014108868312181      0.943185016711994      0      0
0.00014108868312181      0.000143041808231644      0.943185612267656      0      0
0.000143041808231644      0.000145021970929542      0.943186223023407      0      0
0.000145021970929542      0.00014702954550344      0.943186849383313      0      0
0.00014702954550344      0.000149064911422635      0.943187491665865      0      0
0.000149064911422635      0.00015112845340951      0.943188150338699      0      0
0.00015112845340951      0.000153220561512254      0.943188825746628      0      0
0.000153220561512254      0.000155341631178586      0.943189518380553      0      0
0.000155341631178586      0.000157492063330508      0.943190228564746      0      0
0.000157492063330508      0.000159672264440082      0.943190956719433      0      0
0.000159672264440082      0.00016188264660626      0.943191703334329      0      0
0.00016188264660626      0.000164123627632783      0.943192468929781      0      0
0.000164123627632783      0.00016639563110715      0.943193253742741      0      0
0.00016639563110715      0.000168699086480686      0.943194058389238      0      0
0.000168699086480686      0.000171034429149716      0.943194883359042      0      0
0.000171034429149716      0.00017340210053786      0.943195729079073      0      0
0.00017340210053786      0.000175802548179476      0.943196596114603      0      0
0.000175802548179476      0.000178236225804249      0.943197484947214      0      0
0.000178236225804249      0.000180703593422953      0.943198395896508      0      0
0.000180703593422953      0.000183205117414405      0.943199329800504      0      0
0.000183205117414405      0.000185741270613619      0.943200287082920      0      0
0.000185741270613619      0.000188312532401177      0.943201268202444      0      0
0.000188312532401177      0.000190919388793845      0.943202273756256      0      0
0.000190919388793845      0.000193562332536437      0.943203304251034      0      0
0.000193562332536437      0.000196241863194957      0.943204360445307      0      0
0.000196241863194957      0.000198958487251018      0.943205442939539      0      0
0.000198958487251018      0.000201712718197586      0.943206552106596      0      0
0.000201712718197586      0.000204505076636033      0.943207688628013      0      0
0.000204505076636033      0.000207336090374545      0.943208853336243      0      0
0.000207336090374545      0.000210206294527884      0.943210046710244      0      0
0.000210206294527884      0.000213116231618538      0.943211269385688      0      0
0.000213116231618538      0.000216066451679264      0.943212522201564      0      0
0.000216066451679264      0.000219057512357059      0.943213805749827      0      0
0.000219057512357059      0.000222089979018563      0.943215120284893      0      0
0.000222089979018563      0.000225164424856924      0.943216467360317      0      0
0.000225164424856924      0.000228281431000144      0.943217846990230      0      0
0.000228281431000144      0.00023144158662092      0.943219259974288      0      0
0.00023144158662092      0.000234645489048012      0.943220707317947      0      0
0.000234645489048012      0.000237893743879147      0.943222189738566      0      0
0.000237893743879147      0.000241186965095492      0.943223708053871      0      0
0.000241186965095492      0.000244525775177701      0.943225262905543      0      0
0.000244525775177701      0.000247910805223583      0.943226854576995      0      0
0.000247910805223583      0.000251342695067386      0.943228485031676      0      0
0.000251342695067386      0.000254822093400743      0.943230153769695      0      0
0.000254822093400743      0.00025834965789528      0.943231863011738      0      0
0.00025834965789528      0.000261926055326934      0.943233612447516      0      0
0.000261926055326934      0.000265551961701985      0.943235403156757      0      0
0.000265551961701985      0.00026922806238483      0.943237236302981      0      0
0.00026922806238483      0.000272955052227537      0.943239112798607      0      0
0.000272955052227537      0.000276733635701177      0.943241033485136      0      0
0.000276733635701177      0.000280564527028988      0.943242998758100      0      0
0.000280564527028988      0.000284448450321376      0.943245009578332      0      0
0.000284448450321376      0.000288386139712781      0.943247068330834      0      0
0.000288386139712781      0.000292378339500449      0.943249173415505      0      0
0.000292378339500449      0.000296425804285111      0.943251328570227      0      0
0.000296425804285111      0.000300529299113624      0.943253532423360      0      0
0.000300529299113624      0.000304689599623573      0.943255786576363      0      0
0.000304689599623573      0.000308907492189884      0.943258092718055      0      0
0.000308907492189884      0.000313183774073464      0.943260451475692      0      0
0.000313183774073464      0.000317519253571897      0.943262863632600      0      0
0.000317519253571897      0.000321914750172228      0.943265330346719      0      0
0.000321914750172228      0.000326371094705861      0.943267853123977      0      0
0.000326371094705861      0.000330889129505603      0.943270432496562      0      0
0.000330889129505603      0.000335469708564879      0.943273067828412      0      0
0.000335469708564879      0.000340113697699154      0.943275763510388      0      0
0.000340113697699154      0.000344821974709588      0.943278517516927      0      0
0.000344821974709588      0.000349595429548956      0.943281333674009      0      0
0.000349595429548956      0.000354434964489868      0.943284209348642      0      0
0.000354434964489868      0.000359341494295315      0.943287149534784      0      0
0.000359341494295315      0.000364315946391572      0.943290153978855      0      0
0.000364315946391572      0.000369359261043507      0.943293222579776      0      0
0.000369359261043507      0.000374472391532301      0.943296356866652      0      0
0.000374472391532301      0.00037965630433564      0.943299558299377      0      0
0.00037965630433564      0.000384911979310397      0.943302827869340      0      0
0.000384911979310397      0.000390240409877844      0.943306166010526      0      0
0.000390240409877844      0.000395642603211426      0.943309573393407      0      0
0.000395642603211426      0.000401119580427133      0.943313053415221      0      0
0.000401119580427133      0.000406672376776519      0.943316607643249      0      0
0.000406672376776519      0.000412302041842373      0.943320231039960      0      0
0.000412302041842373      0.000418009639737117      0.943323933034206      0      0
0.000418009639737117      0.000423796249303941      0.943327706508441      0      0
0.000423796249303941      0.000429662964320725      0.943331561152822      0      0
0.000429662964320725      0.000435610893706785      0.943335488211431      0      0
0.000435610893706785      0.000441641161732474      0.943339496264602      0      0
0.000441641161732474      0.000447754908231697      0.943343586133795      0      0
0.000447754908231697      0.000453953288817359      0.943347754844495      0      0
0.000453953288817359      0.000460237475099795      0.943352003850926      0      0
0.000460237475099795      0.000466608654908228      0.943356335478814      0      0
0.000466608654908228      0.000473068032515292      0.943360751201629      0      0
0.000473068032515292      0.000479616828864662      0.943365252068625      0      0
0.000479616828864662      0.000486256281801832      0.943369838684290      0      0
0.000486256281801832      0.000492987646308097      0.943374510414118      0      0
0.000492987646308097      0.000499812194737762      0.943379266512681      0      0
0.000499812194737762      0.000506731217058643      0.943384111891978      0      0
0.000506731217058643      0.0005137460210959      0.943389052292120      0      0
0.0005137460210959      0.000520857932779231      0.943394076000559      0      0
0.000520857932779231      0.000528068296393506      0.943399190290785      0      0
0.000528068296393506      0.000535378474832857      0.943404401843035      0      0
0.000535378474832857      0.000542789849858294      0.943409696626835      0      0
0.000542789849858294      0.000550303822358882      0.943415092619914      0      0
0.000550303822358882      0.000557921812616533      0.943420578078728      0      0
0.000557921812616533      0.000565645260574473      0.943426153305010      0      0
0.000565645260574473      0.00057347562610941      0.943431834360697      0      0
0.00057347562610941      0.000581414389307485      0.943437605238890      0      0
0.000581414389307485      0.000589463050744029      0.943443466048108      0      0
0.000589463050744029      0.000597623131767208      0.943449426162016      0      0
0.000597623131767208      0.000605896174785581      0.943455487166837      0      0
0.000605896174785581      0.000614283743559644      0.943461646705766      0      0
0.000614283743559644      0.000622787423497414      0.943467903437608      0      0
0.000622787423497414      0.000631408821954096      0.943474257250398      0      0
0.000631408821954096      0.000640149568535908      0.943480708345719      0      0
0.000640149568535908      0.000649011315408104      0.943487257318102      0      0
0.000649011315408104      0.000657995737607266      0.943493906496745      0      0
0.000657995737607266      0.000667104533357915      0.943500660417228      0      0
0.000667104533357915      0.00067633942439351      0.943507519828725      0      0
0.00067633942439351      0.000685702156281888      0.943514472795951      0      0
0.000685702156281888      0.000695194498755206      0.943521512668242      0      0
0.000695194498755206      0.000704818246044455      0.943528667086368      0      0
0.000704818246044455      0.000714575217218609      0.943535931898821      0      0
0.000714575217218609      0.000724467256528451      0.943543268934219      0      0
0.000724467256528451      0.000734496233755185      0.943550736585442      0      0
0.000734496233755185      0.000744664044563847      0.943558283720854      0      0
0.000744664044563847      0.000754972610861632      0.943565945231644      0      0
0.000754972610861632      0.000765423881161163      0.943573695285484      0      0
0.000765423881161163      0.0007760198309488      0.943581565212826      0      0
0.0007760198309488      0.000786762463058045      0.943589503576760      0      0
0.000786762463058045      0.00079765380804811      0.943597584818495      0      0
0.00079765380804811      0.000808695924587738      0.943605733201998      0      0
0.000808695924587738      0.000819890899844323      0.943613979995050      0      0
0.000819890899844323      0.00083124084987843      0.943622360250228      0      0
0.00083124084987843      0.000842747920043766      0.943630824877091      0      0
0.000842747920043766      0.000854414285392693      0.943639365923124      0      0
0.000854414285392693      0.000866242151087355      0.943648013705953      0      0
0.000866242151087355      0.000878233752816494      0.943656778354087      0      0
0.000878233752816494      0.000890391357218039      0.943665649233816      0      0
0.000890391357218039      0.000902717262307538      0.943674616263343      0      0
0.000902717262307538      0.000915213797912533      0.943683676985749      0      0
0.000915213797912533      0.000927883326112938      0.943692833151232      0      0
0.000927883326112938      0.000940728241687513      0.943702086837402      0      0
0.000940728241687513      0.000953750972566528      0.943711438762753      0      0
0.000953750972566528      0.000966953980290686      0.943720887743434      0      0
0.000966953980290686      0.000980339760476396      0.943730430616189      0      0
0.000980339760476396      0.000993910843287497      0.943740063690457      0      0
0.000993910843287497      0.0010076697939135      0.943749787794094      0      0
0.0010076697939135      0.00102161921305448      0.943759615256663      0      0
0.00102161921305448      0.0010357617374126      0.943769566038195      0      0
0.0010357617374126      0.00105010004019057      0.943779638404872      0      0
0.00105010004019057      0.00106463683159689      0.943789785151479      0      0
0.00106463683159689      0.00107937485935813      0.943799976860872      0      0
0.00107937485935813      0.00109431690923832      0.943810292721804      0      0
0.00109431690923832      0.00110946580556549      0.943820780587495      0      0
0.00110946580556549      0.00112482441176555      0.943831298635804      0      0
0.00112482441176555      0.00114039563090349      0.943841876431740      0      0
0.00114039563090349      0.00115618240623217      0.943852678218497      0      0
0.00115618240623217      0.00117218772174859      0.943863469394814      0      0
0.00117218772174859      0.00118841460275796      0.943874390143106      0      0
0.00118841460275796      0.00120486611644553      0.943885478863080      0      0
0.00120486611644553      0.00122154537245635      0.943896533438863      0      0
0.00122154537245635      0.00123845552348304      0.943907869580351      0      0
0.00123845552348304      0.00125559976586171      0.943919110767936      0      0
0.00125559976586171      0.00127298134017614      0.943930668173026      0      0
0.00127298134017614      0.00129060353187029      0.943942116895796      0      0
0.00129060353187029      0.00130846967186935      0.943953879347580      0      0
0.00130846967186935      0.00132658313720929      0.943965584303866      0      0
0.00132658313720929      0.00134494735167523      0.943977479339509      0      0
0.00134494735167523      0.00136356578644858      0.943989540710201      0      0
0.00136356578644858      0.00138244196076317      0.944001526546663      0      0
0.00138244196076317      0.00140157944257044      0.944013858244688      0      0
0.00140157944257044      0.00142098184921384      0.944026203658323      0      0
0.00142098184921384      0.00144065284811262      0.944038545134338      0      0
0.00144065284811262      0.00146059615745496      0.944051220755088      0      0
0.00146059615745496      0.00148081554690089      0.944063994031810      0      0
0.00148081554690089      0.00150131483829471      0.944076705118753      0      0
0.00150131483829471      0.00152209790638749      0.944089613269380      0      0
0.00152209790638749      0.00154316867956938      0.944102813236344      0      0
0.00154316867956938      0.00156453114061223      0.944116111938509      0      0
0.00156453114061223      0.00158618932742236      0.944129401507905      0      0
0.00158618932742236      0.00160814733380381      0.944142781919056      0      0
0.00160814733380381      0.00163040931023216      0.944156381412994      0      0
0.00163040931023216      0.00165297946463904      0.944170221666158      0      0
0.00165297946463904      0.00167586206320748      0.944184243436174      0      0
0.00167586206320748      0.00169906143117836      0.944198386472437      0      0
0.00169906143117836      0.00172258195366789      0.944212630047602      0      0
0.00172258195366789      0.00174642807649655      0.944226987138825      0      0
0.00174642807649655      0.00177060430702936      0.944241482893176      0      0
0.00177060430702936      0.00179511521502795      0.944256139231942      0      0
0.00179511521502795      0.00181996543351421      0.944270969978915      0      0
0.00181996543351421      0.00184515965964614      0.944285982418282      0      0
0.00184515965964614      0.00187070265560561      0.944301180710156      0      0
0.00187070265560561      0.00189659924949857      0.944316568739193      0      0
0.00189659924949857      0.00192285433626758      0.944332151648191      0      0
0.00192285433626758      0.00194947287861711      0.944347935875530      0      0
0.00194947287861711      0.00197645990795156      0.944363927404482      0      0
0.00197645990795156      0.00200382052532629      0.944380127859847      0      0
0.00200382052532629      0.00203155990241182      0.944396528894588      0      0
0.00203155990241182      0.00205968328247135      0.944413107737722      0      0
0.00205968328247135      0.00208819598135186      0.944429830437060      0      0
0.00208819598135186      0.00211710338848892      0.944446670802215      0      0
0.00211710338848892      0.00214641096792534      0.944463645198274      0      0
0.00214641096792534      0.00217612425934403      0.944480841057906      0      0
0.00217612425934403      0.00220624887911509      0.944498392693837      0      0
0.00220624887911509      0.00223679052135739      0.944516373379574      0      0
0.00223679052135739      0.00226775495901488      0.944534667063374      0      0
0.00226775495901488      0.00229914804494778      0.944552997850847      0      0
0.00229914804494778      0.00233097571303889      0.944571224711428      0      0
0.00233097571303889      0.00236324397931521      0.944589633393543      0      0
0.00236324397931521      0.00239595894308506      0.944608691541030      0      0
0.00239595894308506      0.00242912678809096      0.944628324106138      0      0
0.00242912678809096      0.00246275378367852      0.944647833629597      0      0
0.00246275378367852      0.00249684628598141      0.944667051523836      0      0
0.00249684628598141      0.00253141073912281      0.944686884663556      0      0
0.00253141073912281      0.0025664536764335      0.944707651439902      0      0
0.0025664536764335      0.00260198172168671      0.944728168533432      0      0
0.00260198172168671      0.00263800159035023      0.944748262082525      0      0
0.00263800159035023      0.00267452009085567      0.944769476654011      0      0
0.00267452009085567      0.00271154412588544      0.944791327032227      0      0
0.00271154412588544      0.00274908069367747      0.944812231166846      0      0
0.00274908069367747      0.00278713688934801      0.944833892987639      0      0
0.00278713688934801      0.00282571990623272      0.944856785294783      0      0
0.00282571990623272      0.00286483703724639      0.944878491256613      0      0
0.00286483703724639      0.00290449567626138      0.944900979266058      0      0
0.00290449567626138      0.00294470331950526      0.944924765830781      0      0
0.00294470331950526      0.0029854675669777      0.944947013979044      0      0
0.0029854675669777      0.00302679612388701      0.944970885470161      0      0
0.00302679612388701      0.0030686968021066      0.944995086378521      0      0
0.0030686968021066      0.00311117752165154      0.945018094435319      0      0
0.00311117752165154      0.0031542463121756      0.945043641206862      0      0
0.0031542463121756      0.00319791131448903      0.945067375291732      0      0
0.00319791131448903      0.00324218078209728      0.945092594354232      0      0
0.00324218078209728      0.0032870630827611      0.945118179839943      0      0
0.0032870630827611      0.00333256670007821      0.945142723327137      0      0
0.00333256670007821      0.00337870023508683      0.945169861814014      0      0
0.00337870023508683      0.00342547240789146      0.945194398352293      0      0
0.00342547240789146      0.00347289205931113      0.945222330869518      0      0
0.00347289205931113      0.00352096815255051      0.945247515087131      0      0
0.00352096815255051      0.00356970977489406      0.945275780767848      0      0
0.00356970977489406      0.00361912613942378      0.945301856105509      0      0
0.00361912613942378      0.0036692265867606      0.945330391744781      0      0
0.0036692265867606      0.00372002058682995      0.945357271567898      0      0
0.00372002058682995      0.00377151774065175      0.945386256138786      0      0
0.00377151774065175      0.00382372778215516      0.945413684502810      0      0
0.00382372778215516      0.00387666058001854      0.945443404088510      0      0
0.00387666058001854      0.00393032613953476      0.945471064131609      0      0
0.00393032613953476      0.0039847346045024      0.945501812669348      0      0
0.0039847346045024      0.00403989625914312      0.945529444766646      0      0
0.00403989625914312      0.00409582153004557      0.945561357905435      0      0
0.00409582153004557      0.00415252098813623      0.945588995486662      0      0
0.00415252098813623      0.00421000535067748      0.945621745984195      0      0
0.00421000535067748      0.0042682854832934      0.945650049312339      0      0
0.0042682854832934      0.00432737240202355      0.945682581651631      0      0
0.00432737240202355      0.00438727727540519      0.945712875047385      0      0
0.00438727727540519      0.00444801142658443      0.945743797227533      0      0
0.00444801142658443      0.00450958633545639      0.945777079855062      0      0
0.00450958633545639      0.00457201364083525      0.945806262297353      0      0
0.00457201364083525      0.00463530514265407      0.945841297550220      0      0
0.00463530514265407      0.00469947280419532      0.945871395112243      0      0
0.00469947280419532      0.00476452875435209      0.945904588613031      0      0
0.00476452875435209      0.0048304852899207      0.945938843505100      0      0
0.0048304852899207      0.00489735487792503      0.945968898681451      0      0
0.00489735487792503      0.00496515015797302      0.946005357209667      0      0
0.00496515015797302      0.00503388394464577      0.946037284265825      0      0
0.00503388394464577      0.00510356922991978      0.946069955375997      0      0
0.00510356922991978      0.00517421918562266      0.946107167617004      0      0
0.00517421918562266      0.00524584716592283      0.946138039636928      0      0
0.00524584716592283      0.00531846670985373      0.946173366966857      0      0
0.00531846670985373      0.00539209154387294      0.946210352210427      0      0
0.00539209154387294      0.00546673558445676      0.946241309456109      0      0
0.00546673558445676      0.00554241294073067      0.946278370000022      0      0
0.00554241294073067      0.00561913791713623      0.946315466495106      0      0
0.00561913791713623      0.00569692501613484      0.946346807722218      0      0
0.00569692501613484      0.00577578894094906      0.946384672235190      0      0
0.00577578894094906      0.00585574459834172      0.946422731069368      0      0
0.00585574459834172      0.00593680710143364      0.946454446418094      0      0
0.00593680710143364      0.00601899177256026      0.946492087579650      0      0
0.00601899177256026      0.00610231414616781      0.946531950092656      0      0
0.00610231414616781      0.0061867899717497      0.946564540559077      0      0
0.0061867899717497      0.0062724352168234      0.946600619774157      0      0
0.0062724352168234      0.00635926606994866      0.946642337842888      0      0
0.00635926606994866      0.00644729894378739      0.946677492315447      0      0
0.00644729894378739      0.00653655047820597      0.946711106904853      0      0
0.00653655047820597      0.00662703754342055      0.946752702617120      0      0
0.00662703754342055      0.00671877724318579      0.946792584689561      0      0
0.00671877724318579      0.00681178691802782      0.946825520502767      0      0
0.00681178691802782      0.00690608414852187      0.946863237508263      0      0
0.00690608414852187      0.00700168675861542      0.946906894773742      0      0
0.00700168675861542      0.00709861281899715      0.946944485814741      0      0
0.00709861281899715      0.00719688065051277      0.946977884749696      0      0
0.00719688065051277      0.00729650882762788      0.947018613300026      0      0
0.00729650882762788      0.00739751618193895      0.947062970769062      0      0
0.00739751618193895      0.00749992180573285      0.947099993651030      0      0
0.00749992180573285      0.00760374505559565      0.947134122220019      0      0
0.00760374505559565      0.00770900555607137      0.947176052599672      0      0
0.00770900555607137      0.00781572320337137      0.947221577422346      0      0
0.00781572320337137      0.00792391816913513      0.947259932905392      0      0
0.00792391816913513      0.00803361090424307      0.947294192298478      0      0
0.00803361090424307      0.00814482214268214      0.947335361918626      0      0
0.00814482214268214      0.00825757290546495      0.947382420239711      0      0
0.00825757290546495      0.00837188450460311      0.947424363204006      0      0
0.00837188450460311      0.0084877785471356      0.947459345031266      0      0
0.0084877785471356      0.00860527693921294      0.947497585420935      0      0
0.00860527693921294      0.00872440189023784      0.947544320634597      0      0
0.00872440189023784      0.0088451759170632      0.947591530294563      0      0
0.0088451759170632      0.00896762184824822      0.947630838820696      0      0
0.00896762184824822      0.00909176282837339      0.947666349856969      0      0
0.00909176282837339      0.00921762232241531      0.947708192611472      0      0
0.00921762232241531      0.009345224120182      0.947757583267235      0      0
0.009345224120182      0.00947459234080956      0.947805348679613      0      0
0.00947459234080956      0.00960575143732124      0.947844995003499      0      0
0.00960575143732124      0.0097387262012494      0.947881457442873      0      0
0.0097387262012494      0.00987354176732169      0.947924222047831      0      0
0.00987354176732169      0.0100102236182119      0.947974918755445      0      0
0.0100102236182119      0.0101487975893568      0.948025518446352      0      0
0.0101487975893568      0.0102892898738392      0.948068547707971      0      0
0.0102892898738392      0.0104317270273393      0.948106067443657      0      0
0.0104317270273393      0.0105761359731542      0.948146945388831      0      0
0.0105761359731542      0.0107225440072866      0.948196480981257      0      0
0.0107225440072866      0.0108709788036044      0.948250617787527      0      0
0.0108709788036044      0.0110214684190717      0.948300700690093      0      0
0.0110214684190717      0.0111740412990521      0.948342847790650      0      0
0.0111740412990521      0.0113287262826851      0.948381810578786      0      0
0.0113287262826851      0.0114855526083377      0.948425861454291      0      0
0.0114855526083377      0.0116445499191305      0.948478513780724      0      0
0.0116445499191305      0.0118057482685412      0.948535331100218      0      0
0.0118057482685412      0.0119691781260852      0.948588399566732      0      0
0.0119691781260852      0.0121348703830748      0.948633706832896      0      0
0.0121348703830748      0.0123028563584581      0.948674574510125      0      0
0.0123028563584581      0.0124731678047393      0.948718488891856      0      0
0.0124731678047393      0.0126458369139802      0.948770598264723      0      0
0.0126458369139802      0.0128208963238851      0.948829561968971      0      0
0.0128208963238851      0.0129983791239701      0.948888902997532      0      0
0.0129983791239701      0.0131783188618175      0.948942312306000      0      0
0.0131783188618175      0.0133607495494169      0.948988476794823      0      0
0.0133607495494169      0.0135457056695945      0.949031855932999      0      0
0.0135457056695945      0.0137332221825303      0.949079202674081      0      0
0.0137332221825303      0.0139233345323668      0.949134688214166      0      0
0.0139233345323668      0.0141160786539086      0.949197140114104      0      0
0.0141160786539086      0.0143114909794141      0.949261070391268      0      0
0.0143114909794141      0.0145096084454827      0.949320469950257      0      0
0.0145096084454827      0.0147104685000363      0.949372677618015      0      0
0.0147104685000363      0.0149141091093971      0.949419894464793      0      0
0.0149141091093971      0.0151205687654648      0.949467637149562      0      0
0.0151205687654648      0.0153298864929916      0.949521333678801      0      0
0.0153298864929916      0.0155421018569589      0.949583207011378      0      0
0.0155421018569589      0.015757254970056      0.949651179699824      0      0
0.015757254970056      0.0159753865002618      0.949720213056249      0      0
0.0159753865002618      0.0161965376785319      0.949785133503273      0      0
0.0161965376785319      0.0164207503065923      0.949843328771400      0      0
0.0164207503065923      0.0166480667648403      0.949895953843333      0      0
0.0166480667648403      0.0168785300203555      0.949947190308805      0      0
0.0168785300203555      0.0171121836350213      0.950002102494281      0      0
0.0171121836350213      0.0173490717737588      0.950064233760124      0      0
0.0173490717737588      0.017589239212875      0.950134070694041      0      0
0.017589239212875      0.0178327313485262      0.950208978516354      0      0
0.0178327313485262      0.0180795942052988      0.950284494076958      0      0
0.0180795942052988      0.0183298744449088      0.950356296432692      0      0
0.0183298744449088      0.0185836193750216      0.950421974655975      0      0
0.0185836193750216      0.0188408769581945      0.950481900781832      0      0
0.0188408769581945      0.0191016958209418      0.950538952719902      0      0
0.0191016958209418      0.0193661252629267      0.950597305238130      0      0
0.0193661252629267      0.0196342152662799      0.950660830157963      0      0
0.0196342152662799      0.0199060165050465      0.950731724303093      0      0
0.0199060165050465      0.0201815803547652      0.950809827815220      0      0
0.0201815803547652      0.0204609589021785      0.950892799724893      0      0
0.0204609589021785      0.0207442049550786      0.950977007349931      0      0
0.0207442049550786      0.0210313720522889      0.951058768264116      0      0
0.0210313720522889      0.0213225144737837      0.951135514542275      0      0
0.0213225144737837      0.0216176872509482      0.951206526062121      0      0
0.0216176872509482      0.0219169461769806      0.951273054313903      0      0
0.0219169461769806      0.0222203478174381      0.951337860990974      0      0
0.0222203478174381      0.0225279495209286      0.951404361871023      0      0
0.0225279495209286      0.0228398094299506      0.951475654331402      0      0
0.0228398094299506      0.0231559864918837      0.951553704634630      0      0
0.0231559864918837      0.0234765404701303      0.951638894425702      0      0
0.0234765404701303      0.0238015319554124      0.951730007594202      0      0
0.0238015319554124      0.0241310223772239      0.951824616615787      0      0
0.0241310223772239      0.0244650740154424      0.951919733494299      0      0
0.0244650740154424      0.0248037500121009      0.952012543219925      0      0
0.0248037500121009      0.025147114383323      0.952101040858999      0      0
0.025147114383323      0.0254952320314234      0.952184437740242      0      0
0.0254952320314234      0.025848168757175      0.952263270512992      0      0
0.025848168757175      0.0262059912722472      0.952339219728441      0      0
0.0262059912722472      0.0265687672118152      0.952414705326935      0      0
0.0265687672118152      0.0269365651473444      0.952492364111851      0      0
0.0269365651473444      0.0273094545995519      0.952574524993700      0      0
0.0273094545995519      0.0276875060515468      0.952662783845860      0      0
0.0276875060515468      0.0280707909621536      0.952757748097339      0      0
0.0280707909621536      0.0284593817794181      0.952858980791361      0      0
0.0284593817794181      0.0288533519543027      0.952965133840350      0      0
0.0288533519543027      0.0292527759545692      0.953074227926514      0      0
0.0292527759545692      0.0296577292788545      0.953184016461654      0      0
0.0296577292788545      0.0300682884709421      0.953292364698312      0      0
0.0300682884709421      0.0304845311342295      0.953397581246600      0      0
0.0304845311342295      0.0309065359463971      0.953498654750054      0      0
0.0309065359463971      0.0313343826742795      0.953595369195472      0      0
0.0313343826742795      0.0317681521889432      0.953688293095634      0      0
0.0317681521889432      0.0322079264809726      0.953778657045163      0      0
0.0322079264809726      0.0326537886759678      0.953868148429099      0      0
0.0326537886759678      0.033105823050257      0.953958660104800      0      0
0.033105823050257      0.033564115046826      0.954052031578340      0      0
0.033564115046826      0.0340287512914689      0.954149817381884      0      0
0.0340287512914689      0.0344998196091616      0.954253109471439      0      0
0.0344998196091616      0.0349774090406628      0.954362430237114      0      0
0.0349774090406628      0.0354616098593442      0.954477701876119      0      0
0.0354616098593442      0.0359525135882537      0.954598287910128      0      0
0.0359525135882537      0.0364502130174152      0.954723094634145      0      0
0.0364502130174152      0.0369548022213675      0.954850714911790      0      0
0.0369548022213675      0.0374663765769464      0.954979594185255      0      0
0.0374663765769464      0.0379850327813123      0.955108198670148      0      0
0.0379850327813123      0.0385108688702281      0.955235167998301      0      0
0.0385108688702281      0.0390439842365898      0.955359438430087      0      0
0.0390439842365898      0.0395844796492134      0.955480327497953      0      0
0.0395844796492134      0.0401324572718825      0.955597575913512      0      0
0.0401324572718825      0.0406880206826587      0.955711347219527      0      0
0.0406880206826587      0.0412512748934598      0.955822189582301      0      0
0.0412512748934598      0.0418223263699098      0.955930967039463      0      0
0.0418223263699098      0.0424012830514618      0.956038769331334      0      0
0.0424012830514618      0.0429882543718015      0.956146810167372      0      0
0.0429882543718015      0.0435833512795317      0.956256323528981      0      0
0.0435833512795317      0.0441866862591436      0.956368466570786      0      0
0.0441866862591436      0.0447983733522791      0.956484236075494      0      0
0.0447983733522791      0.0454185281792862      0.956604403473683      0      0
0.0454185281792862      0.0460472679610735      0.956729471376617      0      0
0.0460472679610735      0.0466847115412677      0.956859652575734      0      0
0.0466847115412677      0.0473309794086762      0.956994870684847      0      0
0.0473309794086762      0.047986193720063      0.957134780143972      0      0
0.047986193720063      0.0486504783232378      0.957278802226280      0      0
0.0486504783232378      0.0493239587804657      0.957426173010321      0      0
0.0493239587804657      0.0500067623922011      0.957575998983006      0      0
0.0500067623922011      0.0506990182211494      0.957727315982887      0      0
0.0506990182211494      0.0514008571166629      0.957879147518618      0      0
0.0514008571166629      0.0521124117394733      0.958030559035103      0      0
0.0521124117394733      0.0528338165867671      0.958180705377952      0      0
0.0528338165867671      0.0535652080176086      0.958328869457591      0      0
0.0535652080176086      0.0543067242787134      0.958474490876959      0      0
0.0543067242787134      0.0550585055305805      0.958617184011229      0      0
0.0550585055305805      0.0558206938739848      0.958756745676132      0      0
0.0558206938739848      0.0565934333768373      0.958893153066863      0      0
0.0565934333768373      0.0573768701014157      0.959026553077373      0      0
0.0573768701014157      0.0581711521319738      0.959157244414915      0      0
0.0581711521319738      0.0589764296027321      0.959285654110308      0      0
0.0589764296027321      0.0597928547262553      0.959412310099975      0      0
0.0597928547262553      0.0606205818222245      0.959537811535540      0      0
0.0606205818222245      0.0614597673466051      0.959662798377226      0      0
0.0614597673466051      0.0623105699212211      0.959787921666731      0      0
0.0623105699212211      0.0631731503637371      0.959913815671466      0      0
0.0631731503637371      0.0640476717180559      0.960041072862149      0      0
0.0640476717180559      0.064934299285137      0.960170222444965      0      0
0.064934299285137      0.065833200654241      0.960301712931003      0      0
0.065833200654241      0.0667445457346082      0.960435899000063      0      0
0.0667445457346082      0.0676685067875737      0.960573032711467      0      0
0.0676685067875737      0.0686052584591283      0.960713258936821      0      0
0.0686052584591283      0.0695549778129301      0.960856614742388      0      0
0.0695549778129301      0.0705178443637725      0.961003032333275      0      0
0.0705178443637725      0.071494040111516      0.961152345087816      0      0
0.071494040111516      0.0724837495754901      0.961304296156883      0      0
0.0724837495754901      0.07348715982937      0.961458549076646      0      0
0.07348715982937      0.0745044605365374      0.961614699841421      0      0
0.0745044605365374      0.0755358439859309      0.961772289901709      0      0
0.0755358439859309      0.0765815051283916      0.961930819587574      0      0
0.0765815051283916      0.0776416416135129      0.962089761505091      0      0
0.0776416416135129      0.0787164538269999      0.962248573510002      0      0
0.0787164538269999      0.0798061449285455      0.962406710924468      0      0
0.0798061449285455      0.0809109208902321      0.962563637726903      0      0
0.0809109208902321      0.0820309905354643      0.962718836508593      0      0
0.0820309905354643      0.0831665655784396      0.962871817052145      0      0
0.0831665655784396      0.0843178606641673      0.963022123443942      0      0
0.0843178606641673      0.0854850934090396      0.963169339684582      0      0
0.0854850934090396      0.0866684844419658      0.963313093806838      0      0
0.0866684844419658      0.087868257446075      0.963453060549572      0      0
0.087868257446075      0.0890846392009967      0.963588962668071      0      0
0.0890846392009967      0.0903178596257262      0.963720570986564      0      0
0.0903178596257262      0.0915681518220832      0.963847703317526      0      0
0.0915681518220832      0.0928357521187732      0.963970222385218      0      0
0.0928357521187732      0.0941209001160578      0.964088032898340      0      0
0.0941209001160578      0.0954238387310435      0.964201077919299      0      0
0.0954238387310435      0.0967448142435972      0.964309334676132      0      0
0.0967448142435972      0.0980840763428988      0.964412809958164      0      0
0.0980840763428988      0.0994418781746361      0.964511535228819      0      0
0.0994418781746361      0.100818476388855      0.964605561579162      0      0
0.100818476388855      0.10221413118847      0.964694954634306      0      0
0.10221413118847      0.103629106378448      0.964779789512443      0      0
0.103629106378448      0.105063669415674      0.964860145923192      0      0
0.105063669415674      0.106518091459502      0.964936103478833      0      0
0.106518091459502      0.107992647423013      0.965007737278954      0      0
0.107992647423013      0.109487616024976      0.965075113816536      0      0
0.109487616024976      0.111003279842531      0.965138287241577      0      0
0.111003279842531      0.112539925364605      0.965197296007373      0      0
0.112539925364605      0.114097843046059      0.965252159914451      0      0
0.114097843046059      0.115677327362591      0.965302877558168      0      0
0.115677327362591      0.117278676866402      0.965349424177970      0      0
0.117278676866402      0.118902194242619      0.965391749899509      0      0
0.118902194242619      0.120548186366517      0.965429778354944      0      0
0.120548186366517      0.122216964361519      0.965463405662039      0      0
0.122216964361519      0.123908843658004      0.965492499738853      0      0
0.123908843658004      0.125624144052934      0.965516899927951      0      0
0.125624144052934      0.127363189770296      0.965536416901991      0      0
0.127363189770296      0.12912630952239      0.965550832821292      0      0
0.12912630952239      0.130913836571959      0.965559901713323      0      0
0.130913836571959      0.132726108795187      0.965563350044017      0      0
0.132726108795187      0.134563468745557      0.965560877451294      0      0
0.134563468745557      0.136426263718606      0.965552157612034      0      0
0.136426263718606      0.138314845817565      0.965536839214958      0      0
0.138314845817565      0.140229572019921      0.965514547013412      0      0
0.140229572019921      0.142170804244882      0.965484882933703      0      0
0.142170804244882      0.144138909421796      0.965447427216539      0      0
0.144138909421796      0.146134259559502      0.965401739571059      0      0
0.146134259559502      0.148157231816648      0.965347360322949      0      0
0.148157231816648      0.150208208572982      0.965283811540175      0      0
0.150208208572982      0.152287577501628      0.965210598121833      0      0
0.152287577501628      0.154395731642364      0.965127208837604      0      0
0.154395731642364      0.156533069475914      0.965033117307132      0      0
0.156533069475914      0.158699994999266      0.964927782910456      0      0
0.158699994999266      0.16089691780204      0.964810651622294      0      0
0.16089691780204      0.163124253143903      0.964681156764516      0      0
0.163124253143903      0.165382422033063      0.964538719672589      0      0
0.165382422033063      0.16767185130585      0.964382750273100      0      0
0.16767185130585      0.16999297370739      0.964212647570597      0      0
0.16999297370739      0.172346227973408      0.964027800043071      0      0
0.172346227973408      0.174732058913154      0.963827585946315      0      0
0.174732058913154      0.177150917493482      0.963611373528192      0      0
0.177150917493482      0.179603260924088      0.963378521154534      0      0
0.179603260924088      0.182089552743936      0.963128377348981      0      0
0.182089552743936      0.184610262908873      0.962860280749532      0      0
0.184610262908873      0.187165867880458      0.962573559984961      0      0
0.187165867880458      0.189756850716024      0.962267533474567      0      0
0.189756850716024      0.192383701159985      0.961941509154908      0      0
0.192383701159985      0.195046915736409      0.961594784137347      0      0
0.195046915736409      0.197746997842864      0.961226644300287      0      0
0.197746997842864      0.200484457845576      0.960836363820029      0      0
0.200484457845576      0.203259813175894      0.960423204644119      0      0
0.203259813175894      0.206073588428097      0.959986415911027      0      0
0.206073588428097      0.208926315458549      0.959525233319842      0      0
0.208926315458549      0.211818533486235      0.959038878453589      0      0
0.211818533486235      0.214750789194674      0.958526558059545      0      0
0.214750789194674      0.217723636835266      0.957987463289801      0      0
0.217723636835266      0.220737638332042      0.957420768905072      0      0
0.220737638332042      0.22379336338789      0.956825632444575      0      0
0.22379336338789      0.226891389592229      0.956201193364534      0      0
0.226891389592229      0.230032302530194      0.955546572147677      0      0
0.230032302530194      0.233216695893316      0.954860869385811      0      0
0.233216695893316      0.236445171591743      0.954143164837360      0      0
0.236445171591743      0.239718339868012      0.953392516461489      0      0
0.239718339868012      0.243036819412397      0.952607959430205      0      0
0.243036819412397      0.246401237479853      0.951788505119590      0      0
0.246401237479853      0.249812230008578      0.950933140081099      0      0
0.249812230008578      0.253270441740218      0.950040824993618      0      0
0.253270441740218      0.256776526341734      0.949110493596756      0      0
0.256776526341734      0.260331146528961      0.948141051605639      0      0
0.260331146528961      0.263934974191869      0.947131375607252      0      0
0.263934974191869      0.267588690521566      0.946080311938176      0      0
0.267588690521566      0.271292986139054      0.944986675543352      0      0
0.271292986139054      0.275048561225772      0.943849248815339      0      0
0.275048561225772      0.27885612565594      0.942666780413296      0      0
0.27885612565594      0.282716399130741      0.941437984060764      0      0
0.282716399130741      0.286630111314356      0.940161537321122      0      0
0.286630111314356      0.290598001971889      0.938836080349406      0      0
0.290598001971889      0.294620821109189      0.937460214618990      0      0
0.294620821109189      0.298699329114623      0.936032501621451      0      0
0.298699329114623      0.302834296902796      0.934551461537745      0      0
0.302834296902796      0.307026506060274      0.933015571878622      0      0
0.307026506060274      0.311276748993318      0.931423266092024      0      0
0.311276748993318      0.315585829077662      0.929772932134992      0      0
0.315585829077662      0.319954560810364      0.928062911007394      0      0
0.319954560810364      0.324383769963767      0.926291495244572      0      0
0.324383769963767      0.32887429374158      0.924456927365753      0      0
0.32887429374158      0.33342698093713      0.922557398274820      0      0
0.33342698093713      0.338042692093795      0.920591045609762      0      0
0.338042692093795      0.342722299667666      0.918555952036841      0      0
0.342722299667666      0.347466688192458      0.916450143485158      0      0
0.347466688192458      0.352276754446699      0.914271587316993      0      0
0.352276754446699      0.357153407623246      0.912018190428878      0      0
0.357153407623246      0.362097569501131      0.909687797277957      0      0
0.362097569501131      0.367110174619799      0.907278187827706      0      0
0.367110174619799      0.372192170455755      0.904787075406597      0      0
0.372192170455755      0.37734451760165      0.902212104472691      0      0
0.37734451760165      0.382568189947856      0.899550848276524      0      0
0.382568189947856      0.387864174866547      0.896800806413949      0      0
0.387864174866547      0.393233473398329      0.893959402259782      0      0
0.393233473398329      0.398677100441459      0.891023980272252      0      0
0.398677100441459      0.40419608494368      0.887991803157222      0      0
0.40419608494368      0.409791470096709      0.884860048880073      0      0
0.409791470096709      0.41546431353342      0.881625807511870      0      0
0.41546431353342      0.421215687527758      0.878286077895019      0      0
0.421215687527758      0.427046679197417      0.874837764112047      0      0
0.427046679197417      0.43295839070933      0.871277671739327      0      0
0.43295839070933      0.438951939487993      0.867602503865544      0      0
0.438951939487993      0.445028458426682      0.863808856852388      0      0
0.445028458426682      0.451189096101594      0.859893215812347      0      0
0.451189096101594      0.457435016988945      0.855851949775497      0      0
0.457435016988945      0.463767401685081      0.851681306513783      0      0
0.463767401685081      0.470187447129631      0.847377406987438      0      0
0.470187447129631      0.476696366831751      0.842936239373741      0      0
0.476696366831751      0.483295391099501      0.838353652633262      0      0
0.483295391099501      0.489985767272398      0.833625349562906      0      0
0.489985767272398      0.496768759957182      0.828746879278419      0      0
0.496768759957182      0.503645651266856      0.823713629061252      0      0
0.503645651266856      0.510617741063022      0.818520815495828      0      0
0.510617741063022      0.517686347201588      0.813163474812920      0      0
0.517686347201588      0.524852805781861      0.807636452342881      0      0
0.524852805781861      0.532118471399099      0.801934390968569      0      0
0.532118471399099      0.539484717400551      0.796051718451546      0      0
0.539484717400551      0.546952936145049      0.789982633486162      0      0
0.546952936145049      0.554524539266187      0.783721090313816      0      0
0.554524539266187      0.56220095793915      0.777260781703496      0      0
0.56220095793915      0.569983643151229      0.770595120073713      0      0
0.569983643151229      0.577874065976087      0.763717216494274      0      0
0.577874065976087      0.585873717851818      0.756619857262729      0      0
0.585873717851818      0.59398411086286      0.749295477698314      0      0
0.59398411086286      0.602206778025804      0.741736132733831      0      0
0.602206778025804      0.610543273579166      0.733933463810949      0      0
0.610543273579166      0.618995173277162      0.725878661493745      0      0
0.618995173277162      0.62756407468756      0.717562423105263      0      0
0.62756407468756      0.636251597493652      0.708974904557615      0      0
0.636251597493652      0.645059383800396      0.700105665381417      0      0
0.645059383800396      0.653989098444817      0.690943605757219      0      0
0.653989098444817      0.663042429310678      0.681476894099438      0      0
0.663042429310678      0.672221087647534      0.671692883428528      0      0
0.672221087647534      0.681526808394186      0.661578014371242      0      0
0.681526808394186      0.690961350506615      0.651117702127609      0      0
0.690961350506615      0.70052649729046      0.640296204103494      0      0
0.70052649729046      0.710224056738094      0.629096464084396      0      0
0.710224056738094      0.720055861870372      0.617499927757266      0      0
0.720055861870372      0.730023771083106      0.605486322986027      0      0
0.730023771083106      0.740129668498331      0.593033396390709      0      0
0.740129668498331      0.750375464320448      0.580116595294493      0      0
0.750375464320448      0.76076309519728      0.566708680733031      0      0
0.76076309519728      0.771294524586143      0.552779252590748      0      0
0.771294524586143      0.781971743124969      0.538294161475871      0      0
0.781971743124969      0.792796769008581      0.523214772808014      0      0
0.792796769008581      0.803771648370161      0.507497035423810      0      0
0.803771648370161      0.814898455668016      0.491090287659099      0      0
0.814898455668016      0.826179294077686      0.473935704821874      0      0
0.826179294077686      0.837616295889483      0.455964247301743      0      0
0.837616295889483      0.849211622911536      0.437093897963631      0      0
0.849211622911536      0.860967466878409      0.417225862372406      0      0
0.860967466878409      0.872886049865385      0.396239210910685      0      0
0.872886049865385      0.884969624708479      0.373983099287962      0      0
0.884969624708479      0.897220475430265      0.350265070236039      0      0
0.897220475430265      0.909640917671599      0.324832695946569      0      0
0.909640917671599      0.922233299129318      0.297343199764507      0      0
0.922233299129318      0.935      0.267309646450246      0      0
# END HISTO1D SudakovqqbarExpOutputsN2LLRes11
# BEGIN HISTO1D SudakovqqbarExpOutputsN2LLRes12
PlotOrder=2
LineColor=red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\widetilde{\mathbf{V}}^{(1,2)}_{h,\mathrm{res}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.000000000264856590522668      0      0
0.00000101384324431002      0.00000102787812403307      0.000000000311562361979134      0      0
0.00000102787812403307      0.00000104210729202498      0.000000000297080205982478      0      0
0.00000104210729202498      0.00000105653343786574      0.000000000367208153135537      0      0
0.00000105653343786574      0.00000107115928836782      0.000000000278190055859667      0      0
0.00000107115928836782      0.00000108598760809164      0.000000000437698093543262      0      0
0.00000108598760809164      0.00000110102119986811      0.000000000361794949119449      0      0
0.00000110102119986811      0.00000111626290532839      0.000000000459519497678814      0      0
0.00000111626290532839      0.00000113171560544106      0.000000000471209562290646      0      0
0.00000113171560544106      0.00000114738222105665      0.000000000391733089151565      0      0
0.00000114738222105665      0.00000116326571345971      0.000000000499382392268001      0      0
0.00000116326571345971      0.0000011793690849286      0.000000000332985283537342      0      0
0.0000011793690849286      0.00000119569537930295      0.000000000525404933904718      0      0
0.00000119569537930295      0.000001212247682559      0.000000000538885100268138      0      0
0.000001212247682559      0.00000122902912339292      0.000000000371705021100067      0      0
0.00000122902912339292      0.00000124604287381218      0.000000000534892946479892      0      0
0.00000124604287381218      0.00000126329214973512      0.000000000584217767964906      0      0
0.00000126329214973512      0.00000128078021159884      0.000000000449473883058317      0      0
0.00000128078021159884      0.00000129851036497544      0.000000000398229649935099      0      0
0.00000129851036497544      0.00000131648596119688      0.000000000548838880323460      0      0
0.00000131648596119688      0.00000133471039798844      0.000000000447343787177246      0      0
0.00000133471039798844      0.00000135318712011092      0.000000000492073435668493      0      0
0.00000135318712011092      0.00000137191962001179      0.000000000615274597220808      0      0
0.00000137191962001179      0.00000139091143848532      0.000000000680530168434991      0      0
0.00000139091143848532      0.00000141016616534188      0.000000000663354894204979      0      0
0.00000141016616534188      0.00000142968744008643      0.000000000656116781468945      0      0
0.00000142968744008643      0.00000144947895260651      0.000000000491823049449855      0      0
0.00000144947895260651      0.00000146954444386967      0.000000000780704926993188      0      0
0.00000146954444386967      0.00000148988770663059      0.000000000749206091342401      0      0
0.00000148988770663059      0.00000151051258614798      0.000000000594737828964872      0      0
0.00000151051258614798      0.00000153142298091138      0.000000000724697809004968      0      0
0.00000153142298091138      0.00000155262284337812      0.000000000699615031590038      0      0
0.00000155262284337812      0.00000157411618072032      0.000000000836137089603548      0      0
0.00000157411618072032      0.00000159590705558239      0.000000000626361627540841      0      0
0.00000159590705558239      0.0000016179995868489      0.000000000874538929194472      0      0
0.0000016179995868489      0.00000164039795042316      0.000000000936106641112550      0      0
0.00000164039795042316      0.00000166310638001652      0.000000000689047112281200      0      0
0.00000166310638001652      0.00000168612916794864      0.000000000677817166948332      0      0
0.00000168612916794864      0.00000170947066595881      0.000000000939273010606134      0      0
0.00000170947066595881      0.00000173313528602849      0.000000000840684796625462      0      0
0.00000173313528602849      0.00000175712750121529      0.000000000887877202131322      0      0
0.00000175712750121529      0.00000178145184649847      0.00000000105776446606026      0      0
0.00000178145184649847      0.00000180611291963609      0.000000000750325327451955      0      0
0.00000180611291963609      0.00000183111538203409      0.000000000786493773588998      0      0
0.00000183111538203409      0.00000185646395962742      0.000000000791745777037055      0      0
0.00000185646395962742      0.00000188216344377329      0.000000000813105191971437      0      0
0.00000188216344377329      0.00000190821869215684      0.00000000107797373402187      0      0
0.00000190821869215684      0.00000193463462970931      0.000000000865216407335832      0      0
0.00000193463462970931      0.000001961416249539      0.00000000122759689576555      0      0
0.000001961416249539      0.00000198856861387501      0.00000000139535877144761      0      0
0.00000198856861387501      0.00000201609685502412      0.00000000134899842350204      0      0
0.00000201609685502412      0.00000204400617634088      0.000000000950533121589261      0      0
0.00000204400617634088      0.00000207230185321116      0.00000000136860071020588      0      0
0.00000207230185321116      0.00000210098923404927      0.00000000105666564382440      0      0
0.00000210098923404927      0.00000213007374130893      0.00000000121218035942733      0      0
0.00000213007374130893      0.00000215956087250823      0.00000000158947861860344      0      0
0.00000215956087250823      0.00000218945620126872      0.00000000163861919993425      0      0
0.00000218945620126872      0.00000221976537836897      0.00000000168012876260284      0      0
0.00000221976537836897      0.00000225049413281266      0.00000000148115116002564      0      0
0.00000225049413281266      0.00000228164827291145      0.00000000174810970381548      0      0
0.00000228164827291145      0.0000023132336873829      0.00000000136480390122995      0      0
0.0000023132336873829      0.0000023452563464635      0.00000000191654459303557      0      0
0.0000023452563464635      0.00000237772230303722      0.00000000147206706304301      0      0
0.00000237772230303722      0.00000241063769377955      0.00000000179064666181503      0      0
0.00000241063769377955      0.00000244400874031748      0.00000000134416169742639      0      0
0.00000244400874031748      0.00000247784175040552      0.00000000162841489746993      0      0
0.00000247784175040552      0.00000251214311911795      0.00000000149946850309927      0      0
0.00000251214311911795      0.00000254691933005764      0.00000000206919132116191      0      0
0.00000254691933005764      0.00000258217695658154      0.00000000222726477243847      0      0
0.00000258217695658154      0.0000026179226630432      0.00000000167557703844314      0      0
0.0000026179226630432      0.00000265416320605244      0.00000000208431852405587      0      0
0.00000265416320605244      0.00000269090543575249      0.00000000168544241297068      0      0
0.00000269090543575249      0.00000272815629711478      0.00000000167267854474112      0      0
0.00000272815629711478      0.00000276592283125165      0.00000000262492749257465      0      0
0.00000276592283125165      0.00000280421217674733      0.00000000230013749953926      0      0
0.00000280421217674733      0.00000284303157100718      0.00000000236620420266419      0      0
0.00000284303157100718      0.00000288238835162573      0.00000000268311903346440      0      0
0.00000288238835162573      0.00000292228995777364      0.00000000286935870121137      0      0
0.00000292228995777364      0.00000296274393160382      0.00000000277138111033068      0      0
0.00000296274393160382      0.00000300375791967704      0.00000000199656966808760      0      0
0.00000300375791967704      0.00000304533967440728      0.00000000254350406836115      0      0
0.00000304533967440728      0.0000030874970555271      0.00000000212615055813146      0      0
0.0000030874970555271      0.00000313023803157323      0.00000000220123575364142      0      0
0.00000313023803157323      0.00000317357068139281      0.00000000336896607747811      0      0
0.00000317357068139281      0.00000321750319567045      0.00000000231582191062648      0      0
0.00000321750319567045      0.00000326204387847638      0.00000000360364146236978      0      0
0.00000326204387847638      0.00000330720114883614      0.00000000240471744824717      0      0
0.00000330720114883614      0.00000335298354232185      0.00000000323692524640495      0      0
0.00000335298354232185      0.00000339939971266569      0.00000000333680920971036      0      0
0.00000339939971266569      0.00000344645843339553      0.00000000284824957795624      0      0
0.00000344645843339553      0.00000349416859949336      0.00000000265782840955469      0      0
0.00000349416859949336      0.00000354253922907654      0.00000000421930231079156      0      0
0.00000354253922907654      0.00000359157946510248      0.00000000386388601851059      0      0
0.00000359157946510248      0.00000364129857709674      0.00000000399139307308143      0      0
0.00000364129857709674      0.00000369170596290522      0.00000000446111025171135      0      0
0.00000369170596290522      0.00000374281115047047      0.00000000468347539931657      0      0
0.00000374281115047047      0.0000037946237996327      0.00000000479586933181424      0      0
0.0000037946237996327      0.00000384715370395563      0.00000000469069625606104      0      0
0.00000384715370395563      0.00000390041079257769      0.00000000342856748149979      0      0
0.00000390041079257769      0.00000395440513208878      0.00000000355108292147145      0      0
0.00000395440513208878      0.00000400914692843308      0.00000000414521625404416      0      0
0.00000400914692843308      0.00000406464652883815      0.00000000355638017034235      0      0
0.00000406464652883815      0.00000412091442377072      0.00000000563509077877057      0      0
0.00000412091442377072      0.00000417796124891967      0.00000000516705750623435      0      0
0.00000417796124891967      0.00000423579778720626      0.00000000523058356646392      0      0
0.00000423579778720626      0.0000042944349708224      0.00000000584405790125444      0      0
0.0000042944349708224      0.00000435388388329698      0.00000000625757023102563      0      0
0.00000435388388329698      0.00000441415576159092      0.00000000639797203948218      0      0
0.00000441415576159092      0.0000044752619982211      0.00000000654090372192231      0      0
0.0000044752619982211      0.00000453721414341383      0.00000000482101594269488      0      0
0.00000453721414341383      0.00000460002390728798      0.00000000695078510664859      0      0
0.00000460002390728798      0.0000046637031620685      0.00000000713486983502240      0      0
0.0000046637031620685      0.00000472826394433043      0.00000000483381402439483      0      0
0.00000472826394433043      0.00000479371845727405      0.00000000501719634634249      0      0
0.00000479371845727405      0.00000486007907303155      0.00000000771205372753357      0      0
0.00000486007907303155      0.00000492735833500554      0.00000000626673586995240      0      0
0.00000492735833500554      0.00000499556896024003      0.00000000619316850519888      0      0
0.00000499556896024003      0.00000506472384182418      0.00000000766530360876581      0      0
0.00000506472384182418      0.00000513483605132934      0.00000000842694376372684      0      0
0.00000513483605132934      0.00000520591884127979      0.00000000630472951612150      0      0
0.00000520591884127979      0.00000527798564765776      0.00000000637037506919876      0      0
0.00000527798564765776      0.00000535105009244307      0.00000000804494969958098      0      0
0.00000535105009244307      0.00000542512598618791      0.00000000809864947191739      0      0
0.00000542512598618791      0.00000550022733062734      0.00000000631174734051737      0      0
0.00000550022733062734      0.00000557636832132587      0.00000000998997558062214      0      0
0.00000557636832132587      0.00000565356335036064      0.0000000102504250717946      0      0
0.00000565356335036064      0.00000573182700904185      0.00000000836140967053625      0      0
0.00000573182700904185      0.00000581117409067079      0.0000000103792909191765      0      0
0.00000581117409067079      0.000005891619593336      0.00000000719629329539807      0      0
0.000005891619593336      0.00000597317872274825      0.00000000738479405494326      0      0
0.00000597317872274825      0.00000605586689511467      0.0000000108809692438174      0      0
0.00000605586689511467      0.0000061396997400527      0.00000000797268057432692      0      0
0.0000061396997400527      0.00000622469310354442      0.0000000103490362669179      0      0
0.00000622469310354442      0.00000631086305093168      0.0000000110477712650572      0      0
0.00000631086305093168      0.0000063982258699528      0.0000000104056131669516      0      0
0.0000063982258699528      0.00000648679807382125      0.00000000924318029442193      0      0
0.00000648679807382125      0.00000657659640434692      0.00000000888118429637239      0      0
0.00000657659640434692      0.00000666763783510069      0.00000000911669675706916      0      0
0.00000666763783510069      0.00000675993957462272      0.00000000982713803813128      0      0
0.00000675993957462272      0.0000068535190696752      0.0000000141042442698181      0      0
0.0000068535190696752      0.00000694839400854009      0.0000000109567160445086      0      0
0.00000694839400854009      0.00000704458232436258      0.0000000147447515053768      0      0
0.00000704458232436258      0.00000714210219854078      0.0000000133902958724762      0      0
0.00000714210219854078      0.00000724097206416231      0.0000000139202945793086      0      0
0.00000724097206416231      0.00000734121060948854      0.0000000128178295549530      0      0
0.00000734121060948854      0.000007442836781487      0.0000000171615818889920      0      0
0.000007442836781487      0.00000754586978941272      0.0000000178801622717980      0      0
0.00000754586978941272      0.00000765032910843916      0.0000000118379336155100      0      0
0.00000765032910843916      0.00000775623448333934      0.0000000132258854798000      0      0
0.00000775623448333934      0.00000786360593221801      0.0000000132061909889122      0      0
0.00000786360593221801      0.00000797246375029542      0.0000000193449871055495      0      0
0.00000797246375029542      0.00000808282851374354      0.0000000189316986824360      0      0
0.00000808282851374354      0.00000819472108357529      0.0000000182927941778916      0      0
0.00000819472108357529      0.00000830816260958769      0.0000000205822692266524      0      0
0.00000830816260958769      0.00000842317453435958      0.0000000215799029356714      0      0
0.00000842317453435958      0.00000853977859730466      0.0000000162443448486664      0      0
0.00000853977859730466      0.00000865799683878063      0.0000000175101262635854      0      0
0.00000865799683878063      0.00000877785160425524      0.0000000237549889166582      0      0
0.00000877785160425524      0.00000889936554853005      0.0000000218973341009721      0      0
0.00000889936554853005      0.00000902256164002253      0.0000000186320941663752      0      0
0.00000902256164002253      0.00000914746316510757      0.0000000189252828001238      0      0
0.00000914746316510757      0.00000927409373251906      0.0000000240990876842530      0      0
0.00000927409373251906      0.00000940247727781235      0.0000000244057773758591      0      0
0.00000940247727781235      0.00000953263806788851      0.0000000255747815400438      0      0
0.00000953263806788851      0.00000966460070558129      0.0000000238243424305360      0      0
0.00000966460070558129      0.00000979839013430744      0.0000000293872030638843      0      0
0.00000979839013430744      0.00000993403164278155      0.0000000204067920712275      0      0
0.00000993403164278155      0.000010071550869796      0.0000000209569805072621      0      0
0.000010071550869796      0.0000102109738090674      0.0000000317819425804306      0      0
0.0000102109738090674      0.0000103523268141496      0.0000000320770011663354      0      0
0.0000103523268141496      0.000010495636603415      0.0000000254264696333913      0      0
0.000010495636603415      0.0000106409302651053      0.0000000283546222206672      0      0
0.0000106409302651053      0.000010788235262451      0.0000000307398380950739      0      0
0.000010788235262451      0.0000109375794388631      0.0000000350657759371206      0      0
0.0000109375794388631      0.0000110889910231955      0.0000000269818761961873      0      0
0.0000110889910231955      0.0000112424986350812      0.0000000377893989698646      0      0
0.0000112424986350812      0.0000113981312903417      0.0000000357066936754316      0      0
0.0000113981312903417      0.0000115559184064716      0.0000000401342394081562      0      0
0.0000115559184064716      0.000011715889808199      0.0000000301824914072891      0      0
0.000011715889808199      0.0000118780757331232      0.0000000420498594565390      0      0
0.0000118780757331232      0.0000120425068374297      0.0000000348531533994624      0      0
0.0000120425068374297      0.0000122092142016854      0.0000000317999614388988      0      0
0.0000122092142016854      0.0000123782293367127      0.0000000341672335620545      0      0
0.0000123782293367127      0.0000125495841895462      0.0000000413315639628800      0      0
0.0000125495841895462      0.0000127233111494713      0.0000000481991520818219      0      0
0.0000127233111494713      0.0000128994430541458      0.0000000452722354431200      0      0
0.0000128994430541458      0.0000130780131958075      0.0000000350298350160301      0      0
0.0000130780131958075      0.0000132590553275668      0.0000000356410859323576      0      0
0.0000132590553275668      0.0000134426036697863      0.0000000444982065637386      0      0
0.0000134426036697863      0.00001362869291655      0.0000000496077093794653      0      0
0.00001362869291655      0.00001381735824222      0.0000000489461540951689      0      0
0.00001381735824222      0.0000140086353080861      0.0000000402625945468514      0      0
0.0000140086353080861      0.0000142025602691059      0.0000000474389458633490      0      0
0.0000142025602691059      0.0000143991697807389      0.0000000542387144551163      0      0
0.0000143991697807389      0.0000145985010058751      0.0000000613355929536195      0      0
0.0000145985010058751      0.0000148005916218595      0.0000000599532903095245      0      0
0.0000148005916218595      0.0000150054798276138      0.0000000660662523706718      0      0
0.0000150054798276138      0.0000152132043508565      0.0000000438041023940705      0      0
0.0000152132043508565      0.0000154238044554237      0.0000000587808775449373      0      0
0.0000154238044554237      0.0000156373199486901      0.0000000535525019410255      0      0
0.0000156373199486901      0.0000158537911890937      0.0000000631107839683450      0      0
0.0000158537911890937      0.0000160732590937644      0.0000000500888263061749      0      0
0.0000160732590937644      0.0000162957651462576      0.0000000660837932954454      0      0
0.0000162957651462576      0.000016521351404396      0.0000000566891938040670      0      0
0.000016521351404396      0.0000167500605082187      0.0000000552999295644428      0      0
0.0000167500605082187      0.0000169819356880416      0.0000000817464637531662      0      0
0.0000169819356880416      0.0000172170207726282      0.0000000827268367132459      0      0
0.0000172170207726282      0.0000174553601974744      0.0000000637224620007582      0      0
0.0000174553601974744      0.0000176969990132074      0.0000000660186134692385      0      0
0.0000176969990132074      0.0000179419828941014      0.0000000894651598042476      0      0
0.0000179419828941014      0.0000181903581467107      0.0000000952591509189984      0      0
0.0000181903581467107      0.0000184421717186223      0.0000000712209062783014      0      0
0.0000184421717186223      0.0000186974712073306      0.0000000984271160400707      0      0
0.0000186974712073306      0.0000189563048692332      0.0000000921270145812157      0      0
0.0000189563048692332      0.0000192187216287532      0.0000000806471256901622      0      0
0.0000192187216287532      0.0000194847710875863      0.0000000699178458574700      0      0
0.0000194847710875863      0.0000197545035340766      0.0000000818859479119625      0      0
0.0000197545035340766      0.000020027969952722      0.000000110507798774022      0      0
0.000020027969952722      0.0000203052220338112      0.000000111334483120523      0      0
0.0000203052220338112      0.0000205863121831945      0.000000116216340495698      0      0
0.0000205863121831945      0.0000208712935321888      0.000000114684804747069      0      0
0.0000208712935321888      0.000021160219947621      0.0000000973047565304114      0      0
0.000021160219947621      0.0000214531460420097      0.0000000873100370675673      0      0
0.0000214531460420097      0.0000217501271838877      0.0000000956551448249708      0      0
0.0000217501271838877      0.0000220512195082683      0.0000000883468937877526      0      0
0.0000220512195082683      0.0000223564799272551      0.000000126897778971272      0      0
0.0000223564799272551      0.0000226659661408002      0.000000118793493155637      0      0
0.0000226659661408002      0.0000229797366476099      0.000000141848235232233      0      0
0.0000229797366476099      0.0000232978507562027      0.000000104427466925525      0      0
0.0000232978507562027      0.0000236203685961192      0.000000103310024942617      0      0
0.0000236203685961192      0.000023947351129288      0.000000114346689430442      0      0
0.000023947351129288      0.0000242788601615485      0.000000115549267320301      0      0
0.0000242788601615485      0.0000246149583543337      0.000000110067731661186      0      0
0.0000246149583543337      0.0000249557092365137      0.000000117042716134961      0      0
0.0000249557092365137      0.0000253011772164045      0.000000149656201574703      0      0
0.0000253011772164045      0.0000256514275939423      0.000000180935675215942      0      0
0.0000256514275939423      0.0000260065265730261      0.000000179756786593094      0      0
0.0000260065265730261      0.0000263665412740315      0.000000148660232887559      0      0
0.0000263665412740315      0.0000267315397464981      0.000000127397622487525      0      0
0.0000267315397464981      0.0000271015909819919      0.000000141502843411002      0      0
0.0000271015909819919      0.0000274767649271459      0.000000164380898726352      0      0
0.0000274767649271459      0.0000278571324968813      0.000000175825167798041      0      0
0.0000278571324968813      0.0000282427655878122      0.000000169924745860233      0      0
0.0000282427655878122      0.0000286337370918349      0.000000148545188955706      0      0
0.0000286337370918349      0.0000290301209099061      0.000000171764084135717      0      0
0.0000290301209099061      0.0000294319919660113      0.000000237973883099643      0      0
0.0000294319919660113      0.0000298394262213274      0.000000158974520463932      0      0
0.0000298394262213274      0.00003025250068858      0.000000249637062883731      0      0
0.00003025250068858      0.000030671293446601      0.000000222515335679755      0      0
0.000030671293446601      0.0000310958836550867      0.000000196461776039177      0      0
0.0000310958836550867      0.00003152635156956      0.000000219772991151275      0      0
0.00003152635156956      0.000031962778556541      0.000000277316702388406      0      0
0.000031962778556541      0.0000324052471089262      0.000000195828404189249      0      0
0.0000324052471089262      0.0000328538408615817      0.000000292591664983672      0      0
0.0000328538408615817      0.000033308644607151      0.000000287580270658663      0      0
0.000033308644607151      0.0000337697443120835      0.000000306240562021735      0      0
0.0000337697443120835      0.0000342372271328825      0.000000266359511310036      0      0
0.0000342372271328825      0.0000347111814325807      0.000000289746268295451      0      0
0.0000347111814325807      0.0000351916967974413      0.000000228158869213616      0      0
0.0000351916967974413      0.0000356788640538924      0.000000257699193211455      0      0
0.0000356788640538924      0.0000361727752856944      0.000000351776520249365      0      0
0.0000361727752856944      0.0000366735238513458      0.000000262044307138892      0      0
0.0000366735238513458      0.0000371812044017293      0.000000245157495973699      0      0
0.0000371812044017293      0.0000376959128980032      0.000000341029215182314      0      0
0.0000376959128980032      0.0000382177466297395      0.000000284334897535960      0      0
0.0000382177466297395      0.0000387468042333134      0.000000350728986776960      0      0
0.0000387468042333134      0.0000392831857105477      0.000000274140963830458      0      0
0.0000392831857105477      0.0000398269924476147      0.000000420771484331503      0      0
0.0000398269924476147      0.0000403783272342003      0.000000407521203430045      0      0
0.0000403783272342003      0.0000409372942829333      0.000000430906784479060      0      0
0.0000409372942829333      0.0000415039992490831      0.000000371428039987987      0      0
0.0000415039992490831      0.000042078549250531      0.000000380487927793004      0      0
0.000042078549250531      0.0000426610528880173      0.000000464686479648442      0      0
0.0000426610528880173      0.0000432516202656688      0.000000477006637779441      0      0
0.0000432516202656688      0.0000438503630118107      0.000000500443127319626      0      0
0.0000438503630118107      0.0000444573943000663      0.000000383027241709753      0      0
0.0000444573943000663      0.0000450728288707489      0.000000398570010981767      0      0
0.0000450728288707489      0.0000456967830525504      0.000000531253107848437      0      0
0.0000456967830525504      0.0000463293747845289      0.000000562690332444732      0      0
0.0000463293747845289      0.0000469707236384016      0.000000458575220234346      0      0
0.0000469707236384016      0.0000476209508411464      0.000000589647712527016      0      0
0.0000476209508411464      0.0000482801792979158      0.000000496895345924828      0      0
0.0000482801792979158      0.0000489485336152684      0.000000621485516216538      0      0
0.0000489485336152684      0.0000496261401247217      0.000000621222637096678      0      0
0.0000496261401247217      0.0000503131269066316      0.000000543744077683494      0      0
0.0000503131269066316      0.0000510096238144011      0.000000639201298318688      0      0
0.0000510096238144011      0.000051715762499026      0.000000438582198528057      0      0
0.000051715762499026      0.000052431676433979      0.000000472425094112282      0      0
0.000052431676433979      0.0000531575009404385      0.000000644965419736738      0      0
0.0000531575009404385      0.0000538933732128671      0.000000547329717911091      0      0
0.0000538933732128671      0.0000546394323449439      0.000000771758740411938      0      0
0.0000546394323449439      0.0000553958193558558      0.000000721463815372826      0      0
0.0000553958193558558      0.0000561626772169526      0.000000785471753141218      0      0
0.0000561626772169526      0.0000569401508787716      0.000000783209563439645      0      0
0.0000569401508787716      0.0000577283872984359      0.000000849766193458040      0      0
0.0000577283872984359      0.0000585275354674316      0.000000682713073504430      0      0
0.0000585275354674316      0.0000593377464397706      0.000000793351942650028      0      0
0.0000593377464397706      0.0000601591733605423      0.000000700091998432398      0      0
0.0000601591733605423      0.0000609919714948611      0.000000769258963230366      0      0
0.0000609919714948611      0.0000618362982572143      0.000000698769406453941      0      0
0.0000618362982572143      0.0000626923132412161      0.000000635753512500193      0      0
0.0000626923132412161      0.0000635601782497746      0.000000742465495615155      0      0
0.0000635601782497746      0.0000644400573256746      0.000000852126223366912      0      0
0.0000644400573256746      0.0000653321167825856      0.000000852093463867245      0      0
0.0000653321167825856      0.0000662365252364977      0.000000861977531840937      0      0
0.0000662365252364977      0.0000671534536375933      0.000000705294538878428      0      0
0.0000671534536375933      0.0000680830753025601      0.000000895533174939711      0      0
0.0000680830753025601      0.0000690255659473509      0.000000985081722624197      0      0
0.0000690255659473509      0.0000699811037203975      0.00000109213299924274      0      0
0.0000699811037203975      0.0000709498692362838      0.000000780888616314293      0      0
0.0000709498692362838      0.0000719320456098856      0.00000116676043406553      0      0
0.0000719320456098856      0.0000729278184909828      0.00000114558369410315      0      0
0.0000729278184909828      0.0000739373760993502      0.000000927914424264600      0      0
0.0000739373760993502      0.0000749609092603353      0.000000987657111970382      0      0
0.0000749609092603353      0.0000759986114409274      0.000000906430715109514      0      0
0.0000759986114409274      0.0000770506787863264      0.00000141062070779724      0      0
0.0000770506787863264      0.0000781173101570184      0.00000104246337155506      0      0
0.0000781173101570184      0.0000791987071663636      0.00000123931947855049      0      0
0.0000791987071663636      0.0000802950742187053      0.00000152024088210410      0      0
0.0000802950742187053      0.000081406618548006      0.00000157928410732650      0      0
0.000081406618548006      0.0000825335502570186      0.00000167730256155501      0      0
0.0000825335502570186      0.0000836760823569998      0.00000132001724026353      0      0
0.0000836760823569998      0.0000848344308079731      0.00000179113428581079      0      0
0.0000848344308079731      0.0000860088145595493      0.00000183507091816907      0      0
0.0000860088145595493      0.0000871994555923124      0.00000154672396202979      0      0
0.0000871994555923124      0.0000884065789597775      0.00000178212118389945      0      0
0.0000884065789597775      0.0000896304128309307      0.00000153874120231862      0      0
0.0000896304128309307      0.0000908711885333572      0.00000194248305327289      0      0
0.0000908711885333572      0.0000921291405969664      0.00000154347811412286      0      0
0.0000921291405969664      0.0000934045067983223      0.00000214337677524796      0      0
0.0000934045067983223      0.0000946975282055884      0.00000219816782981917      0      0
0.0000946975282055884      0.0000960084492240934      0.00000164039694757301      0      0
0.0000960084492240934      0.0000973375176425286      0.00000222139050071156      0      0
0.0000973375176425286      0.000098684984679785      0.00000177022347025738      0      0
0.000098684984679785      0.000100051105032438      0.00000205170797995738      0      0
0.000100051105032438      0.000101436136922889      0.00000246133927070118      0      0
0.000101436136922889      0.000102840342148178      0.00000189087583582208      0      0
0.000102840342148178      0.000104263986129461      0.00000155268625195767      0      0
0.000104263986129461      0.000105707337962187      0.00000174567085934332      0      0
0.000105707337962187      0.00010717067046696      0.00000278126351267607      0      0
0.00010717067046696      0.000108654260241103      0.00000166338884169528      0      0
0.000108654260241103      0.000110158387710945      0.00000214298853976441      0      0
0.000110158387710945      0.000111683337184825      0.00000202243149947292      0      0
0.000111683337184825      0.000113229396906833      0.00000210395315539744      0      0
0.000113229396906833      0.00011479685911129      0.00000299521505856600      0      0
0.00011479685911129      0.000116386020077991      0.00000314611248899808      0      0
0.000116386020077991      0.000117997180188201      0.00000308310977856469      0      0
0.000117997180188201      0.00011963064398144      0.00000349116731152188      0      0
0.00011963064398144      0.00012128672021304      0.00000224883793492126      0      0
0.00012128672021304      0.00012296572191251      0.00000368278784442616      0      0
0.00012296572191251      0.000124667966442703      0.00000330439184805566      0      0
0.000124667966442703      0.000126393775559803      0.00000347472791259854      0      0
0.000126393775559803      0.000128143475474143      0.00000397031614227786      0      0
0.000128143475474143      0.000129917396911867      0.00000228064937544904      0      0
0.000129917396911867      0.000131715875177439      0.00000409878991957224      0      0
0.000131715875177439      0.000133539250217029      0.00000421136147852014      0      0
0.000133539250217029      0.00013538786668276      0.00000436053117310370      0      0
0.00013538786668276      0.000137262073997862      0.00000431636349434648      0      0
0.000137262073997862      0.000139162226422714      0.00000253721645200095      0      0
0.000139162226422714      0.00014108868312181      0.00000466068486397346      0      0
0.00014108868312181      0.000143041808231644      0.00000463319674967894      0      0
0.000143041808231644      0.000145021970929542      0.00000444365041518679      0      0
0.000145021970929542      0.00014702954550344      0.00000513262000974026      0      0
0.00014702954550344      0.000149064911422635      0.00000450706143335210      0      0
0.000149064911422635      0.00015112845340951      0.00000393489235490366      0      0
0.00015112845340951      0.000153220561512254      0.00000382213004263756      0      0
0.000153220561512254      0.000155341631178586      0.00000541949153443326      0      0
0.000155341631178586      0.000157492063330508      0.00000569569076899189      0      0
0.000157492063330508      0.000159672264440082      0.00000480406221467645      0      0
0.000159672264440082      0.00016188264660626      0.00000339172750566440      0      0
0.00016188264660626      0.000164123627632783      0.00000649901487991787      0      0
0.000164123627632783      0.00016639563110715      0.00000421341372303193      0      0
0.00016639563110715      0.000168699086480686      0.00000374140535786782      0      0
0.000168699086480686      0.000171034429149716      0.00000450006730880014      0      0
0.000171034429149716      0.00017340210053786      0.00000385469998084586      0      0
0.00017340210053786      0.000175802548179476      0.00000477703967504162      0      0
0.000175802548179476      0.000178236225804249      0.00000765035137887613      0      0
0.000178236225804249      0.000180703593422953      0.00000398067883076903      0      0
0.000180703593422953      0.000183205117414405      0.00000676604323718079      0      0
0.000183205117414405      0.000185741270613619      0.00000832707592838447      0      0
0.000185741270613619      0.000188312532401177      0.00000853698891648709      0      0
0.000188312532401177      0.000190919388793845      0.00000874028592233097      0      0
0.000190919388793845      0.000193562332536437      0.00000686591394199991      0      0
0.000193562332536437      0.000196241863194957      0.00000519902889790957      0      0
0.000196241863194957      0.000198958487251018      0.00000923404673860758      0      0
0.000198958487251018      0.000201712718197586      0.00000698062137870416      0      0
0.000201712718197586      0.000204505076636033      0.00000479119160540045      0      0
0.000204505076636033      0.000207336090374545      0.00000689896360941304      0      0
0.000207336090374545      0.000210206294527884      0.00000723393202822502      0      0
0.000210206294527884      0.000213116231618538      0.00000540551982254321      0      0
0.000213116231618538      0.000216066451679264      0.00000691447942082081      0      0
0.000216066451679264      0.000219057512357059      0.0000116293218225609      0      0
0.000219057512357059      0.000222089979018563      0.00000514448321388256      0      0
0.000222089979018563      0.000225164424856924      0.0000120163290612121      0      0
0.000225164424856924      0.000228281431000144      0.0000103465456581960      0      0
0.000228281431000144      0.00023144158662092      0.00000651665522656119      0      0
0.00023144158662092      0.000234645489048012      0.00000562024687791196      0      0
0.000234645489048012      0.000237893743879147      0.00000622246482537673      0      0
0.000237893743879147      0.000241186965095492      0.00000996890030319881      0      0
0.000241186965095492      0.000244525775177701      0.0000145144790600389      0      0
0.000244525775177701      0.000247910805223583      0.00000903067723757627      0      0
0.000247910805223583      0.000251342695067386      0.0000129593807065348      0      0
0.000251342695067386      0.000254822093400743      0.00000845193539826449      0      0
0.000254822093400743      0.00025834965789528      0.0000161865045546528      0      0
0.00025834965789528      0.000261926055326934      0.0000142932506121555      0      0
0.000261926055326934      0.000265551961701985      0.0000106505405808145      0      0
0.000265551961701985      0.00026922806238483      0.00000973813243616163      0      0
0.00026922806238483      0.000272955052227537      0.0000122335249626984      0      0
0.000272955052227537      0.000276733635701177      0.0000173028244249145      0      0
0.000276733635701177      0.000280564527028988      0.0000182224116910428      0      0
0.000280564527028988      0.000284448450321376      0.00000734761830682699      0      0
0.000284448450321376      0.000288386139712781      0.0000193800736700891      0      0
0.000288386139712781      0.000292378339500449      0.00000885323590187113      0      0
0.000292378339500449      0.000296425804285111      0.0000215563334793302      0      0
0.000296425804285111      0.000300529299113624      0.0000154550559722008      0      0
0.000300529299113624      0.000304689599623573      0.00000742445349000361      0      0
0.000304689599623573      0.000308907492189884      0.0000111547265912075      0      0
0.000308907492189884      0.000313183774073464      0.0000138087945265709      0      0
0.000313183774073464      0.000317519253571897      0.0000122123133860719      0      0
0.000317519253571897      0.000321914750172228      0.00000783017415543545      0      0
0.000321914750172228      0.000326371094705861      0.0000158433262610091      0      0
0.000326371094705861      0.000330889129505603      0.0000269616753487533      0      0
0.000330889129505603      0.000335469708564879      0.0000166584794314191      0      0
0.000335469708564879      0.000340113697699154      0.0000210239808493692      0      0
0.000340113697699154      0.000344821974709588      0.0000212982984606442      0      0
0.000344821974709588      0.000349595429548956      0.0000269597881375171      0      0
0.000349595429548956      0.000354434964489868      0.00000829806640939954      0      0
0.000354434964489868      0.000359341494295315      0.0000249576861442587      0      0
0.000359341494295315      0.000364315946391572      0.0000330281011722222      0      0
0.000364315946391572      0.000369359261043507      0.0000326373916886517      0      0
0.000369359261043507      0.000374472391532301      0.0000313203795189712      0      0
0.000374472391532301      0.00037965630433564      0.0000327997120780593      0      0
0.00037965630433564      0.000384911979310397      0.0000365237101453010      0      0
0.000384911979310397      0.000390240409877844      0.0000369675600029444      0      0
0.000390240409877844      0.000395642603211426      0.0000242541984590435      0      0
0.000395642603211426      0.000401119580427133      0.0000129571126595749      0      0
0.000401119580427133      0.000406672376776519      0.0000405109830189997      0      0
0.000406672376776519      0.000412302041842373      0.0000232063158859783      0      0
0.000412302041842373      0.000418009639737117      0.0000359968161594004      0      0
0.000418009639737117      0.000423796249303941      0.0000242648102313291      0      0
0.000423796249303941      0.000429662964320725      0.0000454715124474926      0      0
0.000429662964320725      0.000435610893706785      0.0000141046978503383      0      0
0.000435610893706785      0.000441641161732474      0.0000313205732565335      0      0
0.000441641161732474      0.000447754908231697      0.0000501458431383404      0      0
0.000447754908231697      0.000453953288817359      0.0000493211875507877      0      0
0.000453953288817359      0.000460237475099795      0.0000412063528368415      0      0
0.000460237475099795      0.000466608654908228      0.0000352949750126662      0      0
0.000466608654908228      0.000473068032515292      0.0000358796649037091      0      0
0.000473068032515292      0.000479616828864662      0.0000436897329679335      0      0
0.000479616828864662      0.000486256281801832      0.0000556255164309672      0      0
0.000486256281801832      0.000492987646308097      0.0000621064579959139      0      0
0.000492987646308097      0.000499812194737762      0.0000471385012632052      0      0
0.000499812194737762      0.000506731217058643      0.00000731705687766508      0      0
0.000506731217058643      0.0005137460210959      0.0000570916688937118      0      0
0.0005137460210959      0.000520857932779231      0.0000590508019352765      0      0
0.000520857932779231      0.000528068296393506      0.0000220595042969708      0      0
0.000528068296393506      0.000535378474832857      0.0000728312909950519      0      0
0.000535378474832857      0.000542789849858294      0.0000174654834517647      0      0
0.000542789849858294      0.000550303822358882      0.0000721670084362670      0      0
0.000550303822358882      0.000557921812616533      0.0000542866309504922      0      0
0.000557921812616533      0.000565645260574473      0.0000293622474866403      0      0
0.000565645260574473      0.00057347562610941      0.0000824442094761482      0      0
0.00057347562610941      0.000581414389307485      0.0000753458637764680      0      0
0.000581414389307485      0.000589463050744029      0.0000321956464863347      0      0
0.000589463050744029      0.000597623131767208      0.0000158497902824055      0      0
0.000597623131767208      0.000605896174785581      0.0000510138697277627      0      0
0.000605896174785581      0.000614283743559644      0.0000720917266404641      0      0
0.000614283743559644      0.000622787423497414      0.0000823277491531794      0      0
0.000622787423497414      0.000631408821954096      0.0000845009579921479      0      0
0.000631408821954096      0.000640149568535908      0.0000779129959902950      0      0
0.000640149568535908      0.000649011315408104      0.0000580748719981681      0      0
0.000649011315408104      0.000657995737607266      0.0000192699880946545      0      0
0.000657995737607266      0.000667104533357915      0.0000386855313665694      0      0
0.000667104533357915      0.00067633942439351      0.0000988617884985159      0      0
0.00067633942439351      0.000685702156281888      0.000122272952158703      0      0
0.000685702156281888      0.000695194498755206      0.0000674213677908794      0      0
0.000695194498755206      0.000704818246044455      0.0000543414098757048      0      0
0.000704818246044455      0.000714575217218609      0.000134325843159958      0      0
0.000714575217218609      0.000724467256528451      0.0000545057018870549      0      0
0.000724467256528451      0.000734496233755185      0.000113651344165719      0      0
0.000734496233755185      0.000744664044563847      0.000103199963011606      0      0
0.000744664044563847      0.000754972610861632      0.000104444473759278      0      0
0.000754972610861632      0.000765423881161163      0.000102874016053666      0      0
0.000765423881161163      0.0007760198309488      0.000136965260931270      0      0
0.0007760198309488      0.000786762463058045      0.0000420474083814469      0      0
0.000786762463058045      0.00079765380804811      0.000166155525817562      0      0
0.00079765380804811      0.000808695924587738      0.000105978715212059      0      0
0.000808695924587738      0.000819890899844323      0.0000591067452122874      0      0
0.000819890899844323      0.00083124084987843      0.000169981956426604      0      0
0.00083124084987843      0.000842747920043766      0.000173426945224107      0      0
0.000842747920043766      0.000854414285392693      0.0000944425153701545      0      0
0.000854414285392693      0.000866242151087355      0.0000328486182251920      0      0
0.000866242151087355      0.000878233752816494      0.000114352696699310      0      0
0.000878233752816494      0.000890391357218039      0.000174572793010912      0      0
0.000890391357218039      0.000902717262307538      0.000206749339734245      0      0
0.000902717262307538      0.000915213797912533      0.000220800366605483      0      0
0.000915213797912533      0.000927883326112938      0.000227125814329301      0      0
0.000927883326112938      0.000940728241687513      0.000232699233321562      0      0
0.000940728241687513      0.000953750972566528      0.000239867856079921      0      0
0.000953750972566528      0.000966953980290686      0.000245905140457105      0      0
0.000966953980290686      0.000980339760476396      0.000242689622035472      0      0
0.000980339760476396      0.000993910843287497      0.000217345944271581      0      0
0.000993910843287497      0.0010076697939135      0.000156561749336622      0      0
0.0010076697939135      0.00102161921305448      0.0000690237070561964      0      0
0.00102161921305448      0.0010357617374126      0.000125944240528196      0      0
0.0010357617374126      0.00105010004019057      0.000250386656730375      0      0
0.00105010004019057      0.00106463683159689      0.000294317333366908      0      0
0.00106463683159689      0.00107937485935813      0.000192923344534963      0      0
0.00107937485935813      0.00109431690923832      0.0000986439963895061      0      0
0.00109431690923832      0.00110946580556549      0.000292792242748150      0      0
0.00110946580556549      0.00112482441176555      0.000285586561067416      0      0
0.00112482441176555      0.00114039563090349      0.0000911216312293370      0      0
0.00114039563090349      0.00115618240623217      0.000324946269608166      0      0
0.00115618240623217      0.00117218772174859      0.000253727160246604      0      0
0.00117218772174859      0.00118841460275796      0.000206487050554246      0      0
0.00118841460275796      0.00120486611644553      0.000360725665597361      0      0
0.00120486611644553      0.00122154537245635      0.000126684479851001      0      0
0.00122154537245635      0.00123845552348304      0.000396244433942321      0      0
0.00123845552348304      0.00125559976586171      0.000125397880635967      0      0
0.00125559976586171      0.00127298134017614      0.000416747988317094      0      0
0.00127298134017614      0.00129060353187029      0.000154599477089916      0      0
0.00129060353187029      0.00130846967186935      0.000416186240682356      0      0
0.00130846967186935      0.00132658313720929      0.000276005600601975      0      0
0.00132658313720929      0.00134494735167523      0.000321439575176009      0      0
0.00134494735167523      0.00136356578644858      0.000449061566137938      0      0
0.00136356578644858      0.00138244196076317      0.000170430653269569      0      0
0.00138244196076317      0.00140157944257044      0.000440012076258841      0      0
0.00140157944257044      0.00142098184921384      0.000454441047177055      0      0
0.00142098184921384      0.00144065284811262      0.000193143250417306      0      0
0.00144065284811262      0.00146059615745496      0.000427789923646152      0      0
0.00146059615745496      0.00148081554690089      0.000545240447368076      0      0
0.00148081554690089      0.00150131483829471      0.000360565225970435      0      0
0.00150131483829471      0.00152209790638749      0.000241739751754161      0      0
0.00152209790638749      0.00154316867956938      0.000483809130494048      0      0
0.00154316867956938      0.00156453114061223      0.000608664199010923      0      0
0.00156453114061223      0.00158618932742236      0.000538053185503153      0      0
0.00158618932742236      0.00160814733380381      0.000355432094807157      0      0
0.00160814733380381      0.00163040931023216      0.000272374245613691      0      0
0.00163040931023216      0.00165297946463904      0.000416300714053634      0      0
0.00165297946463904      0.00167586206320748      0.000580039930543582      0      0
0.00167586206320748      0.00169906143117836      0.000682653131177981      0      0
0.00169906143117836      0.00172258195366789      0.000721028318975146      0      0
0.00172258195366789      0.00174642807649655      0.000712593874352681      0      0
0.00174642807649655      0.00177060430702936      0.000678875356988956      0      0
0.00177060430702936      0.00179511521502795      0.000638609370885145      0      0
0.00179511521502795      0.00181996543351421      0.000605120536099890      0      0
0.00181996543351421      0.00184515965964614      0.000586178172579646      0      0
0.00184515965964614      0.00187070265560561      0.000585376592061416      0      0
0.00187070265560561      0.00189659924949857      0.000604103994911359      0      0
0.00189659924949857      0.00192285433626758      0.000642884583259973      0      0
0.00192285433626758      0.00194947287861711      0.000701174755701472      0      0
0.00194947287861711      0.00197645990795156      0.000775664137294610      0      0
0.00197645990795156      0.00200382052532629      0.000857988802303580      0      0
0.00200382052532629      0.00203155990241182      0.000932987280970326      0      0
0.00203155990241182      0.00205968328247135      0.000978566117536506      0      0
0.00205968328247135      0.00208819598135186      0.000968554292106195      0      0
0.00208819598135186      0.00211710338848892      0.000881079067551112      0      0
0.00211710338848892      0.00214641096792534      0.000719046848263826      0      0
0.00214641096792534      0.00217612425934403      0.000564767764066874      0      0
0.00217612425934403      0.00220624887911509      0.000623393883057464      0      0
0.00220624887911509      0.00223679052135739      0.000886487776643250      0      0
0.00223679052135739      0.00226775495901488      0.00111507930420787      0      0
0.00226775495901488      0.00229914804494778      0.00113982311575640      0      0
0.00229914804494778      0.00233097571303889      0.000912172347768621      0      0
0.00233097571303889      0.00236324397931521      0.000658813966306006      0      0
0.00236324397931521      0.00239595894308506      0.000893469984740426      0      0
0.00239595894308506      0.00242912678809096      0.00124418004870758      0      0
0.00242912678809096      0.00246275378367852      0.00122271957154697      0      0
0.00246275378367852      0.00249684628598141      0.000838401370736576      0      0
0.00249684628598141      0.00253141073912281      0.000891372147709186      0      0
0.00253141073912281      0.0025664536764335      0.00134952965668628      0      0
0.0025664536764335      0.00260198172168671      0.00129267979400595      0      0
0.00260198172168671      0.00263800159035023      0.000841433815701722      0      0
0.00263800159035023      0.00267452009085567      0.00120741753014200      0      0
0.00267452009085567      0.00271154412588544      0.00151022286261854      0      0
0.00271154412588544      0.00274908069367747      0.00104247396417416      0      0
0.00274908069367747      0.00278713688934801      0.00115936117304228      0      0
0.00278713688934801      0.00282571990623272      0.00162140452884449      0      0
0.00282571990623272      0.00286483703724639      0.00113811696761954      0      0
0.00286483703724639      0.00290449567626138      0.00128676603269399      0      0
0.00290449567626138      0.00294470331950526      0.00170697802215668      0      0
0.00294470331950526      0.0029854675669777      0.00109838837521653      0      0
0.0029854675669777      0.00302679612388701      0.00159354090609708      0      0
0.00302679612388701      0.0030686968021066      0.00164866763645863      0      0
0.0030686968021066      0.00311117752165154      0.00119286388883027      0      0
0.00311117752165154      0.0031542463121756      0.00191131247159652      0      0
0.0031542463121756      0.00319791131448903      0.00130755480534058      0      0
0.00319791131448903      0.00324218078209728      0.00177604527948873      0      0
0.00324218078209728      0.0032870630827611      0.00173673870963009      0      0
0.0032870630827611      0.00333256670007821      0.00151304668629405      0      0
0.00333256670007821      0.00337870023508683      0.00204912247779954      0      0
0.00337870023508683      0.00342547240789146      0.00137842955840164      0      0
0.00342547240789146      0.00347289205931113      0.00220049049088072      0      0
0.00347289205931113      0.00352096815255051      0.00142784901148263      0      0
0.00352096815255051      0.00356970977489406      0.00226488455010124      0      0
0.00356970977489406      0.00361912613942378      0.00155578586153524      0      0
0.00361912613942378      0.0036692265867606      0.00231507902282824      0      0
0.0036692265867606      0.00372002058682995      0.00167033881857465      0      0
0.00372002058682995      0.00377151774065175      0.00239355813074496      0      0
0.00377151774065175      0.00382372778215516      0.00173672548405893      0      0
0.00382372778215516      0.00387666058001854      0.00251192425465873      0      0
0.00387666058001854      0.00393032613953476      0.00175934594844638      0      0
0.00393032613953476      0.0039847346045024      0.00265176310643073      0      0
0.0039847346045024      0.00403989625914312      0.00178718004368333      0      0
0.00403989625914312      0.00409582153004557      0.00275993866866477      0      0
0.00409582153004557      0.00415252098813623      0.00192761082192555      0      0
0.00415252098813623      0.00421000535067748      0.00275054857404980      0      0
0.00421000535067748      0.0042682854832934      0.00227740924717287      0      0
0.0042682854832934      0.00432737240202355      0.00254565988052468      0      0
0.00432737240202355      0.00438727727540519      0.00276720471481968      0      0
0.00438727727540519      0.00444801142658443      0.00221587850581687      0      0
0.00444801142658443      0.00450958633545639      0.00313315777124013      0      0
0.00450958633545639      0.00457201364083525      0.00220722381509008      0      0
0.00457201364083525      0.00463530514265407      0.00306585656331292      0      0
0.00463530514265407      0.00469947280419532      0.00282862510174224      0      0
0.00469947280419532      0.00476452875435209      0.00255196629800857      0      0
0.00476452875435209      0.0048304852899207      0.00341407278692169      0      0
0.0048304852899207      0.00489735487792503      0.00246973679376011      0      0
0.00489735487792503      0.00496515015797302      0.00322352688153005      0      0
0.00496515015797302      0.00503388394464577      0.00332688589610166      0      0
0.00503388394464577      0.00510356922991978      0.00257528169459341      0      0
0.00510356922991978      0.00517421918562266      0.00366337445155658      0      0
0.00517421918562266      0.00524584716592283      0.00318053505354547      0      0
0.00524584716592283      0.00531846670985373      0.00290669668782624      0      0
0.00531846670985373      0.00539209154387294      0.00391821339867698      0      0
0.00539209154387294      0.00546673558445676      0.00316504644558748      0      0
0.00546673558445676      0.00554241294073067      0.00318924484694237      0      0
0.00554241294073067      0.00561913791713623      0.00411877093109257      0      0
0.00561913791713623      0.00569692501613484      0.00330622888909226      0      0
0.00569692501613484      0.00577578894094906      0.00333915833886960      0      0
0.00577578894094906      0.00585574459834172      0.00431806163030834      0      0
0.00585574459834172      0.00593680710143364      0.00360765291292762      0      0
0.00593680710143364      0.00601899177256026      0.00335847266471330      0      0
0.00601899177256026      0.00610231414616781      0.00446584999706984      0      0
0.00610231414616781      0.0061867899717497      0.00408545772570072      0      0
0.0061867899717497      0.0062724352168234      0.00335780913036944      0      0
0.0062724352168234      0.00635926606994866      0.00442172500124795      0      0
0.00635926606994866      0.00644729894378739      0.00465988791357017      0      0
0.00644729894378739      0.00653655047820597      0.00365204199531410      0      0
0.00653655047820597      0.00662703754342055      0.00407697231229107      0      0
0.00662703754342055      0.00671877724318579      0.00503042787800025      0      0
0.00671877724318579      0.00681178691802782      0.00446357733916713      0      0
0.00681178691802782      0.00690608414852187      0.00376947044346391      0      0
0.00690608414852187      0.00700168675861542      0.00478684722264543      0      0
0.00700168675861542      0.00709861281899715      0.00530209337491711      0      0
0.00709861281899715      0.00719688065051277      0.00441819144280213      0      0
0.00719688065051277      0.00729650882762788      0.00411533313711027      0      0
0.00729650882762788      0.00739751618193895      0.00524721093087386      0      0
0.00739751618193895      0.00749992180573285      0.00556552840893601      0      0
0.00749992180573285      0.00760374505559565      0.00463208623444220      0      0
0.00760374505559565      0.00770900555607137      0.00437500429361331      0      0
0.00770900555607137      0.00781572320337137      0.00549759963133106      0      0
0.00781572320337137      0.00792391816913513      0.00593975153344104      0      0
0.00792391816913513      0.00803361090424307      0.00511235833333709      0      0
0.00803361090424307      0.00814482214268214      0.00454300797116875      0      0
0.00814482214268214      0.00825757290546495      0.00549304134966094      0      0
0.00825757290546495      0.00837188450460311      0.00631366108208836      0      0
0.00837188450460311      0.0084877785471356      0.00588143362329269      0      0
0.0084877785471356      0.00860527693921294      0.00492760197617578      0      0
0.00860527693921294      0.00872440189023784      0.00520515386112194      0      0
0.00872440189023784      0.0088451759170632      0.00634469231048381      0      0
0.0088451759170632      0.00896762184824822      0.00670175345262641      0      0
0.00896762184824822      0.00909176282837339      0.00593715418606024      0      0
0.00909176282837339      0.00921762232241531      0.00517402138191392      0      0
0.00921762232241531      0.009345224120182      0.00576289746625547      0      0
0.009345224120182      0.00947459234080956      0.00686516797778895      0      0
0.00947459234080956      0.00960575143732124      0.00712951116550260      0      0
0.00960575143732124      0.0097387262012494      0.00636823728410215      0      0
0.0097387262012494      0.00987354176732169      0.00556832232016581      0      0
0.00987354176732169      0.0100102236182119      0.00598770717019654      0      0
0.0100102236182119      0.0101487975893568      0.00711420296010147      0      0
0.0101487975893568      0.0102892898738392      0.00766450084584766      0      0
0.0102892898738392      0.0104317270273393      0.00719866131806343      0      0
0.0104317270273393      0.0105761359731542      0.00625010429501459      0      0
0.0105761359731542      0.0107225440072866      0.00602015991587228      0      0
0.0107225440072866      0.0108709788036044      0.00692442954357641      0      0
0.0108709788036044      0.0110214684190717      0.00793951134959901      0      0
0.0110214684190717      0.0111740412990521      0.00818341929604500      0      0
0.0111740412990521      0.0113287262826851      0.00754320619496646      0      0
0.0113287262826851      0.0114855526083377      0.00663977664630015      0      0
0.0114855526083377      0.0116445499191305      0.00650579943028482      0      0
0.0116445499191305      0.0118057482685412      0.00739537002623172      0      0
0.0118057482685412      0.0119691781260852      0.00843238618817750      0      0
0.0119691781260852      0.0121348703830748      0.00883202690715135      0      0
0.0121348703830748      0.0123028563584581      0.00839523070340036      0      0
0.0123028563584581      0.0124731678047393      0.00749309210482959      0      0
0.0124731678047393      0.0126458369139802      0.00694430182159454      0      0
0.0126458369139802      0.0128208963238851      0.00738038479999528      0      0
0.0128208963238851      0.0129983791239701      0.00843958075248931      0      0
0.0129983791239701      0.0131783188618175      0.00931420918571950      0      0
0.0131783188618175      0.0133607495494169      0.00951268974348528      0      0
0.0133607495494169      0.0135457056695945      0.00898906073010303      0      0
0.0135457056695945      0.0137332221825303      0.00810954469947156      0      0
0.0137332221825303      0.0139233345323668      0.00755354107898148      0      0
0.0139233345323668      0.0141160786539086      0.00786212599718761      0      0
0.0141160786539086      0.0143114909794141      0.00883636472669678      0      0
0.0143114909794141      0.0145096084454827      0.00982367094484091      0      0
0.0145096084454827      0.0147104685000363      0.0103240894350218      0      0
0.0147104685000363      0.0149141091093971      0.0101594654181900      0      0
0.0149141091093971      0.0151205687654648      0.00945899444939201      0      0
0.0151205687654648      0.0153298864929916      0.00862833501182078      0      0
0.0153298864929916      0.0155421018569589      0.00823205971725841      0      0
0.0155421018569589      0.015757254970056      0.00861527491700739      0      0
0.015757254970056      0.0159753865002618      0.00956155662981917      0      0
0.0159753865002618      0.0161965376785319      0.0105546241906554      0      0
0.0161965376785319      0.0164207503065923      0.0111791577164581      0      0
0.0164207503065923      0.0166480667648403      0.0112427726688705      0      0
0.0166480667648403      0.0168785300203555      0.0107700981702108      0      0
0.0168785300203555      0.0171121836350213      0.00998397685225671      0      0
0.0171121836350213      0.0173490717737588      0.00927162529517306      0      0
0.0173490717737588      0.017589239212875      0.00905446892298486      0      0
0.017589239212875      0.0178327313485262      0.00951070131973579      0      0
0.0178327313485262      0.0180795942052988      0.0104274057961025      0      0
0.0180795942052988      0.0183298744449088      0.0114102345733951      0      0
0.0183298744449088      0.0185836193750216      0.0121295505100658      0      0
0.0185836193750216      0.0188408769581945      0.0124022746983817      0      0
0.0188408769581945      0.0191016958209418      0.0121918849002979      0      0
0.0191016958209418      0.0193661252629267      0.0115956634473479      0      0
0.0193661252629267      0.0196342152662799      0.0108317450815538      0      0
0.0196342152662799      0.0199060165050465      0.0102071818812091      0      0
0.0199060165050465      0.0201815803547652      0.0100211578059177      0      0
0.0201815803547652      0.0204609589021785      0.0103990319718363      0      0
0.0204609589021785      0.0207442049550786      0.0112091678094405      0      0
0.0207442049550786      0.0210313720522889      0.0121738873459930      0      0
0.0210313720522889      0.0213225144737837      0.0130256077176821      0      0
0.0213225144737837      0.0216176872509482      0.0135797601363163      0      0
0.0216176872509482      0.0219169461769806      0.0137461935957697      0      0
0.0219169461769806      0.0222203478174381      0.0135225276572008      0      0
0.0222203478174381      0.0225279495209286      0.0129862567308935      0      0
0.0225279495209286      0.0228398094299506      0.0122869235788595      0      0
0.0228398094299506      0.0231559864918837      0.0116306157594732      0      0
0.0231559864918837      0.0234765404701303      0.0112392700016798      0      0
0.0234765404701303      0.0238015319554124      0.0112723331102325      0      0
0.0238015319554124      0.0241310223772239      0.0117478895211778      0      0
0.0241310223772239      0.0244650740154424      0.0125400295192694      0      0
0.0244650740154424      0.0248037500121009      0.0134548768860985      0      0
0.0248037500121009      0.025147114383323      0.0143079871690933      0      0
0.025147114383323      0.0254952320314234      0.0149615621062841      0      0
0.0254952320314234      0.025848168757175      0.0153325355327701      0      0
0.025848168757175      0.0262059912722472      0.0153898347210884      0      0
0.0262059912722472      0.0265687672118152      0.0151496580375736      0      0
0.0265687672118152      0.0269365651473444      0.0146711586394454      0      0
0.0269365651473444      0.0273094545995519      0.0140520069173360      0      0
0.0273094545995519      0.0276875060515468      0.0134210660748145      0      0
0.0276875060515468      0.0280707909621536      0.0129227498368516      0      0
0.0280707909621536      0.0284593817794181      0.0126874174161524      0      0
0.0284593817794181      0.0288533519543027      0.0127917433122569      0      0
0.0288533519543027      0.0292527759545692      0.0132309686832119      0      0
0.0292527759545692      0.0296577292788545      0.0139256881528109      0      0
0.0296577292788545      0.0300682884709421      0.0147569890321023      0      0
0.0300682884709421      0.0304845311342295      0.0156031268752453      0      0
0.0304845311342295      0.0309065359463971      0.0163615032543697      0      0
0.0309065359463971      0.0313343826742795      0.0169568365732381      0      0
0.0313343826742795      0.0317681521889432      0.0173419710961344      0      0
0.0317681521889432      0.0322079264809726      0.0174960035200259      0      0
0.0322079264809726      0.0326537886759678      0.0174218722970199      0      0
0.0326537886759678      0.033105823050257      0.0171440990567778      0      0
0.033105823050257      0.033564115046826      0.0167066946656287      0      0
0.033564115046826      0.0340287512914689      0.0161708281364188      0      0
0.0340287512914689      0.0344998196091616      0.0156114056064709      0      0
0.0344998196091616      0.0349774090406628      0.0151112135562131      0      0
0.0349774090406628      0.0354616098593442      0.0147512249402098      0      0
0.0354616098593442      0.0359525135882537      0.0145970676893786      0      0
0.0359525135882537      0.0364502130174152      0.0146850015518474      0      0
0.0364502130174152      0.0369548022213675      0.0150137803595158      0      0
0.0369548022213675      0.0374663765769464      0.0155471774527406      0      0
0.0374663765769464      0.0379850327813123      0.0162256133544228      0      0
0.0379850327813123      0.0385108688702281      0.0169804756669574      0      0
0.0385108688702281      0.0390439842365898      0.0177455356700779      0      0
0.0390439842365898      0.0395844796492134      0.0184636376779196      0      0
0.0395844796492134      0.0401324572718825      0.0190895317003859      0      0
0.0401324572718825      0.0406880206826587      0.0195904086171064      0      0
0.0406880206826587      0.0412512748934598      0.0199453471801689      0      0
0.0412512748934598      0.0418223263699098      0.0201443657347226      0      0
0.0418223263699098      0.0424012830514618      0.0201874045371677      0      0
0.0424012830514618      0.0429882543718015      0.0200833604271952      0      0
0.0429882543718015      0.0435833512795317      0.0198491914542900      0      0
0.0435833512795317      0.0441866862591436      0.0195090495623624      0      0
0.0441866862591436      0.0447983733522791      0.0190933508518879      0      0
0.0447983733522791      0.0454185281792862      0.0186376403712979      0      0
0.0454185281792862      0.0460472679610735      0.0181810563145200      0      0
0.0460472679610735      0.0466847115412677      0.0177641776645389      0      0
0.0466847115412677      0.0473309794086762      0.0174261109776832      0      0
0.0473309794086762      0.047986193720063      0.0172009052042288      0      0
0.047986193720063      0.0486504783232378      0.0171137795697096      0      0
0.0486504783232378      0.0493239587804657      0.0171780445470077      0      0
0.0493239587804657      0.0500067623922011      0.0173936779562164      0      0
0.0500067623922011      0.0506990182211494      0.0177480767706618      0      0
0.0506990182211494      0.0514008571166629      0.0182187212867295      0      0
0.0514008571166629      0.0521124117394733      0.0187768560548979      0      0
0.0521124117394733      0.0528338165867671      0.0193911692365408      0      0
0.0528338165867671      0.0535652080176086      0.0200307739949132      0      0
0.0535652080176086      0.0543067242787134      0.0206672448273979      0      0
0.0543067242787134      0.0550585055305805      0.0212757878640178      0      0
0.0550585055305805      0.0558206938739848      0.0218357641900413      0      0
0.0558206938739848      0.0565934333768373      0.0223307937061843      0      0
0.0565934333768373      0.0573768701014157      0.0227486178599545      0      0
0.0573768701014157      0.0581711521319738      0.0230808410462565      0      0
0.0581711521319738      0.0589764296027321      0.0233226229461103      0      0
0.0589764296027321      0.0597928547262553      0.0234723614718164      0      0
0.0597928547262553      0.0606205818222245      0.0235313856783929      0      0
0.0606205818222245      0.0614597673466051      0.0235036660121601      0      0
0.0614597673466051      0.0623105699212211      0.0233955422461836      0      0
0.0623105699212211      0.0631731503637371      0.0232154650664467      0      0
0.0631731503637371      0.0640476717180559      0.0229737440734412      0      0
0.0640476717180559      0.064934299285137      0.0226822921716663      0      0
0.064934299285137      0.065833200654241      0.0223543536851823      0      0
0.065833200654241      0.0667445457346082      0.0220042013056699      0      0
0.0667445457346082      0.0676685067875737      0.0216467859181980      0      0
0.0676685067875737      0.0686052584591283      0.0212973247567307      0      0
0.0686052584591283      0.0695549778129301      0.0209708188806101      0      0
0.0695549778129301      0.0705178443637725      0.0206815021490959      0      0
0.0705178443637725      0.071494040111516      0.0204422410888649      0      0
0.071494040111516      0.0724837495754901      0.0202639263035538      0      0
0.0724837495754901      0.07348715982937      0.0201549161604222      0      0
0.07348715982937      0.0745044605365374      0.0201206046721134      0      0
0.0745044605365374      0.0755358439859309      0.0201631803872017      0      0
0.0755358439859309      0.0765815051283916      0.0202816189421413      0      0
0.0765815051283916      0.0776416416135129      0.0204719135810184      0      0
0.0776416416135129      0.0787164538269999      0.0207275069584983      0      0
0.0787164538269999      0.0798061449285455      0.0210398569205939      0      0
0.0798061449285455      0.0809109208902321      0.0213990569558497      0      0
0.0809109208902321      0.0820309905354643      0.0217944389233406      0      0
0.0820309905354643      0.0831665655784396      0.0222151052795262      0      0
0.0831665655784396      0.0843178606641673      0.0226503618373739      0      0
0.0843178606641673      0.0854850934090396      0.0230900432019671      0      0
0.0854850934090396      0.0866684844419658      0.0235247379044636      0      0
0.0866684844419658      0.087868257446075      0.0239459284321042      0      0
0.087868257446075      0.0890846392009967      0.0243460641574772      0      0
0.0890846392009967      0.0903178596257262      0.0247185845002025      0      0
0.0903178596257262      0.0915681518220832      0.0250579072000765      0      0
0.0915681518220832      0.0928357521187732      0.0253593935364958      0      0
0.0928357521187732      0.0941209001160578      0.0256192993926207      0      0
0.0941209001160578      0.0954238387310435      0.0258347185600134      0      0
0.0954238387310435      0.0967448142435972      0.0260035227033813      0      0
0.0967448142435972      0.0980840763428988      0.0261243009255671      0      0
0.0980840763428988      0.0994418781746361      0.0261963008086878      0      0
0.0994418781746361      0.100818476388855      0.0262193720658958      0      0
0.100818476388855      0.10221413118847      0.0261939134353846      0      0
0.10221413118847      0.103629106378448      0.0261208231149644      0      0
0.103629106378448      0.105063669415674      0.0260014528186262      0      0
0.105063669415674      0.106518091459502      0.0258375653966688      0      0
0.106518091459502      0.107992647423013      0.0256312958698126      0      0
0.107992647423013      0.109487616024976      0.0253851156650736      0      0
0.109487616024976      0.111003279842531      0.0251017997927453      0      0
0.111003279842531      0.112539925364605      0.0247843966594165      0      0
0.112539925364605      0.114097843046059      0.0244362001642319      0      0
0.114097843046059      0.115677327362591      0.0240607236692523      0      0
0.115677327362591      0.117278676866402      0.0236616753661594      0      0
0.117278676866402      0.118902194242619      0.0232429344786373      0      0
0.118902194242619      0.120548186366517      0.0228085276425064      0      0
0.120548186366517      0.122216964361519      0.0223626046967857      0      0
0.122216964361519      0.123908843658004      0.0219094130048688      0      0
0.123908843658004      0.125624144052934      0.0214532693177878      0      0
0.125624144052934      0.127363189770296      0.0209985281098321      0      0
0.127363189770296      0.12912630952239      0.0205495452874058      0      0
0.12912630952239      0.130913836571959      0.0201106362301373      0      0
0.130913836571959      0.132726108795187      0.0196860273106246      0      0
0.132726108795187      0.134563468745557      0.0192798003990058      0      0
0.134563468745557      0.136426263718606      0.0188958304259815      0      0
0.136426263718606      0.138314845817565      0.0185377168659644      0      0
0.138314845817565      0.140229572019921      0.0182087109842403      0      0
0.140229572019921      0.142170804244882      0.0179116417863286      0      0
0.142170804244882      0.144138909421796      0.0176488446687948      0      0
0.144138909421796      0.146134259559502      0.0174220975992715      0      0
0.146134259559502      0.148157231816648      0.0172325700287281      0      0
0.148157231816648      0.150208208572982      0.0170807894737760      0      0
0.150208208572982      0.152287577501628      0.0169666297113045      0      0
0.152287577501628      0.154395731642364      0.0168893228608381      0      0
0.154395731642364      0.156533069475914      0.0168474955119753      0      0
0.156533069475914      0.158699994999266      0.0168392268277028      0      0
0.158699994999266      0.16089691780204      0.0168621246003721      0      0
0.16089691780204      0.163124253143903      0.0169134138750175      0      0
0.163124253143903      0.165382422033063      0.0169900321624588      0      0
0.165382422033063      0.16767185130585      0.0170887254475759      0      0
0.16767185130585      0.16999297370739      0.0172061400115917      0      0
0.16999297370739      0.172346227973408      0.0173389062971210      0      0
0.172346227973408      0.174732058913154      0.0174837123988779      0      0
0.174732058913154      0.177150917493482      0.0176373660483628      0      0
0.177150917493482      0.179603260924088      0.0177968450351093      0      0
0.179603260924088      0.182089552743936      0.0179593368029699      0      0
0.182089552743936      0.184610262908873      0.0181222684721539      0      0
0.184610262908873      0.187165867880458      0.0182833288015380      0      0
0.187165867880458      0.189756850716024      0.0184404836759399      0      0
0.189756850716024      0.192383701159985      0.0185919866377077      0      0
0.192383701159985      0.195046915736409      0.0187363858326358      0      0
0.195046915736409      0.197746997842864      0.0188725285470885      0      0
0.197746997842864      0.200484457845576      0.0189995643043505      0      0
0.200484457845576      0.203259813175894      0.0191169472808658      0      0
0.203259813175894      0.206073588428097      0.0192244386057736      0      0
0.206073588428097      0.208926315458549      0.0193221089223367      0      0
0.208926315458549      0.211818533486235      0.0194103414156885      0      0
0.211818533486235      0.214750789194674      0.0194898353435642      0      0
0.214750789194674      0.217723636835266      0.0195616099401380      0      0
0.217723636835266      0.220737638332042      0.0196270083927666      0      0
0.220737638332042      0.22379336338789      0.0196877014137542      0      0
0.22379336338789      0.226891389592229      0.0197456897432402      0      0
0.226891389592229      0.230032302530194      0.0198033047280168      0      0
0.230032302530194      0.233216695893316      0.0198632059330953      0      0
0.233216695893316      0.236445171591743      0.0199283745737609      0      0
0.236445171591743      0.239718339868012      0.0200021014293875      0      0
0.239718339868012      0.243036819412397      0.0200879678483067      0      0
0.243036819412397      0.246401237479853      0.0201898185138364      0      0
0.246401237479853      0.249812230008578      0.0203117248554565      0      0
0.249812230008578      0.253270441740218      0.0204579383905558      0      0
0.253270441740218      0.256776526341734      0.0206328338889099      0      0
0.256776526341734      0.260331146528961      0.0208408430524041      0      0
0.260331146528961      0.263934974191869      0.0210863803442538      0      0
0.263934974191869      0.267588690521566      0.0213737635871921      0      0
0.267588690521566      0.271292986139054      0.0217071328412877      0      0
0.271292986139054      0.275048561225772      0.0220903717121135      0      0
0.275048561225772      0.27885612565594      0.0225270354847649      0      0
0.27885612565594      0.282716399130741      0.0230202902355241      0      0
0.282716399130741      0.286630111314356      0.0235728663299997      0      0
0.286630111314356      0.290598001971889      0.0241870285587966      0      0
0.290598001971889      0.294620821109189      0.0248645637558812      0      0
0.294620821109189      0.298699329114623      0.0256067853030093      0      0
0.298699329114623      0.302834296902796      0.0264145526545214      0      0
0.302834296902796      0.307026506060274      0.0272883030800145      0      0
0.307026506060274      0.311276748993318      0.0282280923000444      0      0
0.311276748993318      0.315585829077662      0.0292336405820842      0      0
0.315585829077662      0.319954560810364      0.0303043811040618      0      0
0.319954560810364      0.324383769963767      0.0314395078757900      0      0
0.324383769963767      0.32887429374158      0.0326380211197184      0      0
0.32887429374158      0.33342698093713      0.0338987686501277      0      0
0.33342698093713      0.338042692093795      0.0352204823787531      0      0
0.338042692093795      0.342722299667666      0.0366018095692426      0      0
0.342722299667666      0.347466688192458      0.0380413388436987      0      0
0.347466688192458      0.352276754446699      0.0395376212125377      0      0
0.352276754446699      0.357153407623246      0.0410891865671466      0      0
0.357153407623246      0.362097569501131      0.0426945561623982      0      0
0.362097569501131      0.367110174619799      0.0443522516433095      0      0
0.367110174619799      0.372192170455755      0.0460608011556433      0      0
0.372192170455755      0.37734451760165      0.0478187430395400      0      0
0.37734451760165      0.382568189947856      0.0496246275502832      0      0
0.382568189947856      0.387864174866547      0.0514770169896421      0      0
0.387864174866547      0.393233473398329      0.0533744845706660      0      0
0.393233473398329      0.398677100441459      0.0553156122818891      0      0
0.398677100441459      0.40419608494368      0.0572989879655629      0      0
0.40419608494368      0.409791470096709      0.0593232017795603      0      0
0.409791470096709      0.41546431353342      0.0613868421740559      0      0
0.41546431353342      0.421215687527758      0.0634884914815861      0      0
0.421215687527758      0.427046679197417      0.0656267211920109      0      0
0.427046679197417      0.43295839070933      0.0678000869615064      0      0
0.43295839070933      0.438951939487993      0.0700071233862770      0      0
0.438951939487993      0.445028458426682      0.0722463385564797      0      0
0.445028458426682      0.451189096101594      0.0745162083932610      0      0
0.451189096101594      0.457435016988945      0.0768151707612599      0      0
0.457435016988945      0.463767401685081      0.0791416193399127      0      0
0.463767401685081      0.470187447129631      0.0814938972290082      0      0
0.470187447129631      0.476696366831751      0.0838702902567835      0      0
0.476696366831751      0.483295391099501      0.0862690199521283      0      0
0.483295391099501      0.489985767272398      0.0886882361358705      0      0
0.489985767272398      0.496768759957182      0.0911260090794071      0      0
0.496768759957182      0.503645651266856      0.0935803211718725      0      0
0.503645651266856      0.510617741063022      0.0960490580293663      0      0
0.510617741063022      0.517686347201588      0.0985299989712664      0      0
0.517686347201588      0.524852805781861      0.101020806779071      0      0
0.524852805781861      0.532118471399099      0.103519016642283      0      0
0.532118471399099      0.539484717400551      0.106022024183271      0      0
0.539484717400551      0.546952936145049      0.108527072438437      0      0
0.546952936145049      0.554524539266187      0.111031237656041      0      0
0.554524539266187      0.56220095793915      0.113531413751099      0      0
0.56220095793915      0.569983643151229      0.116024295234412      0      0
0.569983643151229      0.577874065976087      0.118506358405166      0      0
0.577874065976087      0.585873717851818      0.120973840563892      0      0
0.585873717851818      0.59398411086286      0.123422716963771      0      0
0.59398411086286      0.602206778025804      0.125848675171989      0      0
0.602206778025804      0.610543273579166      0.128247086457419      0      0
0.610543273579166      0.618995173277162      0.130612973754288      0      0
0.618995173277162      0.62756407468756      0.132940975670981      0      0
0.62756407468756      0.636251597493652      0.135225305915466      0      0
0.636251597493652      0.645059383800396      0.137459707389648      0      0
0.645059383800396      0.653989098444817      0.139637400058813      0      0
0.653989098444817      0.663042429310678      0.141751021522030      0      0
0.663042429310678      0.672221087647534      0.143792558985539      0      0
0.672221087647534      0.681526808394186      0.145753271061511      0      0
0.681526808394186      0.690961350506615      0.147623597462561      0      0
0.690961350506615      0.70052649729046      0.149393054216063      0      0
0.70052649729046      0.710224056738094      0.151050111451608      0      0
0.710224056738094      0.720055861870372      0.152582050078837      0      0
0.720055861870372      0.730023771083106      0.153974792714290      0      0
0.730023771083106      0.740129668498331      0.155212702954778      0      0
0.740129668498331      0.750375464320448      0.156278345416962      0      0
0.750375464320448      0.76076309519728      0.157152196703589      0      0
0.76076309519728      0.771294524586143      0.157812294374113      0      0
0.771294524586143      0.781971743124969      0.158233806730152      0      0
0.781971743124969      0.792796769008581      0.158388500224580      0      0
0.792796769008581      0.803771648370161      0.158244072713275      0      0
0.803771648370161      0.814898455668016      0.157763308233839      0      0
0.814898455668016      0.826179294077686      0.156902990304278      0      0
0.826179294077686      0.837616295889483      0.155612482178765      0      0
0.837616295889483      0.849211622911536      0.153831837658865      0      0
0.849211622911536      0.860967466878409      0.151489233419868      0      0
0.860967466878409      0.872886049865385      0.148497391835022      0      0
0.872886049865385      0.884969624708479      0.144748449716022      0      0
0.884969624708479      0.897220475430265      0.140106335584558      0      0
0.897220475430265      0.909640917671599      0.134394951654143      0      0
0.909640917671599      0.922233299129318      0.127378849084442      0      0
0.922233299129318      0.935      0.118729392001723      0      0
# END HISTO1D SudakovqqbarExpOutputsN2LLRes12
# BEGIN HISTO1D SudakovqqbarExpOutputsN2LLRes21
PlotOrder=3
LineColor=green
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\widetilde{\mathbf{V}}^{(2,1)}_{h,\mathrm{res}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.00000000936658946421294      0      0
0.00000101384324431002      0.00000102787812403307      0.0000000110146440960040      0      0
0.00000102787812403307      0.00000104210729202498      0.0000000105025876842028      0      0
0.00000104210729202498      0.00000105653343786574      0.0000000129854607144644      0      0
0.00000105653343786574      0.00000107115928836782      0.00000000985920577593394      0      0
0.00000107115928836782      0.00000108598760809164      0.0000000154994738463392      0      0
0.00000108598760809164      0.00000110102119986811      0.0000000127885584480884      0      0
0.00000110102119986811      0.00000111626290532839      0.0000000162679270918049      0      0
0.00000111626290532839      0.00000113171560544106      0.0000000166925837696534      0      0
0.00000113171560544106      0.00000114738222105665      0.0000000138992079150484      0      0
0.00000114738222105665      0.00000116326571345971      0.0000000176822912161256      0      0
0.00000116326571345971      0.0000011793690849286      0.0000000117988774328679      0      0
0.0000011793690849286      0.00000119569537930295      0.0000000186094633601015      0      0
0.00000119569537930295      0.000001212247682559      0.0000000190764548133167      0      0
0.000001212247682559      0.00000122902912339292      0.0000000131439573978918      0      0
0.00000122902912339292      0.00000124604287381218      0.0000000189645570049877      0      0
0.00000124604287381218      0.00000126329214973512      0.0000000206818684336632      0      0
0.00000126329214973512      0.00000128078021159884      0.0000000159507063711185      0      0
0.00000128078021159884      0.00000129851036497544      0.0000000140982274464028      0      0
0.00000129851036497544      0.00000131648596119688      0.0000000193952786124816      0      0
0.00000131648596119688      0.00000133471039798844      0.0000000158693867395027      0      0
0.00000133471039798844      0.00000135318712011092      0.0000000173827934611506      0      0
0.00000135318712011092      0.00000137191962001179      0.0000000217451956933073      0      0
0.00000137191962001179      0.00000139091143848532      0.0000000241199001246126      0      0
0.00000139091143848532      0.00000141016616534188      0.0000000234468876683050      0      0
0.00000141016616534188      0.00000142968744008643      0.0000000232757203465533      0      0
0.00000142968744008643      0.00000144947895260651      0.0000000174092626842993      0      0
0.00000144947895260651      0.00000146954444386967      0.0000000276317184717008      0      0
0.00000146954444386967      0.00000148988770663059      0.0000000264815451286575      0      0
0.00000148988770663059      0.00000151051258614798      0.0000000211082154255184      0      0
0.00000151051258614798      0.00000153142298091138      0.0000000255956785880696      0      0
0.00000153142298091138      0.00000155262284337812      0.0000000248327129524488      0      0
0.00000155262284337812      0.00000157411618072032      0.0000000296481748670874      0      0
0.00000157411618072032      0.00000159590705558239      0.0000000221260774749941      0      0
0.00000159590705558239      0.0000016179995868489      0.0000000309029440180673      0      0
0.0000016179995868489      0.00000164039795042316      0.0000000331765468521407      0      0
0.00000164039795042316      0.00000166310638001652      0.0000000243320171960039      0      0
0.00000166310638001652      0.00000168612916794864      0.0000000239513149634260      0      0
0.00000168612916794864      0.00000170947066595881      0.0000000333216558592116      0      0
0.00000170947066595881      0.00000173313528602849      0.0000000296682688279715      0      0
0.00000173313528602849      0.00000175712750121529      0.0000000315208634051466      0      0
0.00000175712750121529      0.00000178145184649847      0.0000000375097388171485      0      0
0.00000178145184649847      0.00000180611291963609      0.0000000265486066689985      0      0
0.00000180611291963609      0.00000183111538203409      0.0000000277922948618146      0      0
0.00000183111538203409      0.00000185646395962742      0.0000000280395878558160      0      0
0.00000185646395962742      0.00000188216344377329      0.0000000287966695118149      0      0
0.00000188216344377329      0.00000190821869215684      0.0000000380340380825865      0      0
0.00000190821869215684      0.00000193463462970931      0.0000000306632166915825      0      0
0.00000193463462970931      0.000001961416249539      0.0000000433345982138196      0      0
0.000001961416249539      0.00000198856861387501      0.0000000493645823277555      0      0
0.00000198856861387501      0.00000201609685502412      0.0000000478355752599496      0      0
0.00000201609685502412      0.00000204400617634088      0.0000000336496682466019      0      0
0.00000204400617634088      0.00000207230185321116      0.0000000485570990043547      0      0
0.00000207230185321116      0.00000210098923404927      0.0000000374973013794132      0      0
0.00000210098923404927      0.00000213007374130893      0.0000000430532791099191      0      0
0.00000213007374130893      0.00000215956087250823      0.0000000563268769100307      0      0
0.00000215956087250823      0.00000218945620126872      0.0000000578956424969258      0      0
0.00000218945620126872      0.00000221976537836897      0.0000000593573728269896      0      0
0.00000221976537836897      0.00000225049413281266      0.0000000525950923818463      0      0
0.00000225049413281266      0.00000228164827291145      0.0000000619631994042939      0      0
0.00000228164827291145      0.0000023132336873829      0.0000000481002240496015      0      0
0.0000023132336873829      0.0000023452563464635      0.0000000678073076837987      0      0
0.0000023452563464635      0.00000237772230303722      0.0000000522948195575445      0      0
0.00000237772230303722      0.00000241063769377955      0.0000000631367621443677      0      0
0.00000241063769377955      0.00000244400874031748      0.0000000475063830660940      0      0
0.00000244400874031748      0.00000247784175040552      0.0000000573589400875138      0      0
0.00000247784175040552      0.00000251214311911795      0.0000000532316356450598      0      0
0.00000251214311911795      0.00000254691933005764      0.0000000729767734127076      0      0
0.00000254691933005764      0.00000258217695658154      0.0000000789350276960123      0      0
0.00000258217695658154      0.0000026179226630432      0.0000000595167707100762      0      0
0.0000026179226630432      0.00000265416320605244      0.0000000734249420897471      0      0
0.00000265416320605244      0.00000269090543575249      0.0000000598192863610717      0      0
0.00000269090543575249      0.00000272815629711478      0.0000000592807456972656      0      0
0.00000272815629711478      0.00000276592283125165      0.0000000928703155400492      0      0
0.00000276592283125165      0.00000280421217674733      0.0000000816970311358567      0      0
0.00000280421217674733      0.00000284303157100718      0.0000000840440644394072      0      0
0.00000284303157100718      0.00000288238835162573      0.0000000951501844847184      0      0
0.00000288238835162573      0.00000292228995777364      0.000000101624029188491      0      0
0.00000292228995777364      0.00000296274393160382      0.0000000983249344755554      0      0
0.00000296274393160382      0.00000300375791967704      0.0000000705096833098526      0      0
0.00000300375791967704      0.00000304533967440728      0.0000000904001180061974      0      0
0.00000304533967440728      0.0000030874970555271      0.0000000750057420559830      0      0
0.0000030874970555271      0.00000313023803157323      0.0000000780701401811389      0      0
0.00000313023803157323      0.00000317357068139281      0.000000119291767559463      0      0
0.00000317357068139281      0.00000321750319567045      0.0000000816446390807158      0      0
0.00000321750319567045      0.00000326204387847638      0.000000127409699647784      0      0
0.00000326204387847638      0.00000330720114883614      0.0000000848715675202266      0      0
0.00000330720114883614      0.00000335298354232185      0.000000115012798993911      0      0
0.00000335298354232185      0.00000339939971266569      0.000000118559209580747      0      0
0.00000339939971266569      0.00000344645843339553      0.000000100130785148518      0      0
0.00000344645843339553      0.00000349416859949336      0.0000000938608378590473      0      0
0.00000349416859949336      0.00000354253922907654      0.000000149143967605204      0      0
0.00000354253922907654      0.00000359157946510248      0.000000137211152545529      0      0
0.00000359157946510248      0.00000364129857709674      0.000000141725081678939      0      0
0.00000364129857709674      0.00000369170596290522      0.000000158003019974969      0      0
0.00000369170596290522      0.00000374281115047047      0.000000165401403880147      0      0
0.00000374281115047047      0.0000037946237996327      0.000000169286598742357      0      0
0.0000037946237996327      0.00000384715370395563      0.000000166321502108393      0      0
0.00000384715370395563      0.00000390041079257769      0.000000120572606794422      0      0
0.00000390041079257769      0.00000395440513208878      0.000000126149173970237      0      0
0.00000395440513208878      0.00000400914692843308      0.000000145432470387540      0      0
0.00000400914692843308      0.00000406464652883815      0.000000125456759879232      0      0
0.00000406464652883815      0.00000412091442377072      0.000000199032882902741      0      0
0.00000412091442377072      0.00000417796124891967      0.000000183526346057220      0      0
0.00000417796124891967      0.00000423579778720626      0.000000185842525468597      0      0
0.00000423579778720626      0.0000042944349708224      0.000000207135207322846      0      0
0.0000042944349708224      0.00000435388388329698      0.000000221040928112583      0      0
0.00000435388388329698      0.00000441415576159092      0.000000225641145415689      0      0
0.00000441415576159092      0.0000044752619982211      0.000000231345573507556      0      0
0.0000044752619982211      0.00000453721414341383      0.000000171507678688527      0      0
0.00000453721414341383      0.00000460002390728798      0.000000245306264183305      0      0
0.00000460002390728798      0.0000046637031620685      0.000000251769997808574      0      0
0.0000046637031620685      0.00000472826394433043      0.000000171458042605450      0      0
0.00000472826394433043      0.00000479371845727405      0.000000178107964524883      0      0
0.00000479371845727405      0.00000486007907303155      0.000000272400684761878      0      0
0.00000486007907303155      0.00000492735833500554      0.000000223093419567091      0      0
0.00000492735833500554      0.00000499556896024003      0.000000220516885243994      0      0
0.00000499556896024003      0.00000506472384182418      0.000000272129929872564      0      0
0.00000506472384182418      0.00000513483605132934      0.000000296501209915972      0      0
0.00000513483605132934      0.00000520591884127979      0.000000220656621395645      0      0
0.00000520591884127979      0.00000527798564765776      0.000000226697766116281      0      0
0.00000527798564765776      0.00000535105009244307      0.000000286080656880356      0      0
0.00000535105009244307      0.00000542512598618791      0.000000288122315155686      0      0
0.00000542512598618791      0.00000550022733062734      0.000000222950832615647      0      0
0.00000550022733062734      0.00000557636832132587      0.000000352911239688428      0      0
0.00000557636832132587      0.00000565356335036064      0.000000360845989489461      0      0
0.00000565356335036064      0.00000573182700904185      0.000000297842383982767      0      0
0.00000573182700904185      0.00000581117409067079      0.000000367843652249802      0      0
0.00000581117409067079      0.000005891619593336      0.000000253751759880416      0      0
0.000005891619593336      0.00000597317872274825      0.000000260567647615392      0      0
0.00000597317872274825      0.00000605586689511467      0.000000386197540325090      0      0
0.00000605586689511467      0.0000061396997400527      0.000000279617998842041      0      0
0.0000061396997400527      0.00000622469310354442      0.000000361175516022780      0      0
0.00000622469310354442      0.00000631086305093168      0.000000385787090427181      0      0
0.00000631086305093168      0.0000063982258699528      0.000000362775027331771      0      0
0.0000063982258699528      0.00000648679807382125      0.000000322903533272217      0      0
0.00000648679807382125      0.00000657659640434692      0.000000312813488403246      0      0
0.00000657659640434692      0.00000666763783510069      0.000000321914994106749      0      0
0.00000666763783510069      0.00000675993957462272      0.000000343454534051095      0      0
0.00000675993957462272      0.0000068535190696752      0.000000493525219803765      0      0
0.0000068535190696752      0.00000694839400854009      0.000000390497135700868      0      0
0.00000694839400854009      0.00000704458232436258      0.000000522911888221537      0      0
0.00000704458232436258      0.00000714210219854078      0.000000477029094951496      0      0
0.00000714210219854078      0.00000724097206416231      0.000000484562731300753      0      0
0.00000724097206416231      0.00000734121060948854      0.000000445705471088207      0      0
0.00000734121060948854      0.000007442836781487      0.000000606243575293603      0      0
0.000007442836781487      0.00000754586978941272      0.000000629102101845458      0      0
0.00000754586978941272      0.00000765032910843916      0.000000417258504606098      0      0
0.00000765032910843916      0.00000775623448333934      0.000000460225720775720      0      0
0.00000775623448333934      0.00000786360593221801      0.000000470026007262039      0      0
0.00000786360593221801      0.00000797246375029542      0.000000676780141305663      0      0
0.00000797246375029542      0.00000808282851374354      0.000000671772739516232      0      0
0.00000808282851374354      0.00000819472108357529      0.000000650968088009469      0      0
0.00000819472108357529      0.00000830816260958769      0.000000728736817194606      0      0
0.00000830816260958769      0.00000842317453435958      0.000000754691075578104      0      0
0.00000842317453435958      0.00000853977859730466      0.000000563601827985394      0      0
0.00000853977859730466      0.00000865799683878063      0.000000625097486998376      0      0
0.00000865799683878063      0.00000877785160425524      0.000000836569597100774      0      0
0.00000877785160425524      0.00000889936554853005      0.000000760331110287383      0      0
0.00000889936554853005      0.00000902256164002253      0.000000645016453155679      0      0
0.00000902256164002253      0.00000914746316510757      0.000000655094957306227      0      0
0.00000914746316510757      0.00000927409373251906      0.000000836671340272250      0      0
0.00000927409373251906      0.00000940247727781235      0.000000867600008653905      0      0
0.00000940247727781235      0.00000953263806788851      0.000000887670367173526      0      0
0.00000953263806788851      0.00000966460070558129      0.000000823514953316393      0      0
0.00000966460070558129      0.00000979839013430744      0.00000102984329205882      0      0
0.00000979839013430744      0.00000993403164278155      0.000000708428986984000      0      0
0.00000993403164278155      0.000010071550869796      0.000000727269762855589      0      0
0.000010071550869796      0.0000102109738090674      0.00000111602481977824      0      0
0.0000102109738090674      0.0000103523268141496      0.00000111819901689120      0      0
0.0000103523268141496      0.000010495636603415      0.000000908659131094955      0      0
0.000010495636603415      0.0000106409302651053      0.00000101187131952851      0      0
0.0000106409302651053      0.000010788235262451      0.00000106069706353836      0      0
0.000010788235262451      0.0000109375794388631      0.00000121836294699104      0      0
0.0000109375794388631      0.0000110889910231955      0.000000929283783659041      0      0
0.0000110889910231955      0.0000112424986350812      0.00000132972340116997      0      0
0.0000112424986350812      0.0000113981312903417      0.00000126799231404941      0      0
0.0000113981312903417      0.0000115559184064716      0.00000140849805952086      0      0
0.0000115559184064716      0.000011715889808199      0.00000103736519764015      0      0
0.000011715889808199      0.0000118780757331232      0.00000147786095207767      0      0
0.0000118780757331232      0.0000120425068374297      0.00000124542722013281      0      0
0.0000120425068374297      0.0000122092142016854      0.00000113629513686977      0      0
0.0000122092142016854      0.0000123782293367127      0.00000122211028706572      0      0
0.0000123782293367127      0.0000125495841895462      0.00000147111633842768      0      0
0.0000125495841895462      0.0000127233111494713      0.00000168899212637753      0      0
0.0000127233111494713      0.0000128994430541458      0.00000155708732389455      0      0
0.0000128994430541458      0.0000130780131958075      0.00000120465542760412      0      0
0.0000130780131958075      0.0000132590553275668      0.00000127051458078993      0      0
0.0000132590553275668      0.0000134426036697863      0.00000158866945098764      0      0
0.0000134426036697863      0.00001362869291655      0.00000176218540398521      0      0
0.00001362869291655      0.00001381735824222      0.00000174351057777277      0      0
0.00001381735824222      0.0000140086353080861      0.00000143764994433797      0      0
0.0000140086353080861      0.0000142025602691059      0.00000161628532955629      0      0
0.0000142025602691059      0.0000143991697807389      0.00000192861883296584      0      0
0.0000143991697807389      0.0000145985010058751      0.00000211675728744602      0      0
0.0000145985010058751      0.0000148005916218595      0.00000205469270343418      0      0
0.0000148005916218595      0.0000150054798276138      0.00000230542223278809      0      0
0.0000150054798276138      0.0000152132043508565      0.00000153841828757118      0      0
0.0000152132043508565      0.0000154238044554237      0.00000209695732350722      0      0
0.0000154238044554237      0.0000156373199486901      0.00000191778132375766      0      0
0.0000156373199486901      0.0000158537911890937      0.00000214383371800624      0      0
0.0000158537911890937      0.0000160732590937644      0.00000172077570623259      0      0
0.0000160732590937644      0.0000162957651462576      0.00000224101087762855      0      0
0.0000162957651462576      0.000016521351404396      0.00000202882782994721      0      0
0.000016521351404396      0.0000167500605082187      0.00000197131936569616      0      0
0.0000167500605082187      0.0000169819356880416      0.00000280499905058185      0      0
0.0000169819356880416      0.0000172170207726282      0.00000282929693496890      0      0
0.0000172170207726282      0.0000174553601974744      0.00000228200452449048      0      0
0.0000174553601974744      0.0000176969990132074      0.00000236486106721395      0      0
0.0000176969990132074      0.0000179419828941014      0.00000305382443522454      0      0
0.0000179419828941014      0.0000181903581467107      0.00000328609692962764      0      0
0.0000181903581467107      0.0000184421717186223      0.00000239970589046575      0      0
0.0000184421717186223      0.0000186974712073306      0.00000336509695505934      0      0
0.0000186974712073306      0.0000189563048692332      0.00000310690298234655      0      0
0.0000189563048692332      0.0000192187216287532      0.00000288946378215348      0      0
0.0000192187216287532      0.0000194847710875863      0.00000243836938999920      0      0
0.0000194847710875863      0.0000197545035340766      0.00000293445679469458      0      0
0.0000197545035340766      0.000020027969952722      0.00000375225118768946      0      0
0.000020027969952722      0.0000203052220338112      0.00000391265138049053      0      0
0.0000203052220338112      0.0000205863121831945      0.00000406930812398447      0      0
0.0000205863121831945      0.0000208712935321888      0.00000385893425069245      0      0
0.0000208712935321888      0.000021160219947621      0.00000348599604595785      0      0
0.000021160219947621      0.0000214531460420097      0.00000295609081252734      0      0
0.0000214531460420097      0.0000217501271838877      0.00000319551552900257      0      0
0.0000217501271838877      0.0000220512195082683      0.00000307090167852970      0      0
0.0000220512195082683      0.0000223564799272551      0.00000448653595185422      0      0
0.0000223564799272551      0.0000226659661408002      0.00000393652074095253      0      0
0.0000226659661408002      0.0000229797366476099      0.00000496173098170912      0      0
0.0000229797366476099      0.0000232978507562027      0.00000372762313308622      0      0
0.0000232978507562027      0.0000236203685961192      0.00000349797369644795      0      0
0.0000236203685961192      0.000023947351129288      0.00000379577037189456      0      0
0.000023947351129288      0.0000242788601615485      0.00000384125407335724      0      0
0.0000242788601615485      0.0000246149583543337      0.00000374927874026059      0      0
0.0000246149583543337      0.0000249557092365137      0.00000416655836275432      0      0
0.0000249557092365137      0.0000253011772164045      0.00000532366093247340      0      0
0.0000253011772164045      0.0000256514275939423      0.00000623505634393340      0      0
0.0000256514275939423      0.0000260065265730261      0.00000598255937996996      0      0
0.0000260065265730261      0.0000263665412740315      0.00000486125704007767      0      0
0.0000263665412740315      0.0000267315397464981      0.00000436549525416481      0      0
0.0000267315397464981      0.0000271015909819919      0.00000505796142805149      0      0
0.0000271015909819919      0.0000274767649271459      0.00000587200465857243      0      0
0.0000274767649271459      0.0000278571324968813      0.00000625789415984821      0      0
0.0000278571324968813      0.0000282427655878122      0.00000607502485879086      0      0
0.0000282427655878122      0.0000286337370918349      0.00000525258566955708      0      0
0.0000286337370918349      0.0000290301209099061      0.00000557695333615735      0      0
0.0000290301209099061      0.0000294319919660113      0.00000801655887553517      0      0
0.0000294319919660113      0.0000298394262213274      0.00000559410639922286      0      0
0.0000298394262213274      0.00003025250068858      0.00000846955032883899      0      0
0.00003025250068858      0.000030671293446601      0.00000717863322002647      0      0
0.000030671293446601      0.0000310958836550867      0.00000632885114143002      0      0
0.0000310958836550867      0.00003152635156956      0.00000704357809435452      0      0
0.00003152635156956      0.000031962778556541      0.00000921458569471230      0      0
0.000031962778556541      0.0000324052471089262      0.00000697963927061199      0      0
0.0000324052471089262      0.0000328538408615817      0.00000983813338274401      0      0
0.0000328538408615817      0.000033308644607151      0.00000933463640181391      0      0
0.000033308644607151      0.0000337697443120835      0.0000100741616676428      0      0
0.0000337697443120835      0.0000342372271328825      0.00000939807085861008      0      0
0.0000342372271328825      0.0000347111814325807      0.00000922873218795895      0      0
0.0000347111814325807      0.0000351916967974413      0.00000737752690544155      0      0
0.0000351916967974413      0.0000356788640538924      0.00000815074414753222      0      0
0.0000356788640538924      0.0000361727752856944      0.0000116902929029971      0      0
0.0000361727752856944      0.0000366735238513458      0.00000829872181546881      0      0
0.0000366735238513458      0.0000371812044017293      0.00000799777811765911      0      0
0.0000371812044017293      0.0000376959128980032      0.0000107407670304449      0      0
0.0000376959128980032      0.0000382177466297395      0.0000101307288662232      0      0
0.0000382177466297395      0.0000387468042333134      0.0000122097295537901      0      0
0.0000387468042333134      0.0000392831857105477      0.00000969160466349460      0      0
0.0000392831857105477      0.0000398269924476147      0.0000136131464041126      0      0
0.0000398269924476147      0.0000403783272342003      0.0000128140012168694      0      0
0.0000403783272342003      0.0000409372942829333      0.0000144807765648047      0      0
0.0000409372942829333      0.0000415039992490831      0.0000114256540744077      0      0
0.0000415039992490831      0.000042078549250531      0.0000116754146519756      0      0
0.000042078549250531      0.0000426610528880173      0.0000155679902816464      0      0
0.0000426610528880173      0.0000432516202656688      0.0000149525430160739      0      0
0.0000432516202656688      0.0000438503630118107      0.0000164987904605986      0      0
0.0000438503630118107      0.0000444573943000663      0.0000117396488408982      0      0
0.0000444573943000663      0.0000450728288707489      0.0000121554687591330      0      0
0.0000450728288707489      0.0000456967830525504      0.0000176243292472194      0      0
0.0000456967830525504      0.0000463293747845289      0.0000178662369830457      0      0
0.0000463293747845289      0.0000469707236384016      0.0000160510504560343      0      0
0.0000469707236384016      0.0000476209508411464      0.0000190868111712094      0      0
0.0000476209508411464      0.0000482801792979158      0.0000172684237463068      0      0
0.0000482801792979158      0.0000489485336152684      0.0000193859572968466      0      0
0.0000489485336152684      0.0000496261401247217      0.0000203808624185791      0      0
0.0000496261401247217      0.0000503131269066316      0.0000160860028770890      0      0
0.0000503131269066316      0.0000510096238144011      0.0000192365898215106      0      0
0.0000510096238144011      0.000051715762499026      0.0000149471144074656      0      0
0.000051715762499026      0.000052431676433979      0.0000146481315640591      0      0
0.000052431676433979      0.0000531575009404385      0.0000217593176596996      0      0
0.0000531575009404385      0.0000538933732128671      0.0000191754587806818      0      0
0.0000538933732128671      0.0000546394323449439      0.0000239034774040221      0      0
0.0000546394323449439      0.0000553958193558558      0.0000239201748069491      0      0
0.0000553958193558558      0.0000561626772169526      0.0000233070586412533      0      0
0.0000561626772169526      0.0000569401508787716      0.0000255256303414174      0      0
0.0000569401508787716      0.0000577283872984359      0.0000255104241844170      0      0
0.0000577283872984359      0.0000585275354674316      0.0000235099510308110      0      0
0.0000585275354674316      0.0000593377464397706      0.0000263676470256991      0      0
0.0000593377464397706      0.0000601591733605423      0.0000199484445102677      0      0
0.0000601591733605423      0.0000609919714948611      0.0000216469872814727      0      0
0.0000609919714948611      0.0000618362982572143      0.0000242268751987493      0      0
0.0000618362982572143      0.0000626923132412161      0.0000198132964739108      0      0
0.0000626923132412161      0.0000635601782497746      0.0000256423434334585      0      0
0.0000635601782497746      0.0000644400573256746      0.0000235848170492843      0      0
0.0000644400573256746      0.0000653321167825856      0.0000235425550611520      0      0
0.0000653321167825856      0.0000662365252364977      0.0000292249194456173      0      0
0.0000662365252364977      0.0000671534536375933      0.0000231500803021655      0      0
0.0000671534536375933      0.0000680830753025601      0.0000303387486599926      0      0
0.0000680830753025601      0.0000690255659473509      0.0000266334298505421      0      0
0.0000690255659473509      0.0000699811037203975      0.0000294928988835180      0      0
0.0000699811037203975      0.0000709498692362838      0.0000257245188530269      0      0
0.0000709498692362838      0.0000719320456098856      0.0000312617228949453      0      0
0.0000719320456098856      0.0000729278184909828      0.0000303722642075206      0      0
0.0000729278184909828      0.0000739373760993502      0.0000316578762029365      0      0
0.0000739373760993502      0.0000749609092603353      0.0000270728532585327      0      0
0.0000749609092603353      0.0000759986114409274      0.0000272486254241856      0      0
0.0000759986114409274      0.0000770506787863264      0.0000426029214414815      0      0
0.0000770506787863264      0.0000781173101570184      0.0000352658741400098      0      0
0.0000781173101570184      0.0000791987071663636      0.0000404037930344366      0      0
0.0000791987071663636      0.0000802950742187053      0.0000395914932322423      0      0
0.0000802950742187053      0.000081406618548006      0.0000466265732669220      0      0
0.000081406618548006      0.0000825335502570186      0.0000476731565019385      0      0
0.0000825335502570186      0.0000836760823569998      0.0000336103451980638      0      0
0.0000836760823569998      0.0000848344308079731      0.0000489683629873092      0      0
0.0000848344308079731      0.0000860088145595493      0.0000503284836399336      0      0
0.0000860088145595493      0.0000871994555923124      0.0000380802267478822      0      0
0.0000871994555923124      0.0000884065789597775      0.0000525037431315874      0      0
0.0000884065789597775      0.0000896304128309307      0.0000490017655437301      0      0
0.0000896304128309307      0.0000908711885333572      0.0000553288409527409      0      0
0.0000908711885333572      0.0000921291405969664      0.0000381083690766295      0      0
0.0000921291405969664      0.0000934045067983223      0.0000542682475535701      0      0
0.0000934045067983223      0.0000946975282055884      0.0000551517939738301      0      0
0.0000946975282055884      0.0000960084492240934      0.0000400982734731568      0      0
0.0000960084492240934      0.0000973375176425286      0.0000614430233194034      0      0
0.0000973375176425286      0.000098684984679785      0.0000557373065327458      0      0
0.000098684984679785      0.000100051105032438      0.0000610266397972137      0      0
0.000100051105032438      0.000101436136922889      0.0000582427587350523      0      0
0.000101436136922889      0.000102840342148178      0.0000590714654408837      0      0
0.000102840342148178      0.000104263986129461      0.0000486713957519670      0      0
0.000104263986129461      0.000105707337962187      0.0000561230262685892      0      0
0.000105707337962187      0.00010717067046696      0.0000702960513167006      0      0
0.00010717067046696      0.000108654260241103      0.0000512717976769176      0      0
0.000108654260241103      0.000110158387710945      0.0000488418956062442      0      0
0.000110158387710945      0.000111683337184825      0.0000486175670311784      0      0
0.000111683337184825      0.000113229396906833      0.0000654816695251726      0      0
0.000113229396906833      0.00011479685911129      0.0000642203370554043      0      0
0.00011479685911129      0.000116386020077991      0.0000796627108868714      0      0
0.000116386020077991      0.000117997180188201      0.0000806941774475702      0      0
0.000117997180188201      0.00011963064398144      0.0000791158198708800      0      0
0.00011963064398144      0.00012128672021304      0.0000545287216208115      0      0
0.00012128672021304      0.00012296572191251      0.0000826924381599686      0      0
0.00012296572191251      0.000124667966442703      0.0000863311871407621      0      0
0.000124667966442703      0.000126393775559803      0.0000885696431743573      0      0
0.000126393775559803      0.000128143475474143      0.0000835658746062438      0      0
0.000128143475474143      0.000129917396911867      0.0000635170054935168      0      0
0.000129917396911867      0.000131715875177439      0.0000820630219038187      0      0
0.000131715875177439      0.000133539250217029      0.0000955291400726271      0      0
0.000133539250217029      0.00013538786668276      0.0000968499587265399      0      0
0.00013538786668276      0.000137262073997862      0.0000821579639464647      0      0
0.000137262073997862      0.000139162226422714      0.0000752344141808620      0      0
0.000139162226422714      0.00014108868312181      0.0000880738796200327      0      0
0.00014108868312181      0.000143041808231644      0.000105096282744827      0      0
0.000143041808231644      0.000145021970929542      0.000106081048479332      0      0
0.000145021970929542      0.00014702954550344      0.000107399563105280      0      0
0.00014702954550344      0.000149064911422635      0.0000792763245356966      0      0
0.000149064911422635      0.00015112845340951      0.000104581014738895      0      0
0.00015112845340951      0.000153220561512254      0.0000740536307722833      0      0
0.000153220561512254      0.000155341631178586      0.0000926894939607313      0      0
0.000155341631178586      0.000157492063330508      0.0000972259994375783      0      0
0.000157492063330508      0.000159672264440082      0.0000817240472781564      0      0
0.000159672264440082      0.00016188264660626      0.0000984303562270060      0      0
0.00016188264660626      0.000164123627632783      0.000113943595588832      0      0
0.000164123627632783      0.00016639563110715      0.000113240281155667      0      0
0.00016639563110715      0.000168699086480686      0.0000861874876075501      0      0
0.000168699086480686      0.000171034429149716      0.0000843287132282582      0      0
0.000171034429149716      0.00017340210053786      0.0000899489274100565      0      0
0.00017340210053786      0.000175802548179476      0.000123031036391387      0      0
0.000175802548179476      0.000178236225804249      0.000123721810131635      0      0
0.000178236225804249      0.000180703593422953      0.000112134036840408      0      0
0.000180703593422953      0.000183205117414405      0.0000995739863380095      0      0
0.000183205117414405      0.000185741270613619      0.000130631259583965      0      0
0.000185741270613619      0.000188312532401177      0.000139356439582017      0      0
0.000188312532401177      0.000190919388793845      0.000130621341039352      0      0
0.000190919388793845      0.000193562332536437      0.0000999711601584939      0      0
0.000193562332536437      0.000196241863194957      0.000134683649743725      0      0
0.000196241863194957      0.000198958487251018      0.000127738346146374      0      0
0.000198958487251018      0.000201712718197586      0.000151975395845320      0      0
0.000201712718197586      0.000204505076636033      0.000113017062498444      0      0
0.000204505076636033      0.000207336090374545      0.000104526054452705      0      0
0.000207336090374545      0.000210206294527884      0.000106185478018132      0      0
0.000210206294527884      0.000213116231618538      0.000114660786632622      0      0
0.000213116231618538      0.000216066451679264      0.000157855875694476      0      0
0.000216066451679264      0.000219057512357059      0.000155356724365506      0      0
0.000219057512357059      0.000222089979018563      0.000131200534053605      0      0
0.000222089979018563      0.000225164424856924      0.000147503565014604      0      0
0.000225164424856924      0.000228281431000144      0.000179884173483474      0      0
0.000228281431000144      0.00023144158662092      0.000160422357990706      0      0
0.00023144158662092      0.000234645489048012      0.000148549939896252      0      0
0.000234645489048012      0.000237893743879147      0.000159309930703570      0      0
0.000237893743879147      0.000241186965095492      0.000186105122822976      0      0
0.000241186965095492      0.000244525775177701      0.000179224289167661      0      0
0.000244525775177701      0.000247910805223583      0.000125684737065717      0      0
0.000247910805223583      0.000251342695067386      0.000198920180083516      0      0
0.000251342695067386      0.000254822093400743      0.000131958910440667      0      0
0.000254822093400743      0.00025834965789528      0.000174881468264541      0      0
0.00025834965789528      0.000261926055326934      0.000207118407569678      0      0
0.000261926055326934      0.000265551961701985      0.000200622157595528      0      0
0.000265551961701985      0.00026922806238483      0.000197971487022244      0      0
0.00026922806238483      0.000272955052227537      0.000210040148752855      0      0
0.000272955052227537      0.000276733635701177      0.000215640163196609      0      0
0.000276733635701177      0.000280564527028988      0.000168414731097297      0      0
0.000280564527028988      0.000284448450321376      0.000164732274768662      0      0
0.000284448450321376      0.000288386139712781      0.000220966392209226      0      0
0.000288386139712781      0.000292378339500449      0.000159320365919727      0      0
0.000292378339500449      0.000296425804285111      0.000199365228834355      0      0
0.000296425804285111      0.000300529299113624      0.000232446816750746      0      0
0.000300529299113624      0.000304689599623573      0.000190768585071973      0      0
0.000304689599623573      0.000308907492189884      0.000160927825169201      0      0
0.000308907492189884      0.000313183774073464      0.000156334466704771      0      0
0.000313183774073464      0.000317519253571897      0.000163212932824409      0      0
0.000317519253571897      0.000321914750172228      0.000194609470735712      0      0
0.000321914750172228      0.000326371094705861      0.000245918608640638      0      0
0.000326371094705861      0.000330889129505603      0.000234354597516961      0      0
0.000330889129505603      0.000335469708564879      0.000164378701356579      0      0
0.000335469708564879      0.000340113697699154      0.000261983293580700      0      0
0.000340113697699154      0.000344821974709588      0.000167529759655550      0      0
0.000344821974709588      0.000349595429548956      0.000266407066234691      0      0
0.000349595429548956      0.000354434964489868      0.000216707535710350      0      0
0.000354434964489868      0.000359341494295315      0.000175636103285310      0      0
0.000359341494295315      0.000364315946391572      0.000231896099643485      0      0
0.000364315946391572      0.000369359261043507      0.000268950698230750      0      0
0.000369359261043507      0.000374472391532301      0.000281067158220017      0      0
0.000374472391532301      0.00037965630433564      0.000282569489188406      0      0
0.00037965630433564      0.000384911979310397      0.000269166338774770      0      0
0.000384911979310397      0.000390240409877844      0.000223834445702150      0      0
0.000390240409877844      0.000395642603211426      0.000186008606094204      0      0
0.000395642603211426      0.000401119580427133      0.000269711916235134      0      0
0.000401119580427133      0.000406672376776519      0.000284666403421138      0      0
0.000406672376776519      0.000412302041842373      0.000195699482748701      0      0
0.000412302041842373      0.000418009639737117      0.000310960825768231      0      0
0.000418009639737117      0.000423796249303941      0.000200130008811519      0      0
0.000423796249303941      0.000429662964320725      0.000295939981203058      0      0
0.000429662964320725      0.000435610893706785      0.000288587394257087      0      0
0.000435610893706785      0.000441641161732474      0.000200611430082509      0      0
0.000441641161732474      0.000447754908231697      0.000255336418338211      0      0
0.000447754908231697      0.000453953288817359      0.000317361297454207      0      0
0.000453953288817359      0.000460237475099795      0.000336072585606987      0      0
0.000460237475099795      0.000466608654908228      0.000337358745615726      0      0
0.000466608654908228      0.000473068032515292      0.000340698310490067      0      0
0.000473068032515292      0.000479616828864662      0.000346936211828537      0      0
0.000479616828864662      0.000486256281801832      0.000337846335198598      0      0
0.000486256281801832      0.000492987646308097      0.000284858013760757      0      0
0.000492987646308097      0.000499812194737762      0.000217258998620146      0      0
0.000499812194737762      0.000506731217058643      0.000296291498040712      0      0
0.000506731217058643      0.0005137460210959      0.000361367095352383      0      0
0.0005137460210959      0.000520857932779231      0.000232807502123939      0      0
0.000520857932779231      0.000528068296393506      0.000343770317797928      0      0
0.000528068296393506      0.000535378474832857      0.000285904072754652      0      0
0.000535378474832857      0.000542789849858294      0.000341575205862931      0      0
0.000542789849858294      0.000550303822358882      0.000258589912313585      0      0
0.000550303822358882      0.000557921812616533      0.000387815421857866      0      0
0.000557921812616533      0.000565645260574473      0.000266403770860924      0      0
0.000565645260574473      0.00057347562610941      0.000284821139786306      0      0
0.00057347562610941      0.000581414389307485      0.000392834558521643      0      0
0.000581414389307485      0.000589463050744029      0.000380827953670224      0      0
0.000589463050744029      0.000597623131767208      0.000306924463072560      0      0
0.000597623131767208      0.000605896174785581      0.000253819506093355      0      0
0.000605896174785581      0.000614283743559644      0.000245070444827435      0      0
0.000614283743559644      0.000622787423497414      0.000252627243483230      0      0
0.000622787423497414      0.000631408821954096      0.000254275070185544      0      0
0.000631408821954096      0.000640149568535908      0.000250604674178904      0      0
0.000640149568535908      0.000649011315408104      0.000265564039303881      0      0
0.000649011315408104      0.000657995737607266      0.000328081206714650      0      0
0.000657995737607266      0.000667104533357915      0.000414080310027850      0      0
0.000667104533357915      0.00067633942439351      0.000440454326342806      0      0
0.00067633942439351      0.000685702156281888      0.000338334015229695      0      0
0.000685702156281888      0.000695194498755206      0.000276292410664481      0      0
0.000695194498755206      0.000704818246044455      0.000440917028660250      0      0
0.000704818246044455      0.000714575217218609      0.000383609533916245      0      0
0.000714575217218609      0.000724467256528451      0.000306308432748961      0      0
0.000724467256528451      0.000734496233755185      0.000468728679462128      0      0
0.000734496233755185      0.000744664044563847      0.000271725799705086      0      0
0.000744664044563847      0.000754972610861632      0.000481699612683195      0      0
0.000754972610861632      0.000765423881161163      0.000277307536847472      0      0
0.000765423881161163      0.0007760198309488      0.000479259088136381      0      0
0.0007760198309488      0.000786762463058045      0.000354413529565187      0      0
0.000786762463058045      0.00079765380804811      0.000368664910745042      0      0
0.00079765380804811      0.000808695924587738      0.000503232712817805      0      0
0.000808695924587738      0.000819890899844323      0.000346930109856089      0      0
0.000819890899844323      0.00083124084987843      0.000329813322190246      0      0
0.00083124084987843      0.000842747920043766      0.000491219713309932      0      0
0.000842747920043766      0.000854414285392693      0.000512173503497097      0      0
0.000854414285392693      0.000866242151087355      0.000412703299912060      0      0
0.000866242151087355      0.000878233752816494      0.000312107576939451      0      0
0.000878233752816494      0.000890391357218039      0.000307375857954450      0      0
0.000890391357218039      0.000902717262307538      0.000365749720167424      0      0
0.000902717262307538      0.000915213797912533      0.000421992758252597      0      0
0.000915213797912533      0.000927883326112938      0.000457052707802902      0      0
0.000927883326112938      0.000940728241687513      0.000470742125514859      0      0
0.000940728241687513      0.000953750972566528      0.000463979396505601      0      0
0.000953750972566528      0.000966953980290686      0.000434648145387424      0      0
0.000966953980290686      0.000980339760476396      0.000382082651813097      0      0
0.000980339760476396      0.000993910843287497      0.000325501822990631      0      0
0.000993910843287497      0.0010076697939135      0.000333282313084057      0      0
0.0010076697939135      0.00102161921305448      0.000446508056682796      0      0
0.00102161921305448      0.0010357617374126      0.000574158982702667      0      0
0.0010357617374126      0.00105010004019057      0.000593288091065130      0      0
0.00105010004019057      0.00106463683159689      0.000443709934175629      0      0
0.00106463683159689      0.00107937485935813      0.000337812624593386      0      0
0.00107937485935813      0.00109431690923832      0.000556098103917834      0      0
0.00109431690923832      0.00110946580556549      0.000604178940546399      0      0
0.00110946580556549      0.00112482441176555      0.000356333266505560      0      0
0.00112482441176555      0.00114039563090349      0.000530528318113770      0      0
0.00114039563090349      0.00115618240623217      0.000612279154091552      0      0
0.00115618240623217      0.00117218772174859      0.000343299928145814      0      0
0.00117218772174859      0.00118841460275796      0.000649066737875045      0      0
0.00118841460275796      0.00120486611644553      0.000434494961115314      0      0
0.00120486611644553      0.00122154537245635      0.000584503222213010      0      0
0.00122154537245635      0.00123845552348304      0.000523577773238068      0      0
0.00123845552348304      0.00125559976586171      0.000561092891165074      0      0
0.00125559976586171      0.00127298134017614      0.000528993979713483      0      0
0.00127298134017614      0.00129060353187029      0.000614502397666158      0      0
0.00129060353187029      0.00130846967186935      0.000446940678807717      0      0
0.00130846967186935      0.00132658313720929      0.000707033218686233      0      0
0.00132658313720929      0.00134494735167523      0.000371338572406037      0      0
0.00134494735167523      0.00136356578644858      0.000685529584796721      0      0
0.00136356578644858      0.00138244196076317      0.000603758524900274      0      0
0.00138244196076317      0.00140157944257044      0.000414003438343731      0      0
0.00140157944257044      0.00142098184921384      0.000737826300837444      0      0
0.00142098184921384      0.00144065284811262      0.000623308019946793      0      0
0.00144065284811262      0.00146059615745496      0.000390294931330180      0      0
0.00146059615745496      0.00148081554690089      0.000679243462717687      0      0
0.00148081554690089      0.00150131483829471      0.000773604375779433      0      0
0.00150131483829471      0.00152209790638749      0.000548580005052017      0      0
0.00152209790638749      0.00154316867956938      0.000407688952206505      0      0
0.00154316867956938      0.00156453114061223      0.000642727111082193      0      0
0.00156453114061223      0.00158618932742236      0.000811838051388879      0      0
0.00158618932742236      0.00160814733380381      0.000783019002260899      0      0
0.00160814733380381      0.00163040931023216      0.000613946695175668      0      0
0.00163040931023216      0.00165297946463904      0.000443257708340707      0      0
0.00165297946463904      0.00167586206320748      0.000440593357647620      0      0
0.00167586206320748      0.00169906143117836      0.000577552514247459      0      0
0.00169906143117836      0.00172258195366789      0.000719185725515743      0      0
0.00172258195366789      0.00174642807649655      0.000818792923933055      0      0
0.00174642807649655      0.00177060430702936      0.000875187921835822      0      0
0.00177060430702936      0.00179511521502795      0.000900486053269423      0      0
0.00179511521502795      0.00181996543351421      0.000908649531530803      0      0
0.00181996543351421      0.00184515965964614      0.000911181444213440      0      0
0.00184515965964614      0.00187070265560561      0.000915755539037768      0      0
0.00187070265560561      0.00189659924949857      0.000926037516478912      0      0
0.00189659924949857      0.00192285433626758      0.000941768614175398      0      0
0.00192285433626758      0.00194947287861711      0.000958694152767053      0      0
0.00194947287861711      0.00197645990795156      0.000968379475289872      0      0
0.00197645990795156      0.00200382052532629      0.000958381676208626      0      0
0.00200382052532629      0.00203155990241182      0.000913665980790973      0      0
0.00203155990241182      0.00205968328247135      0.000820816492379433      0      0
0.00205968328247135      0.00208819598135186      0.000678662834507883      0      0
0.00208819598135186      0.00211710338848892      0.000527198271432854      0      0
0.00211710338848892      0.00214641096792534      0.000499852219949190      0      0
0.00214641096792534      0.00217612425934403      0.000680256410948097      0      0
0.00217612425934403      0.00220624887911509      0.000919903855315399      0      0
0.00220624887911509      0.00223679052135739      0.00106282623958842      0      0
0.00223679052135739      0.00226775495901488      0.00101034426203687      0      0
0.00226775495901488      0.00229914804494778      0.000750170554080646      0      0
0.00229914804494778      0.00233097571303889      0.000513036307714883      0      0
0.00233097571303889      0.00236324397931521      0.000762628126183007      0      0
0.00236324397931521      0.00239595894308506      0.00108479806164997      0      0
0.00239595894308506      0.00242912678809096      0.00107457903825195      0      0
0.00242912678809096      0.00246275378367852      0.000700492351768050      0      0
0.00246275378367852      0.00249684628598141      0.000615033469982590      0      0
0.00249684628598141      0.00253141073912281      0.00107075929625971      0      0
0.00253141073912281      0.0025664536764335      0.00113613420324352      0      0
0.0025664536764335      0.00260198172168671      0.000678237732583377      0      0
0.00260198172168671      0.00263800159035023      0.000765231441719365      0      0
0.00263800159035023      0.00267452009085567      0.00121755766112139      0      0
0.00267452009085567      0.00271154412588544      0.000955859389728569      0      0
0.00271154412588544      0.00274908069367747      0.000616943554730469      0      0
0.00274908069367747      0.00278713688934801      0.00120513229736326      0      0
0.00278713688934801      0.00282571990623272      0.00106416766185649      0      0
0.00282571990623272      0.00286483703724639      0.000621438665720083      0      0
0.00286483703724639      0.00290449567626138      0.00126186098117665      0      0
0.00290449567626138      0.00294470331950526      0.00100953385566472      0      0
0.00294470331950526      0.0029854675669777      0.000758222044951773      0      0
0.0029854675669777      0.00302679612388701      0.00135364604987393      0      0
0.00302679612388701      0.0030686968021066      0.000762163610780887      0      0
0.0030686968021066      0.00311117752165154      0.00112176007268074      0      0
0.00311117752165154      0.0031542463121756      0.00124279654392455      0      0
0.0031542463121756      0.00319791131448903      0.000709028525338393      0      0
0.00319791131448903      0.00324218078209728      0.00142897816289054      0      0
0.00324218078209728      0.0032870630827611      0.000726690676142348      0      0
0.0032870630827611      0.00333256670007821      0.00133543668327970      0      0
0.00333256670007821      0.00337870023508683      0.00104633379481863      0      0
0.00337870023508683      0.00342547240789146      0.00112369735167974      0      0
0.00342547240789146      0.00347289205931113      0.00130214733541694      0      0
0.00347289205931113      0.00352096815255051      0.000929372963487733      0      0
0.00352096815255051      0.00356970977489406      0.00145254184382556      0      0
0.00356970977489406      0.00361912613942378      0.000816269043712034      0      0
0.00361912613942378      0.0036692265867606      0.00153361342560895      0      0
0.0036692265867606      0.00372002058682995      0.000781105316909830      0      0
0.00372002058682995      0.00377151774065175      0.00157835290576392      0      0
0.00377151774065175      0.00382372778215516      0.000801372559647358      0      0
0.00382372778215516      0.00387666058001854      0.00159685621885472      0      0
0.00387666058001854      0.00393032613953476      0.000882414217637053      0      0
0.00393032613953476      0.0039847346045024      0.00157238967323241      0      0
0.0039847346045024      0.00403989625914312      0.00105381051891832      0      0
0.00403989625914312      0.00409582153004557      0.00146532067800331      0      0
0.00409582153004557      0.00415252098813623      0.00131994752813527      0      0
0.00415252098813623      0.00421000535067748      0.00123352160232069      0      0
0.00421000535067748      0.0042682854832934      0.00161729380673143      0      0
0.0042682854832934      0.00432737240202355      0.000910586341844373      0      0
0.00432737240202355      0.00438727727540519      0.00181068874176292      0      0
0.00438727727540519      0.00444801142658443      0.000852492572309767      0      0
0.00444801142658443      0.00450958633545639      0.00172761900453550      0      0
0.00450958633545639      0.00457201364083525      0.00134643019004927      0      0
0.00457201364083525      0.00463530514265407      0.00127096101627170      0      0
0.00463530514265407      0.00469947280419532      0.00184823557650853      0      0
0.00469947280419532      0.00476452875435209      0.000851786966474031      0      0
0.00476452875435209      0.0048304852899207      0.00185296528623456      0      0
0.0048304852899207      0.00489735487792503      0.00145883059628713      0      0
0.00489735487792503      0.00496515015797302      0.00120490763453454      0      0
0.00496515015797302      0.00503388394464577      0.00201403136823730      0      0
0.00503388394464577      0.00510356922991978      0.00106009902479645      0      0
0.00510356922991978      0.00517421918562266      0.00164666951406105      0      0
0.00517421918562266      0.00524584716592283      0.00195512645685741      0      0
0.00524584716592283      0.00531846670985373      0.000927629862010279      0      0
0.00531846670985373      0.00539209154387294      0.00190774033204308      0      0
0.00539209154387294      0.00546673558445676      0.00188454923012101      0      0
0.00546673558445676      0.00554241294073067      0.000961300047181344      0      0
0.00554241294073067      0.00561913791713623      0.00203418205695422      0      0
0.00561913791713623      0.00569692501613484      0.00191086997269793      0      0
0.00569692501613484      0.00577578894094906      0.000989017002344229      0      0
0.00577578894094906      0.00585574459834172      0.00206018486205078      0      0
0.00585574459834172      0.00593680710143364      0.00206048128910734      0      0
0.00593680710143364      0.00601899177256026      0.00102030136974375      0      0
0.00601899177256026      0.00610231414616781      0.00195305755408046      0      0
0.00610231414616781      0.0061867899717497      0.00228743655729565      0      0
0.0061867899717497      0.0062724352168234      0.00124708189905667      0      0
0.0062724352168234      0.00635926606994866      0.00163795096930891      0      0
0.00635926606994866      0.00644729894378739      0.00244780239867569      0      0
0.00644729894378739      0.00653655047820597      0.00178663380680095      0      0
0.00653655047820597      0.00662703754342055      0.00117598274164149      0      0
0.00662703754342055      0.00671877724318579      0.00229721685511849      0      0
0.00671877724318579      0.00681178691802782      0.00239855036789216      0      0
0.00681178691802782      0.00690608414852187      0.00133220811867219      0      0
0.00690608414852187      0.00700168675861542      0.00164497821247770      0      0
0.00700168675861542      0.00709861281899715      0.00259500971329194      0      0
0.00709861281899715      0.00719688065051277      0.00225994333476352      0      0
0.00719688065051277      0.00729650882762788      0.00120342852404714      0      0
0.00729650882762788      0.00739751618193895      0.00193711555206561      0      0
0.00739751618193895      0.00749992180573285      0.00273951463238570      0      0
0.00749992180573285      0.00760374505559565      0.00228400679994408      0      0
0.00760374505559565      0.00770900555607137      0.00124563466914802      0      0
0.00770900555607137      0.00781572320337137      0.00196945512145737      0      0
0.00781572320337137      0.00792391816913513      0.00283348876313061      0      0
0.00792391816913513      0.00803361090424307      0.00253364452523492      0      0
0.00803361090424307      0.00814482214268214      0.00144668713291855      0      0
0.00814482214268214      0.00825757290546495      0.00172245938190739      0      0
0.00825757290546495      0.00837188450460311      0.00278957058919395      0      0
0.00837188450460311      0.0084877785471356      0.00291882653877391      0      0
0.0084877785471356      0.00860527693921294      0.00201547544750887      0      0
0.00860527693921294      0.00872440189023784      0.00135059181937749      0      0
0.00872440189023784      0.0088451759170632      0.00236842481657006      0      0
0.0088451759170632      0.00896762184824822      0.00312484843380567      0      0
0.00896762184824822      0.00909176282837339      0.00285043504751429      0      0
0.00909176282837339      0.00921762232241531      0.00180050462462098      0      0
0.00921762232241531      0.009345224120182      0.00154097296349070      0      0
0.009345224120182      0.00947459234080956      0.00264392290744374      0      0
0.00947459234080956      0.00960575143732124      0.00330452174062010      0      0
0.00960575143732124      0.0097387262012494      0.00300010814133388      0      0
0.0097387262012494      0.00987354176732169      0.00197121487745299      0      0
0.00987354176732169      0.0100102236182119      0.00152677318285856      0      0
0.0100102236182119      0.0101487975893568      0.00255225381912893      0      0
0.0101487975893568      0.0102892898738392      0.00339383591550946      0      0
0.0102892898738392      0.0104317270273393      0.00339288241659463      0      0
0.0104317270273393      0.0105761359731542      0.00257420387906328      0      0
0.0105761359731542      0.0107225440072866      0.00160584287744723      0      0
0.0107225440072866      0.0108709788036044      0.00201647109068526      0      0
0.0108709788036044      0.0110214684190717      0.00311270717187358      0      0
0.0110214684190717      0.0111740412990521      0.00369862495003390      0      0
0.0111740412990521      0.0113287262826851      0.00347265712595888      0      0
0.0113287262826851      0.0114855526083377      0.00256664293986439      0      0
0.0114855526083377      0.0116445499191305      0.00167135071046611      0      0
0.0116445499191305      0.0118057482685412      0.00212148477487674      0      0
0.0118057482685412      0.0119691781260852      0.00321153442340620      0      0
0.0119691781260852      0.0121348703830748      0.00388769751043661      0      0
0.0121348703830748      0.0123028563584581      0.00384464683182054      0      0
0.0123028563584581      0.0124731678047393      0.00311971855344412      0      0
0.0124731678047393      0.0126458369139802      0.00209123106103140      0      0
0.0126458369139802      0.0128208963238851      0.00181198463543272      0      0
0.0128208963238851      0.0129983791239701      0.00274266915766879      0      0
0.0129983791239701      0.0131783188618175      0.00373536886044481      0      0
0.0131783188618175      0.0133607495494169      0.00422240883691416      0      0
0.0133607495494169      0.0135457056695945      0.00405025488826798      0      0
0.0135457056695945      0.0137332221825303      0.00329268621365422      0      0
0.0137332221825303      0.0139233345323668      0.00228214564594768      0      0
0.0139233345323668      0.0141160786539086      0.00188096419399146      0      0
0.0141160786539086      0.0143114909794141      0.00266843939259873      0      0
0.0143114909794141      0.0145096084454827      0.00371244271729958      0      0
0.0145096084454827      0.0147104685000363      0.00440856434254276      0      0
0.0147104685000363      0.0149141091093971      0.00455094183728012      0      0
0.0149141091093971      0.0151205687654648      0.00411908182937590      0      0
0.0151205687654648      0.0153298864929916      0.00324619894235256      0      0
0.0153298864929916      0.0155421018569589      0.00229167715494846      0      0
0.0155421018569589      0.015757254970056      0.00205251664523284      0      0
0.015757254970056      0.0159753865002618      0.00285328643147505      0      0
0.0159753865002618      0.0161965376785319      0.00388655167696565      0      0
0.0161965376785319      0.0164207503065923      0.00465297081100461      0      0
0.0164207503065923      0.0166480667648403      0.00496138285128604      0      0
0.0166480667648403      0.0168785300203555      0.00476170436087952      0      0
0.0168785300203555      0.0171121836350213      0.00410825468950845      0      0
0.0171121836350213      0.0173490717737588      0.00317031116235779      0      0
0.0173490717737588      0.017589239212875      0.00232785254567740      0      0
0.017589239212875      0.0178327313485262      0.00227220285220478      0      0
0.0178327313485262      0.0180795942052988      0.00308735100647989      0      0
0.0180795942052988      0.0183298744449088      0.00410291776239388      0      0
0.0183298744449088      0.0185836193750216      0.00492197320801143      0      0
0.0185836193750216      0.0188408769581945      0.00537593269940665      0      0
0.0188408769581945      0.0191016958209418      0.00540131292850352      0      0
0.0191016958209418      0.0193661252629267      0.00500633878104878      0      0
0.0193661252629267      0.0196342152662799      0.00426548267879589      0      0
0.0196342152662799      0.0199060165050465      0.00333744436168051      0      0
0.0199060165050465      0.0201815803547652      0.00254351061948708      0      0
0.0201815803547652      0.0204609589021785      0.00242683043690483      0      0
0.0204609589021785      0.0207442049550786      0.00311649810481695      0      0
0.0207442049550786      0.0210313720522889      0.00410295566671312      0      0
0.0210313720522889      0.0213225144737837      0.00501504639122654      0      0
0.0213225144737837      0.0216176872509482      0.00567902629705895      0      0
0.0216176872509482      0.0219169461769806      0.00601250138995308      0      0
0.0219169461769806      0.0222203478174381      0.00598644666701268      0      0
0.0222203478174381      0.0225279495209286      0.00561369091100196      0      0
0.0225279495209286      0.0228398094299506      0.00494673900480804      0      0
0.0228398094299506      0.0231559864918837      0.00408539075244974      0      0
0.0231559864918837      0.0234765404701303      0.00320887309835950      0      0
0.0234765404701303      0.0238015319554124      0.00264739024237539      0      0
0.0238015319554124      0.0241310223772239      0.00278201470647752      0      0
0.0241310223772239      0.0244650740154424      0.00352442907666381      0      0
0.0244650740154424      0.0248037500121009      0.00448021541254187      0      0
0.0248037500121009      0.025147114383323      0.00539131931646464      0      0
0.025147114383323      0.0254952320314234      0.00612601126936854      0      0
0.0254952320314234      0.025848168757175      0.00661424966278961      0      0
0.025848168757175      0.0262059912722472      0.00682154715298546      0      0
0.0262059912722472      0.0265687672118152      0.00673953308460780      0      0
0.0265687672118152      0.0269365651473444      0.00638228812299245      0      0
0.0269365651473444      0.0273094545995519      0.00578555952625665      0      0
0.0273094545995519      0.0276875060515468      0.00500966558780031      0      0
0.0276875060515468      0.0280707909621536      0.00415075221254700      0      0
0.0280707909621536      0.0284593817794181      0.00337027748849354      0      0
0.0284593817794181      0.0288533519543027      0.00293136542637575      0      0
0.0288533519543027      0.0292527759545692      0.00308013006531885      0      0
0.0292527759545692      0.0296577292788545      0.00373977260036742      0      0
0.0296577292788545      0.0300682884709421      0.00463283453051831      0      0
0.0300682884709421      0.0304845311342295      0.00555437016832727      0      0
0.0304845311342295      0.0309065359463971      0.00638943889765767      0      0
0.0309065359463971      0.0313343826742795      0.00707196129465287      0      0
0.0313343826742795      0.0317681521889432      0.00756264986398204      0      0
0.0317681521889432      0.0322079264809726      0.00783973939358659      0      0
0.0322079264809726      0.0326537886759678      0.00789492445282054      0      0
0.0326537886759678      0.033105823050257      0.00773137427236216      0      0
0.033105823050257      0.033564115046826      0.00736274816523116      0      0
0.033564115046826      0.0340287512914689      0.00681303446006259      0      0
0.0340287512914689      0.0344998196091616      0.00611765412526193      0      0
0.0344998196091616      0.0349774090406628      0.00532711767138267      0      0
0.0349774090406628      0.0354616098593442      0.00451598123283782      0      0
0.0354616098593442      0.0359525135882537      0.00380052519565398      0      0
0.0359525135882537      0.0364502130174152      0.00335437929272469      0      0
0.0364502130174152      0.0369548022213675      0.00335132815477590      0      0
0.0369548022213675      0.0374663765769464      0.00380264272132304      0      0
0.0374663765769464      0.0379850327813123      0.00454858911540206      0      0
0.0379850327813123      0.0385108688702281      0.00542108491814053      0      0
0.0385108688702281      0.0390439842365898      0.00630921254837016      0      0
0.0390439842365898      0.0395844796492134      0.00714550318957793      0      0
0.0395844796492134      0.0401324572718825      0.00788734966810421      0      0
0.0401324572718825      0.0406880206826587      0.00850673589048127      0      0
0.0406880206826587      0.0412512748934598      0.00898522755895856      0      0
0.0412512748934598      0.0418223263699098      0.00931146760598895      0      0
0.0418223263699098      0.0424012830514618      0.00947982074069903      0      0
0.0424012830514618      0.0429882543718015      0.00948956273482581      0      0
0.0429882543718015      0.0435833512795317      0.00934435384172258      0      0
0.0435833512795317      0.0441866862591436      0.00905189792702441      0      0
0.0441866862591436      0.0447983733522791      0.00862377952204472      0      0
0.0447983733522791      0.0454185281792862      0.00807554469235789      0      0
0.0454185281792862      0.0460472679610735      0.00742718649873594      0      0
0.0460472679610735      0.0466847115412677      0.00670435541029905      0      0
0.0466847115412677      0.0473309794086762      0.00594089288647917      0      0
0.0473309794086762      0.047986193720063      0.00518366115620624      0      0
0.047986193720063      0.0486504783232378      0.00450045449560982      0      0
0.0486504783232378      0.0493239587804657      0.00398757709741300      0      0
0.0493239587804657      0.0500067623922011      0.00375817245975556      0      0
0.0500067623922011      0.0506990182211494      0.00388393979126357      0      0
0.0506990182211494      0.0514008571166629      0.00433512997811636      0      0
0.0514008571166629      0.0521124117394733      0.00501134597761502      0      0
0.0521124117394733      0.0528338165867671      0.00581212411954275      0      0
0.0528338165867671      0.0535652080176086      0.00666491323454591      0      0
0.0535652080176086      0.0543067242787134      0.00752170619776150      0      0
0.0543067242787134      0.0550585055305805      0.00835042568811516      0      0
0.0550585055305805      0.0558206938739848      0.00912880490751388      0      0
0.0558206938739848      0.0565934333768373      0.00984083093535859      0      0
0.0565934333768373      0.0573768701014157      0.0104747513881548      0      0
0.0573768701014157      0.0581711521319738      0.0110219349107304      0      0
0.0581711521319738      0.0589764296027321      0.0114761896883385      0      0
0.0589764296027321      0.0597928547262553      0.0118333308244685      0      0
0.0597928547262553      0.0606205818222245      0.0120908863971113      0      0
0.0606205818222245      0.0614597673466051      0.0122478834933058      0      0
0.0614597673466051      0.0623105699212211      0.0123046826959182      0      0
0.0623105699212211      0.0631731503637371      0.0122628442950564      0      0
0.0631731503637371      0.0640476717180559      0.0121250179684078      0      0
0.0640476717180559      0.064934299285137      0.0118948529658696      0      0
0.064934299285137      0.065833200654241      0.0115769297018687      0      0
0.065833200654241      0.0667445457346082      0.0111767172539992      0      0
0.0667445457346082      0.0676685067875737      0.0107005655869622      0      0
0.0676685067875737      0.0686052584591283      0.0101557475663024      0      0
0.0686052584591283      0.0695549778129301      0.00955057580043002      0      0
0.0695549778129301      0.0705178443637725      0.00889463602194210      0      0
0.0705178443637725      0.071494040111516      0.00819920697259652      0      0
0.071494040111516      0.0724837495754901      0.00747798378215382      0      0
0.0724837495754901      0.07348715982937      0.00674829411925340      0      0
0.07348715982937      0.0745044605365374      0.00603308028782117      0      0
0.0745044605365374      0.0755358439859309      0.00536390062925373      0      0
0.0755358439859309      0.0765815051283916      0.00478460859647968      0      0
0.0765815051283916      0.0776416416135129      0.00435297600920043      0      0
0.0776416416135129      0.0787164538269999      0.00413266727090090      0      0
0.0787164538269999      0.0798061449285455      0.00416844547037240      0      0
0.0798061449285455      0.0809109208902321      0.00445915317608795      0      0
0.0809109208902321      0.0820309905354643      0.00496008718406119      0      0
0.0820309905354643      0.0831665655784396      0.00561137695439870      0      0
0.0831665655784396      0.0843178606641673      0.00636051592919347      0      0
0.0843178606641673      0.0854850934090396      0.00716865053645235      0      0
0.0854850934090396      0.0866684844419658      0.00800859990429813      0      0
0.0866684844419658      0.087868257446075      0.00886136448170676      0      0
0.087868257446075      0.0890846392009967      0.00971334907733118      0      0
0.0890846392009967      0.0903178596257262      0.0105545174419953      0      0
0.0903178596257262      0.0915681518220832      0.0113772300601638      0      0
0.0915681518220832      0.0928357521187732      0.0121755174794011      0      0
0.0928357521187732      0.0941209001160578      0.0129446199551277      0      0
0.0941209001160578      0.0954238387310435      0.0136806890471236      0      0
0.0954238387310435      0.0967448142435972      0.0143805886736047      0      0
0.0967448142435972      0.0980840763428988      0.0150417582585570      0      0
0.0980840763428988      0.0994418781746361      0.0156621153994088      0      0
0.0994418781746361      0.100818476388855      0.0162399842059734      0      0
0.100818476388855      0.10221413118847      0.0167740406666803      0      0
0.10221413118847      0.103629106378448      0.0172632695529010      0      0
0.103629106378448      0.105063669415674      0.0177069293174147      0      0
0.105063669415674      0.106518091459502      0.0181045226633523      0      0
0.106518091459502      0.107992647423013      0.0184557712382248      0      0
0.107992647423013      0.109487616024976      0.0187605934116835      0      0
0.109487616024976      0.111003279842531      0.0190190844266857      0      0
0.111003279842531      0.112539925364605      0.0192314984338261      0      0
0.112539925364605      0.114097843046059      0.0193982320665130      0      0
0.114097843046059      0.115677327362591      0.0195198093149500      0      0
0.115677327362591      0.117278676866402      0.0195968675253785      0      0
0.117278676866402      0.118902194242619      0.0196301443980543      0      0
0.118902194242619      0.120548186366517      0.0196204658898288      0      0
0.120548186366517      0.122216964361519      0.0195687349495726      0      0
0.122216964361519      0.123908843658004      0.0194759210301208      0      0
0.123908843658004      0.125624144052934      0.0193430503310866      0      0
0.125624144052934      0.127363189770296      0.0191711967342471      0      0
0.127363189770296      0.12912630952239      0.0189614733983041      0      0
0.12912630952239      0.130913836571959      0.0187150249833861      0      0
0.130913836571959      0.132726108795187      0.0184330204782168      0      0
0.132726108795187      0.134563468745557      0.0181166466048180      0      0
0.134563468745557      0.136426263718606      0.0177671017772284      0      0
0.136426263718606      0.138314845817565      0.0173855905922531      0      0
0.138314845817565      0.140229572019921      0.0169733188319053      0      0
0.140229572019921      0.142170804244882      0.0165314889591935      0      0
0.142170804244882      0.144138909421796      0.0160612960914757      0      0
0.144138909421796      0.146134259559502      0.0155639244390759      0      0
0.146134259559502      0.148157231816648      0.0150405442016954      0      0
0.148157231816648      0.150208208572982      0.0144923089220317      0      0
0.150208208572982      0.152287577501628      0.0139203533060258      0      0
0.152287577501628      0.154395731642364      0.0133257915340020      0      0
0.154395731642364      0.156533069475914      0.0127097161095055      0      0
0.156533069475914      0.158699994999266      0.0120731973276756      0      0
0.158699994999266      0.16089691780204      0.0114172835009158      0      0
0.16089691780204      0.163124253143903      0.0107430021714383      0      0
0.163124253143903      0.165382422033063      0.0100513626958274      0      0
0.165382422033063      0.16767185130585      0.00934336085969594      0      0
0.16767185130585      0.16999297370739      0.00861998667847172      0      0
0.16999297370739      0.172346227973408      0.00788223749046728      0      0
0.172346227973408      0.174732058913154      0.00713114035739072      0      0
0.174732058913154      0.177150917493482      0.00636779186305005      0      0
0.177150917493482      0.179603260924088      0.00559343275569826      0      0
0.179603260924088      0.182089552743936      0.00480959832990444      0      0
0.182089552743936      0.184610262908873      0.00401845105380911      0      0
0.184610262908873      0.187165867880458      0.00322361326439212      0      0
0.187165867880458      0.189756850716024      0.00243263796415739      0      0
0.189756850716024      0.192383701159985      0.00166635676564483      0      0
0.192383701159985      0.195046915736409      0.00100792476093570      0      0
0.195046915736409      0.197746997842864      0.000824063005092677      0      0
0.197746997842864      0.200484457845576      0.00134422214535377      0      0
0.200484457845576      0.203259813175894      0.00210645742421565      0      0
0.203259813175894      0.206073588428097      0.00293336618130571      0      0
0.206073588428097      0.208926315458549      0.00378702747137514      0      0
0.208926315458549      0.211818533486235      0.00465593520604019      0      0
0.211818533486235      0.214750789194674      0.00553539145218008      0      0
0.214750789194674      0.217723636835266      0.00642303574676463      0      0
0.217723636835266      0.220737638332042      0.00731748629444382      0      0
0.220737638332042      0.22379336338789      0.00821783510453755      0      0
0.22379336338789      0.226891389592229      0.00912343129808637      0      0
0.226891389592229      0.230032302530194      0.0100337774028150      0      0
0.230032302530194      0.233216695893316      0.0109484752624742      0      0
0.233216695893316      0.236445171591743      0.0118671957497845      0      0
0.236445171591743      0.239718339868012      0.0127896607430634      0      0
0.239718339868012      0.243036819412397      0.0137156318032090      0      0
0.243036819412397      0.246401237479853      0.0146449026968614      0      0
0.246401237479853      0.249812230008578      0.0155772942228974      0      0
0.249812230008578      0.253270441740218      0.0165126504702654      0      0
0.253270441740218      0.256776526341734      0.0174508359949777      0      0
0.256776526341734      0.260331146528961      0.0183917336051112      0      0
0.260331146528961      0.263934974191869      0.0193352425590680      0      0
0.263934974191869      0.267588690521566      0.0202812770518859      0      0
0.267588690521566      0.271292986139054      0.0212297649070985      0      0
0.271292986139054      0.275048561225772      0.0221806464185311      0      0
0.275048561225772      0.27885612565594      0.0231338733037098      0      0
0.27885612565594      0.282716399130741      0.0240894077419084      0      0
0.282716399130741      0.286630111314356      0.0250472214774221      0      0
0.286630111314356      0.290598001971889      0.0260072949737827      0      0
0.290598001971889      0.294620821109189      0.0269696166081429      0      0
0.294620821109189      0.298699329114623      0.0279341818974896      0      0
0.298699329114623      0.302834296902796      0.0289009927500433      0      0
0.302834296902796      0.307026506060274      0.0298700567363905      0      0
0.307026506060274      0.311276748993318      0.0308413863757251      0      0
0.311276748993318      0.315585829077662      0.0318149984331512      0      0
0.315585829077662      0.319954560810364      0.0327909132243907      0      0
0.319954560810364      0.324383769963767      0.0337691539244961      0      0
0.324383769963767      0.32887429374158      0.0347497458773181      0      0
0.32887429374158      0.33342698093713      0.0357327159025543      0      0
0.33342698093713      0.338042692093795      0.0367180915972155      0      0
0.338042692093795      0.342722299667666      0.0377059006283055      0      0
0.342722299667666      0.347466688192458      0.0386961700134269      0      0
0.347466688192458      0.352276754446699      0.0396889253859045      0      0
0.352276754446699      0.357153407623246      0.0406841902408574      0      0
0.357153407623246      0.362097569501131      0.0416819851584610      0      0
0.362097569501131      0.367110174619799      0.0426823270004133      0      0
0.367110174619799      0.372192170455755      0.0436852280753579      0      0
0.372192170455755      0.37734451760165      0.0446906952687184      0      0
0.37734451760165      0.382568189947856      0.0456987291320622      0      0
0.382568189947856      0.387864174866547      0.0467093229267309      0      0
0.387864174866547      0.393233473398329      0.0477224616160453      0      0
0.393233473398329      0.398677100441459      0.0487381207999181      0      0
0.398677100441459      0.40419608494368      0.0497562655851633      0      0
0.40419608494368      0.409791470096709      0.0507768493841964      0      0
0.409791470096709      0.41546431353342      0.0517998126341365      0      0
0.41546431353342      0.421215687527758      0.0528250814275707      0      0
0.421215687527758      0.427046679197417      0.0538525660453857      0      0
0.427046679197417      0.43295839070933      0.0548821593811189      0      0
0.43295839070933      0.438951939487993      0.0559137352452066      0      0
0.438951939487993      0.445028458426682      0.0569471465362962      0      0
0.445028458426682      0.451189096101594      0.0579822232654248      0      0
0.451189096101594      0.457435016988945      0.0590187704173277      0      0
0.457435016988945      0.463767401685081      0.0600565656313978      0      0
0.463767401685081      0.470187447129631      0.0610953566828429      0      0
0.470187447129631      0.476696366831751      0.0621348587423527      0      0
0.476696366831751      0.483295391099501      0.0631747513900408      0      0
0.483295391099501      0.489985767272398      0.0642146753565343      0      0
0.489985767272398      0.496768759957182      0.0652542289607789      0      0
0.496768759957182      0.503645651266856      0.0662929642103504      0      0
0.503645651266856      0.510617741063022      0.0673303825257399      0      0
0.510617741063022      0.517686347201588      0.0683659300451133      0      0
0.517686347201588      0.524852805781861      0.0693989924603275      0      0
0.524852805781861      0.532118471399099      0.0704288893283967      0      0
0.532118471399099      0.539484717400551      0.0714548677949683      0      0
0.539484717400551      0.546952936145049      0.0724760956575261      0      0
0.546952936145049      0.554524539266187      0.0734916536857441      0      0
0.554524539266187      0.56220095793915      0.0745005271044058      0      0
0.56220095793915      0.569983643151229      0.0755015961302512      0      0
0.569983643151229      0.577874065976087      0.0764936254376019      0      0
0.577874065976087      0.585873717851818      0.0774752524081651      0      0
0.585873717851818      0.59398411086286      0.0784449739973939      0      0
0.59398411086286      0.602206778025804      0.0794011320224528      0      0
0.602206778025804      0.610543273579166      0.0803418966442287      0      0
0.610543273579166      0.618995173277162      0.0812652477767792      0      0
0.618995173277162      0.62756407468756      0.0821689541106066      0      0
0.62756407468756      0.636251597493652      0.0830505493793021      0      0
0.636251597493652      0.645059383800396      0.0839073054299925      0      0
0.645059383800396      0.653989098444817      0.0847362015735260      0      0
0.653989098444817      0.663042429310678      0.0855338895864163      0      0
0.663042429310678      0.672221087647534      0.0862966536079502      0      0
0.672221087647534      0.681526808394186      0.0870203640156125      0      0
0.681526808394186      0.690961350506615      0.0877004241608625      0      0
0.690961350506615      0.70052649729046      0.0883317085929367      0      0
0.70052649729046      0.710224056738094      0.0889084910739834      0      0
0.710224056738094      0.720055861870372      0.0894243602714965      0      0
0.720055861870372      0.730023771083106      0.0898721204718858      0      0
0.730023771083106      0.740129668498331      0.0902436739474593      0      0
0.740129668498331      0.750375464320448      0.0905298806646132      0      0
0.750375464320448      0.76076309519728      0.0907203897520322      0      0
0.76076309519728      0.771294524586143      0.0908034354198988      0      0
0.771294524586143      0.781971743124969      0.0907655876342469      0      0
0.781971743124969      0.792796769008581      0.0905914445002827      0      0
0.792796769008581      0.803771648370161      0.0902632485225163      0      0
0.803771648370161      0.814898455668016      0.0897604019382558      0      0
0.814898455668016      0.826179294077686      0.0890588459439049      0      0
0.826179294077686      0.837616295889483      0.0881302528063250      0      0
0.837616295889483      0.849211622911536      0.0869409550396442      0      0
0.849211622911536      0.860967466878409      0.0854504956950471      0      0
0.860967466878409      0.872886049865385      0.0836096165199947      0      0
0.872886049865385      0.884969624708479      0.0813573830975786      0      0
0.884969624708479      0.897220475430265      0.0786169300023119      0      0
0.897220475430265      0.909640917671599      0.0752888880005725      0      0
0.909640917671599      0.922233299129318      0.0712406735027050      0      0
0.922233299129318      0.935      0.0662877976814863      0      0
# END HISTO1D SudakovqqbarExpOutputsN2LLRes21
# BEGIN HISTO1D SudakovqqbarExpOutputsN2LLRes22
PlotOrder=4
LineColor=orange
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\widetilde{\mathbf{V}}^{(2,2)}_{h,\mathrm{res}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.901807365299029      0      0
0.00000101384324431002      0.00000102787812403307      0.901795501288669      0      0
0.00000102787812403307      0.00000104210729202498      0.901783472917153      0      0
0.00000104210729202498      0.00000105653343786574      0.901771277906134      0      0
0.00000105653343786574      0.00000107115928836782      0.901758913945655      0      0
0.00000107115928836782      0.00000108598760809164      0.901746378693715      0      0
0.00000108598760809164      0.00000110102119986811      0.901733669775823      0      0
0.00000110102119986811      0.00000111626290532839      0.901720784784546      0      0
0.00000111626290532839      0.00000113171560544106      0.901707721279051      0      0
0.00000113171560544106      0.00000114738222105665      0.901694476784644      0      0
0.00000114738222105665      0.00000116326571345971      0.901681048792300      0      0
0.00000116326571345971      0.0000011793690849286      0.901667434758184      0      0
0.0000011793690849286      0.00000119569537930295      0.901653632103171      0      0
0.00000119569537930295      0.000001212247682559      0.901639638212354      0      0
0.000001212247682559      0.00000122902912339292      0.901625450434548      0      0
0.00000122902912339292      0.00000124604287381218      0.901611066081791      0      0
0.00000124604287381218      0.00000126329214973512      0.901596482428826      0      0
0.00000126329214973512      0.00000128078021159884      0.901581696712590      0      0
0.00000128078021159884      0.00000129851036497544      0.901566706131687      0      0
0.00000129851036497544      0.00000131648596119688      0.901551507845858      0      0
0.00000131648596119688      0.00000133471039798844      0.901536098975441      0      0
0.00000133471039798844      0.00000135318712011092      0.901520476600823      0      0
0.00000135318712011092      0.00000137191962001179      0.901504637761889      0      0
0.00000137191962001179      0.00000139091143848532      0.901488579457459      0      0
0.00000139091143848532      0.00000141016616534188      0.901472298644720      0      0
0.00000141016616534188      0.00000142968744008643      0.901455792238647      0      0
0.00000142968744008643      0.00000144947895260651      0.901439057111418      0      0
0.00000144947895260651      0.00000146954444386967      0.901422090091823      0      0
0.00000146954444386967      0.00000148988770663059      0.901404887964662      0      0
0.00000148988770663059      0.00000151051258614798      0.901387447470135      0      0
0.00000151051258614798      0.00000153142298091138      0.901369765303223      0      0
0.00000153142298091138      0.00000155262284337812      0.901351838113064      0      0
0.00000155262284337812      0.00000157411618072032      0.901333662502318      0      0
0.00000157411618072032      0.00000159590705558239      0.901315235026520      0      0
0.00000159590705558239      0.0000016179995868489      0.901296552193432      0      0
0.0000016179995868489      0.00000164039795042316      0.901277610462381      0      0
0.00000164039795042316      0.00000166310638001652      0.901258406243584      0      0
0.00000166310638001652      0.00000168612916794864      0.901238935897474      0      0
0.00000168612916794864      0.00000170947066595881      0.901219195734009      0      0
0.00000170947066595881      0.00000173313528602849      0.901199182011973      0      0
0.00000173313528602849      0.00000175712750121529      0.901178890938269      0      0
0.00000175712750121529      0.00000178145184649847      0.901158318667202      0      0
0.00000178145184649847      0.00000180611291963609      0.901137461299752      0      0
0.00000180611291963609      0.00000183111538203409      0.901116314882834      0      0
0.00000183111538203409      0.00000185646395962742      0.901094875408557      0      0
0.00000185646395962742      0.00000188216344377329      0.901073138813461      0      0
0.00000188216344377329      0.00000190821869215684      0.901051100977749      0      0
0.00000190821869215684      0.00000193463462970931      0.901028757724517      0      0
0.00000193463462970931      0.000001961416249539      0.901006104818956      0      0
0.000001961416249539      0.00000198856861387501      0.900983137967558      0      0
0.00000198856861387501      0.00000201609685502412      0.900959852817307      0      0
0.00000201609685502412      0.00000204400617634088      0.900936244954854      0      0
0.00000204400617634088      0.00000207230185321116      0.900912309905689      0      0
0.00000207230185321116      0.00000210098923404927      0.900888043133295      0      0
0.00000210098923404927      0.00000213007374130893      0.900863440038297      0      0
0.00000213007374130893      0.00000215956087250823      0.900838495957591      0      0
0.00000215956087250823      0.00000218945620126872      0.900813206163471      0      0
0.00000218945620126872      0.00000221976537836897      0.900787565862738      0      0
0.00000221976537836897      0.00000225049413281266      0.900761570195799      0      0
0.00000225049413281266      0.00000228164827291145      0.900735214235754      0      0
0.00000228164827291145      0.0000023132336873829      0.900708492987467      0      0
0.0000023132336873829      0.0000023452563464635      0.900681401386636      0      0
0.0000023452563464635      0.00000237772230303722      0.900653934298835      0      0
0.00000237772230303722      0.00000241063769377955      0.900626086518555      0      0
0.00000241063769377955      0.00000244400874031748      0.900597852768228      0      0
0.00000244400874031748      0.00000247784175040552      0.900569227697237      0      0
0.00000247784175040552      0.00000251214311911795      0.900540205880917      0      0
0.00000251214311911795      0.00000254691933005764      0.900510781819538      0      0
0.00000254691933005764      0.00000258217695658154      0.900480949937278      0      0
0.00000258217695658154      0.0000026179226630432      0.900450704581179      0      0
0.0000026179226630432      0.00000265416320605244      0.900420040020097      0      0
0.00000265416320605244      0.00000269090543575249      0.900388950443626      0      0
0.00000269090543575249      0.00000272815629711478      0.900357429961022      0      0
0.00000272815629711478      0.00000276592283125165      0.900325472600100      0      0
0.00000276592283125165      0.00000280421217674733      0.900293072306125      0      0
0.00000280421217674733      0.00000284303157100718      0.900260222940688      0      0
0.00000284303157100718      0.00000288238835162573      0.900226918280563      0      0
0.00000288238835162573      0.00000292228995777364      0.900193152016552      0      0
0.00000292228995777364      0.00000296274393160382      0.900158917752318      0      0
0.00000296274393160382      0.00000300375791967704      0.900124209003197      0      0
0.00000300375791967704      0.00000304533967440728      0.900089019195001      0      0
0.00000304533967440728      0.0000030874970555271      0.900053341662799      0      0
0.0000030874970555271      0.00000313023803157323      0.900017169649691      0      0
0.00000313023803157323      0.00000317357068139281      0.899980496305557      0      0
0.00000317357068139281      0.00000321750319567045      0.899943314685798      0      0
0.00000321750319567045      0.00000326204387847638      0.899905617750061      0      0
0.00000326204387847638      0.00000330720114883614      0.899867398360937      0      0
0.00000330720114883614      0.00000335298354232185      0.899828649282660      0      0
0.00000335298354232185      0.00000339939971266569      0.899789363179775      0      0
0.00000339939971266569      0.00000344645843339553      0.899749532615797      0      0
0.00000344645843339553      0.00000349416859949336      0.899709150051855      0      0
0.00000349416859949336      0.00000354253922907654      0.899668207845312      0      0
0.00000354253922907654      0.00000359157946510248      0.899626698248374      0      0
0.00000359157946510248      0.00000364129857709674      0.899584613406681      0      0
0.00000364129857709674      0.00000369170596290522      0.899541945357882      0      0
0.00000369170596290522      0.00000374281115047047      0.899498686030187      0      0
0.00000374281115047047      0.0000037946237996327      0.899454827240912      0      0
0.0000037946237996327      0.00000384715370395563      0.899410360694995      0      0
0.00000384715370395563      0.00000390041079257769      0.899365277983506      0      0
0.00000390041079257769      0.00000395440513208878      0.899319570582130      0      0
0.00000395440513208878      0.00000400914692843308      0.899273229849637      0      0
0.00000400914692843308      0.00000406464652883815      0.899226247026334      0      0
0.00000406464652883815      0.00000412091442377072      0.899178613232499      0      0
0.00000412091442377072      0.00000417796124891967      0.899130319466790      0      0
0.00000417796124891967      0.00000423579778720626      0.899081356604657      0      0
0.00000423579778720626      0.0000042944349708224      0.899031715396708      0      0
0.0000042944349708224      0.00000435388388329698      0.898981386467075      0      0
0.00000435388388329698      0.00000441415576159092      0.898930360311760      0      0
0.00000441415576159092      0.0000044752619982211      0.898878627296958      0      0
0.0000044752619982211      0.00000453721414341383      0.898826177657361      0      0
0.00000453721414341383      0.00000460002390728798      0.898773001494456      0      0
0.00000460002390728798      0.0000046637031620685      0.898719088774781      0      0
0.0000046637031620685      0.00000472826394433043      0.898664429328189      0      0
0.00000472826394433043      0.00000479371845727405      0.898609012846082      0      0
0.00000479371845727405      0.00000486007907303155      0.898552828879619      0      0
0.00000486007907303155      0.00000492735833500554      0.898495866837911      0      0
0.00000492735833500554      0.00000499556896024003      0.898438115986219      0      0
0.00000499556896024003      0.00000506472384182418      0.898379565444097      0      0
0.00000506472384182418      0.00000513483605132934      0.898320204183539      0      0
0.00000513483605132934      0.00000520591884127979      0.898260021027105      0      0
0.00000520591884127979      0.00000527798564765776      0.898199004646041      0      0
0.00000527798564765776      0.00000535105009244307      0.898137143558347      0      0
0.00000535105009244307      0.00000542512598618791      0.898074426126859      0      0
0.00000542512598618791      0.00000550022733062734      0.898010840557307      0      0
0.00000550022733062734      0.00000557636832132587      0.897946374896362      0      0
0.00000557636832132587      0.00000565356335036064      0.897881017029621      0      0
0.00000565356335036064      0.00000573182700904185      0.897814754679649      0      0
0.00000573182700904185      0.00000581117409067079      0.897747575403955      0      0
0.00000581117409067079      0.000005891619593336      0.897679466592941      0      0
0.000005891619593336      0.00000597317872274825      0.897610415467899      0      0
0.00000597317872274825      0.00000605586689511467      0.897540409078915      0      0
0.00000605586689511467      0.0000061396997400527      0.897469434302782      0      0
0.0000061396997400527      0.00000622469310354442      0.897397477840973      0      0
0.00000622469310354442      0.00000631086305093168      0.897324526217458      0      0
0.00000631086305093168      0.0000063982258699528      0.897250565776628      0      0
0.0000063982258699528      0.00000648679807382125      0.897175582681156      0      0
0.00000648679807382125      0.00000657659640434692      0.897099562909845      0      0
0.00000657659640434692      0.00000666763783510069      0.897022492255465      0      0
0.00000666763783510069      0.00000675993957462272      0.896944356322585      0      0
0.00000675993957462272      0.0000068535190696752      0.896865140525402      0      0
0.0000068535190696752      0.00000694839400854009      0.896784830085506      0      0
0.00000694839400854009      0.00000704458232436258      0.896703410029747      0      0
0.00000704458232436258      0.00000714210219854078      0.896620865187935      0      0
0.00000714210219854078      0.00000724097206416231      0.896537180190696      0      0
0.00000724097206416231      0.00000734121060948854      0.896452339467200      0      0
0.00000734121060948854      0.000007442836781487      0.896366327242947      0      0
0.000007442836781487      0.00000754586978941272      0.896279127537466      0      0
0.00000754586978941272      0.00000765032910843916      0.896190724162141      0      0
0.00000765032910843916      0.00000775623448333934      0.896101100717963      0      0
0.00000775623448333934      0.00000786360593221801      0.896010240593201      0      0
0.00000786360593221801      0.00000797246375029542      0.895918126961211      0      0
0.00000797246375029542      0.00000808282851374354      0.895824742778132      0      0
0.00000808282851374354      0.00000819472108357529      0.895730070780682      0      0
0.00000819472108357529      0.00000830816260958769      0.895634093483889      0      0
0.00000830816260958769      0.00000842317453435958      0.895536793178809      0      0
0.00000842317453435958      0.00000853977859730466      0.895438151930315      0      0
0.00000853977859730466      0.00000865799683878063      0.895338151574908      0      0
0.00000865799683878063      0.00000877785160425524      0.895236773718373      0      0
0.00000877785160425524      0.00000889936554853005      0.895133999733606      0      0
0.00000889936554853005      0.00000902256164002253      0.895029810758503      0      0
0.00000902256164002253      0.00000914746316510757      0.894924187693672      0      0
0.00000914746316510757      0.00000927409373251906      0.894817111200280      0      0
0.00000927409373251906      0.00000940247727781235      0.894708561697876      0      0
0.00000940247727781235      0.00000953263806788851      0.894598519362291      0      0
0.00000953263806788851      0.00000966460070558129      0.894486964123550      0      0
0.00000966460070558129      0.00000979839013430744      0.894373875663782      0      0
0.00000979839013430744      0.00000993403164278155      0.894259233414989      0      0
0.00000993403164278155      0.000010071550869796      0.894143016557390      0      0
0.000010071550869796      0.0000102109738090674      0.894025204017113      0      0
0.0000102109738090674      0.0000103523268141496      0.893905774464221      0      0
0.0000103523268141496      0.000010495636603415      0.893784706311065      0      0
0.000010495636603415      0.0000106409302651053      0.893661977710277      0      0
0.0000106409302651053      0.000010788235262451      0.893537566552832      0      0
0.000010788235262451      0.0000109375794388631      0.893411450466493      0      0
0.0000109375794388631      0.0000110889910231955      0.893283606813825      0      0
0.0000110889910231955      0.0000112424986350812      0.893154012690977      0      0
0.0000112424986350812      0.0000113981312903417      0.893022644925431      0      0
0.0000113981312903417      0.0000115559184064716      0.892889480075135      0      0
0.0000115559184064716      0.000011715889808199      0.892754494426536      0      0
0.000011715889808199      0.0000118780757331232      0.892617663993776      0      0
0.0000118780757331232      0.0000120425068374297      0.892478964516506      0      0
0.0000120425068374297      0.0000122092142016854      0.892338371459605      0      0
0.0000122092142016854      0.0000123782293367127      0.892195860011528      0      0
0.0000123782293367127      0.0000125495841895462      0.892051405083368      0      0
0.0000125495841895462      0.0000127233111494713      0.891904981307916      0      0
0.0000127233111494713      0.0000128994430541458      0.891756563038856      0      0
0.0000128994430541458      0.0000130780131958075      0.891606124350218      0      0
0.0000130780131958075      0.0000132590553275668      0.891453639035711      0      0
0.0000132590553275668      0.0000134426036697863      0.891299080608059      0      0
0.0000134426036697863      0.00001362869291655      0.891142422298825      0      0
0.00001362869291655      0.00001381735824222      0.890983637058306      0      0
0.00001381735824222      0.0000140086353080861      0.890822697555429      0      0
0.0000140086353080861      0.0000142025602691059      0.890659576178060      0      0
0.0000142025602691059      0.0000143991697807389      0.890494245033021      0      0
0.0000143991697807389      0.0000145985010058751      0.890326675946416      0      0
0.0000145985010058751      0.0000148005916218595      0.890156840464779      0      0
0.0000148005916218595      0.0000150054798276138      0.889984709855764      0      0
0.0000150054798276138      0.0000152132043508565      0.889810255108480      0      0
0.0000152132043508565      0.0000154238044554237      0.889633446936399      0      0
0.0000154238044554237      0.0000156373199486901      0.889454255776513      0      0
0.0000156373199486901      0.0000158537911890937      0.889272651793100      0      0
0.0000158537911890937      0.0000160732590937644      0.889088604878388      0      0
0.0000160732590937644      0.0000162957651462576      0.888902084655633      0      0
0.0000162957651462576      0.000016521351404396      0.888713060480457      0      0
0.000016521351404396      0.0000167500605082187      0.888521501444639      0      0
0.0000167500605082187      0.0000169819356880416      0.888327376378861      0      0
0.0000169819356880416      0.0000172170207726282      0.888130653855101      0      0
0.0000172170207726282      0.0000174553601974744      0.887931302191550      0      0
0.0000174553601974744      0.0000176969990132074      0.887729289456192      0      0
0.0000176969990132074      0.0000179419828941014      0.887524583470582      0      0
0.0000179419828941014      0.0000181903581467107      0.887317151814555      0      0
0.0000181903581467107      0.0000184421717186223      0.887106961831220      0      0
0.0000184421717186223      0.0000186974712073306      0.886893980634230      0      0
0.0000186974712073306      0.0000189563048692332      0.886678175109330      0      0
0.0000189563048692332      0.0000192187216287532      0.886459511925041      0      0
0.0000192187216287532      0.0000194847710875863      0.886237957536227      0      0
0.0000194847710875863      0.0000197545035340766      0.886013478193282      0      0
0.0000197545035340766      0.000020027969952722      0.885786039947489      0      0
0.000020027969952722      0.0000203052220338112      0.885555608660353      0      0
0.0000203052220338112      0.0000205863121831945      0.885322150011940      0      0
0.0000205863121831945      0.0000208712935321888      0.885085629509537      0      0
0.0000208712935321888      0.000021160219947621      0.884846012498063      0      0
0.000021160219947621      0.0000214531460420097      0.884603264168472      0      0
0.0000214531460420097      0.0000217501271838877      0.884357349570545      0      0
0.0000217501271838877      0.0000220512195082683      0.884108233621723      0      0
0.0000220512195082683      0.0000223564799272551      0.883855881121455      0      0
0.0000223564799272551      0.0000226659661408002      0.883600256759319      0      0
0.0000226659661408002      0.0000229797366476099      0.883341325135839      0      0
0.0000229797366476099      0.0000232978507562027      0.883079050766032      0      0
0.0000232978507562027      0.0000236203685961192      0.882813398104191      0      0
0.0000236203685961192      0.000023947351129288      0.882544331551888      0      0
0.000023947351129288      0.0000242788601615485      0.882271815475872      0      0
0.0000242788601615485      0.0000246149583543337      0.881995814225341      0      0
0.0000246149583543337      0.0000249557092365137      0.881716292149152      0      0
0.0000249557092365137      0.0000253011772164045      0.881433213613505      0      0
0.0000253011772164045      0.0000256514275939423      0.881146543020238      0      0
0.0000256514275939423      0.0000260065265730261      0.880856244827312      0      0
0.0000260065265730261      0.0000263665412740315      0.880562283570965      0      0
0.0000263665412740315      0.0000267315397464981      0.880264623886491      0      0
0.0000267315397464981      0.0000271015909819919      0.879963230528899      0      0
0.0000271015909819919      0.0000274767649271459      0.879658068396531      0      0
0.0000274767649271459      0.0000278571324968813      0.879349102556307      0      0
0.0000278571324968813      0.0000282427655878122      0.879036298268886      0      0
0.0000282427655878122      0.0000286337370918349      0.878719621014589      0      0
0.0000286337370918349      0.0000290301209099061      0.878399036521838      0      0
0.0000290301209099061      0.0000294319919660113      0.878074510794295      0      0
0.0000294319919660113      0.0000298394262213274      0.877746010130592      0      0
0.0000298394262213274      0.00003025250068858      0.877413501180145      0      0
0.00003025250068858      0.000030671293446601      0.877076950938434      0      0
0.000030671293446601      0.0000310958836550867      0.876736326813191      0      0
0.0000310958836550867      0.00003152635156956      0.876391596637795      0      0
0.00003152635156956      0.000031962778556541      0.876042728710777      0      0
0.000031962778556541      0.0000324052471089262      0.875689691823398      0      0
0.0000324052471089262      0.0000328538408615817      0.875332455321122      0      0
0.0000328538408615817      0.000033308644607151      0.874970989103736      0      0
0.000033308644607151      0.0000337697443120835      0.874605263699953      0      0
0.0000337697443120835      0.0000342372271328825      0.874235250281355      0      0
0.0000342372271328825      0.0000347111814325807      0.873860920717854      0      0
0.0000347111814325807      0.0000351916967974413      0.873482247612994      0      0
0.0000351916967974413      0.0000356788640538924      0.873099204353262      0      0
0.0000356788640538924      0.0000361727752856944      0.872711765145460      0      0
0.0000361727752856944      0.0000366735238513458      0.872319905046860      0      0
0.0000366735238513458      0.0000371812044017293      0.871923600058661      0      0
0.0000371812044017293      0.0000376959128980032      0.871522827125798      0      0
0.0000376959128980032      0.0000382177466297395      0.871117564195849      0      0
0.0000382177466297395      0.0000387468042333134      0.870707790288005      0      0
0.0000387468042333134      0.0000392831857105477      0.870293485510655      0      0
0.0000392831857105477      0.0000398269924476147      0.869874631159028      0      0
0.0000398269924476147      0.0000403783272342003      0.869451209701831      0      0
0.0000403783272342003      0.0000409372942829333      0.869023204901547      0      0
0.0000409372942829333      0.0000415039992490831      0.868590601805519      0      0
0.0000415039992490831      0.000042078549250531      0.868153386863406      0      0
0.000042078549250531      0.0000426610528880173      0.867711547931508      0      0
0.0000426610528880173      0.0000432516202656688      0.867265074323806      0      0
0.0000432516202656688      0.0000438503630118107      0.866813956922901      0      0
0.0000438503630118107      0.0000444573943000663      0.866358188162271      0      0
0.0000444573943000663      0.0000450728288707489      0.865897762166729      0      0
0.0000450728288707489      0.0000456967830525504      0.865432674736882      0      0
0.0000456967830525504      0.0000463293747845289      0.864962923404604      0      0
0.0000463293747845289      0.0000469707236384016      0.864488507548429      0      0
0.0000469707236384016      0.0000476209508411464      0.864009428422671      0      0
0.0000476209508411464      0.0000482801792979158      0.863525689168610      0      0
0.0000482801792979158      0.0000489485336152684      0.863037294952429      0      0
0.0000489485336152684      0.0000496261401247217      0.862544252944255      0      0
0.0000496261401247217      0.0000503131269066316      0.862046572399984      0      0
0.0000503131269066316      0.0000510096238144011      0.861544264771747      0      0
0.0000510096238144011      0.000051715762499026      0.861037343630567      0      0
0.000051715762499026      0.000052431676433979      0.860525824863643      0      0
0.000052431676433979      0.0000531575009404385      0.860009726641004      0      0
0.0000531575009404385      0.0000538933732128671      0.859489069417446      0      0
0.0000538933732128671      0.0000546394323449439      0.858963876144519      0      0
0.0000546394323449439      0.0000553958193558558      0.858434172125346      0      0
0.0000553958193558558      0.0000561626772169526      0.857899985195187      0      0
0.0000561626772169526      0.0000569401508787716      0.857361345720680      0      0
0.0000569401508787716      0.0000577283872984359      0.856818286595635      0      0
0.0000577283872984359      0.0000585275354674316      0.856270843341447      0      0
0.0000585275354674316      0.0000593377464397706      0.855719054136633      0      0
0.0000593377464397706      0.0000601591733605423      0.855162959749765      0      0
0.0000601591733605423      0.0000609919714948611      0.854602603762888      0      0
0.0000609919714948611      0.0000618362982572143      0.854038032388901      0      0
0.0000618362982572143      0.0000626923132412161      0.853469294578345      0      0
0.0000626923132412161      0.0000635601782497746      0.852896442134057      0      0
0.0000635601782497746      0.0000644400573256746      0.852319529504417      0      0
0.0000644400573256746      0.0000653321167825856      0.851738614025585      0      0
0.0000653321167825856      0.0000662365252364977      0.851153755802243      0      0
0.0000662365252364977      0.0000671534536375933      0.850565017641287      0      0
0.0000671534536375933      0.0000680830753025601      0.849972465317522      0      0
0.0000680830753025601      0.0000690255659473509      0.849376167177150      0      0
0.0000690255659473509      0.0000699811037203975      0.848776194514610      0      0
0.0000699811037203975      0.0000709498692362838      0.848172621237662      0      0
0.0000709498692362838      0.0000719320456098856      0.847565524121240      0      0
0.0000719320456098856      0.0000729278184909828      0.846954982485516      0      0
0.0000729278184909828      0.0000739373760993502      0.846341078436534      0      0
0.0000739373760993502      0.0000749609092603353      0.845723896637718      0      0
0.0000749609092603353      0.0000759986114409274      0.845103524414519      0      0
0.0000759986114409274      0.0000770506787863264      0.844480051655410      0      0
0.0000770506787863264      0.0000781173101570184      0.843853570433124      0      0
0.0000781173101570184      0.0000791987071663636      0.843224175693363      0      0
0.0000791987071663636      0.0000802950742187053      0.842591964404309      0      0
0.0000802950742187053      0.000081406618548006      0.841957036013532      0      0
0.000081406618548006      0.0000825335502570186      0.841319492018641      0      0
0.0000825335502570186      0.0000836760823569998      0.840679436063608      0      0
0.0000836760823569998      0.0000848344308079731      0.840036974215508      0      0
0.0000848344308079731      0.0000860088145595493      0.839392213886342      0      0
0.0000860088145595493      0.0000871994555923124      0.838745264643154      0      0
0.0000871994555923124      0.0000884065789597775      0.838096238117347      0      0
0.0000884065789597775      0.0000896304128309307      0.837445246962736      0      0
0.0000896304128309307      0.0000908711885333572      0.836792405958800      0      0
0.0000908711885333572      0.0000921291405969664      0.836137830786954      0      0
0.0000921291405969664      0.0000934045067983223      0.835481639221601      0      0
0.0000934045067983223      0.0000946975282055884      0.834823949379823      0      0
0.0000946975282055884      0.0000960084492240934      0.834164880848697      0      0
0.0000960084492240934      0.0000973375176425286      0.833504554660627      0      0
0.0000973375176425286      0.000098684984679785      0.832843091655927      0      0
0.000098684984679785      0.000100051105032438      0.832180614364815      0      0
0.000100051105032438      0.000101436136922889      0.831517245336589      0      0
0.000101436136922889      0.000102840342148178      0.830853107826973      0      0
0.000102840342148178      0.000104263986129461      0.830188325349502      0      0
0.000104263986129461      0.000105707337962187      0.829523021942088      0      0
0.000105707337962187      0.00010717067046696      0.828857321475060      0      0
0.00010717067046696      0.000108654260241103      0.828191347286584      0      0
0.000108654260241103      0.000110158387710945      0.827525223825543      0      0
0.000110158387710945      0.000111683337184825      0.826859074373804      0      0
0.000111683337184825      0.000113229396906833      0.826193022297513      0      0
0.000113229396906833      0.00011479685911129      0.825527190083857      0      0
0.00011479685911129      0.000116386020077991      0.824861700170849      0      0
0.000116386020077991      0.000117997180188201      0.824196673816358      0      0
0.000117997180188201      0.00011963064398144      0.823532232045715      0      0
0.00011963064398144      0.00012128672021304      0.822868494525225      0      0
0.00012128672021304      0.00012296572191251      0.822205581547820      0      0
0.00012296572191251      0.000124667966442703      0.821543610185468      0      0
0.000124667966442703      0.000126393775559803      0.820882698112341      0      0
0.000126393775559803      0.000128143475474143      0.820222961434235      0      0
0.000128143475474143      0.000129917396911867      0.819564514987353      0      0
0.000129917396911867      0.000131715875177439      0.818907473899494      0      0
0.000131715875177439      0.000133539250217029      0.818251950174550      0      0
0.000133539250217029      0.00013538786668276      0.817598055604397      0      0
0.00013538786668276      0.000137262073997862      0.816945900769909      0      0
0.000137262073997862      0.000139162226422714      0.816295595453980      0      0
0.000139162226422714      0.00014108868312181      0.815647248805372      0      0
0.00014108868312181      0.000143041808231644      0.815000967542110      0      0
0.000143041808231644      0.000145021970929542      0.814356857964521      0      0
0.000145021970929542      0.00014702954550344      0.813715025985375      0      0
0.00014702954550344      0.000149064911422635      0.813075575536496      0      0
0.000149064911422635      0.00015112845340951      0.812438611971885      0      0
0.00015112845340951      0.000153220561512254      0.811804236876709      0      0
0.000153220561512254      0.000155341631178586      0.811172554593826      0      0
0.000155341631178586      0.000157492063330508      0.810543666040307      0      0
0.000157492063330508      0.000159672264440082      0.809917672922477      0      0
0.000159672264440082      0.00016188264660626      0.809294677812473      0      0
0.00016188264660626      0.000164123627632783      0.808674782370803      0      0
0.000164123627632783      0.00016639563110715      0.808058086737307      0      0
0.00016639563110715      0.000168699086480686      0.807444693620778      0      0
0.000168699086480686      0.000171034429149716      0.806834706158963      0      0
0.000171034429149716      0.00017340210053786      0.806228226735057      0      0
0.00017340210053786      0.000175802548179476      0.805625359848583      0      0
0.000175802548179476      0.000178236225804249      0.805026209238798      0      0
0.000178236225804249      0.000180703593422953      0.804430879956578      0      0
0.000180703593422953      0.000183205117414405      0.803839481321443      0      0
0.000183205117414405      0.000185741270613619      0.803252122228546      0      0
0.000185741270613619      0.000188312532401177      0.802668911849037      0      0
0.000188312532401177      0.000190919388793845      0.802089963085828      0      0
0.000190919388793845      0.000193562332536437      0.801515390466591      0      0
0.000193562332536437      0.000196241863194957      0.800945313702376      0      0
0.000196241863194957      0.000198958487251018      0.800379851006968      0      0
0.000198958487251018      0.000201712718197586      0.799819125176790      0      0
0.000201712718197586      0.000204505076636033      0.799263260580667      0      0
0.000204505076636033      0.000207336090374545      0.798712389248377      0      0
0.000207336090374545      0.000210206294527884      0.798166642369595      0      0
0.000210206294527884      0.000213116231618538      0.797626155979236      0      0
0.000213116231618538      0.000216066451679264      0.797091071635449      0      0
0.000216066451679264      0.000219057512357059      0.796561531205388      0      0
0.000219057512357059      0.000222089979018563      0.796037681047412      0      0
0.000222089979018563      0.000225164424856924      0.795519679497277      0      0
0.000225164424856924      0.000228281431000144      0.795007679517271      0      0
0.000228281431000144      0.00023144158662092      0.794501841360445      0      0
0.00023144158662092      0.000234645489048012      0.794002334370643      0      0
0.000234645489048012      0.000237893743879147      0.793509329999753      0      0
0.000237893743879147      0.000241186965095492      0.793023004733536      0      0
0.000241186965095492      0.000244525775177701      0.792543537836847      0      0
0.000244525775177701      0.000247910805223583      0.792071113214478      0      0
0.000247910805223583      0.000251342695067386      0.791605932721190      0      0
0.000251342695067386      0.000254822093400743      0.791148179889257      0      0
0.000254822093400743      0.00025834965789528      0.790698070468956      0      0
0.00025834965789528      0.000261926055326934      0.790255803639447      0      0
0.000261926055326934      0.000265551961701985      0.789821592147194      0      0
0.000265551961701985      0.00026922806238483      0.789395656962908      0      0
0.00026922806238483      0.000272955052227537      0.788978222019753      0      0
0.000272955052227537      0.000276733635701177      0.788569514862708      0      0
0.000276733635701177      0.000280564527028988      0.788169765231187      0      0
0.000280564527028988      0.000284448450321376      0.787779215479607      0      0
0.000284448450321376      0.000288386139712781      0.787398115783931      0      0
0.000288386139712781      0.000292378339500449      0.787026697117674      0      0
0.000292378339500449      0.000296425804285111      0.786665231678310      0      0
0.000296425804285111      0.000300529299113624      0.786313963322297      0      0
0.000300529299113624      0.000304689599623573      0.785973152491983      0      0
0.000304689599623573      0.000308907492189884      0.785643070917176      0      0
0.000308907492189884      0.000313183774073464      0.785323986059689      0      0
0.000313183774073464      0.000317519253571897      0.785016168610905      0      0
0.000317519253571897      0.000321914750172228      0.784719894879119      0      0
0.000321914750172228      0.000326371094705861      0.784435444811304      0      0
0.000326371094705861      0.000330889129505603      0.784163092452417      0      0
0.000330889129505603      0.000335469708564879      0.783903114991965      0      0
0.000335469708564879      0.000340113697699154      0.783655818947532      0      0
0.000340113697699154      0.000344821974709588      0.783421461375707      0      0
0.000344821974709588      0.000349595429548956      0.783200357775206      0      0
0.000349595429548956      0.000354434964489868      0.782992764684428      0      0
0.000354434964489868      0.000359341494295315      0.782798990829846      0      0
0.000359341494295315      0.000364315946391572      0.782619322463724      0      0
0.000364315946391572      0.000369359261043507      0.782454036172364      0      0
0.000369359261043507      0.000374472391532301      0.782303416686333      0      0
0.000374472391532301      0.00037965630433564      0.782167748353958      0      0
0.00037965630433564      0.000384911979310397      0.782047310609294      0      0
0.000384911979310397      0.000390240409877844      0.781942377840638      0      0
0.000390240409877844      0.000395642603211426      0.781853225874879      0      0
0.000395642603211426      0.000401119580427133      0.781780137860965      0      0
0.000401119580427133      0.000406672376776519      0.781723368119699      0      0
0.000406672376776519      0.000412302041842373      0.781683157636562      0      0
0.000412302041842373      0.000418009639737117      0.781659806017592      0      0
0.000418009639737117      0.000423796249303941      0.781653507842024      0      0
0.000423796249303941      0.000429662964320725      0.781664560766767      0      0
0.000429662964320725      0.000435610893706785      0.781693151183431      0      0
0.000435610893706785      0.000441641161732474      0.781739525822724      0      0
0.000441641161732474      0.000447754908231697      0.781803920389227      0      0
0.000447754908231697      0.000453953288817359      0.781886526345845      0      0
0.000453953288817359      0.000460237475099795      0.781987539507758      0      0
0.000460237475099795      0.000466608654908228      0.782107155371421      0      0
0.000466608654908228      0.000473068032515292      0.782245557384029      0      0
0.000473068032515292      0.000479616828864662      0.782402915113958      0      0
0.000479616828864662      0.000486256281801832      0.782579383444913      0      0
0.000486256281801832      0.000492987646308097      0.782775102330256      0      0
0.000492987646308097      0.000499812194737762      0.782990207667147      0      0
0.000499812194737762      0.000506731217058643      0.783224843474022      0      0
0.000506731217058643      0.0005137460210959      0.783479112351549      0      0
0.0005137460210959      0.000520857932779231      0.783753061713035      0      0
0.000520857932779231      0.000528068296393506      0.784046837689700      0      0
0.000528068296393506      0.000535378474832857      0.784360466437618      0      0
0.000535378474832857      0.000542789849858294      0.784694012856178      0      0
0.000542789849858294      0.000550303822358882      0.785047508329183      0      0
0.000550303822358882      0.000557921812616533      0.785421004491479      0      0
0.000557921812616533      0.000565645260574473      0.785814442368467      0      0
0.000565645260574473      0.00057347562610941      0.786227893841153      0      0
0.00057347562610941      0.000581414389307485      0.786661306455876      0      0
0.000581414389307485      0.000589463050744029      0.787114607147415      0      0
0.000589463050744029      0.000597623131767208      0.787587762807652      0      0
0.000597623131767208      0.000605896174785581      0.788080719544845      0      0
0.000605896174785581      0.000614283743559644      0.788593389025702      0      0
0.000614283743559644      0.000622787423497414      0.789125663353064      0      0
0.000622787423497414      0.000631408821954096      0.789677422019286      0      0
0.000631408821954096      0.000640149568535908      0.790248532200248      0      0
0.000640149568535908      0.000649011315408104      0.790838849321067      0      0
0.000649011315408104      0.000657995737607266      0.791448217565887      0      0
0.000657995737607266      0.000667104533357915      0.792076462061073      0      0
0.000667104533357915      0.00067633942439351      0.792723370284577      0      0
0.00067633942439351      0.000685702156281888      0.793388703807423      0      0
0.000685702156281888      0.000695194498755206      0.794072274477016      0      0
0.000695194498755206      0.000704818246044455      0.794773905529108      0      0
0.000704818246044455      0.000714575217218609      0.795493247244710      0      0
0.000714575217218609      0.000724467256528451      0.796230048661536      0      0
0.000724467256528451      0.000734496233755185      0.796984139046016      0      0
0.000734496233755185      0.000744664044563847      0.797755048006191      0      0
0.000744664044563847      0.000754972610861632      0.798542679605189      0      0
0.000754972610861632      0.000765423881161163      0.799346506837137      0      0
0.000765423881161163      0.0007760198309488      0.800166424539030      0      0
0.0007760198309488      0.000786762463058045      0.801001879419947      0      0
0.000786762463058045      0.00079765380804811      0.801852696264921      0      0
0.00079765380804811      0.000808695924587738      0.802718467325085      0      0
0.000808695924587738      0.000819890899844323      0.803598728855082      0      0
0.000819890899844323      0.00083124084987843      0.804493252146634      0      0
0.00083124084987843      0.000842747920043766      0.805401634917676      0      0
0.000842747920043766      0.000854414285392693      0.806323396407596      0      0
0.000854414285392693      0.000866242151087355      0.807258155462887      0      0
0.000866242151087355      0.000878233752816494      0.808205559898523      0      0
0.000878233752816494      0.000890391357218039      0.809165213637767      0      0
0.000890391357218039      0.000902717262307538      0.810136688443097      0      0
0.000902717262307538      0.000915213797912533      0.811119551598532      0      0
0.000915213797912533      0.000927883326112938      0.812113374674112      0      0
0.000927883326112938      0.000940728241687513      0.813117730695771      0      0
0.000940728241687513      0.000953750972566528      0.814132190458733      0      0
0.000953750972566528      0.000966953980290686      0.815156321628040      0      0
0.000966953980290686      0.000980339760476396      0.816189691233231      0      0
0.000980339760476396      0.000993910843287497      0.817231871467273      0      0
0.000993910843287497      0.0010076697939135      0.818282444773276      0      0
0.0010076697939135      0.00102161921305448      0.819340995583329      0      0
0.00102161921305448      0.0010357617374126      0.820407078585250      0      0
0.0010357617374126      0.00105010004019057      0.821480197779163      0      0
0.00105010004019057      0.00106463683159689      0.822559878712336      0      0
0.00106463683159689      0.00107937485935813      0.823645786645042      0      0
0.00107937485935813      0.00109431690923832      0.824737598707942      0      0
0.00109431690923832      0.00110946580556549      0.825834725621851      0      0
0.00110946580556549      0.00112482441176555      0.826936649529460      0      0
0.00112482441176555      0.00114039563090349      0.828043248835568      0      0
0.00114039563090349      0.00115618240623217      0.829153945889831      0      0
0.00115618240623217      0.00117218772174859      0.830268166710318      0      0
0.00117218772174859      0.00118841460275796      0.831385920660834      0      0
0.00118841460275796      0.00120486611644553      0.832506337643011      0      0
0.00120486611644553      0.00122154537245635      0.833629398664605      0      0
0.00122154537245635      0.00123845552348304      0.834754485879418      0      0
0.00123845552348304      0.00125559976586171      0.835881322373396      0      0
0.00125559976586171      0.00127298134017614      0.837009487674015      0      0
0.00127298134017614      0.00129060353187029      0.838138670903645      0      0
0.00129060353187029      0.00130846967186935      0.839268355185334      0      0
0.00130846967186935      0.00132658313720929      0.840398501551831      0      0
0.00132658313720929      0.00134494735167523      0.841528258760289      0      0
0.00134494735167523      0.00136356578644858      0.842657898268654      0      0
0.00136356578644858      0.00138244196076317      0.843786565875587      0      0
0.00138244196076317      0.00140157944257044      0.844914101735669      0      0
0.00140157944257044      0.00142098184921384      0.846040484487859      0      0
0.00142098184921384      0.00144065284811262      0.847164900995976      0      0
0.00144065284811262      0.00146059615745496      0.848287251740855      0      0
0.00146059615745496      0.00148081554690089      0.849407536144522      0      0
0.00148081554690089      0.00150131483829471      0.850525140346041      0      0
0.00150131483829471      0.00152209790638749      0.851639655157505      0      0
0.00152209790638749      0.00154316867956938      0.852751084975746      0      0
0.00154316867956938      0.00156453114061223      0.853859280435994      0      0
0.00156453114061223      0.00158618932742236      0.854963815962531      0      0
0.00158618932742236      0.00160814733380381      0.856064303998726      0      0
0.00160814733380381      0.00163040931023216      0.857160546521539      0      0
0.00163040931023216      0.00165297946463904      0.858252428980199      0      0
0.00165297946463904      0.00167586206320748      0.859339793674761      0      0
0.00167586206320748      0.00169906143117836      0.860422416903049      0      0
0.00169906143117836      0.00172258195366789      0.861500050809890      0      0
0.00172258195366789      0.00174642807649655      0.862572463099313      0      0
0.00174642807649655      0.00177060430702936      0.863639450454846      0      0
0.00177060430702936      0.00179511521502795      0.864700833769236      0      0
0.00179511521502795      0.00181996543351421      0.865756448800643      0      0
0.00181996543351421      0.00184515965964614      0.866806139410079      0      0
0.00184515965964614      0.00187070265560561      0.867849754438446      0      0
0.00187070265560561      0.00189659924949857      0.868887146774430      0      0
0.00189659924949857      0.00192285433626758      0.869918173061388      0      0
0.00192285433626758      0.00194947287861711      0.870942693255041      0      0
0.00194947287861711      0.00197645990795156      0.871960570184446      0      0
0.00197645990795156      0.00200382052532629      0.872971670253122      0      0
0.00200382052532629      0.00203155990241182      0.873975867208268      0      0
0.00203155990241182      0.00205968328247135      0.874973050569063      0      0
0.00205968328247135      0.00208819598135186      0.875963137170437      0      0
0.00208819598135186      0.00211710338848892      0.876946077480339      0      0
0.00211710338848892      0.00214641096792534      0.877921841622671      0      0
0.00214641096792534      0.00217612425934403      0.878890374998177      0      0
0.00217612425934403      0.00220624887911509      0.879851543049510      0      0
0.00220624887911509      0.00223679052135739      0.880805128493029      0      0
0.00223679052135739      0.00226775495901488      0.881750942761904      0      0
0.00226775495901488      0.00229914804494778      0.882688997204167      0      0
0.00229914804494778      0.00233097571303889      0.883619513356589      0      0
0.00233097571303889      0.00236324397931521      0.884542615158032      0      0
0.00236324397931521      0.00239595894308506      0.885458003079890      0      0
0.00239595894308506      0.00242912678809096      0.886365213332795      0      0
0.00242912678809096      0.00246275378367852      0.887264333661817      0      0
0.00246275378367852      0.00249684628598141      0.888155952103927      0      0
0.00249684628598141      0.00253141073912281      0.889040026221965      0      0
0.00253141073912281      0.0025664536764335      0.889915735756372      0      0
0.0025664536764335      0.00260198172168671      0.890783129566601      0      0
0.00260198172168671      0.00263800159035023      0.891643173221798      0      0
0.00263800159035023      0.00267452009085567      0.892495452535290      0      0
0.00267452009085567      0.00271154412588544      0.893338971995826      0      0
0.00271154412588544      0.00274908069367747      0.894174789040688      0      0
0.00274908069367747      0.00278713688934801      0.895003313338135      0      0
0.00278713688934801      0.00282571990623272      0.895822994848399      0      0
0.00282571990623272      0.00286483703724639      0.896634822066761      0      0
0.00286483703724639      0.00290449567626138      0.897439541523301      0      0
0.00290449567626138      0.00294470331950526      0.898235249470170      0      0
0.00294470331950526      0.0029854675669777      0.899023497781960      0      0
0.0029854675669777      0.00302679612388701      0.899804383178819      0      0
0.00302679612388701      0.0030686968021066      0.900576176308812      0      0
0.0030686968021066      0.00311117752165154      0.901341376632141      0      0
0.00311117752165154      0.0031542463121756      0.902098074856987      0      0
0.0031542463121756      0.00319791131448903      0.902846809215340      0      0
0.00319791131448903      0.00324218078209728      0.903588762805281      0      0
0.00324218078209728      0.0032870630827611      0.904321511418391      0      0
0.0032870630827611      0.00333256670007821      0.905048200310212      0      0
0.00333256670007821      0.00337870023508683      0.905765794602984      0      0
0.00337870023508683      0.00342547240789146      0.906476842080431      0      0
0.00342547240789146      0.00347289205931113      0.907179751810540      0      0
0.00347289205931113      0.00352096815255051      0.907875223125719      0      0
0.00352096815255051      0.00356970977489406      0.908563577917160      0      0
0.00356970977489406      0.00361912613942378      0.909243784880503      0      0
0.00361912613942378      0.0036692265867606      0.909917607053059      0      0
0.0036692265867606      0.00372002058682995      0.910582910984191      0      0
0.00372002058682995      0.00377151774065175      0.911242240884602      0      0
0.00377151774065175      0.00382372778215516      0.911892993485677      0      0
0.00382372778215516      0.00387666058001854      0.912537892238728      0      0
0.00387666058001854      0.00393032613953476      0.913174465471435      0      0
0.00393032613953476      0.0039847346045024      0.913804966461323      0      0
0.0039847346045024      0.00403989625914312      0.914427796642959      0      0
0.00403989625914312      0.00409582153004557      0.915043881639242      0      0
0.00409582153004557      0.00415252098813623      0.915653445556287      0      0
0.00415252098813623      0.00421000535067748      0.916255137071693      0      0
0.00421000535067748      0.0042682854832934      0.916851767497522      0      0
0.0042682854832934      0.00432737240202355      0.917439402702899      0      0
0.00432737240202355      0.00438727727540519      0.918022957606812      0      0
0.00438727727540519      0.00444801142658443      0.918597480583942      0      0
0.00444801142658443      0.00450958633545639      0.919167237574302      0      0
0.00450958633545639      0.00457201364083525      0.919729932012483      0      0
0.00457201364083525      0.00463530514265407      0.920285362355184      0      0
0.00463530514265407      0.00469947280419532      0.920836597826237      0      0
0.00469947280419532      0.00476452875435209      0.921378778656374      0      0
0.00476452875435209      0.0048304852899207      0.921917071359131      0      0
0.0048304852899207      0.00489735487792503      0.922448375858716      0      0
0.00489735487792503      0.00496515015797302      0.922972428932067      0      0
0.00496515015797302      0.00503388394464577      0.923493106257619      0      0
0.00503388394464577      0.00510356922991978      0.924005115916810      0      0
0.00510356922991978      0.00517421918562266      0.924512311120593      0      0
0.00517421918562266      0.00524584716592283      0.925014999158546      0      0
0.00524584716592283      0.00531846670985373      0.925509018342347      0      0
0.00531846670985373      0.00539209154387294      0.925999655810414      0      0
0.00539209154387294      0.00546673558445676      0.926484798004424      0      0
0.00546673558445676      0.00554241294073067      0.926961783861222      0      0
0.00554241294073067      0.00561913791713623      0.927436003141513      0      0
0.00561913791713623      0.00569692501613484      0.927904474247073      0      0
0.00569692501613484      0.00577578894094906      0.928365041191309      0      0
0.00577578894094906      0.00585574459834172      0.928823033138611      0      0
0.00585574459834172      0.00593680710143364      0.929275816493156      0      0
0.00593680710143364      0.00601899177256026      0.929720555052718      0      0
0.00601899177256026      0.00610231414616781      0.930162434485670      0      0
0.00610231414616781      0.0061867899717497      0.930600404975215      0      0
0.0061867899717497      0.0062724352168234      0.931030231478590      0      0
0.0062724352168234      0.00635926606994866      0.931456018884171      0      0
0.00635926606994866      0.00644729894378739      0.931879548264148      0      0
0.00644729894378739      0.00653655047820597      0.932295866087813      0      0
0.00653655047820597      0.00662703754342055      0.932706006173966      0      0
0.00662703754342055      0.00671877724318579      0.933114524100663      0      0
0.00671877724318579      0.00681178691802782      0.933518560160538      0      0
0.00681178691802782      0.00690608414852187      0.933914873998592      0      0
0.00690608414852187      0.00700168675861542      0.934307530542611      0      0
0.00700168675861542      0.00709861281899715      0.934698662888306      0      0
0.00709861281899715      0.00719688065051277      0.935083881725759      0      0
0.00719688065051277      0.00729650882762788      0.935462109172382      0      0
0.00729650882762788      0.00739751618193895      0.935837945785522      0      0
0.00739751618193895      0.00749992180573285      0.936212057188208      0      0
0.00749992180573285      0.00760374505559565      0.936580017867370      0      0
0.00760374505559565      0.00770900555607137      0.936941402298680      0      0
0.00770900555607137      0.00781572320337137      0.937300637428506      0      0
0.00781572320337137      0.00792391816913513      0.937658517787432      0      0
0.00792391816913513      0.00803361090424307      0.938010918927888      0      0
0.00803361090424307      0.00814482214268214      0.938356582031061      0      0
0.00814482214268214      0.00825757290546495      0.938699389153390      0      0
0.00825757290546495      0.00837188450460311      0.939041527310389      0      0
0.00837188450460311      0.0084877785471356      0.939379896044029      0      0
0.0084877785471356      0.00860527693921294      0.939711536817986      0      0
0.00860527693921294      0.00872440189023784      0.940038546052588      0      0
0.00872440189023784      0.0088451759170632      0.940364661487016      0      0
0.0088451759170632      0.00896762184824822      0.940689474540288      0      0
0.00896762184824822      0.00909176282837339      0.941009270951105      0      0
0.00909176282837339      0.00921762232241531      0.941322737880588      0      0
0.00921762232241531      0.009345224120182      0.941632862269848      0      0
0.009345224120182      0.00947459234080956      0.941942626043925      0      0
0.00947459234080956      0.00960575143732124      0.942250957377335      0      0
0.00960575143732124      0.0097387262012494      0.942554394722174      0      0
0.0097387262012494      0.00987354176732169      0.942851802116158      0      0
0.00987354176732169      0.0100102236182119      0.943145807934643      0      0
0.0100102236182119      0.0101487975893568      0.943439428416356      0      0
0.0101487975893568      0.0102892898738392      0.943732422791299      0      0
0.0102892898738392      0.0104317270273393      0.944021768768466      0      0
0.0104317270273393      0.0105761359731542      0.944305352888533      0      0
0.0105761359731542      0.0107225440072866      0.944584392490489      0      0
0.0107225440072866      0.0108709788036044      0.944862004392476      0      0
0.0108709788036044      0.0110214684190717      0.945139808138267      0      0
0.0110214684190717      0.0111740412990521      0.945416331224120      0      0
0.0111740412990521      0.0113287262826851      0.945688704151322      0      0
0.0113287262826851      0.0114855526083377      0.945955646803301      0      0
0.0114855526083377      0.0116445499191305      0.946218698407956      0      0
0.0116445499191305      0.0118057482685412      0.946480671081870      0      0
0.0118057482685412      0.0119691781260852      0.946743021694602      0      0
0.0119691781260852      0.0121348703830748      0.947004633067283      0      0
0.0121348703830748      0.0123028563584581      0.947262957633959      0      0
0.0123028563584581      0.0124731678047393      0.947516316701372      0      0
0.0124731678047393      0.0126458369139802      0.947765308744221      0      0
0.0126458369139802      0.0128208963238851      0.948012251338102      0      0
0.0128208963238851      0.0129983791239701      0.948259287643958      0      0
0.0129983791239701      0.0131783188618175      0.948506762286194      0      0
0.0131783188618175      0.0133607495494169      0.948753078253552      0      0
0.0133607495494169      0.0135457056695945      0.948996000826880      0      0
0.0135457056695945      0.0137332221825303      0.949234327526962      0      0
0.0137332221825303      0.0139233345323668      0.949468711755945      0      0
0.0139233345323668      0.0141160786539086      0.949701155489258      0      0
0.0141160786539086      0.0143114909794141      0.949933638884774      0      0
0.0143114909794141      0.0145096084454827      0.950166864314281      0      0
0.0145096084454827      0.0147104685000363      0.950399902150948      0      0
0.0147104685000363      0.0149141091093971      0.950630869821297      0      0
0.0149141091093971      0.0151205687654648      0.950858133168381      0      0
0.0151205687654648      0.0153298864929916      0.951081272427963      0      0
0.0153298864929916      0.0155421018569589      0.951301282701600      0      0
0.0155421018569589      0.015757254970056      0.951519972791751      0      0
0.015757254970056      0.0159753865002618      0.951738968786680      0      0
0.0159753865002618      0.0161965376785319      0.951958889488484      0      0
0.0161965376785319      0.0164207503065923      0.952179101983188      0      0
0.0164207503065923      0.0166480667648403      0.952398122077375      0      0
0.0166480667648403      0.0168785300203555      0.952614398698167      0      0
0.0168785300203555      0.0171121836350213      0.952827069439201      0      0
0.0171121836350213      0.0173490717737588      0.953036339222209      0      0
0.0173490717737588      0.017589239212875      0.953243349007498      0      0
0.017589239212875      0.0178327313485262      0.953449644290748      0      0
0.0178327313485262      0.0180795942052988      0.953656512334508      0      0
0.0180795942052988      0.0183298744449088      0.953864478640425      0      0
0.0183298744449088      0.0185836193750216      0.954073151376751      0      0
0.0185836193750216      0.0188408769581945      0.954281439688689      0      0
0.0188408769581945      0.0191016958209418      0.954488023014295      0      0
0.0191016958209418      0.0193661252629267      0.954691868906000      0      0
0.0193661252629267      0.0196342152662799      0.954892604631810      0      0
0.0196342152662799      0.0199060165050465      0.955090625182607      0      0
0.0199060165050465      0.0201815803547652      0.955286927614744      0      0
0.0201815803547652      0.0204609589021785      0.955482756338149      0      0
0.0204609589021785      0.0207442049550786      0.955679196004691      0      0
0.0207442049550786      0.0210313720522889      0.955876848142145      0      0
0.0210313720522889      0.0213225144737837      0.956075683811497      0      0
0.0213225144737837      0.0216176872509482      0.956275098612260      0      0
0.0216176872509482      0.0219169461769806      0.956474132381169      0      0
0.0219169461769806      0.0222203478174381      0.956671772743756      0      0
0.0222203478174381      0.0225279495209286      0.956867248298104      0      0
0.0225279495209286      0.0228398094299506      0.957060232276570      0      0
0.0228398094299506      0.0231559864918837      0.957250911926002      0      0
0.0231559864918837      0.0234765404701303      0.957439919914787      0      0
0.0234765404701303      0.0238015319554124      0.957628159841550      0      0
0.0238015319554124      0.0241310223772239      0.957816580130339      0      0
0.0241310223772239      0.0244650740154424      0.958005956053921      0      0
0.0244650740154424      0.0248037500121009      0.958196729913906      0      0
0.0248037500121009      0.025147114383323      0.958388939473409      0      0
0.025147114383323      0.0254952320314234      0.958582240988927      0      0
0.0254952320314234      0.025848168757175      0.958776011664064      0      0
0.025848168757175      0.0262059912722472      0.958969501413434      0      0
0.0262059912722472      0.0265687672118152      0.959161997545287      0      0
0.0265687672118152      0.0269365651473444      0.959352968149766      0      0
0.0269365651473444      0.0273094545995519      0.959542158686594      0      0
0.0273094545995519      0.0276875060515468      0.959729628617018      0      0
0.0276875060515468      0.0280707909621536      0.959915727875914      0      0
0.0280707909621536      0.0284593817794181      0.960101023969059      0      0
0.0284593817794181      0.0288533519543027      0.960286197820008      0      0
0.0288533519543027      0.0292527759545692      0.960471929498308      0      0
0.0292527759545692      0.0296577292788545      0.960658793867347      0      0
0.0296577292788545      0.0300682884709421      0.960847181903248      0      0
0.0300682884709421      0.0304845311342295      0.961037257233941      0      0
0.0304845311342295      0.0309065359463971      0.961228950680126      0      0
0.0309065359463971      0.0313343826742795      0.961421989426472      0      0
0.0313343826742795      0.0317681521889432      0.961615952763234      0      0
0.0317681521889432      0.0322079264809726      0.961810343571112      0      0
0.0322079264809726      0.0326537886759678      0.962004663948460      0      0
0.0326537886759678      0.033105823050257      0.962198484360935      0      0
0.033105823050257      0.033564115046826      0.962391497981125      0      0
0.033564115046826      0.0340287512914689      0.962583554933567      0      0
0.0340287512914689      0.0344998196091616      0.962774674424350      0      0
0.0344998196091616      0.0349774090406628      0.962965035747510      0      0
0.0349774090406628      0.0354616098593442      0.963154951580964      0      0
0.0354616098593442      0.0359525135882537      0.963344828614637      0      0
0.0359525135882537      0.0364502130174152      0.963535121333322      0      0
0.0364502130174152      0.0369548022213675      0.963726284763360      0      0
0.0369548022213675      0.0374663765769464      0.963918731326622      0      0
0.0374663765769464      0.0379850327813123      0.964112795817711      0      0
0.0379850327813123      0.0385108688702281      0.964308711136929      0      0
0.0385108688702281      0.0390439842365898      0.964506595967376      0      0
0.0390439842365898      0.0395844796492134      0.964706454243046      0      0
0.0395844796492134      0.0401324572718825      0.964908185137088      0      0
0.0401324572718825      0.0406880206826587      0.965111601479239      0      0
0.0406880206826587      0.0412512748934598      0.965316454017886      0      0
0.0412512748934598      0.0418223263699098      0.965522458765665      0      0
0.0418223263699098      0.0424012830514618      0.965729324769149      0      0
0.0424012830514618      0.0429882543718015      0.965936779964660      0      0
0.0429882543718015      0.0435833512795317      0.966144593256179      0      0
0.0435833512795317      0.0441866862591436      0.966352591508997      0      0
0.0441866862591436      0.0447983733522791      0.966560670731600      0      0
0.0447983733522791      0.0454185281792862      0.966768801265671      0      0
0.0454185281792862      0.0460472679610735      0.966977027280713      0      0
0.0460472679610735      0.0466847115412677      0.967185461249589      0      0
0.0466847115412677      0.0473309794086762      0.967394274351417      0      0
0.0473309794086762      0.047986193720063      0.967603683907140      0      0
0.047986193720063      0.0486504783232378      0.967813939008224      0      0
0.0486504783232378      0.0493239587804657      0.968025305464353      0      0
0.0493239587804657      0.0500067623922011      0.968238051089670      0      0
0.0500067623922011      0.0506990182211494      0.968452432189182      0      0
0.0506990182211494      0.0514008571166629      0.968668681916899      0      0
0.0514008571166629      0.0521124117394733      0.968887000973718      0      0
0.0521124117394733      0.0528338165867671      0.969107550911443      0      0
0.0528338165867671      0.0535652080176086      0.969330450122512      0      0
0.0535652080176086      0.0543067242787134      0.969555772431971      0      0
0.0543067242787134      0.0550585055305805      0.969783548075133      0      0
0.0550585055305805      0.0558206938739848      0.970013766743958      0      0
0.0558206938739848      0.0565934333768373      0.970246382317864      0      0
0.0565934333768373      0.0573768701014157      0.970481318858596      0      0
0.0573768701014157      0.0581711521319738      0.970718477440727      0      0
0.0581711521319738      0.0589764296027321      0.970957743404884      0      0
0.0589764296027321      0.0597928547262553      0.971198993655077      0      0
0.0597928547262553      0.0606205818222245      0.971442103669526      0      0
0.0606205818222245      0.0614597673466051      0.971686953951258      0      0
0.0614597673466051      0.0623105699212211      0.971933435706077      0      0
0.0623105699212211      0.0631731503637371      0.972181455597523      0      0
0.0631731503637371      0.0640476717180559      0.972430939487871      0      0
0.0640476717180559      0.064934299285137      0.972681835128818      0      0
0.064934299285137      0.065833200654241      0.972934113813358      0      0
0.065833200654241      0.0667445457346082      0.973187771040568      0      0
0.0667445457346082      0.0676685067875737      0.973442826276937      0      0
0.0676685067875737      0.0686052584591283      0.973699321921590      0      0
0.0686052584591283      0.0695549778129301      0.973957321598590      0      0
0.0695549778129301      0.0705178443637725      0.974216907908094      0      0
0.0705178443637725      0.071494040111516      0.974478179770371      0      0
0.071494040111516      0.0724837495754901      0.974741249493567      0      0
0.0724837495754901      0.07348715982937      0.975006239688538      0      0
0.07348715982937      0.0745044605365374      0.975273280143276      0      0
0.0745044605365374      0.0755358439859309      0.975542504756165      0      0
0.0755358439859309      0.0765815051283916      0.975814048612642      0      0
0.0765815051283916      0.0776416416135129      0.976088045274414      0      0
0.0776416416135129      0.0787164538269999      0.976364624334940      0      0
0.0787164538269999      0.0798061449285455      0.976643909280007      0      0
0.0798061449285455      0.0809109208902321      0.976926015678249      0      0
0.0809109208902321      0.0820309905354643      0.977211049713779      0      0
0.0820309905354643      0.0831665655784396      0.977499107061913      0      0
0.0831665655784396      0.0843178606641673      0.977790272099359      0      0
0.0843178606641673      0.0854850934090396      0.978084617432317      0      0
0.0854850934090396      0.0866684844419658      0.978382203719606      0      0
0.0866684844419658      0.087868257446075      0.978683079763237      0      0
0.087868257446075      0.0890846392009967      0.978987282835497      0      0
0.0890846392009967      0.0903178596257262      0.979294839209708      0      0
0.0903178596257262      0.0915681518220832      0.979605764860955      0      0
0.0915681518220832      0.0928357521187732      0.979920066303287      0      0
0.0928357521187732      0.0941209001160578      0.980237741530924      0      0
0.0941209001160578      0.0954238387310435      0.980558781032657      0      0
0.0954238387310435      0.0967448142435972      0.980883168850876      0      0
0.0967448142435972      0.0980840763428988      0.981210883659185      0      0
0.0980840763428988      0.0994418781746361      0.981541899835448      0      0
0.0994418781746361      0.100818476388855      0.981876188510021      0      0
0.100818476388855      0.10221413118847      0.982213718571964      0      0
0.10221413118847      0.103629106378448      0.982554457618944      0      0
0.103629106378448      0.105063669415674      0.982898372839440      0      0
0.105063669415674      0.106518091459502      0.983245431818494      0      0
0.106518091459502      0.107992647423013      0.983595603260793      0      0
0.107992647423013      0.109487616024976      0.983948857627099      0      0
0.109487616024976      0.111003279842531      0.984305167682095      0      0
0.111003279842531      0.112539925364605      0.984664508953470      0      0
0.112539925364605      0.114097843046059      0.985026860103611      0      0
0.114097843046059      0.115677327362591      0.985392203216541      0      0
0.115677327362591      0.117278676866402      0.985760524003804      0      0
0.117278676866402      0.118902194242619      0.986131811933816      0      0
0.118902194242619      0.120548186366517      0.986506060289854      0      0
0.120548186366517      0.122216964361519      0.986883266162261      0      0
0.122216964361519      0.123908843658004      0.987263430380772      0      0
0.123908843658004      0.125624144052934      0.987646557392978      0      0
0.125624144052934      0.127363189770296      0.988032655094944      0      0
0.127363189770296      0.12912630952239      0.988421734619932      0      0
0.12912630952239      0.130913836571959      0.988813810090973      0      0
0.130913836571959      0.132726108795187      0.989208898342789      0      0
0.132726108795187      0.134563468745557      0.989607018618237      0      0
0.134563468745557      0.136426263718606      0.990008192244113      0      0
0.136426263718606      0.138314845817565      0.990412442290750      0      0
0.138314845817565      0.140229572019921      0.990819793219456      0      0
0.140229572019921      0.142170804244882      0.991230270521398      0      0
0.142170804244882      0.144138909421796      0.991643900351157      0      0
0.144138909421796      0.146134259559502      0.992060709157730      0      0
0.146134259559502      0.148157231816648      0.992480723315382      0      0
0.148157231816648      0.150208208572982      0.992903968756355      0      0
0.150208208572982      0.152287577501628      0.993330470607065      0      0
0.152287577501628      0.154395731642364      0.993760252829091      0      0
0.154395731642364      0.156533069475914      0.994193337865909      0      0
0.156533069475914      0.158699994999266      0.994629746296060      0      0
0.158699994999266      0.16089691780204      0.995069496493126      0      0
0.16089691780204      0.163124253143903      0.995512604292659      0      0
0.163124253143903      0.165382422033063      0.995959082665983      0      0
0.165382422033063      0.16767185130585      0.996408941400567      0      0
0.16767185130585      0.16999297370739      0.996862186786493      0      0
0.16999297370739      0.172346227973408      0.997318821308377      0      0
0.172346227973408      0.174732058913154      0.997778843341972      0      0
0.174732058913154      0.177150917493482      0.998242246854522      0      0
0.177150917493482      0.179603260924088      0.998709021107852      0      0
0.179603260924088      0.182089552743936      0.999179150363092      0      0
0.182089552743936      0.184610262908873      0.999652613585807      0      0
0.184610262908873      0.187165867880458      1.00012938415027      0      0
0.187165867880458      0.189756850716024      1.00060942954157      0      0
0.189756850716024      0.192383701159985      1.00109271105406      0      0
0.192383701159985      0.195046915736409      1.00157918348486      0      0
0.195046915736409      0.197746997842864      1.00206879482080      0      0
0.197746997842864      0.200484457845576      1.00256148591728      0      0
0.200484457845576      0.203259813175894      1.00305719016758      0      0
0.203259813175894      0.206073588428097      1.00355583316091      0      0
0.206073588428097      0.208926315458549      1.00405733232757      0      0
0.208926315458549      0.211818533486235      1.00456159656961      0      0
0.211818533486235      0.214750789194674      1.00506852587520      0      0
0.214750789194674      0.217723636835266      1.00557801091491      0      0
0.217723636835266      0.220737638332042      1.00608993261817      0      0
0.220737638332042      0.22379336338789      1.00660416172798      0      0
0.22379336338789      0.226891389592229      1.00712055833190      0      0
0.226891389592229      0.230032302530194      1.00763897136739      0      0
0.230032302530194      0.233216695893316      1.00815923809938      0      0
0.233216695893316      0.236445171591743      1.00868118356787      0      0
0.236445171591743      0.239718339868012      1.00920462000332      0      0
0.239718339868012      0.243036819412397      1.00972934620754      0      0
0.243036819412397      0.246401237479853      1.01025514689743      0      0
0.246401237479853      0.249812230008578      1.01078179200907      0      0
0.249812230008578      0.253270441740218      1.01130903595941      0      0
0.253270441740218      0.256776526341734      1.01183661686252      0      0
0.256776526341734      0.260331146528961      1.01236425569744      0      0
0.260331146528961      0.263934974191869      1.01289165542427      0      0
0.263934974191869      0.267588690521566      1.01341850004496      0      0
0.267588690521566      0.271292986139054      1.01394445360516      0      0
0.271292986139054      0.275048561225772      1.01446915913306      0      0
0.275048561225772      0.27885612565594      1.01499223751105      0      0
0.27885612565594      0.282716399130741      1.01551328627544      0      0
0.282716399130741      0.286630111314356      1.01603187833961      0      0
0.286630111314356      0.290598001971889      1.01654756063505      0      0
0.290598001971889      0.294620821109189      1.01705985266478      0      0
0.294620821109189      0.298699329114623      1.01756824496306      0      0
0.298699329114623      0.302834296902796      1.01807219745470      0      0
0.302834296902796      0.307026506060274      1.01857113770697      0      0
0.307026506060274      0.311276748993318      1.01906445906639      0      0
0.311276748993318      0.315585829077662      1.01955151867223      0      0
0.315585829077662      0.319954560810364      1.02003163533752      0      0
0.319954560810364      0.324383769963767      1.02050408728816      0      0
0.324383769963767      0.32887429374158      1.02096810974935      0      0
0.32887429374158      0.33342698093713      1.02142289236812      0      0
0.33342698093713      0.338042692093795      1.02186757645935      0      0
0.338042692093795      0.342722299667666      1.02230125206212      0      0
0.342722299667666      0.347466688192458      1.02272295479131      0      0
0.347466688192458      0.352276754446699      1.02313166246896      0      0
0.352276754446699      0.357153407623246      1.02352629151757      0      0
0.357153407623246      0.362097569501131      1.02390569309668      0      0
0.362097569501131      0.367110174619799      1.02426864896186      0      0
0.367110174619799      0.372192170455755      1.02461386702350      0      0
0.372192170455755      0.37734451760165      1.02493997658067      0      0
0.37734451760165      0.382568189947856      1.02524552320288      0      0
0.382568189947856      0.387864174866547      1.02552896323004      0      0
0.387864174866547      0.393233473398329      1.02578865785794      0      0
0.393233473398329      0.398677100441459      1.02602286677348      0      0
0.398677100441459      0.40419608494368      1.02622974130015      0      0
0.40419608494368      0.409791470096709      1.02640731701031      0      0
0.409791470096709      0.41546431353342      1.02655350575649      0      0
0.41546431353342      0.421215687527758      1.02666608706872      0      0
0.421215687527758      0.427046679197417      1.02674269885954      0      0
0.427046679197417      0.43295839070933      1.02678082737208      0      0
0.43295839070933      0.438951939487993      1.02677779629927      0      0
0.438951939487993      0.445028458426682      1.02673075499500      0      0
0.445028458426682      0.451189096101594      1.02663666568839      0      0
0.451189096101594      0.457435016988945      1.02649228960300      0      0
0.457435016988945      0.463767401685081      1.02629417187098      0      0
0.463767401685081      0.470187447129631      1.02603862511970      0      0
0.470187447129631      0.476696366831751      1.02572171159351      0      0
0.476696366831751      0.483295391099501      1.02533922365693      0      0
0.483295391099501      0.489985767272398      1.02488666250664      0      0
0.489985767272398      0.496768759957182      1.02435921489805      0      0
0.496768759957182      0.503645651266856      1.02375172766743      0      0
0.503645651266856      0.510617741063022      1.02305867980253      0      0
0.510617741063022      0.517686347201588      1.02227415178157      0      0
0.517686347201588      0.524852805781861      1.02139179186339      0      0
0.524852805781861      0.532118471399099      1.02040477896745      0      0
0.532118471399099      0.539484717400551      1.01930578173250      0      0
0.539484717400551      0.546952936145049      1.01808691328344      0      0
0.546952936145049      0.554524539266187      1.01673968116788      0      0
0.554524539266187      0.56220095793915      1.01525493184333      0      0
0.56220095793915      0.569983643151229      1.01362278900187      0      0
0.569983643151229      0.577874065976087      1.01183258490809      0      0
0.577874065976087      0.585873717851818      1.00987278379457      0      0
0.585873717851818      0.59398411086286      1.00773089620309      0      0
0.59398411086286      0.602206778025804      1.00539338297358      0      0
0.602206778025804      0.610543273579166      1.00284554735965      0      0
0.610543273579166      0.618995173277162      1.00007141348132      0      0
0.618995173277162      0.62756407468756      0.997053589000837      0      0
0.62756407468756      0.636251597493652      0.993773109513213      0      0
0.636251597493652      0.645059383800396      0.990209261661120      0      0
0.645059383800396      0.653989098444817      0.986339381391850      0      0
0.653989098444817      0.663042429310678      0.982138623041893      0      0
0.663042429310678      0.672221087647534      0.977579694024167      0      0
0.672221087647534      0.681526808394186      0.972632548752070      0      0
0.681526808394186      0.690961350506615      0.967264033995065      0      0
0.690961350506615      0.70052649729046      0.961437476029860      0      0
0.70052649729046      0.710224056738094      0.955112197603660      0      0
0.710224056738094      0.720055861870372      0.948242949688389      0      0
0.720055861870372      0.730023771083106      0.940779239036249      0      0
0.730023771083106      0.740129668498331      0.932664527307976      0      0
0.740129668498331      0.750375464320448      0.923835270550673      0      0
0.750375464320448      0.76076309519728      0.914219758348929      0      0
0.76076309519728      0.771294524586143      0.903736699025785      0      0
0.771294524586143      0.781971743124969      0.892293479277556      0      0
0.781971743124969      0.792796769008581      0.879784001220052      0      0
0.792796769008581      0.803771648370161      0.866085963311224      0      0
0.803771648370161      0.814898455668016      0.851057398108706      0      0
0.814898455668016      0.826179294077686      0.834532199687689      0      0
0.826179294077686      0.837616295889483      0.816314250575300      0      0
0.837616295889483      0.849211622911536      0.796169564087348      0      0
0.849211622911536      0.860967466878409      0.773815542244313      0      0
0.860967466878409      0.872886049865385      0.748905916727939      0      0
0.872886049865385      0.884969624708479      0.721009002957882      0      0
0.884969624708479      0.897220475430265      0.689575164298947      0      0
0.897220475430265      0.909640917671599      0.653885983485060      0      0
0.909640917671599      0.922233299129318      0.612970466106468      0      0
0.922233299129318      0.935      0.565457024159214      0      0
# END HISTO1D SudakovqqbarExpOutputsN2LLRes22


==> Diag_Evo_Hard/Diag_SudNLLp_gg_2_LP.dat <==
# BEGIN PLOT
Title=$g_{ {n}}+g_{ \bar{n}}\to t +\bar{t}+X$
Legend1XPos=0.06
Legend1YPos=0.73
Legend2XPos=0.06
Legend2YPos=0.63
Legend3XPos=0.06
Legend3YPos=0.53
Legend4XPos=0.06
Legend4YPos=0.43
Legend5XPos=0.46
Legend5YPos=0.73
Legend6XPos=0.46
Legend6YPos=0.63
Legend7XPos=0.46
Legend7YPos=0.53
Legend8XPos=0.46
Legend8YPos=0.43
Legend9XPos=0.46
Legend9YPos=0.33
Legend1Only=SudakovggExpOutputsN2LLNor11    
Legend2Only=SudakovggExpOutputsN2LLNor22 
Legend3Only=SudakovggExpOutputsN2LLNor33  
Legend4Only=SudakovggExpOutputsN2LLNor12  
Legend5Only=SudakovggExpOutputsN2LLNor13    
Legend6Only=SudakovggExpOutputsN2LLNor21 
Legend7Only=SudakovggExpOutputsN2LLNor23  
Legend8Only=SudakovggExpOutputsN2LLNor31  
Legend9Only=SudakovggExpOutputsN2LLNor32  
DrawOnly= SudakovggExpOutputsN2LLNor11   SudakovggExpOutputsN2LLNor12 SudakovggExpOutputsN2LLNor13 SudakovggExpOutputsN2LLNor21   SudakovggExpOutputsN2LLNor22 SudakovggExpOutputsN2LLNor23  SudakovggExpOutputsN2LLNor31   SudakovggExpOutputsN2LLNor32 SudakovggExpOutputsN2LLNor33
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=1
Legend6=1
Legend7=1
Legend8=1
Legend9=1
LogY=0
LogX=1
XLabel=$\beta_{t\bar{t}}$
YLabel= 
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=2
YMinorTickMarks=4
RatioPlot=0
XMin=0.000001
XMax=1
YMin=-0.1  
YMax=+1.09 
# END PLOT
# BEGIN HISTO1D SudakovggExpOutputsN2LLNor11
PlotOrder=1
LineColor=blue
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\mathbf{V}^{-1}_{h,\mathrm{thr}}\mathbf{V}_{h}\Right]_{(1,1)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.999999999999333      0      0
0.00000101384324431002      0.00000102787812403307      0.999999999999315      0      0
0.00000102787812403307      0.00000104210729202498      0.999999999999296      0      0
0.00000104210729202498      0.00000105653343786574      0.999999999999276      0      0
0.00000105653343786574      0.00000107115928836782      0.999999999999256      0      0
0.00000107115928836782      0.00000108598760809164      0.999999999999235      0      0
0.00000108598760809164      0.00000110102119986811      0.999999999999214      0      0
0.00000110102119986811      0.00000111626290532839      0.999999999999192      0      0
0.00000111626290532839      0.00000113171560544106      0.999999999999170      0      0
0.00000113171560544106      0.00000114738222105665      0.999999999999146      0      0
0.00000114738222105665      0.00000116326571345971      0.999999999999123      0      0
0.00000116326571345971      0.0000011793690849286      0.999999999999098      0      0
0.0000011793690849286      0.00000119569537930295      0.999999999999073      0      0
0.00000119569537930295      0.000001212247682559      0.999999999999047      0      0
0.000001212247682559      0.00000122902912339292      0.999999999999021      0      0
0.00000122902912339292      0.00000124604287381218      0.999999999998993      0      0
0.00000124604287381218      0.00000126329214973512      0.999999999998965      0      0
0.00000126329214973512      0.00000128078021159884      0.999999999998936      0      0
0.00000128078021159884      0.00000129851036497544      0.999999999998907      0      0
0.00000129851036497544      0.00000131648596119688      0.999999999998876      0      0
0.00000131648596119688      0.00000133471039798844      0.999999999998845      0      0
0.00000133471039798844      0.00000135318712011092      0.999999999998813      0      0
0.00000135318712011092      0.00000137191962001179      0.999999999998780      0      0
0.00000137191962001179      0.00000139091143848532      0.999999999998746      0      0
0.00000139091143848532      0.00000141016616534188      0.999999999998711      0      0
0.00000141016616534188      0.00000142968744008643      0.999999999998675      0      0
0.00000142968744008643      0.00000144947895260651      0.999999999998638      0      0
0.00000144947895260651      0.00000146954444386967      0.999999999998600      0      0
0.00000146954444386967      0.00000148988770663059      0.999999999998561      0      0
0.00000148988770663059      0.00000151051258614798      0.999999999998521      0      0
0.00000151051258614798      0.00000153142298091138      0.999999999998479      0      0
0.00000153142298091138      0.00000155262284337812      0.999999999998437      0      0
0.00000155262284337812      0.00000157411618072032      0.999999999998393      0      0
0.00000157411618072032      0.00000159590705558239      0.999999999998349      0      0
0.00000159590705558239      0.0000016179995868489      0.999999999998302      0      0
0.0000016179995868489      0.00000164039795042316      0.999999999998255      0      0
0.00000164039795042316      0.00000166310638001652      0.999999999998206      0      0
0.00000166310638001652      0.00000168612916794864      0.999999999998156      0      0
0.00000168612916794864      0.00000170947066595881      0.999999999998105      0      0
0.00000170947066595881      0.00000173313528602849      0.999999999998052      0      0
0.00000173313528602849      0.00000175712750121529      0.999999999997998      0      0
0.00000175712750121529      0.00000178145184649847      0.999999999997942      0      0
0.00000178145184649847      0.00000180611291963609      0.999999999997885      0      0
0.00000180611291963609      0.00000183111538203409      0.999999999997826      0      0
0.00000183111538203409      0.00000185646395962742      0.999999999997765      0      0
0.00000185646395962742      0.00000188216344377329      0.999999999997703      0      0
0.00000188216344377329      0.00000190821869215684      0.999999999997639      0      0
0.00000190821869215684      0.00000193463462970931      0.999999999997573      0      0
0.00000193463462970931      0.000001961416249539      0.999999999997505      0      0
0.000001961416249539      0.00000198856861387501      0.999999999997436      0      0
0.00000198856861387501      0.00000201609685502412      0.999999999997364      0      0
0.00000201609685502412      0.00000204400617634088      0.999999999997291      0      0
0.00000204400617634088      0.00000207230185321116      0.999999999997215      0      0
0.00000207230185321116      0.00000210098923404927      0.999999999997138      0      0
0.00000210098923404927      0.00000213007374130893      0.999999999997058      0      0
0.00000213007374130893      0.00000215956087250823      0.999999999996976      0      0
0.00000215956087250823      0.00000218945620126872      0.999999999996892      0      0
0.00000218945620126872      0.00000221976537836897      0.999999999996805      0      0
0.00000221976537836897      0.00000225049413281266      0.999999999996716      0      0
0.00000225049413281266      0.00000228164827291145      0.999999999996624      0      0
0.00000228164827291145      0.0000023132336873829      0.999999999996530      0      0
0.0000023132336873829      0.0000023452563464635      0.999999999996433      0      0
0.0000023452563464635      0.00000237772230303722      0.999999999996334      0      0
0.00000237772230303722      0.00000241063769377955      0.999999999996232      0      0
0.00000241063769377955      0.00000244400874031748      0.999999999996127      0      0
0.00000244400874031748      0.00000247784175040552      0.999999999996019      0      0
0.00000247784175040552      0.00000251214311911795      0.999999999995908      0      0
0.00000251214311911795      0.00000254691933005764      0.999999999995794      0      0
0.00000254691933005764      0.00000258217695658154      0.999999999995677      0      0
0.00000258217695658154      0.0000026179226630432      0.999999999995556      0      0
0.0000026179226630432      0.00000265416320605244      0.999999999995432      0      0
0.00000265416320605244      0.00000269090543575249      0.999999999995305      0      0
0.00000269090543575249      0.00000272815629711478      0.999999999995174      0      0
0.00000272815629711478      0.00000276592283125165      0.999999999995039      0      0
0.00000276592283125165      0.00000280421217674733      0.999999999994901      0      0
0.00000280421217674733      0.00000284303157100718      0.999999999994759      0      0
0.00000284303157100718      0.00000288238835162573      0.999999999994613      0      0
0.00000288238835162573      0.00000292228995777364      0.999999999994463      0      0
0.00000292228995777364      0.00000296274393160382      0.999999999994308      0      0
0.00000296274393160382      0.00000300375791967704      0.999999999994149      0      0
0.00000300375791967704      0.00000304533967440728      0.999999999993986      0      0
0.00000304533967440728      0.0000030874970555271      0.999999999993819      0      0
0.0000030874970555271      0.00000313023803157323      0.999999999993646      0      0
0.00000313023803157323      0.00000317357068139281      0.999999999993469      0      0
0.00000317357068139281      0.00000321750319567045      0.999999999993287      0      0
0.00000321750319567045      0.00000326204387847638      0.999999999993100      0      0
0.00000326204387847638      0.00000330720114883614      0.999999999992908      0      0
0.00000330720114883614      0.00000335298354232185      0.999999999992710      0      0
0.00000335298354232185      0.00000339939971266569      0.999999999992507      0      0
0.00000339939971266569      0.00000344645843339553      0.999999999992298      0      0
0.00000344645843339553      0.00000349416859949336      0.999999999992083      0      0
0.00000349416859949336      0.00000354253922907654      0.999999999991862      0      0
0.00000354253922907654      0.00000359157946510248      0.999999999991636      0      0
0.00000359157946510248      0.00000364129857709674      0.999999999991402      0      0
0.00000364129857709674      0.00000369170596290522      0.999999999991163      0      0
0.00000369170596290522      0.00000374281115047047      0.999999999990916      0      0
0.00000374281115047047      0.0000037946237996327      0.999999999990663      0      0
0.0000037946237996327      0.00000384715370395563      0.999999999990403      0      0
0.00000384715370395563      0.00000390041079257769      0.999999999990135      0      0
0.00000390041079257769      0.00000395440513208878      0.999999999989860      0      0
0.00000395440513208878      0.00000400914692843308      0.999999999989578      0      0
0.00000400914692843308      0.00000406464652883815      0.999999999989287      0      0
0.00000406464652883815      0.00000412091442377072      0.999999999988988      0      0
0.00000412091442377072      0.00000417796124891967      0.999999999988681      0      0
0.00000417796124891967      0.00000423579778720626      0.999999999988366      0      0
0.00000423579778720626      0.0000042944349708224      0.999999999988042      0      0
0.0000042944349708224      0.00000435388388329698      0.999999999987708      0      0
0.00000435388388329698      0.00000441415576159092      0.999999999987365      0      0
0.00000441415576159092      0.0000044752619982211      0.999999999987013      0      0
0.0000044752619982211      0.00000453721414341383      0.999999999986651      0      0
0.00000453721414341383      0.00000460002390728798      0.999999999986279      0      0
0.00000460002390728798      0.0000046637031620685      0.999999999985897      0      0
0.0000046637031620685      0.00000472826394433043      0.999999999985503      0      0
0.00000472826394433043      0.00000479371845727405      0.999999999985099      0      0
0.00000479371845727405      0.00000486007907303155      0.999999999984684      0      0
0.00000486007907303155      0.00000492735833500554      0.999999999984257      0      0
0.00000492735833500554      0.00000499556896024003      0.999999999983818      0      0
0.00000499556896024003      0.00000506472384182418      0.999999999983367      0      0
0.00000506472384182418      0.00000513483605132934      0.999999999982903      0      0
0.00000513483605132934      0.00000520591884127979      0.999999999982427      0      0
0.00000520591884127979      0.00000527798564765776      0.999999999981937      0      0
0.00000527798564765776      0.00000535105009244307      0.999999999981433      0      0
0.00000535105009244307      0.00000542512598618791      0.999999999980915      0      0
0.00000542512598618791      0.00000550022733062734      0.999999999980383      0      0
0.00000550022733062734      0.00000557636832132587      0.999999999979836      0      0
0.00000557636832132587      0.00000565356335036064      0.999999999979274      0      0
0.00000565356335036064      0.00000573182700904185      0.999999999978697      0      0
0.00000573182700904185      0.00000581117409067079      0.999999999978103      0      0
0.00000581117409067079      0.000005891619593336      0.999999999977492      0      0
0.000005891619593336      0.00000597317872274825      0.999999999976865      0      0
0.00000597317872274825      0.00000605586689511467      0.999999999976220      0      0
0.00000605586689511467      0.0000061396997400527      0.999999999975557      0      0
0.0000061396997400527      0.00000622469310354442      0.999999999974875      0      0
0.00000622469310354442      0.00000631086305093168      0.999999999974175      0      0
0.00000631086305093168      0.0000063982258699528      0.999999999973455      0      0
0.0000063982258699528      0.00000648679807382125      0.999999999972715      0      0
0.00000648679807382125      0.00000657659640434692      0.999999999971954      0      0
0.00000657659640434692      0.00000666763783510069      0.999999999971172      0      0
0.00000666763783510069      0.00000675993957462272      0.999999999970369      0      0
0.00000675993957462272      0.0000068535190696752      0.999999999969543      0      0
0.0000068535190696752      0.00000694839400854009      0.999999999968694      0      0
0.00000694839400854009      0.00000704458232436258      0.999999999967821      0      0
0.00000704458232436258      0.00000714210219854078      0.999999999966924      0      0
0.00000714210219854078      0.00000724097206416231      0.999999999966002      0      0
0.00000724097206416231      0.00000734121060948854      0.999999999965054      0      0
0.00000734121060948854      0.000007442836781487      0.999999999964080      0      0
0.000007442836781487      0.00000754586978941272      0.999999999963078      0      0
0.00000754586978941272      0.00000765032910843916      0.999999999962049      0      0
0.00000765032910843916      0.00000775623448333934      0.999999999960991      0      0
0.00000775623448333934      0.00000786360593221801      0.999999999959903      0      0
0.00000786360593221801      0.00000797246375029542      0.999999999958786      0      0
0.00000797246375029542      0.00000808282851374354      0.999999999957637      0      0
0.00000808282851374354      0.00000819472108357529      0.999999999956456      0      0
0.00000819472108357529      0.00000830816260958769      0.999999999955242      0      0
0.00000830816260958769      0.00000842317453435958      0.999999999953994      0      0
0.00000842317453435958      0.00000853977859730466      0.999999999952711      0      0
0.00000853977859730466      0.00000865799683878063      0.999999999951393      0      0
0.00000865799683878063      0.00000877785160425524      0.999999999950038      0      0
0.00000877785160425524      0.00000889936554853005      0.999999999948645      0      0
0.00000889936554853005      0.00000902256164002253      0.999999999947213      0      0
0.00000902256164002253      0.00000914746316510757      0.999999999945742      0      0
0.00000914746316510757      0.00000927409373251906      0.999999999944229      0      0
0.00000927409373251906      0.00000940247727781235      0.999999999942675      0      0
0.00000940247727781235      0.00000953263806788851      0.999999999941076      0      0
0.00000953263806788851      0.00000966460070558129      0.999999999939434      0      0
0.00000966460070558129      0.00000979839013430744      0.999999999937745      0      0
0.00000979839013430744      0.00000993403164278155      0.999999999936010      0      0
0.00000993403164278155      0.000010071550869796      0.999999999934226      0      0
0.000010071550869796      0.0000102109738090674      0.999999999932392      0      0
0.0000102109738090674      0.0000103523268141496      0.999999999930507      0      0
0.0000103523268141496      0.000010495636603415      0.999999999928570      0      0
0.000010495636603415      0.0000106409302651053      0.999999999926579      0      0
0.0000106409302651053      0.000010788235262451      0.999999999924532      0      0
0.000010788235262451      0.0000109375794388631      0.999999999922428      0      0
0.0000109375794388631      0.0000110889910231955      0.999999999920265      0      0
0.0000110889910231955      0.0000112424986350812      0.999999999918042      0      0
0.0000112424986350812      0.0000113981312903417      0.999999999915758      0      0
0.0000113981312903417      0.0000115559184064716      0.999999999913409      0      0
0.0000115559184064716      0.000011715889808199      0.999999999910995      0      0
0.000011715889808199      0.0000118780757331232      0.999999999908514      0      0
0.0000118780757331232      0.0000120425068374297      0.999999999905963      0      0
0.0000120425068374297      0.0000122092142016854      0.999999999903342      0      0
0.0000122092142016854      0.0000123782293367127      0.999999999900647      0      0
0.0000123782293367127      0.0000125495841895462      0.999999999897877      0      0
0.0000125495841895462      0.0000127233111494713      0.999999999895030      0      0
0.0000127233111494713      0.0000128994430541458      0.999999999892104      0      0
0.0000128994430541458      0.0000130780131958075      0.999999999889096      0      0
0.0000130780131958075      0.0000132590553275668      0.999999999886004      0      0
0.0000132590553275668      0.0000134426036697863      0.999999999882826      0      0
0.0000134426036697863      0.00001362869291655      0.999999999879560      0      0
0.00001362869291655      0.00001381735824222      0.999999999876202      0      0
0.00001381735824222      0.0000140086353080861      0.999999999872751      0      0
0.0000140086353080861      0.0000142025602691059      0.999999999869203      0      0
0.0000142025602691059      0.0000143991697807389      0.999999999865557      0      0
0.0000143991697807389      0.0000145985010058751      0.999999999861809      0      0
0.0000145985010058751      0.0000148005916218595      0.999999999857957      0      0
0.0000148005916218595      0.0000150054798276138      0.999999999853997      0      0
0.0000150054798276138      0.0000152132043508565      0.999999999849926      0      0
0.0000152132043508565      0.0000154238044554237      0.999999999845743      0      0
0.0000154238044554237      0.0000156373199486901      0.999999999841442      0      0
0.0000156373199486901      0.0000158537911890937      0.999999999837022      0      0
0.0000158537911890937      0.0000160732590937644      0.999999999832478      0      0
0.0000160732590937644      0.0000162957651462576      0.999999999827808      0      0
0.0000162957651462576      0.000016521351404396      0.999999999823008      0      0
0.000016521351404396      0.0000167500605082187      0.999999999818074      0      0
0.0000167500605082187      0.0000169819356880416      0.999999999813002      0      0
0.0000169819356880416      0.0000172170207726282      0.999999999807789      0      0
0.0000172170207726282      0.0000174553601974744      0.999999999802430      0      0
0.0000174553601974744      0.0000176969990132074      0.999999999796922      0      0
0.0000176969990132074      0.0000179419828941014      0.999999999791261      0      0
0.0000179419828941014      0.0000181903581467107      0.999999999785442      0      0
0.0000181903581467107      0.0000184421717186223      0.999999999779460      0      0
0.0000184421717186223      0.0000186974712073306      0.999999999773312      0      0
0.0000186974712073306      0.0000189563048692332      0.999999999766992      0      0
0.0000189563048692332      0.0000192187216287532      0.999999999760496      0      0
0.0000192187216287532      0.0000194847710875863      0.999999999753819      0      0
0.0000194847710875863      0.0000197545035340766      0.999999999746956      0      0
0.0000197545035340766      0.000020027969952722      0.999999999739902      0      0
0.000020027969952722      0.0000203052220338112      0.999999999732651      0      0
0.0000203052220338112      0.0000205863121831945      0.999999999725198      0      0
0.0000205863121831945      0.0000208712935321888      0.999999999717537      0      0
0.0000208712935321888      0.000021160219947621      0.999999999709662      0      0
0.000021160219947621      0.0000214531460420097      0.999999999701568      0      0
0.0000214531460420097      0.0000217501271838877      0.999999999693248      0      0
0.0000217501271838877      0.0000220512195082683      0.999999999684697      0      0
0.0000220512195082683      0.0000223564799272551      0.999999999675907      0      0
0.0000223564799272551      0.0000226659661408002      0.999999999666872      0      0
0.0000226659661408002      0.0000229797366476099      0.999999999657585      0      0
0.0000229797366476099      0.0000232978507562027      0.999999999648039      0      0
0.0000232978507562027      0.0000236203685961192      0.999999999638227      0      0
0.0000236203685961192      0.000023947351129288      0.999999999628141      0      0
0.000023947351129288      0.0000242788601615485      0.999999999617774      0      0
0.0000242788601615485      0.0000246149583543337      0.999999999607119      0      0
0.0000246149583543337      0.0000249557092365137      0.999999999596166      0      0
0.0000249557092365137      0.0000253011772164045      0.999999999584908      0      0
0.0000253011772164045      0.0000256514275939423      0.999999999573336      0      0
0.0000256514275939423      0.0000260065265730261      0.999999999561441      0      0
0.0000260065265730261      0.0000263665412740315      0.999999999549215      0      0
0.0000263665412740315      0.0000267315397464981      0.999999999536648      0      0
0.0000267315397464981      0.0000271015909819919      0.999999999523731      0      0
0.0000271015909819919      0.0000274767649271459      0.999999999510453      0      0
0.0000274767649271459      0.0000278571324968813      0.999999999496805      0      0
0.0000278571324968813      0.0000282427655878122      0.999999999482777      0      0
0.0000282427655878122      0.0000286337370918349      0.999999999468358      0      0
0.0000286337370918349      0.0000290301209099061      0.999999999453537      0      0
0.0000290301209099061      0.0000294319919660113      0.999999999438303      0      0
0.0000294319919660113      0.0000298394262213274      0.999999999422643      0      0
0.0000298394262213274      0.00003025250068858      0.999999999406548      0      0
0.00003025250068858      0.000030671293446601      0.999999999390003      0      0
0.000030671293446601      0.0000310958836550867      0.999999999372998      0      0
0.0000310958836550867      0.00003152635156956      0.999999999355518      0      0
0.00003152635156956      0.000031962778556541      0.999999999337551      0      0
0.000031962778556541      0.0000324052471089262      0.999999999319084      0      0
0.0000324052471089262      0.0000328538408615817      0.999999999300101      0      0
0.0000328538408615817      0.000033308644607151      0.999999999280589      0      0
0.000033308644607151      0.0000337697443120835      0.999999999260533      0      0
0.0000337697443120835      0.0000342372271328825      0.999999999239918      0      0
0.0000342372271328825      0.0000347111814325807      0.999999999218729      0      0
0.0000347111814325807      0.0000351916967974413      0.999999999196948      0      0
0.0000351916967974413      0.0000356788640538924      0.999999999174561      0      0
0.0000356788640538924      0.0000361727752856944      0.999999999151549      0      0
0.0000361727752856944      0.0000366735238513458      0.999999999127896      0      0
0.0000366735238513458      0.0000371812044017293      0.999999999103583      0      0
0.0000371812044017293      0.0000376959128980032      0.999999999078593      0      0
0.0000376959128980032      0.0000382177466297395      0.999999999052905      0      0
0.0000382177466297395      0.0000387468042333134      0.999999999026502      0      0
0.0000387468042333134      0.0000392831857105477      0.999999998999363      0      0
0.0000392831857105477      0.0000398269924476147      0.999999998971467      0      0
0.0000398269924476147      0.0000403783272342003      0.999999998942794      0      0
0.0000403783272342003      0.0000409372942829333      0.999999998913321      0      0
0.0000409372942829333      0.0000415039992490831      0.999999998883026      0      0
0.0000415039992490831      0.000042078549250531      0.999999998851887      0      0
0.000042078549250531      0.0000426610528880173      0.999999998819880      0      0
0.0000426610528880173      0.0000432516202656688      0.999999998786980      0      0
0.0000432516202656688      0.0000438503630118107      0.999999998753163      0      0
0.0000438503630118107      0.0000444573943000663      0.999999998718404      0      0
0.0000444573943000663      0.0000450728288707489      0.999999998682675      0      0
0.0000450728288707489      0.0000456967830525504      0.999999998645951      0      0
0.0000456967830525504      0.0000463293747845289      0.999999998608203      0      0
0.0000463293747845289      0.0000469707236384016      0.999999998569402      0      0
0.0000469707236384016      0.0000476209508411464      0.999999998529519      0      0
0.0000476209508411464      0.0000482801792979158      0.999999998488525      0      0
0.0000482801792979158      0.0000489485336152684      0.999999998446388      0      0
0.0000489485336152684      0.0000496261401247217      0.999999998403076      0      0
0.0000496261401247217      0.0000503131269066316      0.999999998358557      0      0
0.0000503131269066316      0.0000510096238144011      0.999999998312797      0      0
0.0000510096238144011      0.000051715762499026      0.999999998265761      0      0
0.000051715762499026      0.000052431676433979      0.999999998217413      0      0
0.000052431676433979      0.0000531575009404385      0.999999998167718      0      0
0.0000531575009404385      0.0000538933732128671      0.999999998116638      0      0
0.0000538933732128671      0.0000546394323449439      0.999999998064133      0      0
0.0000546394323449439      0.0000553958193558558      0.999999998010165      0      0
0.0000553958193558558      0.0000561626772169526      0.999999997954692      0      0
0.0000561626772169526      0.0000569401508787716      0.999999997897672      0      0
0.0000569401508787716      0.0000577283872984359      0.999999997839063      0      0
0.0000577283872984359      0.0000585275354674316      0.999999997778821      0      0
0.0000585275354674316      0.0000593377464397706      0.999999997716898      0      0
0.0000593377464397706      0.0000601591733605423      0.999999997653250      0      0
0.0000601591733605423      0.0000609919714948611      0.999999997587827      0      0
0.0000609919714948611      0.0000618362982572143      0.999999997520580      0      0
0.0000618362982572143      0.0000626923132412161      0.999999997451458      0      0
0.0000626923132412161      0.0000635601782497746      0.999999997380410      0      0
0.0000635601782497746      0.0000644400573256746      0.999999997307380      0      0
0.0000644400573256746      0.0000653321167825856      0.999999997232315      0      0
0.0000653321167825856      0.0000662365252364977      0.999999997155157      0      0
0.0000662365252364977      0.0000671534536375933      0.999999997075848      0      0
0.0000671534536375933      0.0000680830753025601      0.999999996994329      0      0
0.0000680830753025601      0.0000690255659473509      0.999999996910536      0      0
0.0000690255659473509      0.0000699811037203975      0.999999996824408      0      0
0.0000699811037203975      0.0000709498692362838      0.999999996735878      0      0
0.0000709498692362838      0.0000719320456098856      0.999999996644881      0      0
0.0000719320456098856      0.0000729278184909828      0.999999996551346      0      0
0.0000729278184909828      0.0000739373760993502      0.999999996455204      0      0
0.0000739373760993502      0.0000749609092603353      0.999999996356382      0      0
0.0000749609092603353      0.0000759986114409274      0.999999996254805      0      0
0.0000759986114409274      0.0000770506787863264      0.999999996150396      0      0
0.0000770506787863264      0.0000781173101570184      0.999999996043076      0      0
0.0000781173101570184      0.0000791987071663636      0.999999995932764      0      0
0.0000791987071663636      0.0000802950742187053      0.999999995819377      0      0
0.0000802950742187053      0.000081406618548006      0.999999995702829      0      0
0.000081406618548006      0.0000825335502570186      0.999999995583032      0      0
0.0000825335502570186      0.0000836760823569998      0.999999995459896      0      0
0.0000836760823569998      0.0000848344308079731      0.999999995333326      0      0
0.0000848344308079731      0.0000860088145595493      0.999999995203228      0      0
0.0000860088145595493      0.0000871994555923124      0.999999995069503      0      0
0.0000871994555923124      0.0000884065789597775      0.999999994932050      0      0
0.0000884065789597775      0.0000896304128309307      0.999999994790765      0      0
0.0000896304128309307      0.0000908711885333572      0.999999994645541      0      0
0.0000908711885333572      0.0000921291405969664      0.999999994496269      0      0
0.0000921291405969664      0.0000934045067983223      0.999999994342835      0      0
0.0000934045067983223      0.0000946975282055884      0.999999994185124      0      0
0.0000946975282055884      0.0000960084492240934      0.999999994023016      0      0
0.0000960084492240934      0.0000973375176425286      0.999999993856389      0      0
0.0000973375176425286      0.000098684984679785      0.999999993685117      0      0
0.000098684984679785      0.000100051105032438      0.999999993509070      0      0
0.000100051105032438      0.000101436136922889      0.999999993328115      0      0
0.000101436136922889      0.000102840342148178      0.999999993142115      0      0
0.000102840342148178      0.000104263986129461      0.999999992950930      0      0
0.000104263986129461      0.000105707337962187      0.999999992754415      0      0
0.000105707337962187      0.00010717067046696      0.999999992552422      0      0
0.00010717067046696      0.000108654260241103      0.999999992344797      0      0
0.000108654260241103      0.000110158387710945      0.999999992131385      0      0
0.000110158387710945      0.000111683337184825      0.999999991912022      0      0
0.000111683337184825      0.000113229396906833      0.999999991686545      0      0
0.000113229396906833      0.00011479685911129      0.999999991454781      0      0
0.00011479685911129      0.000116386020077991      0.999999991216557      0      0
0.000116386020077991      0.000117997180188201      0.999999990971691      0      0
0.000117997180188201      0.00011963064398144      0.999999990719999      0      0
0.00011963064398144      0.00012128672021304      0.999999990461289      0      0
0.00012128672021304      0.00012296572191251      0.999999990195368      0      0
0.00012296572191251      0.000124667966442703      0.999999989922034      0      0
0.000124667966442703      0.000126393775559803      0.999999989641079      0      0
0.000126393775559803      0.000128143475474143      0.999999989352291      0      0
0.000128143475474143      0.000129917396911867      0.999999989055453      0      0
0.000129917396911867      0.000131715875177439      0.999999988750340      0      0
0.000131715875177439      0.000133539250217029      0.999999988436720      0      0
0.000133539250217029      0.00013538786668276      0.999999988114358      0      0
0.00013538786668276      0.000137262073997862      0.999999987783008      0      0
0.000137262073997862      0.000139162226422714      0.999999987442421      0      0
0.000139162226422714      0.00014108868312181      0.999999987092340      0      0
0.00014108868312181      0.000143041808231644      0.999999986732499      0      0
0.000143041808231644      0.000145021970929542      0.999999986362626      0      0
0.000145021970929542      0.00014702954550344      0.999999985982441      0      0
0.00014702954550344      0.000149064911422635      0.999999985591658      0      0
0.000149064911422635      0.00015112845340951      0.999999985189980      0      0
0.00015112845340951      0.000153220561512254      0.999999984777104      0      0
0.000153220561512254      0.000155341631178586      0.999999984352719      0      0
0.000155341631178586      0.000157492063330508      0.999999983916502      0      0
0.000157492063330508      0.000159672264440082      0.999999983468124      0      0
0.000159672264440082      0.00016188264660626      0.999999983007246      0      0
0.00016188264660626      0.000164123627632783      0.999999982533521      0      0
0.000164123627632783      0.00016639563110715      0.999999982046588      0      0
0.00016639563110715      0.000168699086480686      0.999999981546080      0      0
0.000168699086480686      0.000171034429149716      0.999999981031619      0      0
0.000171034429149716      0.00017340210053786      0.999999980502816      0      0
0.00017340210053786      0.000175802548179476      0.999999979959272      0      0
0.000175802548179476      0.000178236225804249      0.999999979400574      0      0
0.000178236225804249      0.000180703593422953      0.999999978826300      0      0
0.000180703593422953      0.000183205117414405      0.999999978236017      0      0
0.000183205117414405      0.000185741270613619      0.999999977629279      0      0
0.000185741270613619      0.000188312532401177      0.999999977005626      0      0
0.000188312532401177      0.000190919388793845      0.999999976364585      0      0
0.000190919388793845      0.000193562332536437      0.999999975705673      0      0
0.000193562332536437      0.000196241863194957      0.999999975028394      0      0
0.000196241863194957      0.000198958487251018      0.999999974332232      0      0
0.000198958487251018      0.000201712718197586      0.999999973616664      0      0
0.000201712718197586      0.000204505076636033      0.999999972881144      0      0
0.000204505076636033      0.000207336090374545      0.999999972125121      0      0
0.000207336090374545      0.000210206294527884      0.999999971348022      0      0
0.000210206294527884      0.000213116231618538      0.999999970549258      0      0
0.000213116231618538      0.000216066451679264      0.999999969728229      0      0
0.000216066451679264      0.000219057512357059      0.999999968884309      0      0
0.000219057512357059      0.000222089979018563      0.999999968016860      0      0
0.000222089979018563      0.000225164424856924      0.999999967125231      0      0
0.000225164424856924      0.000228281431000144      0.999999966208746      0      0
0.000228281431000144      0.00023144158662092      0.999999965266707      0      0
0.00023144158662092      0.000234645489048012      0.999999964298407      0      0
0.000234645489048012      0.000237893743879147      0.999999963303114      0      0
0.000237893743879147      0.000241186965095492      0.999999962280076      0      0
0.000241186965095492      0.000244525775177701      0.999999961228515      0      0
0.000244525775177701      0.000247910805223583      0.999999960147635      0      0
0.000247910805223583      0.000251342695067386      0.999999959036631      0      0
0.000251342695067386      0.000254822093400743      0.999999957894644      0      0
0.000254822093400743      0.00025834965789528      0.999999956720829      0      0
0.00025834965789528      0.000261926055326934      0.999999955514289      0      0
0.000261926055326934      0.000265551961701985      0.999999954274109      0      0
0.000265551961701985      0.00026922806238483      0.999999952999357      0      0
0.00026922806238483      0.000272955052227537      0.999999951689068      0      0
0.000272955052227537      0.000276733635701177      0.999999950342251      0      0
0.000276733635701177      0.000280564527028988      0.999999948957882      0      0
0.000280564527028988      0.000284448450321376      0.999999947534921      0      0
0.000284448450321376      0.000288386139712781      0.999999946072300      0      0
0.000288386139712781      0.000292378339500449      0.999999944568889      0      0
0.000292378339500449      0.000296425804285111      0.999999943023579      0      0
0.000296425804285111      0.000300529299113624      0.999999941435186      0      0
0.000300529299113624      0.000304689599623573      0.999999939802503      0      0
0.000304689599623573      0.000308907492189884      0.999999938124306      0      0
0.000308907492189884      0.000313183774073464      0.999999936399328      0      0
0.000313183774073464      0.000317519253571897      0.999999934626260      0      0
0.000317519253571897      0.000321914750172228      0.999999932803766      0      0
0.000321914750172228      0.000326371094705861      0.999999930930469      0      0
0.000326371094705861      0.000330889129505603      0.999999929004940      0      0
0.000330889129505603      0.000335469708564879      0.999999927025718      0      0
0.000335469708564879      0.000340113697699154      0.999999924991348      0      0
0.000340113697699154      0.000344821974709588      0.999999922900232      0      0
0.000344821974709588      0.000349595429548956      0.999999920750852      0      0
0.000349595429548956      0.000354434964489868      0.999999918541521      0      0
0.000354434964489868      0.000359341494295315      0.999999916270607      0      0
0.000359341494295315      0.000364315946391572      0.999999913936400      0      0
0.000364315946391572      0.000369359261043507      0.999999911537116      0      0
0.000369359261043507      0.000374472391532301      0.999999909070938      0      0
0.000374472391532301      0.00037965630433564      0.999999906536007      0      0
0.00037965630433564      0.000384911979310397      0.999999903930403      0      0
0.000384911979310397      0.000390240409877844      0.999999901252151      0      0
0.000390240409877844      0.000395642603211426      0.999999898499233      0      0
0.000395642603211426      0.000401119580427133      0.999999895669599      0      0
0.000401119580427133      0.000406672376776519      0.999999892761075      0      0
0.000406672376776519      0.000412302041842373      0.999999889771424      0      0
0.000412302041842373      0.000418009639737117      0.999999886698495      0      0
0.000418009639737117      0.000423796249303941      0.999999883539823      0      0
0.000423796249303941      0.000429662964320725      0.999999880293168      0      0
0.000429662964320725      0.000435610893706785      0.999999876955952      0      0
0.000435610893706785      0.000441641161732474      0.999999873525689      0      0
0.000441641161732474      0.000447754908231697      0.999999869999847      0      0
0.000447754908231697      0.000453953288817359      0.999999866375710      0      0
0.000453953288817359      0.000460237475099795      0.999999862650518      0      0
0.000460237475099795      0.000466608654908228      0.999999858821469      0      0
0.000466608654908228      0.000473068032515292      0.999999854885677      0      0
0.000473068032515292      0.000479616828864662      0.999999850840167      0      0
0.000479616828864662      0.000486256281801832      0.999999846681871      0      0
0.000486256281801832      0.000492987646308097      0.999999842407623      0      0
0.000492987646308097      0.000499812194737762      0.999999838014201      0      0
0.000499812194737762      0.000506731217058643      0.999999833498364      0      0
0.000506731217058643      0.0005137460210959      0.999999828856668      0      0
0.0005137460210959      0.000520857932779231      0.999999824085436      0      0
0.000520857932779231      0.000528068296393506      0.999999819181313      0      0
0.000528068296393506      0.000535378474832857      0.999999814140415      0      0
0.000535378474832857      0.000542789849858294      0.999999808959004      0      0
0.000542789849858294      0.000550303822358882      0.999999803633109      0      0
0.000550303822358882      0.000557921812616533      0.999999798158850      0      0
0.000557921812616533      0.000565645260574473      0.999999792531786      0      0
0.000565645260574473      0.00057347562610941      0.999999786748005      0      0
0.00057347562610941      0.000581414389307485      0.999999780803024      0      0
0.000581414389307485      0.000589463050744029      0.999999774692180      0      0
0.000589463050744029      0.000597623131767208      0.999999768410943      0      0
0.000597623131767208      0.000605896174785581      0.999999761954642      0      0
0.000605896174785581      0.000614283743559644      0.999999755318388      0      0
0.000614283743559644      0.000622787423497414      0.999999748497133      0      0
0.000622787423497414      0.000631408821954096      0.999999741485703      0      0
0.000631408821954096      0.000640149568535908      0.999999734278794      0      0
0.000640149568535908      0.000649011315408104      0.999999726870976      0      0
0.000649011315408104      0.000657995737607266      0.999999719256692      0      0
0.000657995737607266      0.000667104533357915      0.999999711430212      0      0
0.000667104533357915      0.00067633942439351      0.999999703385514      0      0
0.00067633942439351      0.000685702156281888      0.999999695116330      0      0
0.000685702156281888      0.000695194498755206      0.999999686616598      0      0
0.000695194498755206      0.000704818246044455      0.999999677880283      0      0
0.000704818246044455      0.000714575217218609      0.999999668900173      0      0
0.000714575217218609      0.000724467256528451      0.999999659669513      0      0
0.000724467256528451      0.000734496233755185      0.999999650182077      0      0
0.000734496233755185      0.000744664044563847      0.999999640429442      0      0
0.000744664044563847      0.000754972610861632      0.999999630405667      0      0
0.000754972610861632      0.000765423881161163      0.999999620101667      0      0
0.000765423881161163      0.0007760198309488      0.999999609511251      0      0
0.0007760198309488      0.000786762463058045      0.999999598624761      0      0
0.000786762463058045      0.00079765380804811      0.999999587435349      0      0
0.00079765380804811      0.000808695924587738      0.999999575934043      0      0
0.000808695924587738      0.000819890899844323      0.999999564111424      0      0
0.000819890899844323      0.00083124084987843      0.999999551959776      0      0
0.00083124084987843      0.000842747920043766      0.999999539469667      0      0
0.000842747920043766      0.000854414285392693      0.999999526630867      0      0
0.000854414285392693      0.000866242151087355      0.999999513433847      0      0
0.000866242151087355      0.000878233752816494      0.999999499869098      0      0
0.000878233752816494      0.000890391357218039      0.999999485926466      0      0
0.000890391357218039      0.000902717262307538      0.999999471595262      0      0
0.000902717262307538      0.000915213797912533      0.999999456864514      0      0
0.000915213797912533      0.000927883326112938      0.999999441723032      0      0
0.000927883326112938      0.000940728241687513      0.999999426159359      0      0
0.000940728241687513      0.000953750972566528      0.999999410161724      0      0
0.000953750972566528      0.000966953980290686      0.999999393718011      0      0
0.000966953980290686      0.000980339760476396      0.999999376815767      0      0
0.000980339760476396      0.000993910843287497      0.999999359442260      0      0
0.000993910843287497      0.0010076697939135      0.999999341584556      0      0
0.0010076697939135      0.00102161921305448      0.999999323229456      0      0
0.00102161921305448      0.0010357617374126      0.999999304363088      0      0
0.0010357617374126      0.00105010004019057      0.999999284970431      0      0
0.00105010004019057      0.00106463683159689      0.999999265035996      0      0
0.00106463683159689      0.00107937485935813      0.999999244545731      0      0
0.00107937485935813      0.00109431690923832      0.999999223486026      0      0
0.00109431690923832      0.00110946580556549      0.999999201839079      0      0
0.00110946580556549      0.00112482441176555      0.999999179586254      0      0
0.00112482441176555      0.00114039563090349      0.999999156715136      0      0
0.00114039563090349      0.00115618240623217      0.999999133207172      0      0
0.00115618240623217      0.00117218772174859      0.999999109040472      0      0
0.00117218772174859      0.00118841460275796      0.999999084204190      0      0
0.00118841460275796      0.00120486611644553      0.999999058672306      0      0
0.00120486611644553      0.00122154537245635      0.999999032430200      0      0
0.00122154537245635      0.00123845552348304      0.999999005456519      0      0
0.00123845552348304      0.00125559976586171      0.999998977729809      0      0
0.00125559976586171      0.00127298134017614      0.999998949231540      0      0
0.00127298134017614      0.00129060353187029      0.999998919937835      0      0
0.00129060353187029      0.00130846967186935      0.999998889827054      0      0
0.00130846967186935      0.00132658313720929      0.999998858879571      0      0
0.00132658313720929      0.00134494735167523      0.999998827063853      0      0
0.00134494735167523      0.00136356578644858      0.999998794368506      0      0
0.00136356578644858      0.00138244196076317      0.999998760755351      0      0
0.00138244196076317      0.00140157944257044      0.999998726206517      0      0
0.00140157944257044      0.00142098184921384      0.999998690699630      0      0
0.00142098184921384      0.00144065284811262      0.999998654195686      0      0
0.00144065284811262      0.00146059615745496      0.999998616675315      0      0
0.00146059615745496      0.00148081554690089      0.999998578115247      0      0
0.00148081554690089      0.00150131483829471      0.999998538476130      0      0
0.00150131483829471      0.00152209790638749      0.999998497727061      0      0
0.00152209790638749      0.00154316867956938      0.999998455845821      0      0
0.00154316867956938      0.00156453114061223      0.999998412801921      0      0
0.00156453114061223      0.00158618932742236      0.999998368556534      0      0
0.00158618932742236      0.00160814733380381      0.999998323072876      0      0
0.00160814733380381      0.00163040931023216      0.999998276319123      0      0
0.00163040931023216      0.00165297946463904      0.999998228263832      0      0
0.00165297946463904      0.00167586206320748      0.999998178872102      0      0
0.00167586206320748      0.00169906143117836      0.999998128105521      0      0
0.00169906143117836      0.00172258195366789      0.999998075923913      0      0
0.00172258195366789      0.00174642807649655      0.999998022286627      0      0
0.00174642807649655      0.00177060430702936      0.999997967152789      0      0
0.00177060430702936      0.00179511521502795      0.999997910480965      0      0
0.00179511521502795      0.00181996543351421      0.999997852228755      0      0
0.00181996543351421      0.00184515965964614      0.999997792352526      0      0
0.00184515965964614      0.00187070265560561      0.999997730807301      0      0
0.00187070265560561      0.00189659924949857      0.999997667546714      0      0
0.00189659924949857      0.00192285433626758      0.999997602522979      0      0
0.00192285433626758      0.00194947287861711      0.999997535686813      0      0
0.00194947287861711      0.00197645990795156      0.999997466987317      0      0
0.00197645990795156      0.00200382052532629      0.999997396371862      0      0
0.00200382052532629      0.00203155990241182      0.999997323786088      0      0
0.00203155990241182      0.00205968328247135      0.999997249174222      0      0
0.00205968328247135      0.00208819598135186      0.999997172479815      0      0
0.00208819598135186      0.00211710338848892      0.999997093646713      0      0
0.00211710338848892      0.00214641096792534      0.999997012619307      0      0
0.00214641096792534      0.00217612425934403      0.999996929340676      0      0
0.00217612425934403      0.00220624887911509      0.999996843748199      0      0
0.00220624887911509      0.00223679052135739      0.999996755769682      0      0
0.00223679052135739      0.00226775495901488      0.999996665326450      0      0
0.00226775495901488      0.00229914804494778      0.999996572346194      0      0
0.00229914804494778      0.00233097571303889      0.999996476773971      0      0
0.00233097571303889      0.00236324397931521      0.999996378559871      0      0
0.00236324397931521      0.00239595894308506      0.999996277625535      0      0
0.00239595894308506      0.00242912678809096      0.999996173858021      0      0
0.00242912678809096      0.00246275378367852      0.999996067164475      0      0
0.00246275378367852      0.00249684628598141      0.999995957510941      0      0
0.00249684628598141      0.00253141073912281      0.999995844846049      0      0
0.00253141073912281      0.0025664536764335      0.999995729023412      0      0
0.0025664536764335      0.00260198172168671      0.999995609916424      0      0
0.00260198172168671      0.00263800159035023      0.999995487523732      0      0
0.00263800159035023      0.00267452009085567      0.999995361773542      0      0
0.00267452009085567      0.00271154412588544      0.999995232447421      0      0
0.00271154412588544      0.00274908069367747      0.999995099495567      0      0
0.00274908069367747      0.00278713688934801      0.999994962936111      0      0
0.00278713688934801      0.00282571990623272      0.999994822506919      0      0
0.00282571990623272      0.00286483703724639      0.999994678109743      0      0
0.00286483703724639      0.00290449567626138      0.999994529817184      0      0
0.00290449567626138      0.00294470331950526      0.999994377296514      0      0
0.00294470331950526      0.0029854675669777      0.999994220496987      0      0
0.0029854675669777      0.00302679612388701      0.999994059468306      0      0
0.00302679612388701      0.0030686968021066      0.999993893774794      0      0
0.0030686968021066      0.00311117752165154      0.999993723572605      0      0
0.00311117752165154      0.0031542463121756      0.999993548641645      0      0
0.0031542463121756      0.00319791131448903      0.999993368687938      0      0
0.00319791131448903      0.00324218078209728      0.999993183948972      0      0
0.00324218078209728      0.0032870630827611      0.999992993808677      0      0
0.0032870630827611      0.00333256670007821      0.999992798576256      0      0
0.00333256670007821      0.00337870023508683      0.999992597778630      0      0
0.00337870023508683      0.00342547240789146      0.999992391398761      0      0
0.00342547240789146      0.00347289205931113      0.999992179358278      0      0
0.00347289205931113      0.00352096815255051      0.999991961216100      0      0
0.00352096815255051      0.00356970977489406      0.999991737264071      0      0
0.00356970977489406      0.00361912613942378      0.999991506732940      0      0
0.00361912613942378      0.0036692265867606      0.999991270160827      0      0
0.0036692265867606      0.00372002058682995      0.999991026568215      0      0
0.00372002058682995      0.00377151774065175      0.999990776642598      0      0
0.00377151774065175      0.00382372778215516      0.999990519264125      0      0
0.00382372778215516      0.00387666058001854      0.999990255218248      0      0
0.00387666058001854      0.00393032613953476      0.999989983289322      0      0
0.00393032613953476      0.0039847346045024      0.999989704301157      0      0
0.0039847346045024      0.00403989625914312      0.999989417038438      0      0
0.00403989625914312      0.00409582153004557      0.999989122202846      0      0
0.00409582153004557      0.00415252098813623      0.999988818823817      0      0
0.00415252098813623      0.00421000535067748      0.999988507140023      0      0
0.00421000535067748      0.0042682854832934      0.999988186845362      0      0
0.0042682854832934      0.00432737240202355      0.999987857269395      0      0
0.00432737240202355      0.00438727727540519      0.999987519133095      0      0
0.00438727727540519      0.00444801142658443      0.999987170732336      0      0
0.00444801142658443      0.00450958633545639      0.999986813519458      0      0
0.00450958633545639      0.00457201364083525      0.999986445605398      0      0
0.00457201364083525      0.00463530514265407      0.999986067775713      0      0
0.00463530514265407      0.00469947280419532      0.999985679649829      0      0
0.00469947280419532      0.00476452875435209      0.999985279889935      0      0
0.00476452875435209      0.0048304852899207      0.999984870123554      0      0
0.0048304852899207      0.00489735487792503      0.999984447945041      0      0
0.00489735487792503      0.00496515015797302      0.999984014322552      0      0
0.00496515015797302      0.00503388394464577      0.999983569212035      0      0
0.00503388394464577      0.00510356922991978      0.999983110405709      0      0
0.00510356922991978      0.00517421918562266      0.999982640044098      0      0
0.00517421918562266      0.00524584716592283      0.999982156239703      0      0
0.00524584716592283      0.00531846670985373      0.999981658027172      0      0
0.00531846670985373      0.00539209154387294      0.999981147513690      0      0
0.00539209154387294      0.00546673558445676      0.999980621764477      0      0
0.00546673558445676      0.00554241294073067      0.999980080829139      0      0
0.00554241294073067      0.00561913791713623      0.999979526538512      0      0
0.00561913791713623      0.00569692501613484      0.999978955454733      0      0
0.00569692501613484      0.00577578894094906      0.999978367980029      0      0
0.00577578894094906      0.00585574459834172      0.999977766070864      0      0
0.00585574459834172      0.00593680710143364      0.999977146040388      0      0
0.00593680710143364      0.00601899177256026      0.999976507813300      0      0
0.00601899177256026      0.00610231414616781      0.999975854029327      0      0
0.00610231414616781      0.0061867899717497      0.999975181231347      0      0
0.0061867899717497      0.0062724352168234      0.999974487834373      0      0
0.0062724352168234      0.00635926606994866      0.999973777235553      0      0
0.00635926606994866      0.00644729894378739      0.999973047462172      0      0
0.00644729894378739      0.00653655047820597      0.999972294668089      0      0
0.00653655047820597      0.00662703754342055      0.999971521637278      0      0
0.00662703754342055      0.00671877724318579      0.999970729579721      0      0
0.00671877724318579      0.00681178691802782      0.999969913534144      0      0
0.00681178691802782      0.00690608414852187      0.999969072757869      0      0
0.00690608414852187      0.00700168675861542      0.999968211260369      0      0
0.00700168675861542      0.00709861281899715      0.999967327092269      0      0
0.00709861281899715      0.00719688065051277      0.999966415036199      0      0
0.00719688065051277      0.00729650882762788      0.999965476733033      0      0
0.00729650882762788      0.00739751618193895      0.999964515861003      0      0
0.00739751618193895      0.00749992180573285      0.999963528726415      0      0
0.00749992180573285      0.00760374505559565      0.999962510207452      0      0
0.00760374505559565      0.00770900555607137      0.999961462764471      0      0
0.00770900555607137      0.00781572320337137      0.999960390227941      0      0
0.00781572320337137      0.00792391816913513      0.999959288687310      0      0
0.00792391816913513      0.00803361090424307      0.999958152171676      0      0
0.00803361090424307      0.00814482214268214      0.999956982309920      0      0
0.00814482214268214      0.00825757290546495      0.999955784030591      0      0
0.00825757290546495      0.00837188450460311      0.999954555159138      0      0
0.00837188450460311      0.0084877785471356      0.999953288384357      0      0
0.0084877785471356      0.00860527693921294      0.999951982106704      0      0
0.00860527693921294      0.00872440189023784      0.999950641740683      0      0
0.00872440189023784      0.0088451759170632      0.999949269398324      0      0
0.0088451759170632      0.00896762184824822      0.999947858724947      0      0
0.00896762184824822      0.00909176282837339      0.999946402978059      0      0
0.00909176282837339      0.00921762232241531      0.999944903751374      0      0
0.00921762232241531      0.009345224120182      0.999943367211434      0      0
0.009345224120182      0.00947459234080956      0.999941793537917      0      0
0.00947459234080956      0.00960575143732124      0.999940174803637      0      0
0.00960575143732124      0.0097387262012494      0.999938504135077      0      0
0.0097387262012494      0.00987354176732169      0.999936783459413      0      0
0.00987354176732169      0.0100102236182119      0.999935019529218      0      0
0.0100102236182119      0.0101487975893568      0.999933213598439      0      0
0.0101487975893568      0.0102892898738392      0.999931357972845      0      0
0.0102892898738392      0.0104317270273393      0.999929443580145      0      0
0.0104317270273393      0.0105761359731542      0.999927469194020      0      0
0.0105761359731542      0.0107225440072866      0.999925441398835      0      0
0.0107225440072866      0.0108709788036044      0.999923365525163      0      0
0.0108709788036044      0.0110214684190717      0.999921237918977      0      0
0.0110214684190717      0.0111740412990521      0.999919047975917      0      0
0.0111740412990521      0.0113287262826851      0.999916787548786      0      0
0.0113287262826851      0.0114855526083377      0.999914457764033      0      0
0.0114855526083377      0.0116445499191305      0.999912066387452      0      0
0.0116445499191305      0.0118057482685412      0.999909618573066      0      0
0.0118057482685412      0.0119691781260852      0.999907110084805      0      0
0.0119691781260852      0.0121348703830748      0.999904529305038      0      0
0.0121348703830748      0.0123028563584581      0.999901865961057      0      0
0.0123028563584581      0.0124731678047393      0.999899118590137      0      0
0.0124731678047393      0.0126458369139802      0.999896294269267      0      0
0.0126458369139802      0.0128208963238851      0.999893401047183      0      0
0.0128208963238851      0.0129983791239701      0.999890439544022      0      0
0.0129983791239701      0.0131783188618175      0.999887400518846      0      0
0.0131783188618175      0.0133607495494169      0.999884270147233      0      0
0.0133607495494169      0.0135457056695945      0.999881038741614      0      0
0.0135457056695945      0.0137332221825303      0.999877706301209      0      0
0.0137332221825303      0.0139233345323668      0.999874280946121      0      0
0.0139233345323668      0.0141160786539086      0.999870771557478      0      0
0.0141160786539086      0.0143114909794141      0.999867179881059      0      0
0.0143114909794141      0.0145096084454827      0.999863497422702      0      0
0.0145096084454827      0.0147104685000363      0.999859709020432      0      0
0.0147104685000363      0.0149141091093971      0.999855800601496      0      0
0.0149141091093971      0.0151205687654648      0.999851766165286      0      0
0.0151205687654648      0.0153298864929916      0.999847609784897      0      0
0.0153298864929916      0.0155421018569589      0.999843341606039      0      0
0.0155421018569589      0.015757254970056      0.999838970337925      0      0
0.015757254970056      0.0159753865002618      0.999834496554124      0      0
0.0159753865002618      0.0161965376785319      0.999829910427408      0      0
0.0161965376785319      0.0164207503065923      0.999825194951056      0      0
0.0164207503065923      0.0166480667648403      0.999820332793920      0      0
0.0166480667648403      0.0168785300203555      0.999815313212354      0      0
0.0168785300203555      0.0171121836350213      0.999810135626924      0      0
0.0171121836350213      0.0173490717737588      0.999804808270693      0      0
0.0173490717737588      0.017589239212875      0.999799342708281      0      0
0.017589239212875      0.0178327313485262      0.999793746850323      0      0
0.0178327313485262      0.0180795942052988      0.999788019593537      0      0
0.0180795942052988      0.0183298744449088      0.999782149326548      0      0
0.0183298744449088      0.0185836193750216      0.999776116785331      0      0
0.0185836193750216      0.0188408769581945      0.999769900938561      0      0
0.0188408769581945      0.0191016958209418      0.999763485461579      0      0
0.0191016958209418      0.0193661252629267      0.999756863281420      0      0
0.0193661252629267      0.0196342152662799      0.999750037557736      0      0
0.0196342152662799      0.0199060165050465      0.999743018872197      0      0
0.0199060165050465      0.0201815803547652      0.999735819765240      0      0
0.0201815803547652      0.0204609589021785      0.999728448608206      0      0
0.0204609589021785      0.0207442049550786      0.999720904897916      0      0
0.0207442049550786      0.0210313720522889      0.999713177460515      0      0
0.0210313720522889      0.0213225144737837      0.999705246025366      0      0
0.0213225144737837      0.0216176872509482      0.999697085550021      0      0
0.0216176872509482      0.0219169461769806      0.999688671882435      0      0
0.0219169461769806      0.0222203478174381      0.999679987042539      0      0
0.0222203478174381      0.0225279495209286      0.999671022625397      0      0
0.0225279495209286      0.0228398094299506      0.999661780450308      0      0
0.0228398094299506      0.0231559864918837      0.999652270386647      0      0
0.0231559864918837      0.0234765404701303      0.999642506039561      0      0
0.0234765404701303      0.0238015319554124      0.999632499485810      0      0
0.0238015319554124      0.0241310223772239      0.999622256410388      0      0
0.0241310223772239      0.0244650740154424      0.999611772807980      0      0
0.0244650740154424      0.0248037500121009      0.999601033964849      0      0
0.0248037500121009      0.025147114383323      0.999590015862099      0      0
0.025147114383323      0.0254952320314234      0.999578688587082      0      0
0.0254952320314234      0.025848168757175      0.999567020927407      0      0
0.025848168757175      0.0262059912722472      0.999554985124965      0      0
0.0262059912722472      0.0265687672118152      0.999542560802466      0      0
0.0265687672118152      0.0269365651473444      0.999529737307997      0      0
0.0269365651473444      0.0273094545995519      0.999516514084259      0      0
0.0273094545995519      0.0276875060515468      0.999502899072856      0      0
0.0276875060515468      0.0280707909621536      0.999488905528459      0      0
0.0280707909621536      0.0284593817794181      0.999474547879768      0      0
0.0284593817794181      0.0288533519543027      0.999459837398693      0      0
0.0288533519543027      0.0292527759545692      0.999444778420142      0      0
0.0292527759545692      0.0296577292788545      0.999429365712495      0      0
0.0296577292788545      0.0300682884709421      0.999413583371307      0      0
0.0300682884709421      0.0304845311342295      0.999397405343104      0      0
0.0304845311342295      0.0309065359463971      0.999380797428735      0      0
0.0309065359463971      0.0313343826742795      0.999363720405303      0      0
0.0313343826742795      0.0317681521889432      0.999346133768194      0      0
0.0317681521889432      0.0322079264809726      0.999327999541639      0      0
0.0322079264809726      0.0326537886759678      0.999309285635025      0      0
0.0326537886759678      0.033105823050257      0.999289968319255      0      0
0.033105823050257      0.033564115046826      0.999270033541492      0      0
0.033564115046826      0.0340287512914689      0.999249476963194      0      0
0.0340287512914689      0.0344998196091616      0.999228302771510      0      0
0.0344998196091616      0.0349774090406628      0.999206521457323      0      0
0.0349774090406628      0.0354616098593442      0.999184146859943      0      0
0.0354616098593442      0.0359525135882537      0.999161192840292      0      0
0.0359525135882537      0.0364502130174152      0.999137669959719      0      0
0.0364502130174152      0.0369548022213675      0.999113582514197      0      0
0.0369548022213675      0.0374663765769464      0.999088926211694      0      0
0.0374663765769464      0.0379850327813123      0.999063686694736      0      0
0.0379850327813123      0.0385108688702281      0.999037839012315      0      0
0.0385108688702281      0.0390439842365898      0.999011348046697      0      0
0.0390439842365898      0.0395844796492134      0.998984169811114      0      0
0.0395844796492134      0.0401324572718825      0.998956253461254      0      0
0.0401324572718825      0.0406880206826587      0.998927543811728      0      0
0.0406880206826587      0.0412512748934598      0.998897984120384      0      0
0.0412512748934598      0.0418223263699098      0.998867518898132      0      0
0.0418223263699098      0.0424012830514618      0.998836096517461      0      0
0.0424012830514618      0.0429882543718015      0.998803671425250      0      0
0.0429882543718015      0.0435833512795317      0.998770205810089      0      0
0.0435833512795317      0.0441866862591436      0.998735670626069      0      0
0.0441866862591436      0.0447983733522791      0.998700045928982      0      0
0.0447983733522791      0.0454185281792862      0.998663320532734      0      0
0.0454185281792862      0.0460472679610735      0.998625491039961      0      0
0.0460472679610735      0.0466847115412677      0.998586560338677      0      0
0.0466847115412677      0.0473309794086762      0.998546535684691      0      0
0.0473309794086762      0.047986193720063      0.998505426506834      0      0
0.047986193720063      0.0486504783232378      0.998463242078806      0      0
0.0486504783232378      0.0493239587804657      0.998419989198656      0      0
0.0493239587804657      0.0500067623922011      0.998375670005836      0      0
0.0500067623922011      0.0506990182211494      0.998330280048124      0      0
0.0506990182211494      0.0514008571166629      0.998283806688416      0      0
0.0514008571166629      0.0521124117394733      0.998236227916302      0      0
0.0521124117394733      0.0528338165867671      0.998187511603211      0      0
0.0528338165867671      0.0535652080176086      0.998137615214413      0      0
0.0535652080176086      0.0543067242787134      0.998086485967542      0      0
0.0543067242787134      0.0550585055305805      0.998034061406567      0      0
0.0550585055305805      0.0558206938739848      0.997980270343109      0      0
0.0558206938739848      0.0565934333768373      0.997925034103927      0      0
0.0565934333768373      0.0573768701014157      0.997868268014572      0      0
0.0573768701014157      0.0581711521319738      0.997809883044418      0      0
0.0581711521319738      0.0589764296027321      0.997749787537326      0      0
0.0589764296027321      0.0597928547262553      0.997687888954575      0      0
0.0597928547262553      0.0606205818222245      0.997624095561943      0      0
0.0606205818222245      0.0614597673466051      0.997558318000271      0      0
0.0614597673466051      0.0623105699212211      0.997490470688005      0      0
0.0623105699212211      0.0631731503637371      0.997420473014366      0      0
0.0631731503637371      0.0640476717180559      0.997348250292493      0      0
0.0640476717180559      0.064934299285137      0.997273734452632      0      0
0.064934299285137      0.065833200654241      0.997196864465733      0      0
0.065833200654241      0.0667445457346082      0.997117586497402      0      0
0.0667445457346082      0.0676685067875737      0.997035853800712      0      0
0.0676685067875737      0.0686052584591283      0.996951626363759      0      0
0.0686052584591283      0.0695549778129301      0.996864870333951      0      0
0.0695549778129301      0.0705178443637725      0.996775557245726      0      0
0.0705178443637725      0.071494040111516      0.996683663081834      0      0
0.071494040111516      0.0724837495754901      0.996589167200448      0      0
0.0724837495754901      0.07348715982937      0.996492051161300      0      0
0.07348715982937      0.0745044605365374      0.996392297483946      0      0
0.0745044605365374      0.0755358439859309      0.996289888370232      0      0
0.0755358439859309      0.0765815051283916      0.996184804421200      0      0
0.0765815051283916      0.0776416416135129      0.996077023376272      0      0
0.0776416416135129      0.0787164538269999      0.995966518899621      0      0
0.0787164538269999      0.0798061449285455      0.995853259435414      0      0
0.0798061449285455      0.0809109208902321      0.995737207150178      0      0
0.0809109208902321      0.0820309905354643      0.995618316977015      0      0
0.0820309905354643      0.0831665655784396      0.995496535772925      0      0
0.0831665655784396      0.0843178606641673      0.995371801597075      0      0
0.0843178606641673      0.0854850934090396      0.995244043114703      0      0
0.0854850934090396      0.0866684844419658      0.995113179128345      0      0
0.0866684844419658      0.087868257446075      0.994979118235421      0      0
0.087868257446075      0.0890846392009967      0.994841758608839      0      0
0.0890846392009967      0.0903178596257262      0.994700987895227      0      0
0.0903178596257262      0.0915681518220832      0.994556683223714      0      0
0.0915681518220832      0.0928357521187732      0.994408711316754      0      0
0.0928357521187732      0.0941209001160578      0.994256928693461      0      0
0.0941209001160578      0.0954238387310435      0.994101181955133      0      0
0.0954238387310435      0.0967448142435972      0.993941308142141      0      0
0.0967448142435972      0.0980840763428988      0.993777135151131      0      0
0.0980840763428988      0.0994418781746361      0.993608482201479      0      0
0.0994418781746361      0.100818476388855      0.993435160340089      0      0
0.100818476388855      0.10221413118847      0.993256972973997      0      0
0.10221413118847      0.103629106378448      0.993073716420731      0      0
0.103629106378448      0.105063669415674      0.992885180466961      0      0
0.105063669415674      0.106518091459502      0.992691148926665      0      0
0.106518091459502      0.107992647423013      0.992491400190806      0      0
0.107992647423013      0.109487616024976      0.992285707761271      0      0
0.109487616024976      0.111003279842531      0.992073840762674      0      0
0.111003279842531      0.112539925364605      0.991855564426413      0      0
0.112539925364605      0.114097843046059      0.991630640542212      0      0
0.114097843046059      0.115677327362591      0.991398827873126      0      0
0.115677327362591      0.117278676866402      0.991159882530789      0      0
0.117278676866402      0.118902194242619      0.990913558308370      0      0
0.118902194242619      0.120548186366517      0.990659606969378      0      0
0.120548186366517      0.122216964361519      0.990397778491071      0      0
0.122216964361519      0.123908843658004      0.990127821261812      0      0
0.123908843658004      0.125624144052934      0.989849482232186      0      0
0.125624144052934      0.127363189770296      0.989562507020161      0      0
0.127363189770296      0.12912630952239      0.989266639970986      0      0
0.12912630952239      0.130913836571959      0.988961624172829      0      0
0.130913836571959      0.132726108795187      0.988647201429467      0      0
0.132726108795187      0.134563468745557      0.988323112191570      0      0
0.134563468745557      0.136426263718606      0.987989095448320      0      0
0.136426263718606      0.138314845817565      0.987644888581229      0      0
0.138314845817565      0.140229572019921      0.987290227182160      0      0
0.140229572019921      0.142170804244882      0.986924844837595      0      0
0.142170804244882      0.144138909421796      0.986548472881242      0      0
0.144138909421796      0.146134259559502      0.986160840117081      0      0
0.146134259559502      0.148157231816648      0.985761672514926      0      0
0.148157231816648      0.150208208572982      0.985350692880525      0      0
0.150208208572982      0.152287577501628      0.984927620502188      0      0
0.152287577501628      0.154395731642364      0.984492170775811      0      0
0.154395731642364      0.156533069475914      0.984044054810112      0      0
0.156533069475914      0.158699994999266      0.983582979013757      0      0
0.158699994999266      0.16089691780204      0.983108644665957      0      0
0.16089691780204      0.163124253143903      0.982620747472007      0      0
0.163124253143903      0.165382422033063      0.982118977105069      0      0
0.165382422033063      0.16767185130585      0.981603016735434      0      0
0.16767185130585      0.16999297370739      0.981072542548313      0      0
0.16999297370739      0.172346227973408      0.980527223251106      0      0
0.172346227973408      0.174732058913154      0.979966719570959      0      0
0.174732058913154      0.177150917493482      0.979390683743289      0      0
0.177150917493482      0.179603260924088      0.978798758991835      0      0
0.179603260924088      0.182089552743936      0.978190579000665      0      0
0.182089552743936      0.184610262908873      0.977565767378451      0      0
0.184610262908873      0.187165867880458      0.976923937115204      0      0
0.187165867880458      0.189756850716024      0.976264690031568      0      0
0.189756850716024      0.192383701159985      0.975587616220619      0      0
0.192383701159985      0.195046915736409      0.974892293482074      0      0
0.195046915736409      0.197746997842864      0.974178286748661      0      0
0.197746997842864      0.200484457845576      0.973445147504329      0      0
0.200484457845576      0.203259813175894      0.972692413193886      0      0
0.203259813175894      0.206073588428097      0.971919606623572      0      0
0.206073588428097      0.208926315458549      0.971126235351952      0      0
0.208926315458549      0.211818533486235      0.970311791070490      0      0
0.211818533486235      0.214750789194674      0.969475748973038      0      0
0.214750789194674      0.217723636835266      0.968617567113420      0      0
0.217723636835266      0.220737638332042      0.967736685750213      0      0
0.220737638332042      0.22379336338789      0.966832526677756      0      0
0.22379336338789      0.226891389592229      0.965904492542340      0      0
0.226891389592229      0.230032302530194      0.964951966142466      0      0
0.230032302530194      0.233216695893316      0.963974309711987      0      0
0.233216695893316      0.236445171591743      0.962970864184881      0      0
0.236445171591743      0.239718339868012      0.961940948440315      0      0
0.239718339868012      0.243036819412397      0.960883858526621      0      0
0.243036819412397      0.246401237479853      0.959798866862679      0      0
0.246401237479853      0.249812230008578      0.958685221415180      0      0
0.249812230008578      0.253270441740218      0.957542144850113      0      0
0.253270441740218      0.256776526341734      0.956368833656770      0      0
0.256776526341734      0.260331146528961      0.955164457242453      0      0
0.260331146528961      0.263934974191869      0.953928156995987      0      0
0.263934974191869      0.267588690521566      0.952659045318032      0      0
0.267588690521566      0.271292986139054      0.951356204616089      0      0
0.271292986139054      0.275048561225772      0.950018686261985      0      0
0.275048561225772      0.27885612565594      0.948645509509485      0      0
0.27885612565594      0.282716399130741      0.947235660369570      0      0
0.282716399130741      0.286630111314356      0.945788090440759      0      0
0.286630111314356      0.290598001971889      0.944301715691727      0      0
0.290598001971889      0.294620821109189      0.942775415193273      0      0
0.294620821109189      0.298699329114623      0.941208029796553      0      0
0.298699329114623      0.302834296902796      0.939598360754273      0      0
0.302834296902796      0.307026506060274      0.937945168281338      0      0
0.307026506060274      0.311276748993318      0.936247170051243      0      0
0.311276748993318      0.315585829077662      0.934503039624205      0      0
0.315585829077662      0.319954560810364      0.932711404802823      0      0
0.319954560810364      0.324383769963767      0.930870845910708      0      0
0.324383769963767      0.32887429374158      0.928979893989249      0      0
0.32887429374158      0.33342698093713      0.927037028907297      0      0
0.33342698093713      0.338042692093795      0.925040677378209      0      0
0.338042692093795      0.342722299667666      0.922989210878234      0      0
0.342722299667666      0.347466688192458      0.920880943459807      0      0
0.347466688192458      0.352276754446699      0.918714129452793      0      0
0.352276754446699      0.357153407623246      0.916486961046183      0      0
0.357153407623246      0.362097569501131      0.914197565742149      0      0
0.362097569501131      0.367110174619799      0.911844003673682      0      0
0.367110174619799      0.372192170455755      0.909424264776335      0      0
0.372192170455755      0.37734451760165      0.906936265803765      0      0
0.37734451760165      0.382568189947856      0.904377847175889      0      0
0.382568189947856      0.387864174866547      0.901746769647500      0      0
0.387864174866547      0.393233473398329      0.899040710784068      0      0
0.393233473398329      0.398677100441459      0.896257261230283      0      0
0.398677100441459      0.40419608494368      0.893393920755541      0      0
0.40419608494368      0.409791470096709      0.890448094059085      0      0
0.409791470096709      0.41546431353342      0.887417086315858      0      0
0.41546431353342      0.421215687527758      0.884298098442297      0      0
0.421215687527758      0.427046679197417      0.881088222059197      0      0
0.427046679197417      0.43295839070933      0.877784434126500      0      0
0.43295839070933      0.438951939487993      0.874383591222260      0      0
0.438951939487993      0.445028458426682      0.870882423435128      0      0
0.445028458426682      0.451189096101594      0.867277527836435      0      0
0.451189096101594      0.457435016988945      0.863565361494267      0      0
0.457435016988945      0.463767401685081      0.859742233987754      0      0
0.463767401685081      0.470187447129631      0.855804299375097      0      0
0.470187447129631      0.476696366831751      0.851747547563496      0      0
0.476696366831751      0.483295391099501      0.847567795023070      0      0
0.483295391099501      0.489985767272398      0.843260674779948      0      0
0.489985767272398      0.496768759957182      0.838821625615781      0      0
0.496768759957182      0.503645651266856      0.834245880391889      0      0
0.503645651266856      0.510617741063022      0.829528453405848      0      0
0.510617741063022      0.517686347201588      0.824664126676366      0      0
0.517686347201588      0.524852805781861      0.819647435038489      0      0
0.524852805781861      0.532118471399099      0.814472649915197      0      0
0.532118471399099      0.539484717400551      0.809133761612886      0      0
0.539484717400551      0.546952936145049      0.803624459966626      0      0
0.546952936145049      0.554524539266187      0.797938113135864      0      0
0.554524539266187      0.56220095793915      0.792067744321595      0      0
0.56220095793915      0.569983643151229      0.786006006141260      0      0
0.569983643151229      0.577874065976087      0.779745152356468      0      0
0.577874065976087      0.585873717851818      0.773277006599949      0      0
0.585873717851818      0.59398411086286      0.766592927690092      0      0
0.59398411086286      0.602206778025804      0.759683771052139      0      0
0.602206778025804      0.610543273579166      0.752539845681839      0      0
0.610543273579166      0.618995173277162      0.745150865986967      0      0
0.618995173277162      0.62756407468756      0.737505897720445      0      0
0.62756407468756      0.636251597493652      0.729593297070464      0      0
0.636251597493652      0.645059383800396      0.721400641791367      0      0
0.645059383800396      0.653989098444817      0.712914653035139      0      0
0.653989098444817      0.663042429310678      0.704121106265810      0      0
0.663042429310678      0.672221087647534      0.695004729292611      0      0
0.672221087647534      0.681526808394186      0.685549085022492      0      0
0.681526808394186      0.690961350506615      0.675736435981524      0      0
0.690961350506615      0.70052649729046      0.665547586951723      0      0
0.70052649729046      0.710224056738094      0.654961701165300      0      0
0.710224056738094      0.720055861870372      0.643956084324128      0      0
0.720055861870372      0.730023771083106      0.632505929173032      0      0
0.730023771083106      0.740129668498331      0.620584011316882      0      0
0.740129668498331      0.750375464320448      0.608160324240775      0      0
0.750375464320448      0.76076309519728      0.595201637790115      0      0
0.76076309519728      0.771294524586143      0.581670959280276      0      0
0.771294524586143      0.781971743124969      0.567526869314179      0      0
0.781971743124969      0.792796769008581      0.552722694342683      0      0
0.792796769008581      0.803771648370161      0.537205463527535      0      0
0.803771648370161      0.814898455668016      0.520914576196579      0      0
0.814898455668016      0.826179294077686      0.503780074245043      0      0
0.826179294077686      0.837616295889483      0.485720364714129      0      0
0.837616295889483      0.849211622911536      0.466639160128975      0      0
0.849211622911536      0.860967466878409      0.446421277561818      0      0
0.860967466878409      0.872886049865385      0.424926723410203      0      0
0.872886049865385      0.884969624708479      0.401982113916988      0      0
0.884969624708479      0.897220475430265      0.377367783982053      0      0
0.897220475430265      0.909640917671599      0.350797568141067      0      0
0.909640917671599      0.922233299129318      0.321885351285013      0      0
0.922233299129318      0.935      0.290085822967345      0      0
# END HISTO1D SudakovggExpOutputsN2LLNor11
# BEGIN HISTO1D SudakovggExpOutputsN2LLNor12
PlotOrder=2
LineColor=green
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\mathbf{V}^{-1}_{h,\mathrm{thr}}\mathbf{V}_{h}\Right]_{(1,2)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.000000000000684767798563767      0      0
0.00000101384324431002      0.00000102787812403307      0.00000000000109593352746792      0      0
0.00000102787812403307      0.00000104210729202498      0.000000000000915139716565167      0      0
0.00000104210729202498      0.00000105653343786574      0.00000000000147342975349641      0      0
0.00000105653343786574      0.00000107115928836782      0.000000000000555547208181541      0      0
0.00000107115928836782      0.00000108598760809164      0.00000000000193037518965328      0      0
0.00000108598760809164      0.00000110102119986811      0.00000000000131123990236319      0      0
0.00000110102119986811      0.00000111626290532839      0.00000000000202534079727176      0      0
0.00000111626290532839      0.00000113171560544106      0.00000000000207956428351303      0      0
0.00000113171560544106      0.00000114738222105665      0.00000000000143672622574098      0      0
0.00000114738222105665      0.00000116326571345971      0.00000000000221425907746868      0      0
0.00000116326571345971      0.0000011793690849286      0.000000000000646354292322971      0      0
0.0000011793690849286      0.00000119569537930295      0.00000000000233316419987909      0      0
0.00000119569537930295      0.000001212247682559      0.00000000000239227953331109      0      0
0.000001212247682559      0.00000122902912339292      0.000000000000858914484051390      0      0
0.00000122902912339292      0.00000124604287381218      0.00000000000229271665617316      0      0
0.00000124604287381218      0.00000126329214973512      0.00000000000260489654128687      0      0
0.00000126329214973512      0.00000128078021159884      0.00000000000147835880862938      0      0
0.00000128078021159884      0.00000129851036497544      0.000000000000739891903203371      0      0
0.00000129851036497544      0.00000131648596119688      0.00000000000219657417353182      0      0
0.00000131648596119688      0.00000133471039798844      0.00000000000118283274076087      0      0
0.00000133471039798844      0.00000135318712011092      0.00000000000155620265534992      0      0
0.00000135318712011092      0.00000137191962001179      0.00000000000255258630222121      0      0
0.00000137191962001179      0.00000139091143848532      0.00000000000300301624247092      0      0
0.00000139091143848532      0.00000141016616534188      0.00000000000281054704774664      0      0
0.00000141016616534188      0.00000142968744008643      0.00000000000271330395823826      0      0
0.00000142968744008643      0.00000144947895260651      0.000000000000922009083592426      0      0
0.00000144947895260651      0.00000146954444386967      0.00000000000352305795161670      0      0
0.00000146954444386967      0.00000148988770663059      0.00000000000322893718848577      0      0
0.00000148988770663059      0.00000151051258614798      0.00000000000183182617916584      0      0
0.00000151051258614798      0.00000153142298091138      0.00000000000289818577362678      0      0
0.00000153142298091138      0.00000155262284337812      0.00000000000263155072949894      0      0
0.00000155262284337812      0.00000157411618072032      0.00000000000365008949988886      0      0
0.00000157411618072032      0.00000159590705558239      0.00000000000161245112655737      0      0
0.00000159590705558239      0.0000016179995868489      0.00000000000378347091662095      0      0
0.0000016179995868489      0.00000164039795042316      0.00000000000419433422053277      0      0
0.00000164039795042316      0.00000166310638001652      0.00000000000188693173987104      0      0
0.00000166310638001652      0.00000168612916794864      0.00000000000155624908308861      0      0
0.00000168612916794864      0.00000170947066595881      0.00000000000399848645970874      0      0
0.00000170947066595881      0.00000173313528602849      0.00000000000303013049031176      0      0
0.00000173313528602849      0.00000175712750121529      0.00000000000338086370050954      0      0
0.00000175712750121529      0.00000178145184649847      0.00000000000465935120143678      0      0
0.00000178145184649847      0.00000180611291963609      0.00000000000143649022094984      0      0
0.00000180611291963609      0.00000183111538203409      0.00000000000172552180444923      0      0
0.00000183111538203409      0.00000185646395962742      0.00000000000154372594305561      0      0
0.00000185646395962742      0.00000188216344377329      0.00000000000159104845850562      0      0
0.00000188216344377329      0.00000190821869215684      0.00000000000426705191225455      0      0
0.00000190821869215684      0.00000193463462970931      0.00000000000182618148988092      0      0
0.00000193463462970931      0.000001961416249539      0.00000000000526211319968531      0      0
0.000001961416249539      0.00000198856861387501      0.00000000000645867496643022      0      0
0.00000198856861387501      0.00000201609685502412      0.00000000000603157223577105      0      0
0.00000201609685502412      0.00000204400617634088      0.00000000000183952539473855      0      0
0.00000204400617634088      0.00000207230185321116      0.00000000000596112669546636      0      0
0.00000207230185321116      0.00000210098923404927      0.00000000000279938075060702      0      0
0.00000210098923404927      0.00000213007374130893      0.00000000000430376142782109      0      0
0.00000213007374130893      0.00000215956087250823      0.00000000000730135385165637      0      0
0.00000215956087250823      0.00000218945620126872      0.00000000000752245047991170      0      0
0.00000218945620126872      0.00000221976537836897      0.00000000000771471806210254      0      0
0.00000221976537836897      0.00000225049413281266      0.00000000000603339947656503      0      0
0.00000225049413281266      0.00000228164827291145      0.00000000000801749000298663      0      0
0.00000228164827291145      0.0000023132336873829      0.00000000000441206469886639      0      0
0.0000023132336873829      0.0000023452563464635      0.00000000000900669297496059      0      0
0.0000023452563464635      0.00000237772230303722      0.00000000000512317710786934      0      0
0.00000237772230303722      0.00000241063769377955      0.00000000000768031356058674      0      0
0.00000241063769377955      0.00000244400874031748      0.00000000000269938480660130      0      0
0.00000244400874031748      0.00000247784175040552      0.00000000000579508682697604      0      0
0.00000247784175040552      0.00000251214311911795      0.00000000000416426754628587      0      0
0.00000251214311911795      0.00000254691933005764      0.00000000000922262844881675      0      0
0.00000254691933005764      0.00000258217695658154      0.0000000000103606932766817      0      0
0.00000258217695658154      0.0000026179226630432      0.00000000000518220488375479      0      0
0.0000026179226630432      0.00000265416320605244      0.00000000000872429663064106      0      0
0.00000265416320605244      0.00000269090543575249      0.00000000000444339772939638      0      0
0.00000269090543575249      0.00000272815629711478      0.00000000000367080741445650      0      0
0.00000272815629711478      0.00000276592283125165      0.0000000000125070485334870      0      0
0.00000276592283125165      0.00000280421217674733      0.00000000000975546970908466      0      0
0.00000280421217674733      0.00000284303157100718      0.0000000000100689251012257      0      0
0.00000284303157100718      0.00000288238835162573      0.0000000000124087028409321      0      0
0.00000288238835162573      0.00000292228995777364      0.0000000000136253126671356      0      0
0.00000292228995777364      0.00000296274393160382      0.0000000000126679371330982      0      0
0.00000296274393160382      0.00000300375791967704      0.00000000000409849492710316      0      0
0.00000300375791967704      0.00000304533967440728      0.0000000000101814863702699      0      0
0.00000304533967440728      0.0000030874970555271      0.00000000000467186933050543      0      0
0.0000030874970555271      0.00000313023803157323      0.00000000000527028396674824      0      0
0.00000313023803157323      0.00000317357068139281      0.0000000000161390668251773      0      0
0.00000317357068139281      0.00000321750319567045      0.00000000000530335326471503      0      0
0.00000321750319567045      0.00000326204387847638      0.0000000000174231328168542      0      0
0.00000326204387847638      0.00000330720114883614      0.00000000000503493092721013      0      0
0.00000330720114883614      0.00000335298354232185      0.0000000000139599057933051      0      0
0.00000335298354232185      0.00000339939971266569      0.0000000000144687229426593      0      0
0.00000339939971266569      0.00000344645843339553      0.00000000000883312344095101      0      0
0.00000344645843339553      0.00000349416859949336      0.00000000000540653146265627      0      0
0.00000349416859949336      0.00000354253922907654      0.0000000000205477683791636      0      0
0.00000354253922907654      0.00000359157946510248      0.0000000000174882787280541      0      0
0.00000359157946510248      0.00000364129857709674      0.0000000000181810683145021      0      0
0.00000364129857709674      0.00000369170596290522      0.0000000000215642355947618      0      0
0.00000369170596290522      0.00000374281115047047      0.0000000000228842315309109      0      0
0.00000374281115047047      0.0000037946237996327      0.0000000000234106547693965      0      0
0.0000037946237996327      0.00000384715370395563      0.0000000000223710844081725      0      0
0.00000384715370395563      0.00000390041079257769      0.00000000000897066060196590      0      0
0.00000390041079257769      0.00000395440513208878      0.0000000000101183015001477      0      0
0.00000395440513208878      0.00000400914692843308      0.0000000000156480281941305      0      0
0.00000400914692843308      0.00000406464652883815      0.00000000000741918107445379      0      0
0.00000406464652883815      0.00000412091442377072      0.0000000000278051316113466      0      0
0.00000412091442377072      0.00000417796124891967      0.0000000000237620957926985      0      0
0.00000417796124891967      0.00000423579778720626      0.0000000000238037183651534      0      0
0.00000423579778720626      0.0000042944349708224      0.0000000000283316654046397      0      0
0.0000042944349708224      0.00000435388388329698      0.0000000000310368543955642      0      0
0.00000435388388329698      0.00000441415576159092      0.0000000000316247586911677      0      0
0.00000441415576159092      0.0000044752619982211      0.0000000000324274957043112      0      0
0.0000044752619982211      0.00000453721414341383      0.0000000000160310728299457      0      0
0.00000453721414341383      0.00000460002390728798      0.0000000000346118459358242      0      0
0.00000460002390728798      0.0000046637031620685      0.0000000000355662275069822      0      0
0.0000046637031620685      0.00000472826394433043      0.0000000000119860543065188      0      0
0.00000472826394433043      0.00000479371845727405      0.0000000000132416395049037      0      0
0.00000479371845727405      0.00000486007907303155      0.0000000000386283045189018      0      0
0.00000486007907303155      0.00000492735833500554      0.0000000000257188029608299      0      0
0.00000492735833500554      0.00000499556896024003      0.0000000000239996597578430      0      0
0.00000499556896024003      0.00000506472384182418      0.0000000000366757813883061      0      0
0.00000506472384182418      0.00000513483605132934      0.0000000000417764407271484      0      0
0.00000513483605132934      0.00000520591884127979      0.0000000000204522597045771      0      0
0.00000520591884127979      0.00000527798564765776      0.0000000000209631204526594      0      0
0.00000527798564765776      0.00000535105009244307      0.0000000000369674916185725      0      0
0.00000535105009244307      0.00000542512598618791      0.0000000000365814991309974      0      0
0.00000542512598618791      0.00000550022733062734      0.0000000000133819218522559      0      0
0.00000550022733062734      0.00000557636832132587      0.0000000000506171558721251      0      0
0.00000557636832132587      0.00000565356335036064      0.0000000000517287271346189      0      0
0.00000565356335036064      0.00000573182700904185      0.0000000000348782001405222      0      0
0.00000573182700904185      0.00000581117409067079      0.0000000000517097967508009      0      0
0.00000581117409067079      0.000005891619593336      0.0000000000151729858409526      0      0
0.000005891619593336      0.00000597317872274825      0.0000000000156366828312884      0      0
0.00000597317872274825      0.00000605586689511467      0.0000000000533518147251811      0      0
0.00000605586689511467      0.0000061396997400527      0.0000000000192305970028977      0      0
0.0000061396997400527      0.00000622469310354442      0.0000000000448520080956462      0      0
0.00000622469310354442      0.00000631086305093168      0.0000000000500909111082439      0      0
0.00000631086305093168      0.0000063982258699528      0.0000000000424120519347609      0      0
0.0000063982258699528      0.00000648679807382125      0.0000000000270365282711317      0      0
0.00000648679807382125      0.00000657659640434692      0.0000000000189289528578723      0      0
0.00000657659640434692      0.00000666763783510069      0.0000000000198690199428401      0      0
0.00000666763783510069      0.00000675993957462272      0.0000000000269170307712434      0      0
0.00000675993957462272      0.0000068535190696752      0.0000000000696855160419849      0      0
0.0000068535190696752      0.00000694839400854009      0.0000000000391163232214693      0      0
0.00000694839400854009      0.00000704458232436258      0.0000000000741720275001704      0      0
0.00000704458232436258      0.00000714210219854078      0.0000000000609682432967840      0      0
0.00000714210219854078      0.00000724097206416231      0.0000000000615773630270977      0      0
0.00000724097206416231      0.00000734121060948854      0.0000000000480707591240658      0      0
0.00000734121060948854      0.000007442836781487      0.0000000000890389464804483      0      0
0.000007442836781487      0.00000754586978941272      0.0000000000931923759469256      0      0
0.00000754586978941272      0.00000765032910843916      0.0000000000257736072098732      0      0
0.00000765032910843916      0.00000775623448333934      0.0000000000414342253313600      0      0
0.00000775623448333934      0.00000786360593221801      0.0000000000412492173610638      0      0
0.00000786360593221801      0.00000797246375029542      0.0000000000989591622606407      0      0
0.00000797246375029542      0.00000808282851374354      0.0000000000958835997860183      0      0
0.00000808282851374354      0.00000819472108357529      0.0000000000887223282732728      0      0
0.00000819472108357529      0.00000830816260958769      0.000000000106505035290735      0      0
0.00000830816260958769      0.00000842317453435958      0.000000000111319899315407      0      0
0.00000842317453435958      0.00000853977859730466      0.0000000000545650778215830      0      0
0.00000853977859730466      0.00000865799683878063      0.0000000000713506703679517      0      0
0.00000865799683878063      0.00000877785160425524      0.000000000125711450459930      0      0
0.00000877785160425524      0.00000889936554853005      0.000000000104881820303434      0      0
0.00000889936554853005      0.00000902256164002253      0.0000000000679436363735751      0      0
0.00000902256164002253      0.00000914746316510757      0.0000000000674081860102973      0      0
0.00000914746316510757      0.00000927409373251906      0.000000000117709178657960      0      0
0.00000927409373251906      0.00000940247727781235      0.000000000122777324603978      0      0
0.00000940247727781235      0.00000953263806788851      0.000000000125999235550675      0      0
0.00000953263806788851      0.00000966460070558129      0.000000000105786150938755      0      0
0.00000966460070558129      0.00000979839013430744      0.000000000156636893640840      0      0
0.00000979839013430744      0.00000993403164278155      0.0000000000562626465762941      0      0
0.00000993403164278155      0.000010071550869796      0.0000000000579187390865510      0      0
0.000010071550869796      0.0000102109738090674      0.000000000170680850062354      0      0
0.0000102109738090674      0.0000103523268141496      0.000000000168944085315428      0      0
0.0000103523268141496      0.000010495636603415      0.000000000107567156426600      0      0
0.000010495636603415      0.0000106409302651053      0.000000000134195447607210      0      0
0.0000106409302651053      0.000010788235262451      0.000000000145086793270818      0      0
0.000010788235262451      0.0000109375794388631      0.000000000183078838035769      0      0
0.0000109375794388631      0.0000110889910231955      0.0000000000941756563518463      0      0
0.0000110889910231955      0.0000112424986350812      0.000000000204619341027109      0      0
0.0000112424986350812      0.0000113981312903417      0.000000000185521285264668      0      0
0.0000113981312903417      0.0000115559184064716      0.000000000218226210654078      0      0
0.0000115559184064716      0.000011715889808199      0.000000000107577469046523      0      0
0.000011715889808199      0.0000118780757331232      0.000000000229099601128977      0      0
0.0000118780757331232      0.0000120425068374297      0.000000000162252187941133      0      0
0.0000120425068374297      0.0000122092142016854      0.000000000120767644385745      0      0
0.0000122092142016854      0.0000123782293367127      0.000000000143441421122383      0      0
0.0000123782293367127      0.0000125495841895462      0.000000000211623961846902      0      0
0.0000125495841895462      0.0000127233111494713      0.000000000264604422508125      0      0
0.0000127233111494713      0.0000128994430541458      0.000000000227058034316453      0      0
0.0000128994430541458      0.0000130780131958075      0.000000000104416324849421      0      0
0.0000130780131958075      0.0000132590553275668      0.000000000120333234547823      0      0
0.0000132590553275668      0.0000134426036697863      0.000000000218667329721471      0      0
0.0000134426036697863      0.00001362869291655      0.000000000261448958945054      0      0
0.00001362869291655      0.00001381735824222      0.000000000250971711183579      0      0
0.00001381735824222      0.0000140086353080861      0.000000000145771138041786      0      0
0.0000140086353080861      0.0000142025602691059      0.000000000202084817180851      0      0
0.0000142025602691059      0.0000143991697807389      0.000000000284830695599852      0      0
0.0000143991697807389      0.0000145985010058751      0.000000000330865515319171      0      0
0.0000145985010058751      0.0000148005916218595      0.000000000309352861897160      0      0
0.0000148005916218595      0.0000150054798276138      0.000000000368589539113307      0      0
0.0000150054798276138      0.0000152132043508565      0.000000000107059271946906      0      0
0.0000152132043508565      0.0000154238044554237      0.000000000299278626865451      0      0
0.0000154238044554237      0.0000156373199486901      0.000000000235620605457965      0      0
0.0000156373199486901      0.0000158537911890937      0.000000000300488404555630      0      0
0.0000158537911890937      0.0000160732590937644      0.000000000130088456396373      0      0
0.0000160732590937644      0.0000162957651462576      0.000000000312709229475099      0      0
0.0000162957651462576      0.000016521351404396      0.000000000228888668907017      0      0
0.000016521351404396      0.0000167500605082187      0.000000000191887457475869      0      0
0.0000167500605082187      0.0000169819356880416      0.000000000446340267333543      0      0
0.0000169819356880416      0.0000172170207726282      0.000000000445989048912646      0      0
0.0000172170207726282      0.0000174553601974744      0.000000000267432187457838      0      0
0.0000174553601974744      0.0000176969990132074      0.000000000283175218203929      0      0
0.0000176969990132074      0.0000179419828941014      0.000000000483782268543732      0      0
0.0000179419828941014      0.0000181903581467107      0.000000000537002963767590      0      0
0.0000181903581467107      0.0000184421717186223      0.000000000254463769431348      0      0
0.0000184421717186223      0.0000186974712073306      0.000000000543120943831731      0      0
0.0000186974712073306      0.0000189563048692332      0.000000000463088194801851      0      0
0.0000189563048692332      0.0000192187216287532      0.000000000378443930430558      0      0
0.0000192187216287532      0.0000194847710875863      0.000000000171808649093980      0      0
0.0000194847710875863      0.0000197545035340766      0.000000000363328889769596      0      0
0.0000197545035340766      0.000020027969952722      0.000000000603806885348326      0      0
0.000020027969952722      0.0000203052220338112      0.000000000634254137892764      0      0
0.0000203052220338112      0.0000205863121831945      0.000000000667207244471186      0      0
0.0000205863121831945      0.0000208712935321888      0.000000000602554238632032      0      0
0.0000208712935321888      0.000021160219947621      0.000000000468195049231626      0      0
0.000021160219947621      0.0000214531460420097      0.000000000236029063440186      0      0
0.0000214531460420097      0.0000217501271838877      0.000000000325350946558417      0      0
0.0000217501271838877      0.0000220512195082683      0.000000000220615969313214      0      0
0.0000220512195082683      0.0000223564799272551      0.000000000714134688722676      0      0
0.0000223564799272551      0.0000226659661408002      0.000000000538892536997577      0      0
0.0000226659661408002      0.0000229797366476099      0.000000000822909410475739      0      0
0.0000229797366476099      0.0000232978507562027      0.000000000404918626192703      0      0
0.0000232978507562027      0.0000236203685961192      0.000000000264152759176593      0      0
0.0000236203685961192      0.000023947351129288      0.000000000384001290601835      0      0
0.000023947351129288      0.0000242788601615485      0.000000000369593471378332      0      0
0.0000242788601615485      0.0000246149583543337      0.000000000268564647934198      0      0
0.0000246149583543337      0.0000249557092365137      0.000000000435757302835450      0      0
0.0000249557092365137      0.0000253011772164045      0.000000000819312247619657      0      0
0.0000253011772164045      0.0000256514275939423      0.00000000106999108090045      0      0
0.0000256514275939423      0.0000260065265730261      0.000000000989572705226203      0      0
0.0000260065265730261      0.0000263665412740315      0.000000000605721742866749      0      0
0.0000263665412740315      0.0000267315397464981      0.000000000314049929093940      0      0
0.0000267315397464981      0.0000271015909819919      0.000000000600358858261463      0      0
0.0000271015909819919      0.0000274767649271459      0.000000000862165957052525      0      0
0.0000274767649271459      0.0000278571324968813      0.000000000962086693129835      0      0
0.0000278571324968813      0.0000282427655878122      0.000000000877075430277897      0      0
0.0000282427655878122      0.0000286337370918349      0.000000000520145118915811      0      0
0.0000286337370918349      0.0000290301209099061      0.000000000642874035931617      0      0
0.0000290301209099061      0.0000294319919660113      0.00000000140946450447586      0      0
0.0000294319919660113      0.0000298394262213274      0.000000000529758926613994      0      0
0.0000298394262213274      0.00003025250068858      0.00000000149834987707201      0      0
0.00003025250068858      0.000030671293446601      0.00000000109553724838034      0      0
0.000030671293446601      0.0000310958836550867      0.000000000741041546649951      0      0
0.0000310958836550867      0.00003152635156956      0.000000000982927548448086      0      0
0.00003152635156956      0.000031962778556541      0.00000000163478934949754      0      0
0.000031962778556541      0.0000324052471089262      0.000000000842183126241901      0      0
0.0000324052471089262      0.0000328538408615817      0.00000000176694084807426      0      0
0.0000328538408615817      0.000033308644607151      0.00000000160462394398242      0      0
0.000033308644607151      0.0000337697443120835      0.00000000179521094412336      0      0
0.0000337697443120835      0.0000342372271328825      0.00000000154272595012636      0      0
0.0000342372271328825      0.0000347111814325807      0.00000000148501891092488      0      0
0.0000347111814325807      0.0000351916967974413      0.000000000669551386669895      0      0
0.0000351916967974413      0.0000356788640538924      0.000000000991604020607462      0      0
0.0000356788640538924      0.0000361727752856944      0.00000000213805811757056      0      0
0.0000361727752856944      0.0000366735238513458      0.000000000922496089717622      0      0
0.0000366735238513458      0.0000371812044017293      0.000000000646887328650427      0      0
0.0000371812044017293      0.0000376959128980032      0.00000000176414864236228      0      0
0.0000376959128980032      0.0000382177466297395      0.00000000145860330306867      0      0
0.0000382177466297395      0.0000387468042333134      0.00000000212500437041807      0      0
0.0000387468042333134      0.0000392831857105477      0.00000000115141554574516      0      0
0.0000392831857105477      0.0000398269924476147      0.00000000251539789038935      0      0
0.0000398269924476147      0.0000403783272342003      0.00000000224247920580558      0      0
0.0000403783272342003      0.0000409372942829333      0.00000000269559153652565      0      0
0.0000409372942829333      0.0000415039992490831      0.00000000166005112221737      0      0
0.0000415039992490831      0.000042078549250531      0.00000000169378474663338      0      0
0.000042078549250531      0.0000426610528880173      0.00000000292258499540776      0      0
0.0000426610528880173      0.0000432516202656688      0.00000000272401578587596      0      0
0.0000432516202656688      0.0000438503630118107      0.00000000314113735231928      0      0
0.0000438503630118107      0.0000444573943000663      0.00000000138498142485475      0      0
0.0000444573943000663      0.0000450728288707489      0.00000000148892884103689      0      0
0.0000450728288707489      0.0000456967830525504      0.00000000336879059070071      0      0
0.0000456967830525504      0.0000463293747845289      0.00000000342724348204874      0      0
0.0000463293747845289      0.0000469707236384016      0.00000000273173285344964      0      0
0.0000469707236384016      0.0000476209508411464      0.00000000371312411344528      0      0
0.0000476209508411464      0.0000482801792979158      0.00000000303522499855139      0      0
0.0000482801792979158      0.0000489485336152684      0.00000000374199796575725      0      0
0.0000489485336152684      0.0000496261401247217      0.00000000397966775983710      0      0
0.0000496261401247217      0.0000503131269066316      0.00000000247423494841897      0      0
0.0000503131269066316      0.0000510096238144011      0.00000000355670978317932      0      0
0.0000510096238144011      0.000051715762499026      0.00000000157802190817966      0      0
0.000051715762499026      0.000052431676433979      0.00000000127783916686648      0      0
0.000052431676433979      0.0000531575009404385      0.00000000415014857349504      0      0
0.0000531575009404385      0.0000538933732128671      0.00000000313395992614841      0      0
0.0000538933732128671      0.0000546394323449439      0.00000000480423147853204      0      0
0.0000546394323449439      0.0000553958193558558      0.00000000470251646732984      0      0
0.0000553958193558558      0.0000561626772169526      0.00000000452184952331231      0      0
0.0000561626772169526      0.0000569401508787716      0.00000000512886796371121      0      0
0.0000569401508787716      0.0000577283872984359      0.00000000513368006443880      0      0
0.0000577283872984359      0.0000585275354674316      0.00000000424598524607804      0      0
0.0000585275354674316      0.0000593377464397706      0.00000000520705744051679      0      0
0.0000593377464397706      0.0000601591733605423      0.00000000264409791019499      0      0
0.0000601591733605423      0.0000609919714948611      0.00000000333628725241251      0      0
0.0000609919714948611      0.0000618362982572143      0.00000000411586899419602      0      0
0.0000618362982572143      0.0000626923132412161      0.00000000173336398785729      0      0
0.0000626923132412161      0.0000635601782497746      0.00000000445813678226026      0      0
0.0000635601782497746      0.0000644400573256746      0.00000000366023570765042      0      0
0.0000644400573256746      0.0000653321167825856      0.00000000347246385827944      0      0
0.0000653321167825856      0.0000662365252364977      0.00000000554273078678448      0      0
0.0000662365252364977      0.0000671534536375933      0.00000000257199442256798      0      0
0.0000671534536375933      0.0000680830753025601      0.00000000575715183154636      0      0
0.0000680830753025601      0.0000690255659473509      0.00000000431285022591611      0      0
0.0000690255659473509      0.0000699811037203975      0.00000000544226856516135      0      0
0.0000699811037203975      0.0000709498692362838      0.00000000309875965075062      0      0
0.0000709498692362838      0.0000719320456098856      0.00000000592829959177006      0      0
0.0000719320456098856      0.0000729278184909828      0.00000000540711074736815      0      0
0.0000729278184909828      0.0000739373760993502      0.00000000547485420888492      0      0
0.0000739373760993502      0.0000749609092603353      0.00000000305573357258021      0      0
0.0000749609092603353      0.0000759986114409274      0.00000000258781778504980      0      0
0.0000759986114409274      0.0000770506787863264      0.00000000958961473336003      0      0
0.0000770506787863264      0.0000781173101570184      0.00000000641449397183279      0      0
0.0000781173101570184      0.0000791987071663636      0.00000000845511410047168      0      0
0.0000791987071663636      0.0000802950742187053      0.00000000836127896115582      0      0
0.0000802950742187053      0.000081406618548006      0.0000000107672154920251      0      0
0.000081406618548006      0.0000825335502570186      0.0000000111370383456003      0      0
0.0000825335502570186      0.0000836760823569998      0.00000000485676903934126      0      0
0.0000836760823569998      0.0000848344308079731      0.0000000115220753278304      0      0
0.0000848344308079731      0.0000860088145595493      0.0000000119439263899638      0      0
0.0000860088145595493      0.0000871994555923124      0.00000000663907328157108      0      0
0.0000871994555923124      0.0000884065789597775      0.0000000124541390458845      0      0
0.0000884065789597775      0.0000896304128309307      0.0000000108007576147976      0      0
0.0000896304128309307      0.0000908711885333572      0.0000000134282545321937      0      0
0.0000908711885333572      0.0000921291405969664      0.00000000528190823290820      0      0
0.0000921291405969664      0.0000934045067983223      0.0000000130633972042979      0      0
0.0000934045067983223      0.0000946975282055884      0.0000000133324214119902      0      0
0.0000946975282055884      0.0000960084492240934      0.00000000537405027147919      0      0
0.0000960084492240934      0.0000973375176425286      0.0000000154431475848522      0      0
0.0000973375176425286      0.000098684984679785      0.0000000126399450270107      0      0
0.000098684984679785      0.000100051105032438      0.0000000148876426551667      0      0
0.000100051105032438      0.000101436136922889      0.0000000141411534737248      0      0
0.000101436136922889      0.000102840342148178      0.0000000136347341751641      0      0
0.000102840342148178      0.000104263986129461      0.00000000785806849663929      0      0
0.000104263986129461      0.000105707337962187      0.0000000117248734338723      0      0
0.000105707337962187      0.00010717067046696      0.0000000186728665560977      0      0
0.00010717067046696      0.000108654260241103      0.00000000826177652668976      0      0
0.000108654260241103      0.000110158387710945      0.00000000696811834755382      0      0
0.000110158387710945      0.000111683337184825      0.00000000574989481082639      0      0
0.000111683337184825      0.000113229396906833      0.0000000152808107560805      0      0
0.000113229396906833      0.00011479685911129      0.0000000156119632730277      0      0
0.00011479685911129      0.000116386020077991      0.0000000221545781450696      0      0
0.000116386020077991      0.000117997180188201      0.0000000224042094700260      0      0
0.000117997180188201      0.00011963064398144      0.0000000221170332633094      0      0
0.00011963064398144      0.00012128672021304      0.00000000642850001091406      0      0
0.00012128672021304      0.00012296572191251      0.0000000235942907012212      0      0
0.00012296572191251      0.000124667966442703      0.0000000245815448279955      0      0
0.000124667966442703      0.000126393775559803      0.0000000256189387106669      0      0
0.000126393775559803      0.000128143475474143      0.0000000239202655134936      0      0
0.000128143475474143      0.000129917396911867      0.0000000100611654519402      0      0
0.000129917396911867      0.000131715875177439      0.0000000230453026060019      0      0
0.000131715875177439      0.000133539250217029      0.0000000290858343564532      0      0
0.000133539250217029      0.00013538786668276      0.0000000297535911782760      0      0
0.00013538786668276      0.000137262073997862      0.0000000226615757658539      0      0
0.000137262073997862      0.000139162226422714      0.0000000156995588989454      0      0
0.000139162226422714      0.00014108868312181      0.0000000255857016529498      0      0
0.00014108868312181      0.000143041808231644      0.0000000334617118858209      0      0
0.000143041808231644      0.000145021970929542      0.0000000336327860658659      0      0
0.000145021970929542      0.00014702954550344      0.0000000349731719581693      0      0
0.00014702954550344      0.000149064911422635      0.0000000187690995584358      0      0
0.000149064911422635      0.00015112845340951      0.0000000320027421956846      0      0
0.00015112845340951      0.000153220561512254      0.0000000111659467543306      0      0
0.000153220561512254      0.000155341631178586      0.0000000270418029351910      0      0
0.000155341631178586      0.000157492063330508      0.0000000296753143194757      0      0
0.000157492063330508      0.000159672264440082      0.0000000174038128327919      0      0
0.000159672264440082      0.00016188264660626      0.0000000264504687067847      0      0
0.00016188264660626      0.000164123627632783      0.0000000391210275892016      0      0
0.000164123627632783      0.00016639563110715      0.0000000357378414511207      0      0
0.00016639563110715      0.000168699086480686      0.0000000146973100182531      0      0
0.000168699086480686      0.000171034429149716      0.0000000129604255195438      0      0
0.000171034429149716      0.00017340210053786      0.0000000163507609076554      0      0
0.00017340210053786      0.000175802548179476      0.0000000413002021004888      0      0
0.000175802548179476      0.000178236225804249      0.0000000451505245407763      0      0
0.000178236225804249      0.000180703593422953      0.0000000327478656564218      0      0
0.000180703593422953      0.000183205117414405      0.0000000270521297734256      0      0
0.000183205117414405      0.000185741270613619      0.0000000496431949002916      0      0
0.000185741270613619      0.000188312532401177      0.0000000548753351844479      0      0
0.000188312532401177      0.000190919388793845      0.0000000499307457065102      0      0
0.000190919388793845      0.000193562332536437      0.0000000232152356614574      0      0
0.000193562332536437      0.000196241863194957      0.0000000475675306900716      0      0
0.000196241863194957      0.000198958487251018      0.0000000480937444606347      0      0
0.000198958487251018      0.000201712718197586      0.0000000605596696867042      0      0
0.000201712718197586      0.000204505076636033      0.0000000272536331864433      0      0
0.000204505076636033      0.000207336090374545      0.0000000200613757562792      0      0
0.000207336090374545      0.000210206294527884      0.0000000212576709107344      0      0
0.000210206294527884      0.000213116231618538      0.0000000259030850099567      0      0
0.000213116231618538      0.000216066451679264      0.0000000643989036295828      0      0
0.000216066451679264      0.000219057512357059      0.0000000687055560733434      0      0
0.000219057512357059      0.000222089979018563      0.0000000399088761109206      0      0
0.000222089979018563      0.000225164424856924      0.0000000634950876372371      0      0
0.000225164424856924      0.000228281431000144      0.0000000838237709398847      0      0
0.000228281431000144      0.00023144158662092      0.0000000654405100271053      0      0
0.00023144158662092      0.000234645489048012      0.0000000540043361640783      0      0
0.000234645489048012      0.000237893743879147      0.0000000637507755121453      0      0
0.000237893743879147      0.000241186965095492      0.0000000888269545637801      0      0
0.000241186965095492      0.000244525775177701      0.0000000898673507540585      0      0
0.000244525775177701      0.000247910805223583      0.0000000268655242172376      0      0
0.000247910805223583      0.000251342695067386      0.000000102774410729079      0      0
0.000251342695067386      0.000254822093400743      0.0000000303142801305870      0      0
0.000254822093400743      0.00025834965789528      0.0000000892386596660463      0      0
0.00025834965789528      0.000261926055326934      0.000000111969622113123      0      0
0.000261926055326934      0.000265551961701985      0.000000103013385432255      0      0
0.000265551961701985      0.00026922806238483      0.000000100119496747205      0      0
0.00026922806238483      0.000272955052227537      0.000000113372925280141      0      0
0.000272955052227537      0.000276733635701177      0.000000124707149947426      0      0
0.000276733635701177      0.000280564527028988      0.0000000850829730527423      0      0
0.000280564527028988      0.000284448450321376      0.0000000611174597069340      0      0
0.000284448450321376      0.000288386139712781      0.000000133714424090561      0      0
0.000288386139712781      0.000292378339500449      0.0000000518712262284610      0      0
0.000292378339500449      0.000296425804285111      0.000000118886644314013      0      0
0.000296425804285111      0.000300529299113624      0.000000140837675376111      0      0
0.000300529299113624      0.000304689599623573      0.0000000895731677330693      0      0
0.000304689599623573      0.000308907492189884      0.0000000488506340044189      0      0
0.000308907492189884      0.000313183774073464      0.0000000430362179311058      0      0
0.000313183774073464      0.000317519253571897      0.0000000494192760355011      0      0
0.000317519253571897      0.000321914750172228      0.0000000920619927702386      0      0
0.000321914750172228      0.000326371094705861      0.000000159314321988598      0      0
0.000326371094705861      0.000330889129505603      0.000000163540819207369      0      0
0.000330889129505603      0.000335469708564879      0.0000000492337273144826      0      0
0.000335469708564879      0.000340113697699154      0.000000184824006485497      0      0
0.000340113697699154      0.000344821974709588      0.0000000637238980032961      0      0
0.000344821974709588      0.000349595429548956      0.000000199598299753484      0      0
0.000349595429548956      0.000354434964489868      0.000000118843578781412      0      0
0.000354434964489868      0.000359341494295315      0.0000000803282853238986      0      0
0.000359341494295315      0.000364315946391572      0.000000174453214196656      0      0
0.000364315946391572      0.000369359261043507      0.000000215766676506705      0      0
0.000369359261043507      0.000374472391532301      0.000000228547443813986      0      0
0.000374472391532301      0.00037965630433564      0.000000233935046899523      0      0
0.00037965630433564      0.000384911979310397      0.000000225879133520582      0      0
0.000384911979310397      0.000390240409877844      0.000000171678442522755      0      0
0.000390240409877844      0.000395642603211426      0.0000000693262074789370      0      0
0.000395642603211426      0.000401119580427133      0.000000200255631484340      0      0
0.000401119580427133      0.000406672376776519      0.000000256095004025974      0      0
0.000406672376776519      0.000412302041842373      0.0000000755150343497014      0      0
0.000412302041842373      0.000418009639737117      0.000000285658053196103      0      0
0.000418009639737117      0.000423796249303941      0.0000000802121640474346      0      0
0.000423796249303941      0.000429662964320725      0.000000284890440422896      0      0
0.000429662964320725      0.000435610893706785      0.000000236517928170632      0      0
0.000435610893706785      0.000441641161732474      0.0000000877775589603169      0      0
0.000441641161732474      0.000447754908231697      0.000000240528684020872      0      0
0.000447754908231697      0.000453953288817359      0.000000327743518814096      0      0
0.000453953288817359      0.000460237475099795      0.000000344502697036692      0      0
0.000460237475099795      0.000466608654908228      0.000000341976237921404      0      0
0.000466608654908228      0.000473068032515292      0.000000350723354389002      0      0
0.000473068032515292      0.000479616828864662      0.000000372977399883319      0      0
0.000479616828864662      0.000486256281801832      0.000000380027668721614      0      0
0.000486256281801832      0.000492987646308097      0.000000312861725050890      0      0
0.000492987646308097      0.000499812194737762      0.000000136739565884614      0      0
0.000499812194737762      0.000506731217058643      0.000000259547985443157      0      0
0.000506731217058643      0.0005137460210959      0.000000431531798296006      0      0
0.0005137460210959      0.000520857932779231      0.000000201619825200920      0      0
0.000520857932779231      0.000528068296393506      0.000000367912698276880      0      0
0.000528068296393506      0.000535378474832857      0.000000340205680506846      0      0
0.000535378474832857      0.000542789849858294      0.000000366588348491760      0      0
0.000542789849858294      0.000550303822358882      0.000000283423441716616      0      0
0.000550303822358882      0.000557921812616533      0.000000497859551413392      0      0
0.000557921812616533      0.000565645260574473      0.000000190668100121537      0      0
0.000565645260574473      0.00057347562610941      0.000000359009426888818      0      0
0.00057347562610941      0.000581414389307485      0.000000551393751886700      0      0
0.000581414389307485      0.000589463050744029      0.000000479825863301899      0      0
0.000589463050744029      0.000597623131767208      0.000000291328126465034      0      0
0.000597623131767208      0.000605896174785581      0.000000163932039580228      0      0
0.000605896174785581      0.000614283743559644      0.000000202470627701668      0      0
0.000614283743559644      0.000622787423497414      0.000000258760752329075      0      0
0.000622787423497414      0.000631408821954096      0.000000264242022197083      0      0
0.000631408821954096      0.000640149568535908      0.000000216333538110867      0      0
0.000640149568535908      0.000649011315408104      0.000000189631409773811      0      0
0.000649011315408104      0.000657995737607266      0.000000354148645618131      0      0
0.000657995737607266      0.000667104533357915      0.000000607399013485431      0      0
0.000667104533357915      0.00067633942439351      0.000000747894007512852      0      0
0.00067633942439351      0.000685702156281888      0.000000569690196572409      0      0
0.000685702156281888      0.000695194498755206      0.000000217298977222772      0      0
0.000695194498755206      0.000704818246044455      0.000000714154279772896      0      0
0.000704818246044455      0.000714575217218609      0.000000707729048967976      0      0
0.000714575217218609      0.000724467256528451      0.000000294783396709133      0      0
0.000724467256528451      0.000734496233755185      0.000000881985455217117      0      0
0.000734496233755185      0.000744664044563847      0.000000276081577330758      0      0
0.000744664044563847      0.000754972610861632      0.000000918339733606584      0      0
0.000754972610861632      0.000765423881161163      0.000000270319267127662      0      0
0.000765423881161163      0.0007760198309488      0.000000980608698132240      0      0
0.0007760198309488      0.000786762463058045      0.000000456438117086575      0      0
0.000786762463058045      0.00079765380804811      0.000000762659589223667      0      0
0.00079765380804811      0.000808695924587738      0.00000102805114818690      0      0
0.000808695924587738      0.000819890899844323      0.000000436174223669295      0      0
0.000819890899844323      0.00083124084987843      0.000000654783306167704      0      0
0.00083124084987843      0.000842747920043766      0.00000113210730277321      0      0
0.000842747920043766      0.000854414285392693      0.00000108515238241250      0      0
0.000854414285392693      0.000866242151087355      0.000000690818448030681      0      0
0.000866242151087355      0.000878233752816494      0.000000342088781649573      0      0
0.000878233752816494      0.000890391357218039      0.000000547809207794618      0      0
0.000890391357218039      0.000902717262307538      0.000000857487161398968      0      0
0.000902717262307538      0.000915213797912533      0.00000107242211641667      0      0
0.000915213797912533      0.000927883326112938      0.00000119954021223796      0      0
0.000927883326112938      0.000940728241687513      0.00000126085855655427      0      0
0.000940728241687513      0.000953750972566528      0.00000126267843414289      0      0
0.000953750972566528      0.000966953980290686      0.00000118794957335925      0      0
0.000966953980290686      0.000980339760476396      0.00000100110325624638      0      0
0.000980339760476396      0.000993910843287497      0.000000681181882834222      0      0
0.000993910843287497      0.0010076697939135      0.000000446284267916020      0      0
0.0010076697939135      0.00102161921305448      0.000000903472371926587      0      0
0.00102161921305448      0.0010357617374126      0.00000152608539167579      0      0
0.0010357617374126      0.00105010004019057      0.00000179623621169359      0      0
0.00105010004019057      0.00106463683159689      0.00000136368273474440      0      0
0.00106463683159689      0.00107937485935813      0.000000509506338095929      0      0
0.00107937485935813      0.00109431690923832      0.00000148297058813781      0      0
0.00109431690923832      0.00110946580556549      0.00000198168325515360      0      0
0.00110946580556549      0.00112482441176555      0.000000948902489091182      0      0
0.00112482441176555      0.00114039563090349      0.00000139106125695120      0      0
0.00114039563090349      0.00115618240623217      0.00000212746672517658      0      0
0.00115618240623217      0.00117218772174859      0.000000657669928780410      0      0
0.00117218772174859      0.00118841460275796      0.00000212281552129000      0      0
0.00118841460275796      0.00120486611644553      0.00000150993846243141      0      0
0.00120486611644553      0.00122154537245635      0.00000176043548704440      0      0
0.00122154537245635      0.00123845552348304      0.00000199360195673646      0      0
0.00123845552348304      0.00125559976586171      0.00000165965369382397      0      0
0.00125559976586171      0.00127298134017614      0.00000208425531305753      0      0
0.00127298134017614      0.00129060353187029      0.00000201150179587860      0      0
0.00129060353187029      0.00130846967186935      0.00000170921908073678      0      0
0.00130846967186935      0.00132658313720929      0.00000268533745684231      0      0
0.00132658313720929      0.00134494735167523      0.000000828416511823423      0      0
0.00134494735167523      0.00136356578644858      0.00000294123812876790      0      0
0.00136356578644858      0.00138244196076317      0.00000204552764119687      0      0
0.00138244196076317      0.00140157944257044      0.00000155265834957458      0      0
0.00140157944257044      0.00142098184921384      0.00000328360641825524      0      0
0.00142098184921384      0.00144065284811262      0.00000223775656905862      0      0
0.00144065284811262      0.00146059615745496      0.00000125474371240237      0      0
0.00146059615745496      0.00148081554690089      0.00000326229856118719      0      0
0.00148081554690089      0.00150131483829471      0.00000343809722406311      0      0
0.00150131483829471      0.00152209790638749      0.00000181174925598563      0      0
0.00152209790638749      0.00154316867956938      0.00000148549399138334      0      0
0.00154316867956938      0.00156453114061223      0.00000330494604966918      0      0
0.00156453114061223      0.00158618932742236      0.00000410659391906723      0      0
0.00158618932742236      0.00160814733380381      0.00000366019760046961      0      0
0.00160814733380381      0.00163040931023216      0.00000238084336437148      0      0
0.00163040931023216      0.00165297946463904      0.00000122139514526727      0      0
0.00165297946463904      0.00167586206320748      0.00000192849889080212      0      0
0.00167586206320748      0.00169906143117836      0.00000319541567185125      0      0
0.00169906143117836      0.00172258195366789      0.00000417022549685964      0      0
0.00172258195366789      0.00174642807649655      0.00000478295717999314      0      0
0.00174642807649655      0.00177060430702936      0.00000510289239642865      0      0
0.00177060430702936      0.00179511521502795      0.00000523403135600555      0      0
0.00179511521502795      0.00181996543351421      0.00000527691460262166      0      0
0.00181996543351421      0.00184515965964614      0.00000531220661779481      0      0
0.00184515965964614      0.00187070265560561      0.00000539520876216430      0      0
0.00187070265560561      0.00189659924949857      0.00000555487312455264      0      0
0.00189659924949857      0.00192285433626758      0.00000579299776563161      0      0
0.00192285433626758      0.00194947287861711      0.00000608135140324587      0      0
0.00194947287861711      0.00197645990795156      0.00000635680819027356      0      0
0.00197645990795156      0.00200382052532629      0.00000651708811268359      0      0
0.00200382052532629      0.00203155990241182      0.00000642235326582035      0      0
0.00203155990241182      0.00205968328247135      0.00000591112362024174      0      0
0.00205968328247135      0.00208819598135186      0.00000484562675110040      0      0
0.00208819598135186      0.00211710338848892      0.00000324216212862487      0      0
0.00211710338848892      0.00214641096792534      0.00000200568015558251      0      0
0.00214641096792534      0.00217612425934403      0.00000356617652437810      0      0
0.00217612425934403      0.00220624887911509      0.00000611074140058578      0      0
0.00220624887911509      0.00223679052135739      0.00000793718836707821      0      0
0.00223679052135739      0.00226775495901488      0.00000808631265064591      0      0
0.00226775495901488      0.00229914804494778      0.00000604842681244434      0      0
0.00229914804494778      0.00233097571303889      0.00000268401686337714      0      0
0.00233097571303889      0.00236324397931521      0.00000469054342948745      0      0
0.00236324397931521      0.00239595894308506      0.00000854253394508882      0      0
0.00239595894308506      0.00242912678809096      0.00000932510854974068      0      0
0.00242912678809096      0.00246275378367852      0.00000590954993983977      0      0
0.00246275378367852      0.00249684628598141      0.00000318035668176241      0      0
0.00249684628598141      0.00253141073912281      0.00000871362833033680      0      0
0.00253141073912281      0.0025664536764335      0.0000105005950539967      0      0
0.0025664536764335      0.00260198172168671      0.00000588440686835238      0      0
0.00260198172168671      0.00263800159035023      0.00000511239027969047      0      0
0.00263800159035023      0.00267452009085567      0.0000112693099499217      0      0
0.00267452009085567      0.00271154412588544      0.00000951670250179102      0      0
0.00271154412588544      0.00274908069367747      0.00000344794641041425      0      0
0.00274908069367747      0.00278713688934801      0.0000113543761245402      0      0
0.00278713688934801      0.00282571990623272      0.0000111600144963969      0      0
0.00282571990623272      0.00286483703724639      0.00000363867823523590      0      0
0.00286483703724639      0.00290449567626138      0.0000126224096688202      0      0
0.00290449567626138      0.00294470331950526      0.0000110646400508039      0      0
0.00294470331950526      0.0029854675669777      0.00000545677668662852      0      0
0.0029854675669777      0.00302679612388701      0.0000148188057899113      0      0
0.00302679612388701      0.0030686968021066      0.00000799318753862278      0      0
0.0030686968021066      0.00311117752165154      0.0000111291471430433      0      0
0.00311117752165154      0.0031542463121756      0.0000148192771212870      0      0
0.0031542463121756      0.00319791131448903      0.00000498621357145951      0      0
0.00319791131448903      0.00324218078209728      0.0000169838345367477      0      0
0.00324218078209728      0.0032870630827611      0.00000760312359193426      0      0
0.0032870630827611      0.00333256670007821      0.0000153848291060913      0      0
0.00333256670007821      0.00337870023508683      0.0000133449247594473      0      0
0.00337870023508683      0.00342547240789146      0.0000121097190115604      0      0
0.00342547240789146      0.00347289205931113      0.0000174101101143050      0      0
0.00347289205931113      0.00352096815255051      0.00000898728363848008      0      0
0.00352096815255051      0.00356970977489406      0.0000199486211298051      0      0
0.00356970977489406      0.00361912613942378      0.00000712885263138481      0      0
0.00361912613942378      0.0036692265867606      0.0000216230431398633      0      0
0.0036692265867606      0.00372002058682995      0.00000665361024108234      0      0
0.00372002058682995      0.00377151774065175      0.0000229470320970636      0      0
0.00377151774065175      0.00382372778215516      0.00000711620961365790      0      0
0.00382372778215516      0.00387666058001854      0.0000240623613387791      0      0
0.00387666058001854      0.00393032613953476      0.00000875436043775014      0      0
0.00393032613953476      0.0039847346045024      0.0000246316959852845      0      0
0.0039847346045024      0.00403989625914312      0.0000124311222453966      0      0
0.00403989625914312      0.00409582153004557      0.0000237940650264106      0      0
0.00409582153004557      0.00415252098813623      0.0000183187126472712      0      0
0.00415252098813623      0.00421000535067748      0.0000203045875880988      0      0
0.00421000535067748      0.0042682854832934      0.0000253035212380111      0      0
0.0042682854832934      0.00432737240202355      0.0000133701336283907      0      0
0.00432737240202355      0.00438727727540519      0.0000308914512250345      0      0
0.00438727727540519      0.00444801142658443      0.00000889880490877514      0      0
0.00444801142658443      0.00450958633545639      0.0000313613197304342      0      0
0.00450958633545639      0.00457201364083525      0.0000205300324100633      0      0
0.00457201364083525      0.00463530514265407      0.0000231885009461330      0      0
0.00463530514265407      0.00469947280419532      0.0000334675374280614      0      0
0.00469947280419532      0.00476452875435209      0.0000100348092996983      0      0
0.00476452875435209      0.0048304852899207      0.0000364528812800219      0      0
0.0048304852899207      0.00489735487792503      0.0000246343336323237      0      0
0.00489735487792503      0.00496515015797302      0.0000230609570267355      0      0
0.00496515015797302      0.00503388394464577      0.0000405280592055586      0      0
0.00503388394464577      0.00510356922991978      0.0000147217087671068      0      0
0.00510356922991978      0.00517421918562266      0.0000350985902607543      0      0
0.00517421918562266      0.00524584716592283      0.0000399766143984327      0      0
0.00524584716592283      0.00531846670985373      0.0000122849044051586      0      0
0.00531846670985373      0.00539209154387294      0.0000429075126935222      0      0
0.00539209154387294      0.00546673558445676      0.0000394322113017560      0      0
0.00546673558445676      0.00554241294073067      0.0000150499215634463      0      0
0.00554241294073067      0.00561913791713623      0.0000480245414138620      0      0
0.00561913791713623      0.00569692501613484      0.0000417939901810419      0      0
0.00569692501613484      0.00577578894094906      0.0000161225826112308      0      0
0.00577578894094906      0.00585574459834172      0.0000511205561323931      0      0
0.00585574459834172      0.00593680710143364      0.0000482559231979790      0      0
0.00593680710143364      0.00601899177256026      0.0000156481687988088      0      0
0.00601899177256026      0.00610231414616781      0.0000507737409776757      0      0
0.00610231414616781      0.0061867899717497      0.0000580490950219591      0      0
0.0061867899717497      0.0062724352168234      0.0000229111617416117      0      0
0.0062724352168234      0.00635926606994866      0.0000433800227927178      0      0
0.00635926606994866      0.00644729894378739      0.0000671622509896834      0      0
0.00644729894378739      0.00653655047820597      0.0000431879710640783      0      0
0.00653655047820597      0.00662703754342055      0.0000263195327962983      0      0
0.00662703754342055      0.00671877724318579      0.0000672030694228720      0      0
0.00671877724318579      0.00681178691802782      0.0000678059726860056      0      0
0.00681178691802782      0.00690608414852187      0.0000276359809330648      0      0
0.00690608414852187      0.00700168675861542      0.0000478775568474368      0      0
0.00700168675861542      0.00709861281899715      0.0000806702916546821      0      0
0.00709861281899715      0.00719688065051277      0.0000659404983148412      0      0
0.00719688065051277      0.00729650882762788      0.0000235352565506928      0      0
0.00729650882762788      0.00739751618193895      0.0000620457857703879      0      0
0.00739751618193895      0.00749992180573285      0.0000906813090033550      0      0
0.00749992180573285      0.00760374505559565      0.0000706042837653712      0      0
0.00760374505559565      0.00770900555607137      0.0000260692477171440      0      0
0.00770900555607137      0.00781572320337137      0.0000669955663116395      0      0
0.00781572320337137      0.00792391816913513      0.000100599947051595      0      0
0.00792391816913513      0.00803361090424307      0.0000857872647365646      0      0
0.00803361090424307      0.00814482214268214      0.0000359272875461443      0      0
0.00814482214268214      0.00825757290546495      0.0000591463990943454      0      0
0.00825757290546495      0.00837188450460311      0.000106399322175245      0      0
0.00837188450460311      0.0084877785471356      0.000109577920109571      0      0
0.0084877785471356      0.00860527693921294      0.0000664280353699456      0      0
0.00860527693921294      0.00872440189023784      0.0000371161290567499      0      0
0.00872440189023784      0.0088451759170632      0.0000949825359308983      0      0
0.0088451759170632      0.00896762184824822      0.000128910441862115      0      0
0.00896762184824822      0.00909176282837339      0.000113635871766085      0      0
0.00909176282837339      0.00921762232241531      0.0000587060359381531      0      0
0.00921762232241531      0.009345224120182      0.0000528779985525310      0      0
0.009345224120182      0.00947459234080956      0.000116082446378312      0      0
0.00947459234080956      0.00960575143732124      0.000148091754739196      0      0
0.00960575143732124      0.0097387262012494      0.000130375275328445      0      0
0.0097387262012494      0.00987354176732169      0.0000723174219849766      0      0
0.00987354176732169      0.0100102236182119      0.0000521512258567045      0      0
0.0100102236182119      0.0101487975893568      0.000120207430646444      0      0
0.0101487975893568      0.0102892898738392      0.000166229109431993      0      0
0.0102892898738392      0.0104317270273393      0.000164409528650184      0      0
0.0104317270273393      0.0105761359731542      0.000115381805999099      0      0
0.0105761359731542      0.0107225440072866      0.0000521807558371324      0      0
0.0107225440072866      0.0108709788036044      0.0000939750841871714      0      0
0.0108709788036044      0.0110214684190717      0.000165030786660615      0      0
0.0110214684190717      0.0111740412990521      0.000199723870400404      0      0
0.0111740412990521      0.0113287262826851      0.000184419065654306      0      0
0.0113287262826851      0.0114855526083377      0.000124604601723671      0      0
0.0114855526083377      0.0116445499191305      0.0000595842398344802      0      0
0.0116445499191305      0.0118057482685412      0.000108626369010436      0      0
0.0118057482685412      0.0119691781260852      0.000187680487569092      0      0
0.0119691781260852      0.0121348703830748      0.000233013144136841      0      0
0.0121348703830748      0.0123028563584581      0.000229286421175795      0      0
0.0123028563584581      0.0124731678047393      0.000177434362513358      0      0
0.0124731678047393      0.0126458369139802      0.0000975065099976758      0      0
0.0126458369139802      0.0128208963238851      0.0000829495393564654      0      0
0.0128208963238851      0.0129983791239701      0.000169939588057315      0      0
0.0129983791239701      0.0131783188618175      0.000247444418954405      0      0
0.0131783188618175      0.0133607495494169      0.000284419501742413      0      0
0.0133607495494169      0.0135457056695945      0.000271200266094066      0      0
0.0135457056695945      0.0137332221825303      0.000210878629293842      0      0
0.0137332221825303      0.0139233345323668      0.000122970918356139      0      0
0.0139233345323668      0.0141160786539086      0.0000910602609853247      0      0
0.0141160786539086      0.0143114909794141      0.000179937234955523      0      0
0.0143114909794141      0.0145096084454827      0.000274666900862196      0      0
0.0145096084454827      0.0147104685000363      0.000335606231635499      0      0
0.0147104685000363      0.0149141091093971      0.000348990742436967      0      0
0.0149141091093971      0.0151205687654648      0.000311968181845450      0      0
0.0151205687654648      0.0153298864929916      0.000232140846861573      0      0
0.0153298864929916      0.0155421018569589      0.000134822424607893      0      0
0.0155421018569589      0.015757254970056      0.000117413152981634      0      0
0.015757254970056      0.0159753865002618      0.000218994931831183      0      0
0.0159753865002618      0.0161965376785319      0.000327616254106849      0      0
0.0161965376785319      0.0164207503065923      0.000405781061794710      0      0
0.0164207503065923      0.0166480667648403      0.000438917809928053      0      0
0.0166480667648403      0.0168785300203555      0.000421578987206242      0      0
0.0168785300203555      0.0171121836350213      0.000356297620542046      0      0
0.0171121836350213      0.0173490717737588      0.000254929658478894      0      0
0.0173490717737588      0.017589239212875      0.000151685562565771      0      0
0.017589239212875      0.0178327313485262      0.000157002939812044      0      0
0.0178327313485262      0.0180795942052988      0.000274773714914434      0      0
0.0180795942052988      0.0183298744449088      0.000400492130659179      0      0
0.0183298744449088      0.0185836193750216      0.000499405433924193      0      0
0.0185836193750216      0.0188408769581945      0.000556587995761996      0      0
0.0188408769581945      0.0191016958209418      0.000564721659698788      0      0
0.0191016958209418      0.0193661252629267      0.000522629673242827      0      0
0.0193661252629267      0.0196342152662799      0.000435372443078995      0      0
0.0196342152662799      0.0199060165050465      0.000316222994024070      0      0
0.0199060165050465      0.0201815803547652      0.000200159966694934      0      0
0.0201815803547652      0.0204609589021785      0.000191829931065144      0      0
0.0204609589021785      0.0207442049550786      0.000315412700475388      0      0
0.0207442049550786      0.0210313720522889      0.000465119023034239      0      0
0.0210313720522889      0.0213225144737837      0.000598282329775141      0      0
0.0213225144737837      0.0216176872509482      0.000697246368513746      0      0
0.0216176872509482      0.0219169461769806      0.000751989298847185      0      0
0.0219169461769806      0.0222203478174381      0.000757382627330438      0      0
0.0222203478174381      0.0225279495209286      0.000712749729652299      0      0
0.0225279495209286      0.0228398094299506      0.000621973505741196      0      0
0.0228398094299506      0.0231559864918837      0.000494478078829608      0      0
0.0231559864918837      0.0234765404701303      0.000350258054639082      0      0
0.0234765404701303      0.0238015319554124      0.000244563044447402      0      0
0.0238015319554124      0.0241310223772239      0.000285406943067549      0      0
0.0241310223772239      0.0244650740154424      0.000440355539180866      0      0
0.0244650740154424      0.0248037500121009      0.000618440971635586      0      0
0.0248037500121009      0.025147114383323      0.000783915856177518      0      0
0.025147114383323      0.0254952320314234      0.000920138136240774      0      0
0.0254952320314234      0.025848168757175      0.00101682990827522      0      0
0.025848168757175      0.0262059912722472      0.00106747189647704      0      0
0.0262059912722472      0.0265687672118152      0.00106872446246904      0      0
0.0265687672118152      0.0269365651473444      0.00102031730123063      0      0
0.0269365651473444      0.0273094545995519      0.000925138822506868      0      0
0.0273094545995519      0.0276875060515468      0.000789717582809584      0      0
0.0276875060515468      0.0280707909621536      0.000626078793501034      0      0
0.0280707909621536      0.0284593817794181      0.000459012420529995      0      0
0.0284593817794181      0.0288533519543027      0.000351044212480298      0      0
0.0288533519543027      0.0292527759545692      0.000398943492475364      0      0
0.0292527759545692      0.0296577292788545      0.000573695117543328      0      0
0.0296577292788545      0.0300682884709421      0.000789290122104250      0      0
0.0300682884709421      0.0304845311342295      0.00100552574377322      0      0
0.0304845311342295      0.0309065359463971      0.00120358978500761      0      0
0.0309065359463971      0.0313343826742795      0.00137189846007135      0      0
0.0313343826742795      0.0317681521889432      0.00150230297826020      0      0
0.0317681521889432      0.0322079264809726      0.00158903153879226      0      0
0.0322079264809726      0.0326537886759678      0.00162837230531732      0      0
0.0326537886759678      0.033105823050257      0.00161858027363867      0      0
0.033105823050257      0.033564115046826      0.00155987001913422      0      0
0.033564115046826      0.0340287512914689      0.00145448921928005      0      0
0.0340287512914689      0.0344998196091616      0.00130697194925655      0      0
0.0344998196091616      0.0349774090406628      0.00112488007549780      0      0
0.0349774090406628      0.0354616098593442      0.000920961348957595      0      0
0.0354616098593442      0.0359525135882537      0.000719601141131495      0      0
0.0359525135882537      0.0364502130174152      0.000573601304777066      0      0
0.0364502130174152      0.0369548022213675      0.000569305903246150      0      0
0.0369548022213675      0.0374663765769464      0.000727097104204403      0      0
0.0374663765769464      0.0379850327813123      0.000974054652943506      0      0
0.0379850327813123      0.0385108688702281      0.00125310543040901      0      0
0.0385108688702281      0.0390439842365898      0.00153618929761732      0      0
0.0390439842365898      0.0395844796492134      0.00180779728102127      0      0
0.0395844796492134      0.0401324572718825      0.00205758482533864      0      0
0.0401324572718825      0.0406880206826587      0.00227780610470770      0      0
0.0406880206826587      0.0412512748934598      0.00246238835518330      0      0
0.0412512748934598      0.0418223263699098      0.00260657600165641      0      0
0.0418223263699098      0.0424012830514618      0.00270678743039028      0      0
0.0424012830514618      0.0429882543718015      0.00276055605982013      0      0
0.0429882543718015      0.0435833512795317      0.00276650785551246      0      0
0.0435833512795317      0.0441866862591436      0.00272436037299318      0      0
0.0441866862591436      0.0447983733522791      0.00263494646356799      0      0
0.0447983733522791      0.0454185281792862      0.00250028262896063      0      0
0.0454185281792862      0.0460472679610735      0.00232372866019545      0      0
0.0460472679610735      0.0466847115412677      0.00211034041202216      0      0
0.0466847115412677      0.0473309794086762      0.00186764519600816      0      0
0.0473309794086762      0.047986193720063      0.00160737482316538      0      0
0.047986193720063      0.0486504783232378      0.00134936329468154      0      0
0.0486504783232378      0.0493239587804657      0.00112949344319292      0      0
0.0493239587804657      0.0500067623922011      0.00100809405214826      0      0
0.0500067623922011      0.0506990182211494      0.00104767515908625      0      0
0.0506990182211494      0.0514008571166629      0.00124895263549785      0      0
0.0514008571166629      0.0521124117394733      0.00155742669510616      0      0
0.0521124117394733      0.0528338165867671      0.00192316465939425      0      0
0.0528338165867671      0.0535652080176086      0.00231596963581648      0      0
0.0535652080176086      0.0543067242787134      0.00271800804834085      0      0
0.0543067242787134      0.0550585055305805      0.00311765287412906      0      0
0.0550585055305805      0.0558206938739848      0.00350645453545541      0      0
0.0558206938739848      0.0565934333768373      0.00387775232145152      0      0
0.0565934333768373      0.0573768701014157      0.00422602353105563      0      0
0.0573768701014157      0.0581711521319738      0.00454656572428460      0      0
0.0581711521319738      0.0589764296027321      0.00483533531223356      0      0
0.0589764296027321      0.0597928547262553      0.00508886260025812      0      0
0.0597928547262553      0.0606205818222245      0.00530420551959908      0      0
0.0606205818222245      0.0614597673466051      0.00547892348664643      0      0
0.0614597673466051      0.0623105699212211      0.00561106208787086      0      0
0.0623105699212211      0.0631731503637371      0.00569914405016633      0      0
0.0631731503637371      0.0640476717180559      0.00574216462871688      0      0
0.0640476717180559      0.064934299285137      0.00573959127034901      0      0
0.064934299285137      0.065833200654241      0.00569136880247521      0      0
0.065833200654241      0.0667445457346082      0.00559793287198667      0      0
0.0667445457346082      0.0676685067875737      0.00546023631893310      0      0
0.0676685067875737      0.0686052584591283      0.00527979616335457      0      0
0.0686052584591283      0.0695549778129301      0.00505877379959217      0      0
0.0695549778129301      0.0705178443637725      0.00480010938784495      0      0
0.0705178443637725      0.071494040111516      0.00450774607712034      0      0
0.071494040111516      0.0724837495754901      0.00418700535577074      0      0
0.0724837495754901      0.07348715982937      0.00384521870843334      0      0
0.07348715982937      0.0745044605365374      0.00349278886547751      0      0
0.0745044605365374      0.0755358439859309      0.00314492671226194      0      0
0.0755358439859309      0.0765815051283916      0.00282423839371852      0      0
0.0765815051283916      0.0776416416135129      0.00256354007684006      0      0
0.0776416416135129      0.0787164538269999      0.00240553807351903      0      0
0.0787164538269999      0.0798061449285455      0.00239238629666793      0      0
0.0798061449285455      0.0809109208902321      0.00254476027033497      0      0
0.0809109208902321      0.0820309905354643      0.00285060585945109      0      0
0.0820309905354643      0.0831665655784396      0.00327781195432226      0      0
0.0831665655784396      0.0843178606641673      0.00379297056674100      0      0
0.0843178606641673      0.0854850934090396      0.00436986545275563      0      0
0.0854850934090396      0.0866684844419658      0.00498981656143799      0      0
0.0866684844419658      0.087868257446075      0.00563965339522531      0      0
0.087868257446075      0.0890846392009967      0.00630981886983822      0      0
0.0890846392009967      0.0903178596257262      0.00699306841536334      0      0
0.0903178596257262      0.0915681518220832      0.00768365420658838      0      0
0.0915681518220832      0.0928357521187732      0.00837682489839046      0      0
0.0928357521187732      0.0941209001160578      0.00906851761695983      0      0
0.0941209001160578      0.0954238387310435      0.00975516551666035      0      0
0.0954238387310435      0.0967448142435972      0.0104335752648027      0      0
0.0967448142435972      0.0980840763428988      0.0111008474672976      0      0
0.0980840763428988      0.0994418781746361      0.0117543239270331      0      0
0.0994418781746361      0.100818476388855      0.0123915519665435      0      0
0.100818476388855      0.10221413118847      0.0130102597829134      0      0
0.10221413118847      0.103629106378448      0.0136083390418812      0      0
0.103629106378448      0.105063669415674      0.0141838322852815      0      0
0.105063669415674      0.106518091459502      0.0147349235770935      0      0
0.106518091459502      0.107992647423013      0.0152599313534574      0      0
0.107992647423013      0.109487616024976      0.0157573027911921      0      0
0.109487616024976      0.111003279842531      0.0162256092392202      0      0
0.111003279842531      0.112539925364605      0.0166635424113956      0      0
0.112539925364605      0.114097843046059      0.0170699111444707      0      0
0.114097843046059      0.115677327362591      0.0174436385983274      0      0
0.115677327362591      0.117278676866402      0.0177837598280549      0      0
0.117278676866402      0.118902194242619      0.0180894196961739      0      0
0.118902194242619      0.120548186366517      0.0183598711231279      0      0
0.120548186366517      0.122216964361519      0.0185944736984534      0      0
0.122216964361519      0.123908843658004      0.0187926926962665      0      0
0.123908843658004      0.125624144052934      0.0189540985587321      0      0
0.125624144052934      0.127363189770296      0.0190783669316170      0      0
0.127363189770296      0.12912630952239      0.0191652793582582      0      0
0.12912630952239      0.130913836571959      0.0192147247637622      0      0
0.130913836571959      0.132726108795187      0.0192267018914758      0      0
0.132726108795187      0.134563468745557      0.0192013228904927      0      0
0.134563468745557      0.136426263718606      0.0191388182982113      0      0
0.136426263718606      0.138314845817565      0.0190395437182099      0      0
0.138314845817565      0.140229572019921      0.0189039885639370      0      0
0.140229572019921      0.142170804244882      0.0187327873265220      0      0
0.142170804244882      0.144138909421796      0.0185267339346569      0      0
0.144138909421796      0.146134259559502      0.0182867999108214      0      0
0.146134259559502      0.148157231816648      0.0180141571962932      0      0
0.148157231816648      0.150208208572982      0.0177102067221405      0      0
0.150208208572982      0.152287577501628      0.0173766140475514      0      0
0.152287577501628      0.154395731642364      0.0170153536682050      0      0
0.154395731642364      0.156533069475914      0.0166287639031501      0      0
0.156533069475914      0.158699994999266      0.0162196145653065      0      0
0.158699994999266      0.16089691780204      0.0157911898367084      0      0
0.16089691780204      0.163124253143903      0.0153473887669023      0      0
0.163124253143903      0.165382422033063      0.0148928453427104      0      0
0.165382422033063      0.16767185130585      0.0144330687180651      0      0
0.16767185130585      0.16999297370739      0.0139746012755961      0      0
0.16999297370739      0.172346227973408      0.0135251867525403      0      0
0.172346227973408      0.174732058913154      0.0130939315109774      0      0
0.174732058913154      0.177150917493482      0.0126914281435454      0      0
0.177150917493482      0.179603260924088      0.0123297921852113      0      0
0.179603260924088      0.182089552743936      0.0120225432220734      0      0
0.182089552743936      0.184610262908873      0.0117842506056976      0      0
0.184610262908873      0.187165867880458      0.0116298779600202      0      0
0.187165867880458      0.189756850716024      0.0115738184190957      0      0
0.189756850716024      0.192383701159985      0.0116287185930287      0      0
0.192383701159985      0.195046915736409      0.0118043122450601      0      0
0.195046915736409      0.197746997842864      0.0121065544585719      0      0
0.197746997842864      0.200484457845576      0.0125372963977635      0      0
0.200484457845576      0.203259813175894      0.0130945710696235      0      0
0.203259813175894      0.206073588428097      0.0137733603405848      0      0
0.206073588428097      0.208926315458549      0.0145665921436519      0      0
0.208926315458549      0.211818533486235      0.0154661184391837      0      0
0.211818533486235      0.214750789194674      0.0164635112654884      0      0
0.214750789194674      0.217723636835266      0.0175506180079592      0      0
0.217723636835266      0.220737638332042      0.0187198917698806      0      0
0.220737638332042      0.22379336338789      0.0199645477133149      0      0
0.22379336338789      0.226891389592229      0.0212786018200575      0      0
0.226891389592229      0.230032302530194      0.0226568393590461      0      0
0.230032302530194      0.233216695893316      0.0240947470536613      0      0
0.233216695893316      0.236445171591743      0.0255884308897919      0      0
0.236445171591743      0.239718339868012      0.0271345324539893      0      0
0.239718339868012      0.243036819412397      0.0287301506082891      0      0
0.243036819412397      0.246401237479853      0.0303727715379885      0      0
0.246401237479853      0.249812230008578      0.0320602080337654      0      0
0.249812230008578      0.253270441740218      0.0337905477127145      0      0
0.253270441740218      0.256776526341734      0.0355621093380985      0      0
0.256776526341734      0.260331146528961      0.0373734062009767      0      0
0.260331146528961      0.263934974191869      0.0392231155160164      0      0
0.263934974191869      0.267588690521566      0.0411100528631746      0      0
0.267588690521566      0.271292986139054      0.0430331508227168      0      0
0.271292986139054      0.275048561225772      0.0449914410744095      0      0
0.275048561225772      0.27885612565594      0.0469840393483772      0      0
0.27885612565594      0.282716399130741      0.0490101327188978      0      0
0.282716399130741      0.286630111314356      0.0510689688215355      0      0
0.286630111314356      0.290598001971889      0.0531598466488763      0      0
0.290598001971889      0.294620821109189      0.0552821086421549      0      0
0.294620821109189      0.298699329114623      0.0574351338469729      0      0
0.298699329114623      0.302834296902796      0.0596183319428679      0      0
0.302834296902796      0.307026506060274      0.0618311379902887      0      0
0.307026506060274      0.311276748993318      0.0640730077659688      0      0
0.311276748993318      0.315585829077662      0.0663434135799354      0      0
0.315585829077662      0.319954560810364      0.0686418404854223      0      0
0.319954560810364      0.324383769963767      0.0709677828075735      0      0
0.324383769963767      0.32887429374158      0.0733207409286712      0      0
0.32887429374158      0.33342698093713      0.0757002182772248      0      0
0.33342698093713      0.338042692093795      0.0781057184760369      0      0
0.338042692093795      0.342722299667666      0.0805367426106514      0      0
0.342722299667666      0.347466688192458      0.0829927865846653      0      0
0.347466688192458      0.352276754446699      0.0854733385324593      0      0
0.352276754446699      0.357153407623246      0.0879778762631511      0      0
0.357153407623246      0.362097569501131      0.0905058647121353      0      0
0.362097569501131      0.367110174619799      0.0930567533785533      0      0
0.367110174619799      0.372192170455755      0.0956299737285315      0      0
0.372192170455755      0.37734451760165      0.0982249365450892      0      0
0.37734451760165      0.382568189947856      0.100841029206323      0      0
0.382568189947856      0.387864174866547      0.103477612873847      0      0
0.387864174866547      0.393233473398329      0.106134019573536      0      0
0.393233473398329      0.398677100441459      0.108809549150442      0      0
0.398677100441459      0.40419608494368      0.111503466079271      0      0
0.40419608494368      0.409791470096709      0.114214996111112      0      0
0.409791470096709      0.41546431353342      0.116943322736149      0      0
0.41546431353342      0.421215687527758      0.119687583440855      0      0
0.421215687527758      0.427046679197417      0.122446865736691      0      0
0.427046679197417      0.43295839070933      0.125220202935564      0      0
0.43295839070933      0.438951939487993      0.128006569645226      0      0
0.438951939487993      0.445028458426682      0.130804876955385      0      0
0.445028458426682      0.451189096101594      0.133613967282542      0      0
0.451189096101594      0.457435016988945      0.136432608838372      0      0
0.457435016988945      0.463767401685081      0.139259489682848      0      0
0.463767401685081      0.470187447129631      0.142093211319129      0      0
0.470187447129631      0.476696366831751      0.144932281782503      0      0
0.476696366831751      0.483295391099501      0.147775108170233      0      0
0.483295391099501      0.489985767272398      0.150619988552963      0      0
0.489985767272398      0.496768759957182      0.153465103201243      0      0
0.496768759957182      0.503645651266856      0.156308505052575      0      0
0.503645651266856      0.510617741063022      0.159148109335085      0      0
0.510617741063022      0.517686347201588      0.161981682253118      0      0
0.517686347201588      0.524852805781861      0.164806828627720      0      0
0.524852805781861      0.532118471399099      0.167620978370606      0      0
0.532118471399099      0.539484717400551      0.170421371653648      0      0
0.539484717400551      0.546952936145049      0.173205042616616      0      0
0.546952936145049      0.554524539266187      0.175968801433448      0      0
0.554524539266187      0.56220095793915      0.178709214531061      0      0
0.56220095793915      0.569983643151229      0.181422582723901      0      0
0.569983643151229      0.577874065976087      0.184104916991225      0      0
0.577874065976087      0.585873717851818      0.186751911581242      0      0
0.585873717851818      0.59398411086286      0.189358914075590      0      0
0.59398411086286      0.602206778025804      0.191920891987123      0      0
0.602206778025804      0.610543273579166      0.194432395391907      0      0
0.610543273579166      0.618995173277162      0.196887515009544      0      0
0.618995173277162      0.62756407468756      0.199279835041461      0      0
0.62756407468756      0.636251597493652      0.201602379950017      0      0
0.636251597493652      0.645059383800396      0.203847554206756      0      0
0.645059383800396      0.653989098444817      0.206007073848844      0      0
0.653989098444817      0.663042429310678      0.208071888449205      0      0
0.663042429310678      0.672221087647534      0.210032091816238      0      0
0.672221087647534      0.681526808394186      0.211876819377128      0      0
0.681526808394186      0.690961350506615      0.213594129743453      0      0
0.690961350506615      0.70052649729046      0.215170867380546      0      0
0.70052649729046      0.710224056738094      0.216592502563957      0      0
0.710224056738094      0.720055861870372      0.217842943854440      0      0
0.720055861870372      0.730023771083106      0.218904317083089      0      0
0.730023771083106      0.740129668498331      0.219756703207076      0      0
0.740129668498331      0.750375464320448      0.220377825225958      0      0
0.750375464320448      0.76076309519728      0.220742671425349      0      0
0.76076309519728      0.771294524586143      0.220823038225345      0      0
0.771294524586143      0.781971743124969      0.220586970387187      0      0
0.781971743124969      0.792796769008581      0.219998068560694      0      0
0.792796769008581      0.803771648370161      0.219014623029591      0      0
0.803771648370161      0.814898455668016      0.217588516271897      0      0
0.814898455668016      0.826179294077686      0.215663812728049      0      0
0.826179294077686      0.837616295889483      0.213174917147268      0      0
0.837616295889483      0.849211622911536      0.210044124728819      0      0
0.849211622911536      0.860967466878409      0.206178292029924      0      0
0.860967466878409      0.872886049865385      0.201464199291274      0      0
0.872886049865385      0.884969624708479      0.195761897520824      0      0
0.884969624708479      0.897220475430265      0.188894823412993      0      0
0.897220475430265      0.909640917671599      0.180634469126707      0      0
0.909640917671599      0.922233299129318      0.170675303767268      0      0
0.922233299129318      0.935      0.158590839576377      0      0
# END HISTO1D SudakovggExpOutputsN2LLNor12
# BEGIN HISTO1D SudakovggExpOutputsN2LLNor13
PlotOrder=3
LineColor=violet
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\mathbf{V}^{-1}_{h,\mathrm{thr}}\mathbf{V}_{h}\Right]_{(1,3)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.000000000000000000440823162201130      0      0
0.00000101384324431002      0.00000102787812403307      0.000000000000000000459385133860328      0      0
0.00000102787812403307      0.00000104210729202498      0.000000000000000000478728539949482      0      0
0.00000104210729202498      0.00000105653343786574      0.000000000000000000498886547631383      0      0
0.00000105653343786574      0.00000107115928836782      0.000000000000000000519892837396558      0      0
0.00000107115928836782      0.00000108598760809164      0.000000000000000000541784227769724      0      0
0.00000108598760809164      0.00000110102119986811      0.000000000000000000564597660611171      0      0
0.00000110102119986811      0.00000111626290532839      0.000000000000000000588371005681551      0      0
0.00000111626290532839      0.00000113171560544106      0.000000000000000000613145456623023      0      0
0.00000113171560544106      0.00000114738222105665      0.000000000000000000638962977427489      0      0
0.00000114738222105665      0.00000116326571345971      0.000000000000000000665868502601539      0      0
0.00000116326571345971      0.0000011793690849286      0.000000000000000000693906247071108      0      0
0.0000011793690849286      0.00000119569537930295      0.000000000000000000723124751328442      0      0
0.00000119569537930295      0.000001212247682559      0.000000000000000000753573792243587      0      0
0.000001212247682559      0.00000122902912339292      0.000000000000000000785304866016186      0      0
0.00000122902912339292      0.00000124604287381218      0.000000000000000000818371045347634      0      0
0.00000124604287381218      0.00000126329214973512      0.000000000000000000852831098584964      0      0
0.00000126329214973512      0.00000128078021159884      0.000000000000000000888740686888650      0      0
0.00000128078021159884      0.00000129851036497544      0.000000000000000000926163848431413      0      0
0.00000129851036497544      0.00000131648596119688      0.000000000000000000965162871519041      0      0
0.00000131648596119688      0.00000133471039798844      0.00000000000000000100580180355286      0      0
0.00000133471039798844      0.00000135318712011092      0.00000000000000000104815470334401      0      0
0.00000135318712011092      0.00000137191962001179      0.00000000000000000109228975792603      0      0
0.00000137191962001179      0.00000139091143848532      0.00000000000000000113828141865999      0      0
0.00000139091143848532      0.00000141016616534188      0.00000000000000000118621301942565      0      0
0.00000141016616534188      0.00000142968744008643      0.00000000000000000123615899308174      0      0
0.00000142968744008643      0.00000144947895260651      0.00000000000000000128821150876590      0      0
0.00000144947895260651      0.00000146954444386967      0.00000000000000000134245472595370      0      0
0.00000146954444386967      0.00000148988770663059      0.00000000000000000139898273038808      0      0
0.00000148988770663059      0.00000151051258614798      0.00000000000000000145788767485857      0      0
0.00000151051258614798      0.00000153142298091138      0.00000000000000000151927806828648      0      0
0.00000153142298091138      0.00000155262284337812      0.00000000000000000158324743555294      0      0
0.00000155262284337812      0.00000157411618072032      0.00000000000000000164991390507577      0      0
0.00000157411618072032      0.00000159590705558239      0.00000000000000000171938973521218      0      0
0.00000159590705558239      0.0000016179995868489      0.00000000000000000179178909493080      0      0
0.0000016179995868489      0.00000164039795042316      0.00000000000000000186723342170221      0      0
0.00000164039795042316      0.00000166310638001652      0.00000000000000000194586013666869      0      0
0.00000166310638001652      0.00000168612916794864      0.00000000000000000202779446265169      0      0
0.00000168612916794864      0.00000170947066595881      0.00000000000000000211317603962548      0      0
0.00000170947066595881      0.00000173313528602849      0.00000000000000000220216085027801      0      0
0.00000173313528602849      0.00000175712750121529      0.00000000000000000229488258297770      0      0
0.00000175712750121529      0.00000178145184649847      0.00000000000000000239151419365913      0      0
0.00000178145184649847      0.00000180611291963609      0.00000000000000000249221690264090      0      0
0.00000180611291963609      0.00000183111538203409      0.00000000000000000259715814949425      0      0
0.00000183111538203409      0.00000185646395962742      0.00000000000000000270651575889814      0      0
0.00000185646395962742      0.00000188216344377329      0.00000000000000000282047963301292      0      0
0.00000188216344377329      0.00000190821869215684      0.00000000000000000293924649695604      0      0
0.00000190821869215684      0.00000193463462970931      0.00000000000000000306300502972401      0      0
0.00000193463462970931      0.000001961416249539      0.00000000000000000319198478773887      0      0
0.000001961416249539      0.00000198856861387501      0.00000000000000000332638698872197      0      0
0.00000198856861387501      0.00000201609685502412      0.00000000000000000346644754522481      0      0
0.00000201609685502412      0.00000204400617634088      0.00000000000000000361241359643656      0      0
0.00000204400617634088      0.00000207230185321116      0.00000000000000000376451785702220      0      0
0.00000207230185321116      0.00000210098923404927      0.00000000000000000392303322405890      0      0
0.00000210098923404927      0.00000213007374130893      0.00000000000000000408821922263448      0      0
0.00000213007374130893      0.00000215956087250823      0.00000000000000000426036473552037      0      0
0.00000215956087250823      0.00000218945620126872      0.00000000000000000443976434039143      0      0
0.00000218945620126872      0.00000221976537836897      0.00000000000000000462671065520161      0      0
0.00000221976537836897      0.00000225049413281266      0.00000000000000000482151713736756      0      0
0.00000225049413281266      0.00000228164827291145      0.00000000000000000502454037312561      0      0
0.00000228164827291145      0.0000023132336873829      0.00000000000000000523612161719528      0      0
0.0000023132336873829      0.0000023452563464635      0.00000000000000000545659336164105      0      0
0.0000023452563464635      0.00000237772230303722      0.00000000000000000568634750757544      0      0
0.00000237772230303722      0.00000241063769377955      0.00000000000000000592580137468275      0      0
0.00000241063769377955      0.00000244400874031748      0.00000000000000000617531217926558      0      0
0.00000244400874031748      0.00000247784175040552      0.00000000000000000643534553252616      0      0
0.00000247784175040552      0.00000251214311911795      0.00000000000000000670630323994162      0      0
0.00000251214311911795      0.00000254691933005764      0.00000000000000000698870463390688      0      0
0.00000254691933005764      0.00000258217695658154      0.00000000000000000728296068951186      0      0
0.00000258217695658154      0.0000026179226630432      0.00000000000000000758962443526559      0      0
0.0000026179226630432      0.00000265416320605244      0.00000000000000000790922651786825      0      0
0.00000265416320605244      0.00000269090543575249      0.00000000000000000824223949784868      0      0
0.00000269090543575249      0.00000272815629711478      0.00000000000000000858930089552943      0      0
0.00000272815629711478      0.00000276592283125165      0.00000000000000000895097515483721      0      0
0.00000276592283125165      0.00000280421217674733      0.00000000000000000932786027298508      0      0
0.00000280421217674733      0.00000284303157100718      0.00000000000000000972063021836456      0      0
0.00000284303157100718      0.00000288238835162573      0.0000000000000000101299430050065      0      0
0.00000288238835162573      0.00000292228995777364      0.0000000000000000105564929736477      0      0
0.00000292228995777364      0.00000296274393160382      0.0000000000000000110009884905980      0      0
0.00000296274393160382      0.00000300375791967704      0.0000000000000000114642325510468      0      0
0.00000300375791967704      0.00000304533967440728      0.0000000000000000119469315014589      0      0
0.00000304533967440728      0.0000030874970555271      0.0000000000000000124500156669783      0      0
0.0000030874970555271      0.00000313023803157323      0.0000000000000000129742328568127      0      0
0.00000313023803157323      0.00000317357068139281      0.0000000000000000135205405326709      0      0
0.00000317357068139281      0.00000321750319567045      0.0000000000000000140898753941095      0      0
0.00000321750319567045      0.00000326204387847638      0.0000000000000000146831490670611      0      0
0.00000326204387847638      0.00000330720114883614      0.0000000000000000153014224796236      0      0
0.00000330720114883614      0.00000335298354232185      0.0000000000000000159456801471803      0      0
0.00000335298354232185      0.00000339939971266569      0.0000000000000000166171075730322      0      0
0.00000339939971266569      0.00000344645843339553      0.0000000000000000173168750805390      0      0
0.00000344645843339553      0.00000349416859949336      0.0000000000000000180460143711790      0      0
0.00000349416859949336      0.00000354253922907654      0.0000000000000000188058759546389      0      0
0.00000354253922907654      0.00000359157946510248      0.0000000000000000195976951684132      0      0
0.00000359157946510248      0.00000364129857709674      0.0000000000000000204228989769667      0      0
0.00000364129857709674      0.00000369170596290522      0.0000000000000000212828713025984      0      0
0.00000369170596290522      0.00000374281115047047      0.0000000000000000221790695245790      0      0
0.00000374281115047047      0.0000037946237996327      0.0000000000000000231129738325317      0      0
0.0000037946237996327      0.00000384715370395563      0.0000000000000000240861352627421      0      0
0.00000384715370395563      0.00000390041079257769      0.0000000000000000251004141161691      0      0
0.00000390041079257769      0.00000395440513208878      0.0000000000000000261572482669675      0      0
0.00000395440513208878      0.00000400914692843308      0.0000000000000000272587656828944      0      0
0.00000400914692843308      0.00000406464652883815      0.0000000000000000284064949284871      0      0
0.00000406464652883815      0.00000412091442377072      0.0000000000000000296026041513616      0      0
0.00000412091442377072      0.00000417796124891967      0.0000000000000000308490017303422      0      0
0.00000417796124891967      0.00000423579778720626      0.0000000000000000321479626212648      0      0
0.00000423579778720626      0.0000042944349708224      0.0000000000000000335016496450254      0      0
0.0000042944349708224      0.00000435388388329698      0.0000000000000000349123733598078      0      0
0.00000435388388329698      0.00000441415576159092      0.0000000000000000363824676659409      0      0
0.00000441415576159092      0.0000044752619982211      0.0000000000000000379143644900925      0      0
0.0000044752619982211      0.00000453721414341383      0.0000000000000000395107773140468      0      0
0.00000453721414341383      0.00000460002390728798      0.0000000000000000411745701834525      0      0
0.00000460002390728798      0.0000046637031620685      0.0000000000000000429083161940224      0      0
0.0000046637031620685      0.00000472826394433043      0.0000000000000000447149931121273      0      0
0.00000472826394433043      0.00000479371845727405      0.0000000000000000465978019975975      0      0
0.00000479371845727405      0.00000486007907303155      0.0000000000000000485599584500214      0      0
0.00000486007907303155      0.00000492735833500554      0.0000000000000000506045350472605      0      0
0.00000492735833500554      0.00000499556896024003      0.0000000000000000527353553575640      0      0
0.00000499556896024003      0.00000506472384182418      0.0000000000000000549558957562098      0      0
0.00000506472384182418      0.00000513483605132934      0.0000000000000000572702022295869      0      0
0.00000513483605132934      0.00000520591884127979      0.0000000000000000596817327164234      0      0
0.00000520591884127979      0.00000527798564765776      0.0000000000000000621944452663340      0      0
0.00000527798564765776      0.00000535105009244307      0.0000000000000000648132107792873      0      0
0.00000535105009244307      0.00000542512598618791      0.0000000000000000675423029301386      0      0
0.00000542512598618791      0.00000550022733062734      0.0000000000000000703865495436144      0      0
0.00000550022733062734      0.00000557636832132587      0.0000000000000000733502868914919      0      0
0.00000557636832132587      0.00000565356335036064      0.0000000000000000764390122801035      0      0
0.00000565356335036064      0.00000573182700904185      0.0000000000000000796572472109176      0      0
0.00000573182700904185      0.00000581117409067079      0.0000000000000000830114732052144      0      0
0.00000581117409067079      0.000005891619593336      0.0000000000000000865070808657785      0      0
0.000005891619593336      0.00000597317872274825      0.0000000000000000901496285994988      0      0
0.00000597317872274825      0.00000605586689511467      0.0000000000000000939452642024289      0      0
0.00000605586689511467      0.0000061396997400527      0.0000000000000000979014958514199      0      0
0.0000061396997400527      0.00000622469310354442      0.000000000000000102024133046321      0      0
0.00000622469310354442      0.00000631086305093168      0.000000000000000106320079090836      0      0
0.00000631086305093168      0.0000063982258699528      0.000000000000000110796899376393      0      0
0.0000063982258699528      0.00000648679807382125      0.000000000000000115462047785597      0      0
0.00000648679807382125      0.00000657659640434692      0.000000000000000120323535743415      0      0
0.00000657659640434692      0.00000666763783510069      0.000000000000000125389929440688      0      0
0.00000666763783510069      0.00000675993957462272      0.000000000000000130670092980527      0      0
0.00000675993957462272      0.0000068535190696752      0.000000000000000136172426835927      0      0
0.0000068535190696752      0.00000694839400854009      0.000000000000000141905217784380      0      0
0.00000694839400854009      0.00000704458232436258      0.000000000000000147880434530131      0      0
0.00000704458232436258      0.00000714210219854078      0.000000000000000154107069357960      0      0
0.00000714210219854078      0.00000724097206416231      0.000000000000000160597623309116      0      0
0.00000724097206416231      0.00000734121060948854      0.000000000000000167359815045461      0      0
0.00000734121060948854      0.000007442836781487      0.000000000000000174405769293771      0      0
0.000007442836781487      0.00000754586978941272      0.000000000000000181749901585209      0      0
0.00000754586978941272      0.00000765032910843916      0.000000000000000189402728424065      0      0
0.00000765032910843916      0.00000775623448333934      0.000000000000000197378646105415      0      0
0.00000775623448333934      0.00000786360593221801      0.000000000000000205688341059890      0      0
0.00000786360593221801      0.00000797246375029542      0.000000000000000214350660720492      0      0
0.00000797246375029542      0.00000808282851374354      0.000000000000000223374613966803      0      0
0.00000808282851374354      0.00000819472108357529      0.000000000000000232780053089366      0      0
0.00000819472108357529      0.00000830816260958769      0.000000000000000242582148011675      0      0
0.00000830816260958769      0.00000842317453435958      0.000000000000000252798301745043      0      0
0.00000842317453435958      0.00000853977859730466      0.000000000000000263443120771562      0      0
0.00000853977859730466      0.00000865799683878063      0.000000000000000274533363072914      0      0
0.00000865799683878063      0.00000877785160425524      0.000000000000000286094362049888      0      0
0.00000877785160425524      0.00000889936554853005      0.000000000000000298142986159553      0      0
0.00000889936554853005      0.00000902256164002253      0.000000000000000310696621642199      0      0
0.00000902256164002253      0.00000914746316510757      0.000000000000000323779096822944      0      0
0.00000914746316510757      0.00000927409373251906      0.000000000000000337412835314611      0      0
0.00000927409373251906      0.00000940247727781235      0.000000000000000351616185452863      0      0
0.00000940247727781235      0.00000953263806788851      0.000000000000000366425990829555      0      0
0.00000953263806788851      0.00000966460070558129      0.000000000000000381855305879232      0      0
0.00000966460070558129      0.00000979839013430744      0.000000000000000397931987122568      0      0
0.00000979839013430744      0.00000993403164278155      0.000000000000000414688480656662      0      0
0.00000993403164278155      0.000010071550869796      0.000000000000000432149793385725      0      0
0.000010071550869796      0.0000102109738090674      0.000000000000000450344785692035      0      0
0.0000102109738090674      0.0000103523268141496      0.000000000000000469309378986984      0      0
0.0000103523268141496      0.000010495636603415      0.000000000000000489065562913914      0      0
0.000010495636603415      0.0000106409302651053      0.000000000000000509658310979118      0      0
0.0000106409302651053      0.000010788235262451      0.000000000000000531126130083065      0      0
0.000010788235262451      0.0000109375794388631      0.000000000000000553489042343217      0      0
0.0000109375794388631      0.0000110889910231955      0.000000000000000576795025878624      0      0
0.0000110889910231955      0.0000112424986350812      0.000000000000000601077436260791      0      0
0.0000112424986350812      0.0000113981312903417      0.000000000000000626384238987395      0      0
0.0000113981312903417      0.0000115559184064716      0.000000000000000652763090718120      0      0
0.0000115559184064716      0.000011715889808199      0.000000000000000680253686925574      0      0
0.000011715889808199      0.0000118780757331232      0.000000000000000708891392971788      0      0
0.0000118780757331232      0.0000120425068374297      0.000000000000000738736291310038      0      0
0.0000120425068374297      0.0000122092142016854      0.000000000000000769843458913187      0      0
0.0000122092142016854      0.0000123782293367127      0.000000000000000802258379973875      0      0
0.0000123782293367127      0.0000125495841895462      0.000000000000000836038499046824      0      0
0.0000125495841895462      0.0000127233111494713      0.000000000000000871247617291171      0      0
0.0000127233111494713      0.0000128994430541458      0.000000000000000907941550260349      0      0
0.0000128994430541458      0.0000130780131958075      0.000000000000000946168783469181      0      0
0.0000130780131958075      0.0000132590553275668      0.000000000000000985998977481356      0      0
0.0000132590553275668      0.0000134426036697863      0.00000000000000102751282228147      0      0
0.0000134426036697863      0.00001362869291655      0.00000000000000107077906128043      0      0
0.00001362869291655      0.00001381735824222      0.00000000000000111586536083323      0      0
0.00001381735824222      0.0000140086353080861      0.00000000000000116285378098043      0      0
0.0000140086353080861      0.0000142025602691059      0.00000000000000121183684578236      0      0
0.0000142025602691059      0.0000143991697807389      0.00000000000000126284078252643      0      0
0.0000143991697807389      0.0000145985010058751      0.00000000000000131603501203824      0      0
0.0000145985010058751      0.0000148005916218595      0.00000000000000137145294839410      0      0
0.0000148005916218595      0.0000150054798276138      0.00000000000000142918706158244      0      0
0.0000150054798276138      0.0000152132043508565      0.00000000000000148936349743433      0      0
0.0000152132043508565      0.0000154238044554237      0.00000000000000155206293874304      0      0
0.0000154238044554237      0.0000156373199486901      0.00000000000000161741654615162      0      0
0.0000156373199486901      0.0000158537911890937      0.00000000000000168555504102190      0      0
0.0000158537911890937      0.0000160732590937644      0.00000000000000175651562659636      0      0
0.0000160732590937644      0.0000162957651462576      0.00000000000000183049079835109      0      0
0.0000162957651462576      0.000016521351404396      0.00000000000000190752888510816      0      0
0.000016521351404396      0.0000167500605082187      0.00000000000000198785263479317      0      0
0.0000167500605082187      0.0000169819356880416      0.00000000000000207158455029997      0      0
0.0000169819356880416      0.0000172170207726282      0.00000000000000215881531230769      0      0
0.0000172170207726282      0.0000174553601974744      0.00000000000000224967428006316      0      0
0.0000174553601974744      0.0000176969990132074      0.00000000000000234439987960047      0      0
0.0000176969990132074      0.0000179419828941014      0.00000000000000244316243565860      0      0
0.0000179419828941014      0.0000181903581467107      0.00000000000000254602155943138      0      0
0.0000181903581467107      0.0000184421717186223      0.00000000000000265324080942117      0      0
0.0000184421717186223      0.0000186974712073306      0.00000000000000276495736068344      0      0
0.0000186974712073306      0.0000189563048692332      0.00000000000000288139443515308      0      0
0.0000189563048692332      0.0000192187216287532      0.00000000000000300264594922913      0      0
0.0000192187216287532      0.0000194847710875863      0.00000000000000312910998144030      0      0
0.0000194847710875863      0.0000197545035340766      0.00000000000000326083433847433      0      0
0.0000197545035340766      0.000020027969952722      0.00000000000000339821174056954      0      0
0.000020027969952722      0.0000203052220338112      0.00000000000000354123149269779      0      0
0.0000203052220338112      0.0000205863121831945      0.00000000000000369034664822307      0      0
0.0000205863121831945      0.0000208712935321888      0.00000000000000384581402132242      0      0
0.0000208712935321888      0.000021160219947621      0.00000000000000400764161638803      0      0
0.000021160219947621      0.0000214531460420097      0.00000000000000417646751451771      0      0
0.0000214531460420097      0.0000217501271838877      0.00000000000000435234399458752      0      0
0.0000217501271838877      0.0000220512195082683      0.00000000000000453555424217929      0      0
0.0000220512195082683      0.0000223564799272551      0.00000000000000472647988357629      0      0
0.0000223564799272551      0.0000226659661408002      0.00000000000000492563326553583      0      0
0.0000226659661408002      0.0000229797366476099      0.00000000000000513291172949536      0      0
0.0000229797366476099      0.0000232978507562027      0.00000000000000534903194763312      0      0
0.0000232978507562027      0.0000236203685961192      0.00000000000000557434379188123      0      0
0.0000236203685961192      0.000023947351129288      0.00000000000000580909636760684      0      0
0.000023947351129288      0.0000242788601615485      0.00000000000000605369229395994      0      0
0.0000242788601615485      0.0000246149583543337      0.00000000000000630854607809175      0      0
0.0000246149583543337      0.0000249557092365137      0.00000000000000657409547193394      0      0
0.0000249557092365137      0.0000253011772164045      0.00000000000000685086772057229      0      0
0.0000253011772164045      0.0000256514275939423      0.00000000000000713942441546367      0      0
0.0000256514275939423      0.0000260065265730261      0.00000000000000744017940980827      0      0
0.0000260065265730261      0.0000263665412740315      0.00000000000000775346321970506      0      0
0.0000263665412740315      0.0000267315397464981      0.00000000000000807980582510740      0      0
0.0000267315397464981      0.0000271015909819919      0.00000000000000841990623572244      0      0
0.0000271015909819919      0.0000274767649271459      0.00000000000000877440371399868      0      0
0.0000274767649271459      0.0000278571324968813      0.00000000000000914386040747706      0      0
0.0000278571324968813      0.0000282427655878122      0.00000000000000952887623491052      0      0
0.0000282427655878122      0.0000286337370918349      0.00000000000000993018257387737      0      0
0.0000286337370918349      0.0000290301209099061      0.0000000000000103485658272346      0      0
0.0000290301209099061      0.0000294319919660113      0.0000000000000107842033046895      0      0
0.0000294319919660113      0.0000298394262213274      0.0000000000000112381245976456      0      0
0.0000298394262213274      0.00003025250068858      0.0000000000000117114292749077      0      0
0.00003025250068858      0.000030671293446601      0.0000000000000122048165062452      0      0
0.000030671293446601      0.0000310958836550867      0.0000000000000127186501934183      0      0
0.0000310958836550867      0.00003152635156956      0.0000000000000132542452796592      0      0
0.00003152635156956      0.000031962778556541      0.0000000000000138121885923177      0      0
0.000031962778556541      0.0000324052471089262      0.0000000000000143933946456817      0      0
0.0000324052471089262      0.0000328538408615817      0.0000000000000149997159183588      0      0
0.0000328538408615817      0.000033308644607151      0.0000000000000156315808904245      0      0
0.000033308644607151      0.0000337697443120835      0.0000000000000162896615836694      0      0
0.0000337697443120835      0.0000342372271328825      0.0000000000000169749679638568      0      0
0.0000342372271328825      0.0000347111814325807      0.0000000000000176905296577748      0      0
0.0000347111814325807      0.0000351916967974413      0.0000000000000184351549185132      0      0
0.0000351916967974413      0.0000356788640538924      0.0000000000000192115550538392      0      0
0.0000356788640538924      0.0000361727752856944      0.0000000000000200201881595132      0      0
0.0000361727752856944      0.0000366735238513458      0.0000000000000208634205942181      0      0
0.0000366735238513458      0.0000371812044017293      0.0000000000000217416764244993      0      0
0.0000371812044017293      0.0000376959128980032      0.0000000000000226575897120364      0      0
0.0000376959128980032      0.0000382177466297395      0.0000000000000236104492430886      0      0
0.0000382177466297395      0.0000387468042333134      0.0000000000000246046164404556      0      0
0.0000387468042333134      0.0000392831857105477      0.0000000000000256407379980889      0      0
0.0000392831857105477      0.0000398269924476147      0.0000000000000267212289843713      0      0
0.0000398269924476147      0.0000403783272342003      0.0000000000000278466885241314      0      0
0.0000403783272342003      0.0000409372942829333      0.0000000000000290181660346854      0      0
0.0000409372942829333      0.0000415039992490831      0.0000000000000302410971940615      0      0
0.0000415039992490831      0.000042078549250531      0.0000000000000315144383998358      0      0
0.000042078549250531      0.0000426610528880173      0.0000000000000328401684547305      0      0
0.0000426610528880173      0.0000432516202656688      0.0000000000000342241612421714      0      0
0.0000432516202656688      0.0000438503630118107      0.0000000000000356641892845821      0      0
0.0000438503630118107      0.0000444573943000663      0.0000000000000371667455039305      0      0
0.0000444573943000663      0.0000450728288707489      0.0000000000000387317472847468      0      0
0.0000450728288707489      0.0000456967830525504      0.0000000000000403613048550802      0      0
0.0000456967830525504      0.0000463293747845289      0.0000000000000420617955957674      0      0
0.0000463293747845289      0.0000469707236384016      0.0000000000000438308543988403      0      0
0.0000469707236384016      0.0000476209508411464      0.0000000000000456778471707814      0      0
0.0000476209508411464      0.0000482801792979158      0.0000000000000475996275287182      0      0
0.0000482801792979158      0.0000489485336152684      0.0000000000000496063975885631      0      0
0.0000489485336152684      0.0000496261401247217      0.0000000000000516935400950538      0      0
0.0000496261401247217      0.0000503131269066316      0.0000000000000538724179320179      0      0
0.0000503131269066316      0.0000510096238144011      0.0000000000000561408150885943      0      0
0.0000510096238144011      0.000051715762499026      0.0000000000000585017958097187      0      0
0.000051715762499026      0.000052431676433979      0.0000000000000609665222744814      0      0
0.000052431676433979      0.0000531575009404385      0.0000000000000635312644270730      0      0
0.0000531575009404385      0.0000538933732128671      0.0000000000000662058836088475      0      0
0.0000538933732128671      0.0000546394323449439      0.0000000000000689969285227424      0      0
0.0000546394323449439      0.0000553958193558558      0.0000000000000718992745678732      0      0
0.0000553958193558558      0.0000561626772169526      0.0000000000000749310023708947      0      0
0.0000561626772169526      0.0000569401508787716      0.0000000000000780819174172557      0      0
0.0000569401508787716      0.0000577283872984359      0.0000000000000813732981722378      0      0
0.0000577283872984359      0.0000585275354674316      0.0000000000000847940719798257      0      0
0.0000585275354674316      0.0000593377464397706      0.0000000000000883650329598057      0      0
0.0000593377464397706      0.0000601591733605423      0.0000000000000920911973120576      0      0
0.0000601591733605423      0.0000609919714948611      0.0000000000000959694658395813      0      0
0.0000609919714948611      0.0000618362982572143      0.000000000000100002714282484      0      0
0.0000618362982572143      0.0000626923132412161      0.000000000000104217279774413      0      0
0.0000626923132412161      0.0000635601782497746      0.000000000000108601166380636      0      0
0.0000635601782497746      0.0000644400573256746      0.000000000000113182801534071      0      0
0.0000644400573256746      0.0000653321167825856      0.000000000000117948134143659      0      0
0.0000653321167825856      0.0000662365252364977      0.000000000000122904719743183      0      0
0.0000662365252364977      0.0000671534536375933      0.000000000000128082717644408      0      0
0.0000671534536375933      0.0000680830753025601      0.000000000000133472316845347      0      0
0.0000680830753025601      0.0000690255659473509      0.000000000000139104179422216      0      0
0.0000690255659473509      0.0000699811037203975      0.000000000000144962090383529      0      0
0.0000699811037203975      0.0000709498692362838      0.000000000000151054923747806      0      0
0.0000709498692362838      0.0000719320456098856      0.000000000000157426686176537      0      0
0.0000719320456098856      0.0000729278184909828      0.000000000000164054887739833      0      0
0.0000729278184909828      0.0000739373760993502      0.000000000000170946529180488      0      0
0.0000739373760993502      0.0000749609092603353      0.000000000000178156182845413      0      0
0.0000749609092603353      0.0000759986114409274      0.000000000000185652525029440      0      0
0.0000759986114409274      0.0000770506787863264      0.000000000000193467326669558      0      0
0.0000770506787863264      0.0000781173101570184      0.000000000000201606554300690      0      0
0.0000781173101570184      0.0000791987071663636      0.000000000000210095194038490      0      0
0.0000791987071663636      0.0000802950742187053      0.000000000000218963967451627      0      0
0.0000802950742187053      0.000081406618548006      0.000000000000228168173922005      0      0
0.000081406618548006      0.0000825335502570186      0.000000000000237779940926613      0      0
0.0000825335502570186      0.0000836760823569998      0.000000000000247799091086807      0      0
0.0000836760823569998      0.0000848344308079731      0.000000000000258229561129503      0      0
0.0000848344308079731      0.0000860088145595493      0.000000000000269101041532647      0      0
0.0000860088145595493      0.0000871994555923124      0.000000000000280439829132284      0      0
0.0000871994555923124      0.0000884065789597775      0.000000000000292225209343704      0      0
0.0000884065789597775      0.0000896304128309307      0.000000000000304520129129595      0      0
0.0000896304128309307      0.0000908711885333572      0.000000000000317355494617723      0      0
0.0000908711885333572      0.0000921291405969664      0.000000000000330733531218379      0      0
0.0000921291405969664      0.0000934045067983223      0.000000000000344663936522410      0      0
0.0000934045067983223      0.0000946975282055884      0.000000000000359176589574303      0      0
0.0000946975282055884      0.0000960084492240934      0.000000000000374292357458981      0      0
0.0000960084492240934      0.0000973375176425286      0.000000000000390034840597403      0      0
0.0000973375176425286      0.000098684984679785      0.000000000000406435771585576      0      0
0.000098684984679785      0.000100051105032438      0.000000000000423553793545625      0      0
0.000100051105032438      0.000101436136922889      0.000000000000441438585582095      0      0
0.000101436136922889      0.000102840342148178      0.000000000000459964510520324      0      0
0.000102840342148178      0.000104263986129461      0.000000000000479340774017738      0      0
0.000104263986129461      0.000105707337962187      0.000000000000499512662185687      0      0
0.000105707337962187      0.00010717067046696      0.000000000000520589062032674      0      0
0.00010717067046696      0.000108654260241103      0.000000000000542472755620501      0      0
0.000108654260241103      0.000110158387710945      0.000000000000565359222795157      0      0
0.000110158387710945      0.000111683337184825      0.000000000000589151329061847      0      0
0.000111683337184825      0.000113229396906833      0.000000000000613901661658526      0      0
0.000113229396906833      0.00011479685911129      0.000000000000639847575435309      0      0
0.00011479685911129      0.000116386020077991      0.000000000000666731412901834      0      0
0.000116386020077991      0.000117997180188201      0.000000000000694787711241543      0      0
0.000117997180188201      0.00011963064398144      0.000000000000724100079463472      0      0
0.00011963064398144      0.00012128672021304      0.000000000000754548417636125      0      0
0.00012128672021304      0.00012296572191251      0.000000000000786356519209274      0      0
0.00012296572191251      0.000124667966442703      0.000000000000819389145605383      0      0
0.000124667966442703      0.000126393775559803      0.000000000000853895789921082      0      0
0.000126393775559803      0.000128143475474143      0.000000000000889942846202160      0      0
0.000128143475474143      0.000129917396911867      0.000000000000927305635109466      0      0
0.000129917396911867      0.000131715875177439      0.000000000000966473097971426      0      0
0.000131715875177439      0.000133539250217029      0.00000000000100709496628383      0      0
0.000133539250217029      0.00013538786668276      0.00000000000104950590669840      0      0
0.00013538786668276      0.000137262073997862      0.00000000000109376807931477      0      0
0.000137262073997862      0.000139162226422714      0.00000000000113963075851060      0      0
0.000139162226422714      0.00014108868312181      0.00000000000118781083353362      0      0
0.00014108868312181      0.000143041808231644      0.00000000000123769461695088      0      0
0.000143041808231644      0.000145021970929542      0.00000000000128976260285975      0      0
0.000145021970929542      0.00014702954550344      0.00000000000134416407159174      0      0
0.00014702954550344      0.000149064911422635      0.00000000000140082850786700      0      0
0.000149064911422635      0.00015112845340951      0.00000000000145955383783093      0      0
0.00015112845340951      0.000153220561512254      0.00000000000152118252685406      0      0
0.000153220561512254      0.000155341631178586      0.00000000000158535404383784      0      0
0.000155341631178586      0.000157492063330508      0.00000000000165210610397246      0      0
0.000157492063330508      0.000159672264440082      0.00000000000172159783347814      0      0
0.000159672264440082      0.00016188264660626      0.00000000000179377664972225      0      0
0.00016188264660626      0.000164123627632783      0.00000000000186966491142920      0      0
0.000164123627632783      0.00016639563110715      0.00000000000194798725984726      0      0
0.00016639563110715      0.000168699086480686      0.00000000000203014658639448      0      0
0.000168699086480686      0.000171034429149716      0.00000000000211572580687136      0      0
0.000171034429149716      0.00017340210053786      0.00000000000220467597202141      0      0
0.00017340210053786      0.000175802548179476      0.00000000000229734473633190      0      0
0.000175802548179476      0.000178236225804249      0.00000000000239459343879848      0      0
0.000178236225804249      0.000180703593422953      0.00000000000249486191923249      0      0
0.000180703593422953      0.000183205117414405      0.00000000000260044622034491      0      0
0.000183205117414405      0.000185741270613619      0.00000000000270996241320385      0      0
0.000185741270613619      0.000188312532401177      0.00000000000282398145792426      0      0
0.000188312532401177      0.000190919388793845      0.00000000000294299235971652      0      0
0.000190919388793845      0.000193562332536437      0.00000000000306674285053411      0      0
0.000193562332536437      0.000196241863194957      0.00000000000319521433128383      0      0
0.000196241863194957      0.000198958487251018      0.00000000000333062240000432      0      0
0.000198958487251018      0.000201712718197586      0.00000000000347001538727346      0      0
0.000201712718197586      0.000204505076636033      0.00000000000361620010070562      0      0
0.000204505076636033      0.000207336090374545      0.00000000000376885852667541      0      0
0.000207336090374545      0.000210206294527884      0.00000000000392755979605487      0      0
0.000210206294527884      0.000213116231618538      0.00000000000409250293812727      0      0
0.000213116231618538      0.000216066451679264      0.00000000000426450389695991      0      0
0.000216066451679264      0.000219057512357059      0.00000000000444521250412294      0      0
0.000219057512357059      0.000222089979018563      0.00000000000463122744464099      0      0
0.000222089979018563      0.000225164424856924      0.00000000000482749530970232      0      0
0.000225164424856924      0.000228281431000144      0.00000000000502968783114980      0      0
0.000228281431000144      0.00023144158662092      0.00000000000524092903467180      0      0
0.00023144158662092      0.000234645489048012      0.00000000000546162739089038      0      0
0.000234645489048012      0.000237893743879147      0.00000000000569149302555458      0      0
0.000237893743879147      0.000241186965095492      0.00000000000593138138377419      0      0
0.000241186965095492      0.000244525775177701      0.00000000000618255191160973      0      0
0.000244525775177701      0.000247910805223583      0.00000000000644206397426940      0      0
0.000247910805223583      0.000251342695067386      0.00000000000671299948767602      0      0
0.000251342695067386      0.000254822093400743      0.00000000000699563489769800      0      0
0.000254822093400743      0.00025834965789528      0.00000000000729162564918601      0      0
0.00025834965789528      0.000261926055326934      0.00000000000759712831645363      0      0
0.000261926055326934      0.000265551961701985      0.00000000000791601116135845      0      0
0.000265551961701985      0.00026922806238483      0.00000000000824910925222864      0      0
0.00026922806238483      0.000272955052227537      0.00000000000859671850030430      0      0
0.000272955052227537      0.000276733635701177      0.00000000000896014174587663      0      0
0.000276733635701177      0.000280564527028988      0.00000000000933872014169738      0      0
0.000280564527028988      0.000284448450321376      0.00000000000972873876405504      0      0
0.000284448450321376      0.000288386139712781      0.0000000000101404544961879      0      0
0.000288386139712781      0.000292378339500449      0.0000000000105655071323250      0      0
0.000292378339500449      0.000296425804285111      0.0000000000110135000565510      0      0
0.000296425804285111      0.000300529299113624      0.0000000000114735980658477      0      0
0.000300529299113624      0.000304689599623573      0.0000000000119558240680863      0      0
0.000304689599623573      0.000308907492189884      0.0000000000124606182339674      0      0
0.000308907492189884      0.000313183774073464      0.0000000000129859477718382      0      0
0.000313183774073464      0.000317519253571897      0.0000000000135319751196383      0      0
0.000317519253571897      0.000321914750172228      0.0000000000140998759143091      0      0
0.000321914750172228      0.000326371094705861      0.0000000000146937093325593      0      0
0.000326371094705861      0.000330889129505603      0.0000000000153174701849774      0      0
0.000330889129505603      0.000335469708564879      0.0000000000159596823028575      0      0
0.000335469708564879      0.000340113697699154      0.0000000000166297701573592      0      0
0.000340113697699154      0.000344821974709588      0.0000000000173331260832858      0      0
0.000344821974709588      0.000349595429548956      0.0000000000180617414792565      0      0
0.000349595429548956      0.000354434964489868      0.0000000000188174682041624      0      0
0.000354434964489868      0.000359341494295315      0.0000000000196163994495421      0      0
0.000359341494295315      0.000364315946391572      0.0000000000204443943314025      0      0
0.000364315946391572      0.000369359261043507      0.0000000000213026815311684      0      0
0.000369359261043507      0.000374472391532301      0.0000000000221976510940530      0      0
0.000374472391532301      0.00037965630433564      0.0000000000231325691344411      0      0
0.00037965630433564      0.000384911979310397      0.0000000000241091103598524      0      0
0.000384911979310397      0.000390240409877844      0.0000000000251260077537788      0      0
0.000390240409877844      0.000395642603211426      0.0000000000261775476778665      0      0
0.000395642603211426      0.000401119580427133      0.0000000000272715105725519      0      0
0.000401119580427133      0.000406672376776519      0.0000000000284320758817784      0      0
0.000406672376776519      0.000412302041842373      0.0000000000296229744179382      0      0
0.000412302041842373      0.000418009639737117      0.0000000000308701249481295      0      0
0.000418009639737117      0.000423796249303941      0.0000000000321692767672899      0      0
0.000423796249303941      0.000429662964320725      0.0000000000335308489314266      0      0
0.000429662964320725      0.000435610893706785      0.0000000000349255996312086      0      0
0.000435610893706785      0.000441641161732474      0.0000000000364078876782786      0      0
0.000441641161732474      0.000447754908231697      0.0000000000379503396618387      0      0
0.000447754908231697      0.000453953288817359      0.0000000000395416305899889      0      0
0.000453953288817359      0.000460237475099795      0.0000000000411973179332706      0      0
0.000460237475099795      0.000466608654908228      0.0000000000429269592249035      0      0
0.000466608654908228      0.000473068032515292      0.0000000000447336268357686      0      0
0.000473068032515292      0.000479616828864662      0.0000000000466209506702210      0      0
0.000479616828864662      0.000486256281801832      0.0000000000485937067872785      0      0
0.000486256281801832      0.000492987646308097      0.0000000000506493981669092      0      0
0.000492987646308097      0.000499812194737762      0.0000000000527714362983137      0      0
0.000499812194737762      0.000506731217058643      0.0000000000549674881053669      0      0
0.000506731217058643      0.0005137460210959      0.0000000000573009807427708      0      0
0.0005137460210959      0.000520857932779231      0.0000000000597262786433043      0      0
0.000520857932779231      0.000528068296393506      0.0000000000622035113264684      0      0
0.000528068296393506      0.000535378474832857      0.0000000000648674414922248      0      0
0.000535378474832857      0.000542789849858294      0.0000000000675489443615912      0      0
0.000542789849858294      0.000550303822358882      0.0000000000704410765532967      0      0
0.000550303822358882      0.000557921812616533      0.0000000000733700973375059      0      0
0.000557921812616533      0.000565645260574473      0.0000000000764560278906510      0      0
0.000565645260574473      0.00057347562610941      0.0000000000797193609282822      0      0
0.00057347562610941      0.000581414389307485      0.0000000000830483841611950      0      0
0.000581414389307485      0.000589463050744029      0.0000000000865070299069590      0      0
0.000589463050744029      0.000597623131767208      0.0000000000901526716165753      0      0
0.000597623131767208      0.000605896174785581      0.0000000000939723494747072      0      0
0.000605896174785581      0.000614283743559644      0.0000000000979480662689562      0      0
0.000614283743559644      0.000622787423497414      0.000000000102080221537716      0      0
0.000622787423497414      0.000631408821954096      0.000000000106376806109450      0      0
0.000631408821954096      0.000640149568535908      0.000000000110843508424700      0      0
0.000640149568535908      0.000649011315408104      0.000000000115483369648109      0      0
0.000649011315408104      0.000657995737607266      0.000000000120309217700752      0      0
0.000657995737607266      0.000667104533357915      0.000000000125363843050039      0      0
0.000667104533357915      0.00067633942439351      0.000000000130697703676683      0      0
0.00067633942439351      0.000685702156281888      0.000000000136258580328445      0      0
0.000685702156281888      0.000695194498755206      0.000000000141918893131204      0      0
0.000695194498755206      0.000704818246044455      0.000000000147841085411840      0      0
0.000704818246044455      0.000714575217218609      0.000000000154194110462666      0      0
0.000714575217218609      0.000724467256528451      0.000000000160578474559171      0      0
0.000724467256528451      0.000734496233755185      0.000000000167369294254656      0      0
0.000734496233755185      0.000744664044563847      0.000000000174442570578614      0      0
0.000744664044563847      0.000754972610861632      0.000000000181724760653892      0      0
0.000754972610861632      0.000765423881161163      0.000000000189424547645313      0      0
0.000765423881161163      0.0007760198309488      0.000000000197396536332807      0      0
0.0007760198309488      0.000786762463058045      0.000000000205607910315545      0      0
0.000786762463058045      0.00079765380804811      0.000000000214454987848496      0      0
0.00079765380804811      0.000808695924587738      0.000000000223294121670550      0      0
0.000808695924587738      0.000819890899844323      0.000000000232685811973456      0      0
0.000819890899844323      0.00083124084987843      0.000000000242678052366225      0      0
0.00083124084987843      0.000842747920043766      0.000000000252827511530956      0      0
0.000842747920043766      0.000854414285392693      0.000000000263282523077535      0      0
0.000854414285392693      0.000866242151087355      0.000000000274343829882201      0      0
0.000866242151087355      0.000878233752816494      0.000000000286018785069682      0      0
0.000878233752816494      0.000890391357218039      0.000000000298186854009619      0      0
0.000890391357218039      0.000902717262307538      0.000000000310798064190061      0      0
0.000902717262307538      0.000915213797912533      0.000000000323883574873905      0      0
0.000915213797912533      0.000927883326112938      0.000000000337500123710197      0      0
0.000927883326112938      0.000940728241687513      0.000000000351697121132339      0      0
0.000940728241687513      0.000953750972566528      0.000000000366508980506124      0      0
0.000953750972566528      0.000966953980290686      0.000000000381952621294192      0      0
0.000966953980290686      0.000980339760476396      0.000000000398020948528269      0      0
0.000980339760476396      0.000993910843287497      0.000000000414683621870202      0      0
0.000993910843287497      0.0010076697939135      0.000000000431928988473331      0      0
0.0010076697939135      0.00102161921305448      0.000000000449866346732839      0      0
0.00102161921305448      0.0010357617374126      0.000000000468778342438361      0      0
0.0010357617374126      0.00105010004019057      0.000000000488858904894741      0      0
0.00105010004019057      0.00106463683159689      0.000000000509733562504219      0      0
0.00106463683159689      0.00107937485935813      0.000000000530817263995399      0      0
0.00107937485935813      0.00109431690923832      0.000000000552730681267483      0      0
0.00109431690923832      0.00110946580556549      0.000000000576559629511246      0      0
0.00110946580556549      0.00112482441176555      0.000000000600986260617424      0      0
0.00112482441176555      0.00114039563090349      0.000000000625468220512357      0      0
0.00114039563090349      0.00115618240623217      0.000000000652502028824882      0      0
0.00115618240623217      0.00117218772174859      0.000000000679847291152723      0      0
0.00117218772174859      0.00118841460275796      0.000000000707892639420949      0      0
0.00118841460275796      0.00120486611644553      0.000000000738686401905045      0      0
0.00120486611644553      0.00122154537245635      0.000000000768536666581261      0      0
0.00122154537245635      0.00123845552348304      0.000000000802179822298762      0      0
0.00123845552348304      0.00125559976586171      0.000000000834569072069433      0      0
0.00125559976586171      0.00127298134017614      0.000000000871121111332230      0      0
0.00127298134017614      0.00129060353187029      0.000000000906221262365928      0      0
0.00129060353187029      0.00130846967186935      0.000000000945943148142657      0      0
0.00130846967186935      0.00132658313720929      0.000000000984325335382484      0      0
0.00132658313720929      0.00134494735167523      0.00000000102652707757289      0      0
0.00134494735167523      0.00136356578644858      0.00000000107002886302243      0      0
0.00136356578644858      0.00138244196076317      0.00000000111352630265212      0      0
0.00138244196076317      0.00140157944257044      0.00000000116225043908802      0      0
0.00140157944257044      0.00142098184921384      0.00000000121049349507336      0      0
0.00142098184921384      0.00144065284811262      0.00000000125999682656324      0      0
0.00144065284811262      0.00146059615745496      0.00000000131486704808017      0      0
0.00146059615745496      0.00148081554690089      0.00000000137057817358735      0      0
0.00148081554690089      0.00150131483829471      0.00000000142614629148605      0      0
0.00150131483829471      0.00152209790638749      0.00000000148602173915949      0      0
0.00152209790638749      0.00154316867956938      0.00000000155059270695016      0      0
0.00154316867956938      0.00156453114061223      0.00000000161651266391944      0      0
0.00156453114061223      0.00158618932742236      0.00000000168288482023862      0      0
0.00158618932742236      0.00160814733380381      0.00000000175194043363835      0      0
0.00160814733380381      0.00163040931023216      0.00000000182564679606285      0      0
0.00163040931023216      0.00165297946463904      0.00000000190396404419869      0      0
0.00165297946463904      0.00167586206320748      0.00000000198574130311088      0      0
0.00167586206320748      0.00169906143117836      0.00000000207010869246078      0      0
0.00169906143117836      0.00172258195366789      0.00000000215698367666060      0      0
0.00172258195366789      0.00174642807649655      0.00000000224682387820393      0      0
0.00174642807649655      0.00177060430702936      0.00000000234021697917193      0      0
0.00177060430702936      0.00179511521502795      0.00000000243763836100862      0      0
0.00179511521502795      0.00181996543351421      0.00000000253940212748381      0      0
0.00181996543351421      0.00184515965964614      0.00000000264571306775051      0      0
0.00184515965964614      0.00187070265560561      0.00000000275673899105080      0      0
0.00187070265560561      0.00189659924949857      0.00000000287266711974764      0      0
0.00189659924949857      0.00192285433626758      0.00000000299373680054408      0      0
0.00192285433626758      0.00194947287861711      0.00000000312024672533771      0      0
0.00194947287861711      0.00197645990795156      0.00000000325252680199111      0      0
0.00197645990795156      0.00200382052532629      0.00000000339085587917621      0      0
0.00200382052532629      0.00203155990241182      0.00000000353531565566492      0      0
0.00203155990241182      0.00205968328247135      0.00000000368562305428398      0      0
0.00205968328247135      0.00208819598135186      0.00000000384108802685215      0      0
0.00208819598135186      0.00211710338848892      0.00000000400094266708888      0      0
0.00211710338848892      0.00214641096792534      0.00000000416519968797173      0      0
0.00214641096792534      0.00217612425934403      0.00000000433569101363186      0      0
0.00217612425934403      0.00220624887911509      0.00000000451609991916375      0      0
0.00220624887911509      0.00223679052135739      0.00000000470962164183116      0      0
0.00223679052135739      0.00226775495901488      0.00000000491497431086907      0      0
0.00226775495901488      0.00229914804494778      0.00000000512535269041721      0      0
0.00229914804494778      0.00233097571303889      0.00000000533509671934432      0      0
0.00233097571303889      0.00236324397931521      0.00000000554966977766245      0      0
0.00236324397931521      0.00239595894308506      0.00000000578332027233646      0      0
0.00239595894308506      0.00242912678809096      0.00000000603868455574687      0      0
0.00242912678809096      0.00246275378367852      0.00000000629708148741500      0      0
0.00246275378367852      0.00249684628598141      0.00000000654813531879559      0      0
0.00249684628598141      0.00253141073912281      0.00000000681636270043497      0      0
0.00253141073912281      0.0025664536764335      0.00000000711932438638460      0      0
0.0025664536764335      0.00260198172168671      0.00000000742409126055945      0      0
0.00260198172168671      0.00263800159035023      0.00000000771527962347467      0      0
0.00263800159035023      0.00267452009085567      0.00000000804220746850241      0      0
0.00267452009085567      0.00271154412588544      0.00000000840273654366059      0      0
0.00271154412588544      0.00274908069367747      0.00000000873752768783696      0      0
0.00274908069367747      0.00278713688934801      0.00000000909389793369328      0      0
0.00278713688934801      0.00282571990623272      0.00000000950667135162523      0      0
0.00282571990623272      0.00286483703724639      0.00000000988719689238429      0      0
0.00286483703724639      0.00290449567626138      0.0000000102899907484711      0      0
0.00290449567626138      0.00294470331950526      0.0000000107588313834286      0      0
0.00294470331950526      0.0029854675669777      0.0000000111773705091977      0      0
0.0029854675669777      0.00302679612388701      0.0000000116540215421039      0      0
0.00302679612388701      0.0030686968021066      0.0000000121698420763979      0      0
0.0030686968021066      0.00311117752165154      0.0000000126335440385776      0      0
0.00311117752165154      0.0031542463121756      0.0000000132129350332047      0      0
0.0031542463121756      0.00319791131448903      0.0000000137377827357011      0      0
0.00319791131448903      0.00324218078209728      0.0000000143161407851800      0      0
0.00324218078209728      0.0032870630827611      0.0000000149470237730281      0      0
0.0032870630827611      0.00333256670007821      0.0000000155208026719377      0      0
0.00333256670007821      0.00337870023508683      0.0000000162423759458436      0      0
0.00337870023508683      0.00342547240789146      0.0000000168495215673266      0      0
0.00342547240789146      0.00347289205931113      0.0000000176303385268941      0      0
0.00347289205931113      0.00352096815255051      0.0000000183054035632077      0      0
0.00352096815255051      0.00356970977489406      0.0000000191299660612685      0      0
0.00356970977489406      0.00361912613942378      0.0000000198880579753779      0      0
0.00361912613942378      0.0036692265867606      0.0000000207602654523076      0      0
0.0036692265867606      0.00372002058682995      0.0000000216011856326823      0      0
0.00372002058682995      0.00377151774065175      0.0000000225375205046026      0      0
0.00377151774065175      0.00382372778215516      0.0000000234523298581813      0      0
0.00382372778215516      0.00387666058001854      0.0000000244769890369523      0      0
0.00387666058001854      0.00393032613953476      0.0000000254513713256813      0      0
0.00393032613953476      0.0039847346045024      0.0000000265934301723145      0      0
0.0039847346045024      0.00403989625914312      0.0000000276120108560858      0      0
0.00403989625914312      0.00409582153004557      0.0000000288974627080369      0      0
0.00409582153004557      0.00415252098813623      0.0000000299580074063286      0      0
0.00415252098813623      0.00421000535067748      0.0000000313880054151007      0      0
0.00421000535067748      0.0042682854832934      0.0000000325303964140728      0      0
0.0042682854832934      0.00432737240202355      0.0000000340500901432995      0      0
0.00432737240202355      0.00438727727540519      0.0000000353790618099135      0      0
0.00438727727540519      0.00444801142658443      0.0000000368801697998349      0      0
0.00444801142658443      0.00450958633545639      0.0000000385171323480193      0      0
0.00450958633545639      0.00457201364083525      0.0000000399460550789689      0      0
0.00457201364083525      0.00463530514265407      0.0000000418678596082688      0      0
0.00463530514265407      0.00469947280419532      0.0000000434000850821093      0      0
0.00469947280419532      0.00476452875435209      0.0000000453353013812513      0      0
0.00476452875435209      0.0048304852899207      0.0000000473029899565028      0      0
0.0048304852899207      0.00489735487792503      0.0000000490490131957652      0      0
0.00489735487792503      0.00496515015797302      0.0000000514202811427511      0      0
0.00496515015797302      0.00503388394464577      0.0000000533600156545795      0      0
0.00503388394464577      0.00510356922991978      0.0000000555748728392939      0      0
0.00510356922991978      0.00517421918562266      0.0000000581898285303826      0      0
0.00517421918562266      0.00524584716592283      0.0000000602577752560180      0      0
0.00524584716592283      0.00531846670985373      0.0000000629763078063881      0      0
0.00531846670985373      0.00539209154387294      0.0000000657897529474875      0      0
0.00539209154387294      0.00546673558445676      0.0000000681202328673692      0      0
0.00546673558445676      0.00554241294073067      0.0000000713034409562077      0      0
0.00554241294073067      0.00561913791713623      0.0000000744003635821211      0      0
0.00561913791713623      0.00569692501613484      0.0000000770411811533894      0      0
0.00569692501613484      0.00577578894094906      0.0000000806559235832892      0      0
0.00577578894094906      0.00585574459834172      0.0000000841931092975921      0      0
0.00585574459834172      0.00593680710143364      0.0000000871532865337613      0      0
0.00593680710143364      0.00601899177256026      0.0000000911416617750379      0      0
0.00601899177256026      0.00610231414616781      0.0000000953189844556554      0      0
0.00610231414616781      0.0061867899717497      0.0000000986708025089402      0      0
0.0061867899717497      0.0062724352168234      0.000000102882583648456      0      0
0.0062724352168234      0.00635926606994866      0.000000107858360940367      0      0
0.00635926606994866      0.00644729894378739      0.000000111887911168418      0      0
0.00644729894378739      0.00653655047820597      0.000000116127550364842      0      0
0.00653655047820597      0.00662703754342055      0.000000121772277687993      0      0
0.00662703754342055      0.00671877724318579      0.000000127009272825880      0      0
0.00671877724318579      0.00681178691802782      0.000000131424707788772      0      0
0.00681178691802782      0.00690608414852187      0.000000137119794863364      0      0
0.00690608414852187      0.00700168675861542      0.000000143802443635331      0      0
0.00700168675861542      0.00709861281899715      0.000000149375047202851      0      0
0.00709861281899715      0.00719688065051277      0.000000154706393632872      0      0
0.00719688065051277      0.00729650882762788      0.000000161847241453545      0      0
0.00729650882762788      0.00739751618193895      0.000000169557794429174      0      0
0.00739751618193895      0.00749992180573285      0.000000175873412298214      0      0
0.00749992180573285      0.00760374505559565      0.000000182246938155457      0      0
0.00760374505559565      0.00770900555607137      0.000000190732552566026      0      0
0.00770900555607137      0.00781572320337137      0.000000199850142884009      0      0
0.00781572320337137      0.00792391816913513      0.000000207413016673514      0      0
0.00792391816913513      0.00803361090424307      0.000000214747216557378      0      0
0.00803361090424307      0.00814482214268214      0.000000224370926453410      0      0
0.00814482214268214      0.00825757290546495      0.000000235377368050480      0      0
0.00825757290546495      0.00837188450460311      0.000000244987591192457      0      0
0.00837188450460311      0.0084877785471356      0.000000253414596350358      0      0
0.0084877785471356      0.00860527693921294      0.000000263646345385671      0      0
0.00860527693921294      0.00872440189023784      0.000000276526500104647      0      0
0.00872440189023784      0.0088451759170632      0.000000289294322320256      0      0
0.0088451759170632      0.00896762184824822      0.000000299969578655532      0      0
0.00896762184824822      0.00909176282837339      0.000000310495592674140      0      0
0.00909176282837339      0.00921762232241531      0.000000323956294728846      0      0
0.00921762232241531      0.009345224120182      0.000000339973336808679      0      0
0.009345224120182      0.00947459234080956      0.000000355193320231487      0      0
0.00947459234080956      0.00960575143732124      0.000000368041407259636      0      0
0.00960575143732124      0.0097387262012494      0.000000380977292387733      0      0
0.0097387262012494      0.00987354176732169      0.000000397351531945659      0      0
0.00987354176732169      0.0100102236182119      0.000000416953023876941      0      0
0.0100102236182119      0.0101487975893568      0.000000436223574110154      0      0
0.0101487975893568      0.0102892898738392      0.000000452740622906215      0      0
0.0102892898738392      0.0104317270273393      0.000000468226425395270      0      0
0.0104317270273393      0.0105761359731542      0.000000486681164827684      0      0
0.0105761359731542      0.0107225440072866      0.000000509754834791113      0      0
0.0107225440072866      0.0108709788036044      0.000000534773820000848      0      0
0.0108709788036044      0.0110214684190717      0.000000557735266709464      0      0
0.0110214684190717      0.0111740412990521      0.000000577646400388340      0      0
0.0111740412990521      0.0113287262826851      0.000000597675950834735      0      0
0.0113287262826851      0.0114855526083377      0.000000622086709966230      0      0
0.0114855526083377      0.0116445499191305      0.000000651919389054268      0      0
0.0116445499191305      0.0118057482685412      0.000000683894139946272      0      0
0.0118057482685412      0.0119691781260852      0.000000713598895954122      0      0
0.0119691781260852      0.0121348703830748      0.000000739599445278737      0      0
0.0121348703830748      0.0123028563584581      0.000000764824623027270      0      0
0.0123028563584581      0.0124731678047393      0.000000794193846559495      0      0
0.0124731678047393      0.0126458369139802      0.000000830395884694635      0      0
0.0126458369139802      0.0128208963238851      0.000000871511640343893      0      0
0.0128208963238851      0.0129983791239701      0.000000912629591266344      0      0
0.0129983791239701      0.0131783188618175      0.000000949822542538410      0      0
0.0131783188618175      0.0133607495494169      0.000000983195500492113      0      0
0.0133607495494169      0.0135457056695945      0.00000101696160267410      0      0
0.0135457056695945      0.0137332221825303      0.00000105654132332771      0      0
0.0137332221825303      0.0139233345323668      0.00000110462910174936      0      0
0.0139233345323668      0.0141160786539086      0.00000115918628396239      0      0
0.0141160786539086      0.0143114909794141      0.00000121490002078636      0      0
0.0143114909794141      0.0145096084454827      0.00000126680425686904      0      0
0.0145096084454827      0.0147104685000363      0.00000131347948234415      0      0
0.0147104685000363      0.0149141091093971      0.00000135803963760724      0      0
0.0149141091093971      0.0151205687654648      0.00000140646286355555      0      0
0.0151205687654648      0.0153298864929916      0.00000146411848017812      0      0
0.0153298864929916      0.0155421018569589      0.00000153250856671547      0      0
0.0155421018569589      0.015757254970056      0.00000160834887739973      0      0
0.015757254970056      0.0159753865002618      0.00000168551038364365      0      0
0.0159753865002618      0.0161965376785319      0.00000175841105520170      0      0
0.0161965376785319      0.0164207503065923      0.00000182491810250354      0      0
0.0164207503065923      0.0166480667648403      0.00000188750338932749      0      0
0.0166480667648403      0.0168785300203555      0.00000195225789841871      0      0
0.0168785300203555      0.0171121836350213      0.00000202613713349973      0      0
0.0171121836350213      0.0173490717737588      0.00000211362789825052      0      0
0.0173490717737588      0.017589239212875      0.00000221454102531859      0      0
0.017589239212875      0.0178327313485262      0.00000232412499541625      0      0
0.0178327313485262      0.0180795942052988      0.00000243530454700765      0      0
0.0180795942052988      0.0183298744449088      0.00000254176180649178      0      0
0.0183298744449088      0.0185836193750216      0.00000264050878311189      0      0
0.0185836193750216      0.0188408769581945      0.00000273312858850701      0      0
0.0188408769581945      0.0191016958209418      0.00000282538128591555      0      0
0.0191016958209418      0.0193661252629267      0.00000292527641521311      0      0
0.0193661252629267      0.0196342152662799      0.00000304018168424134      0      0
0.0196342152662799      0.0199060165050465      0.00000317403331247690      0      0
0.0199060165050465      0.0201815803547652      0.00000332584064113159      0      0
0.0201815803547652      0.0204609589021785      0.00000349011108993732      0      0
0.0204609589021785      0.0207442049550786      0.00000365887613919561      0      0
0.0207442049550786      0.0210313720522889      0.00000382438093588417      0      0
0.0210313720522889      0.0213225144737837      0.00000398150334398086      0      0
0.0213225144737837      0.0216176872509482      0.00000412930888766030      0      0
0.0216176872509482      0.0219169461769806      0.00000427146919827363      0      0
0.0219169461769806      0.0222203478174381      0.00000441547807624446      0      0
0.0222203478174381      0.0225279495209286      0.00000457079102929330      0      0
0.0225279495209286      0.0228398094299506      0.00000474629009021290      0      0
0.0228398094299506      0.0231559864918837      0.00000494778224153273      0      0
0.0231559864918837      0.0234765404701303      0.00000517635352714271      0      0
0.0234765404701303      0.0238015319554124      0.00000542812857707049      0      0
0.0238015319554124      0.0241310223772239      0.00000569542639783253      0      0
0.0241310223772239      0.0244650740154424      0.00000596881242067317      0      0
0.0244650740154424      0.0248037500121009      0.00000623938579582511      0      0
0.0248037500121009      0.025147114383323      0.00000650077092438500      0      0
0.025147114383323      0.0254952320314234      0.00000675050192811427      0      0
0.0254952320314234      0.025848168757175      0.00000699065314366045      0      0
0.025848168757175      0.0262059912722472      0.00000722765603095665      0      0
0.0262059912722472      0.0265687672118152      0.00000747130503542417      0      0
0.0265687672118152      0.0269365651473444      0.00000773305374569664      0      0
0.0269365651473444      0.0273094545995519      0.00000802386264368027      0      0
0.0273094545995519      0.0276875060515468      0.00000835203565517407      0      0
0.0276875060515468      0.0280707909621536      0.00000872156630023054      0      0
0.0280707909621536      0.0284593817794181      0.00000913140895305187      0      0
0.0284593817794181      0.0288533519543027      0.00000957581146540319      0      0
0.0288533519543027      0.0292527759545692      0.0000100455317311739      0      0
0.0292527759545692      0.0296577292788545      0.0000105295674829409      0      0
0.0296577292788545      0.0300682884709421      0.0000110170085408224      0      0
0.0300682884709421      0.0304845311342295      0.0000114987165580076      0      0
0.0304845311342295      0.0309065359463971      0.0000119686584868513      0      0
0.0309065359463971      0.0313343826742795      0.0000124248086939774      0      0
0.0313343826742795      0.0317681521889432      0.0000128695787806182      0      0
0.0317681521889432      0.0322079264809726      0.0000133097494729625      0      0
0.0322079264809726      0.0326537886759678      0.0000137558900153579      0      0
0.0326537886759678      0.033105823050257      0.0000142212797843280      0      0
0.033105823050257      0.033564115046826      0.0000147204074313021      0      0
0.033564115046826      0.0340287512914689      0.0000152672105298293      0      0
0.0340287512914689      0.0344998196091616      0.0000158733063989202      0      0
0.0344998196091616      0.0349774090406628      0.0000165465090674404      0      0
0.0349774090406628      0.0354616098593442      0.0000172898918551782      0      0
0.0354616098593442      0.0359525135882537      0.0000181015386962436      0      0
0.0359525135882537      0.0364502130174152      0.0000189749723587956      0      0
0.0364502130174152      0.0369548022213675      0.0000199001154539627      0      0
0.0369548022213675      0.0374663765769464      0.0000208645733082383      0      0
0.0374663765769464      0.0379850327813123      0.0000218550306307604      0      0
0.0379850327813123      0.0385108688702281      0.0000228586010921225      0      0
0.0385108688702281      0.0390439842365898      0.0000238640281777179      0      0
0.0390439842365898      0.0395844796492134      0.0000248626845733247      0      0
0.0395844796492134      0.0401324572718825      0.0000258493473944759      0      0
0.0401324572718825      0.0406880206826587      0.0000268227391785765      0      0
0.0406880206826587      0.0412512748934598      0.0000277858255037766      0      0
0.0412512748934598      0.0418223263699098      0.0000287458560071763      0      0
0.0418223263699098      0.0424012830514618      0.0000297141325361368      0      0
0.0424012830514618      0.0429882543718015      0.0000307054914212277      0      0
0.0429882543718015      0.0435833512795317      0.0000317375004349508      0      0
0.0435833512795317      0.0441866862591436      0.0000328293966823110      0      0
0.0441866862591436      0.0447983733522791      0.0000340008274353865      0      0
0.0447983733522791      0.0454185281792862      0.0000352704947802108      0      0
0.0454185281792862      0.0460472679610735      0.0000366548355993762      0      0
0.0460472679610735      0.0466847115412677      0.0000381668787399063      0      0
0.0466847115412677      0.0473309794086762      0.0000398154036881444      0      0
0.0473309794086762      0.047986193720063      0.0000416044813349969      0      0
0.047986193720063      0.0486504783232378      0.0000435334187291184      0      0
0.0486504783232378      0.0493239587804657      0.0000455970723820682      0      0
0.0493239587804657      0.0500067623922011      0.0000477864529909731      0      0
0.0500067623922011      0.0506990182211494      0.0000500895253230949      0      0
0.0506990182211494      0.0514008571166629      0.0000524921090762878      0      0
0.0514008571166629      0.0521124117394733      0.0000549788028873890      0      0
0.0521124117394733      0.0528338165867671      0.0000575338759862914      0      0
0.0528338165867671      0.0535652080176086      0.0000601420936248105      0      0
0.0535652080176086      0.0543067242787134      0.0000627894595444995      0      0
0.0543067242787134      0.0550585055305805      0.0000654638701654138      0      0
0.0550585055305805      0.0558206938739848      0.0000681556813146687      0      0
0.0558206938739848      0.0565934333768373      0.0000708581903468975      0      0
0.0565934333768373      0.0573768701014157      0.0000735680357412524      0      0
0.0573768701014157      0.0581711521319738      0.0000762855138255992      0      0
0.0581711521319738      0.0589764296027321      0.0000790148090763996      0      0
0.0589764296027321      0.0597928547262553      0.0000817641311852481      0      0
0.0597928547262553      0.0606205818222245      0.0000845457493831508      0      0
0.0606205818222245      0.0614597673466051      0.0000873759129541557      0      0
0.0614597673466051      0.0623105699212211      0.0000902746470263345      0      0
0.0623105699212211      0.0631731503637371      0.0000932654151285422      0      0
0.0631731503637371      0.0640476717180559      0.0000963746450202161      0      0
0.0640476717180559      0.064934299285137      0.0000996311220018046      0      0
0.064934299285137      0.065833200654241      0.000103065263879265      0      0
0.065833200654241      0.0667445457346082      0.000106708302981535      0      0
0.0667445457346082      0.0676685067875737      0.000110591411543097      0      0
0.0676685067875737      0.0686052584591283      0.000114744815443018      0      0
0.0686052584591283      0.0695549778129301      0.000119196945869079      0      0
0.0695549778129301      0.0705178443637725      0.000123973677635188      0      0
0.0705178443637725      0.071494040111516      0.000129097696288467      0      0
0.071494040111516      0.0724837495754901      0.000134588024632545      0      0
0.0724837495754901      0.07348715982937      0.000140459724708879      0      0
0.07348715982937      0.0745044605365374      0.000146723776007742      0      0
0.0745044605365374      0.0755358439859309      0.000153387117055170      0      0
0.0755358439859309      0.0765815051283916      0.000160452827278295      0      0
0.0765815051283916      0.0776416416135129      0.000167920420035144      0      0
0.0776416416135129      0.0787164538269999      0.000175786215853115      0      0
0.0787164538269999      0.0798061449285455      0.000184043766520837      0      0
0.0798061449285455      0.0809109208902321      0.000192684304634694      0      0
0.0809109208902321      0.0820309905354643      0.000201697198383367      0      0
0.0820309905354643      0.0831665655784396      0.000211070396804157      0      0
0.0831665655784396      0.0843178606641673      0.000220790855785073      0      0
0.0843178606641673      0.0854850934090396      0.000230844939326579      0      0
0.0854850934090396      0.0866684844419658      0.000241218793866617      0      0
0.0866684844419658      0.087868257446075      0.000251898695830059      0      0
0.087868257446075      0.0890846392009967      0.000262871374104769      0      0
0.0890846392009967      0.0903178596257262      0.000274124310028215      0      0
0.0903178596257262      0.0915681518220832      0.000285646017851949      0      0
0.0915681518220832      0.0928357521187732      0.000297426308679662      0      0
0.0928357521187732      0.0941209001160578      0.000309456540664146      0      0
0.0941209001160578      0.0954238387310435      0.000321729857887367      0      0
0.0954238387310435      0.0967448142435972      0.000334241419898517      0      0
0.0967448142435972      0.0980840763428988      0.000346988623389417      0      0
0.0980840763428988      0.0994418781746361      0.000359971316971594      0      0
0.0994418781746361      0.100818476388855      0.000373192009500803      0      0
0.100818476388855      0.10221413118847      0.000386656071882138      0      0
0.10221413118847      0.103629106378448      0.000400371931788184      0      0
0.103629106378448      0.105063669415674      0.000414351260238961      0      0
0.105063669415674      0.106518091459502      0.000428609148531549      0      0
0.106518091459502      0.107992647423013      0.000443164273577275      0      0
0.107992647423013      0.109487616024976      0.000458039049315914      0      0
0.109487616024976      0.111003279842531      0.000473259761543713      0      0
0.111003279842531      0.112539925364605      0.000488856683232167      0      0
0.112539925364605      0.114097843046059      0.000504864167247188      0      0
0.114097843046059      0.115677327362591      0.000521320713324606      0      0
0.115677327362591      0.117278676866402      0.000538269006239000      0      0
0.117278676866402      0.118902194242619      0.000555755922337311      0      0
0.118902194242619      0.120548186366517      0.000573832502011027      0      0
0.120548186366517      0.122216964361519      0.000592553886257792      0      0
0.122216964361519      0.123908843658004      0.000611979216232507      0      0
0.123908843658004      0.125624144052934      0.000632171495594723      0      0
0.125624144052934      0.127363189770296      0.000653197416495441      0      0
0.127363189770296      0.12912630952239      0.000675127151171065      0      0
0.12912630952239      0.130913836571959      0.000698034112271536      0      0
0.130913836571959      0.132726108795187      0.000721994686180626      0      0
0.132726108795187      0.134563468745557      0.000747087944620987      0      0
0.134563468745557      0.136426263718606      0.000773395340707305      0      0
0.136426263718606      0.138314845817565      0.000801000396257033      0      0
0.138314845817565      0.140229572019921      0.000829988387541775      0      0
0.140229572019921      0.142170804244882      0.000860446036733515      0      0
0.142170804244882      0.144138909421796      0.000892461216059990      0      0
0.144138909421796      0.146134259559502      0.000926122671146934      0      0
0.146134259559502      0.148157231816648      0.000961519769227158      0      0
0.148157231816648      0.150208208572982      0.000998742276891141      0      0
0.150208208572982      0.152287577501628      0.00103788017090700      0      0
0.152287577501628      0.154395731642364      0.00107902348442138      0      0
0.154395731642364      0.156533069475914      0.00112226218963877      0      0
0.156533069475914      0.158699994999266      0.00116768611692911      0      0
0.158699994999266      0.16089691780204      0.00121538490928705      0      0
0.16089691780204      0.163124253143903      0.00126544801019842      0      0
0.163124253143903      0.165382422033063      0.00131796468228530      0      0
0.165382422033063      0.16767185130585      0.00137302405360818      0      0
0.16767185130585      0.16999297370739      0.00143071518819767      0      0
0.16999297370739      0.172346227973408      0.00149112717725311      0      0
0.172346227973408      0.174732058913154      0.00155434924745952      0      0
0.174732058913154      0.177150917493482      0.00162047088300900      0      0
0.177150917493482      0.179603260924088      0.00168958195814043      0      0
0.179603260924088      0.182089552743936      0.00176177287730371      0      0
0.182089552743936      0.184610262908873      0.00183713472038616      0      0
0.184610262908873      0.187165867880458      0.00191575939078788      0      0
0.187165867880458      0.189756850716024      0.00199773976448085      0      0
0.189756850716024      0.192383701159985      0.00208316983852103      0      0
0.192383701159985      0.195046915736409      0.00217214487779242      0      0
0.195046915736409      0.197746997842864      0.00226476155904200      0      0
0.197746997842864      0.200484457845576      0.00236111811151016      0      0
0.200484457845576      0.203259813175894      0.00246131445367265      0      0
0.203259813175894      0.206073588428097      0.00256545232578657      0      0
0.206073588428097      0.208926315458549      0.00267363541807821      0      0
0.208926315458549      0.211818533486235      0.00278596949452502      0      0
0.211818533486235      0.214750789194674      0.00290256251227336      0      0
0.214750789194674      0.217723636835266      0.00302352473679890      0      0
0.217723636835266      0.220737638332042      0.00314896885296272      0      0
0.220737638332042      0.22379336338789      0.00327901007214488      0      0
0.22379336338789      0.226891389592229      0.00341376623565313      0      0
0.226891389592229      0.230032302530194      0.00355335791460752      0      0
0.230032302530194      0.233216695893316      0.00369790850649727      0      0
0.233216695893316      0.236445171591743      0.00384754432859290      0      0
0.236445171591743      0.239718339868012      0.00400239470837904      0      0
0.239718339868012      0.243036819412397      0.00416259207114983      0      0
0.243036819412397      0.246401237479853      0.00432827202488325      0      0
0.246401237479853      0.249812230008578      0.00449957344248097      0      0
0.249812230008578      0.253270441740218      0.00467663854142991      0      0
0.253270441740218      0.256776526341734      0.00485961296090812      0      0
0.256776526341734      0.260331146528961      0.00504864583632380      0      0
0.260331146528961      0.263934974191869      0.00524388987124023      0      0
0.263934974191869      0.267588690521566      0.00544550140660254      0      0
0.267588690521566      0.271292986139054      0.00565364048714404      0      0
0.271292986139054      0.275048561225772      0.00586847092480965      0      0
0.275048561225772      0.27885612565594      0.00609016035899302      0      0
0.27885612565594      0.282716399130741      0.00631888031334000      0      0
0.282716399130741      0.286630111314356      0.00655480624882608      0      0
0.286630111314356      0.290598001971889      0.00679811761276677      0      0
0.290598001971889      0.294620821109189      0.00704899788336911      0      0
0.294620821109189      0.298699329114623      0.00730763460937787      0      0
0.298699329114623      0.302834296902796      0.00757421944431161      0      0
0.302834296902796      0.307026506060274      0.00784894817472103      0      0
0.307026506060274      0.311276748993318      0.00813202074183399      0      0
0.311276748993318      0.315585829077662      0.00842364125587831      0      0
0.315585829077662      0.319954560810364      0.00872401800229319      0      0
0.319954560810364      0.324383769963767      0.00903336343895316      0      0
0.324383769963767      0.32887429374158      0.00935189418343286      0      0
0.32887429374158      0.33342698093713      0.00967983098923678      0      0
0.33342698093713      0.338042692093795      0.0100173987098031      0      0
0.338042692093795      0.342722299667666      0.0103648262489647      0      0
0.342722299667666      0.347466688192458      0.0107223464964118      0      0
0.347466688192458      0.352276754446699      0.0110901962465459      0      0
0.352276754446699      0.357153407623246      0.0114686160989477      0      0
0.357153407623246      0.362097569501131      0.0118578503384902      0      0
0.362097569501131      0.367110174619799      0.0122581467929245      0      0
0.367110174619799      0.372192170455755      0.0126697566655311      0      0
0.372192170455755      0.37734451760165      0.0130929343401761      0      0
0.37734451760165      0.382568189947856      0.0135279371558239      0      0
0.382568189947856      0.387864174866547      0.0139750251472426      0      0
0.387864174866547      0.393233473398329      0.0144344607482828      0      0
0.393233473398329      0.398677100441459      0.0149065084537143      0      0
0.398677100441459      0.40419608494368      0.0153914344351653      0      0
0.40419608494368      0.409791470096709      0.0158895061062112      0      0
0.409791470096709      0.41546431353342      0.0164009916311083      0      0
0.41546431353342      0.421215687527758      0.0169261593710420      0      0
0.421215687527758      0.427046679197417      0.0174652772610638      0      0
0.427046679197417      0.43295839070933      0.0180186121101009      0      0
0.43295839070933      0.438951939487993      0.0185864288155369      0      0
0.438951939487993      0.445028458426682      0.0191689894828623      0      0
0.445028458426682      0.451189096101594      0.0197665524397593      0      0
0.451189096101594      0.457435016988945      0.0203793711327085      0      0
0.457435016988945      0.463767401685081      0.0210076928927486      0      0
0.463767401685081      0.470187447129631      0.0216517575553731      0      0
0.470187447129631      0.476696366831751      0.0223117959176698      0      0
0.476696366831751      0.483295391099501      0.0229880280136671      0      0
0.483295391099501      0.489985767272398      0.0236806611864076      0      0
0.489985767272398      0.496768759957182      0.0243898879324684      0      0
0.496768759957182      0.503645651266856      0.0251158834914400      0      0
0.503645651266856      0.510617741063022      0.0258588031491830      0      0
0.510617741063022      0.517686347201588      0.0266187792194315      0      0
0.517686347201588      0.524852805781861      0.0273959176634030      0      0
0.524852805781861      0.532118471399099      0.0281902943013878      0      0
0.532118471399099      0.539484717400551      0.0290019505636974      0      0
0.539484717400551      0.546952936145049      0.0298308887206683      0      0
0.546952936145049      0.554524539266187      0.0306770665224577      0      0
0.554524539266187      0.56220095793915      0.0315403911688728      0      0
0.56220095793915      0.569983643151229      0.0324207125171551      0      0
0.569983643151229      0.577874065976087      0.0333178154211203      0      0
0.577874065976087      0.585873717851818      0.0342314110778891      0      0
0.585873717851818      0.59398411086286      0.0351611272380726      0      0
0.59398411086286      0.602206778025804      0.0361064971110082      0      0
0.602206778025804      0.610543273579166      0.0370669467676154      0      0
0.610543273579166      0.618995173277162      0.0380417808085681      0      0
0.618995173277162      0.62756407468756      0.0390301660234002      0      0
0.62756407468756      0.636251597493652      0.0400311127151279      0      0
0.636251597493652      0.645059383800396      0.0410434533027712      0      0
0.645059383800396      0.653989098444817      0.0420658177379253      0      0
0.653989098444817      0.663042429310678      0.0430966051775548      0      0
0.663042429310678      0.672221087647534      0.0441339512386189      0      0
0.672221087647534      0.681526808394186      0.0451756900145838      0      0
0.681526808394186      0.690961350506615      0.0462193098508377      0      0
0.690961350506615      0.70052649729046      0.0472619016440834      0      0
0.70052649729046      0.710224056738094      0.0483000981344580      0      0
0.710224056738094      0.720055861870372      0.0493300022772051      0      0
0.720055861870372      0.730023771083106      0.0503471022837552      0      0
0.730023771083106      0.740129668498331      0.0513461702687261      0      0
0.740129668498331      0.750375464320448      0.0523211405707778      0      0
0.750375464320448      0.76076309519728      0.0532649626464203      0      0
0.76076309519728      0.771294524586143      0.0541694218419926      0      0
0.771294524586143      0.781971743124969      0.0550249191437208      0      0
0.781971743124969      0.792796769008581      0.0558201979053574      0      0
0.792796769008581      0.803771648370161      0.0565420011165196      0      0
0.803771648370161      0.814898455668016      0.0571746363013872      0      0
0.814898455668016      0.826179294077686      0.0576994154830374      0      0
0.826179294077686      0.837616295889483      0.0580939228932793      0      0
0.837616295889483      0.849211622911536      0.0583310399230145      0      0
0.849211622911536      0.860967466878409      0.0583776192106226      0      0
0.860967466878409      0.872886049865385      0.0581926365424681      0      0
0.872886049865385      0.884969624708479      0.0577245383385232      0      0
0.884969624708479      0.897220475430265      0.0569072980303072      0      0
0.897220475430265      0.909640917671599      0.0556542944765589      0      0
0.909640917671599      0.922233299129318      0.0538482830165802      0      0
0.922233299129318      0.935      0.0513237849760031      0      0
# END HISTO1D SudakovggExpOutputsN2LLNor13
# BEGIN HISTO1D SudakovggExpOutputsN2LLNor21
PlotOrder=4
LineColor=purple
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\mathbf{V}^{-1}_{h,\mathrm{thr}}\mathbf{V}_{h}\Right]_{(2,1)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.000000000000396218927126629      0      0
0.00000101384324431002      0.00000102787812403307      0.000000000000634126790667132      0      0
0.00000102787812403307      0.00000104210729202498      0.000000000000529516249784125      0      0
0.00000104210729202498      0.00000105653343786574      0.000000000000852552876100869      0      0
0.00000105653343786574      0.00000107115928836782      0.000000000000321449576419277      0      0
0.00000107115928836782      0.00000108598760809164      0.00000000000111694969915420      0      0
0.00000108598760809164      0.00000110102119986811      0.000000000000758706919936431      0      0
0.00000110102119986811      0.00000111626290532839      0.00000000000117189850259303      0      0
0.00000111626290532839      0.00000113171560544106      0.00000000000120327318403781      0      0
0.00000113171560544106      0.00000114738222105665      0.000000000000831315556794203      0      0
0.00000114738222105665      0.00000116326571345971      0.00000000000128121000709313      0      0
0.00000116326571345971      0.0000011793690849286      0.000000000000373992183605942      0      0
0.0000011793690849286      0.00000119569537930295      0.00000000000135001064306072      0      0
0.00000119569537930295      0.000001212247682559      0.00000000000138421583500795      0      0
0.000001212247682559      0.00000122902912339292      0.000000000000496983322051860      0      0
0.00000122902912339292      0.00000124604287381218      0.00000000000132660696898947      0      0
0.00000124604287381218      0.00000126329214973512      0.00000000000150723984835339      0      0
0.00000126329214973512      0.00000128078021159884      0.000000000000855404915785887      0      0
0.00000128078021159884      0.00000129851036497544      0.000000000000428114722526069      0      0
0.00000129851036497544      0.00000131648596119688      0.00000000000127097720455933      0      0
0.00000131648596119688      0.00000133471039798844      0.000000000000684408233707081      0      0
0.00000133471039798844      0.00000135318712011092      0.000000000000900446761351214      0      0
0.00000135318712011092      0.00000137191962001179      0.00000000000147697220603170      0      0
0.00000137191962001179      0.00000139091143848532      0.00000000000173759904632087      0      0
0.00000139091143848532      0.00000141016616534188      0.00000000000162623291900219      0      0
0.00000141016616534188      0.00000142968744008643      0.00000000000156996632370332      0      0
0.00000142968744008643      0.00000144947895260651      0.000000000000533490988723776      0      0
0.00000144947895260651      0.00000146954444386967      0.00000000000203850450433305      0      0
0.00000146954444386967      0.00000148988770663059      0.00000000000186832095677456      0      0
0.00000148988770663059      0.00000151051258614798      0.00000000000105992747455976      0      0
0.00000151051258614798      0.00000153142298091138      0.00000000000167694225728561      0      0
0.00000153142298091138      0.00000155262284337812      0.00000000000152266243960103      0      0
0.00000155262284337812      0.00000157411618072032      0.00000000000211200723602281      0      0
0.00000157411618072032      0.00000159590705558239      0.000000000000932993135408322      0      0
0.00000159590705558239      0.0000016179995868489      0.00000000000218918411546582      0      0
0.0000016179995868489      0.00000164039795042316      0.00000000000242691699048283      0      0
0.00000164039795042316      0.00000166310638001652      0.00000000000109181254010623      0      0
0.00000166310638001652      0.00000168612916794864      0.000000000000900473625273316      0      0
0.00000168612916794864      0.00000170947066595881      0.00000000000231359596423626      0      0
0.00000170947066595881      0.00000173313528602849      0.00000000000175328783631923      0      0
0.00000173313528602849      0.00000175712750121529      0.00000000000195622836089370      0      0
0.00000175712750121529      0.00000178145184649847      0.00000000000269598415406130      0      0
0.00000178145184649847      0.00000180611291963609      0.000000000000831179000190100      0      0
0.00000180611291963609      0.00000183111538203409      0.000000000000998417857157422      0      0
0.00000183111538203409      0.00000185646395962742      0.000000000000893227511892181      0      0
0.00000185646395962742      0.00000188216344377329      0.000000000000920609167892745      0      0
0.00000188216344377329      0.00000190821869215684      0.00000000000246899275084644      0      0
0.00000190821869215684      0.00000193463462970931      0.00000000000105666135612202      0      0
0.00000193463462970931      0.000001961416249539      0.00000000000304475305464278      0      0
0.000001961416249539      0.00000198856861387501      0.00000000000373710514896549      0      0
0.00000198856861387501      0.00000201609685502412      0.00000000000348997585043603      0      0
0.00000201609685502412      0.00000204400617634088      0.00000000000106438237874815      0      0
0.00000204400617634088      0.00000207230185321116      0.00000000000344921479762523      0      0
0.00000207230185321116      0.00000210098923404927      0.00000000000161977189924924      0      0
0.00000210098923404927      0.00000213007374130893      0.00000000000249023353480793      0      0
0.00000213007374130893      0.00000215956087250823      0.00000000000422469426240917      0      0
0.00000215956087250823      0.00000218945620126872      0.00000000000435262473610020      0      0
0.00000218945620126872      0.00000221976537836897      0.00000000000446387420679180      0      0
0.00000221976537836897      0.00000225049413281266      0.00000000000349103312472441      0      0
0.00000225049413281266      0.00000228164827291145      0.00000000000463906348092636      0      0
0.00000228164827291145      0.0000023132336873829      0.00000000000255289974946907      0      0
0.0000023132336873829      0.0000023452563464635      0.00000000000521143405835127      0      0
0.0000023452563464635      0.00000237772230303722      0.00000000000296436214059274      0      0
0.00000237772230303722      0.00000241063769377955      0.00000000000444396714529216      0      0
0.00000241063769377955      0.00000244400874031748      0.00000000000156191245297549      0      0
0.00000244400874031748      0.00000247784175040552      0.00000000000335314115238145      0      0
0.00000247784175040552      0.00000251214311911795      0.00000000000240951987362438      0      0
0.00000251214311911795      0.00000254691933005764      0.00000000000533637819555985      0      0
0.00000254691933005764      0.00000258217695658154      0.00000000000599488291211179      0      0
0.00000258217695658154      0.0000026179226630432      0.00000000000299851667017342      0      0
0.0000026179226630432      0.00000265416320605244      0.00000000000504803446975268      0      0
0.00000265416320605244      0.00000269090543575249      0.00000000000257102960278019      0      0
0.00000269090543575249      0.00000272815629711478      0.00000000000212399499289358      0      0
0.00000272815629711478      0.00000276592283125165      0.00000000000723680255095497      0      0
0.00000276592283125165      0.00000280421217674733      0.00000000000564468970336557      0      0
0.00000280421217674733      0.00000284303157100718      0.00000000000582606061396712      0      0
0.00000284303157100718      0.00000288238835162573      0.00000000000717989796976201      0      0
0.00000288238835162573      0.00000292228995777364      0.00000000000788385023077808      0      0
0.00000292228995777364      0.00000296274393160382      0.00000000000732989557965526      0      0
0.00000296274393160382      0.00000300375791967704      0.00000000000237146265676686      0      0
0.00000300375791967704      0.00000304533967440728      0.00000000000589119058262237      0      0
0.00000304533967440728      0.0000030874970555271      0.00000000000270322736800817      0      0
0.0000030874970555271      0.00000313023803157323      0.00000000000304948080697863      0      0
0.00000313023803157323      0.00000317357068139281      0.00000000000933835346187037      0      0
0.00000317357068139281      0.00000321750319567045      0.00000000000306861529576254      0      0
0.00000321750319567045      0.00000326204387847638      0.0000000000100813370698159      0      0
0.00000326204387847638      0.00000330720114883614      0.00000000000291330131808122      0      0
0.00000330720114883614      0.00000335298354232185      0.00000000000807745181331818      0      0
0.00000335298354232185      0.00000339939971266569      0.00000000000837186253976221      0      0
0.00000339939971266569      0.00000344645843339553      0.00000000000511100361361961      0      0
0.00000344645843339553      0.00000349416859949336      0.00000000000312831605122560      0      0
0.00000349416859949336      0.00000354253922907654      0.0000000000118893072354048      0      0
0.00000354253922907654      0.00000359157946510248      0.0000000000101190316621961      0      0
0.00000359157946510248      0.00000364129857709674      0.0000000000105198921396345      0      0
0.00000364129857709674      0.00000369170596290522      0.0000000000124774533930776      0      0
0.00000369170596290522      0.00000374281115047047      0.0000000000132412267111706      0      0
0.00000374281115047047      0.0000037946237996327      0.0000000000135458246364886      0      0
0.0000037946237996327      0.00000384715370395563      0.0000000000129443105844834      0      0
0.00000384715370395563      0.00000390041079257769      0.00000000000519058508122272      0      0
0.00000390041079257769      0.00000395440513208878      0.00000000000585463068377260      0      0
0.00000395440513208878      0.00000400914692843308      0.00000000000905422970491216      0      0
0.00000400914692843308      0.00000406464652883815      0.00000000000429287120633114      0      0
0.00000406464652883815      0.00000412091442377072      0.0000000000160885477365686      0      0
0.00000412091442377072      0.00000417796124891967      0.0000000000137491747144162      0      0
0.00000417796124891967      0.00000423579778720626      0.0000000000137732582811914      0      0
0.00000423579778720626      0.0000042944349708224      0.0000000000163932096308802      0      0
0.0000042944349708224      0.00000435388388329698      0.0000000000179584804889819      0      0
0.00000435388388329698      0.00000441415576159092      0.0000000000182986524563925      0      0
0.00000441415576159092      0.0000044752619982211      0.0000000000187631304864332      0      0
0.0000044752619982211      0.00000453721414341383      0.00000000000927586619973837      0      0
0.00000453721414341383      0.00000460002390728798      0.0000000000200270346989464      0      0
0.00000460002390728798      0.0000046637031620685      0.0000000000205792569894606      0      0
0.0000046637031620685      0.00000472826394433043      0.00000000000693534594904826      0      0
0.00000472826394433043      0.00000479371845727405      0.00000000000766185005929300      0      0
0.00000479371845727405      0.00000486007907303155      0.0000000000223510296560277      0      0
0.00000486007907303155      0.00000492735833500554      0.0000000000148813605684854      0      0
0.00000492735833500554      0.00000499556896024003      0.0000000000138866334845119      0      0
0.00000499556896024003      0.00000506472384182418      0.0000000000212212647610991      0      0
0.00000506472384182418      0.00000513483605132934      0.0000000000241725977167548      0      0
0.00000513483605132934      0.00000520591884127979      0.0000000000118340442036761      0      0
0.00000520591884127979      0.00000527798564765776      0.0000000000121296373929886      0      0
0.00000527798564765776      0.00000535105009244307      0.0000000000213900535311162      0      0
0.00000535105009244307      0.00000542512598618791      0.0000000000211667113564010      0      0
0.00000542512598618791      0.00000550022733062734      0.00000000000774301994093506      0      0
0.00000550022733062734      0.00000557636832132587      0.0000000000292879940264487      0      0
0.00000557636832132587      0.00000565356335036064      0.0000000000299311690910079      0      0
0.00000565356335036064      0.00000573182700904185      0.0000000000201811520178952      0      0
0.00000573182700904185      0.00000581117409067079      0.0000000000299202156314803      0      0
0.00000581117409067079      0.000005891619593336      0.00000000000877936168116262      0      0
0.000005891619593336      0.00000597317872274825      0.00000000000904766507452861      0      0
0.00000597317872274825      0.00000605586689511467      0.0000000000308703166752124      0      0
0.00000605586689511467      0.0000061396997400527      0.0000000000111271682583017      0      0
0.0000061396997400527      0.00000622469310354442      0.0000000000259521761455325      0      0
0.00000622469310354442      0.00000631086305093168      0.0000000000289834993697309      0      0
0.00000631086305093168      0.0000063982258699528      0.0000000000245403737588992      0      0
0.0000063982258699528      0.00000648679807382125      0.0000000000156438200617406      0      0
0.00000648679807382125      0.00000657659640434692      0.0000000000109526315470726      0      0
0.00000657659640434692      0.00000666763783510069      0.0000000000114965712191974      0      0
0.00000666763783510069      0.00000675993957462272      0.0000000000155746766655408      0      0
0.00000675993957462272      0.0000068535190696752      0.0000000000403212891439996      0      0
0.0000068535190696752      0.00000694839400854009      0.0000000000226334060282010      0      0
0.00000694839400854009      0.00000704458232436258      0.0000000000429172651233435      0      0
0.00000704458232436258      0.00000714210219854078      0.0000000000352773188203125      0      0
0.00000714210219854078      0.00000724097206416231      0.0000000000356297664186686      0      0
0.00000724097206416231      0.00000734121060948854      0.0000000000278146032074283      0      0
0.00000734121060948854      0.000007442836781487      0.0000000000515195310306877      0      0
0.000007442836781487      0.00000754586978941272      0.0000000000539227797969875      0      0
0.00000754586978941272      0.00000765032910843916      0.0000000000149130712896889      0      0
0.00000765032910843916      0.00000775623448333934      0.0000000000239745857523146      0      0
0.00000775623448333934      0.00000786360593221801      0.0000000000238675368232398      0      0
0.00000786360593221801      0.00000797246375029542      0.0000000000572595457649136      0      0
0.00000797246375029542      0.00000808282851374354      0.0000000000554799701678113      0      0
0.00000808282851374354      0.00000819472108357529      0.0000000000513363300585788      0      0
0.00000819472108357529      0.00000830816260958769      0.0000000000616257232085350      0      0
0.00000830816260958769      0.00000842317453435958      0.0000000000644116898706831      0      0
0.00000842317453435958      0.00000853977859730466      0.0000000000315723324583252      0      0
0.00000853977859730466      0.00000865799683878063      0.0000000000412847772956017      0      0
0.00000865799683878063      0.00000877785160425524      0.0000000000727388994242187      0      0
0.00000877785160425524      0.00000889936554853005      0.0000000000606865019102755      0      0
0.00000889936554853005      0.00000902256164002253      0.0000000000393134063334025      0      0
0.00000902256164002253      0.00000914746316510757      0.0000000000390035851518085      0      0
0.00000914746316510757      0.00000927409373251906      0.0000000000681086414672780      0      0
0.00000927409373251906      0.00000940247727781235      0.0000000000710411615908252      0      0
0.00000940247727781235      0.00000953263806788851      0.0000000000729054170381018      0      0
0.00000953263806788851      0.00000966460070558129      0.0000000000612097638318068      0      0
0.00000966460070558129      0.00000979839013430744      0.0000000000906329153865699      0      0
0.00000979839013430744      0.00000993403164278155      0.0000000000325545761796433      0      0
0.00000993403164278155      0.000010071550869796      0.0000000000335128210022088      0      0
0.000010071550869796      0.0000102109738090674      0.0000000000987590004004822      0      0
0.0000102109738090674      0.0000103523268141496      0.0000000000977540771752012      0      0
0.0000103523268141496      0.000010495636603415      0.0000000000622402855430520      0      0
0.000010495636603415      0.0000106409302651053      0.0000000000776478923039039      0      0
0.0000106409302651053      0.000010788235262451      0.0000000000839498202024339      0      0
0.000010788235262451      0.0000109375794388631      0.000000000105932698555709      0      0
0.0000109375794388631      0.0000110889910231955      0.0000000000544917234708266      0      0
0.0000110889910231955      0.0000112424986350812      0.000000000118396419838835      0      0
0.0000112424986350812      0.0000113981312903417      0.000000000107345942318932      0      0
0.0000113981312903417      0.0000115559184064716      0.000000000126269598595818      0      0
0.0000115559184064716      0.000011715889808199      0.0000000000622462526098186      0      0
0.000011715889808199      0.0000118780757331232      0.000000000132561137300177      0      0
0.0000118780757331232      0.0000120425068374297      0.0000000000938820253589528      0      0
0.0000120425068374297      0.0000122092142016854      0.0000000000698783245799798      0      0
0.0000122092142016854      0.0000123782293367127      0.0000000000829977783733733      0      0
0.0000123782293367127      0.0000125495841895462      0.000000000122449419048051      0      0
0.0000125495841895462      0.0000127233111494713      0.000000000153104863602835      0      0
0.0000127233111494713      0.0000128994430541458      0.000000000131379850134126      0      0
0.0000128994430541458      0.0000130780131958075      0.0000000000604171578934416      0      0
0.0000130780131958075      0.0000132590553275668      0.0000000000696269672581165      0      0
0.0000132590553275668      0.0000134426036697863      0.000000000126524837997968      0      0
0.0000134426036697863      0.00001362869291655      0.000000000151279055803132      0      0
0.00001362869291655      0.00001381735824222      0.000000000145216732376136      0      0
0.00001381735824222      0.0000140086353080861      0.0000000000843457943580422      0      0
0.0000140086353080861      0.0000142025602691059      0.000000000116929898893499      0      0
0.0000142025602691059      0.0000143991697807389      0.000000000164808147899827      0      0
0.0000143991697807389      0.0000145985010058751      0.000000000191444720060203      0      0
0.0000145985010058751      0.0000148005916218595      0.000000000178997113037257      0      0
0.0000148005916218595      0.0000150054798276138      0.000000000213272516673656      0      0
0.0000150054798276138      0.0000152132043508565      0.0000000000619464144758147      0      0
0.0000152132043508565      0.0000154238044554237      0.000000000173167980002248      0      0
0.0000154238044554237      0.0000156373199486901      0.000000000136334307335617      0      0
0.0000156373199486901      0.0000158537911890937      0.000000000173867979066789      0      0
0.0000158537911890937      0.0000160732590937644      0.0000000000752715135447572      0      0
0.0000160732590937644      0.0000162957651462576      0.000000000180939167502165      0      0
0.0000162957651462576      0.000016521351404396      0.000000000132439088133805      0      0
0.000016521351404396      0.0000167500605082187      0.000000000111029523714594      0      0
0.0000167500605082187      0.0000169819356880416      0.000000000258260482204319      0      0
0.0000169819356880416      0.0000172170207726282      0.000000000258057260928084      0      0
0.0000172170207726282      0.0000174553601974744      0.000000000154741059108110      0      0
0.0000174553601974744      0.0000176969990132074      0.000000000163850258993022      0      0
0.0000176969990132074      0.0000179419828941014      0.000000000279925095493421      0      0
0.0000179419828941014      0.0000181903581467107      0.000000000310719544073723      0      0
0.0000181903581467107      0.0000184421717186223      0.000000000147237299895408      0      0
0.0000184421717186223      0.0000186974712073306      0.000000000314259517042899      0      0
0.0000186974712073306      0.0000189563048692332      0.000000000267951133351527      0      0
0.0000189563048692332      0.0000192187216287532      0.000000000218974444192513      0      0
0.0000192187216287532      0.0000194847710875863      0.0000000000994115651425797      0      0
0.0000194847710875863      0.0000197545035340766      0.000000000210228610631498      0      0
0.0000197545035340766      0.000020027969952722      0.000000000349373490990420      0      0
0.000020027969952722      0.0000203052220338112      0.000000000366990817275662      0      0
0.0000203052220338112      0.0000205863121831945      0.000000000386058075638527      0      0
0.0000205863121831945      0.0000208712935321888      0.000000000348648687138317      0      0
0.0000208712935321888      0.000021160219947621      0.000000000270906050897274      0      0
0.000021160219947621      0.0000214531460420097      0.000000000136570648447652      0      0
0.0000214531460420097      0.0000217501271838877      0.000000000188253891689854      0      0
0.0000217501271838877      0.0000220512195082683      0.000000000127652355806721      0      0
0.0000220512195082683      0.0000223564799272551      0.000000000413211136358382      0      0
0.0000223564799272551      0.0000226659661408002      0.000000000311812885025975      0      0
0.0000226659661408002      0.0000229797366476099      0.000000000476150140851790      0      0
0.0000229797366476099      0.0000232978507562027      0.000000000234293177888970      0      0
0.0000232978507562027      0.0000236203685961192      0.000000000152843523098756      0      0
0.0000236203685961192      0.000023947351129288      0.000000000222190032437988      0      0
0.000023947351129288      0.0000242788601615485      0.000000000213853409882253      0      0
0.0000242788601615485      0.0000246149583543337      0.000000000155396321045240      0      0
0.0000246149583543337      0.0000249557092365137      0.000000000252136989175837      0      0
0.0000249557092365137      0.0000253011772164045      0.000000000474068757919655      0      0
0.0000253011772164045      0.0000256514275939423      0.000000000619116025887652      0      0
0.0000256514275939423      0.0000260065265730261      0.000000000572584511705167      0      0
0.0000260065265730261      0.0000263665412740315      0.000000000350481461884219      0      0
0.0000263665412740315      0.0000267315397464981      0.000000000181714920340314      0      0
0.0000267315397464981      0.0000271015909819919      0.000000000347378400687037      0      0
0.0000271015909819919      0.0000274767649271459      0.000000000498864682624755      0      0
0.0000274767649271459      0.0000278571324968813      0.000000000556680612241141      0      0
0.0000278571324968813      0.0000282427655878122      0.000000000507491571180700      0      0
0.0000282427655878122      0.0000286337370918349      0.000000000300965292753414      0      0
0.0000286337370918349      0.0000290301209099061      0.000000000371978444844229      0      0
0.0000290301209099061      0.0000294319919660113      0.000000000815541436010862      0      0
0.0000294319919660113      0.0000298394262213274      0.000000000306528014276429      0      0
0.0000298394262213274      0.00003025250068858      0.000000000866972106436241      0      0
0.00003025250068858      0.000030671293446601      0.000000000633897496466661      0      0
0.000030671293446601      0.0000310958836550867      0.000000000428779926828926      0      0
0.0000310958836550867      0.00003152635156956      0.000000000568739504831724      0      0
0.00003152635156956      0.000031962778556541      0.000000000945918431734629      0      0
0.000031962778556541      0.0000324052471089262      0.000000000487302258393354      0      0
0.0000324052471089262      0.0000328538408615817      0.00000000102238365847540      0      0
0.0000328538408615817      0.000033308644607151      0.000000000928464187192648      0      0
0.000033308644607151      0.0000337697443120835      0.00000000103874124297116      0      0
0.0000337697443120835      0.0000342372271328825      0.000000000892648898026522      0      0
0.0000342372271328825      0.0000347111814325807      0.000000000859258570374088      0      0
0.0000347111814325807      0.0000351916967974413      0.000000000387414438340843      0      0
0.0000351916967974413      0.0000356788640538924      0.000000000573759867200810      0      0
0.0000356788640538924      0.0000361727752856944      0.00000000123711876526311      0      0
0.0000361727752856944      0.0000366735238513458      0.000000000533772779183038      0      0
0.0000366735238513458      0.0000371812044017293      0.000000000374300607970498      0      0
0.0000371812044017293      0.0000376959128980032      0.00000000102076803817368      0      0
0.0000376959128980032      0.0000382177466297395      0.000000000843974025993588      0      0
0.0000382177466297395      0.0000387468042333134      0.00000000122956563308255      0      0
0.0000387468042333134      0.0000392831857105477      0.000000000666229681290141      0      0
0.0000392831857105477      0.0000398269924476147      0.00000000145545432404744      0      0
0.0000398269924476147      0.0000403783272342003      0.00000000129753867932499      0      0
0.0000403783272342003      0.0000409372942829333      0.00000000155971759882730      0      0
0.0000409372942829333      0.0000415039992490831      0.000000000960535346393662      0      0
0.0000415039992490831      0.000042078549250531      0.000000000980054226371502      0      0
0.000042078549250531      0.0000426610528880173      0.00000000169106008444640      0      0
0.0000426610528880173      0.0000432516202656688      0.00000000157616437918115      0      0
0.0000432516202656688      0.0000438503630118107      0.00000000181751839710527      0      0
0.0000438503630118107      0.0000444573943000663      0.000000000801375087103616      0      0
0.0000444573943000663      0.0000450728288707489      0.000000000861520926030150      0      0
0.0000450728288707489      0.0000456967830525504      0.00000000194924264297074      0      0
0.0000456967830525504      0.0000463293747845289      0.00000000198306453404510      0      0
0.0000463293747845289      0.0000469707236384016      0.00000000158062961284432      0      0
0.0000469707236384016      0.0000476209508411464      0.00000000214848019360957      0      0
0.0000476209508411464      0.0000482801792979158      0.00000000175623561003877      0      0
0.0000482801792979158      0.0000489485336152684      0.00000000216518712229952      0      0
0.0000489485336152684      0.0000496261401247217      0.00000000230270712690570      0      0
0.0000496261401247217      0.0000503131269066316      0.00000000143163670768013      0      0
0.0000503131269066316      0.0000510096238144011      0.00000000205797605737059      0      0
0.0000510096238144011      0.000051715762499026      0.000000000913071772229696      0      0
0.000051715762499026      0.000052431676433979      0.000000000739380655404902      0      0
0.000052431676433979      0.0000531575009404385      0.00000000240135038262868      0      0
0.0000531575009404385      0.0000538933732128671      0.00000000181336540957790      0      0
0.0000538933732128671      0.0000546394323449439      0.00000000277981448009923      0      0
0.0000546394323449439      0.0000553958193558558      0.00000000272096035071904      0      0
0.0000553958193558558      0.0000561626772169526      0.00000000261642321729309      0      0
0.0000561626772169526      0.0000569401508787716      0.00000000296765497159361      0      0
0.0000569401508787716      0.0000577283872984359      0.00000000297043933935574      0      0
0.0000577283872984359      0.0000585275354674316      0.00000000245680319983564      0      0
0.0000585275354674316      0.0000593377464397706      0.00000000301289680489970      0      0
0.0000593377464397706      0.0000601591733605423      0.00000000152992246320576      0      0
0.0000601591733605423      0.0000609919714948611      0.00000000193043562852934      0      0
0.0000609919714948611      0.0000618362982572143      0.00000000238151560330714      0      0
0.0000618362982572143      0.0000626923132412161      0.00000000100295548500285      0      0
0.0000626923132412161      0.0000635601782497746      0.00000000257955788280578      0      0
0.0000635601782497746      0.0000644400573256746      0.00000000211787801355523      0      0
0.0000644400573256746      0.0000653321167825856      0.00000000200922985449351      0      0
0.0000653321167825856      0.0000662365252364977      0.00000000320712342207454      0      0
0.0000662365252364977      0.0000671534536375933      0.00000000148820209231622      0      0
0.0000671534536375933      0.0000680830753025601      0.00000000333119128341995      0      0
0.0000680830753025601      0.0000690255659473509      0.00000000249549247607098      0      0
0.0000690255659473509      0.0000699811037203975      0.00000000314899417917738      0      0
0.0000699811037203975      0.0000709498692362838      0.00000000179299789894907      0      0
0.0000709498692362838      0.0000719320456098856      0.00000000343022044635607      0      0
0.0000719320456098856      0.0000729278184909828      0.00000000312865123534195      0      0
0.0000729278184909828      0.0000739373760993502      0.00000000316784881689729      0      0
0.0000739373760993502      0.0000749609092603353      0.00000000176810223857762      0      0
0.0000749609092603353      0.0000759986114409274      0.00000000149735777353670      0      0
0.0000759986114409274      0.0000770506787863264      0.00000000554872303958831      0      0
0.0000770506787863264      0.0000781173101570184      0.00000000371154123270958      0      0
0.0000781173101570184      0.0000791987071663636      0.00000000489228063021594      0      0
0.0000791987071663636      0.0000802950742187053      0.00000000483798593599560      0      0
0.0000802950742187053      0.000081406618548006      0.00000000623010395443398      0      0
0.000081406618548006      0.0000825335502570186      0.00000000644409008890790      0      0
0.0000825335502570186      0.0000836760823569998      0.00000000281021365458015      0      0
0.0000836760823569998      0.0000848344308079731      0.00000000666687939099681      0      0
0.0000848344308079731      0.0000860088145595493      0.00000000691096997987053      0      0
0.0000860088145595493      0.0000871994555923124      0.00000000384148684819601      0      0
0.0000871994555923124      0.0000884065789597775      0.00000000720618817131065      0      0
0.0000884065789597775      0.0000896304128309307      0.00000000624951202791120      0      0
0.0000896304128309307      0.0000908711885333572      0.00000000776982885879822      0      0
0.0000908711885333572      0.0000921291405969664      0.00000000305620681518604      0      0
0.0000921291405969664      0.0000934045067983223      0.00000000755871586641418      0      0
0.0000934045067983223      0.0000946975282055884      0.00000000771437809689934      0      0
0.0000946975282055884      0.0000960084492240934      0.00000000310952185087685      0      0
0.0000960084492240934      0.0000973375176425286      0.00000000893568210851423      0      0
0.0000973375176425286      0.000098684984679785      0.00000000731369884339649      0      0
0.000098684984679785      0.000100051105032438      0.00000000861425699515258      0      0
0.000100051105032438      0.000101436136922889      0.00000000818232496918876      0      0
0.000101436136922889      0.000102840342148178      0.00000000788930168222896      0      0
0.000102840342148178      0.000104263986129461      0.00000000454681933748916      0      0
0.000104263986129461      0.000105707337962187      0.00000000678422201093675      0      0
0.000105707337962187      0.00010717067046696      0.0000000108044554178493      0      0
0.00010717067046696      0.000108654260241103      0.00000000478041204257449      0      0
0.000108654260241103      0.000110158387710945      0.00000000403187822314644      0      0
0.000110158387710945      0.000111683337184825      0.00000000332699224046626      0      0
0.000111683337184825      0.000113229396906833      0.00000000884175110775199      0      0
0.000113229396906833      0.00011479685911129      0.00000000903336189196269      0      0
0.00011479685911129      0.000116386020077991      0.0000000128190361741463      0      0
0.000116386020077991      0.000117997180188201      0.0000000129634773348497      0      0
0.000117997180188201      0.00011963064398144      0.0000000127973120320937      0      0
0.00011963064398144      0.00012128672021304      0.00000000371964537728754      0      0
0.00012128672021304      0.00012296572191251      0.0000000136520796744649      0      0
0.00012296572191251      0.000124667966442703      0.0000000142233226147545      0      0
0.000124667966442703      0.000126393775559803      0.0000000148235773168572      0      0
0.000126393775559803      0.000128143475474143      0.0000000138406945455368      0      0
0.000128143475474143      0.000129917396911867      0.00000000582157073935078      0      0
0.000129917396911867      0.000131715875177439      0.0000000133344253178116      0      0
0.000131715875177439      0.000133539250217029      0.0000000168295853024197      0      0
0.000133539250217029      0.00013538786668276      0.0000000172159613729954      0      0
0.00013538786668276      0.000137262073997862      0.0000000131123940869408      0      0
0.000137262073997862      0.000139162226422714      0.00000000908404629044624      0      0
0.000139162226422714      0.00014108868312181      0.0000000148043457578602      0      0
0.00014108868312181      0.000143041808231644      0.0000000193615465043839      0      0
0.000143041808231644      0.000145021970929542      0.0000000194605330922451      0      0
0.000145021970929542      0.00014702954550344      0.0000000202361044039028      0      0
0.00014702954550344      0.000149064911422635      0.0000000108601375557370      0      0
0.000149064911422635      0.00015112845340951      0.0000000185173604795793      0      0
0.00015112845340951      0.000153220561512254      0.00000000646081700993718      0      0
0.000153220561512254      0.000155341631178586      0.0000000156468720677446      0      0
0.000155341631178586      0.000157492063330508      0.0000000171706689761823      0      0
0.000157492063330508      0.000159672264440082      0.0000000100701581743359      0      0
0.000159672264440082      0.00016188264660626      0.0000000153047154791364      0      0
0.00016188264660626      0.000164123627632783      0.0000000226361280448659      0      0
0.000164123627632783      0.00016639563110715      0.0000000206785558808569      0      0
0.00016639563110715      0.000168699086480686      0.00000000850412711469083      0      0
0.000168699086480686      0.000171034429149716      0.00000000749913459943795      0      0
0.000171034429149716      0.00017340210053786      0.00000000946084344702986      0      0
0.00017340210053786      0.000175802548179476      0.0000000238970374897036      0      0
0.000175802548179476      0.000178236225804249      0.0000000261249030932767      0      0
0.000178236225804249      0.000180703593422953      0.0000000189485022703228      0      0
0.000180703593422953      0.000183205117414405      0.0000000156528473579135      0      0
0.000183205117414405      0.000185741270613619      0.0000000287244427194415      0      0
0.000185741270613619      0.000188312532401177      0.0000000317518529044058      0      0
0.000188312532401177      0.000190919388793845      0.0000000288908247706057      0      0
0.000190919388793845      0.000193562332536437      0.0000000134327516242040      0      0
0.000193562332536437      0.000196241863194957      0.0000000275234261860611      0      0
0.000196241863194957      0.000198958487251018      0.0000000278279029084676      0      0
0.000198958487251018      0.000201712718197586      0.0000000350409107684360      0      0
0.000201712718197586      0.000204505076636033      0.0000000157694408426581      0      0
0.000204505076636033      0.000207336090374545      0.0000000116078717298998      0      0
0.000207336090374545      0.000210206294527884      0.0000000123000695564845      0      0
0.000210206294527884      0.000213116231618538      0.0000000149879894499415      0      0
0.000213116231618538      0.000216066451679264      0.0000000372623603631435      0      0
0.000216066451679264      0.000219057512357059      0.0000000397542666875106      0      0
0.000219057512357059      0.000222089979018563      0.0000000230919913138740      0      0
0.000222089979018563      0.000225164424856924      0.0000000367393962202385      0      0
0.000225164424856924      0.000228281431000144      0.0000000485019368856275      0      0
0.000228281431000144      0.00023144158662092      0.0000000378650524952118      0      0
0.00023144158662092      0.000234645489048012      0.0000000312478772384315      0      0
0.000234645489048012      0.000237893743879147      0.0000000368873418040220      0      0
0.000237893743879147      0.000241186965095492      0.0000000513968686334495      0      0
0.000241186965095492      0.000244525775177701      0.0000000519988605220399      0      0
0.000244525775177701      0.000247910805223583      0.0000000155448740264960      0      0
0.000247910805223583      0.000251342695067386      0.0000000594671168500400      0      0
0.000251342695067386      0.000254822093400743      0.0000000175403860346619      0      0
0.000254822093400743      0.00025834965789528      0.0000000516350885769416      0      0
0.00025834965789528      0.000261926055326934      0.0000000647876310234955      0      0
0.000261926055326934      0.000265551961701985      0.0000000596053918875574      0      0
0.000265551961701985      0.00026922806238483      0.0000000579309360028773      0      0
0.00026922806238483      0.000272955052227537      0.0000000655996073883801      0      0
0.000272955052227537      0.000276733635701177      0.0000000721577930043329      0      0
0.000276733635701177      0.000280564527028988      0.0000000492305337745365      0      0
0.000280564527028988      0.000284448450321376      0.0000000353636580410714      0      0
0.000284448450321376      0.000288386139712781      0.0000000773695633148260      0      0
0.000288386139712781      0.000292378339500449      0.0000000300136215592966      0      0
0.000292378339500449      0.000296425804285111      0.0000000687899440620902      0      0
0.000296425804285111      0.000300529299113624      0.0000000814912042162507      0      0
0.000300529299113624      0.000304689599623573      0.0000000518286409094013      0      0
0.000304689599623573      0.000308907492189884      0.0000000282658527316645      0      0
0.000308907492189884      0.000313183774073464      0.0000000249015273369718      0      0
0.000313183774073464      0.000317519253571897      0.0000000285948792028901      0      0
0.000317519253571897      0.000321914750172228      0.0000000532687196868395      0      0
0.000321914750172228      0.000326371094705861      0.0000000921821231992094      0      0
0.000326371094705861      0.000330889129505603      0.0000000946276502639811      0      0
0.000330889129505603      0.000335469708564879      0.0000000284875173778628      0      0
0.000335469708564879      0.000340113697699154      0.000000106942484012371      0      0
0.000340113697699154      0.000344821974709588      0.0000000368717899393745      0      0
0.000344821974709588      0.000349595429548956      0.000000115491154979101      0      0
0.000349595429548956      0.000354434964489868      0.0000000687650255093602      0      0
0.000354434964489868      0.000359341494295315      0.0000000464793861442740      0      0
0.000359341494295315      0.000364315946391572      0.000000100941757605662      0      0
0.000364315946391572      0.000369359261043507      0.000000124846467619677      0      0
0.000369359261043507      0.000374472391532301      0.000000132241648724410      0      0
0.000374472391532301      0.00037965630433564      0.000000135359012453627      0      0
0.00037965630433564      0.000384911979310397      0.000000130697716521968      0      0
0.000384911979310397      0.000390240409877844      0.0000000993362249172285      0      0
0.000390240409877844      0.000395642603211426      0.0000000401133866132287      0      0
0.000395642603211426      0.000401119580427133      0.000000115871498794915      0      0
0.000401119580427133      0.000406672376776519      0.000000148181160885106      0      0
0.000406672376776519      0.000412302041842373      0.0000000436943527872288      0      0
0.000412302041842373      0.000418009639737117      0.000000165286871136390      0      0
0.000418009639737117      0.000423796249303941      0.0000000464121962344988      0      0
0.000423796249303941      0.000429662964320725      0.000000164842716583541      0      0
0.000429662964320725      0.000435610893706785      0.000000136853513714197      0      0
0.000435610893706785      0.000441641161732474      0.0000000507896693512234      0      0
0.000441641161732474      0.000447754908231697      0.000000139174208920595      0      0
0.000447754908231697      0.000453953288817359      0.000000189638275947251      0      0
0.000453953288817359      0.000460237475099795      0.000000199335436906411      0      0
0.000460237475099795      0.000466608654908228      0.000000197873582338267      0      0
0.000466608654908228      0.000473068032515292      0.000000202934820717895      0      0
0.000473068032515292      0.000479616828864662      0.000000215811410384912      0      0
0.000479616828864662      0.000486256281801832      0.000000219890822298929      0      0
0.000486256281801832      0.000492987646308097      0.000000181027403103706      0      0
0.000492987646308097      0.000499812194737762      0.0000000791199642765451      0      0
0.000499812194737762      0.000506731217058643      0.000000150179117506841      0      0
0.000506731217058643      0.0005137460210959      0.000000249692034874607      0      0
0.0005137460210959      0.000520857932779231      0.000000116660845423733      0      0
0.000520857932779231      0.000528068296393506      0.000000212880882980676      0      0
0.000528068296393506      0.000535378474832857      0.000000196849105743799      0      0
0.000535378474832857      0.000542789849858294      0.000000212114590371067      0      0
0.000542789849858294      0.000550303822358882      0.000000163993884357109      0      0
0.000550303822358882      0.000557921812616533      0.000000288070461600612      0      0
0.000557921812616533      0.000565645260574473      0.000000110323980823415      0      0
0.000565645260574473      0.00057347562610941      0.000000207729290288381      0      0
0.00057347562610941      0.000581414389307485      0.000000319046309496220      0      0
0.000581414389307485      0.000589463050744029      0.000000277635846123151      0      0
0.000589463050744029      0.000597623131767208      0.000000168567676437590      0      0
0.000597623131767208      0.000605896174785581      0.0000000948540167895963      0      0
0.000605896174785581      0.000614283743559644      0.000000117153134700163      0      0
0.000614283743559644      0.000622787423497414      0.000000149723609834432      0      0
0.000622787423497414      0.000631408821954096      0.000000152895170796760      0      0
0.000631408821954096      0.000640149568535908      0.000000125174463071897      0      0
0.000640149568535908      0.000649011315408104      0.000000109724132932258      0      0
0.000649011315408104      0.000657995737607266      0.000000204916754586127      0      0
0.000657995737607266      0.000667104533357915      0.000000351451956927083      0      0
0.000667104533357915      0.00067633942439351      0.000000432744878735484      0      0
0.00067633942439351      0.000685702156281888      0.000000329632959322142      0      0
0.000685702156281888      0.000695194498755206      0.000000125733083222519      0      0
0.000695194498755206      0.000704818246044455      0.000000413222467084185      0      0
0.000704818246044455      0.000714575217218609      0.000000409504713233392      0      0
0.000714575217218609      0.000724467256528451      0.000000170566957042968      0      0
0.000724467256528451      0.000734496233755185      0.000000510332592941906      0      0
0.000734496233755185      0.000744664044563847      0.000000159745749022895      0      0
0.000744664044563847      0.000754972610861632      0.000000531367829630086      0      0
0.000754972610861632      0.000765423881161163      0.000000156411572938242      0      0
0.000765423881161163      0.0007760198309488      0.000000567397768129424      0      0
0.0007760198309488      0.000786762463058045      0.000000264103275150668      0      0
0.000786762463058045      0.00079765380804811      0.000000441288507059459      0      0
0.00079765380804811      0.000808695924587738      0.000000594848819287098      0      0
0.000808695924587738      0.000819890899844323      0.000000252378222907713      0      0
0.000819890899844323      0.00083124084987843      0.000000378869355768992      0      0
0.00083124084987843      0.000842747920043766      0.000000655057574347301      0      0
0.000842747920043766      0.000854414285392693      0.000000627888615624515      0      0
0.000854414285392693      0.000866242151087355      0.000000399719934081506      0      0
0.000866242151087355      0.000878233752816494      0.000000197938699481681      0      0
0.000878233752816494      0.000890391357218039      0.000000316972224506045      0      0
0.000890391357218039      0.000902717262307538      0.000000496157437699056      0      0
0.000902717262307538      0.000915213797912533      0.000000620522653948375      0      0
0.000915213797912533      0.000927883326112938      0.000000694075461701967      0      0
0.000927883326112938      0.000940728241687513      0.000000729555354076610      0      0
0.000940728241687513      0.000953750972566528      0.000000730608367419556      0      0
0.000953750972566528      0.000966953980290686      0.000000687368909108285      0      0
0.000966953980290686      0.000980339760476396      0.000000579256281701417      0      0
0.000980339760476396      0.000993910843287497      0.000000394144042477953      0      0
0.000993910843287497      0.0010076697939135      0.000000258228073536802      0      0
0.0010076697939135      0.00102161921305448      0.000000522765301641726      0      0
0.00102161921305448      0.0010357617374126      0.000000883020349413036      0      0
0.0010357617374126      0.00105010004019057      0.00000103933445321697      0      0
0.00105010004019057      0.00106463683159689      0.000000789051261290856      0      0
0.00106463683159689      0.00107937485935813      0.000000294809495021915      0      0
0.00107937485935813      0.00109431690923832      0.000000858073349015396      0      0
0.00109431690923832      0.00110946580556549      0.00000114663743141833      0      0
0.00110946580556549      0.00112482441176555      0.000000549051978421238      0      0
0.00112482441176555      0.00114039563090349      0.000000804892961454772      0      0
0.00114039563090349      0.00115618240623217      0.00000123099035556567      0      0
0.00115618240623217      0.00117218772174859      0.000000380539600999111      0      0
0.00117218772174859      0.00118841460275796      0.00000122829908341543      0      0
0.00118841460275796      0.00120486611644553      0.000000873677438776295      0      0
0.00120486611644553      0.00122154537245635      0.00000101861950284736      0      0
0.00122154537245635      0.00123845552348304      0.00000115353379713628      0      0
0.00123845552348304      0.00125559976586171      0.000000960305350273248      0      0
0.00125559976586171      0.00127298134017614      0.00000120598745013185      0      0
0.00127298134017614      0.00129060353187029      0.00000116389096089807      0      0
0.00129060353187029      0.00130846967186935      0.000000988984767542596      0      0
0.00130846967186935      0.00132658313720929      0.00000155378433775076      0      0
0.00132658313720929      0.00134494735167523      0.000000479336627277014      0      0
0.00134494735167523      0.00136356578644858      0.00000170185304469973      0      0
0.00136356578644858      0.00138244196076317      0.00000118357891723672      0      0
0.00138244196076317      0.00140157944257044      0.000000898395919383465      0      0
0.00140157944257044      0.00142098184921384      0.00000189995345974567      0      0
0.00142098184921384      0.00144065284811262      0.00000129480601145461      0      0
0.00144065284811262      0.00146059615745496      0.000000726017173548801      0      0
0.00146059615745496      0.00148081554690089      0.00000188762434417086      0      0
0.00148081554690089      0.00150131483829471      0.00000198934459441966      0      0
0.00150131483829471      0.00152209790638749      0.00000104831054749804      0      0
0.00152209790638749      0.00154316867956938      0.000000859533410493443      0      0
0.00154316867956938      0.00156453114061223      0.00000191230093251258      0      0
0.00156453114061223      0.00158618932742236      0.00000237614873277107      0      0
0.00158618932742236      0.00160814733380381      0.00000211785583053900      0      0
0.00160814733380381      0.00163040931023216      0.00000137759857317839      0      0
0.00163040931023216      0.00165297946463904      0.000000706721085285180      0      0
0.00165297946463904      0.00167586206320748      0.00000111586396247369      0      0
0.00167586206320748      0.00169906143117836      0.00000184892467583571      0      0
0.00169906143117836      0.00172258195366789      0.00000241296707583733      0      0
0.00172258195366789      0.00174642807649655      0.00000276750458358742      0      0
0.00174642807649655      0.00177060430702936      0.00000295262481680218      0      0
0.00177060430702936      0.00179511521502795      0.00000302850415805343      0      0
0.00179511521502795      0.00181996543351421      0.00000305331716485438      0      0
0.00181996543351421      0.00184515965964614      0.00000307373774908872      0      0
0.00184515965964614      0.00187070265560561      0.00000312176426694230      0      0
0.00187070265560561      0.00189659924949857      0.00000321414891448274      0      0
0.00189659924949857      0.00192285433626758      0.00000335193208142171      0      0
0.00192285433626758      0.00194947287861711      0.00000351877864282471      0      0
0.00194947287861711      0.00197645990795156      0.00000367816285483247      0      0
0.00197645990795156      0.00200382052532629      0.00000377090367311696      0      0
0.00200382052532629      0.00203155990241182      0.00000371608838720630      0      0
0.00203155990241182      0.00205968328247135      0.00000342028176738784      0      0
0.00205968328247135      0.00208819598135186      0.00000280376622876621      0      0
0.00208819598135186      0.00211710338848892      0.00000187597293897572      0      0
0.00211710338848892      0.00214641096792534      0.00000116052237222007      0      0
0.00214641096792534      0.00217612425934403      0.00000206345344512118      0      0
0.00217612425934403      0.00220624887911509      0.00000353578412858766      0      0
0.00220624887911509      0.00223679052135739      0.00000459259895341828      0      0
0.00223679052135739      0.00226775495901488      0.00000467888491142893      0      0
0.00226775495901488      0.00229914804494778      0.00000349972775901755      0      0
0.00229914804494778      0.00233097571303889      0.00000155302007942074      0      0
0.00233097571303889      0.00236324397931521      0.00000271403216643031      0      0
0.00236324397931521      0.00239595894308506      0.00000494286262779303      0      0
0.00239595894308506      0.00242912678809096      0.00000539567424218571      0      0
0.00242912678809096      0.00246275378367852      0.00000341937105559139      0      0
0.00246275378367852      0.00249684628598141      0.00000184021112434709      0      0
0.00249684628598141      0.00253141073912281      0.00000504186081102683      0      0
0.00253141073912281      0.0025664536764335      0.00000607583161195364      0      0
0.0025664536764335      0.00260198172168671      0.00000340482276710838      0      0
0.00260198172168671      0.00263800159035023      0.00000295812018574568      0      0
0.00263800159035023      0.00267452009085567      0.00000652062367319753      0      0
0.00267452009085567      0.00271154412588544      0.00000550653372722587      0      0
0.00271154412588544      0.00274908069367747      0.00000199504325159029      0      0
0.00274908069367747      0.00278713688934801      0.00000656984437992699      0      0
0.00278713688934801      0.00282571990623272      0.00000645738324388374      0      0
0.00282571990623272      0.00286483703724639      0.00000210540405175779      0      0
0.00286483703724639      0.00290449567626138      0.00000730355106804038      0      0
0.00290449567626138      0.00294470331950526      0.00000640219778289205      0      0
0.00294470331950526      0.0029854675669777      0.00000315738815164840      0      0
0.0029854675669777      0.00302679612388701      0.00000857442483461441      0      0
0.00302679612388701      0.0030686968021066      0.00000462500057583214      0      0
0.0030686968021066      0.00311117752165154      0.00000643952257674937      0      0
0.00311117752165154      0.0031542463121756      0.00000857469739040348      0      0
0.0031542463121756      0.00319791131448903      0.00000288511186204982      0      0
0.00319791131448903      0.00324218078209728      0.00000982714868541302      0      0
0.00324218078209728      0.0032870630827611      0.00000439930248467847      0      0
0.0032870630827611      0.00333256670007821      0.00000890193557905428      0      0
0.00333256670007821      0.00337870023508683      0.00000772161060734888      0      0
0.00337870023508683      0.00342547240789146      0.00000700689855736184      0      0
0.00342547240789146      0.00347289205931113      0.0000100737989339474      0      0
0.00347289205931113      0.00352096815255051      0.00000520020189411194      0      0
0.00352096815255051      0.00356970977489406      0.0000115426263019624      0      0
0.00356970977489406      0.00361912613942378      0.00000412488064396290      0      0
0.00361912613942378      0.0036692265867606      0.0000125114763802655      0      0
0.0036692265867606      0.00372002058682995      0.00000384989689348648      0      0
0.00372002058682995      0.00377151774065175      0.0000132775596333479      0      0
0.00377151774065175      0.00382372778215516      0.00000411756501643494      0      0
0.00382372778215516      0.00387666058001854      0.0000139229086345541      0      0
0.00387666058001854      0.00393032613953476      0.00000506542801705104      0      0
0.00393032613953476      0.0039847346045024      0.0000142523354534658      0      0
0.0039847346045024      0.00403989625914312      0.00000719286737280864      0      0
0.00403989625914312      0.00409582153004557      0.0000137676670468707      0      0
0.00409582153004557      0.00415252098813623      0.0000105995311559819      0      0
0.00415252098813623      0.00421000535067748      0.0000117485933846609      0      0
0.00421000535067748      0.0042682854832934      0.0000146410646041928      0      0
0.0042682854832934      0.00432737240202355      0.00000773619552595329      0      0
0.00432737240202355      0.00438727727540519      0.0000178743392065682      0      0
0.00438727727540519      0.00444801142658443      0.00000514900560125017      0      0
0.00444801142658443      0.00450958633545639      0.0000181462129392916      0      0
0.00450958633545639      0.00457201364083525      0.0000118790388226194      0      0
0.00457201364083525      0.00463530514265407      0.0000134172754117495      0      0
0.00463530514265407      0.00469947280419532      0.0000193649068346791      0      0
0.00469947280419532      0.00476452875435209      0.00000580631738109711      0      0
0.00476452875435209      0.0048304852899207      0.0000210922787444468      0      0
0.0048304852899207      0.00489735487792503      0.0000142538588215385      0      0
0.00489735487792503      0.00496515015797302      0.0000133434752199178      0      0
0.00496515015797302      0.00503388394464577      0.0000234502472737211      0      0
0.00503388394464577      0.00510356922991978      0.00000851823925676901      0      0
0.00510356922991978      0.00517421918562266      0.0000203086604174310      0      0
0.00517421918562266      0.00524584716592283      0.0000231311703868706      0      0
0.00524584716592283      0.00531846670985373      0.00000710826106550375      0      0
0.00531846670985373      0.00539209154387294      0.0000248270386130354      0      0
0.00539209154387294      0.00546673558445676      0.0000228161678865680      0      0
0.00546673558445676      0.00554241294073067      0.00000870814795188685      0      0
0.00554241294073067      0.00561913791713623      0.0000277878393881019      0      0
0.00561913791713623      0.00569692501613484      0.0000241827329816374      0      0
0.00569692501613484      0.00577578894094906      0.00000932880780129455      0      0
0.00577578894094906      0.00585574459834172      0.0000295792456782091      0      0
0.00585574459834172      0.00593680710143364      0.0000279217184313865      0      0
0.00593680710143364      0.00601899177256026      0.00000905430305191223      0      0
0.00601899177256026      0.00610231414616781      0.0000293785702636891      0      0
0.00610231414616781      0.0061867899717497      0.0000335882158922698      0      0
0.0061867899717497      0.0062724352168234      0.0000132567962787012      0      0
0.0062724352168234      0.00635926606994866      0.0000251004342692173      0      0
0.00635926606994866      0.00644729894378739      0.0000388612432959466      0      0
0.00644729894378739      0.00653655047820597      0.0000249893084099715      0      0
0.00653655047820597      0.00662703754342055      0.0000152289372924665      0      0
0.00662703754342055      0.00671877724318579      0.0000388848581556073      0      0
0.00671877724318579      0.00681178691802782      0.0000392337072044422      0      0
0.00681178691802782      0.00690608414852187      0.0000159906554988736      0      0
0.00690608414852187      0.00700168675861542      0.0000277027797447536      0      0
0.00700168675861542      0.00709861281899715      0.0000466772198547452      0      0
0.00709861281899715      0.00719688065051277      0.0000381543064796341      0      0
0.00719688065051277      0.00729650882762788      0.0000136179037586797      0      0
0.00729650882762788      0.00739751618193895      0.0000359007562467529      0      0
0.00739751618193895      0.00749992180573285      0.0000524697593715603      0      0
0.00749992180573285      0.00760374505559565      0.0000408528469497854      0      0
0.00760374505559565      0.00770900555607137      0.0000150841122998629      0      0
0.00770900555607137      0.00781572320337137      0.0000387647781754117      0      0
0.00781572320337137      0.00792391816913513      0.0000582088440242472      0      0
0.00792391816913513      0.00803361090424307      0.0000496379714426586      0      0
0.00803361090424307      0.00814482214268214      0.0000207881391294374      0      0
0.00814482214268214      0.00825757290546495      0.0000342231101157978      0      0
0.00825757290546495      0.00837188450460311      0.0000615644503432736      0      0
0.00837188450460311      0.0084877785471356      0.0000634036379322331      0      0
0.0084877785471356      0.00860527693921294      0.0000384363829170949      0      0
0.00860527693921294      0.00872440189023784      0.0000214760179036724      0      0
0.00872440189023784      0.0088451759170632      0.0000549584934725980      0      0
0.0088451759170632      0.00896762184824822      0.0000745897467451626      0      0
0.00896762184824822      0.00909176282837339      0.0000657516203477586      0      0
0.00909176282837339      0.00921762232241531      0.0000339682946056567      0      0
0.00921762232241531      0.009345224120182      0.0000305960928956597      0      0
0.009345224120182      0.00947459234080956      0.0000671672377740080      0      0
0.00947459234080956      0.00960575143732124      0.0000856883517312044      0      0
0.00960575143732124      0.0097387262012494      0.0000754372974196958      0      0
0.0097387262012494      0.00987354176732169      0.0000418440575096284      0      0
0.00987354176732169      0.0100102236182119      0.0000301755605941810      0      0
0.0100102236182119      0.0101487975893568      0.0000695539999360741      0      0
0.0101487975893568      0.0102892898738392      0.0000961828948006089      0      0
0.0102892898738392      0.0104317270273393      0.0000951300485980378      0      0
0.0104317270273393      0.0105761359731542      0.0000667617995684307      0      0
0.0105761359731542      0.0107225440072866      0.0000301926362400932      0      0
0.0107225440072866      0.0108709788036044      0.0000543755119084755      0      0
0.0108709788036044      0.0110214684190717      0.0000954894891661517      0      0
0.0110214684190717      0.0111740412990521      0.000115563460416097      0      0
0.0111740412990521      0.0113287262826851      0.000106707843881829      0      0
0.0113287262826851      0.0114855526083377      0.0000720982246537302      0      0
0.0114855526083377      0.0116445499191305      0.0000344763954475021      0      0
0.0116445499191305      0.0118057482685412      0.0000628529510273849      0      0
0.0118057482685412      0.0119691781260852      0.000108594915600591      0      0
0.0119691781260852      0.0121348703830748      0.000134825098662088      0      0
0.0121348703830748      0.0123028563584581      0.000132668744384943      0      0
0.0123028563584581      0.0124731678047393      0.000102666313770328      0      0
0.0124731678047393      0.0126458369139802      0.0000564187948036787      0      0
0.0126458369139802      0.0128208963238851      0.0000479958982288953      0      0
0.0128208963238851      0.0129983791239701      0.0000983296872288722      0      0
0.0129983791239701      0.0131783188618175      0.000143175170669273      0      0
0.0131783188618175      0.0133607495494169      0.000164569506400615      0      0
0.0133607495494169      0.0135457056695945      0.000156920633885147      0      0
0.0135457056695945      0.0137332221825303      0.000122017594320467      0      0
0.0137332221825303      0.0139233345323668      0.0000711528415790664      0      0
0.0139233345323668      0.0141160786539086      0.0000526888434721317      0      0
0.0141160786539086      0.0143114909794141      0.000104114389950237      0      0
0.0143114909794141      0.0145096084454827      0.000158926376978855      0      0
0.0145096084454827      0.0147104685000363      0.000194186757388447      0      0
0.0147104685000363      0.0149141091093971      0.000201931204666882      0      0
0.0149141091093971      0.0151205687654648      0.000180509376259649      0      0
0.0151205687654648      0.0153298864929916      0.000134320085787847      0      0
0.0153298864929916      0.0155421018569589      0.0000780102122773247      0      0
0.0155421018569589      0.015757254970056      0.0000679369437872548      0      0
0.015757254970056      0.0159753865002618      0.000126713604741790      0      0
0.0159753865002618      0.0161965376785319      0.000189563424912159      0      0
0.0161965376785319      0.0164207503065923      0.000234790652585629      0      0
0.0164207503065923      0.0166480667648403      0.000253963996370313      0      0
0.0166480667648403      0.0168785300203555      0.000243931464503122      0      0
0.0168785300203555      0.0171121836350213      0.000206158717955097      0      0
0.0171121836350213      0.0173490717737588      0.000147505787442832      0      0
0.0173490717737588      0.017589239212875      0.0000877673233393817      0      0
0.017589239212875      0.0178327313485262      0.0000908440107802324      0      0
0.0178327313485262      0.0180795942052988      0.000158987729432015      0      0
0.0180795942052988      0.0183298744449088      0.000231730026858656      0      0
0.0183298744449088      0.0185836193750216      0.000288962502085947      0      0
0.0185836193750216      0.0188408769581945      0.000322049002954919      0      0
0.0188408769581945      0.0191016958209418      0.000326755166977770      0      0
0.0191016958209418      0.0193661252629267      0.000302400130729900      0      0
0.0193661252629267      0.0196342152662799      0.000251911930800695      0      0
0.0196342152662799      0.0199060165050465      0.000182970524072486      0      0
0.0199060165050465      0.0201815803547652      0.000115814993895584      0      0
0.0201815803547652      0.0204609589021785      0.000110995103068216      0      0
0.0204609589021785      0.0207442049550786      0.000182501526342711      0      0
0.0207442049550786      0.0210313720522889      0.000269123299830164      0      0
0.0210313720522889      0.0213225144737837      0.000346173040333527      0      0
0.0213225144737837      0.0216176872509482      0.000403434647000799      0      0
0.0216176872509482      0.0219169461769806      0.000435109388129577      0      0
0.0219169461769806      0.0222203478174381      0.000438229884735671      0      0
0.0222203478174381      0.0225279495209286      0.000412404662549228      0      0
0.0225279495209286      0.0228398094299506      0.000359880438285681      0      0
0.0228398094299506      0.0231559864918837      0.000286110136314062      0      0
0.0231559864918837      0.0234765404701303      0.000202662863033452      0      0
0.0234765404701303      0.0238015319554124      0.000141506604970639      0      0
0.0238015319554124      0.0241310223772239      0.000165139226399829      0      0
0.0241310223772239      0.0244650740154424      0.000254793886439618      0      0
0.0244650740154424      0.0248037500121009      0.000357835658780294      0      0
0.0248037500121009      0.025147114383323      0.000453580765419635      0      0
0.025147114383323      0.0254952320314234      0.000532399972621043      0      0
0.0254952320314234      0.025848168757175      0.000588346417051590      0      0
0.025848168757175      0.0262059912722472      0.000617648020258340      0      0
0.0262059912722472      0.0265687672118152      0.000618372475985555      0      0
0.0265687672118152      0.0269365651473444      0.000590363423539302      0      0
0.0269365651473444      0.0273094545995519      0.000535292160496003      0      0
0.0273094545995519      0.0276875060515468      0.000456936198159535      0      0
0.0276875060515468      0.0280707909621536      0.000362253444127593      0      0
0.0280707909621536      0.0284593817794181      0.000265587562950851      0      0
0.0284593817794181      0.0288533519543027      0.000203116345593172      0      0
0.0288533519543027      0.0292527759545692      0.000230831033393172      0      0
0.0292527759545692      0.0296577292788545      0.000331943150178717      0      0
0.0296577292788545      0.0300682884709421      0.000456687331872637      0      0
0.0300682884709421      0.0304845311342295      0.000581802018476593      0      0
0.0304845311342295      0.0309065359463971      0.000696402381858260      0      0
0.0309065359463971      0.0313343826742795      0.000793786010310874      0      0
0.0313343826742795      0.0317681521889432      0.000869238011675237      0      0
0.0317681521889432      0.0322079264809726      0.000919418842587290      0      0
0.0322079264809726      0.0326537886759678      0.000942180872748168      0      0
0.0326537886759678      0.033105823050257      0.000936514494799872      0      0
0.033105823050257      0.033564115046826      0.000902543924287869      0      0
0.033564115046826      0.0340287512914689      0.000841569735917688      0      0
0.0340287512914689      0.0344998196091616      0.000756215416168486      0      0
0.0344998196091616      0.0349774090406628      0.000650856328591166      0      0
0.0349774090406628      0.0354616098593442      0.000532868379177995      0      0
0.0354616098593442      0.0359525135882537      0.000416360974908587      0      0
0.0359525135882537      0.0364502130174152      0.000331885227003386      0      0
0.0364502130174152      0.0369548022213675      0.000329399613051722      0      0
0.0369548022213675      0.0374663765769464      0.000420696993440836      0      0
0.0374663765769464      0.0379850327813123      0.000563585619441342      0      0
0.0379850327813123      0.0385108688702281      0.000725042997856511      0      0
0.0385108688702281      0.0390439842365898      0.000888833565468083      0      0
0.0390439842365898      0.0395844796492134      0.00104598387428254      0      0
0.0395844796492134      0.0401324572718825      0.00119050862113176      0      0
0.0401324572718825      0.0406880206826587      0.00131792614038984      0      0
0.0406880206826587      0.0412512748934598      0.00142472281181398      0      0
0.0412512748934598      0.0418223263699098      0.00150814715068620      0      0
0.0418223263699098      0.0424012830514618      0.00156612693420199      0      0
0.0424012830514618      0.0429882543718015      0.00159723510244150      0      0
0.0429882543718015      0.0435833512795317      0.00160067674557340      0      0
0.0435833512795317      0.0441866862591436      0.00157628854668449      0      0
0.0441866862591436      0.0447983733522791      0.00152455249405817      0      0
0.0447983733522791      0.0454185281792862      0.00144663542631908      0      0
0.0454185281792862      0.0460472679610735      0.00134448139285233      0      0
0.0460472679610735      0.0466847115412677      0.00122101575875448      0      0
0.0466847115412677      0.0473309794086762      0.00108059382882927      0      0
0.0473309794086762      0.047986193720063      0.000930003548832642      0      0
0.047986193720063      0.0486504783232378      0.000780720628041458      0      0
0.0486504783232378      0.0493239587804657      0.000653506294343211      0      0
0.0493239587804657      0.0500067623922011      0.000583265638973229      0      0
0.0500067623922011      0.0506990182211494      0.000606165542946356      0      0
0.0506990182211494      0.0514008571166629      0.000722619714704442      0      0
0.0514008571166629      0.0521124117394733      0.000901095184092205      0      0
0.0521124117394733      0.0528338165867671      0.00111270161638498      0      0
0.0528338165867671      0.0535652080176086      0.00133996755564439      0      0
0.0535652080176086      0.0543067242787134      0.00157257479193947      0      0
0.0543067242787134      0.0550585055305805      0.00180379614876932      0      0
0.0550585055305805      0.0558206938739848      0.00202874288871370      0      0
0.0558206938739848      0.0565934333768373      0.00224356130428297      0      0
0.0565934333768373      0.0573768701014157      0.00244505614223558      0      0
0.0573768701014157      0.0581711521319738      0.00263050675868648      0      0
0.0581711521319738      0.0589764296027321      0.00279757372897472      0      0
0.0589764296027321      0.0597928547262553      0.00294424969183462      0      0
0.0597928547262553      0.0606205818222245      0.00306883257782840      0      0
0.0606205818222245      0.0614597673466051      0.00316991048307674      0      0
0.0614597673466051      0.0623105699212211      0.00324635280632199      0      0
0.0623105699212211      0.0631731503637371      0.00329730502239701      0      0
0.0631731503637371      0.0640476717180559      0.00332218601134255      0      0
0.0640476717180559      0.064934299285137      0.00332068786093723      0      0
0.064934299285137      0.065833200654241      0.00329277886583342      0      0
0.065833200654241      0.0667445457346082      0.00323871129940546      0      0
0.0667445457346082      0.0676685067875737      0.00315903666861117      0      0
0.0676685067875737      0.0686052584591283      0.00305463289399585      0      0
0.0686052584591283      0.0695549778129301      0.00292675070095975      0      0
0.0695549778129301      0.0705178443637725      0.00277709136534536      0      0
0.0705178443637725      0.071494040111516      0.00260793642845558      0      0
0.071494040111516      0.0724837495754901      0.00242236484255560      0      0
0.0724837495754901      0.07348715982937      0.00222461839465273      0      0
0.07348715982937      0.0745044605365374      0.00202071565702295      0      0
0.0745044605365374      0.0755358439859309      0.00181945681606337      0      0
0.0755358439859309      0.0765815051283916      0.00163392034216606      0      0
0.0765815051283916      0.0776416416135129      0.00148309132613352      0      0
0.0776416416135129      0.0787164538269999      0.00139167628399400      0      0
0.0787164538269999      0.0798061449285455      0.00138406171247404      0      0
0.0798061449285455      0.0809109208902321      0.00147220785378032      0      0
0.0809109208902321      0.0820309905354643      0.00164913982864101      0      0
0.0820309905354643      0.0831665655784396      0.00189627945504937      0      0
0.0831665655784396      0.0843178606641673      0.00219429856639171      0      0
0.0843178606641673      0.0854850934090396      0.00252802984116282      0      0
0.0854850934090396      0.0866684844419658      0.00288666599001498      0      0
0.0866684844419658      0.087868257446075      0.00326258723452344      0      0
0.087868257446075      0.0890846392009967      0.00365026430956550      0      0
0.0890846392009967      0.0903178596257262      0.00404550584358690      0      0
0.0903178596257262      0.0915681518220832      0.00444498640672824      0      0
0.0915681518220832      0.0928357521187732      0.00484595709083951      0      0
0.0928357521187732      0.0941209001160578      0.00524606731652220      0      0
0.0941209001160578      0.0954238387310435      0.00564325349893721      0      0
0.0954238387310435      0.0967448142435972      0.00603566816926638      0      0
0.0967448142435972      0.0980840763428988      0.00642163393886677      0      0
0.0980840763428988      0.0994418781746361      0.00679961298699141      0      0
0.0994418781746361      0.100818476388855      0.00716818642070778      0      0
0.100818476388855      0.10221413118847      0.00752604001727118      0      0
0.10221413118847      0.103629106378448      0.00787195415455910      0      0
0.103629106378448      0.105063669415674      0.00820479652613035      0      0
0.105063669415674      0.106518091459502      0.00852351672987675      0      0
0.106518091459502      0.107992647423013      0.00882714213169808      0      0
0.107992647423013      0.109487616024976      0.00911477460763658      0      0
0.109487616024976      0.111003279842531      0.00938558790089431      0      0
0.111003279842531      0.112539925364605      0.00963882541930117      0      0
0.112539925364605      0.114097843046059      0.00987379835968585      0      0
0.114097843046059      0.115677327362591      0.0100898840880555      0      0
0.115677327362591      0.117278676866402      0.0102865247348373      0      0
0.117278676866402      0.118902194242619      0.0104632259868298      0      0
0.118902194242619      0.120548186366517      0.0106195560747626      0      0
0.120548186366517      0.122216964361519      0.0107551449694090      0      0
0.122216964361519      0.123908843658004      0.0108696838114709      0      0
0.123908843658004      0.125624144052934      0.0109629246120393      0      0
0.125624144052934      0.127363189770296      0.0110346802722407      0      0
0.127363189770296      0.12912630952239      0.0110848249835366      0      0
0.12912630952239      0.130913836571959      0.0111132950848699      0      0
0.130913836571959      0.132726108795187      0.0111200904703219      0      0
0.132726108795187      0.134563468745557      0.0111052766621703      0      0
0.134563468745557      0.136426263718606      0.0110689876903890      0      0
0.136426263718606      0.138314845817565      0.0110114299521421      0      0
0.138314845817565      0.140229572019921      0.0109328872654112      0      0
0.140229572019921      0.142170804244882      0.0108337273816415      0      0
0.142170804244882      0.144138909421796      0.0107144102856556      0      0
0.144138909421796      0.146134259559502      0.0105754986898609      0      0
0.146134259559502      0.148157231816648      0.0104176712269565      0      0
0.148157231816648      0.150208208572982      0.0102417389636580      0      0
0.150208208572982      0.152287577501628      0.0100486659990312      0      0
0.152287577501628      0.154395731642364      0.00983959507357360      0      0
0.154395731642364      0.156533069475914      0.00961587929180082      0      0
0.156533069475914      0.158699994999266      0.00937912123239980      0      0
0.158699994999266      0.16089691780204      0.00913122084462725      0      0
0.16089691780204      0.163124253143903      0.00887443352772904      0      0
0.163124253143903      0.165382422033063      0.00861143951789913      0      0
0.165382422033063      0.16767185130585      0.00834542492083623      0      0
0.16767185130585      0.16999297370739      0.00808017304103218      0      0
0.16999297370739      0.172346227973408      0.00782016151403165      0      0
0.172346227973408      0.174732058913154      0.00757065545655362      0      0
0.174732058913154      0.177150917493482      0.00733777882074772      0      0
0.177150917493482      0.179603260924088      0.00712853549198501      0      0
0.179603260924088      0.182089552743936      0.00695074041302215      0      0
0.182089552743936      0.184610262908873      0.00681281461849046      0      0
0.184610262908873      0.187165867880458      0.00672340615533252      0      0
0.187165867880458      0.189756850716024      0.00669083226101377      0      0
0.189756850716024      0.192383701159985      0.00672239948720228      0      0
0.192383701159985      0.195046915736409      0.00682372954327257      0      0
0.195046915736409      0.197746997842864      0.00699825895560862      0      0
0.197746997842864      0.200484457845576      0.00724705131009840      0      0
0.200484457845576      0.203259813175894      0.00756896272239687      0      0
0.203259813175894      0.206073588428097      0.00796108547418040      0      0
0.206073588428097      0.208926315458549      0.00841932464346729      0      0
0.208926315458549      0.211818533486235      0.00893896352671956      0      0
0.211818533486235      0.214750789194674      0.00951512383397774      0      0
0.214750789194674      0.217723636835266      0.0101430866476695      0      0
0.217723636835266      0.220737638332042      0.0108184833485264      0      0
0.220737638332042      0.22379336338789      0.0115373859304009      0      0
0.22379336338789      0.226891389592229      0.0122963293459739      0      0
0.226891389592229      0.230032302530194      0.0130922932231426      0      0
0.230032302530194      0.233216695893316      0.0139226626043953      0      0
0.233216695893316      0.236445171591743      0.0147851803924905      0      0
0.236445171591743      0.239718339868012      0.0156778989525145      0      0
0.239718339868012      0.243036819412397      0.0165991348038855      0      0
0.243036819412397      0.246401237479853      0.0175474281563978      0      0
0.246401237479853      0.249812230008578      0.0185215077872855      0      0
0.249812230008578      0.253270441740218      0.0195202610877365      0      0
0.253270441740218      0.256776526341734      0.0205427087925234      0      0
0.256776526341734      0.260331146528961      0.0215879837928860      0      0
0.260331146528961      0.263934974191869      0.0226553134266308      0      0
0.263934974191869      0.267588690521566      0.0237440046853917      0      0
0.267588690521566      0.271292986139054      0.0248534318459844      0      0
0.271292986139054      0.275048561225772      0.0259830261041603      0      0
0.275048561225772      0.27885612565594      0.0271322668565310      0      0
0.27885612565594      0.282716399130741      0.0283006743364610      0      0
0.282716399130741      0.286630111314356      0.0294878033612651      0      0
0.286630111314356      0.290598001971889      0.0306932379913416      0      0
0.290598001971889      0.294620821109189      0.0319165869377366      0      0
0.294620821109189      0.298699329114623      0.0331574795840739      0      0
0.298699329114623      0.302834296902796      0.0344155625128147      0      0
0.302834296902796      0.307026506060274      0.0356904964453519      0      0
0.307026506060274      0.311276748993318      0.0369819535213079      0      0
0.311276748993318      0.315585829077662      0.0382896148552639      0      0
0.315585829077662      0.319954560810364      0.0396131683195753      0      0
0.319954560810364      0.324383769963767      0.0409523065103762      0      0
0.324383769963767      0.32887429374158      0.0423067248607276      0      0
0.32887429374158      0.33342698093713      0.0436761198704113      0      0
0.33342698093713      0.338042692093795      0.0450601874263700      0      0
0.338042692093795      0.342722299667666      0.0464586211914295      0      0
0.342722299667666      0.347466688192458      0.0478711110418704      0      0
0.347466688192458      0.352276754446699      0.0492973415367733      0      0
0.352276754446699      0.357153407623246      0.0507369904039364      0      0
0.357153407623246      0.362097569501131      0.0521897270286456      0      0
0.362097569501131      0.367110174619799      0.0536552109327202      0      0
0.367110174619799      0.372192170455755      0.0551330902321197      0      0
0.372192170455755      0.37734451760165      0.0566230000620149      0      0
0.37734451760165      0.382568189947856      0.0581245609586318      0      0
0.382568189947856      0.387864174866547      0.0596373771873931      0      0
0.387864174866547      0.393233473398329      0.0611610350069277      0      0
0.393233473398329      0.398677100441459      0.0626951008584078      0      0
0.398677100441459      0.40419608494368      0.0642391194694095      0      0
0.40419608494368      0.409791470096709      0.0657926118610878      0      0
0.409791470096709      0.41546431353342      0.0673550732469045      0      0
0.41546431353342      0.421215687527758      0.0689259708104493      0      0
0.421215687527758      0.427046679197417      0.0705047413490466      0      0
0.427046679197417      0.43295839070933      0.0720907887688263      0      0
0.43295839070933      0.438951939487993      0.0736834814157550      0      0
0.438951939487993      0.445028458426682      0.0752821492257500      0      0
0.445028458426682      0.451189096101594      0.0768860806754180      0      0
0.451189096101594      0.457435016988945      0.0784945195131463      0      0
0.457435016988945      0.463767401685081      0.0801066612482045      0      0
0.463767401685081      0.470187447129631      0.0817216493731442      0      0
0.470187447129631      0.476696366831751      0.0833385712920869      0      0
0.476696366831751      0.483295391099501      0.0849564539244051      0      0
0.483295391099501      0.489985767272398      0.0865742589497838      0      0
0.489985767272398      0.496768759957182      0.0881908776566229      0      0
0.496768759957182      0.503645651266856      0.0898051253511336      0      0
0.503645651266856      0.510617741063022      0.0914157352791963      0      0
0.510617741063022      0.517686347201588      0.0930213520069725      0      0
0.517686347201588      0.524852805781861      0.0946205241992687      0      0
0.524852805781861      0.532118471399099      0.0962116967265733      0      0
0.532118471399099      0.539484717400551      0.0977932020223392      0      0
0.539484717400551      0.546952936145049      0.0993632506012370      0      0
0.546952936145049      0.554524539266187      0.100919920636476      0      0
0.554524539266187      0.56220095793915      0.102461146479546      0      0
0.56220095793915      0.569983643151229      0.103984705988471      0      0
0.569983643151229      0.577874065976087      0.105488206510357      0      0
0.577874065976087      0.585873717851818      0.106969069340099      0      0
0.585873717851818      0.59398411086286      0.108424512448741      0      0
0.59398411086286      0.602206778025804      0.109851531241325      0      0
0.602206778025804      0.610543273579166      0.111246877063802      0      0
0.610543273579166      0.618995173277162      0.112607033130386      0      0
0.618995173277162      0.62756407468756      0.113928187484609      0      0
0.62756407468756      0.636251597493652      0.115206202537002      0      0
0.636251597493652      0.645059383800396      0.116436580636695      0      0
0.645059383800396      0.653989098444817      0.117614425029448      0      0
0.653989098444817      0.663042429310678      0.118734395425621      0      0
0.663042429310678      0.672221087647534      0.119790657241701      0      0
0.672221087647534      0.681526808394186      0.120776823379655      0      0
0.681526808394186      0.690961350506615      0.121685887157835      0      0
0.690961350506615      0.70052649729046      0.122510144690024      0      0
0.70052649729046      0.710224056738094      0.123241104604370      0      0
0.710224056738094      0.720055861870372      0.123869382472543      0      0
0.720055861870372      0.730023771083106      0.124384576641578      0      0
0.730023771083106      0.740129668498331      0.124775121270310      0      0
0.740129668498331      0.750375464320448      0.125028111189392      0      0
0.750375464320448      0.76076309519728      0.125129091613353      0      0
0.76076309519728      0.771294524586143      0.125061803566256      0      0
0.771294524586143      0.781971743124969      0.124807872887436      0      0
0.781971743124969      0.792796769008581      0.124346426477962      0      0
0.792796769008581      0.803771648370161      0.123653613438376      0      0
0.803771648370161      0.814898455668016      0.122701999991918      0      0
0.814898455668016      0.826179294077686      0.121459794051991      0      0
0.826179294077686      0.837616295889483      0.119889835411251      0      0
0.837616295889483      0.849211622911536      0.117948256367203      0      0
0.849211622911536      0.860967466878409      0.115582667209314      0      0
0.860967466878409      0.872886049865385      0.112729636542047      0      0
0.872886049865385      0.884969624708479      0.109311088863853      0      0
0.884969624708479      0.897220475430265      0.105228971034438      0      0
0.897220475430265      0.909640917671599      0.100357012182847      0      0
0.909640917671599      0.922233299129318      0.0945272989970975      0      0
0.922233299129318      0.935      0.0875068629670095      0      0
# END HISTO1D SudakovggExpOutputsN2LLNor21
# BEGIN HISTO1D SudakovggExpOutputsN2LLNor22
PlotOrder=5
LineColor=red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\mathbf{V}^{-1}_{h,\mathrm{thr}}\mathbf{V}_{h}\Right]_{(2,2)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.999999999999747      0      0
0.00000101384324431002      0.00000102787812403307      0.999999999999740      0      0
0.00000102787812403307      0.00000104210729202498      0.999999999999733      0      0
0.00000104210729202498      0.00000105653343786574      0.999999999999725      0      0
0.00000105653343786574      0.00000107115928836782      0.999999999999718      0      0
0.00000107115928836782      0.00000108598760809164      0.999999999999710      0      0
0.00000108598760809164      0.00000110102119986811      0.999999999999702      0      0
0.00000110102119986811      0.00000111626290532839      0.999999999999693      0      0
0.00000111626290532839      0.00000113171560544106      0.999999999999685      0      0
0.00000113171560544106      0.00000114738222105665      0.999999999999676      0      0
0.00000114738222105665      0.00000116326571345971      0.999999999999667      0      0
0.00000116326571345971      0.0000011793690849286      0.999999999999658      0      0
0.0000011793690849286      0.00000119569537930295      0.999999999999648      0      0
0.00000119569537930295      0.000001212247682559      0.999999999999638      0      0
0.000001212247682559      0.00000122902912339292      0.999999999999628      0      0
0.00000122902912339292      0.00000124604287381218      0.999999999999618      0      0
0.00000124604287381218      0.00000126329214973512      0.999999999999607      0      0
0.00000126329214973512      0.00000128078021159884      0.999999999999596      0      0
0.00000128078021159884      0.00000129851036497544      0.999999999999585      0      0
0.00000129851036497544      0.00000131648596119688      0.999999999999573      0      0
0.00000131648596119688      0.00000133471039798844      0.999999999999562      0      0
0.00000133471039798844      0.00000135318712011092      0.999999999999549      0      0
0.00000135318712011092      0.00000137191962001179      0.999999999999537      0      0
0.00000137191962001179      0.00000139091143848532      0.999999999999524      0      0
0.00000139091143848532      0.00000141016616534188      0.999999999999511      0      0
0.00000141016616534188      0.00000142968744008643      0.999999999999497      0      0
0.00000142968744008643      0.00000144947895260651      0.999999999999483      0      0
0.00000144947895260651      0.00000146954444386967      0.999999999999468      0      0
0.00000146954444386967      0.00000148988770663059      0.999999999999454      0      0
0.00000148988770663059      0.00000151051258614798      0.999999999999438      0      0
0.00000151051258614798      0.00000153142298091138      0.999999999999423      0      0
0.00000153142298091138      0.00000155262284337812      0.999999999999407      0      0
0.00000155262284337812      0.00000157411618072032      0.999999999999390      0      0
0.00000157411618072032      0.00000159590705558239      0.999999999999373      0      0
0.00000159590705558239      0.0000016179995868489      0.999999999999356      0      0
0.0000016179995868489      0.00000164039795042316      0.999999999999338      0      0
0.00000164039795042316      0.00000166310638001652      0.999999999999319      0      0
0.00000166310638001652      0.00000168612916794864      0.999999999999300      0      0
0.00000168612916794864      0.00000170947066595881      0.999999999999281      0      0
0.00000170947066595881      0.00000173313528602849      0.999999999999261      0      0
0.00000173313528602849      0.00000175712750121529      0.999999999999240      0      0
0.00000175712750121529      0.00000178145184649847      0.999999999999219      0      0
0.00000178145184649847      0.00000180611291963609      0.999999999999197      0      0
0.00000180611291963609      0.00000183111538203409      0.999999999999175      0      0
0.00000183111538203409      0.00000185646395962742      0.999999999999152      0      0
0.00000185646395962742      0.00000188216344377329      0.999999999999128      0      0
0.00000188216344377329      0.00000190821869215684      0.999999999999104      0      0
0.00000190821869215684      0.00000193463462970931      0.999999999999079      0      0
0.00000193463462970931      0.000001961416249539      0.999999999999053      0      0
0.000001961416249539      0.00000198856861387501      0.999999999999027      0      0
0.00000198856861387501      0.00000201609685502412      0.999999999999000      0      0
0.00000201609685502412      0.00000204400617634088      0.999999999998972      0      0
0.00000204400617634088      0.00000207230185321116      0.999999999998943      0      0
0.00000207230185321116      0.00000210098923404927      0.999999999998914      0      0
0.00000210098923404927      0.00000213007374130893      0.999999999998883      0      0
0.00000213007374130893      0.00000215956087250823      0.999999999998852      0      0
0.00000215956087250823      0.00000218945620126872      0.999999999998820      0      0
0.00000218945620126872      0.00000221976537836897      0.999999999998787      0      0
0.00000221976537836897      0.00000225049413281266      0.999999999998753      0      0
0.00000225049413281266      0.00000228164827291145      0.999999999998719      0      0
0.00000228164827291145      0.0000023132336873829      0.999999999998683      0      0
0.0000023132336873829      0.0000023452563464635      0.999999999998646      0      0
0.0000023452563464635      0.00000237772230303722      0.999999999998608      0      0
0.00000237772230303722      0.00000241063769377955      0.999999999998570      0      0
0.00000241063769377955      0.00000244400874031748      0.999999999998530      0      0
0.00000244400874031748      0.00000247784175040552      0.999999999998489      0      0
0.00000247784175040552      0.00000251214311911795      0.999999999998447      0      0
0.00000251214311911795      0.00000254691933005764      0.999999999998403      0      0
0.00000254691933005764      0.00000258217695658154      0.999999999998359      0      0
0.00000258217695658154      0.0000026179226630432      0.999999999998313      0      0
0.0000026179226630432      0.00000265416320605244      0.999999999998266      0      0
0.00000265416320605244      0.00000269090543575249      0.999999999998218      0      0
0.00000269090543575249      0.00000272815629711478      0.999999999998168      0      0
0.00000272815629711478      0.00000276592283125165      0.999999999998117      0      0
0.00000276592283125165      0.00000280421217674733      0.999999999998065      0      0
0.00000280421217674733      0.00000284303157100718      0.999999999998011      0      0
0.00000284303157100718      0.00000288238835162573      0.999999999997955      0      0
0.00000288238835162573      0.00000292228995777364      0.999999999997898      0      0
0.00000292228995777364      0.00000296274393160382      0.999999999997839      0      0
0.00000296274393160382      0.00000300375791967704      0.999999999997779      0      0
0.00000300375791967704      0.00000304533967440728      0.999999999997717      0      0
0.00000304533967440728      0.0000030874970555271      0.999999999997654      0      0
0.0000030874970555271      0.00000313023803157323      0.999999999997588      0      0
0.00000313023803157323      0.00000317357068139281      0.999999999997521      0      0
0.00000317357068139281      0.00000321750319567045      0.999999999997452      0      0
0.00000321750319567045      0.00000326204387847638      0.999999999997381      0      0
0.00000326204387847638      0.00000330720114883614      0.999999999997308      0      0
0.00000330720114883614      0.00000335298354232185      0.999999999997233      0      0
0.00000335298354232185      0.00000339939971266569      0.999999999997156      0      0
0.00000339939971266569      0.00000344645843339553      0.999999999997076      0      0
0.00000344645843339553      0.00000349416859949336      0.999999999996995      0      0
0.00000349416859949336      0.00000354253922907654      0.999999999996911      0      0
0.00000354253922907654      0.00000359157946510248      0.999999999996825      0      0
0.00000359157946510248      0.00000364129857709674      0.999999999996737      0      0
0.00000364129857709674      0.00000369170596290522      0.999999999996646      0      0
0.00000369170596290522      0.00000374281115047047      0.999999999996552      0      0
0.00000374281115047047      0.0000037946237996327      0.999999999996456      0      0
0.0000037946237996327      0.00000384715370395563      0.999999999996357      0      0
0.00000384715370395563      0.00000390041079257769      0.999999999996256      0      0
0.00000390041079257769      0.00000395440513208878      0.999999999996151      0      0
0.00000395440513208878      0.00000400914692843308      0.999999999996044      0      0
0.00000400914692843308      0.00000406464652883815      0.999999999995934      0      0
0.00000406464652883815      0.00000412091442377072      0.999999999995820      0      0
0.00000412091442377072      0.00000417796124891967      0.999999999995704      0      0
0.00000417796124891967      0.00000423579778720626      0.999999999995584      0      0
0.00000423579778720626      0.0000042944349708224      0.999999999995461      0      0
0.0000042944349708224      0.00000435388388329698      0.999999999995334      0      0
0.00000435388388329698      0.00000441415576159092      0.999999999995204      0      0
0.00000441415576159092      0.0000044752619982211      0.999999999995070      0      0
0.0000044752619982211      0.00000453721414341383      0.999999999994933      0      0
0.00000453721414341383      0.00000460002390728798      0.999999999994792      0      0
0.00000460002390728798      0.0000046637031620685      0.999999999994647      0      0
0.0000046637031620685      0.00000472826394433043      0.999999999994497      0      0
0.00000472826394433043      0.00000479371845727405      0.999999999994344      0      0
0.00000479371845727405      0.00000486007907303155      0.999999999994186      0      0
0.00000486007907303155      0.00000492735833500554      0.999999999994024      0      0
0.00000492735833500554      0.00000499556896024003      0.999999999993858      0      0
0.00000499556896024003      0.00000506472384182418      0.999999999993686      0      0
0.00000506472384182418      0.00000513483605132934      0.999999999993510      0      0
0.00000513483605132934      0.00000520591884127979      0.999999999993329      0      0
0.00000520591884127979      0.00000527798564765776      0.999999999993143      0      0
0.00000527798564765776      0.00000535105009244307      0.999999999992952      0      0
0.00000535105009244307      0.00000542512598618791      0.999999999992756      0      0
0.00000542512598618791      0.00000550022733062734      0.999999999992554      0      0
0.00000550022733062734      0.00000557636832132587      0.999999999992346      0      0
0.00000557636832132587      0.00000565356335036064      0.999999999992133      0      0
0.00000565356335036064      0.00000573182700904185      0.999999999991914      0      0
0.00000573182700904185      0.00000581117409067079      0.999999999991688      0      0
0.00000581117409067079      0.000005891619593336      0.999999999991456      0      0
0.000005891619593336      0.00000597317872274825      0.999999999991218      0      0
0.00000597317872274825      0.00000605586689511467      0.999999999990973      0      0
0.00000605586689511467      0.0000061396997400527      0.999999999990722      0      0
0.0000061396997400527      0.00000622469310354442      0.999999999990463      0      0
0.00000622469310354442      0.00000631086305093168      0.999999999990197      0      0
0.00000631086305093168      0.0000063982258699528      0.999999999989924      0      0
0.0000063982258699528      0.00000648679807382125      0.999999999989643      0      0
0.00000648679807382125      0.00000657659640434692      0.999999999989354      0      0
0.00000657659640434692      0.00000666763783510069      0.999999999989058      0      0
0.00000666763783510069      0.00000675993957462272      0.999999999988753      0      0
0.00000675993957462272      0.0000068535190696752      0.999999999988439      0      0
0.0000068535190696752      0.00000694839400854009      0.999999999988117      0      0
0.00000694839400854009      0.00000704458232436258      0.999999999987785      0      0
0.00000704458232436258      0.00000714210219854078      0.999999999987445      0      0
0.00000714210219854078      0.00000724097206416231      0.999999999987095      0      0
0.00000724097206416231      0.00000734121060948854      0.999999999986735      0      0
0.00000734121060948854      0.000007442836781487      0.999999999986365      0      0
0.000007442836781487      0.00000754586978941272      0.999999999985985      0      0
0.00000754586978941272      0.00000765032910843916      0.999999999985594      0      0
0.00000765032910843916      0.00000775623448333934      0.999999999985193      0      0
0.00000775623448333934      0.00000786360593221801      0.999999999984780      0      0
0.00000786360593221801      0.00000797246375029542      0.999999999984356      0      0
0.00000797246375029542      0.00000808282851374354      0.999999999983920      0      0
0.00000808282851374354      0.00000819472108357529      0.999999999983471      0      0
0.00000819472108357529      0.00000830816260958769      0.999999999983011      0      0
0.00000830816260958769      0.00000842317453435958      0.999999999982537      0      0
0.00000842317453435958      0.00000853977859730466      0.999999999982050      0      0
0.00000853977859730466      0.00000865799683878063      0.999999999981550      0      0
0.00000865799683878063      0.00000877785160425524      0.999999999981035      0      0
0.00000877785160425524      0.00000889936554853005      0.999999999980507      0      0
0.00000889936554853005      0.00000902256164002253      0.999999999979963      0      0
0.00000902256164002253      0.00000914746316510757      0.999999999979405      0      0
0.00000914746316510757      0.00000927409373251906      0.999999999978830      0      0
0.00000927409373251906      0.00000940247727781235      0.999999999978240      0      0
0.00000940247727781235      0.00000953263806788851      0.999999999977634      0      0
0.00000953263806788851      0.00000966460070558129      0.999999999977010      0      0
0.00000966460070558129      0.00000979839013430744      0.999999999976369      0      0
0.00000979839013430744      0.00000993403164278155      0.999999999975710      0      0
0.00000993403164278155      0.000010071550869796      0.999999999975033      0      0
0.000010071550869796      0.0000102109738090674      0.999999999974337      0      0
0.0000102109738090674      0.0000103523268141496      0.999999999973622      0      0
0.0000103523268141496      0.000010495636603415      0.999999999972886      0      0
0.000010495636603415      0.0000106409302651053      0.999999999972131      0      0
0.0000106409302651053      0.000010788235262451      0.999999999971354      0      0
0.000010788235262451      0.0000109375794388631      0.999999999970555      0      0
0.0000109375794388631      0.0000110889910231955      0.999999999969734      0      0
0.0000110889910231955      0.0000112424986350812      0.999999999968890      0      0
0.0000112424986350812      0.0000113981312903417      0.999999999968023      0      0
0.0000113981312903417      0.0000115559184064716      0.999999999967132      0      0
0.0000115559184064716      0.000011715889808199      0.999999999966215      0      0
0.000011715889808199      0.0000118780757331232      0.999999999965273      0      0
0.0000118780757331232      0.0000120425068374297      0.999999999964305      0      0
0.0000120425068374297      0.0000122092142016854      0.999999999963310      0      0
0.0000122092142016854      0.0000123782293367127      0.999999999962287      0      0
0.0000123782293367127      0.0000125495841895462      0.999999999961236      0      0
0.0000125495841895462      0.0000127233111494713      0.999999999960155      0      0
0.0000127233111494713      0.0000128994430541458      0.999999999959045      0      0
0.0000128994430541458      0.0000130780131958075      0.999999999957903      0      0
0.0000130780131958075      0.0000132590553275668      0.999999999956729      0      0
0.0000132590553275668      0.0000134426036697863      0.999999999955523      0      0
0.0000134426036697863      0.00001362869291655      0.999999999954283      0      0
0.00001362869291655      0.00001381735824222      0.999999999953008      0      0
0.00001381735824222      0.0000140086353080861      0.999999999951698      0      0
0.0000140086353080861      0.0000142025602691059      0.999999999950352      0      0
0.0000142025602691059      0.0000143991697807389      0.999999999948968      0      0
0.0000143991697807389      0.0000145985010058751      0.999999999947545      0      0
0.0000145985010058751      0.0000148005916218595      0.999999999946083      0      0
0.0000148005916218595      0.0000150054798276138      0.999999999944580      0      0
0.0000150054798276138      0.0000152132043508565      0.999999999943035      0      0
0.0000152132043508565      0.0000154238044554237      0.999999999941447      0      0
0.0000154238044554237      0.0000156373199486901      0.999999999939814      0      0
0.0000156373199486901      0.0000158537911890937      0.999999999938136      0      0
0.0000158537911890937      0.0000160732590937644      0.999999999936412      0      0
0.0000160732590937644      0.0000162957651462576      0.999999999934639      0      0
0.0000162957651462576      0.000016521351404396      0.999999999932817      0      0
0.000016521351404396      0.0000167500605082187      0.999999999930944      0      0
0.0000167500605082187      0.0000169819356880416      0.999999999929019      0      0
0.0000169819356880416      0.0000172170207726282      0.999999999927040      0      0
0.0000172170207726282      0.0000174553601974744      0.999999999925006      0      0
0.0000174553601974744      0.0000176969990132074      0.999999999922915      0      0
0.0000176969990132074      0.0000179419828941014      0.999999999920766      0      0
0.0000179419828941014      0.0000181903581467107      0.999999999918557      0      0
0.0000181903581467107      0.0000184421717186223      0.999999999916287      0      0
0.0000184421717186223      0.0000186974712073306      0.999999999913953      0      0
0.0000186974712073306      0.0000189563048692332      0.999999999911554      0      0
0.0000189563048692332      0.0000192187216287532      0.999999999909089      0      0
0.0000192187216287532      0.0000194847710875863      0.999999999906554      0      0
0.0000194847710875863      0.0000197545035340766      0.999999999903949      0      0
0.0000197545035340766      0.000020027969952722      0.999999999901271      0      0
0.000020027969952722      0.0000203052220338112      0.999999999898519      0      0
0.0000203052220338112      0.0000205863121831945      0.999999999895690      0      0
0.0000205863121831945      0.0000208712935321888      0.999999999892782      0      0
0.0000208712935321888      0.000021160219947621      0.999999999889793      0      0
0.000021160219947621      0.0000214531460420097      0.999999999886720      0      0
0.0000214531460420097      0.0000217501271838877      0.999999999883562      0      0
0.0000217501271838877      0.0000220512195082683      0.999999999880316      0      0
0.0000220512195082683      0.0000223564799272551      0.999999999876980      0      0
0.0000223564799272551      0.0000226659661408002      0.999999999873550      0      0
0.0000226659661408002      0.0000229797366476099      0.999999999870025      0      0
0.0000229797366476099      0.0000232978507562027      0.999999999866402      0      0
0.0000232978507562027      0.0000236203685961192      0.999999999862677      0      0
0.0000236203685961192      0.000023947351129288      0.999999999858849      0      0
0.000023947351129288      0.0000242788601615485      0.999999999854914      0      0
0.0000242788601615485      0.0000246149583543337      0.999999999850869      0      0
0.0000246149583543337      0.0000249557092365137      0.999999999846711      0      0
0.0000249557092365137      0.0000253011772164045      0.999999999842438      0      0
0.0000253011772164045      0.0000256514275939423      0.999999999838046      0      0
0.0000256514275939423      0.0000260065265730261      0.999999999833531      0      0
0.0000260065265730261      0.0000263665412740315      0.999999999828890      0      0
0.0000263665412740315      0.0000267315397464981      0.999999999824119      0      0
0.0000267315397464981      0.0000271015909819919      0.999999999819216      0      0
0.0000271015909819919      0.0000274767649271459      0.999999999814176      0      0
0.0000274767649271459      0.0000278571324968813      0.999999999808996      0      0
0.0000278571324968813      0.0000282427655878122      0.999999999803671      0      0
0.0000282427655878122      0.0000286337370918349      0.999999999798198      0      0
0.0000286337370918349      0.0000290301209099061      0.999999999792572      0      0
0.0000290301209099061      0.0000294319919660113      0.999999999786789      0      0
0.0000294319919660113      0.0000298394262213274      0.999999999780845      0      0
0.0000298394262213274      0.00003025250068858      0.999999999774736      0      0
0.00003025250068858      0.000030671293446601      0.999999999768456      0      0
0.000030671293446601      0.0000310958836550867      0.999999999762001      0      0
0.0000310958836550867      0.00003152635156956      0.999999999755366      0      0
0.00003152635156956      0.000031962778556541      0.999999999748546      0      0
0.000031962778556541      0.0000324052471089262      0.999999999741536      0      0
0.0000324052471089262      0.0000328538408615817      0.999999999734330      0      0
0.0000328538408615817      0.000033308644607151      0.999999999726924      0      0
0.000033308644607151      0.0000337697443120835      0.999999999719311      0      0
0.0000337697443120835      0.0000342372271328825      0.999999999711486      0      0
0.0000342372271328825      0.0000347111814325807      0.999999999703443      0      0
0.0000347111814325807      0.0000351916967974413      0.999999999695175      0      0
0.0000351916967974413      0.0000356788640538924      0.999999999686677      0      0
0.0000356788640538924      0.0000361727752856944      0.999999999677942      0      0
0.0000361727752856944      0.0000366735238513458      0.999999999668964      0      0
0.0000366735238513458      0.0000371812044017293      0.999999999659735      0      0
0.0000371812044017293      0.0000376959128980032      0.999999999650249      0      0
0.0000376959128980032      0.0000382177466297395      0.999999999640499      0      0
0.0000382177466297395      0.0000387468042333134      0.999999999630477      0      0
0.0000387468042333134      0.0000392831857105477      0.999999999620175      0      0
0.0000392831857105477      0.0000398269924476147      0.999999999609586      0      0
0.0000398269924476147      0.0000403783272342003      0.999999999598702      0      0
0.0000403783272342003      0.0000409372942829333      0.999999999587515      0      0
0.0000409372942829333      0.0000415039992490831      0.999999999576016      0      0
0.0000415039992490831      0.000042078549250531      0.999999999564196      0      0
0.000042078549250531      0.0000426610528880173      0.999999999552046      0      0
0.0000426610528880173      0.0000432516202656688      0.999999999539558      0      0
0.0000432516202656688      0.0000438503630118107      0.999999999526722      0      0
0.0000438503630118107      0.0000444573943000663      0.999999999513528      0      0
0.0000444573943000663      0.0000450728288707489      0.999999999499966      0      0
0.0000450728288707489      0.0000456967830525504      0.999999999486026      0      0
0.0000456967830525504      0.0000463293747845289      0.999999999471697      0      0
0.0000463293747845289      0.0000469707236384016      0.999999999456969      0      0
0.0000469707236384016      0.0000476209508411464      0.999999999441831      0      0
0.0000476209508411464      0.0000482801792979158      0.999999999426270      0      0
0.0000482801792979158      0.0000489485336152684      0.999999999410275      0      0
0.0000489485336152684      0.0000496261401247217      0.999999999393835      0      0
0.0000496261401247217      0.0000503131269066316      0.999999999376936      0      0
0.0000503131269066316      0.0000510096238144011      0.999999999359566      0      0
0.0000510096238144011      0.000051715762499026      0.999999999341712      0      0
0.000051715762499026      0.000052431676433979      0.999999999323361      0      0
0.000052431676433979      0.0000531575009404385      0.999999999304497      0      0
0.0000531575009404385      0.0000538933732128671      0.999999999285108      0      0
0.0000538933732128671      0.0000546394323449439      0.999999999265178      0      0
0.0000546394323449439      0.0000553958193558558      0.999999999244692      0      0
0.0000553958193558558      0.0000561626772169526      0.999999999223636      0      0
0.0000561626772169526      0.0000569401508787716      0.999999999201992      0      0
0.0000569401508787716      0.0000577283872984359      0.999999999179745      0      0
0.0000577283872984359      0.0000585275354674316      0.999999999156878      0      0
0.0000585275354674316      0.0000593377464397706      0.999999999133374      0      0
0.0000593377464397706      0.0000601591733605423      0.999999999109214      0      0
0.0000601591733605423      0.0000609919714948611      0.999999999084380      0      0
0.0000609919714948611      0.0000618362982572143      0.999999999058854      0      0
0.0000618362982572143      0.0000626923132412161      0.999999999032617      0      0
0.0000626923132412161      0.0000635601782497746      0.999999999005648      0      0
0.0000635601782497746      0.0000644400573256746      0.999999998977928      0      0
0.0000644400573256746      0.0000653321167825856      0.999999998949434      0      0
0.0000653321167825856      0.0000662365252364977      0.999999998920146      0      0
0.0000662365252364977      0.0000671534536375933      0.999999998890042      0      0
0.0000671534536375933      0.0000680830753025601      0.999999998859099      0      0
0.0000680830753025601      0.0000690255659473509      0.999999998827292      0      0
0.0000690255659473509      0.0000699811037203975      0.999999998794599      0      0
0.0000699811037203975      0.0000709498692362838      0.999999998760995      0      0
0.0000709498692362838      0.0000719320456098856      0.999999998726454      0      0
0.0000719320456098856      0.0000729278184909828      0.999999998690950      0      0
0.0000729278184909828      0.0000739373760993502      0.999999998654456      0      0
0.0000739373760993502      0.0000749609092603353      0.999999998616945      0      0
0.0000749609092603353      0.0000759986114409274      0.999999998578388      0      0
0.0000759986114409274      0.0000770506787863264      0.999999998538756      0      0
0.0000770506787863264      0.0000781173101570184      0.999999998498019      0      0
0.0000781173101570184      0.0000791987071663636      0.999999998456147      0      0
0.0000791987071663636      0.0000802950742187053      0.999999998413107      0      0
0.0000802950742187053      0.000081406618548006      0.999999998368867      0      0
0.000081406618548006      0.0000825335502570186      0.999999998323395      0      0
0.0000825335502570186      0.0000836760823569998      0.999999998276654      0      0
0.0000836760823569998      0.0000848344308079731      0.999999998228610      0      0
0.0000848344308079731      0.0000860088145595493      0.999999998179227      0      0
0.0000860088145595493      0.0000871994555923124      0.999999998128468      0      0
0.0000871994555923124      0.0000884065789597775      0.999999998076293      0      0
0.0000884065789597775      0.0000896304128309307      0.999999998022663      0      0
0.0000896304128309307      0.0000908711885333572      0.999999997967539      0      0
0.0000908711885333572      0.0000921291405969664      0.999999997910878      0      0
0.0000921291405969664      0.0000934045067983223      0.999999997852637      0      0
0.0000934045067983223      0.0000946975282055884      0.999999997792772      0      0
0.0000946975282055884      0.0000960084492240934      0.999999997731239      0      0
0.0000960084492240934      0.0000973375176425286      0.999999997667990      0      0
0.0000973375176425286      0.000098684984679785      0.999999997602978      0      0
0.000098684984679785      0.000100051105032438      0.999999997536154      0      0
0.000100051105032438      0.000101436136922889      0.999999997467466      0      0
0.000101436136922889      0.000102840342148178      0.999999997396864      0      0
0.000102840342148178      0.000104263986129461      0.999999997324294      0      0
0.000104263986129461      0.000105707337962187      0.999999997249700      0      0
0.000105707337962187      0.00010717067046696      0.999999997173027      0      0
0.00010717067046696      0.000108654260241103      0.999999997094216      0      0
0.000108654260241103      0.000110158387710945      0.999999997013208      0      0
0.000110158387710945      0.000111683337184825      0.999999996929942      0      0
0.000111683337184825      0.000113229396906833      0.999999996844355      0      0
0.000113229396906833      0.00011479685911129      0.999999996756381      0      0
0.00011479685911129      0.000116386020077991      0.999999996665955      0      0
0.000116386020077991      0.000117997180188201      0.999999996573008      0      0
0.000117997180188201      0.00011963064398144      0.999999996477470      0      0
0.00011963064398144      0.00012128672021304      0.999999996379268      0      0
0.00012128672021304      0.00012296572191251      0.999999996278329      0      0
0.00012296572191251      0.000124667966442703      0.999999996174576      0      0
0.000124667966442703      0.000126393775559803      0.999999996067931      0      0
0.000126393775559803      0.000128143475474143      0.999999995958312      0      0
0.000128143475474143      0.000129917396911867      0.999999995845637      0      0
0.000129917396911867      0.000131715875177439      0.999999995729821      0      0
0.000131715875177439      0.000133539250217029      0.999999995610777      0      0
0.000133539250217029      0.00013538786668276      0.999999995488413      0      0
0.00013538786668276      0.000137262073997862      0.999999995362639      0      0
0.000137262073997862      0.000139162226422714      0.999999995233358      0      0
0.000139162226422714      0.00014108868312181      0.999999995100473      0      0
0.00014108868312181      0.000143041808231644      0.999999994963883      0      0
0.000143041808231644      0.000145021970929542      0.999999994823486      0      0
0.000145021970929542      0.00014702954550344      0.999999994679174      0      0
0.00014702954550344      0.000149064911422635      0.999999994530840      0      0
0.000149064911422635      0.00015112845340951      0.999999994378370      0      0
0.00015112845340951      0.000153220561512254      0.999999994221649      0      0
0.000153220561512254      0.000155341631178586      0.999999994060560      0      0
0.000155341631178586      0.000157492063330508      0.999999993894979      0      0
0.000157492063330508      0.000159672264440082      0.999999993724783      0      0
0.000159672264440082      0.00016188264660626      0.999999993549841      0      0
0.00016188264660626      0.000164123627632783      0.999999993370023      0      0
0.000164123627632783      0.00016639563110715      0.999999993185192      0      0
0.00016639563110715      0.000168699086480686      0.999999992995207      0      0
0.000168699086480686      0.000171034429149716      0.999999992799927      0      0
0.000171034429149716      0.00017340210053786      0.999999992599203      0      0
0.00017340210053786      0.000175802548179476      0.999999992392882      0      0
0.000175802548179476      0.000178236225804249      0.999999992180810      0      0
0.000178236225804249      0.000180703593422953      0.999999991962826      0      0
0.000180703593422953      0.000183205117414405      0.999999991738764      0      0
0.000183205117414405      0.000185741270613619      0.999999991508457      0      0
0.000185741270613619      0.000188312532401177      0.999999991271729      0      0
0.000188312532401177      0.000190919388793845      0.999999991028401      0      0
0.000190919388793845      0.000193562332536437      0.999999990778289      0      0
0.000193562332536437      0.000196241863194957      0.999999990521205      0      0
0.000196241863194957      0.000198958487251018      0.999999990256954      0      0
0.000198958487251018      0.000201712718197586      0.999999989985337      0      0
0.000201712718197586      0.000204505076636033      0.999999989706146      0      0
0.000204505076636033      0.000207336090374545      0.999999989419173      0      0
0.000207336090374545      0.000210206294527884      0.999999989124199      0      0
0.000210206294527884      0.000213116231618538      0.999999988821002      0      0
0.000213116231618538      0.000216066451679264      0.999999988509353      0      0
0.000216066451679264      0.000219057512357059      0.999999988189016      0      0
0.000219057512357059      0.000222089979018563      0.999999987859747      0      0
0.000222089979018563      0.000225164424856924      0.999999987521300      0      0
0.000225164424856924      0.000228281431000144      0.999999987173418      0      0
0.000228281431000144      0.00023144158662092      0.999999986815836      0      0
0.00023144158662092      0.000234645489048012      0.999999986448286      0      0
0.000234645489048012      0.000237893743879147      0.999999986070490      0      0
0.000237893743879147      0.000241186965095492      0.999999985682162      0      0
0.000241186965095492      0.000244525775177701      0.999999985283008      0      0
0.000244525775177701      0.000247910805223583      0.999999984872724      0      0
0.000247910805223583      0.000251342695067386      0.999999984451006      0      0
0.000251342695067386      0.000254822093400743      0.999999984017528      0      0
0.000254822093400743      0.00025834965789528      0.999999983571967      0      0
0.00025834965789528      0.000261926055326934      0.999999983113986      0      0
0.000261926055326934      0.000265551961701985      0.999999982643235      0      0
0.000265551961701985      0.00026922806238483      0.999999982159361      0      0
0.00026922806238483      0.000272955052227537      0.999999981661997      0      0
0.000272955052227537      0.000276733635701177      0.999999981150769      0      0
0.000276733635701177      0.000280564527028988      0.999999980625286      0      0
0.000280564527028988      0.000284448450321376      0.999999980085155      0      0
0.000284448450321376      0.000288386139712781      0.999999979529969      0      0
0.000288386139712781      0.000292378339500449      0.999999978959300      0      0
0.000292378339500449      0.000296425804285111      0.999999978372727      0      0
0.000296425804285111      0.000300529299113624      0.999999977769800      0      0
0.000300529299113624      0.000304689599623573      0.999999977150061      0      0
0.000304689599623573      0.000308907492189884      0.999999976513047      0      0
0.000308907492189884      0.000313183774073464      0.999999975858275      0      0
0.000313183774073464      0.000317519253571897      0.999999975185249      0      0
0.000317519253571897      0.000321914750172228      0.999999974493461      0      0
0.000321914750172228      0.000326371094705861      0.999999973782390      0      0
0.000326371094705861      0.000330889129505603      0.999999973051492      0      0
0.000330889129505603      0.000335469708564879      0.999999972300214      0      0
0.000335469708564879      0.000340113697699154      0.999999971528001      0      0
0.000340113697699154      0.000344821974709588      0.999999970734250      0      0
0.000344821974709588      0.000349595429548956      0.999999969918382      0      0
0.000349595429548956      0.000354434964489868      0.999999969079759      0      0
0.000354434964489868      0.000359341494295315      0.999999968217759      0      0
0.000359341494295315      0.000364315946391572      0.999999967331734      0      0
0.000364315946391572      0.000369359261043507      0.999999966421006      0      0
0.000369359261043507      0.000374472391532301      0.999999965484888      0      0
0.000374472391532301      0.00037965630433564      0.999999964522671      0      0
0.00037965630433564      0.000384911979310397      0.999999963533629      0      0
0.000384911979310397      0.000390240409877844      0.999999962517012      0      0
0.000390240409877844      0.000395642603211426      0.999999961472052      0      0
0.000395642603211426      0.000401119580427133      0.999999960397971      0      0
0.000401119580427133      0.000406672376776519      0.999999959293945      0      0
0.000406672376776519      0.000412302041842373      0.999999958159126      0      0
0.000412302041842373      0.000418009639737117      0.999999956992694      0      0
0.000418009639737117      0.000423796249303941      0.999999955793718      0      0
0.000423796249303941      0.000429662964320725      0.999999954561342      0      0
0.000429662964320725      0.000435610893706785      0.999999953294593      0      0
0.000435610893706785      0.000441641161732474      0.999999951992526      0      0
0.000441641161732474      0.000447754908231697      0.999999950654176      0      0
0.000447754908231697      0.000453953288817359      0.999999949278515      0      0
0.000453953288817359      0.000460237475099795      0.999999947864497      0      0
0.000460237475099795      0.000466608654908228      0.999999946411056      0      0
0.000466608654908228      0.000473068032515292      0.999999944917098      0      0
0.000473068032515292      0.000479616828864662      0.999999943381492      0      0
0.000479616828864662      0.000486256281801832      0.999999941803075      0      0
0.000486256281801832      0.000492987646308097      0.999999940180646      0      0
0.000492987646308097      0.000499812194737762      0.999999938512981      0      0
0.000499812194737762      0.000506731217058643      0.999999936798846      0      0
0.000506731217058643      0.0005137460210959      0.999999935036936      0      0
0.0005137460210959      0.000520857932779231      0.999999933225863      0      0
0.000520857932779231      0.000528068296393506      0.999999931364341      0      0
0.000528068296393506      0.000535378474832857      0.999999929450904      0      0
0.000535378474832857      0.000542789849858294      0.999999927484131      0      0
0.000542789849858294      0.000550303822358882      0.999999925462515      0      0
0.000550303822358882      0.000557921812616533      0.999999923384578      0      0
0.000557921812616533      0.000565645260574473      0.999999921248647      0      0
0.000565645260574473      0.00057347562610941      0.999999919053223      0      0
0.00057347562610941      0.000581414389307485      0.999999916796608      0      0
0.000581414389307485      0.000589463050744029      0.999999914477040      0      0
0.000589463050744029      0.000597623131767208      0.999999912092795      0      0
0.000597623131767208      0.000605896174785581      0.999999909642098      0      0
0.000605896174785581      0.000614283743559644      0.999999907123092      0      0
0.000614283743559644      0.000622787423497414      0.999999904533862      0      0
0.000622787423497414      0.000631408821954096      0.999999901872446      0      0
0.000631408821954096      0.000640149568535908      0.999999899136830      0      0
0.000640149568535908      0.000649011315408104      0.999999896324953      0      0
0.000649011315408104      0.000657995737607266      0.999999893434703      0      0
0.000657995737607266      0.000667104533357915      0.999999890463903      0      0
0.000667104533357915      0.00067633942439351      0.999999887410273      0      0
0.00067633942439351      0.000685702156281888      0.999999884271442      0      0
0.000685702156281888      0.000695194498755206      0.999999881045099      0      0
0.000695194498755206      0.000704818246044455      0.999999877728938      0      0
0.000704818246044455      0.000714575217218609      0.999999874320247      0      0
0.000714575217218609      0.000724467256528451      0.999999870816461      0      0
0.000724467256528451      0.000734496233755185      0.999999867215182      0      0
0.000734496233755185      0.000744664044563847      0.999999863513270      0      0
0.000744664044563847      0.000754972610861632      0.999999859708406      0      0
0.000754972610861632      0.000765423881161163      0.999999855797207      0      0
0.000765423881161163      0.0007760198309488      0.999999851777254      0      0
0.0007760198309488      0.000786762463058045      0.999999847644952      0      0
0.000786762463058045      0.00079765380804811      0.999999843397642      0      0
0.00079765380804811      0.000808695924587738      0.999999839031941      0      0
0.000808695924587738      0.000819890899844323      0.999999834544305      0      0
0.000819890899844323      0.00083124084987843      0.999999829931751      0      0
0.00083124084987843      0.000842747920043766      0.999999825190710      0      0
0.000842747920043766      0.000854414285392693      0.999999820317333      0      0
0.000854414285392693      0.000866242151087355      0.999999815307996      0      0
0.000866242151087355      0.000878233752816494      0.999999810159069      0      0
0.000878233752816494      0.000890391357218039      0.999999804866693      0      0
0.000890391357218039      0.000902717262307538      0.999999799426816      0      0
0.000902717262307538      0.000915213797912533      0.999999793835280      0      0
0.000915213797912533      0.000927883326112938      0.999999788087840      0      0
0.000927883326112938      0.000940728241687513      0.999999782180148      0      0
0.000940728241687513      0.000953750972566528      0.999999776107735      0      0
0.000953750972566528      0.000966953980290686      0.999999769866004      0      0
0.000966953980290686      0.000980339760476396      0.999999763450228      0      0
0.000980339760476396      0.000993910843287497      0.999999756855572      0      0
0.000993910843287497      0.0010076697939135      0.999999750077119      0      0
0.0010076697939135      0.00102161921305448      0.999999743109844      0      0
0.00102161921305448      0.0010357617374126      0.999999735948481      0      0
0.0010357617374126      0.00105010004019057      0.999999728587364      0      0
0.00105010004019057      0.00106463683159689      0.999999721020650      0      0
0.00106463683159689      0.00107937485935813      0.999999713242957      0      0
0.00107937485935813      0.00109431690923832      0.999999705249036      0      0
0.00109431690923832      0.00110946580556549      0.999999697032217      0      0
0.00110946580556549      0.00112482441176555      0.999999688585524      0      0
0.00112482441176555      0.00114039563090349      0.999999679904047      0      0
0.00114039563090349      0.00115618240623217      0.999999670980803      0      0
0.00115618240623217      0.00117218772174859      0.999999661807665      0      0
0.00117218772174859      0.00118841460275796      0.999999652380184      0      0
0.00118841460275796      0.00120486611644553      0.999999642688810      0      0
0.00120486611644553      0.00122154537245635      0.999999632727777      0      0
0.00122154537245635      0.00123845552348304      0.999999622489058      0      0
0.00123845552348304      0.00125559976586171      0.999999611964545      0      0
0.00125559976586171      0.00127298134017614      0.999999601147108      0      0
0.00127298134017614      0.00129060353187029      0.999999590027775      0      0
0.00129060353187029      0.00130846967186935      0.999999578598323      0      0
0.00130846967186935      0.00132658313720929      0.999999566851148      0      0
0.00132658313720929      0.00134494735167523      0.999999554774657      0      0
0.00134494735167523      0.00136356578644858      0.999999542363952      0      0
0.00136356578644858      0.00138244196076317      0.999999529605140      0      0
0.00138244196076317      0.00140157944257044      0.999999516491113      0      0
0.00140157944257044      0.00142098184921384      0.999999503013195      0      0
0.00142098184921384      0.00144065284811262      0.999999489157131      0      0
0.00144065284811262      0.00146059615745496      0.999999474915210      0      0
0.00146059615745496      0.00148081554690089      0.999999460278359      0      0
0.00148081554690089      0.00150131483829471      0.999999445232094      0      0
0.00150131483829471      0.00152209790638749      0.999999429764739      0      0
0.00152209790638749      0.00154316867956938      0.999999413867476      0      0
0.00154316867956938      0.00156453114061223      0.999999397528671      0      0
0.00156453114061223      0.00158618932742236      0.999999380733863      0      0
0.00158618932742236      0.00160814733380381      0.999999363469246      0      0
0.00160814733380381      0.00163040931023216      0.999999345722630      0      0
0.00163040931023216      0.00165297946463904      0.999999327481906      0      0
0.00165297946463904      0.00167586206320748      0.999999308733758      0      0
0.00167586206320748      0.00169906143117836      0.999999289463651      0      0
0.00169906143117836      0.00172258195366789      0.999999269656414      0      0
0.00172258195366789      0.00174642807649655      0.999999249296672      0      0
0.00174642807649655      0.00177060430702936      0.999999228368926      0      0
0.00177060430702936      0.00179511521502795      0.999999206857438      0      0
0.00179511521502795      0.00181996543351421      0.999999184746094      0      0
0.00181996543351421      0.00184515965964614      0.999999162018316      0      0
0.00184515965964614      0.00187070265560561      0.999999138657016      0      0
0.00187070265560561      0.00189659924949857      0.999999114644590      0      0
0.00189659924949857      0.00192285433626758      0.999999089962896      0      0
0.00192285433626758      0.00194947287861711      0.999999064593235      0      0
0.00194947287861711      0.00197645990795156      0.999999038516303      0      0
0.00197645990795156      0.00200382052532629      0.999999011712155      0      0
0.00200382052532629      0.00203155990241182      0.999998984160202      0      0
0.00203155990241182      0.00205968328247135      0.999998955839309      0      0
0.00205968328247135      0.00208819598135186      0.999998926728051      0      0
0.00208819598135186      0.00211710338848892      0.999998896805027      0      0
0.00211710338848892      0.00214641096792534      0.999998866048949      0      0
0.00214641096792534      0.00217612425934403      0.999998834438023      0      0
0.00217612425934403      0.00220624887911509      0.999998801948479      0      0
0.00220624887911509      0.00223679052135739      0.999998768553262      0      0
0.00223679052135739      0.00226775495901488      0.999998734223047      0      0
0.00226775495901488      0.00229914804494778      0.999998698930534      0      0
0.00229914804494778      0.00233097571303889      0.999998662654156      0      0
0.00233097571303889      0.00236324397931521      0.999998625373989      0      0
0.00236324397931521      0.00239595894308506      0.999998587060535      0      0
0.00239595894308506      0.00242912678809096      0.999998547672577      0      0
0.00242912678809096      0.00246275378367852      0.999998507175430      0      0
0.00246275378367852      0.00249684628598141      0.999998465554064      0      0
0.00249684628598141      0.00253141073912281      0.999998422787679      0      0
0.00253141073912281      0.0025664536764335      0.999998378823535      0      0
0.0025664536764335      0.00260198172168671      0.999998333615166      0      0
0.00260198172168671      0.00263800159035023      0.999998287158011      0      0
0.00263800159035023      0.00267452009085567      0.999998239424127      0      0
0.00267452009085567      0.00271154412588544      0.999998190336119      0      0
0.00271154412588544      0.00274908069367747      0.999998139872636      0      0
0.00274908069367747      0.00278713688934801      0.999998088035482      0      0
0.00278713688934801      0.00282571990623272      0.999998034732454      0      0
0.00282571990623272      0.00286483703724639      0.999997979925442      0      0
0.00286483703724639      0.00290449567626138      0.999997923634146      0      0
0.00290449567626138      0.00294470331950526      0.999997865742388      0      0
0.00294470331950526      0.0029854675669777      0.999997806227380      0      0
0.0029854675669777      0.00302679612388701      0.999997745101047      0      0
0.00302679612388701      0.0030686968021066      0.999997682211972      0      0
0.0030686968021066      0.00311117752165154      0.999997617606303      0      0
0.00311117752165154      0.0031542463121756      0.999997551205553      0      0
0.0031542463121756      0.00319791131448903      0.999997482904389      0      0
0.00319791131448903      0.00324218078209728      0.999997412776860      0      0
0.00324218078209728      0.0032870630827611      0.999997340610450      0      0
0.0032870630827611      0.00333256670007821      0.999997266501574      0      0
0.00333256670007821      0.00337870023508683      0.999997190286493      0      0
0.00337870023508683      0.00342547240789146      0.999997111951074      0      0
0.00342547240789146      0.00347289205931113      0.999997031463904      0      0
0.00347289205931113      0.00352096815255051      0.999996948668346      0      0
0.00352096815255051      0.00356970977489406      0.999996863656374      0      0
0.00356970977489406      0.00361912613942378      0.999996776161444      0      0
0.00361912613942378      0.0036692265867606      0.999996686357112      0      0
0.0036692265867606      0.00372002058682995      0.999996593906447      0      0
0.00372002058682995      0.00377151774065175      0.999996499032237      0      0
0.00377151774065175      0.00382372778215516      0.999996401350285      0      0
0.00382372778215516      0.00387666058001854      0.999996301115768      0      0
0.00387666058001854      0.00393032613953476      0.999996197911605      0      0
0.00393032613953476      0.0039847346045024      0.999996092005976      0      0
0.0039847346045024      0.00403989625914312      0.999995982980412      0      0
0.00403989625914312      0.00409582153004557      0.999995871063011      0      0
0.00409582153004557      0.00415252098813623      0.999995755915139      0      0
0.00415252098813623      0.00421000535067748      0.999995637610968      0      0
0.00421000535067748      0.0042682854832934      0.999995516032380      0      0
0.0042682854832934      0.00432737240202355      0.999995390949274      0      0
0.00432737240202355      0.00438727727540519      0.999995262587369      0      0
0.00438727727540519      0.00444801142658443      0.999995130367578      0      0
0.00444801142658443      0.00450958633545639      0.999994994764078      0      0
0.00450958633545639      0.00457201364083525      0.999994855129441      0      0
0.00457201364083525      0.00463530514265407      0.999994711720113      0      0
0.00463530514265407      0.00469947280419532      0.999994564388375      0      0
0.00469947280419532      0.00476452875435209      0.999994412680000      0      0
0.00476452875435209      0.0048304852899207      0.999994257123151      0      0
0.0048304852899207      0.00489735487792503      0.999994096896240      0      0
0.00489735487792503      0.00496515015797302      0.999993932316750      0      0
0.00496515015797302      0.00503388394464577      0.999993763345632      0      0
0.00503388394464577      0.00510356922991978      0.999993589235122      0      0
0.00510356922991978      0.00517421918562266      0.999993410687579      0      0
0.00517421918562266      0.00524584716592283      0.999993227046099      0      0
0.00524584716592283      0.00531846670985373      0.999993037982599      0      0
0.00531846670985373      0.00539209154387294      0.999992844180374      0      0
0.00539209154387294      0.00546673558445676      0.999992644633758      0      0
0.00546673558445676      0.00554241294073067      0.999992439354951      0      0
0.00554241294073067      0.00561913791713623      0.999992228929171      0      0
0.00561913791713623      0.00569692501613484      0.999992012182704      0      0
0.00569692501613484      0.00577578894094906      0.999991789245830      0      0
0.00577578894094906      0.00585574459834172      0.999991560742696      0      0
0.00585574459834172      0.00593680710143364      0.999991325413026      0      0
0.00593680710143364      0.00601899177256026      0.999991083228077      0      0
0.00601899177256026      0.00610231414616781      0.999990835040972      0      0
0.00610231414616781      0.0061867899717497      0.999990579660596      0      0
0.0061867899717497      0.0062724352168234      0.999990316552538      0      0
0.0062724352168234      0.00635926606994866      0.999990046829849      0      0
0.00635926606994866      0.00644729894378739      0.999989769787976      0      0
0.00644729894378739      0.00653655047820597      0.999989484127965      0      0
0.00653655047820597      0.00662703754342055      0.999989190770887      0      0
0.00662703754342055      0.00671877724318579      0.999988890073873      0      0
0.00671877724318579      0.00681178691802782      0.999988580343618      0      0
0.00681178691802782      0.00690608414852187      0.999988261329985      0      0
0.00690608414852187      0.00700168675861542      0.999987934343619      0      0
0.00700168675861542      0.00709861281899715      0.999987598675694      0      0
0.00709861281899715      0.00719688065051277      0.999987252560401      0      0
0.00719688065051277      0.00729650882762788      0.999986896543324      0      0
0.00729650882762788      0.00739751618193895      0.999986531808173      0      0
0.00739751618193895      0.00749992180573285      0.999986157058810      0      0
0.00749992180573285      0.00760374505559565      0.999985770566556      0      0
0.00760374505559565      0.00770900555607137      0.999985373149395      0      0
0.00770900555607137      0.00781572320337137      0.999984966034142      0      0
0.00781572320337137      0.00792391816913513      0.999984547843527      0      0
0.00792391816913513      0.00803361090424307      0.999984116559863      0      0
0.00803361090424307      0.00814482214268214      0.999983672727085      0      0
0.00814482214268214      0.00825757290546495      0.999983217943091      0      0
0.00825757290546495      0.00837188450460311      0.999982751397146      0      0
0.00837188450460311      0.0084877785471356      0.999982270602239      0      0
0.0084877785471356      0.00860527693921294      0.999981775026078      0      0
0.00860527693921294      0.00872440189023784      0.999981266451303      0      0
0.00872440189023784      0.0088451759170632      0.999980745496438      0      0
0.0088451759170632      0.00896762184824822      0.999980209954424      0      0
0.00896762184824822      0.00909176282837339      0.999979657551176      0      0
0.00909176282837339      0.00921762232241531      0.999979088822219      0      0
0.00921762232241531      0.009345224120182      0.999978505776426      0      0
0.009345224120182      0.00947459234080956      0.999977908365210      0      0
0.00947459234080956      0.00960575143732124      0.999977293852530      0      0
0.00960575143732124      0.0097387262012494      0.999976659924585      0      0
0.0097387262012494      0.00987354176732169      0.999976007229616      0      0
0.00987354176732169      0.0100102236182119      0.999975337968142      0      0
0.0100102236182119      0.0101487975893568      0.999974652436292      0      0
0.0101487975893568      0.0102892898738392      0.999973947950262      0      0
0.0102892898738392      0.0104317270273393      0.999973221440723      0      0
0.0104317270273393      0.0105761359731542      0.999972472507968      0      0
0.0105761359731542      0.0107225440072866      0.999971703322837      0      0
0.0107225440072866      0.0108709788036044      0.999970915551704      0      0
0.0108709788036044      0.0110214684190717      0.999970107820928      0      0
0.0110214684190717      0.0111740412990521      0.999969276485571      0      0
0.0111740412990521      0.0113287262826851      0.999968418806992      0      0
0.0113287262826851      0.0114855526083377      0.999967535173530      0      0
0.0114855526083377      0.0116445499191305      0.999966628130473      0      0
0.0116445499191305      0.0118057482685412      0.999965699256214      0      0
0.0118057482685412      0.0119691781260852      0.999964746953822      0      0
0.0119691781260852      0.0121348703830748      0.999963767214008      0      0
0.0121348703830748      0.0123028563584581      0.999962756572774      0      0
0.0123028563584581      0.0124731678047393      0.999961714559583      0      0
0.0124731678047393      0.0126458369139802      0.999960643513627      0      0
0.0126458369139802      0.0128208963238851      0.999959545994821      0      0
0.0128208963238851      0.0129983791239701      0.999958422000305      0      0
0.0129983791239701      0.0131783188618175      0.999957268239374      0      0
0.0131783188618175      0.0133607495494169      0.999956079978894      0      0
0.0133607495494169      0.0135457056695945      0.999954853969651      0      0
0.0135457056695945      0.0137332221825303      0.999953590234555      0      0
0.0137332221825303      0.0139233345323668      0.999952291449421      0      0
0.0139233345323668      0.0141160786539086      0.999950960426981      0      0
0.0141160786539086      0.0143114909794141      0.999949597500367      0      0
0.0143114909794141      0.0145096084454827      0.999948199571065      0      0
0.0145096084454827      0.0147104685000363      0.999946761394182      0      0
0.0147104685000363      0.0149141091093971      0.999945278209019      0      0
0.0149141091093971      0.0151205687654648      0.999943748033862      0      0
0.0151205687654648      0.0153298864929916      0.999942172243152      0      0
0.0153298864929916      0.0155421018569589      0.999940554140829      0      0
0.0155421018569589      0.015757254970056      0.999938896415544      0      0
0.015757254970056      0.0159753865002618      0.999937198940354      0      0
0.0159753865002618      0.0161965376785319      0.999935458106199      0      0
0.0161965376785319      0.0164207503065923      0.999933667991833      0      0
0.0164207503065923      0.0166480667648403      0.999931822702091      0      0
0.0166480667648403      0.0168785300203555      0.999929918655324      0      0
0.0168785300203555      0.0171121836350213      0.999927955698040      0      0
0.0171121836350213      0.0173490717737588      0.999925936553741      0      0
0.0173490717737588      0.017589239212875      0.999923864919897      0      0
0.017589239212875      0.0178327313485262      0.999921743122534      0      0
0.0178327313485262      0.0180795942052988      0.999919570378759      0      0
0.0180795942052988      0.0183298744449088      0.999917342391862      0      0
0.0183298744449088      0.0185836193750216      0.999915052400341      0      0
0.0185836193750216      0.0188408769581945      0.999912693200798      0      0
0.0188408769581945      0.0191016958209418      0.999910259306764      0      0
0.0191016958209418      0.0193661252629267      0.999907748404530      0      0
0.0193661252629267      0.0196342152662799      0.999905161584018      0      0
0.0196342152662799      0.0199060165050465      0.999902502304781      0      0
0.0199060165050465      0.0201815803547652      0.999899774511673      0      0
0.0201815803547652      0.0204609589021785      0.999896980584573      0      0
0.0204609589021785      0.0207442049550786      0.999894119819717      0      0
0.0207442049550786      0.0210313720522889      0.999891187921006      0      0
0.0210313720522889      0.0213225144737837      0.999888177625227      0      0
0.0213225144737837      0.0216176872509482      0.999885080223110      0      0
0.0216176872509482      0.0219169461769806      0.999881887480864      0      0
0.0219169461769806      0.0222203478174381      0.999878593379947      0      0
0.0222203478174381      0.0225279495209286      0.999875195182489      0      0
0.0225279495209286      0.0228398094299506      0.999871693550488      0      0
0.0228398094299506      0.0231559864918837      0.999868091722659      0      0
0.0231559864918837      0.0234765404701303      0.999864394002850      0      0
0.0234765404701303      0.0238015319554124      0.999860603975432      0      0
0.0238015319554124      0.0241310223772239      0.999856722904757      0      0
0.0241310223772239      0.0244650740154424      0.999852748700869      0      0
0.0244650740154424      0.0248037500121009      0.999848675673726      0      0
0.0248037500121009      0.025147114383323      0.999844495100696      0      0
0.025147114383323      0.0254952320314234      0.999840196446917      0      0
0.0254952320314234      0.025848168757175      0.999835768945221      0      0
0.025848168757175      0.0262059912722472      0.999831203184866      0      0
0.0262059912722472      0.0265687672118152      0.999826492379675      0      0
0.0265687672118152      0.0269365651473444      0.999821633072972      0      0
0.0269365651473444      0.0273094545995519      0.999816625163758      0      0
0.0273094545995519      0.0276875060515468      0.999811471276418      0      0
0.0276875060515468      0.0280707909621536      0.999806175617145      0      0
0.0280707909621536      0.0284593817794181      0.999800742543863      0      0
0.0284593817794181      0.0288533519543027      0.999795175111755      0      0
0.0288533519543027      0.0292527759545692      0.999789473842997      0      0
0.0292527759545692      0.0296577292788545      0.999783635915051      0      0
0.0296577292788545      0.0300682884709421      0.999777654880560      0      0
0.0300682884709421      0.0304845311342295      0.999771520940046      0      0
0.0304845311342295      0.0309065359463971      0.999765221702030      0      0
0.0309065359463971      0.0313343826742795      0.999758743296545      0      0
0.0313343826742795      0.0317681521889432      0.999752071665642      0      0
0.0317681521889432      0.0322079264809726      0.999745193841436      0      0
0.0322079264809726      0.0326537886759678      0.999738099036937      0      0
0.0326537886759678      0.033105823050257      0.999730779412082      0      0
0.033105823050257      0.033564115046826      0.999723230429253      0      0
0.033564115046826      0.0340287512914689      0.999715450770725      0      0
0.0340287512914689      0.0344998196091616      0.999707441846490      0      0
0.0344998196091616      0.0349774090406628      0.999699206968294      0      0
0.0349774090406628      0.0354616098593442      0.999690750299435      0      0
0.0354616098593442      0.0359525135882537      0.999682075707831      0      0
0.0359525135882537      0.0364502130174152      0.999673185651625      0      0
0.0364502130174152      0.0369548022213675      0.999664080214048      0      0
0.0369548022213675      0.0374663765769464      0.999654756380410      0      0
0.0374663765769464      0.0379850327813123      0.999645207618827      0      0
0.0379850327813123      0.0385108688702281      0.999635423791808      0      0
0.0385108688702281      0.0390439842365898      0.999625391391933      0      0
0.0390439842365898      0.0395844796492134      0.999615094064881      0      0
0.0395844796492134      0.0401324572718825      0.999604513359392      0      0
0.0401324572718825      0.0406880206826587      0.999593629627846      0      0
0.0406880206826587      0.0412512748934598      0.999582422993552      0      0
0.0412512748934598      0.0418223263699098      0.999570874301168      0      0
0.0418223263699098      0.0424012830514618      0.999558965974069      0      0
0.0424012830514618      0.0429882543718015      0.999546682715278      0      0
0.0429882543718015      0.0435833512795317      0.999534012005285      0      0
0.0435833512795317      0.0441866862591436      0.999520944368695      0      0
0.0441866862591436      0.0447983733522791      0.999507473400629      0      0
0.0447983733522791      0.0454185281792862      0.999493595561553      0      0
0.0454185281792862      0.0460472679610735      0.999479309764653      0      0
0.0460472679610735      0.0466847115412677      0.999464616792095      0      0
0.0466847115412677      0.0473309794086762      0.999449518585087      0      0
0.0473309794086762      0.047986193720063      0.999434017457422      0      0
0.047986193720063      0.0486504783232378      0.999418115283299      0      0
0.0486504783232378      0.0493239587804657      0.999401812708013      0      0
0.0493239587804657      0.0500067623922011      0.999385108425199      0      0
0.0500067623922011      0.0506990182211494      0.999367998557253      0      0
0.0506990182211494      0.0514008571166629      0.999350476167107      0      0
0.0514008571166629      0.0521124117394733      0.999332530920305      0      0
0.0521124117394733      0.0528338165867671      0.999314148907017      0      0
0.0528338165867671      0.0535652080176086      0.999295312624669      0      0
0.0535652080176086      0.0543067242787134      0.999276001113816      0      0
0.0543067242787134      0.0550585055305805      0.999256190232977      0      0
0.0550585055305805      0.0558206938739848      0.999235853052665      0      0
0.0558206938739848      0.0565934333768373      0.999214960344823      0      0
0.0565934333768373      0.0573768701014157      0.999193481141409      0      0
0.0573768701014157      0.0581711521319738      0.999171383334832      0      0
0.0581711521319738      0.0589764296027321      0.999148634293235      0      0
0.0589764296027321      0.0597928547262553      0.999125201465027      0      0
0.0597928547262553      0.0606205818222245      0.999101052949456      0      0
0.0606205818222245      0.0614597673466051      0.999076158013086      0      0
0.0614597673466051      0.0623105699212211      0.999050487535616      0      0
0.0623105699212211      0.0631731503637371      0.999024014372354      0      0
0.0631731503637371      0.0640476717180559      0.998996713624612      0      0
0.0640476717180559      0.064934299285137      0.998968562813158      0      0
0.064934299285137      0.065833200654241      0.998939541953528      0      0
0.065833200654241      0.0667445457346082      0.998909633535321      0      0
0.0667445457346082      0.0676685067875737      0.998878822410529      0      0
0.0676685067875737      0.0686052584591283      0.998847095598358      0      0
0.0686052584591283      0.0695549778129301      0.998814442015993      0      0
0.0695549778129301      0.0705178443637725      0.998780852146171      0      0
0.0705178443637725      0.071494040111516      0.998746317653380      0      0
0.071494040111516      0.0724837495754901      0.998710830961021      0      0
0.0724837495754901      0.07348715982937      0.998674384801913      0      0
0.07348715982937      0.0745044605365374      0.998636971754277      0      0
0.0745044605365374      0.0755358439859309      0.998598583774659      0      0
0.0755358439859309      0.0765815051283916      0.998559211738480      0      0
0.0765815051283916      0.0776416416135129      0.998518844997752      0      0
0.0776416416135129      0.0787164538269999      0.998477470964364      0      0
0.0787164538269999      0.0798061449285455      0.998435074726021      0      0
0.0798061449285455      0.0809109208902321      0.998391638700568      0      0
0.0809109208902321      0.0820309905354643      0.998347142333129      0      0
0.0820309905354643      0.0831665655784396      0.998301561839146      0      0
0.0831665655784396      0.0843178606641673      0.998254869995189      0      0
0.0843178606641673      0.0854850934090396      0.998207035978247      0      0
0.0854850934090396      0.0866684844419658      0.998158025253143      0      0
0.0866684844419658      0.087868257446075      0.998107799506810      0      0
0.087868257446075      0.0890846392009967      0.998056316627342      0      0
0.0890846392009967      0.0903178596257262      0.998003530725055      0      0
0.0903178596257262      0.0915681518220832      0.997949392192240      0      0
0.0915681518220832      0.0928357521187732      0.997893847797879      0      0
0.0928357521187732      0.0941209001160578      0.997836840813263      0      0
0.0941209001160578      0.0954238387310435      0.997778311164253      0      0
0.0954238387310435      0.0967448142435972      0.997718195605859      0      0
0.0967448142435972      0.0980840763428988      0.997656427914735      0      0
0.0980840763428988      0.0994418781746361      0.997592939095339      0      0
0.0994418781746361      0.100818476388855      0.997527657595565      0      0
0.100818476388855      0.10221413118847      0.997460509527897      0      0
0.10221413118847      0.103629106378448      0.997391418892355      0      0
0.103629106378448      0.105063669415674      0.997320307797770      0      0
0.105063669415674      0.106518091459502      0.997247096678223      0      0
0.106518091459502      0.107992647423013      0.997171704501820      0      0
0.107992647423013      0.109487616024976      0.997094048969262      0      0
0.109487616024976      0.111003279842531      0.997014046700019      0      0
0.111003279842531      0.112539925364605      0.996931613404251      0      0
0.112539925364605      0.114097843046059      0.996846664038888      0      0
0.114097843046059      0.115677327362591      0.996759112946633      0      0
0.115677327362591      0.117278676866402      0.996668873976909      0      0
0.117278676866402      0.118902194242619      0.996575860588026      0      0
0.118902194242619      0.120548186366517      0.996479985930130      0      0
0.120548186366517      0.122216964361519      0.996381162908669      0      0
0.122216964361519      0.123908843658004      0.996279304228345      0      0
0.123908843658004      0.125624144052934      0.996174322417687      0      0
0.125624144052934      0.127363189770296      0.996066129834535      0      0
0.127363189770296      0.12912630952239      0.995954638652847      0      0
0.12912630952239      0.130913836571959      0.995839760831370      0      0
0.130913836571959      0.132726108795187      0.995721408064788      0      0
0.132726108795187      0.134563468745557      0.995599491718039      0      0
0.134563468745557      0.136426263718606      0.995473922744535      0      0
0.136426263718606      0.138314845817565      0.995344611589075      0      0
0.138314845817565      0.140229572019921      0.995211468076231      0      0
0.140229572019921      0.142170804244882      0.995074401285019      0      0
0.142170804244882      0.144138909421796      0.994933319410642      0      0
0.144138909421796      0.146134259559502      0.994788129614085      0      0
0.146134259559502      0.148157231816648      0.994638737860322      0      0
0.148157231816648      0.150208208572982      0.994485048745821      0      0
0.150208208572982      0.152287577501628      0.994326965316055      0      0
0.152287577501628      0.154395731642364      0.994164388873609      0      0
0.154395731642364      0.156533069475914      0.993997218777470      0      0
0.156533069475914      0.158699994999266      0.993825352234004      0      0
0.158699994999266      0.16089691780204      0.993648684080072      0      0
0.16089691780204      0.163124253143903      0.993467106558658      0      0
0.163124253143903      0.165382422033063      0.993280509087353      0      0
0.165382422033063      0.16767185130585      0.993088778019914      0      0
0.16767185130585      0.16999297370739      0.992891796401116      0      0
0.16999297370739      0.172346227973408      0.992689443714986      0      0
0.172346227973408      0.174732058913154      0.992481595626482      0      0
0.174732058913154      0.177150917493482      0.992268123716591      0      0
0.177150917493482      0.179603260924088      0.992048895210759      0      0
0.179603260924088      0.182089552743936      0.991823772700488      0      0
0.182089552743936      0.184610262908873      0.991592613857895      0      0
0.184610262908873      0.187165867880458      0.991355271142916      0      0
0.187165867880458      0.189756850716024      0.991111591502829      0      0
0.189756850716024      0.192383701159985      0.990861416063637      0      0
0.192383701159985      0.195046915736409      0.990604579812859      0      0
0.195046915736409      0.197746997842864      0.990340911273145      0      0
0.197746997842864      0.200484457845576      0.990070232166103      0      0
0.200484457845576      0.203259813175894      0.989792357065663      0      0
0.203259813175894      0.206073588428097      0.989507093040198      0      0
0.206073588428097      0.208926315458549      0.989214239282594      0      0
0.208926315458549      0.211818533486235      0.988913586727378      0      0
0.211818533486235      0.214750789194674      0.988604917653917      0      0
0.214750789194674      0.217723636835266      0.988288005274674      0      0
0.217723636835266      0.220737638332042      0.987962613307383      0      0
0.220737638332042      0.22379336338789      0.987628495529958      0      0
0.22379336338789      0.226891389592229      0.987285395316846      0      0
0.226891389592229      0.230032302530194      0.986933045155469      0      0
0.230032302530194      0.233216695893316      0.986571166141277      0      0
0.233216695893316      0.236445171591743      0.986199467449870      0      0
0.236445171591743      0.239718339868012      0.985817645784514      0      0
0.239718339868012      0.243036819412397      0.985425384797293      0      0
0.243036819412397      0.246401237479853      0.985022354481985      0      0
0.246401237479853      0.249812230008578      0.984608210536674      0      0
0.249812230008578      0.253270441740218      0.984182593693917      0      0
0.253270441740218      0.256776526341734      0.983745129016200      0      0
0.256776526341734      0.260331146528961      0.983295425154200      0      0
0.260331146528961      0.263934974191869      0.982833073565259      0      0
0.263934974191869      0.267588690521566      0.982357647689246      0      0
0.267588690521566      0.271292986139054      0.981868702078829      0      0
0.271292986139054      0.275048561225772      0.981365771480918      0      0
0.275048561225772      0.27885612565594      0.980848369865870      0      0
0.27885612565594      0.282716399130741      0.980315989400739      0      0
0.282716399130741      0.286630111314356      0.979768099362616      0      0
0.286630111314356      0.290598001971889      0.979204144987811      0      0
0.290598001971889      0.294620821109189      0.978623546252287      0      0
0.294620821109189      0.298699329114623      0.978025696578431      0      0
0.298699329114623      0.302834296902796      0.977409961462852      0      0
0.302834296902796      0.307026506060274      0.976775677019487      0      0
0.307026506060274      0.311276748993318      0.976122148431856      0      0
0.311276748993318      0.315585829077662      0.975448648307788      0      0
0.315585829077662      0.319954560810364      0.974754414929428      0      0
0.319954560810364      0.324383769963767      0.974038650390742      0      0
0.324383769963767      0.32887429374158      0.973300518614065      0      0
0.32887429374158      0.33342698093713      0.972539143236578      0      0
0.33342698093713      0.338042692093795      0.971753605356783      0      0
0.338042692093795      0.342722299667666      0.970942941130211      0      0
0.342722299667666      0.347466688192458      0.970106139202682      0      0
0.347466688192458      0.352276754446699      0.969242137968366      0      0
0.352276754446699      0.357153407623246      0.968349822638813      0      0
0.357153407623246      0.362097569501131      0.967428022107831      0      0
0.362097569501131      0.367110174619799      0.966475505595748      0      0
0.367110174619799      0.372192170455755      0.965490979055049      0      0
0.372192170455755      0.37734451760165      0.964473081317722      0      0
0.37734451760165      0.382568189947856      0.963420379962782      0      0
0.382568189947856      0.387864174866547      0.962331366880362      0      0
0.387864174866547      0.393233473398329      0.961204453506506      0      0
0.393233473398329      0.398677100441459      0.960037965700238      0      0
0.398677100441459      0.40419608494368      0.958830138231652      0      0
0.40419608494368      0.409791470096709      0.957579108846633      0      0
0.409791470096709      0.41546431353342      0.956282911870293      0      0
0.41546431353342      0.421215687527758      0.954939471307275      0      0
0.421215687527758      0.427046679197417      0.953546593392699      0      0
0.427046679197417      0.43295839070933      0.952101958542591      0      0
0.43295839070933      0.438951939487993      0.950603112647089      0      0
0.438951939487993      0.445028458426682      0.949047457643532      0      0
0.445028458426682      0.451189096101594      0.947432241299510      0      0
0.451189096101594      0.457435016988945      0.945754546128054      0      0
0.457435016988945      0.463767401685081      0.944011277348217      0      0
0.463767401685081      0.470187447129631      0.942199149794156      0      0
0.470187447129631      0.476696366831751      0.940314673664352      0      0
0.476696366831751      0.483295391099501      0.938354138989531      0      0
0.483295391099501      0.489985767272398      0.936313598682970      0      0
0.489985767272398      0.496768759957182      0.934188850019821      0      0
0.496768759957182      0.503645651266856      0.931975414372683      0      0
0.503645651266856      0.510617741063022      0.929668515008224      0      0
0.510617741063022      0.517686347201588      0.927263052724005      0      0
0.517686347201588      0.524852805781861      0.924753579074965      0      0
0.524852805781861      0.532118471399099      0.922134266904749      0      0
0.532118471399099      0.539484717400551      0.919398877857251      0      0
0.539484717400551      0.546952936145049      0.916540726497511      0      0
0.546952936145049      0.554524539266187      0.913552640617054      0      0
0.554524539266187      0.56220095793915      0.910426917235608      0      0
0.56220095793915      0.569983643151229      0.907155273736861      0      0
0.569983643151229      0.577874065976087      0.903728793488439      0      0
0.577874065976087      0.585873717851818      0.900137865192761      0      0
0.585873717851818      0.59398411086286      0.896372115092496      0      0
0.59398411086286      0.602206778025804      0.892420331007736      0      0
0.602206778025804      0.610543273579166      0.888270377006443      0      0
0.610543273579166      0.618995173277162      0.883909097298452      0      0
0.618995173277162      0.62756407468756      0.879322207688035      0      0
0.62756407468756      0.636251597493652      0.874494172609738      0      0
0.636251597493652      0.645059383800396      0.869408065393314      0      0
0.645059383800396      0.653989098444817      0.864045408938058      0      0
0.653989098444817      0.663042429310678      0.858385993401616      0      0
0.663042429310678      0.672221087647534      0.852407666792860      0      0
0.672221087647534      0.681526808394186      0.846086093462489      0      0
0.681526808394186      0.690961350506615      0.839394474354920      0      0
0.690961350506615      0.70052649729046      0.832303221448442      0      0
0.70052649729046      0.710224056738094      0.824779576969179      0      0
0.710224056738094      0.720055861870372      0.816787165582839      0      0
0.720055861870372      0.730023771083106      0.808285464658339      0      0
0.730023771083106      0.740129668498331      0.799229173594164      0      0
0.740129668498331      0.750375464320448      0.789567457723185      0      0
0.750375464320448      0.76076309519728      0.779243034916564      0      0
0.76076309519728      0.771294524586143      0.768191062885432      0      0
0.771294524586143      0.781971743124969      0.756337771122335      0      0
0.781971743124969      0.792796769008581      0.743598761590165      0      0
0.792796769008581      0.803771648370161      0.729876873783959      0      0
0.803771648370161      0.814898455668016      0.715059468086551      0      0
0.814898455668016      0.826179294077686      0.699014918936582      0      0
0.826179294077686      0.837616295889483      0.681588013656702      0      0
0.837616295889483      0.849211622911536      0.662593802032019      0      0
0.849211622911536      0.860967466878409      0.641809196617784      0      0
0.860967466878409      0.872886049865385      0.618961210643880      0      0
0.872886049865385      0.884969624708479      0.593709994372184      0      0
0.884969624708479      0.897220475430265      0.565623490313874      0      0
0.897220475430265      0.909640917671599      0.534137901958535      0      0
0.909640917671599      0.922233299129318      0.498492640728691      0      0
0.922233299129318      0.935      0.457615658576561      0      0
# END HISTO1D SudakovggExpOutputsN2LLNor22
# BEGIN HISTO1D SudakovggExpOutputsN2LLNor23
PlotOrder=6
LineColor=brown
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\mathbf{V}^{-1}_{h,\mathrm{thr}}\mathbf{V}_{h}\Right]_{(2,3)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.000000413439065724122      0      0
0.00000101384324431002      0.00000102787812403307      0.000000419162403718245      0      0
0.00000102787812403307      0.00000104210729202498      0.000000424964971278490      0      0
0.00000104210729202498      0.00000105653343786574      0.000000430847865199096      0      0
0.00000105653343786574      0.00000107115928836782      0.000000436812197457496      0      0
0.00000107115928836782      0.00000108598760809164      0.000000442859095424494      0      0
0.00000108598760809164      0.00000110102119986811      0.000000448989702077367      0      0
0.00000110102119986811      0.00000111626290532839      0.000000455205176215904      0      0
0.00000111626290532839      0.00000113171560544106      0.000000461506692681444      0      0
0.00000113171560544106      0.00000114738222105665      0.000000467895442578939      0      0
0.00000114738222105665      0.00000116326571345971      0.000000474372633502102      0      0
0.00000116326571345971      0.0000011793690849286      0.000000480939489761655      0      0
0.0000011793690849286      0.00000119569537930295      0.000000487597252616759      0      0
0.00000119569537930295      0.000001212247682559      0.000000494347180509624      0      0
0.000001212247682559      0.00000122902912339292      0.000000501190549303384      0      0
0.00000122902912339292      0.00000124604287381218      0.000000508128652523260      0      0
0.00000124604287381218      0.00000126329214973512      0.000000515162801601057      0      0
0.00000126329214973512      0.00000128078021159884      0.000000522294326123051      0      0
0.00000128078021159884      0.00000129851036497544      0.000000529524574081305      0      0
0.00000129851036497544      0.00000131648596119688      0.000000536854912128468      0      0
0.00000131648596119688      0.00000133471039798844      0.000000544286725836092      0      0
0.00000133471039798844      0.00000135318712011092      0.000000551821419956537      0      0
0.00000135318712011092      0.00000137191962001179      0.000000559460418688492      0      0
0.00000137191962001179      0.00000139091143848532      0.000000567205165946178      0      0
0.00000139091143848532      0.00000141016616534188      0.000000575057125632270      0      0
0.00000141016616534188      0.00000142968744008643      0.000000583017781914610      0      0
0.00000142968744008643      0.00000144947895260651      0.000000591088639506734      0      0
0.00000144947895260651      0.00000146954444386967      0.000000599271223952297      0      0
0.00000146954444386967      0.00000148988770663059      0.000000607567081913427      0      0
0.00000148988770663059      0.00000151051258614798      0.000000615977781463074      0      0
0.00000151051258614798      0.00000153142298091138      0.000000624504912381404      0      0
0.00000153142298091138      0.00000155262284337812      0.000000633150086456300      0      0
0.00000155262284337812      0.00000157411618072032      0.000000641914937788017      0      0
0.00000157411618072032      0.00000159590705558239      0.000000650801123098060      0      0
0.00000159590705558239      0.0000016179995868489      0.000000659810322042334      0      0
0.0000016179995868489      0.00000164039795042316      0.000000668944237528630      0      0
0.00000164039795042316      0.00000166310638001652      0.000000678204596038510      0      0
0.00000166310638001652      0.00000168612916794864      0.000000687593147953640      0      0
0.00000168612916794864      0.00000170947066595881      0.000000697111667886648      0      0
0.00000170947066595881      0.00000173313528602849      0.000000706761955016559      0      0
0.00000173313528602849      0.00000175712750121529      0.000000716545833428870      0      0
0.00000175712750121529      0.00000178145184649847      0.000000726465152460341      0      0
0.00000178145184649847      0.00000180611291963609      0.000000736521787048554      0      0
0.00000180611291963609      0.00000183111538203409      0.000000746717638086308      0      0
0.00000183111538203409      0.00000185646395962742      0.000000757054632780926      0      0
0.00000185646395962742      0.00000188216344377329      0.000000767534725018531      0      0
0.00000188216344377329      0.00000190821869215684      0.000000778159895733373      0      0
0.00000190821869215684      0.00000193463462970931      0.000000788932153282256      0      0
0.00000193463462970931      0.000001961416249539      0.000000799853533824158      0      0
0.000001961416249539      0.00000198856861387501      0.000000810926101705103      0      0
0.00000198856861387501      0.00000201609685502412      0.000000822151949848363      0      0
0.00000201609685502412      0.00000204400617634088      0.000000833533200150057      0      0
0.00000204400617634088      0.00000207230185321116      0.000000845072003880230      0      0
0.00000207230185321116      0.00000210098923404927      0.000000856770542089484      0      0
0.00000210098923404927      0.00000213007374130893      0.000000868631026021238      0      0
0.00000213007374130893      0.00000215956087250823      0.000000880655697529694      0      0
0.00000215956087250823      0.00000218945620126872      0.000000892846829503588      0      0
0.00000218945620126872      0.00000221976537836897      0.000000905206726295812      0      0
0.00000221976537836897      0.00000225049413281266      0.000000917737724158976      0      0
0.00000225049413281266      0.00000228164827291145      0.000000930442191687008      0      0
0.00000228164827291145      0.0000023132336873829      0.000000943322530262857      0      0
0.0000023132336873829      0.0000023452563464635      0.000000956381174512407      0      0
0.0000023452563464635      0.00000237772230303722      0.000000969620592764661      0      0
0.00000237772230303722      0.00000241063769377955      0.000000983043287518301      0      0
0.00000241063769377955      0.00000244400874031748      0.000000996651795914714      0      0
0.00000244400874031748      0.00000247784175040552      0.00000101044869021755      0      0
0.00000247784175040552      0.00000251214311911795      0.00000102443657829894      0      0
0.00000251214311911795      0.00000254691933005764      0.00000103861810413242      0      0
0.00000254691933005764      0.00000258217695658154      0.00000105299594829271      0      0
0.00000258217695658154      0.0000026179226630432      0.00000106757282846235      0      0
0.0000026179226630432      0.00000265416320605244      0.00000108235149994546      0      0
0.00000265416320605244      0.00000269090543575249      0.00000109733475618848      0      0
0.00000269090543575249      0.00000272815629711478      0.00000111252542930823      0      0
0.00000272815629711478      0.00000276592283125165      0.00000112792639062722      0      0
0.00000276592283125165      0.00000280421217674733      0.00000114354055121635      0      0
0.00000280421217674733      0.00000284303157100718      0.00000115937086244520      0      0
0.00000284303157100718      0.00000288238835162573      0.00000117542031653991      0      0
0.00000288238835162573      0.00000292228995777364      0.00000119169194714868      0      0
0.00000292228995777364      0.00000296274393160382      0.00000120818882991529      0      0
0.00000296274393160382      0.00000300375791967704      0.00000122491408306039      0      0
0.00000300375791967704      0.00000304533967440728      0.00000124187086797093      0      0
0.00000304533967440728      0.0000030874970555271      0.00000125906238979769      0      0
0.0000030874970555271      0.00000313023803157323      0.00000127649189806116      0      0
0.00000313023803157323      0.00000317357068139281      0.00000129416268726572      0      0
0.00000317357068139281      0.00000321750319567045      0.00000131207809752239      0      0
0.00000321750319567045      0.00000326204387847638      0.00000133024151518015      0      0
0.00000326204387847638      0.00000330720114883614      0.00000134865637346605      0      0
0.00000330720114883614      0.00000335298354232185      0.00000136732615313413      0      0
0.00000335298354232185      0.00000339939971266569      0.00000138625438312337      0      0
0.00000339939971266569      0.00000344645843339553      0.00000140544464122471      0      0
0.00000344645843339553      0.00000349416859949336      0.00000142490055475730      0      0
0.00000349416859949336      0.00000354253922907654      0.00000144462580125421      0      0
0.00000354253922907654      0.00000359157946510248      0.00000146462410915744      0      0
0.00000359157946510248      0.00000364129857709674      0.00000148489925852276      0      0
0.00000364129857709674      0.00000369170596290522      0.00000150545508173416      0      0
0.00000369170596290522      0.00000374281115047047      0.00000152629546422826      0      0
0.00000374281115047047      0.0000037946237996327      0.00000154742434522875      0      0
0.0000037946237996327      0.00000384715370395563      0.00000156884571849091      0      0
0.00000384715370395563      0.00000390041079257769      0.00000159056363305660      0      0
0.00000390041079257769      0.00000395440513208878      0.00000161258219401951      0      0
0.00000395440513208878      0.00000400914692843308      0.00000163490556330119      0      0
0.00000400914692843308      0.00000406464652883815      0.00000165753796043765      0      0
0.00000406464652883815      0.00000412091442377072      0.00000168048366337698      0      0
0.00000412091442377072      0.00000417796124891967      0.00000170374700928797      0      0
0.00000417796124891967      0.00000423579778720626      0.00000172733239537986      0      0
0.00000423579778720626      0.0000042944349708224      0.00000175124427973356      0      0
0.0000042944349708224      0.00000435388388329698      0.00000177548718214428      0      0
0.00000435388388329698      0.00000441415576159092      0.00000180006568497585      0      0
0.00000441415576159092      0.0000044752619982211      0.00000182498443402688      0      0
0.0000044752619982211      0.00000453721414341383      0.00000185024813940892      0      0
0.00000453721414341383      0.00000460002390728798      0.00000187586157643673      0      0
0.00000460002390728798      0.0000046637031620685      0.00000190182958653093      0      0
0.0000046637031620685      0.00000472826394433043      0.00000192815707813310      0      0
0.00000472826394433043      0.00000479371845727405      0.00000195484902763357      0      0
0.00000479371845727405      0.00000486007907303155      0.00000198191048031209      0      0
0.00000486007907303155      0.00000492735833500554      0.00000200934655129141      0      0
0.00000492735833500554      0.00000499556896024003      0.00000203716242650419      0      0
0.00000499556896024003      0.00000506472384182418      0.00000206536336367323      0      0
0.00000506472384182418      0.00000513483605132934      0.00000209395469330527      0      0
0.00000513483605132934      0.00000520591884127979      0.00000212294181969853      0      0
0.00000520591884127979      0.00000527798564765776      0.00000215233022196430      0      0
0.00000527798564765776      0.00000535105009244307      0.00000218212545506249      0      0
0.00000535105009244307      0.00000542512598618791      0.00000221233315085173      0      0
0.00000542512598618791      0.00000550022733062734      0.00000224295901915381      0      0
0.00000550022733062734      0.00000557636832132587      0.00000227400884883298      0      0
0.00000557636832132587      0.00000565356335036064      0.00000230548850889018      0      0
0.00000565356335036064      0.00000573182700904185      0.00000233740394957232      0      0
0.00000573182700904185      0.00000581117409067079      0.00000236976120349708      0      0
0.00000581117409067079      0.000005891619593336      0.00000240256638679311      0      0
0.000005891619593336      0.00000597317872274825      0.00000243582570025612      0      0
0.00000597317872274825      0.00000605586689511467      0.00000246954543052096      0      0
0.00000605586689511467      0.0000061396997400527      0.00000250373195124991      0      0
0.0000061396997400527      0.00000622469310354442      0.00000253839172433740      0      0
0.00000622469310354442      0.00000631086305093168      0.00000257353130113145      0      0
0.00000631086305093168      0.0000063982258699528      0.00000260915732367200      0      0
0.0000063982258699528      0.00000648679807382125      0.00000264527652594634      0      0
0.00000648679807382125      0.00000657659640434692      0.00000268189573516203      0      0
0.00000657659640434692      0.00000666763783510069      0.00000271902187303731      0      0
0.00000666763783510069      0.00000675993957462272      0.00000275666195710946      0      0
0.00000675993957462272      0.0000068535190696752      0.00000279482310206125      0      0
0.0000068535190696752      0.00000694839400854009      0.00000283351252106572      0      0
0.00000694839400854009      0.00000704458232436258      0.00000287273752714966      0      0
0.00000704458232436258      0.00000714210219854078      0.00000291250553457586      0      0
0.00000714210219854078      0.00000724097206416231      0.00000295282406024455      0      0
0.00000724097206416231      0.00000734121060948854      0.00000299370072511426      0      0
0.00000734121060948854      0.000007442836781487      0.00000303514325564231      0      0
0.000007442836781487      0.00000754586978941272      0.00000307715948524525      0      0
0.00000754586978941272      0.00000765032910843916      0.00000311975735577953      0      0
0.00000765032910843916      0.00000775623448333934      0.00000316294491904267      0      0
0.00000775623448333934      0.00000786360593221801      0.00000320673033829518      0      0
0.00000786360593221801      0.00000797246375029542      0.00000325112188980358      0      0
0.00000797246375029542      0.00000808282851374354      0.00000329612796440477      0      0
0.00000808282851374354      0.00000819472108357529      0.00000334175706909206      0      0
0.00000819472108357529      0.00000830816260958769      0.00000338801782862314      0      0
0.00000830816260958769      0.00000842317453435958      0.00000343491898715032      0      0
0.00000842317453435958      0.00000853977859730466      0.00000348246940987337      0      0
0.00000853977859730466      0.00000865799683878063      0.00000353067808471518      0      0
0.00000865799683878063      0.00000877785160425524      0.00000357955412402062      0      0
0.00000877785160425524      0.00000889936554853005      0.00000362910676627903      0      0
0.00000889936554853005      0.00000902256164002253      0.00000367934537787036      0      0
0.00000902256164002253      0.00000914746316510757      0.00000373027945483569      0      0
0.00000914746316510757      0.00000927409373251906      0.00000378191862467210      0      0
0.00000927409373251906      0.00000940247727781235      0.00000383427264815245      0      0
0.00000940247727781235      0.00000953263806788851      0.00000388735142117039      0      0
0.00000953263806788851      0.00000966460070558129      0.00000394116497661082      0      0
0.00000966460070558129      0.00000979839013430744      0.00000399572348624633      0      0
0.00000979839013430744      0.00000993403164278155      0.00000405103726265984      0      0
0.00000993403164278155      0.000010071550869796      0.00000410711676119388      0      0
0.000010071550869796      0.0000102109738090674      0.00000416397258192682      0      0
0.0000102109738090674      0.0000103523268141496      0.00000422161547167652      0      0
0.0000103523268141496      0.000010495636603415      0.00000428005632603168      0      0
0.000010495636603415      0.0000106409302651053      0.00000433930619141127      0      0
0.0000106409302651053      0.000010788235262451      0.00000439937626715255      0      0
0.000010788235262451      0.0000109375794388631      0.00000446027790762793      0      0
0.0000109375794388631      0.0000110889910231955      0.00000452202262439119      0      0
0.0000110889910231955      0.0000112424986350812      0.00000458462208835334      0      0
0.0000112424986350812      0.0000113981312903417      0.00000464808813198869      0      0
0.0000113981312903417      0.0000115559184064716      0.00000471243275157135      0      0
0.0000115559184064716      0.000011715889808199      0.00000477766810944280      0      0
0.000011715889808199      0.0000118780757331232      0.00000484380653631079      0      0
0.0000118780757331232      0.0000120425068374297      0.00000491086053358006      0      0
0.0000120425068374297      0.0000122092142016854      0.00000497884277571535      0      0
0.0000122092142016854      0.0000123782293367127      0.00000504776611263711      0      0
0.0000123782293367127      0.0000125495841895462      0.00000511764357215039      0      0
0.0000125495841895462      0.0000127233111494713      0.00000518848836240731      0      0
0.0000127233111494713      0.0000128994430541458      0.00000526031387440369      0      0
0.0000128994430541458      0.0000130780131958075      0.00000533313368451015      0      0
0.0000130780131958075      0.0000132590553275668      0.00000540696155703835      0      0
0.0000132590553275668      0.0000134426036697863      0.00000548181144684265      0      0
0.0000134426036697863      0.00001362869291655      0.00000555769750195790      0      0
0.00001362869291655      0.00001381735824222      0.00000563463406627362      0      0
0.00001381735824222      0.0000140086353080861      0.00000571263568224533      0      0
0.0000140086353080861      0.0000142025602691059      0.00000579171709364329      0      0
0.0000142025602691059      0.0000143991697807389      0.00000587189324833938      0      0
0.0000143991697807389      0.0000145985010058751      0.00000595317930113252      0      0
0.0000145985010058751      0.0000148005916218595      0.00000603559061661323      0      0
0.0000148005916218595      0.0000150054798276138      0.00000611914277206778      0      0
0.0000150054798276138      0.0000152132043508565      0.00000620385156042264      0      0
0.0000152132043508565      0.0000154238044554237      0.00000628973299322963      0      0
0.0000154238044554237      0.0000156373199486901      0.00000637680330369235      0      0
0.0000156373199486901      0.0000158537911890937      0.00000646507894973466      0      0
0.0000158537911890937      0.0000160732590937644      0.00000655457661711143      0      0
0.0000160732590937644      0.0000162957651462576      0.00000664531322256254      0      0
0.0000162957651462576      0.000016521351404396      0.00000673730591701041      0      0
0.000016521351404396      0.0000167500605082187      0.00000683057208880191      0      0
0.0000167500605082187      0.0000169819356880416      0.00000692512936699499      0      0
0.0000169819356880416      0.0000172170207726282      0.00000702099562469100      0      0
0.0000172170207726282      0.0000174553601974744      0.00000711818898241296      0      0
0.0000174553601974744      0.0000176969990132074      0.00000721672781153075      0      0
0.0000176969990132074      0.0000179419828941014      0.00000731663073773360      0      0
0.0000179419828941014      0.0000181903581467107      0.00000741791664455069      0      0
0.0000181903581467107      0.0000184421717186223      0.00000752060467692052      0      0
0.0000184421717186223      0.0000186974712073306      0.00000762471424480966      0      0
0.0000186974712073306      0.0000189563048692332      0.00000773026502688157      0      0
0.0000189563048692332      0.0000192187216287532      0.00000783727697421626      0      0
0.0000192187216287532      0.0000194847710875863      0.00000794577031408143      0      0
0.0000194847710875863      0.0000197545035340766      0.00000805576555375576      0      0
0.0000197545035340766      0.000020027969952722      0.00000816728348440522      0      0
0.000020027969952722      0.0000203052220338112      0.00000828034518501295      0      0
0.0000203052220338112      0.0000205863121831945      0.00000839497202636363      0      0
0.0000205863121831945      0.0000208712935321888      0.00000851118567508291      0      0
0.0000208712935321888      0.000021160219947621      0.00000862900809773283      0      0
0.000021160219947621      0.0000214531460420097      0.00000874846156496392      0      0
0.0000214531460420097      0.0000217501271838877      0.00000886956865572478      0      0
0.0000217501271838877      0.0000220512195082683      0.00000899235226152989      0      0
0.0000220512195082683      0.0000223564799272551      0.00000911683559078655      0      0
0.0000223564799272551      0.0000226659661408002      0.00000924304217318173      0      0
0.0000226659661408002      0.0000229797366476099      0.00000937099586412960      0      0
0.0000229797366476099      0.0000232978507562027      0.00000950072084928065      0      0
0.0000232978507562027      0.0000236203685961192      0.00000963224164909324      0      0
0.0000236203685961192      0.000023947351129288      0.00000976558312346842      0      0
0.000023947351129288      0.0000242788601615485      0.00000990077047644892      0      0
0.0000242788601615485      0.0000246149583543337      0.0000100378292609832      0      0
0.0000246149583543337      0.0000249557092365137      0.0000101767853837554      0      0
0.0000249557092365137      0.0000253011772164045      0.0000103176651100823      0      0
0.0000253011772164045      0.0000256514275939423      0.0000104604950688777      0      0
0.0000256514275939423      0.0000260065265730261      0.0000106053022576862      0      0
0.0000260065265730261      0.0000263665412740315      0.0000107521140477857      0      0
0.0000263665412740315      0.0000267315397464981      0.0000109009581893617      0      0
0.0000267315397464981      0.0000271015909819919      0.0000110518628167522      0      0
0.0000271015909819919      0.0000274767649271459      0.0000112048564537655      0      0
0.0000274767649271459      0.0000278571324968813      0.0000113599680190721      0      0
0.0000278571324968813      0.0000282427655878122      0.0000115172268316709      0      0
0.0000282427655878122      0.0000286337370918349      0.0000116766626164306      0      0
0.0000286337370918349      0.0000290301209099061      0.0000118383055097085      0      0
0.0000290301209099061      0.0000294319919660113      0.0000120021860650471      0      0
0.0000294319919660113      0.0000298394262213274      0.0000121683352589488      0      0
0.0000298394262213274      0.00003025250068858      0.0000123367844967315      0      0
0.00003025250068858      0.000030671293446601      0.0000125075656184645      0      0
0.000030671293446601      0.0000310958836550867      0.0000126807109049867      0      0
0.0000310958836550867      0.00003152635156956      0.0000128562530840090      0      0
0.00003152635156956      0.000031962778556541      0.0000130342253362997      0      0
0.000031962778556541      0.0000324052471089262      0.0000132146613019566      0      0
0.0000324052471089262      0.0000328538408615817      0.0000133975950867657      0      0
0.0000328538408615817      0.000033308644607151      0.0000135830612686475      0      0
0.000033308644607151      0.0000337697443120835      0.0000137710949041935      0      0
0.0000337697443120835      0.0000342372271328825      0.0000139617315352916      0      0
0.0000342372271328825      0.0000347111814325807      0.0000141550071958453      0      0
0.0000347111814325807      0.0000351916967974413      0.0000143509584185838      0      0
0.0000351916967974413      0.0000356788640538924      0.0000145496222419679      0      0
0.0000356788640538924      0.0000361727752856944      0.0000147510362171911      0      0
0.0000361727752856944      0.0000366735238513458      0.0000149552384152769      0      0
0.0000366735238513458      0.0000371812044017293      0.0000151622674342755      0      0
0.0000371812044017293      0.0000376959128980032      0.0000153721624065592      0      0
0.0000376959128980032      0.0000382177466297395      0.0000155849630062193      0      0
0.0000382177466297395      0.0000387468042333134      0.0000158007094565653      0      0
0.0000387468042333134      0.0000392831857105477      0.0000160194425377278      0      0
0.0000392831857105477      0.0000398269924476147      0.0000162412035943666      0      0
0.0000398269924476147      0.0000403783272342003      0.0000164660345434858      0      0
0.0000403783272342003      0.0000409372942829333      0.0000166939778823568      0      0
0.0000409372942829333      0.0000415039992490831      0.0000169250766965510      0      0
0.0000415039992490831      0.000042078549250531      0.0000171593746680841      0      0
0.000042078549250531      0.0000426610528880173      0.0000173969160836725      0      0
0.0000426610528880173      0.0000432516202656688      0.0000176377458431044      0      0
0.0000432516202656688      0.0000438503630118107      0.0000178819094677266      0      0
0.0000438503630118107      0.0000444573943000663      0.0000181294531090493      0      0
0.0000444573943000663      0.0000450728288707489      0.0000183804235574691      0      0
0.0000450728288707489      0.0000456967830525504      0.0000186348682511135      0      0
0.0000456967830525504      0.0000463293747845289      0.0000188928352848078      0      0
0.0000463293747845289      0.0000469707236384016      0.0000191543734191654      0      0
0.0000469707236384016      0.0000476209508411464      0.0000194195320898049      0      0
0.0000476209508411464      0.0000482801792979158      0.0000196883614166942      0      0
0.0000482801792979158      0.0000489485336152684      0.0000199609122136243      0      0
0.0000489485336152684      0.0000496261401247217      0.0000202372359978137      0      0
0.0000496261401247217      0.0000503131269066316      0.0000205173849996464      0      0
0.0000503131269066316      0.0000510096238144011      0.0000208014121725444      0      0
0.0000510096238144011      0.000051715762499026      0.0000210893712029768      0      0
0.000051715762499026      0.000052431676433979      0.0000213813165206075      0      0
0.000052431676433979      0.0000531575009404385      0.0000216773033085837      0      0
0.0000531575009404385      0.0000538933732128671      0.0000219773875139663      0      0
0.0000538933732128671      0.0000546394323449439      0.0000222816258583049      0      0
0.0000546394323449439      0.0000553958193558558      0.0000225900758483595      0      0
0.0000553958193558558      0.0000561626772169526      0.0000229027957869701      0      0
0.0000561626772169526      0.0000569401508787716      0.0000232198447840771      0      0
0.0000569401508787716      0.0000577283872984359      0.0000235412827678944      0      0
0.0000577283872984359      0.0000585275354674316      0.0000238671704962367      0      0
0.0000585275354674316      0.0000593377464397706      0.0000241975695680039      0      0
0.0000593377464397706      0.0000601591733605423      0.0000245325424348244      0      0
0.0000601591733605423      0.0000609919714948611      0.0000248721524128599      0      0
0.0000609919714948611      0.0000618362982572143      0.0000252164636947732      0      0
0.0000618362982572143      0.0000626923132412161      0.0000255655413618616      0      0
0.0000626923132412161      0.0000635601782497746      0.0000259194513963587      0      0
0.0000635601782497746      0.0000644400573256746      0.0000262782606939064      0      0
0.0000644400573256746      0.0000653321167825856      0.0000266420370761991      0      0
0.0000653321167825856      0.0000662365252364977      0.0000270108493038036      0      0
0.0000662365252364977      0.0000671534536375933      0.0000273847670891558      0      0
0.0000671534536375933      0.0000680830753025601      0.0000277638611097380      0      0
0.0000680830753025601      0.0000690255659473509      0.0000281482030214381      0      0
0.0000690255659473509      0.0000699811037203975      0.0000285378654720939      0      0
0.0000699811037203975      0.0000709498692362838      0.0000289329221152248      0      0
0.0000709498692362838      0.0000719320456098856      0.0000293334476239540      0      0
0.0000719320456098856      0.0000729278184909828      0.0000297395177051228      0      0
0.0000729278184909828      0.0000739373760993502      0.0000301512091136009      0      0
0.0000739373760993502      0.0000749609092603353      0.0000305685996667942      0      0
0.0000749609092603353      0.0000759986114409274      0.0000309917682593540      0      0
0.0000759986114409274      0.0000770506787863264      0.0000314207948780894      0      0
0.0000770506787863264      0.0000781173101570184      0.0000318557606170865      0      0
0.0000781173101570184      0.0000791987071663636      0.0000322967476930365      0      0
0.0000791987071663636      0.0000802950742187053      0.0000327438394607763      0      0
0.0000802950742187053      0.000081406618548006      0.0000331971204290440      0      0
0.000081406618548006      0.0000825335502570186      0.0000336566762764530      0      0
0.0000825335502570186      0.0000836760823569998      0.0000341225938676862      0      0
0.0000836760823569998      0.0000848344308079731      0.0000345949612699159      0      0
0.0000848344308079731      0.0000860088145595493      0.0000350738677694494      0      0
0.0000860088145595493      0.0000871994555923124      0.0000355594038886061      0      0
0.0000871994555923124      0.0000884065789597775      0.0000360516614028280      0      0
0.0000884065789597775      0.0000896304128309307      0.0000365507333580269      0      0
0.0000896304128309307      0.0000908711885333572      0.0000370567140881717      0      0
0.0000908711885333572      0.0000921291405969664      0.0000375696992331193      0      0
0.0000921291405969664      0.0000934045067983223      0.0000380897857566927      0      0
0.0000934045067983223      0.0000946975282055884      0.0000386170719650084      0      0
0.0000946975282055884      0.0000960084492240934      0.0000391516575250584      0      0
0.0000960084492240934      0.0000973375176425286      0.0000396936434835492      0      0
0.0000973375176425286      0.000098684984679785      0.0000402431322860015      0      0
0.000098684984679785      0.000100051105032438      0.0000408002277961140      0      0
0.000100051105032438      0.000101436136922889      0.0000413650353153961      0      0
0.000101436136922889      0.000102840342148178      0.0000419376616030713      0      0
0.000102840342148178      0.000104263986129461      0.0000425182148962573      0      0
0.000104263986129461      0.000105707337962187      0.0000431068049304241      0      0
0.000105707337962187      0.00010717067046696      0.0000437035429601369      0      0
0.00010717067046696      0.000108654260241103      0.0000443085417800845      0      0
0.000108654260241103      0.000110158387710945      0.0000449219157464003      0      0
0.000110158387710945      0.000111683337184825      0.0000455437807982770      0      0
0.000111683337184825      0.000113229396906833      0.0000461742544798822      0      0
0.000113229396906833      0.00011479685911129      0.0000468134559625755      0      0
0.00011479685911129      0.000116386020077991      0.0000474615060674347      0      0
0.000116386020077991      0.000117997180188201      0.0000481185272880931      0      0
0.000117997180188201      0.00011963064398144      0.0000487846438138932      0      0
0.00011963064398144      0.00012128672021304      0.0000494599815533604      0      0
0.00012128672021304      0.00012296572191251      0.0000501446681580026      0      0
0.00012296572191251      0.000124667966442703      0.0000508388330464384      0      0
0.000124667966442703      0.000126393775559803      0.0000515426074288595      0      0
0.000126393775559803      0.000128143475474143      0.0000522561243318324      0      0
0.000128143475474143      0.000129917396911867      0.0000529795186234424      0      0
0.000129917396911867      0.000131715875177439      0.0000537129270387862      0      0
0.000131715875177439      0.000133539250217029      0.0000544564882058180      0      0
0.000133539250217029      0.00013538786668276      0.0000552103426715519      0      0
0.00013538786668276      0.000137262073997862      0.0000559746329286285      0      0
0.000137262073997862      0.000139162226422714      0.0000567495034422485      0      0
0.000139162226422714      0.00014108868312181      0.0000575351006774793      0      0
0.00014108868312181      0.000143041808231644      0.0000583315731269395      0      0
0.000143041808231644      0.000145021970929542      0.0000591390713388673      0      0
0.000145021970929542      0.00014702954550344      0.0000599577479455760      0      0
0.00014702954550344      0.000149064911422635      0.0000607877576923054      0      0
0.000149064911422635      0.00015112845340951      0.0000616292574664706      0      0
0.00015112845340951      0.000153220561512254      0.0000624824063273174      0      0
0.000153220561512254      0.000155341631178586      0.0000633473655359868      0      0
0.000155341631178586      0.000157492063330508      0.0000642242985859970      0      0
0.000157492063330508      0.000159672264440082      0.0000651133712341462      0      0
0.000159672264440082      0.00016188264660626      0.0000660147515318439      0      0
0.00016188264660626      0.000164123627632783      0.0000669286098568760      0      0
0.000164123627632783      0.00016639563110715      0.0000678551189456087      0      0
0.00016639563110715      0.000168699086480686      0.0000687944539256398      0      0
0.000168699086480686      0.000171034429149716      0.0000697467923489002      0      0
0.000171034429149716      0.00017340210053786      0.0000707123142252151      0      0
0.00017340210053786      0.000175802548179476      0.0000716912020563290      0      0
0.000175802548179476      0.000178236225804249      0.0000726836408704018      0      0
0.000178236225804249      0.000180703593422953      0.0000736898182569827      0      0
0.000180703593422953      0.000183205117414405      0.0000747099244024683      0      0
0.000183205117414405      0.000185741270613619      0.0000757441521260508      0      0
0.000185741270613619      0.000188312532401177      0.0000767926969161650      0      0
0.000188312532401177      0.000190919388793845      0.0000778557569674388      0      0
0.000190919388793845      0.000193562332536437      0.0000789335332181560      0      0
0.000193562332536437      0.000196241863194957      0.0000800262293882370      0      0
0.000196241863194957      0.000198958487251018      0.0000811340520177462      0      0
0.000198958487251018      0.000201712718197586      0.0000822572105059310      0      0
0.000201712718197586      0.000204505076636033      0.0000833959171508031      0      0
0.000204505076636033      0.000207336090374545      0.0000845503871892661      0      0
0.000207336090374545      0.000210206294527884      0.0000857208388377995      0      0
0.000210206294527884      0.000213116231618538      0.0000869074933337057      0      0
0.000213116231618538      0.000216066451679264      0.0000881105749769277      0      0
0.000216066451679264      0.000219057512357059      0.0000893303111724463      0      0
0.000219057512357059      0.000222089979018563      0.0000905669324732633      0      0
0.000222089979018563      0.000225164424856924      0.0000918206726239808      0      0
0.000225164424856924      0.000228281431000144      0.0000930917686049830      0      0
0.000228281431000144      0.00023144158662092      0.0000943804606772299      0      0
0.00023144158662092      0.000234645489048012      0.0000956869924276711      0      0
0.000234645489048012      0.000237893743879147      0.0000970116108152878      0      0
0.000237893743879147      0.000241186965095492      0.0000983545662177734      0      0
0.000241186965095492      0.000244525775177701      0.0000997161124788587      0      0
0.000244525775177701      0.000247910805223583      0.000101096506956294      0      0
0.000247910805223583      0.000251342695067386      0.000102496010570492      0      0
0.000251342695067386      0.000254822093400743      0.000103914887853851      0      0
0.000254822093400743      0.00025834965789528      0.000105353407000751      0      0
0.00025834965789528      0.000261926055326934      0.000106811839918252      0      0
0.000261926055326934      0.000265551961701985      0.000108290462277488      0      0
0.000265551961701985      0.00026922806238483      0.000109789553565770      0      0
0.00026922806238483      0.000272955052227537      0.000111309397139422      0      0
0.000272955052227537      0.000276733635701177      0.000112850280277332      0      0
0.000276733635701177      0.000280564527028988      0.000114412494235260      0      0
0.000280564527028988      0.000284448450321376      0.000115996334300887      0      0
0.000284448450321376      0.000288386139712781      0.000117602099849629      0      0
0.000288386139712781      0.000292378339500449      0.000119230094401229      0      0
0.000292378339500449      0.000296425804285111      0.000120880625677120      0      0
0.000296425804285111      0.000300529299113624      0.000122554005658600      0      0
0.000300529299113624      0.000304689599623573      0.000124250550645791      0      0
0.000304689599623573      0.000308907492189884      0.000125970581317437      0      0
0.000308907492189884      0.000313183774073464      0.000127714422791508      0      0
0.000313183774073464      0.000317519253571897      0.000129482404686658      0      0
0.000317519253571897      0.000321914750172228      0.000131274861184531      0      0
0.000321914750172228      0.000326371094705861      0.000133092131092922      0      0
0.000326371094705861      0.000330889129505603      0.000134934557909821      0      0
0.000330889129505603      0.000335469708564879      0.000136802489888341      0      0
0.000335469708564879      0.000340113697699154      0.000138696280102542      0      0
0.000340113697699154      0.000344821974709588      0.000140616286514169      0      0
0.000344821974709588      0.000349595429548956      0.000142562872040314      0      0
0.000349595429548956      0.000354434964489868      0.000144536404622013      0      0
0.000354434964489868      0.000359341494295315      0.000146537257293795      0      0
0.000359341494295315      0.000364315946391572      0.000148565808254189      0      0
0.000364315946391572      0.000369359261043507      0.000150622440937214      0      0
0.000369359261043507      0.000374472391532301      0.000152707544084852      0      0
0.000374472391532301      0.00037965630433564      0.000154821511820528      0      0
0.00037965630433564      0.000384911979310397      0.000156964743723609      0      0
0.000384911979310397      0.000390240409877844      0.000159137644904926      0      0
0.000390240409877844      0.000395642603211426      0.000161340626083353      0      0
0.000395642603211426      0.000401119580427133      0.000163574103663437      0      0
0.000401119580427133      0.000406672376776519      0.000165838499814104      0      0
0.000406672376776519      0.000412302041842373      0.000168134242548463      0      0
0.000412302041842373      0.000418009639737117      0.000170461765804699      0      0
0.000418009639737117      0.000423796249303941      0.000172821509528103      0      0
0.000423796249303941      0.000429662964320725      0.000175213919754226      0      0
0.000429662964320725      0.000435610893706785      0.000177639448693186      0      0
0.000435610893706785      0.000441641161732474      0.000180098554815145      0      0
0.000441641161732474      0.000447754908231697      0.000182591702936971      0      0
0.000447754908231697      0.000453953288817359      0.000185119364310091      0      0
0.000453953288817359      0.000460237475099795      0.000187682016709568      0      0
0.000460237475099795      0.000466608654908228      0.000190280144524412      0      0
0.000466608654908228      0.000473068032515292      0.000192914238849131      0      0
0.000473068032515292      0.000479616828864662      0.000195584797576563      0      0
0.000479616828864662      0.000486256281801832      0.000198292325491984      0      0
0.000486256281801832      0.000492987646308097      0.000201037334368518      0      0
0.000492987646308097      0.000499812194737762      0.000203820343063877      0      0
0.000499812194737762      0.000506731217058643      0.000206641877618428      0      0
0.000506731217058643      0.0005137460210959      0.000209502471354626      0      0
0.0005137460210959      0.000520857932779231      0.000212402664977824      0      0
0.000520857932779231      0.000528068296393506      0.000215343006678470      0      0
0.000528068296393506      0.000535378474832857      0.000218324052235727      0      0
0.000535378474832857      0.000542789849858294      0.000221346365122525      0      0
0.000542789849858294      0.000550303822358882      0.000224410516612068      0      0
0.000550303822358882      0.000557921812616533      0.000227517085885810      0      0
0.000557921812616533      0.000565645260574473      0.000230666660142933      0      0
0.000565645260574473      0.00057347562610941      0.000233859834711338      0      0
0.00057347562610941      0.000581414389307485      0.000237097213160169      0      0
0.000581414389307485      0.000589463050744029      0.000240379407413902      0      0
0.000589463050744029      0.000597623131767208      0.000243707037868002      0      0
0.000597623131767208      0.000605896174785581      0.000247080733506195      0      0
0.000605896174785581      0.000614283743559644      0.000250501132019352      0      0
0.000614283743559644      0.000622787423497414      0.000253968879926024      0      0
0.000622787423497414      0.000631408821954096      0.000257484632694643      0      0
0.000631408821954096      0.000640149568535908      0.000261049054867420      0      0
0.000640149568535908      0.000649011315408104      0.000264662820185950      0      0
0.000649011315408104      0.000657995737607266      0.000268326611718561      0      0
0.000657995737607266      0.000667104533357915      0.000272041121989427      0      0
0.000667104533357915      0.00067633942439351      0.000275807053109461      0      0
0.00067633942439351      0.000685702156281888      0.000279625116909032      0      0
0.000685702156281888      0.000695194498755206      0.000283496035072504      0      0
0.000695194498755206      0.000704818246044455      0.000287420539274654      0      0
0.000704818246044455      0.000714575217218609      0.000291399371318962      0      0
0.000714575217218609      0.000724467256528451      0.000295433283277828      0      0
0.000724467256528451      0.000734496233755185      0.000299523037634723      0      0
0.000734496233755185      0.000744664044563847      0.000303669407428313      0      0
0.000744664044563847      0.000754972610861632      0.000307873176398569      0      0
0.000754972610861632      0.000765423881161163      0.000312135139134912      0      0
0.000765423881161163      0.0007760198309488      0.000316456101226399      0      0
0.0007760198309488      0.000786762463058045      0.000320836879413989      0      0
0.000786762463058045      0.00079765380804811      0.000325278301744925      0      0
0.00079765380804811      0.000808695924587738      0.000329781207729240      0      0
0.000808695924587738      0.000819890899844323      0.000334346448498441      0      0
0.000819890899844323      0.00083124084987843      0.000338974886966385      0      0
0.00083124084987843      0.000842747920043766      0.000343667397992378      0      0
0.000842747920043766      0.000854414285392693      0.000348424868546540      0      0
0.000854414285392693      0.000866242151087355      0.000353248197877452      0      0
0.000866242151087355      0.000878233752816494      0.000358138297682127      0      0
0.000878233752816494      0.000890391357218039      0.000363096092278333      0      0
0.000890391357218039      0.000902717262307538      0.000368122518779302      0      0
0.000902717262307538      0.000915213797912533      0.000373218527270855      0      0
0.000915213797912533      0.000927883326112938      0.000378385080990985      0      0
0.000927883326112938      0.000940728241687513      0.000383623156511914      0      0
0.000940728241687513      0.000953750972566528      0.000388933743924686      0      0
0.000953750972566528      0.000966953980290686      0.000394317847026300      0      0
0.000966953980290686      0.000980339760476396      0.000399776483509444      0      0
0.000980339760476396      0.000993910843287497      0.000405310685154850      0      0
0.000993910843287497      0.0010076697939135      0.000410921498026313      0      0
0.0010076697939135      0.00102161921305448      0.000416609982668411      0      0
0.00102161921305448      0.0010357617374126      0.000422377214306955      0      0
0.0010357617374126      0.00105010004019057      0.000428224283052228      0      0
0.00105010004019057      0.00106463683159689      0.000434152294105019      0      0
0.00106463683159689      0.00107937485935813      0.000440162367965525      0      0
0.00107937485935813      0.00109431690923832      0.000446255640645133      0      0
0.00109431690923832      0.00110946580556549      0.000452433263881142      0      0
0.00110946580556549      0.00112482441176555      0.000458696405354450      0      0
0.00112482441176555      0.00114039563090349      0.000465046248910260      0      0
0.00114039563090349      0.00115618240623217      0.000471483994781839      0      0
0.00115618240623217      0.00117218772174859      0.000478010859817367      0      0
0.00117218772174859      0.00118841460275796      0.000484628077709945      0      0
0.00118841460275796      0.00120486611644553      0.000491336899230763      0      0
0.00120486611644553      0.00122154537245635      0.000498138592465512      0      0
0.00122154537245635      0.00123845552348304      0.000505034443054065      0      0
0.00123845552348304      0.00125559976586171      0.000512025754433466      0      0
0.00125559976586171      0.00127298134017614      0.000519113848084302      0      0
0.00127298134017614      0.00129060353187029      0.000526300063780458      0      0
0.00129060353187029      0.00130846967186935      0.000533585759842361      0      0
0.00130846967186935      0.00132658313720929      0.000540972313393697      0      0
0.00132658313720929      0.00134494735167523      0.000548461120621709      0      0
0.00134494735167523      0.00136356578644858      0.000556053597041075      0      0
0.00136356578644858      0.00138244196076317      0.000563751177761456      0      0
0.00138244196076317      0.00140157944257044      0.000571555317758742      0      0
0.00140157944257044      0.00142098184921384      0.000579467492150037      0      0
0.00142098184921384      0.00144065284811262      0.000587489196472481      0      0
0.00144065284811262      0.00146059615745496      0.000595621946965904      0      0
0.00146059615745496      0.00148081554690089      0.000603867280859398      0      0
0.00148081554690089      0.00150131483829471      0.000612226756661868      0      0
0.00150131483829471      0.00152209790638749      0.000620701954456595      0      0
0.00152209790638749      0.00154316867956938      0.000629294476199870      0      0
0.00154316867956938      0.00156453114061223      0.000638005946023769      0      0
0.00156453114061223      0.00158618932742236      0.000646838010543120      0      0
0.00158618932742236      0.00160814733380381      0.000655792339166721      0      0
0.00160814733380381      0.00163040931023216      0.000664870624412852      0      0
0.00163040931023216      0.00165297946463904      0.000674074582229164      0      0
0.00165297946463904      0.00167586206320748      0.000683405952316996      0      0
0.00167586206320748      0.00169906143117836      0.000692866498460172      0      0
0.00169906143117836      0.00172258195366789      0.000702458008858364      0      0
0.00172258195366789      0.00174642807649655      0.000712182296465051      0      0
0.00174642807649655      0.00177060430702936      0.000722041199330170      0      0
0.00177060430702936      0.00179511521502795      0.000732036580947498      0      0
0.00179511521502795      0.00181996543351421      0.000742170330606848      0      0
0.00181996543351421      0.00184515965964614      0.000752444363751139      0      0
0.00184515965964614      0.00187070265560561      0.000762860622338404      0      0
0.00187070265560561      0.00189659924949857      0.000773421075208811      0      0
0.00189659924949857      0.00192285433626758      0.000784127718456763      0      0
0.00192285433626758      0.00194947287861711      0.000794982575808148      0      0
0.00194947287861711      0.00197645990795156      0.000805987699002809      0      0
0.00197645990795156      0.00200382052532629      0.000817145168182303      0      0
0.00200382052532629      0.00203155990241182      0.000828457092283034      0      0
0.00203155990241182      0.00205968328247135      0.000839925609434821      0      0
0.00205968328247135      0.00208819598135186      0.000851552887364983      0      0
0.00208819598135186      0.00211710338848892      0.000863341123808013      0      0
0.00211710338848892      0.00214641096792534      0.000875292546920931      0      0
0.00214641096792534      0.00217612425934403      0.000887409415704375      0      0
0.00217612425934403      0.00220624887911509      0.000899694020429524      0      0
0.00220624887911509      0.00223679052135739      0.000912148683070925      0      0
0.00223679052135739      0.00226775495901488      0.000924775757745298      0      0
0.00226775495901488      0.00229914804494778      0.000937577631156428      0      0
0.00229914804494778      0.00233097571303889      0.000950556723046221      0      0
0.00233097571303889      0.00236324397931521      0.000963715486652008      0      0
0.00236324397931521      0.00239595894308506      0.000977056409170161      0      0
0.00239595894308506      0.00242912678809096      0.000990582012226083      0      0
0.00242912678809096      0.00246275378367852      0.00100429485235072      0      0
0.00246275378367852      0.00249684628598141      0.00101819752146373      0      0
0.00249684628598141      0.00253141073912281      0.00103229264736339      0      0
0.00253141073912281      0.0025664536764335      0.00104658289422307      0      0
0.0025664536764335      0.00260198172168671      0.00106107096309458      0      0
0.00260198172168671      0.00263800159035023      0.00107575959241879      0      0
0.00263800159035023      0.00267452009085567      0.00109065155854318      0      0
0.00267452009085567      0.00271154412588544      0.00110574967624626      0      0
0.00271154412588544      0.00274908069367747      0.00112105679926943      0      0
0.00274908069367747      0.00278713688934801      0.00113657582085664      0      0
0.00278713688934801      0.00282571990623272      0.00115230967430085      0      0
0.00282571990623272      0.00286483703724639      0.00116826133349800      0      0
0.00286483703724639      0.00290449567626138      0.00118443381350969      0      0
0.00290449567626138      0.00294470331950526      0.00120083017113248      0      0
0.00294470331950526      0.0029854675669777      0.00121745350547508      0      0
0.0029854675669777      0.00302679612388701      0.00123430695854508      0      0
0.00302679612388701      0.0030686968021066      0.00125139371584161      0      0
0.0030686968021066      0.00311117752165154      0.00126871700695738      0      0
0.00311117752165154      0.0031542463121756      0.00128628010619001      0      0
0.0031542463121756      0.00319791131448903      0.00130408633315878      0      0
0.00319791131448903      0.00324218078209728      0.00132213905343386      0      0
0.00324218078209728      0.0032870630827611      0.00134044167917099      0      0
0.0032870630827611      0.00333256670007821      0.00135899766975611      0      0
0.00333256670007821      0.00337870023508683      0.00137781053246059      0      0
0.00337870023508683      0.00342547240789146      0.00139688382310091      0      0
0.00342547240789146      0.00347289205931113      0.00141622114671448      0      0
0.00347289205931113      0.00352096815255051      0.00143582615823628      0      0
0.00352096815255051      0.00356970977489406      0.00145570256319390      0      0
0.00356970977489406      0.00361912613942378      0.00147585411840345      0      0
0.00361912613942378      0.0036692265867606      0.00149628463268306      0      0
0.0036692265867606      0.00372002058682995      0.00151699796756925      0      0
0.00372002058682995      0.00377151774065175      0.00153799803804920      0      0
0.00377151774065175      0.00382372778215516      0.00155928881329799      0      0
0.00382372778215516      0.00387666058001854      0.00158087431743077      0      0
0.00387666058001854      0.00393032613953476      0.00160275863026039      0      0
0.00393032613953476      0.0039847346045024      0.00162494588807144      0      0
0.0039847346045024      0.00403989625914312      0.00164744028439707      0      0
0.00403989625914312      0.00409582153004557      0.00167024607081757      0      0
0.00409582153004557      0.00415252098813623      0.00169336755775483      0      0
0.00415252098813623      0.00421000535067748      0.00171680911529786      0      0
0.00421000535067748      0.0042682854832934      0.00174057517401452      0      0
0.0042682854832934      0.00432737240202355      0.00176467022580397      0      0
0.00432737240202355      0.00438727727540519      0.00178909882472935      0      0
0.00438727727540519      0.00444801142658443      0.00181386558789171      0      0
0.00444801142658443      0.00450958633545639      0.00183897519629348      0      0
0.00450958633545639      0.00457201364083525      0.00186443239572313      0      0
0.00457201364083525      0.00463530514265407      0.00189024199766100      0      0
0.00463530514265407      0.00469947280419532      0.00191640888016931      0      0
0.00469947280419532      0.00476452875435209      0.00194293798883726      0      0
0.00476452875435209      0.0048304852899207      0.00196983433769390      0      0
0.0048304852899207      0.00489735487792503      0.00199710301016469      0      0
0.00489735487792503      0.00496515015797302      0.00202474916003965      0      0
0.00496515015797302      0.00503388394464577      0.00205277801242201      0      0
0.00503388394464577      0.00510356922991978      0.00208119486474551      0      0
0.00510356922991978      0.00517421918562266      0.00211000508775507      0      0
0.00517421918562266      0.00524584716592283      0.00213921412651604      0      0
0.00524584716592283      0.00531846670985373      0.00216882750147203      0      0
0.00531846670985373      0.00539209154387294      0.00219885080945106      0      0
0.00539209154387294      0.00546673558445676      0.00222928972473826      0      0
0.00546673558445676      0.00554241294073067      0.00226015000016713      0      0
0.00554241294073067      0.00561913791713623      0.00229143746816318      0      0
0.00561913791713623      0.00569692501613484      0.00232315804187389      0      0
0.00569692501613484      0.00577578894094906      0.00235531771629944      0      0
0.00577578894094906      0.00585574459834172      0.00238792256937709      0      0
0.00585574459834172      0.00593680710143364      0.00242097876316187      0      0
0.00593680710143364      0.00601899177256026      0.00245449254500931      0      0
0.00601899177256026      0.00610231414616781      0.00248847024870035      0      0
0.00610231414616781      0.0061867899717497      0.00252291829566312      0      0
0.0061867899717497      0.0062724352168234      0.00255784319622296      0      0
0.0062724352168234      0.00635926606994866      0.00259325155077364      0      0
0.00635926606994866      0.00644729894378739      0.00262915005102321      0      0
0.00644729894378739      0.00653655047820597      0.00266554548131921      0      0
0.00653655047820597      0.00662703754342055      0.00270244471989112      0      0
0.00662703754342055      0.00671877724318579      0.00273985474010245      0      0
0.00671877724318579      0.00681178691802782      0.00277778261183087      0      0
0.00681178691802782      0.00690608414852187      0.00281623550282237      0      0
0.00690608414852187      0.00700168675861542      0.00285522067996683      0      0
0.00700168675861542      0.00709861281899715      0.00289474551067524      0      0
0.00709861281899715      0.00719688065051277      0.00293481746434998      0      0
0.00719688065051277      0.00729650882762788      0.00297544411376685      0      0
0.00729650882762788      0.00739751618193895      0.00301663313642402      0      0
0.00739751618193895      0.00749992180573285      0.00305839231603242      0      0
0.00749992180573285      0.00760374505559565      0.00310072954406364      0      0
0.00760374505559565      0.00770900555607137      0.00314365282118817      0      0
0.00770900555607137      0.00781572320337137      0.00318717025870155      0      0
0.00781572320337137      0.00792391816913513      0.00323129008010584      0      0
0.00792391816913513      0.00803361090424307      0.00327602062275123      0      0
0.00803361090424307      0.00814482214268214      0.00332137033936335      0      0
0.00814482214268214      0.00825757290546495      0.00336734779953502      0      0
0.00825757290546495      0.00837188450460311      0.00341396169137002      0      0
0.00837188450460311      0.0084877785471356      0.00346122082323495      0      0
0.0084877785471356      0.00860527693921294      0.00350913412542134      0      0
0.00860527693921294      0.00872440189023784      0.00355771065171039      0      0
0.00872440189023784      0.0088451759170632      0.00360695958103652      0      0
0.0088451759170632      0.00896762184824822      0.00365689021932492      0      0
0.00896762184824822      0.00909176282837339      0.00370751200133635      0      0
0.00909176282837339      0.00921762232241531      0.00375883449237499      0      0
0.00921762232241531      0.009345224120182      0.00381086738996121      0      0
0.009345224120182      0.00947459234080956      0.00386362052566247      0      0
0.00947459234080956      0.00960575143732124      0.00391710386708289      0      0
0.00960575143732124      0.0097387262012494      0.00397132751982021      0      0
0.0097387262012494      0.00987354176732169      0.00402630172927713      0      0
0.00987354176732169      0.0100102236182119      0.00408203688244713      0      0
0.0100102236182119      0.0101487975893568      0.00413854350986522      0      0
0.0101487975893568      0.0102892898738392      0.00419583228773642      0      0
0.0102892898738392      0.0104317270273393      0.00425391404006300      0      0
0.0104317270273393      0.0105761359731542      0.00431279974062488      0      0
0.0105761359731542      0.0107225440072866      0.00437250051487708      0      0
0.0107225440072866      0.0108709788036044      0.00443302764195948      0      0
0.0108709788036044      0.0110214684190717      0.00449439255691933      0      0
0.0110214684190717      0.0111740412990521      0.00455660685304121      0      0
0.0111740412990521      0.0113287262826851      0.00461968228409259      0      0
0.0113287262826851      0.0114855526083377      0.00468363076641344      0      0
0.0114855526083377      0.0116445499191305      0.00474846438097125      0      0
0.0116445499191305      0.0118057482685412      0.00481419537556931      0      0
0.0118057482685412      0.0119691781260852      0.00488083616727573      0      0
0.0119691781260852      0.0121348703830748      0.00494839934495819      0      0
0.0121348703830748      0.0123028563584581      0.00501689767173927      0      0
0.0123028563584581      0.0124731678047393      0.00508634408728854      0      0
0.0124731678047393      0.0126458369139802      0.00515675171004231      0      0
0.0126458369139802      0.0128208963238851      0.00522813383953324      0      0
0.0128208963238851      0.0129983791239701      0.00530050395894761      0      0
0.0129983791239701      0.0131783188618175      0.00537387573786759      0      0
0.0131783188618175      0.0133607495494169      0.00544826303503461      0      0
0.0133607495494169      0.0135457056695945      0.00552367990098024      0      0
0.0135457056695945      0.0137332221825303      0.00560014058049952      0      0
0.0137332221825303      0.0139233345323668      0.00567765951508509      0      0
0.0139233345323668      0.0141160786539086      0.00575625134549524      0      0
0.0141160786539086      0.0143114909794141      0.00583593091455926      0      0
0.0143114909794141      0.0145096084454827      0.00591671327018584      0      0
0.0145096084454827      0.0147104685000363      0.00599861366842870      0      0
0.0147104685000363      0.0149141091093971      0.00608164757645202      0      0
0.0149141091093971      0.0151205687654648      0.00616583067532664      0      0
0.0151205687654648      0.0153298864929916      0.00625117886271752      0      0
0.0153298864929916      0.0155421018569589      0.00633770825561175      0      0
0.0155421018569589      0.015757254970056      0.00642543519323576      0      0
0.015757254970056      0.0159753865002618      0.00651437624022393      0      0
0.0159753865002618      0.0161965376785319      0.00660454818998374      0      0
0.0161965376785319      0.0164207503065923      0.00669596806811843      0      0
0.0164207503065923      0.0166480667648403      0.00678865313576118      0      0
0.0166480667648403      0.0168785300203555      0.00688262089274286      0      0
0.0168785300203555      0.0171121836350213      0.00697788908062126      0      0
0.0171121836350213      0.0173490717737588      0.00707447568568805      0      0
0.0173490717737588      0.017589239212875      0.00717239894210048      0      0
0.017589239212875      0.0178327313485262      0.00727167733524683      0      0
0.0178327313485262      0.0180795942052988      0.00737232960536897      0      0
0.0180795942052988      0.0183298744449088      0.00747437475137272      0      0
0.0183298744449088      0.0185836193750216      0.00757783203469733      0      0
0.0185836193750216      0.0188408769581945      0.00768272098311139      0      0
0.0188408769581945      0.0191016958209418      0.00778906139435301      0      0
0.0191016958209418      0.0193661252629267      0.00789687333961267      0      0
0.0193661252629267      0.0196342152662799      0.00800617716693641      0      0
0.0196342152662799      0.0199060165050465      0.00811699350467410      0      0
0.0199060165050465      0.0201815803547652      0.00822934326509815      0      0
0.0201815803547652      0.0204609589021785      0.00834324764827445      0      0
0.0204609589021785      0.0207442049550786      0.00845872814619788      0      0
0.0207442049550786      0.0210313720522889      0.00857580654713339      0      0
0.0210313720522889      0.0213225144737837      0.00869450494005506      0      0
0.0213225144737837      0.0216176872509482      0.00881484571906254      0      0
0.0216176872509482      0.0219169461769806      0.00893685158767930      0      0
0.0219169461769806      0.0222203478174381      0.00906054556299021      0      0
0.0222203478174381      0.0225279495209286      0.00918595097963887      0      0
0.0225279495209286      0.0228398094299506      0.00931309149376086      0      0
0.0228398094299506      0.0231559864918837      0.00944199108696108      0      0
0.0231559864918837      0.0234765404701303      0.00957267407044552      0      0
0.0234765404701303      0.0238015319554124      0.00970516508939144      0      0
0.0238015319554124      0.0241310223772239      0.00983948912759308      0      0
0.0241310223772239      0.0244650740154424      0.00997567151236653      0      0
0.0244650740154424      0.0248037500121009      0.0101137379196498      0      0
0.0248037500121009      0.025147114383323      0.0102537143792040      0      0
0.025147114383323      0.0254952320314234      0.0103956272798133      0      0
0.0254952320314234      0.025848168757175      0.0105395033743980      0      0
0.025848168757175      0.0262059912722472      0.0106853697849877      0      0
0.0262059912722472      0.0265687672118152      0.0108332540075438      0      0
0.0265687672118152      0.0269365651473444      0.0109831839166672      0      0
0.0269365651473444      0.0273094545995519      0.0111351877702593      0      0
0.0273094545995519      0.0276875060515468      0.0112892942142254      0      0
0.0276875060515468      0.0280707909621536      0.0114455322873147      0      0
0.0280707909621536      0.0284593817794181      0.0116039314261742      0      0
0.0284593817794181      0.0288533519543027      0.0117645214706691      0      0
0.0288533519543027      0.0292527759545692      0.0119273326694870      0      0
0.0292527759545692      0.0296577292788545      0.0120923956860063      0      0
0.0296577292788545      0.0300682884709421      0.0122597416043799      0      0
0.0300682884709421      0.0304845311342295      0.0124294019357626      0      0
0.0304845311342295      0.0309065359463971      0.0126014086246002      0      0
0.0309065359463971      0.0313343826742795      0.0127757940549025      0      0
0.0313343826742795      0.0317681521889432      0.0129525910564367      0      0
0.0317681521889432      0.0322079264809726      0.0131318329107993      0      0
0.0322079264809726      0.0326537886759678      0.0133135533573530      0      0
0.0326537886759678      0.033105823050257      0.0134977865990441      0      0
0.033105823050257      0.033564115046826      0.0136845673081385      0      0
0.033564115046826      0.0340287512914689      0.0138739306319363      0      0
0.0340287512914689      0.0344998196091616      0.0140659121985337      0      0
0.0344998196091616      0.0349774090406628      0.0142605481227052      0      0
0.0349774090406628      0.0354616098593442      0.0144578750119719      0      0
0.0354616098593442      0.0359525135882537      0.0146579299729080      0      0
0.0359525135882537      0.0364502130174152      0.0148607506177219      0      0
0.0364502130174152      0.0369548022213675      0.0150663750711250      0      0
0.0369548022213675      0.0374663765769464      0.0152748419774800      0      0
0.0374663765769464      0.0379850327813123      0.0154861905082040      0      0
0.0379850327813123      0.0385108688702281      0.0157004603693818      0      0
0.0385108688702281      0.0390439842365898      0.0159176918095370      0      0
0.0390439842365898      0.0395844796492134      0.0161379256275006      0      0
0.0395844796492134      0.0401324572718825      0.0163612031803202      0      0
0.0401324572718825      0.0406880206826587      0.0165875663911536      0      0
0.0406880206826587      0.0412512748934598      0.0168170577571053      0      0
0.0412512748934598      0.0418223263699098      0.0170497203569726      0      0
0.0418223263699098      0.0424012830514618      0.0172855978588856      0      0
0.0424012830514618      0.0429882543718015      0.0175247345278406      0      0
0.0429882543718015      0.0435833512795317      0.0177671752331380      0      0
0.0435833512795317      0.0441866862591436      0.0180129654557530      0      0
0.0441866862591436      0.0447983733522791      0.0182621512956749      0      0
0.0447983733522791      0.0454185281792862      0.0185147794792585      0      0
0.0454185281792862      0.0460472679610735      0.0187708973666378      0      0
0.0460472679610735      0.0466847115412677      0.0190305529592485      0      0
0.0466847115412677      0.0473309794086762      0.0192937949075079      0      0
0.0473309794086762      0.047986193720063      0.0195606725186943      0      0
0.047986193720063      0.0486504783232378      0.0198312357650584      0      0
0.0486504783232378      0.0493239587804657      0.0201055352921954      0      0
0.0493239587804657      0.0500067623922011      0.0203836224276918      0      0
0.0500067623922011      0.0506990182211494      0.0206655491900539      0      0
0.0506990182211494      0.0514008571166629      0.0209513682979142      0      0
0.0514008571166629      0.0521124117394733      0.0212411331795026      0      0
0.0521124117394733      0.0528338165867671      0.0215348979823623      0      0
0.0528338165867671      0.0535652080176086      0.0218327175832818      0      0
0.0535652080176086      0.0543067242787134      0.0221346475984121      0      0
0.0543067242787134      0.0550585055305805      0.0224407443935332      0      0
0.0550585055305805      0.0558206938739848      0.0227510650944330      0      0
0.0558206938739848      0.0565934333768373      0.0230656675973620      0      0
0.0565934333768373      0.0573768701014157      0.0233846105795296      0      0
0.0573768701014157      0.0581711521319738      0.0237079535096091      0      0
0.0581711521319738      0.0589764296027321      0.0240357566582241      0      0
0.0589764296027321      0.0597928547262553      0.0243680811083931      0      0
0.0597928547262553      0.0606205818222245      0.0247049887659150      0      0
0.0606205818222245      0.0614597673466051      0.0250465423696817      0      0
0.0614597673466051      0.0623105699212211      0.0253928055019141      0      0
0.0623105699212211      0.0631731503637371      0.0257438425983177      0      0
0.0631731503637371      0.0640476717180559      0.0260997189581645      0      0
0.0640476717180559      0.064934299285137      0.0264605007543075      0      0
0.064934299285137      0.065833200654241      0.0268262550431433      0      0
0.065833200654241      0.0667445457346082      0.0271970497745373      0      0
0.0667445457346082      0.0676685067875737      0.0275729538017304      0      0
0.0676685067875737      0.0686052584591283      0.0279540368912496      0      0
0.0686052584591283      0.0695549778129301      0.0283403697328422      0      0
0.0695549778129301      0.0705178443637725      0.0287320239494574      0      0
0.0705178443637725      0.071494040111516      0.0291290721072969      0      0
0.071494040111516      0.0724837495754901      0.0295315877259552      0      0
0.0724837495754901      0.07348715982937      0.0299396452886712      0      0
0.07348715982937      0.0745044605365374      0.0303533202527057      0      0
0.0745044605365374      0.0755358439859309      0.0307726890598653      0      0
0.0755358439859309      0.0765815051283916      0.0311978291471810      0      0
0.0765815051283916      0.0776416416135129      0.0316288189577567      0      0
0.0776416416135129      0.0787164538269999      0.0320657379517922      0      0
0.0787164538269999      0.0798061449285455      0.0325086666177875      0      0
0.0798061449285455      0.0809109208902321      0.0329576864839298      0      0
0.0809109208902321      0.0820309905354643      0.0334128801296631      0      0
0.0820309905354643      0.0831665655784396      0.0338743311974362      0      0
0.0831665655784396      0.0843178606641673      0.0343421244046242      0      0
0.0843178606641673      0.0854850934090396      0.0348163455556148      0      0
0.0854850934090396      0.0866684844419658      0.0352970815540484      0      0
0.0866684844419658      0.087868257446075      0.0357844204152001      0      0
0.087868257446075      0.0890846392009967      0.0362784512784898      0      0
0.0890846392009967      0.0903178596257262      0.0367792644201026      0      0
0.0903178596257262      0.0915681518220832      0.0372869512657047      0      0
0.0915681518220832      0.0928357521187732      0.0378016044032343      0      0
0.0928357521187732      0.0941209001160578      0.0383233175957492      0      0
0.0941209001160578      0.0954238387310435      0.0388521857943103      0      0
0.0954238387310435      0.0967448142435972      0.0393883051508805      0      0
0.0967448142435972      0.0980840763428988      0.0399317730312161      0      0
0.0980840763428988      0.0994418781746361      0.0404826880277306      0      0
0.0994418781746361      0.100818476388855      0.0410411499723072      0      0
0.100818476388855      0.10221413118847      0.0416072599490370      0      0
0.10221413118847      0.103629106378448      0.0421811203068617      0      0
0.103629106378448      0.105063669415674      0.0427628346720948      0      0
0.105063669415674      0.106518091459502      0.0433525079608012      0      0
0.106518091459502      0.107992647423013      0.0439502463910086      0      0
0.107992647423013      0.109487616024976      0.0445561574947281      0      0
0.109487616024976      0.111003279842531      0.0451703501297599      0      0
0.111003279842531      0.112539925364605      0.0457929344912588      0      0
0.112539925364605      0.114097843046059      0.0464240221230346      0      0
0.114097843046059      0.115677327362591      0.0470637259285618      0      0
0.115677327362591      0.117278676866402      0.0477121601816721      0      0
0.117278676866402      0.118902194242619      0.0483694405369023      0      0
0.118902194242619      0.120548186366517      0.0490356840394704      0      0
0.120548186366517      0.122216964361519      0.0497110091348499      0      0
0.122216964361519      0.123908843658004      0.0503955356779122      0      0
0.123908843658004      0.125624144052934      0.0510893849416064      0      0
0.125624144052934      0.127363189770296      0.0517926796251419      0      0
0.127363189770296      0.12912630952239      0.0525055438616408      0      0
0.12912630952239      0.130913836571959      0.0532281032252217      0      0
0.130913836571959      0.132726108795187      0.0539604847374782      0      0
0.132726108795187      0.134563468745557      0.0547028168733094      0      0
0.134563468745557      0.136426263718606      0.0554552295660613      0      0
0.136426263718606      0.138314845817565      0.0562178542119312      0      0
0.138314845817565      0.140229572019921      0.0569908236735878      0      0
0.140229572019921      0.142170804244882      0.0577742722829552      0      0
0.142170804244882      0.144138909421796      0.0585683358431051      0      0
0.144138909421796      0.146134259559502      0.0593731516291994      0      0
0.146134259559502      0.148157231816648      0.0601888583884206      0      0
0.148157231816648      0.150208208572982      0.0610155963388229      0      0
0.150208208572982      0.152287577501628      0.0618535071670348      0      0
0.152287577501628      0.154395731642364      0.0627027340247354      0      0
0.154395731642364      0.156533069475914      0.0635634215238264      0      0
0.156533069475914      0.158699994999266      0.0644357157302112      0      0
0.158699994999266      0.16089691780204      0.0653197641560923      0      0
0.16089691780204      0.163124253143903      0.0662157157506861      0      0
0.163124253143903      0.165382422033063      0.0671237208892541      0      0
0.165382422033063      0.16767185130585      0.0680439313603356      0      0
0.16767185130585      0.16999297370739      0.0689765003510665      0      0
0.16999297370739      0.172346227973408      0.0699215824304546      0      0
0.172346227973408      0.174732058913154      0.0708793335304774      0      0
0.174732058913154      0.177150917493482      0.0718499109248578      0      0
0.177150917493482      0.179603260924088      0.0728334732053621      0      0
0.179603260924088      0.182089552743936      0.0738301802554580      0      0
0.182089552743936      0.184610262908873      0.0748401932211528      0      0
0.184610262908873      0.187165867880458      0.0758636744788279      0      0
0.187165867880458      0.189756850716024      0.0769007875998654      0      0
0.189756850716024      0.192383701159985      0.0779516973118534      0      0
0.192383701159985      0.195046915736409      0.0790165694561409      0      0
0.195046915736409      0.197746997842864      0.0800955709414959      0      0
0.197746997842864      0.200484457845576      0.0811888696936053      0      0
0.200484457845576      0.203259813175894      0.0822966346001350      0      0
0.203259813175894      0.206073588428097      0.0834190354510510      0      0
0.206073588428097      0.208926315458549      0.0845562428738785      0      0
0.208926315458549      0.211818533486235      0.0857084282635575      0      0
0.211818533486235      0.214750789194674      0.0868757637065233      0      0
0.214750789194674      0.217723636835266      0.0880584218986197      0      0
0.217723636835266      0.220737638332042      0.0892565760564207      0      0
0.220737638332042      0.22379336338789      0.0904703998215072      0      0
0.22379336338789      0.226891389592229      0.0917000671572130      0      0
0.226891389592229      0.230032302530194      0.0929457522373175      0      0
0.230032302530194      0.233216695893316      0.0942076293261257      0      0
0.233216695893316      0.236445171591743      0.0954858726493337      0      0
0.236445171591743      0.239718339868012      0.0967806562550348      0      0
0.239718339868012      0.243036819412397      0.0980921538641700      0      0
0.243036819412397      0.246401237479853      0.0994205387096795      0      0
0.246401237479853      0.249812230008578      0.100765983363550      0      0
0.249812230008578      0.253270441740218      0.102128659550895      0      0
0.253270441740218      0.256776526341734      0.103508737950141      0      0
0.256776526341734      0.260331146528961      0.104906387978308      0      0
0.260331146528961      0.263934974191869      0.106321777560323      0      0
0.263934974191869      0.267588690521566      0.107755072881180      0      0
0.267588690521566      0.271292986139054      0.109206438119714      0      0
0.271292986139054      0.275048561225772      0.110676035162610      0      0
0.275048561225772      0.27885612565594      0.112164023297207      0      0
0.27885612565594      0.282716399130741      0.113670558881499      0      0
0.282716399130741      0.286630111314356      0.115195794989627      0      0
0.286630111314356      0.290598001971889      0.116739881031016      0      0
0.290598001971889      0.294620821109189      0.118302962341153      0      0
0.294620821109189      0.298699329114623      0.119885179741835      0      0
0.298699329114623      0.302834296902796      0.121486669068541      0      0
0.302834296902796      0.307026506060274      0.123107560662372      0      0
0.307026506060274      0.311276748993318      0.124747978823805      0      0
0.311276748993318      0.315585829077662      0.126408041225242      0      0
0.315585829077662      0.319954560810364      0.128087858279105      0      0
0.319954560810364      0.324383769963767      0.129787532457918      0      0
0.324383769963767      0.32887429374158      0.131507157562521      0      0
0.32887429374158      0.33342698093713      0.133246817934199      0      0
0.33342698093713      0.338042692093795      0.135006587606161      0      0
0.338042692093795      0.342722299667666      0.136786529389346      0      0
0.342722299667666      0.347466688192458      0.138586693887127      0      0
0.347466688192458      0.352276754446699      0.140407118432929      0      0
0.352276754446699      0.357153407623246      0.142247825944253      0      0
0.357153407623246      0.362097569501131      0.144108823685983      0      0
0.362097569501131      0.367110174619799      0.145990101935147      0      0
0.367110174619799      0.372192170455755      0.147891632538595      0      0
0.372192170455755      0.37734451760165      0.149813367354176      0      0
0.37734451760165      0.382568189947856      0.151755236565116      0      0
0.382568189947856      0.387864174866547      0.153717146856243      0      0
0.387864174866547      0.393233473398329      0.155698979439585      0      0
0.393233473398329      0.398677100441459      0.157700587915588      0      0
0.398677100441459      0.40419608494368      0.159721795954792      0      0
0.40419608494368      0.409791470096709      0.161762394783226      0      0
0.409791470096709      0.41546431353342      0.163822140453015      0      0
0.41546431353342      0.421215687527758      0.165900750877736      0      0
0.421215687527758      0.427046679197417      0.167997902609820      0      0
0.427046679197417      0.43295839070933      0.170113227334861      0      0
0.43295839070933      0.438951939487993      0.172246308054856      0      0
0.438951939487993      0.445028458426682      0.174396674929309      0      0
0.445028458426682      0.451189096101594      0.176563800739564      0      0
0.451189096101594      0.457435016988945      0.178747095937737      0      0
0.457435016988945      0.463767401685081      0.180945903237132      0      0
0.463767401685081      0.470187447129631      0.183159491695846      0      0
0.470187447129631      0.476696366831751      0.185387050239493      0      0
0.476696366831751      0.483295391099501      0.187627680562335      0      0
0.483295391099501      0.489985767272398      0.189880389338568      0      0
0.489985767272398      0.496768759957182      0.192144079666864      0      0
0.496768759957182      0.503645651266856      0.194417541661416      0      0
0.503645651266856      0.510617741063022      0.196699442091369      0      0
0.510617741063022      0.517686347201588      0.198988312957493      0      0
0.517686347201588      0.524852805781861      0.201282538879886      0      0
0.524852805781861      0.532118471399099      0.203580343153100      0      0
0.532118471399099      0.539484717400551      0.205879772304905      0      0
0.539484717400551      0.546952936145049      0.208178678971433      0      0
0.546952936145049      0.554524539266187      0.210474702874070      0      0
0.554524539266187      0.56220095793915      0.212765249651440      0      0
0.56220095793915      0.569983643151229      0.215047467262243      0      0
0.569983643151229      0.577874065976087      0.217318219630398      0      0
0.577874065976087      0.585873717851818      0.219574057151655      0      0
0.585873717851818      0.59398411086286      0.221811183618657      0      0
0.59398411086286      0.602206778025804      0.224025419047515      0      0
0.602206778025804      0.610543273579166      0.226212157800365      0      0
0.610543273579166      0.618995173277162      0.228366321292037      0      0
0.618995173277162      0.62756407468756      0.230482304440507      0      0
0.62756407468756      0.636251597493652      0.232553914864946      0      0
0.636251597493652      0.645059383800396      0.234574303645093      0      0
0.645059383800396      0.653989098444817      0.236535886222471      0      0
0.653989098444817      0.663042429310678      0.238430251736242      0      0
0.663042429310678      0.672221087647534      0.240248058729184      0      0
0.672221087647534      0.681526808394186      0.241978914712576      0      0
0.681526808394186      0.690961350506615      0.243611236516282      0      0
0.690961350506615      0.70052649729046      0.245132087636556      0      0
0.70052649729046      0.710224056738094      0.246526987880747      0      0
0.710224056738094      0.720055861870372      0.247779689429037      0      0
0.720055861870372      0.730023771083106      0.248871911896537      0      0
0.730023771083106      0.740129668498331      0.249783026955138      0      0
0.740129668498331      0.750375464320448      0.250489680378896      0      0
0.750375464320448      0.76076309519728      0.250965335742609      0      0
0.76076309519728      0.771294524586143      0.251179719038135      0      0
0.771294524586143      0.781971743124969      0.251098136590247      0      0
0.781971743124969      0.792796769008581      0.250680628959018      0      0
0.792796769008581      0.803771648370161      0.249880909617536      0      0
0.803771648370161      0.814898455668016      0.248645016876444      0      0
0.814898455668016      0.826179294077686      0.246909577172369      0      0
0.826179294077686      0.837616295889483      0.244599531365848      0      0
0.837616295889483      0.849211622911536      0.241625102558658      0      0
0.849211622911536      0.860967466878409      0.237877665166351      0      0
0.860967466878409      0.872886049865385      0.233223974990167      0      0
0.872886049865385      0.884969624708479      0.227497868825258      0      0
0.884969624708479      0.897220475430265      0.220487894029111      0      0
0.897220475430265      0.909640917671599      0.211918059187917      0      0
0.909640917671599      0.922233299129318      0.201416223512738      0      0
0.922233299129318      0.935      0.188458471492010      0      0
# END HISTO1D SudakovggExpOutputsN2LLNor23
# BEGIN HISTO1D SudakovggExpOutputsN2LLNor31
PlotOrder=7
LineColor=pink
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\mathbf{V}^{-1}_{h,\mathrm{thr}}\mathbf{V}_{h}\Right]_{(3,1)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.000000000000000000255068186246837      0      0
0.00000101384324431002      0.00000102787812403307      0.000000000000000000265808475891864      0      0
0.00000102787812403307      0.00000104210729202498      0.000000000000000000277000917510313      0      0
0.00000104210729202498      0.00000105653343786574      0.000000000000000000288664702217312      0      0
0.00000105653343786574      0.00000107115928836782      0.000000000000000000300819318148618      0      0
0.00000107115928836782      0.00000108598760809164      0.000000000000000000313486069162842      0      0
0.00000108598760809164      0.00000110102119986811      0.000000000000000000326686330482770      0      0
0.00000110102119986811      0.00000111626290532839      0.000000000000000000340442014230974      0      0
0.00000111626290532839      0.00000113171560544106      0.000000000000000000354776955787468      0      0
0.00000113171560544106      0.00000114738222105665      0.000000000000000000369715436270443      0      0
0.00000114738222105665      0.00000116326571345971      0.000000000000000000385283455591153      0      0
0.00000116326571345971      0.0000011793690849286      0.000000000000000000401506597298580      0      0
0.0000011793690849286      0.00000119569537930295      0.000000000000000000418412947791939      0      0
0.00000119569537930295      0.000001212247682559      0.000000000000000000436031308860812      0      0
0.000001212247682559      0.00000122902912339292      0.000000000000000000454391477129711      0      0
0.00000122902912339292      0.00000124604287381218      0.000000000000000000473524161415335      0      0
0.00000124604287381218      0.00000126329214973512      0.000000000000000000493463366137079      0      0
0.00000126329214973512      0.00000128078021159884      0.000000000000000000514241297840479      0      0
0.00000128078021159884      0.00000129851036497544      0.000000000000000000535895010160566      0      0
0.00000129851036497544      0.00000131648596119688      0.000000000000000000558460544227990      0      0
0.00000131648596119688      0.00000133471039798844      0.000000000000000000581974959017623      0      0
0.00000133471039798844      0.00000135318712011092      0.000000000000000000606481106285564      0      0
0.00000135318712011092      0.00000137191962001179      0.000000000000000000632018440272126      0      0
0.00000137191962001179      0.00000139091143848532      0.000000000000000000658630039869831      0      0
0.00000139091143848532      0.00000141016616534188      0.000000000000000000686364123555806      0      0
0.00000141016616534188      0.00000142968744008643      0.000000000000000000715263759516810      0      0
0.00000142968744008643      0.00000144947895260651      0.000000000000000000745382278468597      0      0
0.00000144947895260651      0.00000146954444386967      0.000000000000000000776768376592847      0      0
0.00000146954444386967      0.00000148988770663059      0.000000000000000000809476493587501      0      0
0.00000148988770663059      0.00000151051258614798      0.000000000000000000843559950709028      0      0
0.00000151051258614798      0.00000153142298091138      0.000000000000000000879081533165016      0      0
0.00000153142298091138      0.00000155262284337812      0.000000000000000000916095356128717      0      0
0.00000155262284337812      0.00000157411618072032      0.000000000000000000954669770820902      0      0
0.00000157411618072032      0.00000159590705558239      0.000000000000000000994869731940005      0      0
0.00000159590705558239      0.0000016179995868489      0.00000000000000000103676129969849      0      0
0.0000016179995868489      0.00000164039795042316      0.00000000000000000108041473999439      0      0
0.00000164039795042316      0.00000166310638001652      0.00000000000000000112590956716478      0      0
0.00000166310638001652      0.00000168612916794864      0.00000000000000000117331823737958      0      0
0.00000168612916794864      0.00000170947066595881      0.00000000000000000122272154883185      0      0
0.00000170947066595881      0.00000173313528602849      0.00000000000000000127420975590184      0      0
0.00000173313528602849      0.00000175712750121529      0.00000000000000000132786021307673      0      0
0.00000175712750121529      0.00000178145184649847      0.00000000000000000138377299576162      0      0
0.00000178145184649847      0.00000180611291963609      0.00000000000000000144204138892378      0      0
0.00000180611291963609      0.00000183111538203409      0.00000000000000000150276227610155      0      0
0.00000183111538203409      0.00000185646395962742      0.00000000000000000156603854984283      0      0
0.00000185646395962742      0.00000188216344377329      0.00000000000000000163198009094283      0      0
0.00000188216344377329      0.00000190821869215684      0.00000000000000000170070072808206      0      0
0.00000190821869215684      0.00000193463462970931      0.00000000000000000177230963431120      0      0
0.00000193463462970931      0.000001961416249539      0.00000000000000000184693963509231      0      0
0.000001961416249539      0.00000198856861387501      0.00000000000000000192470715860710      0      0
0.00000198856861387501      0.00000201609685502412      0.00000000000000000200574870808810      0      0
0.00000201609685502412      0.00000204400617634088      0.00000000000000000209020728270175      0      0
0.00000204400617634088      0.00000207230185321116      0.00000000000000000217821753532611      0      0
0.00000207230185321116      0.00000210098923404927      0.00000000000000000226993736910346      0      0
0.00000210098923404927      0.00000213007374130893      0.00000000000000000236551694990329      0      0
0.00000213007374130893      0.00000215956087250823      0.00000000000000000246512343047723      0      0
0.00000215956087250823      0.00000218945620126872      0.00000000000000000256892725875016      0      0
0.00000218945620126872      0.00000221976537836897      0.00000000000000000267709774871728      0      0
0.00000221976537836897      0.00000225049413281266      0.00000000000000000278981627246063      0      0
0.00000225049413281266      0.00000228164827291145      0.00000000000000000290728915717066      0      0
0.00000228164827291145      0.0000023132336873829      0.00000000000000000302971385894725      0      0
0.0000023132336873829      0.0000023452563464635      0.00000000000000000315728276366099      0      0
0.0000023452563464635      0.00000237772230303722      0.00000000000000000329022263232295      0      0
0.00000237772230303722      0.00000241063769377955      0.00000000000000000342877493358558      0      0
0.00000241063769377955      0.00000244400874031748      0.00000000000000000357314635920700      0      0
0.00000244400874031748      0.00000247784175040552      0.00000000000000000372360632017788      0      0
0.00000247784175040552      0.00000251214311911795      0.00000000000000000388038730835226      0      0
0.00000251214311911795      0.00000254691933005764      0.00000000000000000404378981876622      0      0
0.00000254691933005764      0.00000258217695658154      0.00000000000000000421405164897614      0      0
0.00000258217695658154      0.0000026179226630432      0.00000000000000000439149279119397      0      0
0.0000026179226630432      0.00000265416320605244      0.00000000000000000457642028711570      0      0
0.00000265416320605244      0.00000269090543575249      0.00000000000000000476910756873700      0      0
0.00000269090543575249      0.00000272815629711478      0.00000000000000000496992351674816      0      0
0.00000272815629711478      0.00000276592283125165      0.00000000000000000517919472852647      0      0
0.00000276592283125165      0.00000280421217674733      0.00000000000000000539726721598236      0      0
0.00000280421217674733      0.00000284303157100718      0.00000000000000000562453094931241      0      0
0.00000284303157100718      0.00000288238835162573      0.00000000000000000586136666723401      0      0
0.00000288238835162573      0.00000292228995777364      0.00000000000000000610817612774797      0      0
0.00000292228995777364      0.00000296274393160382      0.00000000000000000636536920430323      0      0
0.00000296274393160382      0.00000300375791967704      0.00000000000000000663341052431522      0      0
0.00000300375791967704      0.00000304533967440728      0.00000000000000000691270879251429      0      0
0.00000304533967440728      0.0000030874970555271      0.00000000000000000720380231171091      0      0
0.0000030874970555271      0.00000313023803157323      0.00000000000000000750712377772184      0      0
0.00000313023803157323      0.00000317357068139281      0.00000000000000000782322719506052      0      0
0.00000317357068139281      0.00000321750319567045      0.00000000000000000815265455488679      0      0
0.00000321750319567045      0.00000326204387847638      0.00000000000000000849593334031197      0      0
0.00000326204387847638      0.00000330720114883614      0.00000000000000000885367742335755      0      0
0.00000330720114883614      0.00000335298354232185      0.00000000000000000922645646227803      0      0
0.00000335298354232185      0.00000339939971266569      0.00000000000000000961495641054122      0      0
0.00000339939971266569      0.00000344645843339553      0.0000000000000000100198544382286      0      0
0.00000344645843339553      0.00000349416859949336      0.0000000000000000104417475063154      0      0
0.00000349416859949336      0.00000354253922907654      0.0000000000000000108814170439230      0      0
0.00000354253922907654      0.00000359157946510248      0.0000000000000000113395778394770      0      0
0.00000359157946510248      0.00000364129857709674      0.0000000000000000118170555602044      0      0
0.00000364129857709674      0.00000369170596290522      0.0000000000000000123146509683630      0      0
0.00000369170596290522      0.00000374281115047047      0.0000000000000000128332073297317      0      0
0.00000374281115047047      0.0000037946237996327      0.0000000000000000133735811085687      0      0
0.0000037946237996327      0.00000384715370395563      0.0000000000000000139366697622809      0      0
0.00000384715370395563      0.00000390041079257769      0.0000000000000000145235496943612      0      0
0.00000390041079257769      0.00000395440513208878      0.0000000000000000151350528845785      0      0
0.00000395440513208878      0.00000400914692843308      0.0000000000000000157724106132349      0      0
0.00000400914692843308      0.00000406464652883815      0.0000000000000000164365073351807      0      0
0.00000406464652883815      0.00000412091442377072      0.0000000000000000171285975795048      0      0
0.00000412091442377072      0.00000417796124891967      0.0000000000000000178497855684150      0      0
0.00000417796124891967      0.00000423579778720626      0.0000000000000000186013876321509      0      0
0.00000423579778720626      0.0000042944349708224      0.0000000000000000193846552176656      0      0
0.0000042944349708224      0.00000435388388329698      0.0000000000000000202009252553560      0      0
0.00000435388388329698      0.00000441415576159092      0.0000000000000000210515481818023      0      0
0.00000441415576159092      0.0000044752619982211      0.0000000000000000219379311533828      0      0
0.0000044752619982211      0.00000453721414341383      0.0000000000000000228616442393143      0      0
0.00000453721414341383      0.00000460002390728798      0.0000000000000000238243446277657      0      0
0.00000460002390728798      0.0000046637031620685      0.0000000000000000248275211580556      0      0
0.0000046637031620685      0.00000472826394433043      0.0000000000000000258728968192020      0      0
0.00000472826394433043      0.00000479371845727405      0.0000000000000000269623238018223      0      0
0.00000479371845727405      0.00000486007907303155      0.0000000000000000280976627094985      0      0
0.00000486007907303155      0.00000492735833500554      0.0000000000000000292806913908772      0      0
0.00000492735833500554      0.00000499556896024003      0.0000000000000000305136222311096      0      0
0.00000499556896024003      0.00000506472384182418      0.0000000000000000317984667232676      0      0
0.00000506472384182418      0.00000513483605132934      0.0000000000000000331375659476266      0      0
0.00000513483605132934      0.00000520591884127979      0.0000000000000000345329207295404      0      0
0.00000520591884127979      0.00000527798564765776      0.0000000000000000359868212674895      0      0
0.00000527798564765776      0.00000535105009244307      0.0000000000000000375020859515381      0      0
0.00000535105009244307      0.00000542512598618791      0.0000000000000000390811876065908      0      0
0.00000542512598618791      0.00000550022733062734      0.0000000000000000407269196986039      0      0
0.00000550022733062734      0.00000557636832132587      0.0000000000000000424417912721835      0      0
0.00000557636832132587      0.00000565356335036064      0.0000000000000000442289831673482      0      0
0.00000565356335036064      0.00000573182700904185      0.0000000000000000460911116059246      0      0
0.00000573182700904185      0.00000581117409067079      0.0000000000000000480319269123485      0      0
0.00000581117409067079      0.000005891619593336      0.0000000000000000500545481860524      0      0
0.000005891619593336      0.00000597317872274825      0.0000000000000000521621916209324      0      0
0.00000597317872274825      0.00000605586689511467      0.0000000000000000543584144420240      0      0
0.00000605586689511467      0.0000061396997400527      0.0000000000000000566475610150858      0      0
0.0000061396997400527      0.00000622469310354442      0.0000000000000000590329928209033      0      0
0.00000622469310354442      0.00000631086305093168      0.0000000000000000615187042347855      0      0
0.00000631086305093168      0.0000063982258699528      0.0000000000000000641090727278711      0      0
0.0000063982258699528      0.00000648679807382125      0.0000000000000000668084112502942      0      0
0.00000648679807382125      0.00000657659640434692      0.0000000000000000696213553561978      0      0
0.00000657659640434692      0.00000666763783510069      0.0000000000000000725528615972059      0      0
0.00000666763783510069      0.00000675993957462272      0.0000000000000000756080589023252      0      0
0.00000675993957462272      0.0000068535190696752      0.0000000000000000787918079358627      0      0
0.0000068535190696752      0.00000694839400854009      0.0000000000000000821089035758693      0      0
0.00000694839400854009      0.00000704458232436258      0.0000000000000000855662711292378      0      0
0.00000704458232436258      0.00000714210219854078      0.0000000000000000891691136931865      0      0
0.00000714210219854078      0.00000724097206416231      0.0000000000000000929246645943427      0      0
0.00000724097206416231      0.00000734121060948854      0.0000000000000000968373899888676      0      0
0.00000734121060948854      0.000007442836781487      0.000000000000000100914305461088      0      0
0.000007442836781487      0.00000754586978941272      0.000000000000000105163752095825      0      0
0.00000754586978941272      0.00000765032910843916      0.000000000000000109591814931037      0      0
0.00000765032910843916      0.00000775623448333934      0.000000000000000114206823921202      0      0
0.00000775623448333934      0.00000786360593221801      0.000000000000000119014962426705      0      0
0.00000786360593221801      0.00000797246375029542      0.000000000000000124027135910245      0      0
0.00000797246375029542      0.00000808282851374354      0.000000000000000129248557071088      0      0
0.00000808282851374354      0.00000819472108357529      0.000000000000000134690712800524      0      0
0.00000819472108357529      0.00000830816260958769      0.000000000000000140362380688304      0      0
0.00000830816260958769      0.00000842317453435958      0.000000000000000146273630428835      0      0
0.00000842317453435958      0.00000853977859730466      0.000000000000000152432913594572      0      0
0.00000853977859730466      0.00000865799683878063      0.000000000000000158849926654209      0      0
0.00000865799683878063      0.00000877785160425524      0.000000000000000165539327967709      0      0
0.00000877785160425524      0.00000889936554853005      0.000000000000000172510877926806      0      0
0.00000889936554853005      0.00000902256164002253      0.000000000000000179774636521894      0      0
0.00000902256164002253      0.00000914746316510757      0.000000000000000187344391249161      0      0
0.00000914746316510757      0.00000927409373251906      0.000000000000000195233116813075      0      0
0.00000927409373251906      0.00000940247727781235      0.000000000000000203451429889661      0      0
0.00000940247727781235      0.00000953263806788851      0.000000000000000212020648841828      0      0
0.00000953263806788851      0.00000966460070558129      0.000000000000000220948327199486      0      0
0.00000966460070558129      0.00000979839013430744      0.000000000000000230250583245005      0      0
0.00000979839013430744      0.00000993403164278155      0.000000000000000239946190871973      0      0
0.00000993403164278155      0.000010071550869796      0.000000000000000250049619523576      0      0
0.000010071550869796      0.0000102109738090674      0.000000000000000260577568334507      0      0
0.0000102109738090674      0.0000103523268141496      0.000000000000000271550822077521      0      0
0.0000103523268141496      0.000010495636603415      0.000000000000000282982104354562      0      0
0.000010495636603415      0.0000106409302651053      0.000000000000000294897437642810      0      0
0.0000106409302651053      0.000010788235262451      0.000000000000000307319102725361      0      0
0.000010788235262451      0.0000109375794388631      0.000000000000000320258684758404      0      0
0.0000109375794388631      0.0000110889910231955      0.000000000000000333743944741938      0      0
0.0000110889910231955      0.0000112424986350812      0.000000000000000347794182807748      0      0
0.0000112424986350812      0.0000113981312903417      0.000000000000000362437152652882      0      0
0.0000113981312903417      0.0000115559184064716      0.000000000000000377700429275186      0      0
0.0000115559184064716      0.000011715889808199      0.000000000000000393606981186907      0      0
0.000011715889808199      0.0000118780757331232      0.000000000000000410177271420667      0      0
0.0000118780757331232      0.0000120425068374297      0.000000000000000427446064761297      0      0
0.0000120425068374297      0.0000122092142016854      0.000000000000000445445229732906      0      0
0.0000122092142016854      0.0000123782293367127      0.000000000000000464201084304951      0      0
0.0000123782293367127      0.0000125495841895462      0.000000000000000483746866926858      0      0
0.0000125495841895462      0.0000127233111494713      0.000000000000000504119494093350      0      0
0.0000127233111494713      0.0000128994430541458      0.000000000000000525351261684498      0      0
0.0000128994430541458      0.0000130780131958075      0.000000000000000547470224288591      0      0
0.0000130780131958075      0.0000132590553275668      0.000000000000000570516688756895      0      0
0.0000132590553275668      0.0000134426036697863      0.000000000000000594537343761382      0      0
0.0000134426036697863      0.00001362869291655      0.000000000000000619571965472274      0      0
0.00001362869291655      0.00001381735824222      0.000000000000000645659706855927      0      0
0.00001381735824222      0.0000140086353080861      0.000000000000000672848049323261      0      0
0.0000140086353080861      0.0000142025602691059      0.000000000000000701190528954667      0      0
0.0000142025602691059      0.0000143991697807389      0.000000000000000730702321328940      0      0
0.0000143991697807389      0.0000145985010058751      0.000000000000000761481456373729      0      0
0.0000145985010058751      0.0000148005916218595      0.000000000000000793547268072751      0      0
0.0000148005916218595      0.0000150054798276138      0.000000000000000826953261219426      0      0
0.0000150054798276138      0.0000152132043508565      0.000000000000000861772426053588      0      0
0.0000152132043508565      0.0000154238044554237      0.000000000000000898051447086188      0      0
0.0000154238044554237      0.0000156373199486901      0.000000000000000935866216217184      0      0
0.0000156373199486901      0.0000158537911890937      0.000000000000000975292371170553      0      0
0.0000158537911890937      0.0000160732590937644      0.00000000000000101635143840950      0      0
0.0000160732590937644      0.0000162957651462576      0.00000000000000105915479926823      0      0
0.0000162957651462576      0.000016521351404396      0.00000000000000110373041766976      0      0
0.000016521351404396      0.0000167500605082187      0.00000000000000115020717955807      0      0
0.0000167500605082187      0.0000169819356880416      0.00000000000000119865596730417      0      0
0.0000169819356880416      0.0000172170207726282      0.00000000000000124912925037504      0      0
0.0000172170207726282      0.0000174553601974744      0.00000000000000130170187835049      0      0
0.0000174553601974744      0.0000176969990132074      0.00000000000000135651180880918      0      0
0.0000176969990132074      0.0000179419828941014      0.00000000000000141365759469924      0      0
0.0000179419828941014      0.0000181903581467107      0.00000000000000147317372812633      0      0
0.0000181903581467107      0.0000184421717186223      0.00000000000000153521270876590      0      0
0.0000184421717186223      0.0000186974712073306      0.00000000000000159985390856478      0      0
0.0000186974712073306      0.0000189563048692332      0.00000000000000166722648773720      0      0
0.0000189563048692332      0.0000192187216287532      0.00000000000000173738478799569      0      0
0.0000192187216287532      0.0000194847710875863      0.00000000000000181055914471508      0      0
0.0000194847710875863      0.0000197545035340766      0.00000000000000188677721970213      0      0
0.0000197545035340766      0.000020027969952722      0.00000000000000196626624792877      0      0
0.000020027969952722      0.0000203052220338112      0.00000000000000204902004105994      0      0
0.0000203052220338112      0.0000205863121831945      0.00000000000000213530074389594      0      0
0.0000205863121831945      0.0000208712935321888      0.00000000000000222525695372466      0      0
0.0000208712935321888      0.000021160219947621      0.00000000000000231889330203091      0      0
0.000021160219947621      0.0000214531460420097      0.00000000000000241657899397963      0      0
0.0000214531460420097      0.0000217501271838877      0.00000000000000251834427906591      0      0
0.0000217501271838877      0.0000220512195082683      0.00000000000000262435301354532      0      0
0.0000220512195082683      0.0000223564799272551      0.00000000000000273482601322847      0      0
0.0000223564799272551      0.0000226659661408002      0.00000000000000285005973113625      0      0
0.0000226659661408002      0.0000229797366476099      0.00000000000000296999476718352      0      0
0.0000229797366476099      0.0000232978507562027      0.00000000000000309504580074359      0      0
0.0000232978507562027      0.0000236203685961192      0.00000000000000322541527399007      0      0
0.0000236203685961192      0.000023947351129288      0.00000000000000336124732375521      0      0
0.000023947351129288      0.0000242788601615485      0.00000000000000350277491269871      0      0
0.0000242788601615485      0.0000246149583543337      0.00000000000000365023788209097      0      0
0.0000246149583543337      0.0000249557092365137      0.00000000000000380388952304916      0      0
0.0000249557092365137      0.0000253011772164045      0.00000000000000396403490903416      0      0
0.0000253011772164045      0.0000256514275939423      0.00000000000000413099898693305      0      0
0.0000256514275939423      0.0000260065265730261      0.00000000000000430502121962843      0      0
0.0000260065265730261      0.0000263665412740315      0.00000000000000448629284966175      0      0
0.0000263665412740315      0.0000267315397464981      0.00000000000000467512053293734      0      0
0.0000267315397464981      0.0000271015909819919      0.00000000000000487190872900596      0      0
0.0000271015909819919      0.0000274767649271459      0.00000000000000507702732658320      0      0
0.0000274767649271459      0.0000278571324968813      0.00000000000000529080159431633      0      0
0.0000278571324968813      0.0000282427655878122      0.00000000000000551357865595319      0      0
0.0000282427655878122      0.0000286337370918349      0.00000000000000574578169967521      0      0
0.0000286337370918349      0.0000290301209099061      0.00000000000000598786575227675      0      0
0.0000290301209099061      0.0000294319919660113      0.00000000000000623993340833380      0      0
0.0000294319919660113      0.0000298394262213274      0.00000000000000650258040789453      0      0
0.0000298394262213274      0.00003025250068858      0.00000000000000677644298118615      0      0
0.00003025250068858      0.000030671293446601      0.00000000000000706192568037437      0      0
0.000030671293446601      0.0000310958836550867      0.00000000000000735923906554282      0      0
0.0000310958836550867      0.00003152635156956      0.00000000000000766914398642449      0      0
0.00003152635156956      0.000031962778556541      0.00000000000000799197999184652      0      0
0.000031962778556541      0.0000324052471089262      0.00000000000000832827623617441      0      0
0.0000324052471089262      0.0000328538408615817      0.00000000000000867910459674809      0      0
0.0000328538408615817      0.000033308644607151      0.00000000000000904471299982241      0      0
0.000033308644607151      0.0000337697443120835      0.00000000000000942549028925570      0      0
0.0000337697443120835      0.0000342372271328825      0.00000000000000982202084934866      0      0
0.0000342372271328825      0.0000347111814325807      0.0000000000000102360576764864      0      0
0.0000347111814325807      0.0000351916967974413      0.0000000000000106669112045367      0      0
0.0000351916967974413      0.0000356788640538924      0.0000000000000111161502447914      0      0
0.0000356788640538924      0.0000361727752856944      0.0000000000000115840398596717      0      0
0.0000361727752856944      0.0000366735238513458      0.0000000000000120719492667435      0      0
0.0000366735238513458      0.0000371812044017293      0.0000000000000125801238385141      0      0
0.0000371812044017293      0.0000376959128980032      0.0000000000000131100876903036      0      0
0.0000376959128980032      0.0000382177466297395      0.0000000000000136614293010885      0      0
0.0000382177466297395      0.0000387468042333134      0.0000000000000142366722683070      0      0
0.0000387468042333134      0.0000392831857105477      0.0000000000000148361907806755      0      0
0.0000392831857105477      0.0000398269924476147      0.0000000000000154613822400658      0      0
0.0000398269924476147      0.0000403783272342003      0.0000000000000161125933108467      0      0
0.0000403783272342003      0.0000409372942829333      0.0000000000000167904312046948      0      0
0.0000409372942829333      0.0000415039992490831      0.0000000000000174980411023864      0      0
0.0000415039992490831      0.000042078549250531      0.0000000000000182348191568457      0      0
0.000042078549250531      0.0000426610528880173      0.0000000000000190019103388103      0      0
0.0000426610528880173      0.0000432516202656688      0.0000000000000198027133825571      0      0
0.0000432516202656688      0.0000438503630118107      0.0000000000000206359394296184      0      0
0.0000438503630118107      0.0000444573943000663      0.0000000000000215053454010720      0      0
0.0000444573943000663      0.0000450728288707489      0.0000000000000224108834941253      0      0
0.0000450728288707489      0.0000456967830525504      0.0000000000000233537747245667      0      0
0.0000456967830525504      0.0000463293747845289      0.0000000000000243377091593036      0      0
0.0000463293747845289      0.0000469707236384016      0.0000000000000253613183044554      0      0
0.0000469707236384016      0.0000476209508411464      0.0000000000000264300214414567      0      0
0.0000476209508411464      0.0000482801792979158      0.0000000000000275419980167579      0      0
0.0000482801792979158      0.0000489485336152684      0.0000000000000287031511575639      0      0
0.0000489485336152684      0.0000496261401247217      0.0000000000000299108092371857      0      0
0.0000496261401247217      0.0000503131269066316      0.0000000000000311715470239581      0      0
0.0000503131269066316      0.0000510096238144011      0.0000000000000324840822942600      0      0
0.0000510096238144011      0.000051715762499026      0.0000000000000338501880751570      0      0
0.000051715762499026      0.000052431676433979      0.0000000000000352763230036239      0      0
0.000052431676433979      0.0000531575009404385      0.0000000000000367603288024836      0      0
0.0000531575009404385      0.0000538933732128671      0.0000000000000383079114206705      0      0
0.0000538933732128671      0.0000546394323449439      0.0000000000000399228600551312      0      0
0.0000546394323449439      0.0000553958193558558      0.0000000000000416022095199019      0      0
0.0000553958193558558      0.0000561626772169526      0.0000000000000433564215897753      0      0
0.0000561626772169526      0.0000569401508787716      0.0000000000000451795975358292      0      0
0.0000569401508787716      0.0000577283872984359      0.0000000000000470840494596274      0      0
0.0000577283872984359      0.0000585275354674316      0.0000000000000490633705238504      0      0
0.0000585275354674316      0.0000593377464397706      0.0000000000000511295925790732      0      0
0.0000593377464397706      0.0000601591733605423      0.0000000000000532856180884926      0      0
0.0000601591733605423      0.0000609919714948611      0.0000000000000555296538011501      0      0
0.0000609919714948611      0.0000618362982572143      0.0000000000000578633636718369      0      0
0.0000618362982572143      0.0000626923132412161      0.0000000000000603019868383409      0      0
0.0000626923132412161      0.0000635601782497746      0.0000000000000628385822377215      0      0
0.0000635601782497746      0.0000644400573256746      0.0000000000000654895984924060      0      0
0.0000644400573256746      0.0000653321167825856      0.0000000000000682469053891515      0      0
0.0000653321167825856      0.0000662365252364977      0.0000000000000711148746952837      0      0
0.0000662365252364977      0.0000671534536375933      0.0000000000000741109571293866      0      0
0.0000671534536375933      0.0000680830753025601      0.0000000000000772294758697828      0      0
0.0000680830753025601      0.0000690255659473509      0.0000000000000804881725435829      0      0
0.0000690255659473509      0.0000699811037203975      0.0000000000000838776648659534      0      0
0.0000699811037203975      0.0000709498692362838      0.0000000000000874030875031312      0      0
0.0000709498692362838      0.0000719320456098856      0.0000000000000910899034985515      0      0
0.0000719320456098856      0.0000729278184909828      0.0000000000000949250997755022      0      0
0.0000729278184909828      0.0000739373760993502      0.0000000000000989127270892942      0      0
0.0000739373760993502      0.0000749609092603353      0.000000000000103084361978404      0      0
0.0000749609092603353      0.0000759986114409274      0.000000000000107421879985340      0      0
0.0000759986114409274      0.0000770506787863264      0.000000000000111943664343938      0      0
0.0000770506787863264      0.0000781173101570184      0.000000000000116653167398287      0      0
0.0000781173101570184      0.0000791987071663636      0.000000000000121564846562937      0      0
0.0000791987071663636      0.0000802950742187053      0.000000000000126696477888394      0      0
0.0000802950742187053      0.000081406618548006      0.000000000000132022196795479      0      0
0.000081406618548006      0.0000825335502570186      0.000000000000137583737535718      0      0
0.0000825335502570186      0.0000836760823569998      0.000000000000143380997474639      0      0
0.0000836760823569998      0.0000848344308079731      0.000000000000149416254473022      0      0
0.0000848344308079731      0.0000860088145595493      0.000000000000155706687973791      0      0
0.0000860088145595493      0.0000871994555923124      0.000000000000162267513797810      0      0
0.0000871994555923124      0.0000884065789597775      0.000000000000169086746114919      0      0
0.0000884065789597775      0.0000896304128309307      0.000000000000176200807166446      0      0
0.0000896304128309307      0.0000908711885333572      0.000000000000183627579792095      0      0
0.0000908711885333572      0.0000921291405969664      0.000000000000191368351654156      0      0
0.0000921291405969664      0.0000934045067983223      0.000000000000199428733952573      0      0
0.0000934045067983223      0.0000946975282055884      0.000000000000207826015238247      0      0
0.0000946975282055884      0.0000960084492240934      0.000000000000216572269580679      0      0
0.0000960084492240934      0.0000973375176425286      0.000000000000225681152606610      0      0
0.0000973375176425286      0.000098684984679785      0.000000000000235171025365083      0      0
0.000098684984679785      0.000100051105032438      0.000000000000245075819818095      0      0
0.000100051105032438      0.000101436136922889      0.000000000000255424281186331      0      0
0.000101436136922889      0.000102840342148178      0.000000000000266143713547679      0      0
0.000102840342148178      0.000104263986129461      0.000000000000277355167046837      0      0
0.000104263986129461      0.000105707337962187      0.000000000000289026983246723      0      0
0.000105707337962187      0.00010717067046696      0.000000000000301222166122924      0      0
0.00010717067046696      0.000108654260241103      0.000000000000313884463633132      0      0
0.000108654260241103      0.000110158387710945      0.000000000000327126983921420      0      0
0.000110158387710945      0.000111683337184825      0.000000000000340893523227330      0      0
0.000111683337184825      0.000113229396906833      0.000000000000355214509469674      0      0
0.000113229396906833      0.00011479685911129      0.000000000000370227280420773      0      0
0.00011479685911129      0.000116386020077991      0.000000000000385782750836551      0      0
0.000116386020077991      0.000117997180188201      0.000000000000402016628136864      0      0
0.000117997180188201      0.00011963064398144      0.000000000000418977289993519      0      0
0.00011963064398144      0.00012128672021304      0.000000000000436595244432576      0      0
0.00012128672021304      0.00012296572191251      0.000000000000454999982356928      0      0
0.00012296572191251      0.000124667966442703      0.000000000000474113252300577      0      0
0.000124667966442703      0.000126393775559803      0.000000000000494079415442908      0      0
0.000126393775559803      0.000128143475474143      0.000000000000514936888569292      0      0
0.000128143475474143      0.000129917396911867      0.000000000000536555668185272      0      0
0.000129917396911867      0.000131715875177439      0.000000000000559218664510730      0      0
0.000131715875177439      0.000133539250217029      0.000000000000582723205908335      0      0
0.000133539250217029      0.00013538786668276      0.000000000000607262936503691      0      0
0.00013538786668276      0.000137262073997862      0.000000000000632873823244976      0      0
0.000137262073997862      0.000139162226422714      0.000000000000659410791791228      0      0
0.000139162226422714      0.00014108868312181      0.000000000000687288647115780      0      0
0.00014108868312181      0.000143041808231644      0.000000000000716152298665703      0      0
0.000143041808231644      0.000145021970929542      0.000000000000746279768941473      0      0
0.000145021970929542      0.00014702954550344      0.000000000000777757434219567      0      0
0.00014702954550344      0.000149064911422635      0.000000000000810544493094547      0      0
0.000149064911422635      0.00015112845340951      0.000000000000844524022010627      0      0
0.00015112845340951      0.000153220561512254      0.000000000000880183486537421      0      0
0.000153220561512254      0.000155341631178586      0.000000000000917314276916466      0      0
0.000155341631178586      0.000157492063330508      0.000000000000955938215832939      0      0
0.000157492063330508      0.000159672264440082      0.000000000000996147376571035      0      0
0.000159672264440082      0.00016188264660626      0.00000000000103791133387650      0      0
0.00016188264660626      0.000164123627632783      0.00000000000108182164283911      0      0
0.000164123627632783      0.00016639563110715      0.00000000000112714035801638      0      0
0.00016639563110715      0.000168699086480686      0.00000000000117467921753795      0      0
0.000168699086480686      0.000171034429149716      0.00000000000122419688900703      0      0
0.000171034429149716      0.00017340210053786      0.00000000000127566504950587      0      0
0.00017340210053786      0.000175802548179476      0.00000000000132928485815441      0      0
0.000175802548179476      0.000178236225804249      0.00000000000138555470113994      0      0
0.000178236225804249      0.000180703593422953      0.00000000000144357184180180      0      0
0.000180703593422953      0.000183205117414405      0.00000000000150466481162262      0      0
0.000183205117414405      0.000185741270613619      0.00000000000156803284450688      0      0
0.000185741270613619      0.000188312532401177      0.00000000000163400630821464      0      0
0.000188312532401177      0.000190919388793845      0.00000000000170286814992862      0      0
0.000190919388793845      0.000193562332536437      0.00000000000177447240283331      0      0
0.000193562332536437      0.000196241863194957      0.00000000000184880830515952      0      0
0.000196241863194957      0.000198958487251018      0.00000000000192715784165965      0      0
0.000198958487251018      0.000201712718197586      0.00000000000200781312347951      0      0
0.000201712718197586      0.000204505076636033      0.00000000000209239821983285      0      0
0.000204505076636033      0.000207336090374545      0.00000000000218072912233320      0      0
0.000207336090374545      0.000210206294527884      0.00000000000227255652237670      0      0
0.000210206294527884      0.000213116231618538      0.00000000000236799558187485      0      0
0.000213116231618538      0.000216066451679264      0.00000000000246751842069488      0      0
0.000216066451679264      0.000219057512357059      0.00000000000257207966096533      0      0
0.000219057512357059      0.000222089979018563      0.00000000000267971124085253      0      0
0.000222089979018563      0.000225164424856924      0.00000000000279327534671333      0      0
0.000225164424856924      0.000228281431000144      0.00000000000291026756498211      0      0
0.000228281431000144      0.00023144158662092      0.00000000000303249551293733      0      0
0.00023144158662092      0.000234645489048012      0.00000000000316019553900409      0      0
0.000234645489048012      0.000237893743879147      0.00000000000329319991674206      0      0
0.000237893743879147      0.000241186965095492      0.00000000000343200362202935      0      0
0.000241186965095492      0.000244525775177701      0.00000000000357733539293799      0      0
0.000244525775177701      0.000247910805223583      0.00000000000372749372544879      0      0
0.000247910805223583      0.000251342695067386      0.00000000000388426187137397      0      0
0.000251342695067386      0.000254822093400743      0.00000000000404779978724830      0      0
0.000254822093400743      0.00025834965789528      0.00000000000421906534314378      0      0
0.00025834965789528      0.000261926055326934      0.00000000000439583466404199      0      0
0.000261926055326934      0.000265551961701985      0.00000000000458034599561185      0      0
0.000265551961701985      0.00026922806238483      0.00000000000477308252335921      0      0
0.00026922806238483      0.000272955052227537      0.00000000000497421546683128      0      0
0.000272955052227537      0.000276733635701177      0.00000000000518449867277870      0      0
0.000276733635701177      0.000280564527028988      0.00000000000540355092036783      0      0
0.000280564527028988      0.000284448450321376      0.00000000000562922268812695      0      0
0.000284448450321376      0.000288386139712781      0.00000000000586744879260418      0      0
0.000288386139712781      0.000292378339500449      0.00000000000611339186883647      0      0
0.000292378339500449      0.000296425804285111      0.00000000000637260860704325      0      0
0.000296425804285111      0.000300529299113624      0.00000000000663882956447726      0      0
0.000300529299113624      0.000304689599623573      0.00000000000691785417534199      0      0
0.000304689599623573      0.000308907492189884      0.00000000000720993713029304      0      0
0.000308907492189884      0.000313183774073464      0.00000000000751390221962768      0      0
0.000313183774073464      0.000317519253571897      0.00000000000782984343284598      0      0
0.000317519253571897      0.000321914750172228      0.00000000000815844101455684      0      0
0.000321914750172228      0.000326371094705861      0.00000000000850204367717985      0      0
0.000326371094705861      0.000330889129505603      0.00000000000886296288974246      0      0
0.000330889129505603      0.000335469708564879      0.00000000000923455833525900      0      0
0.000335469708564879      0.000340113697699154      0.00000000000962228318171611      0      0
0.000340113697699154      0.000344821974709588      0.0000000000100292575307077      0      0
0.000344821974709588      0.000349595429548956      0.0000000000104508474618751      0      0
0.000349595429548956      0.000354434964489868      0.0000000000108881244939688      0      0
0.000354434964489868      0.000359341494295315      0.0000000000113504004361504      0      0
0.000359341494295315      0.000364315946391572      0.0000000000118294931193911      0      0
0.000364315946391572      0.000369359261043507      0.0000000000123261134807842      0      0
0.000369359261043507      0.000374472391532301      0.0000000000128439589150510      0      0
0.000374472391532301      0.00037965630433564      0.0000000000133849192545232      0      0
0.00037965630433564      0.000384911979310397      0.0000000000139499635149863      0      0
0.000384911979310397      0.000390240409877844      0.0000000000145383585779593      0      0
0.000390240409877844      0.000395642603211426      0.0000000000151467984298366      0      0
0.000395642603211426      0.000401119580427133      0.0000000000157797849729388      0      0
0.000401119580427133      0.000406672376776519      0.0000000000164513088670329      0      0
0.000406672376776519      0.000412302041842373      0.0000000000171403841098771      0      0
0.000412302041842373      0.000418009639737117      0.0000000000178620077647976      0      0
0.000418009639737117      0.000423796249303941      0.0000000000186137202976151      0      0
0.000423796249303941      0.000429662964320725      0.0000000000194015503609171      0      0
0.000429662964320725      0.000435610893706785      0.0000000000202085781195323      0      0
0.000435610893706785      0.000441641161732474      0.0000000000210662565564420      0      0
0.000441641161732474      0.000447754908231697      0.0000000000219587469253604      0      0
0.000447754908231697      0.000453953288817359      0.0000000000228794963829078      0      0
0.000453953288817359      0.000460237475099795      0.0000000000238375067604367      0      0
0.000460237475099795      0.000466608654908228      0.0000000000248383082179896      0      0
0.000466608654908228      0.000473068032515292      0.0000000000258836784844077      0      0
0.000473068032515292      0.000479616828864662      0.0000000000269757178873930      0      0
0.000479616828864662      0.000486256281801832      0.0000000000281171899402808      0      0
0.000486256281801832      0.000492987646308097      0.0000000000293066498224727      0      0
0.000492987646308097      0.000499812194737762      0.0000000000305344991241804      0      0
0.000499812194737762      0.000506731217058643      0.0000000000318051740649695      0      0
0.000506731217058643      0.0005137460210959      0.0000000000331553747336110      0      0
0.0005137460210959      0.000520857932779231      0.0000000000345586955727086      0      0
0.000520857932779231      0.000528068296393506      0.0000000000359920668074130      0      0
0.000528068296393506      0.000535378474832857      0.0000000000375334645518234      0      0
0.000535378474832857      0.000542789849858294      0.0000000000390850301767814      0      0
0.000542789849858294      0.000550303822358882      0.0000000000407584697028057      0      0
0.000550303822358882      0.000557921812616533      0.0000000000424532536288479      0      0
0.000557921812616533      0.000565645260574473      0.0000000000442388283591539      0      0
0.000565645260574473      0.00057347562610941      0.0000000000461270513462141      0      0
0.00057347562610941      0.000581414389307485      0.0000000000480532838567567      0      0
0.000581414389307485      0.000589463050744029      0.0000000000500545182757435      0      0
0.000589463050744029      0.000597623131767208      0.0000000000521639519103252      0      0
0.000597623131767208      0.000605896174785581      0.0000000000543740859788996      0      0
0.000605896174785581      0.000614283743559644      0.0000000000566745069716253      0      0
0.000614283743559644      0.000622787423497414      0.0000000000590654460684532      0      0
0.000622787423497414      0.000631408821954096      0.0000000000615515269058433      0      0
0.000631408821954096      0.000640149568535908      0.0000000000641360409173201      0      0
0.000640149568535908      0.000649011315408104      0.0000000000668207477751093      0      0
0.000649011315408104      0.000657995737607266      0.0000000000696130699441302      0      0
0.000657995737607266      0.000667104533357915      0.0000000000725377667556793      0      0
0.000667104533357915      0.00067633942439351      0.0000000000756240341016513      0      0
0.00067633942439351      0.000685702156281888      0.0000000000788416569864398      0      0
0.000685702156281888      0.000695194498755206      0.0000000000821168154078339      0      0
0.000695194498755206      0.000704818246044455      0.0000000000855435019863097      0      0
0.000704818246044455      0.000714575217218609      0.0000000000892194761248935      0      0
0.000714575217218609      0.000724467256528451      0.0000000000929135835936681      0      0
0.000724467256528451      0.000734496233755185      0.0000000000968428735537471      0      0
0.000734496233755185      0.000744664044563847      0.000000000100935597977893      0      0
0.000744664044563847      0.000754972610861632      0.000000000105149203638915      0      0
0.000754972610861632      0.000765423881161163      0.000000000109604438355945      0      0
0.000765423881161163      0.0007760198309488      0.000000000114217173848288      0      0
0.0007760198309488      0.000786762463058045      0.000000000118968421957890      0      0
0.000786762463058045      0.00079765380804811      0.000000000124087499529706      0      0
0.00079765380804811      0.000808695924587738      0.000000000129201980722197      0      0
0.000808695924587738      0.000819890899844323      0.000000000134636180991346      0      0
0.000819890899844323      0.00083124084987843      0.000000000140417870298784      0      0
0.00083124084987843      0.000842747920043766      0.000000000146290529198105      0      0
0.000842747920043766      0.000854414285392693      0.000000000152339986173888      0      0
0.000854414285392693      0.000866242151087355      0.000000000158740256443342      0      0
0.000866242151087355      0.000878233752816494      0.000000000165495594655359      0      0
0.000878233752816494      0.000890391357218039      0.000000000172536257311915      0      0
0.000890391357218039      0.000902717262307538      0.000000000179833329421266      0      0
0.000902717262307538      0.000915213797912533      0.000000000187404840290478      0      0
0.000915213797912533      0.000927883326112938      0.000000000195283619339103      0      0
0.000927883326112938      0.000940728241687513      0.000000000203498256328314      0      0
0.000940728241687513      0.000953750972566528      0.000000000212068663447120      0      0
0.000953750972566528      0.000966953980290686      0.000000000221004630598610      0      0
0.000966953980290686      0.000980339760476396      0.000000000230302052505775      0      0
0.000980339760476396      0.000993910843287497      0.000000000239943373704050      0      0
0.000993910843287497      0.0010076697939135      0.000000000249921851646262      0      0
0.0010076697939135      0.00102161921305448      0.000000000260300728340770      0      0
0.00102161921305448      0.0010357617374126      0.000000000271243547703867      0      0
0.0010357617374126      0.00105010004019057      0.000000000282862520703761      0      0
0.00105010004019057      0.00106463683159689      0.000000000294940971362831      0      0
0.00106463683159689      0.00107937485935813      0.000000000307140378532316      0      0
0.00107937485935813      0.00109431690923832      0.000000000319819874090906      0      0
0.00109431690923832      0.00110946580556549      0.000000000333607730157178      0      0
0.00110946580556549      0.00112482441176555      0.000000000347741416203905      0      0
0.00112482441176555      0.00114039563090349      0.000000000361907116446777      0      0
0.00114039563090349      0.00115618240623217      0.000000000377549361860780      0      0
0.00115618240623217      0.00117218772174859      0.000000000393371820109422      0      0
0.00117218772174859      0.00118841460275796      0.000000000409599360583581      0      0
0.00118841460275796      0.00120486611644553      0.000000000427417182708259      0      0
0.00120486611644553      0.00122154537245635      0.000000000444689080056716      0      0
0.00122154537245635      0.00123845552348304      0.000000000464155612044636      0      0
0.00123845552348304      0.00125559976586171      0.000000000482896611542060      0      0
0.00125559976586171      0.00127298134017614      0.000000000504046275535432      0      0
0.00127298134017614      0.00129060353187029      0.000000000524355850938051      0      0
0.00129060353187029      0.00130846967186935      0.000000000547339644764033      0      0
0.00130846967186935      0.00132658313720929      0.000000000569548264956994      0      0
0.00132658313720929      0.00134494735167523      0.000000000593966947965904      0      0
0.00134494735167523      0.00136356578644858      0.000000000619137859202905      0      0
0.00136356578644858      0.00138244196076317      0.000000000644306255786624      0      0
0.00138244196076317      0.00140157944257044      0.000000000672498912632269      0      0
0.00140157944257044      0.00142098184921384      0.000000000700413207617710      0      0
0.00142098184921384      0.00144065284811262      0.000000000729056720469884      0      0
0.00144065284811262      0.00146059615745496      0.000000000760805611858286      0      0
0.00146059615745496      0.00148081554690089      0.000000000793041065227096      0      0
0.00148081554690089      0.00150131483829471      0.000000000825193771706830      0      0
0.00150131483829471      0.00152209790638749      0.000000000859838776158235      0      0
0.00152209790638749      0.00154316867956938      0.000000000897200692444401      0      0
0.00154316867956938      0.00156453114061223      0.000000000935343157853057      0      0
0.00156453114061223      0.00158618932742236      0.000000000973747273730431      0      0
0.00158618932742236      0.00160814733380381      0.00000000101370408571984      0      0
0.00160814733380381      0.00163040931023216      0.00000000105635190412781      0      0
0.00163040931023216      0.00165297946463904      0.00000000110166766330614      0      0
0.00165297946463904      0.00167586206320748      0.00000000114898544640352      0      0
0.00167586206320748      0.00169906143117836      0.00000000119780192507328      0      0
0.00169906143117836      0.00172258195366789      0.00000000124806934272978      0      0
0.00172258195366789      0.00174642807649655      0.00000000130005248791543      0      0
0.00174642807649655      0.00177060430702936      0.00000000135409140397332      0      0
0.00177060430702936      0.00179511521502795      0.00000000141046115508547      0      0
0.00179511521502795      0.00181996543351421      0.00000000146934348728364      0      0
0.00181996543351421      0.00184515965964614      0.00000000153085689520448      0      0
0.00184515965964614      0.00187070265560561      0.00000000159509847624444      0      0
0.00187070265560561      0.00189659924949857      0.00000000166217656057640      0      0
0.00189659924949857      0.00192285433626758      0.00000000173222963844565      0      0
0.00192285433626758      0.00194947287861711      0.00000000180543053828494      0      0
0.00194947287861711      0.00197645990795156      0.00000000188197015063874      0      0
0.00197645990795156      0.00200382052532629      0.00000000196200982228712      0      0
0.00200382052532629      0.00203155990241182      0.00000000204559682555035      0      0
0.00203155990241182      0.00205968328247135      0.00000000213256736686489      0      0
0.00205968328247135      0.00208819598135186      0.00000000222252217196891      0      0
0.00208819598135186      0.00211710338848892      0.00000000231501691651538      0      0
0.00211710338848892      0.00214641096792534      0.00000000241005895640990      0      0
0.00214641096792534      0.00217612425934403      0.00000000250870827562855      0      0
0.00217612425934403      0.00220624887911509      0.00000000261309608286885      0      0
0.00220624887911509      0.00223679052135739      0.00000000272507119939147      0      0
0.00223679052135739      0.00226775495901488      0.00000000284389191176638      0      0
0.00226775495901488      0.00229914804494778      0.00000000296562058889482      0      0
0.00229914804494778      0.00233097571303889      0.00000000308698221827424      0      0
0.00233097571303889      0.00236324397931521      0.00000000321113800907455      0      0
0.00236324397931521      0.00239595894308506      0.00000000334633234382687      0      0
0.00239595894308506      0.00242912678809096      0.00000000349409066289466      0      0
0.00242912678809096      0.00246275378367852      0.00000000364360372481276      0      0
0.00246275378367852      0.00249684628598141      0.00000000378886793625305      0      0
0.00249684628598141      0.00253141073912281      0.00000000394406906861263      0      0
0.00253141073912281      0.0025664536764335      0.00000000411936808724800      0      0
0.0025664536764335      0.00260198172168671      0.00000000429571161793590      0      0
0.00260198172168671      0.00263800159035023      0.00000000446419837772137      0      0
0.00263800159035023      0.00267452009085567      0.00000000465336463695783      0      0
0.00267452009085567      0.00271154412588544      0.00000000486197316454439      0      0
0.00271154412588544      0.00274908069367747      0.00000000505568926377487      0      0
0.00274908069367747      0.00278713688934801      0.00000000526189141314214      0      0
0.00278713688934801      0.00282571990623272      0.00000000550072943999437      0      0
0.00282571990623272      0.00286483703724639      0.00000000572090826723055      0      0
0.00286483703724639      0.00290449567626138      0.00000000595397193507081      0      0
0.00290449567626138      0.00294470331950526      0.00000000622525144182088      0      0
0.00294470331950526      0.0029854675669777      0.00000000646742559555424      0      0
0.0029854675669777      0.00302679612388701      0.00000000674322432930307      0      0
0.00302679612388701      0.0030686968021066      0.00000000704168722917574      0      0
0.0030686968021066      0.00311117752165154      0.00000000730999339079019      0      0
0.00311117752165154      0.0031542463121756      0.00000000764523927999476      0      0
0.0031542463121756      0.00319791131448903      0.00000000794892544432932      0      0
0.00319791131448903      0.00324218078209728      0.00000000828357364132743      0      0
0.00324218078209728      0.0032870630827611      0.00000000864861369516443      0      0
0.0032870630827611      0.00333256670007821      0.00000000898061230112068      0      0
0.00333256670007821      0.00337870023508683      0.00000000939812735198732      0      0
0.00337870023508683      0.00342547240789146      0.00000000974943252189670      0      0
0.00342547240789146      0.00347289205931113      0.0000000102012270049590      0      0
0.00347289205931113      0.00352096815255051      0.0000000105918315378745      0      0
0.00352096815255051      0.00356970977489406      0.0000000110689379470210      0      0
0.00356970977489406      0.00361912613942378      0.0000000115075832859112      0      0
0.00361912613942378      0.0036692265867606      0.0000000120122579035020      0      0
0.0036692265867606      0.00372002058682995      0.0000000124988291242861      0      0
0.00372002058682995      0.00377151774065175      0.0000000130406089651112      0      0
0.00377151774065175      0.00382372778215516      0.0000000135699337457125      0      0
0.00382372778215516      0.00387666058001854      0.0000000141628195675562      0      0
0.00387666058001854      0.00393032613953476      0.0000000147266142743614      0      0
0.00393032613953476      0.0039847346045024      0.0000000153874295907427      0      0
0.0039847346045024      0.00403989625914312      0.0000000159767982378200      0      0
0.00403989625914312      0.00409582153004557      0.0000000167205832472095      0      0
0.00409582153004557      0.00415252098813623      0.0000000173342329774367      0      0
0.00415252098813623      0.00421000535067748      0.0000000181616549056972      0      0
0.00421000535067748      0.0042682854832934      0.0000000188226623092667      0      0
0.0042682854832934      0.00432737240202355      0.0000000197019837158207      0      0
0.00432737240202355      0.00438727727540519      0.0000000204709499399645      0      0
0.00438727727540519      0.00444801142658443      0.0000000213395172521593      0      0
0.00444801142658443      0.00450958633545639      0.0000000222866923779281      0      0
0.00450958633545639      0.00457201364083525      0.0000000231134919621933      0      0
0.00457201364083525      0.00463530514265407      0.0000000242254816113192      0      0
0.00463530514265407      0.00469947280419532      0.0000000251120539131007      0      0
0.00469947280419532      0.00476452875435209      0.0000000262318037668288      0      0
0.00476452875435209      0.0048304852899207      0.0000000273703426059529      0      0
0.0048304852899207      0.00489735487792503      0.0000000283806219345366      0      0
0.00489735487792503      0.00496515015797302      0.0000000297526787996721      0      0
0.00496515015797302      0.00503388394464577      0.0000000308750427767313      0      0
0.00503388394464577      0.00510356922991978      0.0000000321565975117884      0      0
0.00510356922991978      0.00517421918562266      0.0000000336696562053509      0      0
0.00517421918562266      0.00524584716592283      0.0000000348662058444688      0      0
0.00524584716592283      0.00531846670985373      0.0000000364391957857934      0      0
0.00531846670985373      0.00539209154387294      0.0000000380671037362630      0      0
0.00539209154387294      0.00546673558445676      0.0000000394155594693922      0      0
0.00546673558445676      0.00554241294073067      0.0000000412574185657816      0      0
0.00554241294073067      0.00561913791713623      0.0000000430493512852081      0      0
0.00561913791713623      0.00569692501613484      0.0000000445773735494505      0      0
0.00569692501613484      0.00577578894094906      0.0000000466689256484427      0      0
0.00577578894094906      0.00585574459834172      0.0000000487156019562107      0      0
0.00585574459834172      0.00593680710143364      0.0000000504284109741691      0      0
0.00593680710143364      0.00601899177256026      0.0000000527361531547958      0      0
0.00601899177256026      0.00610231414616781      0.0000000551532234649643      0      0
0.00610231414616781      0.0061867899717497      0.0000000570926422828831      0      0
0.0061867899717497      0.0062724352168234      0.0000000595296505448208      0      0
0.0062724352168234      0.00635926606994866      0.0000000624087200715735      0      0
0.00635926606994866      0.00644729894378739      0.0000000647402860046943      0      0
0.00644729894378739      0.00653655047820597      0.0000000671934128754485      0      0
0.00653655047820597      0.00662703754342055      0.0000000704595478659895      0      0
0.00662703754342055      0.00671877724318579      0.0000000734897617131800      0      0
0.00671877724318579      0.00681178691802782      0.0000000760446064049790      0      0
0.00681178691802782      0.00690608414852187      0.0000000793398796679912      0      0
0.00690608414852187      0.00700168675861542      0.0000000832065728725713      0      0
0.00700168675861542      0.00709861281899715      0.0000000864309744775259      0      0
0.00709861281899715      0.00719688065051277      0.0000000895157802545597      0      0
0.00719688065051277      0.00729650882762788      0.0000000936475943219451      0      0
0.00729650882762788      0.00739751618193895      0.0000000981090491796788      0      0
0.00739751618193895      0.00749992180573285      0.000000101763370253082      0      0
0.00749992180573285      0.00760374505559565      0.000000105451197497786      0      0
0.00760374505559565      0.00770900555607137      0.000000110361114879944      0      0
0.00770900555607137      0.00781572320337137      0.000000115636703795979      0      0
0.00781572320337137      0.00792391816913513      0.000000120012706666288      0      0
0.00792391816913513      0.00803361090424307      0.000000124256394414708      0      0
0.00803361090424307      0.00814482214268214      0.000000129824831048645      0      0
0.00814482214268214      0.00825757290546495      0.000000136193339051952      0      0
0.00825757290546495      0.00837188450460311      0.000000141753970648841      0      0
0.00837188450460311      0.0084877785471356      0.000000146629971600799      0      0
0.0084877785471356      0.00860527693921294      0.000000152550227166904      0      0
0.00860527693921294      0.00872440189023784      0.000000160002894105879      0      0
0.00872440189023784      0.0088451759170632      0.000000167390562581572      0      0
0.0088451759170632      0.00896762184824822      0.000000173567436275655      0      0
0.00896762184824822      0.00909176282837339      0.000000179657954938622      0      0
0.00909176282837339      0.00921762232241531      0.000000187446532249245      0      0
0.00921762232241531      0.009345224120182      0.000000196714249400195      0      0
0.009345224120182      0.00947459234080956      0.000000205520773726431      0      0
0.00947459234080956      0.00960575143732124      0.000000212954877956917      0      0
0.00960575143732124      0.0097387262012494      0.000000220439782340643      0      0
0.0097387262012494      0.00987354176732169      0.000000229914174176828      0      0
0.00987354176732169      0.0100102236182119      0.000000241255905882184      0      0
0.0100102236182119      0.0101487975893568      0.000000252406147295597      0      0
0.0101487975893568      0.0102892898738392      0.000000261963165499398      0      0
0.0102892898738392      0.0104317270273393      0.000000270923485812740      0      0
0.0104317270273393      0.0105761359731542      0.000000281601679732851      0      0
0.0105761359731542      0.0107225440072866      0.000000294952459993395      0      0
0.0107225440072866      0.0108709788036044      0.000000309428828601854      0      0
0.0108709788036044      0.0110214684190717      0.000000322714669097219      0      0
0.0110214684190717      0.0111740412990521      0.000000334235546266702      0      0
0.0111740412990521      0.0113287262826851      0.000000345824938583879      0      0
0.0113287262826851      0.0114855526083377      0.000000359949365824462      0      0
0.0114855526083377      0.0116445499191305      0.000000377210999407978      0      0
0.0116445499191305      0.0118057482685412      0.000000395712065841297      0      0
0.0118057482685412      0.0119691781260852      0.000000412899672643300      0      0
0.0119691781260852      0.0121348703830748      0.000000427943962343907      0      0
0.0121348703830748      0.0123028563584581      0.000000442539605666045      0      0
0.0123028563584581      0.0124731678047393      0.000000459533054873754      0      0
0.0124731678047393      0.0126458369139802      0.000000480480072823062      0      0
0.0126458369139802      0.0128208963238851      0.000000504270238505945      0      0
0.0128208963238851      0.0129983791239701      0.000000528061667624894      0      0
0.0129983791239701      0.0131783188618175      0.000000549582024149505      0      0
0.0131783188618175      0.0133607495494169      0.000000568892066894318      0      0
0.0133607495494169      0.0135457056695945      0.000000588429582414657      0      0
0.0135457056695945      0.0137332221825303      0.000000611330939528137      0      0
0.0137332221825303      0.0139233345323668      0.000000639155180192856      0      0
0.0139233345323668      0.0141160786539086      0.000000670722706149279      0      0
0.0141160786539086      0.0143114909794141      0.000000702959421077949      0      0
0.0143114909794141      0.0145096084454827      0.000000732991890371952      0      0
0.0145096084454827      0.0147104685000363      0.000000759998765010081      0      0
0.0147104685000363      0.0149141091093971      0.000000785781817857061      0      0
0.0149141091093971      0.0151205687654648      0.000000813800089262129      0      0
0.0151205687654648      0.0153298864929916      0.000000847160344764171      0      0
0.0153298864929916      0.0155421018569589      0.000000886731706197885      0      0
0.0155421018569589      0.015757254970056      0.000000930613857983112      0      0
0.015757254970056      0.0159753865002618      0.000000975260453542574      0      0
0.0159753865002618      0.0161965376785319      0.00000101744164964026      0      0
0.0161965376785319      0.0164207503065923      0.00000105592338466231      0      0
0.0164207503065923      0.0166480667648403      0.00000109213591491012      0      0
0.0166480667648403      0.0168785300203555      0.00000112960356825396      0      0
0.0168785300203555      0.0171121836350213      0.00000117235089363789      0      0
0.0171121836350213      0.0173490717737588      0.00000122297401311740      0      0
0.0173490717737588      0.017589239212875      0.00000128136346617158      0      0
0.017589239212875      0.0178327313485262      0.00000134476995393181      0      0
0.0178327313485262      0.0180795942052988      0.00000140909963139953      0      0
0.0180795942052988      0.0183298744449088      0.00000147069689163978      0      0
0.0183298744449088      0.0185836193750216      0.00000152783284465373      0      0
0.0185836193750216      0.0188408769581945      0.00000158142350100675      0      0
0.0188408769581945      0.0191016958209418      0.00000163480170806203      0      0
0.0191016958209418      0.0193661252629267      0.00000169260188556215      0      0
0.0193661252629267      0.0196342152662799      0.00000175908707644867      0      0
0.0196342152662799      0.0199060165050465      0.00000183653481746246      0      0
0.0199060165050465      0.0201815803547652      0.00000192437189069581      0      0
0.0201815803547652      0.0204609589021785      0.00000201942021245664      0      0
0.0204609589021785      0.0207442049550786      0.00000211706909422384      0      0
0.0207442049550786      0.0210313720522889      0.00000221283148248476      0      0
0.0210313720522889      0.0213225144737837      0.00000230374364926000      0      0
0.0213225144737837      0.0216176872509482      0.00000238926489786035      0      0
0.0216176872509482      0.0219169461769806      0.00000247151967737357      0      0
0.0219169461769806      0.0222203478174381      0.00000255484398318695      0      0
0.0222203478174381      0.0225279495209286      0.00000264470886988383      0      0
0.0225279495209286      0.0228398094299506      0.00000274625356567446      0      0
0.0228398094299506      0.0231559864918837      0.00000286283803506087      0      0
0.0231559864918837      0.0234765404701303      0.00000299509065384672      0      0
0.0234765404701303      0.0238015319554124      0.00000314076907253478      0      0
0.0238015319554124      0.0241310223772239      0.00000329542897326300      0      0
0.0241310223772239      0.0244650740154424      0.00000345361140891143      0      0
0.0244650740154424      0.0248037500121009      0.00000361016625520257      0      0
0.0248037500121009      0.025147114383323      0.00000376140452889696      0      0
0.025147114383323      0.0254952320314234      0.00000390589945156441      0      0
0.0254952320314234      0.025848168757175      0.00000404485125432584      0      0
0.025848168757175      0.0262059912722472      0.00000418198123375575      0      0
0.0262059912722472      0.0265687672118152      0.00000432295652981037      0      0
0.0265687672118152      0.0269365651473444      0.00000447440426445435      0      0
0.0269365651473444      0.0273094545995519      0.00000464266623080440      0      0
0.0273094545995519      0.0276875060515468      0.00000483254710575225      0      0
0.0276875060515468      0.0280707909621536      0.00000504635752439112      0      0
0.0280707909621536      0.0284593817794181      0.00000528349243218386      0      0
0.0284593817794181      0.0288533519543027      0.00000554062355051947      0      0
0.0288533519543027      0.0292527759545692      0.00000581240329577247      0      0
0.0292527759545692      0.0296577292788545      0.00000609246565540590      0      0
0.0296577292788545      0.0300682884709421      0.00000637449791252007      0      0
0.0300682884709421      0.0304845311342295      0.00000665321255548864      0      0
0.0304845311342295      0.0309065359463971      0.00000692511882513077      0      0
0.0309065359463971      0.0313343826742795      0.00000718904467722433      0      0
0.0313343826742795      0.0317681521889432      0.00000744638547100372      0      0
0.0317681521889432      0.0322079264809726      0.00000770106455209749      0      0
0.0322079264809726      0.0326537886759678      0.00000795919730259234      0      0
0.0326537886759678      0.033105823050257      0.00000822846717554941      0      0
0.033105823050257      0.033564115046826      0.00000851725728887186      0      0
0.033564115046826      0.0340287512914689      0.00000883363187810219      0      0
0.0340287512914689      0.0344998196091616      0.00000918431264822281      0      0
0.0344998196091616      0.0349774090406628      0.00000957382069183581      0      0
0.0349774090406628      0.0354616098593442      0.0000100039341058772      0      0
0.0354616098593442      0.0359525135882537      0.0000104735441178744      0      0
0.0359525135882537      0.0364502130174152      0.0000109789028655181      0      0
0.0364502130174152      0.0369548022213675      0.0000115141794470129      0      0
0.0369548022213675      0.0374663765769464      0.0000120722021989159      0      0
0.0374663765769464      0.0379850327813123      0.0000126452668120061      0      0
0.0379850327813123      0.0385108688702281      0.0000132259171977485      0      0
0.0385108688702281      0.0390439842365898      0.0000138076402983220      0      0
0.0390439842365898      0.0395844796492134      0.0000143854443239230      0      0
0.0395844796492134      0.0401324572718825      0.0000149563072903634      0      0
0.0401324572718825      0.0406880206826587      0.0000155194900247408      0      0
0.0406880206826587      0.0412512748934598      0.0000160767083538967      0      0
0.0412512748934598      0.0418223263699098      0.0000166321568232459      0      0
0.0418223263699098      0.0424012830514618      0.0000171923745355141      0      0
0.0424012830514618      0.0429882543718015      0.0000177659455823175      0      0
0.0429882543718015      0.0435833512795317      0.0000183630343964597      0      0
0.0435833512795317      0.0441866862591436      0.0000189947712123099      0      0
0.0441866862591436      0.0447983733522791      0.0000196725235155133      0      0
0.0447983733522791      0.0454185281792862      0.0000204071118448179      0      0
0.0454185281792862      0.0460472679610735      0.0000212080460449619      0      0
0.0460472679610735      0.0466847115412677      0.0000220828640433615      0      0
0.0466847115412677      0.0473309794086762      0.0000230366450810430      0      0
0.0473309794086762      0.047986193720063      0.0000240717440209075      0      0
0.047986193720063      0.0486504783232378      0.0000251877594010073      0      0
0.0486504783232378      0.0493239587804657      0.0000263817147278606      0      0
0.0493239587804657      0.0500067623922011      0.0000276484083788097      0      0
0.0500067623922011      0.0506990182211494      0.0000289808764196342      0      0
0.0506990182211494      0.0514008571166629      0.0000303709138415977      0      0
0.0514008571166629      0.0521124117394733      0.0000318096091871624      0      0
0.0521124117394733      0.0528338165867671      0.0000332878604513267      0      0
0.0528338165867671      0.0535652080176086      0.0000347968526613963      0      0
0.0535652080176086      0.0543067242787134      0.0000363284874522198      0      0
0.0543067242787134      0.0550585055305805      0.0000378757615601755      0      0
0.0550585055305805      0.0558206938739848      0.0000394330947098999      0      0
0.0558206938739848      0.0565934333768373      0.0000409966085441756      0      0
0.0565934333768373      0.0573768701014157      0.0000425643578033801      0      0
0.0573768701014157      0.0581711521319738      0.0000441365135526958      0      0
0.0581711521319738      0.0589764296027321      0.0000457154964026643      0      0
0.0589764296027321      0.0597928547262553      0.0000473060557840727      0      0
0.0597928547262553      0.0606205818222245      0.0000489152897762416      0      0
0.0606205818222245      0.0614597673466051      0.0000505525990857211      0      0
0.0614597673466051      0.0623105699212211      0.0000522295688631156      0      0
0.0623105699212211      0.0631731503637371      0.0000539597734348036      0      0
0.0631731503637371      0.0640476717180559      0.0000557585019302749      0      0
0.0640476717180559      0.064934299285137      0.0000576424072411050      0      0
0.064934299285137      0.065833200654241      0.0000596290865135280      0      0
0.065833200654241      0.0667445457346082      0.0000617366078711174      0      0
0.0667445457346082      0.0676685067875737      0.0000639830043777987      0      0
0.0676685067875737      0.0686052584591283      0.0000663857612724634      0      0
0.0686052584591283      0.0695549778129301      0.0000689613251540741      0      0
0.0695549778129301      0.0705178443637725      0.0000717246633092587      0      0
0.0705178443637725      0.071494040111516      0.0000746888975599677      0      0
0.071494040111516      0.0724837495754901      0.0000778650303490882      0      0
0.0724837495754901      0.07348715982937      0.0000812617723433837      0      0
0.07348715982937      0.0745044605365374      0.0000848854719982735      0      0
0.0745044605365374      0.0755358439859309      0.0000887401396459295      0      0
0.0755358439859309      0.0765815051283916      0.0000928275527417085      0      0
0.0765815051283916      0.0776416416135129      0.0000971474254234395      0      0
0.0776416416135129      0.0787164538269999      0.000101697624472829      0      0
0.0787164538269999      0.0798061449285455      0.000106474414694559      0      0
0.0798061449285455      0.0809109208902321      0.000111472719018070      0      0
0.0809109208902321      0.0820309905354643      0.000116686381625332      0      0
0.0820309905354643      0.0831665655784396      0.000122108425561466      0      0
0.0831665655784396      0.0843178606641673      0.000127731299201159      0      0
0.0843178606641673      0.0854850934090396      0.000133547108396897      0      0
0.0854850934090396      0.0866684844419658      0.000139547833038281      0      0
0.0866684844419658      0.087868257446075      0.000145725528115619      0      0
0.087868257446075      0.0890846392009967      0.000152072510272499      0      0
0.0890846392009967      0.0903178596257262      0.000158581531342097      0      0
0.0903178596257262      0.0915681518220832      0.000165245940583748      0      0
0.0915681518220832      0.0928357521187732      0.000172059837352618      0      0
0.0928357521187732      0.0941209001160578      0.000179018215813583      0      0
0.0941209001160578      0.0954238387310435      0.000186117103101396      0      0
0.0954238387310435      0.0967448142435972      0.000193353692069237      0      0
0.0967448142435972      0.0980840763428988      0.000200726469481036      0      0
0.0980840763428988      0.0994418781746361      0.000208235340204911      0      0
0.0994418781746361      0.100818476388855      0.000215881747665100      0      0
0.100818476388855      0.10221413118847      0.000223668790513130      0      0
0.10221413118847      0.103629106378448      0.000231601335189337      0      0
0.103629106378448      0.105063669415674      0.000239686123766014      0      0
0.105063669415674      0.106518091459502      0.000247931876196910      0      0
0.106518091459502      0.107992647423013      0.000256349385849041      0      0
0.107992647423013      0.109487616024976      0.000264951606968191      0      0
0.109487616024976      0.111003279842531      0.000273753732537089      0      0
0.111003279842531      0.112539925364605      0.000282773260835049      0      0
0.112539925364605      0.114097843046059      0.000292030048911190      0      0
0.114097843046059      0.115677327362591      0.000301546351152453      0      0
0.115677327362591      0.117278676866402      0.000311346841174663      0      0
0.117278676866402      0.118902194242619      0.000321458615400705      0      0
0.118902194242619      0.120548186366517      0.000331911176922754      0      0
0.120548186366517      0.122216964361519      0.000342736398579504      0      0
0.122216964361519      0.123908843658004      0.000353968464612880      0      0
0.123908843658004      0.125624144052934      0.000365643790793324      0      0
0.125624144052934      0.127363189770296      0.000377800923502310      0      0
0.127363189770296      0.12912630952239      0.000390480418911310      0      0
0.12912630952239      0.130913836571959      0.000403724704067003      0      0
0.130913836571959      0.132726108795187      0.000417577922346618      0      0
0.132726108795187      0.134563468745557      0.000432085766345619      0      0
0.134563468745557      0.136426263718606      0.000447295301763403      0      0
0.136426263718606      0.138314845817565      0.000463254786226130      0      0
0.138314845817565      0.140229572019921      0.000480013487201604      0      0
0.140229572019921      0.142170804244882      0.000497621503201870      0      0
0.142170804244882      0.144138909421796      0.000516129592330056      0      0
0.144138909421796      0.146134259559502      0.000535589011917229      0      0
0.146134259559502      0.148157231816648      0.000556051372533201      0      0
0.148157231816648      0.150208208572982      0.000577568509073407      0      0
0.150208208572982      0.152287577501628      0.000600192370960293      0      0
0.152287577501628      0.154395731642364      0.000623974932793910      0      0
0.154395731642364      0.156533069475914      0.000648968126083872      0      0
0.156533069475914      0.158699994999266      0.000675223792031046      0      0
0.158699994999266      0.16089691780204      0.000702793654733279      0      0
0.16089691780204      0.163124253143903      0.000731729313687644      0      0
0.163124253143903      0.165382422033063      0.000762082254065861      0      0
0.165382422033063      0.16767185130585      0.000793903872954429      0      0
0.16767185130585      0.16999297370739      0.000827245519574009      0      0
0.16999297370739      0.172346227973408      0.000862158547414604      0      0
0.172346227973408      0.174732058913154      0.000898694376231009      0      0
0.174732058913154      0.177150917493482      0.000936904561921117      0      0
0.177150917493482      0.179603260924088      0.000976840872441291      0      0
0.179603260924088      0.182089552743936      0.00101855536808204      0      0
0.182089552743936      0.184610262908873      0.00106210048461901      0      0
0.184610262908873      0.187165867880458      0.00110752911805594      0      0
0.187165867880458      0.189756850716024      0.00115489470987768      0      0
0.189756850716024      0.192383701159985      0.00120425133192441      0      0
0.192383701159985      0.195046915736409      0.00125565377017735      0      0
0.195046915736409      0.197746997842864      0.00130915760690787      0      0
0.197746997842864      0.200484457845576      0.00136481930078396      0      0
0.200484457845576      0.203259813175894      0.00142269626464982      0      0
0.203259813175894      0.206073588428097      0.00148284694079634      0      0
0.206073588428097      0.208926315458549      0.00154533087362392      0      0
0.208926315458549      0.211818533486235      0.00161020877966501      0      0
0.211818533486235      0.214750789194674      0.00167754261498501      0      0
0.214750789194674      0.217723636835266      0.00174739564001766      0      0
0.217723636835266      0.220737638332042      0.00181983248191732      0      0
0.220737638332042      0.22379336338789      0.00189491919452683      0      0
0.22379336338789      0.226891389592229      0.00197272331606810      0      0
0.226891389592229      0.230032302530194      0.00205331392466450      0      0
0.230032302530194      0.233216695893316      0.00213676169180043      0      0
0.233216695893316      0.236445171591743      0.00222313893381575      0      0
0.236445171591743      0.239718339868012      0.00231251966152156      0      0
0.239718339868012      0.243036819412397      0.00240497962801023      0      0
0.243036819412397      0.246401237479853      0.00250059637471646      0      0
0.246401237479853      0.249812230008578      0.00259944927576898      0      0
0.249812230008578      0.253270441740218      0.00270161958065371      0      0
0.253270441740218      0.256776526341734      0.00280719045518929      0      0
0.256776526341734      0.260331146528961      0.00291624702079553      0      0
0.260331146528961      0.263934974191869      0.00302887639201354      0      0
0.263934974191869      0.267588690521566      0.00314516771221425      0      0
0.267588690521566      0.271292986139054      0.00326521218740872      0      0
0.271292986139054      0.275048561225772      0.00338910311804980      0      0
0.275048561225772      0.27885612565594      0.00351693592868943      0      0
0.27885612565594      0.282716399130741      0.00364880819532969      0      0
0.282716399130741      0.286630111314356      0.00378481967027827      0      0
0.286630111314356      0.290598001971889      0.00392507230428950      0      0
0.290598001971889      0.294620821109189      0.00406967026574154      0      0
0.294620821109189      0.298699329114623      0.00421871995656695      0      0
0.298699329114623      0.302834296902796      0.00437233002461865      0      0
0.302834296902796      0.307026506060274      0.00453061137211529      0      0
0.307026506060274      0.311276748993318      0.00469367715976879      0      0
0.311276748993318      0.315585829077662      0.00486164280615249      0      0
0.315585829077662      0.319954560810364      0.00503462598181991      0      0
0.319954560810364      0.324383769963767      0.00521274659763158      0      0
0.324383769963767      0.32887429374158      0.00539612678668963      0      0
0.32887429374158      0.33342698093713      0.00558489087921725      0      0
0.33342698093713      0.338042692093795      0.00577916536965076      0      0
0.338042692093795      0.342722299667666      0.00597907887513632      0      0
0.342722299667666      0.347466688192458      0.00618476208453976      0      0
0.347466688192458      0.352276754446699      0.00639634769698617      0      0
0.352276754446699      0.357153407623246      0.00661397034884390      0      0
0.357153407623246      0.362097569501131      0.00683776652795582      0      0
0.362097569501131      0.367110174619799      0.00706787447379605      0      0
0.367110174619799      0.372192170455755      0.00730443406209283      0      0
0.372192170455755      0.37734451760165      0.00754758667230531      0      0
0.37734451760165      0.382568189947856      0.00779747503617227      0      0
0.382568189947856      0.387864174866547      0.00805424306536214      0      0
0.387864174866547      0.393233473398329      0.00831803565604308      0      0
0.393233473398329      0.398677100441459      0.00858899846795779      0      0
0.398677100441459      0.40419608494368      0.00886727767532579      0      0
0.40419608494368      0.409791470096709      0.00915301968660342      0      0
0.409791470096709      0.41546431353342      0.00944637082980445      0      0
0.41546431353342      0.421215687527758      0.00974747699971706      0      0
0.421215687527758      0.427046679197417      0.0100564832629416      0      0
0.427046679197417      0.43295839070933      0.0103735334162102      0      0
0.43295839070933      0.438951939487993      0.0106987694929293      0      0
0.438951939487993      0.445028458426682      0.0110323312122978      0      0
0.445028458426682      0.451189096101594      0.0113743553646938      0      0
0.451189096101594      0.457435016988945      0.0117249751262700      0      0
0.457435016988945      0.463767401685081      0.0120843192948523      0      0
0.463767401685081      0.470187447129631      0.0124525114382739      0      0
0.470187447129631      0.476696366831751      0.0128296689451811      0      0
0.476696366831751      0.483295391099501      0.0132159019671044      0      0
0.483295391099501      0.489985767272398      0.0136113122391670      0      0
0.489985767272398      0.496768759957182      0.0140159917651797      0      0
0.496768759957182      0.503645651266856      0.0144300213510108      0      0
0.503645651266856      0.510617741063022      0.0148534689679875      0      0
0.510617741063022      0.517686347201588      0.0152863879256259      0      0
0.517686347201588      0.524852805781861      0.0157288148301593      0      0
0.524852805781861      0.532118471399099      0.0161807673020574      0      0
0.532118471399099      0.539484717400551      0.0166422414219363      0      0
0.539484717400551      0.546952936145049      0.0171132088698498      0      0
0.546952936145049      0.554524539266187      0.0175936137178113      0      0
0.554524539266187      0.56220095793915      0.0180833688293917      0      0
0.56220095793915      0.569983643151229      0.0185823518131901      0      0
0.569983643151229      0.577874065976087      0.0190904004686884      0      0
0.577874065976087      0.585873717851818      0.0196073076532189      0      0
0.585873717851818      0.59398411086286      0.0201328154871777      0      0
0.59398411086286      0.602206778025804      0.0206666088008327      0      0
0.602206778025804      0.610543273579166      0.0212083077096063      0      0
0.610543273579166      0.618995173277162      0.0217574591849648      0      0
0.618995173277162      0.62756407468756      0.0223135274642525      0      0
0.62756407468756      0.636251597493652      0.0228758831139989      0      0
0.636251597493652      0.645059383800396      0.0234437905261761      0      0
0.645059383800396      0.653989098444817      0.0240163935839885      0      0
0.653989098444817      0.663042429310678      0.0245926991809988      0      0
0.663042429310678      0.672221087647534      0.0251715582120322      0      0
0.672221087647534      0.681526808394186      0.0257516435728337      0      0
0.681526808394186      0.690961350506615      0.0263314246031822      0      0
0.690961350506615      0.70052649729046      0.0269091372788035      0      0
0.70052649729046      0.710224056738094      0.0274827492924522      0      0
0.710224056738094      0.720055861870372      0.0280499189522957      0      0
0.720055861870372      0.730023771083106      0.0286079465500816      0      0
0.730023771083106      0.740129668498331      0.0291537164898640      0      0
0.740129668498331      0.750375464320448      0.0296836279881234      0      0
0.750375464320448      0.76076309519728      0.0301935115115237      0      0
0.76076309519728      0.771294524586143      0.0306785272412913      0      0
0.771294524586143      0.781971743124969      0.0311330406418685      0      0
0.781971743124969      0.792796769008581      0.0315504685119947      0      0
0.792796769008581      0.803771648370161      0.0319230864696633      0      0
0.803771648370161      0.814898455668016      0.0322417852890007      0      0
0.814898455668016      0.826179294077686      0.0324957582491005      0      0
0.826179294077686      0.837616295889483      0.0326720936368778      0      0
0.837616295889483      0.849211622911536      0.0327552339770886      0      0
0.849211622911536      0.860967466878409      0.0327262432298844      0      0
0.860967466878409      0.872886049865385      0.0325617890917259      0      0
0.872886049865385      0.884969624708479      0.0322326878716325      0      0
0.884969624708479      0.897220475430265      0.0317017497244312      0      0
0.897220475430265      0.909640917671599      0.0309204479954154      0      0
0.909640917671599      0.922233299129318      0.0298234872698952      0      0
0.922233299129318      0.935      0.0283193117007266      0      0
# END HISTO1D SudakovggExpOutputsN2LLNor31
# BEGIN HISTO1D SudakovggExpOutputsN2LLNor32
PlotOrder=8
LineColor=black
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\mathbf{V}^{-1}_{h,\mathrm{thr}}\mathbf{V}_{h}\Right]_{(3,2)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.000000413439065724122      0      0
0.00000101384324431002      0.00000102787812403307      0.000000419162403718245      0      0
0.00000102787812403307      0.00000104210729202498      0.000000424964971278490      0      0
0.00000104210729202498      0.00000105653343786574      0.000000430847865199096      0      0
0.00000105653343786574      0.00000107115928836782      0.000000436812197457496      0      0
0.00000107115928836782      0.00000108598760809164      0.000000442859095424494      0      0
0.00000108598760809164      0.00000110102119986811      0.000000448989702077367      0      0
0.00000110102119986811      0.00000111626290532839      0.000000455205176215904      0      0
0.00000111626290532839      0.00000113171560544106      0.000000461506692681444      0      0
0.00000113171560544106      0.00000114738222105665      0.000000467895442578939      0      0
0.00000114738222105665      0.00000116326571345971      0.000000474372633502102      0      0
0.00000116326571345971      0.0000011793690849286      0.000000480939489761655      0      0
0.0000011793690849286      0.00000119569537930295      0.000000487597252616759      0      0
0.00000119569537930295      0.000001212247682559      0.000000494347180509624      0      0
0.000001212247682559      0.00000122902912339292      0.000000501190549303384      0      0
0.00000122902912339292      0.00000124604287381218      0.000000508128652523260      0      0
0.00000124604287381218      0.00000126329214973512      0.000000515162801601057      0      0
0.00000126329214973512      0.00000128078021159884      0.000000522294326123051      0      0
0.00000128078021159884      0.00000129851036497544      0.000000529524574081305      0      0
0.00000129851036497544      0.00000131648596119688      0.000000536854912128468      0      0
0.00000131648596119688      0.00000133471039798844      0.000000544286725836092      0      0
0.00000133471039798844      0.00000135318712011092      0.000000551821419956537      0      0
0.00000135318712011092      0.00000137191962001179      0.000000559460418688492      0      0
0.00000137191962001179      0.00000139091143848532      0.000000567205165946178      0      0
0.00000139091143848532      0.00000141016616534188      0.000000575057125632270      0      0
0.00000141016616534188      0.00000142968744008643      0.000000583017781914610      0      0
0.00000142968744008643      0.00000144947895260651      0.000000591088639506734      0      0
0.00000144947895260651      0.00000146954444386967      0.000000599271223952297      0      0
0.00000146954444386967      0.00000148988770663059      0.000000607567081913427      0      0
0.00000148988770663059      0.00000151051258614798      0.000000615977781463074      0      0
0.00000151051258614798      0.00000153142298091138      0.000000624504912381404      0      0
0.00000153142298091138      0.00000155262284337812      0.000000633150086456300      0      0
0.00000155262284337812      0.00000157411618072032      0.000000641914937788017      0      0
0.00000157411618072032      0.00000159590705558239      0.000000650801123098060      0      0
0.00000159590705558239      0.0000016179995868489      0.000000659810322042334      0      0
0.0000016179995868489      0.00000164039795042316      0.000000668944237528630      0      0
0.00000164039795042316      0.00000166310638001652      0.000000678204596038510      0      0
0.00000166310638001652      0.00000168612916794864      0.000000687593147953640      0      0
0.00000168612916794864      0.00000170947066595881      0.000000697111667886648      0      0
0.00000170947066595881      0.00000173313528602849      0.000000706761955016559      0      0
0.00000173313528602849      0.00000175712750121529      0.000000716545833428870      0      0
0.00000175712750121529      0.00000178145184649847      0.000000726465152460341      0      0
0.00000178145184649847      0.00000180611291963609      0.000000736521787048554      0      0
0.00000180611291963609      0.00000183111538203409      0.000000746717638086308      0      0
0.00000183111538203409      0.00000185646395962742      0.000000757054632780926      0      0
0.00000185646395962742      0.00000188216344377329      0.000000767534725018531      0      0
0.00000188216344377329      0.00000190821869215684      0.000000778159895733373      0      0
0.00000190821869215684      0.00000193463462970931      0.000000788932153282256      0      0
0.00000193463462970931      0.000001961416249539      0.000000799853533824158      0      0
0.000001961416249539      0.00000198856861387501      0.000000810926101705103      0      0
0.00000198856861387501      0.00000201609685502412      0.000000822151949848363      0      0
0.00000201609685502412      0.00000204400617634088      0.000000833533200150057      0      0
0.00000204400617634088      0.00000207230185321116      0.000000845072003880230      0      0
0.00000207230185321116      0.00000210098923404927      0.000000856770542089484      0      0
0.00000210098923404927      0.00000213007374130893      0.000000868631026021238      0      0
0.00000213007374130893      0.00000215956087250823      0.000000880655697529694      0      0
0.00000215956087250823      0.00000218945620126872      0.000000892846829503588      0      0
0.00000218945620126872      0.00000221976537836897      0.000000905206726295812      0      0
0.00000221976537836897      0.00000225049413281266      0.000000917737724158976      0      0
0.00000225049413281266      0.00000228164827291145      0.000000930442191687008      0      0
0.00000228164827291145      0.0000023132336873829      0.000000943322530262857      0      0
0.0000023132336873829      0.0000023452563464635      0.000000956381174512407      0      0
0.0000023452563464635      0.00000237772230303722      0.000000969620592764661      0      0
0.00000237772230303722      0.00000241063769377955      0.000000983043287518301      0      0
0.00000241063769377955      0.00000244400874031748      0.000000996651795914714      0      0
0.00000244400874031748      0.00000247784175040552      0.00000101044869021755      0      0
0.00000247784175040552      0.00000251214311911795      0.00000102443657829894      0      0
0.00000251214311911795      0.00000254691933005764      0.00000103861810413242      0      0
0.00000254691933005764      0.00000258217695658154      0.00000105299594829271      0      0
0.00000258217695658154      0.0000026179226630432      0.00000106757282846235      0      0
0.0000026179226630432      0.00000265416320605244      0.00000108235149994546      0      0
0.00000265416320605244      0.00000269090543575249      0.00000109733475618848      0      0
0.00000269090543575249      0.00000272815629711478      0.00000111252542930823      0      0
0.00000272815629711478      0.00000276592283125165      0.00000112792639062722      0      0
0.00000276592283125165      0.00000280421217674733      0.00000114354055121635      0      0
0.00000280421217674733      0.00000284303157100718      0.00000115937086244520      0      0
0.00000284303157100718      0.00000288238835162573      0.00000117542031653991      0      0
0.00000288238835162573      0.00000292228995777364      0.00000119169194714868      0      0
0.00000292228995777364      0.00000296274393160382      0.00000120818882991529      0      0
0.00000296274393160382      0.00000300375791967704      0.00000122491408306039      0      0
0.00000300375791967704      0.00000304533967440728      0.00000124187086797093      0      0
0.00000304533967440728      0.0000030874970555271      0.00000125906238979769      0      0
0.0000030874970555271      0.00000313023803157323      0.00000127649189806116      0      0
0.00000313023803157323      0.00000317357068139281      0.00000129416268726572      0      0
0.00000317357068139281      0.00000321750319567045      0.00000131207809752239      0      0
0.00000321750319567045      0.00000326204387847638      0.00000133024151518015      0      0
0.00000326204387847638      0.00000330720114883614      0.00000134865637346605      0      0
0.00000330720114883614      0.00000335298354232185      0.00000136732615313413      0      0
0.00000335298354232185      0.00000339939971266569      0.00000138625438312337      0      0
0.00000339939971266569      0.00000344645843339553      0.00000140544464122471      0      0
0.00000344645843339553      0.00000349416859949336      0.00000142490055475730      0      0
0.00000349416859949336      0.00000354253922907654      0.00000144462580125421      0      0
0.00000354253922907654      0.00000359157946510248      0.00000146462410915744      0      0
0.00000359157946510248      0.00000364129857709674      0.00000148489925852276      0      0
0.00000364129857709674      0.00000369170596290522      0.00000150545508173416      0      0
0.00000369170596290522      0.00000374281115047047      0.00000152629546422826      0      0
0.00000374281115047047      0.0000037946237996327      0.00000154742434522875      0      0
0.0000037946237996327      0.00000384715370395563      0.00000156884571849091      0      0
0.00000384715370395563      0.00000390041079257769      0.00000159056363305660      0      0
0.00000390041079257769      0.00000395440513208878      0.00000161258219401951      0      0
0.00000395440513208878      0.00000400914692843308      0.00000163490556330119      0      0
0.00000400914692843308      0.00000406464652883815      0.00000165753796043765      0      0
0.00000406464652883815      0.00000412091442377072      0.00000168048366337698      0      0
0.00000412091442377072      0.00000417796124891967      0.00000170374700928797      0      0
0.00000417796124891967      0.00000423579778720626      0.00000172733239537986      0      0
0.00000423579778720626      0.0000042944349708224      0.00000175124427973356      0      0
0.0000042944349708224      0.00000435388388329698      0.00000177548718214428      0      0
0.00000435388388329698      0.00000441415576159092      0.00000180006568497585      0      0
0.00000441415576159092      0.0000044752619982211      0.00000182498443402688      0      0
0.0000044752619982211      0.00000453721414341383      0.00000185024813940892      0      0
0.00000453721414341383      0.00000460002390728798      0.00000187586157643673      0      0
0.00000460002390728798      0.0000046637031620685      0.00000190182958653093      0      0
0.0000046637031620685      0.00000472826394433043      0.00000192815707813310      0      0
0.00000472826394433043      0.00000479371845727405      0.00000195484902763357      0      0
0.00000479371845727405      0.00000486007907303155      0.00000198191048031209      0      0
0.00000486007907303155      0.00000492735833500554      0.00000200934655129141      0      0
0.00000492735833500554      0.00000499556896024003      0.00000203716242650419      0      0
0.00000499556896024003      0.00000506472384182418      0.00000206536336367323      0      0
0.00000506472384182418      0.00000513483605132934      0.00000209395469330527      0      0
0.00000513483605132934      0.00000520591884127979      0.00000212294181969853      0      0
0.00000520591884127979      0.00000527798564765776      0.00000215233022196430      0      0
0.00000527798564765776      0.00000535105009244307      0.00000218212545506249      0      0
0.00000535105009244307      0.00000542512598618791      0.00000221233315085173      0      0
0.00000542512598618791      0.00000550022733062734      0.00000224295901915381      0      0
0.00000550022733062734      0.00000557636832132587      0.00000227400884883298      0      0
0.00000557636832132587      0.00000565356335036064      0.00000230548850889018      0      0
0.00000565356335036064      0.00000573182700904185      0.00000233740394957232      0      0
0.00000573182700904185      0.00000581117409067079      0.00000236976120349708      0      0
0.00000581117409067079      0.000005891619593336      0.00000240256638679311      0      0
0.000005891619593336      0.00000597317872274825      0.00000243582570025612      0      0
0.00000597317872274825      0.00000605586689511467      0.00000246954543052096      0      0
0.00000605586689511467      0.0000061396997400527      0.00000250373195124991      0      0
0.0000061396997400527      0.00000622469310354442      0.00000253839172433740      0      0
0.00000622469310354442      0.00000631086305093168      0.00000257353130113145      0      0
0.00000631086305093168      0.0000063982258699528      0.00000260915732367200      0      0
0.0000063982258699528      0.00000648679807382125      0.00000264527652594634      0      0
0.00000648679807382125      0.00000657659640434692      0.00000268189573516203      0      0
0.00000657659640434692      0.00000666763783510069      0.00000271902187303731      0      0
0.00000666763783510069      0.00000675993957462272      0.00000275666195710946      0      0
0.00000675993957462272      0.0000068535190696752      0.00000279482310206125      0      0
0.0000068535190696752      0.00000694839400854009      0.00000283351252106572      0      0
0.00000694839400854009      0.00000704458232436258      0.00000287273752714966      0      0
0.00000704458232436258      0.00000714210219854078      0.00000291250553457586      0      0
0.00000714210219854078      0.00000724097206416231      0.00000295282406024455      0      0
0.00000724097206416231      0.00000734121060948854      0.00000299370072511426      0      0
0.00000734121060948854      0.000007442836781487      0.00000303514325564231      0      0
0.000007442836781487      0.00000754586978941272      0.00000307715948524525      0      0
0.00000754586978941272      0.00000765032910843916      0.00000311975735577953      0      0
0.00000765032910843916      0.00000775623448333934      0.00000316294491904267      0      0
0.00000775623448333934      0.00000786360593221801      0.00000320673033829518      0      0
0.00000786360593221801      0.00000797246375029542      0.00000325112188980358      0      0
0.00000797246375029542      0.00000808282851374354      0.00000329612796440477      0      0
0.00000808282851374354      0.00000819472108357529      0.00000334175706909206      0      0
0.00000819472108357529      0.00000830816260958769      0.00000338801782862314      0      0
0.00000830816260958769      0.00000842317453435958      0.00000343491898715032      0      0
0.00000842317453435958      0.00000853977859730466      0.00000348246940987337      0      0
0.00000853977859730466      0.00000865799683878063      0.00000353067808471518      0      0
0.00000865799683878063      0.00000877785160425524      0.00000357955412402062      0      0
0.00000877785160425524      0.00000889936554853005      0.00000362910676627903      0      0
0.00000889936554853005      0.00000902256164002253      0.00000367934537787036      0      0
0.00000902256164002253      0.00000914746316510757      0.00000373027945483569      0      0
0.00000914746316510757      0.00000927409373251906      0.00000378191862467210      0      0
0.00000927409373251906      0.00000940247727781235      0.00000383427264815245      0      0
0.00000940247727781235      0.00000953263806788851      0.00000388735142117039      0      0
0.00000953263806788851      0.00000966460070558129      0.00000394116497661082      0      0
0.00000966460070558129      0.00000979839013430744      0.00000399572348624633      0      0
0.00000979839013430744      0.00000993403164278155      0.00000405103726265984      0      0
0.00000993403164278155      0.000010071550869796      0.00000410711676119388      0      0
0.000010071550869796      0.0000102109738090674      0.00000416397258192682      0      0
0.0000102109738090674      0.0000103523268141496      0.00000422161547167652      0      0
0.0000103523268141496      0.000010495636603415      0.00000428005632603168      0      0
0.000010495636603415      0.0000106409302651053      0.00000433930619141127      0      0
0.0000106409302651053      0.000010788235262451      0.00000439937626715255      0      0
0.000010788235262451      0.0000109375794388631      0.00000446027790762793      0      0
0.0000109375794388631      0.0000110889910231955      0.00000452202262439119      0      0
0.0000110889910231955      0.0000112424986350812      0.00000458462208835334      0      0
0.0000112424986350812      0.0000113981312903417      0.00000464808813198869      0      0
0.0000113981312903417      0.0000115559184064716      0.00000471243275157135      0      0
0.0000115559184064716      0.000011715889808199      0.00000477766810944280      0      0
0.000011715889808199      0.0000118780757331232      0.00000484380653631079      0      0
0.0000118780757331232      0.0000120425068374297      0.00000491086053358006      0      0
0.0000120425068374297      0.0000122092142016854      0.00000497884277571535      0      0
0.0000122092142016854      0.0000123782293367127      0.00000504776611263711      0      0
0.0000123782293367127      0.0000125495841895462      0.00000511764357215039      0      0
0.0000125495841895462      0.0000127233111494713      0.00000518848836240731      0      0
0.0000127233111494713      0.0000128994430541458      0.00000526031387440369      0      0
0.0000128994430541458      0.0000130780131958075      0.00000533313368451015      0      0
0.0000130780131958075      0.0000132590553275668      0.00000540696155703835      0      0
0.0000132590553275668      0.0000134426036697863      0.00000548181144684265      0      0
0.0000134426036697863      0.00001362869291655      0.00000555769750195790      0      0
0.00001362869291655      0.00001381735824222      0.00000563463406627362      0      0
0.00001381735824222      0.0000140086353080861      0.00000571263568224533      0      0
0.0000140086353080861      0.0000142025602691059      0.00000579171709364329      0      0
0.0000142025602691059      0.0000143991697807389      0.00000587189324833938      0      0
0.0000143991697807389      0.0000145985010058751      0.00000595317930113252      0      0
0.0000145985010058751      0.0000148005916218595      0.00000603559061661323      0      0
0.0000148005916218595      0.0000150054798276138      0.00000611914277206778      0      0
0.0000150054798276138      0.0000152132043508565      0.00000620385156042264      0      0
0.0000152132043508565      0.0000154238044554237      0.00000628973299322963      0      0
0.0000154238044554237      0.0000156373199486901      0.00000637680330369235      0      0
0.0000156373199486901      0.0000158537911890937      0.00000646507894973466      0      0
0.0000158537911890937      0.0000160732590937644      0.00000655457661711143      0      0
0.0000160732590937644      0.0000162957651462576      0.00000664531322256254      0      0
0.0000162957651462576      0.000016521351404396      0.00000673730591701041      0      0
0.000016521351404396      0.0000167500605082187      0.00000683057208880191      0      0
0.0000167500605082187      0.0000169819356880416      0.00000692512936699499      0      0
0.0000169819356880416      0.0000172170207726282      0.00000702099562469100      0      0
0.0000172170207726282      0.0000174553601974744      0.00000711818898241296      0      0
0.0000174553601974744      0.0000176969990132074      0.00000721672781153075      0      0
0.0000176969990132074      0.0000179419828941014      0.00000731663073773360      0      0
0.0000179419828941014      0.0000181903581467107      0.00000741791664455069      0      0
0.0000181903581467107      0.0000184421717186223      0.00000752060467692052      0      0
0.0000184421717186223      0.0000186974712073306      0.00000762471424480966      0      0
0.0000186974712073306      0.0000189563048692332      0.00000773026502688157      0      0
0.0000189563048692332      0.0000192187216287532      0.00000783727697421626      0      0
0.0000192187216287532      0.0000194847710875863      0.00000794577031408143      0      0
0.0000194847710875863      0.0000197545035340766      0.00000805576555375576      0      0
0.0000197545035340766      0.000020027969952722      0.00000816728348440522      0      0
0.000020027969952722      0.0000203052220338112      0.00000828034518501295      0      0
0.0000203052220338112      0.0000205863121831945      0.00000839497202636363      0      0
0.0000205863121831945      0.0000208712935321888      0.00000851118567508291      0      0
0.0000208712935321888      0.000021160219947621      0.00000862900809773283      0      0
0.000021160219947621      0.0000214531460420097      0.00000874846156496392      0      0
0.0000214531460420097      0.0000217501271838877      0.00000886956865572478      0      0
0.0000217501271838877      0.0000220512195082683      0.00000899235226152989      0      0
0.0000220512195082683      0.0000223564799272551      0.00000911683559078655      0      0
0.0000223564799272551      0.0000226659661408002      0.00000924304217318173      0      0
0.0000226659661408002      0.0000229797366476099      0.00000937099586412960      0      0
0.0000229797366476099      0.0000232978507562027      0.00000950072084928065      0      0
0.0000232978507562027      0.0000236203685961192      0.00000963224164909324      0      0
0.0000236203685961192      0.000023947351129288      0.00000976558312346842      0      0
0.000023947351129288      0.0000242788601615485      0.00000990077047644892      0      0
0.0000242788601615485      0.0000246149583543337      0.0000100378292609832      0      0
0.0000246149583543337      0.0000249557092365137      0.0000101767853837554      0      0
0.0000249557092365137      0.0000253011772164045      0.0000103176651100823      0      0
0.0000253011772164045      0.0000256514275939423      0.0000104604950688777      0      0
0.0000256514275939423      0.0000260065265730261      0.0000106053022576862      0      0
0.0000260065265730261      0.0000263665412740315      0.0000107521140477857      0      0
0.0000263665412740315      0.0000267315397464981      0.0000109009581893617      0      0
0.0000267315397464981      0.0000271015909819919      0.0000110518628167522      0      0
0.0000271015909819919      0.0000274767649271459      0.0000112048564537655      0      0
0.0000274767649271459      0.0000278571324968813      0.0000113599680190721      0      0
0.0000278571324968813      0.0000282427655878122      0.0000115172268316709      0      0
0.0000282427655878122      0.0000286337370918349      0.0000116766626164306      0      0
0.0000286337370918349      0.0000290301209099061      0.0000118383055097085      0      0
0.0000290301209099061      0.0000294319919660113      0.0000120021860650471      0      0
0.0000294319919660113      0.0000298394262213274      0.0000121683352589488      0      0
0.0000298394262213274      0.00003025250068858      0.0000123367844967315      0      0
0.00003025250068858      0.000030671293446601      0.0000125075656184645      0      0
0.000030671293446601      0.0000310958836550867      0.0000126807109049867      0      0
0.0000310958836550867      0.00003152635156956      0.0000128562530840090      0      0
0.00003152635156956      0.000031962778556541      0.0000130342253362997      0      0
0.000031962778556541      0.0000324052471089262      0.0000132146613019566      0      0
0.0000324052471089262      0.0000328538408615817      0.0000133975950867657      0      0
0.0000328538408615817      0.000033308644607151      0.0000135830612686475      0      0
0.000033308644607151      0.0000337697443120835      0.0000137710949041935      0      0
0.0000337697443120835      0.0000342372271328825      0.0000139617315352916      0      0
0.0000342372271328825      0.0000347111814325807      0.0000141550071958453      0      0
0.0000347111814325807      0.0000351916967974413      0.0000143509584185838      0      0
0.0000351916967974413      0.0000356788640538924      0.0000145496222419679      0      0
0.0000356788640538924      0.0000361727752856944      0.0000147510362171911      0      0
0.0000361727752856944      0.0000366735238513458      0.0000149552384152769      0      0
0.0000366735238513458      0.0000371812044017293      0.0000151622674342755      0      0
0.0000371812044017293      0.0000376959128980032      0.0000153721624065592      0      0
0.0000376959128980032      0.0000382177466297395      0.0000155849630062193      0      0
0.0000382177466297395      0.0000387468042333134      0.0000158007094565653      0      0
0.0000387468042333134      0.0000392831857105477      0.0000160194425377278      0      0
0.0000392831857105477      0.0000398269924476147      0.0000162412035943666      0      0
0.0000398269924476147      0.0000403783272342003      0.0000164660345434858      0      0
0.0000403783272342003      0.0000409372942829333      0.0000166939778823568      0      0
0.0000409372942829333      0.0000415039992490831      0.0000169250766965510      0      0
0.0000415039992490831      0.000042078549250531      0.0000171593746680841      0      0
0.000042078549250531      0.0000426610528880173      0.0000173969160836725      0      0
0.0000426610528880173      0.0000432516202656688      0.0000176377458431044      0      0
0.0000432516202656688      0.0000438503630118107      0.0000178819094677266      0      0
0.0000438503630118107      0.0000444573943000663      0.0000181294531090493      0      0
0.0000444573943000663      0.0000450728288707489      0.0000183804235574691      0      0
0.0000450728288707489      0.0000456967830525504      0.0000186348682511135      0      0
0.0000456967830525504      0.0000463293747845289      0.0000188928352848078      0      0
0.0000463293747845289      0.0000469707236384016      0.0000191543734191654      0      0
0.0000469707236384016      0.0000476209508411464      0.0000194195320898049      0      0
0.0000476209508411464      0.0000482801792979158      0.0000196883614166942      0      0
0.0000482801792979158      0.0000489485336152684      0.0000199609122136243      0      0
0.0000489485336152684      0.0000496261401247217      0.0000202372359978137      0      0
0.0000496261401247217      0.0000503131269066316      0.0000205173849996464      0      0
0.0000503131269066316      0.0000510096238144011      0.0000208014121725444      0      0
0.0000510096238144011      0.000051715762499026      0.0000210893712029768      0      0
0.000051715762499026      0.000052431676433979      0.0000213813165206075      0      0
0.000052431676433979      0.0000531575009404385      0.0000216773033085837      0      0
0.0000531575009404385      0.0000538933732128671      0.0000219773875139663      0      0
0.0000538933732128671      0.0000546394323449439      0.0000222816258583049      0      0
0.0000546394323449439      0.0000553958193558558      0.0000225900758483595      0      0
0.0000553958193558558      0.0000561626772169526      0.0000229027957869701      0      0
0.0000561626772169526      0.0000569401508787716      0.0000232198447840771      0      0
0.0000569401508787716      0.0000577283872984359      0.0000235412827678944      0      0
0.0000577283872984359      0.0000585275354674316      0.0000238671704962367      0      0
0.0000585275354674316      0.0000593377464397706      0.0000241975695680039      0      0
0.0000593377464397706      0.0000601591733605423      0.0000245325424348244      0      0
0.0000601591733605423      0.0000609919714948611      0.0000248721524128599      0      0
0.0000609919714948611      0.0000618362982572143      0.0000252164636947732      0      0
0.0000618362982572143      0.0000626923132412161      0.0000255655413618616      0      0
0.0000626923132412161      0.0000635601782497746      0.0000259194513963587      0      0
0.0000635601782497746      0.0000644400573256746      0.0000262782606939064      0      0
0.0000644400573256746      0.0000653321167825856      0.0000266420370761991      0      0
0.0000653321167825856      0.0000662365252364977      0.0000270108493038036      0      0
0.0000662365252364977      0.0000671534536375933      0.0000273847670891558      0      0
0.0000671534536375933      0.0000680830753025601      0.0000277638611097380      0      0
0.0000680830753025601      0.0000690255659473509      0.0000281482030214381      0      0
0.0000690255659473509      0.0000699811037203975      0.0000285378654720939      0      0
0.0000699811037203975      0.0000709498692362838      0.0000289329221152248      0      0
0.0000709498692362838      0.0000719320456098856      0.0000293334476239540      0      0
0.0000719320456098856      0.0000729278184909828      0.0000297395177051228      0      0
0.0000729278184909828      0.0000739373760993502      0.0000301512091136009      0      0
0.0000739373760993502      0.0000749609092603353      0.0000305685996667942      0      0
0.0000749609092603353      0.0000759986114409274      0.0000309917682593540      0      0
0.0000759986114409274      0.0000770506787863264      0.0000314207948780894      0      0
0.0000770506787863264      0.0000781173101570184      0.0000318557606170865      0      0
0.0000781173101570184      0.0000791987071663636      0.0000322967476930365      0      0
0.0000791987071663636      0.0000802950742187053      0.0000327438394607763      0      0
0.0000802950742187053      0.000081406618548006      0.0000331971204290440      0      0
0.000081406618548006      0.0000825335502570186      0.0000336566762764530      0      0
0.0000825335502570186      0.0000836760823569998      0.0000341225938676862      0      0
0.0000836760823569998      0.0000848344308079731      0.0000345949612699159      0      0
0.0000848344308079731      0.0000860088145595493      0.0000350738677694494      0      0
0.0000860088145595493      0.0000871994555923124      0.0000355594038886061      0      0
0.0000871994555923124      0.0000884065789597775      0.0000360516614028280      0      0
0.0000884065789597775      0.0000896304128309307      0.0000365507333580269      0      0
0.0000896304128309307      0.0000908711885333572      0.0000370567140881717      0      0
0.0000908711885333572      0.0000921291405969664      0.0000375696992331193      0      0
0.0000921291405969664      0.0000934045067983223      0.0000380897857566927      0      0
0.0000934045067983223      0.0000946975282055884      0.0000386170719650084      0      0
0.0000946975282055884      0.0000960084492240934      0.0000391516575250584      0      0
0.0000960084492240934      0.0000973375176425286      0.0000396936434835492      0      0
0.0000973375176425286      0.000098684984679785      0.0000402431322860015      0      0
0.000098684984679785      0.000100051105032438      0.0000408002277961140      0      0
0.000100051105032438      0.000101436136922889      0.0000413650353153961      0      0
0.000101436136922889      0.000102840342148178      0.0000419376616030713      0      0
0.000102840342148178      0.000104263986129461      0.0000425182148962573      0      0
0.000104263986129461      0.000105707337962187      0.0000431068049304241      0      0
0.000105707337962187      0.00010717067046696      0.0000437035429601369      0      0
0.00010717067046696      0.000108654260241103      0.0000443085417800845      0      0
0.000108654260241103      0.000110158387710945      0.0000449219157464003      0      0
0.000110158387710945      0.000111683337184825      0.0000455437807982770      0      0
0.000111683337184825      0.000113229396906833      0.0000461742544798822      0      0
0.000113229396906833      0.00011479685911129      0.0000468134559625755      0      0
0.00011479685911129      0.000116386020077991      0.0000474615060674347      0      0
0.000116386020077991      0.000117997180188201      0.0000481185272880931      0      0
0.000117997180188201      0.00011963064398144      0.0000487846438138932      0      0
0.00011963064398144      0.00012128672021304      0.0000494599815533604      0      0
0.00012128672021304      0.00012296572191251      0.0000501446681580026      0      0
0.00012296572191251      0.000124667966442703      0.0000508388330464384      0      0
0.000124667966442703      0.000126393775559803      0.0000515426074288595      0      0
0.000126393775559803      0.000128143475474143      0.0000522561243318324      0      0
0.000128143475474143      0.000129917396911867      0.0000529795186234424      0      0
0.000129917396911867      0.000131715875177439      0.0000537129270387862      0      0
0.000131715875177439      0.000133539250217029      0.0000544564882058180      0      0
0.000133539250217029      0.00013538786668276      0.0000552103426715519      0      0
0.00013538786668276      0.000137262073997862      0.0000559746329286285      0      0
0.000137262073997862      0.000139162226422714      0.0000567495034422485      0      0
0.000139162226422714      0.00014108868312181      0.0000575351006774793      0      0
0.00014108868312181      0.000143041808231644      0.0000583315731269395      0      0
0.000143041808231644      0.000145021970929542      0.0000591390713388673      0      0
0.000145021970929542      0.00014702954550344      0.0000599577479455760      0      0
0.00014702954550344      0.000149064911422635      0.0000607877576923054      0      0
0.000149064911422635      0.00015112845340951      0.0000616292574664706      0      0
0.00015112845340951      0.000153220561512254      0.0000624824063273174      0      0
0.000153220561512254      0.000155341631178586      0.0000633473655359868      0      0
0.000155341631178586      0.000157492063330508      0.0000642242985859970      0      0
0.000157492063330508      0.000159672264440082      0.0000651133712341462      0      0
0.000159672264440082      0.00016188264660626      0.0000660147515318439      0      0
0.00016188264660626      0.000164123627632783      0.0000669286098568760      0      0
0.000164123627632783      0.00016639563110715      0.0000678551189456087      0      0
0.00016639563110715      0.000168699086480686      0.0000687944539256398      0      0
0.000168699086480686      0.000171034429149716      0.0000697467923489002      0      0
0.000171034429149716      0.00017340210053786      0.0000707123142252151      0      0
0.00017340210053786      0.000175802548179476      0.0000716912020563290      0      0
0.000175802548179476      0.000178236225804249      0.0000726836408704018      0      0
0.000178236225804249      0.000180703593422953      0.0000736898182569827      0      0
0.000180703593422953      0.000183205117414405      0.0000747099244024683      0      0
0.000183205117414405      0.000185741270613619      0.0000757441521260508      0      0
0.000185741270613619      0.000188312532401177      0.0000767926969161650      0      0
0.000188312532401177      0.000190919388793845      0.0000778557569674388      0      0
0.000190919388793845      0.000193562332536437      0.0000789335332181560      0      0
0.000193562332536437      0.000196241863194957      0.0000800262293882370      0      0
0.000196241863194957      0.000198958487251018      0.0000811340520177462      0      0
0.000198958487251018      0.000201712718197586      0.0000822572105059310      0      0
0.000201712718197586      0.000204505076636033      0.0000833959171508031      0      0
0.000204505076636033      0.000207336090374545      0.0000845503871892661      0      0
0.000207336090374545      0.000210206294527884      0.0000857208388377995      0      0
0.000210206294527884      0.000213116231618538      0.0000869074933337057      0      0
0.000213116231618538      0.000216066451679264      0.0000881105749769277      0      0
0.000216066451679264      0.000219057512357059      0.0000893303111724463      0      0
0.000219057512357059      0.000222089979018563      0.0000905669324732633      0      0
0.000222089979018563      0.000225164424856924      0.0000918206726239808      0      0
0.000225164424856924      0.000228281431000144      0.0000930917686049830      0      0
0.000228281431000144      0.00023144158662092      0.0000943804606772299      0      0
0.00023144158662092      0.000234645489048012      0.0000956869924276711      0      0
0.000234645489048012      0.000237893743879147      0.0000970116108152878      0      0
0.000237893743879147      0.000241186965095492      0.0000983545662177734      0      0
0.000241186965095492      0.000244525775177701      0.0000997161124788587      0      0
0.000244525775177701      0.000247910805223583      0.000101096506956294      0      0
0.000247910805223583      0.000251342695067386      0.000102496010570492      0      0
0.000251342695067386      0.000254822093400743      0.000103914887853851      0      0
0.000254822093400743      0.00025834965789528      0.000105353407000751      0      0
0.00025834965789528      0.000261926055326934      0.000106811839918252      0      0
0.000261926055326934      0.000265551961701985      0.000108290462277488      0      0
0.000265551961701985      0.00026922806238483      0.000109789553565770      0      0
0.00026922806238483      0.000272955052227537      0.000111309397139422      0      0
0.000272955052227537      0.000276733635701177      0.000112850280277332      0      0
0.000276733635701177      0.000280564527028988      0.000114412494235260      0      0
0.000280564527028988      0.000284448450321376      0.000115996334300887      0      0
0.000284448450321376      0.000288386139712781      0.000117602099849629      0      0
0.000288386139712781      0.000292378339500449      0.000119230094401229      0      0
0.000292378339500449      0.000296425804285111      0.000120880625677120      0      0
0.000296425804285111      0.000300529299113624      0.000122554005658600      0      0
0.000300529299113624      0.000304689599623573      0.000124250550645791      0      0
0.000304689599623573      0.000308907492189884      0.000125970581317437      0      0
0.000308907492189884      0.000313183774073464      0.000127714422791508      0      0
0.000313183774073464      0.000317519253571897      0.000129482404686658      0      0
0.000317519253571897      0.000321914750172228      0.000131274861184531      0      0
0.000321914750172228      0.000326371094705861      0.000133092131092922      0      0
0.000326371094705861      0.000330889129505603      0.000134934557909821      0      0
0.000330889129505603      0.000335469708564879      0.000136802489888341      0      0
0.000335469708564879      0.000340113697699154      0.000138696280102542      0      0
0.000340113697699154      0.000344821974709588      0.000140616286514169      0      0
0.000344821974709588      0.000349595429548956      0.000142562872040314      0      0
0.000349595429548956      0.000354434964489868      0.000144536404622013      0      0
0.000354434964489868      0.000359341494295315      0.000146537257293795      0      0
0.000359341494295315      0.000364315946391572      0.000148565808254189      0      0
0.000364315946391572      0.000369359261043507      0.000150622440937214      0      0
0.000369359261043507      0.000374472391532301      0.000152707544084852      0      0
0.000374472391532301      0.00037965630433564      0.000154821511820528      0      0
0.00037965630433564      0.000384911979310397      0.000156964743723609      0      0
0.000384911979310397      0.000390240409877844      0.000159137644904926      0      0
0.000390240409877844      0.000395642603211426      0.000161340626083353      0      0
0.000395642603211426      0.000401119580427133      0.000163574103663437      0      0
0.000401119580427133      0.000406672376776519      0.000165838499814104      0      0
0.000406672376776519      0.000412302041842373      0.000168134242548463      0      0
0.000412302041842373      0.000418009639737117      0.000170461765804699      0      0
0.000418009639737117      0.000423796249303941      0.000172821509528103      0      0
0.000423796249303941      0.000429662964320725      0.000175213919754226      0      0
0.000429662964320725      0.000435610893706785      0.000177639448693186      0      0
0.000435610893706785      0.000441641161732474      0.000180098554815145      0      0
0.000441641161732474      0.000447754908231697      0.000182591702936971      0      0
0.000447754908231697      0.000453953288817359      0.000185119364310091      0      0
0.000453953288817359      0.000460237475099795      0.000187682016709568      0      0
0.000460237475099795      0.000466608654908228      0.000190280144524412      0      0
0.000466608654908228      0.000473068032515292      0.000192914238849131      0      0
0.000473068032515292      0.000479616828864662      0.000195584797576563      0      0
0.000479616828864662      0.000486256281801832      0.000198292325491984      0      0
0.000486256281801832      0.000492987646308097      0.000201037334368518      0      0
0.000492987646308097      0.000499812194737762      0.000203820343063877      0      0
0.000499812194737762      0.000506731217058643      0.000206641877618428      0      0
0.000506731217058643      0.0005137460210959      0.000209502471354626      0      0
0.0005137460210959      0.000520857932779231      0.000212402664977824      0      0
0.000520857932779231      0.000528068296393506      0.000215343006678470      0      0
0.000528068296393506      0.000535378474832857      0.000218324052235727      0      0
0.000535378474832857      0.000542789849858294      0.000221346365122525      0      0
0.000542789849858294      0.000550303822358882      0.000224410516612068      0      0
0.000550303822358882      0.000557921812616533      0.000227517085885810      0      0
0.000557921812616533      0.000565645260574473      0.000230666660142933      0      0
0.000565645260574473      0.00057347562610941      0.000233859834711338      0      0
0.00057347562610941      0.000581414389307485      0.000237097213160169      0      0
0.000581414389307485      0.000589463050744029      0.000240379407413902      0      0
0.000589463050744029      0.000597623131767208      0.000243707037868002      0      0
0.000597623131767208      0.000605896174785581      0.000247080733506195      0      0
0.000605896174785581      0.000614283743559644      0.000250501132019352      0      0
0.000614283743559644      0.000622787423497414      0.000253968879926024      0      0
0.000622787423497414      0.000631408821954096      0.000257484632694643      0      0
0.000631408821954096      0.000640149568535908      0.000261049054867420      0      0
0.000640149568535908      0.000649011315408104      0.000264662820185950      0      0
0.000649011315408104      0.000657995737607266      0.000268326611718561      0      0
0.000657995737607266      0.000667104533357915      0.000272041121989427      0      0
0.000667104533357915      0.00067633942439351      0.000275807053109461      0      0
0.00067633942439351      0.000685702156281888      0.000279625116909032      0      0
0.000685702156281888      0.000695194498755206      0.000283496035072504      0      0
0.000695194498755206      0.000704818246044455      0.000287420539274654      0      0
0.000704818246044455      0.000714575217218609      0.000291399371318962      0      0
0.000714575217218609      0.000724467256528451      0.000295433283277828      0      0
0.000724467256528451      0.000734496233755185      0.000299523037634723      0      0
0.000734496233755185      0.000744664044563847      0.000303669407428313      0      0
0.000744664044563847      0.000754972610861632      0.000307873176398569      0      0
0.000754972610861632      0.000765423881161163      0.000312135139134912      0      0
0.000765423881161163      0.0007760198309488      0.000316456101226399      0      0
0.0007760198309488      0.000786762463058045      0.000320836879413989      0      0
0.000786762463058045      0.00079765380804811      0.000325278301744925      0      0
0.00079765380804811      0.000808695924587738      0.000329781207729240      0      0
0.000808695924587738      0.000819890899844323      0.000334346448498441      0      0
0.000819890899844323      0.00083124084987843      0.000338974886966385      0      0
0.00083124084987843      0.000842747920043766      0.000343667397992378      0      0
0.000842747920043766      0.000854414285392693      0.000348424868546540      0      0
0.000854414285392693      0.000866242151087355      0.000353248197877452      0      0
0.000866242151087355      0.000878233752816494      0.000358138297682127      0      0
0.000878233752816494      0.000890391357218039      0.000363096092278333      0      0
0.000890391357218039      0.000902717262307538      0.000368122518779302      0      0
0.000902717262307538      0.000915213797912533      0.000373218527270855      0      0
0.000915213797912533      0.000927883326112938      0.000378385080990985      0      0
0.000927883326112938      0.000940728241687513      0.000383623156511914      0      0
0.000940728241687513      0.000953750972566528      0.000388933743924686      0      0
0.000953750972566528      0.000966953980290686      0.000394317847026300      0      0
0.000966953980290686      0.000980339760476396      0.000399776483509444      0      0
0.000980339760476396      0.000993910843287497      0.000405310685154850      0      0
0.000993910843287497      0.0010076697939135      0.000410921498026313      0      0
0.0010076697939135      0.00102161921305448      0.000416609982668411      0      0
0.00102161921305448      0.0010357617374126      0.000422377214306955      0      0
0.0010357617374126      0.00105010004019057      0.000428224283052228      0      0
0.00105010004019057      0.00106463683159689      0.000434152294105019      0      0
0.00106463683159689      0.00107937485935813      0.000440162367965525      0      0
0.00107937485935813      0.00109431690923832      0.000446255640645133      0      0
0.00109431690923832      0.00110946580556549      0.000452433263881142      0      0
0.00110946580556549      0.00112482441176555      0.000458696405354450      0      0
0.00112482441176555      0.00114039563090349      0.000465046248910260      0      0
0.00114039563090349      0.00115618240623217      0.000471483994781839      0      0
0.00115618240623217      0.00117218772174859      0.000478010859817367      0      0
0.00117218772174859      0.00118841460275796      0.000484628077709945      0      0
0.00118841460275796      0.00120486611644553      0.000491336899230763      0      0
0.00120486611644553      0.00122154537245635      0.000498138592465512      0      0
0.00122154537245635      0.00123845552348304      0.000505034443054065      0      0
0.00123845552348304      0.00125559976586171      0.000512025754433466      0      0
0.00125559976586171      0.00127298134017614      0.000519113848084302      0      0
0.00127298134017614      0.00129060353187029      0.000526300063780458      0      0
0.00129060353187029      0.00130846967186935      0.000533585759842361      0      0
0.00130846967186935      0.00132658313720929      0.000540972313393697      0      0
0.00132658313720929      0.00134494735167523      0.000548461120621709      0      0
0.00134494735167523      0.00136356578644858      0.000556053597041075      0      0
0.00136356578644858      0.00138244196076317      0.000563751177761456      0      0
0.00138244196076317      0.00140157944257044      0.000571555317758742      0      0
0.00140157944257044      0.00142098184921384      0.000579467492150037      0      0
0.00142098184921384      0.00144065284811262      0.000587489196472481      0      0
0.00144065284811262      0.00146059615745496      0.000595621946965904      0      0
0.00146059615745496      0.00148081554690089      0.000603867280859398      0      0
0.00148081554690089      0.00150131483829471      0.000612226756661868      0      0
0.00150131483829471      0.00152209790638749      0.000620701954456595      0      0
0.00152209790638749      0.00154316867956938      0.000629294476199870      0      0
0.00154316867956938      0.00156453114061223      0.000638005946023769      0      0
0.00156453114061223      0.00158618932742236      0.000646838010543120      0      0
0.00158618932742236      0.00160814733380381      0.000655792339166721      0      0
0.00160814733380381      0.00163040931023216      0.000664870624412852      0      0
0.00163040931023216      0.00165297946463904      0.000674074582229164      0      0
0.00165297946463904      0.00167586206320748      0.000683405952316996      0      0
0.00167586206320748      0.00169906143117836      0.000692866498460172      0      0
0.00169906143117836      0.00172258195366789      0.000702458008858364      0      0
0.00172258195366789      0.00174642807649655      0.000712182296465051      0      0
0.00174642807649655      0.00177060430702936      0.000722041199330170      0      0
0.00177060430702936      0.00179511521502795      0.000732036580947498      0      0
0.00179511521502795      0.00181996543351421      0.000742170330606848      0      0
0.00181996543351421      0.00184515965964614      0.000752444363751139      0      0
0.00184515965964614      0.00187070265560561      0.000762860622338404      0      0
0.00187070265560561      0.00189659924949857      0.000773421075208811      0      0
0.00189659924949857      0.00192285433626758      0.000784127718456763      0      0
0.00192285433626758      0.00194947287861711      0.000794982575808148      0      0
0.00194947287861711      0.00197645990795156      0.000805987699002809      0      0
0.00197645990795156      0.00200382052532629      0.000817145168182303      0      0
0.00200382052532629      0.00203155990241182      0.000828457092283034      0      0
0.00203155990241182      0.00205968328247135      0.000839925609434821      0      0
0.00205968328247135      0.00208819598135186      0.000851552887364983      0      0
0.00208819598135186      0.00211710338848892      0.000863341123808013      0      0
0.00211710338848892      0.00214641096792534      0.000875292546920931      0      0
0.00214641096792534      0.00217612425934403      0.000887409415704375      0      0
0.00217612425934403      0.00220624887911509      0.000899694020429524      0      0
0.00220624887911509      0.00223679052135739      0.000912148683070925      0      0
0.00223679052135739      0.00226775495901488      0.000924775757745298      0      0
0.00226775495901488      0.00229914804494778      0.000937577631156428      0      0
0.00229914804494778      0.00233097571303889      0.000950556723046221      0      0
0.00233097571303889      0.00236324397931521      0.000963715486652008      0      0
0.00236324397931521      0.00239595894308506      0.000977056409170161      0      0
0.00239595894308506      0.00242912678809096      0.000990582012226083      0      0
0.00242912678809096      0.00246275378367852      0.00100429485235072      0      0
0.00246275378367852      0.00249684628598141      0.00101819752146373      0      0
0.00249684628598141      0.00253141073912281      0.00103229264736339      0      0
0.00253141073912281      0.0025664536764335      0.00104658289422307      0      0
0.0025664536764335      0.00260198172168671      0.00106107096309458      0      0
0.00260198172168671      0.00263800159035023      0.00107575959241879      0      0
0.00263800159035023      0.00267452009085567      0.00109065155854318      0      0
0.00267452009085567      0.00271154412588544      0.00110574967624626      0      0
0.00271154412588544      0.00274908069367747      0.00112105679926943      0      0
0.00274908069367747      0.00278713688934801      0.00113657582085664      0      0
0.00278713688934801      0.00282571990623272      0.00115230967430085      0      0
0.00282571990623272      0.00286483703724639      0.00116826133349800      0      0
0.00286483703724639      0.00290449567626138      0.00118443381350969      0      0
0.00290449567626138      0.00294470331950526      0.00120083017113248      0      0
0.00294470331950526      0.0029854675669777      0.00121745350547508      0      0
0.0029854675669777      0.00302679612388701      0.00123430695854508      0      0
0.00302679612388701      0.0030686968021066      0.00125139371584161      0      0
0.0030686968021066      0.00311117752165154      0.00126871700695738      0      0
0.00311117752165154      0.0031542463121756      0.00128628010619001      0      0
0.0031542463121756      0.00319791131448903      0.00130408633315878      0      0
0.00319791131448903      0.00324218078209728      0.00132213905343386      0      0
0.00324218078209728      0.0032870630827611      0.00134044167917099      0      0
0.0032870630827611      0.00333256670007821      0.00135899766975611      0      0
0.00333256670007821      0.00337870023508683      0.00137781053246059      0      0
0.00337870023508683      0.00342547240789146      0.00139688382310091      0      0
0.00342547240789146      0.00347289205931113      0.00141622114671448      0      0
0.00347289205931113      0.00352096815255051      0.00143582615823628      0      0
0.00352096815255051      0.00356970977489406      0.00145570256319390      0      0
0.00356970977489406      0.00361912613942378      0.00147585411840345      0      0
0.00361912613942378      0.0036692265867606      0.00149628463268306      0      0
0.0036692265867606      0.00372002058682995      0.00151699796756925      0      0
0.00372002058682995      0.00377151774065175      0.00153799803804920      0      0
0.00377151774065175      0.00382372778215516      0.00155928881329799      0      0
0.00382372778215516      0.00387666058001854      0.00158087431743077      0      0
0.00387666058001854      0.00393032613953476      0.00160275863026039      0      0
0.00393032613953476      0.0039847346045024      0.00162494588807144      0      0
0.0039847346045024      0.00403989625914312      0.00164744028439707      0      0
0.00403989625914312      0.00409582153004557      0.00167024607081757      0      0
0.00409582153004557      0.00415252098813623      0.00169336755775483      0      0
0.00415252098813623      0.00421000535067748      0.00171680911529786      0      0
0.00421000535067748      0.0042682854832934      0.00174057517401452      0      0
0.0042682854832934      0.00432737240202355      0.00176467022580397      0      0
0.00432737240202355      0.00438727727540519      0.00178909882472935      0      0
0.00438727727540519      0.00444801142658443      0.00181386558789171      0      0
0.00444801142658443      0.00450958633545639      0.00183897519629348      0      0
0.00450958633545639      0.00457201364083525      0.00186443239572313      0      0
0.00457201364083525      0.00463530514265407      0.00189024199766100      0      0
0.00463530514265407      0.00469947280419532      0.00191640888016931      0      0
0.00469947280419532      0.00476452875435209      0.00194293798883726      0      0
0.00476452875435209      0.0048304852899207      0.00196983433769390      0      0
0.0048304852899207      0.00489735487792503      0.00199710301016469      0      0
0.00489735487792503      0.00496515015797302      0.00202474916003965      0      0
0.00496515015797302      0.00503388394464577      0.00205277801242201      0      0
0.00503388394464577      0.00510356922991978      0.00208119486474551      0      0
0.00510356922991978      0.00517421918562266      0.00211000508775507      0      0
0.00517421918562266      0.00524584716592283      0.00213921412651604      0      0
0.00524584716592283      0.00531846670985373      0.00216882750147203      0      0
0.00531846670985373      0.00539209154387294      0.00219885080945106      0      0
0.00539209154387294      0.00546673558445676      0.00222928972473826      0      0
0.00546673558445676      0.00554241294073067      0.00226015000016713      0      0
0.00554241294073067      0.00561913791713623      0.00229143746816318      0      0
0.00561913791713623      0.00569692501613484      0.00232315804187389      0      0
0.00569692501613484      0.00577578894094906      0.00235531771629944      0      0
0.00577578894094906      0.00585574459834172      0.00238792256937709      0      0
0.00585574459834172      0.00593680710143364      0.00242097876316187      0      0
0.00593680710143364      0.00601899177256026      0.00245449254500931      0      0
0.00601899177256026      0.00610231414616781      0.00248847024870035      0      0
0.00610231414616781      0.0061867899717497      0.00252291829566312      0      0
0.0061867899717497      0.0062724352168234      0.00255784319622296      0      0
0.0062724352168234      0.00635926606994866      0.00259325155077364      0      0
0.00635926606994866      0.00644729894378739      0.00262915005102321      0      0
0.00644729894378739      0.00653655047820597      0.00266554548131921      0      0
0.00653655047820597      0.00662703754342055      0.00270244471989112      0      0
0.00662703754342055      0.00671877724318579      0.00273985474010245      0      0
0.00671877724318579      0.00681178691802782      0.00277778261183087      0      0
0.00681178691802782      0.00690608414852187      0.00281623550282237      0      0
0.00690608414852187      0.00700168675861542      0.00285522067996683      0      0
0.00700168675861542      0.00709861281899715      0.00289474551067524      0      0
0.00709861281899715      0.00719688065051277      0.00293481746434998      0      0
0.00719688065051277      0.00729650882762788      0.00297544411376685      0      0
0.00729650882762788      0.00739751618193895      0.00301663313642402      0      0
0.00739751618193895      0.00749992180573285      0.00305839231603242      0      0
0.00749992180573285      0.00760374505559565      0.00310072954406364      0      0
0.00760374505559565      0.00770900555607137      0.00314365282118817      0      0
0.00770900555607137      0.00781572320337137      0.00318717025870155      0      0
0.00781572320337137      0.00792391816913513      0.00323129008010584      0      0
0.00792391816913513      0.00803361090424307      0.00327602062275123      0      0
0.00803361090424307      0.00814482214268214      0.00332137033936335      0      0
0.00814482214268214      0.00825757290546495      0.00336734779953502      0      0
0.00825757290546495      0.00837188450460311      0.00341396169137002      0      0
0.00837188450460311      0.0084877785471356      0.00346122082323495      0      0
0.0084877785471356      0.00860527693921294      0.00350913412542134      0      0
0.00860527693921294      0.00872440189023784      0.00355771065171039      0      0
0.00872440189023784      0.0088451759170632      0.00360695958103652      0      0
0.0088451759170632      0.00896762184824822      0.00365689021932492      0      0
0.00896762184824822      0.00909176282837339      0.00370751200133635      0      0
0.00909176282837339      0.00921762232241531      0.00375883449237499      0      0
0.00921762232241531      0.009345224120182      0.00381086738996121      0      0
0.009345224120182      0.00947459234080956      0.00386362052566247      0      0
0.00947459234080956      0.00960575143732124      0.00391710386708289      0      0
0.00960575143732124      0.0097387262012494      0.00397132751982021      0      0
0.0097387262012494      0.00987354176732169      0.00402630172927713      0      0
0.00987354176732169      0.0100102236182119      0.00408203688244713      0      0
0.0100102236182119      0.0101487975893568      0.00413854350986522      0      0
0.0101487975893568      0.0102892898738392      0.00419583228773642      0      0
0.0102892898738392      0.0104317270273393      0.00425391404006300      0      0
0.0104317270273393      0.0105761359731542      0.00431279974062488      0      0
0.0105761359731542      0.0107225440072866      0.00437250051487708      0      0
0.0107225440072866      0.0108709788036044      0.00443302764195948      0      0
0.0108709788036044      0.0110214684190717      0.00449439255691933      0      0
0.0110214684190717      0.0111740412990521      0.00455660685304121      0      0
0.0111740412990521      0.0113287262826851      0.00461968228409259      0      0
0.0113287262826851      0.0114855526083377      0.00468363076641344      0      0
0.0114855526083377      0.0116445499191305      0.00474846438097125      0      0
0.0116445499191305      0.0118057482685412      0.00481419537556931      0      0
0.0118057482685412      0.0119691781260852      0.00488083616727573      0      0
0.0119691781260852      0.0121348703830748      0.00494839934495819      0      0
0.0121348703830748      0.0123028563584581      0.00501689767173927      0      0
0.0123028563584581      0.0124731678047393      0.00508634408728854      0      0
0.0124731678047393      0.0126458369139802      0.00515675171004231      0      0
0.0126458369139802      0.0128208963238851      0.00522813383953324      0      0
0.0128208963238851      0.0129983791239701      0.00530050395894761      0      0
0.0129983791239701      0.0131783188618175      0.00537387573786759      0      0
0.0131783188618175      0.0133607495494169      0.00544826303503461      0      0
0.0133607495494169      0.0135457056695945      0.00552367990098024      0      0
0.0135457056695945      0.0137332221825303      0.00560014058049952      0      0
0.0137332221825303      0.0139233345323668      0.00567765951508509      0      0
0.0139233345323668      0.0141160786539086      0.00575625134549524      0      0
0.0141160786539086      0.0143114909794141      0.00583593091455926      0      0
0.0143114909794141      0.0145096084454827      0.00591671327018584      0      0
0.0145096084454827      0.0147104685000363      0.00599861366842870      0      0
0.0147104685000363      0.0149141091093971      0.00608164757645202      0      0
0.0149141091093971      0.0151205687654648      0.00616583067532664      0      0
0.0151205687654648      0.0153298864929916      0.00625117886271752      0      0
0.0153298864929916      0.0155421018569589      0.00633770825561175      0      0
0.0155421018569589      0.015757254970056      0.00642543519323576      0      0
0.015757254970056      0.0159753865002618      0.00651437624022393      0      0
0.0159753865002618      0.0161965376785319      0.00660454818998374      0      0
0.0161965376785319      0.0164207503065923      0.00669596806811843      0      0
0.0164207503065923      0.0166480667648403      0.00678865313576118      0      0
0.0166480667648403      0.0168785300203555      0.00688262089274286      0      0
0.0168785300203555      0.0171121836350213      0.00697788908062126      0      0
0.0171121836350213      0.0173490717737588      0.00707447568568805      0      0
0.0173490717737588      0.017589239212875      0.00717239894210048      0      0
0.017589239212875      0.0178327313485262      0.00727167733524683      0      0
0.0178327313485262      0.0180795942052988      0.00737232960536897      0      0
0.0180795942052988      0.0183298744449088      0.00747437475137272      0      0
0.0183298744449088      0.0185836193750216      0.00757783203469733      0      0
0.0185836193750216      0.0188408769581945      0.00768272098311139      0      0
0.0188408769581945      0.0191016958209418      0.00778906139435301      0      0
0.0191016958209418      0.0193661252629267      0.00789687333961267      0      0
0.0193661252629267      0.0196342152662799      0.00800617716693641      0      0
0.0196342152662799      0.0199060165050465      0.00811699350467410      0      0
0.0199060165050465      0.0201815803547652      0.00822934326509815      0      0
0.0201815803547652      0.0204609589021785      0.00834324764827445      0      0
0.0204609589021785      0.0207442049550786      0.00845872814619788      0      0
0.0207442049550786      0.0210313720522889      0.00857580654713339      0      0
0.0210313720522889      0.0213225144737837      0.00869450494005506      0      0
0.0213225144737837      0.0216176872509482      0.00881484571906254      0      0
0.0216176872509482      0.0219169461769806      0.00893685158767930      0      0
0.0219169461769806      0.0222203478174381      0.00906054556299021      0      0
0.0222203478174381      0.0225279495209286      0.00918595097963887      0      0
0.0225279495209286      0.0228398094299506      0.00931309149376086      0      0
0.0228398094299506      0.0231559864918837      0.00944199108696108      0      0
0.0231559864918837      0.0234765404701303      0.00957267407044552      0      0
0.0234765404701303      0.0238015319554124      0.00970516508939144      0      0
0.0238015319554124      0.0241310223772239      0.00983948912759308      0      0
0.0241310223772239      0.0244650740154424      0.00997567151236653      0      0
0.0244650740154424      0.0248037500121009      0.0101137379196498      0      0
0.0248037500121009      0.025147114383323      0.0102537143792040      0      0
0.025147114383323      0.0254952320314234      0.0103956272798133      0      0
0.0254952320314234      0.025848168757175      0.0105395033743980      0      0
0.025848168757175      0.0262059912722472      0.0106853697849877      0      0
0.0262059912722472      0.0265687672118152      0.0108332540075438      0      0
0.0265687672118152      0.0269365651473444      0.0109831839166672      0      0
0.0269365651473444      0.0273094545995519      0.0111351877702593      0      0
0.0273094545995519      0.0276875060515468      0.0112892942142254      0      0
0.0276875060515468      0.0280707909621536      0.0114455322873147      0      0
0.0280707909621536      0.0284593817794181      0.0116039314261742      0      0
0.0284593817794181      0.0288533519543027      0.0117645214706691      0      0
0.0288533519543027      0.0292527759545692      0.0119273326694870      0      0
0.0292527759545692      0.0296577292788545      0.0120923956860063      0      0
0.0296577292788545      0.0300682884709421      0.0122597416043799      0      0
0.0300682884709421      0.0304845311342295      0.0124294019357626      0      0
0.0304845311342295      0.0309065359463971      0.0126014086246002      0      0
0.0309065359463971      0.0313343826742795      0.0127757940549025      0      0
0.0313343826742795      0.0317681521889432      0.0129525910564367      0      0
0.0317681521889432      0.0322079264809726      0.0131318329107993      0      0
0.0322079264809726      0.0326537886759678      0.0133135533573530      0      0
0.0326537886759678      0.033105823050257      0.0134977865990441      0      0
0.033105823050257      0.033564115046826      0.0136845673081385      0      0
0.033564115046826      0.0340287512914689      0.0138739306319363      0      0
0.0340287512914689      0.0344998196091616      0.0140659121985337      0      0
0.0344998196091616      0.0349774090406628      0.0142605481227052      0      0
0.0349774090406628      0.0354616098593442      0.0144578750119719      0      0
0.0354616098593442      0.0359525135882537      0.0146579299729080      0      0
0.0359525135882537      0.0364502130174152      0.0148607506177219      0      0
0.0364502130174152      0.0369548022213675      0.0150663750711250      0      0
0.0369548022213675      0.0374663765769464      0.0152748419774800      0      0
0.0374663765769464      0.0379850327813123      0.0154861905082040      0      0
0.0379850327813123      0.0385108688702281      0.0157004603693818      0      0
0.0385108688702281      0.0390439842365898      0.0159176918095370      0      0
0.0390439842365898      0.0395844796492134      0.0161379256275006      0      0
0.0395844796492134      0.0401324572718825      0.0163612031803202      0      0
0.0401324572718825      0.0406880206826587      0.0165875663911536      0      0
0.0406880206826587      0.0412512748934598      0.0168170577571053      0      0
0.0412512748934598      0.0418223263699098      0.0170497203569726      0      0
0.0418223263699098      0.0424012830514618      0.0172855978588856      0      0
0.0424012830514618      0.0429882543718015      0.0175247345278406      0      0
0.0429882543718015      0.0435833512795317      0.0177671752331380      0      0
0.0435833512795317      0.0441866862591436      0.0180129654557530      0      0
0.0441866862591436      0.0447983733522791      0.0182621512956749      0      0
0.0447983733522791      0.0454185281792862      0.0185147794792585      0      0
0.0454185281792862      0.0460472679610735      0.0187708973666378      0      0
0.0460472679610735      0.0466847115412677      0.0190305529592485      0      0
0.0466847115412677      0.0473309794086762      0.0192937949075079      0      0
0.0473309794086762      0.047986193720063      0.0195606725186943      0      0
0.047986193720063      0.0486504783232378      0.0198312357650584      0      0
0.0486504783232378      0.0493239587804657      0.0201055352921954      0      0
0.0493239587804657      0.0500067623922011      0.0203836224276918      0      0
0.0500067623922011      0.0506990182211494      0.0206655491900539      0      0
0.0506990182211494      0.0514008571166629      0.0209513682979142      0      0
0.0514008571166629      0.0521124117394733      0.0212411331795026      0      0
0.0521124117394733      0.0528338165867671      0.0215348979823623      0      0
0.0528338165867671      0.0535652080176086      0.0218327175832818      0      0
0.0535652080176086      0.0543067242787134      0.0221346475984121      0      0
0.0543067242787134      0.0550585055305805      0.0224407443935332      0      0
0.0550585055305805      0.0558206938739848      0.0227510650944330      0      0
0.0558206938739848      0.0565934333768373      0.0230656675973620      0      0
0.0565934333768373      0.0573768701014157      0.0233846105795296      0      0
0.0573768701014157      0.0581711521319738      0.0237079535096091      0      0
0.0581711521319738      0.0589764296027321      0.0240357566582241      0      0
0.0589764296027321      0.0597928547262553      0.0243680811083931      0      0
0.0597928547262553      0.0606205818222245      0.0247049887659150      0      0
0.0606205818222245      0.0614597673466051      0.0250465423696817      0      0
0.0614597673466051      0.0623105699212211      0.0253928055019141      0      0
0.0623105699212211      0.0631731503637371      0.0257438425983177      0      0
0.0631731503637371      0.0640476717180559      0.0260997189581645      0      0
0.0640476717180559      0.064934299285137      0.0264605007543075      0      0
0.064934299285137      0.065833200654241      0.0268262550431433      0      0
0.065833200654241      0.0667445457346082      0.0271970497745373      0      0
0.0667445457346082      0.0676685067875737      0.0275729538017304      0      0
0.0676685067875737      0.0686052584591283      0.0279540368912496      0      0
0.0686052584591283      0.0695549778129301      0.0283403697328422      0      0
0.0695549778129301      0.0705178443637725      0.0287320239494574      0      0
0.0705178443637725      0.071494040111516      0.0291290721072969      0      0
0.071494040111516      0.0724837495754901      0.0295315877259552      0      0
0.0724837495754901      0.07348715982937      0.0299396452886712      0      0
0.07348715982937      0.0745044605365374      0.0303533202527057      0      0
0.0745044605365374      0.0755358439859309      0.0307726890598653      0      0
0.0755358439859309      0.0765815051283916      0.0311978291471810      0      0
0.0765815051283916      0.0776416416135129      0.0316288189577567      0      0
0.0776416416135129      0.0787164538269999      0.0320657379517922      0      0
0.0787164538269999      0.0798061449285455      0.0325086666177875      0      0
0.0798061449285455      0.0809109208902321      0.0329576864839298      0      0
0.0809109208902321      0.0820309905354643      0.0334128801296631      0      0
0.0820309905354643      0.0831665655784396      0.0338743311974362      0      0
0.0831665655784396      0.0843178606641673      0.0343421244046242      0      0
0.0843178606641673      0.0854850934090396      0.0348163455556148      0      0
0.0854850934090396      0.0866684844419658      0.0352970815540484      0      0
0.0866684844419658      0.087868257446075      0.0357844204152001      0      0
0.087868257446075      0.0890846392009967      0.0362784512784898      0      0
0.0890846392009967      0.0903178596257262      0.0367792644201026      0      0
0.0903178596257262      0.0915681518220832      0.0372869512657047      0      0
0.0915681518220832      0.0928357521187732      0.0378016044032343      0      0
0.0928357521187732      0.0941209001160578      0.0383233175957492      0      0
0.0941209001160578      0.0954238387310435      0.0388521857943103      0      0
0.0954238387310435      0.0967448142435972      0.0393883051508805      0      0
0.0967448142435972      0.0980840763428988      0.0399317730312161      0      0
0.0980840763428988      0.0994418781746361      0.0404826880277306      0      0
0.0994418781746361      0.100818476388855      0.0410411499723072      0      0
0.100818476388855      0.10221413118847      0.0416072599490370      0      0
0.10221413118847      0.103629106378448      0.0421811203068617      0      0
0.103629106378448      0.105063669415674      0.0427628346720948      0      0
0.105063669415674      0.106518091459502      0.0433525079608012      0      0
0.106518091459502      0.107992647423013      0.0439502463910086      0      0
0.107992647423013      0.109487616024976      0.0445561574947281      0      0
0.109487616024976      0.111003279842531      0.0451703501297599      0      0
0.111003279842531      0.112539925364605      0.0457929344912588      0      0
0.112539925364605      0.114097843046059      0.0464240221230346      0      0
0.114097843046059      0.115677327362591      0.0470637259285618      0      0
0.115677327362591      0.117278676866402      0.0477121601816721      0      0
0.117278676866402      0.118902194242619      0.0483694405369023      0      0
0.118902194242619      0.120548186366517      0.0490356840394704      0      0
0.120548186366517      0.122216964361519      0.0497110091348499      0      0
0.122216964361519      0.123908843658004      0.0503955356779122      0      0
0.123908843658004      0.125624144052934      0.0510893849416064      0      0
0.125624144052934      0.127363189770296      0.0517926796251419      0      0
0.127363189770296      0.12912630952239      0.0525055438616408      0      0
0.12912630952239      0.130913836571959      0.0532281032252217      0      0
0.130913836571959      0.132726108795187      0.0539604847374782      0      0
0.132726108795187      0.134563468745557      0.0547028168733094      0      0
0.134563468745557      0.136426263718606      0.0554552295660613      0      0
0.136426263718606      0.138314845817565      0.0562178542119312      0      0
0.138314845817565      0.140229572019921      0.0569908236735878      0      0
0.140229572019921      0.142170804244882      0.0577742722829552      0      0
0.142170804244882      0.144138909421796      0.0585683358431051      0      0
0.144138909421796      0.146134259559502      0.0593731516291994      0      0
0.146134259559502      0.148157231816648      0.0601888583884206      0      0
0.148157231816648      0.150208208572982      0.0610155963388229      0      0
0.150208208572982      0.152287577501628      0.0618535071670348      0      0
0.152287577501628      0.154395731642364      0.0627027340247354      0      0
0.154395731642364      0.156533069475914      0.0635634215238264      0      0
0.156533069475914      0.158699994999266      0.0644357157302112      0      0
0.158699994999266      0.16089691780204      0.0653197641560923      0      0
0.16089691780204      0.163124253143903      0.0662157157506861      0      0
0.163124253143903      0.165382422033063      0.0671237208892541      0      0
0.165382422033063      0.16767185130585      0.0680439313603356      0      0
0.16767185130585      0.16999297370739      0.0689765003510665      0      0
0.16999297370739      0.172346227973408      0.0699215824304546      0      0
0.172346227973408      0.174732058913154      0.0708793335304774      0      0
0.174732058913154      0.177150917493482      0.0718499109248578      0      0
0.177150917493482      0.179603260924088      0.0728334732053621      0      0
0.179603260924088      0.182089552743936      0.0738301802554580      0      0
0.182089552743936      0.184610262908873      0.0748401932211528      0      0
0.184610262908873      0.187165867880458      0.0758636744788279      0      0
0.187165867880458      0.189756850716024      0.0769007875998654      0      0
0.189756850716024      0.192383701159985      0.0779516973118534      0      0
0.192383701159985      0.195046915736409      0.0790165694561409      0      0
0.195046915736409      0.197746997842864      0.0800955709414959      0      0
0.197746997842864      0.200484457845576      0.0811888696936053      0      0
0.200484457845576      0.203259813175894      0.0822966346001350      0      0
0.203259813175894      0.206073588428097      0.0834190354510510      0      0
0.206073588428097      0.208926315458549      0.0845562428738785      0      0
0.208926315458549      0.211818533486235      0.0857084282635575      0      0
0.211818533486235      0.214750789194674      0.0868757637065233      0      0
0.214750789194674      0.217723636835266      0.0880584218986197      0      0
0.217723636835266      0.220737638332042      0.0892565760564207      0      0
0.220737638332042      0.22379336338789      0.0904703998215072      0      0
0.22379336338789      0.226891389592229      0.0917000671572130      0      0
0.226891389592229      0.230032302530194      0.0929457522373175      0      0
0.230032302530194      0.233216695893316      0.0942076293261257      0      0
0.233216695893316      0.236445171591743      0.0954858726493337      0      0
0.236445171591743      0.239718339868012      0.0967806562550348      0      0
0.239718339868012      0.243036819412397      0.0980921538641700      0      0
0.243036819412397      0.246401237479853      0.0994205387096795      0      0
0.246401237479853      0.249812230008578      0.100765983363550      0      0
0.249812230008578      0.253270441740218      0.102128659550895      0      0
0.253270441740218      0.256776526341734      0.103508737950141      0      0
0.256776526341734      0.260331146528961      0.104906387978308      0      0
0.260331146528961      0.263934974191869      0.106321777560323      0      0
0.263934974191869      0.267588690521566      0.107755072881180      0      0
0.267588690521566      0.271292986139054      0.109206438119714      0      0
0.271292986139054      0.275048561225772      0.110676035162610      0      0
0.275048561225772      0.27885612565594      0.112164023297207      0      0
0.27885612565594      0.282716399130741      0.113670558881499      0      0
0.282716399130741      0.286630111314356      0.115195794989627      0      0
0.286630111314356      0.290598001971889      0.116739881031016      0      0
0.290598001971889      0.294620821109189      0.118302962341153      0      0
0.294620821109189      0.298699329114623      0.119885179741835      0      0
0.298699329114623      0.302834296902796      0.121486669068541      0      0
0.302834296902796      0.307026506060274      0.123107560662372      0      0
0.307026506060274      0.311276748993318      0.124747978823805      0      0
0.311276748993318      0.315585829077662      0.126408041225242      0      0
0.315585829077662      0.319954560810364      0.128087858279105      0      0
0.319954560810364      0.324383769963767      0.129787532457918      0      0
0.324383769963767      0.32887429374158      0.131507157562521      0      0
0.32887429374158      0.33342698093713      0.133246817934199      0      0
0.33342698093713      0.338042692093795      0.135006587606161      0      0
0.338042692093795      0.342722299667666      0.136786529389346      0      0
0.342722299667666      0.347466688192458      0.138586693887127      0      0
0.347466688192458      0.352276754446699      0.140407118432929      0      0
0.352276754446699      0.357153407623246      0.142247825944253      0      0
0.357153407623246      0.362097569501131      0.144108823685983      0      0
0.362097569501131      0.367110174619799      0.145990101935147      0      0
0.367110174619799      0.372192170455755      0.147891632538595      0      0
0.372192170455755      0.37734451760165      0.149813367354176      0      0
0.37734451760165      0.382568189947856      0.151755236565116      0      0
0.382568189947856      0.387864174866547      0.153717146856243      0      0
0.387864174866547      0.393233473398329      0.155698979439585      0      0
0.393233473398329      0.398677100441459      0.157700587915588      0      0
0.398677100441459      0.40419608494368      0.159721795954792      0      0
0.40419608494368      0.409791470096709      0.161762394783226      0      0
0.409791470096709      0.41546431353342      0.163822140453015      0      0
0.41546431353342      0.421215687527758      0.165900750877736      0      0
0.421215687527758      0.427046679197417      0.167997902609820      0      0
0.427046679197417      0.43295839070933      0.170113227334861      0      0
0.43295839070933      0.438951939487993      0.172246308054856      0      0
0.438951939487993      0.445028458426682      0.174396674929309      0      0
0.445028458426682      0.451189096101594      0.176563800739564      0      0
0.451189096101594      0.457435016988945      0.178747095937737      0      0
0.457435016988945      0.463767401685081      0.180945903237132      0      0
0.463767401685081      0.470187447129631      0.183159491695846      0      0
0.470187447129631      0.476696366831751      0.185387050239493      0      0
0.476696366831751      0.483295391099501      0.187627680562335      0      0
0.483295391099501      0.489985767272398      0.189880389338568      0      0
0.489985767272398      0.496768759957182      0.192144079666864      0      0
0.496768759957182      0.503645651266856      0.194417541661416      0      0
0.503645651266856      0.510617741063022      0.196699442091369      0      0
0.510617741063022      0.517686347201588      0.198988312957493      0      0
0.517686347201588      0.524852805781861      0.201282538879886      0      0
0.524852805781861      0.532118471399099      0.203580343153100      0      0
0.532118471399099      0.539484717400551      0.205879772304905      0      0
0.539484717400551      0.546952936145049      0.208178678971433      0      0
0.546952936145049      0.554524539266187      0.210474702874070      0      0
0.554524539266187      0.56220095793915      0.212765249651440      0      0
0.56220095793915      0.569983643151229      0.215047467262243      0      0
0.569983643151229      0.577874065976087      0.217318219630398      0      0
0.577874065976087      0.585873717851818      0.219574057151655      0      0
0.585873717851818      0.59398411086286      0.221811183618657      0      0
0.59398411086286      0.602206778025804      0.224025419047515      0      0
0.602206778025804      0.610543273579166      0.226212157800365      0      0
0.610543273579166      0.618995173277162      0.228366321292037      0      0
0.618995173277162      0.62756407468756      0.230482304440507      0      0
0.62756407468756      0.636251597493652      0.232553914864946      0      0
0.636251597493652      0.645059383800396      0.234574303645093      0      0
0.645059383800396      0.653989098444817      0.236535886222471      0      0
0.653989098444817      0.663042429310678      0.238430251736242      0      0
0.663042429310678      0.672221087647534      0.240248058729184      0      0
0.672221087647534      0.681526808394186      0.241978914712576      0      0
0.681526808394186      0.690961350506615      0.243611236516282      0      0
0.690961350506615      0.70052649729046      0.245132087636556      0      0
0.70052649729046      0.710224056738094      0.246526987880747      0      0
0.710224056738094      0.720055861870372      0.247779689429037      0      0
0.720055861870372      0.730023771083106      0.248871911896537      0      0
0.730023771083106      0.740129668498331      0.249783026955138      0      0
0.740129668498331      0.750375464320448      0.250489680378896      0      0
0.750375464320448      0.76076309519728      0.250965335742609      0      0
0.76076309519728      0.771294524586143      0.251179719038135      0      0
0.771294524586143      0.781971743124969      0.251098136590247      0      0
0.781971743124969      0.792796769008581      0.250680628959018      0      0
0.792796769008581      0.803771648370161      0.249880909617536      0      0
0.803771648370161      0.814898455668016      0.248645016876444      0      0
0.814898455668016      0.826179294077686      0.246909577172369      0      0
0.826179294077686      0.837616295889483      0.244599531365848      0      0
0.837616295889483      0.849211622911536      0.241625102558658      0      0
0.849211622911536      0.860967466878409      0.237877665166351      0      0
0.860967466878409      0.872886049865385      0.233223974990167      0      0
0.872886049865385      0.884969624708479      0.227497868825258      0      0
0.884969624708479      0.897220475430265      0.220487894029111      0      0
0.897220475430265      0.909640917671599      0.211918059187917      0      0
0.909640917671599      0.922233299129318      0.201416223512738      0      0
0.922233299129318      0.935      0.188458471492010      0      0
# END HISTO1D SudakovggExpOutputsN2LLNor32
# BEGIN HISTO1D SudakovggExpOutputsN2LLNor33
PlotOrder=9
LineColor=orange
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\mathbf{V}^{-1}_{h,\mathrm{thr}}\mathbf{V}_{h}\Right]_{(3,3)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.999999999999747      0      0
0.00000101384324431002      0.00000102787812403307      0.999999999999740      0      0
0.00000102787812403307      0.00000104210729202498      0.999999999999733      0      0
0.00000104210729202498      0.00000105653343786574      0.999999999999725      0      0
0.00000105653343786574      0.00000107115928836782      0.999999999999718      0      0
0.00000107115928836782      0.00000108598760809164      0.999999999999710      0      0
0.00000108598760809164      0.00000110102119986811      0.999999999999702      0      0
0.00000110102119986811      0.00000111626290532839      0.999999999999693      0      0
0.00000111626290532839      0.00000113171560544106      0.999999999999685      0      0
0.00000113171560544106      0.00000114738222105665      0.999999999999676      0      0
0.00000114738222105665      0.00000116326571345971      0.999999999999667      0      0
0.00000116326571345971      0.0000011793690849286      0.999999999999658      0      0
0.0000011793690849286      0.00000119569537930295      0.999999999999648      0      0
0.00000119569537930295      0.000001212247682559      0.999999999999638      0      0
0.000001212247682559      0.00000122902912339292      0.999999999999628      0      0
0.00000122902912339292      0.00000124604287381218      0.999999999999618      0      0
0.00000124604287381218      0.00000126329214973512      0.999999999999607      0      0
0.00000126329214973512      0.00000128078021159884      0.999999999999596      0      0
0.00000128078021159884      0.00000129851036497544      0.999999999999585      0      0
0.00000129851036497544      0.00000131648596119688      0.999999999999573      0      0
0.00000131648596119688      0.00000133471039798844      0.999999999999562      0      0
0.00000133471039798844      0.00000135318712011092      0.999999999999549      0      0
0.00000135318712011092      0.00000137191962001179      0.999999999999537      0      0
0.00000137191962001179      0.00000139091143848532      0.999999999999524      0      0
0.00000139091143848532      0.00000141016616534188      0.999999999999511      0      0
0.00000141016616534188      0.00000142968744008643      0.999999999999497      0      0
0.00000142968744008643      0.00000144947895260651      0.999999999999483      0      0
0.00000144947895260651      0.00000146954444386967      0.999999999999468      0      0
0.00000146954444386967      0.00000148988770663059      0.999999999999454      0      0
0.00000148988770663059      0.00000151051258614798      0.999999999999438      0      0
0.00000151051258614798      0.00000153142298091138      0.999999999999423      0      0
0.00000153142298091138      0.00000155262284337812      0.999999999999407      0      0
0.00000155262284337812      0.00000157411618072032      0.999999999999390      0      0
0.00000157411618072032      0.00000159590705558239      0.999999999999373      0      0
0.00000159590705558239      0.0000016179995868489      0.999999999999356      0      0
0.0000016179995868489      0.00000164039795042316      0.999999999999338      0      0
0.00000164039795042316      0.00000166310638001652      0.999999999999319      0      0
0.00000166310638001652      0.00000168612916794864      0.999999999999300      0      0
0.00000168612916794864      0.00000170947066595881      0.999999999999281      0      0
0.00000170947066595881      0.00000173313528602849      0.999999999999261      0      0
0.00000173313528602849      0.00000175712750121529      0.999999999999240      0      0
0.00000175712750121529      0.00000178145184649847      0.999999999999219      0      0
0.00000178145184649847      0.00000180611291963609      0.999999999999197      0      0
0.00000180611291963609      0.00000183111538203409      0.999999999999175      0      0
0.00000183111538203409      0.00000185646395962742      0.999999999999152      0      0
0.00000185646395962742      0.00000188216344377329      0.999999999999128      0      0
0.00000188216344377329      0.00000190821869215684      0.999999999999104      0      0
0.00000190821869215684      0.00000193463462970931      0.999999999999079      0      0
0.00000193463462970931      0.000001961416249539      0.999999999999053      0      0
0.000001961416249539      0.00000198856861387501      0.999999999999027      0      0
0.00000198856861387501      0.00000201609685502412      0.999999999999000      0      0
0.00000201609685502412      0.00000204400617634088      0.999999999998972      0      0
0.00000204400617634088      0.00000207230185321116      0.999999999998943      0      0
0.00000207230185321116      0.00000210098923404927      0.999999999998914      0      0
0.00000210098923404927      0.00000213007374130893      0.999999999998883      0      0
0.00000213007374130893      0.00000215956087250823      0.999999999998852      0      0
0.00000215956087250823      0.00000218945620126872      0.999999999998820      0      0
0.00000218945620126872      0.00000221976537836897      0.999999999998787      0      0
0.00000221976537836897      0.00000225049413281266      0.999999999998753      0      0
0.00000225049413281266      0.00000228164827291145      0.999999999998719      0      0
0.00000228164827291145      0.0000023132336873829      0.999999999998683      0      0
0.0000023132336873829      0.0000023452563464635      0.999999999998646      0      0
0.0000023452563464635      0.00000237772230303722      0.999999999998608      0      0
0.00000237772230303722      0.00000241063769377955      0.999999999998570      0      0
0.00000241063769377955      0.00000244400874031748      0.999999999998530      0      0
0.00000244400874031748      0.00000247784175040552      0.999999999998489      0      0
0.00000247784175040552      0.00000251214311911795      0.999999999998447      0      0
0.00000251214311911795      0.00000254691933005764      0.999999999998403      0      0
0.00000254691933005764      0.00000258217695658154      0.999999999998359      0      0
0.00000258217695658154      0.0000026179226630432      0.999999999998313      0      0
0.0000026179226630432      0.00000265416320605244      0.999999999998266      0      0
0.00000265416320605244      0.00000269090543575249      0.999999999998218      0      0
0.00000269090543575249      0.00000272815629711478      0.999999999998168      0      0
0.00000272815629711478      0.00000276592283125165      0.999999999998117      0      0
0.00000276592283125165      0.00000280421217674733      0.999999999998065      0      0
0.00000280421217674733      0.00000284303157100718      0.999999999998011      0      0
0.00000284303157100718      0.00000288238835162573      0.999999999997955      0      0
0.00000288238835162573      0.00000292228995777364      0.999999999997898      0      0
0.00000292228995777364      0.00000296274393160382      0.999999999997839      0      0
0.00000296274393160382      0.00000300375791967704      0.999999999997779      0      0
0.00000300375791967704      0.00000304533967440728      0.999999999997717      0      0
0.00000304533967440728      0.0000030874970555271      0.999999999997654      0      0
0.0000030874970555271      0.00000313023803157323      0.999999999997588      0      0
0.00000313023803157323      0.00000317357068139281      0.999999999997521      0      0
0.00000317357068139281      0.00000321750319567045      0.999999999997452      0      0
0.00000321750319567045      0.00000326204387847638      0.999999999997381      0      0
0.00000326204387847638      0.00000330720114883614      0.999999999997308      0      0
0.00000330720114883614      0.00000335298354232185      0.999999999997233      0      0
0.00000335298354232185      0.00000339939971266569      0.999999999997156      0      0
0.00000339939971266569      0.00000344645843339553      0.999999999997076      0      0
0.00000344645843339553      0.00000349416859949336      0.999999999996995      0      0
0.00000349416859949336      0.00000354253922907654      0.999999999996911      0      0
0.00000354253922907654      0.00000359157946510248      0.999999999996825      0      0
0.00000359157946510248      0.00000364129857709674      0.999999999996737      0      0
0.00000364129857709674      0.00000369170596290522      0.999999999996646      0      0
0.00000369170596290522      0.00000374281115047047      0.999999999996552      0      0
0.00000374281115047047      0.0000037946237996327      0.999999999996456      0      0
0.0000037946237996327      0.00000384715370395563      0.999999999996357      0      0
0.00000384715370395563      0.00000390041079257769      0.999999999996256      0      0
0.00000390041079257769      0.00000395440513208878      0.999999999996151      0      0
0.00000395440513208878      0.00000400914692843308      0.999999999996044      0      0
0.00000400914692843308      0.00000406464652883815      0.999999999995934      0      0
0.00000406464652883815      0.00000412091442377072      0.999999999995820      0      0
0.00000412091442377072      0.00000417796124891967      0.999999999995704      0      0
0.00000417796124891967      0.00000423579778720626      0.999999999995584      0      0
0.00000423579778720626      0.0000042944349708224      0.999999999995461      0      0
0.0000042944349708224      0.00000435388388329698      0.999999999995334      0      0
0.00000435388388329698      0.00000441415576159092      0.999999999995204      0      0
0.00000441415576159092      0.0000044752619982211      0.999999999995070      0      0
0.0000044752619982211      0.00000453721414341383      0.999999999994933      0      0
0.00000453721414341383      0.00000460002390728798      0.999999999994792      0      0
0.00000460002390728798      0.0000046637031620685      0.999999999994647      0      0
0.0000046637031620685      0.00000472826394433043      0.999999999994497      0      0
0.00000472826394433043      0.00000479371845727405      0.999999999994344      0      0
0.00000479371845727405      0.00000486007907303155      0.999999999994186      0      0
0.00000486007907303155      0.00000492735833500554      0.999999999994024      0      0
0.00000492735833500554      0.00000499556896024003      0.999999999993858      0      0
0.00000499556896024003      0.00000506472384182418      0.999999999993686      0      0
0.00000506472384182418      0.00000513483605132934      0.999999999993510      0      0
0.00000513483605132934      0.00000520591884127979      0.999999999993329      0      0
0.00000520591884127979      0.00000527798564765776      0.999999999993143      0      0
0.00000527798564765776      0.00000535105009244307      0.999999999992952      0      0
0.00000535105009244307      0.00000542512598618791      0.999999999992756      0      0
0.00000542512598618791      0.00000550022733062734      0.999999999992554      0      0
0.00000550022733062734      0.00000557636832132587      0.999999999992346      0      0
0.00000557636832132587      0.00000565356335036064      0.999999999992133      0      0
0.00000565356335036064      0.00000573182700904185      0.999999999991914      0      0
0.00000573182700904185      0.00000581117409067079      0.999999999991688      0      0
0.00000581117409067079      0.000005891619593336      0.999999999991456      0      0
0.000005891619593336      0.00000597317872274825      0.999999999991218      0      0
0.00000597317872274825      0.00000605586689511467      0.999999999990973      0      0
0.00000605586689511467      0.0000061396997400527      0.999999999990722      0      0
0.0000061396997400527      0.00000622469310354442      0.999999999990463      0      0
0.00000622469310354442      0.00000631086305093168      0.999999999990197      0      0
0.00000631086305093168      0.0000063982258699528      0.999999999989924      0      0
0.0000063982258699528      0.00000648679807382125      0.999999999989643      0      0
0.00000648679807382125      0.00000657659640434692      0.999999999989354      0      0
0.00000657659640434692      0.00000666763783510069      0.999999999989058      0      0
0.00000666763783510069      0.00000675993957462272      0.999999999988753      0      0
0.00000675993957462272      0.0000068535190696752      0.999999999988439      0      0
0.0000068535190696752      0.00000694839400854009      0.999999999988117      0      0
0.00000694839400854009      0.00000704458232436258      0.999999999987785      0      0
0.00000704458232436258      0.00000714210219854078      0.999999999987445      0      0
0.00000714210219854078      0.00000724097206416231      0.999999999987095      0      0
0.00000724097206416231      0.00000734121060948854      0.999999999986735      0      0
0.00000734121060948854      0.000007442836781487      0.999999999986365      0      0
0.000007442836781487      0.00000754586978941272      0.999999999985985      0      0
0.00000754586978941272      0.00000765032910843916      0.999999999985594      0      0
0.00000765032910843916      0.00000775623448333934      0.999999999985193      0      0
0.00000775623448333934      0.00000786360593221801      0.999999999984780      0      0
0.00000786360593221801      0.00000797246375029542      0.999999999984356      0      0
0.00000797246375029542      0.00000808282851374354      0.999999999983920      0      0
0.00000808282851374354      0.00000819472108357529      0.999999999983471      0      0
0.00000819472108357529      0.00000830816260958769      0.999999999983011      0      0
0.00000830816260958769      0.00000842317453435958      0.999999999982537      0      0
0.00000842317453435958      0.00000853977859730466      0.999999999982050      0      0
0.00000853977859730466      0.00000865799683878063      0.999999999981550      0      0
0.00000865799683878063      0.00000877785160425524      0.999999999981035      0      0
0.00000877785160425524      0.00000889936554853005      0.999999999980507      0      0
0.00000889936554853005      0.00000902256164002253      0.999999999979963      0      0
0.00000902256164002253      0.00000914746316510757      0.999999999979405      0      0
0.00000914746316510757      0.00000927409373251906      0.999999999978830      0      0
0.00000927409373251906      0.00000940247727781235      0.999999999978240      0      0
0.00000940247727781235      0.00000953263806788851      0.999999999977634      0      0
0.00000953263806788851      0.00000966460070558129      0.999999999977010      0      0
0.00000966460070558129      0.00000979839013430744      0.999999999976369      0      0
0.00000979839013430744      0.00000993403164278155      0.999999999975710      0      0
0.00000993403164278155      0.000010071550869796      0.999999999975033      0      0
0.000010071550869796      0.0000102109738090674      0.999999999974337      0      0
0.0000102109738090674      0.0000103523268141496      0.999999999973622      0      0
0.0000103523268141496      0.000010495636603415      0.999999999972886      0      0
0.000010495636603415      0.0000106409302651053      0.999999999972131      0      0
0.0000106409302651053      0.000010788235262451      0.999999999971354      0      0
0.000010788235262451      0.0000109375794388631      0.999999999970555      0      0
0.0000109375794388631      0.0000110889910231955      0.999999999969734      0      0
0.0000110889910231955      0.0000112424986350812      0.999999999968890      0      0
0.0000112424986350812      0.0000113981312903417      0.999999999968023      0      0
0.0000113981312903417      0.0000115559184064716      0.999999999967132      0      0
0.0000115559184064716      0.000011715889808199      0.999999999966215      0      0
0.000011715889808199      0.0000118780757331232      0.999999999965273      0      0
0.0000118780757331232      0.0000120425068374297      0.999999999964305      0      0
0.0000120425068374297      0.0000122092142016854      0.999999999963310      0      0
0.0000122092142016854      0.0000123782293367127      0.999999999962287      0      0
0.0000123782293367127      0.0000125495841895462      0.999999999961236      0      0
0.0000125495841895462      0.0000127233111494713      0.999999999960155      0      0
0.0000127233111494713      0.0000128994430541458      0.999999999959045      0      0
0.0000128994430541458      0.0000130780131958075      0.999999999957903      0      0
0.0000130780131958075      0.0000132590553275668      0.999999999956729      0      0
0.0000132590553275668      0.0000134426036697863      0.999999999955523      0      0
0.0000134426036697863      0.00001362869291655      0.999999999954283      0      0
0.00001362869291655      0.00001381735824222      0.999999999953008      0      0
0.00001381735824222      0.0000140086353080861      0.999999999951698      0      0
0.0000140086353080861      0.0000142025602691059      0.999999999950352      0      0
0.0000142025602691059      0.0000143991697807389      0.999999999948968      0      0
0.0000143991697807389      0.0000145985010058751      0.999999999947545      0      0
0.0000145985010058751      0.0000148005916218595      0.999999999946083      0      0
0.0000148005916218595      0.0000150054798276138      0.999999999944580      0      0
0.0000150054798276138      0.0000152132043508565      0.999999999943035      0      0
0.0000152132043508565      0.0000154238044554237      0.999999999941447      0      0
0.0000154238044554237      0.0000156373199486901      0.999999999939814      0      0
0.0000156373199486901      0.0000158537911890937      0.999999999938136      0      0
0.0000158537911890937      0.0000160732590937644      0.999999999936412      0      0
0.0000160732590937644      0.0000162957651462576      0.999999999934639      0      0
0.0000162957651462576      0.000016521351404396      0.999999999932817      0      0
0.000016521351404396      0.0000167500605082187      0.999999999930944      0      0
0.0000167500605082187      0.0000169819356880416      0.999999999929019      0      0
0.0000169819356880416      0.0000172170207726282      0.999999999927040      0      0
0.0000172170207726282      0.0000174553601974744      0.999999999925006      0      0
0.0000174553601974744      0.0000176969990132074      0.999999999922915      0      0
0.0000176969990132074      0.0000179419828941014      0.999999999920766      0      0
0.0000179419828941014      0.0000181903581467107      0.999999999918557      0      0
0.0000181903581467107      0.0000184421717186223      0.999999999916287      0      0
0.0000184421717186223      0.0000186974712073306      0.999999999913953      0      0
0.0000186974712073306      0.0000189563048692332      0.999999999911554      0      0
0.0000189563048692332      0.0000192187216287532      0.999999999909089      0      0
0.0000192187216287532      0.0000194847710875863      0.999999999906554      0      0
0.0000194847710875863      0.0000197545035340766      0.999999999903949      0      0
0.0000197545035340766      0.000020027969952722      0.999999999901271      0      0
0.000020027969952722      0.0000203052220338112      0.999999999898519      0      0
0.0000203052220338112      0.0000205863121831945      0.999999999895690      0      0
0.0000205863121831945      0.0000208712935321888      0.999999999892782      0      0
0.0000208712935321888      0.000021160219947621      0.999999999889793      0      0
0.000021160219947621      0.0000214531460420097      0.999999999886720      0      0
0.0000214531460420097      0.0000217501271838877      0.999999999883562      0      0
0.0000217501271838877      0.0000220512195082683      0.999999999880316      0      0
0.0000220512195082683      0.0000223564799272551      0.999999999876980      0      0
0.0000223564799272551      0.0000226659661408002      0.999999999873550      0      0
0.0000226659661408002      0.0000229797366476099      0.999999999870025      0      0
0.0000229797366476099      0.0000232978507562027      0.999999999866402      0      0
0.0000232978507562027      0.0000236203685961192      0.999999999862677      0      0
0.0000236203685961192      0.000023947351129288      0.999999999858849      0      0
0.000023947351129288      0.0000242788601615485      0.999999999854914      0      0
0.0000242788601615485      0.0000246149583543337      0.999999999850869      0      0
0.0000246149583543337      0.0000249557092365137      0.999999999846711      0      0
0.0000249557092365137      0.0000253011772164045      0.999999999842438      0      0
0.0000253011772164045      0.0000256514275939423      0.999999999838046      0      0
0.0000256514275939423      0.0000260065265730261      0.999999999833531      0      0
0.0000260065265730261      0.0000263665412740315      0.999999999828890      0      0
0.0000263665412740315      0.0000267315397464981      0.999999999824119      0      0
0.0000267315397464981      0.0000271015909819919      0.999999999819216      0      0
0.0000271015909819919      0.0000274767649271459      0.999999999814176      0      0
0.0000274767649271459      0.0000278571324968813      0.999999999808996      0      0
0.0000278571324968813      0.0000282427655878122      0.999999999803671      0      0
0.0000282427655878122      0.0000286337370918349      0.999999999798198      0      0
0.0000286337370918349      0.0000290301209099061      0.999999999792572      0      0
0.0000290301209099061      0.0000294319919660113      0.999999999786789      0      0
0.0000294319919660113      0.0000298394262213274      0.999999999780845      0      0
0.0000298394262213274      0.00003025250068858      0.999999999774736      0      0
0.00003025250068858      0.000030671293446601      0.999999999768456      0      0
0.000030671293446601      0.0000310958836550867      0.999999999762001      0      0
0.0000310958836550867      0.00003152635156956      0.999999999755366      0      0
0.00003152635156956      0.000031962778556541      0.999999999748546      0      0
0.000031962778556541      0.0000324052471089262      0.999999999741536      0      0
0.0000324052471089262      0.0000328538408615817      0.999999999734330      0      0
0.0000328538408615817      0.000033308644607151      0.999999999726924      0      0
0.000033308644607151      0.0000337697443120835      0.999999999719311      0      0
0.0000337697443120835      0.0000342372271328825      0.999999999711486      0      0
0.0000342372271328825      0.0000347111814325807      0.999999999703443      0      0
0.0000347111814325807      0.0000351916967974413      0.999999999695175      0      0
0.0000351916967974413      0.0000356788640538924      0.999999999686677      0      0
0.0000356788640538924      0.0000361727752856944      0.999999999677942      0      0
0.0000361727752856944      0.0000366735238513458      0.999999999668964      0      0
0.0000366735238513458      0.0000371812044017293      0.999999999659735      0      0
0.0000371812044017293      0.0000376959128980032      0.999999999650249      0      0
0.0000376959128980032      0.0000382177466297395      0.999999999640499      0      0
0.0000382177466297395      0.0000387468042333134      0.999999999630477      0      0
0.0000387468042333134      0.0000392831857105477      0.999999999620175      0      0
0.0000392831857105477      0.0000398269924476147      0.999999999609586      0      0
0.0000398269924476147      0.0000403783272342003      0.999999999598702      0      0
0.0000403783272342003      0.0000409372942829333      0.999999999587515      0      0
0.0000409372942829333      0.0000415039992490831      0.999999999576016      0      0
0.0000415039992490831      0.000042078549250531      0.999999999564196      0      0
0.000042078549250531      0.0000426610528880173      0.999999999552046      0      0
0.0000426610528880173      0.0000432516202656688      0.999999999539558      0      0
0.0000432516202656688      0.0000438503630118107      0.999999999526722      0      0
0.0000438503630118107      0.0000444573943000663      0.999999999513528      0      0
0.0000444573943000663      0.0000450728288707489      0.999999999499966      0      0
0.0000450728288707489      0.0000456967830525504      0.999999999486026      0      0
0.0000456967830525504      0.0000463293747845289      0.999999999471697      0      0
0.0000463293747845289      0.0000469707236384016      0.999999999456969      0      0
0.0000469707236384016      0.0000476209508411464      0.999999999441831      0      0
0.0000476209508411464      0.0000482801792979158      0.999999999426270      0      0
0.0000482801792979158      0.0000489485336152684      0.999999999410275      0      0
0.0000489485336152684      0.0000496261401247217      0.999999999393835      0      0
0.0000496261401247217      0.0000503131269066316      0.999999999376936      0      0
0.0000503131269066316      0.0000510096238144011      0.999999999359566      0      0
0.0000510096238144011      0.000051715762499026      0.999999999341712      0      0
0.000051715762499026      0.000052431676433979      0.999999999323361      0      0
0.000052431676433979      0.0000531575009404385      0.999999999304497      0      0
0.0000531575009404385      0.0000538933732128671      0.999999999285108      0      0
0.0000538933732128671      0.0000546394323449439      0.999999999265178      0      0
0.0000546394323449439      0.0000553958193558558      0.999999999244692      0      0
0.0000553958193558558      0.0000561626772169526      0.999999999223636      0      0
0.0000561626772169526      0.0000569401508787716      0.999999999201992      0      0
0.0000569401508787716      0.0000577283872984359      0.999999999179745      0      0
0.0000577283872984359      0.0000585275354674316      0.999999999156878      0      0
0.0000585275354674316      0.0000593377464397706      0.999999999133374      0      0
0.0000593377464397706      0.0000601591733605423      0.999999999109214      0      0
0.0000601591733605423      0.0000609919714948611      0.999999999084380      0      0
0.0000609919714948611      0.0000618362982572143      0.999999999058854      0      0
0.0000618362982572143      0.0000626923132412161      0.999999999032617      0      0
0.0000626923132412161      0.0000635601782497746      0.999999999005648      0      0
0.0000635601782497746      0.0000644400573256746      0.999999998977928      0      0
0.0000644400573256746      0.0000653321167825856      0.999999998949434      0      0
0.0000653321167825856      0.0000662365252364977      0.999999998920146      0      0
0.0000662365252364977      0.0000671534536375933      0.999999998890042      0      0
0.0000671534536375933      0.0000680830753025601      0.999999998859098      0      0
0.0000680830753025601      0.0000690255659473509      0.999999998827292      0      0
0.0000690255659473509      0.0000699811037203975      0.999999998794599      0      0
0.0000699811037203975      0.0000709498692362838      0.999999998760995      0      0
0.0000709498692362838      0.0000719320456098856      0.999999998726454      0      0
0.0000719320456098856      0.0000729278184909828      0.999999998690950      0      0
0.0000729278184909828      0.0000739373760993502      0.999999998654456      0      0
0.0000739373760993502      0.0000749609092603353      0.999999998616945      0      0
0.0000749609092603353      0.0000759986114409274      0.999999998578388      0      0
0.0000759986114409274      0.0000770506787863264      0.999999998538756      0      0
0.0000770506787863264      0.0000781173101570184      0.999999998498019      0      0
0.0000781173101570184      0.0000791987071663636      0.999999998456147      0      0
0.0000791987071663636      0.0000802950742187053      0.999999998413107      0      0
0.0000802950742187053      0.000081406618548006      0.999999998368867      0      0
0.000081406618548006      0.0000825335502570186      0.999999998323395      0      0
0.0000825335502570186      0.0000836760823569998      0.999999998276654      0      0
0.0000836760823569998      0.0000848344308079731      0.999999998228610      0      0
0.0000848344308079731      0.0000860088145595493      0.999999998179227      0      0
0.0000860088145595493      0.0000871994555923124      0.999999998128468      0      0
0.0000871994555923124      0.0000884065789597775      0.999999998076293      0      0
0.0000884065789597775      0.0000896304128309307      0.999999998022663      0      0
0.0000896304128309307      0.0000908711885333572      0.999999997967539      0      0
0.0000908711885333572      0.0000921291405969664      0.999999997910878      0      0
0.0000921291405969664      0.0000934045067983223      0.999999997852637      0      0
0.0000934045067983223      0.0000946975282055884      0.999999997792772      0      0
0.0000946975282055884      0.0000960084492240934      0.999999997731239      0      0
0.0000960084492240934      0.0000973375176425286      0.999999997667990      0      0
0.0000973375176425286      0.000098684984679785      0.999999997602978      0      0
0.000098684984679785      0.000100051105032438      0.999999997536154      0      0
0.000100051105032438      0.000101436136922889      0.999999997467466      0      0
0.000101436136922889      0.000102840342148178      0.999999997396864      0      0
0.000102840342148178      0.000104263986129461      0.999999997324293      0      0
0.000104263986129461      0.000105707337962187      0.999999997249700      0      0
0.000105707337962187      0.00010717067046696      0.999999997173027      0      0
0.00010717067046696      0.000108654260241103      0.999999997094216      0      0
0.000108654260241103      0.000110158387710945      0.999999997013208      0      0
0.000110158387710945      0.000111683337184825      0.999999996929942      0      0
0.000111683337184825      0.000113229396906833      0.999999996844354      0      0
0.000113229396906833      0.00011479685911129      0.999999996756381      0      0
0.00011479685911129      0.000116386020077991      0.999999996665955      0      0
0.000116386020077991      0.000117997180188201      0.999999996573008      0      0
0.000117997180188201      0.00011963064398144      0.999999996477470      0      0
0.00011963064398144      0.00012128672021304      0.999999996379268      0      0
0.00012128672021304      0.00012296572191251      0.999999996278329      0      0
0.00012296572191251      0.000124667966442703      0.999999996174576      0      0
0.000124667966442703      0.000126393775559803      0.999999996067930      0      0
0.000126393775559803      0.000128143475474143      0.999999995958312      0      0
0.000128143475474143      0.000129917396911867      0.999999995845637      0      0
0.000129917396911867      0.000131715875177439      0.999999995729821      0      0
0.000131715875177439      0.000133539250217029      0.999999995610777      0      0
0.000133539250217029      0.00013538786668276      0.999999995488413      0      0
0.00013538786668276      0.000137262073997862      0.999999995362639      0      0
0.000137262073997862      0.000139162226422714      0.999999995233358      0      0
0.000139162226422714      0.00014108868312181      0.999999995100473      0      0
0.00014108868312181      0.000143041808231644      0.999999994963883      0      0
0.000143041808231644      0.000145021970929542      0.999999994823485      0      0
0.000145021970929542      0.00014702954550344      0.999999994679174      0      0
0.00014702954550344      0.000149064911422635      0.999999994530839      0      0
0.000149064911422635      0.00015112845340951      0.999999994378369      0      0
0.00015112845340951      0.000153220561512254      0.999999994221649      0      0
0.000153220561512254      0.000155341631178586      0.999999994060559      0      0
0.000155341631178586      0.000157492063330508      0.999999993894979      0      0
0.000157492063330508      0.000159672264440082      0.999999993724782      0      0
0.000159672264440082      0.00016188264660626      0.999999993549841      0      0
0.00016188264660626      0.000164123627632783      0.999999993370023      0      0
0.000164123627632783      0.00016639563110715      0.999999993185191      0      0
0.00016639563110715      0.000168699086480686      0.999999992995207      0      0
0.000168699086480686      0.000171034429149716      0.999999992799927      0      0
0.000171034429149716      0.00017340210053786      0.999999992599202      0      0
0.00017340210053786      0.000175802548179476      0.999999992392882      0      0
0.000175802548179476      0.000178236225804249      0.999999992180810      0      0
0.000178236225804249      0.000180703593422953      0.999999991962825      0      0
0.000180703593422953      0.000183205117414405      0.999999991738764      0      0
0.000183205117414405      0.000185741270613619      0.999999991508456      0      0
0.000185741270613619      0.000188312532401177      0.999999991271728      0      0
0.000188312532401177      0.000190919388793845      0.999999991028400      0      0
0.000190919388793845      0.000193562332536437      0.999999990778289      0      0
0.000193562332536437      0.000196241863194957      0.999999990521205      0      0
0.000196241863194957      0.000198958487251018      0.999999990256953      0      0
0.000198958487251018      0.000201712718197586      0.999999989985336      0      0
0.000201712718197586      0.000204505076636033      0.999999989706146      0      0
0.000204505076636033      0.000207336090374545      0.999999989419172      0      0
0.000207336090374545      0.000210206294527884      0.999999989124199      0      0
0.000210206294527884      0.000213116231618538      0.999999988821002      0      0
0.000213116231618538      0.000216066451679264      0.999999988509352      0      0
0.000216066451679264      0.000219057512357059      0.999999988189014      0      0
0.000219057512357059      0.000222089979018563      0.999999987859746      0      0
0.000222089979018563      0.000225164424856924      0.999999987521299      0      0
0.000225164424856924      0.000228281431000144      0.999999987173416      0      0
0.000228281431000144      0.00023144158662092      0.999999986815835      0      0
0.00023144158662092      0.000234645489048012      0.999999986448285      0      0
0.000234645489048012      0.000237893743879147      0.999999986070489      0      0
0.000237893743879147      0.000241186965095492      0.999999985682160      0      0
0.000241186965095492      0.000244525775177701      0.999999985283005      0      0
0.000244525775177701      0.000247910805223583      0.999999984872723      0      0
0.000247910805223583      0.000251342695067386      0.999999984451003      0      0
0.000251342695067386      0.000254822093400743      0.999999984017526      0      0
0.000254822093400743      0.00025834965789528      0.999999983571965      0      0
0.00025834965789528      0.000261926055326934      0.999999983113982      0      0
0.000261926055326934      0.000265551961701985      0.999999982643231      0      0
0.000265551961701985      0.00026922806238483      0.999999982159357      0      0
0.00026922806238483      0.000272955052227537      0.999999981661994      0      0
0.000272955052227537      0.000276733635701177      0.999999981150764      0      0
0.000276733635701177      0.000280564527028988      0.999999980625283      0      0
0.000280564527028988      0.000284448450321376      0.999999980085152      0      0
0.000284448450321376      0.000288386139712781      0.999999979529963      0      0
0.000288386139712781      0.000292378339500449      0.999999978959297      0      0
0.000292378339500449      0.000296425804285111      0.999999978372722      0      0
0.000296425804285111      0.000300529299113624      0.999999977769794      0      0
0.000300529299113624      0.000304689599623573      0.999999977150057      0      0
0.000304689599623573      0.000308907492189884      0.999999976513044      0      0
0.000308907492189884      0.000313183774073464      0.999999975858271      0      0
0.000313183774073464      0.000317519253571897      0.999999975185245      0      0
0.000317519253571897      0.000321914750172228      0.999999974493456      0      0
0.000321914750172228      0.000326371094705861      0.999999973782382      0      0
0.000326371094705861      0.000330889129505603      0.999999973051484      0      0
0.000330889129505603      0.000335469708564879      0.999999972300210      0      0
0.000335469708564879      0.000340113697699154      0.999999971527991      0      0
0.000340113697699154      0.000344821974709588      0.999999970734245      0      0
0.000344821974709588      0.000349595429548956      0.999999969918371      0      0
0.000349595429548956      0.000354434964489868      0.999999969079751      0      0
0.000354434964489868      0.000359341494295315      0.999999968217753      0      0
0.000359341494295315      0.000364315946391572      0.999999967331723      0      0
0.000364315946391572      0.000369359261043507      0.999999966420993      0      0
0.000369359261043507      0.000374472391532301      0.999999965484873      0      0
0.000374472391532301      0.00037965630433564      0.999999964522656      0      0
0.00037965630433564      0.000384911979310397      0.999999963533614      0      0
0.000384911979310397      0.000390240409877844      0.999999962516999      0      0
0.000390240409877844      0.000395642603211426      0.999999961472043      0      0
0.000395642603211426      0.000401119580427133      0.999999960397956      0      0
0.000401119580427133      0.000406672376776519      0.999999959293925      0      0
0.000406672376776519      0.000412302041842373      0.999999958159116      0      0
0.000412302041842373      0.000418009639737117      0.999999956992671      0      0
0.000418009639737117      0.000423796249303941      0.999999955793707      0      0
0.000423796249303941      0.000429662964320725      0.999999954561318      0      0
0.000429662964320725      0.000435610893706785      0.999999953294573      0      0
0.000435610893706785      0.000441641161732474      0.999999951992513      0      0
0.000441641161732474      0.000447754908231697      0.999999950654154      0      0
0.000447754908231697      0.000453953288817359      0.999999949278484      0      0
0.000453953288817359      0.000460237475099795      0.999999947864463      0      0
0.000460237475099795      0.000466608654908228      0.999999946411022      0      0
0.000466608654908228      0.000473068032515292      0.999999944917061      0      0
0.000473068032515292      0.000479616828864662      0.999999943381452      0      0
0.000479616828864662      0.000486256281801832      0.999999941803033      0      0
0.000486256281801832      0.000492987646308097      0.999999940180610      0      0
0.000492987646308097      0.000499812194737762      0.999999938512958      0      0
0.000499812194737762      0.000506731217058643      0.999999936798814      0      0
0.000506731217058643      0.0005137460210959      0.999999935036883      0      0
0.0005137460210959      0.000520857932779231      0.999999933225833      0      0
0.000520857932779231      0.000528068296393506      0.999999931364294      0      0
0.000528068296393506      0.000535378474832857      0.999999929450859      0      0
0.000535378474832857      0.000542789849858294      0.999999927484081      0      0
0.000542789849858294      0.000550303822358882      0.999999925462473      0      0
0.000550303822358882      0.000557921812616533      0.999999923384506      0      0
0.000557921812616533      0.000565645260574473      0.999999921248609      0      0
0.000565645260574473      0.00057347562610941      0.999999919053167      0      0
0.00057347562610941      0.000581414389307485      0.999999916796521      0      0
0.000581414389307485      0.000589463050744029      0.999999914476963      0      0
0.000589463050744029      0.000597623131767208      0.999999912092741      0      0
0.000597623131767208      0.000605896174785581      0.999999909642051      0      0
0.000605896174785581      0.000614283743559644      0.999999907123040      0      0
0.000614283743559644      0.000622787423497414      0.999999904533804      0      0
0.000622787423497414      0.000631408821954096      0.999999901872384      0      0
0.000631408821954096      0.000640149568535908      0.999999899136770      0      0
0.000640149568535908      0.000649011315408104      0.999999896324891      0      0
0.000649011315408104      0.000657995737607266      0.999999893434622      0      0
0.000657995737607266      0.000667104533357915      0.999999890463779      0      0
0.000667104533357915      0.00067633942439351      0.999999887410113      0      0
0.00067633942439351      0.000685702156281888      0.999999884271317      0      0
0.000685702156281888      0.000695194498755206      0.999999881045017      0      0
0.000695194498755206      0.000704818246044455      0.999999877728774      0      0
0.000704818246044455      0.000714575217218609      0.999999874320081      0      0
0.000714575217218609      0.000724467256528451      0.999999870816359      0      0
0.000724467256528451      0.000734496233755185      0.999999867214960      0      0
0.000734496233755185      0.000744664044563847      0.999999863513160      0      0
0.000744664044563847      0.000754972610861632      0.999999859708162      0      0
0.000754972610861632      0.000765423881161163      0.999999855797087      0      0
0.000765423881161163      0.0007760198309488      0.999999851776978      0      0
0.0007760198309488      0.000786762463058045      0.999999847644796      0      0
0.000786762463058045      0.00079765380804811      0.999999843397417      0      0
0.00079765380804811      0.000808695924587738      0.999999839031629      0      0
0.000808695924587738      0.000819890899844323      0.999999834544130      0      0
0.000819890899844323      0.00083124084987843      0.999999829931528      0      0
0.00083124084987843      0.000842747920043766      0.999999825190336      0      0
0.000842747920043766      0.000854414285392693      0.999999820316968      0      0
0.000854414285392693      0.000866242151087355      0.999999815307739      0      0
0.000866242151087355      0.000878233752816494      0.999999810158862      0      0
0.000878233752816494      0.000890391357218039      0.999999804866444      0      0
0.000890391357218039      0.000902717262307538      0.999999799426483      0      0
0.000902717262307538      0.000915213797912533      0.999999793834866      0      0
0.000915213797912533      0.000927883326112938      0.999999788087365      0      0
0.000927883326112938      0.000940728241687513      0.999999782179634      0      0
0.000940728241687513      0.000953750972566528      0.999999776107207      0      0
0.000953750972566528      0.000966953980290686      0.999999769865491      0      0
0.000966953980290686      0.000980339760476396      0.999999763449768      0      0
0.000980339760476396      0.000993910843287497      0.999999756855187      0      0
0.000993910843287497      0.0010076697939135      0.999999750076760      0      0
0.0010076697939135      0.00102161921305448      0.999999743109363      0      0
0.00102161921305448      0.0010357617374126      0.999999735947728      0      0
0.0010357617374126      0.00105010004019057      0.999999728586440      0      0
0.00105010004019057      0.00106463683159689      0.999999721019933      0      0
0.00106463683159689      0.00107937485935813      0.999999713242485      0      0
0.00107937485935813      0.00109431690923832      0.999999705248216      0      0
0.00109431690923832      0.00110946580556549      0.999999697031081      0      0
0.00110946580556549      0.00112482441176555      0.999999688584868      0      0
0.00112482441176555      0.00114039563090349      0.999999679903190      0      0
0.00114039563090349      0.00115618240623217      0.999999670979482      0      0
0.00115618240623217      0.00117218772174859      0.999999661806997      0      0
0.00117218772174859      0.00118841460275796      0.999999652378801      0      0
0.00118841460275796      0.00120486611644553      0.999999642687763      0      0
0.00120486611644553      0.00122154537245635      0.999999632726557      0      0
0.00122154537245635      0.00123845552348304      0.999999622487650      0      0
0.00123845552348304      0.00125559976586171      0.999999611963301      0      0
0.00125559976586171      0.00127298134017614      0.999999601145552      0      0
0.00127298134017614      0.00129060353187029      0.999999590026224      0      0
0.00129060353187029      0.00130846967186935      0.999999578596909      0      0
0.00130846967186935      0.00132658313720929      0.999999566848966      0      0
0.00132658313720929      0.00134494735167523      0.999999554773511      0      0
0.00134494735167523      0.00136356578644858      0.999999542361414      0      0
0.00136356578644858      0.00138244196076317      0.999999529603290      0      0
0.00138244196076317      0.00140157944257044      0.999999516489492      0      0
0.00140157944257044      0.00142098184921384      0.999999503010105      0      0
0.00142098184921384      0.00144065284811262      0.999999489154937      0      0
0.00144065284811262      0.00146059615745496      0.999999474913512      0      0
0.00146059615745496      0.00148081554690089      0.999999460275061      0      0
0.00148081554690089      0.00150131483829471      0.999999445228516      0      0
0.00150131483829471      0.00152209790638749      0.999999429762500      0      0
0.00152209790638749      0.00154316867956938      0.999999413865319      0      0
0.00154316867956938      0.00156453114061223      0.999999397524953      0      0
0.00156453114061223      0.00158618932742236      0.999999380729046      0      0
0.00158618932742236      0.00160814733380381      0.999999363464899      0      0
0.00160814733380381      0.00163040931023216      0.999999345719459      0      0
0.00163040931023216      0.00165297946463904      0.999999327479306      0      0
0.00165297946463904      0.00167586206320748      0.999999308730650      0      0
0.00167586206320748      0.00169906143117836      0.999999289459315      0      0
0.00169906143117836      0.00172258195366789      0.999999269650728      0      0
0.00172258195366789      0.00174642807649655      0.999999249289913      0      0
0.00174642807649655      0.00177060430702936      0.999999228361473      0      0
0.00177060430702936      0.00179511521502795      0.999999206849586      0      0
0.00179511521502795      0.00181996543351421      0.999999184737984      0      0
0.00181996543351421      0.00184515965964614      0.999999162009948      0      0
0.00184515965964614      0.00187070265560561      0.999999138648295      0      0
0.00187070265560561      0.00189659924949857      0.999999114635359      0      0
0.00189659924949857      0.00192285433626758      0.999999089952983      0      0
0.00192285433626758      0.00194947287861711      0.999999064582505      0      0
0.00194947287861711      0.00197645990795156      0.999999038504742      0      0
0.00197645990795156      0.00200382052532629      0.999999011699975      0      0
0.00200382052532629      0.00203155990241182      0.999998984147937      0      0
0.00203155990241182      0.00205968328247135      0.999998955827795      0      0
0.00205968328247135      0.00208819598135186      0.999998926718135      0      0
0.00208819598135186      0.00211710338848892      0.999998896796946      0      0
0.00211710338848892      0.00214641096792534      0.999998866041606      0      0
0.00214641096792534      0.00217612425934403      0.999998834428858      0      0
0.00217612425934403      0.00220624887911509      0.999998801934799      0      0
0.00220624887911509      0.00223679052135739      0.999998768534860      0      0
0.00223679052135739      0.00226775495901488      0.999998734203786      0      0
0.00226775495901488      0.00229914804494778      0.999998698915619      0      0
0.00229914804494778      0.00233097571303889      0.999998662643675      0      0
0.00233097571303889      0.00236324397931521      0.999998625360530      0      0
0.00236324397931521      0.00239595894308506      0.999998587037991      0      0
0.00239595894308506      0.00242912678809096      0.999998547647082      0      0
0.00242912678809096      0.00246275378367852      0.999998507158018      0      0
0.00246275378367852      0.00249684628598141      0.999998465540184      0      0
0.00249684628598141      0.00253141073912281      0.999998422762112      0      0
0.00253141073912281      0.0025664536764335      0.999998378791456      0      0
0.0025664536764335      0.00260198172168671      0.999998333594967      0      0
0.00260198172168671      0.00263800159035023      0.999998287138472      0      0
0.00263800159035023      0.00267452009085567      0.999998239386843      0      0
0.00267452009085567      0.00271154412588544      0.999998190303973      0      0
0.00271154412588544      0.00274908069367747      0.999998139852750      0      0
0.00274908069367747      0.00278713688934801      0.999998087995024      0      0
0.00278713688934801      0.00282571990623272      0.999998034691584      0      0
0.00282571990623272      0.00286483703724639      0.999997979902126      0      0
0.00286483703724639      0.00290449567626138      0.999997923585221      0      0
0.00290449567626138      0.00294470331950526      0.999997865698286      0      0
0.00294470331950526      0.0029854675669777      0.999997806197550      0      0
0.0029854675669777      0.00302679612388701      0.999997745038022      0      0
0.00302679612388701      0.0030686968021066      0.999997682173457      0      0
0.0030686968021066      0.00311117752165154      0.999997617556319      0      0
0.00311117752165154      0.0031542463121756      0.999997551137750      0      0
0.0031542463121756      0.00319791131448903      0.999997482867527      0      0
0.00319791131448903      0.00324218078209728      0.999997412694028      0      0
0.00324218078209728      0.0032870630827611      0.999997340564191      0      0
0.0032870630827611      0.00333256670007821      0.999997266423476      0      0
0.00333256670007821      0.00337870023508683      0.999997190215821      0      0
0.00337870023508683      0.00342547240789146      0.999997111883602      0      0
0.00342547240789146      0.00347289205931113      0.999997031367587      0      0
0.00347289205931113      0.00352096815255051      0.999996948606895      0      0
0.00352096815255051      0.00356970977489406      0.999996863538945      0      0
0.00356970977489406      0.00361912613942378      0.999996776099413      0      0
0.00361912613942378      0.0036692265867606      0.999996686222181      0      0
0.0036692265867606      0.00372002058682995      0.999996593839288      0      0
0.00372002058682995      0.00377151774065175      0.999996498880877      0      0
0.00377151774065175      0.00382372778215516      0.999996401275146      0      0
0.00382372778215516      0.00387666058001854      0.999996300948287      0      0
0.00387666058001854      0.00393032613953476      0.999996197824439      0      0
0.00393032613953476      0.0039847346045024      0.999996091825621      0      0
0.0039847346045024      0.00403989625914312      0.999995982871682      0      0
0.00403989625914312      0.00409582153004557      0.999995870880234      0      0
0.00409582153004557      0.00415252098813623      0.999995755766594      0      0
0.00415252098813623      0.00421000535067748      0.999995637443714      0      0
0.00421000535067748      0.0042682854832934      0.999995515822123      0      0
0.0042682854832934      0.00432737240202355      0.999995390809854      0      0
0.00432737240202355      0.00438727727540519      0.999995262312376      0      0
0.00438727727540519      0.00444801142658443      0.999995130232521      0      0
0.00444801142658443      0.00450958633545639      0.999994994470414      0      0
0.00450958633545639      0.00457201364083525      0.999994854923394      0      0
0.00457201364083525      0.00463530514265407      0.999994711485938      0      0
0.00463530514265407      0.00469947280419532      0.999994564049580      0      0
0.00469947280419532      0.00476452875435209      0.999994412502832      0      0
0.00476452875435209      0.0048304852899207      0.999994256731095      0      0
0.0048304852899207      0.00489735487792503      0.999994096616576      0      0
0.00489735487792503      0.00496515015797302      0.999993932038197      0      0
0.00496515015797302      0.00503388394464577      0.999993762871506      0      0
0.00503388394464577      0.00510356922991978      0.999993588988578      0      0
0.00510356922991978      0.00517421918562266      0.999993410257923      0      0
0.00517421918562266      0.00524584716592283      0.999993226544384      0      0
0.00524584716592283      0.00531846670985373      0.999993037709037      0      0
0.00531846670985373      0.00539209154387294      0.999992843609082      0      0
0.00539209154387294      0.00546673558445676      0.999992644097739      0      0
0.00546673558445676      0.00554241294073067      0.999992439024134      0      0
0.00554241294073067      0.00561913791713623      0.999992228233188      0      0
0.00561913791713623      0.00569692501613484      0.999992011565496      0      0
0.00569692501613484      0.00577578894094906      0.999991788857209      0      0
0.00577578894094906      0.00585574459834172      0.999991559939909      0      0
0.00585574459834172      0.00593680710143364      0.999991324640483      0      0
0.00593680710143364      0.00601899177256026      0.999991082780990      0      0
0.00601899177256026      0.00610231414616781      0.999990834178526      0      0
0.00610231414616781      0.0061867899717497      0.999990578645090      0      0
0.0061867899717497      0.0062724352168234      0.999990315987434      0      0
0.0062724352168234      0.00635926606994866      0.999990046006927      0      0
0.00635926606994866      0.00644729894378739      0.999989768499394      0      0
0.00644729894378739      0.00653655047820597      0.999989483254969      0      0
0.00653655047820597      0.00662703754342055      0.999989190057935      0      0
0.00662703754342055      0.00671877724318579      0.999988888686557      0      0
0.00671877724318579      0.00681178691802782      0.999988578912919      0      0
0.00681178691802782      0.00690608414852187      0.999988260502747      0      0
0.00690608414852187      0.00700168675861542      0.999987933215236      0      0
0.00700168675861542      0.00709861281899715      0.999987596802865      0      0
0.00709861281899715      0.00719688065051277      0.999987251011210      0      0
0.00719688065051277      0.00729650882762788      0.999986895578754      0      0
0.00729650882762788      0.00739751618193895      0.999986530236683      0      0
0.00739751618193895      0.00749992180573285      0.999986154708692      0      0
0.00749992180573285      0.00760374505559565      0.999985768710765      0      0
0.00760374505559565      0.00770900555607137      0.999985371950968      0      0
0.00770900555607137      0.00781572320337137      0.999984964129227      0      0
0.00781572320337137      0.00792391816913513      0.999984544937097      0      0
0.00792391816913513      0.00803361090424307      0.999984114057531      0      0
0.00803361090424307      0.00814482214268214      0.999983671164641      0      0
0.00814482214268214      0.00825757290546495      0.999983215923449      0      0
0.00825757290546495      0.00837188450460311      0.999982747989636      0      0
0.00837188450460311      0.0084877785471356      0.999982267009279      0      0
0.0084877785471356      0.00860527693921294      0.999981772618584      0      0
0.00860527693921294      0.00872440189023784      0.999981264443611      0      0
0.00872440189023784      0.0088451759170632      0.999980742099990      0      0
0.0088451759170632      0.00896762184824822      0.999980205192630      0      0
0.00896762184824822      0.00909176282837339      0.999979653315421      0      0
0.00909176282837339      0.00921762232241531      0.999979086050925      0      0
0.00921762232241531      0.009345224120182      0.999978502970062      0      0
0.009345224120182      0.00947459234080956      0.999977903631783      0      0
0.00947459234080956      0.00960575143732124      0.999977287582735      0      0
0.00960575143732124      0.0097387262012494      0.999976654356922      0      0
0.0097387262012494      0.00987354176732169      0.999976003475347      0      0
0.00987354176732169      0.0100102236182119      0.999975334445655      0      0
0.0100102236182119      0.0101487975893568      0.999974646761751      0      0
0.0101487975893568      0.0102892898738392      0.999973939903429      0      0
0.0102892898738392      0.0104317270273393      0.999973213335966      0      0
0.0104317270273393      0.0105761359731542      0.999972466509724      0      0
0.0105761359731542      0.0107225440072866      0.999971698859732      0      0
0.0107225440072866      0.0108709788036044      0.999970909805258      0      0
0.0108709788036044      0.0110214684190717      0.999970098749368      0      0
0.0110214684190717      0.0111740412990521      0.999969265078473      0      0
0.0111740412990521      0.0113287262826851      0.999968408161868      0      0
0.0113287262826851      0.0114855526083377      0.999967527351250      0      0
0.0114855526083377      0.0116445499191305      0.999966621980228      0      0
0.0116445499191305      0.0118057482685412      0.999965691363818      0      0
0.0118057482685412      0.0119691781260852      0.999964734797923      0      0
0.0119691781260852      0.0121348703830748      0.999963751558803      0      0
0.0121348703830748      0.0123028563584581      0.999962740902519      0      0
0.0123028563584581      0.0124731678047393      0.999961702064378      0      0
0.0124731678047393      0.0126458369139802      0.999960634258344      0      0
0.0126458369139802      0.0128208963238851      0.999959536676451      0      0
0.0128208963238851      0.0129983791239701      0.999958408488182      0      0
0.0129983791239701      0.0131783188618175      0.999957248839846      0      0
0.0131783188618175      0.0133607495494169      0.999956056853926      0      0
0.0133607495494169      0.0135457056695945      0.999954831628415      0      0
0.0135457056695945      0.0137332221825303      0.999953572236132      0      0
0.0137332221825303      0.0139233345323668      0.999952277724018      0      0
0.0139233345323668      0.0141160786539086      0.999950947112415      0      0
0.0141160786539086      0.0143114909794141      0.999949579394318      0      0
0.0143114909794141      0.0145096084454827      0.999948173534616      0      0
0.0145096084454827      0.0147104685000363      0.999946728469303      0      0
0.0147104685000363      0.0149141091093971      0.999945243104672      0      0
0.0149141091093971      0.0151205687654648      0.999943716316485      0      0
0.0151205687654648      0.0153298864929916      0.999942146949116      0      0
0.0153298864929916      0.0155421018569589      0.999940533814680      0      0
0.0155421018569589      0.015757254970056      0.999938875692126      0      0
0.015757254970056      0.0159753865002618      0.999937171326309      0      0
0.0159753865002618      0.0161965376785319      0.999935419427042      0      0
0.0161965376785319      0.0164207503065923      0.999933618668112      0      0
0.0164207503065923      0.0166480667648403      0.999931767686271      0      0
0.0166480667648403      0.0168785300203555      0.999929865080204      0      0
0.0168785300203555      0.0171121836350213      0.999927909409463      0      0
0.0171121836350213      0.0173490717737588      0.999925899193371      0      0
0.0173490717737588      0.017589239212875      0.999923832909894      0      0
0.017589239212875      0.0178327313485262      0.999921708994493      0      0
0.0178327313485262      0.0180795942052988      0.999919525838922      0      0
0.0180795942052988      0.0183298744449088      0.999917281790017      0      0
0.0183298744449088      0.0185836193750216      0.999914975148428      0      0
0.0185836193750216      0.0188408769581945      0.999912604167335      0      0
0.0188408769581945      0.0191016958209418      0.999910167051112      0      0
0.0191016958209418      0.0193661252629267      0.999907661953964      0      0
0.0193661252629267      0.0196342152662799      0.999905086978524      0      0
0.0196342152662799      0.0199060165050465      0.999902440174404      0      0
0.0199060165050465      0.0201815803547652      0.999899719536711      0      0
0.0201815803547652      0.0204609589021785      0.999896923004523      0      0
0.0204609589021785      0.0207442049550786      0.999894048459316      0      0
0.0207442049550786      0.0210313720522889      0.999891093723355      0      0
0.0210313720522889      0.0213225144737837      0.999888056558026      0      0
0.0213225144737837      0.0216176872509482      0.999884934662137      0      0
0.0216176872509482      0.0219169461769806      0.999881725670163      0      0
0.0219169461769806      0.0222203478174381      0.999878427150436      0      0
0.0222203478174381      0.0225279495209286      0.999875036603299      0      0
0.0225279495209286      0.0228398094299506      0.999871551459191      0      0
0.0228398094299506      0.0231559864918837      0.999867969076692      0      0
0.0231559864918837      0.0234765404701303      0.999864286740503      0      0
0.0234765404701303      0.0238015319554124      0.999860501659375      0      0
0.0238015319554124      0.0241310223772239      0.999856610963976      0      0
0.0241310223772239      0.0244650740154424      0.999852611704703      0      0
0.0244650740154424      0.0248037500121009      0.999848500849421      0      0
0.0248037500121009      0.025147114383323      0.999844275281152      0      0
0.025147114383323      0.0254952320314234      0.999839931795690      0      0
0.0254952320314234      0.025848168757175      0.999835467099149      0      0
0.025848168757175      0.0262059912722472      0.999830877805443      0      0
0.0262059912722472      0.0265687672118152      0.999826160433696      0      0
0.0265687672118152      0.0269365651473444      0.999821311405575      0      0
0.0269365651473444      0.0273094545995519      0.999816327042551      0      0
0.0273094545995519      0.0276875060515468      0.999811203563081      0      0
0.0276875060515468      0.0280707909621536      0.999805937079708      0      0
0.0280707909621536      0.0284593817794181      0.999800523596083      0      0
0.0284593817794181      0.0288533519543027      0.999794959003901      0      0
0.0288533519543027      0.0292527759545692      0.999789239079743      0      0
0.0292527759545692      0.0296577292788545      0.999783359481843      0      0
0.0296577292788545      0.0300682884709421      0.999777315746747      0      0
0.0300682884709421      0.0304845311342295      0.999771103285888      0      0
0.0304845311342295      0.0309065359463971      0.999764717382059      0      0
0.0309065359463971      0.0313343826742795      0.999758153185786      0      0
0.0313343826742795      0.0317681521889432      0.999751405711594      0      0
0.0317681521889432      0.0322079264809726      0.999744469834176      0      0
0.0322079264809726      0.0326537886759678      0.999737340284440      0      0
0.0326537886759678      0.033105823050257      0.999730011645453      0      0
0.033105823050257      0.033564115046826      0.999722478348267      0      0
0.033564115046826      0.0340287512914689      0.999714734667619      0      0
0.0340287512914689      0.0344998196091616      0.999706774717517      0      0
0.0344998196091616      0.0349774090406628      0.999698592446695      0      0
0.0349774090406628      0.0354616098593442      0.999690181633940      0      0
0.0354616098593442      0.0359525135882537      0.999681535883279      0      0
0.0359525135882537      0.0364502130174152      0.999672648619039      0      0
0.0364502130174152      0.0369548022213675      0.999663513080754      0      0
0.0369548022213675      0.0374663765769464      0.999654122317930      0      0
0.0374663765769464      0.0379850327813123      0.999644469184663      0      0
0.0379850327813123      0.0385108688702281      0.999634546334095      0      0
0.0385108688702281      0.0390439842365898      0.999624346212716      0      0
0.0390439842365898      0.0395844796492134      0.999613861054495      0      0
0.0395844796492134      0.0401324572718825      0.999603082874852      0      0
0.0401324572718825      0.0406880206826587      0.999592003464439      0      0
0.0406880206826587      0.0412512748934598      0.999580614382760      0      0
0.0412512748934598      0.0418223263699098      0.999568906951592      0      0
0.0418223263699098      0.0424012830514618      0.999556872248218      0      0
0.0424012830514618      0.0429882543718015      0.999544501098471      0      0
0.0429882543718015      0.0435833512795317      0.999531784069563      0      0
0.0435833512795317      0.0441866862591436      0.999518711462721      0      0
0.0441866862591436      0.0447983733522791      0.999505273305590      0      0
0.0447983733522791      0.0454185281792862      0.999491459344434      0      0
0.0454185281792862      0.0460472679610735      0.999477259036094      0      0
0.0460472679610735      0.0466847115412677      0.999462661539719      0      0
0.0466847115412677      0.0473309794086762      0.999447655708255      0      0
0.0473309794086762      0.047986193720063      0.999432230079678      0      0
0.047986193720063      0.0486504783232378      0.999416372867983      0      0
0.0486504783232378      0.0493239587804657      0.999400071953892      0      0
0.0493239587804657      0.0500067623922011      0.999383314875305      0      0
0.0500067623922011      0.0506990182211494      0.999366088817453      0      0
0.0506990182211494      0.0514008571166629      0.999348380602779      0      0
0.0514008571166629      0.0521124117394733      0.999330176680503      0      0
0.0521124117394733      0.0528338165867671      0.999311463115890      0      0
0.0528338165867671      0.0535652080176086      0.999292225579191      0      0
0.0535652080176086      0.0543067242787134      0.999272449334266      0      0
0.0543067242787134      0.0550585055305805      0.999252119226856      0      0
0.0550585055305805      0.0558206938739848      0.999231219672516      0      0
0.0558206938739848      0.0565934333768373      0.999209734644182      0      0
0.0565934333768373      0.0573768701014157      0.999187647659368      0      0
0.0573768701014157      0.0581711521319738      0.999164941766979      0      0
0.0581711521319738      0.0589764296027321      0.999141599533729      0      0
0.0589764296027321      0.0597928547262553      0.999117603030147      0      0
0.0597928547262553      0.0606205818222245      0.999092933816168      0      0
0.0606205818222245      0.0614597673466051      0.999067572926280      0      0
0.0614597673466051      0.0623105699212211      0.999041500854232      0      0
0.0623105699212211      0.0631731503637371      0.999014697537270      0      0
0.0631731503637371      0.0640476717180559      0.998987142339897      0      0
0.0640476717180559      0.064934299285137      0.998958814037143      0      0
0.064934299285137      0.065833200654241      0.998929690797316      0      0
0.065833200654241      0.0667445457346082      0.998899750164235      0      0
0.0667445457346082      0.0676685067875737      0.998868969038913      0      0
0.0676685067875737      0.0686052584591283      0.998837323660682      0      0
0.0686052584591283      0.0695549778129301      0.998804789587730      0      0
0.0695549778129301      0.0705178443637725      0.998771341677047      0      0
0.0705178443637725      0.071494040111516      0.998736954063744      0      0
0.071494040111516      0.0724837495754901      0.998701600139735      0      0
0.0724837495754901      0.07348715982937      0.998665252531755      0      0
0.07348715982937      0.0745044605365374      0.998627883078689      0      0
0.0745044605365374      0.0755358439859309      0.998589462808205      0      0
0.0755358439859309      0.0765815051283916      0.998549961912637      0      0
0.0765815051283916      0.0776416416135129      0.998509349724127      0      0
0.0776416416135129      0.0787164538269999      0.998467594688975      0      0
0.0787164538269999      0.0798061449285455      0.998424664341178      0      0
0.0798061449285455      0.0809109208902321      0.998380525275134      0      0
0.0809109208902321      0.0820309905354643      0.998335143117475      0      0
0.0820309905354643      0.0831665655784396      0.998288482498003      0      0
0.0831665655784396      0.0843178606641673      0.998240507019696      0      0
0.0843178606641673      0.0854850934090396      0.998191179227747      0      0
0.0854850934090396      0.0866684844419658      0.998140460577613      0      0
0.0866684844419658      0.087868257446075      0.998088311402022      0      0
0.087868257446075      0.0890846392009967      0.998034690876916      0      0
0.0890846392009967      0.0903178596257262      0.997979556986282      0      0
0.0903178596257262      0.0915681518220832      0.997922866485833      0      0
0.0915681518220832      0.0928357521187732      0.997864574865502      0      0
0.0928357521187732      0.0941209001160578      0.997804636310692      0      0
0.0941209001160578      0.0954238387310435      0.997743003662257      0      0
0.0954238387310435      0.0967448142435972      0.997679628375141      0      0
0.0967448142435972      0.0980840763428988      0.997614460475653      0      0
0.0980840763428988      0.0994418781746361      0.997547448517301      0      0
0.0994418781746361      0.100818476388855      0.997478539535147      0      0
0.100818476388855      0.10221413118847      0.997407678998621      0      0
0.10221413118847      0.103629106378448      0.997334810762741      0      0
0.103629106378448      0.105063669415674      0.997259877017664      0      0
0.105063669415674      0.106518091459502      0.997182818236516      0      0
0.106518091459502      0.107992647423013      0.997103573121438      0      0
0.107992647423013      0.109487616024976      0.997022078547756      0      0
0.109487616024976      0.111003279842531      0.996938269506234      0      0
0.111003279842531      0.112539925364605      0.996852079043299      0      0
0.112539925364605      0.114097843046059      0.996763438199187      0      0
0.114097843046059      0.115677327362591      0.996672275943908      0      0
0.115677327362591      0.117278676866402      0.996578519110954      0      0
0.117278676866402      0.118902194242619      0.996482092328644      0      0
0.118902194242619      0.120548186366517      0.996382917949031      0      0
0.120548186366517      0.122216964361519      0.996280915974246      0      0
0.122216964361519      0.123908843658004      0.996176003980195      0      0
0.123908843658004      0.125624144052934      0.996068097037484      0      0
0.125624144052934      0.127363189770296      0.995957107629468      0      0
0.127363189770296      0.12912630952239      0.995842945567286      0      0
0.12912630952239      0.130913836571959      0.995725517901774      0      0
0.130913836571959      0.132726108795187      0.995604728832111      0      0
0.132726108795187      0.134563468745557      0.995480479611056      0      0
0.134563468745557      0.136426263718606      0.995352668446635      0      0
0.136426263718606      0.138314845817565      0.995221190400125      0      0
0.138314845817565      0.140229572019921      0.995085937280159      0      0
0.140229572019921      0.142170804244882      0.994946797532793      0      0
0.142170804244882      0.144138909421796      0.994803656127363      0      0
0.144138909421796      0.146134259559502      0.994656394437912      0      0
0.146134259559502      0.148157231816648      0.994504890120029      0      0
0.148157231816648      0.150208208572982      0.994349016982853      0      0
0.150208208572982      0.152287577501628      0.994188644856055      0      0
0.152287577501628      0.154395731642364      0.994023639451532      0      0
0.154395731642364      0.156533069475914      0.993853862219601      0      0
0.156533069475914      0.158699994999266      0.993679170199413      0      0
0.158699994999266      0.16089691780204      0.993499415863321      0      0
0.16089691780204      0.163124253143903      0.993314446954925      0      0
0.163124253143903      0.165382422033063      0.993124106320474      0      0
0.165382422033063      0.16767185130585      0.992928231733321      0      0
0.16767185130585      0.16999297370739      0.992726655711091      0      0
0.16999297370739      0.172346227973408      0.992519205325193      0      0
0.172346227973408      0.174732058913154      0.992305702002323      0      0
0.174732058913154      0.177150917493482      0.992085961317543      0      0
0.177150917493482      0.179603260924088      0.991859792778516      0      0
0.179603260924088      0.182089552743936      0.991626999600464      0      0
0.182089552743936      0.184610262908873      0.991387378471369      0      0
0.184610262908873      0.187165867880458      0.991140719306921      0      0
0.187165867880458      0.189756850716024      0.990886804994684      0      0
0.189756850716024      0.192383701159985      0.990625411126927      0      0
0.192383701159985      0.195046915736409      0.990356305721519      0      0
0.195046915736409      0.197746997842864      0.990079248930265      0      0
0.197746997842864      0.200484457845576      0.989793992734017      0      0
0.200484457845576      0.203259813175894      0.989500280623848      0      0
0.203259813175894      0.206073588428097      0.989197847267541      0      0
0.206073588428097      0.208926315458549      0.988886418160599      0      0
0.208926315458549      0.211818533486235      0.988565709260916      0      0
0.211818533486235      0.214750789194674      0.988235426606221      0      0
0.214750789194674      0.217723636835266      0.987895265913332      0      0
0.217723636835266      0.220737638332042      0.987544912158187      0      0
0.220737638332042      0.22379336338789      0.987184039135595      0      0
0.22379336338789      0.226891389592229      0.986812308997512      0      0
0.226891389592229      0.230032302530194      0.986429371768641      0      0
0.230032302530194      0.233216695893316      0.986034864838026      0      0
0.233216695893316      0.236445171591743      0.985628412425235      0      0
0.236445171591743      0.239718339868012      0.985209625019645      0      0
0.239718339868012      0.243036819412397      0.984778098791229      0      0
0.243036819412397      0.246401237479853      0.984333414971120      0      0
0.246401237479853      0.249812230008578      0.983875139200158      0      0
0.249812230008578      0.253270441740218      0.983402820843439      0      0
0.253270441740218      0.256776526341734      0.982915992268790      0      0
0.256776526341734      0.260331146528961      0.982414168086932      0      0
0.260331146528961      0.263934974191869      0.981896844350936      0      0
0.263934974191869      0.267588690521566      0.981363497712392      0      0
0.267588690521566      0.271292986139054      0.980813584531553      0      0
0.271292986139054      0.275048561225772      0.980246539938481      0      0
0.275048561225772      0.27885612565594      0.979661776842033      0      0
0.27885612565594      0.282716399130741      0.979058684883256      0      0
0.282716399130741      0.286630111314356      0.978436629329540      0      0
0.286630111314356      0.290598001971889      0.977794949905577      0      0
0.290598001971889      0.294620821109189      0.977132959556860      0      0
0.294620821109189      0.298699329114623      0.976449943141163      0      0
0.298699329114623      0.302834296902796      0.975745156043049      0      0
0.302834296902796      0.307026506060274      0.975017822706085      0      0
0.307026506060274      0.311276748993318      0.974267135077009      0      0
0.311276748993318      0.315585829077662      0.973492250955637      0      0
0.315585829077662      0.319954560810364      0.972692292243781      0      0
0.319954560810364      0.324383769963767      0.971866343085914      0      0
0.324383769963767      0.32887429374158      0.971013447893694      0      0
0.32887429374158      0.33342698093713      0.970132609245823      0      0
0.33342698093713      0.338042692093795      0.969222785653962      0      0
0.338042692093795      0.342722299667666      0.968282889184654      0      0
0.342722299667666      0.347466688192458      0.967311782926328      0      0
0.347466688192458      0.352276754446699      0.966308278289494      0      0
0.352276754446699      0.357153407623246      0.965271132127178      0      0
0.357153407623246      0.362097569501131      0.964199043661524      0      0
0.362097569501131      0.367110174619799      0.963090651201145      0      0
0.367110174619799      0.372192170455755      0.961944528632456      0      0
0.372192170455755      0.37734451760165      0.960759181666629      0      0
0.37734451760165      0.382568189947856      0.959533043822078      0      0
0.382568189947856      0.387864174866547      0.958264472120492      0      0
0.387864174866547      0.393233473398329      0.956951742472293      0      0
0.393233473398329      0.398677100441459      0.955593044725049      0      0
0.398677100441459      0.40419608494368      0.954186477345738      0      0
0.40419608494368      0.409791470096709      0.952730041704869      0      0
0.409791470096709      0.41546431353342      0.951221635927162      0      0
0.41546431353342      0.421215687527758      0.949659048269903      0      0
0.421215687527758      0.427046679197417      0.948039949985986      0      0
0.427046679197417      0.43295839070933      0.946361887624103      0      0
0.43295839070933      0.438951939487993      0.944622274713443      0      0
0.438951939487993      0.445028458426682      0.942818382774467      0      0
0.445028458426682      0.451189096101594      0.940947331590909      0      0
0.451189096101594      0.457435016988945      0.939006078670773      0      0
0.457435016988945      0.463767401685081      0.936991407815896      0      0
0.463767401685081      0.470187447129631      0.934899916710240      0      0
0.470187447129631      0.476696366831751      0.932728003426506      0      0
0.476696366831751      0.483295391099501      0.930471851738529      0      0
0.483295391099501      0.489985767272398      0.928127415113222      0      0
0.489985767272398      0.496768759957182      0.925690399240055      0      0
0.496768759957182      0.503645651266856      0.923156242938112      0      0
0.503645651266856      0.510617741063022      0.920520097260086      0      0
0.510617741063022      0.517686347201588      0.917776802588858      0      0
0.517686347201588      0.524852805781861      0.914920863494853      0      0
0.524852805781861      0.532118471399099      0.911946421090741      0      0
0.532118471399099      0.539484717400551      0.908847222583229      0      0
0.539484717400551      0.546952936145049      0.905616587678983      0      0
0.546952936145049      0.554524539266187      0.902247371451776      0      0
0.554524539266187      0.56220095793915      0.898731923219576      0      0
0.56220095793915      0.569983643151229      0.895062040911616      0      0
0.569983643151229      0.577874065976087      0.891228920324630      0      0
0.577874065976087      0.585873717851818      0.887223098571660      0      0
0.585873717851818      0.59398411086286      0.883034390913151      0      0
0.59398411086286      0.602206778025804      0.878651820024351      0      0
0.602206778025804      0.610543273579166      0.874063536590577      0      0
0.610543273579166      0.618995173277162      0.869256729926252      0      0
0.618995173277162      0.62756407468756      0.864217527077175      0      0
0.62756407468756      0.636251597493652      0.858930878577975      0      0
0.636251597493652      0.645059383800396      0.853380428685466      0      0
0.645059383800396      0.653989098444817      0.847548367476910      0      0
0.653989098444817      0.663042429310678      0.841415261668468      0      0
0.663042429310678      0.672221087647534      0.834959860344999      0      0
0.672221087647534      0.681526808394186      0.828158870960254      0      0
0.681526808394186      0.690961350506615      0.820986699916421      0      0
0.690961350506615      0.70052649729046      0.813415150696363      0      0
0.70052649729046      0.710224056738094      0.805413070808873      0      0
0.710224056738094      0.720055861870372      0.796945936590579      0      0
0.720055861870372      0.730023771083106      0.787975362011764      0      0
0.730023771083106      0.740129668498331      0.778458513809522      0      0
0.740129668498331      0.750375464320448      0.768347410166276      0      0
0.750375464320448      0.76076309519728      0.757588073251540      0      0
0.76076309519728      0.771294524586143      0.746119496494396      0      0
0.771294524586143      0.781971743124969      0.733872374321680      0      0
0.781971743124969      0.792796769008581      0.720767523554701      0      0
0.792796769008581      0.803771648370161      0.706713899013495      0      0
0.803771648370161      0.814898455668016      0.691606066840091      0      0
0.814898455668016      0.826179294077686      0.675320940603105      0      0
0.826179294077686      0.837616295889483      0.657713495579601      0      0
0.837616295889483      0.849211622911536      0.638611035225689      0      0
0.849211622911536      0.860967466878409      0.617805353834154      0      0
0.860967466878409      0.872886049865385      0.595041751476824      0      0
0.872886049865385      0.884969624708479      0.570003175216714      0      0
0.884969624708479      0.897220475430265      0.542286500438022      0      0
0.897220475430265      0.909640917671599      0.511365496282212      0      0
0.909640917671599      0.922233299129318      0.476529814604574      0      0
0.922233299129318      0.935      0.436777328422813      0      0
# END HISTO1D SudakovggExpOutputsN2LLNor33


==> Diag_Evo_Hard/Diag_SudNLLp_qbarq_1_LP.dat <==
# BEGIN PLOT
Title=$q_{\bar{n}}+\bar{q}_{ {n}}\to t +\bar{t}+X$
Legend1XPos=0.07
Legend1YPos=0.73
Legend2XPos=0.07
Legend2YPos=0.63
Legend3XPos=0.07
Legend3YPos=0.53
Legend4XPos=0.07
Legend4YPos=0.43
Legend5XPos=0.4
Legend5YPos=0.73
Legend6XPos=0.4
Legend6YPos=0.63
Legend1Only=SudakovqbarqExpOutputsN2LL11    
Legend2Only=SudakovqbarqExpOutputsN2LL12 
Legend3Only=SudakovqbarqExpOutputsN2LL21  
Legend4Only=SudakovqbarqExpOutputsN2LL22  
Legend5Only=SudakovqbarqExpOutputsThresholdDivN2LL11  
Legend6Only=SudakovqbarqExpOutputsThresholdDivN2LL22  
DrawOnly= SudakovqbarqExpOutputsN2LL11 SudakovqbarqExpOutputsThresholdDivN2LL11  SudakovqbarqExpOutputsN2LL12 SudakovqbarqExpOutputsN2LL21 SudakovqbarqExpOutputsN2LL22  SudakovqbarqExpOutputsThresholdDivN2LL22  
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=1
Legend6=1
LogY=1
LogX=1
XLabel=$\beta_{t\bar{t}}$
YLabel= 
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlot=0
XMin=0.000001
XMax=1
YMin=1e-9
YMax=1e2 
# END PLOT
# BEGIN HISTO1D SudakovqbarqExpOutputsN2LL11
PlotOrder=1
LineColor=blue
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(1,1)}_{h}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      2.07400985420558      0      0
0.00000101384324431002      0.00000102787812403307      2.07400985420554      0      0
0.00000102787812403307      0.00000104210729202498      2.07400985420551      0      0
0.00000104210729202498      0.00000105653343786574      2.07400985420547      0      0
0.00000105653343786574      0.00000107115928836782      2.07400985420543      0      0
0.00000107115928836782      0.00000108598760809164      2.07400985420539      0      0
0.00000108598760809164      0.00000110102119986811      2.07400985420534      0      0
0.00000110102119986811      0.00000111626290532839      2.07400985420530      0      0
0.00000111626290532839      0.00000113171560544106      2.07400985420526      0      0
0.00000113171560544106      0.00000114738222105665      2.07400985420521      0      0
0.00000114738222105665      0.00000116326571345971      2.07400985420516      0      0
0.00000116326571345971      0.0000011793690849286      2.07400985420512      0      0
0.0000011793690849286      0.00000119569537930295      2.07400985420507      0      0
0.00000119569537930295      0.000001212247682559      2.07400985420502      0      0
0.000001212247682559      0.00000122902912339292      2.07400985420496      0      0
0.00000122902912339292      0.00000124604287381218      2.07400985420491      0      0
0.00000124604287381218      0.00000126329214973512      2.07400985420485      0      0
0.00000126329214973512      0.00000128078021159884      2.07400985420480      0      0
0.00000128078021159884      0.00000129851036497544      2.07400985420474      0      0
0.00000129851036497544      0.00000131648596119688      2.07400985420468      0      0
0.00000131648596119688      0.00000133471039798844      2.07400985420462      0      0
0.00000133471039798844      0.00000135318712011092      2.07400985420455      0      0
0.00000135318712011092      0.00000137191962001179      2.07400985420449      0      0
0.00000137191962001179      0.00000139091143848532      2.07400985420442      0      0
0.00000139091143848532      0.00000141016616534188      2.07400985420435      0      0
0.00000141016616534188      0.00000142968744008643      2.07400985420428      0      0
0.00000142968744008643      0.00000144947895260651      2.07400985420421      0      0
0.00000144947895260651      0.00000146954444386967      2.07400985420413      0      0
0.00000146954444386967      0.00000148988770663059      2.07400985420406      0      0
0.00000148988770663059      0.00000151051258614798      2.07400985420398      0      0
0.00000151051258614798      0.00000153142298091138      2.07400985420390      0      0
0.00000153142298091138      0.00000155262284337812      2.07400985420381      0      0
0.00000155262284337812      0.00000157411618072032      2.07400985420373      0      0
0.00000157411618072032      0.00000159590705558239      2.07400985420364      0      0
0.00000159590705558239      0.0000016179995868489      2.07400985420355      0      0
0.0000016179995868489      0.00000164039795042316      2.07400985420346      0      0
0.00000164039795042316      0.00000166310638001652      2.07400985420336      0      0
0.00000166310638001652      0.00000168612916794864      2.07400985420326      0      0
0.00000168612916794864      0.00000170947066595881      2.07400985420316      0      0
0.00000170947066595881      0.00000173313528602849      2.07400985420306      0      0
0.00000173313528602849      0.00000175712750121529      2.07400985420295      0      0
0.00000175712750121529      0.00000178145184649847      2.07400985420284      0      0
0.00000178145184649847      0.00000180611291963609      2.07400985420273      0      0
0.00000180611291963609      0.00000183111538203409      2.07400985420261      0      0
0.00000183111538203409      0.00000185646395962742      2.07400985420249      0      0
0.00000185646395962742      0.00000188216344377329      2.07400985420237      0      0
0.00000188216344377329      0.00000190821869215684      2.07400985420224      0      0
0.00000190821869215684      0.00000193463462970931      2.07400985420211      0      0
0.00000193463462970931      0.000001961416249539      2.07400985420198      0      0
0.000001961416249539      0.00000198856861387501      2.07400985420184      0      0
0.00000198856861387501      0.00000201609685502412      2.07400985420170      0      0
0.00000201609685502412      0.00000204400617634088      2.07400985420156      0      0
0.00000204400617634088      0.00000207230185321116      2.07400985420141      0      0
0.00000207230185321116      0.00000210098923404927      2.07400985420125      0      0
0.00000210098923404927      0.00000213007374130893      2.07400985420110      0      0
0.00000213007374130893      0.00000215956087250823      2.07400985420094      0      0
0.00000215956087250823      0.00000218945620126872      2.07400985420077      0      0
0.00000218945620126872      0.00000221976537836897      2.07400985420060      0      0
0.00000221976537836897      0.00000225049413281266      2.07400985420042      0      0
0.00000225049413281266      0.00000228164827291145      2.07400985420024      0      0
0.00000228164827291145      0.0000023132336873829      2.07400985420006      0      0
0.0000023132336873829      0.0000023452563464635      2.07400985419987      0      0
0.0000023452563464635      0.00000237772230303722      2.07400985419967      0      0
0.00000237772230303722      0.00000241063769377955      2.07400985419947      0      0
0.00000241063769377955      0.00000244400874031748      2.07400985419926      0      0
0.00000244400874031748      0.00000247784175040552      2.07400985419905      0      0
0.00000247784175040552      0.00000251214311911795      2.07400985419883      0      0
0.00000251214311911795      0.00000254691933005764      2.07400985419861      0      0
0.00000254691933005764      0.00000258217695658154      2.07400985419838      0      0
0.00000258217695658154      0.0000026179226630432      2.07400985419814      0      0
0.0000026179226630432      0.00000265416320605244      2.07400985419789      0      0
0.00000265416320605244      0.00000269090543575249      2.07400985419764      0      0
0.00000269090543575249      0.00000272815629711478      2.07400985419739      0      0
0.00000272815629711478      0.00000276592283125165      2.07400985419712      0      0
0.00000276592283125165      0.00000280421217674733      2.07400985419685      0      0
0.00000280421217674733      0.00000284303157100718      2.07400985419657      0      0
0.00000284303157100718      0.00000288238835162573      2.07400985419628      0      0
0.00000288238835162573      0.00000292228995777364      2.07400985419598      0      0
0.00000292228995777364      0.00000296274393160382      2.07400985419568      0      0
0.00000296274393160382      0.00000300375791967704      2.07400985419537      0      0
0.00000300375791967704      0.00000304533967440728      2.07400985419505      0      0
0.00000304533967440728      0.0000030874970555271      2.07400985419472      0      0
0.0000030874970555271      0.00000313023803157323      2.07400985419438      0      0
0.00000313023803157323      0.00000317357068139281      2.07400985419403      0      0
0.00000317357068139281      0.00000321750319567045      2.07400985419367      0      0
0.00000321750319567045      0.00000326204387847638      2.07400985419330      0      0
0.00000326204387847638      0.00000330720114883614      2.07400985419292      0      0
0.00000330720114883614      0.00000335298354232185      2.07400985419253      0      0
0.00000335298354232185      0.00000339939971266569      2.07400985419213      0      0
0.00000339939971266569      0.00000344645843339553      2.07400985419172      0      0
0.00000344645843339553      0.00000349416859949336      2.07400985419130      0      0
0.00000349416859949336      0.00000354253922907654      2.07400985419086      0      0
0.00000354253922907654      0.00000359157946510248      2.07400985419042      0      0
0.00000359157946510248      0.00000364129857709674      2.07400985418996      0      0
0.00000364129857709674      0.00000369170596290522      2.07400985418948      0      0
0.00000369170596290522      0.00000374281115047047      2.07400985418900      0      0
0.00000374281115047047      0.0000037946237996327      2.07400985418850      0      0
0.0000037946237996327      0.00000384715370395563      2.07400985418799      0      0
0.00000384715370395563      0.00000390041079257769      2.07400985418746      0      0
0.00000390041079257769      0.00000395440513208878      2.07400985418692      0      0
0.00000395440513208878      0.00000400914692843308      2.07400985418636      0      0
0.00000400914692843308      0.00000406464652883815      2.07400985418579      0      0
0.00000406464652883815      0.00000412091442377072      2.07400985418520      0      0
0.00000412091442377072      0.00000417796124891967      2.07400985418460      0      0
0.00000417796124891967      0.00000423579778720626      2.07400985418397      0      0
0.00000423579778720626      0.0000042944349708224      2.07400985418334      0      0
0.0000042944349708224      0.00000435388388329698      2.07400985418268      0      0
0.00000435388388329698      0.00000441415576159092      2.07400985418200      0      0
0.00000441415576159092      0.0000044752619982211      2.07400985418131      0      0
0.0000044752619982211      0.00000453721414341383      2.07400985418060      0      0
0.00000453721414341383      0.00000460002390728798      2.07400985417986      0      0
0.00000460002390728798      0.0000046637031620685      2.07400985417911      0      0
0.0000046637031620685      0.00000472826394433043      2.07400985417834      0      0
0.00000472826394433043      0.00000479371845727405      2.07400985417754      0      0
0.00000479371845727405      0.00000486007907303155      2.07400985417672      0      0
0.00000486007907303155      0.00000492735833500554      2.07400985417588      0      0
0.00000492735833500554      0.00000499556896024003      2.07400985417502      0      0
0.00000499556896024003      0.00000506472384182418      2.07400985417413      0      0
0.00000506472384182418      0.00000513483605132934      2.07400985417321      0      0
0.00000513483605132934      0.00000520591884127979      2.07400985417228      0      0
0.00000520591884127979      0.00000527798564765776      2.07400985417131      0      0
0.00000527798564765776      0.00000535105009244307      2.07400985417032      0      0
0.00000535105009244307      0.00000542512598618791      2.07400985416930      0      0
0.00000542512598618791      0.00000550022733062734      2.07400985416825      0      0
0.00000550022733062734      0.00000557636832132587      2.07400985416717      0      0
0.00000557636832132587      0.00000565356335036064      2.07400985416607      0      0
0.00000565356335036064      0.00000573182700904185      2.07400985416493      0      0
0.00000573182700904185      0.00000581117409067079      2.07400985416376      0      0
0.00000581117409067079      0.000005891619593336      2.07400985416256      0      0
0.000005891619593336      0.00000597317872274825      2.07400985416132      0      0
0.00000597317872274825      0.00000605586689511467      2.07400985416005      0      0
0.00000605586689511467      0.0000061396997400527      2.07400985415874      0      0
0.0000061396997400527      0.00000622469310354442      2.07400985415740      0      0
0.00000622469310354442      0.00000631086305093168      2.07400985415602      0      0
0.00000631086305093168      0.0000063982258699528      2.07400985415460      0      0
0.0000063982258699528      0.00000648679807382125      2.07400985415314      0      0
0.00000648679807382125      0.00000657659640434692      2.07400985415165      0      0
0.00000657659640434692      0.00000666763783510069      2.07400985415011      0      0
0.00000666763783510069      0.00000675993957462272      2.07400985414852      0      0
0.00000675993957462272      0.0000068535190696752      2.07400985414690      0      0
0.0000068535190696752      0.00000694839400854009      2.07400985414522      0      0
0.00000694839400854009      0.00000704458232436258      2.07400985414350      0      0
0.00000704458232436258      0.00000714210219854078      2.07400985414174      0      0
0.00000714210219854078      0.00000724097206416231      2.07400985413992      0      0
0.00000724097206416231      0.00000734121060948854      2.07400985413805      0      0
0.00000734121060948854      0.000007442836781487      2.07400985413613      0      0
0.000007442836781487      0.00000754586978941272      2.07400985413416      0      0
0.00000754586978941272      0.00000765032910843916      2.07400985413213      0      0
0.00000765032910843916      0.00000775623448333934      2.07400985413005      0      0
0.00000775623448333934      0.00000786360593221801      2.07400985412791      0      0
0.00000786360593221801      0.00000797246375029542      2.07400985412571      0      0
0.00000797246375029542      0.00000808282851374354      2.07400985412344      0      0
0.00000808282851374354      0.00000819472108357529      2.07400985412112      0      0
0.00000819472108357529      0.00000830816260958769      2.07400985411872      0      0
0.00000830816260958769      0.00000842317453435958      2.07400985411627      0      0
0.00000842317453435958      0.00000853977859730466      2.07400985411374      0      0
0.00000853977859730466      0.00000865799683878063      2.07400985411114      0      0
0.00000865799683878063      0.00000877785160425524      2.07400985410847      0      0
0.00000877785160425524      0.00000889936554853005      2.07400985410573      0      0
0.00000889936554853005      0.00000902256164002253      2.07400985410291      0      0
0.00000902256164002253      0.00000914746316510757      2.07400985410001      0      0
0.00000914746316510757      0.00000927409373251906      2.07400985409703      0      0
0.00000927409373251906      0.00000940247727781235      2.07400985409397      0      0
0.00000940247727781235      0.00000953263806788851      2.07400985409082      0      0
0.00000953263806788851      0.00000966460070558129      2.07400985408758      0      0
0.00000966460070558129      0.00000979839013430744      2.07400985408426      0      0
0.00000979839013430744      0.00000993403164278155      2.07400985408084      0      0
0.00000993403164278155      0.000010071550869796      2.07400985407733      0      0
0.000010071550869796      0.0000102109738090674      2.07400985407371      0      0
0.0000102109738090674      0.0000103523268141496      2.07400985407000      0      0
0.0000103523268141496      0.000010495636603415      2.07400985406618      0      0
0.000010495636603415      0.0000106409302651053      2.07400985406226      0      0
0.0000106409302651053      0.000010788235262451      2.07400985405823      0      0
0.000010788235262451      0.0000109375794388631      2.07400985405408      0      0
0.0000109375794388631      0.0000110889910231955      2.07400985404982      0      0
0.0000110889910231955      0.0000112424986350812      2.07400985404545      0      0
0.0000112424986350812      0.0000113981312903417      2.07400985404095      0      0
0.0000113981312903417      0.0000115559184064716      2.07400985403632      0      0
0.0000115559184064716      0.000011715889808199      2.07400985403156      0      0
0.000011715889808199      0.0000118780757331232      2.07400985402668      0      0
0.0000118780757331232      0.0000120425068374297      2.07400985402165      0      0
0.0000120425068374297      0.0000122092142016854      2.07400985401649      0      0
0.0000122092142016854      0.0000123782293367127      2.07400985401118      0      0
0.0000123782293367127      0.0000125495841895462      2.07400985400572      0      0
0.0000125495841895462      0.0000127233111494713      2.07400985400012      0      0
0.0000127233111494713      0.0000128994430541458      2.07400985399435      0      0
0.0000128994430541458      0.0000130780131958075      2.07400985398843      0      0
0.0000130780131958075      0.0000132590553275668      2.07400985398233      0      0
0.0000132590553275668      0.0000134426036697863      2.07400985397607      0      0
0.0000134426036697863      0.00001362869291655      2.07400985396964      0      0
0.00001362869291655      0.00001381735824222      2.07400985396303      0      0
0.00001381735824222      0.0000140086353080861      2.07400985395623      0      0
0.0000140086353080861      0.0000142025602691059      2.07400985394924      0      0
0.0000142025602691059      0.0000143991697807389      2.07400985394206      0      0
0.0000143991697807389      0.0000145985010058751      2.07400985393467      0      0
0.0000145985010058751      0.0000148005916218595      2.07400985392708      0      0
0.0000148005916218595      0.0000150054798276138      2.07400985391928      0      0
0.0000150054798276138      0.0000152132043508565      2.07400985391127      0      0
0.0000152132043508565      0.0000154238044554237      2.07400985390302      0      0
0.0000154238044554237      0.0000156373199486901      2.07400985389455      0      0
0.0000156373199486901      0.0000158537911890937      2.07400985388585      0      0
0.0000158537911890937      0.0000160732590937644      2.07400985387690      0      0
0.0000160732590937644      0.0000162957651462576      2.07400985386770      0      0
0.0000162957651462576      0.000016521351404396      2.07400985385824      0      0
0.000016521351404396      0.0000167500605082187      2.07400985384852      0      0
0.0000167500605082187      0.0000169819356880416      2.07400985383853      0      0
0.0000169819356880416      0.0000172170207726282      2.07400985382826      0      0
0.0000172170207726282      0.0000174553601974744      2.07400985381770      0      0
0.0000174553601974744      0.0000176969990132074      2.07400985380685      0      0
0.0000176969990132074      0.0000179419828941014      2.07400985379570      0      0
0.0000179419828941014      0.0000181903581467107      2.07400985378424      0      0
0.0000181903581467107      0.0000184421717186223      2.07400985377246      0      0
0.0000184421717186223      0.0000186974712073306      2.07400985376034      0      0
0.0000186974712073306      0.0000189563048692332      2.07400985374790      0      0
0.0000189563048692332      0.0000192187216287532      2.07400985373510      0      0
0.0000192187216287532      0.0000194847710875863      2.07400985372195      0      0
0.0000194847710875863      0.0000197545035340766      2.07400985370843      0      0
0.0000197545035340766      0.000020027969952722      2.07400985369453      0      0
0.000020027969952722      0.0000203052220338112      2.07400985368025      0      0
0.0000203052220338112      0.0000205863121831945      2.07400985366557      0      0
0.0000205863121831945      0.0000208712935321888      2.07400985365047      0      0
0.0000208712935321888      0.000021160219947621      2.07400985363496      0      0
0.000021160219947621      0.0000214531460420097      2.07400985361902      0      0
0.0000214531460420097      0.0000217501271838877      2.07400985360263      0      0
0.0000217501271838877      0.0000220512195082683      2.07400985358578      0      0
0.0000220512195082683      0.0000223564799272551      2.07400985356847      0      0
0.0000223564799272551      0.0000226659661408002      2.07400985355067      0      0
0.0000226659661408002      0.0000229797366476099      2.07400985353238      0      0
0.0000229797366476099      0.0000232978507562027      2.07400985351357      0      0
0.0000232978507562027      0.0000236203685961192      2.07400985349424      0      0
0.0000236203685961192      0.000023947351129288      2.07400985347438      0      0
0.000023947351129288      0.0000242788601615485      2.07400985345395      0      0
0.0000242788601615485      0.0000246149583543337      2.07400985343296      0      0
0.0000246149583543337      0.0000249557092365137      2.07400985341139      0      0
0.0000249557092365137      0.0000253011772164045      2.07400985338921      0      0
0.0000253011772164045      0.0000256514275939423      2.07400985336642      0      0
0.0000256514275939423      0.0000260065265730261      2.07400985334298      0      0
0.0000260065265730261      0.0000263665412740315      2.07400985331890      0      0
0.0000263665412740315      0.0000267315397464981      2.07400985329414      0      0
0.0000267315397464981      0.0000271015909819919      2.07400985326870      0      0
0.0000271015909819919      0.0000274767649271459      2.07400985324254      0      0
0.0000274767649271459      0.0000278571324968813      2.07400985321566      0      0
0.0000278571324968813      0.0000282427655878122      2.07400985318803      0      0
0.0000282427655878122      0.0000286337370918349      2.07400985315962      0      0
0.0000286337370918349      0.0000290301209099061      2.07400985313043      0      0
0.0000290301209099061      0.0000294319919660113      2.07400985310042      0      0
0.0000294319919660113      0.0000298394262213274      2.07400985306957      0      0
0.0000298394262213274      0.00003025250068858      2.07400985303786      0      0
0.00003025250068858      0.000030671293446601      2.07400985300527      0      0
0.000030671293446601      0.0000310958836550867      2.07400985297177      0      0
0.0000310958836550867      0.00003152635156956      2.07400985293734      0      0
0.00003152635156956      0.000031962778556541      2.07400985290195      0      0
0.000031962778556541      0.0000324052471089262      2.07400985286557      0      0
0.0000324052471089262      0.0000328538408615817      2.07400985282818      0      0
0.0000328538408615817      0.000033308644607151      2.07400985278974      0      0
0.000033308644607151      0.0000337697443120835      2.07400985275023      0      0
0.0000337697443120835      0.0000342372271328825      2.07400985270962      0      0
0.0000342372271328825      0.0000347111814325807      2.07400985266788      0      0
0.0000347111814325807      0.0000351916967974413      2.07400985262498      0      0
0.0000351916967974413      0.0000356788640538924      2.07400985258088      0      0
0.0000356788640538924      0.0000361727752856944      2.07400985253555      0      0
0.0000361727752856944      0.0000366735238513458      2.07400985248895      0      0
0.0000366735238513458      0.0000371812044017293      2.07400985244106      0      0
0.0000371812044017293      0.0000376959128980032      2.07400985239183      0      0
0.0000376959128980032      0.0000382177466297395      2.07400985234123      0      0
0.0000382177466297395      0.0000387468042333134      2.07400985228922      0      0
0.0000387468042333134      0.0000392831857105477      2.07400985223576      0      0
0.0000392831857105477      0.0000398269924476147      2.07400985218081      0      0
0.0000398269924476147      0.0000403783272342003      2.07400985212432      0      0
0.0000403783272342003      0.0000409372942829333      2.07400985206626      0      0
0.0000409372942829333      0.0000415039992490831      2.07400985200659      0      0
0.0000415039992490831      0.000042078549250531      2.07400985194525      0      0
0.000042078549250531      0.0000426610528880173      2.07400985188220      0      0
0.0000426610528880173      0.0000432516202656688      2.07400985181739      0      0
0.0000432516202656688      0.0000438503630118107      2.07400985175077      0      0
0.0000438503630118107      0.0000444573943000663      2.07400985168230      0      0
0.0000444573943000663      0.0000450728288707489      2.07400985161192      0      0
0.0000450728288707489      0.0000456967830525504      2.07400985153958      0      0
0.0000456967830525504      0.0000463293747845289      2.07400985146522      0      0
0.0000463293747845289      0.0000469707236384016      2.07400985138879      0      0
0.0000469707236384016      0.0000476209508411464      2.07400985131022      0      0
0.0000476209508411464      0.0000482801792979158      2.07400985122947      0      0
0.0000482801792979158      0.0000489485336152684      2.07400985114646      0      0
0.0000489485336152684      0.0000496261401247217      2.07400985106114      0      0
0.0000496261401247217      0.0000503131269066316      2.07400985097345      0      0
0.0000503131269066316      0.0000510096238144011      2.07400985088330      0      0
0.0000510096238144011      0.000051715762499026      2.07400985079065      0      0
0.000051715762499026      0.000052431676433979      2.07400985069541      0      0
0.000052431676433979      0.0000531575009404385      2.07400985059752      0      0
0.0000531575009404385      0.0000538933732128671      2.07400985049689      0      0
0.0000538933732128671      0.0000546394323449439      2.07400985039347      0      0
0.0000546394323449439      0.0000553958193558558      2.07400985028716      0      0
0.0000553958193558558      0.0000561626772169526      2.07400985017788      0      0
0.0000561626772169526      0.0000569401508787716      2.07400985006556      0      0
0.0000569401508787716      0.0000577283872984359      2.07400984995011      0      0
0.0000577283872984359      0.0000585275354674316      2.07400984983144      0      0
0.0000585275354674316      0.0000593377464397706      2.07400984970946      0      0
0.0000593377464397706      0.0000601591733605423      2.07400984958408      0      0
0.0000601591733605423      0.0000609919714948611      2.07400984945520      0      0
0.0000609919714948611      0.0000618362982572143      2.07400984932273      0      0
0.0000618362982572143      0.0000626923132412161      2.07400984918657      0      0
0.0000626923132412161      0.0000635601782497746      2.07400984904661      0      0
0.0000635601782497746      0.0000644400573256746      2.07400984890276      0      0
0.0000644400573256746      0.0000653321167825856      2.07400984875489      0      0
0.0000653321167825856      0.0000662365252364977      2.07400984860289      0      0
0.0000662365252364977      0.0000671534536375933      2.07400984844667      0      0
0.0000671534536375933      0.0000680830753025601      2.07400984828608      0      0
0.0000680830753025601      0.0000690255659473509      2.07400984812102      0      0
0.0000690255659473509      0.0000699811037203975      2.07400984795136      0      0
0.0000699811037203975      0.0000709498692362838      2.07400984777696      0      0
0.0000709498692362838      0.0000719320456098856      2.07400984759771      0      0
0.0000719320456098856      0.0000729278184909828      2.07400984741346      0      0
0.0000729278184909828      0.0000739373760993502      2.07400984722407      0      0
0.0000739373760993502      0.0000749609092603353      2.07400984702940      0      0
0.0000749609092603353      0.0000759986114409274      2.07400984682931      0      0
0.0000759986114409274      0.0000770506787863264      2.07400984662363      0      0
0.0000770506787863264      0.0000781173101570184      2.07400984641223      0      0
0.0000781173101570184      0.0000791987071663636      2.07400984619493      0      0
0.0000791987071663636      0.0000802950742187053      2.07400984597157      0      0
0.0000802950742187053      0.000081406618548006      2.07400984574198      0      0
0.000081406618548006      0.0000825335502570186      2.07400984550600      0      0
0.0000825335502570186      0.0000836760823569998      2.07400984526343      0      0
0.0000836760823569998      0.0000848344308079731      2.07400984501411      0      0
0.0000848344308079731      0.0000860088145595493      2.07400984475783      0      0
0.0000860088145595493      0.0000871994555923124      2.07400984449441      0      0
0.0000871994555923124      0.0000884065789597775      2.07400984422364      0      0
0.0000884065789597775      0.0000896304128309307      2.07400984394533      0      0
0.0000896304128309307      0.0000908711885333572      2.07400984365925      0      0
0.0000908711885333572      0.0000921291405969664      2.07400984336520      0      0
0.0000921291405969664      0.0000934045067983223      2.07400984306296      0      0
0.0000934045067983223      0.0000946975282055884      2.07400984275229      0      0
0.0000946975282055884      0.0000960084492240934      2.07400984243295      0      0
0.0000960084492240934      0.0000973375176425286      2.07400984210472      0      0
0.0000973375176425286      0.000098684984679785      2.07400984176733      0      0
0.000098684984679785      0.000100051105032438      2.07400984142054      0      0
0.000100051105032438      0.000101436136922889      2.07400984106408      0      0
0.000101436136922889      0.000102840342148178      2.07400984069768      0      0
0.000102840342148178      0.000104263986129461      2.07400984032107      0      0
0.000104263986129461      0.000105707337962187      2.07400983993396      0      0
0.000105707337962187      0.00010717067046696      2.07400983953606      0      0
0.00010717067046696      0.000108654260241103      2.07400983912706      0      0
0.000108654260241103      0.000110158387710945      2.07400983870667      0      0
0.000110158387710945      0.000111683337184825      2.07400983827455      0      0
0.000111683337184825      0.000113229396906833      2.07400983783038      0      0
0.000113229396906833      0.00011479685911129      2.07400983737384      0      0
0.00011479685911129      0.000116386020077991      2.07400983690456      0      0
0.000116386020077991      0.000117997180188201      2.07400983642221      0      0
0.000117997180188201      0.00011963064398144      2.07400983592640      0      0
0.00011963064398144      0.00012128672021304      2.07400983541678      0      0
0.00012128672021304      0.00012296572191251      2.07400983489295      0      0
0.00012296572191251      0.000124667966442703      2.07400983435451      0      0
0.000124667966442703      0.000126393775559803      2.07400983380106      0      0
0.000126393775559803      0.000128143475474143      2.07400983323219      0      0
0.000128143475474143      0.000129917396911867      2.07400983264745      0      0
0.000129917396911867      0.000131715875177439      2.07400983204641      0      0
0.000131715875177439      0.000133539250217029      2.07400983142862      0      0
0.000133539250217029      0.00013538786668276      2.07400983079361      0      0
0.00013538786668276      0.000137262073997862      2.07400983014089      0      0
0.000137262073997862      0.000139162226422714      2.07400982946997      0      0
0.000139162226422714      0.00014108868312181      2.07400982878035      0      0
0.00014108868312181      0.000143041808231644      2.07400982807151      0      0
0.000143041808231644      0.000145021970929542      2.07400982734290      0      0
0.000145021970929542      0.00014702954550344      2.07400982659399      0      0
0.00014702954550344      0.000149064911422635      2.07400982582419      0      0
0.000149064911422635      0.00015112845340951      2.07400982503293      0      0
0.00015112845340951      0.000153220561512254      2.07400982421962      0      0
0.000153220561512254      0.000155341631178586      2.07400982338363      0      0
0.000155341631178586      0.000157492063330508      2.07400982252433      0      0
0.000157492063330508      0.000159672264440082      2.07400982164108      0      0
0.000159672264440082      0.00016188264660626      2.07400982073321      0      0
0.00016188264660626      0.000164123627632783      2.07400981980003      0      0
0.000164123627632783      0.00016639563110715      2.07400981884083      0      0
0.00016639563110715      0.000168699086480686      2.07400981785489      0      0
0.000168699086480686      0.000171034429149716      2.07400981684146      0      0
0.000171034429149716      0.00017340210053786      2.07400981579978      0      0
0.00017340210053786      0.000175802548179476      2.07400981472907      0      0
0.000175802548179476      0.000178236225804249      2.07400981362850      0      0
0.000178236225804249      0.000180703593422953      2.07400981249725      0      0
0.000180703593422953      0.000183205117414405      2.07400981133446      0      0
0.000183205117414405      0.000185741270613619      2.07400981013926      0      0
0.000185741270613619      0.000188312532401177      2.07400980891074      0      0
0.000188312532401177      0.000190919388793845      2.07400980764796      0      0
0.000190919388793845      0.000193562332536437      2.07400980634999      0      0
0.000193562332536437      0.000196241863194957      2.07400980501583      0      0
0.000196241863194957      0.000198958487251018      2.07400980364447      0      0
0.000198958487251018      0.000201712718197586      2.07400980223489      0      0
0.000201712718197586      0.000204505076636033      2.07400980078601      0      0
0.000204505076636033      0.000207336090374545      2.07400979929673      0      0
0.000207336090374545      0.000210206294527884      2.07400979776594      0      0
0.000210206294527884      0.000213116231618538      2.07400979619247      0      0
0.000213116231618538      0.000216066451679264      2.07400979457514      0      0
0.000216066451679264      0.000219057512357059      2.07400979291272      0      0
0.000219057512357059      0.000222089979018563      2.07400979120395      0      0
0.000222089979018563      0.000225164424856924      2.07400978944755      0      0
0.000225164424856924      0.000228281431000144      2.07400978764218      0      0
0.000228281431000144      0.00023144158662092      2.07400978578648      0      0
0.00023144158662092      0.000234645489048012      2.07400978387904      0      0
0.000234645489048012      0.000237893743879147      2.07400978191844      0      0
0.000237893743879147      0.000241186965095492      2.07400977990317      0      0
0.000241186965095492      0.000244525775177701      2.07400977783172      0      0
0.000244525775177701      0.000247910805223583      2.07400977570252      0      0
0.000247910805223583      0.000251342695067386      2.07400977351397      0      0
0.000251342695067386      0.000254822093400743      2.07400977126440      0      0
0.000254822093400743      0.00025834965789528      2.07400976895212      0      0
0.00025834965789528      0.000261926055326934      2.07400976657538      0      0
0.000261926055326934      0.000265551961701985      2.07400976413238      0      0
0.000265551961701985      0.00026922806238483      2.07400976162127      0      0
0.00026922806238483      0.000272955052227537      2.07400975904016      0      0
0.000272955052227537      0.000276733635701177      2.07400975638709      0      0
0.000276733635701177      0.000280564527028988      2.07400975366005      0      0
0.000280564527028988      0.000284448450321376      2.07400975085699      0      0
0.000284448450321376      0.000288386139712781      2.07400974797580      0      0
0.000288386139712781      0.000292378339500449      2.07400974501427      0      0
0.000292378339500449      0.000296425804285111      2.07400974197019      0      0
0.000296425804285111      0.000300529299113624      2.07400973884124      0      0
0.000300529299113624      0.000304689599623573      2.07400973562506      0      0
0.000304689599623573      0.000308907492189884      2.07400973231921      0      0
0.000308907492189884      0.000313183774073464      2.07400972892121      0      0
0.000313183774073464      0.000317519253571897      2.07400972542848      0      0
0.000317519253571897      0.000321914750172228      2.07400972183839      0      0
0.000321914750172228      0.000326371094705861      2.07400971814821      0      0
0.000326371094705861      0.000330889129505603      2.07400971435515      0      0
0.000330889129505603      0.000335469708564879      2.07400971045633      0      0
0.000335469708564879      0.000340113697699154      2.07400970644885      0      0
0.000340113697699154      0.000344821974709588      2.07400970232962      0      0
0.000344821974709588      0.000349595429548956      2.07400969809558      0      0
0.000349595429548956      0.000354434964489868      2.07400969374348      0      0
0.000354434964489868      0.000359341494295315      2.07400968927005      0      0
0.000359341494295315      0.000364315946391572      2.07400968467193      0      0
0.000364315946391572      0.000369359261043507      2.07400967994562      0      0
0.000369359261043507      0.000374472391532301      2.07400967508755      0      0
0.000374472391532301      0.00037965630433564      2.07400967009404      0      0
0.00037965630433564      0.000384911979310397      2.07400966496131      0      0
0.000384911979310397      0.000390240409877844      2.07400965968549      0      0
0.000390240409877844      0.000395642603211426      2.07400965426259      0      0
0.000395642603211426      0.000401119580427133      2.07400964868853      0      0
0.000401119580427133      0.000406672376776519      2.07400964295908      0      0
0.000406672376776519      0.000412302041842373      2.07400963706985      0      0
0.000412302041842373      0.000418009639737117      2.07400963101651      0      0
0.000418009639737117      0.000423796249303941      2.07400962479435      0      0
0.000423796249303941      0.000429662964320725      2.07400961839879      0      0
0.000429662964320725      0.000435610893706785      2.07400961182489      0      0
0.000435610893706785      0.000441641161732474      2.07400960506771      0      0
0.000441641161732474      0.000447754908231697      2.07400959812220      0      0
0.000447754908231697      0.000453953288817359      2.07400959098306      0      0
0.000453953288817359      0.000460237475099795      2.07400958364488      0      0
0.000460237475099795      0.000466608654908228      2.07400957610211      0      0
0.000466608654908228      0.000473068032515292      2.07400956834907      0      0
0.000473068032515292      0.000479616828864662      2.07400956037990      0      0
0.000479616828864662      0.000486256281801832      2.07400955218855      0      0
0.000486256281801832      0.000492987646308097      2.07400954376882      0      0
0.000492987646308097      0.000499812194737762      2.07400953511435      0      0
0.000499812194737762      0.000506731217058643      2.07400952621867      0      0
0.000506731217058643      0.0005137460210959      2.07400951707503      0      0
0.0005137460210959      0.000520857932779231      2.07400950767636      0      0
0.000520857932779231      0.000528068296393506      2.07400949801578      0      0
0.000528068296393506      0.000535378474832857      2.07400948808582      0      0
0.000535378474832857      0.000542789849858294      2.07400947787906      0      0
0.000542789849858294      0.000550303822358882      2.07400946738772      0      0
0.000550303822358882      0.000557921812616533      2.07400945660400      0      0
0.000557921812616533      0.000565645260574473      2.07400944551947      0      0
0.000565645260574473      0.00057347562610941      2.07400943412608      0      0
0.00057347562610941      0.000581414389307485      2.07400942241509      0      0
0.000581414389307485      0.000589463050744029      2.07400941037750      0      0
0.000589463050744029      0.000597623131767208      2.07400939800430      0      0
0.000597623131767208      0.000605896174785581      2.07400938528620      0      0
0.000605896174785581      0.000614283743559644      2.07400937221357      0      0
0.000614283743559644      0.000622787423497414      2.07400935877651      0      0
0.000622787423497414      0.000631408821954096      2.07400934496484      0      0
0.000631408821954096      0.000640149568535908      2.07400933076811      0      0
0.000640149568535908      0.000649011315408104      2.07400931617561      0      0
0.000649011315408104      0.000657995737607266      2.07400930117634      0      0
0.000657995737607266      0.000667104533357915      2.07400928575900      0      0
0.000667104533357915      0.00067633942439351      2.07400926991181      0      0
0.00067633942439351      0.000685702156281888      2.07400925362264      0      0
0.000685702156281888      0.000695194498755206      2.07400923687935      0      0
0.000695194498755206      0.000704818246044455      2.07400921966962      0      0
0.000704818246044455      0.000714575217218609      2.07400920197990      0      0
0.000714575217218609      0.000724467256528451      2.07400918379683      0      0
0.000724467256528451      0.000734496233755185      2.07400916510737      0      0
0.000734496233755185      0.000744664044563847      2.07400914589622      0      0
0.000744664044563847      0.000754972610861632      2.07400912615020      0      0
0.000754972610861632      0.000765423881161163      2.07400910585297      0      0
0.000765423881161163      0.0007760198309488      2.07400908499067      0      0
0.0007760198309488      0.000786762463058045      2.07400906354600      0      0
0.000786762463058045      0.00079765380804811      2.07400904150402      0      0
0.00079765380804811      0.000808695924587738      2.07400901884759      0      0
0.000808695924587738      0.000819890899844323      2.07400899555892      0      0
0.000819890899844323      0.00083124084987843      2.07400897162152      0      0
0.00083124084987843      0.000842747920043766      2.07400894701708      0      0
0.000842747920043766      0.000854414285392693      2.07400892172625      0      0
0.000854414285392693      0.000866242151087355      2.07400889573009      0      0
0.000866242151087355      0.000878233752816494      2.07400886900937      0      0
0.000878233752816494      0.000890391357218039      2.07400884154399      0      0
0.000890391357218039      0.000902717262307538      2.07400881331303      0      0
0.000902717262307538      0.000915213797912533      2.07400878429503      0      0
0.000915213797912533      0.000927883326112938      2.07400875446800      0      0
0.000927883326112938      0.000940728241687513      2.07400872380938      0      0
0.000940728241687513      0.000953750972566528      2.07400869229598      0      0
0.000953750972566528      0.000966953980290686      2.07400865990396      0      0
0.000966953980290686      0.000980339760476396      2.07400862660881      0      0
0.000980339760476396      0.000993910843287497      2.07400859238540      0      0
0.000993910843287497      0.0010076697939135      2.07400855720804      0      0
0.0010076697939135      0.00102161921305448      2.07400852105041      0      0
0.00102161921305448      0.0010357617374126      2.07400848388517      0      0
0.0010357617374126      0.00105010004019057      2.07400844568353      0      0
0.00105010004019057      0.00106463683159689      2.07400840641585      0      0
0.00106463683159689      0.00107937485935813      2.07400836605337      0      0
0.00107937485935813      0.00109431690923832      2.07400832456730      0      0
0.00109431690923832      0.00110946580556549      2.07400828192456      0      0
0.00110946580556549      0.00112482441176555      2.07400823809080      0      0
0.00112482441176555      0.00114039563090349      2.07400819303695      0      0
0.00114039563090349      0.00115618240623217      2.07400814672778      0      0
0.00115618240623217      0.00117218772174859      2.07400809912449      0      0
0.00117218772174859      0.00118841460275796      2.07400805019792      0      0
0.00118841460275796      0.00120486611644553      2.07400799990441      0      0
0.00120486611644553      0.00122154537245635      2.07400794821025      0      0
0.00122154537245635      0.00123845552348304      2.07400789507495      0      0
0.00123845552348304      0.00125559976586171      2.07400784045738      0      0
0.00125559976586171      0.00127298134017614      2.07400778431846      0      0
0.00127298134017614      0.00129060353187029      2.07400772661361      0      0
0.00129060353187029      0.00130846967186935      2.07400766729968      0      0
0.00130846967186935      0.00132658313720929      2.07400760633469      0      0
0.00132658313720929      0.00134494735167523      2.07400754366507      0      0
0.00134494735167523      0.00136356578644858      2.07400747925509      0      0
0.00136356578644858      0.00138244196076317      2.07400741304366      0      0
0.00138244196076317      0.00140157944257044      2.07400734498766      0      0
0.00140157944257044      0.00142098184921384      2.07400727503909      0      0
0.00142098184921384      0.00144065284811262      2.07400720313386      0      0
0.00144065284811262      0.00146059615745496      2.07400712922518      0      0
0.00146059615745496      0.00148081554690089      2.07400705326187      0      0
0.00148081554690089      0.00150131483829471      2.07400697517709      0      0
0.00150131483829471      0.00152209790638749      2.07400689491096      0      0
0.00152209790638749      0.00154316867956938      2.07400681241069      0      0
0.00154316867956938      0.00156453114061223      2.07400672761499      0      0
0.00156453114061223      0.00158618932742236      2.07400664045396      0      0
0.00158618932742236      0.00160814733380381      2.07400655085863      0      0
0.00160814733380381      0.00163040931023216      2.07400645876362      0      0
0.00163040931023216      0.00165297946463904      2.07400636410289      0      0
0.00165297946463904      0.00167586206320748      2.07400626680619      0      0
0.00167586206320748      0.00169906143117836      2.07400616679897      0      0
0.00169906143117836      0.00172258195366789      2.07400606400397      0      0
0.00172258195366789      0.00174642807649655      2.07400595834236      0      0
0.00174642807649655      0.00177060430702936      2.07400584973395      0      0
0.00177060430702936      0.00179511521502795      2.07400573809686      0      0
0.00179511521502795      0.00181996543351421      2.07400562334709      0      0
0.00181996543351421      0.00184515965964614      2.07400550539826      0      0
0.00184515965964614      0.00187070265560561      2.07400538416146      0      0
0.00187070265560561      0.00189659924949857      2.07400525954517      0      0
0.00189659924949857      0.00192285433626758      2.07400513145522      0      0
0.00192285433626758      0.00194947287861711      2.07400499979464      0      0
0.00194947287861711      0.00197645990795156      2.07400486446355      0      0
0.00197645990795156      0.00200382052532629      2.07400472535899      0      0
0.00200382052532629      0.00203155990241182      2.07400458237490      0      0
0.00203155990241182      0.00205968328247135      2.07400443540234      0      0
0.00205968328247135      0.00208819598135186      2.07400428433016      0      0
0.00208819598135186      0.00211710338848892      2.07400412904581      0      0
0.00211710338848892      0.00214641096792534      2.07400396943556      0      0
0.00214641096792534      0.00217612425934403      2.07400380538275      0      0
0.00217612425934403      0.00220624887911509      2.07400363676363      0      0
0.00220624887911509      0.00223679052135739      2.07400346344383      0      0
0.00223679052135739      0.00226775495901488      2.07400328528111      0      0
0.00226775495901488      0.00229914804494778      2.07400310213714      0      0
0.00229914804494778      0.00233097571303889      2.07400291388760      0      0
0.00233097571303889      0.00236324397931521      2.07400272041072      0      0
0.00236324397931521      0.00239595894308506      2.07400252155646      0      0
0.00239595894308506      0.00242912678809096      2.07400231714071      0      0
0.00242912678809096      0.00246275378367852      2.07400210699566      0      0
0.00246275378367852      0.00249684628598141      2.07400189100544      0      0
0.00249684628598141      0.00253141073912281      2.07400166903579      0      0
0.00253141073912281      0.0025664536764335      2.07400144086252      0      0
0.0025664536764335      0.00260198172168671      2.07400120627713      0      0
0.00260198172168671      0.00263800159035023      2.07400096518397      0      0
0.00263800159035023      0.00267452009085567      2.07400071741984      0      0
0.00267452009085567      0.00271154412588544      2.07400046268381      0      0
0.00271154412588544      0.00274908069367747      2.07400020082745      0      0
0.00274908069367747      0.00278713688934801      2.07399993176205      0      0
0.00278713688934801      0.00282571990623272      2.07399965513785      0      0
0.00282571990623272      0.00286483703724639      2.07399937075299      0      0
0.00286483703724639      0.00290449567626138      2.07399907855985      0      0
0.00290449567626138      0.00294470331950526      2.07399877813434      0      0
0.00294470331950526      0.0029854675669777      2.07399846930878      0      0
0.0029854675669777      0.00302679612388701      2.07399815200462      0      0
0.00302679612388701      0.0030686968021066      2.07399782569283      0      0
0.0030686968021066      0.00311117752165154      2.07399749038588      0      0
0.00311117752165154      0.0031542463121756      2.07399714574605      0      0
0.0031542463121756      0.00319791131448903      2.07399679136384      0      0
0.00319791131448903      0.00324218078209728      2.07399642731530      0      0
0.00324218078209728      0.0032870630827611      2.07399605288648      0      0
0.0032870630827611      0.00333256670007821      2.07399566821138      0      0
0.00333256670007821      0.00337870023508683      2.07399527269944      0      0
0.00337870023508683      0.00342547240789146      2.07399486617574      0      0
0.00342547240789146      0.00347289205931113      2.07399444840442      0      0
0.00347289205931113      0.00352096815255051      2.07399401881106      0      0
0.00352096815255051      0.00356970977489406      2.07399357749146      0      0
0.00356970977489406      0.00361912613942378      2.07399312355953      0      0
0.00361912613942378      0.0036692265867606      2.07399265732803      0      0
0.0036692265867606      0.00372002058682995      2.07399217770723      0      0
0.00372002058682995      0.00377151774065175      2.07399168513709      0      0
0.00377151774065175      0.00382372778215516      2.07399117838806      0      0
0.00382372778215516      0.00387666058001854      2.07399065797935      0      0
0.00387666058001854      0.00393032613953476      2.07399012258203      0      0
0.00393032613953476      0.0039847346045024      2.07398957273905      0      0
0.0039847346045024      0.00403989625914312      2.07398900710998      0      0
0.00403989625914312      0.00409582153004557      2.07398842611311      0      0
0.00409582153004557      0.00415252098813623      2.07398782862083      0      0
0.00415252098813623      0.00421000535067748      2.07398721461228      0      0
0.00421000535067748      0.0042682854832934      2.07398658355835      0      0
0.0042682854832934      0.00432737240202355      2.07398593458764      0      0
0.00432737240202355      0.00438727727540519      2.07398526810256      0      0
0.00438727727540519      0.00444801142658443      2.07398458226579      0      0
0.00444801142658443      0.00450958633545639      2.07398387813818      0      0
0.00450958633545639      0.00457201364083525      2.07398315369703      0      0
0.00457201364083525      0.00463530514265407      2.07398240937377      0      0
0.00463530514265407      0.00469947280419532      2.07398164451823      0      0
0.00469947280419532      0.00476452875435209      2.07398085759082      0      0
0.00476452875435209      0.0048304852899207      2.07398004977281      0      0
0.0048304852899207      0.00489735487792503      2.07397921852430      0      0
0.00489735487792503      0.00496515015797302      2.07397836440173      0      0
0.00496515015797302      0.00503388394464577      2.07397748702046      0      0
0.00503388394464577      0.00510356922991978      2.07397658399486      0      0
0.00510356922991978      0.00517421918562266      2.07397565693150      0      0
0.00517421918562266      0.00524584716592283      2.07397470371951      0      0
0.00524584716592283      0.00531846670985373      2.07397372308646      0      0
0.00531846670985373      0.00539209154387294      2.07397271657676      0      0
0.00539209154387294      0.00546673558445676      2.07397168108372      0      0
0.00546673558445676      0.00554241294073067      2.07397061623598      0      0
0.00554241294073067      0.00561913791713623      2.07396952328949      0      0
0.00561913791713623      0.00569692501613484      2.07396839863990      0      0
0.00569692501613484      0.00577578894094906      2.07396724220445      0      0
0.00577578894094906      0.00585574459834172      2.07396605531765      0      0
0.00585574459834172      0.00593680710143364      2.07396483410832      0      0
0.00593680710143364      0.00601899177256026      2.07396357801533      0      0
0.00601899177256026      0.00610231414616781      2.07396228896167      0      0
0.00610231414616781      0.0061867899717497      2.07396096324654      0      0
0.0061867899717497      0.0062724352168234      2.07395959887747      0      0
0.0062724352168234      0.00635926606994866      2.07395819843068      0      0
0.00635926606994866      0.00644729894378739      2.07395675952646      0      0
0.00644729894378739      0.00653655047820597      2.07395527804618      0      0
0.00653655047820597      0.00662703754342055      2.07395375595459      0      0
0.00662703754342055      0.00671877724318579      2.07395219375139      0      0
0.00671877724318579      0.00681178691802782      2.07395058624227      0      0
0.00681178691802782      0.00690608414852187      2.07394893209645      0      0
0.00690608414852187      0.00700168675861542      2.07394723433607      0      0
0.00700168675861542      0.00709861281899715      2.07394549048317      0      0
0.00709861281899715      0.00719688065051277      2.07394369503524      0      0
0.00719688065051277      0.00729650882762788      2.07394184877855      0      0
0.00729650882762788      0.00739751618193895      2.07393995435247      0      0
0.00739751618193895      0.00749992180573285      2.07393800759528      0      0
0.00749992180573285      0.00760374505559565      2.07393600301114      0      0
0.00760374505559565      0.00770900555607137      2.07393394205566      0      0
0.00770900555607137      0.00781572320337137      2.07393182742117      0      0
0.00781572320337137      0.00792391816913513      2.07392965465792      0      0
0.00792391816913513      0.00803361090424307      2.07392741739845      0      0
0.00803361090424307      0.00814482214268214      2.07392511623963      0      0
0.00814482214268214      0.00825757290546495      2.07392275478653      0      0
0.00825757290546495      0.00837188450460311      2.07392033008658      0      0
0.00837188450460311      0.0084877785471356      2.07391783443843      0      0
0.0084877785471356      0.00860527693921294      2.07391526536571      0      0
0.00860527693921294      0.00872440189023784      2.07391262681212      0      0
0.00872440189023784      0.0088451759170632      2.07390991965536      0      0
0.0088451759170632      0.00896762184824822      2.07390713695985      0      0
0.00896762184824822      0.00909176282837339      2.07390427140424      0      0
0.00909176282837339      0.00921762232241531      2.07390132329941      0      0
0.00921762232241531      0.009345224120182      2.07389829712650      0      0
0.009345224120182      0.00947459234080956      2.07389519182941      0      0
0.00947459234080956      0.00960575143732124      2.07389199886704      0      0
0.00960575143732124      0.0097387262012494      2.07388871063320      0      0
0.0097387262012494      0.00987354176732169      2.07388532757472      0      0
0.00987354176732169      0.0100102236182119      2.07388185453500      0      0
0.0100102236182119      0.0101487975893568      2.07387829126483      0      0
0.0101487975893568      0.0102892898738392      2.07387462925315      0      0
0.0102892898738392      0.0104317270273393      2.07387085868411      0      0
0.0104317270273393      0.0105761359731542      2.07386697691124      0      0
0.0105761359731542      0.0107225440072866      2.07386298842161      0      0
0.0107225440072866      0.0108709788036044      2.07385889650479      0      0
0.0108709788036044      0.0110214684190717      2.07385469615003      0      0
0.0110214684190717      0.0111740412990521      2.07385037591629      0      0
0.0111740412990521      0.0113287262826851      2.07384592657467      0      0
0.0113287262826851      0.0114855526083377      2.07384134736740      0      0
0.0114855526083377      0.0116445499191305      2.07383664358407      0      0
0.0116445499191305      0.0118057482685412      2.07383181806148      0      0
0.0118057482685412      0.0119691781260852      2.07382686495787      0      0
0.0119691781260852      0.0121348703830748      2.07382177159889      0      0
0.0121348703830748      0.0123028563584581      2.07381652649217      0      0
0.0123028563584581      0.0124731678047393      2.07381112618005      0      0
0.0124731678047393      0.0126458369139802      2.07380557498690      0      0
0.0126458369139802      0.0128208963238851      2.07379987806597      0      0
0.0128208963238851      0.0129983791239701      2.07379403368484      0      0
0.0129983791239701      0.0131783188618175      2.07378803099310      0      0
0.0131783188618175      0.0133607495494169      2.07378185486891      0      0
0.0133607495494169      0.0135457056695945      2.07377549392366      0      0
0.0135457056695945      0.0137332221825303      2.07376894559292      0      0
0.0137332221825303      0.0139233345323668      2.07376221469363      0      0
0.0139233345323668      0.0141160786539086      2.07375530666421      0      0
0.0141160786539086      0.0143114909794141      2.07374822031532      0      0
0.0143114909794141      0.0145096084454827      2.07374094498133      0      0
0.0145096084454827      0.0147104685000363      2.07373346380004      0      0
0.0147104685000363      0.0149141091093971      2.07372576083068      0      0
0.0149141091093971      0.0151205687654648      2.07371782745820      0      0
0.0151205687654648      0.0153298864929916      2.07370966422394      0      0
0.0153298864929916      0.0155421018569589      2.07370127714856      0      0
0.0155421018569589      0.015757254970056      2.07369267083844      0      0
0.015757254970056      0.0159753865002618      2.07368384233873      0      0
0.0159753865002618      0.0161965376785319      2.07367477905642      0      0
0.0161965376785319      0.0164207503065923      2.07366546171650      0      0
0.0164207503065923      0.0166480667648403      2.07365587064908      0      0
0.0166480667648403      0.0168785300203555      2.07364599212508      0      0
0.0168785300203555      0.0171121836350213      2.07363582163013      0      0
0.0171121836350213      0.0173490717737588      2.07362536261750      0      0
0.0173490717737588      0.017589239212875      2.07361462147577      0      0
0.017589239212875      0.0178327313485262      2.07360360111983      0      0
0.0178327313485262      0.0180795942052988      2.07359229607581      0      0
0.0180795942052988      0.0183298744449088      2.07358069111228      0      0
0.0183298744449088      0.0185836193750216      2.07356876385896      0      0
0.0185836193750216      0.0188408769581945      2.07355649020086      0      0
0.0188408769581945      0.0191016958209418      2.07354385020825      0      0
0.0191016958209418      0.0193661252629267      2.07353083229544      0      0
0.0193661252629267      0.0196342152662799      2.07351743411092      0      0
0.0196342152662799      0.0199060165050465      2.07350365995298      0      0
0.0199060165050465      0.0201815803547652      2.07348951575656      0      0
0.0201815803547652      0.0204609589021785      2.07347500347444      0      0
0.0204609589021785      0.0207442049550786      2.07346011676501      0      0
0.0207442049550786      0.0210313720522889      2.07344483934739      0      0
0.0210313720522889      0.0213225144737837      2.07342914644407      0      0
0.0213225144737837      0.0216176872509482      2.07341300874174      0      0
0.0216176872509482      0.0219169461769806      2.07339639757378      0      0
0.0219169461769806      0.0222203478174381      2.07337928975043      0      0
0.0222203478174381      0.0225279495209286      2.07336167066566      0      0
0.0225279495209286      0.0228398094299506      2.07334353488037      0      0
0.0228398094299506      0.0231559864918837      2.07332488412074      0      0
0.0231559864918837      0.0234765404701303      2.07330572331912      0      0
0.0234765404701303      0.0238015319554124      2.07328605578829      0      0
0.0238015319554124      0.0241310223772239      2.07326587876610      0      0
0.0241310223772239      0.0244650740154424      2.07324518039521      0      0
0.0244650740154424      0.0248037500121009      2.07322393879136      0      0
0.0248037500121009      0.025147114383323      2.07320212332753      0      0
0.025147114383323      0.0254952320314234      2.07317969775371      0      0
0.0254952320314234      0.025848168757175      2.07315662439567      0      0
0.025848168757175      0.0262059912722472      2.07313286849651      0      0
0.0262059912722472      0.0265687672118152      2.07310840179754      0      0
0.0265687672118152      0.0269365651473444      2.07308320466953      0      0
0.0269365651473444      0.0273094545995519      2.07305726643578      0      0
0.0273094545995519      0.0276875060515468      2.07303058389846      0      0
0.0276875060515468      0.0280707909621536      2.07300315841242      0      0
0.0280707909621536      0.0284593817794181      2.07297499209015      0      0
0.0284593817794181      0.0288533519543027      2.07294608383466      0      0
0.0288533519543027      0.0292527759545692      2.07291642587887      0      0
0.0292527759545692      0.0296577292788545      2.07288600137927      0      0
0.0296577292788545      0.0300682884709421      2.07285478340325      0      0
0.0300682884709421      0.0304845311342295      2.07282273540609      0      0
0.0304845311342295      0.0309065359463971      2.07278981305866      0      0
0.0309065359463971      0.0313343826742795      2.07275596709464      0      0
0.0313343826742795      0.0317681521889432      2.07272114672086      0      0
0.0317681521889432      0.0322079264809726      2.07268530308655      0      0
0.0322079264809726      0.0326537886759678      2.07264839233409      0      0
0.0326537886759678      0.033105823050257      2.07261037784303      0      0
0.033105823050257      0.033564115046826      2.07257123141126      0      0
0.033564115046826      0.0340287512914689      2.07253093326940      0      0
0.0340287512914689      0.0344998196091616      2.07248947097554      0      0
0.0344998196091616      0.0349774090406628      2.07244683736795      0      0
0.0349774090406628      0.0354616098593442      2.07240302785068      0      0
0.0354616098593442      0.0359525135882537      2.07235803734282      0      0
0.0359525135882537      0.0364502130174152      2.07231185723596      0      0
0.0364502130174152      0.0369548022213675      2.07226447267878      0      0
0.0369548022213675      0.0374663765769464      2.07221586045067      0      0
0.0374663765769464      0.0379850327813123      2.07216598760806      0      0
0.0379850327813123      0.0385108688702281      2.07211481099718      0      0
0.0385108688702281      0.0390439842365898      2.07206227763733      0      0
0.0390439842365898      0.0395844796492134      2.07200832589680      0      0
0.0395844796492134      0.0401324572718825      2.07195288731736      0      0
0.0401324572718825      0.0406880206826587      2.07189588889605      0      0
0.0406880206826587      0.0412512748934598      2.07183725560765      0      0
0.0412512748934598      0.0418223263699098      2.07177691294665      0      0
0.0418223263699098      0.0424012830514618      2.07171478928217      0      0
0.0424012830514618      0.0429882543718015      2.07165081784898      0      0
0.0429882543718015      0.0435833512795317      2.07158493823863      0      0
0.0435833512795317      0.0441866862591436      2.07151709730236      0      0
0.0441866862591436      0.0447983733522791      2.07144724942620      0      0
0.0447983733522791      0.0454185281792862      2.07137535618652      0      0
0.0454185281792862      0.0460472679610735      2.07130138543596      0      0
0.0460472679610735      0.0466847115412677      2.07122530990411      0      0
0.0466847115412677      0.0473309794086762      2.07114710542277      0      0
0.0473309794086762      0.047986193720063      2.07106674890076      0      0
0.047986193720063      0.0486504783232378      2.07098421617978      0      0
0.0486504783232378      0.0493239587804657      2.07089947989946      0      0
0.0493239587804657      0.0500067623922011      2.07081250748991      0      0
0.0500067623922011      0.0506990182211494      2.07072325939359      0      0
0.0506990182211494      0.0514008571166629      2.07063168759789      0      0
0.0514008571166629      0.0521124117394733      2.07053773453696      0      0
0.0521124117394733      0.0528338165867671      2.07044133239732      0      0
0.0528338165867671      0.0535652080176086      2.07034240283878      0      0
0.0535652080176086      0.0543067242787134      2.07024085712033      0      0
0.0543067242787134      0.0550585055305805      2.07013659660227      0      0
0.0550585055305805      0.0558206938739848      2.07002951358012      0      0
0.0558206938739848      0.0565934333768373      2.06991949239413      0      0
0.0565934333768373      0.0573768701014157      2.06980641075041      0      0
0.0573768701014157      0.0581711521319738      2.06969014118526      0      0
0.0581711521319738      0.0589764296027321      2.06957055260371      0      0
0.0589764296027321      0.0597928547262553      2.06944751182557      0      0
0.0597928547262553      0.0606205818222245      2.06932088507698      0      0
0.0606205818222245      0.0614597673466051      2.06919053937254      0      0
0.0614597673466051      0.0623105699212211      2.06905634374149      0      0
0.0623105699212211      0.0631731503637371      2.06891817026052      0      0
0.0631731503637371      0.0640476717180559      2.06877589486596      0      0
0.0640476717180559      0.064934299285137      2.06862939792734      0      0
0.064934299285137      0.065833200654241      2.06847856457421      0      0
0.065833200654241      0.0667445457346082      2.06832328477658      0      0
0.0667445457346082      0.0676685067875737      2.06816345318696      0      0
0.0676685067875737      0.0686052584591283      2.06799896875904      0      0
0.0686052584591283      0.0695549778129301      2.06782973416311      0      0
0.0695549778129301      0.0705178443637725      2.06765565502305      0      0
0.0705178443637725      0.071494040111516      2.06747663900221      0      0
0.071494040111516      0.0724837495754901      2.06729259476788      0      0
0.0724837495754901      0.07348715982937      2.06710343086466      0      0
0.07348715982937      0.0745044605365374      2.06690905452662      0      0
0.0745044605365374      0.0755358439859309      2.06670937045767      0      0
0.0755358439859309      0.0765815051283916      2.06650427960737      0      0
0.0765815051283916      0.0776416416135129      2.06629367796736      0      0
0.0776416416135129      0.0787164538269999      2.06607745541102      0      0
0.0787164538269999      0.0798061449285455      2.06585549459556      0      0
0.0798061449285455      0.0809109208902321      2.06562766994320      0      0
0.0809109208902321      0.0820309905354643      2.06539384671430      0      0
0.0820309905354643      0.0831665655784396      2.06515388018252      0      0
0.0831665655784396      0.0843178606641673      2.06490761491868      0      0
0.0843178606641673      0.0854850934090396      2.06465488418739      0      0
0.0854850934090396      0.0866684844419658      2.06439550945766      0      0
0.0866684844419658      0.087868257446075      2.06412930002614      0      0
0.087868257446075      0.0890846392009967      2.06385605274993      0      0
0.0890846392009967      0.0903178596257262      2.06357555188344      0      0
0.0903178596257262      0.0915681518220832      2.06328756901294      0      0
0.0915681518220832      0.0928357521187732      2.06299186308051      0      0
0.0928357521187732      0.0941209001160578      2.06268818048873      0      0
0.0941209001160578      0.0954238387310435      2.06237625527639      0      0
0.0954238387310435      0.0967448142435972      2.06205580935521      0      0
0.0967448142435972      0.0980840763428988      2.06172655279741      0      0
0.0980840763428988      0.0994418781746361      2.06138818416389      0      0
0.0994418781746361      0.100818476388855      2.06104039086299      0      0
0.100818476388855      0.10221413118847      2.06068284953008      0      0
0.10221413118847      0.103629106378448      2.06031522641888      0      0
0.103629106378448      0.105063669415674      2.05993717779568      0      0
0.105063669415674      0.106518091459502      2.05954835032851      0      0
0.106518091459502      0.107992647423013      2.05914838146385      0      0
0.107992647423013      0.109487616024976      2.05873689978429      0      0
0.109487616024976      0.111003279842531      2.05831352534128      0      0
0.111003279842531      0.112539925364605      2.05787786995767      0      0
0.112539925364605      0.114097843046059      2.05742953749591      0      0
0.114097843046059      0.115677327362591      2.05696812408797      0      0
0.115677327362591      0.117278676866402      2.05649321832414      0      0
0.117278676866402      0.118902194242619      2.05600440139833      0      0
0.118902194242619      0.120548186366517      2.05550124720802      0      0
0.120548186366517      0.122216964361519      2.05498332240780      0      0
0.122216964361519      0.123908843658004      2.05445018641581      0      0
0.123908843658004      0.125624144052934      2.05390139137267      0      0
0.125624144052934      0.127363189770296      2.05333648205329      0      0
0.127363189770296      0.12912630952239      2.05275499573200      0      0
0.12912630952239      0.130913836571959      2.05215646200172      0      0
0.130913836571959      0.132726108795187      2.05154040254838      0      0
0.132726108795187      0.134563468745557      2.05090633088179      0      0
0.134563468745557      0.136426263718606      2.05025375202445      0      0
0.136426263718606      0.138314845817565      2.04958216215977      0      0
0.138314845817565      0.140229572019921      2.04889104824140      0      0
0.140229572019921      0.142170804244882      2.04817988756545      0      0
0.142170804244882      0.144138909421796      2.04744814730709      0      0
0.144138909421796      0.146134259559502      2.04669528402350      0      0
0.146134259559502      0.148157231816648      2.04592074312462      0      0
0.148157231816648      0.150208208572982      2.04512395831348      0      0
0.150208208572982      0.152287577501628      2.04430435099759      0      0
0.152287577501628      0.154395731642364      2.04346132967287      0      0
0.154395731642364      0.156533069475914      2.04259428928149      0      0
0.156533069475914      0.158699994999266      2.04170261054484      0      0
0.158699994999266      0.16089691780204      2.04078565927291      0      0
0.16089691780204      0.163124253143903      2.03984278565085      0      0
0.163124253143903      0.165382422033063      2.03887332350384      0      0
0.165382422033063      0.16767185130585      2.03787658954089      0      0
0.16767185130585      0.16999297370739      2.03685188257816      0      0
0.16999297370739      0.172346227973408      2.03579848274245      0      0
0.172346227973408      0.174732058913154      2.03471565065495      0      0
0.174732058913154      0.177150917493482      2.03360262659571      0      0
0.177150917493482      0.179603260924088      2.03245862964873      0      0
0.179603260924088      0.182089552743936      2.03128285682769      0      0
0.182089552743936      0.184610262908873      2.03007448218215      0      0
0.184610262908873      0.187165867880458      2.02883265588380      0      0
0.187165867880458      0.189756850716024      2.02755650329250      0      0
0.189756850716024      0.192383701159985      2.02624512400134      0      0
0.192383701159985      0.195046915736409      2.02489759086025      0      0
0.195046915736409      0.197746997842864      2.02351294897716      0      0
0.197746997842864      0.200484457845576      2.02209021469600      0      0
0.200484457845576      0.203259813175894      2.02062837455034      0      0
0.203259813175894      0.206073588428097      2.01912638419170      0      0
0.206073588428097      0.208926315458549      2.01758316729106      0      0
0.208926315458549      0.211818533486235      2.01599761441255      0      0
0.211818533486235      0.214750789194674      2.01436858185754      0      0
0.214750789194674      0.217723636835266      2.01269489047774      0      0
0.217723636835266      0.220737638332042      2.01097532445560      0      0
0.220737638332042      0.22379336338789      2.00920863005020      0      0
0.22379336338789      0.226891389592229      2.00739351430680      0      0
0.226891389592229      0.230032302530194      2.00552864372789      0      0
0.230032302530194      0.233216695893316      2.00361264290387      0      0
0.233216695893316      0.236445171591743      2.00164409310079      0      0
0.236445171591743      0.239718339868012      1.99962153080310      0      0
0.239718339868012      0.243036819412397      1.99754344620859      0      0
0.243036819412397      0.246401237479853      1.99540828167323      0      0
0.246401237479853      0.249812230008578      1.99321443010272      0      0
0.249812230008578      0.253270441740218      1.99096023328823      0      0
0.253270441740218      0.256776526341734      1.98864398018288      0      0
0.256776526341734      0.260331146528961      1.98626390511588      0      0
0.260331146528961      0.263934974191869      1.98381818594091      0      0
0.263934974191869      0.267588690521566      1.98130494211486      0      0
0.267588690521566      0.271292986139054      1.97872223270341      0      0
0.271292986139054      0.275048561225772      1.97606805430901      0      0
0.275048561225772      0.27885612565594      1.97334033891724      0      0
0.27885612565594      0.282716399130741      1.97053695165680      0      0
0.282716399130741      0.286630111314356      1.96765568846826      0      0
0.286630111314356      0.290598001971889      1.96469427367653      0      0
0.290598001971889      0.294620821109189      1.96165035746139      0      0
0.294620821109189      0.298699329114623      1.95852151322036      0      0
0.298699329114623      0.302834296902796      1.95530523481763      0      0
0.302834296902796      0.307026506060274      1.95199893371236      0      0
0.307026506060274      0.311276748993318      1.94859993595932      0      0
0.311276748993318      0.315585829077662      1.94510547907420      0      0
0.315585829077662      0.319954560810364      1.94151270875552      0      0
0.319954560810364      0.324383769963767      1.93781867545431      0      0
0.324383769963767      0.32887429374158      1.93402033078233      0      0
0.32887429374158      0.33342698093713      1.93011452374871      0      0
0.33342698093713      0.338042692093795      1.92609799681409      0      0
0.338042692093795      0.342722299667666      1.92196738175081      0      0
0.342722299667666      0.347466688192458      1.91771919529639      0      0
0.347466688192458      0.352276754446699      1.91334983458675      0      0
0.352276754446699      0.357153407623246      1.90885557235455      0      0
0.357153407623246      0.362097569501131      1.90423255187674      0      0
0.362097569501131      0.367110174619799      1.89947678165401      0      0
0.367110174619799      0.372192170455755      1.89458412980344      0      0
0.372192170455755      0.37734451760165      1.88955031814413      0      0
0.37734451760165      0.382568189947856      1.88437091595352      0      0
0.382568189947856      0.387864174866547      1.87904133337034      0      0
0.387864174866547      0.393233473398329      1.87355681441787      0      0
0.393233473398329      0.398677100441459      1.86791242961869      0      0
0.398677100441459      0.40419608494368      1.86210306816939      0      0
0.40419608494368      0.409791470096709      1.85612342964082      0      0
0.409791470096709      0.41546431353342      1.84996801516577      0      0
0.41546431353342      0.421215687527758      1.84363111807254      0      0
0.421215687527758      0.427046679197417      1.83710681391837      0      0
0.427046679197417      0.43295839070933      1.83038894987220      0      0
0.43295839070933      0.438951939487993      1.82347113339057      0      0
0.438951939487993      0.445028458426682      1.81634672012493      0      0
0.445028458426682      0.451189096101594      1.80900880099146      0      0
0.451189096101594      0.457435016988945      1.80145018832726      0      0
0.457435016988945      0.463767401685081      1.79366340104781      0      0
0.463767401685081      0.470187447129631      1.78564064871114      0      0
0.470187447129631      0.476696366831751      1.77737381438288      0      0
0.476696366831751      0.483295391099501      1.76885443618366      0      0
0.483295391099501      0.489985767272398      1.76007368738618      0      0
0.489985767272398      0.496768759957182      1.75102235491244      0      0
0.496768759957182      0.503645651266856      1.74169081606289      0      0
0.503645651266856      0.510617741063022      1.73206901328742      0      0
0.510617741063022      0.517686347201588      1.72214642678301      0      0
0.517686347201588      0.524852805781861      1.71191204467383      0      0
0.524852805781861      0.532118471399099      1.70135433049589      0      0
0.532118471399099      0.539484717400551      1.69046118766924      0      0
0.539484717400551      0.546952936145049      1.67921992059498      0      0
0.546952936145049      0.554524539266187      1.66761719196090      0      0
0.554524539266187      0.56220095793915      1.65563897577669      0      0
0.56220095793915      0.569983643151229      1.64327050558580      0      0
0.569983643151229      0.577874065976087      1.63049621721320      0      0
0.577874065976087      0.585873717851818      1.61729968530446      0      0
0.585873717851818      0.59398411086286      1.60366355278747      0      0
0.59398411086286      0.602206778025804      1.58956945223959      0      0
0.602206778025804      0.610543273579166      1.57499791796420      0      0
0.610543273579166      0.618995173277162      1.55992828736486      0      0
0.618995173277162      0.62756407468756      1.54433858994281      0      0
0.62756407468756      0.636251597493652      1.52820542192340      0      0
0.636251597493652      0.645059383800396      1.51150380412366      0      0
0.645059383800396      0.653989098444817      1.49420702018809      0      0
0.653989098444817      0.663042429310678      1.47628643171608      0      0
0.663042429310678      0.672221087647534      1.45771126605055      0      0
0.672221087647534      0.681526808394186      1.43844837154698      0      0
0.681526808394186      0.690961350506615      1.41846193393738      0      0
0.690961350506615      0.70052649729046      1.39771314586261      0      0
0.70052649729046      0.710224056738094      1.37615981965977      0      0
0.710224056738094      0.720055861870372      1.35375593090626      0      0
0.720055861870372      0.730023771083106      1.33045107682553      0      0
0.730023771083106      0.740129668498331      1.30618982915078      0      0
0.740129668498331      0.750375464320448      1.28091095498814      0      0
0.750375464320448      0.76076309519728      1.25454647099205      0      0
0.76076309519728      0.771294524586143      1.22702048483018      0      0
0.771294524586143      0.781971743124969      1.19824776207332      0      0
0.781971743124969      0.792796769008581      1.16813193414862      0      0
0.792796769008581      0.803771648370161      1.13656323048144      0      0
0.803771648370161      0.814898455668016      1.10341557003815      0      0
0.814898455668016      0.826179294077686      1.06854277533082      0      0
0.826179294077686      0.837616295889483      1.03177356061818      0      0
0.837616295889483      0.849211622911536      0.992904769489344      0      0
0.849211622911536      0.860967466878409      0.951692048148144      0      0
0.860967466878409      0.872886049865385      0.907836650767709      0      0
0.872886049865385      0.884969624708479      0.860966206798835      0      0
0.884969624708479      0.897220475430265      0.810605670221012      0      0
0.897220475430265      0.909640917671599      0.756131497298965      0      0
0.909640917671599      0.922233299129318      0.696695373861065      0      0
0.922233299129318      0.935      0.631088198965879      0      0
# END HISTO1D SudakovqbarqExpOutputsN2LL11
# BEGIN HISTO1D SudakovqbarqExpOutputsN2LL12
PlotOrder=2
LineColor=red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(1,2)}_{h}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.000000000000946809726881776      0      0
0.00000101384324431002      0.00000102787812403307      0.00000000000151531756283607      0      0
0.00000102787812403307      0.00000104210729202498      0.00000000000126533879102675      0      0
0.00000104210729202498      0.00000105653343786574      0.00000000000203727142398252      0      0
0.00000105653343786574      0.00000107115928836782      0.000000000000768139749333288      0      0
0.00000107115928836782      0.00000108598760809164      0.00000000000266907755223009      0      0
0.00000108598760809164      0.00000110102119986811      0.00000000000181301583018966      0      0
0.00000110102119986811      0.00000111626290532839      0.00000000000280038391066748      0      0
0.00000111626290532839      0.00000113171560544106      0.00000000000287535724882799      0      0
0.00000113171560544106      0.00000114738222105665      0.00000000000198652234541257      0      0
0.00000114738222105665      0.00000116326571345971      0.00000000000306159607834823      0      0
0.00000116326571345971      0.0000011793690849286      0.000000000000893696089933598      0      0
0.0000011793690849286      0.00000119569537930295      0.00000000000322600295091616      0      0
0.00000119569537930295      0.000001212247682559      0.00000000000330774011008313      0      0
0.000001212247682559      0.00000122902912339292      0.00000000000118759735635166      0      0
0.00000122902912339292      0.00000124604287381218      0.00000000000317007716117268      0      0
0.00000124604287381218      0.00000126329214973512      0.00000000000360171985327257      0      0
0.00000126329214973512      0.00000128078021159884      0.00000000000204408640958356      0      0
0.00000128078021159884      0.00000129851036497544      0.00000000000102302777984756      0      0
0.00000129851036497544      0.00000131648596119688      0.00000000000303714344250847      0      0
0.00000131648596119688      0.00000133471039798844      0.00000000000163547030311511      0      0
0.00000133471039798844      0.00000135318712011092      0.00000000000215171888053193      0      0
0.00000135318712011092      0.00000137191962001179      0.00000000000352939174076756      0      0
0.00000137191962001179      0.00000139091143848532      0.00000000000415218904770146      0      0
0.00000139091143848532      0.00000141016616534188      0.00000000000388606705057728      0      0
0.00000141016616534188      0.00000142968744008643      0.00000000000375161161830817      0      0
0.00000142968744008643      0.00000144947895260651      0.00000000000127483595878936      0      0
0.00000144947895260651      0.00000146954444386967      0.00000000000487123655855261      0      0
0.00000146954444386967      0.00000148988770663059      0.00000000000446456367883132      0      0
0.00000148988770663059      0.00000151051258614798      0.00000000000253281580408959      0      0
0.00000151051258614798      0.00000153142298091138      0.00000000000400724253276928      0      0
0.00000153142298091138      0.00000155262284337812      0.00000000000363857338896812      0      0
0.00000155262284337812      0.00000157411618072032      0.00000000000504687945540792      0      0
0.00000157411618072032      0.00000159590705558239      0.00000000000222949151088199      0      0
0.00000159590705558239      0.0000016179995868489      0.00000000000523130224892862      0      0
0.0000016179995868489      0.00000164039795042316      0.00000000000579939179841202      0      0
0.00000164039795042316      0.00000166310638001652      0.00000000000260900834153353      0      0
0.00000166310638001652      0.00000168612916794864      0.00000000000215178208738023      0      0
0.00000168612916794864      0.00000170947066595881      0.00000000000552859822744210      0      0
0.00000170947066595881      0.00000173313528602849      0.00000000000418967845122874      0      0
0.00000173313528602849      0.00000175712750121529      0.00000000000467462776023552      0      0
0.00000175712750121529      0.00000178145184649847      0.00000000000644235788062579      0      0
0.00000178145184649847      0.00000180611291963609      0.00000000000198619402501270      0      0
0.00000180611291963609      0.00000183111538203409      0.00000000000238583035901461      0      0
0.00000183111538203409      0.00000185646395962742      0.00000000000213446579470601      0      0
0.00000185646395962742      0.00000188216344377329      0.00000000000219989725879816      0      0
0.00000188216344377329      0.00000190821869215684      0.00000000000589993587345874      0      0
0.00000190821869215684      0.00000193463462970931      0.00000000000252500929586541      0      0
0.00000193463462970931      0.000001961416249539      0.00000000000727578008814382      0      0
0.000001961416249539      0.00000198856861387501      0.00000000000893023359400444      0      0
0.00000198856861387501      0.00000201609685502412      0.00000000000833969011636478      0      0
0.00000201609685502412      0.00000204400617634088      0.00000000000254345882315687      0      0
0.00000204400617634088      0.00000207230185321116      0.00000000000824228677894206      0      0
0.00000207230185321116      0.00000210098923404927      0.00000000000387062540623137      0      0
0.00000210098923404927      0.00000213007374130893      0.00000000000595069228214292      0      0
0.00000213007374130893      0.00000215956087250823      0.0000000000100953822773528      0      0
0.00000215956087250823      0.00000218945620126872      0.0000000000104010864818632      0      0
0.00000218945620126872      0.00000221976537836897      0.0000000000106669295396135      0      0
0.00000221976537836897      0.00000225049413281266      0.00000000000834221568685249      0      0
0.00000225049413281266      0.00000228164827291145      0.0000000000110855638441157      0      0
0.00000228164827291145      0.0000023132336873829      0.00000000000610043937259377      0      0
0.0000023132336873829      0.0000023452563464635      0.0000000000124533076991303      0      0
0.0000023452563464635      0.00000237772230303722      0.00000000000708367508014138      0      0
0.00000237772230303722      0.00000241063769377955      0.0000000000106193585206582      0      0
0.00000241063769377955      0.00000244400874031748      0.00000000000373236088115852      0      0
0.00000244400874031748      0.00000247784175040552      0.00000000000801270601515893      0      0
0.00000247784175040552      0.00000251214311911795      0.00000000000575781547243618      0      0
0.00000251214311911795      0.00000254691933005764      0.0000000000127518748393675      0      0
0.00000254691933005764      0.00000258217695658154      0.0000000000143254460132786      0      0
0.00000258217695658154      0.0000026179226630432      0.00000000000716528957724774      0      0
0.0000026179226630432      0.00000265416320605244      0.0000000000120628443187663      0      0
0.00000265416320605244      0.00000269090543575249      0.00000000000614375982967455      0      0
0.00000269090543575249      0.00000272815629711478      0.00000000000507551887031677      0      0
0.00000272815629711478      0.00000276592283125165      0.0000000000172931520543368      0      0
0.00000276592283125165      0.00000280421217674733      0.0000000000134886184507748      0      0
0.00000280421217674733      0.00000284303157100718      0.0000000000139220244642801      0      0
0.00000284303157100718      0.00000288238835162573      0.0000000000171571713860048      0      0
0.00000288238835162573      0.00000292228995777364      0.0000000000188393444394417      0      0
0.00000292228995777364      0.00000296274393160382      0.0000000000175156070339555      0      0
0.00000296274393160382      0.00000300375791967704      0.00000000000566686768364190      0      0
0.00000300375791967704      0.00000304533967440728      0.0000000000140776583235718      0      0
0.00000304533967440728      0.0000030874970555271      0.00000000000645965662249004      0      0
0.0000030874970555271      0.00000313023803157323      0.00000000000728706854439239      0      0
0.00000313023803157323      0.00000317357068139281      0.0000000000223150419926855      0      0
0.00000317357068139281      0.00000321750319567045      0.00000000000733279125594521      0      0
0.00000321750319567045      0.00000326204387847638      0.0000000000240904843041236      0      0
0.00000326204387847638      0.00000330720114883614      0.00000000000696164892098089      0      0
0.00000330720114883614      0.00000335298354232185      0.0000000000193019737176115      0      0
0.00000335298354232185      0.00000339939971266569      0.0000000000200055009195752      0      0
0.00000339939971266569      0.00000344645843339553      0.0000000000122133086965085      0      0
0.00000344645843339553      0.00000349416859949336      0.00000000000747544789415369      0      0
0.00000349416859949336      0.00000354253922907654      0.0000000000284108300205083      0      0
0.00000354253922907654      0.00000359157946510248      0.0000000000241805566050572      0      0
0.00000359157946510248      0.00000364129857709674      0.0000000000251384573557563      0      0
0.00000364129857709674      0.00000369170596290522      0.0000000000298162699036019      0      0
0.00000369170596290522      0.00000374281115047047      0.0000000000316413916417623      0      0
0.00000374281115047047      0.0000037946237996327      0.0000000000323692620683478      0      0
0.0000037946237996327      0.00000384715370395563      0.0000000000309318759235015      0      0
0.00000384715370395563      0.00000390041079257769      0.0000000000124034698371040      0      0
0.00000390041079257769      0.00000395440513208878      0.0000000000139902818981299      0      0
0.00000395440513208878      0.00000400914692843308      0.0000000000216360866440962      0      0
0.00000400914692843308      0.00000406464652883815      0.0000000000102582742771790      0      0
0.00000406464652883815      0.00000412091442377072      0.0000000000384453808002836      0      0
0.00000412091442377072      0.00000417796124891967      0.0000000000328551849682165      0      0
0.00000417796124891967      0.00000423579778720626      0.0000000000329127345010595      0      0
0.00000423579778720626      0.0000042944349708224      0.0000000000391734021697410      0      0
0.0000042944349708224      0.00000435388388329698      0.0000000000429137919294683      0      0
0.00000435388388329698      0.00000441415576159092      0.0000000000437266701374729      0      0
0.00000441415576159092      0.0000044752619982211      0.0000000000448365916044198      0      0
0.0000044752619982211      0.00000453721414341383      0.0000000000221657020238086      0      0
0.00000453721414341383      0.00000460002390728798      0.0000000000478568306221063      0      0
0.00000460002390728798      0.0000046637031620685      0.0000000000491764266995406      0      0
0.0000046637031620685      0.00000472826394433043      0.0000000000165727549328012      0      0
0.00000472826394433043      0.00000479371845727405      0.0000000000183088184544544      0      0
0.00000479371845727405      0.00000486007907303155      0.0000000000534102728082432      0      0
0.00000486007907303155      0.00000492735833500554      0.0000000000355606569045484      0      0
0.00000492735833500554      0.00000499556896024003      0.0000000000331836425327179      0      0
0.00000499556896024003      0.00000506472384182418      0.0000000000507105686406817      0      0
0.00000506472384182418      0.00000513483605132934      0.0000000000577631085660654      0      0
0.00000513483605132934      0.00000520591884127979      0.0000000000282787416191348      0      0
0.00000520591884127979      0.00000527798564765776      0.0000000000289850929596622      0      0
0.00000527798564765776      0.00000535105009244307      0.0000000000511139018508143      0      0
0.00000535105009244307      0.00000542512598618791      0.0000000000505801987615665      0      0
0.00000542512598618791      0.00000550022733062734      0.0000000000185027531488192      0      0
0.00000550022733062734      0.00000557636832132587      0.0000000000699869113795906      0      0
0.00000557636832132587      0.00000565356335036064      0.0000000000715238483013555      0      0
0.00000565356335036064      0.00000573182700904185      0.0000000000482250851709281      0      0
0.00000573182700904185      0.00000581117409067079      0.0000000000714976695941031      0      0
0.00000581117409067079      0.000005891619593336      0.0000000000209791922839790      0      0
0.000005891619593336      0.00000597317872274825      0.0000000000216203300881161      0      0
0.00000597317872274825      0.00000605586689511467      0.0000000000737680354666696      0      0
0.00000605586689511467      0.0000061396997400527      0.0000000000265895387460620      0      0
0.0000061396997400527      0.00000622469310354442      0.0000000000620155811761633      0      0
0.00000622469310354442      0.00000631086305093168      0.0000000000692592656796678      0      0
0.00000631086305093168      0.0000063982258699528      0.0000000000586419140529354      0      0
0.0000063982258699528      0.00000648679807382125      0.0000000000373825832912992      0      0
0.00000648679807382125      0.00000657659640434692      0.0000000000261724325905967      0      0
0.00000657659640434692      0.00000666763783510069      0.0000000000274722345079990      0      0
0.00000666763783510069      0.00000675993957462272      0.0000000000372173409322222      0      0
0.00000675993957462272      0.0000068535190696752      0.0000000000963521649851017      0      0
0.0000068535190696752      0.00000694839400854009      0.0000000000540849738249530      0      0
0.00000694839400854009      0.00000704458232436258      0.000000000102555532317971      0      0
0.00000704458232436258      0.00000714210219854078      0.0000000000842990209160181      0      0
0.00000714210219854078      0.00000724097206416231      0.0000000000851412294947805      0      0
0.00000724097206416231      0.00000734121060948854      0.0000000000664660112125567      0      0
0.00000734121060948854      0.000007442836781487      0.000000000123111590436205      0      0
0.000007442836781487      0.00000754586978941272      0.000000000128854416780595      0      0
0.00000754586978941272      0.00000765032910843916      0.0000000000356362825277983      0      0
0.00000765032910843916      0.00000775623448333934      0.0000000000572898249996632      0      0
0.00000775623448333934      0.00000786360593221801      0.0000000000570340110612552      0      0
0.00000786360593221801      0.00000797246375029542      0.000000000136827970393252      0      0
0.00000797246375029542      0.00000808282851374354      0.000000000132575470237078      0      0
0.00000808282851374354      0.00000819472108357529      0.000000000122673773327091      0      0
0.00000819472108357529      0.00000830816260958769      0.000000000147261419972157      0      0
0.00000830816260958769      0.00000842317453435958      0.000000000153918791110576      0      0
0.00000842317453435958      0.00000853977859730466      0.0000000000754454496240063      0      0
0.00000853977859730466      0.00000865799683878063      0.0000000000986544299357780      0      0
0.00000865799683878063      0.00000877785160425524      0.000000000173817563802523      0      0
0.00000877785160425524      0.00000889936554853005      0.000000000145017009708930      0      0
0.00000889936554853005      0.00000902256164002253      0.0000000000939435864032043      0      0
0.00000902256164002253      0.00000914746316510757      0.0000000000932032222178597      0      0
0.00000914746316510757      0.00000927409373251906      0.000000000162753013927486      0      0
0.00000927409373251906      0.00000940247727781235      0.000000000169760588133139      0      0
0.00000940247727781235      0.00000953263806788851      0.000000000174215424416299      0      0
0.00000953263806788851      0.00000966460070558129      0.000000000146267344941895      0      0
0.00000966460070558129      0.00000979839013430744      0.000000000216577231396593      0      0
0.00000979839013430744      0.00000993403164278155      0.0000000000777924795494620      0      0
0.00000993403164278155      0.000010071550869796      0.0000000000800822987272157      0      0
0.000010071550869796      0.0000102109738090674      0.000000000235995379264675      0      0
0.0000102109738090674      0.0000103523268141496      0.000000000233593991802557      0      0
0.0000103523268141496      0.000010495636603415      0.000000000148729812960990      0      0
0.000010495636603415      0.0000106409302651053      0.000000000185548000854205      0      0
0.0000106409302651053      0.000010788235262451      0.000000000200607145579178      0      0
0.000010788235262451      0.0000109375794388631      0.000000000253137660083463      0      0
0.0000109375794388631      0.0000110889910231955      0.000000000130213672312230      0      0
0.0000110889910231955      0.0000112424986350812      0.000000000282921071024449      0      0
0.0000112424986350812      0.0000113981312903417      0.000000000256514715559090      0      0
0.0000113981312903417      0.0000115559184064716      0.000000000301734868956052      0      0
0.0000115559184064716      0.000011715889808199      0.000000000148743913811206      0      0
0.000011715889808199      0.0000118780757331232      0.000000000316769159841464      0      0
0.0000118780757331232      0.0000120425068374297      0.000000000224341112417234      0      0
0.0000120425068374297      0.0000122092142016854      0.000000000166981541986964      0      0
0.0000122092142016854      0.0000123782293367127      0.000000000198331936141864      0      0
0.0000123782293367127      0.0000125495841895462      0.000000000292606008878954      0      0
0.0000125495841895462      0.0000127233111494713      0.000000000365860556204665      0      0
0.0000127233111494713      0.0000128994430541458      0.000000000313946215063455      0      0
0.0000128994430541458      0.0000130780131958075      0.000000000144372819789701      0      0
0.0000130780131958075      0.0000132590553275668      0.000000000166380695376457      0      0
0.0000132590553275668      0.0000134426036697863      0.000000000302344544835273      0      0
0.0000134426036697863      0.00001362869291655      0.000000000361497458925428      0      0
0.00001362869291655      0.00001381735824222      0.000000000347010837570880      0      0
0.00001381735824222      0.0000140086353080861      0.000000000201552865455447      0      0
0.0000140086353080861      0.0000142025602691059      0.000000000279416234963101      0      0
0.0000142025602691059      0.0000143991697807389      0.000000000393826590965563      0      0
0.0000143991697807389      0.0000145985010058751      0.000000000457477576427805      0      0
0.0000145985010058751      0.0000148005916218595      0.000000000427732615261350      0      0
0.0000148005916218595      0.0000150054798276138      0.000000000509637418216080      0      0
0.0000150054798276138      0.0000152132043508565      0.000000000148026502969068      0      0
0.0000152132043508565      0.0000154238044554237      0.000000000413803138881670      0      0
0.0000154238044554237      0.0000156373199486901      0.000000000325784934003005      0      0
0.0000156373199486901      0.0000158537911890937      0.000000000415475772421142      0      0
0.0000158537911890937      0.0000160732590937644      0.000000000179868147320475      0      0
0.0000160732590937644      0.0000162957651462576      0.000000000432373058804780      0      0
0.0000162957651462576      0.000016521351404396      0.000000000316476633117762      0      0
0.000016521351404396      0.0000167500605082187      0.000000000265315942989209      0      0
0.0000167500605082187      0.0000169819356880416      0.000000000617140673210444      0      0
0.0000169819356880416      0.0000172170207726282      0.000000000616654997856463      0      0
0.0000172170207726282      0.0000174553601974744      0.000000000369769435834840      0      0
0.0000174553601974744      0.0000176969990132074      0.000000000391536820401928      0      0
0.0000176969990132074      0.0000179419828941014      0.000000000668910392860563      0      0
0.0000179419828941014      0.0000181903581467107      0.000000000742497015306684      0      0
0.0000181903581467107      0.0000184421717186223      0.000000000351837996557855      0      0
0.0000184421717186223      0.0000186974712073306      0.000000000750956026342498      0      0
0.0000186974712073306      0.0000189563048692332      0.000000000640297013332230      0      0
0.0000189563048692332      0.0000192187216287532      0.000000000523261723669970      0      0
0.0000192187216287532      0.0000194847710875863      0.000000000237552058892297      0      0
0.0000194847710875863      0.0000197545035340766      0.000000000502362378318628      0      0
0.0000197545035340766      0.000020027969952722      0.000000000834864276384192      0      0
0.000020027969952722      0.0000203052220338112      0.000000000876962696659595      0      0
0.0000203052220338112      0.0000205863121831945      0.000000000922525880219123      0      0
0.0000205863121831945      0.0000208712935321888      0.000000000833131987912869      0      0
0.0000208712935321888      0.000021160219947621      0.000000000647357319334468      0      0
0.000021160219947621      0.0000214531460420097      0.000000000326347109448936      0      0
0.0000214531460420097      0.0000217501271838877      0.000000000449850309133208      0      0
0.0000217501271838877      0.0000220512195082683      0.000000000305035219623880      0      0
0.0000220512195082683      0.0000223564799272551      0.000000000987410390047963      0      0
0.0000223564799272551      0.0000226659661408002      0.000000000745108051840054      0      0
0.0000226659661408002      0.0000229797366476099      0.00000000113780967284534      0      0
0.0000229797366476099      0.0000232978507562027      0.000000000559865615494437      0      0
0.0000232978507562027      0.0000236203685961192      0.000000000365231453173520      0      0
0.0000236203685961192      0.000023947351129288      0.000000000530943290324484      0      0
0.000023947351129288      0.0000242788601615485      0.000000000511021682763049      0      0
0.0000242788601615485      0.0000246149583543337      0.000000000371330701448560      0      0
0.0000246149583543337      0.0000249557092365137      0.000000000602504334308935      0      0
0.0000249557092365137      0.0000253011772164045      0.00000000113283485768358      0      0
0.0000253011772164045      0.0000256514275939423      0.00000000147944070199752      0      0
0.0000256514275939423      0.0000260065265730261      0.00000000136824847893120      0      0
0.0000260065265730261      0.0000263665412740315      0.000000000837508722567391      0      0
0.0000263665412740315      0.0000267315397464981      0.000000000434220131171647      0      0
0.0000267315397464981      0.0000271015909819919      0.000000000830093043824559      0      0
0.0000271015909819919      0.0000274767649271459      0.00000000119208608411681      0      0
0.0000274767649271459      0.0000278571324968813      0.00000000133024326733322      0      0
0.0000278571324968813      0.0000282427655878122      0.00000000121270043711604      0      0
0.0000282427655878122      0.0000286337370918349      0.000000000719182039907230      0      0
0.0000286337370918349      0.0000290301209099061      0.000000000888875978815157      0      0
0.0000290301209099061      0.0000294319919660113      0.00000000194881777414391      0      0
0.0000294319919660113      0.0000298394262213274      0.000000000732473451993503      0      0
0.0000298394262213274      0.00003025250068858      0.00000000207171620495547      0      0
0.00003025250068858      0.000030671293446601      0.00000000151475924568801      0      0
0.000030671293446601      0.0000310958836550867      0.00000000102460757077245      0      0
0.0000310958836550867      0.00003152635156956      0.00000000135905633769703      0      0
0.00003152635156956      0.000031962778556541      0.00000000226036543149128      0      0
0.000031962778556541      0.0000324052471089262      0.00000000116445195289338      0      0
0.0000324052471089262      0.0000328538408615817      0.00000000244308636432793      0      0
0.0000328538408615817      0.000033308644607151      0.00000000221865550769088      0      0
0.000033308644607151      0.0000337697443120835      0.00000000248217370758143      0      0
0.0000337697443120835      0.0000342372271328825      0.00000000213307019722245      0      0
0.0000342372271328825      0.0000347111814325807      0.00000000205327996865584      0      0
0.0000347111814325807      0.0000351916967974413      0.000000000925753707809625      0      0
0.0000351916967974413      0.0000356788640538924      0.00000000137104813730787      0      0
0.0000356788640538924      0.0000361727752856944      0.00000000295621512883693      0      0
0.0000361727752856944      0.0000366735238513458      0.00000000127549273019294      0      0
0.0000366735238513458      0.0000371812044017293      0.000000000894412222527950      0      0
0.0000371812044017293      0.0000376959128980032      0.00000000243922064986017      0      0
0.0000376959128980032      0.0000382177466297395      0.00000000201675162951869      0      0
0.0000382177466297395      0.0000387468042333134      0.00000000293816318746795      0      0
0.0000387468042333134      0.0000392831857105477      0.00000000159200973613033      0      0
0.0000392831857105477      0.0000398269924476147      0.00000000347794629929515      0      0
0.0000398269924476147      0.0000403783272342003      0.00000000310058975546466      0      0
0.0000403783272342003      0.0000409372942829333      0.00000000372709267077689      0      0
0.0000409372942829333      0.0000415039992490831      0.00000000229528262300329      0      0
0.0000415039992490831      0.000042078549250531      0.00000000234192414809304      0      0
0.000042078549250531      0.0000426610528880173      0.00000000404094658318339      0      0
0.0000426610528880173      0.0000432516202656688      0.00000000376639060857188      0      0
0.0000432516202656688      0.0000438503630118107      0.00000000434312984245176      0      0
0.0000438503630118107      0.0000444573943000663      0.00000000191494495344207      0      0
0.0000444573943000663      0.0000450728288707489      0.00000000205866916849577      0      0
0.0000450728288707489      0.0000456967830525504      0.00000000465789534454648      0      0
0.0000456967830525504      0.0000463293747845289      0.00000000473871510569299      0      0
0.0000463293747845289      0.0000469707236384016      0.00000000377705435640143      0      0
0.0000469707236384016      0.0000476209508411464      0.00000000513399025966107      0      0
0.0000476209508411464      0.0000482801792979158      0.00000000419668058122207      0      0
0.0000482801792979158      0.0000489485336152684      0.00000000517391065574085      0      0
0.0000489485336152684      0.0000496261401247217      0.00000000550252722666090      0      0
0.0000496261401247217      0.0000503131269066316      0.00000000342101268935746      0      0
0.0000503131269066316      0.0000510096238144011      0.00000000491771470099862      0      0
0.0000510096238144011      0.000051715762499026      0.00000000218183625796792      0      0
0.000051715762499026      0.000052431676433979      0.00000000176677330645679      0      0
0.000052431676433979      0.0000531575009404385      0.00000000573823762165869      0      0
0.0000531575009404385      0.0000538933732128671      0.00000000433318520655180      0      0
0.0000538933732128671      0.0000546394323449439      0.00000000664261188233826      0      0
0.0000546394323449439      0.0000553958193558558      0.00000000650197224122873      0      0
0.0000553958193558558      0.0000561626772169526      0.00000000625216836660080      0      0
0.0000561626772169526      0.0000569401508787716      0.00000000709146954978674      0      0
0.0000569401508787716      0.0000577283872984359      0.00000000709812097372549      0      0
0.0000577283872984359      0.0000585275354674316      0.00000000587073361995263      0      0
0.0000585275354674316      0.0000593377464397706      0.00000000719957279274971      0      0
0.0000593377464397706      0.0000601591733605423      0.00000000365584517684555      0      0
0.0000601591733605423      0.0000609919714948611      0.00000000461291429089158      0      0
0.0000609919714948611      0.0000618362982572143      0.00000000569081539028833      0      0
0.0000618362982572143      0.0000626923132412161      0.00000000239656914668160      0      0
0.0000626923132412161      0.0000635601782497746      0.00000000616405187990013      0      0
0.0000635601782497746      0.0000644400573256746      0.00000000506081473932443      0      0
0.0000644400573256746      0.0000653321167825856      0.00000000480118362815649      0      0
0.0000653321167825856      0.0000662365252364977      0.00000000766367378053347      0      0
0.0000662365252364977      0.0000671534536375933      0.00000000355611171688478      0      0
0.0000671534536375933      0.0000680830753025601      0.00000000796013918287012      0      0
0.0000680830753025601      0.0000690255659473509      0.00000000596314539276346      0      0
0.0000690255659473509      0.0000699811037203975      0.00000000752475268522963      0      0
0.0000699811037203975      0.0000709498692362838      0.00000000428443859507167      0      0
0.0000709498692362838      0.0000719320456098856      0.00000000819676272811417      0      0
0.0000719320456098856      0.0000729278184909828      0.00000000747612708966174      0      0
0.0000729278184909828      0.0000739373760993502      0.00000000756978863980748      0      0
0.0000739373760993502      0.0000749609092603353      0.00000000422491642836647      0      0
0.0000749609092603353      0.0000759986114409274      0.00000000357791775304427      0      0
0.0000759986114409274      0.0000770506787863264      0.0000000132591057918683      0      0
0.0000770506787863264      0.0000781173101570184      0.00000000886897565684065      0      0
0.0000781173101570184      0.0000791987071663636      0.0000000116904638518544      0      0
0.0000791987071663636      0.0000802950742187053      0.0000000115607155425644      0      0
0.0000802950742187053      0.000081406618548006      0.0000000148873065774760      0      0
0.000081406618548006      0.0000825335502570186      0.0000000153986399990861      0      0
0.0000825335502570186      0.0000836760823569998      0.00000000671511217412835      0      0
0.0000836760823569998      0.0000848344308079731      0.0000000159310024438514      0      0
0.0000848344308079731      0.0000860088145595493      0.0000000165142722388900      0      0
0.0000860088145595493      0.0000871994555923124      0.00000000917943311198809      0      0
0.0000871994555923124      0.0000884065789597775      0.0000000172197081801563      0      0
0.0000884065789597775      0.0000896304128309307      0.0000000149336345343682      0      0
0.0000896304128309307      0.0000908711885333572      0.0000000185665623598220      0      0
0.0000908711885333572      0.0000921291405969664      0.00000000730286196403360      0      0
0.0000921291405969664      0.0000934045067983223      0.0000000180620714629769      0      0
0.0000934045067983223      0.0000946975282055884      0.0000000184340310785355      0      0
0.0000946975282055884      0.0000960084492240934      0.00000000743021884381890      0      0
0.0000960084492240934      0.0000973375176425286      0.0000000213524259096782      0      0
0.0000973375176425286      0.000098684984679785      0.0000000174765402537796      0      0
0.000098684984679785      0.000100051105032438      0.0000000205843308057541      0      0
0.000100051105032438      0.000101436136922889      0.0000000195521788432503      0      0
0.000101436136922889      0.000102840342148178      0.0000000188519605377978      0      0
0.000102840342148178      0.000104263986129461      0.0000000108647330888224      0      0
0.000104263986129461      0.000105707337962187      0.0000000162112390164634      0      0
0.000105707337962187      0.00010717067046696      0.0000000258179384881780      0      0
0.00010717067046696      0.000108654260241103      0.0000000114228730806269      0      0
0.000108654260241103      0.000110158387710945      0.00000000963411946203074      0      0
0.000110158387710945      0.000111683337184825      0.00000000794963640456165      0      0
0.000111683337184825      0.000113229396906833      0.0000000211278213679478      0      0
0.000113229396906833      0.00011479685911129      0.0000000215856752004392      0      0
0.00011479685911129      0.000116386020077991      0.0000000306318555251283      0      0
0.000116386020077991      0.000117997180188201      0.0000000309769918056294      0      0
0.000117997180188201      0.00011963064398144      0.0000000305799074234506      0      0
0.00011963064398144      0.00012128672021304      0.00000000888773728156083      0      0
0.00012128672021304      0.00012296572191251      0.0000000326224054958082      0      0
0.00012296572191251      0.000124667966442703      0.0000000339874160125604      0      0
0.000124667966442703      0.000126393775559803      0.0000000354217511868129      0      0
0.000126393775559803      0.000128143475474143      0.0000000330730496752945      0      0
0.000128143475474143      0.000129917396911867      0.0000000139104765177558      0      0
0.000129917396911867      0.000131715875177439      0.0000000318632266814771      0      0
0.000131715875177439      0.000133539250217029      0.0000000402151690611342      0      0
0.000133539250217029      0.00013538786668276      0.0000000411384179112173      0      0
0.00013538786668276      0.000137262073997862      0.0000000313325774562725      0      0
0.000137262073997862      0.000139162226422714      0.0000000217064010762773      0      0
0.000139162226422714      0.00014108868312181      0.0000000353755778980056      0      0
0.00014108868312181      0.000143041808231644      0.0000000462653386606102      0      0
0.000143041808231644      0.000145021970929542      0.0000000465018415392338      0      0
0.000145021970929542      0.00014702954550344      0.0000000483550930097052      0      0
0.00014702954550344      0.000149064911422635      0.0000000259503542756012      0      0
0.000149064911422635      0.00015112845340951      0.0000000442479485164250      0      0
0.00015112845340951      0.000153220561512254      0.0000000154373593904570      0      0
0.000153220561512254      0.000155341631178586      0.0000000373885916686301      0      0
0.000155341631178586      0.000157492063330508      0.0000000410297900250086      0      0
0.000157492063330508      0.000159672264440082      0.0000000240623058928464      0      0
0.000159672264440082      0.00016188264660626      0.0000000365708236494188      0      0
0.00016188264660626      0.000164123627632783      0.0000000540897910940823      0      0
0.000164123627632783      0.00016639563110715      0.0000000494119708362371      0      0
0.00016639563110715      0.000168699086480686      0.0000000203196588484110      0      0
0.000168699086480686      0.000171034429149716      0.0000000179178703180243      0      0
0.000171034429149716      0.00017340210053786      0.0000000226057225870278      0      0
0.00017340210053786      0.000175802548179476      0.0000000571025472666376      0      0
0.000175802548179476      0.000178236225804249      0.0000000624261320706760      0      0
0.000178236225804249      0.000180703593422953      0.0000000452774695967313      0      0
0.000180703593422953      0.000183205117414405      0.0000000374020677328758      0      0
0.000183205117414405      0.000185741270613619      0.0000000686377100641868      0      0
0.000185741270613619      0.000188312532401177      0.0000000758718372782713      0      0
0.000188312532401177      0.000190919388793845      0.0000000690351391121515      0      0
0.000190919388793845      0.000193562332536437      0.0000000320963817844999      0      0
0.000193562332536437      0.000196241863194957      0.0000000657674705362989      0      0
0.000196241863194957      0.000198958487251018      0.0000000664949484343364      0      0
0.000198958487251018      0.000201712718197586      0.0000000837308388777555      0      0
0.000201712718197586      0.000204505076636033      0.0000000376797255673006      0      0
0.000204505076636033      0.000207336090374545      0.0000000277345829824775      0      0
0.000207336090374545      0.000210206294527884      0.0000000293885721500386      0      0
0.000210206294527884      0.000213116231618538      0.0000000358117918397950      0      0
0.000213116231618538      0.000216066451679264      0.0000000890386177615770      0      0
0.000216066451679264      0.000219057512357059      0.0000000949930677186538      0      0
0.000219057512357059      0.000222089979018563      0.0000000551770379381732      0      0
0.000222089979018563      0.000225164424856924      0.0000000877885843827916      0      0
0.000225164424856924      0.000228281431000144      0.000000115895752334636      0      0
0.000228281431000144      0.00023144158662092      0.0000000904781343801998      0      0
0.00023144158662092      0.000234645489048012      0.0000000746657083135598      0      0
0.000234645489048012      0.000237893743879147      0.0000000881415083783312      0      0
0.000237893743879147      0.000241186965095492      0.000000122812770300862      0      0
0.000241186965095492      0.000244525775177701      0.000000124251101389390      0      0
0.000244525775177701      0.000247910805223583      0.0000000371396041664258      0      0
0.000247910805223583      0.000251342695067386      0.000000142096532594565      0      0
0.000251342695067386      0.000254822093400743      0.0000000419077949278014      0      0
0.000254822093400743      0.00025834965789528      0.000000123381124081264      0      0
0.00025834965789528      0.000261926055326934      0.000000154809582846122      0      0
0.000261926055326934      0.000265551961701985      0.000000142426176804831      0      0
0.000265551961701985      0.00026922806238483      0.000000138424761866466      0      0
0.00026922806238483      0.000272955052227537      0.000000156749198988369      0      0
0.000272955052227537      0.000276733635701177      0.000000172420031605650      0      0
0.000276733635701177      0.000280564527028988      0.000000117633863932289      0      0
0.000280564527028988      0.000284448450321376      0.0000000844972453068337      0      0
0.000284448450321376      0.000288386139712781      0.000000184873011492055      0      0
0.000288386139712781      0.000292378339500449      0.0000000717115812567418      0      0
0.000292378339500449      0.000296425804285111      0.000000164371084056761      0      0
0.000296425804285111      0.000300529299113624      0.000000194720975547159      0      0
0.000300529299113624      0.000304689599623573      0.000000123840282901576      0      0
0.000304689599623573      0.000308907492189884      0.0000000675326433771809      0      0
0.000308907492189884      0.000313183774073464      0.0000000594916772493990      0      0
0.000313183774073464      0.000317519253571897      0.0000000683176027927388      0      0
0.000317519253571897      0.000321914750172228      0.000000127279785452168      0      0
0.000321914750172228      0.000326371094705861      0.000000220265231941066      0      0
0.000326371094705861      0.000330889129505603      0.000000226108499687888      0      0
0.000330889129505603      0.000335469708564879      0.0000000680577234101645      0      0
0.000335469708564879      0.000340113697699154      0.000000255534299600484      0      0
0.000340113697699154      0.000344821974709588      0.0000000880932202956940      0      0
0.000344821974709588      0.000349595429548956      0.000000275960635084533      0      0
0.000349595429548956      0.000354434964489868      0.000000164305915672263      0      0
0.000354434964489868      0.000359341494295315      0.000000111050502378966      0      0
0.000359341494295315      0.000364315946391572      0.000000241192910165236      0      0
0.000364315946391572      0.000369359261043507      0.000000298313277530072      0      0
0.000369359261043507      0.000374472391532301      0.000000315983611136718      0      0
0.000374472391532301      0.00037965630433564      0.000000323432002126540      0      0
0.00037965630433564      0.000384911979310397      0.000000312293145905392      0      0
0.000384911979310397      0.000390240409877844      0.000000237353193592547      0      0
0.000390240409877844      0.000395642603211426      0.0000000958287281497104      0      0
0.000395642603211426      0.000401119580427133      0.000000276863436592848      0      0
0.000401119580427133      0.000406672376776519      0.000000354067301802362      0      0
0.000406672376776519      0.000412302041842373      0.000000104382381736024      0      0
0.000412302041842373      0.000418009639737117      0.000000394939945399595      0      0
0.000418009639737117      0.000423796249303941      0.000000110874477765232      0      0
0.000423796249303941      0.000429662964320725      0.000000393876948543123      0      0
0.000429662964320725      0.000435610893706785      0.000000326995402654834      0      0
0.000435610893706785      0.000441641161732474      0.000000121330795673098      0      0
0.000441641161732474      0.000447754908231697      0.000000332538710114723      0      0
0.000447754908231697      0.000453953288817359      0.000000453122098166861      0      0
0.000453953288817359      0.000460237475099795      0.000000476292343810670      0      0
0.000460237475099795      0.000466608654908228      0.000000472798151652946      0      0
0.000466608654908228      0.000473068032515292      0.000000484890790541867      0      0
0.000473068032515292      0.000479616828864662      0.000000515658064986618      0      0
0.000479616828864662      0.000486256281801832      0.000000525404518729520      0      0
0.000486256281801832      0.000492987646308097      0.000000432539153409044      0      0
0.000492987646308097      0.000499812194737762      0.000000189017536156456      0      0
0.000499812194737762      0.000506731217058643      0.000000358823095164834      0      0
0.000506731217058643      0.0005137460210959      0.000000596608435268732      0      0
0.0005137460210959      0.000520857932779231      0.000000278723732077329      0      0
0.000520857932779231      0.000528068296393506      0.000000508645465887605      0      0
0.000528068296393506      0.000535378474832857      0.000000470335613148457      0      0
0.000535378474832857      0.000542789849858294      0.000000506810798824858      0      0
0.000542789849858294      0.000550303822358882      0.000000391822511805279      0      0
0.000550303822358882      0.000557921812616533      0.000000688302415937688      0      0
0.000557921812616533      0.000565645260574473      0.000000263563441610174      0      0
0.000565645260574473      0.00057347562610941      0.000000496323539227215      0      0
0.00057347562610941      0.000581414389307485      0.000000762311938325014      0      0
0.000581414389307485      0.000589463050744029      0.000000663360691968898      0      0
0.000589463050744029      0.000597623131767208      0.000000402735757731562      0      0
0.000597623131767208      0.000605896174785581      0.000000226568829486344      0      0
0.000605896174785581      0.000614283743559644      0.000000279859766188291      0      0
0.000614283743559644      0.000622787423497414      0.000000357693381907301      0      0
0.000622787423497414      0.000631408821954096      0.000000365268334477138      0      0
0.000631408821954096      0.000640149568535908      0.000000299014943422954      0      0
0.000640149568535908      0.000649011315408104      0.000000262081313577579      0      0
0.000649011315408104      0.000657995737607266      0.000000489570644490301      0      0
0.000657995737607266      0.000667104533357915      0.000000839716589105736      0      0
0.000667104533357915      0.00067633942439351      0.00000103395835607975      0      0
0.00067633942439351      0.000685702156281888      0.000000787573393399175      0      0
0.000685702156281888      0.000695194498755206      0.000000300309647618804      0      0
0.000695194498755206      0.000704818246044455      0.000000987299715077679      0      0
0.000704818246044455      0.000714575217218609      0.000000978412268227916      0      0
0.000714575217218609      0.000724467256528451      0.000000407442706176158      0      0
0.000724467256528451      0.000734496233755185      0.00000121932521436300      0      0
0.000734496233755185      0.000744664044563847      0.000000381563026784299      0      0
0.000744664044563847      0.000754972610861632      0.00000126957803766913      0      0
0.000754972610861632      0.000765423881161163      0.000000373573991451998      0      0
0.000765423881161163      0.0007760198309488      0.00000135565847244845      0      0
0.0007760198309488      0.000786762463058045      0.000000630930291455059      0      0
0.000786762463058045      0.00079765380804811      0.00000105431770097008      0      0
0.00079765380804811      0.000808695924587738      0.00000142123367628612      0      0
0.000808695924587738      0.000819890899844323      0.000000602883944669948      0      0
0.000819890899844323      0.00083124084987843      0.000000905146133921353      0      0
0.00083124084987843      0.000842747920043766      0.00000156507770781471      0      0
0.000842747920043766      0.000854414285392693      0.00000150015344066121      0      0
0.000854414285392693      0.000866242151087355      0.000000954944617468643      0      0
0.000866242151087355      0.000878233752816494      0.000000472704947884027      0      0
0.000878233752816494      0.000890391357218039      0.000000757185537016466      0      0
0.000890391357218039      0.000902717262307538      0.00000118535713700282      0      0
0.000902717262307538      0.000915213797912533      0.00000148251340122127      0      0
0.000915213797912533      0.000927883326112938      0.00000165825235497781      0      0
0.000927883326112938      0.000940728241687513      0.00000174301859660663      0      0
0.000940728241687513      0.000953750972566528      0.00000174552498818621      0      0
0.000953750972566528      0.000966953980290686      0.00000164219810629333      0      0
0.000966953980290686      0.000980339760476396      0.00000138385696089040      0      0
0.000980339760476396      0.000993910843287497      0.000000941496394433967      0      0
0.000993910843287497      0.0010076697939135      0.000000616622042964973      0      0
0.0010076697939135      0.00102161921305448      0.00000124882862605173      0      0
0.00102161921305448      0.0010357617374126      0.00000210962830167096      0      0
0.0010357617374126      0.00105010004019057      0.00000248310493042463      0      0
0.00105010004019057      0.00106463683159689      0.00000188507235631758      0      0
0.00106463683159689      0.00107937485935813      0.000000703934536482511      0      0
0.00107937485935813      0.00109431690923832      0.00000204996429030200      0      0
0.00109431690923832      0.00110946580556549      0.00000273943140904654      0      0
0.00110946580556549      0.00112482441176555      0.00000131151369059058      0      0
0.00112482441176555      0.00114039563090349      0.00000192284226509630      0      0
0.00114039563090349      0.00115618240623217      0.00000294092907821910      0      0
0.00115618240623217      0.00117218772174859      0.000000908676838334722      0      0
0.00117218772174859      0.00118841460275796      0.00000293446296868892      0      0
0.00118841460275796      0.00120486611644553      0.00000208711754185399      0      0
0.00120486611644553      0.00122154537245635      0.00000243342395445131      0      0
0.00122154537245635      0.00123845552348304      0.00000275576258822655      0      0
0.00123845552348304      0.00125559976586171      0.00000229403951042093      0      0
0.00125559976586171      0.00127298134017614      0.00000288104656411167      0      0
0.00127298134017614      0.00129060353187029      0.00000278043788235921      0      0
0.00129060353187029      0.00130846967186935      0.00000236248583818971      0      0
0.00130846967186935      0.00132658313720929      0.00000371196683983247      0      0
0.00132658313720929      0.00134494735167523      0.00000114440042081452      0      0
0.00134494735167523      0.00136356578644858      0.00000406568881528987      0      0
0.00136356578644858      0.00138244196076317      0.00000282733295727020      0      0
0.00138244196076317      0.00140157944257044      0.00000214584092579234      0      0
0.00140157944257044      0.00142098184921384      0.00000453891045752929      0      0
0.00142098184921384      0.00144065284811262      0.00000309299406604287      0      0
0.00144065284811262      0.00146059615745496      0.00000173372329225500      0      0
0.00146059615745496      0.00148081554690089      0.00000450935154187986      0      0
0.00148081554690089      0.00150131483829471      0.00000475234882032771      0      0
0.00150131483829471      0.00152209790638749      0.00000250380371710346      0      0
0.00152209790638749      0.00154316867956938      0.00000205259053658412      0      0
0.00154316867956938      0.00156453114061223      0.00000456815010346082      0      0
0.00156453114061223      0.00158618932742236      0.00000567634343234678      0      0
0.00158618932742236      0.00160814733380381      0.00000505918139797721      0      0
0.00160814733380381      0.00163040931023216      0.00000329038978819754      0      0
0.00163040931023216      0.00165297946463904      0.00000168685625610017      0      0
0.00165297946463904      0.00167586206320748      0.00000266478073229895      0      0
0.00167586206320748      0.00169906143117836      0.00000441641309246389      0      0
0.00169906143117836      0.00172258195366789      0.00000576400659984509      0      0
0.00172258195366789      0.00174642807649655      0.00000661100448695313      0      0
0.00174642807649655      0.00177060430702936      0.00000705322504331226      0      0
0.00177060430702936      0.00179511521502795      0.00000723444911401211      0      0
0.00179511521502795      0.00181996543351421      0.00000729366575453956      0      0
0.00181996543351421      0.00184515965964614      0.00000734238535021652      0      0
0.00184515965964614      0.00187070265560561      0.00000745705626356896      0      0
0.00187070265560561      0.00189659924949857      0.00000767770140385428      0      0
0.00189659924949857      0.00192285433626758      0.00000800680530594602      0      0
0.00192285433626758      0.00194947287861711      0.00000840533993009510      0      0
0.00194947287861711      0.00197645990795156      0.00000878604076322922      0      0
0.00197645990795156      0.00200382052532629      0.00000900751985479516      0      0
0.00200382052532629      0.00203155990241182      0.00000887647076203527      0      0
0.00203155990241182      0.00205968328247135      0.00000816965898074080      0      0
0.00205968328247135      0.00208819598135186      0.00000669657037473985      0      0
0.00208819598135186      0.00211710338848892      0.00000447945237331702      0      0
0.00211710338848892      0.00214641096792534      0.00000276890768726024      0      0
0.00214641096792534      0.00217612425934403      0.00000492718620425949      0      0
0.00217612425934403      0.00220624887911509      0.00000844505083791234      0      0
0.00220624887911509      0.00223679052135739      0.0000109697562133629      0      0
0.00223679052135739      0.00226775495901488      0.0000111757697689322      0      0
0.00226775495901488      0.00229914804494778      0.00000835849338949407      0      0
0.00229914804494778      0.00233097571303889      0.00000370598275225528      0      0
0.00233097571303889      0.00236324397931521      0.00000648081879669171      0      0
0.00236324397931521      0.00239595894308506      0.0000118058559156463      0      0
0.00239595894308506      0.00242912678809096      0.0000128874678791616      0      0
0.00242912678809096      0.00246275378367852      0.00000816563594522512      0      0
0.00246275378367852      0.00249684628598141      0.00000439118142860734      0      0
0.00249684628598141      0.00253141073912281      0.0000120416903545542      0      0
0.00253141073912281      0.0025664536764335      0.0000145116511625963      0      0
0.0025664536764335      0.00260198172168671      0.00000812997855733580      0      0
0.00260198172168671      0.00263800159035023      0.00000706221308383488      0      0
0.00263800159035023      0.00267452009085567      0.0000155736339659863      0      0
0.00267452009085567      0.00271154412588544      0.0000131507768716023      0      0
0.00271154412588544      0.00274908069367747      0.00000475861564320663      0      0
0.00274908069367747      0.00278713688934801      0.0000156905401865948      0      0
0.00278713688934801      0.00282571990623272      0.0000154216274663133      0      0
0.00282571990623272      0.00286483703724639      0.00000502102463653879      0      0
0.00286483703724639      0.00290449567626138      0.0000174425311013774      0      0
0.00290449567626138      0.00294470331950526      0.0000152889621824239      0      0
0.00294470331950526      0.0029854675669777      0.00000753505703659690      0      0
0.0029854675669777      0.00302679612388701      0.0000204775952633999      0      0
0.00302679612388701      0.0030686968021066      0.0000110417559714999      0      0
0.0030686968021066      0.00311117752165154      0.0000153768095564566      0      0
0.00311117752165154      0.0031542463121756      0.0000204772683536568      0      0
0.0031542463121756      0.00319791131448903      0.00000688099169720615      0      0
0.00319791131448903      0.00324218078209728      0.0000234683931899927      0      0
0.00324218078209728      0.0032870630827611      0.0000104998937019054      0      0
0.0032870630827611      0.00333256670007821      0.0000212574551339899      0      0
0.00333256670007821      0.00337870023508683      0.0000184373027291921      0      0
0.00337870023508683      0.00342547240789146      0.0000167292928019094      0      0
0.00342547240789146      0.00347289205931113      0.0000240554869016528      0      0
0.00347289205931113      0.00352096815255051      0.0000124109003575872      0      0
0.00352096815255051      0.00356970977489406      0.0000275631558591986      0      0
0.00356970977489406      0.00361912613942378      0.00000983854087352150      0      0
0.00361912613942378      0.0036692265867606      0.0000298763762144806      0      0
0.0036692265867606      0.00372002058682995      0.00000917869851315777      0      0
0.00372002058682995      0.00377151774065175      0.0000317051386283891      0      0
0.00377151774065175      0.00382372778215516      0.00000981665775268469      0      0
0.00382372778215516      0.00387666058001854      0.0000332453976360367      0      0
0.00387666058001854      0.00393032613953476      0.0000120813289130896      0      0
0.00393032613953476      0.0039847346045024      0.0000340309301399072      0      0
0.0039847346045024      0.00403989625914312      0.0000171648211653061      0      0
0.00403989625914312      0.00409582153004557      0.0000328717763815842      0      0
0.00409582153004557      0.00415252098813623      0.0000253028454737186      0      0
0.00415252098813623      0.00421000535067748      0.0000280470208541828      0      0
0.00421000535067748      0.0042682854832934      0.0000349555358779900      0      0
0.0042682854832934      0.00432737240202355      0.0000184575963476720      0      0
0.00432737240202355      0.00438727727540519      0.0000426765352514845      0      0
0.00438727727540519      0.00444801142658443      0.0000122669018063452      0      0
0.00444801142658443      0.00450958633545639      0.0000433239633855334      0      0
0.00450958633545639      0.00457201364083525      0.0000283522420467114      0      0
0.00457201364083525      0.00463530514265407      0.0000320259186342122      0      0
0.00463530514265407      0.00469947280419532      0.0000462315200453758      0      0
0.00469947280419532      0.00476452875435209      0.0000138286931883318      0      0
0.00476452875435209      0.0048304852899207      0.0000503547900163938      0      0
0.0048304852899207      0.00489735487792503      0.0000340190294852806      0      0
0.00489735487792503      0.00496515015797302      0.0000318424265912327      0      0
0.00496515015797302      0.00503388394464577      0.0000559824503125653      0      0
0.00503388394464577      0.00510356922991978      0.0000203048692290303      0      0
0.00510356922991978      0.00517421918562266      0.0000484761680270109      0      0
0.00517421918562266      0.00524584716592283      0.0000552159084922926      0      0
0.00524584716592283      0.00531846670985373      0.0000169212486868852      0      0
0.00531846670985373      0.00539209154387294      0.0000592628342461477      0      0
0.00539209154387294      0.00546673558445676      0.0000544583658122456      0      0
0.00546673558445676      0.00554241294073067      0.0000207404628149940      0      0
0.00554241294073067      0.00561913791713623      0.0000663284090832417      0      0
0.00561913791713623      0.00569692501613484      0.0000577163152852664      0      0
0.00569692501613484      0.00577578894094906      0.0000222140847477760      0      0
0.00577578894094906      0.00585574459834172      0.0000706003590467127      0      0
0.00585574459834172      0.00593680710143364      0.0000666395542988776      0      0
0.00593680710143364      0.00601899177256026      0.0000215423394376593      0      0
0.00601899177256026      0.00610231414616781      0.0000701139536906931      0      0
0.00610231414616781      0.0061867899717497      0.0000801645851646766      0      0
0.0061867899717497      0.0062724352168234      0.0000315863045150870      0      0
0.0062724352168234      0.00635926606994866      0.0000598873108950849      0      0
0.00635926606994866      0.00644729894378739      0.0000927481820262615      0      0
0.00644729894378739      0.00653655047820597      0.0000596150889259750      0      0
0.00653655047820597      0.00662703754342055      0.0000362835442630841      0      0
0.00662703754342055      0.00671877724318579      0.0000927952202192475      0      0
0.00671877724318579      0.00681178691802782      0.0000936248397082203      0      0
0.00681178691802782      0.00690608414852187      0.0000380882741716157      0      0
0.00690608414852187      0.00700168675861542      0.0000660772242764230      0      0
0.00700168675861542      0.00709861281899715      0.000111387712093478      0      0
0.00709861281899715      0.00719688065051277      0.0000910317138592110      0      0
0.00719688065051277      0.00729650882762788      0.0000323770312306793      0      0
0.00729650882762788      0.00739751618193895      0.0000856405299433037      0      0
0.00739751618193895      0.00749992180573285      0.000125201583073992      0      0
0.00749992180573285      0.00760374505559565      0.0000974573961096376      0      0
0.00760374505559565      0.00770900555607137      0.0000358505926342788      0      0
0.00770900555607137      0.00781572320337137      0.0000924595702412907      0      0
0.00781572320337137      0.00792391816913513      0.000138884187644658      0      0
0.00792391816913513      0.00803361090424307      0.000118414220660838      0      0
0.00803361090424307      0.00814482214268214      0.0000494689676787418      0      0
0.00814482214268214      0.00825757290546495      0.0000815831462319724      0      0
0.00825757290546495      0.00837188450460311      0.000146872204449258      0      0
0.00837188450460311      0.0084877785471356      0.000151256690543191      0      0
0.0084877785471356      0.00860527693921294      0.0000916250466833959      0      0
0.00860527693921294      0.00872440189023784      0.0000510535528962215      0      0
0.00872440189023784      0.0088451759170632      0.000131070650295214      0      0
0.0088451759170632      0.00896762184824822      0.000177932965466358      0      0
0.00896762184824822      0.00909176282837339      0.000156825054615033      0      0
0.00909176282837339      0.00921762232241531      0.0000808933679406273      0      0
0.00921762232241531      0.009345224120182      0.0000728139153433804      0      0
0.009345224120182      0.00947459234080956      0.000160177912890611      0      0
0.00947459234080956      0.00960575143732124      0.000204383850133450      0      0
0.00960575143732124      0.0097387262012494      0.000179902614228083      0      0
0.0097387262012494      0.00987354176732169      0.0000996539059740519      0      0
0.00987354176732169      0.0100102236182119      0.0000717198458404911      0      0
0.0100102236182119      0.0101487975893568      0.000165822121853600      0      0
0.0101487975893568      0.0102892898738392      0.000229381247156959      0      0
0.0102892898738392      0.0104317270273393      0.000226856148319795      0      0
0.0104317270273393      0.0105761359731542      0.000159113864270302      0      0
0.0105761359731542      0.0107225440072866      0.0000716396328487951      0      0
0.0107225440072866      0.0108709788036044      0.000129489765449456      0      0
0.0108709788036044      0.0110214684190717      0.000227659947590785      0      0
0.0110214684190717      0.0111740412990521      0.000275558801140033      0      0
0.0111740412990521      0.0113287262826851      0.000254407243410943      0      0
0.0113287262826851      0.0114855526083377      0.000171756693142121      0      0
0.0114855526083377      0.0116445499191305      0.0000817233050366933      0      0
0.0116445499191305      0.0118057482685412      0.000149622749270332      0      0
0.0118057482685412      0.0119691781260852      0.000258841540615026      0      0
0.0119691781260852      0.0121348703830748      0.000321425570629394      0      0
0.0121348703830748      0.0123028563584581      0.000316259975072459      0      0
0.0123028563584581      0.0124731678047393      0.000244625803402144      0      0
0.0124731678047393      0.0126458369139802      0.000134086561646725      0      0
0.0126458369139802      0.0128208963238851      0.000113871646768525      0      0
0.0128208963238851      0.0129983791239701      0.000234195576475757      0      0
0.0129983791239701      0.0131783188618175      0.000341221041967978      0      0
0.0131783188618175      0.0133607495494169      0.000392248039932894      0      0
0.0133607495494169      0.0135457056695945      0.000373970643374071      0      0
0.0135457056695945      0.0137332221825303      0.000290638760242259      0      0
0.0137332221825303      0.0139233345323668      0.000169063969249721      0      0
0.0139233345323668      0.0141160786539086      0.000124760520267274      0      0
0.0141160786539086      0.0143114909794141      0.000247780164235143      0      0
0.0143114909794141      0.0145096084454827      0.000378605808209338      0      0
0.0145096084454827      0.0147104685000363      0.000462706356873086      0      0
0.0147104685000363      0.0149141091093971      0.000481148051788550      0      0
0.0149141091093971      0.0151205687654648      0.000430001426004069      0      0
0.0151205687654648      0.0153298864929916      0.000319712548182011      0      0
0.0153298864929916      0.0155421018569589      0.000185024523142113      0      0
0.0155421018569589      0.015757254970056      0.000160785679060171      0      0
0.015757254970056      0.0159753865002618      0.000301394095409575      0      0
0.0159753865002618      0.0161965376785319      0.000451393121807611      0      0
0.0161965376785319      0.0164207503065923      0.000559249747599275      0      0
0.0164207503065923      0.0166480667648403      0.000604936312773064      0      0
0.0166480667648403      0.0168785300203555      0.000580955967054252      0      0
0.0168785300203555      0.0171121836350213      0.000490785708725299      0      0
0.0171121836350213      0.0173490717737588      0.000350691922869252      0      0
0.0173490717737588      0.017589239212875      0.000207613826927146      0      0
0.017589239212875      0.0178327313485262      0.000214885383347278      0      0
0.0178327313485262      0.0180795942052988      0.000377896672916610      0      0
0.0180795942052988      0.0183298744449088      0.000551487456272982      0      0
0.0183298744449088      0.0185836193750216      0.000687947387480442      0      0
0.0185836193750216      0.0188408769581945      0.000766783821985623      0      0
0.0188408769581945      0.0191016958209418      0.000777934649232593      0      0
0.0191016958209418      0.0193661252629267      0.000719777316209257      0      0
0.0193661252629267      0.0196342152662799      0.000599253407331330      0      0
0.0196342152662799      0.0199060165050465      0.000434540848021121      0      0
0.0199060165050465      0.0201815803547652      0.000273584457563621      0      0
0.0201815803547652      0.0204609589021785      0.000261818069904843      0      0
0.0204609589021785      0.0207442049550786      0.000433054517053735      0      0
0.0207442049550786      0.0210313720522889      0.000639832849053224      0      0
0.0210313720522889      0.0213225144737837      0.000823535489005791      0      0
0.0213225144737837      0.0216176872509482      0.000959967729950174      0      0
0.0216176872509482      0.0219169461769806      0.00103537139721730      0      0
0.0219169461769806      0.0222203478174381      0.00104269832202009      0      0
0.0222203478174381      0.0225279495209286      0.000981013682799112      0      0
0.0225279495209286      0.0228398094299506      0.000855636241838632      0      0
0.0228398094299506      0.0231559864918837      0.000679456473197214      0      0
0.0231559864918837      0.0234765404701303      0.000479780547275307      0      0
0.0234765404701303      0.0238015319554124      0.000332645119412429      0      0
0.0238015319554124      0.0241310223772239      0.000389256762443092      0      0
0.0241310223772239      0.0244650740154424      0.000603894259702660      0      0
0.0244650740154424      0.0248037500121009      0.000849818164277172      0      0
0.0248037500121009      0.025147114383323      0.00107802091420263      0      0
0.025147114383323      0.0254952320314234      0.00126574061850426      0      0
0.0254952320314234      0.025848168757175      0.00139889248491728      0      0
0.025848168757175      0.0262059912722472      0.00146853054095285      0      0
0.0262059912722472      0.0265687672118152      0.00147006788864806      0      0
0.0265687672118152      0.0269365651473444      0.00140312726059894      0      0
0.0269365651473444      0.0273094545995519      0.00127165629119572      0      0
0.0273094545995519      0.0276875060515468      0.00108456745114243      0      0
0.0276875060515468      0.0280707909621536      0.000858240088834836      0      0
0.0280707909621536      0.0284593817794181      0.000626462777125880      0      0
0.0284593817794181      0.0288533519543027      0.000475588947009127      0      0
0.0288533519543027      0.0292527759545692      0.000541954732588682      0      0
0.0292527759545692      0.0296577292788545      0.000784320662661452      0      0
0.0296577292788545      0.0300682884709421      0.00108220394683754      0      0
0.0300682884709421      0.0304845311342295      0.00138040343821246      0      0
0.0304845311342295      0.0309065359463971      0.00165326030741995      0      0
0.0309065359463971      0.0313343826742795      0.00188495520123385      0      0
0.0313343826742795      0.0317681521889432      0.00206433793541869      0      0
0.0317681521889432      0.0322079264809726      0.00218350094267918      0      0
0.0322079264809726      0.0326537886759678      0.00223735486854717      0      0
0.0326537886759678      0.033105823050257      0.00222350364855172      0      0
0.033105823050257      0.033564115046826      0.00214223245339242      0      0
0.033564115046826      0.0340287512914689      0.00199660135200596      0      0
0.0340287512914689      0.0344998196091616      0.00179277766390468      0      0
0.0344998196091616      0.0349774090406628      0.00154102355678002      0      0
0.0349774090406628      0.0354616098593442      0.00125860777536866      0      0
0.0354616098593442      0.0359525135882537      0.000978667290775953      0      0
0.0359525135882537      0.0364502130174152      0.000774066603625307      0      0
0.0364502130174152      0.0369548022213675      0.000766953265233935      0      0
0.0369548022213675      0.0374663765769464      0.000986444415410091      0      0
0.0374663765769464      0.0379850327813123      0.00132854934715340      0      0
0.0379850327813123      0.0385108688702281      0.00171381013714610      0      0
0.0385108688702281      0.0390439842365898      0.00210388591740291      0      0
0.0390439842365898      0.0395844796492134      0.00247770249579204      0      0
0.0395844796492134      0.0401324572718825      0.00282119072415095      0      0
0.0401324572718825      0.0406880206826587      0.00312379345451292      0      0
0.0406880206826587      0.0412512748934598      0.00337721980544566      0      0
0.0412512748934598      0.0418223263699098      0.00357497008515053      0      0
0.0418223263699098      0.0424012830514618      0.00371214564043613      0      0
0.0424012830514618      0.0429882543718015      0.00378537048648018      0      0
0.0429882543718015      0.0435833512795317      0.00379276046027785      0      0
0.0435833512795317      0.0441866862591436      0.00373391988020228      0      0
0.0441866862591436      0.0447983733522791      0.00360996978635664      0      0
0.0447983733522791      0.0454185281792862      0.00342363426232347      0      0
0.0454185281792862      0.0460472679610735      0.00317944695272135      0      0
0.0460472679610735      0.0466847115412677      0.00288421437192049      0      0
0.0466847115412677      0.0473309794086762      0.00254804729558127      0      0
0.0473309794086762      0.047986193720063      0.00218670004091634      0      0
0.047986193720063      0.0486504783232378      0.00182694742208091      0      0
0.0486504783232378      0.0493239587804657      0.00151797863485629      0      0
0.0493239587804657      0.0500067623922011      0.00134476262131812      0      0
0.0500067623922011      0.0506990182211494      0.00139783942992242      0      0
0.0506990182211494      0.0514008571166629      0.00167804962475990      0      0
0.0514008571166629      0.0521124117394733      0.00210618202825556      0      0
0.0521124117394733      0.0528338165867671      0.00261172806202785      0      0
0.0528338165867671      0.0535652080176086      0.00315312775305588      0      0
0.0535652080176086      0.0543067242787134      0.00370618173778731      0      0
0.0543067242787134      0.0550585055305805      0.00425518759055560      0      0
0.0550585055305805      0.0558206938739848      0.00478873164609014      0      0
0.0558206938739848      0.0565934333768373      0.00529779903544762      0      0
0.0565934333768373      0.0573768701014157      0.00577489940919934      0      0
0.0573768701014157      0.0581711521319738      0.00621364408108062      0      0
0.0581711521319738      0.0589764296027321      0.00660853274109549      0      0
0.0589764296027321      0.0597928547262553      0.00695484176458011      0      0
0.0597928547262553      0.0606205818222245      0.00724856349823598      0      0
0.0606205818222245      0.0614597673466051      0.00748637179275442      0      0
0.0614597673466051      0.0623105699212211      0.00766560144084443      0      0
0.0623105699212211      0.0631731503637371      0.00778423551157070      0      0
0.0631731503637371      0.0640476717180559      0.00784089810367919      0      0
0.0640476717180559      0.064934299285137      0.00783485230567571      0      0
0.064934299285137      0.065833200654241      0.00776600496561331      0      0
0.065833200654241      0.0667445457346082      0.00763492179064661      0      0
0.0667445457346082      0.0676685067875737      0.00744285885321005      0      0
0.0676685067875737      0.0686052584591283      0.00719182051308910      0      0
0.0686052584591283      0.0695549778129301      0.00688466029031438      0      0
0.0695549778129301      0.0705178443637725      0.00652525252405996      0      0
0.0705178443637725      0.071494040111516      0.00611878273641513      0      0
0.071494040111516      0.0724837495754901      0.00567224075893821      0      0
0.0724837495754901      0.07348715982937      0.00519526505000555      0      0
0.07348715982937      0.0745044605365374      0.00470159415158392      0      0
0.0745044605365374      0.0755358439859309      0.00421152216107136      0      0
0.0755358439859309      0.0765815051283916      0.00375575420801079      0      0
0.0765815051283916      0.0776416416135129      0.00338008336080485      0      0
0.0776416416135129      0.0787164538269999      0.00314620496752658      0      0
0.0787164538269999      0.0798061449285455      0.00311715640374626      0      0
0.0798061449285455      0.0809109208902321      0.00332441615978039      0      0
0.0809109208902321      0.0820309905354643      0.00374910933207388      0      0
0.0820309905354643      0.0831665655784396      0.00434252828801319      0      0
0.0831665655784396      0.0843178606641673      0.00505569705961010      0      0
0.0843178606641673      0.0854850934090396      0.00585143817093950      0      0
0.0854850934090396      0.0866684844419658      0.00670394807408331      0      0
0.0866684844419658      0.087868257446075      0.00759535756836791      0      0
0.087868257446075      0.0890846392009967      0.00851283777195270      0      0
0.0890846392009967      0.0903178596257262      0.00944671414086447      0      0
0.0903178596257262      0.0915681518220832      0.0103893219961371      0      0
0.0915681518220832      0.0928357521187732      0.0113343206072427      0      0
0.0928357521187732      0.0941209001160578      0.0122762779474359      0      0
0.0941209001160578      0.0954238387310435      0.0132104145712837      0      0
0.0954238387310435      0.0967448142435972      0.0141324422009585      0      0
0.0967448142435972      0.0980840763428988      0.0150384597314861      0      0
0.0980840763428988      0.0994418781746361      0.0159248847461347      0      0
0.0994418781746361      0.100818476388855      0.0167884074171063      0      0
0.100818476388855      0.10221413118847      0.0176259587652859      0      0
0.10221413118847      0.103629106378448      0.0184346882719319      0      0
0.103629106378448      0.105063669415674      0.0192119476611298      0      0
0.105063669415674      0.106518091459502      0.0199552787996004      0      0
0.106518091459502      0.107992647423013      0.0206624043713195      0      0
0.107992647423013      0.109487616024976      0.0213312204412762      0      0
0.109487616024976      0.111003279842531      0.0219597903218512      0      0
0.111003279842531      0.112539925364605      0.0225463393547711      0      0
0.112539925364605      0.114097843046059      0.0230892503570724      0      0
0.114097843046059      0.115677327362591      0.0235870595733866      0      0
0.115677327362591      0.117278676866402      0.0240384530434379      0      0
0.117278676866402      0.118902194242619      0.0244422633423235      0      0
0.118902194242619      0.120548186366517      0.0247974666881814      0      0
0.120548186366517      0.122216964361519      0.0251031804416258      0      0
0.122216964361519      0.123908843658004      0.0253586610469746      0      0
0.123908843658004      0.125624144052934      0.0255633024892476      0      0
0.125624144052934      0.127363189770296      0.0257166353651831      0      0
0.127363189770296      0.12912630952239      0.0258183266929492      0      0
0.12912630952239      0.130913836571959      0.0258681806156693      0      0
0.130913836571959      0.132726108795187      0.0258661401903691      0      0
0.132726108795187      0.134563468745557      0.0258122904988546      0      0
0.134563468745557      0.136426263718606      0.0257068633732571      0      0
0.136426263718606      0.138314845817565      0.0255502441001537      0      0
0.138314845817565      0.140229572019921      0.0253429805579219      0      0
0.140229572019921      0.142170804244882      0.0250857953582374      0      0
0.142170804244882      0.144138909421796      0.0247796017119281      0      0
0.144138909421796      0.146134259559502      0.0244255239313704      0      0
0.146134259559502      0.148157231816648      0.0240249237282272      0      0
0.148157231816648      0.150208208572982      0.0235794337810967      0      0
0.150208208572982      0.152287577501628      0.0230910004492807      0      0
0.152287577501628      0.154395731642364      0.0225619380137344      0      0
0.154395731642364      0.156533069475914      0.0219949974482964      0      0
0.156533069475914      0.158699994999266      0.0213934534651970      0      0
0.158699994999266      0.16089691780204      0.0207612144096081      0      0
0.16089691780204      0.163124253143903      0.0201029604034408      0      0
0.163124253143903      0.165382422033063      0.0194243157315325      0      0
0.165382422033063      0.16767185130585      0.0187320613493342      0      0
0.16767185130585      0.16999297370739      0.0180343916603861      0      0
0.16999297370739      0.172346227973408      0.0173412147473297      0      0
0.172346227973408      0.174732058913154      0.0166644844155106      0      0
0.174732058913154      0.177150917493482      0.0160185320016696      0      0
0.177150917493482      0.179603260924088      0.0154203319135919      0      0
0.179603260924088      0.182089552743936      0.0148895861503631      0      0
0.182089552743936      0.184610262908873      0.0144484585395018      0      0
0.184610262908873      0.187165867880458      0.0141207591084822      0      0
0.187165867880458      0.189756850716024      0.0139304295728553      0      0
0.189756850716024      0.192383701159985      0.0138993726680457      0      0
0.192383701159985      0.195046915736409      0.0140449929031261      0      0
0.195046915736409      0.197746997842864      0.0143781192045388      0      0
0.197746997842864      0.200484457845576      0.0149020056285810      0      0
0.200484457845576      0.203259813175894      0.0156127335972483      0      0
0.203259813175894      0.206073588428097      0.0165007725850152      0      0
0.206073588428097      0.208926315458549      0.0175530735713048      0      0
0.208926315458549      0.211818533486235      0.0187550635758729      0      0
0.211818533486235      0.214750789194674      0.0200921646941484      0      0
0.214750789194674      0.217723636835266      0.0215507469227886      0      0
0.217723636835266      0.220737638332042      0.0231186025928892      0      0
0.220737638332042      0.22379336338789      0.0247850900207266      0      0
0.22379336338789      0.226891389592229      0.0265410821881090      0      0
0.226891389592229      0.230032302530194      0.0283788190365587      0      0
0.230032302530194      0.233216695893316      0.0302917250745869      0      0
0.233216695893316      0.236445171591743      0.0322742264578824      0      0
0.236445171591743      0.239718339868012      0.0343215839801592      0      0
0.239718339868012      0.243036819412397      0.0364297481322505      0      0
0.243036819412397      0.246401237479853      0.0385952369591266      0      0
0.246401237479853      0.249812230008578      0.0408150348954300      0      0
0.249812230008578      0.253270441740218      0.0430865097969356      0      0
0.253270441740218      0.256776526341734      0.0454073452323887      0      0
0.256776526341734      0.260331146528961      0.0477754853205339      0      0
0.260331146528961      0.263934974191869      0.0501890897581273      0      0
0.263934974191869      0.267588690521566      0.0526464970700801      0      0
0.267588690521566      0.271292986139054      0.0551461944698462      0      0
0.271292986139054      0.275048561225772      0.0576867930270292      0      0
0.275048561225772      0.27885612565594      0.0602670070965131      0      0
0.27885612565594      0.282716399130741      0.0628856371730613      0      0
0.282716399130741      0.286630111314356      0.0655415555038235      0      0
0.286630111314356      0.290598001971889      0.0682336939255226      0      0
0.290598001971889      0.294620821109189      0.0709610334997128      0      0
0.294620821109189      0.298699329114623      0.0737225956039401      0      0
0.298699329114623      0.302834296902796      0.0765174342034746      0      0
0.302834296902796      0.307026506060274      0.0793446290812292      0      0
0.307026506060274      0.311276748993318      0.0822032798454672      0      0
0.311276748993318      0.315585829077662      0.0850925005682643      0      0
0.315585829077662      0.319954560810364      0.0880114149342528      0      0
0.319954560810364      0.324383769963767      0.0909591518003697      0      0
0.324383769963767      0.32887429374158      0.0939348410842709      0      0
0.32887429374158      0.33342698093713      0.0969376099126420      0      0
0.33342698093713      0.338042692093795      0.0999665789715105      0      0
0.338042692093795      0.342722299667666      0.103020859009390      0      0
0.342722299667666      0.347466688192458      0.106099547451078      0      0
0.347466688192458      0.352276754446699      0.109201725085517      0      0
0.352276754446699      0.357153407623246      0.112326452795596      0      0
0.357153407623246      0.362097569501131      0.115472768301271      0      0
0.362097569501131      0.367110174619799      0.118639682890151      0      0
0.367110174619799      0.372192170455755      0.121826178111798      0      0
0.372192170455755      0.37734451760165      0.125031202413555      0      0
0.37734451760165      0.382568189947856      0.128253667696814      0      0
0.382568189947856      0.387864174866547      0.131492445773349      0      0
0.387864174866547      0.393233473398329      0.134746364701671      0      0
0.393233473398329      0.398677100441459      0.138014204983372      0      0
0.398677100441459      0.40419608494368      0.141294695599172      0      0
0.40419608494368      0.409791470096709      0.144586509863800      0      0
0.409791470096709      0.41546431353342      0.147888261078003      0      0
0.41546431353342      0.421215687527758      0.151198497954877      0      0
0.421215687527758      0.427046679197417      0.154515699796311      0      0
0.427046679197417      0.43295839070933      0.157838271393660      0      0
0.43295839070933      0.438951939487993      0.161164537624752      0      0
0.438951939487993      0.445028458426682      0.164492737717048      0      0
0.445028458426682      0.451189096101594      0.167821019144008      0      0
0.451189096101594      0.457435016988945      0.171147431118711      0      0
0.457435016988945      0.463767401685081      0.174469917645136      0      0
0.463767401685081      0.470187447129631      0.177786310083512      0      0
0.470187447129631      0.476696366831751      0.181094319181486      0      0
0.476696366831751      0.483295391099501      0.184391526517551      0      0
0.483295391099501      0.489985767272398      0.187675375297129      0      0
0.489985767272398      0.496768759957182      0.190943160434794      0      0
0.496768759957182      0.503645651266856      0.194192017848153      0      0
0.503645651266856      0.510617741063022      0.197418912879831      0      0
0.510617741063022      0.517686347201588      0.200620627753527      0      0
0.517686347201588      0.524852805781861      0.203793747958045      0      0
0.524852805781861      0.532118471399099      0.206934647439280      0      0
0.532118471399099      0.539484717400551      0.210039472463986      0      0
0.539484717400551      0.546952936145049      0.213104124000428      0      0
0.546952936145049      0.554524539266187      0.216124238439163      0      0
0.554524539266187      0.56220095793915      0.219095166451662      0      0
0.56220095793915      0.569983643151229      0.222011949754565      0      0
0.569983643151229      0.577874065976087      0.224869295512089      0      0
0.577874065976087      0.585873717851818      0.227661548067509      0      0
0.585873717851818      0.59398411086286      0.230382657645211      0      0
0.59398411086286      0.602206778025804      0.233026145606030      0      0
0.602206778025804      0.610543273579166      0.235585065768195      0      0
0.610543273579166      0.618995173277162      0.238051961221670      0      0
0.618995173277162      0.62756407468756      0.240418815961524      0      0
0.62756407468756      0.636251597493652      0.242677000542023      0      0
0.636251597493652      0.645059383800396      0.244817210801815      0      0
0.645059383800396      0.653989098444817      0.246829398524873      0      0
0.653989098444817      0.663042429310678      0.248702692672447      0      0
0.663042429310678      0.672221087647534      0.250425309536160      0      0
0.672221087647534      0.681526808394186      0.251984449805473      0      0
0.681526808394186      0.690961350506615      0.253366180092727      0      0
0.690961350506615      0.70052649729046      0.254555295887113      0      0
0.70052649729046      0.710224056738094      0.255535162176058      0      0
0.710224056738094      0.720055861870372      0.256287527024865      0      0
0.720055861870372      0.730023771083106      0.256792302168186      0      0
0.730023771083106      0.740129668498331      0.257027303034522      0      0
0.740129668498331      0.750375464320448      0.256967938446926      0      0
0.750375464320448      0.76076309519728      0.256586837301294      0      0
0.76076309519728      0.771294524586143      0.255853395497004      0      0
0.771294524586143      0.781971743124969      0.254733220802581      0      0
0.781971743124969      0.792796769008581      0.253187445448137      0      0
0.792796769008581      0.803771648370161      0.251171864904356      0      0
0.803771648370161      0.814898455668016      0.248635844714673      0      0
0.814898455668016      0.826179294077686      0.245520912418562      0      0
0.826179294077686      0.837616295889483      0.241758913538805      0      0
0.837616295889483      0.849211622911536      0.237269550625985      0      0
0.849211622911536      0.860967466878409      0.231957026844868      0      0
0.860967466878409      0.872886049865385      0.225705351273201      0      0
0.872886049865385      0.884969624708479      0.218371574383085      0      0
0.884969624708479      0.897220475430265      0.209775689317866      0      0
0.897220475430265      0.909640917671599      0.199684891239835      0      0
0.909640917671599      0.922233299129318      0.187787690966523      0      0
0.922233299129318      0.935      0.173648316639979      0      0
# END HISTO1D SudakovqbarqExpOutputsN2LL12
# BEGIN HISTO1D SudakovqbarqExpOutputsN2LL21
PlotOrder=3
LineColor=green
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(2,1)}_{h}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.000000000000946809726881776      0      0
0.00000101384324431002      0.00000102787812403307      0.00000000000151531756283607      0      0
0.00000102787812403307      0.00000104210729202498      0.00000000000126533879102675      0      0
0.00000104210729202498      0.00000105653343786574      0.00000000000203727142398252      0      0
0.00000105653343786574      0.00000107115928836782      0.000000000000768139749333288      0      0
0.00000107115928836782      0.00000108598760809164      0.00000000000266907755223009      0      0
0.00000108598760809164      0.00000110102119986811      0.00000000000181301583018966      0      0
0.00000110102119986811      0.00000111626290532839      0.00000000000280038391066748      0      0
0.00000111626290532839      0.00000113171560544106      0.00000000000287535724882799      0      0
0.00000113171560544106      0.00000114738222105665      0.00000000000198652234541257      0      0
0.00000114738222105665      0.00000116326571345971      0.00000000000306159607834823      0      0
0.00000116326571345971      0.0000011793690849286      0.000000000000893696089933598      0      0
0.0000011793690849286      0.00000119569537930295      0.00000000000322600295091616      0      0
0.00000119569537930295      0.000001212247682559      0.00000000000330774011008313      0      0
0.000001212247682559      0.00000122902912339292      0.00000000000118759735635166      0      0
0.00000122902912339292      0.00000124604287381218      0.00000000000317007716117268      0      0
0.00000124604287381218      0.00000126329214973512      0.00000000000360171985327257      0      0
0.00000126329214973512      0.00000128078021159884      0.00000000000204408640958356      0      0
0.00000128078021159884      0.00000129851036497544      0.00000000000102302777984756      0      0
0.00000129851036497544      0.00000131648596119688      0.00000000000303714344250847      0      0
0.00000131648596119688      0.00000133471039798844      0.00000000000163547030311511      0      0
0.00000133471039798844      0.00000135318712011092      0.00000000000215171888053193      0      0
0.00000135318712011092      0.00000137191962001179      0.00000000000352939174076756      0      0
0.00000137191962001179      0.00000139091143848532      0.00000000000415218904770146      0      0
0.00000139091143848532      0.00000141016616534188      0.00000000000388606705057728      0      0
0.00000141016616534188      0.00000142968744008643      0.00000000000375161161830817      0      0
0.00000142968744008643      0.00000144947895260651      0.00000000000127483595878936      0      0
0.00000144947895260651      0.00000146954444386967      0.00000000000487123655855261      0      0
0.00000146954444386967      0.00000148988770663059      0.00000000000446456367883132      0      0
0.00000148988770663059      0.00000151051258614798      0.00000000000253281580408959      0      0
0.00000151051258614798      0.00000153142298091138      0.00000000000400724253276928      0      0
0.00000153142298091138      0.00000155262284337812      0.00000000000363857338896812      0      0
0.00000155262284337812      0.00000157411618072032      0.00000000000504687945540792      0      0
0.00000157411618072032      0.00000159590705558239      0.00000000000222949151088199      0      0
0.00000159590705558239      0.0000016179995868489      0.00000000000523130224892862      0      0
0.0000016179995868489      0.00000164039795042316      0.00000000000579939179841202      0      0
0.00000164039795042316      0.00000166310638001652      0.00000000000260900834153353      0      0
0.00000166310638001652      0.00000168612916794864      0.00000000000215178208738023      0      0
0.00000168612916794864      0.00000170947066595881      0.00000000000552859822744210      0      0
0.00000170947066595881      0.00000173313528602849      0.00000000000418967845122874      0      0
0.00000173313528602849      0.00000175712750121529      0.00000000000467462776023552      0      0
0.00000175712750121529      0.00000178145184649847      0.00000000000644235788062579      0      0
0.00000178145184649847      0.00000180611291963609      0.00000000000198619402501270      0      0
0.00000180611291963609      0.00000183111538203409      0.00000000000238583035901461      0      0
0.00000183111538203409      0.00000185646395962742      0.00000000000213446579470601      0      0
0.00000185646395962742      0.00000188216344377329      0.00000000000219989725879816      0      0
0.00000188216344377329      0.00000190821869215684      0.00000000000589993587345874      0      0
0.00000190821869215684      0.00000193463462970931      0.00000000000252500929586541      0      0
0.00000193463462970931      0.000001961416249539      0.00000000000727578008814382      0      0
0.000001961416249539      0.00000198856861387501      0.00000000000893023359400444      0      0
0.00000198856861387501      0.00000201609685502412      0.00000000000833969011636478      0      0
0.00000201609685502412      0.00000204400617634088      0.00000000000254345882315687      0      0
0.00000204400617634088      0.00000207230185321116      0.00000000000824228677894206      0      0
0.00000207230185321116      0.00000210098923404927      0.00000000000387062540623137      0      0
0.00000210098923404927      0.00000213007374130893      0.00000000000595069228214292      0      0
0.00000213007374130893      0.00000215956087250823      0.0000000000100953822773528      0      0
0.00000215956087250823      0.00000218945620126872      0.0000000000104010864818632      0      0
0.00000218945620126872      0.00000221976537836897      0.0000000000106669295396135      0      0
0.00000221976537836897      0.00000225049413281266      0.00000000000834221568685249      0      0
0.00000225049413281266      0.00000228164827291145      0.0000000000110855638441157      0      0
0.00000228164827291145      0.0000023132336873829      0.00000000000610043937259377      0      0
0.0000023132336873829      0.0000023452563464635      0.0000000000124533076991303      0      0
0.0000023452563464635      0.00000237772230303722      0.00000000000708367508014138      0      0
0.00000237772230303722      0.00000241063769377955      0.0000000000106193585206582      0      0
0.00000241063769377955      0.00000244400874031748      0.00000000000373236088115852      0      0
0.00000244400874031748      0.00000247784175040552      0.00000000000801270601515893      0      0
0.00000247784175040552      0.00000251214311911795      0.00000000000575781547243618      0      0
0.00000251214311911795      0.00000254691933005764      0.0000000000127518748393675      0      0
0.00000254691933005764      0.00000258217695658154      0.0000000000143254460132786      0      0
0.00000258217695658154      0.0000026179226630432      0.00000000000716528957724774      0      0
0.0000026179226630432      0.00000265416320605244      0.0000000000120628443187663      0      0
0.00000265416320605244      0.00000269090543575249      0.00000000000614375982967455      0      0
0.00000269090543575249      0.00000272815629711478      0.00000000000507551887031677      0      0
0.00000272815629711478      0.00000276592283125165      0.0000000000172931520543368      0      0
0.00000276592283125165      0.00000280421217674733      0.0000000000134886184507748      0      0
0.00000280421217674733      0.00000284303157100718      0.0000000000139220244642801      0      0
0.00000284303157100718      0.00000288238835162573      0.0000000000171571713860048      0      0
0.00000288238835162573      0.00000292228995777364      0.0000000000188393444394417      0      0
0.00000292228995777364      0.00000296274393160382      0.0000000000175156070339555      0      0
0.00000296274393160382      0.00000300375791967704      0.00000000000566686768364190      0      0
0.00000300375791967704      0.00000304533967440728      0.0000000000140776583235718      0      0
0.00000304533967440728      0.0000030874970555271      0.00000000000645965662249004      0      0
0.0000030874970555271      0.00000313023803157323      0.00000000000728706854439239      0      0
0.00000313023803157323      0.00000317357068139281      0.0000000000223150419926855      0      0
0.00000317357068139281      0.00000321750319567045      0.00000000000733279125594521      0      0
0.00000321750319567045      0.00000326204387847638      0.0000000000240904843041236      0      0
0.00000326204387847638      0.00000330720114883614      0.00000000000696164892098089      0      0
0.00000330720114883614      0.00000335298354232185      0.0000000000193019737176115      0      0
0.00000335298354232185      0.00000339939971266569      0.0000000000200055009195752      0      0
0.00000339939971266569      0.00000344645843339553      0.0000000000122133086965085      0      0
0.00000344645843339553      0.00000349416859949336      0.00000000000747544789415369      0      0
0.00000349416859949336      0.00000354253922907654      0.0000000000284108300205083      0      0
0.00000354253922907654      0.00000359157946510248      0.0000000000241805566050572      0      0
0.00000359157946510248      0.00000364129857709674      0.0000000000251384573557563      0      0
0.00000364129857709674      0.00000369170596290522      0.0000000000298162699036019      0      0
0.00000369170596290522      0.00000374281115047047      0.0000000000316413916417623      0      0
0.00000374281115047047      0.0000037946237996327      0.0000000000323692620683478      0      0
0.0000037946237996327      0.00000384715370395563      0.0000000000309318759235015      0      0
0.00000384715370395563      0.00000390041079257769      0.0000000000124034698371040      0      0
0.00000390041079257769      0.00000395440513208878      0.0000000000139902818981299      0      0
0.00000395440513208878      0.00000400914692843308      0.0000000000216360866440962      0      0
0.00000400914692843308      0.00000406464652883815      0.0000000000102582742771790      0      0
0.00000406464652883815      0.00000412091442377072      0.0000000000384453808002836      0      0
0.00000412091442377072      0.00000417796124891967      0.0000000000328551849682165      0      0
0.00000417796124891967      0.00000423579778720626      0.0000000000329127345010595      0      0
0.00000423579778720626      0.0000042944349708224      0.0000000000391734021697410      0      0
0.0000042944349708224      0.00000435388388329698      0.0000000000429137919294683      0      0
0.00000435388388329698      0.00000441415576159092      0.0000000000437266701374729      0      0
0.00000441415576159092      0.0000044752619982211      0.0000000000448365916044198      0      0
0.0000044752619982211      0.00000453721414341383      0.0000000000221657020238086      0      0
0.00000453721414341383      0.00000460002390728798      0.0000000000478568306221063      0      0
0.00000460002390728798      0.0000046637031620685      0.0000000000491764266995406      0      0
0.0000046637031620685      0.00000472826394433043      0.0000000000165727549328012      0      0
0.00000472826394433043      0.00000479371845727405      0.0000000000183088184544544      0      0
0.00000479371845727405      0.00000486007907303155      0.0000000000534102728082432      0      0
0.00000486007907303155      0.00000492735833500554      0.0000000000355606569045484      0      0
0.00000492735833500554      0.00000499556896024003      0.0000000000331836425327179      0      0
0.00000499556896024003      0.00000506472384182418      0.0000000000507105686406817      0      0
0.00000506472384182418      0.00000513483605132934      0.0000000000577631085660654      0      0
0.00000513483605132934      0.00000520591884127979      0.0000000000282787416191348      0      0
0.00000520591884127979      0.00000527798564765776      0.0000000000289850929596622      0      0
0.00000527798564765776      0.00000535105009244307      0.0000000000511139018508143      0      0
0.00000535105009244307      0.00000542512598618791      0.0000000000505801987615665      0      0
0.00000542512598618791      0.00000550022733062734      0.0000000000185027531488192      0      0
0.00000550022733062734      0.00000557636832132587      0.0000000000699869113795906      0      0
0.00000557636832132587      0.00000565356335036064      0.0000000000715238483013555      0      0
0.00000565356335036064      0.00000573182700904185      0.0000000000482250851709281      0      0
0.00000573182700904185      0.00000581117409067079      0.0000000000714976695941031      0      0
0.00000581117409067079      0.000005891619593336      0.0000000000209791922839790      0      0
0.000005891619593336      0.00000597317872274825      0.0000000000216203300881161      0      0
0.00000597317872274825      0.00000605586689511467      0.0000000000737680354666696      0      0
0.00000605586689511467      0.0000061396997400527      0.0000000000265895387460620      0      0
0.0000061396997400527      0.00000622469310354442      0.0000000000620155811761633      0      0
0.00000622469310354442      0.00000631086305093168      0.0000000000692592656796678      0      0
0.00000631086305093168      0.0000063982258699528      0.0000000000586419140529354      0      0
0.0000063982258699528      0.00000648679807382125      0.0000000000373825832912992      0      0
0.00000648679807382125      0.00000657659640434692      0.0000000000261724325905967      0      0
0.00000657659640434692      0.00000666763783510069      0.0000000000274722345079990      0      0
0.00000666763783510069      0.00000675993957462272      0.0000000000372173409322222      0      0
0.00000675993957462272      0.0000068535190696752      0.0000000000963521649851017      0      0
0.0000068535190696752      0.00000694839400854009      0.0000000000540849738249530      0      0
0.00000694839400854009      0.00000704458232436258      0.000000000102555532317971      0      0
0.00000704458232436258      0.00000714210219854078      0.0000000000842990209160181      0      0
0.00000714210219854078      0.00000724097206416231      0.0000000000851412294947805      0      0
0.00000724097206416231      0.00000734121060948854      0.0000000000664660112125567      0      0
0.00000734121060948854      0.000007442836781487      0.000000000123111590436205      0      0
0.000007442836781487      0.00000754586978941272      0.000000000128854416780595      0      0
0.00000754586978941272      0.00000765032910843916      0.0000000000356362825277983      0      0
0.00000765032910843916      0.00000775623448333934      0.0000000000572898249996632      0      0
0.00000775623448333934      0.00000786360593221801      0.0000000000570340110612552      0      0
0.00000786360593221801      0.00000797246375029542      0.000000000136827970393252      0      0
0.00000797246375029542      0.00000808282851374354      0.000000000132575470237078      0      0
0.00000808282851374354      0.00000819472108357529      0.000000000122673773327091      0      0
0.00000819472108357529      0.00000830816260958769      0.000000000147261419972157      0      0
0.00000830816260958769      0.00000842317453435958      0.000000000153918791110576      0      0
0.00000842317453435958      0.00000853977859730466      0.0000000000754454496240063      0      0
0.00000853977859730466      0.00000865799683878063      0.0000000000986544299357780      0      0
0.00000865799683878063      0.00000877785160425524      0.000000000173817563802523      0      0
0.00000877785160425524      0.00000889936554853005      0.000000000145017009708930      0      0
0.00000889936554853005      0.00000902256164002253      0.0000000000939435864032043      0      0
0.00000902256164002253      0.00000914746316510757      0.0000000000932032222178597      0      0
0.00000914746316510757      0.00000927409373251906      0.000000000162753013927486      0      0
0.00000927409373251906      0.00000940247727781235      0.000000000169760588133139      0      0
0.00000940247727781235      0.00000953263806788851      0.000000000174215424416299      0      0
0.00000953263806788851      0.00000966460070558129      0.000000000146267344941895      0      0
0.00000966460070558129      0.00000979839013430744      0.000000000216577231396593      0      0
0.00000979839013430744      0.00000993403164278155      0.0000000000777924795494620      0      0
0.00000993403164278155      0.000010071550869796      0.0000000000800822987272157      0      0
0.000010071550869796      0.0000102109738090674      0.000000000235995379264675      0      0
0.0000102109738090674      0.0000103523268141496      0.000000000233593991802557      0      0
0.0000103523268141496      0.000010495636603415      0.000000000148729812960990      0      0
0.000010495636603415      0.0000106409302651053      0.000000000185548000854205      0      0
0.0000106409302651053      0.000010788235262451      0.000000000200607145579178      0      0
0.000010788235262451      0.0000109375794388631      0.000000000253137660083463      0      0
0.0000109375794388631      0.0000110889910231955      0.000000000130213672312230      0      0
0.0000110889910231955      0.0000112424986350812      0.000000000282921071024449      0      0
0.0000112424986350812      0.0000113981312903417      0.000000000256514715559090      0      0
0.0000113981312903417      0.0000115559184064716      0.000000000301734868956052      0      0
0.0000115559184064716      0.000011715889808199      0.000000000148743913811206      0      0
0.000011715889808199      0.0000118780757331232      0.000000000316769159841464      0      0
0.0000118780757331232      0.0000120425068374297      0.000000000224341112417234      0      0
0.0000120425068374297      0.0000122092142016854      0.000000000166981541986964      0      0
0.0000122092142016854      0.0000123782293367127      0.000000000198331936141864      0      0
0.0000123782293367127      0.0000125495841895462      0.000000000292606008878954      0      0
0.0000125495841895462      0.0000127233111494713      0.000000000365860556204665      0      0
0.0000127233111494713      0.0000128994430541458      0.000000000313946215063455      0      0
0.0000128994430541458      0.0000130780131958075      0.000000000144372819789701      0      0
0.0000130780131958075      0.0000132590553275668      0.000000000166380695376457      0      0
0.0000132590553275668      0.0000134426036697863      0.000000000302344544835273      0      0
0.0000134426036697863      0.00001362869291655      0.000000000361497458925428      0      0
0.00001362869291655      0.00001381735824222      0.000000000347010837570880      0      0
0.00001381735824222      0.0000140086353080861      0.000000000201552865455447      0      0
0.0000140086353080861      0.0000142025602691059      0.000000000279416234963101      0      0
0.0000142025602691059      0.0000143991697807389      0.000000000393826590965563      0      0
0.0000143991697807389      0.0000145985010058751      0.000000000457477576427805      0      0
0.0000145985010058751      0.0000148005916218595      0.000000000427732615261350      0      0
0.0000148005916218595      0.0000150054798276138      0.000000000509637418216080      0      0
0.0000150054798276138      0.0000152132043508565      0.000000000148026502969068      0      0
0.0000152132043508565      0.0000154238044554237      0.000000000413803138881670      0      0
0.0000154238044554237      0.0000156373199486901      0.000000000325784934003005      0      0
0.0000156373199486901      0.0000158537911890937      0.000000000415475772421142      0      0
0.0000158537911890937      0.0000160732590937644      0.000000000179868147320475      0      0
0.0000160732590937644      0.0000162957651462576      0.000000000432373058804780      0      0
0.0000162957651462576      0.000016521351404396      0.000000000316476633117762      0      0
0.000016521351404396      0.0000167500605082187      0.000000000265315942989209      0      0
0.0000167500605082187      0.0000169819356880416      0.000000000617140673210444      0      0
0.0000169819356880416      0.0000172170207726282      0.000000000616654997856463      0      0
0.0000172170207726282      0.0000174553601974744      0.000000000369769435834840      0      0
0.0000174553601974744      0.0000176969990132074      0.000000000391536820401928      0      0
0.0000176969990132074      0.0000179419828941014      0.000000000668910392860563      0      0
0.0000179419828941014      0.0000181903581467107      0.000000000742497015306684      0      0
0.0000181903581467107      0.0000184421717186223      0.000000000351837996557855      0      0
0.0000184421717186223      0.0000186974712073306      0.000000000750956026342498      0      0
0.0000186974712073306      0.0000189563048692332      0.000000000640297013332230      0      0
0.0000189563048692332      0.0000192187216287532      0.000000000523261723669970      0      0
0.0000192187216287532      0.0000194847710875863      0.000000000237552058892297      0      0
0.0000194847710875863      0.0000197545035340766      0.000000000502362378318628      0      0
0.0000197545035340766      0.000020027969952722      0.000000000834864276384192      0      0
0.000020027969952722      0.0000203052220338112      0.000000000876962696659595      0      0
0.0000203052220338112      0.0000205863121831945      0.000000000922525880219123      0      0
0.0000205863121831945      0.0000208712935321888      0.000000000833131987912869      0      0
0.0000208712935321888      0.000021160219947621      0.000000000647357319334468      0      0
0.000021160219947621      0.0000214531460420097      0.000000000326347109448936      0      0
0.0000214531460420097      0.0000217501271838877      0.000000000449850309133208      0      0
0.0000217501271838877      0.0000220512195082683      0.000000000305035219623880      0      0
0.0000220512195082683      0.0000223564799272551      0.000000000987410390047963      0      0
0.0000223564799272551      0.0000226659661408002      0.000000000745108051840054      0      0
0.0000226659661408002      0.0000229797366476099      0.00000000113780967284534      0      0
0.0000229797366476099      0.0000232978507562027      0.000000000559865615494437      0      0
0.0000232978507562027      0.0000236203685961192      0.000000000365231453173520      0      0
0.0000236203685961192      0.000023947351129288      0.000000000530943290324484      0      0
0.000023947351129288      0.0000242788601615485      0.000000000511021682763049      0      0
0.0000242788601615485      0.0000246149583543337      0.000000000371330701448560      0      0
0.0000246149583543337      0.0000249557092365137      0.000000000602504334308935      0      0
0.0000249557092365137      0.0000253011772164045      0.00000000113283485768358      0      0
0.0000253011772164045      0.0000256514275939423      0.00000000147944070199752      0      0
0.0000256514275939423      0.0000260065265730261      0.00000000136824847893120      0      0
0.0000260065265730261      0.0000263665412740315      0.000000000837508722567391      0      0
0.0000263665412740315      0.0000267315397464981      0.000000000434220131171647      0      0
0.0000267315397464981      0.0000271015909819919      0.000000000830093043824559      0      0
0.0000271015909819919      0.0000274767649271459      0.00000000119208608411681      0      0
0.0000274767649271459      0.0000278571324968813      0.00000000133024326733322      0      0
0.0000278571324968813      0.0000282427655878122      0.00000000121270043711604      0      0
0.0000282427655878122      0.0000286337370918349      0.000000000719182039907230      0      0
0.0000286337370918349      0.0000290301209099061      0.000000000888875978815157      0      0
0.0000290301209099061      0.0000294319919660113      0.00000000194881777414391      0      0
0.0000294319919660113      0.0000298394262213274      0.000000000732473451993503      0      0
0.0000298394262213274      0.00003025250068858      0.00000000207171620495547      0      0
0.00003025250068858      0.000030671293446601      0.00000000151475924568801      0      0
0.000030671293446601      0.0000310958836550867      0.00000000102460757077245      0      0
0.0000310958836550867      0.00003152635156956      0.00000000135905633769703      0      0
0.00003152635156956      0.000031962778556541      0.00000000226036543149128      0      0
0.000031962778556541      0.0000324052471089262      0.00000000116445195289338      0      0
0.0000324052471089262      0.0000328538408615817      0.00000000244308636432793      0      0
0.0000328538408615817      0.000033308644607151      0.00000000221865550769088      0      0
0.000033308644607151      0.0000337697443120835      0.00000000248217370758143      0      0
0.0000337697443120835      0.0000342372271328825      0.00000000213307019722245      0      0
0.0000342372271328825      0.0000347111814325807      0.00000000205327996865584      0      0
0.0000347111814325807      0.0000351916967974413      0.000000000925753707809625      0      0
0.0000351916967974413      0.0000356788640538924      0.00000000137104813730787      0      0
0.0000356788640538924      0.0000361727752856944      0.00000000295621512883693      0      0
0.0000361727752856944      0.0000366735238513458      0.00000000127549273019294      0      0
0.0000366735238513458      0.0000371812044017293      0.000000000894412222527950      0      0
0.0000371812044017293      0.0000376959128980032      0.00000000243922064986017      0      0
0.0000376959128980032      0.0000382177466297395      0.00000000201675162951869      0      0
0.0000382177466297395      0.0000387468042333134      0.00000000293816318746795      0      0
0.0000387468042333134      0.0000392831857105477      0.00000000159200973613033      0      0
0.0000392831857105477      0.0000398269924476147      0.00000000347794629929515      0      0
0.0000398269924476147      0.0000403783272342003      0.00000000310058975546466      0      0
0.0000403783272342003      0.0000409372942829333      0.00000000372709267077689      0      0
0.0000409372942829333      0.0000415039992490831      0.00000000229528262300329      0      0
0.0000415039992490831      0.000042078549250531      0.00000000234192414809304      0      0
0.000042078549250531      0.0000426610528880173      0.00000000404094658318339      0      0
0.0000426610528880173      0.0000432516202656688      0.00000000376639060857188      0      0
0.0000432516202656688      0.0000438503630118107      0.00000000434312984245176      0      0
0.0000438503630118107      0.0000444573943000663      0.00000000191494495344207      0      0
0.0000444573943000663      0.0000450728288707489      0.00000000205866916849577      0      0
0.0000450728288707489      0.0000456967830525504      0.00000000465789534454648      0      0
0.0000456967830525504      0.0000463293747845289      0.00000000473871510569299      0      0
0.0000463293747845289      0.0000469707236384016      0.00000000377705435640143      0      0
0.0000469707236384016      0.0000476209508411464      0.00000000513399025966107      0      0
0.0000476209508411464      0.0000482801792979158      0.00000000419668058122207      0      0
0.0000482801792979158      0.0000489485336152684      0.00000000517391065574085      0      0
0.0000489485336152684      0.0000496261401247217      0.00000000550252722666090      0      0
0.0000496261401247217      0.0000503131269066316      0.00000000342101268935746      0      0
0.0000503131269066316      0.0000510096238144011      0.00000000491771470099862      0      0
0.0000510096238144011      0.000051715762499026      0.00000000218183625796792      0      0
0.000051715762499026      0.000052431676433979      0.00000000176677330645679      0      0
0.000052431676433979      0.0000531575009404385      0.00000000573823762165869      0      0
0.0000531575009404385      0.0000538933732128671      0.00000000433318520655180      0      0
0.0000538933732128671      0.0000546394323449439      0.00000000664261188233826      0      0
0.0000546394323449439      0.0000553958193558558      0.00000000650197224122873      0      0
0.0000553958193558558      0.0000561626772169526      0.00000000625216836660080      0      0
0.0000561626772169526      0.0000569401508787716      0.00000000709146954978674      0      0
0.0000569401508787716      0.0000577283872984359      0.00000000709812097372549      0      0
0.0000577283872984359      0.0000585275354674316      0.00000000587073361995263      0      0
0.0000585275354674316      0.0000593377464397706      0.00000000719957279274971      0      0
0.0000593377464397706      0.0000601591733605423      0.00000000365584517684555      0      0
0.0000601591733605423      0.0000609919714948611      0.00000000461291429089158      0      0
0.0000609919714948611      0.0000618362982572143      0.00000000569081539028833      0      0
0.0000618362982572143      0.0000626923132412161      0.00000000239656914668160      0      0
0.0000626923132412161      0.0000635601782497746      0.00000000616405187990013      0      0
0.0000635601782497746      0.0000644400573256746      0.00000000506081473932443      0      0
0.0000644400573256746      0.0000653321167825856      0.00000000480118362815649      0      0
0.0000653321167825856      0.0000662365252364977      0.00000000766367378053347      0      0
0.0000662365252364977      0.0000671534536375933      0.00000000355611171688478      0      0
0.0000671534536375933      0.0000680830753025601      0.00000000796013918287012      0      0
0.0000680830753025601      0.0000690255659473509      0.00000000596314539276346      0      0
0.0000690255659473509      0.0000699811037203975      0.00000000752475268522963      0      0
0.0000699811037203975      0.0000709498692362838      0.00000000428443859507167      0      0
0.0000709498692362838      0.0000719320456098856      0.00000000819676272811417      0      0
0.0000719320456098856      0.0000729278184909828      0.00000000747612708966174      0      0
0.0000729278184909828      0.0000739373760993502      0.00000000756978863980748      0      0
0.0000739373760993502      0.0000749609092603353      0.00000000422491642836647      0      0
0.0000749609092603353      0.0000759986114409274      0.00000000357791775304427      0      0
0.0000759986114409274      0.0000770506787863264      0.0000000132591057918683      0      0
0.0000770506787863264      0.0000781173101570184      0.00000000886897565684065      0      0
0.0000781173101570184      0.0000791987071663636      0.0000000116904638518544      0      0
0.0000791987071663636      0.0000802950742187053      0.0000000115607155425644      0      0
0.0000802950742187053      0.000081406618548006      0.0000000148873065774760      0      0
0.000081406618548006      0.0000825335502570186      0.0000000153986399990861      0      0
0.0000825335502570186      0.0000836760823569998      0.00000000671511217412835      0      0
0.0000836760823569998      0.0000848344308079731      0.0000000159310024438514      0      0
0.0000848344308079731      0.0000860088145595493      0.0000000165142722388900      0      0
0.0000860088145595493      0.0000871994555923124      0.00000000917943311198809      0      0
0.0000871994555923124      0.0000884065789597775      0.0000000172197081801563      0      0
0.0000884065789597775      0.0000896304128309307      0.0000000149336345343682      0      0
0.0000896304128309307      0.0000908711885333572      0.0000000185665623598220      0      0
0.0000908711885333572      0.0000921291405969664      0.00000000730286196403360      0      0
0.0000921291405969664      0.0000934045067983223      0.0000000180620714629769      0      0
0.0000934045067983223      0.0000946975282055884      0.0000000184340310785355      0      0
0.0000946975282055884      0.0000960084492240934      0.00000000743021884381890      0      0
0.0000960084492240934      0.0000973375176425286      0.0000000213524259096782      0      0
0.0000973375176425286      0.000098684984679785      0.0000000174765402537796      0      0
0.000098684984679785      0.000100051105032438      0.0000000205843308057541      0      0
0.000100051105032438      0.000101436136922889      0.0000000195521788432503      0      0
0.000101436136922889      0.000102840342148178      0.0000000188519605377978      0      0
0.000102840342148178      0.000104263986129461      0.0000000108647330888224      0      0
0.000104263986129461      0.000105707337962187      0.0000000162112390164634      0      0
0.000105707337962187      0.00010717067046696      0.0000000258179384881780      0      0
0.00010717067046696      0.000108654260241103      0.0000000114228730806269      0      0
0.000108654260241103      0.000110158387710945      0.00000000963411946203074      0      0
0.000110158387710945      0.000111683337184825      0.00000000794963640456165      0      0
0.000111683337184825      0.000113229396906833      0.0000000211278213679478      0      0
0.000113229396906833      0.00011479685911129      0.0000000215856752004392      0      0
0.00011479685911129      0.000116386020077991      0.0000000306318555251283      0      0
0.000116386020077991      0.000117997180188201      0.0000000309769918056294      0      0
0.000117997180188201      0.00011963064398144      0.0000000305799074234506      0      0
0.00011963064398144      0.00012128672021304      0.00000000888773728156083      0      0
0.00012128672021304      0.00012296572191251      0.0000000326224054958082      0      0
0.00012296572191251      0.000124667966442703      0.0000000339874160125604      0      0
0.000124667966442703      0.000126393775559803      0.0000000354217511868129      0      0
0.000126393775559803      0.000128143475474143      0.0000000330730496752945      0      0
0.000128143475474143      0.000129917396911867      0.0000000139104765177558      0      0
0.000129917396911867      0.000131715875177439      0.0000000318632266814771      0      0
0.000131715875177439      0.000133539250217029      0.0000000402151690611342      0      0
0.000133539250217029      0.00013538786668276      0.0000000411384179112173      0      0
0.00013538786668276      0.000137262073997862      0.0000000313325774562725      0      0
0.000137262073997862      0.000139162226422714      0.0000000217064010762773      0      0
0.000139162226422714      0.00014108868312181      0.0000000353755778980056      0      0
0.00014108868312181      0.000143041808231644      0.0000000462653386606102      0      0
0.000143041808231644      0.000145021970929542      0.0000000465018415392338      0      0
0.000145021970929542      0.00014702954550344      0.0000000483550930097052      0      0
0.00014702954550344      0.000149064911422635      0.0000000259503542756012      0      0
0.000149064911422635      0.00015112845340951      0.0000000442479485164250      0      0
0.00015112845340951      0.000153220561512254      0.0000000154373593904570      0      0
0.000153220561512254      0.000155341631178586      0.0000000373885916686301      0      0
0.000155341631178586      0.000157492063330508      0.0000000410297900250086      0      0
0.000157492063330508      0.000159672264440082      0.0000000240623058928464      0      0
0.000159672264440082      0.00016188264660626      0.0000000365708236494188      0      0
0.00016188264660626      0.000164123627632783      0.0000000540897910940823      0      0
0.000164123627632783      0.00016639563110715      0.0000000494119708362371      0      0
0.00016639563110715      0.000168699086480686      0.0000000203196588484110      0      0
0.000168699086480686      0.000171034429149716      0.0000000179178703180243      0      0
0.000171034429149716      0.00017340210053786      0.0000000226057225870278      0      0
0.00017340210053786      0.000175802548179476      0.0000000571025472666376      0      0
0.000175802548179476      0.000178236225804249      0.0000000624261320706760      0      0
0.000178236225804249      0.000180703593422953      0.0000000452774695967313      0      0
0.000180703593422953      0.000183205117414405      0.0000000374020677328758      0      0
0.000183205117414405      0.000185741270613619      0.0000000686377100641868      0      0
0.000185741270613619      0.000188312532401177      0.0000000758718372782713      0      0
0.000188312532401177      0.000190919388793845      0.0000000690351391121515      0      0
0.000190919388793845      0.000193562332536437      0.0000000320963817844999      0      0
0.000193562332536437      0.000196241863194957      0.0000000657674705362989      0      0
0.000196241863194957      0.000198958487251018      0.0000000664949484343364      0      0
0.000198958487251018      0.000201712718197586      0.0000000837308388777555      0      0
0.000201712718197586      0.000204505076636033      0.0000000376797255673006      0      0
0.000204505076636033      0.000207336090374545      0.0000000277345829824775      0      0
0.000207336090374545      0.000210206294527884      0.0000000293885721500386      0      0
0.000210206294527884      0.000213116231618538      0.0000000358117918397950      0      0
0.000213116231618538      0.000216066451679264      0.0000000890386177615770      0      0
0.000216066451679264      0.000219057512357059      0.0000000949930677186538      0      0
0.000219057512357059      0.000222089979018563      0.0000000551770379381732      0      0
0.000222089979018563      0.000225164424856924      0.0000000877885843827916      0      0
0.000225164424856924      0.000228281431000144      0.000000115895752334636      0      0
0.000228281431000144      0.00023144158662092      0.0000000904781343801998      0      0
0.00023144158662092      0.000234645489048012      0.0000000746657083135598      0      0
0.000234645489048012      0.000237893743879147      0.0000000881415083783312      0      0
0.000237893743879147      0.000241186965095492      0.000000122812770300862      0      0
0.000241186965095492      0.000244525775177701      0.000000124251101389390      0      0
0.000244525775177701      0.000247910805223583      0.0000000371396041664258      0      0
0.000247910805223583      0.000251342695067386      0.000000142096532594565      0      0
0.000251342695067386      0.000254822093400743      0.0000000419077949278014      0      0
0.000254822093400743      0.00025834965789528      0.000000123381124081264      0      0
0.00025834965789528      0.000261926055326934      0.000000154809582846122      0      0
0.000261926055326934      0.000265551961701985      0.000000142426176804831      0      0
0.000265551961701985      0.00026922806238483      0.000000138424761866466      0      0
0.00026922806238483      0.000272955052227537      0.000000156749198988369      0      0
0.000272955052227537      0.000276733635701177      0.000000172420031605650      0      0
0.000276733635701177      0.000280564527028988      0.000000117633863932289      0      0
0.000280564527028988      0.000284448450321376      0.0000000844972453068337      0      0
0.000284448450321376      0.000288386139712781      0.000000184873011492055      0      0
0.000288386139712781      0.000292378339500449      0.0000000717115812567418      0      0
0.000292378339500449      0.000296425804285111      0.000000164371084056761      0      0
0.000296425804285111      0.000300529299113624      0.000000194720975547159      0      0
0.000300529299113624      0.000304689599623573      0.000000123840282901576      0      0
0.000304689599623573      0.000308907492189884      0.0000000675326433771809      0      0
0.000308907492189884      0.000313183774073464      0.0000000594916772493990      0      0
0.000313183774073464      0.000317519253571897      0.0000000683176027927388      0      0
0.000317519253571897      0.000321914750172228      0.000000127279785452168      0      0
0.000321914750172228      0.000326371094705861      0.000000220265231941066      0      0
0.000326371094705861      0.000330889129505603      0.000000226108499687888      0      0
0.000330889129505603      0.000335469708564879      0.0000000680577234101645      0      0
0.000335469708564879      0.000340113697699154      0.000000255534299600484      0      0
0.000340113697699154      0.000344821974709588      0.0000000880932202956940      0      0
0.000344821974709588      0.000349595429548956      0.000000275960635084533      0      0
0.000349595429548956      0.000354434964489868      0.000000164305915672263      0      0
0.000354434964489868      0.000359341494295315      0.000000111050502378966      0      0
0.000359341494295315      0.000364315946391572      0.000000241192910165236      0      0
0.000364315946391572      0.000369359261043507      0.000000298313277530072      0      0
0.000369359261043507      0.000374472391532301      0.000000315983611136718      0      0
0.000374472391532301      0.00037965630433564      0.000000323432002126540      0      0
0.00037965630433564      0.000384911979310397      0.000000312293145905392      0      0
0.000384911979310397      0.000390240409877844      0.000000237353193592547      0      0
0.000390240409877844      0.000395642603211426      0.0000000958287281497104      0      0
0.000395642603211426      0.000401119580427133      0.000000276863436592848      0      0
0.000401119580427133      0.000406672376776519      0.000000354067301802362      0      0
0.000406672376776519      0.000412302041842373      0.000000104382381736024      0      0
0.000412302041842373      0.000418009639737117      0.000000394939945399595      0      0
0.000418009639737117      0.000423796249303941      0.000000110874477765232      0      0
0.000423796249303941      0.000429662964320725      0.000000393876948543123      0      0
0.000429662964320725      0.000435610893706785      0.000000326995402654834      0      0
0.000435610893706785      0.000441641161732474      0.000000121330795673098      0      0
0.000441641161732474      0.000447754908231697      0.000000332538710114723      0      0
0.000447754908231697      0.000453953288817359      0.000000453122098166861      0      0
0.000453953288817359      0.000460237475099795      0.000000476292343810670      0      0
0.000460237475099795      0.000466608654908228      0.000000472798151652946      0      0
0.000466608654908228      0.000473068032515292      0.000000484890790541867      0      0
0.000473068032515292      0.000479616828864662      0.000000515658064986618      0      0
0.000479616828864662      0.000486256281801832      0.000000525404518729520      0      0
0.000486256281801832      0.000492987646308097      0.000000432539153409044      0      0
0.000492987646308097      0.000499812194737762      0.000000189017536156456      0      0
0.000499812194737762      0.000506731217058643      0.000000358823095164834      0      0
0.000506731217058643      0.0005137460210959      0.000000596608435268732      0      0
0.0005137460210959      0.000520857932779231      0.000000278723732077329      0      0
0.000520857932779231      0.000528068296393506      0.000000508645465887605      0      0
0.000528068296393506      0.000535378474832857      0.000000470335613148457      0      0
0.000535378474832857      0.000542789849858294      0.000000506810798824858      0      0
0.000542789849858294      0.000550303822358882      0.000000391822511805279      0      0
0.000550303822358882      0.000557921812616533      0.000000688302415937688      0      0
0.000557921812616533      0.000565645260574473      0.000000263563441610174      0      0
0.000565645260574473      0.00057347562610941      0.000000496323539227215      0      0
0.00057347562610941      0.000581414389307485      0.000000762311938325014      0      0
0.000581414389307485      0.000589463050744029      0.000000663360691968898      0      0
0.000589463050744029      0.000597623131767208      0.000000402735757731562      0      0
0.000597623131767208      0.000605896174785581      0.000000226568829486344      0      0
0.000605896174785581      0.000614283743559644      0.000000279859766188291      0      0
0.000614283743559644      0.000622787423497414      0.000000357693381907301      0      0
0.000622787423497414      0.000631408821954096      0.000000365268334477138      0      0
0.000631408821954096      0.000640149568535908      0.000000299014943422954      0      0
0.000640149568535908      0.000649011315408104      0.000000262081313577579      0      0
0.000649011315408104      0.000657995737607266      0.000000489570644490301      0      0
0.000657995737607266      0.000667104533357915      0.000000839716589105736      0      0
0.000667104533357915      0.00067633942439351      0.00000103395835607975      0      0
0.00067633942439351      0.000685702156281888      0.000000787573393399175      0      0
0.000685702156281888      0.000695194498755206      0.000000300309647618804      0      0
0.000695194498755206      0.000704818246044455      0.000000987299715077679      0      0
0.000704818246044455      0.000714575217218609      0.000000978412268227916      0      0
0.000714575217218609      0.000724467256528451      0.000000407442706176158      0      0
0.000724467256528451      0.000734496233755185      0.00000121932521436300      0      0
0.000734496233755185      0.000744664044563847      0.000000381563026784299      0      0
0.000744664044563847      0.000754972610861632      0.00000126957803766913      0      0
0.000754972610861632      0.000765423881161163      0.000000373573991451998      0      0
0.000765423881161163      0.0007760198309488      0.00000135565847244845      0      0
0.0007760198309488      0.000786762463058045      0.000000630930291455059      0      0
0.000786762463058045      0.00079765380804811      0.00000105431770097008      0      0
0.00079765380804811      0.000808695924587738      0.00000142123367628612      0      0
0.000808695924587738      0.000819890899844323      0.000000602883944669948      0      0
0.000819890899844323      0.00083124084987843      0.000000905146133921353      0      0
0.00083124084987843      0.000842747920043766      0.00000156507770781471      0      0
0.000842747920043766      0.000854414285392693      0.00000150015344066121      0      0
0.000854414285392693      0.000866242151087355      0.000000954944617468643      0      0
0.000866242151087355      0.000878233752816494      0.000000472704947884027      0      0
0.000878233752816494      0.000890391357218039      0.000000757185537016466      0      0
0.000890391357218039      0.000902717262307538      0.00000118535713700282      0      0
0.000902717262307538      0.000915213797912533      0.00000148251340122127      0      0
0.000915213797912533      0.000927883326112938      0.00000165825235497781      0      0
0.000927883326112938      0.000940728241687513      0.00000174301859660663      0      0
0.000940728241687513      0.000953750972566528      0.00000174552498818621      0      0
0.000953750972566528      0.000966953980290686      0.00000164219810629333      0      0
0.000966953980290686      0.000980339760476396      0.00000138385696089040      0      0
0.000980339760476396      0.000993910843287497      0.000000941496394433967      0      0
0.000993910843287497      0.0010076697939135      0.000000616622042964973      0      0
0.0010076697939135      0.00102161921305448      0.00000124882862605173      0      0
0.00102161921305448      0.0010357617374126      0.00000210962830167096      0      0
0.0010357617374126      0.00105010004019057      0.00000248310493042463      0      0
0.00105010004019057      0.00106463683159689      0.00000188507235631758      0      0
0.00106463683159689      0.00107937485935813      0.000000703934536482511      0      0
0.00107937485935813      0.00109431690923832      0.00000204996429030200      0      0
0.00109431690923832      0.00110946580556549      0.00000273943140904654      0      0
0.00110946580556549      0.00112482441176555      0.00000131151369059058      0      0
0.00112482441176555      0.00114039563090349      0.00000192284226509630      0      0
0.00114039563090349      0.00115618240623217      0.00000294092907821910      0      0
0.00115618240623217      0.00117218772174859      0.000000908676838334722      0      0
0.00117218772174859      0.00118841460275796      0.00000293446296868892      0      0
0.00118841460275796      0.00120486611644553      0.00000208711754185399      0      0
0.00120486611644553      0.00122154537245635      0.00000243342395445131      0      0
0.00122154537245635      0.00123845552348304      0.00000275576258822655      0      0
0.00123845552348304      0.00125559976586171      0.00000229403951042093      0      0
0.00125559976586171      0.00127298134017614      0.00000288104656411167      0      0
0.00127298134017614      0.00129060353187029      0.00000278043788235921      0      0
0.00129060353187029      0.00130846967186935      0.00000236248583818971      0      0
0.00130846967186935      0.00132658313720929      0.00000371196683983247      0      0
0.00132658313720929      0.00134494735167523      0.00000114440042081452      0      0
0.00134494735167523      0.00136356578644858      0.00000406568881528987      0      0
0.00136356578644858      0.00138244196076317      0.00000282733295727020      0      0
0.00138244196076317      0.00140157944257044      0.00000214584092579234      0      0
0.00140157944257044      0.00142098184921384      0.00000453891045752929      0      0
0.00142098184921384      0.00144065284811262      0.00000309299406604287      0      0
0.00144065284811262      0.00146059615745496      0.00000173372329225500      0      0
0.00146059615745496      0.00148081554690089      0.00000450935154187986      0      0
0.00148081554690089      0.00150131483829471      0.00000475234882032771      0      0
0.00150131483829471      0.00152209790638749      0.00000250380371710346      0      0
0.00152209790638749      0.00154316867956938      0.00000205259053658412      0      0
0.00154316867956938      0.00156453114061223      0.00000456815010346082      0      0
0.00156453114061223      0.00158618932742236      0.00000567634343234678      0      0
0.00158618932742236      0.00160814733380381      0.00000505918139797721      0      0
0.00160814733380381      0.00163040931023216      0.00000329038978819754      0      0
0.00163040931023216      0.00165297946463904      0.00000168685625610017      0      0
0.00165297946463904      0.00167586206320748      0.00000266478073229895      0      0
0.00167586206320748      0.00169906143117836      0.00000441641309246389      0      0
0.00169906143117836      0.00172258195366789      0.00000576400659984509      0      0
0.00172258195366789      0.00174642807649655      0.00000661100448695313      0      0
0.00174642807649655      0.00177060430702936      0.00000705322504331226      0      0
0.00177060430702936      0.00179511521502795      0.00000723444911401211      0      0
0.00179511521502795      0.00181996543351421      0.00000729366575453956      0      0
0.00181996543351421      0.00184515965964614      0.00000734238535021652      0      0
0.00184515965964614      0.00187070265560561      0.00000745705626356896      0      0
0.00187070265560561      0.00189659924949857      0.00000767770140385428      0      0
0.00189659924949857      0.00192285433626758      0.00000800680530594602      0      0
0.00192285433626758      0.00194947287861711      0.00000840533993009510      0      0
0.00194947287861711      0.00197645990795156      0.00000878604076322922      0      0
0.00197645990795156      0.00200382052532629      0.00000900751985479516      0      0
0.00200382052532629      0.00203155990241182      0.00000887647076203527      0      0
0.00203155990241182      0.00205968328247135      0.00000816965898074080      0      0
0.00205968328247135      0.00208819598135186      0.00000669657037473985      0      0
0.00208819598135186      0.00211710338848892      0.00000447945237331702      0      0
0.00211710338848892      0.00214641096792534      0.00000276890768726024      0      0
0.00214641096792534      0.00217612425934403      0.00000492718620425949      0      0
0.00217612425934403      0.00220624887911509      0.00000844505083791234      0      0
0.00220624887911509      0.00223679052135739      0.0000109697562133629      0      0
0.00223679052135739      0.00226775495901488      0.0000111757697689322      0      0
0.00226775495901488      0.00229914804494778      0.00000835849338949407      0      0
0.00229914804494778      0.00233097571303889      0.00000370598275225528      0      0
0.00233097571303889      0.00236324397931521      0.00000648081879669171      0      0
0.00236324397931521      0.00239595894308506      0.0000118058559156463      0      0
0.00239595894308506      0.00242912678809096      0.0000128874678791616      0      0
0.00242912678809096      0.00246275378367852      0.00000816563594522512      0      0
0.00246275378367852      0.00249684628598141      0.00000439118142860734      0      0
0.00249684628598141      0.00253141073912281      0.0000120416903545542      0      0
0.00253141073912281      0.0025664536764335      0.0000145116511625963      0      0
0.0025664536764335      0.00260198172168671      0.00000812997855733580      0      0
0.00260198172168671      0.00263800159035023      0.00000706221308383488      0      0
0.00263800159035023      0.00267452009085567      0.0000155736339659863      0      0
0.00267452009085567      0.00271154412588544      0.0000131507768716023      0      0
0.00271154412588544      0.00274908069367747      0.00000475861564320663      0      0
0.00274908069367747      0.00278713688934801      0.0000156905401865948      0      0
0.00278713688934801      0.00282571990623272      0.0000154216274663133      0      0
0.00282571990623272      0.00286483703724639      0.00000502102463653879      0      0
0.00286483703724639      0.00290449567626138      0.0000174425311013774      0      0
0.00290449567626138      0.00294470331950526      0.0000152889621824239      0      0
0.00294470331950526      0.0029854675669777      0.00000753505703659690      0      0
0.0029854675669777      0.00302679612388701      0.0000204775952633999      0      0
0.00302679612388701      0.0030686968021066      0.0000110417559714999      0      0
0.0030686968021066      0.00311117752165154      0.0000153768095564566      0      0
0.00311117752165154      0.0031542463121756      0.0000204772683536568      0      0
0.0031542463121756      0.00319791131448903      0.00000688099169720615      0      0
0.00319791131448903      0.00324218078209728      0.0000234683931899927      0      0
0.00324218078209728      0.0032870630827611      0.0000104998937019054      0      0
0.0032870630827611      0.00333256670007821      0.0000212574551339899      0      0
0.00333256670007821      0.00337870023508683      0.0000184373027291921      0      0
0.00337870023508683      0.00342547240789146      0.0000167292928019094      0      0
0.00342547240789146      0.00347289205931113      0.0000240554869016528      0      0
0.00347289205931113      0.00352096815255051      0.0000124109003575872      0      0
0.00352096815255051      0.00356970977489406      0.0000275631558591986      0      0
0.00356970977489406      0.00361912613942378      0.00000983854087352150      0      0
0.00361912613942378      0.0036692265867606      0.0000298763762144806      0      0
0.0036692265867606      0.00372002058682995      0.00000917869851315777      0      0
0.00372002058682995      0.00377151774065175      0.0000317051386283891      0      0
0.00377151774065175      0.00382372778215516      0.00000981665775268469      0      0
0.00382372778215516      0.00387666058001854      0.0000332453976360367      0      0
0.00387666058001854      0.00393032613953476      0.0000120813289130896      0      0
0.00393032613953476      0.0039847346045024      0.0000340309301399072      0      0
0.0039847346045024      0.00403989625914312      0.0000171648211653061      0      0
0.00403989625914312      0.00409582153004557      0.0000328717763815842      0      0
0.00409582153004557      0.00415252098813623      0.0000253028454737186      0      0
0.00415252098813623      0.00421000535067748      0.0000280470208541828      0      0
0.00421000535067748      0.0042682854832934      0.0000349555358779900      0      0
0.0042682854832934      0.00432737240202355      0.0000184575963476720      0      0
0.00432737240202355      0.00438727727540519      0.0000426765352514845      0      0
0.00438727727540519      0.00444801142658443      0.0000122669018063452      0      0
0.00444801142658443      0.00450958633545639      0.0000433239633855334      0      0
0.00450958633545639      0.00457201364083525      0.0000283522420467114      0      0
0.00457201364083525      0.00463530514265407      0.0000320259186342122      0      0
0.00463530514265407      0.00469947280419532      0.0000462315200453758      0      0
0.00469947280419532      0.00476452875435209      0.0000138286931883318      0      0
0.00476452875435209      0.0048304852899207      0.0000503547900163938      0      0
0.0048304852899207      0.00489735487792503      0.0000340190294852806      0      0
0.00489735487792503      0.00496515015797302      0.0000318424265912327      0      0
0.00496515015797302      0.00503388394464577      0.0000559824503125653      0      0
0.00503388394464577      0.00510356922991978      0.0000203048692290303      0      0
0.00510356922991978      0.00517421918562266      0.0000484761680270109      0      0
0.00517421918562266      0.00524584716592283      0.0000552159084922926      0      0
0.00524584716592283      0.00531846670985373      0.0000169212486868852      0      0
0.00531846670985373      0.00539209154387294      0.0000592628342461477      0      0
0.00539209154387294      0.00546673558445676      0.0000544583658122456      0      0
0.00546673558445676      0.00554241294073067      0.0000207404628149940      0      0
0.00554241294073067      0.00561913791713623      0.0000663284090832417      0      0
0.00561913791713623      0.00569692501613484      0.0000577163152852664      0      0
0.00569692501613484      0.00577578894094906      0.0000222140847477760      0      0
0.00577578894094906      0.00585574459834172      0.0000706003590467127      0      0
0.00585574459834172      0.00593680710143364      0.0000666395542988776      0      0
0.00593680710143364      0.00601899177256026      0.0000215423394376593      0      0
0.00601899177256026      0.00610231414616781      0.0000701139536906931      0      0
0.00610231414616781      0.0061867899717497      0.0000801645851646766      0      0
0.0061867899717497      0.0062724352168234      0.0000315863045150870      0      0
0.0062724352168234      0.00635926606994866      0.0000598873108950849      0      0
0.00635926606994866      0.00644729894378739      0.0000927481820262615      0      0
0.00644729894378739      0.00653655047820597      0.0000596150889259750      0      0
0.00653655047820597      0.00662703754342055      0.0000362835442630841      0      0
0.00662703754342055      0.00671877724318579      0.0000927952202192475      0      0
0.00671877724318579      0.00681178691802782      0.0000936248397082203      0      0
0.00681178691802782      0.00690608414852187      0.0000380882741716157      0      0
0.00690608414852187      0.00700168675861542      0.0000660772242764230      0      0
0.00700168675861542      0.00709861281899715      0.000111387712093478      0      0
0.00709861281899715      0.00719688065051277      0.0000910317138592110      0      0
0.00719688065051277      0.00729650882762788      0.0000323770312306793      0      0
0.00729650882762788      0.00739751618193895      0.0000856405299433037      0      0
0.00739751618193895      0.00749992180573285      0.000125201583073992      0      0
0.00749992180573285      0.00760374505559565      0.0000974573961096376      0      0
0.00760374505559565      0.00770900555607137      0.0000358505926342788      0      0
0.00770900555607137      0.00781572320337137      0.0000924595702412907      0      0
0.00781572320337137      0.00792391816913513      0.000138884187644658      0      0
0.00792391816913513      0.00803361090424307      0.000118414220660838      0      0
0.00803361090424307      0.00814482214268214      0.0000494689676787418      0      0
0.00814482214268214      0.00825757290546495      0.0000815831462319724      0      0
0.00825757290546495      0.00837188450460311      0.000146872204449258      0      0
0.00837188450460311      0.0084877785471356      0.000151256690543191      0      0
0.0084877785471356      0.00860527693921294      0.0000916250466833959      0      0
0.00860527693921294      0.00872440189023784      0.0000510535528962215      0      0
0.00872440189023784      0.0088451759170632      0.000131070650295214      0      0
0.0088451759170632      0.00896762184824822      0.000177932965466358      0      0
0.00896762184824822      0.00909176282837339      0.000156825054615033      0      0
0.00909176282837339      0.00921762232241531      0.0000808933679406273      0      0
0.00921762232241531      0.009345224120182      0.0000728139153433804      0      0
0.009345224120182      0.00947459234080956      0.000160177912890611      0      0
0.00947459234080956      0.00960575143732124      0.000204383850133450      0      0
0.00960575143732124      0.0097387262012494      0.000179902614228083      0      0
0.0097387262012494      0.00987354176732169      0.0000996539059740519      0      0
0.00987354176732169      0.0100102236182119      0.0000717198458404911      0      0
0.0100102236182119      0.0101487975893568      0.000165822121853600      0      0
0.0101487975893568      0.0102892898738392      0.000229381247156959      0      0
0.0102892898738392      0.0104317270273393      0.000226856148319795      0      0
0.0104317270273393      0.0105761359731542      0.000159113864270302      0      0
0.0105761359731542      0.0107225440072866      0.0000716396328487951      0      0
0.0107225440072866      0.0108709788036044      0.000129489765449456      0      0
0.0108709788036044      0.0110214684190717      0.000227659947590785      0      0
0.0110214684190717      0.0111740412990521      0.000275558801140033      0      0
0.0111740412990521      0.0113287262826851      0.000254407243410943      0      0
0.0113287262826851      0.0114855526083377      0.000171756693142121      0      0
0.0114855526083377      0.0116445499191305      0.0000817233050366933      0      0
0.0116445499191305      0.0118057482685412      0.000149622749270332      0      0
0.0118057482685412      0.0119691781260852      0.000258841540615026      0      0
0.0119691781260852      0.0121348703830748      0.000321425570629394      0      0
0.0121348703830748      0.0123028563584581      0.000316259975072459      0      0
0.0123028563584581      0.0124731678047393      0.000244625803402144      0      0
0.0124731678047393      0.0126458369139802      0.000134086561646725      0      0
0.0126458369139802      0.0128208963238851      0.000113871646768525      0      0
0.0128208963238851      0.0129983791239701      0.000234195576475757      0      0
0.0129983791239701      0.0131783188618175      0.000341221041967978      0      0
0.0131783188618175      0.0133607495494169      0.000392248039932894      0      0
0.0133607495494169      0.0135457056695945      0.000373970643374071      0      0
0.0135457056695945      0.0137332221825303      0.000290638760242259      0      0
0.0137332221825303      0.0139233345323668      0.000169063969249721      0      0
0.0139233345323668      0.0141160786539086      0.000124760520267274      0      0
0.0141160786539086      0.0143114909794141      0.000247780164235143      0      0
0.0143114909794141      0.0145096084454827      0.000378605808209338      0      0
0.0145096084454827      0.0147104685000363      0.000462706356873086      0      0
0.0147104685000363      0.0149141091093971      0.000481148051788550      0      0
0.0149141091093971      0.0151205687654648      0.000430001426004069      0      0
0.0151205687654648      0.0153298864929916      0.000319712548182011      0      0
0.0153298864929916      0.0155421018569589      0.000185024523142113      0      0
0.0155421018569589      0.015757254970056      0.000160785679060171      0      0
0.015757254970056      0.0159753865002618      0.000301394095409575      0      0
0.0159753865002618      0.0161965376785319      0.000451393121807611      0      0
0.0161965376785319      0.0164207503065923      0.000559249747599275      0      0
0.0164207503065923      0.0166480667648403      0.000604936312773064      0      0
0.0166480667648403      0.0168785300203555      0.000580955967054252      0      0
0.0168785300203555      0.0171121836350213      0.000490785708725299      0      0
0.0171121836350213      0.0173490717737588      0.000350691922869252      0      0
0.0173490717737588      0.017589239212875      0.000207613826927146      0      0
0.017589239212875      0.0178327313485262      0.000214885383347278      0      0
0.0178327313485262      0.0180795942052988      0.000377896672916610      0      0
0.0180795942052988      0.0183298744449088      0.000551487456272982      0      0
0.0183298744449088      0.0185836193750216      0.000687947387480442      0      0
0.0185836193750216      0.0188408769581945      0.000766783821985623      0      0
0.0188408769581945      0.0191016958209418      0.000777934649232593      0      0
0.0191016958209418      0.0193661252629267      0.000719777316209257      0      0
0.0193661252629267      0.0196342152662799      0.000599253407331330      0      0
0.0196342152662799      0.0199060165050465      0.000434540848021121      0      0
0.0199060165050465      0.0201815803547652      0.000273584457563621      0      0
0.0201815803547652      0.0204609589021785      0.000261818069904843      0      0
0.0204609589021785      0.0207442049550786      0.000433054517053735      0      0
0.0207442049550786      0.0210313720522889      0.000639832849053224      0      0
0.0210313720522889      0.0213225144737837      0.000823535489005791      0      0
0.0213225144737837      0.0216176872509482      0.000959967729950174      0      0
0.0216176872509482      0.0219169461769806      0.00103537139721730      0      0
0.0219169461769806      0.0222203478174381      0.00104269832202009      0      0
0.0222203478174381      0.0225279495209286      0.000981013682799112      0      0
0.0225279495209286      0.0228398094299506      0.000855636241838632      0      0
0.0228398094299506      0.0231559864918837      0.000679456473197214      0      0
0.0231559864918837      0.0234765404701303      0.000479780547275307      0      0
0.0234765404701303      0.0238015319554124      0.000332645119412429      0      0
0.0238015319554124      0.0241310223772239      0.000389256762443092      0      0
0.0241310223772239      0.0244650740154424      0.000603894259702660      0      0
0.0244650740154424      0.0248037500121009      0.000849818164277172      0      0
0.0248037500121009      0.025147114383323      0.00107802091420263      0      0
0.025147114383323      0.0254952320314234      0.00126574061850426      0      0
0.0254952320314234      0.025848168757175      0.00139889248491728      0      0
0.025848168757175      0.0262059912722472      0.00146853054095285      0      0
0.0262059912722472      0.0265687672118152      0.00147006788864806      0      0
0.0265687672118152      0.0269365651473444      0.00140312726059894      0      0
0.0269365651473444      0.0273094545995519      0.00127165629119572      0      0
0.0273094545995519      0.0276875060515468      0.00108456745114243      0      0
0.0276875060515468      0.0280707909621536      0.000858240088834836      0      0
0.0280707909621536      0.0284593817794181      0.000626462777125880      0      0
0.0284593817794181      0.0288533519543027      0.000475588947009127      0      0
0.0288533519543027      0.0292527759545692      0.000541954732588682      0      0
0.0292527759545692      0.0296577292788545      0.000784320662661452      0      0
0.0296577292788545      0.0300682884709421      0.00108220394683754      0      0
0.0300682884709421      0.0304845311342295      0.00138040343821246      0      0
0.0304845311342295      0.0309065359463971      0.00165326030741995      0      0
0.0309065359463971      0.0313343826742795      0.00188495520123385      0      0
0.0313343826742795      0.0317681521889432      0.00206433793541869      0      0
0.0317681521889432      0.0322079264809726      0.00218350094267918      0      0
0.0322079264809726      0.0326537886759678      0.00223735486854717      0      0
0.0326537886759678      0.033105823050257      0.00222350364855172      0      0
0.033105823050257      0.033564115046826      0.00214223245339242      0      0
0.033564115046826      0.0340287512914689      0.00199660135200596      0      0
0.0340287512914689      0.0344998196091616      0.00179277766390468      0      0
0.0344998196091616      0.0349774090406628      0.00154102355678002      0      0
0.0349774090406628      0.0354616098593442      0.00125860777536866      0      0
0.0354616098593442      0.0359525135882537      0.000978667290775953      0      0
0.0359525135882537      0.0364502130174152      0.000774066603625307      0      0
0.0364502130174152      0.0369548022213675      0.000766953265233935      0      0
0.0369548022213675      0.0374663765769464      0.000986444415410091      0      0
0.0374663765769464      0.0379850327813123      0.00132854934715340      0      0
0.0379850327813123      0.0385108688702281      0.00171381013714610      0      0
0.0385108688702281      0.0390439842365898      0.00210388591740291      0      0
0.0390439842365898      0.0395844796492134      0.00247770249579204      0      0
0.0395844796492134      0.0401324572718825      0.00282119072415095      0      0
0.0401324572718825      0.0406880206826587      0.00312379345451292      0      0
0.0406880206826587      0.0412512748934598      0.00337721980544566      0      0
0.0412512748934598      0.0418223263699098      0.00357497008515053      0      0
0.0418223263699098      0.0424012830514618      0.00371214564043613      0      0
0.0424012830514618      0.0429882543718015      0.00378537048648018      0      0
0.0429882543718015      0.0435833512795317      0.00379276046027785      0      0
0.0435833512795317      0.0441866862591436      0.00373391988020228      0      0
0.0441866862591436      0.0447983733522791      0.00360996978635664      0      0
0.0447983733522791      0.0454185281792862      0.00342363426232347      0      0
0.0454185281792862      0.0460472679610735      0.00317944695272135      0      0
0.0460472679610735      0.0466847115412677      0.00288421437192049      0      0
0.0466847115412677      0.0473309794086762      0.00254804729558127      0      0
0.0473309794086762      0.047986193720063      0.00218670004091634      0      0
0.047986193720063      0.0486504783232378      0.00182694742208091      0      0
0.0486504783232378      0.0493239587804657      0.00151797863485629      0      0
0.0493239587804657      0.0500067623922011      0.00134476262131812      0      0
0.0500067623922011      0.0506990182211494      0.00139783942992242      0      0
0.0506990182211494      0.0514008571166629      0.00167804962475990      0      0
0.0514008571166629      0.0521124117394733      0.00210618202825556      0      0
0.0521124117394733      0.0528338165867671      0.00261172806202785      0      0
0.0528338165867671      0.0535652080176086      0.00315312775305588      0      0
0.0535652080176086      0.0543067242787134      0.00370618173778731      0      0
0.0543067242787134      0.0550585055305805      0.00425518759055560      0      0
0.0550585055305805      0.0558206938739848      0.00478873164609014      0      0
0.0558206938739848      0.0565934333768373      0.00529779903544762      0      0
0.0565934333768373      0.0573768701014157      0.00577489940919934      0      0
0.0573768701014157      0.0581711521319738      0.00621364408108062      0      0
0.0581711521319738      0.0589764296027321      0.00660853274109549      0      0
0.0589764296027321      0.0597928547262553      0.00695484176458011      0      0
0.0597928547262553      0.0606205818222245      0.00724856349823598      0      0
0.0606205818222245      0.0614597673466051      0.00748637179275442      0      0
0.0614597673466051      0.0623105699212211      0.00766560144084443      0      0
0.0623105699212211      0.0631731503637371      0.00778423551157070      0      0
0.0631731503637371      0.0640476717180559      0.00784089810367919      0      0
0.0640476717180559      0.064934299285137      0.00783485230567571      0      0
0.064934299285137      0.065833200654241      0.00776600496561331      0      0
0.065833200654241      0.0667445457346082      0.00763492179064661      0      0
0.0667445457346082      0.0676685067875737      0.00744285885321005      0      0
0.0676685067875737      0.0686052584591283      0.00719182051308910      0      0
0.0686052584591283      0.0695549778129301      0.00688466029031438      0      0
0.0695549778129301      0.0705178443637725      0.00652525252405996      0      0
0.0705178443637725      0.071494040111516      0.00611878273641513      0      0
0.071494040111516      0.0724837495754901      0.00567224075893821      0      0
0.0724837495754901      0.07348715982937      0.00519526505000555      0      0
0.07348715982937      0.0745044605365374      0.00470159415158392      0      0
0.0745044605365374      0.0755358439859309      0.00421152216107136      0      0
0.0755358439859309      0.0765815051283916      0.00375575420801079      0      0
0.0765815051283916      0.0776416416135129      0.00338008336080485      0      0
0.0776416416135129      0.0787164538269999      0.00314620496752658      0      0
0.0787164538269999      0.0798061449285455      0.00311715640374626      0      0
0.0798061449285455      0.0809109208902321      0.00332441615978039      0      0
0.0809109208902321      0.0820309905354643      0.00374910933207388      0      0
0.0820309905354643      0.0831665655784396      0.00434252828801319      0      0
0.0831665655784396      0.0843178606641673      0.00505569705961010      0      0
0.0843178606641673      0.0854850934090396      0.00585143817093950      0      0
0.0854850934090396      0.0866684844419658      0.00670394807408331      0      0
0.0866684844419658      0.087868257446075      0.00759535756836791      0      0
0.087868257446075      0.0890846392009967      0.00851283777195270      0      0
0.0890846392009967      0.0903178596257262      0.00944671414086447      0      0
0.0903178596257262      0.0915681518220832      0.0103893219961371      0      0
0.0915681518220832      0.0928357521187732      0.0113343206072427      0      0
0.0928357521187732      0.0941209001160578      0.0122762779474359      0      0
0.0941209001160578      0.0954238387310435      0.0132104145712837      0      0
0.0954238387310435      0.0967448142435972      0.0141324422009585      0      0
0.0967448142435972      0.0980840763428988      0.0150384597314861      0      0
0.0980840763428988      0.0994418781746361      0.0159248847461347      0      0
0.0994418781746361      0.100818476388855      0.0167884074171063      0      0
0.100818476388855      0.10221413118847      0.0176259587652859      0      0
0.10221413118847      0.103629106378448      0.0184346882719319      0      0
0.103629106378448      0.105063669415674      0.0192119476611298      0      0
0.105063669415674      0.106518091459502      0.0199552787996004      0      0
0.106518091459502      0.107992647423013      0.0206624043713195      0      0
0.107992647423013      0.109487616024976      0.0213312204412762      0      0
0.109487616024976      0.111003279842531      0.0219597903218512      0      0
0.111003279842531      0.112539925364605      0.0225463393547711      0      0
0.112539925364605      0.114097843046059      0.0230892503570724      0      0
0.114097843046059      0.115677327362591      0.0235870595733866      0      0
0.115677327362591      0.117278676866402      0.0240384530434379      0      0
0.117278676866402      0.118902194242619      0.0244422633423235      0      0
0.118902194242619      0.120548186366517      0.0247974666881814      0      0
0.120548186366517      0.122216964361519      0.0251031804416258      0      0
0.122216964361519      0.123908843658004      0.0253586610469746      0      0
0.123908843658004      0.125624144052934      0.0255633024892476      0      0
0.125624144052934      0.127363189770296      0.0257166353651831      0      0
0.127363189770296      0.12912630952239      0.0258183266929492      0      0
0.12912630952239      0.130913836571959      0.0258681806156693      0      0
0.130913836571959      0.132726108795187      0.0258661401903691      0      0
0.132726108795187      0.134563468745557      0.0258122904988546      0      0
0.134563468745557      0.136426263718606      0.0257068633732571      0      0
0.136426263718606      0.138314845817565      0.0255502441001537      0      0
0.138314845817565      0.140229572019921      0.0253429805579219      0      0
0.140229572019921      0.142170804244882      0.0250857953582374      0      0
0.142170804244882      0.144138909421796      0.0247796017119281      0      0
0.144138909421796      0.146134259559502      0.0244255239313704      0      0
0.146134259559502      0.148157231816648      0.0240249237282272      0      0
0.148157231816648      0.150208208572982      0.0235794337810967      0      0
0.150208208572982      0.152287577501628      0.0230910004492807      0      0
0.152287577501628      0.154395731642364      0.0225619380137344      0      0
0.154395731642364      0.156533069475914      0.0219949974482964      0      0
0.156533069475914      0.158699994999266      0.0213934534651970      0      0
0.158699994999266      0.16089691780204      0.0207612144096081      0      0
0.16089691780204      0.163124253143903      0.0201029604034408      0      0
0.163124253143903      0.165382422033063      0.0194243157315325      0      0
0.165382422033063      0.16767185130585      0.0187320613493342      0      0
0.16767185130585      0.16999297370739      0.0180343916603861      0      0
0.16999297370739      0.172346227973408      0.0173412147473297      0      0
0.172346227973408      0.174732058913154      0.0166644844155106      0      0
0.174732058913154      0.177150917493482      0.0160185320016696      0      0
0.177150917493482      0.179603260924088      0.0154203319135919      0      0
0.179603260924088      0.182089552743936      0.0148895861503631      0      0
0.182089552743936      0.184610262908873      0.0144484585395018      0      0
0.184610262908873      0.187165867880458      0.0141207591084822      0      0
0.187165867880458      0.189756850716024      0.0139304295728553      0      0
0.189756850716024      0.192383701159985      0.0138993726680457      0      0
0.192383701159985      0.195046915736409      0.0140449929031261      0      0
0.195046915736409      0.197746997842864      0.0143781192045388      0      0
0.197746997842864      0.200484457845576      0.0149020056285810      0      0
0.200484457845576      0.203259813175894      0.0156127335972483      0      0
0.203259813175894      0.206073588428097      0.0165007725850152      0      0
0.206073588428097      0.208926315458549      0.0175530735713048      0      0
0.208926315458549      0.211818533486235      0.0187550635758729      0      0
0.211818533486235      0.214750789194674      0.0200921646941484      0      0
0.214750789194674      0.217723636835266      0.0215507469227886      0      0
0.217723636835266      0.220737638332042      0.0231186025928892      0      0
0.220737638332042      0.22379336338789      0.0247850900207266      0      0
0.22379336338789      0.226891389592229      0.0265410821881090      0      0
0.226891389592229      0.230032302530194      0.0283788190365587      0      0
0.230032302530194      0.233216695893316      0.0302917250745869      0      0
0.233216695893316      0.236445171591743      0.0322742264578824      0      0
0.236445171591743      0.239718339868012      0.0343215839801592      0      0
0.239718339868012      0.243036819412397      0.0364297481322505      0      0
0.243036819412397      0.246401237479853      0.0385952369591266      0      0
0.246401237479853      0.249812230008578      0.0408150348954300      0      0
0.249812230008578      0.253270441740218      0.0430865097969356      0      0
0.253270441740218      0.256776526341734      0.0454073452323887      0      0
0.256776526341734      0.260331146528961      0.0477754853205339      0      0
0.260331146528961      0.263934974191869      0.0501890897581273      0      0
0.263934974191869      0.267588690521566      0.0526464970700801      0      0
0.267588690521566      0.271292986139054      0.0551461944698462      0      0
0.271292986139054      0.275048561225772      0.0576867930270292      0      0
0.275048561225772      0.27885612565594      0.0602670070965131      0      0
0.27885612565594      0.282716399130741      0.0628856371730613      0      0
0.282716399130741      0.286630111314356      0.0655415555038235      0      0
0.286630111314356      0.290598001971889      0.0682336939255226      0      0
0.290598001971889      0.294620821109189      0.0709610334997128      0      0
0.294620821109189      0.298699329114623      0.0737225956039401      0      0
0.298699329114623      0.302834296902796      0.0765174342034746      0      0
0.302834296902796      0.307026506060274      0.0793446290812292      0      0
0.307026506060274      0.311276748993318      0.0822032798454672      0      0
0.311276748993318      0.315585829077662      0.0850925005682643      0      0
0.315585829077662      0.319954560810364      0.0880114149342528      0      0
0.319954560810364      0.324383769963767      0.0909591518003697      0      0
0.324383769963767      0.32887429374158      0.0939348410842709      0      0
0.32887429374158      0.33342698093713      0.0969376099126420      0      0
0.33342698093713      0.338042692093795      0.0999665789715105      0      0
0.338042692093795      0.342722299667666      0.103020859009390      0      0
0.342722299667666      0.347466688192458      0.106099547451078      0      0
0.347466688192458      0.352276754446699      0.109201725085517      0      0
0.352276754446699      0.357153407623246      0.112326452795596      0      0
0.357153407623246      0.362097569501131      0.115472768301271      0      0
0.362097569501131      0.367110174619799      0.118639682890151      0      0
0.367110174619799      0.372192170455755      0.121826178111798      0      0
0.372192170455755      0.37734451760165      0.125031202413555      0      0
0.37734451760165      0.382568189947856      0.128253667696814      0      0
0.382568189947856      0.387864174866547      0.131492445773349      0      0
0.387864174866547      0.393233473398329      0.134746364701671      0      0
0.393233473398329      0.398677100441459      0.138014204983372      0      0
0.398677100441459      0.40419608494368      0.141294695599172      0      0
0.40419608494368      0.409791470096709      0.144586509863800      0      0
0.409791470096709      0.41546431353342      0.147888261078003      0      0
0.41546431353342      0.421215687527758      0.151198497954877      0      0
0.421215687527758      0.427046679197417      0.154515699796311      0      0
0.427046679197417      0.43295839070933      0.157838271393660      0      0
0.43295839070933      0.438951939487993      0.161164537624752      0      0
0.438951939487993      0.445028458426682      0.164492737717048      0      0
0.445028458426682      0.451189096101594      0.167821019144008      0      0
0.451189096101594      0.457435016988945      0.171147431118711      0      0
0.457435016988945      0.463767401685081      0.174469917645136      0      0
0.463767401685081      0.470187447129631      0.177786310083512      0      0
0.470187447129631      0.476696366831751      0.181094319181486      0      0
0.476696366831751      0.483295391099501      0.184391526517551      0      0
0.483295391099501      0.489985767272398      0.187675375297129      0      0
0.489985767272398      0.496768759957182      0.190943160434794      0      0
0.496768759957182      0.503645651266856      0.194192017848153      0      0
0.503645651266856      0.510617741063022      0.197418912879831      0      0
0.510617741063022      0.517686347201588      0.200620627753527      0      0
0.517686347201588      0.524852805781861      0.203793747958045      0      0
0.524852805781861      0.532118471399099      0.206934647439280      0      0
0.532118471399099      0.539484717400551      0.210039472463986      0      0
0.539484717400551      0.546952936145049      0.213104124000428      0      0
0.546952936145049      0.554524539266187      0.216124238439163      0      0
0.554524539266187      0.56220095793915      0.219095166451662      0      0
0.56220095793915      0.569983643151229      0.222011949754565      0      0
0.569983643151229      0.577874065976087      0.224869295512089      0      0
0.577874065976087      0.585873717851818      0.227661548067509      0      0
0.585873717851818      0.59398411086286      0.230382657645211      0      0
0.59398411086286      0.602206778025804      0.233026145606030      0      0
0.602206778025804      0.610543273579166      0.235585065768195      0      0
0.610543273579166      0.618995173277162      0.238051961221670      0      0
0.618995173277162      0.62756407468756      0.240418815961524      0      0
0.62756407468756      0.636251597493652      0.242677000542023      0      0
0.636251597493652      0.645059383800396      0.244817210801815      0      0
0.645059383800396      0.653989098444817      0.246829398524873      0      0
0.653989098444817      0.663042429310678      0.248702692672447      0      0
0.663042429310678      0.672221087647534      0.250425309536160      0      0
0.672221087647534      0.681526808394186      0.251984449805473      0      0
0.681526808394186      0.690961350506615      0.253366180092727      0      0
0.690961350506615      0.70052649729046      0.254555295887113      0      0
0.70052649729046      0.710224056738094      0.255535162176058      0      0
0.710224056738094      0.720055861870372      0.256287527024865      0      0
0.720055861870372      0.730023771083106      0.256792302168186      0      0
0.730023771083106      0.740129668498331      0.257027303034522      0      0
0.740129668498331      0.750375464320448      0.256967938446926      0      0
0.750375464320448      0.76076309519728      0.256586837301294      0      0
0.76076309519728      0.771294524586143      0.255853395497004      0      0
0.771294524586143      0.781971743124969      0.254733220802581      0      0
0.781971743124969      0.792796769008581      0.253187445448137      0      0
0.792796769008581      0.803771648370161      0.251171864904356      0      0
0.803771648370161      0.814898455668016      0.248635844714673      0      0
0.814898455668016      0.826179294077686      0.245520912418562      0      0
0.826179294077686      0.837616295889483      0.241758913538805      0      0
0.837616295889483      0.849211622911536      0.237269550625985      0      0
0.849211622911536      0.860967466878409      0.231957026844868      0      0
0.860967466878409      0.872886049865385      0.225705351273201      0      0
0.872886049865385      0.884969624708479      0.218371574383085      0      0
0.884969624708479      0.897220475430265      0.209775689317866      0      0
0.897220475430265      0.909640917671599      0.199684891239835      0      0
0.909640917671599      0.922233299129318      0.187787690966523      0      0
0.922233299129318      0.935      0.173648316639979      0      0
# END HISTO1D SudakovqbarqExpOutputsN2LL21
# BEGIN HISTO1D SudakovqbarqExpOutputsN2LL22
PlotOrder=4
LineColor=orange
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(2,2)}_{h}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      3.58441918641122      0      0
0.00000101384324431002      0.00000102787812403307      3.58441917112033      0      0
0.00000102787812403307      0.00000104210729202498      3.58441915561777      0      0
0.00000104210729202498      0.00000105653343786574      3.58441913990060      0      0
0.00000105653343786574      0.00000107115928836782      3.58441912396585      0      0
0.00000107115928836782      0.00000108598760809164      3.58441910781051      0      0
0.00000108598760809164      0.00000110102119986811      3.58441909143154      0      0
0.00000110102119986811      0.00000111626290532839      3.58441907482582      0      0
0.00000111626290532839      0.00000113171560544106      3.58441905799022      0      0
0.00000113171560544106      0.00000114738222105665      3.58441904092157      0      0
0.00000114738222105665      0.00000116326571345971      3.58441902361663      0      0
0.00000116326571345971      0.0000011793690849286      3.58441900607213      0      0
0.0000011793690849286      0.00000119569537930295      3.58441898828476      0      0
0.00000119569537930295      0.000001212247682559      3.58441897025115      0      0
0.000001212247682559      0.00000122902912339292      3.58441895196790      0      0
0.00000122902912339292      0.00000124604287381218      3.58441893343155      0      0
0.00000124604287381218      0.00000126329214973512      3.58441891463860      0      0
0.00000126329214973512      0.00000128078021159884      3.58441889558549      0      0
0.00000128078021159884      0.00000129851036497544      3.58441887626862      0      0
0.00000129851036497544      0.00000131648596119688      3.58441885668434      0      0
0.00000131648596119688      0.00000133471039798844      3.58441883682896      0      0
0.00000133471039798844      0.00000135318712011092      3.58441881669871      0      0
0.00000135318712011092      0.00000137191962001179      3.58441879628979      0      0
0.00000137191962001179      0.00000139091143848532      3.58441877559834      0      0
0.00000139091143848532      0.00000141016616534188      3.58441875462046      0      0
0.00000141016616534188      0.00000142968744008643      3.58441873335218      0      0
0.00000142968744008643      0.00000144947895260651      3.58441871178947      0      0
0.00000144947895260651      0.00000146954444386967      3.58441868992826      0      0
0.00000146954444386967      0.00000148988770663059      3.58441866776443      0      0
0.00000148988770663059      0.00000151051258614798      3.58441864529377      0      0
0.00000151051258614798      0.00000153142298091138      3.58441862251205      0      0
0.00000153142298091138      0.00000155262284337812      3.58441859941495      0      0
0.00000155262284337812      0.00000157411618072032      3.58441857599811      0      0
0.00000157411618072032      0.00000159590705558239      3.58441855225711      0      0
0.00000159590705558239      0.0000016179995868489      3.58441852818745      0      0
0.0000016179995868489      0.00000164039795042316      3.58441850378459      0      0
0.00000164039795042316      0.00000166310638001652      3.58441847904392      0      0
0.00000166310638001652      0.00000168612916794864      3.58441845396075      0      0
0.00000168612916794864      0.00000170947066595881      3.58441842853035      0      0
0.00000170947066595881      0.00000173313528602849      3.58441840274791      0      0
0.00000173313528602849      0.00000175712750121529      3.58441837660856      0      0
0.00000175712750121529      0.00000178145184649847      3.58441835010735      0      0
0.00000178145184649847      0.00000180611291963609      3.58441832323927      0      0
0.00000180611291963609      0.00000183111538203409      3.58441829599926      0      0
0.00000183111538203409      0.00000185646395962742      3.58441826838215      0      0
0.00000185646395962742      0.00000188216344377329      3.58441824038274      0      0
0.00000188216344377329      0.00000190821869215684      3.58441821199572      0      0
0.00000190821869215684      0.00000193463462970931      3.58441818321573      0      0
0.00000193463462970931      0.000001961416249539      3.58441815403733      0      0
0.000001961416249539      0.00000198856861387501      3.58441812445500      0      0
0.00000198856861387501      0.00000201609685502412      3.58441809446316      0      0
0.00000201609685502412      0.00000204400617634088      3.58441806405613      0      0
0.00000204400617634088      0.00000207230185321116      3.58441803322817      0      0
0.00000207230185321116      0.00000210098923404927      3.58441800197345      0      0
0.00000210098923404927      0.00000213007374130893      3.58441797028606      0      0
0.00000213007374130893      0.00000215956087250823      3.58441793816002      0      0
0.00000215956087250823      0.00000218945620126872      3.58441790558924      0      0
0.00000218945620126872      0.00000221976537836897      3.58441787256758      0      0
0.00000221976537836897      0.00000225049413281266      3.58441783908879      0      0
0.00000225049413281266      0.00000228164827291145      3.58441780514654      0      0
0.00000228164827291145      0.0000023132336873829      3.58441777073442      0      0
0.0000023132336873829      0.0000023452563464635      3.58441773584592      0      0
0.0000023452563464635      0.00000237772230303722      3.58441770047445      0      0
0.00000237772230303722      0.00000241063769377955      3.58441766461332      0      0
0.00000241063769377955      0.00000244400874031748      3.58441762825576      0      0
0.00000244400874031748      0.00000247784175040552      3.58441759139489      0      0
0.00000247784175040552      0.00000251214311911795      3.58441755402374      0      0
0.00000251214311911795      0.00000254691933005764      3.58441751613525      0      0
0.00000254691933005764      0.00000258217695658154      3.58441747772226      0      0
0.00000258217695658154      0.0000026179226630432      3.58441743877751      0      0
0.0000026179226630432      0.00000265416320605244      3.58441739929364      0      0
0.00000265416320605244      0.00000269090543575249      3.58441735926317      0      0
0.00000269090543575249      0.00000272815629711478      3.58441731867856      0      0
0.00000272815629711478      0.00000276592283125165      3.58441727753212      0      0
0.00000276592283125165      0.00000280421217674733      3.58441723581607      0      0
0.00000280421217674733      0.00000284303157100718      3.58441719352254      0      0
0.00000284303157100718      0.00000288238835162573      3.58441715064353      0      0
0.00000288238835162573      0.00000292228995777364      3.58441710717093      0      0
0.00000292228995777364      0.00000296274393160382      3.58441706309652      0      0
0.00000296274393160382      0.00000300375791967704      3.58441701841198      0      0
0.00000300375791967704      0.00000304533967440728      3.58441697310886      0      0
0.00000304533967440728      0.0000030874970555271      3.58441692717859      0      0
0.0000030874970555271      0.00000313023803157323      3.58441688061249      0      0
0.00000313023803157323      0.00000317357068139281      3.58441683340177      0      0
0.00000317357068139281      0.00000321750319567045      3.58441678553749      0      0
0.00000321750319567045      0.00000326204387847638      3.58441673701062      0      0
0.00000326204387847638      0.00000330720114883614      3.58441668781197      0      0
0.00000330720114883614      0.00000335298354232185      3.58441663793225      0      0
0.00000335298354232185      0.00000339939971266569      3.58441658736202      0      0
0.00000339939971266569      0.00000344645843339553      3.58441653609174      0      0
0.00000344645843339553      0.00000349416859949336      3.58441648411171      0      0
0.00000349416859949336      0.00000354253922907654      3.58441643141210      0      0
0.00000354253922907654      0.00000359157946510248      3.58441637798296      0      0
0.00000359157946510248      0.00000364129857709674      3.58441632381417      0      0
0.00000364129857709674      0.00000369170596290522      3.58441626889552      0      0
0.00000369170596290522      0.00000374281115047047      3.58441621321660      0      0
0.00000374281115047047      0.0000037946237996327      3.58441615676691      0      0
0.0000037946237996327      0.00000384715370395563      3.58441609953576      0      0
0.00000384715370395563      0.00000390041079257769      3.58441604151234      0      0
0.00000390041079257769      0.00000395440513208878      3.58441598268569      0      0
0.00000395440513208878      0.00000400914692843308      3.58441592304468      0      0
0.00000400914692843308      0.00000406464652883815      3.58441586257804      0      0
0.00000406464652883815      0.00000412091442377072      3.58441580127434      0      0
0.00000412091442377072      0.00000417796124891967      3.58441573912199      0      0
0.00000417796124891967      0.00000423579778720626      3.58441567610925      0      0
0.00000423579778720626      0.0000042944349708224      3.58441561222420      0      0
0.0000042944349708224      0.00000435388388329698      3.58441554745477      0      0
0.00000435388388329698      0.00000441415576159092      3.58441548178871      0      0
0.00000441415576159092      0.0000044752619982211      3.58441541521362      0      0
0.0000044752619982211      0.00000453721414341383      3.58441534771690      0      0
0.00000453721414341383      0.00000460002390728798      3.58441527928581      0      0
0.00000460002390728798      0.0000046637031620685      3.58441520990740      0      0
0.0000046637031620685      0.00000472826394433043      3.58441513956856      0      0
0.00000472826394433043      0.00000479371845727405      3.58441506825600      0      0
0.00000479371845727405      0.00000486007907303155      3.58441499595623      0      0
0.00000486007907303155      0.00000492735833500554      3.58441492265559      0      0
0.00000492735833500554      0.00000499556896024003      3.58441484834023      0      0
0.00000499556896024003      0.00000506472384182418      3.58441477299609      0      0
0.00000506472384182418      0.00000513483605132934      3.58441469660894      0      0
0.00000513483605132934      0.00000520591884127979      3.58441461916433      0      0
0.00000520591884127979      0.00000527798564765776      3.58441454064763      0      0
0.00000527798564765776      0.00000535105009244307      3.58441446104400      0      0
0.00000535105009244307      0.00000542512598618791      3.58441438033838      0      0
0.00000542512598618791      0.00000550022733062734      3.58441429851553      0      0
0.00000550022733062734      0.00000557636832132587      3.58441421555997      0      0
0.00000557636832132587      0.00000565356335036064      3.58441413145603      0      0
0.00000565356335036064      0.00000573182700904185      3.58441404618781      0      0
0.00000573182700904185      0.00000581117409067079      3.58441395973920      0      0
0.00000581117409067079      0.000005891619593336      3.58441387209384      0      0
0.000005891619593336      0.00000597317872274825      3.58441378323517      0      0
0.00000597317872274825      0.00000605586689511467      3.58441369314640      0      0
0.00000605586689511467      0.0000061396997400527      3.58441360181050      0      0
0.0000061396997400527      0.00000622469310354442      3.58441350921020      0      0
0.00000622469310354442      0.00000631086305093168      3.58441341532800      0      0
0.00000631086305093168      0.0000063982258699528      3.58441332014616      0      0
0.0000063982258699528      0.00000648679807382125      3.58441322364668      0      0
0.00000648679807382125      0.00000657659640434692      3.58441312581131      0      0
0.00000657659640434692      0.00000666763783510069      3.58441302662158      0      0
0.00000666763783510069      0.00000675993957462272      3.58441292605872      0      0
0.00000675993957462272      0.0000068535190696752      3.58441282410374      0      0
0.0000068535190696752      0.00000694839400854009      3.58441272073735      0      0
0.00000694839400854009      0.00000704458232436258      3.58441261594002      0      0
0.00000704458232436258      0.00000714210219854078      3.58441250969194      0      0
0.00000714210219854078      0.00000724097206416231      3.58441240197303      0      0
0.00000724097206416231      0.00000734121060948854      3.58441229276292      0      0
0.00000734121060948854      0.000007442836781487      3.58441218204097      0      0
0.000007442836781487      0.00000754586978941272      3.58441206978625      0      0
0.00000754586978941272      0.00000765032910843916      3.58441195597755      0      0
0.00000765032910843916      0.00000775623448333934      3.58441184059335      0      0
0.00000775623448333934      0.00000786360593221801      3.58441172361184      0      0
0.00000786360593221801      0.00000797246375029542      3.58441160501090      0      0
0.00000797246375029542      0.00000808282851374354      3.58441148476812      0      0
0.00000808282851374354      0.00000819472108357529      3.58441136286078      0      0
0.00000819472108357529      0.00000830816260958769      3.58441123926582      0      0
0.00000830816260958769      0.00000842317453435958      3.58441111395988      0      0
0.00000842317453435958      0.00000853977859730466      3.58441098691928      0      0
0.00000853977859730466      0.00000865799683878063      3.58441085812000      0      0
0.00000865799683878063      0.00000877785160425524      3.58441072753770      0      0
0.00000877785160425524      0.00000889936554853005      3.58441059514769      0      0
0.00000889936554853005      0.00000902256164002253      3.58441046092496      0      0
0.00000902256164002253      0.00000914746316510757      3.58441032484412      0      0
0.00000914746316510757      0.00000927409373251906      3.58441018687945      0      0
0.00000927409373251906      0.00000940247727781235      3.58441004700488      0      0
0.00000940247727781235      0.00000953263806788851      3.58440990519396      0      0
0.00000953263806788851      0.00000966460070558129      3.58440976141989      0      0
0.00000966460070558129      0.00000979839013430744      3.58440961565549      0      0
0.00000979839013430744      0.00000993403164278155      3.58440946787321      0      0
0.00000993403164278155      0.000010071550869796      3.58440931804512      0      0
0.000010071550869796      0.0000102109738090674      3.58440916614288      0      0
0.0000102109738090674      0.0000103523268141496      3.58440901213780      0      0
0.0000103523268141496      0.000010495636603415      3.58440885600075      0      0
0.000010495636603415      0.0000106409302651053      3.58440869770222      0      0
0.0000106409302651053      0.000010788235262451      3.58440853721230      0      0
0.000010788235262451      0.0000109375794388631      3.58440837450063      0      0
0.0000109375794388631      0.0000110889910231955      3.58440820953648      0      0
0.0000110889910231955      0.0000112424986350812      3.58440804228864      0      0
0.0000112424986350812      0.0000113981312903417      3.58440787272551      0      0
0.0000113981312903417      0.0000115559184064716      3.58440770081504      0      0
0.0000115559184064716      0.000011715889808199      3.58440752652473      0      0
0.000011715889808199      0.0000118780757331232      3.58440734982164      0      0
0.0000118780757331232      0.0000120425068374297      3.58440717067236      0      0
0.0000120425068374297      0.0000122092142016854      3.58440698904302      0      0
0.0000122092142016854      0.0000123782293367127      3.58440680489930      0      0
0.0000123782293367127      0.0000125495841895462      3.58440661820639      0      0
0.0000125495841895462      0.0000127233111494713      3.58440642892899      0      0
0.0000127233111494713      0.0000128994430541458      3.58440623703132      0      0
0.0000128994430541458      0.0000130780131958075      3.58440604247713      0      0
0.0000130780131958075      0.0000132590553275668      3.58440584522961      0      0
0.0000132590553275668      0.0000134426036697863      3.58440564525150      0      0
0.0000134426036697863      0.00001362869291655      3.58440544250498      0      0
0.00001362869291655      0.00001381735824222      3.58440523695174      0      0
0.00001381735824222      0.0000140086353080861      3.58440502855292      0      0
0.0000140086353080861      0.0000142025602691059      3.58440481726912      0      0
0.0000142025602691059      0.0000143991697807389      3.58440460306040      0      0
0.0000143991697807389      0.0000145985010058751      3.58440438588628      0      0
0.0000145985010058751      0.0000148005916218595      3.58440416570569      0      0
0.0000148005916218595      0.0000150054798276138      3.58440394247703      0      0
0.0000150054798276138      0.0000152132043508565      3.58440371615808      0      0
0.0000152132043508565      0.0000154238044554237      3.58440348670608      0      0
0.0000154238044554237      0.0000156373199486901      3.58440325407764      0      0
0.0000156373199486901      0.0000158537911890937      3.58440301822880      0      0
0.0000158537911890937      0.0000160732590937644      3.58440277911496      0      0
0.0000160732590937644      0.0000162957651462576      3.58440253669094      0      0
0.0000162957651462576      0.000016521351404396      3.58440229091089      0      0
0.000016521351404396      0.0000167500605082187      3.58440204172837      0      0
0.0000167500605082187      0.0000169819356880416      3.58440178909627      0      0
0.0000169819356880416      0.0000172170207726282      3.58440153296683      0      0
0.0000172170207726282      0.0000174553601974744      3.58440127329164      0      0
0.0000174553601974744      0.0000176969990132074      3.58440101002161      0      0
0.0000176969990132074      0.0000179419828941014      3.58440074310696      0      0
0.0000179419828941014      0.0000181903581467107      3.58440047249726      0      0
0.0000181903581467107      0.0000184421717186223      3.58440019814134      0      0
0.0000184421717186223      0.0000186974712073306      3.58439991998733      0      0
0.0000186974712073306      0.0000189563048692332      3.58439963798266      0      0
0.0000189563048692332      0.0000192187216287532      3.58439935207403      0      0
0.0000192187216287532      0.0000194847710875863      3.58439906220737      0      0
0.0000194847710875863      0.0000197545035340766      3.58439876832791      0      0
0.0000197545035340766      0.000020027969952722      3.58439847038007      0      0
0.000020027969952722      0.0000203052220338112      3.58439816830755      0      0
0.0000203052220338112      0.0000205863121831945      3.58439786205324      0      0
0.0000205863121831945      0.0000208712935321888      3.58439755155925      0      0
0.0000208712935321888      0.000021160219947621      3.58439723676687      0      0
0.000021160219947621      0.0000214531460420097      3.58439691761662      0      0
0.0000214531460420097      0.0000217501271838877      3.58439659404814      0      0
0.0000217501271838877      0.0000220512195082683      3.58439626600028      0      0
0.0000220512195082683      0.0000223564799272551      3.58439593341102      0      0
0.0000223564799272551      0.0000226659661408002      3.58439559621750      0      0
0.0000226659661408002      0.0000229797366476099      3.58439525435596      0      0
0.0000229797366476099      0.0000232978507562027      3.58439490776179      0      0
0.0000232978507562027      0.0000236203685961192      3.58439455636946      0      0
0.0000236203685961192      0.000023947351129288      3.58439420011255      0      0
0.000023947351129288      0.0000242788601615485      3.58439383892372      0      0
0.0000242788601615485      0.0000246149583543337      3.58439347273467      0      0
0.0000246149583543337      0.0000249557092365137      3.58439310147620      0      0
0.0000249557092365137      0.0000253011772164045      3.58439272507811      0      0
0.0000253011772164045      0.0000256514275939423      3.58439234346925      0      0
0.0000256514275939423      0.0000260065265730261      3.58439195657748      0      0
0.0000260065265730261      0.0000263665412740315      3.58439156432967      0      0
0.0000263665412740315      0.0000267315397464981      3.58439116665166      0      0
0.0000267315397464981      0.0000271015909819919      3.58439076346828      0      0
0.0000271015909819919      0.0000274767649271459      3.58439035470331      0      0
0.0000274767649271459      0.0000278571324968813      3.58438994027946      0      0
0.0000278571324968813      0.0000282427655878122      3.58438952011841      0      0
0.0000282427655878122      0.0000286337370918349      3.58438909414072      0      0
0.0000286337370918349      0.0000290301209099061      3.58438866226587      0      0
0.0000290301209099061      0.0000294319919660113      3.58438822441220      0      0
0.0000294319919660113      0.0000298394262213274      3.58438778049696      0      0
0.0000298394262213274      0.00003025250068858      3.58438733043621      0      0
0.00003025250068858      0.000030671293446601      3.58438687414487      0      0
0.000030671293446601      0.0000310958836550867      3.58438641153670      0      0
0.0000310958836550867      0.00003152635156956      3.58438594252423      0      0
0.00003152635156956      0.000031962778556541      3.58438546701879      0      0
0.000031962778556541      0.0000324052471089262      3.58438498493051      0      0
0.0000324052471089262      0.0000328538408615817      3.58438449616823      0      0
0.0000328538408615817      0.000033308644607151      3.58438400063957      0      0
0.000033308644607151      0.0000337697443120835      3.58438349825084      0      0
0.0000337697443120835      0.0000342372271328825      3.58438298890707      0      0
0.0000342372271328825      0.0000347111814325807      3.58438247251196      0      0
0.0000347111814325807      0.0000351916967974413      3.58438194896790      0      0
0.0000351916967974413      0.0000356788640538924      3.58438141817591      0      0
0.0000356788640538924      0.0000361727752856944      3.58438088003565      0      0
0.0000361727752856944      0.0000366735238513458      3.58438033444537      0      0
0.0000366735238513458      0.0000371812044017293      3.58437978130194      0      0
0.0000371812044017293      0.0000376959128980032      3.58437922050078      0      0
0.0000376959128980032      0.0000382177466297395      3.58437865193588      0      0
0.0000382177466297395      0.0000387468042333134      3.58437807549974      0      0
0.0000387468042333134      0.0000392831857105477      3.58437749108340      0      0
0.0000392831857105477      0.0000398269924476147      3.58437689857636      0      0
0.0000398269924476147      0.0000403783272342003      3.58437629786661      0      0
0.0000403783272342003      0.0000409372942829333      3.58437568884058      0      0
0.0000409372942829333      0.0000415039992490831      3.58437507138315      0      0
0.0000415039992490831      0.000042078549250531      3.58437444537756      0      0
0.000042078549250531      0.0000426610528880173      3.58437381070549      0      0
0.0000426610528880173      0.0000432516202656688      3.58437316724693      0      0
0.0000432516202656688      0.0000438503630118107      3.58437251488024      0      0
0.0000438503630118107      0.0000444573943000663      3.58437185348208      0      0
0.0000444573943000663      0.0000450728288707489      3.58437118292742      0      0
0.0000450728288707489      0.0000456967830525504      3.58437050308948      0      0
0.0000456967830525504      0.0000463293747845289      3.58436981383973      0      0
0.0000463293747845289      0.0000469707236384016      3.58436911504787      0      0
0.0000469707236384016      0.0000476209508411464      3.58436840658178      0      0
0.0000476209508411464      0.0000482801792979158      3.58436768830753      0      0
0.0000482801792979158      0.0000489485336152684      3.58436696008930      0      0
0.0000489485336152684      0.0000496261401247217      3.58436622178944      0      0
0.0000496261401247217      0.0000503131269066316      3.58436547326835      0      0
0.0000503131269066316      0.0000510096238144011      3.58436471438452      0      0
0.0000510096238144011      0.000051715762499026      3.58436394499447      0      0
0.000051715762499026      0.000052431676433979      3.58436316495274      0      0
0.000052431676433979      0.0000531575009404385      3.58436237411186      0      0
0.0000531575009404385      0.0000538933732128671      3.58436157232230      0      0
0.0000538933732128671      0.0000546394323449439      3.58436075943247      0      0
0.0000546394323449439      0.0000553958193558558      3.58435993528870      0      0
0.0000553958193558558      0.0000561626772169526      3.58435909973515      0      0
0.0000561626772169526      0.0000569401508787716      3.58435825261386      0      0
0.0000569401508787716      0.0000577283872984359      3.58435739376466      0      0
0.0000577283872984359      0.0000585275354674316      3.58435652302517      0      0
0.0000585275354674316      0.0000593377464397706      3.58435564023076      0      0
0.0000593377464397706      0.0000601591733605423      3.58435474521453      0      0
0.0000601591733605423      0.0000609919714948611      3.58435383780726      0      0
0.0000609919714948611      0.0000618362982572143      3.58435291783738      0      0
0.0000618362982572143      0.0000626923132412161      3.58435198513095      0      0
0.0000626923132412161      0.0000635601782497746      3.58435103951163      0      0
0.0000635601782497746      0.0000644400573256746      3.58435008080061      0      0
0.0000644400573256746      0.0000653321167825856      3.58434910881665      0      0
0.0000653321167825856      0.0000662365252364977      3.58434812337596      0      0
0.0000662365252364977      0.0000671534536375933      3.58434712429222      0      0
0.0000671534536375933      0.0000680830753025601      3.58434611137653      0      0
0.0000680830753025601      0.0000690255659473509      3.58434508443737      0      0
0.0000690255659473509      0.0000699811037203975      3.58434404328057      0      0
0.0000699811037203975      0.0000709498692362838      3.58434298770927      0      0
0.0000709498692362838      0.0000719320456098856      3.58434191752388      0      0
0.0000719320456098856      0.0000729278184909828      3.58434083252207      0      0
0.0000729278184909828      0.0000739373760993502      3.58433973249866      0      0
0.0000739373760993502      0.0000749609092603353      3.58433861724568      0      0
0.0000749609092603353      0.0000759986114409274      3.58433748655224      0      0
0.0000759986114409274      0.0000770506787863264      3.58433634020456      0      0
0.0000770506787863264      0.0000781173101570184      3.58433517798587      0      0
0.0000781173101570184      0.0000791987071663636      3.58433399967643      0      0
0.0000791987071663636      0.0000802950742187053      3.58433280505342      0      0
0.0000802950742187053      0.000081406618548006      3.58433159389096      0      0
0.000081406618548006      0.0000825335502570186      3.58433036596005      0      0
0.0000825335502570186      0.0000836760823569998      3.58432912102848      0      0
0.0000836760823569998      0.0000848344308079731      3.58432785886087      0      0
0.0000848344308079731      0.0000860088145595493      3.58432657921853      0      0
0.0000860088145595493      0.0000871994555923124      3.58432528185952      0      0
0.0000871994555923124      0.0000884065789597775      3.58432396653850      0      0
0.0000884065789597775      0.0000896304128309307      3.58432263300676      0      0
0.0000896304128309307      0.0000908711885333572      3.58432128101213      0      0
0.0000908711885333572      0.0000921291405969664      3.58431991029897      0      0
0.0000921291405969664      0.0000934045067983223      3.58431852060807      0      0
0.0000934045067983223      0.0000946975282055884      3.58431711167665      0      0
0.0000946975282055884      0.0000960084492240934      3.58431568323828      0      0
0.0000960084492240934      0.0000973375176425286      3.58431423502284      0      0
0.0000973375176425286      0.000098684984679785      3.58431276675648      0      0
0.000098684984679785      0.000100051105032438      3.58431127816155      0      0
0.000100051105032438      0.000101436136922889      3.58430976895655      0      0
0.000101436136922889      0.000102840342148178      3.58430823885608      0      0
0.000102840342148178      0.000104263986129461      3.58430668757079      0      0
0.000104263986129461      0.000105707337962187      3.58430511480732      0      0
0.000105707337962187      0.00010717067046696      3.58430352026826      0      0
0.00010717067046696      0.000108654260241103      3.58430190365206      0      0
0.000108654260241103      0.000110158387710945      3.58430026465301      0      0
0.000110158387710945      0.000111683337184825      3.58429860296115      0      0
0.000111683337184825      0.000113229396906833      3.58429691826224      0      0
0.000113229396906833      0.00011479685911129      3.58429521023767      0      0
0.00011479685911129      0.000116386020077991      3.58429347856443      0      0
0.000116386020077991      0.000117997180188201      3.58429172291504      0      0
0.000117997180188201      0.00011963064398144      3.58428994295747      0      0
0.00011963064398144      0.00012128672021304      3.58428813835510      0      0
0.00012128672021304      0.00012296572191251      3.58428630876664      0      0
0.00012296572191251      0.000124667966442703      3.58428445384608      0      0
0.000124667966442703      0.000126393775559803      3.58428257324260      0      0
0.000126393775559803      0.000128143475474143      3.58428066660054      0      0
0.000128143475474143      0.000129917396911867      3.58427873355930      0      0
0.000129917396911867      0.000131715875177439      3.58427677375329      0      0
0.000131715875177439      0.000133539250217029      3.58427478681186      0      0
0.000133539250217029      0.00013538786668276      3.58427277235921      0      0
0.00013538786668276      0.000137262073997862      3.58427073001434      0      0
0.000137262073997862      0.000139162226422714      3.58426865939099      0      0
0.000139162226422714      0.00014108868312181      3.58426656009751      0      0
0.00014108868312181      0.000143041808231644      3.58426443173687      0      0
0.000143041808231644      0.000145021970929542      3.58426227390649      0      0
0.000145021970929542      0.00014702954550344      3.58426008619825      0      0
0.00014702954550344      0.000149064911422635      3.58425786819836      0      0
0.000149064911422635      0.00015112845340951      3.58425561948731      0      0
0.00015112845340951      0.000153220561512254      3.58425333963975      0      0
0.000153220561512254      0.000155341631178586      3.58425102822446      0      0
0.000155341631178586      0.000157492063330508      3.58424868480424      0      0
0.000157492063330508      0.000159672264440082      3.58424630893583      0      0
0.000159672264440082      0.00016188264660626      3.58424390016983      0      0
0.00016188264660626      0.000164123627632783      3.58424145805061      0      0
0.000164123627632783      0.00016639563110715      3.58423898211623      0      0
0.00016639563110715      0.000168699086480686      3.58423647189834      0      0
0.000168699086480686      0.000171034429149716      3.58423392692211      0      0
0.000171034429149716      0.00017340210053786      3.58423134670613      0      0
0.00017340210053786      0.000175802548179476      3.58422873076232      0      0
0.000175802548179476      0.000178236225804249      3.58422607859582      0      0
0.000178236225804249      0.000180703593422953      3.58422338970493      0      0
0.000180703593422953      0.000183205117414405      3.58422066358099      0      0
0.000183205117414405      0.000185741270613619      3.58421789970830      0      0
0.000185741270613619      0.000188312532401177      3.58421509756401      0      0
0.000188312532401177      0.000190919388793845      3.58421225661800      0      0
0.000190919388793845      0.000193562332536437      3.58420937633284      0      0
0.000193562332536437      0.000196241863194957      3.58420645616363      0      0
0.000196241863194957      0.000198958487251018      3.58420349555793      0      0
0.000198958487251018      0.000201712718197586      3.58420049395563      0      0
0.000201712718197586      0.000204505076636033      3.58419745078886      0      0
0.000204505076636033      0.000207336090374545      3.58419436548189      0      0
0.000207336090374545      0.000210206294527884      3.58419123745100      0      0
0.000210206294527884      0.000213116231618538      3.58418806610438      0      0
0.000213116231618538      0.000216066451679264      3.58418485084203      0      0
0.000216066451679264      0.000219057512357059      3.58418159105561      0      0
0.000219057512357059      0.000222089979018563      3.58417828612837      0      0
0.000222089979018563      0.000225164424856924      3.58417493543500      0      0
0.000225164424856924      0.000228281431000144      3.58417153834153      0      0
0.000228281431000144      0.00023144158662092      3.58416809420518      0      0
0.00023144158662092      0.000234645489048012      3.58416460237428      0      0
0.000234645489048012      0.000237893743879147      3.58416106218814      0      0
0.000237893743879147      0.000241186965095492      3.58415747297688      0      0
0.000241186965095492      0.000244525775177701      3.58415383406134      0      0
0.000244525775177701      0.000247910805223583      3.58415014475296      0      0
0.000247910805223583      0.000251342695067386      3.58414640435362      0      0
0.000251342695067386      0.000254822093400743      3.58414261215554      0      0
0.000254822093400743      0.00025834965789528      3.58413876744110      0      0
0.00025834965789528      0.000261926055326934      3.58413486948275      0      0
0.000261926055326934      0.000265551961701985      3.58413091754285      0      0
0.000265551961701985      0.00026922806238483      3.58412691087352      0      0
0.00026922806238483      0.000272955052227537      3.58412284871653      0      0
0.000272955052227537      0.000276733635701177      3.58411873030313      0      0
0.000276733635701177      0.000280564527028988      3.58411455485390      0      0
0.000280564527028988      0.000284448450321376      3.58411032157863      0      0
0.000284448450321376      0.000288386139712781      3.58410602967614      0      0
0.000288386139712781      0.000292378339500449      3.58410167833413      0      0
0.000292378339500449      0.000296425804285111      3.58409726672907      0      0
0.000296425804285111      0.000300529299113624      3.58409279402597      0      0
0.000300529299113624      0.000304689599623573      3.58408825937829      0      0
0.000304689599623573      0.000308907492189884      3.58408366192774      0      0
0.000308907492189884      0.000313183774073464      3.58407900080412      0      0
0.000313183774073464      0.000317519253571897      3.58407427512518      0      0
0.000317519253571897      0.000321914750172228      3.58406948399641      0      0
0.000321914750172228      0.000326371094705861      3.58406462651091      0      0
0.000326371094705861      0.000330889129505603      3.58405970174918      0      0
0.000330889129505603      0.000335469708564879      3.58405470877901      0      0
0.000335469708564879      0.000340113697699154      3.58404964665522      0      0
0.000340113697699154      0.000344821974709588      3.58404451441952      0      0
0.000344821974709588      0.000349595429548956      3.58403931110037      0      0
0.000349595429548956      0.000354434964489868      3.58403403571268      0      0
0.000354434964489868      0.000359341494295315      3.58402868725777      0      0
0.000359341494295315      0.000364315946391572      3.58402326472307      0      0
0.000364315946391572      0.000369359261043507      3.58401776708195      0      0
0.000369359261043507      0.000374472391532301      3.58401219329356      0      0
0.000374472391532301      0.00037965630433564      3.58400654230260      0      0
0.00037965630433564      0.000384911979310397      3.58400081303913      0      0
0.000384911979310397      0.000390240409877844      3.58399500441836      0      0
0.000390240409877844      0.000395642603211426      3.58398911534046      0      0
0.000395642603211426      0.000401119580427133      3.58398314469035      0      0
0.000401119580427133      0.000406672376776519      3.58397709133744      0      0
0.000406672376776519      0.000412302041842373      3.58397095413545      0      0
0.000412302041842373      0.000418009639737117      3.58396473192227      0      0
0.000418009639737117      0.000423796249303941      3.58395842351954      0      0
0.000423796249303941      0.000429662964320725      3.58395202773270      0      0
0.000429662964320725      0.000435610893706785      3.58394554335044      0      0
0.000435610893706785      0.000441641161732474      3.58393896914476      0      0
0.000441641161732474      0.000447754908231697      3.58393230387061      0      0
0.000447754908231697      0.000453953288817359      3.58392554626560      0      0
0.000453953288817359      0.000460237475099795      3.58391869504985      0      0
0.000460237475099795      0.000466608654908228      3.58391174892570      0      0
0.000466608654908228      0.000473068032515292      3.58390470657750      0      0
0.000473068032515292      0.000479616828864662      3.58389756667134      0      0
0.000479616828864662      0.000486256281801832      3.58389032785475      0      0
0.000486256281801832      0.000492987646308097      3.58388298875652      0      0
0.000492987646308097      0.000499812194737762      3.58387554798638      0      0
0.000499812194737762      0.000506731217058643      3.58386800413483      0      0
0.000506731217058643      0.0005137460210959      3.58386035577272      0      0
0.0005137460210959      0.000520857932779231      3.58385260145098      0      0
0.000520857932779231      0.000528068296393506      3.58384473970067      0      0
0.000528068296393506      0.000535378474832857      3.58383676903218      0      0
0.000535378474832857      0.000542789849858294      3.58382868793539      0      0
0.000542789849858294      0.000550303822358882      3.58382049487911      0      0
0.000550303822358882      0.000557921812616533      3.58381218831101      0      0
0.000557921812616533      0.000565645260574473      3.58380376665695      0      0
0.000565645260574473      0.00057347562610941      3.58379522832128      0      0
0.00057347562610941      0.000581414389307485      3.58378657168592      0      0
0.000581414389307485      0.000589463050744029      3.58377779511032      0      0
0.000589463050744029      0.000597623131767208      3.58376889693126      0      0
0.000597623131767208      0.000605896174785581      3.58375987546240      0      0
0.000605896174785581      0.000614283743559644      3.58375072899393      0      0
0.000614283743559644      0.000622787423497414      3.58374145579230      0      0
0.000622787423497414      0.000631408821954096      3.58373205409983      0      0
0.000631408821954096      0.000640149568535908      3.58372252213448      0      0
0.000640149568535908      0.000649011315408104      3.58371285808941      0      0
0.000649011315408104      0.000657995737607266      3.58370306013273      0      0
0.000657995737607266      0.000667104533357915      3.58369312640706      0      0
0.000667104533357915      0.00067633942439351      3.58368305502912      0      0
0.00067633942439351      0.000685702156281888      3.58367284408945      0      0
0.000685702156281888      0.000695194498755206      3.58366249165223      0      0
0.000695194498755206      0.000704818246044455      3.58365199575483      0      0
0.000704818246044455      0.000714575217218609      3.58364135440683      0      0
0.000714575217218609      0.000724467256528451      3.58363056559047      0      0
0.000724467256528451      0.000734496233755185      3.58361962726032      0      0
0.000734496233755185      0.000744664044563847      3.58360853734144      0      0
0.000744664044563847      0.000754972610861632      3.58359729373149      0      0
0.000754972610861632      0.000765423881161163      3.58358589429730      0      0
0.000765423881161163      0.0007760198309488      3.58357433687772      0      0
0.0007760198309488      0.000786762463058045      3.58356261927981      0      0
0.000786762463058045      0.00079765380804811      3.58355073928173      0      0
0.00079765380804811      0.000808695924587738      3.58353869462975      0      0
0.000808695924587738      0.000819890899844323      3.58352648303867      0      0
0.000819890899844323      0.00083124084987843      3.58351410219255      0      0
0.00083124084987843      0.000842747920043766      3.58350154974243      0      0
0.000842747920043766      0.000854414285392693      3.58348882330640      0      0
0.000854414285392693      0.000866242151087355      3.58347592046992      0      0
0.000866242151087355      0.000878233752816494      3.58346283878502      0      0
0.000878233752816494      0.000890391357218039      3.58344957576945      0      0
0.000890391357218039      0.000902717262307538      3.58343612890631      0      0
0.000902717262307538      0.000915213797912533      3.58342249564366      0      0
0.000915213797912533      0.000927883326112938      3.58340867339409      0      0
0.000927883326112938      0.000940728241687513      3.58339465953421      0      0
0.000940728241687513      0.000953750972566528      3.58338045140411      0      0
0.000953750972566528      0.000966953980290686      3.58336604630685      0      0
0.000966953980290686      0.000980339760476396      3.58335144150792      0      0
0.000980339760476396      0.000993910843287497      3.58333663423481      0      0
0.000993910843287497      0.0010076697939135      3.58332162167646      0      0
0.0010076697939135      0.00102161921305448      3.58330640098273      0      0
0.00102161921305448      0.0010357617374126      3.58329096926362      0      0
0.0010357617374126      0.00105010004019057      3.58327532358849      0      0
0.00105010004019057      0.00106463683159689      3.58325946098583      0      0
0.00106463683159689      0.00107937485935813      3.58324337844373      0      0
0.00107937485935813      0.00109431690923832      3.58322707290878      0      0
0.00109431690923832      0.00110946580556549      3.58321054128302      0      0
0.00110946580556549      0.00112482441176555      3.58319378042511      0      0
0.00112482441176555      0.00114039563090349      3.58317678715353      0      0
0.00114039563090349      0.00115618240623217      3.58315955823936      0      0
0.00115618240623217      0.00117218772174859      3.58314209040716      0      0
0.00117218772174859      0.00118841460275796      3.58312438034204      0      0
0.00118841460275796      0.00120486611644553      3.58310642467501      0      0
0.00120486611644553      0.00122154537245635      3.58308821999651      0      0
0.00122154537245635      0.00123845552348304      3.58306976284615      0      0
0.00123845552348304      0.00125559976586171      3.58305104971549      0      0
0.00125559976586171      0.00127298134017614      3.58303207704908      0      0
0.00127298134017614      0.00129060353187029      3.58301284123928      0      0
0.00129060353187029      0.00130846967186935      3.58299333862971      0      0
0.00130846967186935      0.00132658313720929      3.58297356551435      0      0
0.00132658313720929      0.00134494735167523      3.58295351812947      0      0
0.00134494735167523      0.00136356578644858      3.58293319266994      0      0
0.00136356578644858      0.00138244196076317      3.58291258526354      0      0
0.00138244196076317      0.00140157944257044      3.58289169199532      0      0
0.00140157944257044      0.00142098184921384      3.58287050889358      0      0
0.00142098184921384      0.00144065284811262      3.58284903192268      0      0
0.00144065284811262      0.00146059615745496      3.58282725700163      0      0
0.00146059615745496      0.00148081554690089      3.58280517999071      0      0
0.00148081554690089      0.00150131483829471      3.58278279668419      0      0
0.00150131483829471      0.00152209790638749      3.58276010282265      0      0
0.00152209790638749      0.00154316867956938      3.58273709409227      0      0
0.00154316867956938      0.00156453114061223      3.58271376611492      0      0
0.00156453114061223      0.00158618932742236      3.58269011444735      0      0
0.00158618932742236      0.00160814733380381      3.58266613458584      0      0
0.00160814733380381      0.00163040931023216      3.58264182196692      0      0
0.00163040931023216      0.00165297946463904      3.58261717196405      0      0
0.00165297946463904      0.00167586206320748      3.58259217988464      0      0
0.00167586206320748      0.00169906143117836      3.58256684096917      0      0
0.00169906143117836      0.00172258195366789      3.58254115039121      0      0
0.00172258195366789      0.00174642807649655      3.58251510325719      0      0
0.00174642807649655      0.00177060430702936      3.58248869460556      0      0
0.00177060430702936      0.00179511521502795      3.58246191940570      0      0
0.00179511521502795      0.00181996543351421      3.58243477255670      0      0
0.00181996543351421      0.00184515965964614      3.58240724888629      0      0
0.00184515965964614      0.00187070265560561      3.58237934314975      0      0
0.00187070265560561      0.00189659924949857      3.58235105002889      0      0
0.00189659924949857      0.00192285433626758      3.58232236413102      0      0
0.00192285433626758      0.00194947287861711      3.58229327998788      0      0
0.00194947287861711      0.00197645990795156      3.58226379205451      0      0
0.00197645990795156      0.00200382052532629      3.58223389470815      0      0
0.00200382052532629      0.00203155990241182      3.58220358224713      0      0
0.00203155990241182      0.00205968328247135      3.58217284888998      0      0
0.00205968328247135      0.00208819598135186      3.58214168877468      0      0
0.00208819598135186      0.00211710338848892      3.58211009595807      0      0
0.00211710338848892      0.00214641096792534      3.58207806441485      0      0
0.00214641096792534      0.00217612425934403      3.58204558803545      0      0
0.00217612425934403      0.00220624887911509      3.58201266062247      0      0
0.00220624887911509      0.00223679052135739      3.58197927588748      0      0
0.00223679052135739      0.00226775495901488      3.58194542745136      0      0
0.00226775495901488      0.00229914804494778      3.58191110884998      0      0
0.00229914804494778      0.00233097571303889      3.58187631353884      0      0
0.00233097571303889      0.00236324397931521      3.58184103488529      0      0
0.00236324397931521      0.00239595894308506      3.58180526614941      0      0
0.00239595894308506      0.00242912678809096      3.58176900047929      0      0
0.00242912678809096      0.00246275378367852      3.58173223093880      0      0
0.00246275378367852      0.00249684628598141      3.58169495052714      0      0
0.00249684628598141      0.00253141073912281      3.58165715213703      0      0
0.00253141073912281      0.0025664536764335      3.58161882851163      0      0
0.0025664536764335      0.00260198172168671      3.58157997230402      0      0
0.00260198172168671      0.00263800159035023      3.58154057613257      0      0
0.00263800159035023      0.00267452009085567      3.58150063247553      0      0
0.00267452009085567      0.00271154412588544      3.58146013362799      0      0
0.00271154412588544      0.00274908069367747      3.58141907186855      0      0
0.00274908069367747      0.00278713688934801      3.58137743940535      0      0
0.00278713688934801      0.00282571990623272      3.58133522818802      0      0
0.00282571990623272      0.00286483703724639      3.58129243014198      0      0
0.00286483703724639      0.00290449567626138      3.58124903717287      0      0
0.00290449567626138      0.00294470331950526      3.58120504085639      0      0
0.00294470331950526      0.0029854675669777      3.58116043280196      0      0
0.0029854675669777      0.00302679612388701      3.58111520455761      0      0
0.00302679612388701      0.0030686968021066      3.58106934729281      0      0
0.0030686968021066      0.00311117752165154      3.58102285237178      0      0
0.00311117752165154      0.0031542463121756      3.58097571083850      0      0
0.0031542463121756      0.00319791131448903      3.58092791357076      0      0
0.00319791131448903      0.00324218078209728      3.58087945160698      0      0
0.00324218078209728      0.0032870630827611      3.58083031540215      0      0
0.0032870630827611      0.00333256670007821      3.58078049577469      0      0
0.00333256670007821      0.00337870023508683      3.58072998299808      0      0
0.00337870023508683      0.00342547240789146      3.58067876745174      0      0
0.00342547240789146      0.00347289205931113      3.58062683935337      0      0
0.00347289205931113      0.00352096815255051      3.58057418858500      0      0
0.00352096815255051      0.00356970977489406      3.58052080528670      0      0
0.00356970977489406      0.00361912613942378      3.58046667888739      0      0
0.00361912613942378      0.0036692265867606      3.58041179937510      0      0
0.0036692265867606      0.00372002058682995      3.58035615578064      0      0
0.00372002058682995      0.00377151774065175      3.58029973788046      0      0
0.00377151774065175      0.00382372778215516      3.58024253433595      0      0
0.00382372778215516      0.00387666058001854      3.58018453467688      0      0
0.00387666058001854      0.00393032613953476      3.58012572720975      0      0
0.00393032613953476      0.0039847346045024      3.58006610117825      0      0
0.0039847346045024      0.00403989625914312      3.58000564457554      0      0
0.00403989625914312      0.00409582153004557      3.57994434626592      0      0
0.00409582153004557      0.00415252098813623      3.57988219404971      0      0
0.00415252098813623      0.00421000535067748      3.57981917622144      0      0
0.00421000535067748      0.0042682854832934      3.57975528060361      0      0
0.0042682854832934      0.00432737240202355      3.57969049467217      0      0
0.00432737240202355      0.00438727727540519      3.57962480645881      0      0
0.00438727727540519      0.00444801142658443      3.57955820254018      0      0
0.00444801142658443      0.00450958633545639      3.57949067099554      0      0
0.00450958633545639      0.00457201364083525      3.57942219793948      0      0
0.00457201364083525      0.00463530514265407      3.57935277074618      0      0
0.00463530514265407      0.00469947280419532      3.57928237596302      0      0
0.00469947280419532      0.00476452875435209      3.57921099946356      0      0
0.00476452875435209      0.0048304852899207      3.57913862849822      0      0
0.0048304852899207      0.00489735487792503      3.57906524797630      0      0
0.00489735487792503      0.00496515015797302      3.57899084442815      0      0
0.00496515015797302      0.00503388394464577      3.57891540361986      0      0
0.00503388394464577      0.00510356922991978      3.57883890998933      0      0
0.00510356922991978      0.00517421918562266      3.57876135008265      0      0
0.00517421918562266      0.00524584716592283      3.57868270807570      0      0
0.00524584716592283      0.00531846670985373      3.57860296846040      0      0
0.00531846670985373      0.00539209154387294      3.57852211712917      0      0
0.00539209154387294      0.00546673558445676      3.57844013707008      0      0
0.00546673558445676      0.00554241294073067      3.57835701267588      0      0
0.00554241294073067      0.00561913791713623      3.57827272903239      0      0
0.00561913791713623      0.00569692501613484      3.57818726820026      0      0
0.00569692501613484      0.00577578894094906      3.57810061409125      0      0
0.00577578894094906      0.00585574459834172      3.57801275117451      0      0
0.00585574459834172      0.00593680710143364      3.57792366068441      0      0
0.00593680710143364      0.00601899177256026      3.57783332558112      0      0
0.00601899177256026      0.00610231414616781      3.57774172999035      0      0
0.00610231414616781      0.0061867899717497      3.57764885453829      0      0
0.0061867899717497      0.0062724352168234      3.57755468065086      0      0
0.0062724352168234      0.00635926606994866      3.57745919212871      0      0
0.00635926606994866      0.00644729894378739      3.57736236962348      0      0
0.00644729894378739      0.00653655047820597      3.57726419258267      0      0
0.00653655047820597      0.00662703754342055      3.57716464372966      0      0
0.00662703754342055      0.00671877724318579      3.57706370462497      0      0
0.00671877724318579      0.00681178691802782      3.57696135329422      0      0
0.00681178691802782      0.00690608414852187      3.57685756978980      0      0
0.00690608414852187      0.00700168675861542      3.57675233637453      0      0
0.00700168675861542      0.00709861281899715      3.57664563181400      0      0
0.00709861281899715      0.00719688065051277      3.57653743290570      0      0
0.00719688065051277      0.00729650882762788      3.57642771984106      0      0
0.00729650882762788      0.00739751618193895      3.57631647353585      0      0
0.00739751618193895      0.00749992180573285      3.57620367065869      0      0
0.00749992180573285      0.00760374505559565      3.57608928688806      0      0
0.00760374505559565      0.00770900555607137      3.57597330165424      0      0
0.00770900555607137      0.00781572320337137      3.57585569472933      0      0
0.00781572320337137      0.00792391816913513      3.57573644142284      0      0
0.00792391816913513      0.00803361090424307      3.57561551570522      0      0
0.00803361090424307      0.00814482214268214      3.57549289530442      0      0
0.00814482214268214      0.00825757290546495      3.57536855929971      0      0
0.00825757290546495      0.00837188450460311      3.57524248260059      0      0
0.00837188450460311      0.0084877785471356      3.57511463710844      0      0
0.0084877785471356      0.00860527693921294      3.57498499749607      0      0
0.00860527693921294      0.00872440189023784      3.57485354177692      0      0
0.00872440189023784      0.0088451759170632      3.57472024575766      0      0
0.0088451759170632      0.00896762184824822      3.57458508038600      0      0
0.00896762184824822      0.00909176282837339      3.57444801613985      0      0
0.00909176282837339      0.00921762232241531      3.57430902760497      0      0
0.00921762232241531      0.009345224120182      3.57416809134110      0      0
0.009345224120182      0.00947459234080956      3.57402518025168      0      0
0.00947459234080956      0.00960575143732124      3.57388026257435      0      0
0.00960575143732124      0.0097387262012494      3.57373330682916      0      0
0.0097387262012494      0.00987354176732169      3.57358428585921      0      0
0.00987354176732169      0.0100102236182119      3.57343317457936      0      0
0.0100102236182119      0.0101487975893568      3.57327994446362      0      0
0.0101487975893568      0.0102892898738392      3.57312456182537      0      0
0.0102892898738392      0.0104317270273393      3.57296699194419      0      0
0.0104317270273393      0.0105761359731542      3.57280720392698      0      0
0.0105761359731542      0.0107225440072866      3.57264517054422      0      0
0.0107225440072866      0.0108709788036044      3.57248086332518      0      0
0.0108709788036044      0.0110214684190717      3.57231424851183      0      0
0.0110214684190717      0.0111740412990521      3.57214528827657      0      0
0.0111740412990521      0.0113287262826851      3.57197394577760      0      0
0.0113287262826851      0.0114855526083377      3.57180018869024      0      0
0.0114855526083377      0.0116445499191305      3.57162398765521      0      0
0.0116445499191305      0.0118057482685412      3.57144531129528      0      0
0.0118057482685412      0.0119691781260852      3.57126412268968      0      0
0.0119691781260852      0.0121348703830748      3.57108038058199      0      0
0.0121348703830748      0.0123028563584581      3.57089404408439      0      0
0.0123028563584581      0.0124731678047393      3.57070507657075      0      0
0.0124731678047393      0.0126458369139802      3.57051344537693      0      0
0.0126458369139802      0.0128208963238851      3.57031911766893      0      0
0.0128208963238851      0.0129983791239701      3.57012205600075      0      0
0.0129983791239701      0.0131783188618175      3.56992221715084      0      0
0.0131783188618175      0.0133607495494169      3.56971955505364      0      0
0.0133607495494169      0.0135457056695945      3.56951402545330      0      0
0.0135457056695945      0.0137332221825303      3.56930558874466      0      0
0.0137332221825303      0.0139233345323668      3.56909420897901      0      0
0.0139233345323668      0.0141160786539086      3.56887984984770      0      0
0.0141160786539086      0.0143114909794141      3.56866247050509      0      0
0.0143114909794141      0.0145096084454827      3.56844202404250      0      0
0.0145096084454827      0.0147104685000363      3.56821845952632      0      0
0.0147104685000363      0.0149141091093971      3.56799172617943      0      0
0.0149141091093971      0.0151205687654648      3.56776177702815      0      0
0.0151205687654648      0.0153298864929916      3.56752856981297      0      0
0.0153298864929916      0.0155421018569589      3.56729206470691      0      0
0.0155421018569589      0.015757254970056      3.56705222025204      0      0
0.015757254970056      0.0159753865002618      3.56680898984416      0      0
0.0159753865002618      0.0161965376785319      3.56656232066038      0      0
0.0161965376785319      0.0164207503065923      3.56631215551217      0      0
0.0164207503065923      0.0166480667648403      3.56605843655985      0      0
0.0166480667648403      0.0168785300203555      3.56580110894645      0      0
0.0168785300203555      0.0171121836350213      3.56554012256342      0      0
0.0171121836350213      0.0173490717737588      3.56527543116262      0      0
0.0173490717737588      0.017589239212875      3.56500698931418      0      0
0.017589239212875      0.0178327313485262      3.56473474865910      0      0
0.0178327313485262      0.0180795942052988      3.56445865512952      0      0
0.0180795942052988      0.0183298744449088      3.56417864829147      0      0
0.0183298744449088      0.0185836193750216      3.56389466300365      0      0
0.0185836193750216      0.0188408769581945      3.56360663262780      0      0
0.0188408769581945      0.0191016958209418      3.56331449245590      0      0
0.0191016958209418      0.0193661252629267      3.56301818201775      0      0
0.0193661252629267      0.0196342152662799      3.56271764543720      0      0
0.0196342152662799      0.0199060165050465      3.56241282977305      0      0
0.0199060165050465      0.0201815803547652      3.56210368200483      0      0
0.0201815803547652      0.0204609589021785      3.56179014575351      0      0
0.0204609589021785      0.0207442049550786      3.56147215884835      0      0
0.0207442049550786      0.0210313720522889      3.56114965250220      0      0
0.0210313720522889      0.0213225144737837      3.56082255229286      0      0
0.0213225144737837      0.0216176872509482      3.56049078057169      0      0
0.0216176872509482      0.0219169461769806      3.56015425951030      0      0
0.0219169461769806      0.0222203478174381      3.55981291385801      0      0
0.0222203478174381      0.0225279495209286      3.55946667262527      0      0
0.0225279495209286      0.0228398094299506      3.55911546925963      0      0
0.0228398094299506      0.0231559864918837      3.55875924032028      0      0
0.0231559864918837      0.0234765404701303      3.55839792305525      0      0
0.0234765404701303      0.0238015319554124      3.55803145254306      0      0
0.0238015319554124      0.0241310223772239      3.55765975912672      0      0
0.0241310223772239      0.0244650740154424      3.55728276674918      0      0
0.0244650740154424      0.0248037500121009      3.55690039254427      0      0
0.0248037500121009      0.025147114383323      3.55651254772301      0      0
0.025147114383323      0.0254952320314234      3.55611913949985      0      0
0.0254952320314234      0.025848168757175      3.55572007359182      0      0
0.025848168757175      0.0262059912722472      3.55531525673195      0      0
0.0262059912722472      0.0265687672118152      3.55490459867215      0      0
0.0265687672118152      0.0269365651473444      3.55448801328900      0      0
0.0269365651473444      0.0273094545995519      3.55406541860815      0      0
0.0273094545995519      0.0276875060515468      3.55363673578257      0      0
0.0276875060515468      0.0280707909621536      3.55320188725262      0      0
0.0280707909621536      0.0284593817794181      3.55276079444901      0      0
0.0284593817794181      0.0288533519543027      3.55231337545600      0      0
0.0288533519543027      0.0292527759545692      3.55185954303101      0      0
0.0292527759545692      0.0296577292788545      3.55139920329014      0      0
0.0296577292788545      0.0300682884709421      3.55093225524000      0      0
0.0300682884709421      0.0304845311342295      3.55045859118959      0      0
0.0304845311342295      0.0309065359463971      3.54997809793851      0      0
0.0309065359463971      0.0313343826742795      3.54949065852789      0      0
0.0313343826742795      0.0317681521889432      3.54899615427343      0      0
0.0317681521889432      0.0322079264809726      3.54849446677860      0      0
0.0322079264809726      0.0326537886759678      3.54798547964977      0      0
0.0326537886759678      0.033105823050257      3.54746907969391      0      0
0.033105823050257      0.033564115046826      3.54694515746233      0      0
0.033564115046826      0.0340287512914689      3.54641360709622      0      0
0.0340287512914689      0.0344998196091616      3.54587432551936      0      0
0.0344998196091616      0.0349774090406628      3.54532721109837      0      0
0.0349774090406628      0.0354616098593442      3.54477216194513      0      0
0.0354616098593442      0.0359525135882537      3.54420907406417      0      0
0.0359525135882537      0.0364502130174152      3.54363783955090      0      0
0.0364502130174152      0.0369548022213675      3.54305834502680      0      0
0.0369548022213675      0.0374663765769464      3.54247047045923      0      0
0.0374663765769464      0.0379850327813123      3.54187408846434      0      0
0.0379850327813123      0.0385108688702281      3.54126906413622      0      0
0.0385108688702281      0.0390439842365898      3.54065525539174      0      0
0.0390439842365898      0.0395844796492134      3.54003251377263      0      0
0.0395844796492134      0.0401324572718825      3.53940068560869      0      0
0.0401324572718825      0.0406880206826587      3.53875961342072      0      0
0.0406880206826587      0.0412512748934598      3.53810913742948      0      0
0.0412512748934598      0.0418223263699098      3.53744909703776      0      0
0.0418223263699098      0.0424012830514618      3.53677933216399      0      0
0.0424012830514618      0.0429882543718015      3.53609968432665      0      0
0.0429882543718015      0.0435833512795317      3.53540999740486      0      0
0.0435833512795317      0.0441866862591436      3.53471011803044      0      0
0.0441866862591436      0.0447983733522791      3.53399989559693      0      0
0.0447983733522791      0.0454185281792862      3.53327918189918      0      0
0.0454185281792862      0.0460472679610735      3.53254783044182      0      0
0.0460472679610735      0.0466847115412677      3.53180569547442      0      0
0.0466847115412677      0.0473309794086762      3.53105263082470      0      0
0.0473309794086762      0.047986193720063      3.53028848860892      0      0
0.047986193720063      0.0486504783232378      3.52951311790011      0      0
0.0486504783232378      0.0493239587804657      3.52872636343171      0      0
0.0493239587804657      0.0500067623922011      3.52792806440593      0      0
0.0500067623922011      0.0506990182211494      3.52711805346539      0      0
0.0506990182211494      0.0514008571166629      3.52629615587263      0      0
0.0514008571166629      0.0521124117394733      3.52546218892807      0      0
0.0521124117394733      0.0528338165867671      3.52461596164141      0      0
0.0528338165867671      0.0535652080176086      3.52375727465792      0      0
0.0535652080176086      0.0543067242787134      3.52288592042780      0      0
0.0543067242787134      0.0550585055305805      3.52200168359591      0      0
0.0550585055305805      0.0558206938739848      3.52110434158054      0      0
0.0558206938739848      0.0565934333768373      3.52019366530329      0      0
0.0565934333768373      0.0573768701014157      3.51926942002837      0      0
0.0573768701014157      0.0581711521319738      3.51833136626788      0      0
0.0581711521319738      0.0589764296027321      3.51737926071009      0      0
0.0589764296027321      0.0597928547262553      3.51641285712985      0      0
0.0597928547262553      0.0606205818222245      3.51543190724446      0      0
0.0606205818222245      0.0614597673466051      3.51443616148255      0      0
0.0614597673466051      0.0623105699212211      3.51342536963989      0      0
0.0623105699212211      0.0631731503637371      3.51239928140172      0      0
0.0631731503637371      0.0640476717180559      3.51135764671762      0      0
0.0640476717180559      0.064934299285137      3.51030021602125      0      0
0.064934299285137      0.065833200654241      3.50922674029286      0      0
0.065833200654241      0.0667445457346082      3.50813697096798      0      0
0.0667445457346082      0.0676685067875737      3.50703065970012      0      0
0.0676685067875737      0.0686052584591283      3.50590755798941      0      0
0.0686052584591283      0.0695549778129301      3.50476741669214      0      0
0.0695549778129301      0.0705178443637725      3.50360998542826      0      0
0.0705178443637725      0.071494040111516      3.50243501190582      0      0
0.071494040111516      0.0724837495754901      3.50124224118169      0      0
0.0724837495754901      0.07348715982937      3.50003141487832      0      0
0.07348715982937      0.0745044605365374      3.49880227037580      0      0
0.0745044605365374      0.0755358439859309      3.49755453999733      0      0
0.0755358439859309      0.0765815051283916      3.49628795020505      0      0
0.0765815051283916      0.0776416416135129      3.49500222082145      0      0
0.0776416416135129      0.0787164538269999      3.49369706428958      0      0
0.0787164538269999      0.0798061449285455      3.49237218498336      0      0
0.0798061449285455      0.0809109208902321      3.49102727857693      0      0
0.0809109208902321      0.0820309905354643      3.48966203148028      0      0
0.0820309905354643      0.0831665655784396      3.48827612034579      0      0
0.0831665655784396      0.0843178606641673      3.48686921164877      0      0
0.0843178606641673      0.0854850934090396      3.48544096134299      0      0
0.0854850934090396      0.0866684844419658      3.48399101459073      0      0
0.0866684844419658      0.087868257446075      3.48251900556511      0      0
0.087868257446075      0.0890846392009967      3.48102455732154      0      0
0.0890846392009967      0.0903178596257262      3.47950728173374      0      0
0.0903178596257262      0.0915681518220832      3.47796677948902      0      0
0.0915681518220832      0.0928357521187732      3.47640264013695      0      0
0.0928357521187732      0.0941209001160578      3.47481444218469      0      0
0.0941209001160578      0.0954238387310435      3.47320175323252      0      0
0.0954238387310435      0.0967448142435972      3.47156413014226      0      0
0.0967448142435972      0.0980840763428988      3.46990111923179      0      0
0.0980840763428988      0.0994418781746361      3.46821225648881      0      0
0.0994418781746361      0.100818476388855      3.46649706779700      0      0
0.100818476388855      0.10221413118847      3.46475506916843      0      0
0.10221413118847      0.103629106378448      3.46298576697601      0      0
0.103629106378448      0.105063669415674      3.46118865818063      0      0
0.105063669415674      0.106518091459502      3.45936323054769      0      0
0.106518091459502      0.107992647423013      3.45750896284858      0      0
0.107992647423013      0.109487616024976      3.45562532504296      0      0
0.109487616024976      0.111003279842531      3.45371177843820      0      0
0.111003279842531      0.112539925364605      3.45176777582307      0      0
0.112539925364605      0.114097843046059      3.44979276157293      0      0
0.114097843046059      0.115677327362591      3.44778617172448      0      0
0.115677327362591      0.117278676866402      3.44574743401830      0      0
0.117278676866402      0.118902194242619      3.44367596790797      0      0
0.118902194242619      0.120548186366517      3.44157118453502      0      0
0.120548186366517      0.122216964361519      3.43943248666910      0      0
0.122216964361519      0.123908843658004      3.43725926861314      0      0
0.123908843658004      0.125624144052934      3.43505091607377      0      0
0.125624144052934      0.127363189770296      3.43280680599716      0      0
0.127363189770296      0.12912630952239      3.43052630637089      0      0
0.12912630952239      0.130913836571959      3.42820877599251      0      0
0.130913836571959      0.132726108795187      3.42585356420563      0      0
0.132726108795187      0.134563468745557      3.42346001060456      0      0
0.134563468745557      0.136426263718606      3.42102744470837      0      0
0.136426263718606      0.138314845817565      3.41855518560553      0      0
0.138314845817565      0.140229572019921      3.41604254157026      0      0
0.140229572019921      0.142170804244882      3.41348880965155      0      0
0.142170804244882      0.144138909421796      3.41089327523600      0      0
0.144138909421796      0.146134259559502      3.40825521158555      0      0
0.146134259559502      0.148157231816648      3.40557387935104      0      0
0.148157231816648      0.150208208572982      3.40284852606246      0      0
0.150208208572982      0.152287577501628      3.40007838559687      0      0
0.152287577501628      0.154395731642364      3.39726267762461      0      0
0.154395731642364      0.156533069475914      3.39440060703456      0      0
0.156533069475914      0.158699994999266      3.39149136333894      0      0
0.158699994999266      0.16089691780204      3.38853412005806      0      0
0.16089691780204      0.163124253143903      3.38552803408552      0      0
0.163124253143903      0.165382422033063      3.38247224503384      0      0
0.165382422033063      0.16767185130585      3.37936587456082      0      0
0.16767185130585      0.16999297370739      3.37620802567647      0      0
0.16999297370739      0.172346227973408      3.37299778203042      0      0
0.172346227973408      0.174732058913154      3.36973420717953      0      0
0.174732058913154      0.177150917493482      3.36641634383523      0      0
0.177150917493482      0.179603260924088      3.36304321309023      0      0
0.179603260924088      0.182089552743936      3.35961381362372      0      0
0.182089552743936      0.184610262908873      3.35612712088450      0      0
0.184610262908873      0.187165867880458      3.35258208625092      0      0
0.187165867880458      0.189756850716024      3.34897763616685      0      0
0.189756850716024      0.192383701159985      3.34531267125225      0      0
0.192383701159985      0.195046915736409      3.34158606538724      0      0
0.195046915736409      0.197746997842864      3.33779666476816      0      0
0.197746997842864      0.200484457845576      3.33394328693413      0      0
0.200484457845576      0.203259813175894      3.33002471976233      0      0
0.203259813175894      0.206073588428097      3.32603972043022      0      0
0.206073588428097      0.208926315458549      3.32198701434281      0      0
0.208926315458549      0.211818533486235      3.31786529402268      0      0
0.211818533486235      0.214750789194674      3.31367321796067      0      0
0.214750789194674      0.217723636835266      3.30940940942469      0      0
0.217723636835266      0.220737638332042      3.30507245522415      0      0
0.220737638332042      0.22379336338789      3.30066090442719      0      0
0.22379336338789      0.226891389592229      3.29617326702782      0      0
0.226891389592229      0.230032302530194      3.29160801255977      0      0
0.230032302530194      0.233216695893316      3.28696356865385      0      0
0.233216695893316      0.236445171591743      3.28223831953512      0      0
0.236445171591743      0.239718339868012      3.27743060445633      0      0
0.239718339868012      0.243036819412397      3.27253871606333      0      0
0.243036819412397      0.246401237479853      3.26756089868850      0      0
0.246401237479853      0.249812230008578      3.26249534656746      0      0
0.249812230008578      0.253270441740218      3.25734020197433      0      0
0.253270441740218      0.256776526341734      3.25209355327034      0      0
0.256776526341734      0.260331146528961      3.24675343286047      0      0
0.260331146528961      0.263934974191869      3.24131781505204      0      0
0.263934974191869      0.267588690521566      3.23578461380924      0      0
0.267588690521566      0.271292986139054      3.23015168039685      0      0
0.271292986139054      0.275048561225772      3.22441680090607      0      0
0.275048561225772      0.27885612565594      3.21857769365488      0      0
0.27885612565594      0.282716399130741      3.21263200645472      0      0
0.282716399130741      0.286630111314356      3.20657731373498      0      0
0.286630111314356      0.290598001971889      3.20041111351572      0      0
0.290598001971889      0.294620821109189      3.19413082421884      0      0
0.294620821109189      0.298699329114623      3.18773378130685      0      0
0.298699329114623      0.302834296902796      3.18121723373769      0      0
0.302834296902796      0.307026506060274      3.17457834022329      0      0
0.307026506060274      0.311276748993318      3.16781416527843      0      0
0.311276748993318      0.315585829077662      3.16092167504553      0      0
0.315585829077662      0.319954560810364      3.15389773287999      0      0
0.319954560810364      0.324383769963767      3.14673909467911      0      0
0.324383769963767      0.32887429374158      3.13944240393680      0      0
0.32887429374158      0.33342698093713      3.13200418650433      0      0
0.33342698093713      0.338042692093795      3.12442084503612      0      0
0.338042692093795      0.342722299667666      3.11668865309760      0      0
0.342722299667666      0.347466688192458      3.10880374891038      0      0
0.347466688192458      0.352276754446699      3.10076212870774      0      0
0.352276754446699      0.357153407623246      3.09255963967125      0      0
0.357153407623246      0.362097569501131      3.08419197241661      0      0
0.362097569501131      0.367110174619799      3.07565465299421      0      0
0.367110174619799      0.372192170455755      3.06694303436647      0      0
0.372192170455755      0.37734451760165      3.05805228732103      0      0
0.37734451760165      0.382568189947856      3.04897739077452      0      0
0.382568189947856      0.387864174866547      3.03971312141797      0      0
0.387864174866547      0.393233473398329      3.03025404264990      0      0
0.393233473398329      0.398677100441459      3.02059449273804      0      0
0.398677100441459      0.40419608494368      3.01072857214494      0      0
0.40419608494368      0.409791470096709      3.00065012994628      0      0
0.409791470096709      0.41546431353342      2.99035274926352      0      0
0.41546431353342      0.421215687527758      2.97982973162446      0      0
0.421215687527758      0.427046679197417      2.96907408015670      0      0
0.427046679197417      0.43295839070933      2.95807848150837      0      0
0.43295839070933      0.438951939487993      2.94683528637990      0      0
0.438951939487993      0.445028458426682      2.93533648853749      0      0
0.445028458426682      0.451189096101594      2.92357370216497      0      0
0.451189096101594      0.457435016988945      2.91153813739450      0      0
0.457435016988945      0.463767401685081      2.89922057383839      0      0
0.463767401685081      0.470187447129631      2.88661133192397      0      0
0.470187447129631      0.476696366831751      2.87370024180953      0      0
0.476696366831751      0.483295391099501      2.86047660963318      0      0
0.483295391099501      0.489985767272398      2.84692918081592      0      0
0.489985767272398      0.496768759957182      2.83304610010523      0      0
0.496768759957182      0.503645651266856      2.81881486800612      0      0
0.503645651266856      0.510617741063022      2.80422229320031      0      0
0.510617741063022      0.517686347201588      2.78925444050186      0      0
0.517686347201588      0.524852805781861      2.77389657383621      0      0
0.524852805781861      0.532118471399099      2.75813309365949      0      0
0.532118471399099      0.539484717400551      2.74194746815235      0      0
0.539484717400551      0.546952936145049      2.72532215742735      0      0
0.546952936145049      0.554524539266187      2.70823852987681      0      0
0.554524539266187      0.56220095793915      2.69067676965685      0      0
0.56220095793915      0.569983643151229      2.67261577414881      0      0
0.569983643151229      0.577874065976087      2.65403304005659      0      0
0.577874065976087      0.585873717851818      2.63490453658157      0      0
0.585873717851818      0.59398411086286      2.61520456385888      0      0
0.59398411086286      0.602206778025804      2.59490559452975      0      0
0.602206778025804      0.610543273579166      2.57397809595359      0      0
0.610543273579166      0.618995173277162      2.55239033011577      0      0
0.618995173277162      0.62756407468756      2.53010812774307      0      0
0.62756407468756      0.636251597493652      2.50709463247659      0      0
0.636251597493652      0.645059383800396      2.48331001013850      0      0
0.645059383800396      0.653989098444817      2.45871111712732      0      0
0.653989098444817      0.663042429310678      2.43325112073182      0      0
0.663042429310678      0.672221087647534      2.40687906260005      0      0
0.672221087647534      0.681526808394186      2.37953935464569      0      0
0.681526808394186      0.690961350506615      2.35117119419689      0      0
0.690961350506615      0.70052649729046      2.32170788203005      0      0
0.70052649729046      0.710224056738094      2.29107602285691      0      0
0.710224056738094      0.720055861870372      2.25919458253805      0      0
0.720055861870372      0.730023771083106      2.22597376934701      0      0
0.730023771083106      0.740129668498331      2.19131369739279      0      0
0.740129668498331      0.750375464320448      2.15510277794652      0      0
0.750375464320448      0.76076309519728      2.11721576763187      0      0
0.76076309519728      0.771294524586143      2.07751137933781      0      0
0.771294524586143      0.781971743124969      2.03582932945471      0      0
0.781971743124969      0.792796769008581      1.99198664926329      0      0
0.792796769008581      0.803771648370161      1.94577302220451      0      0
0.803771648370161      0.814898455668016      1.89694481141367      0      0
0.814898455668016      0.826179294077686      1.84521729539308      0      0
0.826179294077686      0.837616295889483      1.79025440374934      0      0
0.837616295889483      0.849211622911536      1.73165488672426      0      0
0.849211622911536      0.860967466878409      1.66893326629423      0      0
0.860967466878409      0.872886049865385      1.60149292284800      0      0
0.872886049865385      0.884969624708479      1.52858691375995      0      0
0.884969624708479      0.897220475430265      1.44925885340953      0      0
0.897220475430265      0.909640917671599      1.36224974104943      0      0
0.909640917671599      0.922233299129318      1.26584295563904      0      0
0.922233299129318      0.935      1.15758786573850      0      0
# END HISTO1D SudakovqbarqExpOutputsN2LL22
# BEGIN HISTO1D SudakovqbarqExpOutputsThresholdDivN2LL11
PlotOrder=1
LineColor=blue
LineStyle=dashed 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(1,1)}_{h,\mathrm{thr}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      2.07400985420696      0      0
0.00000101384324431002      0.00000102787812403307      2.07400985420696      0      0
0.00000102787812403307      0.00000104210729202498      2.07400985420697      0      0
0.00000104210729202498      0.00000105653343786574      2.07400985420697      0      0
0.00000105653343786574      0.00000107115928836782      2.07400985420697      0      0
0.00000107115928836782      0.00000108598760809164      2.07400985420697      0      0
0.00000108598760809164      0.00000110102119986811      2.07400985420697      0      0
0.00000110102119986811      0.00000111626290532839      2.07400985420698      0      0
0.00000111626290532839      0.00000113171560544106      2.07400985420698      0      0
0.00000113171560544106      0.00000114738222105665      2.07400985420698      0      0
0.00000114738222105665      0.00000116326571345971      2.07400985420698      0      0
0.00000116326571345971      0.0000011793690849286      2.07400985420699      0      0
0.0000011793690849286      0.00000119569537930295      2.07400985420699      0      0
0.00000119569537930295      0.000001212247682559      2.07400985420699      0      0
0.000001212247682559      0.00000122902912339292      2.07400985420699      0      0
0.00000122902912339292      0.00000124604287381218      2.07400985420700      0      0
0.00000124604287381218      0.00000126329214973512      2.07400985420700      0      0
0.00000126329214973512      0.00000128078021159884      2.07400985420700      0      0
0.00000128078021159884      0.00000129851036497544      2.07400985420701      0      0
0.00000129851036497544      0.00000131648596119688      2.07400985420701      0      0
0.00000131648596119688      0.00000133471039798844      2.07400985420701      0      0
0.00000133471039798844      0.00000135318712011092      2.07400985420702      0      0
0.00000135318712011092      0.00000137191962001179      2.07400985420702      0      0
0.00000137191962001179      0.00000139091143848532      2.07400985420702      0      0
0.00000139091143848532      0.00000141016616534188      2.07400985420703      0      0
0.00000141016616534188      0.00000142968744008643      2.07400985420703      0      0
0.00000142968744008643      0.00000144947895260651      2.07400985420703      0      0
0.00000144947895260651      0.00000146954444386967      2.07400985420704      0      0
0.00000146954444386967      0.00000148988770663059      2.07400985420704      0      0
0.00000148988770663059      0.00000151051258614798      2.07400985420705      0      0
0.00000151051258614798      0.00000153142298091138      2.07400985420705      0      0
0.00000153142298091138      0.00000155262284337812      2.07400985420706      0      0
0.00000155262284337812      0.00000157411618072032      2.07400985420706      0      0
0.00000157411618072032      0.00000159590705558239      2.07400985420706      0      0
0.00000159590705558239      0.0000016179995868489      2.07400985420707      0      0
0.0000016179995868489      0.00000164039795042316      2.07400985420707      0      0
0.00000164039795042316      0.00000166310638001652      2.07400985420708      0      0
0.00000166310638001652      0.00000168612916794864      2.07400985420708      0      0
0.00000168612916794864      0.00000170947066595881      2.07400985420709      0      0
0.00000170947066595881      0.00000173313528602849      2.07400985420710      0      0
0.00000173313528602849      0.00000175712750121529      2.07400985420710      0      0
0.00000175712750121529      0.00000178145184649847      2.07400985420711      0      0
0.00000178145184649847      0.00000180611291963609      2.07400985420711      0      0
0.00000180611291963609      0.00000183111538203409      2.07400985420712      0      0
0.00000183111538203409      0.00000185646395962742      2.07400985420713      0      0
0.00000185646395962742      0.00000188216344377329      2.07400985420713      0      0
0.00000188216344377329      0.00000190821869215684      2.07400985420714      0      0
0.00000190821869215684      0.00000193463462970931      2.07400985420715      0      0
0.00000193463462970931      0.000001961416249539      2.07400985420715      0      0
0.000001961416249539      0.00000198856861387501      2.07400985420716      0      0
0.00000198856861387501      0.00000201609685502412      2.07400985420717      0      0
0.00000201609685502412      0.00000204400617634088      2.07400985420717      0      0
0.00000204400617634088      0.00000207230185321116      2.07400985420718      0      0
0.00000207230185321116      0.00000210098923404927      2.07400985420719      0      0
0.00000210098923404927      0.00000213007374130893      2.07400985420720      0      0
0.00000213007374130893      0.00000215956087250823      2.07400985420721      0      0
0.00000215956087250823      0.00000218945620126872      2.07400985420722      0      0
0.00000218945620126872      0.00000221976537836897      2.07400985420723      0      0
0.00000221976537836897      0.00000225049413281266      2.07400985420723      0      0
0.00000225049413281266      0.00000228164827291145      2.07400985420724      0      0
0.00000228164827291145      0.0000023132336873829      2.07400985420725      0      0
0.0000023132336873829      0.0000023452563464635      2.07400985420726      0      0
0.0000023452563464635      0.00000237772230303722      2.07400985420727      0      0
0.00000237772230303722      0.00000241063769377955      2.07400985420729      0      0
0.00000241063769377955      0.00000244400874031748      2.07400985420730      0      0
0.00000244400874031748      0.00000247784175040552      2.07400985420731      0      0
0.00000247784175040552      0.00000251214311911795      2.07400985420732      0      0
0.00000251214311911795      0.00000254691933005764      2.07400985420733      0      0
0.00000254691933005764      0.00000258217695658154      2.07400985420734      0      0
0.00000258217695658154      0.0000026179226630432      2.07400985420736      0      0
0.0000026179226630432      0.00000265416320605244      2.07400985420737      0      0
0.00000265416320605244      0.00000269090543575249      2.07400985420738      0      0
0.00000269090543575249      0.00000272815629711478      2.07400985420740      0      0
0.00000272815629711478      0.00000276592283125165      2.07400985420741      0      0
0.00000276592283125165      0.00000280421217674733      2.07400985420742      0      0
0.00000280421217674733      0.00000284303157100718      2.07400985420744      0      0
0.00000284303157100718      0.00000288238835162573      2.07400985420745      0      0
0.00000288238835162573      0.00000292228995777364      2.07400985420747      0      0
0.00000292228995777364      0.00000296274393160382      2.07400985420749      0      0
0.00000296274393160382      0.00000300375791967704      2.07400985420750      0      0
0.00000300375791967704      0.00000304533967440728      2.07400985420752      0      0
0.00000304533967440728      0.0000030874970555271      2.07400985420754      0      0
0.0000030874970555271      0.00000313023803157323      2.07400985420755      0      0
0.00000313023803157323      0.00000317357068139281      2.07400985420757      0      0
0.00000317357068139281      0.00000321750319567045      2.07400985420759      0      0
0.00000321750319567045      0.00000326204387847638      2.07400985420761      0      0
0.00000326204387847638      0.00000330720114883614      2.07400985420763      0      0
0.00000330720114883614      0.00000335298354232185      2.07400985420765      0      0
0.00000335298354232185      0.00000339939971266569      2.07400985420767      0      0
0.00000339939971266569      0.00000344645843339553      2.07400985420769      0      0
0.00000344645843339553      0.00000349416859949336      2.07400985420772      0      0
0.00000349416859949336      0.00000354253922907654      2.07400985420774      0      0
0.00000354253922907654      0.00000359157946510248      2.07400985420776      0      0
0.00000359157946510248      0.00000364129857709674      2.07400985420779      0      0
0.00000364129857709674      0.00000369170596290522      2.07400985420781      0      0
0.00000369170596290522      0.00000374281115047047      2.07400985420784      0      0
0.00000374281115047047      0.0000037946237996327      2.07400985420786      0      0
0.0000037946237996327      0.00000384715370395563      2.07400985420789      0      0
0.00000384715370395563      0.00000390041079257769      2.07400985420792      0      0
0.00000390041079257769      0.00000395440513208878      2.07400985420795      0      0
0.00000395440513208878      0.00000400914692843308      2.07400985420798      0      0
0.00000400914692843308      0.00000406464652883815      2.07400985420801      0      0
0.00000406464652883815      0.00000412091442377072      2.07400985420804      0      0
0.00000412091442377072      0.00000417796124891967      2.07400985420807      0      0
0.00000417796124891967      0.00000423579778720626      2.07400985420810      0      0
0.00000423579778720626      0.0000042944349708224      2.07400985420814      0      0
0.0000042944349708224      0.00000435388388329698      2.07400985420817      0      0
0.00000435388388329698      0.00000441415576159092      2.07400985420821      0      0
0.00000441415576159092      0.0000044752619982211      2.07400985420824      0      0
0.0000044752619982211      0.00000453721414341383      2.07400985420828      0      0
0.00000453721414341383      0.00000460002390728798      2.07400985420832      0      0
0.00000460002390728798      0.0000046637031620685      2.07400985420836      0      0
0.0000046637031620685      0.00000472826394433043      2.07400985420840      0      0
0.00000472826394433043      0.00000479371845727405      2.07400985420844      0      0
0.00000479371845727405      0.00000486007907303155      2.07400985420849      0      0
0.00000486007907303155      0.00000492735833500554      2.07400985420853      0      0
0.00000492735833500554      0.00000499556896024003      2.07400985420858      0      0
0.00000499556896024003      0.00000506472384182418      2.07400985420862      0      0
0.00000506472384182418      0.00000513483605132934      2.07400985420867      0      0
0.00000513483605132934      0.00000520591884127979      2.07400985420872      0      0
0.00000520591884127979      0.00000527798564765776      2.07400985420877      0      0
0.00000527798564765776      0.00000535105009244307      2.07400985420883      0      0
0.00000535105009244307      0.00000542512598618791      2.07400985420888      0      0
0.00000542512598618791      0.00000550022733062734      2.07400985420894      0      0
0.00000550022733062734      0.00000557636832132587      2.07400985420899      0      0
0.00000557636832132587      0.00000565356335036064      2.07400985420905      0      0
0.00000565356335036064      0.00000573182700904185      2.07400985420911      0      0
0.00000573182700904185      0.00000581117409067079      2.07400985420917      0      0
0.00000581117409067079      0.000005891619593336      2.07400985420924      0      0
0.000005891619593336      0.00000597317872274825      2.07400985420930      0      0
0.00000597317872274825      0.00000605586689511467      2.07400985420937      0      0
0.00000605586689511467      0.0000061396997400527      2.07400985420944      0      0
0.0000061396997400527      0.00000622469310354442      2.07400985420951      0      0
0.00000622469310354442      0.00000631086305093168      2.07400985420958      0      0
0.00000631086305093168      0.0000063982258699528      2.07400985420966      0      0
0.0000063982258699528      0.00000648679807382125      2.07400985420973      0      0
0.00000648679807382125      0.00000657659640434692      2.07400985420981      0      0
0.00000657659640434692      0.00000666763783510069      2.07400985420989      0      0
0.00000666763783510069      0.00000675993957462272      2.07400985420998      0      0
0.00000675993957462272      0.0000068535190696752      2.07400985421006      0      0
0.0000068535190696752      0.00000694839400854009      2.07400985421015      0      0
0.00000694839400854009      0.00000704458232436258      2.07400985421024      0      0
0.00000704458232436258      0.00000714210219854078      2.07400985421034      0      0
0.00000714210219854078      0.00000724097206416231      2.07400985421043      0      0
0.00000724097206416231      0.00000734121060948854      2.07400985421053      0      0
0.00000734121060948854      0.000007442836781487      2.07400985421063      0      0
0.000007442836781487      0.00000754586978941272      2.07400985421074      0      0
0.00000754586978941272      0.00000765032910843916      2.07400985421084      0      0
0.00000765032910843916      0.00000775623448333934      2.07400985421095      0      0
0.00000775623448333934      0.00000786360593221801      2.07400985421107      0      0
0.00000786360593221801      0.00000797246375029542      2.07400985421118      0      0
0.00000797246375029542      0.00000808282851374354      2.07400985421130      0      0
0.00000808282851374354      0.00000819472108357529      2.07400985421143      0      0
0.00000819472108357529      0.00000830816260958769      2.07400985421155      0      0
0.00000830816260958769      0.00000842317453435958      2.07400985421168      0      0
0.00000842317453435958      0.00000853977859730466      2.07400985421182      0      0
0.00000853977859730466      0.00000865799683878063      2.07400985421195      0      0
0.00000865799683878063      0.00000877785160425524      2.07400985421210      0      0
0.00000877785160425524      0.00000889936554853005      2.07400985421224      0      0
0.00000889936554853005      0.00000902256164002253      2.07400985421239      0      0
0.00000902256164002253      0.00000914746316510757      2.07400985421254      0      0
0.00000914746316510757      0.00000927409373251906      2.07400985421270      0      0
0.00000927409373251906      0.00000940247727781235      2.07400985421286      0      0
0.00000940247727781235      0.00000953263806788851      2.07400985421303      0      0
0.00000953263806788851      0.00000966460070558129      2.07400985421320      0      0
0.00000966460070558129      0.00000979839013430744      2.07400985421338      0      0
0.00000979839013430744      0.00000993403164278155      2.07400985421356      0      0
0.00000993403164278155      0.000010071550869796      2.07400985421374      0      0
0.000010071550869796      0.0000102109738090674      2.07400985421393      0      0
0.0000102109738090674      0.0000103523268141496      2.07400985421413      0      0
0.0000103523268141496      0.000010495636603415      2.07400985421433      0      0
0.000010495636603415      0.0000106409302651053      2.07400985421454      0      0
0.0000106409302651053      0.000010788235262451      2.07400985421475      0      0
0.000010788235262451      0.0000109375794388631      2.07400985421497      0      0
0.0000109375794388631      0.0000110889910231955      2.07400985421520      0      0
0.0000110889910231955      0.0000112424986350812      2.07400985421543      0      0
0.0000112424986350812      0.0000113981312903417      2.07400985421566      0      0
0.0000113981312903417      0.0000115559184064716      2.07400985421591      0      0
0.0000115559184064716      0.000011715889808199      2.07400985421616      0      0
0.000011715889808199      0.0000118780757331232      2.07400985421642      0      0
0.0000118780757331232      0.0000120425068374297      2.07400985421668      0      0
0.0000120425068374297      0.0000122092142016854      2.07400985421696      0      0
0.0000122092142016854      0.0000123782293367127      2.07400985421724      0      0
0.0000123782293367127      0.0000125495841895462      2.07400985421753      0      0
0.0000125495841895462      0.0000127233111494713      2.07400985421782      0      0
0.0000127233111494713      0.0000128994430541458      2.07400985421813      0      0
0.0000128994430541458      0.0000130780131958075      2.07400985421844      0      0
0.0000130780131958075      0.0000132590553275668      2.07400985421876      0      0
0.0000132590553275668      0.0000134426036697863      2.07400985421909      0      0
0.0000134426036697863      0.00001362869291655      2.07400985421943      0      0
0.00001362869291655      0.00001381735824222      2.07400985421978      0      0
0.00001381735824222      0.0000140086353080861      2.07400985422014      0      0
0.0000140086353080861      0.0000142025602691059      2.07400985422051      0      0
0.0000142025602691059      0.0000143991697807389      2.07400985422089      0      0
0.0000143991697807389      0.0000145985010058751      2.07400985422128      0      0
0.0000145985010058751      0.0000148005916218595      2.07400985422168      0      0
0.0000148005916218595      0.0000150054798276138      2.07400985422210      0      0
0.0000150054798276138      0.0000152132043508565      2.07400985422252      0      0
0.0000152132043508565      0.0000154238044554237      2.07400985422296      0      0
0.0000154238044554237      0.0000156373199486901      2.07400985422340      0      0
0.0000156373199486901      0.0000158537911890937      2.07400985422386      0      0
0.0000158537911890937      0.0000160732590937644      2.07400985422434      0      0
0.0000160732590937644      0.0000162957651462576      2.07400985422482      0      0
0.0000162957651462576      0.000016521351404396      2.07400985422532      0      0
0.000016521351404396      0.0000167500605082187      2.07400985422584      0      0
0.0000167500605082187      0.0000169819356880416      2.07400985422636      0      0
0.0000169819356880416      0.0000172170207726282      2.07400985422691      0      0
0.0000172170207726282      0.0000174553601974744      2.07400985422747      0      0
0.0000174553601974744      0.0000176969990132074      2.07400985422804      0      0
0.0000176969990132074      0.0000179419828941014      2.07400985422863      0      0
0.0000179419828941014      0.0000181903581467107      2.07400985422923      0      0
0.0000181903581467107      0.0000184421717186223      2.07400985422986      0      0
0.0000184421717186223      0.0000186974712073306      2.07400985423050      0      0
0.0000186974712073306      0.0000189563048692332      2.07400985423116      0      0
0.0000189563048692332      0.0000192187216287532      2.07400985423183      0      0
0.0000192187216287532      0.0000194847710875863      2.07400985423253      0      0
0.0000194847710875863      0.0000197545035340766      2.07400985423324      0      0
0.0000197545035340766      0.000020027969952722      2.07400985423398      0      0
0.000020027969952722      0.0000203052220338112      2.07400985423473      0      0
0.0000203052220338112      0.0000205863121831945      2.07400985423551      0      0
0.0000205863121831945      0.0000208712935321888      2.07400985423631      0      0
0.0000208712935321888      0.000021160219947621      2.07400985423713      0      0
0.000021160219947621      0.0000214531460420097      2.07400985423797      0      0
0.0000214531460420097      0.0000217501271838877      2.07400985423883      0      0
0.0000217501271838877      0.0000220512195082683      2.07400985423973      0      0
0.0000220512195082683      0.0000223564799272551      2.07400985424064      0      0
0.0000223564799272551      0.0000226659661408002      2.07400985424158      0      0
0.0000226659661408002      0.0000229797366476099      2.07400985424255      0      0
0.0000229797366476099      0.0000232978507562027      2.07400985424354      0      0
0.0000232978507562027      0.0000236203685961192      2.07400985424456      0      0
0.0000236203685961192      0.000023947351129288      2.07400985424561      0      0
0.000023947351129288      0.0000242788601615485      2.07400985424669      0      0
0.0000242788601615485      0.0000246149583543337      2.07400985424780      0      0
0.0000246149583543337      0.0000249557092365137      2.07400985424894      0      0
0.0000249557092365137      0.0000253011772164045      2.07400985425012      0      0
0.0000253011772164045      0.0000256514275939423      2.07400985425132      0      0
0.0000256514275939423      0.0000260065265730261      2.07400985425256      0      0
0.0000260065265730261      0.0000263665412740315      2.07400985425383      0      0
0.0000263665412740315      0.0000267315397464981      2.07400985425514      0      0
0.0000267315397464981      0.0000271015909819919      2.07400985425649      0      0
0.0000271015909819919      0.0000274767649271459      2.07400985425787      0      0
0.0000274767649271459      0.0000278571324968813      2.07400985425929      0      0
0.0000278571324968813      0.0000282427655878122      2.07400985426075      0      0
0.0000282427655878122      0.0000286337370918349      2.07400985426225      0      0
0.0000286337370918349      0.0000290301209099061      2.07400985426380      0      0
0.0000290301209099061      0.0000294319919660113      2.07400985426538      0      0
0.0000294319919660113      0.0000298394262213274      2.07400985426701      0      0
0.0000298394262213274      0.00003025250068858      2.07400985426869      0      0
0.00003025250068858      0.000030671293446601      2.07400985427041      0      0
0.000030671293446601      0.0000310958836550867      2.07400985427218      0      0
0.0000310958836550867      0.00003152635156956      2.07400985427400      0      0
0.00003152635156956      0.000031962778556541      2.07400985427587      0      0
0.000031962778556541      0.0000324052471089262      2.07400985427780      0      0
0.0000324052471089262      0.0000328538408615817      2.07400985427977      0      0
0.0000328538408615817      0.000033308644607151      2.07400985428180      0      0
0.000033308644607151      0.0000337697443120835      2.07400985428389      0      0
0.0000337697443120835      0.0000342372271328825      2.07400985428604      0      0
0.0000342372271328825      0.0000347111814325807      2.07400985428825      0      0
0.0000347111814325807      0.0000351916967974413      2.07400985429051      0      0
0.0000351916967974413      0.0000356788640538924      2.07400985429285      0      0
0.0000356788640538924      0.0000361727752856944      2.07400985429524      0      0
0.0000361727752856944      0.0000366735238513458      2.07400985429770      0      0
0.0000366735238513458      0.0000371812044017293      2.07400985430024      0      0
0.0000371812044017293      0.0000376959128980032      2.07400985430284      0      0
0.0000376959128980032      0.0000382177466297395      2.07400985430551      0      0
0.0000382177466297395      0.0000387468042333134      2.07400985430826      0      0
0.0000387468042333134      0.0000392831857105477      2.07400985431109      0      0
0.0000392831857105477      0.0000398269924476147      2.07400985431399      0      0
0.0000398269924476147      0.0000403783272342003      2.07400985431698      0      0
0.0000403783272342003      0.0000409372942829333      2.07400985432005      0      0
0.0000409372942829333      0.0000415039992490831      2.07400985432320      0      0
0.0000415039992490831      0.000042078549250531      2.07400985432645      0      0
0.000042078549250531      0.0000426610528880173      2.07400985432978      0      0
0.0000426610528880173      0.0000432516202656688      2.07400985433320      0      0
0.0000432516202656688      0.0000438503630118107      2.07400985433673      0      0
0.0000438503630118107      0.0000444573943000663      2.07400985434035      0      0
0.0000444573943000663      0.0000450728288707489      2.07400985434407      0      0
0.0000450728288707489      0.0000456967830525504      2.07400985434789      0      0
0.0000456967830525504      0.0000463293747845289      2.07400985435182      0      0
0.0000463293747845289      0.0000469707236384016      2.07400985435586      0      0
0.0000469707236384016      0.0000476209508411464      2.07400985436001      0      0
0.0000476209508411464      0.0000482801792979158      2.07400985436428      0      0
0.0000482801792979158      0.0000489485336152684      2.07400985436867      0      0
0.0000489485336152684      0.0000496261401247217      2.07400985437318      0      0
0.0000496261401247217      0.0000503131269066316      2.07400985437782      0      0
0.0000503131269066316      0.0000510096238144011      2.07400985438258      0      0
0.0000510096238144011      0.000051715762499026      2.07400985438748      0      0
0.000051715762499026      0.000052431676433979      2.07400985439251      0      0
0.000052431676433979      0.0000531575009404385      2.07400985439769      0      0
0.0000531575009404385      0.0000538933732128671      2.07400985440301      0      0
0.0000538933732128671      0.0000546394323449439      2.07400985440847      0      0
0.0000546394323449439      0.0000553958193558558      2.07400985441409      0      0
0.0000553958193558558      0.0000561626772169526      2.07400985441987      0      0
0.0000561626772169526      0.0000569401508787716      2.07400985442581      0      0
0.0000569401508787716      0.0000577283872984359      2.07400985443191      0      0
0.0000577283872984359      0.0000585275354674316      2.07400985443818      0      0
0.0000585275354674316      0.0000593377464397706      2.07400985444463      0      0
0.0000593377464397706      0.0000601591733605423      2.07400985445126      0      0
0.0000601591733605423      0.0000609919714948611      2.07400985445807      0      0
0.0000609919714948611      0.0000618362982572143      2.07400985446507      0      0
0.0000618362982572143      0.0000626923132412161      2.07400985447227      0      0
0.0000626923132412161      0.0000635601782497746      2.07400985447967      0      0
0.0000635601782497746      0.0000644400573256746      2.07400985448728      0      0
0.0000644400573256746      0.0000653321167825856      2.07400985449509      0      0
0.0000653321167825856      0.0000662365252364977      2.07400985450313      0      0
0.0000662365252364977      0.0000671534536375933      2.07400985451138      0      0
0.0000671534536375933      0.0000680830753025601      2.07400985451987      0      0
0.0000680830753025601      0.0000690255659473509      2.07400985452860      0      0
0.0000690255659473509      0.0000699811037203975      2.07400985453757      0      0
0.0000699811037203975      0.0000709498692362838      2.07400985454679      0      0
0.0000709498692362838      0.0000719320456098856      2.07400985455626      0      0
0.0000719320456098856      0.0000729278184909828      2.07400985456600      0      0
0.0000729278184909828      0.0000739373760993502      2.07400985457601      0      0
0.0000739373760993502      0.0000749609092603353      2.07400985458630      0      0
0.0000749609092603353      0.0000759986114409274      2.07400985459688      0      0
0.0000759986114409274      0.0000770506787863264      2.07400985460775      0      0
0.0000770506787863264      0.0000781173101570184      2.07400985461893      0      0
0.0000781173101570184      0.0000791987071663636      2.07400985463041      0      0
0.0000791987071663636      0.0000802950742187053      2.07400985464222      0      0
0.0000802950742187053      0.000081406618548006      2.07400985465436      0      0
0.000081406618548006      0.0000825335502570186      2.07400985466683      0      0
0.0000825335502570186      0.0000836760823569998      2.07400985467965      0      0
0.0000836760823569998      0.0000848344308079731      2.07400985469283      0      0
0.0000848344308079731      0.0000860088145595493      2.07400985470638      0      0
0.0000860088145595493      0.0000871994555923124      2.07400985472031      0      0
0.0000871994555923124      0.0000884065789597775      2.07400985473462      0      0
0.0000884065789597775      0.0000896304128309307      2.07400985474933      0      0
0.0000896304128309307      0.0000908711885333572      2.07400985476445      0      0
0.0000908711885333572      0.0000921291405969664      2.07400985478000      0      0
0.0000921291405969664      0.0000934045067983223      2.07400985479597      0      0
0.0000934045067983223      0.0000946975282055884      2.07400985481240      0      0
0.0000946975282055884      0.0000960084492240934      2.07400985482928      0      0
0.0000960084492240934      0.0000973375176425286      2.07400985484663      0      0
0.0000973375176425286      0.000098684984679785      2.07400985486446      0      0
0.000098684984679785      0.000100051105032438      2.07400985488279      0      0
0.000100051105032438      0.000101436136922889      2.07400985490164      0      0
0.000101436136922889      0.000102840342148178      2.07400985492100      0      0
0.000102840342148178      0.000104263986129461      2.07400985494091      0      0
0.000104263986129461      0.000105707337962187      2.07400985496138      0      0
0.000105707337962187      0.00010717067046696      2.07400985498241      0      0
0.00010717067046696      0.000108654260241103      2.07400985500403      0      0
0.000108654260241103      0.000110158387710945      2.07400985502625      0      0
0.000110158387710945      0.000111683337184825      2.07400985504909      0      0
0.000111683337184825      0.000113229396906833      2.07400985507257      0      0
0.000113229396906833      0.00011479685911129      2.07400985509671      0      0
0.00011479685911129      0.000116386020077991      2.07400985512151      0      0
0.000116386020077991      0.000117997180188201      2.07400985514701      0      0
0.000117997180188201      0.00011963064398144      2.07400985517322      0      0
0.00011963064398144      0.00012128672021304      2.07400985520016      0      0
0.00012128672021304      0.00012296572191251      2.07400985522785      0      0
0.00012296572191251      0.000124667966442703      2.07400985525631      0      0
0.000124667966442703      0.000126393775559803      2.07400985528557      0      0
0.000126393775559803      0.000128143475474143      2.07400985531564      0      0
0.000128143475474143      0.000129917396911867      2.07400985534655      0      0
0.000129917396911867      0.000131715875177439      2.07400985537832      0      0
0.000131715875177439      0.000133539250217029      2.07400985541098      0      0
0.000133539250217029      0.00013538786668276      2.07400985544454      0      0
0.00013538786668276      0.000137262073997862      2.07400985547905      0      0
0.000137262073997862      0.000139162226422714      2.07400985551451      0      0
0.000139162226422714      0.00014108868312181      2.07400985555097      0      0
0.00014108868312181      0.000143041808231644      2.07400985558844      0      0
0.000143041808231644      0.000145021970929542      2.07400985562695      0      0
0.000145021970929542      0.00014702954550344      2.07400985566654      0      0
0.00014702954550344      0.000149064911422635      2.07400985570723      0      0
0.000149064911422635      0.00015112845340951      2.07400985574906      0      0
0.00015112845340951      0.000153220561512254      2.07400985579205      0      0
0.000153220561512254      0.000155341631178586      2.07400985583624      0      0
0.000155341631178586      0.000157492063330508      2.07400985588167      0      0
0.000157492063330508      0.000159672264440082      2.07400985592836      0      0
0.000159672264440082      0.00016188264660626      2.07400985597635      0      0
0.00016188264660626      0.000164123627632783      2.07400985602568      0      0
0.000164123627632783      0.00016639563110715      2.07400985607638      0      0
0.00016639563110715      0.000168699086480686      2.07400985612850      0      0
0.000168699086480686      0.000171034429149716      2.07400985618207      0      0
0.000171034429149716      0.00017340210053786      2.07400985623713      0      0
0.00017340210053786      0.000175802548179476      2.07400985629373      0      0
0.000175802548179476      0.000178236225804249      2.07400985635191      0      0
0.000178236225804249      0.000180703593422953      2.07400985641171      0      0
0.000180703593422953      0.000183205117414405      2.07400985647318      0      0
0.000183205117414405      0.000185741270613619      2.07400985653636      0      0
0.000185741270613619      0.000188312532401177      2.07400985660130      0      0
0.000188312532401177      0.000190919388793845      2.07400985666805      0      0
0.000190919388793845      0.000193562332536437      2.07400985673666      0      0
0.000193562332536437      0.000196241863194957      2.07400985680719      0      0
0.000196241863194957      0.000198958487251018      2.07400985687968      0      0
0.000198958487251018      0.000201712718197586      2.07400985695419      0      0
0.000201712718197586      0.000204505076636033      2.07400985703078      0      0
0.000204505076636033      0.000207336090374545      2.07400985710950      0      0
0.000207336090374545      0.000210206294527884      2.07400985719042      0      0
0.000210206294527884      0.000213116231618538      2.07400985727360      0      0
0.000213116231618538      0.000216066451679264      2.07400985735909      0      0
0.000216066451679264      0.000219057512357059      2.07400985744697      0      0
0.000219057512357059      0.000222089979018563      2.07400985753730      0      0
0.000222089979018563      0.000225164424856924      2.07400985763014      0      0
0.000225164424856924      0.000228281431000144      2.07400985772558      0      0
0.000228281431000144      0.00023144158662092      2.07400985782367      0      0
0.00023144158662092      0.000234645489048012      2.07400985792450      0      0
0.000234645489048012      0.000237893743879147      2.07400985802814      0      0
0.000237893743879147      0.000241186965095492      2.07400985813467      0      0
0.000241186965095492      0.000244525775177701      2.07400985824417      0      0
0.000244525775177701      0.000247910805223583      2.07400985835672      0      0
0.000247910805223583      0.000251342695067386      2.07400985847241      0      0
0.000251342695067386      0.000254822093400743      2.07400985859132      0      0
0.000254822093400743      0.00025834965789528      2.07400985871355      0      0
0.00025834965789528      0.000261926055326934      2.07400985883919      0      0
0.000261926055326934      0.000265551961701985      2.07400985896833      0      0
0.000265551961701985      0.00026922806238483      2.07400985910107      0      0
0.00026922806238483      0.000272955052227537      2.07400985923751      0      0
0.000272955052227537      0.000276733635701177      2.07400985937775      0      0
0.000276733635701177      0.000280564527028988      2.07400985952191      0      0
0.000280564527028988      0.000284448450321376      2.07400985967008      0      0
0.000284448450321376      0.000288386139712781      2.07400985982238      0      0
0.000288386139712781      0.000292378339500449      2.07400985997893      0      0
0.000292378339500449      0.000296425804285111      2.07400986013985      0      0
0.000296425804285111      0.000300529299113624      2.07400986030525      0      0
0.000300529299113624      0.000304689599623573      2.07400986047526      0      0
0.000304689599623573      0.000308907492189884      2.07400986065001      0      0
0.000308907492189884      0.000313183774073464      2.07400986082963      0      0
0.000313183774073464      0.000317519253571897      2.07400986101426      0      0
0.000317519253571897      0.000321914750172228      2.07400986120404      0      0
0.000321914750172228      0.000326371094705861      2.07400986139910      0      0
0.000326371094705861      0.000330889129505603      2.07400986159961      0      0
0.000330889129505603      0.000335469708564879      2.07400986180570      0      0
0.000335469708564879      0.000340113697699154      2.07400986201754      0      0
0.000340113697699154      0.000344821974709588      2.07400986223529      0      0
0.000344821974709588      0.000349595429548956      2.07400986245911      0      0
0.000349595429548956      0.000354434964489868      2.07400986268916      0      0
0.000354434964489868      0.000359341494295315      2.07400986292563      0      0
0.000359341494295315      0.000364315946391572      2.07400986316870      0      0
0.000364315946391572      0.000369359261043507      2.07400986341853      0      0
0.000369359261043507      0.000374472391532301      2.07400986367534      0      0
0.000374472391532301      0.00037965630433564      2.07400986393930      0      0
0.00037965630433564      0.000384911979310397      2.07400986421062      0      0
0.000384911979310397      0.000390240409877844      2.07400986448951      0      0
0.000390240409877844      0.000395642603211426      2.07400986477617      0      0
0.000395642603211426      0.000401119580427133      2.07400986507082      0      0
0.000401119580427133      0.000406672376776519      2.07400986537368      0      0
0.000406672376776519      0.000412302041842373      2.07400986568499      0      0
0.000412302041842373      0.000418009639737117      2.07400986600498      0      0
0.000418009639737117      0.000423796249303941      2.07400986633389      0      0
0.000423796249303941      0.000429662964320725      2.07400986667197      0      0
0.000429662964320725      0.000435610893706785      2.07400986701947      0      0
0.000435610893706785      0.000441641161732474      2.07400986737666      0      0
0.000441641161732474      0.000447754908231697      2.07400986774381      0      0
0.000447754908231697      0.000453953288817359      2.07400986812119      0      0
0.000453953288817359      0.000460237475099795      2.07400986850910      0      0
0.000460237475099795      0.000466608654908228      2.07400986890782      0      0
0.000466608654908228      0.000473068032515292      2.07400986931765      0      0
0.000473068032515292      0.000479616828864662      2.07400986973891      0      0
0.000479616828864662      0.000486256281801832      2.07400987017191      0      0
0.000486256281801832      0.000492987646308097      2.07400987061699      0      0
0.000492987646308097      0.000499812194737762      2.07400987107447      0      0
0.000499812194737762      0.000506731217058643      2.07400987154471      0      0
0.000506731217058643      0.0005137460210959      2.07400987202805      0      0
0.0005137460210959      0.000520857932779231      2.07400987252487      0      0
0.000520857932779231      0.000528068296393506      2.07400987303555      0      0
0.000528068296393506      0.000535378474832857      2.07400987356045      0      0
0.000535378474832857      0.000542789849858294      2.07400987409999      0      0
0.000542789849858294      0.000550303822358882      2.07400987465458      0      0
0.000550303822358882      0.000557921812616533      2.07400987522462      0      0
0.000557921812616533      0.000565645260574473      2.07400987581055      0      0
0.000565645260574473      0.00057347562610941      2.07400987641282      0      0
0.00057347562610941      0.000581414389307485      2.07400987703188      0      0
0.000581414389307485      0.000589463050744029      2.07400987766820      0      0
0.000589463050744029      0.000597623131767208      2.07400987832226      0      0
0.000597623131767208      0.000605896174785581      2.07400987899455      0      0
0.000605896174785581      0.000614283743559644      2.07400987968558      0      0
0.000614283743559644      0.000622787423497414      2.07400988039588      0      0
0.000622787423497414      0.000631408821954096      2.07400988112598      0      0
0.000631408821954096      0.000640149568535908      2.07400988187644      0      0
0.000640149568535908      0.000649011315408104      2.07400988264781      0      0
0.000649011315408104      0.000657995737607266      2.07400988344069      0      0
0.000657995737607266      0.000667104533357915      2.07400988425568      0      0
0.000667104533357915      0.00067633942439351      2.07400988509338      0      0
0.00067633942439351      0.000685702156281888      2.07400988595444      0      0
0.000685702156281888      0.000695194498755206      2.07400988683950      0      0
0.000695194498755206      0.000704818246044455      2.07400988774923      0      0
0.000704818246044455      0.000714575217218609      2.07400988868433      0      0
0.000714575217218609      0.000724467256528451      2.07400988964550      0      0
0.000724467256528451      0.000734496233755185      2.07400989063346      0      0
0.000734496233755185      0.000744664044563847      2.07400989164897      0      0
0.000744664044563847      0.000754972610861632      2.07400989269278      0      0
0.000754972610861632      0.000765423881161163      2.07400989376570      0      0
0.000765423881161163      0.0007760198309488      2.07400989486852      0      0
0.0007760198309488      0.000786762463058045      2.07400989600209      0      0
0.000786762463058045      0.00079765380804811      2.07400989716726      0      0
0.00079765380804811      0.000808695924587738      2.07400989836492      0      0
0.000808695924587738      0.000819890899844323      2.07400989959596      0      0
0.000819890899844323      0.00083124084987843      2.07400990086132      0      0
0.00083124084987843      0.000842747920043766      2.07400990216196      0      0
0.000842747920043766      0.000854414285392693      2.07400990349886      0      0
0.000854414285392693      0.000866242151087355      2.07400990487303      0      0
0.000866242151087355      0.000878233752816494      2.07400990628551      0      0
0.000878233752816494      0.000890391357218039      2.07400990773736      0      0
0.000890391357218039      0.000902717262307538      2.07400990922969      0      0
0.000902717262307538      0.000915213797912533      2.07400991076362      0      0
0.000915213797912533      0.000927883326112938      2.07400991234032      0      0
0.000927883326112938      0.000940728241687513      2.07400991396097      0      0
0.000940728241687513      0.000953750972566528      2.07400991562680      0      0
0.000953750972566528      0.000966953980290686      2.07400991733908      0      0
0.000966953980290686      0.000980339760476396      2.07400991909908      0      0
0.000980339760476396      0.000993910843287497      2.07400992090816      0      0
0.000993910843287497      0.0010076697939135      2.07400992276766      0      0
0.0010076697939135      0.00102161921305448      2.07400992467901      0      0
0.00102161921305448      0.0010357617374126      2.07400992664364      0      0
0.0010357617374126      0.00105010004019057      2.07400992866304      0      0
0.00105010004019057      0.00106463683159689      2.07400993073874      0      0
0.00106463683159689      0.00107937485935813      2.07400993287231      0      0
0.00107937485935813      0.00109431690923832      2.07400993506535      0      0
0.00109431690923832      0.00110946580556549      2.07400993731954      0      0
0.00110946580556549      0.00112482441176555      2.07400993963656      0      0
0.00112482441176555      0.00114039563090349      2.07400994201818      0      0
0.00114039563090349      0.00115618240623217      2.07400994446620      0      0
0.00115618240623217      0.00117218772174859      2.07400994698246      0      0
0.00117218772174859      0.00118841460275796      2.07400994956887      0      0
0.00118841460275796      0.00120486611644553      2.07400995222739      0      0
0.00120486611644553      0.00122154537245635      2.07400995496002      0      0
0.00122154537245635      0.00123845552348304      2.07400995776883      0      0
0.00123845552348304      0.00125559976586171      2.07400996065594      0      0
0.00125559976586171      0.00127298134017614      2.07400996362354      0      0
0.00127298134017614      0.00129060353187029      2.07400996667388      0      0
0.00129060353187029      0.00130846967186935      2.07400996980925      0      0
0.00130846967186935      0.00132658313720929      2.07400997303203      0      0
0.00132658313720929      0.00134494735167523      2.07400997634465      0      0
0.00134494735167523      0.00136356578644858      2.07400997974963      0      0
0.00136356578644858      0.00138244196076317      2.07400998324953      0      0
0.00138244196076317      0.00140157944257044      2.07400998684700      0      0
0.00140157944257044      0.00142098184921384      2.07400999054476      0      0
0.00142098184921384      0.00144065284811262      2.07400999434561      0      0
0.00144065284811262      0.00146059615745496      2.07400999825241      0      0
0.00146059615745496      0.00148081554690089      2.07401000226814      0      0
0.00148081554690089      0.00150131483829471      2.07401000639581      0      0
0.00150131483829471      0.00152209790638749      2.07401001063856      0      0
0.00152209790638749      0.00154316867956938      2.07401001499958      0      0
0.00154316867956938      0.00156453114061223      2.07401001948219      0      0
0.00156453114061223      0.00158618932742236      2.07401002408976      0      0
0.00158618932742236      0.00160814733380381      2.07401002882578      0      0
0.00160814733380381      0.00163040931023216      2.07401003369383      0      0
0.00163040931023216      0.00165297946463904      2.07401003869760      0      0
0.00165297946463904      0.00167586206320748      2.07401004384086      0      0
0.00167586206320748      0.00169906143117836      2.07401004912751      0      0
0.00169906143117836      0.00172258195366789      2.07401005456154      0      0
0.00172258195366789      0.00174642807649655      2.07401006014706      0      0
0.00174642807649655      0.00177060430702936      2.07401006588829      0      0
0.00177060430702936      0.00179511521502795      2.07401007178958      0      0
0.00179511521502795      0.00181996543351421      2.07401007785539      0      0
0.00181996543351421      0.00184515965964614      2.07401008409030      0      0
0.00184515965964614      0.00187070265560561      2.07401009049903      0      0
0.00187070265560561      0.00189659924949857      2.07401009708642      0      0
0.00189659924949857      0.00192285433626758      2.07401010385746      0      0
0.00192285433626758      0.00194947287861711      2.07401011081726      0      0
0.00194947287861711      0.00197645990795156      2.07401011797109      0      0
0.00197645990795156      0.00200382052532629      2.07401012532435      0      0
0.00200382052532629      0.00203155990241182      2.07401013288262      0      0
0.00203155990241182      0.00205968328247135      2.07401014065159      0      0
0.00205968328247135      0.00208819598135186      2.07401014863715      0      0
0.00208819598135186      0.00211710338848892      2.07401015684533      0      0
0.00211710338848892      0.00214641096792534      2.07401016528234      0      0
0.00214641096792534      0.00217612425934403      2.07401017395456      0      0
0.00217612425934403      0.00220624887911509      2.07401018286854      0      0
0.00220624887911509      0.00223679052135739      2.07401019203103      0      0
0.00223679052135739      0.00226775495901488      2.07401020144896      0      0
0.00226775495901488      0.00229914804494778      2.07401021112944      0      0
0.00229914804494778      0.00233097571303889      2.07401022107980      0      0
0.00233097571303889      0.00236324397931521      2.07401023130756      0      0
0.00236324397931521      0.00239595894308506      2.07401024182045      0      0
0.00239595894308506      0.00242912678809096      2.07401025262641      0      0
0.00242912678809096      0.00246275378367852      2.07401026373364      0      0
0.00246275378367852      0.00249684628598141      2.07401027515051      0      0
0.00249684628598141      0.00253141073912281      2.07401028688566      0      0
0.00253141073912281      0.0025664536764335      2.07401029894797      0      0
0.0025664536764335      0.00260198172168671      2.07401031134656      0      0
0.00260198172168671      0.00263800159035023      2.07401032409080      0      0
0.00263800159035023      0.00267452009085567      2.07401033719033      0      0
0.00267452009085567      0.00271154412588544      2.07401035065505      0      0
0.00271154412588544      0.00274908069367747      2.07401036449514      0      0
0.00274908069367747      0.00278713688934801      2.07401037872107      0      0
0.00278713688934801      0.00282571990623272      2.07401039334360      0      0
0.00282571990623272      0.00286483703724639      2.07401040837378      0      0
0.00286483703724639      0.00290449567626138      2.07401042382298      0      0
0.00290449567626138      0.00294470331950526      2.07401043970287      0      0
0.00294470331950526      0.0029854675669777      2.07401045602547      0      0
0.0029854675669777      0.00302679612388701      2.07401047280312      0      0
0.00302679612388701      0.0030686968021066      2.07401049004850      0      0
0.0030686968021066      0.00311117752165154      2.07401050777466      0      0
0.00311117752165154      0.0031542463121756      2.07401052599499      0      0
0.0031542463121756      0.00319791131448903      2.07401054472327      0      0
0.00319791131448903      0.00324218078209728      2.07401056397367      0      0
0.00324218078209728      0.0032870630827611      2.07401058376074      0      0
0.0032870630827611      0.00333256670007821      2.07401060409944      0      0
0.00333256670007821      0.00337870023508683      2.07401062500515      0      0
0.00337870023508683      0.00342547240789146      2.07401064649369      0      0
0.00342547240789146      0.00347289205931113      2.07401066858128      0      0
0.00347289205931113      0.00352096815255051      2.07401069128465      0      0
0.00352096815255051      0.00356970977489406      2.07401071462095      0      0
0.00356970977489406      0.00361912613942378      2.07401073860783      0      0
0.00361912613942378      0.0036692265867606      2.07401076326343      0      0
0.0036692265867606      0.00372002058682995      2.07401078860639      0      0
0.00372002058682995      0.00377151774065175      2.07401081465588      0      0
0.00377151774065175      0.00382372778215516      2.07401084143158      0      0
0.00382372778215516      0.00387666058001854      2.07401086895376      0      0
0.00387666058001854      0.00393032613953476      2.07401089724321      0      0
0.00393032613953476      0.0039847346045024      2.07401092632133      0      0
0.0039847346045024      0.00403989625914312      2.07401095621010      0      0
0.00403989625914312      0.00409582153004557      2.07401098693213      0      0
0.00409582153004557      0.00415252098813623      2.07401101851065      0      0
0.00415252098813623      0.00421000535067748      2.07401105096953      0      0
0.00421000535067748      0.0042682854832934      2.07401108433333      0      0
0.0042682854832934      0.00432737240202355      2.07401111862725      0      0
0.00432737240202355      0.00438727727540519      2.07401115387725      0      0
0.00438727727540519      0.00444801142658443      2.07401119010997      0      0
0.00444801142658443      0.00450958633545639      2.07401122735281      0      0
0.00450958633545639      0.00457201364083525      2.07401126563392      0      0
0.00457201364083525      0.00463530514265407      2.07401130498227      0      0
0.00463530514265407      0.00469947280419532      2.07401134542760      0      0
0.00469947280419532      0.00476452875435209      2.07401138700049      0      0
0.00476452875435209      0.0048304852899207      2.07401142973238      0      0
0.0048304852899207      0.00489735487792503      2.07401147365559      0      0
0.00489735487792503      0.00496515015797302      2.07401151880332      0      0
0.00496515015797302      0.00503388394464577      2.07401156520971      0      0
0.00503388394464577      0.00510356922991978      2.07401161290986      0      0
0.00510356922991978      0.00517421918562266      2.07401166193984      0      0
0.00517421918562266      0.00524584716592283      2.07401171233671      0      0
0.00524584716592283      0.00531846670985373      2.07401176413860      0      0
0.00531846670985373      0.00539209154387294      2.07401181738466      0      0
0.00539209154387294      0.00546673558445676      2.07401187211516      0      0
0.00546673558445676      0.00554241294073067      2.07401192837149      0      0
0.00554241294073067      0.00561913791713623      2.07401198619620      0      0
0.00561913791713623      0.00569692501613484      2.07401204563299      0      0
0.00569692501613484      0.00577578894094906      2.07401210672683      0      0
0.00577578894094906      0.00585574459834172      2.07401216952390      0      0
0.00585574459834172      0.00593680710143364      2.07401223407169      0      0
0.00593680710143364      0.00601899177256026      2.07401230041902      0      0
0.00601899177256026      0.00610231414616781      2.07401236861606      0      0
0.00610231414616781      0.0061867899717497      2.07401243871437      0      0
0.0061867899717497      0.0062724352168234      2.07401251076696      0      0
0.0062724352168234      0.00635926606994866      2.07401258482832      0      0
0.00635926606994866      0.00644729894378739      2.07401266095445      0      0
0.00644729894378739      0.00653655047820597      2.07401273920292      0      0
0.00653655047820597      0.00662703754342055      2.07401281963291      0      0
0.00662703754342055      0.00671877724318579      2.07401290230523      0      0
0.00671877724318579      0.00681178691802782      2.07401298728240      0      0
0.00681178691802782      0.00690608414852187      2.07401307462869      0      0
0.00690608414852187      0.00700168675861542      2.07401316441013      0      0
0.00700168675861542      0.00709861281899715      2.07401325669464      0      0
0.00709861281899715      0.00719688065051277      2.07401335155199      0      0
0.00719688065051277      0.00729650882762788      2.07401344905392      0      0
0.00729650882762788      0.00739751618193895      2.07401354927417      0      0
0.00739751618193895      0.00749992180573285      2.07401365228852      0      0
0.00749992180573285      0.00760374505559565      2.07401375817487      0      0
0.00760374505559565      0.00770900555607137      2.07401386701330      0      0
0.00770900555607137      0.00781572320337137      2.07401397888612      0      0
0.00781572320337137      0.00792391816913513      2.07401409387793      0      0
0.00792391816913513      0.00803361090424307      2.07401421207570      0      0
0.00803361090424307      0.00814482214268214      2.07401433356881      0      0
0.00814482214268214      0.00825757290546495      2.07401445844913      0      0
0.00825757290546495      0.00837188450460311      2.07401458681112      0      0
0.00837188450460311      0.0084877785471356      2.07401471875185      0      0
0.0084877785471356      0.00860527693921294      2.07401485437110      0      0
0.00860527693921294      0.00872440189023784      2.07401499377143      0      0
0.00872440189023784      0.0088451759170632      2.07401513705827      0      0
0.0088451759170632      0.00896762184824822      2.07401528433999      0      0
0.00896762184824822      0.00909176282837339      2.07401543572796      0      0
0.00909176282837339      0.00921762232241531      2.07401559133670      0      0
0.00921762232241531      0.009345224120182      2.07401575128387      0      0
0.009345224120182      0.00947459234080956      2.07401591569046      0      0
0.00947459234080956      0.00960575143732124      2.07401608468079      0      0
0.00960575143732124      0.0097387262012494      2.07401625838269      0      0
0.0097387262012494      0.00987354176732169      2.07401643692752      0      0
0.00987354176732169      0.0100102236182119      2.07401662045031      0      0
0.0100102236182119      0.0101487975893568      2.07401680908989      0      0
0.0101487975893568      0.0102892898738392      2.07401700298891      0      0
0.0102892898738392      0.0104317270273393      2.07401720229404      0      0
0.0104317270273393      0.0105761359731542      2.07401740715601      0      0
0.0105761359731542      0.0107225440072866      2.07401761772977      0      0
0.0107225440072866      0.0108709788036044      2.07401783417460      0      0
0.0108709788036044      0.0110214684190717      2.07401805665421      0      0
0.0110214684190717      0.0111740412990521      2.07401828533687      0      0
0.0111740412990521      0.0113287262826851      2.07401852039555      0      0
0.0113287262826851      0.0114855526083377      2.07401876200805      0      0
0.0114855526083377      0.0116445499191305      2.07401901035713      0      0
0.0116445499191305      0.0118057482685412      2.07401926563064      0      0
0.0118057482685412      0.0119691781260852      2.07401952802167      0      0
0.0119691781260852      0.0121348703830748      2.07401979772869      0      0
0.0121348703830748      0.0123028563584581      2.07402007495573      0      0
0.0123028563584581      0.0124731678047393      2.07402035991248      0      0
0.0124731678047393      0.0126458369139802      2.07402065281451      0      0
0.0126458369139802      0.0128208963238851      2.07402095388337      0      0
0.0128208963238851      0.0129983791239701      2.07402126334683      0      0
0.0129983791239701      0.0131783188618175      2.07402158143898      0      0
0.0131783188618175      0.0133607495494169      2.07402190840045      0      0
0.0133607495494169      0.0135457056695945      2.07402224447859      0      0
0.0135457056695945      0.0137332221825303      2.07402258992764      0      0
0.0137332221825303      0.0139233345323668      2.07402294500895      0      0
0.0139233345323668      0.0141160786539086      2.07402330999114      0      0
0.0141160786539086      0.0143114909794141      2.07402368515034      0      0
0.0143114909794141      0.0145096084454827      2.07402407077038      0      0
0.0145096084454827      0.0147104685000363      2.07402446714300      0      0
0.0147104685000363      0.0149141091093971      2.07402487456810      0      0
0.0149141091093971      0.0151205687654648      2.07402529335392      0      0
0.0151205687654648      0.0153298864929916      2.07402572381732      0      0
0.0153298864929916      0.0155421018569589      2.07402616628400      0      0
0.0155421018569589      0.015757254970056      2.07402662108875      0      0
0.015757254970056      0.0159753865002618      2.07402708857569      0      0
0.0159753865002618      0.0161965376785319      2.07402756909855      0      0
0.0161965376785319      0.0164207503065923      2.07402806302094      0      0
0.0164207503065923      0.0166480667648403      2.07402857071660      0      0
0.0166480667648403      0.0168785300203555      2.07402909256971      0      0
0.0168785300203555      0.0171121836350213      2.07402962897518      0      0
0.0171121836350213      0.0173490717737588      2.07403018033892      0      0
0.0173490717737588      0.017589239212875      2.07403074707819      0      0
0.017589239212875      0.0178327313485262      2.07403132962189      0      0
0.0178327313485262      0.0180795942052988      2.07403192841088      0      0
0.0180795942052988      0.0183298744449088      2.07403254389833      0      0
0.0183298744449088      0.0185836193750216      2.07403317655009      0      0
0.0185836193750216      0.0188408769581945      2.07403382684496      0      0
0.0188408769581945      0.0191016958209418      2.07403449527515      0      0
0.0191016958209418      0.0193661252629267      2.07403518234659      0      0
0.0193661252629267      0.0196342152662799      2.07403588857935      0      0
0.0196342152662799      0.0199060165050465      2.07403661450800      0      0
0.0199060165050465      0.0201815803547652      2.07403736068205      0      0
0.0201815803547652      0.0204609589021785      2.07403812766635      0      0
0.0204609589021785      0.0207442049550786      2.07403891604152      0      0
0.0207442049550786      0.0210313720522889      2.07403972640440      0      0
0.0210313720522889      0.0213225144737837      2.07404055936848      0      0
0.0213225144737837      0.0216176872509482      2.07404141556439      0      0
0.0216176872509482      0.0219169461769806      2.07404229564040      0      0
0.0219169461769806      0.0222203478174381      2.07404320026283      0      0
0.0222203478174381      0.0225279495209286      2.07404413011667      0      0
0.0225279495209286      0.0228398094299506      2.07404508590601      0      0
0.0228398094299506      0.0231559864918837      2.07404606835460      0      0
0.0231559864918837      0.0234765404701303      2.07404707820643      0      0
0.0234765404701303      0.0238015319554124      2.07404811622627      0      0
0.0238015319554124      0.0241310223772239      2.07404918320024      0      0
0.0241310223772239      0.0244650740154424      2.07405027993646      0      0
0.0244650740154424      0.0248037500121009      2.07405140726558      0      0
0.0248037500121009      0.025147114383323      2.07405256604151      0      0
0.025147114383323      0.0254952320314234      2.07405375714200      0      0
0.0254952320314234      0.025848168757175      2.07405498146932      0      0
0.025848168757175      0.0262059912722472      2.07405623995098      0      0
0.0262059912722472      0.0265687672118152      2.07405753354041      0      0
0.0265687672118152      0.0269365651473444      2.07405886321767      0      0
0.0269365651473444      0.0273094545995519      2.07406022999025      0      0
0.0273094545995519      0.0276875060515468      2.07406163489379      0      0
0.0276875060515468      0.0280707909621536      2.07406307899288      0      0
0.0280707909621536      0.0284593817794181      2.07406456338189      0      0
0.0284593817794181      0.0288533519543027      2.07406608918580      0      0
0.0288533519543027      0.0292527759545692      2.07406765756103      0      0
0.0292527759545692      0.0296577292788545      2.07406926969636      0      0
0.0296577292788545      0.0300682884709421      2.07407092681382      0      0
0.0300682884709421      0.0304845311342295      2.07407263016962      0      0
0.0304845311342295      0.0309065359463971      2.07407438105512      0      0
0.0309065359463971      0.0313343826742795      2.07407618079781      0      0
0.0313343826742795      0.0317681521889432      2.07407803076233      0      0
0.0317681521889432      0.0322079264809726      2.07407993235151      0      0
0.0322079264809726      0.0326537886759678      2.07408188700745      0      0
0.0326537886759678      0.033105823050257      2.07408389621258      0      0
0.033105823050257      0.033564115046826      2.07408596149089      0      0
0.033564115046826      0.0340287512914689      2.07408808440899      0      0
0.0340287512914689      0.0344998196091616      2.07409026657739      0      0
0.0344998196091616      0.0349774090406628      2.07409250965167      0      0
0.0349774090406628      0.0354616098593442      2.07409481533380      0      0
0.0354616098593442      0.0359525135882537      2.07409718537344      0      0
0.0359525135882537      0.0364502130174152      2.07409962156923      0      0
0.0364502130174152      0.0369548022213675      2.07410212577024      0      0
0.0369548022213675      0.0374663765769464      2.07410469987735      0      0
0.0374663765769464      0.0379850327813123      2.07410734584471      0      0
0.0379850327813123      0.0385108688702281      2.07411006568125      0      0
0.0385108688702281      0.0390439842365898      2.07411286145222      0      0
0.0390439842365898      0.0395844796492134      2.07411573528080      0      0
0.0395844796492134      0.0401324572718825      2.07411868934969      0      0
0.0401324572718825      0.0406880206826587      2.07412172590283      0      0
0.0406880206826587      0.0412512748934598      2.07412484724710      0      0
0.0412512748934598      0.0418223263699098      2.07412805575412      0      0
0.0418223263699098      0.0424012830514618      2.07413135386207      0      0
0.0424012830514618      0.0429882543718015      2.07413474407757      0      0
0.0429882543718015      0.0435833512795317      2.07413822897759      0      0
0.0435833512795317      0.0441866862591436      2.07414181121150      0      0
0.0441866862591436      0.0447983733522791      2.07414549350305      0      0
0.0447983733522791      0.0454185281792862      2.07414927865252      0      0
0.0454185281792862      0.0460472679610735      2.07415316953887      0      0
0.0460472679610735      0.0466847115412677      2.07415716912197      0      0
0.0466847115412677      0.0473309794086762      2.07416128044489      0      0
0.0473309794086762      0.047986193720063      2.07416550663628      0      0
0.047986193720063      0.0486504783232378      2.07416985091275      0      0
0.0486504783232378      0.0493239587804657      2.07417431658142      0      0
0.0493239587804657      0.0500067623922011      2.07417890704244      0      0
0.0500067623922011      0.0506990182211494      2.07418362579168      0      0
0.0506990182211494      0.0514008571166629      2.07418847642341      0      0
0.0514008571166629      0.0521124117394733      2.07419346263313      0      0
0.0521124117394733      0.0528338165867671      2.07419858822042      0      0
0.0528338165867671      0.0535652080176086      2.07420385709191      0      0
0.0535652080176086      0.0543067242787134      2.07420927326435      0      0
0.0543067242787134      0.0550585055305805      2.07421484086773      0      0
0.0550585055305805      0.0558206938739848      2.07422056414852      0      0
0.0558206938739848      0.0565934333768373      2.07422644747295      0      0
0.0565934333768373      0.0573768701014157      2.07423249533051      0      0
0.0573768701014157      0.0581711521319738      2.07423871233740      0      0
0.0581711521319738      0.0589764296027321      2.07424510324017      0      0
0.0589764296027321      0.0597928547262553      2.07425167291947      0      0
0.0597928547262553      0.0606205818222245      2.07425842639388      0      0
0.0606205818222245      0.0614597673466051      2.07426536882384      0      0
0.0614597673466051      0.0623105699212211      2.07427250551575      0      0
0.0623105699212211      0.0631731503637371      2.07427984192612      0      0
0.0631731503637371      0.0640476717180559      2.07428738366593      0      0
0.0640476717180559      0.064934299285137      2.07429513650501      0      0
0.064934299285137      0.065833200654241      2.07430310637666      0      0
0.065833200654241      0.0667445457346082      2.07431129938232      0      0
0.0667445457346082      0.0676685067875737      2.07431972179644      0      0
0.0676685067875737      0.0686052584591283      2.07432838007144      0      0
0.0686052584591283      0.0695549778129301      2.07433728084290      0      0
0.0695549778129301      0.0705178443637725      2.07434643093476      0      0
0.0705178443637725      0.071494040111516      2.07435583736487      0      0
0.071494040111516      0.0724837495754901      2.07436550735054      0      0
0.0724837495754901      0.07348715982937      2.07437544831432      0      0
0.07348715982937      0.0745044605365374      2.07438566788999      0      0
0.0745044605365374      0.0755358439859309      2.07439617392865      0      0
0.0755358439859309      0.0765815051283916      2.07440697450509      0      0
0.0765815051283916      0.0776416416135129      2.07441807792423      0      0
0.0776416416135129      0.0787164538269999      2.07442949272790      0      0
0.0787164538269999      0.0798061449285455      2.07444122770169      0      0
0.0798061449285455      0.0809109208902321      2.07445329188212      0      0
0.0809109208902321      0.0820309905354643      2.07446569456393      0      0
0.0820309905354643      0.0831665655784396      2.07447844530768      0      0
0.0831665655784396      0.0843178606641673      2.07449155394753      0      0
0.0843178606641673      0.0854850934090396      2.07450503059926      0      0
0.0854850934090396      0.0866684844419658      2.07451888566859      0      0
0.0866684844419658      0.087868257446075      2.07453312985966      0      0
0.087868257446075      0.0890846392009967      2.07454777418388      0      0
0.0890846392009967      0.0903178596257262      2.07456282996899      0      0
0.0903178596257262      0.0915681518220832      2.07457830886838      0      0
0.0915681518220832      0.0928357521187732      2.07459422287082      0      0
0.0928357521187732      0.0941209001160578      2.07461058431031      0      0
0.0941209001160578      0.0954238387310435      2.07462740587644      0      0
0.0954238387310435      0.0967448142435972      2.07464470062489      0      0
0.0967448142435972      0.0980840763428988      2.07466248198842      0      0
0.0980840763428988      0.0994418781746361      2.07468076378809      0      0
0.0994418781746361      0.100818476388855      2.07469956024493      0      0
0.100818476388855      0.10221413118847      2.07471888599187      0      0
0.10221413118847      0.103629106378448      2.07473875608619      0      0
0.103629106378448      0.105063669415674      2.07475918602225      0      0
0.105063669415674      0.106518091459502      2.07478019174470      0      0
0.106518091459502      0.107992647423013      2.07480178966210      0      0
0.107992647423013      0.109487616024976      2.07482399666093      0      0
0.109487616024976      0.111003279842531      2.07484683012019      0      0
0.111003279842531      0.112539925364605      2.07487030792631      0      0
0.112539925364605      0.114097843046059      2.07489444848868      0      0
0.114097843046059      0.115677327362591      2.07491927075561      0      0
0.115677327362591      0.117278676866402      2.07494479423089      0      0
0.117278676866402      0.118902194242619      2.07497103899082      0      0
0.118902194242619      0.120548186366517      2.07499802570187      0      0
0.120548186366517      0.122216964361519      2.07502577563892      0      0
0.122216964361519      0.123908843658004      2.07505431070410      0      0
0.123908843658004      0.125624144052934      2.07508365344624      0      0
0.125624144052934      0.127363189770296      2.07511382708106      0      0
0.127363189770296      0.12912630952239      2.07514485551198      0      0
0.12912630952239      0.130913836571959      2.07517676335167      0      0
0.130913836571959      0.132726108795187      2.07520957594433      0      0
0.132726108795187      0.134563468745557      2.07524331938876      0      0
0.134563468745557      0.136426263718606      2.07527802056222      0      0
0.136426263718606      0.138314845817565      2.07531370714511      0      0
0.138314845817565      0.140229572019921      2.07535040764659      0      0
0.140229572019921      0.142170804244882      2.07538815143095      0      0
0.142170804244882      0.144138909421796      2.07542696874514      0      0
0.144138909421796      0.146134259559502      2.07546689074705      0      0
0.146134259559502      0.148157231816648      2.07550794953499      0      0
0.148157231816648      0.150208208572982      2.07555017817816      0      0
0.150208208572982      0.152287577501628      2.07559361074818      0      0
0.152287577501628      0.154395731642364      2.07563828235187      0      0
0.154395731642364      0.156533069475914      2.07568422916518      0      0
0.156533069475914      0.158699994999266      2.07573148846839      0      0
0.158699994999266      0.16089691780204      2.07578009868261      0      0
0.16089691780204      0.163124253143903      2.07583009940765      0      0
0.163124253143903      0.165382422033063      2.07588153146134      0      0
0.165382422033063      0.16767185130585      2.07593443692033      0      0
0.16767185130585      0.16999297370739      2.07598885916245      0      0
0.16999297370739      0.172346227973408      2.07604484291066      0      0
0.172346227973408      0.174732058913154      2.07610243427882      0      0
0.174732058913154      0.177150917493482      2.07616168081908      0      0
0.177150917493482      0.179603260924088      2.07622263157130      0      0
0.179603260924088      0.182089552743936      2.07628533711430      0      0
0.182089552743936      0.184610262908873      2.07634984961921      0      0
0.184610262908873      0.187165867880458      2.07641622290500      0      0
0.187165867880458      0.189756850716024      2.07648451249614      0      0
0.189756850716024      0.192383701159985      2.07655477568276      0      0
0.192383701159985      0.195046915736409      2.07662707158317      0      0
0.195046915736409      0.197746997842864      2.07670146120901      0      0
0.197746997842864      0.200484457845576      2.07677800753316      0      0
0.200484457845576      0.203259813175894      2.07685677556044      0      0
0.203259813175894      0.206073588428097      2.07693783240137      0      0
0.206073588428097      0.208926315458549      2.07702124734903      0      0
0.208926315458549      0.211818533486235      2.07710709195933      0      0
0.211818533486235      0.214750789194674      2.07719544013466      0      0
0.214750789194674      0.217723636835266      2.07728636821134      0      0
0.217723636835266      0.220737638332042      2.07737995505081      0      0
0.220737638332042      0.22379336338789      2.07747628213503      0      0
0.22379336338789      0.226891389592229      2.07757543366610      0      0
0.226891389592229      0.230032302530194      2.07767749667047      0      0
0.230032302530194      0.233216695893316      2.07778256110785      0      0
0.233216695893316      0.236445171591743      2.07789071998532      0      0
0.236445171591743      0.239718339868012      2.07800206947663      0      0
0.239718339868012      0.243036819412397      2.07811670904730      0      0
0.243036819412397      0.246401237479853      2.07823474158550      0      0
0.246401237479853      0.249812230008578      2.07835627353948      0      0
0.249812230008578      0.253270441740218      2.07848141506148      0      0
0.253270441740218      0.256776526341734      2.07861028015885      0      0
0.256776526341734      0.260331146528961      2.07874298685267      0      0
0.260331146528961      0.263934974191869      2.07887965734428      0      0
0.263934974191869      0.267588690521566      2.07902041819034      0      0
0.267588690521566      0.271292986139054      2.07916540048683      0      0
0.271292986139054      0.275048561225772      2.07931474006261      0      0
0.275048561225772      0.27885612565594      2.07946857768313      0      0
0.27885612565594      0.282716399130741      2.07962705926494      0      0
0.282716399130741      0.286630111314356      2.07979033610166      0      0
0.286630111314356      0.290598001971889      2.07995856510234      0      0
0.290598001971889      0.294620821109189      2.08013190904269      0      0
0.294620821109189      0.298699329114623      2.08031053683043      0      0
0.298699329114623      0.302834296902796      2.08049462378543      0      0
0.302834296902796      0.307026506060274      2.08068435193582      0      0
0.307026506060274      0.311276748993318      2.08087991033106      0      0
0.311276748993318      0.315585829077662      2.08108149537333      0      0
0.315585829077662      0.319954560810364      2.08128931116829      0      0
0.319954560810364      0.324383769963767      2.08150356989693      0      0
0.324383769963767      0.32887429374158      2.08172449220974      0      0
0.32887429374158      0.33342698093713      2.08195230764508      0      0
0.33342698093713      0.338042692093795      2.08218725507338      0      0
0.338042692093795      0.342722299667666      2.08242958316932      0      0
0.342722299667666      0.347466688192458      2.08267955091399      0      0
0.347466688192458      0.352276754446699      2.08293742812941      0      0
0.352276754446699      0.357153407623246      2.08320349604795      0      0
0.357153407623246      0.362097569501131      2.08347804791957      0      0
0.362097569501131      0.367110174619799      2.08376138965970      0      0
0.367110174619799      0.372192170455755      2.08405384054133      0      0
0.372192170455755      0.37734451760165      2.08435573393490      0      0
0.37734451760165      0.382568189947856      2.08466741810000      0      0
0.382568189947856      0.387864174866547      2.08498925703345      0      0
0.387864174866547      0.393233473398329      2.08532163137853      0      0
0.393233473398329      0.398677100441459      2.08566493940083      0      0
0.398677100441459      0.40419608494368      2.08601959803675      0      0
0.40419608494368      0.409791470096709      2.08638604402118      0      0
0.409791470096709      0.41546431353342      2.08676473510171      0      0
0.41546431353342      0.421215687527758      2.08715615134761      0      0
0.421215687527758      0.427046679197417      2.08756079656243      0      0
0.427046679197417      0.43295839070933      2.08797919981049      0      0
0.43295839070933      0.438951939487993      2.08841191706839      0      0
0.438951939487993      0.445028458426682      2.08885953301414      0      0
0.445028458426682      0.451189096101594      2.08932266296784      0      0
0.451189096101594      0.457435016988945      2.08980195499991      0      0
0.457435016988945      0.463767401685081      2.09029809222432      0      0
0.463767401685081      0.470187447129631      2.09081179529689      0      0
0.470187447129631      0.476696366831751      2.09134382514112      0      0
0.476696366831751      0.483295391099501      2.09189498592693      0      0
0.483295391099501      0.489985767272398      2.09246612833121      0      0
0.489985767272398      0.496768759957182      2.09305815311267      0      0
0.496768759957182      0.503645651266856      2.09367201503853      0      0
0.503645651266856      0.510617741063022      2.09430872720517      0      0
0.510617741063022      0.517686347201588      2.09496936580162      0      0
0.517686347201588      0.524852805781861      2.09565507537150      0      0
0.524852805781861      0.532118471399099      2.09636707463746      0      0
0.532118471399099      0.539484717400551      2.09710666296221      0      0
0.539484717400551      0.546952936145049      2.09787522753163      0      0
0.546952936145049      0.554524539266187      2.09867425135912      0      0
0.554524539266187      0.56220095793915      2.09950532222716      0      0
0.56220095793915      0.569983643151229      2.10037014270074      0      0
0.569983643151229      0.577874065976087      2.10127054137140      0      0
0.577874065976087      0.585873717851818      2.10220848551810      0      0
0.585873717851818      0.59398411086286      2.10318609540533      0      0
0.59398411086286      0.602206778025804      2.10420566047958      0      0
0.602206778025804      0.610543273579166      2.10526965777585      0      0
0.610543273579166      0.618995173277162      2.10638077290658      0      0
0.618995173277162      0.62756407468756      2.10754192408145      0      0
0.62756407468756      0.636251597493652      2.10875628969984      0      0
0.636251597493652      0.645059383800396      2.11002734017433      0      0
0.645059383800396      0.653989098444817      2.11135887478994      0      0
0.653989098444817      0.663042429310678      2.11275506458836      0      0
0.663042429310678      0.672221087647534      2.11422050250110      0      0
0.672221087647534      0.681526808394186      2.11576026225609      0      0
0.681526808394186      0.690961350506615      2.11737996797029      0      0
0.690961350506615      0.70052649729046      2.11908587684634      0      0
0.70052649729046      0.710224056738094      2.12088497805547      0      0
0.710224056738094      0.720055861870372      2.12278511176983      0      0
0.720055861870372      0.730023771083106      2.12479511348998      0      0
0.730023771083106      0.740129668498331      2.12692499041537      0      0
0.740129668498331      0.750375464320448      2.12918613880743      0      0
0.750375464320448      0.76076309519728      2.13159161435635      0      0
0.76076309519728      0.771294524586143      2.13415647188557      0      0
0.771294524586143      0.781971743124969      2.13689819692666      0      0
0.781971743124969      0.792796769008581      2.13983726074134      0      0
0.792796769008581      0.803771648370161      2.14299784381818      0      0
0.803771648370161      0.814898455668016      2.14640879330305      0      0
0.814898455668016      0.826179294077686      2.15010491159711      0      0
0.826179294077686      0.837616295889483      2.15412872409877      0      0
0.837616295889483      0.849211622911536      2.15853295755544      0      0
0.849211622911536      0.860967466878409      2.16338410262805      0      0
0.860967466878409      0.872886049865385      2.16876768593943      0      0
0.872886049865385      0.884969624708479      2.17479634333899      0      0
0.884969624708479      0.897220475430265      2.18162269870467      0      0
0.897220475430265      0.909640917671599      2.18946095782604      0      0
0.909640917671599      0.922233299129318      2.19862543478798      0      0
0.922233299129318      0.935      2.20960500121767      0      0
# END HISTO1D SudakovqbarqExpOutputsThresholdDivN2LL11
# BEGIN HISTO1D SudakovqbarqExpOutputsThresholdDivN2LL12
PlotOrder=2
LineColor=red
LineStyle=dashed 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(1,2)}_{h,\mathrm{thr}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0      0      0
0.00000101384324431002      0.00000102787812403307      0      0      0
0.00000102787812403307      0.00000104210729202498      0      0      0
0.00000104210729202498      0.00000105653343786574      0      0      0
0.00000105653343786574      0.00000107115928836782      0      0      0
0.00000107115928836782      0.00000108598760809164      0      0      0
0.00000108598760809164      0.00000110102119986811      0      0      0
0.00000110102119986811      0.00000111626290532839      0      0      0
0.00000111626290532839      0.00000113171560544106      0      0      0
0.00000113171560544106      0.00000114738222105665      0      0      0
0.00000114738222105665      0.00000116326571345971      0      0      0
0.00000116326571345971      0.0000011793690849286      0      0      0
0.0000011793690849286      0.00000119569537930295      0      0      0
0.00000119569537930295      0.000001212247682559      0      0      0
0.000001212247682559      0.00000122902912339292      0      0      0
0.00000122902912339292      0.00000124604287381218      0      0      0
0.00000124604287381218      0.00000126329214973512      0      0      0
0.00000126329214973512      0.00000128078021159884      0      0      0
0.00000128078021159884      0.00000129851036497544      0      0      0
0.00000129851036497544      0.00000131648596119688      0      0      0
0.00000131648596119688      0.00000133471039798844      0      0      0
0.00000133471039798844      0.00000135318712011092      0      0      0
0.00000135318712011092      0.00000137191962001179      0      0      0
0.00000137191962001179      0.00000139091143848532      0      0      0
0.00000139091143848532      0.00000141016616534188      0      0      0
0.00000141016616534188      0.00000142968744008643      0      0      0
0.00000142968744008643      0.00000144947895260651      0      0      0
0.00000144947895260651      0.00000146954444386967      0      0      0
0.00000146954444386967      0.00000148988770663059      0      0      0
0.00000148988770663059      0.00000151051258614798      0      0      0
0.00000151051258614798      0.00000153142298091138      0      0      0
0.00000153142298091138      0.00000155262284337812      0      0      0
0.00000155262284337812      0.00000157411618072032      0      0      0
0.00000157411618072032      0.00000159590705558239      0      0      0
0.00000159590705558239      0.0000016179995868489      0      0      0
0.0000016179995868489      0.00000164039795042316      0      0      0
0.00000164039795042316      0.00000166310638001652      0      0      0
0.00000166310638001652      0.00000168612916794864      0      0      0
0.00000168612916794864      0.00000170947066595881      0      0      0
0.00000170947066595881      0.00000173313528602849      0      0      0
0.00000173313528602849      0.00000175712750121529      0      0      0
0.00000175712750121529      0.00000178145184649847      0      0      0
0.00000178145184649847      0.00000180611291963609      0      0      0
0.00000180611291963609      0.00000183111538203409      0      0      0
0.00000183111538203409      0.00000185646395962742      0      0      0
0.00000185646395962742      0.00000188216344377329      0      0      0
0.00000188216344377329      0.00000190821869215684      0      0      0
0.00000190821869215684      0.00000193463462970931      0      0      0
0.00000193463462970931      0.000001961416249539      0      0      0
0.000001961416249539      0.00000198856861387501      0      0      0
0.00000198856861387501      0.00000201609685502412      0      0      0
0.00000201609685502412      0.00000204400617634088      0      0      0
0.00000204400617634088      0.00000207230185321116      0      0      0
0.00000207230185321116      0.00000210098923404927      0      0      0
0.00000210098923404927      0.00000213007374130893      0      0      0
0.00000213007374130893      0.00000215956087250823      0      0      0
0.00000215956087250823      0.00000218945620126872      0      0      0
0.00000218945620126872      0.00000221976537836897      0      0      0
0.00000221976537836897      0.00000225049413281266      0      0      0
0.00000225049413281266      0.00000228164827291145      0      0      0
0.00000228164827291145      0.0000023132336873829      0      0      0
0.0000023132336873829      0.0000023452563464635      0      0      0
0.0000023452563464635      0.00000237772230303722      0      0      0
0.00000237772230303722      0.00000241063769377955      0      0      0
0.00000241063769377955      0.00000244400874031748      0      0      0
0.00000244400874031748      0.00000247784175040552      0      0      0
0.00000247784175040552      0.00000251214311911795      0      0      0
0.00000251214311911795      0.00000254691933005764      0      0      0
0.00000254691933005764      0.00000258217695658154      0      0      0
0.00000258217695658154      0.0000026179226630432      0      0      0
0.0000026179226630432      0.00000265416320605244      0      0      0
0.00000265416320605244      0.00000269090543575249      0      0      0
0.00000269090543575249      0.00000272815629711478      0      0      0
0.00000272815629711478      0.00000276592283125165      0      0      0
0.00000276592283125165      0.00000280421217674733      0      0      0
0.00000280421217674733      0.00000284303157100718      0      0      0
0.00000284303157100718      0.00000288238835162573      0      0      0
0.00000288238835162573      0.00000292228995777364      0      0      0
0.00000292228995777364      0.00000296274393160382      0      0      0
0.00000296274393160382      0.00000300375791967704      0      0      0
0.00000300375791967704      0.00000304533967440728      0      0      0
0.00000304533967440728      0.0000030874970555271      0      0      0
0.0000030874970555271      0.00000313023803157323      0      0      0
0.00000313023803157323      0.00000317357068139281      0      0      0
0.00000317357068139281      0.00000321750319567045      0      0      0
0.00000321750319567045      0.00000326204387847638      0      0      0
0.00000326204387847638      0.00000330720114883614      0      0      0
0.00000330720114883614      0.00000335298354232185      0      0      0
0.00000335298354232185      0.00000339939971266569      0      0      0
0.00000339939971266569      0.00000344645843339553      0      0      0
0.00000344645843339553      0.00000349416859949336      0      0      0
0.00000349416859949336      0.00000354253922907654      0      0      0
0.00000354253922907654      0.00000359157946510248      0      0      0
0.00000359157946510248      0.00000364129857709674      0      0      0
0.00000364129857709674      0.00000369170596290522      0      0      0
0.00000369170596290522      0.00000374281115047047      0      0      0
0.00000374281115047047      0.0000037946237996327      0      0      0
0.0000037946237996327      0.00000384715370395563      0      0      0
0.00000384715370395563      0.00000390041079257769      0      0      0
0.00000390041079257769      0.00000395440513208878      0      0      0
0.00000395440513208878      0.00000400914692843308      0      0      0
0.00000400914692843308      0.00000406464652883815      0      0      0
0.00000406464652883815      0.00000412091442377072      0      0      0
0.00000412091442377072      0.00000417796124891967      0      0      0
0.00000417796124891967      0.00000423579778720626      0      0      0
0.00000423579778720626      0.0000042944349708224      0      0      0
0.0000042944349708224      0.00000435388388329698      0      0      0
0.00000435388388329698      0.00000441415576159092      0      0      0
0.00000441415576159092      0.0000044752619982211      0      0      0
0.0000044752619982211      0.00000453721414341383      0      0      0
0.00000453721414341383      0.00000460002390728798      0      0      0
0.00000460002390728798      0.0000046637031620685      0      0      0
0.0000046637031620685      0.00000472826394433043      0      0      0
0.00000472826394433043      0.00000479371845727405      0      0      0
0.00000479371845727405      0.00000486007907303155      0      0      0
0.00000486007907303155      0.00000492735833500554      0      0      0
0.00000492735833500554      0.00000499556896024003      0      0      0
0.00000499556896024003      0.00000506472384182418      0      0      0
0.00000506472384182418      0.00000513483605132934      0      0      0
0.00000513483605132934      0.00000520591884127979      0      0      0
0.00000520591884127979      0.00000527798564765776      0      0      0
0.00000527798564765776      0.00000535105009244307      0      0      0
0.00000535105009244307      0.00000542512598618791      0      0      0
0.00000542512598618791      0.00000550022733062734      0      0      0
0.00000550022733062734      0.00000557636832132587      0      0      0
0.00000557636832132587      0.00000565356335036064      0      0      0
0.00000565356335036064      0.00000573182700904185      0      0      0
0.00000573182700904185      0.00000581117409067079      0      0      0
0.00000581117409067079      0.000005891619593336      0      0      0
0.000005891619593336      0.00000597317872274825      0      0      0
0.00000597317872274825      0.00000605586689511467      0      0      0
0.00000605586689511467      0.0000061396997400527      0      0      0
0.0000061396997400527      0.00000622469310354442      0      0      0
0.00000622469310354442      0.00000631086305093168      0      0      0
0.00000631086305093168      0.0000063982258699528      0      0      0
0.0000063982258699528      0.00000648679807382125      0      0      0
0.00000648679807382125      0.00000657659640434692      0      0      0
0.00000657659640434692      0.00000666763783510069      0      0      0
0.00000666763783510069      0.00000675993957462272      0      0      0
0.00000675993957462272      0.0000068535190696752      0      0      0
0.0000068535190696752      0.00000694839400854009      0      0      0
0.00000694839400854009      0.00000704458232436258      0      0      0
0.00000704458232436258      0.00000714210219854078      0      0      0
0.00000714210219854078      0.00000724097206416231      0      0      0
0.00000724097206416231      0.00000734121060948854      0      0      0
0.00000734121060948854      0.000007442836781487      0      0      0
0.000007442836781487      0.00000754586978941272      0      0      0
0.00000754586978941272      0.00000765032910843916      0      0      0
0.00000765032910843916      0.00000775623448333934      0      0      0
0.00000775623448333934      0.00000786360593221801      0      0      0
0.00000786360593221801      0.00000797246375029542      0      0      0
0.00000797246375029542      0.00000808282851374354      0      0      0
0.00000808282851374354      0.00000819472108357529      0      0      0
0.00000819472108357529      0.00000830816260958769      0      0      0
0.00000830816260958769      0.00000842317453435958      0      0      0
0.00000842317453435958      0.00000853977859730466      0      0      0
0.00000853977859730466      0.00000865799683878063      0      0      0
0.00000865799683878063      0.00000877785160425524      0      0      0
0.00000877785160425524      0.00000889936554853005      0      0      0
0.00000889936554853005      0.00000902256164002253      0      0      0
0.00000902256164002253      0.00000914746316510757      0      0      0
0.00000914746316510757      0.00000927409373251906      0      0      0
0.00000927409373251906      0.00000940247727781235      0      0      0
0.00000940247727781235      0.00000953263806788851      0      0      0
0.00000953263806788851      0.00000966460070558129      0      0      0
0.00000966460070558129      0.00000979839013430744      0      0      0
0.00000979839013430744      0.00000993403164278155      0      0      0
0.00000993403164278155      0.000010071550869796      0      0      0
0.000010071550869796      0.0000102109738090674      0      0      0
0.0000102109738090674      0.0000103523268141496      0      0      0
0.0000103523268141496      0.000010495636603415      0      0      0
0.000010495636603415      0.0000106409302651053      0      0      0
0.0000106409302651053      0.000010788235262451      0      0      0
0.000010788235262451      0.0000109375794388631      0      0      0
0.0000109375794388631      0.0000110889910231955      0      0      0
0.0000110889910231955      0.0000112424986350812      0      0      0
0.0000112424986350812      0.0000113981312903417      0      0      0
0.0000113981312903417      0.0000115559184064716      0      0      0
0.0000115559184064716      0.000011715889808199      0      0      0
0.000011715889808199      0.0000118780757331232      0      0      0
0.0000118780757331232      0.0000120425068374297      0      0      0
0.0000120425068374297      0.0000122092142016854      0      0      0
0.0000122092142016854      0.0000123782293367127      0      0      0
0.0000123782293367127      0.0000125495841895462      0      0      0
0.0000125495841895462      0.0000127233111494713      0      0      0
0.0000127233111494713      0.0000128994430541458      0      0      0
0.0000128994430541458      0.0000130780131958075      0      0      0
0.0000130780131958075      0.0000132590553275668      0      0      0
0.0000132590553275668      0.0000134426036697863      0      0      0
0.0000134426036697863      0.00001362869291655      0      0      0
0.00001362869291655      0.00001381735824222      0      0      0
0.00001381735824222      0.0000140086353080861      0      0      0
0.0000140086353080861      0.0000142025602691059      0      0      0
0.0000142025602691059      0.0000143991697807389      0      0      0
0.0000143991697807389      0.0000145985010058751      0      0      0
0.0000145985010058751      0.0000148005916218595      0      0      0
0.0000148005916218595      0.0000150054798276138      0      0      0
0.0000150054798276138      0.0000152132043508565      0      0      0
0.0000152132043508565      0.0000154238044554237      0      0      0
0.0000154238044554237      0.0000156373199486901      0      0      0
0.0000156373199486901      0.0000158537911890937      0      0      0
0.0000158537911890937      0.0000160732590937644      0      0      0
0.0000160732590937644      0.0000162957651462576      0      0      0
0.0000162957651462576      0.000016521351404396      0      0      0
0.000016521351404396      0.0000167500605082187      0      0      0
0.0000167500605082187      0.0000169819356880416      0      0      0
0.0000169819356880416      0.0000172170207726282      0      0      0
0.0000172170207726282      0.0000174553601974744      0      0      0
0.0000174553601974744      0.0000176969990132074      0      0      0
0.0000176969990132074      0.0000179419828941014      0      0      0
0.0000179419828941014      0.0000181903581467107      0      0      0
0.0000181903581467107      0.0000184421717186223      0      0      0
0.0000184421717186223      0.0000186974712073306      0      0      0
0.0000186974712073306      0.0000189563048692332      0      0      0
0.0000189563048692332      0.0000192187216287532      0      0      0
0.0000192187216287532      0.0000194847710875863      0      0      0
0.0000194847710875863      0.0000197545035340766      0      0      0
0.0000197545035340766      0.000020027969952722      0      0      0
0.000020027969952722      0.0000203052220338112      0      0      0
0.0000203052220338112      0.0000205863121831945      0      0      0
0.0000205863121831945      0.0000208712935321888      0      0      0
0.0000208712935321888      0.000021160219947621      0      0      0
0.000021160219947621      0.0000214531460420097      0      0      0
0.0000214531460420097      0.0000217501271838877      0      0      0
0.0000217501271838877      0.0000220512195082683      0      0      0
0.0000220512195082683      0.0000223564799272551      0      0      0
0.0000223564799272551      0.0000226659661408002      0      0      0
0.0000226659661408002      0.0000229797366476099      0      0      0
0.0000229797366476099      0.0000232978507562027      0      0      0
0.0000232978507562027      0.0000236203685961192      0      0      0
0.0000236203685961192      0.000023947351129288      0      0      0
0.000023947351129288      0.0000242788601615485      0      0      0
0.0000242788601615485      0.0000246149583543337      0      0      0
0.0000246149583543337      0.0000249557092365137      0      0      0
0.0000249557092365137      0.0000253011772164045      0      0      0
0.0000253011772164045      0.0000256514275939423      0      0      0
0.0000256514275939423      0.0000260065265730261      0      0      0
0.0000260065265730261      0.0000263665412740315      0      0      0
0.0000263665412740315      0.0000267315397464981      0      0      0
0.0000267315397464981      0.0000271015909819919      0      0      0
0.0000271015909819919      0.0000274767649271459      0      0      0
0.0000274767649271459      0.0000278571324968813      0      0      0
0.0000278571324968813      0.0000282427655878122      0      0      0
0.0000282427655878122      0.0000286337370918349      0      0      0
0.0000286337370918349      0.0000290301209099061      0      0      0
0.0000290301209099061      0.0000294319919660113      0      0      0
0.0000294319919660113      0.0000298394262213274      0      0      0
0.0000298394262213274      0.00003025250068858      0      0      0
0.00003025250068858      0.000030671293446601      0      0      0
0.000030671293446601      0.0000310958836550867      0      0      0
0.0000310958836550867      0.00003152635156956      0      0      0
0.00003152635156956      0.000031962778556541      0      0      0
0.000031962778556541      0.0000324052471089262      0      0      0
0.0000324052471089262      0.0000328538408615817      0      0      0
0.0000328538408615817      0.000033308644607151      0      0      0
0.000033308644607151      0.0000337697443120835      0      0      0
0.0000337697443120835      0.0000342372271328825      0      0      0
0.0000342372271328825      0.0000347111814325807      0      0      0
0.0000347111814325807      0.0000351916967974413      0      0      0
0.0000351916967974413      0.0000356788640538924      0      0      0
0.0000356788640538924      0.0000361727752856944      0      0      0
0.0000361727752856944      0.0000366735238513458      0      0      0
0.0000366735238513458      0.0000371812044017293      0      0      0
0.0000371812044017293      0.0000376959128980032      0      0      0
0.0000376959128980032      0.0000382177466297395      0      0      0
0.0000382177466297395      0.0000387468042333134      0      0      0
0.0000387468042333134      0.0000392831857105477      0      0      0
0.0000392831857105477      0.0000398269924476147      0      0      0
0.0000398269924476147      0.0000403783272342003      0      0      0
0.0000403783272342003      0.0000409372942829333      0      0      0
0.0000409372942829333      0.0000415039992490831      0      0      0
0.0000415039992490831      0.000042078549250531      0      0      0
0.000042078549250531      0.0000426610528880173      0      0      0
0.0000426610528880173      0.0000432516202656688      0      0      0
0.0000432516202656688      0.0000438503630118107      0      0      0
0.0000438503630118107      0.0000444573943000663      0      0      0
0.0000444573943000663      0.0000450728288707489      0      0      0
0.0000450728288707489      0.0000456967830525504      0      0      0
0.0000456967830525504      0.0000463293747845289      0      0      0
0.0000463293747845289      0.0000469707236384016      0      0      0
0.0000469707236384016      0.0000476209508411464      0      0      0
0.0000476209508411464      0.0000482801792979158      0      0      0
0.0000482801792979158      0.0000489485336152684      0      0      0
0.0000489485336152684      0.0000496261401247217      0      0      0
0.0000496261401247217      0.0000503131269066316      0      0      0
0.0000503131269066316      0.0000510096238144011      0      0      0
0.0000510096238144011      0.000051715762499026      0      0      0
0.000051715762499026      0.000052431676433979      0      0      0
0.000052431676433979      0.0000531575009404385      0      0      0
0.0000531575009404385      0.0000538933732128671      0      0      0
0.0000538933732128671      0.0000546394323449439      0      0      0
0.0000546394323449439      0.0000553958193558558      0      0      0
0.0000553958193558558      0.0000561626772169526      0      0      0
0.0000561626772169526      0.0000569401508787716      0      0      0
0.0000569401508787716      0.0000577283872984359      0      0      0
0.0000577283872984359      0.0000585275354674316      0      0      0
0.0000585275354674316      0.0000593377464397706      0      0      0
0.0000593377464397706      0.0000601591733605423      0      0      0
0.0000601591733605423      0.0000609919714948611      0      0      0
0.0000609919714948611      0.0000618362982572143      0      0      0
0.0000618362982572143      0.0000626923132412161      0      0      0
0.0000626923132412161      0.0000635601782497746      0      0      0
0.0000635601782497746      0.0000644400573256746      0      0      0
0.0000644400573256746      0.0000653321167825856      0      0      0
0.0000653321167825856      0.0000662365252364977      0      0      0
0.0000662365252364977      0.0000671534536375933      0      0      0
0.0000671534536375933      0.0000680830753025601      0      0      0
0.0000680830753025601      0.0000690255659473509      0      0      0
0.0000690255659473509      0.0000699811037203975      0      0      0
0.0000699811037203975      0.0000709498692362838      0      0      0
0.0000709498692362838      0.0000719320456098856      0      0      0
0.0000719320456098856      0.0000729278184909828      0      0      0
0.0000729278184909828      0.0000739373760993502      0      0      0
0.0000739373760993502      0.0000749609092603353      0      0      0
0.0000749609092603353      0.0000759986114409274      0      0      0
0.0000759986114409274      0.0000770506787863264      0      0      0
0.0000770506787863264      0.0000781173101570184      0      0      0
0.0000781173101570184      0.0000791987071663636      0      0      0
0.0000791987071663636      0.0000802950742187053      0      0      0
0.0000802950742187053      0.000081406618548006      0      0      0
0.000081406618548006      0.0000825335502570186      0      0      0
0.0000825335502570186      0.0000836760823569998      0      0      0
0.0000836760823569998      0.0000848344308079731      0      0      0
0.0000848344308079731      0.0000860088145595493      0      0      0
0.0000860088145595493      0.0000871994555923124      0      0      0
0.0000871994555923124      0.0000884065789597775      0      0      0
0.0000884065789597775      0.0000896304128309307      0      0      0
0.0000896304128309307      0.0000908711885333572      0      0      0
0.0000908711885333572      0.0000921291405969664      0      0      0
0.0000921291405969664      0.0000934045067983223      0      0      0
0.0000934045067983223      0.0000946975282055884      0      0      0
0.0000946975282055884      0.0000960084492240934      0      0      0
0.0000960084492240934      0.0000973375176425286      0      0      0
0.0000973375176425286      0.000098684984679785      0      0      0
0.000098684984679785      0.000100051105032438      0      0      0
0.000100051105032438      0.000101436136922889      0      0      0
0.000101436136922889      0.000102840342148178      0      0      0
0.000102840342148178      0.000104263986129461      0      0      0
0.000104263986129461      0.000105707337962187      0      0      0
0.000105707337962187      0.00010717067046696      0      0      0
0.00010717067046696      0.000108654260241103      0      0      0
0.000108654260241103      0.000110158387710945      0      0      0
0.000110158387710945      0.000111683337184825      0      0      0
0.000111683337184825      0.000113229396906833      0      0      0
0.000113229396906833      0.00011479685911129      0      0      0
0.00011479685911129      0.000116386020077991      0      0      0
0.000116386020077991      0.000117997180188201      0      0      0
0.000117997180188201      0.00011963064398144      0      0      0
0.00011963064398144      0.00012128672021304      0      0      0
0.00012128672021304      0.00012296572191251      0      0      0
0.00012296572191251      0.000124667966442703      0      0      0
0.000124667966442703      0.000126393775559803      0      0      0
0.000126393775559803      0.000128143475474143      0      0      0
0.000128143475474143      0.000129917396911867      0      0      0
0.000129917396911867      0.000131715875177439      0      0      0
0.000131715875177439      0.000133539250217029      0      0      0
0.000133539250217029      0.00013538786668276      0      0      0
0.00013538786668276      0.000137262073997862      0      0      0
0.000137262073997862      0.000139162226422714      0      0      0
0.000139162226422714      0.00014108868312181      0      0      0
0.00014108868312181      0.000143041808231644      0      0      0
0.000143041808231644      0.000145021970929542      0      0      0
0.000145021970929542      0.00014702954550344      0      0      0
0.00014702954550344      0.000149064911422635      0      0      0
0.000149064911422635      0.00015112845340951      0      0      0
0.00015112845340951      0.000153220561512254      0      0      0
0.000153220561512254      0.000155341631178586      0      0      0
0.000155341631178586      0.000157492063330508      0      0      0
0.000157492063330508      0.000159672264440082      0      0      0
0.000159672264440082      0.00016188264660626      0      0      0
0.00016188264660626      0.000164123627632783      0      0      0
0.000164123627632783      0.00016639563110715      0      0      0
0.00016639563110715      0.000168699086480686      0      0      0
0.000168699086480686      0.000171034429149716      0      0      0
0.000171034429149716      0.00017340210053786      0      0      0
0.00017340210053786      0.000175802548179476      0      0      0
0.000175802548179476      0.000178236225804249      0      0      0
0.000178236225804249      0.000180703593422953      0      0      0
0.000180703593422953      0.000183205117414405      0      0      0
0.000183205117414405      0.000185741270613619      0      0      0
0.000185741270613619      0.000188312532401177      0      0      0
0.000188312532401177      0.000190919388793845      0      0      0
0.000190919388793845      0.000193562332536437      0      0      0
0.000193562332536437      0.000196241863194957      0      0      0
0.000196241863194957      0.000198958487251018      0      0      0
0.000198958487251018      0.000201712718197586      0      0      0
0.000201712718197586      0.000204505076636033      0      0      0
0.000204505076636033      0.000207336090374545      0      0      0
0.000207336090374545      0.000210206294527884      0      0      0
0.000210206294527884      0.000213116231618538      0      0      0
0.000213116231618538      0.000216066451679264      0      0      0
0.000216066451679264      0.000219057512357059      0      0      0
0.000219057512357059      0.000222089979018563      0      0      0
0.000222089979018563      0.000225164424856924      0      0      0
0.000225164424856924      0.000228281431000144      0      0      0
0.000228281431000144      0.00023144158662092      0      0      0
0.00023144158662092      0.000234645489048012      0      0      0
0.000234645489048012      0.000237893743879147      0      0      0
0.000237893743879147      0.000241186965095492      0      0      0
0.000241186965095492      0.000244525775177701      0      0      0
0.000244525775177701      0.000247910805223583      0      0      0
0.000247910805223583      0.000251342695067386      0      0      0
0.000251342695067386      0.000254822093400743      0      0      0
0.000254822093400743      0.00025834965789528      0      0      0
0.00025834965789528      0.000261926055326934      0      0      0
0.000261926055326934      0.000265551961701985      0      0      0
0.000265551961701985      0.00026922806238483      0      0      0
0.00026922806238483      0.000272955052227537      0      0      0
0.000272955052227537      0.000276733635701177      0      0      0
0.000276733635701177      0.000280564527028988      0      0      0
0.000280564527028988      0.000284448450321376      0      0      0
0.000284448450321376      0.000288386139712781      0      0      0
0.000288386139712781      0.000292378339500449      0      0      0
0.000292378339500449      0.000296425804285111      0      0      0
0.000296425804285111      0.000300529299113624      0      0      0
0.000300529299113624      0.000304689599623573      0      0      0
0.000304689599623573      0.000308907492189884      0      0      0
0.000308907492189884      0.000313183774073464      0      0      0
0.000313183774073464      0.000317519253571897      0      0      0
0.000317519253571897      0.000321914750172228      0      0      0
0.000321914750172228      0.000326371094705861      0      0      0
0.000326371094705861      0.000330889129505603      0      0      0
0.000330889129505603      0.000335469708564879      0      0      0
0.000335469708564879      0.000340113697699154      0      0      0
0.000340113697699154      0.000344821974709588      0      0      0
0.000344821974709588      0.000349595429548956      0      0      0
0.000349595429548956      0.000354434964489868      0      0      0
0.000354434964489868      0.000359341494295315      0      0      0
0.000359341494295315      0.000364315946391572      0      0      0
0.000364315946391572      0.000369359261043507      0      0      0
0.000369359261043507      0.000374472391532301      0      0      0
0.000374472391532301      0.00037965630433564      0      0      0
0.00037965630433564      0.000384911979310397      0      0      0
0.000384911979310397      0.000390240409877844      0      0      0
0.000390240409877844      0.000395642603211426      0      0      0
0.000395642603211426      0.000401119580427133      0      0      0
0.000401119580427133      0.000406672376776519      0      0      0
0.000406672376776519      0.000412302041842373      0      0      0
0.000412302041842373      0.000418009639737117      0      0      0
0.000418009639737117      0.000423796249303941      0      0      0
0.000423796249303941      0.000429662964320725      0      0      0
0.000429662964320725      0.000435610893706785      0      0      0
0.000435610893706785      0.000441641161732474      0      0      0
0.000441641161732474      0.000447754908231697      0      0      0
0.000447754908231697      0.000453953288817359      0      0      0
0.000453953288817359      0.000460237475099795      0      0      0
0.000460237475099795      0.000466608654908228      0      0      0
0.000466608654908228      0.000473068032515292      0      0      0
0.000473068032515292      0.000479616828864662      0      0      0
0.000479616828864662      0.000486256281801832      0      0      0
0.000486256281801832      0.000492987646308097      0      0      0
0.000492987646308097      0.000499812194737762      0      0      0
0.000499812194737762      0.000506731217058643      0      0      0
0.000506731217058643      0.0005137460210959      0      0      0
0.0005137460210959      0.000520857932779231      0      0      0
0.000520857932779231      0.000528068296393506      0      0      0
0.000528068296393506      0.000535378474832857      0      0      0
0.000535378474832857      0.000542789849858294      0      0      0
0.000542789849858294      0.000550303822358882      0      0      0
0.000550303822358882      0.000557921812616533      0      0      0
0.000557921812616533      0.000565645260574473      0      0      0
0.000565645260574473      0.00057347562610941      0      0      0
0.00057347562610941      0.000581414389307485      0      0      0
0.000581414389307485      0.000589463050744029      0      0      0
0.000589463050744029      0.000597623131767208      0      0      0
0.000597623131767208      0.000605896174785581      0      0      0
0.000605896174785581      0.000614283743559644      0      0      0
0.000614283743559644      0.000622787423497414      0      0      0
0.000622787423497414      0.000631408821954096      0      0      0
0.000631408821954096      0.000640149568535908      0      0      0
0.000640149568535908      0.000649011315408104      0      0      0
0.000649011315408104      0.000657995737607266      0      0      0
0.000657995737607266      0.000667104533357915      0      0      0
0.000667104533357915      0.00067633942439351      0      0      0
0.00067633942439351      0.000685702156281888      0      0      0
0.000685702156281888      0.000695194498755206      0      0      0
0.000695194498755206      0.000704818246044455      0      0      0
0.000704818246044455      0.000714575217218609      0      0      0
0.000714575217218609      0.000724467256528451      0      0      0
0.000724467256528451      0.000734496233755185      0      0      0
0.000734496233755185      0.000744664044563847      0      0      0
0.000744664044563847      0.000754972610861632      0      0      0
0.000754972610861632      0.000765423881161163      0      0      0
0.000765423881161163      0.0007760198309488      0      0      0
0.0007760198309488      0.000786762463058045      0      0      0
0.000786762463058045      0.00079765380804811      0      0      0
0.00079765380804811      0.000808695924587738      0      0      0
0.000808695924587738      0.000819890899844323      0      0      0
0.000819890899844323      0.00083124084987843      0      0      0
0.00083124084987843      0.000842747920043766      0      0      0
0.000842747920043766      0.000854414285392693      0      0      0
0.000854414285392693      0.000866242151087355      0      0      0
0.000866242151087355      0.000878233752816494      0      0      0
0.000878233752816494      0.000890391357218039      0      0      0
0.000890391357218039      0.000902717262307538      0      0      0
0.000902717262307538      0.000915213797912533      0      0      0
0.000915213797912533      0.000927883326112938      0      0      0
0.000927883326112938      0.000940728241687513      0      0      0
0.000940728241687513      0.000953750972566528      0      0      0
0.000953750972566528      0.000966953980290686      0      0      0
0.000966953980290686      0.000980339760476396      0      0      0
0.000980339760476396      0.000993910843287497      0      0      0
0.000993910843287497      0.0010076697939135      0      0      0
0.0010076697939135      0.00102161921305448      0      0      0
0.00102161921305448      0.0010357617374126      0      0      0
0.0010357617374126      0.00105010004019057      0      0      0
0.00105010004019057      0.00106463683159689      0      0      0
0.00106463683159689      0.00107937485935813      0      0      0
0.00107937485935813      0.00109431690923832      0      0      0
0.00109431690923832      0.00110946580556549      0      0      0
0.00110946580556549      0.00112482441176555      0      0      0
0.00112482441176555      0.00114039563090349      0      0      0
0.00114039563090349      0.00115618240623217      0      0      0
0.00115618240623217      0.00117218772174859      0      0      0
0.00117218772174859      0.00118841460275796      0      0      0
0.00118841460275796      0.00120486611644553      0      0      0
0.00120486611644553      0.00122154537245635      0      0      0
0.00122154537245635      0.00123845552348304      0      0      0
0.00123845552348304      0.00125559976586171      0      0      0
0.00125559976586171      0.00127298134017614      0      0      0
0.00127298134017614      0.00129060353187029      0      0      0
0.00129060353187029      0.00130846967186935      0      0      0
0.00130846967186935      0.00132658313720929      0      0      0
0.00132658313720929      0.00134494735167523      0      0      0
0.00134494735167523      0.00136356578644858      0      0      0
0.00136356578644858      0.00138244196076317      0      0      0
0.00138244196076317      0.00140157944257044      0      0      0
0.00140157944257044      0.00142098184921384      0      0      0
0.00142098184921384      0.00144065284811262      0      0      0
0.00144065284811262      0.00146059615745496      0      0      0
0.00146059615745496      0.00148081554690089      0      0      0
0.00148081554690089      0.00150131483829471      0      0      0
0.00150131483829471      0.00152209790638749      0      0      0
0.00152209790638749      0.00154316867956938      0      0      0
0.00154316867956938      0.00156453114061223      0      0      0
0.00156453114061223      0.00158618932742236      0      0      0
0.00158618932742236      0.00160814733380381      0      0      0
0.00160814733380381      0.00163040931023216      0      0      0
0.00163040931023216      0.00165297946463904      0      0      0
0.00165297946463904      0.00167586206320748      0      0      0
0.00167586206320748      0.00169906143117836      0      0      0
0.00169906143117836      0.00172258195366789      0      0      0
0.00172258195366789      0.00174642807649655      0      0      0
0.00174642807649655      0.00177060430702936      0      0      0
0.00177060430702936      0.00179511521502795      0      0      0
0.00179511521502795      0.00181996543351421      0      0      0
0.00181996543351421      0.00184515965964614      0      0      0
0.00184515965964614      0.00187070265560561      0      0      0
0.00187070265560561      0.00189659924949857      0      0      0
0.00189659924949857      0.00192285433626758      0      0      0
0.00192285433626758      0.00194947287861711      0      0      0
0.00194947287861711      0.00197645990795156      0      0      0
0.00197645990795156      0.00200382052532629      0      0      0
0.00200382052532629      0.00203155990241182      0      0      0
0.00203155990241182      0.00205968328247135      0      0      0
0.00205968328247135      0.00208819598135186      0      0      0
0.00208819598135186      0.00211710338848892      0      0      0
0.00211710338848892      0.00214641096792534      0      0      0
0.00214641096792534      0.00217612425934403      0      0      0
0.00217612425934403      0.00220624887911509      0      0      0
0.00220624887911509      0.00223679052135739      0      0      0
0.00223679052135739      0.00226775495901488      0      0      0
0.00226775495901488      0.00229914804494778      0      0      0
0.00229914804494778      0.00233097571303889      0      0      0
0.00233097571303889      0.00236324397931521      0      0      0
0.00236324397931521      0.00239595894308506      0      0      0
0.00239595894308506      0.00242912678809096      0      0      0
0.00242912678809096      0.00246275378367852      0      0      0
0.00246275378367852      0.00249684628598141      0      0      0
0.00249684628598141      0.00253141073912281      0      0      0
0.00253141073912281      0.0025664536764335      0      0      0
0.0025664536764335      0.00260198172168671      0      0      0
0.00260198172168671      0.00263800159035023      0      0      0
0.00263800159035023      0.00267452009085567      0      0      0
0.00267452009085567      0.00271154412588544      0      0      0
0.00271154412588544      0.00274908069367747      0      0      0
0.00274908069367747      0.00278713688934801      0      0      0
0.00278713688934801      0.00282571990623272      0      0      0
0.00282571990623272      0.00286483703724639      0      0      0
0.00286483703724639      0.00290449567626138      0      0      0
0.00290449567626138      0.00294470331950526      0      0      0
0.00294470331950526      0.0029854675669777      0      0      0
0.0029854675669777      0.00302679612388701      0      0      0
0.00302679612388701      0.0030686968021066      0      0      0
0.0030686968021066      0.00311117752165154      0      0      0
0.00311117752165154      0.0031542463121756      0      0      0
0.0031542463121756      0.00319791131448903      0      0      0
0.00319791131448903      0.00324218078209728      0      0      0
0.00324218078209728      0.0032870630827611      0      0      0
0.0032870630827611      0.00333256670007821      0      0      0
0.00333256670007821      0.00337870023508683      0      0      0
0.00337870023508683      0.00342547240789146      0      0      0
0.00342547240789146      0.00347289205931113      0      0      0
0.00347289205931113      0.00352096815255051      0      0      0
0.00352096815255051      0.00356970977489406      0      0      0
0.00356970977489406      0.00361912613942378      0      0      0
0.00361912613942378      0.0036692265867606      0      0      0
0.0036692265867606      0.00372002058682995      0      0      0
0.00372002058682995      0.00377151774065175      0      0      0
0.00377151774065175      0.00382372778215516      0      0      0
0.00382372778215516      0.00387666058001854      0      0      0
0.00387666058001854      0.00393032613953476      0      0      0
0.00393032613953476      0.0039847346045024      0      0      0
0.0039847346045024      0.00403989625914312      0      0      0
0.00403989625914312      0.00409582153004557      0      0      0
0.00409582153004557      0.00415252098813623      0      0      0
0.00415252098813623      0.00421000535067748      0      0      0
0.00421000535067748      0.0042682854832934      0      0      0
0.0042682854832934      0.00432737240202355      0      0      0
0.00432737240202355      0.00438727727540519      0      0      0
0.00438727727540519      0.00444801142658443      0      0      0
0.00444801142658443      0.00450958633545639      0      0      0
0.00450958633545639      0.00457201364083525      0      0      0
0.00457201364083525      0.00463530514265407      0      0      0
0.00463530514265407      0.00469947280419532      0      0      0
0.00469947280419532      0.00476452875435209      0      0      0
0.00476452875435209      0.0048304852899207      0      0      0
0.0048304852899207      0.00489735487792503      0      0      0
0.00489735487792503      0.00496515015797302      0      0      0
0.00496515015797302      0.00503388394464577      0      0      0
0.00503388394464577      0.00510356922991978      0      0      0
0.00510356922991978      0.00517421918562266      0      0      0
0.00517421918562266      0.00524584716592283      0      0      0
0.00524584716592283      0.00531846670985373      0      0      0
0.00531846670985373      0.00539209154387294      0      0      0
0.00539209154387294      0.00546673558445676      0      0      0
0.00546673558445676      0.00554241294073067      0      0      0
0.00554241294073067      0.00561913791713623      0      0      0
0.00561913791713623      0.00569692501613484      0      0      0
0.00569692501613484      0.00577578894094906      0      0      0
0.00577578894094906      0.00585574459834172      0      0      0
0.00585574459834172      0.00593680710143364      0      0      0
0.00593680710143364      0.00601899177256026      0      0      0
0.00601899177256026      0.00610231414616781      0      0      0
0.00610231414616781      0.0061867899717497      0      0      0
0.0061867899717497      0.0062724352168234      0      0      0
0.0062724352168234      0.00635926606994866      0      0      0
0.00635926606994866      0.00644729894378739      0      0      0
0.00644729894378739      0.00653655047820597      0      0      0
0.00653655047820597      0.00662703754342055      0      0      0
0.00662703754342055      0.00671877724318579      0      0      0
0.00671877724318579      0.00681178691802782      0      0      0
0.00681178691802782      0.00690608414852187      0      0      0
0.00690608414852187      0.00700168675861542      0      0      0
0.00700168675861542      0.00709861281899715      0      0      0
0.00709861281899715      0.00719688065051277      0      0      0
0.00719688065051277      0.00729650882762788      0      0      0
0.00729650882762788      0.00739751618193895      0      0      0
0.00739751618193895      0.00749992180573285      0      0      0
0.00749992180573285      0.00760374505559565      0      0      0
0.00760374505559565      0.00770900555607137      0      0      0
0.00770900555607137      0.00781572320337137      0      0      0
0.00781572320337137      0.00792391816913513      0      0      0
0.00792391816913513      0.00803361090424307      0      0      0
0.00803361090424307      0.00814482214268214      0      0      0
0.00814482214268214      0.00825757290546495      0      0      0
0.00825757290546495      0.00837188450460311      0      0      0
0.00837188450460311      0.0084877785471356      0      0      0
0.0084877785471356      0.00860527693921294      0      0      0
0.00860527693921294      0.00872440189023784      0      0      0
0.00872440189023784      0.0088451759170632      0      0      0
0.0088451759170632      0.00896762184824822      0      0      0
0.00896762184824822      0.00909176282837339      0      0      0
0.00909176282837339      0.00921762232241531      0      0      0
0.00921762232241531      0.009345224120182      0      0      0
0.009345224120182      0.00947459234080956      0      0      0
0.00947459234080956      0.00960575143732124      0      0      0
0.00960575143732124      0.0097387262012494      0      0      0
0.0097387262012494      0.00987354176732169      0      0      0
0.00987354176732169      0.0100102236182119      0      0      0
0.0100102236182119      0.0101487975893568      0      0      0
0.0101487975893568      0.0102892898738392      0      0      0
0.0102892898738392      0.0104317270273393      0      0      0
0.0104317270273393      0.0105761359731542      0      0      0
0.0105761359731542      0.0107225440072866      0      0      0
0.0107225440072866      0.0108709788036044      0      0      0
0.0108709788036044      0.0110214684190717      0      0      0
0.0110214684190717      0.0111740412990521      0      0      0
0.0111740412990521      0.0113287262826851      0      0      0
0.0113287262826851      0.0114855526083377      0      0      0
0.0114855526083377      0.0116445499191305      0      0      0
0.0116445499191305      0.0118057482685412      0      0      0
0.0118057482685412      0.0119691781260852      0      0      0
0.0119691781260852      0.0121348703830748      0      0      0
0.0121348703830748      0.0123028563584581      0      0      0
0.0123028563584581      0.0124731678047393      0      0      0
0.0124731678047393      0.0126458369139802      0      0      0
0.0126458369139802      0.0128208963238851      0      0      0
0.0128208963238851      0.0129983791239701      0      0      0
0.0129983791239701      0.0131783188618175      0      0      0
0.0131783188618175      0.0133607495494169      0      0      0
0.0133607495494169      0.0135457056695945      0      0      0
0.0135457056695945      0.0137332221825303      0      0      0
0.0137332221825303      0.0139233345323668      0      0      0
0.0139233345323668      0.0141160786539086      0      0      0
0.0141160786539086      0.0143114909794141      0      0      0
0.0143114909794141      0.0145096084454827      0      0      0
0.0145096084454827      0.0147104685000363      0      0      0
0.0147104685000363      0.0149141091093971      0      0      0
0.0149141091093971      0.0151205687654648      0      0      0
0.0151205687654648      0.0153298864929916      0      0      0
0.0153298864929916      0.0155421018569589      0      0      0
0.0155421018569589      0.015757254970056      0      0      0
0.015757254970056      0.0159753865002618      0      0      0
0.0159753865002618      0.0161965376785319      0      0      0
0.0161965376785319      0.0164207503065923      0      0      0
0.0164207503065923      0.0166480667648403      0      0      0
0.0166480667648403      0.0168785300203555      0      0      0
0.0168785300203555      0.0171121836350213      0      0      0
0.0171121836350213      0.0173490717737588      0      0      0
0.0173490717737588      0.017589239212875      0      0      0
0.017589239212875      0.0178327313485262      0      0      0
0.0178327313485262      0.0180795942052988      0      0      0
0.0180795942052988      0.0183298744449088      0      0      0
0.0183298744449088      0.0185836193750216      0      0      0
0.0185836193750216      0.0188408769581945      0      0      0
0.0188408769581945      0.0191016958209418      0      0      0
0.0191016958209418      0.0193661252629267      0      0      0
0.0193661252629267      0.0196342152662799      0      0      0
0.0196342152662799      0.0199060165050465      0      0      0
0.0199060165050465      0.0201815803547652      0      0      0
0.0201815803547652      0.0204609589021785      0      0      0
0.0204609589021785      0.0207442049550786      0      0      0
0.0207442049550786      0.0210313720522889      0      0      0
0.0210313720522889      0.0213225144737837      0      0      0
0.0213225144737837      0.0216176872509482      0      0      0
0.0216176872509482      0.0219169461769806      0      0      0
0.0219169461769806      0.0222203478174381      0      0      0
0.0222203478174381      0.0225279495209286      0      0      0
0.0225279495209286      0.0228398094299506      0      0      0
0.0228398094299506      0.0231559864918837      0      0      0
0.0231559864918837      0.0234765404701303      0      0      0
0.0234765404701303      0.0238015319554124      0      0      0
0.0238015319554124      0.0241310223772239      0      0      0
0.0241310223772239      0.0244650740154424      0      0      0
0.0244650740154424      0.0248037500121009      0      0      0
0.0248037500121009      0.025147114383323      0      0      0
0.025147114383323      0.0254952320314234      0      0      0
0.0254952320314234      0.025848168757175      0      0      0
0.025848168757175      0.0262059912722472      0      0      0
0.0262059912722472      0.0265687672118152      0      0      0
0.0265687672118152      0.0269365651473444      0      0      0
0.0269365651473444      0.0273094545995519      0      0      0
0.0273094545995519      0.0276875060515468      0      0      0
0.0276875060515468      0.0280707909621536      0      0      0
0.0280707909621536      0.0284593817794181      0      0      0
0.0284593817794181      0.0288533519543027      0      0      0
0.0288533519543027      0.0292527759545692      0      0      0
0.0292527759545692      0.0296577292788545      0      0      0
0.0296577292788545      0.0300682884709421      0      0      0
0.0300682884709421      0.0304845311342295      0      0      0
0.0304845311342295      0.0309065359463971      0      0      0
0.0309065359463971      0.0313343826742795      0      0      0
0.0313343826742795      0.0317681521889432      0      0      0
0.0317681521889432      0.0322079264809726      0      0      0
0.0322079264809726      0.0326537886759678      0      0      0
0.0326537886759678      0.033105823050257      0      0      0
0.033105823050257      0.033564115046826      0      0      0
0.033564115046826      0.0340287512914689      0      0      0
0.0340287512914689      0.0344998196091616      0      0      0
0.0344998196091616      0.0349774090406628      0      0      0
0.0349774090406628      0.0354616098593442      0      0      0
0.0354616098593442      0.0359525135882537      0      0      0
0.0359525135882537      0.0364502130174152      0      0      0
0.0364502130174152      0.0369548022213675      0      0      0
0.0369548022213675      0.0374663765769464      0      0      0
0.0374663765769464      0.0379850327813123      0      0      0
0.0379850327813123      0.0385108688702281      0      0      0
0.0385108688702281      0.0390439842365898      0      0      0
0.0390439842365898      0.0395844796492134      0      0      0
0.0395844796492134      0.0401324572718825      0      0      0
0.0401324572718825      0.0406880206826587      0      0      0
0.0406880206826587      0.0412512748934598      0      0      0
0.0412512748934598      0.0418223263699098      0      0      0
0.0418223263699098      0.0424012830514618      0      0      0
0.0424012830514618      0.0429882543718015      0      0      0
0.0429882543718015      0.0435833512795317      0      0      0
0.0435833512795317      0.0441866862591436      0      0      0
0.0441866862591436      0.0447983733522791      0      0      0
0.0447983733522791      0.0454185281792862      0      0      0
0.0454185281792862      0.0460472679610735      0      0      0
0.0460472679610735      0.0466847115412677      0      0      0
0.0466847115412677      0.0473309794086762      0      0      0
0.0473309794086762      0.047986193720063      0      0      0
0.047986193720063      0.0486504783232378      0      0      0
0.0486504783232378      0.0493239587804657      0      0      0
0.0493239587804657      0.0500067623922011      0      0      0
0.0500067623922011      0.0506990182211494      0      0      0
0.0506990182211494      0.0514008571166629      0      0      0
0.0514008571166629      0.0521124117394733      0      0      0
0.0521124117394733      0.0528338165867671      0      0      0
0.0528338165867671      0.0535652080176086      0      0      0
0.0535652080176086      0.0543067242787134      0      0      0
0.0543067242787134      0.0550585055305805      0      0      0
0.0550585055305805      0.0558206938739848      0      0      0
0.0558206938739848      0.0565934333768373      0      0      0
0.0565934333768373      0.0573768701014157      0      0      0
0.0573768701014157      0.0581711521319738      0      0      0
0.0581711521319738      0.0589764296027321      0      0      0
0.0589764296027321      0.0597928547262553      0      0      0
0.0597928547262553      0.0606205818222245      0      0      0
0.0606205818222245      0.0614597673466051      0      0      0
0.0614597673466051      0.0623105699212211      0      0      0
0.0623105699212211      0.0631731503637371      0      0      0
0.0631731503637371      0.0640476717180559      0      0      0
0.0640476717180559      0.064934299285137      0      0      0
0.064934299285137      0.065833200654241      0      0      0
0.065833200654241      0.0667445457346082      0      0      0
0.0667445457346082      0.0676685067875737      0      0      0
0.0676685067875737      0.0686052584591283      0      0      0
0.0686052584591283      0.0695549778129301      0      0      0
0.0695549778129301      0.0705178443637725      0      0      0
0.0705178443637725      0.071494040111516      0      0      0
0.071494040111516      0.0724837495754901      0      0      0
0.0724837495754901      0.07348715982937      0      0      0
0.07348715982937      0.0745044605365374      0      0      0
0.0745044605365374      0.0755358439859309      0      0      0
0.0755358439859309      0.0765815051283916      0      0      0
0.0765815051283916      0.0776416416135129      0      0      0
0.0776416416135129      0.0787164538269999      0      0      0
0.0787164538269999      0.0798061449285455      0      0      0
0.0798061449285455      0.0809109208902321      0      0      0
0.0809109208902321      0.0820309905354643      0      0      0
0.0820309905354643      0.0831665655784396      0      0      0
0.0831665655784396      0.0843178606641673      0      0      0
0.0843178606641673      0.0854850934090396      0      0      0
0.0854850934090396      0.0866684844419658      0      0      0
0.0866684844419658      0.087868257446075      0      0      0
0.087868257446075      0.0890846392009967      0      0      0
0.0890846392009967      0.0903178596257262      0      0      0
0.0903178596257262      0.0915681518220832      0      0      0
0.0915681518220832      0.0928357521187732      0      0      0
0.0928357521187732      0.0941209001160578      0      0      0
0.0941209001160578      0.0954238387310435      0      0      0
0.0954238387310435      0.0967448142435972      0      0      0
0.0967448142435972      0.0980840763428988      0      0      0
0.0980840763428988      0.0994418781746361      0      0      0
0.0994418781746361      0.100818476388855      0      0      0
0.100818476388855      0.10221413118847      0      0      0
0.10221413118847      0.103629106378448      0      0      0
0.103629106378448      0.105063669415674      0      0      0
0.105063669415674      0.106518091459502      0      0      0
0.106518091459502      0.107992647423013      0      0      0
0.107992647423013      0.109487616024976      0      0      0
0.109487616024976      0.111003279842531      0      0      0
0.111003279842531      0.112539925364605      0      0      0
0.112539925364605      0.114097843046059      0      0      0
0.114097843046059      0.115677327362591      0      0      0
0.115677327362591      0.117278676866402      0      0      0
0.117278676866402      0.118902194242619      0      0      0
0.118902194242619      0.120548186366517      0      0      0
0.120548186366517      0.122216964361519      0      0      0
0.122216964361519      0.123908843658004      0      0      0
0.123908843658004      0.125624144052934      0      0      0
0.125624144052934      0.127363189770296      0      0      0
0.127363189770296      0.12912630952239      0      0      0
0.12912630952239      0.130913836571959      0      0      0
0.130913836571959      0.132726108795187      0      0      0
0.132726108795187      0.134563468745557      0      0      0
0.134563468745557      0.136426263718606      0      0      0
0.136426263718606      0.138314845817565      0      0      0
0.138314845817565      0.140229572019921      0      0      0
0.140229572019921      0.142170804244882      0      0      0
0.142170804244882      0.144138909421796      0      0      0
0.144138909421796      0.146134259559502      0      0      0
0.146134259559502      0.148157231816648      0      0      0
0.148157231816648      0.150208208572982      0      0      0
0.150208208572982      0.152287577501628      0      0      0
0.152287577501628      0.154395731642364      0      0      0
0.154395731642364      0.156533069475914      0      0      0
0.156533069475914      0.158699994999266      0      0      0
0.158699994999266      0.16089691780204      0      0      0
0.16089691780204      0.163124253143903      0      0      0
0.163124253143903      0.165382422033063      0      0      0
0.165382422033063      0.16767185130585      0      0      0
0.16767185130585      0.16999297370739      0      0      0
0.16999297370739      0.172346227973408      0      0      0
0.172346227973408      0.174732058913154      0      0      0
0.174732058913154      0.177150917493482      0      0      0
0.177150917493482      0.179603260924088      0      0      0
0.179603260924088      0.182089552743936      0      0      0
0.182089552743936      0.184610262908873      0      0      0
0.184610262908873      0.187165867880458      0      0      0
0.187165867880458      0.189756850716024      0      0      0
0.189756850716024      0.192383701159985      0      0      0
0.192383701159985      0.195046915736409      0      0      0
0.195046915736409      0.197746997842864      0      0      0
0.197746997842864      0.200484457845576      0      0      0
0.200484457845576      0.203259813175894      0      0      0
0.203259813175894      0.206073588428097      0      0      0
0.206073588428097      0.208926315458549      0      0      0
0.208926315458549      0.211818533486235      0      0      0
0.211818533486235      0.214750789194674      0      0      0
0.214750789194674      0.217723636835266      0      0      0
0.217723636835266      0.220737638332042      0      0      0
0.220737638332042      0.22379336338789      0      0      0
0.22379336338789      0.226891389592229      0      0      0
0.226891389592229      0.230032302530194      0      0      0
0.230032302530194      0.233216695893316      0      0      0
0.233216695893316      0.236445171591743      0      0      0
0.236445171591743      0.239718339868012      0      0      0
0.239718339868012      0.243036819412397      0      0      0
0.243036819412397      0.246401237479853      0      0      0
0.246401237479853      0.249812230008578      0      0      0
0.249812230008578      0.253270441740218      0      0      0
0.253270441740218      0.256776526341734      0      0      0
0.256776526341734      0.260331146528961      0      0      0
0.260331146528961      0.263934974191869      0      0      0
0.263934974191869      0.267588690521566      0      0      0
0.267588690521566      0.271292986139054      0      0      0
0.271292986139054      0.275048561225772      0      0      0
0.275048561225772      0.27885612565594      0      0      0
0.27885612565594      0.282716399130741      0      0      0
0.282716399130741      0.286630111314356      0      0      0
0.286630111314356      0.290598001971889      0      0      0
0.290598001971889      0.294620821109189      0      0      0
0.294620821109189      0.298699329114623      0      0      0
0.298699329114623      0.302834296902796      0      0      0
0.302834296902796      0.307026506060274      0      0      0
0.307026506060274      0.311276748993318      0      0      0
0.311276748993318      0.315585829077662      0      0      0
0.315585829077662      0.319954560810364      0      0      0
0.319954560810364      0.324383769963767      0      0      0
0.324383769963767      0.32887429374158      0      0      0
0.32887429374158      0.33342698093713      0      0      0
0.33342698093713      0.338042692093795      0      0      0
0.338042692093795      0.342722299667666      0      0      0
0.342722299667666      0.347466688192458      0      0      0
0.347466688192458      0.352276754446699      0      0      0
0.352276754446699      0.357153407623246      0      0      0
0.357153407623246      0.362097569501131      0      0      0
0.362097569501131      0.367110174619799      0      0      0
0.367110174619799      0.372192170455755      0      0      0
0.372192170455755      0.37734451760165      0      0      0
0.37734451760165      0.382568189947856      0      0      0
0.382568189947856      0.387864174866547      0      0      0
0.387864174866547      0.393233473398329      0      0      0
0.393233473398329      0.398677100441459      0      0      0
0.398677100441459      0.40419608494368      0      0      0
0.40419608494368      0.409791470096709      0      0      0
0.409791470096709      0.41546431353342      0      0      0
0.41546431353342      0.421215687527758      0      0      0
0.421215687527758      0.427046679197417      0      0      0
0.427046679197417      0.43295839070933      0      0      0
0.43295839070933      0.438951939487993      0      0      0
0.438951939487993      0.445028458426682      0      0      0
0.445028458426682      0.451189096101594      0      0      0
0.451189096101594      0.457435016988945      0      0      0
0.457435016988945      0.463767401685081      0      0      0
0.463767401685081      0.470187447129631      0      0      0
0.470187447129631      0.476696366831751      0      0      0
0.476696366831751      0.483295391099501      0      0      0
0.483295391099501      0.489985767272398      0      0      0
0.489985767272398      0.496768759957182      0      0      0
0.496768759957182      0.503645651266856      0      0      0
0.503645651266856      0.510617741063022      0      0      0
0.510617741063022      0.517686347201588      0      0      0
0.517686347201588      0.524852805781861      0      0      0
0.524852805781861      0.532118471399099      0      0      0
0.532118471399099      0.539484717400551      0      0      0
0.539484717400551      0.546952936145049      0      0      0
0.546952936145049      0.554524539266187      0      0      0
0.554524539266187      0.56220095793915      0      0      0
0.56220095793915      0.569983643151229      0      0      0
0.569983643151229      0.577874065976087      0      0      0
0.577874065976087      0.585873717851818      0      0      0
0.585873717851818      0.59398411086286      0      0      0
0.59398411086286      0.602206778025804      0      0      0
0.602206778025804      0.610543273579166      0      0      0
0.610543273579166      0.618995173277162      0      0      0
0.618995173277162      0.62756407468756      0      0      0
0.62756407468756      0.636251597493652      0      0      0
0.636251597493652      0.645059383800396      0      0      0
0.645059383800396      0.653989098444817      0      0      0
0.653989098444817      0.663042429310678      0      0      0
0.663042429310678      0.672221087647534      0      0      0
0.672221087647534      0.681526808394186      0      0      0
0.681526808394186      0.690961350506615      0      0      0
0.690961350506615      0.70052649729046      0      0      0
0.70052649729046      0.710224056738094      0      0      0
0.710224056738094      0.720055861870372      0      0      0
0.720055861870372      0.730023771083106      0      0      0
0.730023771083106      0.740129668498331      0      0      0
0.740129668498331      0.750375464320448      0      0      0
0.750375464320448      0.76076309519728      0      0      0
0.76076309519728      0.771294524586143      0      0      0
0.771294524586143      0.781971743124969      0      0      0
0.781971743124969      0.792796769008581      0      0      0
0.792796769008581      0.803771648370161      0      0      0
0.803771648370161      0.814898455668016      0      0      0
0.814898455668016      0.826179294077686      0      0      0
0.826179294077686      0.837616295889483      0      0      0
0.837616295889483      0.849211622911536      0      0      0
0.849211622911536      0.860967466878409      0      0      0
0.860967466878409      0.872886049865385      0      0      0
0.872886049865385      0.884969624708479      0      0      0
0.884969624708479      0.897220475430265      0      0      0
0.897220475430265      0.909640917671599      0      0      0
0.909640917671599      0.922233299129318      0      0      0
0.922233299129318      0.935      0      0      0
# END HISTO1D SudakovqbarqExpOutputsThresholdDivN2LL12
# BEGIN HISTO1D SudakovqbarqExpOutputsThresholdDivN2LL21
PlotOrder=3
LineColor=green
LineStyle=dashed 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(2,1)}_{h,\mathrm{thr}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0      0      0
0.00000101384324431002      0.00000102787812403307      0      0      0
0.00000102787812403307      0.00000104210729202498      0      0      0
0.00000104210729202498      0.00000105653343786574      0      0      0
0.00000105653343786574      0.00000107115928836782      0      0      0
0.00000107115928836782      0.00000108598760809164      0      0      0
0.00000108598760809164      0.00000110102119986811      0      0      0
0.00000110102119986811      0.00000111626290532839      0      0      0
0.00000111626290532839      0.00000113171560544106      0      0      0
0.00000113171560544106      0.00000114738222105665      0      0      0
0.00000114738222105665      0.00000116326571345971      0      0      0
0.00000116326571345971      0.0000011793690849286      0      0      0
0.0000011793690849286      0.00000119569537930295      0      0      0
0.00000119569537930295      0.000001212247682559      0      0      0
0.000001212247682559      0.00000122902912339292      0      0      0
0.00000122902912339292      0.00000124604287381218      0      0      0
0.00000124604287381218      0.00000126329214973512      0      0      0
0.00000126329214973512      0.00000128078021159884      0      0      0
0.00000128078021159884      0.00000129851036497544      0      0      0
0.00000129851036497544      0.00000131648596119688      0      0      0
0.00000131648596119688      0.00000133471039798844      0      0      0
0.00000133471039798844      0.00000135318712011092      0      0      0
0.00000135318712011092      0.00000137191962001179      0      0      0
0.00000137191962001179      0.00000139091143848532      0      0      0
0.00000139091143848532      0.00000141016616534188      0      0      0
0.00000141016616534188      0.00000142968744008643      0      0      0
0.00000142968744008643      0.00000144947895260651      0      0      0
0.00000144947895260651      0.00000146954444386967      0      0      0
0.00000146954444386967      0.00000148988770663059      0      0      0
0.00000148988770663059      0.00000151051258614798      0      0      0
0.00000151051258614798      0.00000153142298091138      0      0      0
0.00000153142298091138      0.00000155262284337812      0      0      0
0.00000155262284337812      0.00000157411618072032      0      0      0
0.00000157411618072032      0.00000159590705558239      0      0      0
0.00000159590705558239      0.0000016179995868489      0      0      0
0.0000016179995868489      0.00000164039795042316      0      0      0
0.00000164039795042316      0.00000166310638001652      0      0      0
0.00000166310638001652      0.00000168612916794864      0      0      0
0.00000168612916794864      0.00000170947066595881      0      0      0
0.00000170947066595881      0.00000173313528602849      0      0      0
0.00000173313528602849      0.00000175712750121529      0      0      0
0.00000175712750121529      0.00000178145184649847      0      0      0
0.00000178145184649847      0.00000180611291963609      0      0      0
0.00000180611291963609      0.00000183111538203409      0      0      0
0.00000183111538203409      0.00000185646395962742      0      0      0
0.00000185646395962742      0.00000188216344377329      0      0      0
0.00000188216344377329      0.00000190821869215684      0      0      0
0.00000190821869215684      0.00000193463462970931      0      0      0
0.00000193463462970931      0.000001961416249539      0      0      0
0.000001961416249539      0.00000198856861387501      0      0      0
0.00000198856861387501      0.00000201609685502412      0      0      0
0.00000201609685502412      0.00000204400617634088      0      0      0
0.00000204400617634088      0.00000207230185321116      0      0      0
0.00000207230185321116      0.00000210098923404927      0      0      0
0.00000210098923404927      0.00000213007374130893      0      0      0
0.00000213007374130893      0.00000215956087250823      0      0      0
0.00000215956087250823      0.00000218945620126872      0      0      0
0.00000218945620126872      0.00000221976537836897      0      0      0
0.00000221976537836897      0.00000225049413281266      0      0      0
0.00000225049413281266      0.00000228164827291145      0      0      0
0.00000228164827291145      0.0000023132336873829      0      0      0
0.0000023132336873829      0.0000023452563464635      0      0      0
0.0000023452563464635      0.00000237772230303722      0      0      0
0.00000237772230303722      0.00000241063769377955      0      0      0
0.00000241063769377955      0.00000244400874031748      0      0      0
0.00000244400874031748      0.00000247784175040552      0      0      0
0.00000247784175040552      0.00000251214311911795      0      0      0
0.00000251214311911795      0.00000254691933005764      0      0      0
0.00000254691933005764      0.00000258217695658154      0      0      0
0.00000258217695658154      0.0000026179226630432      0      0      0
0.0000026179226630432      0.00000265416320605244      0      0      0
0.00000265416320605244      0.00000269090543575249      0      0      0
0.00000269090543575249      0.00000272815629711478      0      0      0
0.00000272815629711478      0.00000276592283125165      0      0      0
0.00000276592283125165      0.00000280421217674733      0      0      0
0.00000280421217674733      0.00000284303157100718      0      0      0
0.00000284303157100718      0.00000288238835162573      0      0      0
0.00000288238835162573      0.00000292228995777364      0      0      0
0.00000292228995777364      0.00000296274393160382      0      0      0
0.00000296274393160382      0.00000300375791967704      0      0      0
0.00000300375791967704      0.00000304533967440728      0      0      0
0.00000304533967440728      0.0000030874970555271      0      0      0
0.0000030874970555271      0.00000313023803157323      0      0      0
0.00000313023803157323      0.00000317357068139281      0      0      0
0.00000317357068139281      0.00000321750319567045      0      0      0
0.00000321750319567045      0.00000326204387847638      0      0      0
0.00000326204387847638      0.00000330720114883614      0      0      0
0.00000330720114883614      0.00000335298354232185      0      0      0
0.00000335298354232185      0.00000339939971266569      0      0      0
0.00000339939971266569      0.00000344645843339553      0      0      0
0.00000344645843339553      0.00000349416859949336      0      0      0
0.00000349416859949336      0.00000354253922907654      0      0      0
0.00000354253922907654      0.00000359157946510248      0      0      0
0.00000359157946510248      0.00000364129857709674      0      0      0
0.00000364129857709674      0.00000369170596290522      0      0      0
0.00000369170596290522      0.00000374281115047047      0      0      0
0.00000374281115047047      0.0000037946237996327      0      0      0
0.0000037946237996327      0.00000384715370395563      0      0      0
0.00000384715370395563      0.00000390041079257769      0      0      0
0.00000390041079257769      0.00000395440513208878      0      0      0
0.00000395440513208878      0.00000400914692843308      0      0      0
0.00000400914692843308      0.00000406464652883815      0      0      0
0.00000406464652883815      0.00000412091442377072      0      0      0
0.00000412091442377072      0.00000417796124891967      0      0      0
0.00000417796124891967      0.00000423579778720626      0      0      0
0.00000423579778720626      0.0000042944349708224      0      0      0
0.0000042944349708224      0.00000435388388329698      0      0      0
0.00000435388388329698      0.00000441415576159092      0      0      0
0.00000441415576159092      0.0000044752619982211      0      0      0
0.0000044752619982211      0.00000453721414341383      0      0      0
0.00000453721414341383      0.00000460002390728798      0      0      0
0.00000460002390728798      0.0000046637031620685      0      0      0
0.0000046637031620685      0.00000472826394433043      0      0      0
0.00000472826394433043      0.00000479371845727405      0      0      0
0.00000479371845727405      0.00000486007907303155      0      0      0
0.00000486007907303155      0.00000492735833500554      0      0      0
0.00000492735833500554      0.00000499556896024003      0      0      0
0.00000499556896024003      0.00000506472384182418      0      0      0
0.00000506472384182418      0.00000513483605132934      0      0      0
0.00000513483605132934      0.00000520591884127979      0      0      0
0.00000520591884127979      0.00000527798564765776      0      0      0
0.00000527798564765776      0.00000535105009244307      0      0      0
0.00000535105009244307      0.00000542512598618791      0      0      0
0.00000542512598618791      0.00000550022733062734      0      0      0
0.00000550022733062734      0.00000557636832132587      0      0      0
0.00000557636832132587      0.00000565356335036064      0      0      0
0.00000565356335036064      0.00000573182700904185      0      0      0
0.00000573182700904185      0.00000581117409067079      0      0      0
0.00000581117409067079      0.000005891619593336      0      0      0
0.000005891619593336      0.00000597317872274825      0      0      0
0.00000597317872274825      0.00000605586689511467      0      0      0
0.00000605586689511467      0.0000061396997400527      0      0      0
0.0000061396997400527      0.00000622469310354442      0      0      0
0.00000622469310354442      0.00000631086305093168      0      0      0
0.00000631086305093168      0.0000063982258699528      0      0      0
0.0000063982258699528      0.00000648679807382125      0      0      0
0.00000648679807382125      0.00000657659640434692      0      0      0
0.00000657659640434692      0.00000666763783510069      0      0      0
0.00000666763783510069      0.00000675993957462272      0      0      0
0.00000675993957462272      0.0000068535190696752      0      0      0
0.0000068535190696752      0.00000694839400854009      0      0      0
0.00000694839400854009      0.00000704458232436258      0      0      0
0.00000704458232436258      0.00000714210219854078      0      0      0
0.00000714210219854078      0.00000724097206416231      0      0      0
0.00000724097206416231      0.00000734121060948854      0      0      0
0.00000734121060948854      0.000007442836781487      0      0      0
0.000007442836781487      0.00000754586978941272      0      0      0
0.00000754586978941272      0.00000765032910843916      0      0      0
0.00000765032910843916      0.00000775623448333934      0      0      0
0.00000775623448333934      0.00000786360593221801      0      0      0
0.00000786360593221801      0.00000797246375029542      0      0      0
0.00000797246375029542      0.00000808282851374354      0      0      0
0.00000808282851374354      0.00000819472108357529      0      0      0
0.00000819472108357529      0.00000830816260958769      0      0      0
0.00000830816260958769      0.00000842317453435958      0      0      0
0.00000842317453435958      0.00000853977859730466      0      0      0
0.00000853977859730466      0.00000865799683878063      0      0      0
0.00000865799683878063      0.00000877785160425524      0      0      0
0.00000877785160425524      0.00000889936554853005      0      0      0
0.00000889936554853005      0.00000902256164002253      0      0      0
0.00000902256164002253      0.00000914746316510757      0      0      0
0.00000914746316510757      0.00000927409373251906      0      0      0
0.00000927409373251906      0.00000940247727781235      0      0      0
0.00000940247727781235      0.00000953263806788851      0      0      0
0.00000953263806788851      0.00000966460070558129      0      0      0
0.00000966460070558129      0.00000979839013430744      0      0      0
0.00000979839013430744      0.00000993403164278155      0      0      0
0.00000993403164278155      0.000010071550869796      0      0      0
0.000010071550869796      0.0000102109738090674      0      0      0
0.0000102109738090674      0.0000103523268141496      0      0      0
0.0000103523268141496      0.000010495636603415      0      0      0
0.000010495636603415      0.0000106409302651053      0      0      0
0.0000106409302651053      0.000010788235262451      0      0      0
0.000010788235262451      0.0000109375794388631      0      0      0
0.0000109375794388631      0.0000110889910231955      0      0      0
0.0000110889910231955      0.0000112424986350812      0      0      0
0.0000112424986350812      0.0000113981312903417      0      0      0
0.0000113981312903417      0.0000115559184064716      0      0      0
0.0000115559184064716      0.000011715889808199      0      0      0
0.000011715889808199      0.0000118780757331232      0      0      0
0.0000118780757331232      0.0000120425068374297      0      0      0
0.0000120425068374297      0.0000122092142016854      0      0      0
0.0000122092142016854      0.0000123782293367127      0      0      0
0.0000123782293367127      0.0000125495841895462      0      0      0
0.0000125495841895462      0.0000127233111494713      0      0      0
0.0000127233111494713      0.0000128994430541458      0      0      0
0.0000128994430541458      0.0000130780131958075      0      0      0
0.0000130780131958075      0.0000132590553275668      0      0      0
0.0000132590553275668      0.0000134426036697863      0      0      0
0.0000134426036697863      0.00001362869291655      0      0      0
0.00001362869291655      0.00001381735824222      0      0      0
0.00001381735824222      0.0000140086353080861      0      0      0
0.0000140086353080861      0.0000142025602691059      0      0      0
0.0000142025602691059      0.0000143991697807389      0      0      0
0.0000143991697807389      0.0000145985010058751      0      0      0
0.0000145985010058751      0.0000148005916218595      0      0      0
0.0000148005916218595      0.0000150054798276138      0      0      0
0.0000150054798276138      0.0000152132043508565      0      0      0
0.0000152132043508565      0.0000154238044554237      0      0      0
0.0000154238044554237      0.0000156373199486901      0      0      0
0.0000156373199486901      0.0000158537911890937      0      0      0
0.0000158537911890937      0.0000160732590937644      0      0      0
0.0000160732590937644      0.0000162957651462576      0      0      0
0.0000162957651462576      0.000016521351404396      0      0      0
0.000016521351404396      0.0000167500605082187      0      0      0
0.0000167500605082187      0.0000169819356880416      0      0      0
0.0000169819356880416      0.0000172170207726282      0      0      0
0.0000172170207726282      0.0000174553601974744      0      0      0
0.0000174553601974744      0.0000176969990132074      0      0      0
0.0000176969990132074      0.0000179419828941014      0      0      0
0.0000179419828941014      0.0000181903581467107      0      0      0
0.0000181903581467107      0.0000184421717186223      0      0      0
0.0000184421717186223      0.0000186974712073306      0      0      0
0.0000186974712073306      0.0000189563048692332      0      0      0
0.0000189563048692332      0.0000192187216287532      0      0      0
0.0000192187216287532      0.0000194847710875863      0      0      0
0.0000194847710875863      0.0000197545035340766      0      0      0
0.0000197545035340766      0.000020027969952722      0      0      0
0.000020027969952722      0.0000203052220338112      0      0      0
0.0000203052220338112      0.0000205863121831945      0      0      0
0.0000205863121831945      0.0000208712935321888      0      0      0
0.0000208712935321888      0.000021160219947621      0      0      0
0.000021160219947621      0.0000214531460420097      0      0      0
0.0000214531460420097      0.0000217501271838877      0      0      0
0.0000217501271838877      0.0000220512195082683      0      0      0
0.0000220512195082683      0.0000223564799272551      0      0      0
0.0000223564799272551      0.0000226659661408002      0      0      0
0.0000226659661408002      0.0000229797366476099      0      0      0
0.0000229797366476099      0.0000232978507562027      0      0      0
0.0000232978507562027      0.0000236203685961192      0      0      0
0.0000236203685961192      0.000023947351129288      0      0      0
0.000023947351129288      0.0000242788601615485      0      0      0
0.0000242788601615485      0.0000246149583543337      0      0      0
0.0000246149583543337      0.0000249557092365137      0      0      0
0.0000249557092365137      0.0000253011772164045      0      0      0
0.0000253011772164045      0.0000256514275939423      0      0      0
0.0000256514275939423      0.0000260065265730261      0      0      0
0.0000260065265730261      0.0000263665412740315      0      0      0
0.0000263665412740315      0.0000267315397464981      0      0      0
0.0000267315397464981      0.0000271015909819919      0      0      0
0.0000271015909819919      0.0000274767649271459      0      0      0
0.0000274767649271459      0.0000278571324968813      0      0      0
0.0000278571324968813      0.0000282427655878122      0      0      0
0.0000282427655878122      0.0000286337370918349      0      0      0
0.0000286337370918349      0.0000290301209099061      0      0      0
0.0000290301209099061      0.0000294319919660113      0      0      0
0.0000294319919660113      0.0000298394262213274      0      0      0
0.0000298394262213274      0.00003025250068858      0      0      0
0.00003025250068858      0.000030671293446601      0      0      0
0.000030671293446601      0.0000310958836550867      0      0      0
0.0000310958836550867      0.00003152635156956      0      0      0
0.00003152635156956      0.000031962778556541      0      0      0
0.000031962778556541      0.0000324052471089262      0      0      0
0.0000324052471089262      0.0000328538408615817      0      0      0
0.0000328538408615817      0.000033308644607151      0      0      0
0.000033308644607151      0.0000337697443120835      0      0      0
0.0000337697443120835      0.0000342372271328825      0      0      0
0.0000342372271328825      0.0000347111814325807      0      0      0
0.0000347111814325807      0.0000351916967974413      0      0      0
0.0000351916967974413      0.0000356788640538924      0      0      0
0.0000356788640538924      0.0000361727752856944      0      0      0
0.0000361727752856944      0.0000366735238513458      0      0      0
0.0000366735238513458      0.0000371812044017293      0      0      0
0.0000371812044017293      0.0000376959128980032      0      0      0
0.0000376959128980032      0.0000382177466297395      0      0      0
0.0000382177466297395      0.0000387468042333134      0      0      0
0.0000387468042333134      0.0000392831857105477      0      0      0
0.0000392831857105477      0.0000398269924476147      0      0      0
0.0000398269924476147      0.0000403783272342003      0      0      0
0.0000403783272342003      0.0000409372942829333      0      0      0
0.0000409372942829333      0.0000415039992490831      0      0      0
0.0000415039992490831      0.000042078549250531      0      0      0
0.000042078549250531      0.0000426610528880173      0      0      0
0.0000426610528880173      0.0000432516202656688      0      0      0
0.0000432516202656688      0.0000438503630118107      0      0      0
0.0000438503630118107      0.0000444573943000663      0      0      0
0.0000444573943000663      0.0000450728288707489      0      0      0
0.0000450728288707489      0.0000456967830525504      0      0      0
0.0000456967830525504      0.0000463293747845289      0      0      0
0.0000463293747845289      0.0000469707236384016      0      0      0
0.0000469707236384016      0.0000476209508411464      0      0      0
0.0000476209508411464      0.0000482801792979158      0      0      0
0.0000482801792979158      0.0000489485336152684      0      0      0
0.0000489485336152684      0.0000496261401247217      0      0      0
0.0000496261401247217      0.0000503131269066316      0      0      0
0.0000503131269066316      0.0000510096238144011      0      0      0
0.0000510096238144011      0.000051715762499026      0      0      0
0.000051715762499026      0.000052431676433979      0      0      0
0.000052431676433979      0.0000531575009404385      0      0      0
0.0000531575009404385      0.0000538933732128671      0      0      0
0.0000538933732128671      0.0000546394323449439      0      0      0
0.0000546394323449439      0.0000553958193558558      0      0      0
0.0000553958193558558      0.0000561626772169526      0      0      0
0.0000561626772169526      0.0000569401508787716      0      0      0
0.0000569401508787716      0.0000577283872984359      0      0      0
0.0000577283872984359      0.0000585275354674316      0      0      0
0.0000585275354674316      0.0000593377464397706      0      0      0
0.0000593377464397706      0.0000601591733605423      0      0      0
0.0000601591733605423      0.0000609919714948611      0      0      0
0.0000609919714948611      0.0000618362982572143      0      0      0
0.0000618362982572143      0.0000626923132412161      0      0      0
0.0000626923132412161      0.0000635601782497746      0      0      0
0.0000635601782497746      0.0000644400573256746      0      0      0
0.0000644400573256746      0.0000653321167825856      0      0      0
0.0000653321167825856      0.0000662365252364977      0      0      0
0.0000662365252364977      0.0000671534536375933      0      0      0
0.0000671534536375933      0.0000680830753025601      0      0      0
0.0000680830753025601      0.0000690255659473509      0      0      0
0.0000690255659473509      0.0000699811037203975      0      0      0
0.0000699811037203975      0.0000709498692362838      0      0      0
0.0000709498692362838      0.0000719320456098856      0      0      0
0.0000719320456098856      0.0000729278184909828      0      0      0
0.0000729278184909828      0.0000739373760993502      0      0      0
0.0000739373760993502      0.0000749609092603353      0      0      0
0.0000749609092603353      0.0000759986114409274      0      0      0
0.0000759986114409274      0.0000770506787863264      0      0      0
0.0000770506787863264      0.0000781173101570184      0      0      0
0.0000781173101570184      0.0000791987071663636      0      0      0
0.0000791987071663636      0.0000802950742187053      0      0      0
0.0000802950742187053      0.000081406618548006      0      0      0
0.000081406618548006      0.0000825335502570186      0      0      0
0.0000825335502570186      0.0000836760823569998      0      0      0
0.0000836760823569998      0.0000848344308079731      0      0      0
0.0000848344308079731      0.0000860088145595493      0      0      0
0.0000860088145595493      0.0000871994555923124      0      0      0
0.0000871994555923124      0.0000884065789597775      0      0      0
0.0000884065789597775      0.0000896304128309307      0      0      0
0.0000896304128309307      0.0000908711885333572      0      0      0
0.0000908711885333572      0.0000921291405969664      0      0      0
0.0000921291405969664      0.0000934045067983223      0      0      0
0.0000934045067983223      0.0000946975282055884      0      0      0
0.0000946975282055884      0.0000960084492240934      0      0      0
0.0000960084492240934      0.0000973375176425286      0      0      0
0.0000973375176425286      0.000098684984679785      0      0      0
0.000098684984679785      0.000100051105032438      0      0      0
0.000100051105032438      0.000101436136922889      0      0      0
0.000101436136922889      0.000102840342148178      0      0      0
0.000102840342148178      0.000104263986129461      0      0      0
0.000104263986129461      0.000105707337962187      0      0      0
0.000105707337962187      0.00010717067046696      0      0      0
0.00010717067046696      0.000108654260241103      0      0      0
0.000108654260241103      0.000110158387710945      0      0      0
0.000110158387710945      0.000111683337184825      0      0      0
0.000111683337184825      0.000113229396906833      0      0      0
0.000113229396906833      0.00011479685911129      0      0      0
0.00011479685911129      0.000116386020077991      0      0      0
0.000116386020077991      0.000117997180188201      0      0      0
0.000117997180188201      0.00011963064398144      0      0      0
0.00011963064398144      0.00012128672021304      0      0      0
0.00012128672021304      0.00012296572191251      0      0      0
0.00012296572191251      0.000124667966442703      0      0      0
0.000124667966442703      0.000126393775559803      0      0      0
0.000126393775559803      0.000128143475474143      0      0      0
0.000128143475474143      0.000129917396911867      0      0      0
0.000129917396911867      0.000131715875177439      0      0      0
0.000131715875177439      0.000133539250217029      0      0      0
0.000133539250217029      0.00013538786668276      0      0      0
0.00013538786668276      0.000137262073997862      0      0      0
0.000137262073997862      0.000139162226422714      0      0      0
0.000139162226422714      0.00014108868312181      0      0      0
0.00014108868312181      0.000143041808231644      0      0      0
0.000143041808231644      0.000145021970929542      0      0      0
0.000145021970929542      0.00014702954550344      0      0      0
0.00014702954550344      0.000149064911422635      0      0      0
0.000149064911422635      0.00015112845340951      0      0      0
0.00015112845340951      0.000153220561512254      0      0      0
0.000153220561512254      0.000155341631178586      0      0      0
0.000155341631178586      0.000157492063330508      0      0      0
0.000157492063330508      0.000159672264440082      0      0      0
0.000159672264440082      0.00016188264660626      0      0      0
0.00016188264660626      0.000164123627632783      0      0      0
0.000164123627632783      0.00016639563110715      0      0      0
0.00016639563110715      0.000168699086480686      0      0      0
0.000168699086480686      0.000171034429149716      0      0      0
0.000171034429149716      0.00017340210053786      0      0      0
0.00017340210053786      0.000175802548179476      0      0      0
0.000175802548179476      0.000178236225804249      0      0      0
0.000178236225804249      0.000180703593422953      0      0      0
0.000180703593422953      0.000183205117414405      0      0      0
0.000183205117414405      0.000185741270613619      0      0      0
0.000185741270613619      0.000188312532401177      0      0      0
0.000188312532401177      0.000190919388793845      0      0      0
0.000190919388793845      0.000193562332536437      0      0      0
0.000193562332536437      0.000196241863194957      0      0      0
0.000196241863194957      0.000198958487251018      0      0      0
0.000198958487251018      0.000201712718197586      0      0      0
0.000201712718197586      0.000204505076636033      0      0      0
0.000204505076636033      0.000207336090374545      0      0      0
0.000207336090374545      0.000210206294527884      0      0      0
0.000210206294527884      0.000213116231618538      0      0      0
0.000213116231618538      0.000216066451679264      0      0      0
0.000216066451679264      0.000219057512357059      0      0      0
0.000219057512357059      0.000222089979018563      0      0      0
0.000222089979018563      0.000225164424856924      0      0      0
0.000225164424856924      0.000228281431000144      0      0      0
0.000228281431000144      0.00023144158662092      0      0      0
0.00023144158662092      0.000234645489048012      0      0      0
0.000234645489048012      0.000237893743879147      0      0      0
0.000237893743879147      0.000241186965095492      0      0      0
0.000241186965095492      0.000244525775177701      0      0      0
0.000244525775177701      0.000247910805223583      0      0      0
0.000247910805223583      0.000251342695067386      0      0      0
0.000251342695067386      0.000254822093400743      0      0      0
0.000254822093400743      0.00025834965789528      0      0      0
0.00025834965789528      0.000261926055326934      0      0      0
0.000261926055326934      0.000265551961701985      0      0      0
0.000265551961701985      0.00026922806238483      0      0      0
0.00026922806238483      0.000272955052227537      0      0      0
0.000272955052227537      0.000276733635701177      0      0      0
0.000276733635701177      0.000280564527028988      0      0      0
0.000280564527028988      0.000284448450321376      0      0      0
0.000284448450321376      0.000288386139712781      0      0      0
0.000288386139712781      0.000292378339500449      0      0      0
0.000292378339500449      0.000296425804285111      0      0      0
0.000296425804285111      0.000300529299113624      0      0      0
0.000300529299113624      0.000304689599623573      0      0      0
0.000304689599623573      0.000308907492189884      0      0      0
0.000308907492189884      0.000313183774073464      0      0      0
0.000313183774073464      0.000317519253571897      0      0      0
0.000317519253571897      0.000321914750172228      0      0      0
0.000321914750172228      0.000326371094705861      0      0      0
0.000326371094705861      0.000330889129505603      0      0      0
0.000330889129505603      0.000335469708564879      0      0      0
0.000335469708564879      0.000340113697699154      0      0      0
0.000340113697699154      0.000344821974709588      0      0      0
0.000344821974709588      0.000349595429548956      0      0      0
0.000349595429548956      0.000354434964489868      0      0      0
0.000354434964489868      0.000359341494295315      0      0      0
0.000359341494295315      0.000364315946391572      0      0      0
0.000364315946391572      0.000369359261043507      0      0      0
0.000369359261043507      0.000374472391532301      0      0      0
0.000374472391532301      0.00037965630433564      0      0      0
0.00037965630433564      0.000384911979310397      0      0      0
0.000384911979310397      0.000390240409877844      0      0      0
0.000390240409877844      0.000395642603211426      0      0      0
0.000395642603211426      0.000401119580427133      0      0      0
0.000401119580427133      0.000406672376776519      0      0      0
0.000406672376776519      0.000412302041842373      0      0      0
0.000412302041842373      0.000418009639737117      0      0      0
0.000418009639737117      0.000423796249303941      0      0      0
0.000423796249303941      0.000429662964320725      0      0      0
0.000429662964320725      0.000435610893706785      0      0      0
0.000435610893706785      0.000441641161732474      0      0      0
0.000441641161732474      0.000447754908231697      0      0      0
0.000447754908231697      0.000453953288817359      0      0      0
0.000453953288817359      0.000460237475099795      0      0      0
0.000460237475099795      0.000466608654908228      0      0      0
0.000466608654908228      0.000473068032515292      0      0      0
0.000473068032515292      0.000479616828864662      0      0      0
0.000479616828864662      0.000486256281801832      0      0      0
0.000486256281801832      0.000492987646308097      0      0      0
0.000492987646308097      0.000499812194737762      0      0      0
0.000499812194737762      0.000506731217058643      0      0      0
0.000506731217058643      0.0005137460210959      0      0      0
0.0005137460210959      0.000520857932779231      0      0      0
0.000520857932779231      0.000528068296393506      0      0      0
0.000528068296393506      0.000535378474832857      0      0      0
0.000535378474832857      0.000542789849858294      0      0      0
0.000542789849858294      0.000550303822358882      0      0      0
0.000550303822358882      0.000557921812616533      0      0      0
0.000557921812616533      0.000565645260574473      0      0      0
0.000565645260574473      0.00057347562610941      0      0      0
0.00057347562610941      0.000581414389307485      0      0      0
0.000581414389307485      0.000589463050744029      0      0      0
0.000589463050744029      0.000597623131767208      0      0      0
0.000597623131767208      0.000605896174785581      0      0      0
0.000605896174785581      0.000614283743559644      0      0      0
0.000614283743559644      0.000622787423497414      0      0      0
0.000622787423497414      0.000631408821954096      0      0      0
0.000631408821954096      0.000640149568535908      0      0      0
0.000640149568535908      0.000649011315408104      0      0      0
0.000649011315408104      0.000657995737607266      0      0      0
0.000657995737607266      0.000667104533357915      0      0      0
0.000667104533357915      0.00067633942439351      0      0      0
0.00067633942439351      0.000685702156281888      0      0      0
0.000685702156281888      0.000695194498755206      0      0      0
0.000695194498755206      0.000704818246044455      0      0      0
0.000704818246044455      0.000714575217218609      0      0      0
0.000714575217218609      0.000724467256528451      0      0      0
0.000724467256528451      0.000734496233755185      0      0      0
0.000734496233755185      0.000744664044563847      0      0      0
0.000744664044563847      0.000754972610861632      0      0      0
0.000754972610861632      0.000765423881161163      0      0      0
0.000765423881161163      0.0007760198309488      0      0      0
0.0007760198309488      0.000786762463058045      0      0      0
0.000786762463058045      0.00079765380804811      0      0      0
0.00079765380804811      0.000808695924587738      0      0      0
0.000808695924587738      0.000819890899844323      0      0      0
0.000819890899844323      0.00083124084987843      0      0      0
0.00083124084987843      0.000842747920043766      0      0      0
0.000842747920043766      0.000854414285392693      0      0      0
0.000854414285392693      0.000866242151087355      0      0      0
0.000866242151087355      0.000878233752816494      0      0      0
0.000878233752816494      0.000890391357218039      0      0      0
0.000890391357218039      0.000902717262307538      0      0      0
0.000902717262307538      0.000915213797912533      0      0      0
0.000915213797912533      0.000927883326112938      0      0      0
0.000927883326112938      0.000940728241687513      0      0      0
0.000940728241687513      0.000953750972566528      0      0      0
0.000953750972566528      0.000966953980290686      0      0      0
0.000966953980290686      0.000980339760476396      0      0      0
0.000980339760476396      0.000993910843287497      0      0      0
0.000993910843287497      0.0010076697939135      0      0      0
0.0010076697939135      0.00102161921305448      0      0      0
0.00102161921305448      0.0010357617374126      0      0      0
0.0010357617374126      0.00105010004019057      0      0      0
0.00105010004019057      0.00106463683159689      0      0      0
0.00106463683159689      0.00107937485935813      0      0      0
0.00107937485935813      0.00109431690923832      0      0      0
0.00109431690923832      0.00110946580556549      0      0      0
0.00110946580556549      0.00112482441176555      0      0      0
0.00112482441176555      0.00114039563090349      0      0      0
0.00114039563090349      0.00115618240623217      0      0      0
0.00115618240623217      0.00117218772174859      0      0      0
0.00117218772174859      0.00118841460275796      0      0      0
0.00118841460275796      0.00120486611644553      0      0      0
0.00120486611644553      0.00122154537245635      0      0      0
0.00122154537245635      0.00123845552348304      0      0      0
0.00123845552348304      0.00125559976586171      0      0      0
0.00125559976586171      0.00127298134017614      0      0      0
0.00127298134017614      0.00129060353187029      0      0      0
0.00129060353187029      0.00130846967186935      0      0      0
0.00130846967186935      0.00132658313720929      0      0      0
0.00132658313720929      0.00134494735167523      0      0      0
0.00134494735167523      0.00136356578644858      0      0      0
0.00136356578644858      0.00138244196076317      0      0      0
0.00138244196076317      0.00140157944257044      0      0      0
0.00140157944257044      0.00142098184921384      0      0      0
0.00142098184921384      0.00144065284811262      0      0      0
0.00144065284811262      0.00146059615745496      0      0      0
0.00146059615745496      0.00148081554690089      0      0      0
0.00148081554690089      0.00150131483829471      0      0      0
0.00150131483829471      0.00152209790638749      0      0      0
0.00152209790638749      0.00154316867956938      0      0      0
0.00154316867956938      0.00156453114061223      0      0      0
0.00156453114061223      0.00158618932742236      0      0      0
0.00158618932742236      0.00160814733380381      0      0      0
0.00160814733380381      0.00163040931023216      0      0      0
0.00163040931023216      0.00165297946463904      0      0      0
0.00165297946463904      0.00167586206320748      0      0      0
0.00167586206320748      0.00169906143117836      0      0      0
0.00169906143117836      0.00172258195366789      0      0      0
0.00172258195366789      0.00174642807649655      0      0      0
0.00174642807649655      0.00177060430702936      0      0      0
0.00177060430702936      0.00179511521502795      0      0      0
0.00179511521502795      0.00181996543351421      0      0      0
0.00181996543351421      0.00184515965964614      0      0      0
0.00184515965964614      0.00187070265560561      0      0      0
0.00187070265560561      0.00189659924949857      0      0      0
0.00189659924949857      0.00192285433626758      0      0      0
0.00192285433626758      0.00194947287861711      0      0      0
0.00194947287861711      0.00197645990795156      0      0      0
0.00197645990795156      0.00200382052532629      0      0      0
0.00200382052532629      0.00203155990241182      0      0      0
0.00203155990241182      0.00205968328247135      0      0      0
0.00205968328247135      0.00208819598135186      0      0      0
0.00208819598135186      0.00211710338848892      0      0      0
0.00211710338848892      0.00214641096792534      0      0      0
0.00214641096792534      0.00217612425934403      0      0      0
0.00217612425934403      0.00220624887911509      0      0      0
0.00220624887911509      0.00223679052135739      0      0      0
0.00223679052135739      0.00226775495901488      0      0      0
0.00226775495901488      0.00229914804494778      0      0      0
0.00229914804494778      0.00233097571303889      0      0      0
0.00233097571303889      0.00236324397931521      0      0      0
0.00236324397931521      0.00239595894308506      0      0      0
0.00239595894308506      0.00242912678809096      0      0      0
0.00242912678809096      0.00246275378367852      0      0      0
0.00246275378367852      0.00249684628598141      0      0      0
0.00249684628598141      0.00253141073912281      0      0      0
0.00253141073912281      0.0025664536764335      0      0      0
0.0025664536764335      0.00260198172168671      0      0      0
0.00260198172168671      0.00263800159035023      0      0      0
0.00263800159035023      0.00267452009085567      0      0      0
0.00267452009085567      0.00271154412588544      0      0      0
0.00271154412588544      0.00274908069367747      0      0      0
0.00274908069367747      0.00278713688934801      0      0      0
0.00278713688934801      0.00282571990623272      0      0      0
0.00282571990623272      0.00286483703724639      0      0      0
0.00286483703724639      0.00290449567626138      0      0      0
0.00290449567626138      0.00294470331950526      0      0      0
0.00294470331950526      0.0029854675669777      0      0      0
0.0029854675669777      0.00302679612388701      0      0      0
0.00302679612388701      0.0030686968021066      0      0      0
0.0030686968021066      0.00311117752165154      0      0      0
0.00311117752165154      0.0031542463121756      0      0      0
0.0031542463121756      0.00319791131448903      0      0      0
0.00319791131448903      0.00324218078209728      0      0      0
0.00324218078209728      0.0032870630827611      0      0      0
0.0032870630827611      0.00333256670007821      0      0      0
0.00333256670007821      0.00337870023508683      0      0      0
0.00337870023508683      0.00342547240789146      0      0      0
0.00342547240789146      0.00347289205931113      0      0      0
0.00347289205931113      0.00352096815255051      0      0      0
0.00352096815255051      0.00356970977489406      0      0      0
0.00356970977489406      0.00361912613942378      0      0      0
0.00361912613942378      0.0036692265867606      0      0      0
0.0036692265867606      0.00372002058682995      0      0      0
0.00372002058682995      0.00377151774065175      0      0      0
0.00377151774065175      0.00382372778215516      0      0      0
0.00382372778215516      0.00387666058001854      0      0      0
0.00387666058001854      0.00393032613953476      0      0      0
0.00393032613953476      0.0039847346045024      0      0      0
0.0039847346045024      0.00403989625914312      0      0      0
0.00403989625914312      0.00409582153004557      0      0      0
0.00409582153004557      0.00415252098813623      0      0      0
0.00415252098813623      0.00421000535067748      0      0      0
0.00421000535067748      0.0042682854832934      0      0      0
0.0042682854832934      0.00432737240202355      0      0      0
0.00432737240202355      0.00438727727540519      0      0      0
0.00438727727540519      0.00444801142658443      0      0      0
0.00444801142658443      0.00450958633545639      0      0      0
0.00450958633545639      0.00457201364083525      0      0      0
0.00457201364083525      0.00463530514265407      0      0      0
0.00463530514265407      0.00469947280419532      0      0      0
0.00469947280419532      0.00476452875435209      0      0      0
0.00476452875435209      0.0048304852899207      0      0      0
0.0048304852899207      0.00489735487792503      0      0      0
0.00489735487792503      0.00496515015797302      0      0      0
0.00496515015797302      0.00503388394464577      0      0      0
0.00503388394464577      0.00510356922991978      0      0      0
0.00510356922991978      0.00517421918562266      0      0      0
0.00517421918562266      0.00524584716592283      0      0      0
0.00524584716592283      0.00531846670985373      0      0      0
0.00531846670985373      0.00539209154387294      0      0      0
0.00539209154387294      0.00546673558445676      0      0      0
0.00546673558445676      0.00554241294073067      0      0      0
0.00554241294073067      0.00561913791713623      0      0      0
0.00561913791713623      0.00569692501613484      0      0      0
0.00569692501613484      0.00577578894094906      0      0      0
0.00577578894094906      0.00585574459834172      0      0      0
0.00585574459834172      0.00593680710143364      0      0      0
0.00593680710143364      0.00601899177256026      0      0      0
0.00601899177256026      0.00610231414616781      0      0      0
0.00610231414616781      0.0061867899717497      0      0      0
0.0061867899717497      0.0062724352168234      0      0      0
0.0062724352168234      0.00635926606994866      0      0      0
0.00635926606994866      0.00644729894378739      0      0      0
0.00644729894378739      0.00653655047820597      0      0      0
0.00653655047820597      0.00662703754342055      0      0      0
0.00662703754342055      0.00671877724318579      0      0      0
0.00671877724318579      0.00681178691802782      0      0      0
0.00681178691802782      0.00690608414852187      0      0      0
0.00690608414852187      0.00700168675861542      0      0      0
0.00700168675861542      0.00709861281899715      0      0      0
0.00709861281899715      0.00719688065051277      0      0      0
0.00719688065051277      0.00729650882762788      0      0      0
0.00729650882762788      0.00739751618193895      0      0      0
0.00739751618193895      0.00749992180573285      0      0      0
0.00749992180573285      0.00760374505559565      0      0      0
0.00760374505559565      0.00770900555607137      0      0      0
0.00770900555607137      0.00781572320337137      0      0      0
0.00781572320337137      0.00792391816913513      0      0      0
0.00792391816913513      0.00803361090424307      0      0      0
0.00803361090424307      0.00814482214268214      0      0      0
0.00814482214268214      0.00825757290546495      0      0      0
0.00825757290546495      0.00837188450460311      0      0      0
0.00837188450460311      0.0084877785471356      0      0      0
0.0084877785471356      0.00860527693921294      0      0      0
0.00860527693921294      0.00872440189023784      0      0      0
0.00872440189023784      0.0088451759170632      0      0      0
0.0088451759170632      0.00896762184824822      0      0      0
0.00896762184824822      0.00909176282837339      0      0      0
0.00909176282837339      0.00921762232241531      0      0      0
0.00921762232241531      0.009345224120182      0      0      0
0.009345224120182      0.00947459234080956      0      0      0
0.00947459234080956      0.00960575143732124      0      0      0
0.00960575143732124      0.0097387262012494      0      0      0
0.0097387262012494      0.00987354176732169      0      0      0
0.00987354176732169      0.0100102236182119      0      0      0
0.0100102236182119      0.0101487975893568      0      0      0
0.0101487975893568      0.0102892898738392      0      0      0
0.0102892898738392      0.0104317270273393      0      0      0
0.0104317270273393      0.0105761359731542      0      0      0
0.0105761359731542      0.0107225440072866      0      0      0
0.0107225440072866      0.0108709788036044      0      0      0
0.0108709788036044      0.0110214684190717      0      0      0
0.0110214684190717      0.0111740412990521      0      0      0
0.0111740412990521      0.0113287262826851      0      0      0
0.0113287262826851      0.0114855526083377      0      0      0
0.0114855526083377      0.0116445499191305      0      0      0
0.0116445499191305      0.0118057482685412      0      0      0
0.0118057482685412      0.0119691781260852      0      0      0
0.0119691781260852      0.0121348703830748      0      0      0
0.0121348703830748      0.0123028563584581      0      0      0
0.0123028563584581      0.0124731678047393      0      0      0
0.0124731678047393      0.0126458369139802      0      0      0
0.0126458369139802      0.0128208963238851      0      0      0
0.0128208963238851      0.0129983791239701      0      0      0
0.0129983791239701      0.0131783188618175      0      0      0
0.0131783188618175      0.0133607495494169      0      0      0
0.0133607495494169      0.0135457056695945      0      0      0
0.0135457056695945      0.0137332221825303      0      0      0
0.0137332221825303      0.0139233345323668      0      0      0
0.0139233345323668      0.0141160786539086      0      0      0
0.0141160786539086      0.0143114909794141      0      0      0
0.0143114909794141      0.0145096084454827      0      0      0
0.0145096084454827      0.0147104685000363      0      0      0
0.0147104685000363      0.0149141091093971      0      0      0
0.0149141091093971      0.0151205687654648      0      0      0
0.0151205687654648      0.0153298864929916      0      0      0
0.0153298864929916      0.0155421018569589      0      0      0
0.0155421018569589      0.015757254970056      0      0      0
0.015757254970056      0.0159753865002618      0      0      0
0.0159753865002618      0.0161965376785319      0      0      0
0.0161965376785319      0.0164207503065923      0      0      0
0.0164207503065923      0.0166480667648403      0      0      0
0.0166480667648403      0.0168785300203555      0      0      0
0.0168785300203555      0.0171121836350213      0      0      0
0.0171121836350213      0.0173490717737588      0      0      0
0.0173490717737588      0.017589239212875      0      0      0
0.017589239212875      0.0178327313485262      0      0      0
0.0178327313485262      0.0180795942052988      0      0      0
0.0180795942052988      0.0183298744449088      0      0      0
0.0183298744449088      0.0185836193750216      0      0      0
0.0185836193750216      0.0188408769581945      0      0      0
0.0188408769581945      0.0191016958209418      0      0      0
0.0191016958209418      0.0193661252629267      0      0      0
0.0193661252629267      0.0196342152662799      0      0      0
0.0196342152662799      0.0199060165050465      0      0      0
0.0199060165050465      0.0201815803547652      0      0      0
0.0201815803547652      0.0204609589021785      0      0      0
0.0204609589021785      0.0207442049550786      0      0      0
0.0207442049550786      0.0210313720522889      0      0      0
0.0210313720522889      0.0213225144737837      0      0      0
0.0213225144737837      0.0216176872509482      0      0      0
0.0216176872509482      0.0219169461769806      0      0      0
0.0219169461769806      0.0222203478174381      0      0      0
0.0222203478174381      0.0225279495209286      0      0      0
0.0225279495209286      0.0228398094299506      0      0      0
0.0228398094299506      0.0231559864918837      0      0      0
0.0231559864918837      0.0234765404701303      0      0      0
0.0234765404701303      0.0238015319554124      0      0      0
0.0238015319554124      0.0241310223772239      0      0      0
0.0241310223772239      0.0244650740154424      0      0      0
0.0244650740154424      0.0248037500121009      0      0      0
0.0248037500121009      0.025147114383323      0      0      0
0.025147114383323      0.0254952320314234      0      0      0
0.0254952320314234      0.025848168757175      0      0      0
0.025848168757175      0.0262059912722472      0      0      0
0.0262059912722472      0.0265687672118152      0      0      0
0.0265687672118152      0.0269365651473444      0      0      0
0.0269365651473444      0.0273094545995519      0      0      0
0.0273094545995519      0.0276875060515468      0      0      0
0.0276875060515468      0.0280707909621536      0      0      0
0.0280707909621536      0.0284593817794181      0      0      0
0.0284593817794181      0.0288533519543027      0      0      0
0.0288533519543027      0.0292527759545692      0      0      0
0.0292527759545692      0.0296577292788545      0      0      0
0.0296577292788545      0.0300682884709421      0      0      0
0.0300682884709421      0.0304845311342295      0      0      0
0.0304845311342295      0.0309065359463971      0      0      0
0.0309065359463971      0.0313343826742795      0      0      0
0.0313343826742795      0.0317681521889432      0      0      0
0.0317681521889432      0.0322079264809726      0      0      0
0.0322079264809726      0.0326537886759678      0      0      0
0.0326537886759678      0.033105823050257      0      0      0
0.033105823050257      0.033564115046826      0      0      0
0.033564115046826      0.0340287512914689      0      0      0
0.0340287512914689      0.0344998196091616      0      0      0
0.0344998196091616      0.0349774090406628      0      0      0
0.0349774090406628      0.0354616098593442      0      0      0
0.0354616098593442      0.0359525135882537      0      0      0
0.0359525135882537      0.0364502130174152      0      0      0
0.0364502130174152      0.0369548022213675      0      0      0
0.0369548022213675      0.0374663765769464      0      0      0
0.0374663765769464      0.0379850327813123      0      0      0
0.0379850327813123      0.0385108688702281      0      0      0
0.0385108688702281      0.0390439842365898      0      0      0
0.0390439842365898      0.0395844796492134      0      0      0
0.0395844796492134      0.0401324572718825      0      0      0
0.0401324572718825      0.0406880206826587      0      0      0
0.0406880206826587      0.0412512748934598      0      0      0
0.0412512748934598      0.0418223263699098      0      0      0
0.0418223263699098      0.0424012830514618      0      0      0
0.0424012830514618      0.0429882543718015      0      0      0
0.0429882543718015      0.0435833512795317      0      0      0
0.0435833512795317      0.0441866862591436      0      0      0
0.0441866862591436      0.0447983733522791      0      0      0
0.0447983733522791      0.0454185281792862      0      0      0
0.0454185281792862      0.0460472679610735      0      0      0
0.0460472679610735      0.0466847115412677      0      0      0
0.0466847115412677      0.0473309794086762      0      0      0
0.0473309794086762      0.047986193720063      0      0      0
0.047986193720063      0.0486504783232378      0      0      0
0.0486504783232378      0.0493239587804657      0      0      0
0.0493239587804657      0.0500067623922011      0      0      0
0.0500067623922011      0.0506990182211494      0      0      0
0.0506990182211494      0.0514008571166629      0      0      0
0.0514008571166629      0.0521124117394733      0      0      0
0.0521124117394733      0.0528338165867671      0      0      0
0.0528338165867671      0.0535652080176086      0      0      0
0.0535652080176086      0.0543067242787134      0      0      0
0.0543067242787134      0.0550585055305805      0      0      0
0.0550585055305805      0.0558206938739848      0      0      0
0.0558206938739848      0.0565934333768373      0      0      0
0.0565934333768373      0.0573768701014157      0      0      0
0.0573768701014157      0.0581711521319738      0      0      0
0.0581711521319738      0.0589764296027321      0      0      0
0.0589764296027321      0.0597928547262553      0      0      0
0.0597928547262553      0.0606205818222245      0      0      0
0.0606205818222245      0.0614597673466051      0      0      0
0.0614597673466051      0.0623105699212211      0      0      0
0.0623105699212211      0.0631731503637371      0      0      0
0.0631731503637371      0.0640476717180559      0      0      0
0.0640476717180559      0.064934299285137      0      0      0
0.064934299285137      0.065833200654241      0      0      0
0.065833200654241      0.0667445457346082      0      0      0
0.0667445457346082      0.0676685067875737      0      0      0
0.0676685067875737      0.0686052584591283      0      0      0
0.0686052584591283      0.0695549778129301      0      0      0
0.0695549778129301      0.0705178443637725      0      0      0
0.0705178443637725      0.071494040111516      0      0      0
0.071494040111516      0.0724837495754901      0      0      0
0.0724837495754901      0.07348715982937      0      0      0
0.07348715982937      0.0745044605365374      0      0      0
0.0745044605365374      0.0755358439859309      0      0      0
0.0755358439859309      0.0765815051283916      0      0      0
0.0765815051283916      0.0776416416135129      0      0      0
0.0776416416135129      0.0787164538269999      0      0      0
0.0787164538269999      0.0798061449285455      0      0      0
0.0798061449285455      0.0809109208902321      0      0      0
0.0809109208902321      0.0820309905354643      0      0      0
0.0820309905354643      0.0831665655784396      0      0      0
0.0831665655784396      0.0843178606641673      0      0      0
0.0843178606641673      0.0854850934090396      0      0      0
0.0854850934090396      0.0866684844419658      0      0      0
0.0866684844419658      0.087868257446075      0      0      0
0.087868257446075      0.0890846392009967      0      0      0
0.0890846392009967      0.0903178596257262      0      0      0
0.0903178596257262      0.0915681518220832      0      0      0
0.0915681518220832      0.0928357521187732      0      0      0
0.0928357521187732      0.0941209001160578      0      0      0
0.0941209001160578      0.0954238387310435      0      0      0
0.0954238387310435      0.0967448142435972      0      0      0
0.0967448142435972      0.0980840763428988      0      0      0
0.0980840763428988      0.0994418781746361      0      0      0
0.0994418781746361      0.100818476388855      0      0      0
0.100818476388855      0.10221413118847      0      0      0
0.10221413118847      0.103629106378448      0      0      0
0.103629106378448      0.105063669415674      0      0      0
0.105063669415674      0.106518091459502      0      0      0
0.106518091459502      0.107992647423013      0      0      0
0.107992647423013      0.109487616024976      0      0      0
0.109487616024976      0.111003279842531      0      0      0
0.111003279842531      0.112539925364605      0      0      0
0.112539925364605      0.114097843046059      0      0      0
0.114097843046059      0.115677327362591      0      0      0
0.115677327362591      0.117278676866402      0      0      0
0.117278676866402      0.118902194242619      0      0      0
0.118902194242619      0.120548186366517      0      0      0
0.120548186366517      0.122216964361519      0      0      0
0.122216964361519      0.123908843658004      0      0      0
0.123908843658004      0.125624144052934      0      0      0
0.125624144052934      0.127363189770296      0      0      0
0.127363189770296      0.12912630952239      0      0      0
0.12912630952239      0.130913836571959      0      0      0
0.130913836571959      0.132726108795187      0      0      0
0.132726108795187      0.134563468745557      0      0      0
0.134563468745557      0.136426263718606      0      0      0
0.136426263718606      0.138314845817565      0      0      0
0.138314845817565      0.140229572019921      0      0      0
0.140229572019921      0.142170804244882      0      0      0
0.142170804244882      0.144138909421796      0      0      0
0.144138909421796      0.146134259559502      0      0      0
0.146134259559502      0.148157231816648      0      0      0
0.148157231816648      0.150208208572982      0      0      0
0.150208208572982      0.152287577501628      0      0      0
0.152287577501628      0.154395731642364      0      0      0
0.154395731642364      0.156533069475914      0      0      0
0.156533069475914      0.158699994999266      0      0      0
0.158699994999266      0.16089691780204      0      0      0
0.16089691780204      0.163124253143903      0      0      0
0.163124253143903      0.165382422033063      0      0      0
0.165382422033063      0.16767185130585      0      0      0
0.16767185130585      0.16999297370739      0      0      0
0.16999297370739      0.172346227973408      0      0      0
0.172346227973408      0.174732058913154      0      0      0
0.174732058913154      0.177150917493482      0      0      0
0.177150917493482      0.179603260924088      0      0      0
0.179603260924088      0.182089552743936      0      0      0
0.182089552743936      0.184610262908873      0      0      0
0.184610262908873      0.187165867880458      0      0      0
0.187165867880458      0.189756850716024      0      0      0
0.189756850716024      0.192383701159985      0      0      0
0.192383701159985      0.195046915736409      0      0      0
0.195046915736409      0.197746997842864      0      0      0
0.197746997842864      0.200484457845576      0      0      0
0.200484457845576      0.203259813175894      0      0      0
0.203259813175894      0.206073588428097      0      0      0
0.206073588428097      0.208926315458549      0      0      0
0.208926315458549      0.211818533486235      0      0      0
0.211818533486235      0.214750789194674      0      0      0
0.214750789194674      0.217723636835266      0      0      0
0.217723636835266      0.220737638332042      0      0      0
0.220737638332042      0.22379336338789      0      0      0
0.22379336338789      0.226891389592229      0      0      0
0.226891389592229      0.230032302530194      0      0      0
0.230032302530194      0.233216695893316      0      0      0
0.233216695893316      0.236445171591743      0      0      0
0.236445171591743      0.239718339868012      0      0      0
0.239718339868012      0.243036819412397      0      0      0
0.243036819412397      0.246401237479853      0      0      0
0.246401237479853      0.249812230008578      0      0      0
0.249812230008578      0.253270441740218      0      0      0
0.253270441740218      0.256776526341734      0      0      0
0.256776526341734      0.260331146528961      0      0      0
0.260331146528961      0.263934974191869      0      0      0
0.263934974191869      0.267588690521566      0      0      0
0.267588690521566      0.271292986139054      0      0      0
0.271292986139054      0.275048561225772      0      0      0
0.275048561225772      0.27885612565594      0      0      0
0.27885612565594      0.282716399130741      0      0      0
0.282716399130741      0.286630111314356      0      0      0
0.286630111314356      0.290598001971889      0      0      0
0.290598001971889      0.294620821109189      0      0      0
0.294620821109189      0.298699329114623      0      0      0
0.298699329114623      0.302834296902796      0      0      0
0.302834296902796      0.307026506060274      0      0      0
0.307026506060274      0.311276748993318      0      0      0
0.311276748993318      0.315585829077662      0      0      0
0.315585829077662      0.319954560810364      0      0      0
0.319954560810364      0.324383769963767      0      0      0
0.324383769963767      0.32887429374158      0      0      0
0.32887429374158      0.33342698093713      0      0      0
0.33342698093713      0.338042692093795      0      0      0
0.338042692093795      0.342722299667666      0      0      0
0.342722299667666      0.347466688192458      0      0      0
0.347466688192458      0.352276754446699      0      0      0
0.352276754446699      0.357153407623246      0      0      0
0.357153407623246      0.362097569501131      0      0      0
0.362097569501131      0.367110174619799      0      0      0
0.367110174619799      0.372192170455755      0      0      0
0.372192170455755      0.37734451760165      0      0      0
0.37734451760165      0.382568189947856      0      0      0
0.382568189947856      0.387864174866547      0      0      0
0.387864174866547      0.393233473398329      0      0      0
0.393233473398329      0.398677100441459      0      0      0
0.398677100441459      0.40419608494368      0      0      0
0.40419608494368      0.409791470096709      0      0      0
0.409791470096709      0.41546431353342      0      0      0
0.41546431353342      0.421215687527758      0      0      0
0.421215687527758      0.427046679197417      0      0      0
0.427046679197417      0.43295839070933      0      0      0
0.43295839070933      0.438951939487993      0      0      0
0.438951939487993      0.445028458426682      0      0      0
0.445028458426682      0.451189096101594      0      0      0
0.451189096101594      0.457435016988945      0      0      0
0.457435016988945      0.463767401685081      0      0      0
0.463767401685081      0.470187447129631      0      0      0
0.470187447129631      0.476696366831751      0      0      0
0.476696366831751      0.483295391099501      0      0      0
0.483295391099501      0.489985767272398      0      0      0
0.489985767272398      0.496768759957182      0      0      0
0.496768759957182      0.503645651266856      0      0      0
0.503645651266856      0.510617741063022      0      0      0
0.510617741063022      0.517686347201588      0      0      0
0.517686347201588      0.524852805781861      0      0      0
0.524852805781861      0.532118471399099      0      0      0
0.532118471399099      0.539484717400551      0      0      0
0.539484717400551      0.546952936145049      0      0      0
0.546952936145049      0.554524539266187      0      0      0
0.554524539266187      0.56220095793915      0      0      0
0.56220095793915      0.569983643151229      0      0      0
0.569983643151229      0.577874065976087      0      0      0
0.577874065976087      0.585873717851818      0      0      0
0.585873717851818      0.59398411086286      0      0      0
0.59398411086286      0.602206778025804      0      0      0
0.602206778025804      0.610543273579166      0      0      0
0.610543273579166      0.618995173277162      0      0      0
0.618995173277162      0.62756407468756      0      0      0
0.62756407468756      0.636251597493652      0      0      0
0.636251597493652      0.645059383800396      0      0      0
0.645059383800396      0.653989098444817      0      0      0
0.653989098444817      0.663042429310678      0      0      0
0.663042429310678      0.672221087647534      0      0      0
0.672221087647534      0.681526808394186      0      0      0
0.681526808394186      0.690961350506615      0      0      0
0.690961350506615      0.70052649729046      0      0      0
0.70052649729046      0.710224056738094      0      0      0
0.710224056738094      0.720055861870372      0      0      0
0.720055861870372      0.730023771083106      0      0      0
0.730023771083106      0.740129668498331      0      0      0
0.740129668498331      0.750375464320448      0      0      0
0.750375464320448      0.76076309519728      0      0      0
0.76076309519728      0.771294524586143      0      0      0
0.771294524586143      0.781971743124969      0      0      0
0.781971743124969      0.792796769008581      0      0      0
0.792796769008581      0.803771648370161      0      0      0
0.803771648370161      0.814898455668016      0      0      0
0.814898455668016      0.826179294077686      0      0      0
0.826179294077686      0.837616295889483      0      0      0
0.837616295889483      0.849211622911536      0      0      0
0.849211622911536      0.860967466878409      0      0      0
0.860967466878409      0.872886049865385      0      0      0
0.872886049865385      0.884969624708479      0      0      0
0.884969624708479      0.897220475430265      0      0      0
0.897220475430265      0.909640917671599      0      0      0
0.909640917671599      0.922233299129318      0      0      0
0.922233299129318      0.935      0      0      0
# END HISTO1D SudakovqbarqExpOutputsThresholdDivN2LL21
# BEGIN HISTO1D SudakovqbarqExpOutputsThresholdDivN2LL22
PlotOrder=4
LineColor=orange
LineStyle=dashed 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(2,2)}_{h,\mathrm{thr}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      3.58442029098466      0      0
0.00000101384324431002      0.00000102787812403307      3.58442029098467      0      0
0.00000102787812403307      0.00000104210729202498      3.58442029098467      0      0
0.00000104210729202498      0.00000105653343786574      3.58442029098468      0      0
0.00000105653343786574      0.00000107115928836782      3.58442029098468      0      0
0.00000107115928836782      0.00000108598760809164      3.58442029098469      0      0
0.00000108598760809164      0.00000110102119986811      3.58442029098470      0      0
0.00000110102119986811      0.00000111626290532839      3.58442029098470      0      0
0.00000111626290532839      0.00000113171560544106      3.58442029098471      0      0
0.00000113171560544106      0.00000114738222105665      3.58442029098472      0      0
0.00000114738222105665      0.00000116326571345971      3.58442029098473      0      0
0.00000116326571345971      0.0000011793690849286      3.58442029098473      0      0
0.0000011793690849286      0.00000119569537930295      3.58442029098474      0      0
0.00000119569537930295      0.000001212247682559      3.58442029098475      0      0
0.000001212247682559      0.00000122902912339292      3.58442029098476      0      0
0.00000122902912339292      0.00000124604287381218      3.58442029098477      0      0
0.00000124604287381218      0.00000126329214973512      3.58442029098478      0      0
0.00000126329214973512      0.00000128078021159884      3.58442029098479      0      0
0.00000128078021159884      0.00000129851036497544      3.58442029098479      0      0
0.00000129851036497544      0.00000131648596119688      3.58442029098480      0      0
0.00000131648596119688      0.00000133471039798844      3.58442029098481      0      0
0.00000133471039798844      0.00000135318712011092      3.58442029098482      0      0
0.00000135318712011092      0.00000137191962001179      3.58442029098483      0      0
0.00000137191962001179      0.00000139091143848532      3.58442029098485      0      0
0.00000139091143848532      0.00000141016616534188      3.58442029098486      0      0
0.00000141016616534188      0.00000142968744008643      3.58442029098487      0      0
0.00000142968744008643      0.00000144947895260651      3.58442029098488      0      0
0.00000144947895260651      0.00000146954444386967      3.58442029098489      0      0
0.00000146954444386967      0.00000148988770663059      3.58442029098490      0      0
0.00000148988770663059      0.00000151051258614798      3.58442029098492      0      0
0.00000151051258614798      0.00000153142298091138      3.58442029098493      0      0
0.00000153142298091138      0.00000155262284337812      3.58442029098494      0      0
0.00000155262284337812      0.00000157411618072032      3.58442029098496      0      0
0.00000157411618072032      0.00000159590705558239      3.58442029098497      0      0
0.00000159590705558239      0.0000016179995868489      3.58442029098499      0      0
0.0000016179995868489      0.00000164039795042316      3.58442029098500      0      0
0.00000164039795042316      0.00000166310638001652      3.58442029098502      0      0
0.00000166310638001652      0.00000168612916794864      3.58442029098503      0      0
0.00000168612916794864      0.00000170947066595881      3.58442029098505      0      0
0.00000170947066595881      0.00000173313528602849      3.58442029098506      0      0
0.00000173313528602849      0.00000175712750121529      3.58442029098508      0      0
0.00000175712750121529      0.00000178145184649847      3.58442029098510      0      0
0.00000178145184649847      0.00000180611291963609      3.58442029098512      0      0
0.00000180611291963609      0.00000183111538203409      3.58442029098514      0      0
0.00000183111538203409      0.00000185646395962742      3.58442029098515      0      0
0.00000185646395962742      0.00000188216344377329      3.58442029098517      0      0
0.00000188216344377329      0.00000190821869215684      3.58442029098519      0      0
0.00000190821869215684      0.00000193463462970931      3.58442029098521      0      0
0.00000193463462970931      0.000001961416249539      3.58442029098524      0      0
0.000001961416249539      0.00000198856861387501      3.58442029098526      0      0
0.00000198856861387501      0.00000201609685502412      3.58442029098528      0      0
0.00000201609685502412      0.00000204400617634088      3.58442029098530      0      0
0.00000204400617634088      0.00000207230185321116      3.58442029098533      0      0
0.00000207230185321116      0.00000210098923404927      3.58442029098535      0      0
0.00000210098923404927      0.00000213007374130893      3.58442029098538      0      0
0.00000213007374130893      0.00000215956087250823      3.58442029098540      0      0
0.00000215956087250823      0.00000218945620126872      3.58442029098543      0      0
0.00000218945620126872      0.00000221976537836897      3.58442029098546      0      0
0.00000221976537836897      0.00000225049413281266      3.58442029098548      0      0
0.00000225049413281266      0.00000228164827291145      3.58442029098551      0      0
0.00000228164827291145      0.0000023132336873829      3.58442029098554      0      0
0.0000023132336873829      0.0000023452563464635      3.58442029098557      0      0
0.0000023452563464635      0.00000237772230303722      3.58442029098561      0      0
0.00000237772230303722      0.00000241063769377955      3.58442029098564      0      0
0.00000241063769377955      0.00000244400874031748      3.58442029098567      0      0
0.00000244400874031748      0.00000247784175040552      3.58442029098570      0      0
0.00000247784175040552      0.00000251214311911795      3.58442029098574      0      0
0.00000251214311911795      0.00000254691933005764      3.58442029098578      0      0
0.00000254691933005764      0.00000258217695658154      3.58442029098581      0      0
0.00000258217695658154      0.0000026179226630432      3.58442029098585      0      0
0.0000026179226630432      0.00000265416320605244      3.58442029098589      0      0
0.00000265416320605244      0.00000269090543575249      3.58442029098593      0      0
0.00000269090543575249      0.00000272815629711478      3.58442029098597      0      0
0.00000272815629711478      0.00000276592283125165      3.58442029098601      0      0
0.00000276592283125165      0.00000280421217674733      3.58442029098606      0      0
0.00000280421217674733      0.00000284303157100718      3.58442029098610      0      0
0.00000284303157100718      0.00000288238835162573      3.58442029098615      0      0
0.00000288238835162573      0.00000292228995777364      3.58442029098619      0      0
0.00000292228995777364      0.00000296274393160382      3.58442029098624      0      0
0.00000296274393160382      0.00000300375791967704      3.58442029098629      0      0
0.00000300375791967704      0.00000304533967440728      3.58442029098634      0      0
0.00000304533967440728      0.0000030874970555271      3.58442029098640      0      0
0.0000030874970555271      0.00000313023803157323      3.58442029098645      0      0
0.00000313023803157323      0.00000317357068139281      3.58442029098651      0      0
0.00000317357068139281      0.00000321750319567045      3.58442029098656      0      0
0.00000321750319567045      0.00000326204387847638      3.58442029098662      0      0
0.00000326204387847638      0.00000330720114883614      3.58442029098668      0      0
0.00000330720114883614      0.00000335298354232185      3.58442029098675      0      0
0.00000335298354232185      0.00000339939971266569      3.58442029098681      0      0
0.00000339939971266569      0.00000344645843339553      3.58442029098688      0      0
0.00000344645843339553      0.00000349416859949336      3.58442029098694      0      0
0.00000349416859949336      0.00000354253922907654      3.58442029098701      0      0
0.00000354253922907654      0.00000359157946510248      3.58442029098708      0      0
0.00000359157946510248      0.00000364129857709674      3.58442029098716      0      0
0.00000364129857709674      0.00000369170596290522      3.58442029098723      0      0
0.00000369170596290522      0.00000374281115047047      3.58442029098731      0      0
0.00000374281115047047      0.0000037946237996327      3.58442029098739      0      0
0.0000037946237996327      0.00000384715370395563      3.58442029098747      0      0
0.00000384715370395563      0.00000390041079257769      3.58442029098756      0      0
0.00000390041079257769      0.00000395440513208878      3.58442029098764      0      0
0.00000395440513208878      0.00000400914692843308      3.58442029098773      0      0
0.00000400914692843308      0.00000406464652883815      3.58442029098782      0      0
0.00000406464652883815      0.00000412091442377072      3.58442029098792      0      0
0.00000412091442377072      0.00000417796124891967      3.58442029098802      0      0
0.00000417796124891967      0.00000423579778720626      3.58442029098811      0      0
0.00000423579778720626      0.0000042944349708224      3.58442029098822      0      0
0.0000042944349708224      0.00000435388388329698      3.58442029098832      0      0
0.00000435388388329698      0.00000441415576159092      3.58442029098843      0      0
0.00000441415576159092      0.0000044752619982211      3.58442029098854      0      0
0.0000044752619982211      0.00000453721414341383      3.58442029098865      0      0
0.00000453721414341383      0.00000460002390728798      3.58442029098877      0      0
0.00000460002390728798      0.0000046637031620685      3.58442029098889      0      0
0.0000046637031620685      0.00000472826394433043      3.58442029098902      0      0
0.00000472826394433043      0.00000479371845727405      3.58442029098914      0      0
0.00000479371845727405      0.00000486007907303155      3.58442029098927      0      0
0.00000486007907303155      0.00000492735833500554      3.58442029098941      0      0
0.00000492735833500554      0.00000499556896024003      3.58442029098955      0      0
0.00000499556896024003      0.00000506472384182418      3.58442029098969      0      0
0.00000506472384182418      0.00000513483605132934      3.58442029098983      0      0
0.00000513483605132934      0.00000520591884127979      3.58442029098999      0      0
0.00000520591884127979      0.00000527798564765776      3.58442029099014      0      0
0.00000527798564765776      0.00000535105009244307      3.58442029099030      0      0
0.00000535105009244307      0.00000542512598618791      3.58442029099046      0      0
0.00000542512598618791      0.00000550022733062734      3.58442029099063      0      0
0.00000550022733062734      0.00000557636832132587      3.58442029099080      0      0
0.00000557636832132587      0.00000565356335036064      3.58442029099098      0      0
0.00000565356335036064      0.00000573182700904185      3.58442029099116      0      0
0.00000573182700904185      0.00000581117409067079      3.58442029099135      0      0
0.00000581117409067079      0.000005891619593336      3.58442029099154      0      0
0.000005891619593336      0.00000597317872274825      3.58442029099174      0      0
0.00000597317872274825      0.00000605586689511467      3.58442029099194      0      0
0.00000605586689511467      0.0000061396997400527      3.58442029099215      0      0
0.0000061396997400527      0.00000622469310354442      3.58442029099236      0      0
0.00000622469310354442      0.00000631086305093168      3.58442029099258      0      0
0.00000631086305093168      0.0000063982258699528      3.58442029099281      0      0
0.0000063982258699528      0.00000648679807382125      3.58442029099304      0      0
0.00000648679807382125      0.00000657659640434692      3.58442029099328      0      0
0.00000657659640434692      0.00000666763783510069      3.58442029099353      0      0
0.00000666763783510069      0.00000675993957462272      3.58442029099378      0      0
0.00000675993957462272      0.0000068535190696752      3.58442029099404      0      0
0.0000068535190696752      0.00000694839400854009      3.58442029099431      0      0
0.00000694839400854009      0.00000704458232436258      3.58442029099458      0      0
0.00000704458232436258      0.00000714210219854078      3.58442029099487      0      0
0.00000714210219854078      0.00000724097206416231      3.58442029099516      0      0
0.00000724097206416231      0.00000734121060948854      3.58442029099546      0      0
0.00000734121060948854      0.000007442836781487      3.58442029099576      0      0
0.000007442836781487      0.00000754586978941272      3.58442029099608      0      0
0.00000754586978941272      0.00000765032910843916      3.58442029099640      0      0
0.00000765032910843916      0.00000775623448333934      3.58442029099674      0      0
0.00000775623448333934      0.00000786360593221801      3.58442029099708      0      0
0.00000786360593221801      0.00000797246375029542      3.58442029099743      0      0
0.00000797246375029542      0.00000808282851374354      3.58442029099779      0      0
0.00000808282851374354      0.00000819472108357529      3.58442029099816      0      0
0.00000819472108357529      0.00000830816260958769      3.58442029099855      0      0
0.00000830816260958769      0.00000842317453435958      3.58442029099894      0      0
0.00000842317453435958      0.00000853977859730466      3.58442029099934      0      0
0.00000853977859730466      0.00000865799683878063      3.58442029099976      0      0
0.00000865799683878063      0.00000877785160425524      3.58442029100019      0      0
0.00000877785160425524      0.00000889936554853005      3.58442029100062      0      0
0.00000889936554853005      0.00000902256164002253      3.58442029100107      0      0
0.00000902256164002253      0.00000914746316510757      3.58442029100154      0      0
0.00000914746316510757      0.00000927409373251906      3.58442029100201      0      0
0.00000927409373251906      0.00000940247727781235      3.58442029100250      0      0
0.00000940247727781235      0.00000953263806788851      3.58442029100301      0      0
0.00000953263806788851      0.00000966460070558129      3.58442029100352      0      0
0.00000966460070558129      0.00000979839013430744      3.58442029100406      0      0
0.00000979839013430744      0.00000993403164278155      3.58442029100460      0      0
0.00000993403164278155      0.000010071550869796      3.58442029100517      0      0
0.000010071550869796      0.0000102109738090674      3.58442029100574      0      0
0.0000102109738090674      0.0000103523268141496      3.58442029100634      0      0
0.0000103523268141496      0.000010495636603415      3.58442029100695      0      0
0.000010495636603415      0.0000106409302651053      3.58442029100757      0      0
0.0000106409302651053      0.000010788235262451      3.58442029100822      0      0
0.000010788235262451      0.0000109375794388631      3.58442029100888      0      0
0.0000109375794388631      0.0000110889910231955      3.58442029100956      0      0
0.0000110889910231955      0.0000112424986350812      3.58442029101026      0      0
0.0000112424986350812      0.0000113981312903417      3.58442029101098      0      0
0.0000113981312903417      0.0000115559184064716      3.58442029101172      0      0
0.0000115559184064716      0.000011715889808199      3.58442029101248      0      0
0.000011715889808199      0.0000118780757331232      3.58442029101326      0      0
0.0000118780757331232      0.0000120425068374297      3.58442029101407      0      0
0.0000120425068374297      0.0000122092142016854      3.58442029101489      0      0
0.0000122092142016854      0.0000123782293367127      3.58442029101574      0      0
0.0000123782293367127      0.0000125495841895462      3.58442029101661      0      0
0.0000125495841895462      0.0000127233111494713      3.58442029101751      0      0
0.0000127233111494713      0.0000128994430541458      3.58442029101843      0      0
0.0000128994430541458      0.0000130780131958075      3.58442029101938      0      0
0.0000130780131958075      0.0000132590553275668      3.58442029102035      0      0
0.0000132590553275668      0.0000134426036697863      3.58442029102135      0      0
0.0000134426036697863      0.00001362869291655      3.58442029102238      0      0
0.00001362869291655      0.00001381735824222      3.58442029102344      0      0
0.00001381735824222      0.0000140086353080861      3.58442029102453      0      0
0.0000140086353080861      0.0000142025602691059      3.58442029102564      0      0
0.0000142025602691059      0.0000143991697807389      3.58442029102679      0      0
0.0000143991697807389      0.0000145985010058751      3.58442029102797      0      0
0.0000145985010058751      0.0000148005916218595      3.58442029102919      0      0
0.0000148005916218595      0.0000150054798276138      3.58442029103043      0      0
0.0000150054798276138      0.0000152132043508565      3.58442029103171      0      0
0.0000152132043508565      0.0000154238044554237      3.58442029103303      0      0
0.0000154238044554237      0.0000156373199486901      3.58442029103439      0      0
0.0000156373199486901      0.0000158537911890937      3.58442029103578      0      0
0.0000158537911890937      0.0000160732590937644      3.58442029103721      0      0
0.0000160732590937644      0.0000162957651462576      3.58442029103868      0      0
0.0000162957651462576      0.000016521351404396      3.58442029104019      0      0
0.000016521351404396      0.0000167500605082187      3.58442029104175      0      0
0.0000167500605082187      0.0000169819356880416      3.58442029104334      0      0
0.0000169819356880416      0.0000172170207726282      3.58442029104498      0      0
0.0000172170207726282      0.0000174553601974744      3.58442029104667      0      0
0.0000174553601974744      0.0000176969990132074      3.58442029104841      0      0
0.0000176969990132074      0.0000179419828941014      3.58442029105019      0      0
0.0000179419828941014      0.0000181903581467107      3.58442029105202      0      0
0.0000181903581467107      0.0000184421717186223      3.58442029105391      0      0
0.0000184421717186223      0.0000186974712073306      3.58442029105584      0      0
0.0000186974712073306      0.0000189563048692332      3.58442029105783      0      0
0.0000189563048692332      0.0000192187216287532      3.58442029105988      0      0
0.0000192187216287532      0.0000194847710875863      3.58442029106198      0      0
0.0000194847710875863      0.0000197545035340766      3.58442029106414      0      0
0.0000197545035340766      0.000020027969952722      3.58442029106636      0      0
0.000020027969952722      0.0000203052220338112      3.58442029106865      0      0
0.0000203052220338112      0.0000205863121831945      3.58442029107100      0      0
0.0000205863121831945      0.0000208712935321888      3.58442029107341      0      0
0.0000208712935321888      0.000021160219947621      3.58442029107589      0      0
0.000021160219947621      0.0000214531460420097      3.58442029107844      0      0
0.0000214531460420097      0.0000217501271838877      3.58442029108106      0      0
0.0000217501271838877      0.0000220512195082683      3.58442029108375      0      0
0.0000220512195082683      0.0000223564799272551      3.58442029108652      0      0
0.0000223564799272551      0.0000226659661408002      3.58442029108936      0      0
0.0000226659661408002      0.0000229797366476099      3.58442029109229      0      0
0.0000229797366476099      0.0000232978507562027      3.58442029109530      0      0
0.0000232978507562027      0.0000236203685961192      3.58442029109839      0      0
0.0000236203685961192      0.000023947351129288      3.58442029110156      0      0
0.000023947351129288      0.0000242788601615485      3.58442029110483      0      0
0.0000242788601615485      0.0000246149583543337      3.58442029110818      0      0
0.0000246149583543337      0.0000249557092365137      3.58442029111163      0      0
0.0000249557092365137      0.0000253011772164045      3.58442029111518      0      0
0.0000253011772164045      0.0000256514275939423      3.58442029111882      0      0
0.0000256514275939423      0.0000260065265730261      3.58442029112257      0      0
0.0000260065265730261      0.0000263665412740315      3.58442029112642      0      0
0.0000263665412740315      0.0000267315397464981      3.58442029113038      0      0
0.0000267315397464981      0.0000271015909819919      3.58442029113444      0      0
0.0000271015909819919      0.0000274767649271459      3.58442029113863      0      0
0.0000274767649271459      0.0000278571324968813      3.58442029114292      0      0
0.0000278571324968813      0.0000282427655878122      3.58442029114734      0      0
0.0000282427655878122      0.0000286337370918349      3.58442029115188      0      0
0.0000286337370918349      0.0000290301209099061      3.58442029115655      0      0
0.0000290301209099061      0.0000294319919660113      3.58442029116135      0      0
0.0000294319919660113      0.0000298394262213274      3.58442029116628      0      0
0.0000298394262213274      0.00003025250068858      3.58442029117135      0      0
0.00003025250068858      0.000030671293446601      3.58442029117656      0      0
0.000030671293446601      0.0000310958836550867      3.58442029118192      0      0
0.0000310958836550867      0.00003152635156956      3.58442029118742      0      0
0.00003152635156956      0.000031962778556541      3.58442029119308      0      0
0.000031962778556541      0.0000324052471089262      3.58442029119890      0      0
0.0000324052471089262      0.0000328538408615817      3.58442029120487      0      0
0.0000328538408615817      0.000033308644607151      3.58442029121102      0      0
0.000033308644607151      0.0000337697443120835      3.58442029121734      0      0
0.0000337697443120835      0.0000342372271328825      3.58442029122383      0      0
0.0000342372271328825      0.0000347111814325807      3.58442029123050      0      0
0.0000347111814325807      0.0000351916967974413      3.58442029123736      0      0
0.0000351916967974413      0.0000356788640538924      3.58442029124441      0      0
0.0000356788640538924      0.0000361727752856944      3.58442029125166      0      0
0.0000361727752856944      0.0000366735238513458      3.58442029125911      0      0
0.0000366735238513458      0.0000371812044017293      3.58442029126676      0      0
0.0000371812044017293      0.0000376959128980032      3.58442029127463      0      0
0.0000376959128980032      0.0000382177466297395      3.58442029128272      0      0
0.0000382177466297395      0.0000387468042333134      3.58442029129104      0      0
0.0000387468042333134      0.0000392831857105477      3.58442029129959      0      0
0.0000392831857105477      0.0000398269924476147      3.58442029130837      0      0
0.0000398269924476147      0.0000403783272342003      3.58442029131740      0      0
0.0000403783272342003      0.0000409372942829333      3.58442029132668      0      0
0.0000409372942829333      0.0000415039992490831      3.58442029133623      0      0
0.0000415039992490831      0.000042078549250531      3.58442029134603      0      0
0.000042078549250531      0.0000426610528880173      3.58442029135611      0      0
0.0000426610528880173      0.0000432516202656688      3.58442029136647      0      0
0.0000432516202656688      0.0000438503630118107      3.58442029137712      0      0
0.0000438503630118107      0.0000444573943000663      3.58442029138807      0      0
0.0000444573943000663      0.0000450728288707489      3.58442029139932      0      0
0.0000450728288707489      0.0000456967830525504      3.58442029141089      0      0
0.0000456967830525504      0.0000463293747845289      3.58442029142278      0      0
0.0000463293747845289      0.0000469707236384016      3.58442029143500      0      0
0.0000469707236384016      0.0000476209508411464      3.58442029144756      0      0
0.0000476209508411464      0.0000482801792979158      3.58442029146047      0      0
0.0000482801792979158      0.0000489485336152684      3.58442029147374      0      0
0.0000489485336152684      0.0000496261401247217      3.58442029148738      0      0
0.0000496261401247217      0.0000503131269066316      3.58442029150140      0      0
0.0000503131269066316      0.0000510096238144011      3.58442029151581      0      0
0.0000510096238144011      0.000051715762499026      3.58442029153062      0      0
0.000051715762499026      0.000052431676433979      3.58442029154585      0      0
0.000052431676433979      0.0000531575009404385      3.58442029156150      0      0
0.0000531575009404385      0.0000538933732128671      3.58442029157759      0      0
0.0000538933732128671      0.0000546394323449439      3.58442029159412      0      0
0.0000546394323449439      0.0000553958193558558      3.58442029161112      0      0
0.0000553958193558558      0.0000561626772169526      3.58442029162859      0      0
0.0000561626772169526      0.0000569401508787716      3.58442029164655      0      0
0.0000569401508787716      0.0000577283872984359      3.58442029166501      0      0
0.0000577283872984359      0.0000585275354674316      3.58442029168398      0      0
0.0000585275354674316      0.0000593377464397706      3.58442029170348      0      0
0.0000593377464397706      0.0000601591733605423      3.58442029172353      0      0
0.0000601591733605423      0.0000609919714948611      3.58442029174413      0      0
0.0000609919714948611      0.0000618362982572143      3.58442029176531      0      0
0.0000618362982572143      0.0000626923132412161      3.58442029178708      0      0
0.0000626923132412161      0.0000635601782497746      3.58442029180945      0      0
0.0000635601782497746      0.0000644400573256746      3.58442029183245      0      0
0.0000644400573256746      0.0000653321167825856      3.58442029185609      0      0
0.0000653321167825856      0.0000662365252364977      3.58442029188039      0      0
0.0000662365252364977      0.0000671534536375933      3.58442029190537      0      0
0.0000671534536375933      0.0000680830753025601      3.58442029193104      0      0
0.0000680830753025601      0.0000690255659473509      3.58442029195743      0      0
0.0000690255659473509      0.0000699811037203975      3.58442029198456      0      0
0.0000699811037203975      0.0000709498692362838      3.58442029201244      0      0
0.0000709498692362838      0.0000719320456098856      3.58442029204110      0      0
0.0000719320456098856      0.0000729278184909828      3.58442029207055      0      0
0.0000729278184909828      0.0000739373760993502      3.58442029210083      0      0
0.0000739373760993502      0.0000749609092603353      3.58442029213196      0      0
0.0000749609092603353      0.0000759986114409274      3.58442029216395      0      0
0.0000759986114409274      0.0000770506787863264      3.58442029219683      0      0
0.0000770506787863264      0.0000781173101570184      3.58442029223063      0      0
0.0000781173101570184      0.0000791987071663636      3.58442029226537      0      0
0.0000791987071663636      0.0000802950742187053      3.58442029230108      0      0
0.0000802950742187053      0.000081406618548006      3.58442029233778      0      0
0.000081406618548006      0.0000825335502570186      3.58442029237551      0      0
0.0000825335502570186      0.0000836760823569998      3.58442029241429      0      0
0.0000836760823569998      0.0000848344308079731      3.58442029245415      0      0
0.0000848344308079731      0.0000860088145595493      3.58442029249513      0      0
0.0000860088145595493      0.0000871994555923124      3.58442029253724      0      0
0.0000871994555923124      0.0000884065789597775      3.58442029258053      0      0
0.0000884065789597775      0.0000896304128309307      3.58442029262503      0      0
0.0000896304128309307      0.0000908711885333572      3.58442029267076      0      0
0.0000908711885333572      0.0000921291405969664      3.58442029271777      0      0
0.0000921291405969664      0.0000934045067983223      3.58442029276609      0      0
0.0000934045067983223      0.0000946975282055884      3.58442029281576      0      0
0.0000946975282055884      0.0000960084492240934      3.58442029286682      0      0
0.0000960084492240934      0.0000973375176425286      3.58442029291929      0      0
0.0000973375176425286      0.000098684984679785      3.58442029297323      0      0
0.000098684984679785      0.000100051105032438      3.58442029302868      0      0
0.000100051105032438      0.000101436136922889      3.58442029308567      0      0
0.000101436136922889      0.000102840342148178      3.58442029314424      0      0
0.000102840342148178      0.000104263986129461      3.58442029320445      0      0
0.000104263986129461      0.000105707337962187      3.58442029326634      0      0
0.000105707337962187      0.00010717067046696      3.58442029332996      0      0
0.00010717067046696      0.000108654260241103      3.58442029339535      0      0
0.000108654260241103      0.000110158387710945      3.58442029346256      0      0
0.000110158387710945      0.000111683337184825      3.58442029353164      0      0
0.000111683337184825      0.000113229396906833      3.58442029360265      0      0
0.000113229396906833      0.00011479685911129      3.58442029367565      0      0
0.00011479685911129      0.000116386020077991      3.58442029375067      0      0
0.000116386020077991      0.000117997180188201      3.58442029382779      0      0
0.000117997180188201      0.00011963064398144      3.58442029390706      0      0
0.00011963064398144      0.00012128672021304      3.58442029398853      0      0
0.00012128672021304      0.00012296572191251      3.58442029407228      0      0
0.00012296572191251      0.000124667966442703      3.58442029415836      0      0
0.000124667966442703      0.000126393775559803      3.58442029424685      0      0
0.000126393775559803      0.000128143475474143      3.58442029433779      0      0
0.000128143475474143      0.000129917396911867      3.58442029443128      0      0
0.000129917396911867      0.000131715875177439      3.58442029452737      0      0
0.000131715875177439      0.000133539250217029      3.58442029462614      0      0
0.000133539250217029      0.00013538786668276      3.58442029472766      0      0
0.00013538786668276      0.000137262073997862      3.58442029483202      0      0
0.000137262073997862      0.000139162226422714      3.58442029493928      0      0
0.000139162226422714      0.00014108868312181      3.58442029504953      0      0
0.00014108868312181      0.000143041808231644      3.58442029516286      0      0
0.000143041808231644      0.000145021970929542      3.58442029527935      0      0
0.000145021970929542      0.00014702954550344      3.58442029539908      0      0
0.00014702954550344      0.000149064911422635      3.58442029552215      0      0
0.000149064911422635      0.00015112845340951      3.58442029564866      0      0
0.00015112845340951      0.000153220561512254      3.58442029577868      0      0
0.000153220561512254      0.000155341631178586      3.58442029591234      0      0
0.000155341631178586      0.000157492063330508      3.58442029604972      0      0
0.000157492063330508      0.000159672264440082      3.58442029619093      0      0
0.000159672264440082      0.00016188264660626      3.58442029633608      0      0
0.00016188264660626      0.000164123627632783      3.58442029648527      0      0
0.000164123627632783      0.00016639563110715      3.58442029663862      0      0
0.00016639563110715      0.000168699086480686      3.58442029679625      0      0
0.000168699086480686      0.000171034429149716      3.58442029695827      0      0
0.000171034429149716      0.00017340210053786      3.58442029712481      0      0
0.00017340210053786      0.000175802548179476      3.58442029729599      0      0
0.000175802548179476      0.000178236225804249      3.58442029747195      0      0
0.000178236225804249      0.000180703593422953      3.58442029765281      0      0
0.000180703593422953      0.000183205117414405      3.58442029783871      0      0
0.000183205117414405      0.000185741270613619      3.58442029802979      0      0
0.000185741270613619      0.000188312532401177      3.58442029822620      0      0
0.000188312532401177      0.000190919388793845      3.58442029842809      0      0
0.000190919388793845      0.000193562332536437      3.58442029863560      0      0
0.000193562332536437      0.000196241863194957      3.58442029884890      0      0
0.000196241863194957      0.000198958487251018      3.58442029906815      0      0
0.000198958487251018      0.000201712718197586      3.58442029929351      0      0
0.000201712718197586      0.000204505076636033      3.58442029952515      0      0
0.000204505076636033      0.000207336090374545      3.58442029976325      0      0
0.000207336090374545      0.000210206294527884      3.58442030000798      0      0
0.000210206294527884      0.000213116231618538      3.58442030025954      0      0
0.000213116231618538      0.000216066451679264      3.58442030051811      0      0
0.000216066451679264      0.000219057512357059      3.58442030078390      0      0
0.000219057512357059      0.000222089979018563      3.58442030105709      0      0
0.000222089979018563      0.000225164424856924      3.58442030133789      0      0
0.000225164424856924      0.000228281431000144      3.58442030162653      0      0
0.000228281431000144      0.00023144158662092      3.58442030192321      0      0
0.00023144158662092      0.000234645489048012      3.58442030222816      0      0
0.000234645489048012      0.000237893743879147      3.58442030254161      0      0
0.000237893743879147      0.000241186965095492      3.58442030286380      0      0
0.000241186965095492      0.000244525775177701      3.58442030319498      0      0
0.000244525775177701      0.000247910805223583      3.58442030353539      0      0
0.000247910805223583      0.000251342695067386      3.58442030388528      0      0
0.000251342695067386      0.000254822093400743      3.58442030424493      0      0
0.000254822093400743      0.00025834965789528      3.58442030461461      0      0
0.00025834965789528      0.000261926055326934      3.58442030499459      0      0
0.000261926055326934      0.000265551961701985      3.58442030538517      0      0
0.000265551961701985      0.00026922806238483      3.58442030578664      0      0
0.00026922806238483      0.000272955052227537      3.58442030619929      0      0
0.000272955052227537      0.000276733635701177      3.58442030662345      0      0
0.000276733635701177      0.000280564527028988      3.58442030705944      0      0
0.000280564527028988      0.000284448450321376      3.58442030750758      0      0
0.000284448450321376      0.000288386139712781      3.58442030796821      0      0
0.000288386139712781      0.000292378339500449      3.58442030844169      0      0
0.000292378339500449      0.000296425804285111      3.58442030892837      0      0
0.000296425804285111      0.000300529299113624      3.58442030942861      0      0
0.000300529299113624      0.000304689599623573      3.58442030994280      0      0
0.000304689599623573      0.000308907492189884      3.58442031047132      0      0
0.000308907492189884      0.000313183774073464      3.58442031101458      0      0
0.000313183774073464      0.000317519253571897      3.58442031157298      0      0
0.000317519253571897      0.000321914750172228      3.58442031214695      0      0
0.000321914750172228      0.000326371094705861      3.58442031273692      0      0
0.000326371094705861      0.000330889129505603      3.58442031334334      0      0
0.000330889129505603      0.000335469708564879      3.58442031396666      0      0
0.000335469708564879      0.000340113697699154      3.58442031460736      0      0
0.000340113697699154      0.000344821974709588      3.58442031526593      0      0
0.000344821974709588      0.000349595429548956      3.58442031594285      0      0
0.000349595429548956      0.000354434964489868      3.58442031663864      0      0
0.000354434964489868      0.000359341494295315      3.58442031735383      0      0
0.000359341494295315      0.000364315946391572      3.58442031808896      0      0
0.000364315946391572      0.000369359261043507      3.58442031884458      0      0
0.000369359261043507      0.000374472391532301      3.58442031962127      0      0
0.000374472391532301      0.00037965630433564      3.58442032041961      0      0
0.00037965630433564      0.000384911979310397      3.58442032124021      0      0
0.000384911979310397      0.000390240409877844      3.58442032208368      0      0
0.000390240409877844      0.000395642603211426      3.58442032295067      0      0
0.000395642603211426      0.000401119580427133      3.58442032384183      0      0
0.000401119580427133      0.000406672376776519      3.58442032475783      0      0
0.000406672376776519      0.000412302041842373      3.58442032569937      0      0
0.000412302041842373      0.000418009639737117      3.58442032666716      0      0
0.000418009639737117      0.000423796249303941      3.58442032766192      0      0
0.000423796249303941      0.000429662964320725      3.58442032868442      0      0
0.000429662964320725      0.000435610893706785      3.58442032973543      0      0
0.000435610893706785      0.000441641161732474      3.58442033081573      0      0
0.000441641161732474      0.000447754908231697      3.58442033192615      0      0
0.000447754908231697      0.000453953288817359      3.58442033306753      0      0
0.000453953288817359      0.000460237475099795      3.58442033424073      0      0
0.000460237475099795      0.000466608654908228      3.58442033544663      0      0
0.000466608654908228      0.000473068032515292      3.58442033668616      0      0
0.000473068032515292      0.000479616828864662      3.58442033796023      0      0
0.000479616828864662      0.000486256281801832      3.58442033926983      0      0
0.000486256281801832      0.000492987646308097      3.58442034061594      0      0
0.000492987646308097      0.000499812194737762      3.58442034199957      0      0
0.000499812194737762      0.000506731217058643      3.58442034342178      0      0
0.000506731217058643      0.0005137460210959      3.58442034488363      0      0
0.0005137460210959      0.000520857932779231      3.58442034638624      0      0
0.000520857932779231      0.000528068296393506      3.58442034793074      0      0
0.000528068296393506      0.000535378474832857      3.58442034951829      0      0
0.000535378474832857      0.000542789849858294      3.58442035115011      0      0
0.000542789849858294      0.000550303822358882      3.58442035282741      0      0
0.000550303822358882      0.000557921812616533      3.58442035455148      0      0
0.000557921812616533      0.000565645260574473      3.58442035632361      0      0
0.000565645260574473      0.00057347562610941      3.58442035814514      0      0
0.00057347562610941      0.000581414389307485      3.58442036001746      0      0
0.000581414389307485      0.000589463050744029      3.58442036194197      0      0
0.000589463050744029      0.000597623131767208      3.58442036392013      0      0
0.000597623131767208      0.000605896174785581      3.58442036595344      0      0
0.000605896174785581      0.000614283743559644      3.58442036804344      0      0
0.000614283743559644      0.000622787423497414      3.58442037019170      0      0
0.000622787423497414      0.000631408821954096      3.58442037239985      0      0
0.000631408821954096      0.000640149568535908      3.58442037466956      0      0
0.000640149568535908      0.000649011315408104      3.58442037700254      0      0
0.000649011315408104      0.000657995737607266      3.58442037940056      0      0
0.000657995737607266      0.000667104533357915      3.58442038186544      0      0
0.000667104533357915      0.00067633942439351      3.58442038439903      0      0
0.00067633942439351      0.000685702156281888      3.58442038700326      0      0
0.000685702156281888      0.000695194498755206      3.58442038968008      0      0
0.000695194498755206      0.000704818246044455      3.58442039243153      0      0
0.000704818246044455      0.000714575217218609      3.58442039525968      0      0
0.000714575217218609      0.000724467256528451      3.58442039816668      0      0
0.000724467256528451      0.000734496233755185      3.58442040115472      0      0
0.000734496233755185      0.000744664044563847      3.58442040422607      0      0
0.000744664044563847      0.000754972610861632      3.58442040738303      0      0
0.000754972610861632      0.000765423881161163      3.58442041062800      0      0
0.000765423881161163      0.0007760198309488      3.58442041396344      0      0
0.0007760198309488      0.000786762463058045      3.58442041739187      0      0
0.000786762463058045      0.00079765380804811      3.58442042091587      0      0
0.00079765380804811      0.000808695924587738      3.58442042453812      0      0
0.000808695924587738      0.000819890899844323      3.58442042826134      0      0
0.000819890899844323      0.00083124084987843      3.58442043208837      0      0
0.00083124084987843      0.000842747920043766      3.58442043602208      0      0
0.000842747920043766      0.000854414285392693      3.58442044006546      0      0
0.000854414285392693      0.000866242151087355      3.58442044422156      0      0
0.000866242151087355      0.000878233752816494      3.58442044849352      0      0
0.000878233752816494      0.000890391357218039      3.58442045288458      0      0
0.000890391357218039      0.000902717262307538      3.58442045739806      0      0
0.000902717262307538      0.000915213797912533      3.58442046203736      0      0
0.000915213797912533      0.000927883326112938      3.58442046680599      0      0
0.000927883326112938      0.000940728241687513      3.58442047170757      0      0
0.000940728241687513      0.000953750972566528      3.58442047674580      0      0
0.000953750972566528      0.000966953980290686      3.58442048192448      0      0
0.000966953980290686      0.000980339760476396      3.58442048724753      0      0
0.000980339760476396      0.000993910843287497      3.58442049271898      0      0
0.000993910843287497      0.0010076697939135      3.58442049834296      0      0
0.0010076697939135      0.00102161921305448      3.58442050412373      0      0
0.00102161921305448      0.0010357617374126      3.58442051006566      0      0
0.0010357617374126      0.00105010004019057      3.58442051617323      0      0
0.00105010004019057      0.00106463683159689      3.58442052245108      0      0
0.00106463683159689      0.00107937485935813      3.58442052890394      0      0
0.00107937485935813      0.00109431690923832      3.58442053553669      0      0
0.00109431690923832      0.00110946580556549      3.58442054235435      0      0
0.00110946580556549      0.00112482441176555      3.58442054936208      0      0
0.00112482441176555      0.00114039563090349      3.58442055656516      0      0
0.00114039563090349      0.00115618240623217      3.58442056396906      0      0
0.00115618240623217      0.00117218772174859      3.58442057157937      0      0
0.00117218772174859      0.00118841460275796      3.58442057940183      0      0
0.00118841460275796      0.00120486611644553      3.58442058744237      0      0
0.00120486611644553      0.00122154537245635      3.58442059570707      0      0
0.00122154537245635      0.00123845552348304      3.58442060420217      0      0
0.00123845552348304      0.00125559976586171      3.58442061293410      0      0
0.00125559976586171      0.00127298134017614      3.58442062190946      0      0
0.00127298134017614      0.00129060353187029      3.58442063113503      0      0
0.00129060353187029      0.00130846967186935      3.58442064061780      0      0
0.00130846967186935      0.00132658313720929      3.58442065036493      0      0
0.00132658313720929      0.00134494735167523      3.58442066038380      0      0
0.00134494735167523      0.00136356578644858      3.58442067068197      0      0
0.00136356578644858      0.00138244196076317      3.58442068126723      0      0
0.00138244196076317      0.00140157944257044      3.58442069214759      0      0
0.00140157944257044      0.00142098184921384      3.58442070333128      0      0
0.00142098184921384      0.00144065284811262      3.58442071482675      0      0
0.00144065284811262      0.00146059615745496      3.58442072664269      0      0
0.00146059615745496      0.00148081554690089      3.58442073878804      0      0
0.00148081554690089      0.00150131483829471      3.58442075127197      0      0
0.00150131483829471      0.00152209790638749      3.58442076410394      0      0
0.00152209790638749      0.00154316867956938      3.58442077729364      0      0
0.00154316867956938      0.00156453114061223      3.58442079085105      0      0
0.00156453114061223      0.00158618932742236      3.58442080478641      0      0
0.00158618932742236      0.00160814733380381      3.58442081911026      0      0
0.00160814733380381      0.00163040931023216      3.58442083383344      0      0
0.00163040931023216      0.00165297946463904      3.58442084896707      0      0
0.00165297946463904      0.00167586206320748      3.58442086452260      0      0
0.00167586206320748      0.00169906143117836      3.58442088051179      0      0
0.00169906143117836      0.00172258195366789      3.58442089694673      0      0
0.00172258195366789      0.00174642807649655      3.58442091383985      0      0
0.00174642807649655      0.00177060430702936      3.58442093120391      0      0
0.00177060430702936      0.00179511521502795      3.58442094905206      0      0
0.00179511521502795      0.00181996543351421      3.58442096739778      0      0
0.00181996543351421      0.00184515965964614      3.58442098625495      0      0
0.00184515965964614      0.00187070265560561      3.58442100563782      0      0
0.00187070265560561      0.00189659924949857      3.58442102556105      0      0
0.00189659924949857      0.00192285433626758      3.58442104603970      0      0
0.00192285433626758      0.00194947287861711      3.58442106708927      0      0
0.00194947287861711      0.00197645990795156      3.58442108872565      0      0
0.00197645990795156      0.00200382052532629      3.58442111096523      0      0
0.00200382052532629      0.00203155990241182      3.58442113382480      0      0
0.00203155990241182      0.00205968328247135      3.58442115732166      0      0
0.00205968328247135      0.00208819598135186      3.58442118147356      0      0
0.00208819598135186      0.00211710338848892      3.58442120629879      0      0
0.00211710338848892      0.00214641096792534      3.58442123181609      0      0
0.00214641096792534      0.00217612425934403      3.58442125804477      0      0
0.00217612425934403      0.00220624887911509      3.58442128500467      0      0
0.00220624887911509      0.00223679052135739      3.58442131271615      0      0
0.00223679052135739      0.00226775495901488      3.58442134120019      0      0
0.00226775495901488      0.00229914804494778      3.58442137047831      0      0
0.00229914804494778      0.00233097571303889      3.58442140057266      0      0
0.00233097571303889      0.00236324397931521      3.58442143150598      0      0
0.00236324397931521      0.00239595894308506      3.58442146330167      0      0
0.00239595894308506      0.00242912678809096      3.58442149598377      0      0
0.00242912678809096      0.00246275378367852      3.58442152957699      0      0
0.00246275378367852      0.00249684628598141      3.58442156410674      0      0
0.00249684628598141      0.00253141073912281      3.58442159959911      0      0
0.00253141073912281      0.0025664536764335      3.58442163608095      0      0
0.0025664536764335      0.00260198172168671      3.58442167357984      0      0
0.00260198172168671      0.00263800159035023      3.58442171212414      0      0
0.00263800159035023      0.00267452009085567      3.58442175174299      0      0
0.00267452009085567      0.00271154412588544      3.58442179246635      0      0
0.00271154412588544      0.00274908069367747      3.58442183432500      0      0
0.00274908069367747      0.00278713688934801      3.58442187735061      0      0
0.00278713688934801      0.00282571990623272      3.58442192157570      0      0
0.00282571990623272      0.00286483703724639      3.58442196703371      0      0
0.00286483703724639      0.00290449567626138      3.58442201375901      0      0
0.00290449567626138      0.00294470331950526      3.58442206178694      0      0
0.00294470331950526      0.0029854675669777      3.58442211115381      0      0
0.0029854675669777      0.00302679612388701      3.58442216189695      0      0
0.00302679612388701      0.0030686968021066      3.58442221405472      0      0
0.0030686968021066      0.00311117752165154      3.58442226766657      0      0
0.00311117752165154      0.0031542463121756      3.58442232277303      0      0
0.0031542463121756      0.00319791131448903      3.58442237941577      0      0
0.00319791131448903      0.00324218078209728      3.58442243763762      0      0
0.00324218078209728      0.0032870630827611      3.58442249748261      0      0
0.0032870630827611      0.00333256670007821      3.58442255899598      0      0
0.00333256670007821      0.00337870023508683      3.58442262222424      0      0
0.00337870023508683      0.00342547240789146      3.58442268721521      0      0
0.00342547240789146      0.00347289205931113      3.58442275401803      0      0
0.00347289205931113      0.00352096815255051      3.58442282268321      0      0
0.00352096815255051      0.00356970977489406      3.58442289326267      0      0
0.00356970977489406      0.00361912613942378      3.58442296580977      0      0
0.00361912613942378      0.0036692265867606      3.58442304037938      0      0
0.0036692265867606      0.00372002058682995      3.58442311702788      0      0
0.00372002058682995      0.00377151774065175      3.58442319581323      0      0
0.00377151774065175      0.00382372778215516      3.58442327679499      0      0
0.00382372778215516      0.00387666058001854      3.58442336003441      0      0
0.00387666058001854      0.00393032613953476      3.58442344559442      0      0
0.00393032613953476      0.0039847346045024      3.58442353353972      0      0
0.0039847346045024      0.00403989625914312      3.58442362393681      0      0
0.00403989625914312      0.00409582153004557      3.58442371685404      0      0
0.00409582153004557      0.00415252098813623      3.58442381236168      0      0
0.00415252098813623      0.00421000535067748      3.58442391053193      0      0
0.00421000535067748      0.0042682854832934      3.58442401143904      0      0
0.0042682854832934      0.00432737240202355      3.58442411515929      0      0
0.00432737240202355      0.00438727727540519      3.58442422177113      0      0
0.00438727727540519      0.00444801142658443      3.58442433135517      0      0
0.00444801142658443      0.00450958633545639      3.58442444399426      0      0
0.00450958633545639      0.00457201364083525      3.58442455977358      0      0
0.00457201364083525      0.00463530514265407      3.58442467878068      0      0
0.00463530514265407      0.00469947280419532      3.58442480110555      0      0
0.00469947280419532      0.00476452875435209      3.58442492684068      0      0
0.00476452875435209      0.0048304852899207      3.58442505608115      0      0
0.0048304852899207      0.00489735487792503      3.58442518892469      0      0
0.00489735487792503      0.00496515015797302      3.58442532547174      0      0
0.00496515015797302      0.00503388394464577      3.58442546582557      0      0
0.00503388394464577      0.00510356922991978      3.58442561009230      0      0
0.00510356922991978      0.00517421918562266      3.58442575838101      0      0
0.00517421918562266      0.00524584716592283      3.58442591080385      0      0
0.00524584716592283      0.00531846670985373      3.58442606747607      0      0
0.00531846670985373      0.00539209154387294      3.58442622851615      0      0
0.00539209154387294      0.00546673558445676      3.58442639404584      0      0
0.00546673558445676      0.00554241294073067      3.58442656419034      0      0
0.00554241294073067      0.00561913791713623      3.58442673907829      0      0
0.00561913791713623      0.00569692501613484      3.58442691884194      0      0
0.00569692501613484      0.00577578894094906      3.58442710361724      0      0
0.00577578894094906      0.00585574459834172      3.58442729354389      0      0
0.00585574459834172      0.00593680710143364      3.58442748876552      0      0
0.00593680710143364      0.00601899177256026      3.58442768942976      0      0
0.00601899177256026      0.00610231414616781      3.58442789568835      0      0
0.00610231414616781      0.0061867899717497      3.58442810769725      0      0
0.0061867899717497      0.0062724352168234      3.58442832561679      0      0
0.0062724352168234      0.00635926606994866      3.58442854961176      0      0
0.00635926606994866      0.00644729894378739      3.58442877985155      0      0
0.00644729894378739      0.00653655047820597      3.58442901651025      0      0
0.00653655047820597      0.00662703754342055      3.58442925976684      0      0
0.00662703754342055      0.00671877724318579      3.58442950980527      0      0
0.00671877724318579      0.00681178691802782      3.58442976681461      0      0
0.00681178691802782      0.00690608414852187      3.58443003098923      0      0
0.00690608414852187      0.00700168675861542      3.58443030252890      0      0
0.00700168675861542      0.00709861281899715      3.58443058163895      0      0
0.00709861281899715      0.00719688065051277      3.58443086853046      0      0
0.00719688065051277      0.00729650882762788      3.58443116342039      0      0
0.00729650882762788      0.00739751618193895      3.58443146653174      0      0
0.00739751618193895      0.00749992180573285      3.58443177809372      0      0
0.00749992180573285      0.00760374505559565      3.58443209834196      0      0
0.00760374505559565      0.00770900555607137      3.58443242751864      0      0
0.00770900555607137      0.00781572320337137      3.58443276587270      0      0
0.00781572320337137      0.00792391816913513      3.58443311366002      0      0
0.00792391816913513      0.00803361090424307      3.58443347114360      0      0
0.00803361090424307      0.00814482214268214      3.58443383859380      0      0
0.00814482214268214      0.00825757290546495      3.58443421628851      0      0
0.00825757290546495      0.00837188450460311      3.58443460451336      0      0
0.00837188450460311      0.0084877785471356      3.58443500356196      0      0
0.0084877785471356      0.00860527693921294      3.58443541373608      0      0
0.00860527693921294      0.00872440189023784      3.58443583534595      0      0
0.00872440189023784      0.0088451759170632      3.58443626871040      0      0
0.0088451759170632      0.00896762184824822      3.58443671415720      0      0
0.00896762184824822      0.00909176282837339      3.58443717202322      0      0
0.00909176282837339      0.00921762232241531      3.58443764265475      0      0
0.00921762232241531      0.009345224120182      3.58443812640772      0      0
0.009345224120182      0.00947459234080956      3.58443862364800      0      0
0.00947459234080956      0.00960575143732124      3.58443913475166      0      0
0.00960575143732124      0.0097387262012494      3.58443966010526      0      0
0.0097387262012494      0.00987354176732169      3.58444020010612      0      0
0.00987354176732169      0.0100102236182119      3.58444075516268      0      0
0.0100102236182119      0.0101487975893568      3.58444132569473      0      0
0.0101487975893568      0.0102892898738392      3.58444191213378      0      0
0.0102892898738392      0.0104317270273393      3.58444251492341      0      0
0.0104317270273393      0.0105761359731542      3.58444313451951      0      0
0.0105761359731542      0.0107225440072866      3.58444377139074      0      0
0.0107225440072866      0.0108709788036044      3.58444442601879      0      0
0.0108709788036044      0.0110214684190717      3.58444509889881      0      0
0.0110214684190717      0.0111740412990521      3.58444579053977      0      0
0.0111740412990521      0.0113287262826851      3.58444650146479      0      0
0.0113287262826851      0.0114855526083377      3.58444723221163      0      0
0.0114855526083377      0.0116445499191305      3.58444798333302      0      0
0.0116445499191305      0.0118057482685412      3.58444875539713      0      0
0.0118057482685412      0.0119691781260852      3.58444954898795      0      0
0.0119691781260852      0.0121348703830748      3.58445036470579      0      0
0.0121348703830748      0.0123028563584581      3.58445120316767      0      0
0.0123028563584581      0.0124731678047393      3.58445206500786      0      0
0.0124731678047393      0.0126458369139802      3.58445295087830      0      0
0.0126458369139802      0.0128208963238851      3.58445386144912      0      0
0.0128208963238851      0.0129983791239701      3.58445479740914      0      0
0.0129983791239701      0.0131783188618175      3.58445575946641      0      0
0.0131783188618175      0.0133607495494169      3.58445674834871      0      0
0.0133607495494169      0.0135457056695945      3.58445776480415      0      0
0.0135457056695945      0.0137332221825303      3.58445880960169      0      0
0.0137332221825303      0.0139233345323668      3.58445988353176      0      0
0.0139233345323668      0.0141160786539086      3.58446098740682      0      0
0.0141160786539086      0.0143114909794141      3.58446212206201      0      0
0.0143114909794141      0.0145096084454827      3.58446328835578      0      0
0.0145096084454827      0.0147104685000363      3.58446448717052      0      0
0.0147104685000363      0.0149141091093971      3.58446571941324      0      0
0.0149141091093971      0.0151205687654648      3.58446698601626      0      0
0.0151205687654648      0.0153298864929916      3.58446828793792      0      0
0.0153298864929916      0.0155421018569589      3.58446962616330      0      0
0.0155421018569589      0.015757254970056      3.58447100170496      0      0
0.015757254970056      0.0159753865002618      3.58447241560371      0      0
0.0159753865002618      0.0161965376785319      3.58447386892944      0      0
0.0161965376785319      0.0164207503065923      3.58447536278185      0      0
0.0164207503065923      0.0166480667648403      3.58447689829137      0      0
0.0166480667648403      0.0168785300203555      3.58447847661994      0      0
0.0168785300203555      0.0171121836350213      3.58448009896197      0      0
0.0171121836350213      0.0173490717737588      3.58448176654518      0      0
0.0173490717737588      0.017589239212875      3.58448348063155      0      0
0.017589239212875      0.0178327313485262      3.58448524251832      0      0
0.0178327313485262      0.0180795942052988      3.58448705353890      0      0
0.0180795942052988      0.0183298744449088      3.58448891506394      0      0
0.0183298744449088      0.0185836193750216      3.58449082850235      0      0
0.0185836193750216      0.0188408769581945      3.58449279530237      0      0
0.0188408769581945      0.0191016958209418      3.58449481695267      0      0
0.0191016958209418      0.0193661252629267      3.58449689498348      0      0
0.0193661252629267      0.0196342152662799      3.58449903096776      0      0
0.0196342152662799      0.0199060165050465      3.58450122652237      0      0
0.0199060165050465      0.0201815803547652      3.58450348330933      0      0
0.0201815803547652      0.0204609589021785      3.58450580303706      0      0
0.0204609589021785      0.0207442049550786      3.58450818746170      0      0
0.0207442049550786      0.0210313720522889      3.58451063838840      0      0
0.0210313720522889      0.0213225144737837      3.58451315767276      0      0
0.0213225144737837      0.0216176872509482      3.58451574722217      0      0
0.0216176872509482      0.0219169461769806      3.58451840899731      0      0
0.0219169461769806      0.0222203478174381      3.58452114501363      0      0
0.0222203478174381      0.0225279495209286      3.58452395734284      0      0
0.0225279495209286      0.0228398094299506      3.58452684811456      0      0
0.0228398094299506      0.0231559864918837      3.58452981951789      0      0
0.0231559864918837      0.0234765404701303      3.58453287380306      0      0
0.0234765404701303      0.0238015319554124      3.58453601328321      0      0
0.0238015319554124      0.0241310223772239      3.58453924033608      0      0
0.0241310223772239      0.0244650740154424      3.58454255740585      0      0
0.0244650740154424      0.0248037500121009      3.58454596700501      0      0
0.0248037500121009      0.025147114383323      3.58454947171626      0      0
0.025147114383323      0.0254952320314234      3.58455307419448      0      0
0.0254952320314234      0.025848168757175      3.58455677716873      0      0
0.025848168757175      0.0262059912722472      3.58456058344439      0      0
0.0262059912722472      0.0265687672118152      3.58456449590522      0      0
0.0265687672118152      0.0269365651473444      3.58456851751562      0      0
0.0269365651473444      0.0273094545995519      3.58457265132286      0      0
0.0273094545995519      0.0276875060515468      3.58457690045941      0      0
0.0276875060515468      0.0280707909621536      3.58458126814533      0      0
0.0280707909621536      0.0284593817794181      3.58458575769073      0      0
0.0284593817794181      0.0288533519543027      3.58459037249828      0      0
0.0288533519543027      0.0292527759545692      3.58459511606583      0      0
0.0292527759545692      0.0296577292788545      3.58459999198908      0      0
0.0296577292788545      0.0300682884709421      3.58460500396428      0      0
0.0300682884709421      0.0304845311342295      3.58461015579114      0      0
0.0304845311342295      0.0309065359463971      3.58461545137564      0      0
0.0309065359463971      0.0313343826742795      3.58462089473310      0      0
0.0313343826742795      0.0317681521889432      3.58462648999116      0      0
0.0317681521889432      0.0322079264809726      3.58463224139303      0      0
0.0322079264809726      0.0326537886759678      3.58463815330068      0      0
0.0326537886759678      0.033105823050257      3.58464423019818      0      0
0.033105823050257      0.033564115046826      3.58465047669515      0      0
0.033564115046826      0.0340287512914689      3.58465689753030      0      0
0.0340287512914689      0.0344998196091616      3.58466349757503      0      0
0.0344998196091616      0.0349774090406628      3.58467028183717      0      0
0.0349774090406628      0.0354616098593442      3.58467725546484      0      0
0.0354616098593442      0.0359525135882537      3.58468442375040      0      0
0.0359525135882537      0.0364502130174152      3.58469179213449      0      0
0.0364502130174152      0.0369548022213675      3.58469936621018      0      0
0.0369548022213675      0.0374663765769464      3.58470715172736      0      0
0.0374663765769464      0.0379850327813123      3.58471515459705      0      0
0.0379850327813123      0.0385108688702281      3.58472338089600      0      0
0.0385108688702281      0.0390439842365898      3.58473183687138      0      0
0.0390439842365898      0.0395844796492134      3.58474052894551      0      0
0.0395844796492134      0.0401324572718825      3.58474946372090      0      0
0.0401324572718825      0.0406880206826587      3.58475864798526      0      0
0.0406880206826587      0.0412512748934598      3.58476808871677      0      0
0.0412512748934598      0.0418223263699098      3.58477779308943      0      0
0.0418223263699098      0.0424012830514618      3.58478776847862      0      0
0.0424012830514618      0.0429882543718015      3.58479802246678      0      0
0.0429882543718015      0.0435833512795317      3.58480856284927      0      0
0.0435833512795317      0.0441866862591436      3.58481939764036      0      0
0.0441866862591436      0.0447983733522791      3.58483053507950      0      0
0.0447983733522791      0.0454185281792862      3.58484198363760      0      0
0.0454185281792862      0.0460472679610735      3.58485375202367      0      0
0.0460472679610735      0.0466847115412677      3.58486584919150      0      0
0.0466847115412677      0.0473309794086762      3.58487828434664      0      0
0.0473309794086762      0.047986193720063      3.58489106695354      0      0
0.047986193720063      0.0486504783232378      3.58490420674285      0      0
0.0486504783232378      0.0493239587804657      3.58491771371904      0      0
0.0493239587804657      0.0500067623922011      3.58493159816814      0      0
0.0500067623922011      0.0506990182211494      3.58494587066573      0      0
0.0506990182211494      0.0514008571166629      3.58496054208520      0      0
0.0514008571166629      0.0521124117394733      3.58497562360622      0      0
0.0521124117394733      0.0528338165867671      3.58499112672343      0      0
0.0528338165867671      0.0535652080176086      3.58500706325544      0      0
0.0535652080176086      0.0543067242787134      3.58502344535403      0      0
0.0543067242787134      0.0550585055305805      3.58504028551369      0      0
0.0550585055305805      0.0558206938739848      3.58505759658135      0      0
0.0558206938739848      0.0565934333768373      3.58507539176648      0      0
0.0565934333768373      0.0573768701014157      3.58509368465144      0      0
0.0573768701014157      0.0581711521319738      3.58511248920210      0      0
0.0581711521319738      0.0589764296027321      3.58513181977887      0      0
0.0589764296027321      0.0597928547262553      3.58515169114796      0      0
0.0597928547262553      0.0606205818222245      3.58517211849297      0      0
0.0606205818222245      0.0614597673466051      3.58519311742696      0      0
0.0614597673466051      0.0623105699212211      3.58521470400463      0      0
0.0623105699212211      0.0631731503637371      3.58523689473514      0      0
0.0631731503637371      0.0640476717180559      3.58525970659505      0      0
0.0640476717180559      0.064934299285137      3.58528315704184      0      0
0.064934299285137      0.065833200654241      3.58530726402772      0      0
0.065833200654241      0.0667445457346082      3.58533204601389      0      0
0.0667445457346082      0.0676685067875737      3.58535752198519      0      0
0.0676685067875737      0.0686052584591283      3.58538371146527      0      0
0.0686052584591283      0.0695549778129301      3.58541063453209      0      0
0.0695549778129301      0.0705178443637725      3.58543831183398      0      0
0.0705178443637725      0.071494040111516      3.58546676460617      0      0
0.071494040111516      0.0724837495754901      3.58549601468774      0      0
0.0724837495754901      0.07348715982937      3.58552608453918      0      0
0.07348715982937      0.0745044605365374      3.58555699726040      0      0
0.0745044605365374      0.0755358439859309      3.58558877660935      0      0
0.0755358439859309      0.0765815051283916      3.58562144702112      0      0
0.0765815051283916      0.0776416416135129      3.58565503362774      0      0
0.0776416416135129      0.0787164538269999      3.58568956227843      0      0
0.0787164538269999      0.0798061449285455      3.58572505956060      0      0
0.0798061449285455      0.0809109208902321      3.58576155282140      0      0
0.0809109208902321      0.0820309905354643      3.58579907018999      0      0
0.0820309905354643      0.0831665655784396      3.58583764060045      0      0
0.0831665655784396      0.0843178606641673      3.58587729381543      0      0
0.0843178606641673      0.0854850934090396      3.58591806045047      0      0
0.0854850934090396      0.0866684844419658      3.58595997199915      0      0
0.0866684844419658      0.087868257446075      3.58600306085896      0      0
0.087868257446075      0.0890846392009967      3.58604736035799      0      0
0.0890846392009967      0.0903178596257262      3.58609290478245      0      0
0.0903178596257262      0.0915681518220832      3.58613972940505      0      0
0.0915681518220832      0.0928357521187732      3.58618787051428      0      0
0.0928357521187732      0.0941209001160578      3.58623736544456      0      0
0.0941209001160578      0.0954238387310435      3.58628825260744      0      0
0.0954238387310435      0.0967448142435972      3.58634057152365      0      0
0.0967448142435972      0.0980840763428988      3.58639436285629      0      0
0.0980840763428988      0.0994418781746361      3.58644966844500      0      0
0.0994418781746361      0.100818476388855      3.58650653134122      0      0
0.100818476388855      0.10221413118847      3.58656499584465      0      0
0.10221413118847      0.103629106378448      3.58662510754078      0      0
0.103629106378448      0.105063669415674      3.58668691333969      0      0
0.105063669415674      0.106518091459502      3.58675046151611      0      0
0.106518091459502      0.107992647423013      3.58681580175072      0      0
0.107992647423013      0.109487616024976      3.58688298517289      0      0
0.109487616024976      0.111003279842531      3.58695206440472      0      0
0.111003279842531      0.112539925364605      3.58702309360659      0      0
0.112539925364605      0.114097843046059      3.58709612852415      0      0
0.114097843046059      0.115677327362591      3.58717122653695      0      0
0.115677327362591      0.117278676866402      3.58724844670863      0      0
0.117278676866402      0.118902194242619      3.58732784983874      0      0
0.118902194242619      0.120548186366517      3.58740949851641      0      0
0.120548186366517      0.122216964361519      3.58749345717571      0      0
0.122216964361519      0.123908843658004      3.58757979215296      0      0
0.123908843658004      0.125624144052934      3.58766857174597      0      0
0.125624144052934      0.127363189770296      3.58775986627525      0      0
0.127363189770296      0.12912630952239      3.58785374814735      0      0
0.12912630952239      0.130913836571959      3.58795029192045      0      0
0.130913836571959      0.132726108795187      3.58804957437207      0      0
0.132726108795187      0.134563468745557      3.58815167456927      0      0
0.134563468745557      0.136426263718606      3.58825667394125      0      0
0.136426263718606      0.138314845817565      3.58836465635447      0      0
0.138314845817565      0.140229572019921      3.58847570819048      0      0
0.140229572019921      0.142170804244882      3.58858991842648      0      0
0.142170804244882      0.144138909421796      3.58870737871877      0      0
0.144138909421796      0.146134259559502      3.58882818348919      0      0
0.146134259559502      0.148157231816648      3.58895243001466      0      0
0.148157231816648      0.150208208572982      3.58908021852003      0      0
0.150208208572982      0.152287577501628      3.58921165227424      0      0
0.152287577501628      0.154395731642364      3.58934683769011      0      0
0.154395731642364      0.156533069475914      3.58948588442773      0      0
0.156533069475914      0.158699994999266      3.58962890550173      0      0
0.158699994999266      0.16089691780204      3.58977601739261      0      0
0.16089691780204      0.163124253143903      3.58992734016220      0      0
0.163124253143903      0.165382422033063      3.59008299757353      0      0
0.165382422033063      0.16767185130585      3.59024311721526      0      0
0.16767185130585      0.16999297370739      3.59040783063092      0      0
0.16999297370739      0.172346227973408      3.59057727345314      0      0
0.172346227973408      0.174732058913154      3.59075158554309      0      0
0.174732058913154      0.177150917493482      3.59093091113543      0      0
0.177150917493482      0.179603260924088      3.59111539898895      0      0
0.179603260924088      0.182089552743936      3.59130520254322      0      0
0.182089552743936      0.184610262908873      3.59150048008159      0      0
0.184610262908873      0.187165867880458      3.59170139490062      0      0
0.187165867880458      0.189756850716024      3.59190811548660      0      0
0.189756850716024      0.192383701159985      3.59212081569916      0      0
0.192383701159985      0.195046915736409      3.59233967496259      0      0
0.195046915736409      0.197746997842864      3.59256487846502      0      0
0.197746997842864      0.200484457845576      3.59279661736607      0      0
0.200484457845576      0.203259813175894      3.59303508901326      0      0
0.203259813175894      0.206073588428097      3.59328049716767      0      0
0.206073588428097      0.208926315458549      3.59353305223928      0      0
0.208926315458549      0.211818533486235      3.59379297153264      0      0
0.211818533486235      0.214750789194674      3.59406047950318      0      0
0.214750789194674      0.217723636835266      3.59433580802494      0      0
0.217723636835266      0.220737638332042      3.59461919667025      0      0
0.220737638332042      0.22379336338789      3.59491089300188      0      0
0.22379336338789      0.226891389592229      3.59521115287864      0      0
0.226891389592229      0.230032302530194      3.59552024077481      0      0
0.230032302530194      0.233216695893316      3.59583843011447      0      0
0.233216695893316      0.236445171591743      3.59616600362140      0      0
0.236445171591743      0.239718339868012      3.59650325368550      0      0
0.239718339868012      0.243036819412397      3.59685048274657      0      0
0.243036819412397      0.246401237479853      3.59720800369671      0      0
0.246401237479853      0.249812230008578      3.59757614030207      0      0
0.249812230008578      0.253270441740218      3.59795522764544      0      0
0.253270441740218      0.256776526341734      3.59834561259069      0      0
0.256776526341734      0.260331146528961      3.59874765427043      0      0
0.260331146528961      0.263934974191869      3.59916172459846      0      0
0.263934974191869      0.267588690521566      3.59958820880827      0      0
0.267588690521566      0.271292986139054      3.60002750601947      0      0
0.271292986139054      0.275048561225772      3.60048002983375      0      0
0.275048561225772      0.27885612565594      3.60094620896228      0      0
0.27885612565594      0.282716399130741      3.60142648788668      0      0
0.282716399130741      0.286630111314356      3.60192132755561      0      0
0.286630111314356      0.290598001971889      3.60243120611936      0      0
0.290598001971889      0.294620821109189      3.60295661970509      0      0
0.294620821109189      0.298699329114623      3.60349808323529      0      0
0.298699329114623      0.302834296902796      3.60405613129255      0      0
0.302834296902796      0.307026506060274      3.60463131903375      0      0
0.307026506060274      0.311276748993318      3.60522422315714      0      0
0.311276748993318      0.315585829077662      3.60583544292617      0      0
0.315585829077662      0.319954560810364      3.60646560125387      0      0
0.319954560810364      0.324383769963767      3.60711534585252      0      0
0.324383769963767      0.32887429374158      3.60778535045303      0      0
0.32887429374158      0.33342698093713      3.60847631609955      0      0
0.33342698093713      0.338042692093795      3.60918897252475      0      0
0.338042692093795      0.342722299667666      3.60992407961200      0      0
0.342722299667666      0.347466688192458      3.61068242895117      0      0
0.347466688192458      0.352276754446699      3.61146484549536      0      0
0.352276754446699      0.357153407623246      3.61227218932661      0      0
0.357153407623246      0.362097569501131      3.61310535753929      0      0
0.362097569501131      0.367110174619799      3.61396528625079      0      0
0.367110174619799      0.372192170455755      3.61485295275005      0      0
0.372192170455755      0.37734451760165      3.61576937779554      0      0
0.37734451760165      0.382568189947856      3.61671562807519      0      0
0.382568189947856      0.387864174866547      3.61769281884257      0      0
0.387864174866547      0.393233473398329      3.61870211674439      0      0
0.393233473398329      0.398677100441459      3.61974474285665      0      0
0.398677100441459      0.40419608494368      3.62082197594797      0      0
0.40419608494368      0.409791470096709      3.62193515599119      0      0
0.409791470096709      0.41546431353342      3.62308568794600      0      0
0.41546431353342      0.421215687527758      3.62427504583860      0      0
0.421215687527758      0.427046679197417      3.62550477716653      0      0
0.427046679197417      0.43295839070933      3.62677650766065      0      0
0.43295839070933      0.438951939487993      3.62809194643963      0      0
0.438951939487993      0.445028458426682      3.62945289159650      0      0
0.445028458426682      0.451189096101594      3.63086123626162      0      0
0.451189096101594      0.457435016988945      3.63231897519186      0      0
0.457435016988945      0.463767401685081      3.63382821194179      0      0
0.463767401685081      0.470187447129631      3.63539116667999      0      0
0.470187447129631      0.476696366831751      3.63701018472138      0      0
0.476696366831751      0.483295391099501      3.63868774585608      0      0
0.483295391099501      0.489985767272398      3.64042647456582      0      0
0.489985767272398      0.496768759957182      3.64222915123146      0      0
0.496768759957182      0.503645651266856      3.64409872444940      0      0
0.503645651266856      0.510617741063022      3.64603832459160      0      0
0.510617741063022      0.517686347201588      3.64805127876295      0      0
0.517686347201588      0.524852805781861      3.65014112733304      0      0
0.524852805781861      0.532118471399099      3.65231164224549      0      0
0.532118471399099      0.539484717400551      3.65456684733961      0      0
0.539484717400551      0.546952936145049      3.65691104095617      0      0
0.546952936145049      0.554524539266187      3.65934882114271      0      0
0.554524539266187      0.56220095793915      3.66188511382602      0      0
0.56220095793915      0.569983643151229      3.66452520438136      0      0
0.569983643151229      0.577874065976087      3.66727477310275      0      0
0.577874065976087      0.585873717851818      3.67013993516766      0      0
0.585873717851818      0.59398411086286      3.67312728579815      0      0
0.59398411086286      0.602206778025804      3.67624395145138      0      0
0.602206778025804      0.610543273579166      3.67949764803285      0      0
0.610543273579166      0.618995173277162      3.68289674732183      0      0
0.618995173277162      0.62756407468756      3.68645035304063      0      0
0.62756407468756      0.636251597493652      3.69016838829933      0      0
0.636251597493652      0.645059383800396      3.69406169652128      0      0
0.645059383800396      0.653989098444817      3.69814215842454      0      0
0.653989098444817      0.663042429310678      3.70242282822676      0      0
0.663042429310678      0.672221087647534      3.70691809299551      0      0
0.672221087647534      0.681526808394186      3.71164386003259      0      0
0.681526808394186      0.690961350506615      3.71661777842998      0      0
0.690961350506615      0.70052649729046      3.72185950256266      0      0
0.70052649729046      0.710224056738094      3.72739100742407      0      0
0.710224056738094      0.720055861870372      3.73323696855290      0      0
0.720055861870372      0.730023771083106      3.73942522311507      0      0
0.730023771083106      0.740129668498331      3.74598733388402      0      0
0.740129668498331      0.750375464320448      3.75295928497917      0      0
0.750375464320448      0.76076309519728      3.76038234813397      0      0
0.76076309519728      0.771294524586143      3.76830417226774      0      0
0.771294524586143      0.781971743124969      3.77678016923681      0      0
0.781971743124969      0.792796769008581      3.78587529799847      0      0
0.792796769008581      0.803771648370161      3.79566639312946      0      0
0.803771648370161      0.814898455668016      3.80624525010614      0      0
0.814898455668016      0.826179294077686      3.81772278324340      0      0
0.826179294077686      0.837616295889483      3.83023473765825      0      0
0.837616295889483      0.849211622911536      3.84394970923972      0      0
0.849211622911536      0.860967466878409      3.85908069137030      0      0
0.860967466878409      0.872886049865385      3.87590219128938      0      0
0.872886049865385      0.884969624708479      3.89477648899509      0      0
0.884969624708479      0.897220475430265      3.91619561014931      0      0
0.897220475430265      0.909640917671599      3.94085185666929      0      0
0.909640917671599      0.922233299129318      3.96976395109314      0      0
0.922233299129318      0.935      4.00452147858830      0      0
# END HISTO1D SudakovqbarqExpOutputsThresholdDivN2LL22


==> Diag_Evo_Hard/Diag_SudNLLp_qbarq_2_LP.dat <==
# BEGIN PLOT
Title=$q_{\bar{n}}+\bar{q}_{ {n}}\to t +\bar{t}+X$
Legend1XPos=0.06
Legend1YPos=0.83
Legend2XPos=0.06
Legend2YPos=0.73
Legend3XPos=0.06
Legend3YPos=0.63
Legend4XPos=0.06
Legend4YPos=0.53
Legend1Only=SudakovqbarqExpOutputsN2LLNor11    
Legend2Only=SudakovqbarqExpOutputsN2LLNor12 
Legend3Only=SudakovqbarqExpOutputsN2LLNor21  
Legend4Only=SudakovqbarqExpOutputsN2LLNor22  
DrawOnly= SudakovqbarqExpOutputsN2LLNor11   SudakovqbarqExpOutputsN2LLNor12 SudakovqbarqExpOutputsN2LLNor21 SudakovqbarqExpOutputsN2LLNor22   
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=0
Legend6=0
LogY=0
LogX=1
XLabel=$\beta_{t\bar{t}}$
YLabel= 
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlot=0
XMin=0.000001
XMax=1
YMin=-0.1
YMax=+1.09 
# END PLOT
# BEGIN HISTO1D SudakovqbarqExpOutputsN2LLNor11
PlotOrder=1
LineColor=blue
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\mathbf{V}^{-1}_{h,\mathrm{thr}}\mathbf{V}_{h}\Right]_{(1,1)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.999999999999333      0      0
0.00000101384324431002      0.00000102787812403307      0.999999999999315      0      0
0.00000102787812403307      0.00000104210729202498      0.999999999999296      0      0
0.00000104210729202498      0.00000105653343786574      0.999999999999276      0      0
0.00000105653343786574      0.00000107115928836782      0.999999999999256      0      0
0.00000107115928836782      0.00000108598760809164      0.999999999999235      0      0
0.00000108598760809164      0.00000110102119986811      0.999999999999214      0      0
0.00000110102119986811      0.00000111626290532839      0.999999999999192      0      0
0.00000111626290532839      0.00000113171560544106      0.999999999999170      0      0
0.00000113171560544106      0.00000114738222105665      0.999999999999146      0      0
0.00000114738222105665      0.00000116326571345971      0.999999999999123      0      0
0.00000116326571345971      0.0000011793690849286      0.999999999999098      0      0
0.0000011793690849286      0.00000119569537930295      0.999999999999073      0      0
0.00000119569537930295      0.000001212247682559      0.999999999999047      0      0
0.000001212247682559      0.00000122902912339292      0.999999999999021      0      0
0.00000122902912339292      0.00000124604287381218      0.999999999998993      0      0
0.00000124604287381218      0.00000126329214973512      0.999999999998965      0      0
0.00000126329214973512      0.00000128078021159884      0.999999999998936      0      0
0.00000128078021159884      0.00000129851036497544      0.999999999998907      0      0
0.00000129851036497544      0.00000131648596119688      0.999999999998876      0      0
0.00000131648596119688      0.00000133471039798844      0.999999999998845      0      0
0.00000133471039798844      0.00000135318712011092      0.999999999998813      0      0
0.00000135318712011092      0.00000137191962001179      0.999999999998780      0      0
0.00000137191962001179      0.00000139091143848532      0.999999999998746      0      0
0.00000139091143848532      0.00000141016616534188      0.999999999998711      0      0
0.00000141016616534188      0.00000142968744008643      0.999999999998675      0      0
0.00000142968744008643      0.00000144947895260651      0.999999999998638      0      0
0.00000144947895260651      0.00000146954444386967      0.999999999998600      0      0
0.00000146954444386967      0.00000148988770663059      0.999999999998561      0      0
0.00000148988770663059      0.00000151051258614798      0.999999999998521      0      0
0.00000151051258614798      0.00000153142298091138      0.999999999998479      0      0
0.00000153142298091138      0.00000155262284337812      0.999999999998437      0      0
0.00000155262284337812      0.00000157411618072032      0.999999999998393      0      0
0.00000157411618072032      0.00000159590705558239      0.999999999998349      0      0
0.00000159590705558239      0.0000016179995868489      0.999999999998302      0      0
0.0000016179995868489      0.00000164039795042316      0.999999999998255      0      0
0.00000164039795042316      0.00000166310638001652      0.999999999998206      0      0
0.00000166310638001652      0.00000168612916794864      0.999999999998156      0      0
0.00000168612916794864      0.00000170947066595881      0.999999999998105      0      0
0.00000170947066595881      0.00000173313528602849      0.999999999998052      0      0
0.00000173313528602849      0.00000175712750121529      0.999999999997998      0      0
0.00000175712750121529      0.00000178145184649847      0.999999999997942      0      0
0.00000178145184649847      0.00000180611291963609      0.999999999997885      0      0
0.00000180611291963609      0.00000183111538203409      0.999999999997826      0      0
0.00000183111538203409      0.00000185646395962742      0.999999999997765      0      0
0.00000185646395962742      0.00000188216344377329      0.999999999997703      0      0
0.00000188216344377329      0.00000190821869215684      0.999999999997639      0      0
0.00000190821869215684      0.00000193463462970931      0.999999999997573      0      0
0.00000193463462970931      0.000001961416249539      0.999999999997505      0      0
0.000001961416249539      0.00000198856861387501      0.999999999997436      0      0
0.00000198856861387501      0.00000201609685502412      0.999999999997364      0      0
0.00000201609685502412      0.00000204400617634088      0.999999999997291      0      0
0.00000204400617634088      0.00000207230185321116      0.999999999997215      0      0
0.00000207230185321116      0.00000210098923404927      0.999999999997138      0      0
0.00000210098923404927      0.00000213007374130893      0.999999999997058      0      0
0.00000213007374130893      0.00000215956087250823      0.999999999996976      0      0
0.00000215956087250823      0.00000218945620126872      0.999999999996892      0      0
0.00000218945620126872      0.00000221976537836897      0.999999999996805      0      0
0.00000221976537836897      0.00000225049413281266      0.999999999996716      0      0
0.00000225049413281266      0.00000228164827291145      0.999999999996624      0      0
0.00000228164827291145      0.0000023132336873829      0.999999999996530      0      0
0.0000023132336873829      0.0000023452563464635      0.999999999996433      0      0
0.0000023452563464635      0.00000237772230303722      0.999999999996334      0      0
0.00000237772230303722      0.00000241063769377955      0.999999999996232      0      0
0.00000241063769377955      0.00000244400874031748      0.999999999996127      0      0
0.00000244400874031748      0.00000247784175040552      0.999999999996019      0      0
0.00000247784175040552      0.00000251214311911795      0.999999999995908      0      0
0.00000251214311911795      0.00000254691933005764      0.999999999995794      0      0
0.00000254691933005764      0.00000258217695658154      0.999999999995677      0      0
0.00000258217695658154      0.0000026179226630432      0.999999999995556      0      0
0.0000026179226630432      0.00000265416320605244      0.999999999995432      0      0
0.00000265416320605244      0.00000269090543575249      0.999999999995305      0      0
0.00000269090543575249      0.00000272815629711478      0.999999999995174      0      0
0.00000272815629711478      0.00000276592283125165      0.999999999995039      0      0
0.00000276592283125165      0.00000280421217674733      0.999999999994901      0      0
0.00000280421217674733      0.00000284303157100718      0.999999999994759      0      0
0.00000284303157100718      0.00000288238835162573      0.999999999994613      0      0
0.00000288238835162573      0.00000292228995777364      0.999999999994463      0      0
0.00000292228995777364      0.00000296274393160382      0.999999999994308      0      0
0.00000296274393160382      0.00000300375791967704      0.999999999994149      0      0
0.00000300375791967704      0.00000304533967440728      0.999999999993986      0      0
0.00000304533967440728      0.0000030874970555271      0.999999999993819      0      0
0.0000030874970555271      0.00000313023803157323      0.999999999993646      0      0
0.00000313023803157323      0.00000317357068139281      0.999999999993469      0      0
0.00000317357068139281      0.00000321750319567045      0.999999999993287      0      0
0.00000321750319567045      0.00000326204387847638      0.999999999993100      0      0
0.00000326204387847638      0.00000330720114883614      0.999999999992908      0      0
0.00000330720114883614      0.00000335298354232185      0.999999999992710      0      0
0.00000335298354232185      0.00000339939971266569      0.999999999992507      0      0
0.00000339939971266569      0.00000344645843339553      0.999999999992298      0      0
0.00000344645843339553      0.00000349416859949336      0.999999999992083      0      0
0.00000349416859949336      0.00000354253922907654      0.999999999991862      0      0
0.00000354253922907654      0.00000359157946510248      0.999999999991636      0      0
0.00000359157946510248      0.00000364129857709674      0.999999999991402      0      0
0.00000364129857709674      0.00000369170596290522      0.999999999991163      0      0
0.00000369170596290522      0.00000374281115047047      0.999999999990916      0      0
0.00000374281115047047      0.0000037946237996327      0.999999999990663      0      0
0.0000037946237996327      0.00000384715370395563      0.999999999990403      0      0
0.00000384715370395563      0.00000390041079257769      0.999999999990135      0      0
0.00000390041079257769      0.00000395440513208878      0.999999999989860      0      0
0.00000395440513208878      0.00000400914692843308      0.999999999989578      0      0
0.00000400914692843308      0.00000406464652883815      0.999999999989287      0      0
0.00000406464652883815      0.00000412091442377072      0.999999999988988      0      0
0.00000412091442377072      0.00000417796124891967      0.999999999988681      0      0
0.00000417796124891967      0.00000423579778720626      0.999999999988366      0      0
0.00000423579778720626      0.0000042944349708224      0.999999999988042      0      0
0.0000042944349708224      0.00000435388388329698      0.999999999987708      0      0
0.00000435388388329698      0.00000441415576159092      0.999999999987365      0      0
0.00000441415576159092      0.0000044752619982211      0.999999999987013      0      0
0.0000044752619982211      0.00000453721414341383      0.999999999986651      0      0
0.00000453721414341383      0.00000460002390728798      0.999999999986279      0      0
0.00000460002390728798      0.0000046637031620685      0.999999999985897      0      0
0.0000046637031620685      0.00000472826394433043      0.999999999985503      0      0
0.00000472826394433043      0.00000479371845727405      0.999999999985099      0      0
0.00000479371845727405      0.00000486007907303155      0.999999999984684      0      0
0.00000486007907303155      0.00000492735833500554      0.999999999984257      0      0
0.00000492735833500554      0.00000499556896024003      0.999999999983818      0      0
0.00000499556896024003      0.00000506472384182418      0.999999999983367      0      0
0.00000506472384182418      0.00000513483605132934      0.999999999982903      0      0
0.00000513483605132934      0.00000520591884127979      0.999999999982427      0      0
0.00000520591884127979      0.00000527798564765776      0.999999999981937      0      0
0.00000527798564765776      0.00000535105009244307      0.999999999981433      0      0
0.00000535105009244307      0.00000542512598618791      0.999999999980915      0      0
0.00000542512598618791      0.00000550022733062734      0.999999999980383      0      0
0.00000550022733062734      0.00000557636832132587      0.999999999979836      0      0
0.00000557636832132587      0.00000565356335036064      0.999999999979274      0      0
0.00000565356335036064      0.00000573182700904185      0.999999999978697      0      0
0.00000573182700904185      0.00000581117409067079      0.999999999978103      0      0
0.00000581117409067079      0.000005891619593336      0.999999999977492      0      0
0.000005891619593336      0.00000597317872274825      0.999999999976865      0      0
0.00000597317872274825      0.00000605586689511467      0.999999999976220      0      0
0.00000605586689511467      0.0000061396997400527      0.999999999975557      0      0
0.0000061396997400527      0.00000622469310354442      0.999999999974875      0      0
0.00000622469310354442      0.00000631086305093168      0.999999999974175      0      0
0.00000631086305093168      0.0000063982258699528      0.999999999973455      0      0
0.0000063982258699528      0.00000648679807382125      0.999999999972715      0      0
0.00000648679807382125      0.00000657659640434692      0.999999999971954      0      0
0.00000657659640434692      0.00000666763783510069      0.999999999971172      0      0
0.00000666763783510069      0.00000675993957462272      0.999999999970369      0      0
0.00000675993957462272      0.0000068535190696752      0.999999999969543      0      0
0.0000068535190696752      0.00000694839400854009      0.999999999968694      0      0
0.00000694839400854009      0.00000704458232436258      0.999999999967821      0      0
0.00000704458232436258      0.00000714210219854078      0.999999999966924      0      0
0.00000714210219854078      0.00000724097206416231      0.999999999966002      0      0
0.00000724097206416231      0.00000734121060948854      0.999999999965054      0      0
0.00000734121060948854      0.000007442836781487      0.999999999964080      0      0
0.000007442836781487      0.00000754586978941272      0.999999999963078      0      0
0.00000754586978941272      0.00000765032910843916      0.999999999962049      0      0
0.00000765032910843916      0.00000775623448333934      0.999999999960991      0      0
0.00000775623448333934      0.00000786360593221801      0.999999999959903      0      0
0.00000786360593221801      0.00000797246375029542      0.999999999958786      0      0
0.00000797246375029542      0.00000808282851374354      0.999999999957637      0      0
0.00000808282851374354      0.00000819472108357529      0.999999999956456      0      0
0.00000819472108357529      0.00000830816260958769      0.999999999955242      0      0
0.00000830816260958769      0.00000842317453435958      0.999999999953994      0      0
0.00000842317453435958      0.00000853977859730466      0.999999999952711      0      0
0.00000853977859730466      0.00000865799683878063      0.999999999951393      0      0
0.00000865799683878063      0.00000877785160425524      0.999999999950038      0      0
0.00000877785160425524      0.00000889936554853005      0.999999999948645      0      0
0.00000889936554853005      0.00000902256164002253      0.999999999947213      0      0
0.00000902256164002253      0.00000914746316510757      0.999999999945742      0      0
0.00000914746316510757      0.00000927409373251906      0.999999999944229      0      0
0.00000927409373251906      0.00000940247727781235      0.999999999942675      0      0
0.00000940247727781235      0.00000953263806788851      0.999999999941076      0      0
0.00000953263806788851      0.00000966460070558129      0.999999999939434      0      0
0.00000966460070558129      0.00000979839013430744      0.999999999937745      0      0
0.00000979839013430744      0.00000993403164278155      0.999999999936010      0      0
0.00000993403164278155      0.000010071550869796      0.999999999934226      0      0
0.000010071550869796      0.0000102109738090674      0.999999999932392      0      0
0.0000102109738090674      0.0000103523268141496      0.999999999930507      0      0
0.0000103523268141496      0.000010495636603415      0.999999999928570      0      0
0.000010495636603415      0.0000106409302651053      0.999999999926579      0      0
0.0000106409302651053      0.000010788235262451      0.999999999924532      0      0
0.000010788235262451      0.0000109375794388631      0.999999999922428      0      0
0.0000109375794388631      0.0000110889910231955      0.999999999920265      0      0
0.0000110889910231955      0.0000112424986350812      0.999999999918042      0      0
0.0000112424986350812      0.0000113981312903417      0.999999999915758      0      0
0.0000113981312903417      0.0000115559184064716      0.999999999913409      0      0
0.0000115559184064716      0.000011715889808199      0.999999999910995      0      0
0.000011715889808199      0.0000118780757331232      0.999999999908514      0      0
0.0000118780757331232      0.0000120425068374297      0.999999999905963      0      0
0.0000120425068374297      0.0000122092142016854      0.999999999903342      0      0
0.0000122092142016854      0.0000123782293367127      0.999999999900647      0      0
0.0000123782293367127      0.0000125495841895462      0.999999999897877      0      0
0.0000125495841895462      0.0000127233111494713      0.999999999895030      0      0
0.0000127233111494713      0.0000128994430541458      0.999999999892104      0      0
0.0000128994430541458      0.0000130780131958075      0.999999999889096      0      0
0.0000130780131958075      0.0000132590553275668      0.999999999886004      0      0
0.0000132590553275668      0.0000134426036697863      0.999999999882826      0      0
0.0000134426036697863      0.00001362869291655      0.999999999879560      0      0
0.00001362869291655      0.00001381735824222      0.999999999876202      0      0
0.00001381735824222      0.0000140086353080861      0.999999999872751      0      0
0.0000140086353080861      0.0000142025602691059      0.999999999869203      0      0
0.0000142025602691059      0.0000143991697807389      0.999999999865557      0      0
0.0000143991697807389      0.0000145985010058751      0.999999999861809      0      0
0.0000145985010058751      0.0000148005916218595      0.999999999857957      0      0
0.0000148005916218595      0.0000150054798276138      0.999999999853997      0      0
0.0000150054798276138      0.0000152132043508565      0.999999999849926      0      0
0.0000152132043508565      0.0000154238044554237      0.999999999845743      0      0
0.0000154238044554237      0.0000156373199486901      0.999999999841442      0      0
0.0000156373199486901      0.0000158537911890937      0.999999999837022      0      0
0.0000158537911890937      0.0000160732590937644      0.999999999832478      0      0
0.0000160732590937644      0.0000162957651462576      0.999999999827808      0      0
0.0000162957651462576      0.000016521351404396      0.999999999823008      0      0
0.000016521351404396      0.0000167500605082187      0.999999999818074      0      0
0.0000167500605082187      0.0000169819356880416      0.999999999813002      0      0
0.0000169819356880416      0.0000172170207726282      0.999999999807789      0      0
0.0000172170207726282      0.0000174553601974744      0.999999999802430      0      0
0.0000174553601974744      0.0000176969990132074      0.999999999796922      0      0
0.0000176969990132074      0.0000179419828941014      0.999999999791261      0      0
0.0000179419828941014      0.0000181903581467107      0.999999999785442      0      0
0.0000181903581467107      0.0000184421717186223      0.999999999779460      0      0
0.0000184421717186223      0.0000186974712073306      0.999999999773312      0      0
0.0000186974712073306      0.0000189563048692332      0.999999999766992      0      0
0.0000189563048692332      0.0000192187216287532      0.999999999760496      0      0
0.0000192187216287532      0.0000194847710875863      0.999999999753819      0      0
0.0000194847710875863      0.0000197545035340766      0.999999999746956      0      0
0.0000197545035340766      0.000020027969952722      0.999999999739902      0      0
0.000020027969952722      0.0000203052220338112      0.999999999732651      0      0
0.0000203052220338112      0.0000205863121831945      0.999999999725198      0      0
0.0000205863121831945      0.0000208712935321888      0.999999999717537      0      0
0.0000208712935321888      0.000021160219947621      0.999999999709662      0      0
0.000021160219947621      0.0000214531460420097      0.999999999701568      0      0
0.0000214531460420097      0.0000217501271838877      0.999999999693248      0      0
0.0000217501271838877      0.0000220512195082683      0.999999999684697      0      0
0.0000220512195082683      0.0000223564799272551      0.999999999675907      0      0
0.0000223564799272551      0.0000226659661408002      0.999999999666872      0      0
0.0000226659661408002      0.0000229797366476099      0.999999999657585      0      0
0.0000229797366476099      0.0000232978507562027      0.999999999648039      0      0
0.0000232978507562027      0.0000236203685961192      0.999999999638227      0      0
0.0000236203685961192      0.000023947351129288      0.999999999628141      0      0
0.000023947351129288      0.0000242788601615485      0.999999999617774      0      0
0.0000242788601615485      0.0000246149583543337      0.999999999607119      0      0
0.0000246149583543337      0.0000249557092365137      0.999999999596166      0      0
0.0000249557092365137      0.0000253011772164045      0.999999999584908      0      0
0.0000253011772164045      0.0000256514275939423      0.999999999573336      0      0
0.0000256514275939423      0.0000260065265730261      0.999999999561441      0      0
0.0000260065265730261      0.0000263665412740315      0.999999999549215      0      0
0.0000263665412740315      0.0000267315397464981      0.999999999536648      0      0
0.0000267315397464981      0.0000271015909819919      0.999999999523731      0      0
0.0000271015909819919      0.0000274767649271459      0.999999999510453      0      0
0.0000274767649271459      0.0000278571324968813      0.999999999496805      0      0
0.0000278571324968813      0.0000282427655878122      0.999999999482777      0      0
0.0000282427655878122      0.0000286337370918349      0.999999999468358      0      0
0.0000286337370918349      0.0000290301209099061      0.999999999453537      0      0
0.0000290301209099061      0.0000294319919660113      0.999999999438303      0      0
0.0000294319919660113      0.0000298394262213274      0.999999999422643      0      0
0.0000298394262213274      0.00003025250068858      0.999999999406548      0      0
0.00003025250068858      0.000030671293446601      0.999999999390003      0      0
0.000030671293446601      0.0000310958836550867      0.999999999372998      0      0
0.0000310958836550867      0.00003152635156956      0.999999999355518      0      0
0.00003152635156956      0.000031962778556541      0.999999999337551      0      0
0.000031962778556541      0.0000324052471089262      0.999999999319084      0      0
0.0000324052471089262      0.0000328538408615817      0.999999999300101      0      0
0.0000328538408615817      0.000033308644607151      0.999999999280589      0      0
0.000033308644607151      0.0000337697443120835      0.999999999260533      0      0
0.0000337697443120835      0.0000342372271328825      0.999999999239918      0      0
0.0000342372271328825      0.0000347111814325807      0.999999999218729      0      0
0.0000347111814325807      0.0000351916967974413      0.999999999196948      0      0
0.0000351916967974413      0.0000356788640538924      0.999999999174561      0      0
0.0000356788640538924      0.0000361727752856944      0.999999999151549      0      0
0.0000361727752856944      0.0000366735238513458      0.999999999127896      0      0
0.0000366735238513458      0.0000371812044017293      0.999999999103583      0      0
0.0000371812044017293      0.0000376959128980032      0.999999999078593      0      0
0.0000376959128980032      0.0000382177466297395      0.999999999052905      0      0
0.0000382177466297395      0.0000387468042333134      0.999999999026502      0      0
0.0000387468042333134      0.0000392831857105477      0.999999998999363      0      0
0.0000392831857105477      0.0000398269924476147      0.999999998971467      0      0
0.0000398269924476147      0.0000403783272342003      0.999999998942794      0      0
0.0000403783272342003      0.0000409372942829333      0.999999998913321      0      0
0.0000409372942829333      0.0000415039992490831      0.999999998883026      0      0
0.0000415039992490831      0.000042078549250531      0.999999998851887      0      0
0.000042078549250531      0.0000426610528880173      0.999999998819880      0      0
0.0000426610528880173      0.0000432516202656688      0.999999998786980      0      0
0.0000432516202656688      0.0000438503630118107      0.999999998753163      0      0
0.0000438503630118107      0.0000444573943000663      0.999999998718404      0      0
0.0000444573943000663      0.0000450728288707489      0.999999998682675      0      0
0.0000450728288707489      0.0000456967830525504      0.999999998645951      0      0
0.0000456967830525504      0.0000463293747845289      0.999999998608203      0      0
0.0000463293747845289      0.0000469707236384016      0.999999998569402      0      0
0.0000469707236384016      0.0000476209508411464      0.999999998529519      0      0
0.0000476209508411464      0.0000482801792979158      0.999999998488525      0      0
0.0000482801792979158      0.0000489485336152684      0.999999998446388      0      0
0.0000489485336152684      0.0000496261401247217      0.999999998403076      0      0
0.0000496261401247217      0.0000503131269066316      0.999999998358557      0      0
0.0000503131269066316      0.0000510096238144011      0.999999998312797      0      0
0.0000510096238144011      0.000051715762499026      0.999999998265761      0      0
0.000051715762499026      0.000052431676433979      0.999999998217413      0      0
0.000052431676433979      0.0000531575009404385      0.999999998167718      0      0
0.0000531575009404385      0.0000538933732128671      0.999999998116638      0      0
0.0000538933732128671      0.0000546394323449439      0.999999998064133      0      0
0.0000546394323449439      0.0000553958193558558      0.999999998010165      0      0
0.0000553958193558558      0.0000561626772169526      0.999999997954692      0      0
0.0000561626772169526      0.0000569401508787716      0.999999997897672      0      0
0.0000569401508787716      0.0000577283872984359      0.999999997839063      0      0
0.0000577283872984359      0.0000585275354674316      0.999999997778821      0      0
0.0000585275354674316      0.0000593377464397706      0.999999997716898      0      0
0.0000593377464397706      0.0000601591733605423      0.999999997653250      0      0
0.0000601591733605423      0.0000609919714948611      0.999999997587827      0      0
0.0000609919714948611      0.0000618362982572143      0.999999997520580      0      0
0.0000618362982572143      0.0000626923132412161      0.999999997451458      0      0
0.0000626923132412161      0.0000635601782497746      0.999999997380410      0      0
0.0000635601782497746      0.0000644400573256746      0.999999997307380      0      0
0.0000644400573256746      0.0000653321167825856      0.999999997232315      0      0
0.0000653321167825856      0.0000662365252364977      0.999999997155157      0      0
0.0000662365252364977      0.0000671534536375933      0.999999997075848      0      0
0.0000671534536375933      0.0000680830753025601      0.999999996994329      0      0
0.0000680830753025601      0.0000690255659473509      0.999999996910536      0      0
0.0000690255659473509      0.0000699811037203975      0.999999996824408      0      0
0.0000699811037203975      0.0000709498692362838      0.999999996735878      0      0
0.0000709498692362838      0.0000719320456098856      0.999999996644881      0      0
0.0000719320456098856      0.0000729278184909828      0.999999996551346      0      0
0.0000729278184909828      0.0000739373760993502      0.999999996455204      0      0
0.0000739373760993502      0.0000749609092603353      0.999999996356382      0      0
0.0000749609092603353      0.0000759986114409274      0.999999996254805      0      0
0.0000759986114409274      0.0000770506787863264      0.999999996150396      0      0
0.0000770506787863264      0.0000781173101570184      0.999999996043076      0      0
0.0000781173101570184      0.0000791987071663636      0.999999995932764      0      0
0.0000791987071663636      0.0000802950742187053      0.999999995819377      0      0
0.0000802950742187053      0.000081406618548006      0.999999995702829      0      0
0.000081406618548006      0.0000825335502570186      0.999999995583032      0      0
0.0000825335502570186      0.0000836760823569998      0.999999995459896      0      0
0.0000836760823569998      0.0000848344308079731      0.999999995333326      0      0
0.0000848344308079731      0.0000860088145595493      0.999999995203228      0      0
0.0000860088145595493      0.0000871994555923124      0.999999995069503      0      0
0.0000871994555923124      0.0000884065789597775      0.999999994932050      0      0
0.0000884065789597775      0.0000896304128309307      0.999999994790765      0      0
0.0000896304128309307      0.0000908711885333572      0.999999994645541      0      0
0.0000908711885333572      0.0000921291405969664      0.999999994496269      0      0
0.0000921291405969664      0.0000934045067983223      0.999999994342835      0      0
0.0000934045067983223      0.0000946975282055884      0.999999994185124      0      0
0.0000946975282055884      0.0000960084492240934      0.999999994023016      0      0
0.0000960084492240934      0.0000973375176425286      0.999999993856389      0      0
0.0000973375176425286      0.000098684984679785      0.999999993685117      0      0
0.000098684984679785      0.000100051105032438      0.999999993509070      0      0
0.000100051105032438      0.000101436136922889      0.999999993328115      0      0
0.000101436136922889      0.000102840342148178      0.999999993142115      0      0
0.000102840342148178      0.000104263986129461      0.999999992950930      0      0
0.000104263986129461      0.000105707337962187      0.999999992754415      0      0
0.000105707337962187      0.00010717067046696      0.999999992552422      0      0
0.00010717067046696      0.000108654260241103      0.999999992344797      0      0
0.000108654260241103      0.000110158387710945      0.999999992131385      0      0
0.000110158387710945      0.000111683337184825      0.999999991912023      0      0
0.000111683337184825      0.000113229396906833      0.999999991686545      0      0
0.000113229396906833      0.00011479685911129      0.999999991454781      0      0
0.00011479685911129      0.000116386020077991      0.999999991216557      0      0
0.000116386020077991      0.000117997180188201      0.999999990971691      0      0
0.000117997180188201      0.00011963064398144      0.999999990719999      0      0
0.00011963064398144      0.00012128672021304      0.999999990461289      0      0
0.00012128672021304      0.00012296572191251      0.999999990195368      0      0
0.00012296572191251      0.000124667966442703      0.999999989922033      0      0
0.000124667966442703      0.000126393775559803      0.999999989641079      0      0
0.000126393775559803      0.000128143475474143      0.999999989352291      0      0
0.000128143475474143      0.000129917396911867      0.999999989055453      0      0
0.000129917396911867      0.000131715875177439      0.999999988750340      0      0
0.000131715875177439      0.000133539250217029      0.999999988436720      0      0
0.000133539250217029      0.00013538786668276      0.999999988114358      0      0
0.00013538786668276      0.000137262073997862      0.999999987783008      0      0
0.000137262073997862      0.000139162226422714      0.999999987442421      0      0
0.000139162226422714      0.00014108868312181      0.999999987092340      0      0
0.00014108868312181      0.000143041808231644      0.999999986732499      0      0
0.000143041808231644      0.000145021970929542      0.999999986362625      0      0
0.000145021970929542      0.00014702954550344      0.999999985982441      0      0
0.00014702954550344      0.000149064911422635      0.999999985591658      0      0
0.000149064911422635      0.00015112845340951      0.999999985189980      0      0
0.00015112845340951      0.000153220561512254      0.999999984777104      0      0
0.000153220561512254      0.000155341631178586      0.999999984352719      0      0
0.000155341631178586      0.000157492063330508      0.999999983916502      0      0
0.000157492063330508      0.000159672264440082      0.999999983468124      0      0
0.000159672264440082      0.00016188264660626      0.999999983007246      0      0
0.00016188264660626      0.000164123627632783      0.999999982533521      0      0
0.000164123627632783      0.00016639563110715      0.999999982046588      0      0
0.00016639563110715      0.000168699086480686      0.999999981546080      0      0
0.000168699086480686      0.000171034429149716      0.999999981031619      0      0
0.000171034429149716      0.00017340210053786      0.999999980502817      0      0
0.00017340210053786      0.000175802548179476      0.999999979959272      0      0
0.000175802548179476      0.000178236225804249      0.999999979400574      0      0
0.000178236225804249      0.000180703593422953      0.999999978826300      0      0
0.000180703593422953      0.000183205117414405      0.999999978236017      0      0
0.000183205117414405      0.000185741270613619      0.999999977629279      0      0
0.000185741270613619      0.000188312532401177      0.999999977005625      0      0
0.000188312532401177      0.000190919388793845      0.999999976364585      0      0
0.000190919388793845      0.000193562332536437      0.999999975705673      0      0
0.000193562332536437      0.000196241863194957      0.999999975028394      0      0
0.000196241863194957      0.000198958487251018      0.999999974332232      0      0
0.000198958487251018      0.000201712718197586      0.999999973616663      0      0
0.000201712718197586      0.000204505076636033      0.999999972881144      0      0
0.000204505076636033      0.000207336090374545      0.999999972125121      0      0
0.000207336090374545      0.000210206294527884      0.999999971348022      0      0
0.000210206294527884      0.000213116231618538      0.999999970549259      0      0
0.000213116231618538      0.000216066451679264      0.999999969728228      0      0
0.000216066451679264      0.000219057512357059      0.999999968884308      0      0
0.000219057512357059      0.000222089979018563      0.999999968016860      0      0
0.000222089979018563      0.000225164424856924      0.999999967125231      0      0
0.000225164424856924      0.000228281431000144      0.999999966208744      0      0
0.000228281431000144      0.00023144158662092      0.999999965266707      0      0
0.00023144158662092      0.000234645489048012      0.999999964298407      0      0
0.000234645489048012      0.000237893743879147      0.999999963303114      0      0
0.000237893743879147      0.000241186965095492      0.999999962280075      0      0
0.000241186965095492      0.000244525775177701      0.999999961228514      0      0
0.000244525775177701      0.000247910805223583      0.999999960147636      0      0
0.000247910805223583      0.000251342695067386      0.999999959036629      0      0
0.000251342695067386      0.000254822093400743      0.999999957894645      0      0
0.000254822093400743      0.00025834965789528      0.999999956720828      0      0
0.00025834965789528      0.000261926055326934      0.999999955514287      0      0
0.000261926055326934      0.000265551961701985      0.999999954274108      0      0
0.000265551961701985      0.00026922806238483      0.999999952999356      0      0
0.00026922806238483      0.000272955052227537      0.999999951689066      0      0
0.000272955052227537      0.000276733635701177      0.999999950342249      0      0
0.000276733635701177      0.000280564527028988      0.999999948957882      0      0
0.000280564527028988      0.000284448450321376      0.999999947534922      0      0
0.000284448450321376      0.000288386139712781      0.999999946072297      0      0
0.000288386139712781      0.000292378339500449      0.999999944568891      0      0
0.000292378339500449      0.000296425804285111      0.999999943023578      0      0
0.000296425804285111      0.000300529299113624      0.999999941435183      0      0
0.000300529299113624      0.000304689599623573      0.999999939802503      0      0
0.000304689599623573      0.000308907492189884      0.999999938124308      0      0
0.000308907492189884      0.000313183774073464      0.999999936399330      0      0
0.000313183774073464      0.000317519253571897      0.999999934626263      0      0
0.000317519253571897      0.000321914750172228      0.999999932803767      0      0
0.000321914750172228      0.000326371094705861      0.999999930930465      0      0
0.000326371094705861      0.000330889129505603      0.999999929004936      0      0
0.000330889129505603      0.000335469708564879      0.999999927025722      0      0
0.000335469708564879      0.000340113697699154      0.999999924991342      0      0
0.000340113697699154      0.000344821974709588      0.999999922900235      0      0
0.000344821974709588      0.000349595429548956      0.999999920750846      0      0
0.000349595429548956      0.000354434964489868      0.999999918541522      0      0
0.000354434964489868      0.000359341494295315      0.999999916270610      0      0
0.000359341494295315      0.000364315946391572      0.999999913936397      0      0
0.000364315946391572      0.000369359261043507      0.999999911537109      0      0
0.000369359261043507      0.000374472391532301      0.999999909070930      0      0
0.000374472391532301      0.00037965630433564      0.999999906535998      0      0
0.00037965630433564      0.000384911979310397      0.999999903930396      0      0
0.000384911979310397      0.000390240409877844      0.999999901252150      0      0
0.000390240409877844      0.000395642603211426      0.999999898499239      0      0
0.000395642603211426      0.000401119580427133      0.999999895669596      0      0
0.000401119580427133      0.000406672376776519      0.999999892761065      0      0
0.000406672376776519      0.000412302041842373      0.999999889771431      0      0
0.000412302041842373      0.000418009639737117      0.999999886698482      0      0
0.000418009639737117      0.000423796249303941      0.999999883539831      0      0
0.000423796249303941      0.000429662964320725      0.999999880293156      0      0
0.000429662964320725      0.000435610893706785      0.999999876955947      0      0
0.000435610893706785      0.000441641161732474      0.999999873525699      0      0
0.000441641161732474      0.000447754908231697      0.999999869999843      0      0
0.000447754908231697      0.000453953288817359      0.999999866375693      0      0
0.000453953288817359      0.000460237475099795      0.999999862650499      0      0
0.000460237475099795      0.000466608654908228      0.999999858821451      0      0
0.000466608654908228      0.000473068032515292      0.999999854885658      0      0
0.000473068032515292      0.000479616828864662      0.999999850840145      0      0
0.000479616828864662      0.000486256281801832      0.999999846681848      0      0
0.000486256281801832      0.000492987646308097      0.999999842407614      0      0
0.000492987646308097      0.000499812194737762      0.999999838014215      0      0
0.000499812194737762      0.000506731217058643      0.999999833498365      0      0
0.000506731217058643      0.0005137460210959      0.999999828856637      0      0
0.0005137460210959      0.000520857932779231      0.999999824085447      0      0
0.000520857932779231      0.000528068296393506      0.999999819181300      0      0
0.000528068296393506      0.000535378474832857      0.999999814140408      0      0
0.000535378474832857      0.000542789849858294      0.999999808958994      0      0
0.000542789849858294      0.000550303822358882      0.999999803633115      0      0
0.000550303822358882      0.000557921812616533      0.999999798158811      0      0
0.000557921812616533      0.000565645260574473      0.999999792531807      0      0
0.000565645260574473      0.00057347562610941      0.999999786748003      0      0
0.00057347562610941      0.000581414389307485      0.999999780802974      0      0
0.000581414389307485      0.000589463050744029      0.999999774692153      0      0
0.000589463050744029      0.000597623131767208      0.999999768410958      0      0
0.000597623131767208      0.000605896174785581      0.999999761954676      0      0
0.000605896174785581      0.000614283743559644      0.999999755318420      0      0
0.000614283743559644      0.000622787423497414      0.999999748497161      0      0
0.000622787423497414      0.000631408821954096      0.999999741485732      0      0
0.000631408821954096      0.000640149568535908      0.999999734278833      0      0
0.000640149568535908      0.000649011315408104      0.999999726871021      0      0
0.000649011315408104      0.000657995737607266      0.999999719256715      0      0
0.000657995737607266      0.000667104533357915      0.999999711430171      0      0
0.000667104533357915      0.00067633942439351      0.999999703385423      0      0
0.00067633942439351      0.000685702156281888      0.999999695116308      0      0
0.000685702156281888      0.000695194498755206      0.999999686616657      0      0
0.000695194498755206      0.000704818246044455      0.999999677880217      0      0
0.000704818246044455      0.000714575217218609      0.999999668900114      0      0
0.000714575217218609      0.000724467256528451      0.999999659669573      0      0
0.000724467256528451      0.000734496233755185      0.999999650181950      0      0
0.000734496233755185      0.000744664044563847      0.999999640429516      0      0
0.000744664044563847      0.000754972610861632      0.999999630405532      0      0
0.000754972610861632      0.000765423881161163      0.999999620101752      0      0
0.000765423881161163      0.0007760198309488      0.999999609511096      0      0
0.0007760198309488      0.000786762463058045      0.999999598624821      0      0
0.000786762463058045      0.00079765380804811      0.999999587435312      0      0
0.00079765380804811      0.000808695924587738      0.999999575933881      0      0
0.000808695924587738      0.000819890899844323      0.999999564111510      0      0
0.000819890899844323      0.00083124084987843      0.999999551959804      0      0
0.00083124084987843      0.000842747920043766      0.999999539469466      0      0
0.000842747920043766      0.000854414285392693      0.999999526630703      0      0
0.000854414285392693      0.000866242151087355      0.999999513433887      0      0
0.000866242151087355      0.000878233752816494      0.999999499869249      0      0
0.000878233752816494      0.000890391357218039      0.999999485926576      0      0
0.000890391357218039      0.000902717262307538      0.999999471595262      0      0
0.000902717262307538      0.000915213797912533      0.999999456864411      0      0
0.000915213797912533      0.000927883326112938      0.999999441722860      0      0
0.000927883326112938      0.000940728241687513      0.999999426159158      0      0
0.000940728241687513      0.000953750972566528      0.999999410161536      0      0
0.000953750972566528      0.000966953980290686      0.999999393717888      0      0
0.000966953980290686      0.000980339760476396      0.999999376815772      0      0
0.000980339760476396      0.000993910843287497      0.999999359442431      0      0
0.000993910843287497      0.0010076697939135      0.999999341584817      0      0
0.0010076697939135      0.00102161921305448      0.999999323229564      0      0
0.00102161921305448      0.0010357617374126      0.999999304362794      0      0
0.0010357617374126      0.00105010004019057      0.999999284969908      0      0
0.00105010004019057      0.00106463683159689      0.999999265035875      0      0
0.00106463683159689      0.00107937485935813      0.999999244546076      0      0
0.00107937485935813      0.00109431690923832      0.999999223485855      0      0
0.00109431690923832      0.00110946580556549      0.999999201838453      0      0
0.00110946580556549      0.00112482441176555      0.999999179586496      0      0
0.00112482441176555      0.00114039563090349      0.999999156715117      0      0
0.00114039563090349      0.00115618240623217      0.999999133206463      0      0
0.00115618240623217      0.00117218772174859      0.999999109040932      0      0
0.00117218772174859      0.00118841460275796      0.999999084203550      0      0
0.00118841460275796      0.00120486611644553      0.999999058672320      0      0
0.00120486611644553      0.00122154537245635      0.999999032430021      0      0
0.00122154537245635      0.00123845552348304      0.999999005456138      0      0
0.00123845552348304      0.00125559976586171      0.999998977729805      0      0
0.00125559976586171      0.00127298134017614      0.999998949231141      0      0
0.00127298134017614      0.00129060353187029      0.999998919937561      0      0
0.00129060353187029      0.00130846967186935      0.999998889827143      0      0
0.00130846967186935      0.00132658313720929      0.999998858878517      0      0
0.00132658313720929      0.00134494735167523      0.999998827064667      0      0
0.00134494735167523      0.00136356578644858      0.999998794367164      0      0
0.00136356578644858      0.00138244196076317      0.999998760755307      0      0
0.00138244196076317      0.00140157944257044      0.999998726207033      0      0
0.00140157944257044      0.00142098184921384      0.999998690697885      0      0
0.00142098184921384      0.00144065284811262      0.999998654195613      0      0
0.00144065284811262      0.00146059615745496      0.999998616676275      0      0
0.00146059615745496      0.00148081554690089      0.999998578113767      0      0
0.00148081554690089      0.00150131483829471      0.999998538474401      0      0
0.00150131483829471      0.00152209790638749      0.999998497727793      0      0
0.00152209790638749      0.00154316867956938      0.999998455846949      0      0
0.00154316867956938      0.00156453114061223      0.999998412800727      0      0
0.00156453114061223      0.00158618932742236      0.999998368553789      0      0
0.00158618932742236      0.00160814733380381      0.999998323071200      0      0
0.00160814733380381      0.00163040931023216      0.999998276319709      0      0
0.00163040931023216      0.00165297946463904      0.999998228265705      0      0
0.00165297946463904      0.00167586206320748      0.999998178873490      0      0
0.00167586206320748      0.00169906143117836      0.999998128105243      0      0
0.00169906143117836      0.00172258195366789      0.999998075921784      0      0
0.00172258195366789      0.00174642807649655      0.999998022283124      0      0
0.00174642807649655      0.00177060430702936      0.999997967148565      0      0
0.00177060430702936      0.00179511521502795      0.999997910476532      0      0
0.00179511521502795      0.00181996543351421      0.999997852224374      0      0
0.00181996543351421      0.00184515965964614      0.999997792348229      0      0
0.00184515965964614      0.00187070265560561      0.999997730802956      0      0
0.00187070265560561      0.00189659924949857      0.999997667542095      0      0
0.00189659924949857      0.00192285433626758      0.999997602517833      0      0
0.00192285433626758      0.00194947287861711      0.999997535680953      0      0
0.00194947287861711      0.00197645990795156      0.999997466980758      0      0
0.00197645990795156      0.00200382052532629      0.999997396364997      0      0
0.00200382052532629      0.00203155990241182      0.999997323779849      0      0
0.00203155990241182      0.00205968328247135      0.999997249170034      0      0
0.00205968328247135      0.00208819598135186      0.999997172479126      0      0
0.00208819598135186      0.00211710338848892      0.999997093649952      0      0
0.00211710338848892      0.00214641096792534      0.999997012624684      0      0
0.00214641096792534      0.00217612425934403      0.999996929343988      0      0
0.00217612425934403      0.00220624887911509      0.999996843745047      0      0
0.00220624887911509      0.00223679052135739      0.999996755759819      0      0
0.00223679052135739      0.00226775495901488      0.999996665316379      0      0
0.00226775495901488      0.00229914804494778      0.999996572344600      0      0
0.00229914804494778      0.00233097571303889      0.999996476781006      0      0
0.00233097571303889      0.00236324397931521      0.999996378563268      0      0
0.00236324397931521      0.00239595894308506      0.999996277615301      0      0
0.00239595894308506      0.00242912678809096      0.999996173844513      0      0
0.00242912678809096      0.00246275378367852      0.999996067166049      0      0
0.00246275378367852      0.00249684628598141      0.999995957519994      0      0
0.00249684628598141      0.00253141073912281      0.999995844837451      0      0
0.00253141073912281      0.0025664536764335      0.999995729006041      0      0
0.0025664536764335      0.00260198172168671      0.999995609920847      0      0
0.00260198172168671      0.00263800159035023      0.999995487531222      0      0
0.00263800159035023      0.00267452009085567      0.999995361753839      0      0
0.00267452009085567      0.00271154412588544      0.999995232438819      0      0
0.00271154412588544      0.00274908069367747      0.999995099509691      0      0
0.00274908069367747      0.00278713688934801      0.999994962918639      0      0
0.00278713688934801      0.00282571990623272      0.999994822491832      0      0
0.00282571990623272      0.00286483703724639      0.999994678126614      0      0
0.00286483703724639      0.00290449567626138      0.999994529794548      0      0
0.00290449567626138      0.00294470331950526      0.999994377285521      0      0
0.00294470331950526      0.0029854675669777      0.999994220512893      0      0
0.0029854675669777      0.00302679612388701      0.999994059432841      0      0
0.00302679612388701      0.0030686968021066      0.999993893784178      0      0
0.0030686968021066      0.00311117752165154      0.999993723566621      0      0
0.00311117752165154      0.0031542463121756      0.999993548610881      0      0
0.0031542463121756      0.00319791131448903      0.999993368712870      0      0
0.00319791131448903      0.00324218078209728      0.999993183902428      0      0
0.00324218078209728      0.0032870630827611      0.999992993828297      0      0
0.0032870630827611      0.00333256670007821      0.999992798547879      0      0
0.00333256670007821      0.00337870023508683      0.999992597769015      0      0
0.00337870023508683      0.00342547240789146      0.999992391399739      0      0
0.00342547240789146      0.00347289205931113      0.999992179318499      0      0
0.00347289205931113      0.00352096815255051      0.999991961240286      0      0
0.00352096815255051      0.00356970977489406      0.999991737203010      0      0
0.00356970977489406      0.00361912613942378      0.999991506770927      0      0
0.00361912613942378      0.0036692265867606      0.999991270086094      0      0
0.0036692265867606      0.00372002058682995      0.999991026614104      0      0
0.00372002058682995      0.00377151774065175      0.999990776557839      0      0
0.00377151774065175      0.00382372778215516      0.999990519314976      0      0
0.00382372778215516      0.00387666058001854      0.999990255126089      0      0
0.00387666058001854      0.00393032613953476      0.999989983340392      0      0
0.00393032613953476      0.0039847346045024      0.999989704209365      0      0
0.0039847346045024      0.00403989625914312      0.999989417076098      0      0
0.00403989625914312      0.00409582153004557      0.999989122131385      0      0
0.00409582153004557      0.00415252098813623      0.999988818820336      0      0
0.00415252098813623      0.00421000535067748      0.999988507121387      0      0
0.00421000535067748      0.0042682854832934      0.999988186767581      0      0
0.0042682854832934      0.00432737240202355      0.999987857326614      0      0
0.00432737240202355      0.00438727727540519      0.999987518980002      0      0
0.00438727727540519      0.00444801142658443      0.999987170829016      0      0
0.00444801142658443      0.00450958633545639      0.999986813371952      0      0
0.00450958633545639      0.00457201364083525      0.999986445619962      0      0
0.00457201364083525      0.00463530514265407      0.999986067767118      0      0
0.00463530514265407      0.00469947280419532      0.999985679485583      0      0
0.00469947280419532      0.00476452875435209      0.999985280018296      0      0
0.00476452875435209      0.0048304852899207      0.999984869919651      0      0
0.0048304852899207      0.00489735487792503      0.999984447949444      0      0
0.00489735487792503      0.00496515015797302      0.999984014359956      0      0
0.00496515015797302      0.00503388394464577      0.999983568949262      0      0
0.00503388394464577      0.00510356922991978      0.999983110550210      0      0
0.00510356922991978      0.00517421918562266      0.999982639920018      0      0
0.00517421918562266      0.00524584716592283      0.999982156023046      0      0
0.00524584716592283      0.00531846670985373      0.999981658227406      0      0
0.00531846670985373      0.00539209154387294      0.999981147258866      0      0
0.00539209154387294      0.00546673558445676      0.999980621600107      0      0
0.00546673558445676      0.00554241294073067      0.999980081052114      0      0
0.00554241294073067      0.00561913791713623      0.999979526199950      0      0
0.00561913791713623      0.00569692501613484      0.999978955284672      0      0
0.00569692501613484      0.00577578894094906      0.999978368244702      0      0
0.00577578894094906      0.00585574459834172      0.999977765701220      0      0
0.00585574459834172      0.00593680710143364      0.999977145764817      0      0
0.00593680710143364      0.00601899177256026      0.999976508141402      0      0
0.00601899177256026      0.00610231414616781      0.999975853733978      0      0
0.00610231414616781      0.0061867899717497      0.999975180733315      0      0
0.0061867899717497      0.0062724352168234      0.999974488153176      0      0
0.0062724352168234      0.00635926606994866      0.999973777209439      0      0
0.00635926606994866      0.00644729894378739      0.999973046727706      0      0
0.00644729894378739      0.00653655047820597      0.999972294694405      0      0
0.00653655047820597      0.00662703754342055      0.999971522028332      0      0
0.00662703754342055      0.00671877724318579      0.999970728941092      0      0
0.00671877724318579      0.00681178691802782      0.999969912898082      0      0
0.00681178691802782      0.00690608414852187      0.999969073226675      0      0
0.00690608414852187      0.00700168675861542      0.999968211352179      0      0
0.00700168675861542      0.00709861281899715      0.999967326047097      0      0
0.00709861281899715      0.00719688065051277      0.999966414624718      0      0
0.00719688065051277      0.00729650882762788      0.999965477429566      0      0
0.00729650882762788      0.00739751618193895      0.999964515698694      0      0
0.00739751618193895      0.00749992180573285      0.999963527388957      0      0
0.00749992180573285      0.00760374505559565      0.999962509812957      0      0
0.00760374505559565      0.00770900555607137      0.999961463633915      0      0
0.00770900555607137      0.00781572320337137      0.999960390110295      0      0
0.00781572320337137      0.00792391816913513      0.999959287055828      0      0
0.00792391816913513      0.00803361090424307      0.999958151358490      0      0
0.00803361090424307      0.00814482214268214      0.999956983262975      0      0
0.00814482214268214      0.00825757290546495      0.999955784463202      0      0
0.00825757290546495      0.00837188450460311      0.999954553490054      0      0
0.00837188450460311      0.0084877785471356      0.999953286583484      0      0
0.0084877785471356      0.00860527693921294      0.999951982501388      0      0
0.00860527693921294      0.00872440189023784      0.999950643095826      0      0
0.00872440189023784      0.0088451759170632      0.999949268739157      0      0
0.0088451759170632      0.00896762184824822      0.999947856035126      0      0
0.00896762184824822      0.00909176282837339      0.999946401400003      0      0
0.00909176282837339      0.00921762232241531      0.999944904928505      0      0
0.00921762232241531      0.009345224120182      0.999943368724515      0      0
0.009345224120182      0.00947459234080956      0.999941792220527      0      0
0.00947459234080956      0.00960575143732124      0.999940171238466      0      0
0.00960575143732124      0.0097387262012494      0.999938502049359      0      0
0.0097387262012494      0.00987354176732169      0.999936784805336      0      0
0.00987354176732169      0.0100102236182119      0.999935021776591      0      0
0.0100102236182119      0.0101487975893568      0.999933212776071      0      0
0.0101487975893568      0.0102892898738392      0.999931353631356      0      0
0.0102892898738392      0.0104317270273393      0.999929439538996      0      0
0.0104317270273393      0.0105761359731542      0.999927469150331      0      0
0.0105761359731542      0.0107225440072866      0.999925444554161      0      0
0.0107225440072866      0.0108709788036044      0.999923367259823      0      0
0.0108709788036044      0.0110214684190717      0.999921234772446      0      0
0.0110214684190717      0.0111740412990521      0.999919041494590      0      0
0.0111740412990521      0.0113287262826851      0.999916782893121      0      0
0.0113287262826851      0.0114855526083377      0.999914458517007      0      0
0.0114855526083377      0.0116445499191305      0.999912070828591      0      0
0.0116445499191305      0.0118057482685412      0.999909621105135      0      0
0.0118057482685412      0.0119691781260852      0.999907106436946      0      0
0.0119691781260852      0.0121348703830748      0.999904520617396      0      0
0.0121348703830748      0.0123028563584581      0.999901858007059      0      0
0.0123028563584581      0.0124731678047393      0.999899116837772      0      0
0.0124731678047393      0.0126458369139802      0.999896299090700      0      0
0.0126458369139802      0.0128208963238851      0.999893407143748      0      0
0.0128208963238851      0.0129983791239701      0.999890440051891      0      0
0.0129983791239701      0.0131783188618175      0.999887392470761      0      0
0.0131783188618175      0.0133607495494169      0.999884256993350      0      0
0.0133607495494169      0.0135457056695945      0.999881028009424      0      0
0.0135457056695945      0.0137332221825303      0.999877704160043      0      0
0.0137332221825303      0.0139233345323668      0.999874287641827      0      0
0.0139233345323668      0.0141160786539086      0.999870780947525      0      0
0.0141160786539086      0.0143114909794141      0.999867183370664      0      0
0.0143114909794141      0.0145096084454827      0.999863489632043      0      0
0.0145096084454827      0.0147104685000363      0.999859691460937      0      0
0.0147104685000363      0.0149141091093971      0.999855781026987      0      0
0.0149141091093971      0.0151205687654648      0.999851754027926      0      0
0.0151205687654648      0.0153298864929916      0.999847610572162      0      0
0.0153298864929916      0.0155421018569589      0.999843353405696      0      0
0.0155421018569589      0.015757254970056      0.999838984588280      0      0
0.015757254970056      0.0159753865002618      0.999834502529474      0      0
0.0159753865002618      0.0161965376785319      0.999829900987146      0      0
0.0161965376785319      0.0164207503065923      0.999825170492675      0      0
0.0164207503065923      0.0166480667648403      0.999820301382157      0      0
0.0166480667648403      0.0168785300203555      0.999815286851081      0      0
0.0168785300203555      0.0171121836350213      0.999810124532672      0      0
0.0171121836350213      0.0173490717737588      0.999804815896480      0      0
0.0173490717737588      0.017589239212875      0.999799363821866      0      0
0.017589239212875      0.0178327313485262      0.999793769507747      0      0
0.0178327313485262      0.0180795942052988      0.999788030102604      0      0
0.0180795942052988      0.0183298744449088      0.999782138044368      0      0
0.0183298744449088      0.0185836193750216      0.999776082322900      0      0
0.0185836193750216      0.0188408769581945      0.999769851080573      0      0
0.0188408769581945      0.0191016958209418      0.999763434471306      0      0
0.0191016958209418      0.0193661252629267      0.999756826665502      0      0
0.0193661252629267      0.0196342152662799      0.999750026279062      0      0
0.0196342152662799      0.0199060165050465      0.999743035127108      0      0
0.0199060165050465      0.0201815803547652      0.999735855806706      0      0
0.0201815803547652      0.0204609589021785      0.999728488987544      0      0
0.0204609589021785      0.0207442049550786      0.999720931332562      0      0
0.0207442049550786      0.0210313720522889      0.999713174704694      0      0
0.0210313720522889      0.0213225144737837      0.999705206862208      0      0
0.0213225144737837      0.0216176872509482      0.999697013368229      0      0
0.0216176872509482      0.0219169461769806      0.999688580089241      0      0
0.0219169461769806      0.0222203478174381      0.999679895523721      0      0
0.0222203478174381      0.0225279495209286      0.999670952299857      0      0
0.0225279495209286      0.0228398094299506      0.999661747456501      0      0
0.0228398094299506      0.0231559864918837      0.999652281477804      0      0
0.0231559864918837      0.0234765404701303      0.999642556384038      0      0
0.0234765404701303      0.0238015319554124      0.999632573404629      0      0
0.0238015319554124      0.0241310223772239      0.999622330829719      0      0
0.0241310223772239      0.0244650740154424      0.999611822553658      0      0
0.0244650740154424      0.0248037500121009      0.999601037625528      0      0
0.0248037500121009      0.025147114383323      0.999589960867963      0      0
0.025147114383323      0.0254952320314234      0.999578574381073      0      0
0.0254952320314234      0.025848168757175      0.999566859566561      0      0
0.025848168757175      0.0262059912722472      0.999554799220634      0      0
0.0262059912722472      0.0265687672118152      0.999542379260211      0      0
0.0265687672118152      0.0269365651473444      0.999529589750105      0      0
0.0269365651473444      0.0273094545995519      0.999516425058458      0      0
0.0273094545995519      0.0276875060515468      0.999502883145814      0      0
0.0276875060515468      0.0280707909621536      0.999488964153891      0      0
0.0280707909621536      0.0284593817794181      0.999474668575426      0      0
0.0284593817794181      0.0288533519543027      0.999459995341048      0      0
0.0288533519543027      0.0292527759545692      0.999444940150355      0      0
0.0292527759545692      0.0296577292788545      0.999429494311316      0      0
0.0296577292788545      0.0300682884709421      0.999413644251582      0      0
0.0300682884709421      0.0304845311342295      0.999397371748055      0      0
0.0304845311342295      0.0309065359463971      0.999380654807665      0      0
0.0309065359463971      0.0313343826742795      0.999363469039668      0      0
0.0313343826742795      0.0317681521889432      0.999345789299464      0      0
0.0317681521889432      0.0322079264809726      0.999327591360772      0      0
0.0322079264809726      0.0326537886759678      0.999308853386004      0      0
0.0326537886759678      0.033105823050257      0.999289557007678      0      0
0.033105823050257      0.033564115046826      0.999269687897342      0      0
0.033564115046826      0.0340287512914689      0.999249235771953      0      0
0.0340287512914689      0.0344998196091616      0.999228193860390      0      0
0.0344998196091616      0.0349774090406628      0.999206557915783      0      0
0.0349774090406628      0.0354616098593442      0.999184324906162      0      0
0.0354616098593442      0.0359525135882537      0.999161491542978      0      0
0.0359525135882537      0.0364502130174152      0.999138052813531      0      0
0.0364502130174152      0.0369548022213675      0.999114000671118      0      0
0.0369548022213675      0.0374663765769464      0.999089323009201      0      0
0.0374663765769464      0.0379850327813123      0.999064003008069      0      0
0.0379850327813123      0.0385108688702281      0.999038018899248      0      0
0.0385108688702281      0.0390439842365898      0.999011344149587      0      0
0.0390439842365898      0.0395844796492134      0.998983948027512      0      0
0.0395844796492134      0.0401324572718825      0.998955796481921      0      0
0.0401324572718825      0.0406880206826587      0.998926853241554      0      0
0.0406880206826587      0.0412512748934598      0.998897081030350      0      0
0.0412512748934598      0.0418223263699098      0.998866442792212      0      0
0.0418223263699098      0.0424012830514618      0.998834902825512      0      0
0.0424012830514618      0.0429882543718015      0.998802427742130      0      0
0.0429882543718015      0.0435833512795317      0.998768987185479      0      0
0.0435833512795317      0.0441866862591436      0.998734554264831      0      0
0.0441866862591436      0.0447983733522791      0.998699105686995      0      0
0.0447983733522791      0.0454185281792862      0.998662621589226      0      0
0.0454185281792862      0.0460472679610735      0.998625085097480      0      0
0.0460472679610735      0.0466847115412677      0.998586481650715      0      0
0.0466847115412677      0.0473309794086762      0.998546798144125      0      0
0.0473309794086762      0.047986193720063      0.998506021951669      0      0
0.047986193720063      0.0486504783232378      0.998464139891161      0      0
0.0486504783232378      0.0493239587804657      0.998421137193831      0      0
0.0493239587804657      0.0500067623922011      0.998376996535304      0      0
0.0500067623922011      0.0506990182211494      0.998331697177116      0      0
0.0506990182211494      0.0514008571166629      0.998285214258034      0      0
0.0514008571166629      0.0521124117394733      0.998237518263348      0      0
0.0521124117394733      0.0528338165867671      0.998188574688830      0      0
0.0528338165867671      0.0535652080176086      0.998138343904855      0      0
0.0535652080176086      0.0543067242787134      0.998086781215775      0      0
0.0543067242787134      0.0550585055305805      0.998033837100616      0      0
0.0550585055305805      0.0558206938739848      0.997979457613699      0      0
0.0558206938739848      0.0565934333768373      0.997923584918094      0      0
0.0565934333768373      0.0573768701014157      0.997866157921032      0      0
0.0573768701014157      0.0581711521319738      0.997807112978325      0      0
0.0581711521319738      0.0589764296027321      0.997746384634508      0      0
0.0589764296027321      0.0597928547262553      0.997683906366514      0      0
0.0597928547262553      0.0606205818222245      0.997619611301047      0      0
0.0606205818222245      0.0614597673466051      0.997553432879143      0      0
0.0614597673466051      0.0623105699212211      0.997485305445455      0      0
0.0623105699212211      0.0631731503637371      0.997415164744298      0      0
0.0631731503637371      0.0640476717180559      0.997342948309204      0      0
0.0640476717180559      0.064934299285137      0.997268595737432      0      0
0.064934299285137      0.065833200654241      0.997192048845445      0      0
0.065833200654241      0.0667445457346082      0.997113251705507      0      0
0.0667445457346082      0.0676685067875737      0.997032150567347      0      0
0.0676685067875737      0.0686052584591283      0.996948693672026      0      0
0.0686052584591283      0.0695549778129301      0.996862830967807      0      0
0.0695549778129301      0.0705178443637725      0.996774513739880      0      0
0.0705178443637725      0.071494040111516      0.996683694167243      0      0
0.071494040111516      0.0724837495754901      0.996590324820968      0      0
0.0724837495754901      0.07348715982937      0.996494358118456      0      0
0.07348715982937      0.0745044605365374      0.996395745748200      0      0
0.0745044605365374      0.0755358439859309      0.996294438079095      0      0
0.0755358439859309      0.0765815051283916      0.996190383567523      0      0
0.0765815051283916      0.0776416416135129      0.996083528174324      0      0
0.0776416416135129      0.0787164538269999      0.995973814802501      0      0
0.0787164538269999      0.0798061449285455      0.995861182765036      0      0
0.0798061449285455      0.0809109208902321      0.995745567290690      0      0
0.0809109208902321      0.0820309905354643      0.995626899074111      0      0
0.0820309905354643      0.0831665655784396      0.995505103875027      0      0
0.0831665655784396      0.0843178606641673      0.995380102169801      0      0
0.0843178606641673      0.0854850934090396      0.995251808857255      0      0
0.0854850934090396      0.0866684844419658      0.995120133019338      0      0
0.0866684844419658      0.087868257446075      0.994984977736064      0      0
0.087868257446075      0.0890846392009967      0.994846239953109      0      0
0.0890846392009967      0.0903178596257262      0.994703810399559      0      0
0.0903178596257262      0.0915681518220832      0.994557573552574      0      0
0.0915681518220832      0.0928357521187732      0.994407407645120      0      0
0.0928357521187732      0.0941209001160578      0.994253184712474      0      0
0.0941209001160578      0.0954238387310435      0.994094770672872      0      0
0.0954238387310435      0.0967448142435972      0.993932025437470      0      0
0.0967448142435972      0.0980840763428988      0.993764803044681      0      0
0.0980840763428988      0.0994418781746361      0.993592951813980      0      0
0.0994418781746361      0.100818476388855      0.993416314514318      0      0
0.100818476388855      0.10221413118847      0.993234728542477      0      0
0.10221413118847      0.103629106378448      0.993048026106904      0      0
0.103629106378448      0.105063669415674      0.992856034412849      0      0
0.105063669415674      0.106518091459502      0.992658575844901      0      0
0.106518091459502      0.107992647423013      0.992455468143393      0      0
0.107992647423013      0.109487616024976      0.992246524571469      0      0
0.109487616024976      0.111003279842531      0.992031554069970      0      0
0.111003279842531      0.112539925364605      0.991810361397663      0      0
0.112539925364605      0.114097843046059      0.991582747254691      0      0
0.114097843046059      0.115677327362591      0.991348508387458      0      0
0.115677327362591      0.117278676866402      0.991107437673500      0      0
0.117278676866402      0.118902194242619      0.990859324185214      0      0
0.118902194242619      0.120548186366517      0.990603953231589      0      0
0.120548186366517      0.122216964361519      0.990341106377365      0      0
0.122216964361519      0.123908843658004      0.990070561439283      0      0
0.123908843658004      0.125624144052934      0.989792092459313      0      0
0.125624144052934      0.127363189770296      0.989505469654935      0      0
0.127363189770296      0.12912630952239      0.989210459346729      0      0
0.12912630952239      0.130913836571959      0.988906823863639      0      0
0.130913836571959      0.132726108795187      0.988594321426462      0      0
0.132726108795187      0.134563468745557      0.988272706010140      0      0
0.134563468745557      0.136426263718606      0.987941727185554      0      0
0.136426263718606      0.138314845817565      0.987601129941581      0      0
0.138314845817565      0.140229572019921      0.987250654488179      0      0
0.140229572019921      0.142170804244882      0.986890036041334      0      0
0.142170804244882      0.144138909421796      0.986519004590676      0      0
0.144138909421796      0.146134259559502      0.986137284650594      0      0
0.146134259559502      0.148157231816648      0.985744594995648      0      0
0.148157231816648      0.150208208572982      0.985340648381054      0      0
0.150208208572982      0.152287577501628      0.984925151248992      0      0
0.152287577501628      0.154395731642364      0.984497803421443      0      0
0.154395731642364      0.156533069475914      0.984058297780195      0      0
0.156533069475914      0.158699994999266      0.983606319934636      0      0
0.158699994999266      0.16089691780204      0.983141547877876      0      0
0.16089691780204      0.163124253143903      0.982663651631670      0      0
0.163124253143903      0.165382422033063      0.982172292880585      0      0
0.165382422033063      0.16767185130585      0.981667124595753      0      0
0.16767185130585      0.16999297370739      0.981147790648512      0      0
0.16999297370739      0.172346227973408      0.980613925414159      0      0
0.172346227973408      0.174732058913154      0.980065153365977      0      0
0.174732058913154      0.177150917493482      0.979501088659635      0      0
0.177150917493482      0.179603260924088      0.978921334707997      0      0
0.179603260924088      0.182089552743936      0.978325483746299      0      0
0.182089552743936      0.184610262908873      0.977713116387611      0      0
0.184610262908873      0.187165867880458      0.977083801168425      0      0
0.187165867880458      0.189756850716024      0.976437094084161      0      0
0.189756850716024      0.192383701159985      0.975772538114301      0      0
0.192383701159985      0.195046915736409      0.975089662736851      0      0
0.195046915736409      0.197746997842864      0.974387983431721      0      0
0.197746997842864      0.200484457845576      0.973667001172588      0      0
0.200484457845576      0.203259813175894      0.972926201906761      0      0
0.203259813175894      0.206073588428097      0.972165056022486      0      0
0.206073588428097      0.208926315458549      0.971383017803098      0      0
0.208926315458549      0.211818533486235      0.970579524867380      0      0
0.211818533486235      0.214750789194674      0.969753997595407      0      0
0.214750789194674      0.217723636835266      0.968905838539146      0      0
0.217723636835266      0.220737638332042      0.968034431816985      0      0
0.220737638332042      0.22379336338789      0.967139142491358      0      0
0.22379336338789      0.226891389592229      0.966219315928537      0      0
0.226891389592229      0.230032302530194      0.965274277139645      0      0
0.230032302530194      0.233216695893316      0.964303330101859      0      0
0.233216695893316      0.236445171591743      0.963305757058744      0      0
0.236445171591743      0.239718339868012      0.962280817798570      0      0
0.239718339868012      0.243036819412397      0.961227748909424      0      0
0.243036819412397      0.246401237479853      0.960145763009867      0      0
0.246401237479853      0.249812230008578      0.959034047953788      0      0
0.249812230008578      0.253270441740218      0.957891766008088      0      0
0.253270441740218      0.256776526341734      0.956718053001690      0      0
0.256776526341734      0.260331146528961      0.955512017444347      0      0
0.260331146528961      0.263934974191869      0.954272739613601      0      0
0.263934974191869      0.267588690521566      0.952999270608160      0      0
0.267588690521566      0.271292986139054      0.951690631365883      0      0
0.271292986139054      0.275048561225772      0.950345811644418      0      0
0.275048561225772      0.27885612565594      0.948963768962482      0      0
0.27885612565594      0.282716399130741      0.947543427499593      0      0
0.282716399130741      0.286630111314356      0.946083676951983      0      0
0.286630111314356      0.290598001971889      0.944583371342239      0      0
0.290598001971889      0.294620821109189      0.943041327780109      0      0
0.294620821109189      0.298699329114623      0.941456325171709      0      0
0.298699329114623      0.302834296902796      0.939827102874208      0      0
0.302834296902796      0.307026506060274      0.938152359292876      0      0
0.307026506060274      0.311276748993318      0.936430750417163      0      0
0.311276748993318      0.315585829077662      0.934660888292254      0      0
0.315585829077662      0.319954560810364      0.932841339422292      0      0
0.319954560810364      0.324383769963767      0.930970623101198      0      0
0.324383769963767      0.32887429374158      0.929047209666722      0      0
0.32887429374158      0.33342698093713      0.927069518673021      0      0
0.33342698093713      0.338042692093795      0.925035916976742      0      0
0.338042692093795      0.342722299667666      0.922944716731168      0      0
0.342722299667666      0.347466688192458      0.920794173282583      0      0
0.347466688192458      0.352276754446699      0.918582482962554      0      0
0.352276754446699      0.357153407623246      0.916307780769301      0      0
0.357153407623246      0.362097569501131      0.913968137930797      0      0
0.362097569501131      0.367110174619799      0.911561559341595      0      0
0.367110174619799      0.372192170455755      0.909085980864735      0      0
0.372192170455755      0.37734451760165      0.906539266489309      0      0
0.37734451760165      0.382568189947856      0.903919205333465      0      0
0.382568189947856      0.387864174866547      0.901223508481699      0      0
0.387864174866547      0.393233473398329      0.898449805644290      0      0
0.393233473398329      0.398677100441459      0.895595641625592      0      0
0.398677100441459      0.40419608494368      0.892658472586693      0      0
0.40419608494368      0.409791470096709      0.889635662086506      0      0
0.409791470096709      0.41546431353342      0.886524476883879      0      0
0.41546431353342      0.421215687527758      0.883322082481543      0      0
0.421215687527758      0.427046679197417      0.880025538390797      0      0
0.427046679197417      0.43295839070933      0.876631793093693      0      0
0.43295839070933      0.438951939487993      0.873137678677045      0      0
0.438951939487993      0.445028458426682      0.869539905109857      0      0
0.445028458426682      0.451189096101594      0.865835054132714      0      0
0.451189096101594      0.457435016988945      0.862019572724219      0      0
0.457435016988945      0.463767401685081      0.858089766105627      0      0
0.463767401685081      0.470187447129631      0.854041790240419      0      0
0.470187447129631      0.476696366831751      0.849871643780499      0      0
0.476696366831751      0.483295391099501      0.845575159404986      0      0
0.483295391099501      0.489985767272398      0.841147994491017      0      0
0.489985767272398      0.496768759957182      0.836585621048521      0      0
0.496768759957182      0.503645651266856      0.831883314842336      0      0
0.503645651266856      0.510617741063022      0.827036143615199      0      0
0.510617741063022      0.517686347201588      0.822038954313801      0      0
0.517686347201588      0.524852805781861      0.816886359206970      0      0
0.524852805781861      0.532118471399099      0.811572720769868      0      0
0.532118471399099      0.539484717400551      0.806092135190406      0      0
0.539484717400551      0.546952936145049      0.800438414333516      0      0
0.546952936145049      0.554524539266187      0.794605065974831      0      0
0.554524539266187      0.56220095793915      0.788585272087036      0      0
0.56220095793915      0.569983643151229      0.782371864928920      0      0
0.569983643151229      0.577874065976087      0.775957300647756      0      0
0.577874065976087      0.585873717851818      0.769333630058990      0      0
0.585873717851818      0.59398411086286      0.762492466211561      0      0
0.59398411086286      0.602206778025804      0.755424948280628      0      0
0.602206778025804      0.610543273579166      0.748121701249489      0      0
0.610543273579166      0.618995173277162      0.740572790745864      0      0
0.618995173277162      0.62756407468756      0.732767672280538      0      0
0.62756407468756      0.636251597493652      0.724695133993374      0      0
0.636251597493652      0.645059383800396      0.716343231836408      0      0
0.645059383800396      0.653989098444817      0.707699215907455      0      0
0.653989098444817      0.663042429310678      0.698749446379255      0      0
0.663042429310678      0.672221087647534      0.689479297133905      0      0
0.672221087647534      0.681526808394186      0.679873044790586      0      0
0.681526808394186      0.690961350506615      0.669913740280216      0      0
0.690961350506615      0.70052649729046      0.659583059438207      0      0
0.70052649729046      0.710224056738094      0.648861128207673      0      0
0.710224056738094      0.720055861870372      0.637726316903359      0      0
0.720055861870372      0.730023771083106      0.626154996488233      0      0
0.730023771083106      0.740129668498331      0.614121247828158      0      0
0.740129668498331      0.750375464320448      0.601596512226773      0      0
0.750375464320448      0.76076309519728      0.588549167928151      0      0
0.76076309519728      0.771294524586143      0.574944012303880      0      0
0.771294524586143      0.781971743124969      0.560741622505304      0      0
0.781971743124969      0.792796769008581      0.545897557529178      0      0
0.792796769008581      0.803771648370161      0.530361350460541      0      0
0.803771648370161      0.814898455668016      0.514075218793775      0      0
0.814898455668016      0.826179294077686      0.496972389378481      0      0
0.826179294077686      0.837616295889483      0.478974886261658      0      0
0.837616295889483      0.849211622911536      0.459990553312570      0      0
0.849211622911536      0.860967466878409      0.439908958835392      0      0
0.860967466878409      0.872886049865385      0.418595618448856      0      0
0.872886049865385      0.884969624708479      0.395883600520031      0      0
0.884969624708479      0.897220475430265      0.371560889379408      0      0
0.897220475430265      0.909640917671599      0.345350527761748      0      0
0.909640917671599      0.922233299129318      0.316877701329898      0      0
0.922233299129318      0.935      0.285611319044851      0      0
# END HISTO1D SudakovqbarqExpOutputsN2LLNor11
# BEGIN HISTO1D SudakovqbarqExpOutputsN2LLNor12
PlotOrder=2
LineColor=red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\mathbf{V}^{-1}_{h,\mathrm{thr}}\mathbf{V}_{h}\Right]_{(1,2)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.000000000000456511681929210      0      0
0.00000101384324431002      0.00000102787812403307      0.000000000000730622161588274      0      0
0.00000102787812403307      0.00000104210729202498      0.000000000000610092950358991      0      0
0.00000104210729202498      0.00000105653343786574      0.000000000000982286279812062      0      0
0.00000105653343786574      0.00000107115928836782      0.000000000000370364561082087      0      0
0.00000107115928836782      0.00000108598760809164      0.00000000000128691652395772      0      0
0.00000108598760809164      0.00000110102119986811      0.000000000000874159699150943      0      0
0.00000110102119986811      0.00000111626290532839      0.00000000000135022690706464      0      0
0.00000111626290532839      0.00000113171560544106      0.00000000000138637588582115      0      0
0.00000113171560544106      0.00000114738222105665      0.000000000000957817216433690      0      0
0.00000114738222105665      0.00000116326571345971      0.00000000000147617238757954      0      0
0.00000116326571345971      0.0000011793690849286      0.000000000000430902528317692      0      0
0.0000011793690849286      0.00000119569537930295      0.00000000000155544244130395      0      0
0.00000119569537930295      0.000001212247682559      0.00000000000159485264902363      0      0
0.000001212247682559      0.00000122902912339292      0.000000000000572609312314834      0      0
0.00000122902912339292      0.00000124604287381218      0.00000000000152847738632600      0      0
0.00000124604287381218      0.00000126329214973512      0.00000000000173659727120713      0      0
0.00000126329214973512      0.00000128078021159884      0.000000000000985572178182881      0      0
0.00000128078021159884      0.00000129851036497544      0.000000000000493260809620751      0      0
0.00000129851036497544      0.00000131648596119688      0.00000000000146438235881464      0      0
0.00000131648596119688      0.00000133471039798844      0.000000000000788554740855087      0      0
0.00000133471039798844      0.00000135318712011092      0.00000000000103746801210577      0      0
0.00000135318712011092      0.00000137191962001179      0.00000000000170172370859684      0      0
0.00000137191962001179      0.00000139091143848532      0.00000000000200201027940101      0      0
0.00000139091143848532      0.00000141016616534188      0.00000000000187369748639071      0      0
0.00000141016616534188      0.00000142968744008643      0.00000000000180886875281629      0      0
0.00000142968744008643      0.00000144947895260651      0.000000000000614672083743196      0      0
0.00000144947895260651      0.00000146954444386967      0.00000000000234870463545365      0      0
0.00000146954444386967      0.00000148988770663059      0.00000000000215262414003248      0      0
0.00000148988770663059      0.00000151051258614798      0.00000000000122121686112140      0      0
0.00000151051258614798      0.00000153142298091138      0.00000000000193212318863420      0      0
0.00000153142298091138      0.00000155262284337812      0.00000000000175436649039415      0      0
0.00000155262284337812      0.00000157411618072032      0.00000000000243339222577486      0      0
0.00000157411618072032      0.00000159590705558239      0.00000000000107496669138747      0      0
0.00000159590705558239      0.0000016179995868489      0.00000000000252231311163593      0      0
0.0000016179995868489      0.00000164039795042316      0.00000000000279622191121614      0      0
0.00000164039795042316      0.00000166310638001652      0.00000000000125795368630541      0      0
0.00000166310638001652      0.00000168612916794864      0.00000000000103749848777979      0      0
0.00000168612916794864      0.00000170947066595881      0.00000000000266565668250198      0      0
0.00000170947066595881      0.00000173313528602849      0.00000000000202008608721412      0      0
0.00000173313528602849      0.00000175712750121529      0.00000000000225390817249643      0      0
0.00000175712750121529      0.00000178145184649847      0.00000000000310623301406092      0      0
0.00000178145184649847      0.00000180611291963609      0.000000000000957658914196440      0      0
0.00000180611291963609      0.00000183111538203409      0.00000000000115034668431057      0      0
0.00000183111538203409      0.00000185646395962742      0.00000000000102914930243762      0      0
0.00000185646395962742      0.00000188216344377329      0.00000000000106069759231648      0      0
0.00000188216344377329      0.00000190821869215684      0.00000000000284470001986283      0      0
0.00000190821869215684      0.00000193463462970931      0.00000000000121745289239750      0      0
0.00000193463462970931      0.000001961416249539      0.00000000000350807402066331      0      0
0.000001961416249539      0.00000198856861387501      0.00000000000430578166053036      0      0
0.00000198856861387501      0.00000201609685502412      0.00000000000402104652465733      0      0
0.00000201609685502412      0.00000204400617634088      0.00000000000122634847563400      0      0
0.00000204400617634088      0.00000207230185321116      0.00000000000397408274711057      0      0
0.00000207230185321116      0.00000210098923404927      0.00000000000186625217733643      0      0
0.00000210098923404927      0.00000213007374130893      0.00000000000286917261751276      0      0
0.00000213007374130893      0.00000215956087250823      0.00000000000486756717036516      0      0
0.00000215956087250823      0.00000218945620126872      0.00000000000501496483286430      0      0
0.00000218945620126872      0.00000221976537836897      0.00000000000514314313308355      0      0
0.00000221976537836897      0.00000225049413281266      0.00000000000402226424813261      0      0
0.00000225049413281266      0.00000228164827291145      0.00000000000534499092259761      0      0
0.00000228164827291145      0.0000023132336873829      0.00000000000294137434314435      0      0
0.0000023132336873829      0.0000023452563464635      0.00000000000600445927191134      0      0
0.0000023452563464635      0.00000237772230303722      0.00000000000341544909527390      0      0
0.00000237772230303722      0.00000241063769377955      0.00000000000512020639589347      0      0
0.00000241063769377955      0.00000244400874031748      0.00000000000179958686000798      0      0
0.00000244400874031748      0.00000247784175040552      0.00000000000386338859427522      0      0
0.00000247784175040552      0.00000251214311911795      0.00000000000277617556192220      0      0
0.00000251214311911795      0.00000254691933005764      0.00000000000614841574329991      0      0
0.00000254691933005764      0.00000258217695658154      0.00000000000690712533704599      0      0
0.00000258217695658154      0.0000026179226630432      0.00000000000345480016052584      0      0
0.0000026179226630432      0.00000265416320605244      0.00000000000581619431281653      0      0
0.00000265416320605244      0.00000269090543575249      0.00000000000296226163883030      0      0
0.00000269090543575249      0.00000272815629711478      0.00000000000244720094266690      0      0
0.00000272815629711478      0.00000276592283125165      0.00000000000833802791209275      0      0
0.00000276592283125165      0.00000280421217674733      0.00000000000650364241202194      0      0
0.00000280421217674733      0.00000284303157100718      0.00000000000671261249604826      0      0
0.00000284303157100718      0.00000288238835162573      0.00000000000827246377407455      0      0
0.00000288238835162573      0.00000292228995777364      0.00000000000908353660963712      0      0
0.00000292228995777364      0.00000296274393160382      0.00000000000844528631260942      0      0
0.00000296274393160382      0.00000300375791967704      0.00000000000273232437741105      0      0
0.00000300375791967704      0.00000304533967440728      0.00000000000678765257311226      0      0
0.00000304533967440728      0.0000030874970555271      0.00000000000311457373714274      0      0
0.0000030874970555271      0.00000313023803157323      0.00000000000351351683773781      0      0
0.00000313023803157323      0.00000317357068139281      0.0000000000107593712476412      0      0
0.00000317357068139281      0.00000321750319567045      0.00000000000353556239912217      0      0
0.00000321750319567045      0.00000326204387847638      0.0000000000116154145821682      0      0
0.00000326204387847638      0.00000330720114883614      0.00000000000335661323250586      0      0
0.00000330720114883614      0.00000335298354232185      0.00000000000930659691826083      0      0
0.00000335298354232185      0.00000339939971266569      0.00000000000964580803653789      0      0
0.00000339939971266569      0.00000344645843339553      0.00000000000588874188409975      0      0
0.00000344645843339553      0.00000349416859949336      0.00000000000360434540799679      0      0
0.00000349416859949336      0.00000354253922907654      0.0000000000136985029086861      0      0
0.00000354253922907654      0.00000359157946510248      0.0000000000116588436433894      0      0
0.00000359157946510248      0.00000364129857709674      0.0000000000121207029488095      0      0
0.00000364129857709674      0.00000369170596290522      0.0000000000143761466914488      0      0
0.00000369170596290522      0.00000374281115047047      0.0000000000152561433483872      0      0
0.00000374281115047047      0.0000037946237996327      0.0000000000156070917419583      0      0
0.0000037946237996327      0.00000384715370395563      0.0000000000149140448203488      0      0
0.00000384715370395563      0.00000390041079257769      0.00000000000598042955868257      0      0
0.00000390041079257769      0.00000395440513208878      0.00000000000674552334924790      0      0
0.00000395440513208878      0.00000400914692843308      0.0000000000104320076397894      0      0
0.00000400914692843308      0.00000406464652883815      0.00000000000494610681639999      0      0
0.00000406464652883815      0.00000412091442377072      0.0000000000185367396988400      0      0
0.00000412091442377072      0.00000417796124891967      0.0000000000158413832516537      0      0
0.00000417796124891967      0.00000423579778720626      0.0000000000158691312070097      0      0
0.00000423579778720626      0.0000042944349708224      0.0000000000188877608706915      0      0
0.0000042944349708224      0.00000435388388329698      0.0000000000206912189170153      0      0
0.00000435388388329698      0.00000441415576159092      0.0000000000210831544742908      0      0
0.00000441415576159092      0.0000044752619982211      0.0000000000216183117517232      0      0
0.0000044752619982211      0.00000453721414341383      0.0000000000106873658188427      0      0
0.00000453721414341383      0.00000460002390728798      0.0000000000230745435104859      0      0
0.00000460002390728798      0.0000046637031620685      0.0000000000237107970339471      0      0
0.0000046637031620685      0.00000472826394433043      0.00000000000799068283073639      0      0
0.00000472826394433043      0.00000479371845727405      0.00000000000882773937515451      0      0
0.00000479371845727405      0.00000486007907303155      0.0000000000257521789011106      0      0
0.00000486007907303155      0.00000492735833500554      0.0000000000171458476112780      0      0
0.00000492735833500554      0.00000499556896024003      0.0000000000159997516238323      0      0
0.00000499556896024003      0.00000506472384182418      0.0000000000244504955161031      0      0
0.00000506472384182418      0.00000513483605132934      0.0000000000278509325540811      0      0
0.00000513483605132934      0.00000520591884127979      0.0000000000136348154574819      0      0
0.00000520591884127979      0.00000527798564765776      0.0000000000139753882561565      0      0
0.00000527798564765776      0.00000535105009244307      0.0000000000246449657638260      0      0
0.00000535105009244307      0.00000542512598618791      0.0000000000243876366637901      0      0
0.00000542512598618791      0.00000550022733062734      0.00000000000892124649806760      0      0
0.00000550022733062734      0.00000557636832132587      0.0000000000337447342584025      0      0
0.00000557636832132587      0.00000565356335036064      0.0000000000344857803622307      0      0
0.00000565356335036064      0.00000573182700904185      0.0000000000232521003085195      0      0
0.00000573182700904185      0.00000581117409067079      0.0000000000344731580946926      0      0
0.00000581117409067079      0.000005891619593336      0.0000000000101152809092982      0      0
0.000005891619593336      0.00000597317872274825      0.0000000000104244104936322      0      0
0.00000597317872274825      0.00000605586689511467      0.0000000000355678326778204      0      0
0.00000605586689511467      0.0000061396997400527      0.0000000000128203531396418      0      0
0.0000061396997400527      0.00000622469310354442      0.0000000000299012953339125      0      0
0.00000622469310354442      0.00000631086305093168      0.0000000000333938942185320      0      0
0.00000631086305093168      0.0000063982258699528      0.0000000000282746554621757      0      0
0.0000063982258699528      0.00000648679807382125      0.0000000000180243036046438      0      0
0.00000648679807382125      0.00000657659640434692      0.0000000000126192421590823      0      0
0.00000657659640434692      0.00000666763783510069      0.0000000000132459517741610      0      0
0.00000666763783510069      0.00000675993957462272      0.0000000000179446307145917      0      0
0.00000675993957462272      0.0000068535190696752      0.0000000000464569465711626      0      0
0.0000068535190696752      0.00000694839400854009      0.0000000000260774912496982      0      0
0.00000694839400854009      0.00000704458232436258      0.0000000000494479484317698      0      0
0.00000704458232436258      0.00000714210219854078      0.0000000000406454293092615      0      0
0.00000714210219854078      0.00000724097206416231      0.0000000000410515067331700      0      0
0.00000724097206416231      0.00000734121060948854      0.0000000000320471048281769      0      0
0.00000734121060948854      0.000007442836781487      0.0000000000593592119084030      0      0
0.000007442836781487      0.00000754586978941272      0.0000000000621281603455207      0      0
0.00000754586978941272      0.00000765032910843916      0.0000000000171823110943500      0      0
0.00000765032910843916      0.00000775623448333934      0.0000000000276227351973980      0      0
0.00000775623448333934      0.00000786360593221801      0.0000000000274993925151577      0      0
0.00000786360593221801      0.00000797246375029542      0.0000000000659726713040582      0      0
0.00000797246375029542      0.00000808282851374354      0.0000000000639222952426586      0      0
0.00000808282851374354      0.00000819472108357529      0.0000000000591481149802604      0      0
0.00000819472108357529      0.00000830816260958769      0.0000000000710032402561265      0      0
0.00000830816260958769      0.00000842317453435958      0.0000000000742131435865717      0      0
0.00000842317453435958      0.00000853977859730466      0.0000000000363766109745307      0      0
0.00000853977859730466      0.00000865799683878063      0.0000000000475670015431354      0      0
0.00000865799683878063      0.00000877785160425524      0.0000000000838074917771088      0      0
0.00000877785160425524      0.00000889936554853005      0.0000000000699210803721140      0      0
0.00000889936554853005      0.00000902256164002253      0.0000000000452956316540162      0      0
0.00000902256164002253      0.00000914746316510757      0.0000000000449386592973769      0      0
0.00000914746316510757      0.00000927409373251906      0.0000000000784726329033128      0      0
0.00000927409373251906      0.00000940247727781235      0.0000000000818513893693948      0      0
0.00000940247727781235      0.00000953263806788851      0.0000000000839993233698516      0      0
0.00000953263806788851      0.00000966460070558129      0.0000000000705239392400973      0      0
0.00000966460070558129      0.00000979839013430744      0.000000000104424398445655      0      0
0.00000979839013430744      0.00000993403164278155      0.0000000000375082497276562      0      0
0.00000993403164278155      0.000010071550869796      0.0000000000386123038733463      0      0
0.000010071550869796      0.0000102109738090674      0.000000000113787009635072      0      0
0.0000102109738090674      0.0000103523268141496      0.000000000112629161972362      0      0
0.0000103523268141496      0.000010495636603415      0.0000000000717112373688945      0      0
0.000010495636603415      0.0000106409302651053      0.0000000000894634133377706      0      0
0.0000106409302651053      0.000010788235262451      0.0000000000967242972213989      0      0
0.000010788235262451      0.0000109375794388631      0.000000000122052293806134      0      0
0.0000109375794388631      0.0000110889910231955      0.0000000000627835359834889      0      0
0.0000110889910231955      0.0000112424986350812      0.000000000136412597292830      0      0
0.0000112424986350812      0.0000113981312903417      0.000000000123680567398315      0      0
0.0000113981312903417      0.0000115559184064716      0.000000000145483816454732      0      0
0.0000115559184064716      0.000011715889808199      0.0000000000717180362035556      0      0
0.000011715889808199      0.0000118780757331232      0.000000000152732716866064      0      0
0.0000118780757331232      0.0000120425068374297      0.000000000108167814131222      0      0
0.0000120425068374297      0.0000122092142016854      0.0000000000805114506314667      0      0
0.0000122092142016854      0.0000123782293367127      0.0000000000956272872756999      0      0
0.0000123782293367127      0.0000125495841895462      0.000000000141082265488728      0      0
0.0000125495841895462      0.0000127233111494713      0.000000000176402515861065      0      0
0.0000127233111494713      0.0000128994430541458      0.000000000151371612061028      0      0
0.0000128994430541458      0.0000130780131958075      0.0000000000696104791865156      0      0
0.0000130780131958075      0.0000132590553275668      0.0000000000802217477597904      0      0
0.0000132590553275668      0.0000134426036697863      0.000000000145777776426772      0      0
0.0000134426036697863      0.00001362869291655      0.000000000174298814535517      0      0
0.00001362869291655      0.00001381735824222      0.000000000167313977252736      0      0
0.00001381735824222      0.0000140086353080861      0.0000000000971802834231149      0      0
0.0000140086353080861      0.0000142025602691059      0.000000000134722713295938      0      0
0.0000142025602691059      0.0000143991697807389      0.000000000189886557271689      0      0
0.0000143991697807389      0.0000145985010058751      0.000000000220576375515618      0      0
0.0000145985010058751      0.0000148005916218595      0.000000000206234610887067      0      0
0.0000148005916218595      0.0000150054798276138      0.000000000245725649364010      0      0
0.0000150054798276138      0.0000152132043508565      0.0000000000713721309798494      0      0
0.0000152132043508565      0.0000154238044554237      0.000000000199518405391909      0      0
0.0000154238044554237      0.0000156373199486901      0.000000000157079742576726      0      0
0.0000156373199486901      0.0000158537911890937      0.000000000200324878676442      0      0
0.0000158537911890937      0.0000160732590937644      0.0000000000867248277312282      0      0
0.0000160732590937644      0.0000162957651462576      0.000000000208472036872931      0      0
0.0000162957651462576      0.000016521351404396      0.000000000152591672827886      0      0
0.000016521351404396      0.0000167500605082187      0.000000000127924147731807      0      0
0.0000167500605082187      0.0000169819356880416      0.000000000297559180807579      0      0
0.0000169819356880416      0.0000172170207726282      0.000000000297325008653984      0      0
0.0000172170207726282      0.0000174553601974744      0.000000000178287212609495      0      0
0.0000174553601974744      0.0000176969990132074      0.000000000188782526565025      0      0
0.0000176969990132074      0.0000179419828941014      0.000000000322520354229149      0      0
0.0000179419828941014      0.0000181903581467107      0.000000000358000717206148      0      0
0.0000181903581467107      0.0000184421717186223      0.000000000169641429543016      0      0
0.0000184421717186223      0.0000186974712073306      0.000000000362079295240918      0      0
0.0000186974712073306      0.0000189563048692332      0.000000000308724190497924      0      0
0.0000189563048692332      0.0000192187216287532      0.000000000252294714319848      0      0
0.0000192187216287532      0.0000194847710875863      0.000000000114537574837224      0      0
0.0000194847710875863      0.0000197545035340766      0.000000000242217932230775      0      0
0.0000197545035340766      0.000020027969952722      0.000000000402536311329410      0      0
0.000020027969952722      0.0000203052220338112      0.000000000422834392454310      0      0
0.0000203052220338112      0.0000205863121831945      0.000000000444803036174180      0      0
0.0000205863121831945      0.0000208712935321888      0.000000000401701074954461      0      0
0.0000208712935321888      0.000021160219947621      0.000000000312128372009391      0      0
0.000021160219947621      0.0000214531460420097      0.000000000157350799844123      0      0
0.0000214531460420097      0.0000217501271838877      0.000000000216898829199779      0      0
0.0000217501271838877      0.0000220512195082683      0.000000000147075106224940      0      0
0.0000220512195082683      0.0000223564799272551      0.000000000476087607794653      0      0
0.0000223564799272551      0.0000226659661408002      0.000000000359259648798787      0      0
0.0000226659661408002      0.0000229797366476099      0.000000000548603793042674      0      0
0.0000229797366476099      0.0000232978507562027      0.000000000269943565768948      0      0
0.0000232978507562027      0.0000236203685961192      0.000000000176099188933966      0      0
0.0000236203685961192      0.000023947351129288      0.000000000255998441491304      0      0
0.000023947351129288      0.0000242788601615485      0.000000000246393083290657      0      0
0.0000242788601615485      0.0000246149583543337      0.000000000179039988979818      0      0
0.0000246149583543337      0.0000249557092365137      0.000000000290502156040680      0      0
0.0000249557092365137      0.0000253011772164045      0.000000000546205147175237      0      0
0.0000253011772164045      0.0000256514275939423      0.000000000713323853772901      0      0
0.0000256514275939423      0.0000260065265730261      0.000000000659711657649909      0      0
0.0000260065265730261      0.0000263665412740315      0.000000000403811351643120      0      0
0.0000263665412740315      0.0000267315397464981      0.000000000209362617193346      0      0
0.0000267315397464981      0.0000271015909819919      0.000000000400235824396379      0      0
0.0000271015909819919      0.0000274767649271459      0.000000000574773587343138      0      0
0.0000274767649271459      0.0000278571324968813      0.000000000641387148957547      0      0
0.0000278571324968813      0.0000282427655878122      0.000000000584712958149509      0      0
0.0000282427655878122      0.0000286337370918349      0.000000000346759220275282      0      0
0.0000286337370918349      0.0000290301209099061      0.000000000428578474199525      0      0
0.0000290301209099061      0.0000294319919660113      0.000000000939637663792195      0      0
0.0000294319919660113      0.0000298394262213274      0.000000000353167778102178      0      0
0.0000298394262213274      0.00003025250068858      0.000000000998894099124699      0      0
0.00003025250068858      0.000030671293446601      0.000000000730352964605785      0      0
0.000030671293446601      0.0000310958836550867      0.000000000494022518100332      0      0
0.0000310958836550867      0.00003152635156956      0.000000000655279595174713      0      0
0.00003152635156956      0.000031962778556541      0.00000000108985279256567      0      0
0.000031962778556541      0.0000324052471089262      0.000000000561449575801974      0      0
0.0000324052471089262      0.0000328538408615817      0.00000000117795311304166      0      0
0.0000328538408615817      0.000033308644607151      0.00000000106974202803832      0      0
0.000033308644607151      0.0000337697443120835      0.00000000119679937993277      0      0
0.0000337697443120835      0.0000342372271328825      0.00000000102847640420529      0      0
0.0000342372271328825      0.0000347111814325807      0.000000000990004924234307      0      0
0.0000347111814325807      0.0000351916967974413      0.000000000446359358367808      0      0
0.0000351916967974413      0.0000356788640538924      0.000000000661061534722235      0      0
0.0000356788640538924      0.0000361727752856944      0.00000000142536214218783      0      0
0.0000361727752856944      0.0000366735238513458      0.000000000614988751162343      0      0
0.0000366735238513458      0.0000371812044017293      0.000000000431247817204669      0      0
0.0000371812044017293      0.0000376959128980032      0.00000000117608922869853      0      0
0.0000376959128980032      0.0000382177466297395      0.000000000972392501092530      0      0
0.0000382177466297395      0.0000387468042333134      0.00000000141665825809102      0      0
0.0000387468042333134      0.0000392831857105477      0.000000000767599890049286      0      0
0.0000392831857105477      0.0000398269924476147      0.00000000167691888833649      0      0
0.0000398269924476147      0.0000403783272342003      0.00000000149497349253712      0      0
0.0000403783272342003      0.0000409372942829333      0.00000000179704675125509      0      0
0.0000409372942829333      0.0000415039992490831      0.00000000110668838830194      0      0
0.0000415039992490831      0.000042078549250531      0.00000000112917696278430      0      0
0.000042078549250531      0.0000426610528880173      0.00000000194837385885480      0      0
0.0000426610528880173      0.0000432516202656688      0.00000000181599455793462      0      0
0.0000432516202656688      0.0000438503630118107      0.00000000209407387017488      0      0
0.0000438503630118107      0.0000444573943000663      0.000000000923305619515067      0      0
0.0000444573943000663      0.0000450728288707489      0.000000000992603368872058      0      0
0.0000450728288707489      0.0000456967830525504      0.00000000224584050783646      0      0
0.0000456967830525504      0.0000463293747845289      0.00000000228480838495049      0      0
0.0000463293747845289      0.0000469707236384016      0.00000000182113616696122      0      0
0.0000469707236384016      0.0000476209508411464      0.00000000247539337813093      0      0
0.0000476209508411464      0.0000482801792979158      0.00000000202346221855750      0      0
0.0000482801792979158      0.0000489485336152684      0.00000000249464130791982      0      0
0.0000489485336152684      0.0000496261401247217      0.00000000265308634626710      0      0
0.0000496261401247217      0.0000503131269066316      0.00000000164946790495542      0      0
0.0000503131269066316      0.0000510096238144011      0.00000000237111443352452      0      0
0.0000510096238144011      0.000051715762499026      0.00000000105198934004693      0      0
0.000051715762499026      0.000052431676433979      0.000000000851863506200307      0      0
0.000052431676433979      0.0000531575009404385      0.00000000276673594847751      0      0
0.0000531575009404385      0.0000538933732128671      0.00000000208927898647767      0      0
0.0000538933732128671      0.0000546394323449439      0.00000000320278703990671      0      0
0.0000546394323449439      0.0000553958193558558      0.00000000313497654188607      0      0
0.0000553958193558558      0.0000561626772169526      0.00000000301453165869822      0      0
0.0000561626772169526      0.0000569401508787716      0.00000000341920725914295      0      0
0.0000569401508787716      0.0000577283872984359      0.00000000342241429497437      0      0
0.0000577283872984359      0.0000585275354674316      0.00000000283061992564298      0      0
0.0000585275354674316      0.0000593377464397706      0.00000000347133007942124      0      0
0.0000593377464397706      0.0000601591733605423      0.00000000176269421719445      0      0
0.0000601591733605423      0.0000609919714948611      0.00000000222415254246558      0      0
0.0000609919714948611      0.0000618362982572143      0.00000000274387095029310      0      0
0.0000618362982572143      0.0000626923132412161      0.00000000115552447425155      0      0
0.0000626923132412161      0.0000635601782497746      0.00000000297204560845569      0      0
0.0000635601782497746      0.0000644400573256746      0.00000000244011123108937      0      0
0.0000644400573256746      0.0000653321167825856      0.00000000231492806929083      0      0
0.0000653321167825856      0.0000662365252364977      0.00000000369509998416544      0      0
0.0000662365252364977      0.0000671534536375933      0.00000000171460695287900      0      0
0.0000671534536375933      0.0000680830753025601      0.00000000383804308620938      0      0
0.0000680830753025601      0.0000690255659473509      0.00000000287517698131614      0      0
0.0000690255659473509      0.0000699811037203975      0.00000000362811809633730      0      0
0.0000699811037203975      0.0000709498692362838      0.00000000206577542805741      0      0
0.0000709498692362838      0.0000719320456098856      0.00000000395213297087631      0      0
0.0000719320456098856      0.0000729278184909828      0.00000000360467288677670      0      0
0.0000729278184909828      0.0000739373760993502      0.00000000364983253242785      0      0
0.0000739373760993502      0.0000749609092603353      0.00000000203707635189091      0      0
0.0000749609092603353      0.0000759986114409274      0.00000000172512090292826      0      0
0.0000759986114409274      0.0000770506787863264      0.00000000639298109524938      0      0
0.0000770506787863264      0.0000781173101570184      0.00000000427624566830721      0      0
0.0000781173101570184      0.0000791987071663636      0.00000000563664817009155      0      0
0.0000791987071663636      0.0000802950742187053      0.00000000557408901249349      0      0
0.0000802950742187053      0.000081406618548006      0.00000000717803078132290      0      0
0.000081406618548006      0.0000825335502570186      0.00000000742457417183284      0      0
0.0000825335502570186      0.0000836760823569998      0.00000000323774361967318      0      0
0.0000836760823569998      0.0000848344308079731      0.00000000768125686953922      0      0
0.0000848344308079731      0.0000860088145595493      0.00000000796248494259344      0      0
0.0000860088145595493      0.0000871994555923124      0.00000000442593514736505      0      0
0.0000871994555923124      0.0000884065789597775      0.00000000830261637419254      0      0
0.0000884065789597775      0.0000896304128309307      0.00000000720036816612578      0      0
0.0000896304128309307      0.0000908711885333572      0.00000000895201260359039      0      0
0.0000908711885333572      0.0000921291405969664      0.00000000352113175701774      0      0
0.0000921291405969664      0.0000934045067983223      0.00000000870876838950882      0      0
0.0000934045067983223      0.0000946975282055884      0.00000000888811161420590      0      0
0.0000946975282055884      0.0000960084492240934      0.00000000358253786813878      0      0
0.0000960084492240934      0.0000973375176425286      0.0000000102952384048615      0      0
0.0000973375176425286      0.000098684984679785      0.00000000842644995769399      0      0
0.000098684984679785      0.000100051105032438      0.00000000992489536985221      0      0
0.000100051105032438      0.000101436136922889      0.00000000942723526459694      0      0
0.000101436136922889      0.000102840342148178      0.00000000908961955656467      0      0
0.000102840342148178      0.000104263986129461      0.00000000523851565263269      0      0
0.000104263986129461      0.000105707337962187      0.00000000781637511397712      0      0
0.000105707337962187      0.00010717067046696      0.0000000124483200627786      0      0
0.00010717067046696      0.000108654260241103      0.00000000550762719524527      0      0
0.000108654260241103      0.000110158387710945      0.00000000464516571060787      0      0
0.000110158387710945      0.000111683337184825      0.00000000383297908889323      0      0
0.000111683337184825      0.000113229396906833      0.0000000101869435751589      0      0
0.000113229396906833      0.00011479685911129      0.0000000104077013652535      0      0
0.00011479685911129      0.000116386020077991      0.0000000147693876427283      0      0
0.000116386020077991      0.000117997180188201      0.0000000149357977874380      0      0
0.000117997180188201      0.00011963064398144      0.0000000147443404606660      0      0
0.00011963064398144      0.00012128672021304      0.00000000428529173054633      0      0
0.00012128672021304      0.00012296572191251      0.0000000157291468088151      0      0
0.00012296572191251      0.000124667966442703      0.0000000163872972572544      0      0
0.000124667966442703      0.000126393775559803      0.0000000170788731290458      0      0
0.000126393775559803      0.000128143475474143      0.0000000159464284080083      0      0
0.000128143475474143      0.000129917396911867      0.00000000670704456003248      0      0
0.000129917396911867      0.000131715875177439      0.0000000153631028313821      0      0
0.000131715875177439      0.000133539250217029      0.0000000193900568776060      0      0
0.000133539250217029      0.00013538786668276      0.0000000198352084987560      0      0
0.00013538786668276      0.000137262073997862      0.0000000151072461750841      0      0
0.000137262073997862      0.000139162226422714      0.0000000104659102841594      0      0
0.000139162226422714      0.00014108868312181      0.0000000170566103161588      0      0
0.00014108868312181      0.000143041808231644      0.0000000223071932546260      0      0
0.000143041808231644      0.000145021970929542      0.0000000224212249585365      0      0
0.000145021970929542      0.00014702954550344      0.0000000233147845838780      0      0
0.00014702954550344      0.000149064911422635      0.0000000125121653613127      0      0
0.000149064911422635      0.00015112845340951      0.0000000213344928876648      0      0
0.00015112845340951      0.000153220561512254      0.00000000744324302381945      0      0
0.000153220561512254      0.000155341631178586      0.0000000180272005764191      0      0
0.000155341631178586      0.000157492063330508      0.0000000197828327134765      0      0
0.000157492063330508      0.000159672264440082      0.0000000116018281321406      0      0
0.000159672264440082      0.00016188264660626      0.0000000176329073577150      0      0
0.00016188264660626      0.000164123627632783      0.0000000260798139106879      0      0
0.000164123627632783      0.00016639563110715      0.0000000238243664520066      0      0
0.00016639563110715      0.000168699086480686      0.00000000979728171896984      0      0
0.000168699086480686      0.000171034429149716      0.00000000863924067892729      0      0
0.000171034429149716      0.00017340210053786      0.0000000108995251488541      0      0
0.00017340210053786      0.000175802548179476      0.0000000275324377525766      0      0
0.000175802548179476      0.000178236225804249      0.0000000300992456132686      0      0
0.000178236225804249      0.000180703593422953      0.0000000218308844853162      0      0
0.000180703593422953      0.000183205117414405      0.0000000180336981601801      0      0
0.000183205117414405      0.000185741270613619      0.0000000330942063018029      0      0
0.000185741270613619      0.000188312532401177      0.0000000365821970598555      0      0
0.000188312532401177      0.000190919388793845      0.0000000332858298094389      0      0
0.000190919388793845      0.000193562332536437      0.0000000154755203695134      0      0
0.000193562332536437      0.000196241863194957      0.0000000317102979623945      0      0
0.000196241863194957      0.000198958487251018      0.0000000320610570937099      0      0
0.000198958487251018      0.000201712718197586      0.0000000403714758620865      0      0
0.000201712718197586      0.000204505076636033      0.0000000181675730419354      0      0
0.000204505076636033      0.000207336090374545      0.0000000133724451151503      0      0
0.000207336090374545      0.000210206294527884      0.0000000141699288690219      0      0
0.000210206294527884      0.000213116231618538      0.0000000172669342501928      0      0
0.000213116231618538      0.000216066451679264      0.0000000429306627669325      0      0
0.000216066451679264      0.000219057512357059      0.0000000458016471703692      0      0
0.000219057512357059      0.000222089979018563      0.0000000266040384223106      0      0
0.000222089979018563      0.000225164424856924      0.0000000423279494356419      0      0
0.000225164424856924      0.000228281431000144      0.0000000558800392885937      0      0
0.000228281431000144      0.00023144158662092      0.0000000436247369022352      0      0
0.00023144158662092      0.000234645489048012      0.0000000360006525659812      0      0
0.000234645489048012      0.000237893743879147      0.0000000424981144796156      0      0
0.000237893743879147      0.000241186965095492      0.0000000592151333414191      0      0
0.000241186965095492      0.000244525775177701      0.0000000599086358705061      0      0
0.000244525775177701      0.000247910805223583      0.0000000179071492918805      0      0
0.000247910805223583      0.000251342695067386      0.0000000685129494510816      0      0
0.000251342695067386      0.000254822093400743      0.0000000202061695869977      0      0
0.000254822093400743      0.00025834965789528      0.0000000594891695248708      0      0
0.00025834965789528      0.000261926055326934      0.0000000746426455912644      0      0
0.000261926055326934      0.000265551961701985      0.0000000686718899570117      0      0
0.000265551961701985      0.00026922806238483      0.0000000667425765885525      0      0
0.00026922806238483      0.000272955052227537      0.0000000755778466000139      0      0
0.000272955052227537      0.000276733635701177      0.0000000831336605397716      0      0
0.000276733635701177      0.000280564527028988      0.0000000567180832782567      0      0
0.000280564527028988      0.000284448450321376      0.0000000407410046354722      0      0
0.000284448450321376      0.000288386139712781      0.0000000891379617201470      0      0
0.000288386139712781      0.000292378339500449      0.0000000345762971722180      0      0
0.000292378339500449      0.000296425804285111      0.0000000792527977883760      0      0
0.000296425804285111      0.000300529299113624      0.0000000938862342334771      0      0
0.000300529299113624      0.000304689599623573      0.0000000597105564740171      0      0
0.000304689599623573      0.000308907492189884      0.0000000325613897303341      0      0
0.000308907492189884      0.000313183774073464      0.0000000286843753122763      0      0
0.000313183774073464      0.000317519253571897      0.0000000329398640174879      0      0
0.000317519253571897      0.000321914750172228      0.0000000613689393830932      0      0
0.000321914750172228      0.000326371094705861      0.000000106202596255968      0      0
0.000326371094705861      0.000330889129505603      0.000000109019973277031      0      0
0.000330889129505603      0.000335469708564879      0.0000000328145611375787      0      0
0.000335469708564879      0.000340113697699154      0.000000123207851746620      0      0
0.000340113697699154      0.000344821974709588      0.0000000424748319184704      0      0
0.000344821974709588      0.000349595429548956      0.000000133056568379734      0      0
0.000349595429548956      0.000354434964489868      0.0000000792213762470847      0      0
0.000354434964489868      0.000359341494295315      0.0000000535438641657740      0      0
0.000359341494295315      0.000364315946391572      0.000000116293039126024      0      0
0.000364315946391572      0.000369359261043507      0.000000143834068869070      0      0
0.000369359261043507      0.000374472391532301      0.000000152353957746742      0      0
0.000374472391532301      0.00037965630433564      0.000000155945257421401      0      0
0.00037965630433564      0.000384911979310397      0.000000150574571169772      0      0
0.000384911979310397      0.000390240409877844      0.000000114441689818563      0      0
0.000390240409877844      0.000395642603211426      0.0000000462045671899697      0      0
0.000395642603211426      0.000401119580427133      0.000000133491860986589      0      0
0.000401119580427133      0.000406672376776519      0.000000170716305507335      0      0
0.000406672376776519      0.000412302041842373      0.0000000503287778245687      0      0
0.000412302041842373      0.000418009639737117      0.000000190423368698983      0      0
0.000418009639737117      0.000423796249303941      0.0000000534589924401944      0      0
0.000423796249303941      0.000429662964320725      0.000000189910836429700      0      0
0.000429662964320725      0.000435610893706785      0.000000157663378489493      0      0
0.000435610893706785      0.000441641161732474      0.0000000585005874762615      0      0
0.000441641161732474      0.000447754908231697      0.000000160336127270442      0      0
0.000447754908231697      0.000453953288817359      0.000000218476346294985      0      0
0.000453953288817359      0.000460237475099795      0.000000229648060523961      0      0
0.000460237475099795      0.000466608654908228      0.000000227963308536195      0      0
0.000466608654908228      0.000473068032515292      0.000000233793868445474      0      0
0.000473068032515292      0.000479616828864662      0.000000248628549222638      0      0
0.000479616828864662      0.000486256281801832      0.000000253327877695186      0      0
0.000486256281801832      0.000492987646308097      0.000000208552119031319      0      0
0.000492987646308097      0.000499812194737762      0.0000000911362760576124      0      0
0.000499812194737762      0.000506731217058643      0.000000173009347779808      0      0
0.000506731217058643      0.0005137460210959      0.000000287659399945548      0      0
0.0005137460210959      0.000520857932779231      0.000000134388816451492      0      0
0.000520857932779231      0.000528068296393506      0.000000245247369600582      0      0
0.000528068296393506      0.000535378474832857      0.000000226775975921962      0      0
0.000535378474832857      0.000542789849858294      0.000000244362770473687      0      0
0.000542789849858294      0.000550303822358882      0.000000188920273038978      0      0
0.000550303822358882      0.000557921812616533      0.000000331870365787503      0      0
0.000557921812616533      0.000565645260574473      0.000000127079164223926      0      0
0.000565645260574473      0.00057347562610941      0.000000239306256383720      0      0
0.00057347562610941      0.000581414389307485      0.000000367554632582540      0      0
0.000581414389307485      0.000589463050744029      0.000000319844519118062      0      0
0.000589463050744029      0.000597623131767208      0.000000194182179140511      0      0
0.000597623131767208      0.000605896174785581      0.000000109241923956592      0      0
0.000605896174785581      0.000614283743559644      0.000000134936563672839      0      0
0.000614283743559644      0.000622787423497414      0.000000172464647004972      0      0
0.000622787423497414      0.000631408821954096      0.000000176116969259005      0      0
0.000631408821954096      0.000640149568535908      0.000000144172381258099      0      0
0.000640149568535908      0.000649011315408104      0.000000126364544243632      0      0
0.000649011315408104      0.000657995737607266      0.000000236050294841472      0      0
0.000657995737607266      0.000667104533357915      0.000000404875885828816      0      0
0.000667104533357915      0.00067633942439351      0.000000498531064635304      0      0
0.00067633942439351      0.000685702156281888      0.000000379734638071285      0      0
0.000685702156281888      0.000695194498755206      0.000000144796632612217      0      0
0.000695194498755206      0.000704818246044455      0.000000476034237304972      0      0
0.000704818246044455      0.000714575217218609      0.000000471749085462934      0      0
0.000714575217218609      0.000724467256528451      0.000000196451669883696      0      0
0.000724467256528451      0.000734496233755185      0.000000587907135770980      0      0
0.000734496233755185      0.000744664044563847      0.000000183973580994319      0      0
0.000744664044563847      0.000754972610861632      0.000000612136924776566      0      0
0.000754972610861632      0.000765423881161163      0.000000180121605289797      0      0
0.000765423881161163      0.0007760198309488      0.000000653641275194777      0      0
0.0007760198309488      0.000786762463058045      0.000000304207946486299      0      0
0.000786762463058045      0.00079765380804811      0.000000508347478191929      0      0
0.00079765380804811      0.000808695924587738      0.000000685258868536053      0      0
0.000808695924587738      0.000819890899844323      0.000000290685181776324      0      0
0.000819890899844323      0.00083124084987843      0.000000436423246362253      0      0
0.00083124084987843      0.000842747920043766      0.000000754614385487388      0      0
0.000842747920043766      0.000854414285392693      0.000000723310644819222      0      0
0.000854414285392693      0.000866242151087355      0.000000460433971518138      0      0
0.000866242151087355      0.000878233752816494      0.000000227918365506088      0      0
0.000878233752816494      0.000890391357218039      0.000000365082892898288      0      0
0.000890391357218039      0.000902717262307538      0.000000571529157950393      0      0
0.000902717262307538      0.000915213797912533      0.000000714805360151547      0      0
0.000915213797912533      0.000927883326112938      0.000000799539262137196      0      0
0.000927883326112938      0.000940728241687513      0.000000840409963748817      0      0
0.000940728241687513      0.000953750972566528      0.000000841618439253545      0      0
0.000953750972566528      0.000966953980290686      0.000000791798579439893      0      0
0.000966953980290686      0.000980339760476396      0.000000667237387896161      0      0
0.000980339760476396      0.000993910843287497      0.000000453949802719222      0      0
0.000993910843287497      0.0010076697939135      0.000000297309109371146      0      0
0.0010076697939135      0.00102161921305448      0.000000602132425304094      0      0
0.00102161921305448      0.0010357617374126      0.00000101717367625379      0      0
0.0010357617374126      0.00105010004019057      0.00000119724833334105      0      0
0.00105010004019057      0.00106463683159689      0.000000908902280736010      0      0
0.00106463683159689      0.00107937485935813      0.000000339407504913744      0      0
0.00107937485935813      0.00109431690923832      0.000000988406205603545      0      0
0.00109431690923832      0.00110946580556549      0.00000132083813088523      0      0
0.00110946580556549      0.00112482441176555      0.000000632356511666671      0      0
0.00112482441176555      0.00114039563090349      0.000000927113330626185      0      0
0.00114039563090349      0.00115618240623217      0.00000141799179221198      0      0
0.00115618240623217      0.00117218772174859      0.000000438125593204981      0      0
0.00117218772174859      0.00118841460275796      0.00000141487410380982      0      0
0.00118841460275796      0.00120486611644553      0.00000100631992609897      0      0
0.00120486611644553      0.00122154537245635      0.00000117329424992959      0      0
0.00122154537245635      0.00123845552348304      0.00000132871232266943      0      0
0.00123845552348304      0.00125559976586171      0.00000110608895518293      0      0
0.00125559976586171      0.00127298134017614      0.00000138911896019927      0      0
0.00127298134017614      0.00129060353187029      0.00000134060970151375      0      0
0.00129060353187029      0.00130846967186935      0.00000113909087833700      0      0
0.00130846967186935      0.00132658313720929      0.00000178975361165014      0      0
0.00132658313720929      0.00134494735167523      0.000000551781541008533      0      0
0.00134494735167523      0.00136356578644858      0.00000196030340017008      0      0
0.00136356578644858      0.00138244196076317      0.00000136322051489857      0      0
0.00138244196076317      0.00140157944257044      0.00000103463384429240      0      0
0.00140157944257044      0.00142098184921384      0.00000218847087440360      0      0
0.00142098184921384      0.00144065284811262      0.00000149131107105334      0      0
0.00144065284811262      0.00146059615745496      0.000000835928126535484      0      0
0.00146059615745496      0.00148081554690089      0.00000217421880171669      0      0
0.00148081554690089      0.00150131483829471      0.00000229138181863755      0      0
0.00150131483829471      0.00152209790638749      0.00000120722836643039      0      0
0.00152209790638749      0.00154316867956938      0.000000989672432504881      0      0
0.00154316867956938      0.00156453114061223      0.00000220256896569928      0      0
0.00156453114061223      0.00158618932742236      0.00000273689295925077      0      0
0.00158618932742236      0.00160814733380381      0.00000243932349779500      0      0
0.00160814733380381      0.00163040931023216      0.00000158648691893613      0      0
0.00163040931023216      0.00165297946463904      0.000000813330805842893      0      0
0.00165297946463904      0.00167586206320748      0.00000128484466129395      0      0
0.00167586206320748      0.00169906143117836      0.00000212940775977521      0      0
0.00169906143117836      0.00172258195366789      0.00000277916039373476      0      0
0.00172258195366789      0.00174642807649655      0.00000318754697191988      0      0
0.00174642807649655      0.00177060430702936      0.00000340076702582993      0      0
0.00177060430702936      0.00179511521502795      0.00000348814560373364      0      0
0.00179511521502795      0.00181996543351421      0.00000351669735475997      0      0
0.00181996543351421      0.00184515965964614      0.00000354018787398376      0      0
0.00184515965964614      0.00187070265560561      0.00000359547733047659      0      0
0.00187070265560561      0.00189659924949857      0.00000370186307898884      0      0
0.00189659924949857      0.00192285433626758      0.00000386054305668721      0      0
0.00192285433626758      0.00194947287861711      0.00000405269959208781      0      0
0.00194947287861711      0.00197645990795156      0.00000423625742569868      0      0
0.00197645990795156      0.00200382052532629      0.00000434304526521368      0      0
0.00200382052532629      0.00203155990241182      0.00000427985891741912      0      0
0.00203155990241182      0.00205968328247135      0.00000393906414467875      0      0
0.00205968328247135      0.00208819598135186      0.00000322880308909782      0      0
0.00208819598135186      0.00211710338848892      0.00000215980252484901      0      0
0.00211710338848892      0.00214641096792534      0.00000133505020062585      0      0
0.00214641096792534      0.00217612425934403      0.00000237568082651433      0      0
0.00217612425934403      0.00220624887911509      0.00000407184637166635      0      0
0.00220624887911509      0.00223679052135739      0.00000528915251020075      0      0
0.00223679052135739      0.00226775495901488      0.00000538848350944680      0      0
0.00226775495901488      0.00229914804494778      0.00000403011197565044      0      0
0.00229914804494778      0.00233097571303889      0.00000178686812369026      0      0
0.00233097571303889      0.00236324397931521      0.00000312477667605617      0      0
0.00236324397931521      0.00239595894308506      0.00000569228428943719      0      0
0.00239595894308506      0.00242912678809096      0.00000621379178952544      0      0
0.00242912678809096      0.00246275378367852      0.00000393712417339986      0      0
0.00246275378367852      0.00249684628598141      0.00000211724188699532      0      0
0.00249684628598141      0.00253141073912281      0.00000580599355301948      0      0
0.00253141073912281      0.0025664536764335      0.00000699690409925026      0      0
0.0025664536764335      0.00260198172168671      0.00000391993159959623      0      0
0.00260198172168671      0.00263800159035023      0.00000340510025519318      0      0
0.00263800159035023      0.00267452009085567      0.00000750894712852975      0      0
0.00267452009085567      0.00271154412588544      0.00000634074794633925      0      0
0.00271154412588544      0.00274908069367747      0.00000229440301970959      0      0
0.00274908069367747      0.00278713688934801      0.00000756531420844203      0      0
0.00278713688934801      0.00282571990623272      0.00000743565582689845      0      0
0.00282571990623272      0.00286483703724639      0.00000242092547668348      0      0
0.00286483703724639      0.00290449567626138      0.00000841004987295386      0      0
0.00290449567626138      0.00294470331950526      0.00000737169007915610      0      0
0.00294470331950526      0.0029854675669777      0.00000363308536594203      0      0
0.0029854675669777      0.00302679612388701      0.00000987342905541046      0      0
0.00302679612388701      0.0030686968021066      0.00000532386698354726      0      0
0.0030686968021066      0.00311117752165154      0.00000741404611925299      0      0
0.00311117752165154      0.0031542463121756      0.00000987327118016097      0      0
0.0031542463121756      0.00319791131448903      0.00000331772261944997      0      0
0.00319791131448903      0.00324218078209728      0.0000113154646353530      0      0
0.00324218078209728      0.0032870630827611      0.00000506260372252600      0      0
0.0032870630827611      0.00333256670007821      0.0000102494438032154      0      0
0.00333256670007821      0.00337870023508683      0.00000888968576481919      0      0
0.00337870023508683      0.00342547240789146      0.00000806615570184845      0      0
0.00342547240789146      0.00347289205931113      0.0000115985357578261      0      0
0.00347289205931113      0.00352096815255051      0.00000598400982682487      0      0
0.00352096815255051      0.00356970977489406      0.0000132897846982608      0      0
0.00356970977489406      0.00361912613942378      0.00000474372706484903      0      0
0.00361912613942378      0.0036692265867606      0.0000144051211033594      0      0
0.0036692265867606      0.00372002058682995      0.00000442557896206764      0      0
0.00372002058682995      0.00377151774065175      0.0000152868723751808      0      0
0.00377151774065175      0.00382372778215516      0.00000473317571759111      0      0
0.00382372778215516      0.00387666058001854      0.0000160295194850196      0      0
0.00387666058001854      0.00393032613953476      0.00000582510387440502      0      0
0.00393032613953476      0.0039847346045024      0.0000164082694589598      0      0
0.0039847346045024      0.00403989625914312      0.00000827614777728652      0      0
0.00403989625914312      0.00409582153004557      0.0000158493742746310      0      0
0.00409582153004557      0.00415252098813623      0.0000121999571110710      0      0
0.00415252098813623      0.00421000535067748      0.0000135230816832300      0      0
0.00421000535067748      0.0042682854832934      0.0000168540738002980      0      0
0.0042682854832934      0.00432737240202355      0.00000889946836923840      0      0
0.00432737240202355      0.00438727727540519      0.0000205768108680144      0      0
0.00438727727540519      0.00444801142658443      0.00000591457840962506      0      0
0.00444801142658443      0.00450958633545639      0.0000208889724482497      0      0
0.00450958633545639      0.00457201364083525      0.0000136702449579248      0      0
0.00457201364083525      0.00463530514265407      0.0000154415352304388      0      0
0.00463530514265407      0.00469947280419532      0.0000222908713336109      0      0
0.00469947280419532      0.00476452875435209      0.00000666760716696513      0      0
0.00476452875435209      0.0048304852899207      0.0000242789356386967      0      0
0.0048304852899207      0.00489735487792503      0.0000164025271399872      0      0
0.00489735487792503      0.00496515015797302      0.0000153530615922545      0      0
0.00496515015797302      0.00503388394464577      0.0000269923520445290      0      0
0.00503388394464577      0.00510356922991978      0.00000979014249613693      0      0
0.00510356922991978      0.00517421918562266      0.0000233731414902801      0      0
0.00517421918562266      0.00524584716592283      0.0000266227563537155      0      0
0.00524584716592283      0.00531846670985373      0.00000815870429448271      0      0
0.00531846670985373      0.00539209154387294      0.0000285740099209649      0      0
0.00539209154387294      0.00546673558445676      0.0000262574995565029      0      0
0.00546673558445676      0.00554241294073067      0.0000100001656361154      0      0
0.00554241294073067      0.00561913791713623      0.0000319807260154220      0      0
0.00561913791713623      0.00569692501613484      0.0000278283414056312      0      0
0.00569692501613484      0.00577578894094906      0.0000107106822933806      0      0
0.00577578894094906      0.00585574459834172      0.0000340404748265867      0      0
0.00585574459834172      0.00593680710143364      0.0000321307431094806      0      0
0.00593680710143364      0.00601899177256026      0.0000103867944434597      0      0
0.00601899177256026      0.00610231414616781      0.0000338059477135513      0      0
0.00610231414616781      0.0061867899717497      0.0000386519307542672      0      0
0.0061867899717497      0.0062724352168234      0.0000152295631540847      0      0
0.0062724352168234      0.00635926606994866      0.0000288750952299753      0      0
0.00635926606994866      0.00644729894378739      0.0000447191976077809      0      0
0.00644729894378739      0.00653655047820597      0.0000287438393212985      0      0
0.00653655047820597      0.00662703754342055      0.0000174943683662988      0      0
0.00662703754342055      0.00671877724318579      0.0000447418722015216      0      0
0.00671877724318579      0.00681178691802782      0.0000451418772603241      0      0
0.00681178691802782      0.00690608414852187      0.0000183645294417610      0      0
0.00690608414852187      0.00700168675861542      0.0000318595973305772      0      0
0.00700168675861542      0.00709861281899715      0.0000537063645730969      0      0
0.00709861281899715      0.00719688065051277      0.0000438915756212908      0      0
0.00719688065051277      0.00729650882762788      0.0000156108106461163      0      0
0.00729650882762788      0.00739751618193895      0.0000412921747658181      0      0
0.00739751618193895      0.00749992180573285      0.0000603668075838564      0      0
0.00749992180573285      0.00760374505559565      0.0000469897539133974      0      0
0.00760374505559565      0.00770900555607137      0.0000172856089366006      0      0
0.00770900555607137      0.00781572320337137      0.0000445800130483920      0      0
0.00781572320337137      0.00792391816913513      0.0000669639555751409      0      0
0.00792391816913513      0.00803361090424307      0.0000570942185310906      0      0
0.00803361090424307      0.00814482214268214      0.0000238517964307505      0      0
0.00814482214268214      0.00825757290546495      0.0000393358618594092      0      0
0.00825757290546495      0.00837188450460311      0.0000708154153703807      0      0
0.00837188450460311      0.0084877785471356      0.0000729294200159861      0      0
0.0084877785471356      0.00860527693921294      0.0000441776231690392      0      0
0.00860527693921294      0.00872440189023784      0.0000246158070455338      0      0
0.00872440189023784      0.0088451759170632      0.0000631965736186098      0      0
0.0088451759170632      0.00896762184824822      0.0000857915401153766      0      0
0.00896762184824822      0.00909176282837339      0.0000756142176733552      0      0
0.00909176282837339      0.00921762232241531      0.0000390032593190352      0      0
0.00921762232241531      0.009345224120182      0.0000351076964089142      0      0
0.009345224120182      0.00947459234080956      0.0000772308021740933      0      0
0.00947459234080956      0.00960575143732124      0.0000985449686929048      0      0
0.00960575143732124      0.0097387262012494      0.0000867411783784043      0      0
0.0097387262012494      0.00987354176732169      0.0000480487541948708      0      0
0.00987354176732169      0.0100102236182119      0.0000345801692876112      0      0
0.0100102236182119      0.0101487975893568      0.0000799521590793497      0      0
0.0101487975893568      0.0102892898738392      0.000110597573128085      0      0
0.0102892898738392      0.0104317270273393      0.000109380070748147      0      0
0.0104317270273393      0.0105761359731542      0.0000767177091770347      0      0
0.0105761359731542      0.0107225440072866      0.0000345414774862000      0      0
0.0107225440072866      0.0108709788036044      0.0000624342584310461      0      0
0.0108709788036044      0.0110214684190717      0.000109767582235057      0      0
0.0110214684190717      0.0111740412990521      0.000132862281440916      0      0
0.0111740412990521      0.0113287262826851      0.000122663920745714      0      0
0.0113287262826851      0.0114855526083377      0.0000828134712608999      0      0
0.0114855526083377      0.0116445499191305      0.0000394033538885553      0      0
0.0116445499191305      0.0118057482685412      0.0000721414462005187      0      0
0.0118057482685412      0.0119691781260852      0.000124801882102781      0      0
0.0119691781260852      0.0121348703830748      0.000154977098570320      0      0
0.0121348703830748      0.0123028563584581      0.000152486458010398      0      0
0.0123028563584581      0.0124731678047393      0.000117947638379243      0      0
0.0124731678047393      0.0126458369139802      0.0000646505431200822      0      0
0.0126458369139802      0.0128208963238851      0.0000549038072905257      0      0
0.0128208963238851      0.0129983791239701      0.000112918599541182      0      0
0.0129983791239701      0.0131783188618175      0.000164521451956751      0      0
0.0131783188618175      0.0133607495494169      0.000189124347406440      0      0
0.0133607495494169      0.0135457056695945      0.000180311780343556      0      0
0.0135457056695945      0.0137332221825303      0.000140132880738005      0      0
0.0137332221825303      0.0139233345323668      0.0000815149946419670      0      0
0.0139233345323668      0.0141160786539086      0.0000601538659986453      0      0
0.0141160786539086      0.0143114909794141      0.000119468338770289      0      0
0.0143114909794141      0.0145096084454827      0.000182546487065942      0      0
0.0145096084454827      0.0147104685000363      0.000223095900845601      0      0
0.0147104685000363      0.0149141091093971      0.000231987599420063      0      0
0.0149141091093971      0.0151205687654648      0.000207326992289815      0      0
0.0151205687654648      0.0153298864929916      0.000154150714964889      0      0
0.0153298864929916      0.0155421018569589      0.0000892103128446149      0      0
0.0155421018569589      0.015757254970056      0.0000775234403576591      0      0
0.015757254970056      0.0159753865002618      0.000145318302287244      0      0
0.0159753865002618      0.0161965376785319      0.000217640849395171      0      0
0.0161965376785319      0.0164207503065923      0.000269644252925245      0      0
0.0164207503065923      0.0166480667648403      0.000291672121259184      0      0
0.0166480667648403      0.0168785300203555      0.000280109844715076      0      0
0.0168785300203555      0.0171121836350213      0.000236633894650678      0      0
0.0171121836350213      0.0173490717737588      0.000169087184069782      0      0
0.0173490717737588      0.017589239212875      0.000100101614799888      0      0
0.017589239212875      0.0178327313485262      0.000103607587927060      0      0
0.0178327313485262      0.0180795942052988      0.000182203884009710      0      0
0.0180795942052988      0.0183298744449088      0.000265901062109860      0      0
0.0183298744449088      0.0185836193750216      0.000331695459483808      0      0
0.0185836193750216      0.0188408769581945      0.000369706516866247      0      0
0.0188408769581945      0.0191016958209418      0.000375082792019517      0      0
0.0191016958209418      0.0193661252629267      0.000347041999256199      0      0
0.0193661252629267      0.0196342152662799      0.000288931069433808      0      0
0.0196342152662799      0.0199060165050465      0.000209514550023603      0      0
0.0199060165050465      0.0201815803547652      0.000131909126976214      0      0
0.0201815803547652      0.0204609589021785      0.000126235900108275      0      0
0.0204609589021785      0.0207442049550786      0.000208797681520970      0      0
0.0207442049550786      0.0210313720522889      0.000308495946778441      0      0
0.0210313720522889      0.0213225144737837      0.000397068169803077      0      0
0.0213225144737837      0.0216176872509482      0.000462848872132549      0      0
0.0216176872509482      0.0219169461769806      0.000499204572343405      0      0
0.0219169461769806      0.0222203478174381      0.000502737031652937      0      0
0.0222203478174381      0.0225279495209286      0.000472995568683452      0      0
0.0225279495209286      0.0228398094299506      0.000412544668220105      0      0
0.0228398094299506      0.0231559864918837      0.000327599508788273      0      0
0.0231559864918837      0.0234765404701303      0.000231325774769880      0      0
0.0234765404701303      0.0238015319554124      0.000160384475562543      0      0
0.0238015319554124      0.0241310223772239      0.000187679619941544      0      0
0.0241310223772239      0.0244650740154424      0.000291166644099468      0      0
0.0244650740154424      0.0248037500121009      0.000409738235658087      0      0
0.0248037500121009      0.025147114383323      0.000519765473572404      0      0
0.025147114383323      0.0254952320314234      0.000610273776244076      0      0
0.0254952320314234      0.025848168757175      0.000674472228275386      0      0
0.025848168757175      0.0262059912722472      0.000708047599031140      0      0
0.0262059912722472      0.0265687672118152      0.000708788384543347      0      0
0.0265687672118152      0.0269365651473444      0.000676512747773294      0      0
0.0269365651473444      0.0273094545995519      0.000613124090037491      0      0
0.0273094545995519      0.0276875060515468      0.000522919585848261      0      0
0.0276875060515468      0.0280707909621536      0.000413796522163433      0      0
0.0280707909621536      0.0284593817794181      0.000302045938292487      0      0
0.0284593817794181      0.0288533519543027      0.000229302696519099      0      0
0.0288533519543027      0.0292527759545692      0.000261300411591195      0      0
0.0292527759545692      0.0296577292788545      0.000378155481169766      0      0
0.0296577292788545      0.0300682884709421      0.000521777694700163      0      0
0.0300682884709421      0.0304845311342295      0.000665552121045813      0      0
0.0304845311342295      0.0309065359463971      0.000797107530241471      0      0
0.0309065359463971      0.0313343826742795      0.000908816763186004      0      0
0.0313343826742795      0.0317681521889432      0.000995303891560885      0      0
0.0317681521889432      0.0322079264809726      0.00105275640953896      0      0
0.0322079264809726      0.0326537886759678      0.00107872060527721      0      0
0.0326537886759678      0.033105823050257      0.00107204132514214      0      0
0.033105823050257      0.033564115046826      0.00103285615599681      0      0
0.033564115046826      0.0340287512914689      0.000962640577810794      0      0
0.0340287512914689      0.0344998196091616      0.000864368196888111      0      0
0.0344998196091616      0.0349774090406628      0.000742986896490373      0      0
0.0349774090406628      0.0354616098593442      0.000606822680459815      0      0
0.0354616098593442      0.0359525135882537      0.000471852185942650      0      0
0.0359525135882537      0.0364502130174152      0.000373206086909008      0      0
0.0364502130174152      0.0369548022213675      0.000369776037401783      0      0
0.0369548022213675      0.0374663765769464      0.000475600106141422      0      0
0.0374663765769464      0.0379850327813123      0.000640540302706621      0      0
0.0379850327813123      0.0385108688702281      0.000826286977486506      0      0
0.0385108688702281      0.0390439842365898      0.00101435459781578      0      0
0.0390439842365898      0.0395844796492134      0.00119458256530540      0      0
0.0395844796492134      0.0401324572718825      0.00136018769737593      0      0
0.0401324572718825      0.0406880206826587      0.00150608009910951      0      0
0.0406880206826587      0.0412512748934598      0.00162826254645573      0      0
0.0412512748934598      0.0418223263699098      0.00172360143108460      0      0
0.0418223263699098      0.0424012830514618      0.00178973507802389      0      0
0.0424012830514618      0.0429882543718015      0.00182503595645791      0      0
0.0429882543718015      0.0435833512795317      0.00182859580296508      0      0
0.0435833512795317      0.0441866862591436      0.00180022400590889      0      0
0.0441866862591436      0.0447983733522791      0.00174046121531220      0      0
0.0447983733522791      0.0454185281792862      0.00165062095460538      0      0
0.0454185281792862      0.0460472679610735      0.00153288918070994      0      0
0.0460472679610735      0.0466847115412677      0.00139054764742897      0      0
0.0466847115412677      0.0473309794086762      0.00122847115101615      0      0
0.0473309794086762      0.047986193720063      0.00105425533011710      0      0
0.047986193720063      0.0486504783232378      0.000880808975830473      0      0
0.0486504783232378      0.0493239587804657      0.000731847185032244      0      0
0.0493239587804657      0.0500067623922011      0.000648334922678202      0      0
0.0500067623922011      0.0506990182211494      0.000673922700257016      0      0
0.0506990182211494      0.0514008571166629      0.000809015016636006      0      0
0.0514008571166629      0.0521124117394733      0.00101542217068885      0      0
0.0521124117394733      0.0528338165867671      0.00125915043856462      0      0
0.0528338165867671      0.0535652080176086      0.00152016290118979      0      0
0.0535652080176086      0.0543067242787134      0.00178679257949445      0      0
0.0543067242787134      0.0550585055305805      0.00205146906999058      0      0
0.0550585055305805      0.0558206938739848      0.00230868969716147      0      0
0.0558206938739848      0.0565934333768373      0.00255410832404628      0      0
0.0565934333768373      0.0573768701014157      0.00278411384557889      0      0
0.0573768701014157      0.0581711521319738      0.00299562632021203      0      0
0.0581711521319738      0.0589764296027321      0.00318599413867355      0      0
0.0589764296027321      0.0597928547262553      0.00335294017374049      0      0
0.0597928547262553      0.0606205818222245      0.00349453250665477      0      0
0.0606205818222245      0.0614597673466051      0.00360916780720269      0      0
0.0614597673466051      0.0623105699212211      0.00369556141753827      0      0
0.0623105699212211      0.0631731503637371      0.00375274124263892      0      0
0.0631731503637371      0.0640476717180559      0.00378004425299151      0      0
0.0640476717180559      0.064934299285137      0.00377711549711132      0      0
0.064934299285137      0.065833200654241      0.00374391039657592      0      0
0.065833200654241      0.0667445457346082      0.00368070202043450      0      0
0.0667445457346082      0.0676685067875737      0.00358809626838251      0      0
0.0676685067875737      0.0686052584591283      0.00346705978772821      0      0
0.0686052584591283      0.0695549778129301      0.00331896859488387      0      0
0.0695549778129301      0.0705178443637725      0.00314569081940643      0      0
0.0705178443637725      0.071494040111516      0.00294972666993722      0      0
0.071494040111516      0.0724837495754901      0.00273444614212807      0      0
0.0724837495754901      0.07348715982937      0.00250449601793510      0      0
0.07348715982937      0.0745044605365374      0.00226649953495208      0      0
0.0745044605365374      0.0755358439859309      0.00203024003514972      0      0
0.0755358439859309      0.0765815051283916      0.00181051946612686      0      0
0.0765815051283916      0.0776416416135129      0.00162941279618385      0      0
0.0776416416135129      0.0787164538269999      0.00151666035339157      0      0
0.0787164538269999      0.0798061449285455      0.00150264869504152      0      0
0.0798061449285455      0.0809109208902321      0.00160255049983035      0      0
0.0809109208902321      0.0820309905354643      0.00180726504270392      0      0
0.0820309905354643      0.0831665655784396      0.00209331087427574      0      0
0.0831665655784396      0.0843178606641673      0.00243707767813741      0      0
0.0843178606641673      0.0854850934090396      0.00282064303755831      0      0
0.0854850934090396      0.0866684844419658      0.00323156762775033      0      0
0.0866684844419658      0.087868257446075      0.00366123705572334      0      0
0.087868257446075      0.0890846392009967      0.00410346673038253      0      0
0.0890846392009967      0.0903178596257262      0.00455359269162539      0      0
0.0903178596257262      0.0915681518220832      0.00500791989954052      0      0
0.0915681518220832      0.0928357521187732      0.00546339157908110      0      0
0.0928357521187732      0.0941209001160578      0.00591738904654100      0      0
0.0941209001160578      0.0954238387310435      0.00636760824322713      0      0
0.0954238387310435      0.0967448142435972      0.00681198192476128      0      0
0.0967448142435972      0.0980840763428988      0.00724862952988517      0      0
0.0980840763428988      0.0994418781746361      0.00767582416730849      0      0
0.0994418781746361      0.100818476388855      0.00809197039359489      0      0
0.100818476388855      0.10221413118847      0.00849558891293330      0      0
0.10221413118847      0.103629106378448      0.00888530578505571      0      0
0.103629106378448      0.105063669415674      0.00925984460777983      0      0
0.105063669415674      0.106518091459502      0.00961802068431154      0      0
0.106518091459502      0.107992647423013      0.00995873652812138      0      0
0.107992647423013      0.109487616024976      0.0102809782784492      0      0
0.109487616024976      0.111003279842531      0.0105838127436998      0      0
0.111003279842531      0.112539925364605      0.0108663848861496      0      0
0.112539925364605      0.114097843046059      0.0111279156266914      0      0
0.114097843046059      0.115677327362591      0.0113676998935949      0      0
0.115677327362591      0.117278676866402      0.0115851048713555      0      0
0.117278676866402      0.118902194242619      0.0117795684291629      0      0
0.118902194242619      0.120548186366517      0.0119505977263731      0      0
0.120548186366517      0.122216964361519      0.0120977680067113      0      0
0.122216964361519      0.123908843658004      0.0122207216052914      0      0
0.123908843658004      0.125624144052934      0.0123191672040753      0      0
0.125624144052934      0.127363189770296      0.0123928793830829      0      0
0.127363189770296      0.12912630952239      0.0124416985273923      0      0
0.12912630952239      0.130913836571959      0.0124655311646267      0      0
0.130913836571959      0.132726108795187      0.0124643508251925      0      0
0.132726108795187      0.134563468745557      0.0124381995391544      0      0
0.134563468745557      0.136426263718606      0.0123871901106980      0      0
0.136426263718606      0.138314845817565      0.0123115093453999      0      0
0.138314845817565      0.140229572019921      0.0122114224492144      0      0
0.140229572019921      0.142170804244882      0.0120872788740463      0      0
0.142170804244882      0.144138909421796      0.0119395199566625      0      0
0.144138909421796      0.146134259559502      0.0117686887901057      0      0
0.146134259559502      0.148157231816648      0.0115754428854921      0      0
0.148157231816648      0.150208208572982      0.0113605703340758      0      0
0.150208208572982      0.152287577501628      0.0111250103727951      0      0
0.152287577501628      0.154395731642364      0.0108698794995098      0      0
0.154395731642364      0.156533069475914      0.0105965045835235      0      0
0.156533069475914      0.158699994999266      0.0103064647735254      0      0
0.158699994999266      0.16089691780204      0.0100016444048116      0      0
0.16089691780204      0.163124253143903      0.00968429950465471      0      0
0.163124253143903      0.165382422033063      0.00935714077954082      0      0
0.165382422033063      0.16767185130585      0.00902343591212994      0      0
0.16767185130585      0.16999297370739      0.00868713316104306      0      0
0.16999297370739      0.172346227973408      0.00835300586427455      0      0
0.172346227973408      0.174732058913154      0.00802681223255701      0      0
0.174732058913154      0.177150917493482      0.00771545499064891      0      0
0.177150917493482      0.179603260924088      0.00742710905810795      0      0
0.179603260924088      0.182089552743936      0.00717126200537408      0      0
0.182089552743936      0.184610262908873      0.00695858578078813      0      0
0.184610262908873      0.187165867880458      0.00680054362546185      0      0
0.187165867880458      0.189756850716024      0.00670866047351808      0      0
0.189756850716024      0.192383701159985      0.00669347749975711      0      0
0.192383701159985      0.195046915736409      0.00676336791295827      0      0
0.195046915736409      0.197746997842864      0.00692353690364728      0      0
0.197746997842864      0.200484457845576      0.00717554094589143      0      0
0.200484457845576      0.203259813175894      0.00751748208204449      0      0
0.203259813175894      0.206073588428097      0.00794475998635783      0      0
0.206073588428097      0.208926315458549      0.00845108040840139      0      0
0.208926315458549      0.211818533486235      0.00902941579106607      0      0
0.211818533486235      0.214750789194674      0.00967273676127745      0      0
0.214750789194674      0.217723636835266      0.0103744708734333      0      0
0.217723636835266      0.220737638332042      0.0111287309462480      0      0
0.220737638332042      0.22379336338789      0.0119303841078055      0      0
0.22379336338789      0.226891389592229      0.0127750269655790      0      0
0.226891389592229      0.230032302530194      0.0136589143801367      0      0
0.230032302530194      0.233216695893316      0.0145788715535449      0      0
0.233216695893316      0.236445171591743      0.0155322058794846      0      0
0.236445171591743      0.239718339868012      0.0165166264674623      0      0
0.239718339868012      0.243036819412397      0.0175301743033246      0      0
0.243036819412397      0.246401237479853      0.0185711633949887      0      0
0.246401237479853      0.249812230008578      0.0196381320253246      0      0
0.249812230008578      0.253270441740218      0.0207298027707701      0      0
0.253270441740218      0.256776526341734      0.0218450498709736      0      0
0.256776526341734      0.260331146528961      0.0229828726411573      0      0
0.260331146528961      0.263934974191869      0.0241423737929317      0      0
0.263934974191869      0.267588690521566      0.0253227417150168      0      0
0.267588690521566      0.271292986139054      0.0265232359373304      0      0
0.271292986139054      0.275048561225772      0.0277431751507192      0      0
0.275048561225772      0.27885612565594      0.0289819272785840      0      0
0.27885612565594      0.282716399130741      0.0302389011976450      0      0
0.282716399130741      0.286630111314356      0.0315135397862623      0      0
0.286630111314356      0.290598001971889      0.0328053140434388      0      0
0.290598001971889      0.294620821109189      0.0341137180729900      0      0
0.294620821109189      0.298699329114623      0.0354382647680400      0      0
0.298699329114623      0.302834296902796      0.0367784820631991      0      0
0.302834296902796      0.307026506060274      0.0381339096472797      0      0
0.307026506060274      0.311276748993318      0.0395040960496317      0      0
0.311276748993318      0.315585829077662      0.0408885960292485      0      0
0.315585829077662      0.319954560810364      0.0422869682085906      0      0
0.319954560810364      0.324383769963767      0.0436987729042780      0      0
0.324383769963767      0.32887429374158      0.0451235701149673      0      0
0.32887429374158      0.33342698093713      0.0465609176332619      0      0
0.33342698093713      0.338042692093795      0.0480103692537431      0      0
0.338042692093795      0.342722299667666      0.0494714730534126      0      0
0.342722299667666      0.347466688192458      0.0509437697242074      0      0
0.347466688192458      0.352276754446699      0.0524267909399403      0      0
0.352276754446699      0.357153407623246      0.0539200577421702      0      0
0.357153407623246      0.362097569501131      0.0554230789312010      0      0
0.362097569501131      0.367110174619799      0.0569353494497400      0      0
0.367110174619799      0.372192170455755      0.0584563487477627      0      0
0.372192170455755      0.37734451760165      0.0599855391178924      0      0
0.37734451760165      0.382568189947856      0.0615223639911379      0      0
0.382568189947856      0.387864174866547      0.0630662461831762      0      0
0.387864174866547      0.393233473398329      0.0646165860815415      0      0
0.393233473398329      0.398677100441459      0.0661727597640973      0      0
0.398677100441459      0.40419608494368      0.0677341170390492      0      0
0.40419608494368      0.409791470096709      0.0692999793964938      0      0
0.409791470096709      0.41546431353342      0.0708696378611145      0      0
0.41546431353342      0.421215687527758      0.0724423507351153      0      0
0.421215687527758      0.427046679197417      0.0740173412198349      0      0
0.427046679197417      0.43295839070933      0.0755937949036972      0      0
0.43295839070933      0.438951939487993      0.0771708571032228      0      0
0.438951939487993      0.445028458426682      0.0787476300427399      0      0
0.445028458426682      0.451189096101594      0.0803231698571738      0      0
0.451189096101594      0.457435016988945      0.0818964834008488      0      0
0.457435016988945      0.463767401685081      0.0834665248435832      0      0
0.463767401685081      0.470187447129631      0.0850321920334615      0      0
0.470187447129631      0.476696366831751      0.0865923226035138      0      0
0.476696366831751      0.483295391099501      0.0881456897970648      0      0
0.483295391099501      0.489985767272398      0.0896909979837068      0      0
0.489985767272398      0.496768759957182      0.0912268778346339      0      0
0.496768759957182      0.503645651266856      0.0927518811224017      0      0
0.503645651266856      0.510617741063022      0.0942644751059623      0      0
0.510617741063022      0.517686347201588      0.0957630364569848      0      0
0.517686347201588      0.524852805781861      0.0972458446779076      0      0
0.524852805781861      0.532118471399099      0.0987110749557385      0      0
0.532118471399099      0.539484717400551      0.100156790388191      0      0
0.539484717400551      0.546952936145049      0.101580933510125      0      0
0.546952936145049      0.554524539266187      0.102981317038220      0      0
0.554524539266187      0.56220095793915      0.104355613740119      0      0
0.56220095793915      0.569983643151229      0.105701345320541      0      0
0.569983643151229      0.577874065976087      0.107015870200763      0      0
0.577874065976087      0.585873717851818      0.108296370048854      0      0
0.585873717851818      0.59398411086286      0.109539834895500      0      0
0.59398411086286      0.602206778025804      0.110743046643511      0      0
0.602206778025804      0.610543273579166      0.111902560747055      0      0
0.610543273579166      0.618995173277162      0.113014685798325      0      0
0.618995173277162      0.62756407468756      0.114075460712986      0      0
0.62756407468756      0.636251597493652      0.115080629149690      0      0
0.636251597493652      0.645059383800396      0.116025610730517      0      0
0.645059383800396      0.653989098444817      0.116905468545432      0      0
0.653989098444817      0.663042429310678      0.117714872320471      0      0
0.663042429310678      0.672221087647534      0.118448056501160      0      0
0.672221087647534      0.681526808394186      0.119098772342371      0      0
0.681526808394186      0.690961350506615      0.119660232894147      0      0
0.690961350506615      0.70052649729046      0.120125049517080      0      0
0.70052649729046      0.710224056738094      0.120485158233496      0      0
0.710224056738094      0.720055861870372      0.120731733798147      0      0
0.720055861870372      0.730023771083106      0.120855088821437      0      0
0.730023771083106      0.740129668498331      0.120844554553062      0      0
0.740129668498331      0.750375464320448      0.120688338968266      0      0
0.750375464320448      0.76076309519728      0.120373356497170      0      0
0.76076309519728      0.771294524586143      0.119885021959497      0      0
0.771294524586143      0.781971743124969      0.119206998802725      0      0
0.781971743124969      0.792796769008581      0.118320888271859      0      0
0.792796769008581      0.803771648370161      0.117205841167270      0      0
0.803771648370161      0.814898455668016      0.115838066583791      0      0
0.814898455668016      0.826179294077686      0.114190201182410      0      0
0.826179294077686      0.837616295889483      0.112230485965945      0      0
0.837616295889483      0.849211622911536      0.109921671473896      0      0
0.849211622911536      0.860967466878409      0.107219530070083      0      0
0.860967466878409      0.872886049865385      0.104070783024155      0      0
0.872886049865385      0.884969624708479      0.100410125781165      0      0
0.884969624708479      0.897220475430265      0.0961558061540245      0      0
0.897220475430265      0.909640917671599      0.0912027640986605      0      0
0.909640917671599      0.922233299129318      0.0854114065976095      0      0
0.922233299129318      0.935      0.0785879451505067      0      0
# END HISTO1D SudakovqbarqExpOutputsN2LLNor12
# BEGIN HISTO1D SudakovqbarqExpOutputsN2LLNor21
PlotOrder=3
LineColor=green
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\mathbf{V}^{-1}_{h,\mathrm{thr}}\mathbf{V}_{h}\Right]_{(2,1)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.000000000000264145845079368      0      0
0.00000101384324431002      0.00000102787812403307      0.000000000000422751083807698      0      0
0.00000102787812403307      0.00000104210729202498      0.000000000000353010720927246      0      0
0.00000104210729202498      0.00000105653343786574      0.000000000000568368455313832      0      0
0.00000105653343786574      0.00000107115928836782      0.000000000000214299576214672      0      0
0.00000107115928836782      0.00000108598760809164      0.000000000000744632977037649      0      0
0.00000108598760809164      0.00000110102119986811      0.000000000000505804476877234      0      0
0.00000110102119986811      0.00000111626290532839      0.000000000000781265499950108      0      0
0.00000111626290532839      0.00000113171560544106      0.000000000000802181947262125      0      0
0.00000113171560544106      0.00000114738222105665      0.000000000000554210216477385      0      0
0.00000114738222105665      0.00000116326571345971      0.000000000000854139813360763      0      0
0.00000116326571345971      0.0000011793690849286      0.000000000000249327929590555      0      0
0.0000011793690849286      0.00000119569537930295      0.000000000000900006887872485      0      0
0.00000119569537930295      0.000001212247682559      0.000000000000922810340741150      0      0
0.000001212247682559      0.00000122902912339292      0.000000000000331322015819016      0      0
0.00000122902912339292      0.00000124604287381218      0.000000000000884404423539780      0      0
0.00000124604287381218      0.00000126329214973512      0.00000000000100482632082273      0      0
0.00000126329214973512      0.00000128078021159884      0.000000000000570269735032094      0      0
0.00000128078021159884      0.00000129851036497544      0.000000000000285409549326732      0      0
0.00000129851036497544      0.00000131648596119688      0.000000000000847317891305105      0      0
0.00000131648596119688      0.00000133471039798844      0.000000000000456271912986455      0      0
0.00000133471039798844      0.00000135318712011092      0.000000000000600297595107280      0      0
0.00000135318712011092      0.00000137191962001179      0.000000000000984647852162964      0      0
0.00000137191962001179      0.00000139091143848532      0.00000000000115839904660305      0      0
0.00000139091143848532      0.00000141016616534188      0.00000000000108415496373321      0      0
0.00000141016616534188      0.00000142968744008643      0.00000000000104664389601404      0      0
0.00000142968744008643      0.00000144947895260651      0.000000000000355660289613827      0      0
0.00000144947895260651      0.00000146954444386967      0.00000000000135900261774663      0      0
0.00000146954444386967      0.00000148988770663059      0.00000000000124554692708889      0      0
0.00000148988770663059      0.00000151051258614798      0.000000000000706617974030503      0      0
0.00000151051258614798      0.00000153142298091138      0.00000000000111796112270868      0      0
0.00000153142298091138      0.00000155262284337812      0.00000000000101510790967214      0      0
0.00000155262284337812      0.00000157411618072032      0.00000000000140800437607753      0      0
0.00000157411618072032      0.00000159590705558239      0.000000000000621995003345252      0      0
0.00000159590705558239      0.0000016179995868489      0.00000000000145945559511691      0      0
0.0000016179995868489      0.00000164039795042316      0.00000000000161794413813519      0      0
0.00000164039795042316      0.00000166310638001652      0.000000000000727874559826400      0      0
0.00000166310638001652      0.00000168612916794864      0.000000000000600315228878727      0      0
0.00000168612916794864      0.00000170947066595881      0.00000000000154239675557767      0      0
0.00000170947066595881      0.00000173313528602849      0.00000000000116885803312907      0      0
0.00000173313528602849      0.00000175712750121529      0.00000000000130415168444179      0      0
0.00000175712750121529      0.00000178145184649847      0.00000000000179732212118888      0      0
0.00000178145184649847      0.00000180611291963609      0.000000000000554118619964298      0      0
0.00000180611291963609      0.00000183111538203409      0.000000000000665611218922906      0      0
0.00000183111538203409      0.00000185646395962742      0.000000000000595484240526763      0      0
0.00000185646395962742      0.00000188216344377329      0.000000000000613738646757165      0      0
0.00000188216344377329      0.00000190821869215684      0.00000000000164599444108077      0      0
0.00000190821869215684      0.00000193463462970931      0.000000000000704440074233423      0      0
0.00000193463462970931      0.000001961416249539      0.00000000000202983453319977      0      0
0.000001961416249539      0.00000198856861387501      0.00000000000249140247767925      0      0
0.00000198856861387501      0.00000201609685502412      0.00000000000232664962235005      0      0
0.00000201609685502412      0.00000204400617634088      0.000000000000709587218204735      0      0
0.00000204400617634088      0.00000207230185321116      0.00000000000229947553853299      0      0
0.00000207230185321116      0.00000210098923404927      0.00000000000107984697440917      0      0
0.00000210098923404927      0.00000213007374130893      0.00000000000166015472491008      0      0
0.00000213007374130893      0.00000215956087250823      0.00000000000281646164729680      0      0
0.00000215956087250823      0.00000218945620126872      0.00000000000290174857787219      0      0
0.00000218945620126872      0.00000221976537836897      0.00000000000297591484080146      0      0
0.00000221976537836897      0.00000225049413281266      0.00000000000232735421898834      0      0
0.00000225049413281266      0.00000228164827291145      0.00000000000309270759123725      0      0
0.00000228164827291145      0.0000023132336873829      0.00000000000170193193804191      0      0
0.0000023132336873829      0.0000023452563464635      0.00000000000347428780337200      0      0
0.0000023452563464635      0.00000237772230303722      0.00000000000197624009047041      0      0
0.00000237772230303722      0.00000241063769377955      0.00000000000296264323337432      0      0
0.00000241063769377955      0.00000244400874031748      0.00000000000104127322639728      0      0
0.00000244400874031748      0.00000247784175040552      0.00000000000223542591679601      0      0
0.00000247784175040552      0.00000251214311911795      0.00000000000160634496097352      0      0
0.00000251214311911795      0.00000254691933005764      0.00000000000355758359906520      0      0
0.00000254691933005764      0.00000258217695658154      0.00000000000399658657476763      0      0
0.00000258217695658154      0.0000026179226630432      0.00000000000199900932244668      0      0
0.0000026179226630432      0.00000265416320605244      0.00000000000336535432217645      0      0
0.00000265416320605244      0.00000269090543575249      0.00000000000171401770186516      0      0
0.00000269090543575249      0.00000272815629711478      0.00000000000141599434728137      0      0
0.00000272815629711478      0.00000276592283125165      0.00000000000482453246284345      0      0
0.00000276592283125165      0.00000280421217674733      0.00000000000376312411931587      0      0
0.00000280421217674733      0.00000284303157100718      0.00000000000388403795706949      0      0
0.00000284303157100718      0.00000288238835162573      0.00000000000478659587692617      0      0
0.00000288238835162573      0.00000292228995777364      0.00000000000525589716329230      0      0
0.00000292228995777364      0.00000296274393160382      0.00000000000488659409668060      0      0
0.00000296274393160382      0.00000300375791967704      0.00000000000158097187930007      0      0
0.00000300375791967704      0.00000304533967440728      0.00000000000392745749123578      0      0
0.00000304533967440728      0.0000030874970555271      0.00000000000180214821312498      0      0
0.0000030874970555271      0.00000313023803157323      0.00000000000203298384475637      0      0
0.00000313023803157323      0.00000317357068139281      0.00000000000622556513498141      0      0
0.00000317357068139281      0.00000321750319567045      0.00000000000204573980188215      0      0
0.00000321750319567045      0.00000326204387847638      0.00000000000672088715843438      0      0
0.00000326204387847638      0.00000330720114883614      0.00000000000194219660526042      0      0
0.00000330720114883614      0.00000335298354232185      0.00000000000538496385765575      0      0
0.00000335298354232185      0.00000339939971266569      0.00000000000558123749323702      0      0
0.00000339939971266569      0.00000344645843339553      0.00000000000340733164780346      0      0
0.00000344645843339553      0.00000349416859949336      0.00000000000208553888419580      0      0
0.00000349416859949336      0.00000354253922907654      0.00000000000792619941694535      0      0
0.00000354253922907654      0.00000359157946510248      0.00000000000674601599200251      0      0
0.00000359157946510248      0.00000364129857709674      0.00000000000701325606792419      0      0
0.00000364129857709674      0.00000369170596290522      0.00000000000831829626078526      0      0
0.00000369170596290522      0.00000374281115047047      0.00000000000882747810610314      0      0
0.00000374281115047047      0.0000037946237996327      0.00000000000903054313963586      0      0
0.0000037946237996327      0.00000384715370395563      0.00000000000862953376345832      0      0
0.00000384715370395563      0.00000390041079257769      0.00000000000346038378040948      0      0
0.00000390041079257769      0.00000395440513208878      0.00000000000390308076686930      0      0
0.00000395440513208878      0.00000400914692843308      0.00000000000603614668137427      0      0
0.00000400914692843308      0.00000406464652883815      0.00000000000286190609482124      0      0
0.00000406464652883815      0.00000412091442377072      0.0000000000107256899803141      0      0
0.00000412091442377072      0.00000417796124891967      0.00000000000916610840833072      0      0
0.00000417796124891967      0.00000423579778720626      0.00000000000918216387286060      0      0
0.00000423579778720626      0.0000042944349708224      0.0000000000109287971246645      0      0
0.0000042944349708224      0.00000435388388329698      0.0000000000119723102888796      0      0
0.00000435388388329698      0.00000441415576159092      0.0000000000121990912302907      0      0
0.00000441415576159092      0.0000044752619982211      0.0000000000125087428271572      0      0
0.0000044752619982211      0.00000453721414341383      0.00000000000618390150271549      0      0
0.00000453721414341383      0.00000460002390728798      0.0000000000133513446351195      0      0
0.00000460002390728798      0.0000046637031620685      0.0000000000137194923327402      0      0
0.0000046637031620685      0.00000472826394433043      0.00000000000462355237036905      0      0
0.00000472826394433043      0.00000479371845727405      0.00000000000510788829660428      0      0
0.00000479371845727405      0.00000486007907303155      0.0000000000149006724860109      0      0
0.00000486007907303155      0.00000492735833500554      0.00000000000992089487774120      0      0
0.00000492735833500554      0.00000499556896024003      0.00000000000925774318824562      0      0
0.00000499556896024003      0.00000506472384182418      0.0000000000141474951383784      0      0
0.00000506472384182418      0.00000513483605132934      0.0000000000161150489833083      0      0
0.00000513483605132934      0.00000520591884127979      0.00000000000788934871566763      0      0
0.00000520591884127979      0.00000527798564765776      0.00000000000808641024394366      0      0
0.00000527798564765776      0.00000535105009244307      0.0000000000142600191108428      0      0
0.00000535105009244307      0.00000542512598618791      0.0000000000141111238792787      0      0
0.00000542512598618791      0.00000550022733062734      0.00000000000516199319463889      0      0
0.00000550022733062734      0.00000557636832132587      0.0000000000195253083338184      0      0
0.00000557636832132587      0.00000565356335036064      0.0000000000199540908975218      0      0
0.00000565356335036064      0.00000573182700904185      0.0000000000134540821823082      0      0
0.00000573182700904185      0.00000581117409067079      0.0000000000199467874271878      0      0
0.00000581117409067079      0.000005891619593336      0.00000000000585288291574079      0      0
0.000005891619593336      0.00000597317872274825      0.00000000000603175083637700      0      0
0.00000597317872274825      0.00000605586689511467      0.0000000000205801857700831      0      0
0.00000605586689511467      0.0000061396997400527      0.00000000000741808621407569      0      0
0.0000061396997400527      0.00000622469310354442      0.0000000000173014256536847      0      0
0.00000622469310354442      0.00000631086305093168      0.0000000000193223059956757      0      0
0.00000631086305093168      0.0000063982258699528      0.0000000000163602226558908      0      0
0.0000063982258699528      0.00000648679807382125      0.0000000000104291852674851      0      0
0.00000648679807382125      0.00000657659640434692      0.00000000000730171979451216      0      0
0.00000657659640434692      0.00000666763783510069      0.00000000000766434521560646      0      0
0.00000666763783510069      0.00000675993957462272      0.0000000000103830851046499      0      0
0.00000675993957462272      0.0000068535190696752      0.0000000000268808223263297      0      0
0.0000068535190696752      0.00000694839400854009      0.0000000000150889040442157      0      0
0.00000694839400854009      0.00000704458232436258      0.0000000000286114696358652      0      0
0.00000704458232436258      0.00000714210219854078      0.0000000000235181742296801      0      0
0.00000714210219854078      0.00000724097206416231      0.0000000000237531379087084      0      0
0.00000724097206416231      0.00000734121060948854      0.0000000000185430295045278      0      0
0.00000734121060948854      0.000007442836781487      0.0000000000343463044067313      0      0
0.000007442836781487      0.00000754586978941272      0.0000000000359484676236969      0      0
0.00000754586978941272      0.00000765032910843916      0.00000000000994199330288135      0      0
0.00000765032910843916      0.00000775623448333934      0.0000000000159830099008095      0      0
0.00000775623448333934      0.00000786360593221801      0.0000000000159116416131519      0      0
0.00000786360593221801      0.00000797246375029542      0.0000000000381729706019428      0      0
0.00000797246375029542      0.00000808282851374354      0.0000000000369865862466071      0      0
0.00000808282851374354      0.00000819472108357529      0.0000000000342241599388249      0      0
0.00000819472108357529      0.00000830816260958769      0.0000000000410837480029812      0      0
0.00000830816260958769      0.00000842317453435958      0.0000000000429410556281838      0      0
0.00000842317453435958      0.00000853977859730466      0.0000000000210481593951060      0      0
0.00000853977859730466      0.00000865799683878063      0.0000000000275231200379857      0      0
0.00000865799683878063      0.00000877785160425524      0.0000000000484925175317600      0      0
0.00000877785160425524      0.00000889936554853005      0.0000000000404575908893897      0      0
0.00000889936554853005      0.00000902256164002253      0.0000000000262088646911903      0      0
0.00000902256164002253      0.00000914746316510757      0.0000000000260023140846068      0      0
0.00000914746316510757      0.00000927409373251906      0.0000000000454056725256371      0      0
0.00000927409373251906      0.00000940247727781235      0.0000000000473606816028986      0      0
0.00000940247727781235      0.00000953263806788851      0.0000000000486035147311225      0      0
0.00000953263806788851      0.00000966460070558129      0.0000000000408064158405220      0      0
0.00000966460070558129      0.00000979839013430744      0.0000000000604218294211046      0      0
0.00000979839013430744      0.00000993403164278155      0.0000000000217029458695702      0      0
0.00000993403164278155      0.000010071550869796      0.0000000000223417713955521      0      0
0.000010071550869796      0.0000102109738090674      0.0000000000658392041404435      0      0
0.0000102109738090674      0.0000103523268141496      0.0000000000651692527209121      0      0
0.0000103523268141496      0.000010495636603415      0.0000000000414934078277993      0      0
0.000010495636603415      0.0000106409302651053      0.0000000000517651351655660      0      0
0.0000106409302651053      0.000010788235262451      0.0000000000559664127787736      0      0
0.000010788235262451      0.0000109375794388631      0.0000000000706216457702884      0      0
0.0000109375794388631      0.0000110889910231955      0.0000000000363276797195998      0      0
0.0000110889910231955      0.0000112424986350812      0.0000000000789307748686771      0      0
0.0000112424986350812      0.0000113981312903417      0.0000000000715637940680056      0      0
0.0000113981312903417      0.0000115559184064716      0.0000000000841795449358106      0      0
0.0000115559184064716      0.000011715889808199      0.0000000000414973417554196      0      0
0.000011715889808199      0.0000118780757331232      0.0000000000883738886970529      0      0
0.0000118780757331232      0.0000120425068374297      0.0000000000625878368615545      0      0
0.0000120425068374297      0.0000122092142016854      0.0000000000465853690220253      0      0
0.0000122092142016854      0.0000123782293367127      0.0000000000553316631531683      0      0
0.0000123782293367127      0.0000125495841895462      0.0000000000816327286206622      0      0
0.0000125495841895462      0.0000127233111494713      0.000000000102069658829213      0      0
0.0000127233111494713      0.0000128994430541458      0.0000000000875863290502283      0      0
0.0000128994430541458      0.0000130780131958075      0.0000000000402778714737838      0      0
0.0000130780131958075      0.0000132590553275668      0.0000000000464177417456519      0      0
0.0000132590553275668      0.0000134426036697863      0.0000000000843496354466632      0      0
0.0000134426036697863      0.00001362869291655      0.000000000100852419519788      0      0
0.00001362869291655      0.00001381735824222      0.0000000000968108674197354      0      0
0.00001381735824222      0.0000140086353080861      0.0000000000562302545714686      0      0
0.0000140086353080861      0.0000142025602691059      0.0000000000779529776858698      0      0
0.0000142025602691059      0.0000143991697807389      0.000000000109871766977624      0      0
0.0000143991697807389      0.0000145985010058751      0.000000000127629446126309      0      0
0.0000145985010058751      0.0000148005916218595      0.000000000119331043943660      0      0
0.0000148005916218595      0.0000150054798276138      0.000000000142181266937749      0      0
0.0000150054798276138      0.0000152132043508565      0.0000000000412971947903077      0      0
0.0000152132043508565      0.0000154238044554237      0.000000000115444927012845      0      0
0.0000154238044554237      0.0000156373199486901      0.0000000000908891557214655      0      0
0.0000156373199486901      0.0000158537911890937      0.000000000115911566916469      0      0
0.0000158537911890937      0.0000160732590937644      0.0000000000501805404266439      0      0
0.0000160732590937644      0.0000162957651462576      0.000000000120625658739223      0      0
0.0000162957651462576      0.000016521351404396      0.0000000000882922780871550      0      0
0.000016521351404396      0.0000167500605082187      0.0000000000740192057422205      0      0
0.0000167500605082187      0.0000169819356880416      0.000000000172173077680801      0      0
0.0000169819356880416      0.0000172170207726282      0.000000000172037581473652      0      0
0.0000172170207726282      0.0000174553601974744      0.000000000103160178162831      0      0
0.0000174553601974744      0.0000176969990132074      0.000000000109232955013601      0      0
0.0000176969990132074      0.0000179419828941014      0.000000000186616060212231      0      0
0.0000179419828941014      0.0000181903581467107      0.000000000207145634444772      0      0
0.0000181903581467107      0.0000184421717186223      0.0000000000981575730491153      0      0
0.0000184421717186223      0.0000186974712073306      0.000000000209505572830382      0      0
0.0000186974712073306      0.0000189563048692332      0.000000000178633352492061      0      0
0.0000189563048692332      0.0000192187216287532      0.000000000145982245713503      0      0
0.0000192187216287532      0.0000194847710875863      0.0000000000662734946246819      0      0
0.0000194847710875863      0.0000197545035340766      0.000000000140151638905461      0      0
0.0000197545035340766      0.000020027969952722      0.000000000232914727791539      0      0
0.000020027969952722      0.0000203052220338112      0.000000000244659561504195      0      0
0.0000203052220338112      0.0000205863121831945      0.000000000257371012689887      0      0
0.0000205863121831945      0.0000208712935321888      0.000000000232431445047806      0      0
0.0000208712935321888      0.000021160219947621      0.000000000180603072956090      0      0
0.000021160219947621      0.0000214531460420097      0.0000000000910459943163498      0      0
0.0000214531460420097      0.0000217501271838877      0.000000000125501551883452      0      0
0.0000217501271838877      0.0000220512195082683      0.0000000000851002937302456      0      0
0.0000220512195082683      0.0000223564799272551      0.000000000275472826806439      0      0
0.0000223564799272551      0.0000226659661408002      0.000000000207874074837804      0      0
0.0000226659661408002      0.0000229797366476099      0.000000000317431991910362      0      0
0.0000229797366476099      0.0000232978507562027      0.000000000156194187630647      0      0
0.0000232978507562027      0.0000236203685961192      0.000000000101894148429118      0      0
0.0000236203685961192      0.000023947351129288      0.000000000148125288667338      0      0
0.000023947351129288      0.0000242788601615485      0.000000000142567456174492      0      0
0.0000242788601615485      0.0000246149583543337      0.000000000103595748068304      0      0
0.0000246149583543337      0.0000249557092365137      0.000000000168089756606662      0      0
0.0000249557092365137      0.0000253011772164045      0.000000000316044092399424      0      0
0.0000253011772164045      0.0000256514275939423      0.000000000412741972715409      0      0
0.0000256514275939423      0.0000260065265730261      0.000000000381720994694708      0      0
0.0000260065265730261      0.0000263665412740315      0.000000000233652488978685      0      0
0.0000263665412740315      0.0000267315397464981      0.000000000121140964480678      0      0
0.0000267315397464981      0.0000271015909819919      0.000000000231583624799155      0      0
0.0000271015909819919      0.0000274767649271459      0.000000000332574304152858      0      0
0.0000274767649271459      0.0000278571324968813      0.000000000371118105379619      0      0
0.0000278571324968813      0.0000282427655878122      0.000000000338325402328269      0      0
0.0000282427655878122      0.0000286337370918349      0.000000000200641102741921      0      0
0.0000286337370918349      0.0000290301209099061      0.000000000247983190199036      0      0
0.0000290301209099061      0.0000294319919660113      0.000000000543691201321846      0      0
0.0000294319919660113      0.0000298394262213274      0.000000000204349209214853      0      0
0.0000298394262213274      0.00003025250068858      0.000000000577978037357460      0      0
0.00003025250068858      0.000030671293446601      0.000000000422595321596843      0      0
0.000030671293446601      0.0000310958836550867      0.000000000285850287504816      0      0
0.0000310958836550867      0.00003152635156956      0.000000000379156523870368      0      0
0.00003152635156956      0.000031962778556541      0.000000000630608368400602      0      0
0.000031962778556541      0.0000324052471089262      0.000000000324864792154132      0      0
0.0000324052471089262      0.0000328538408615817      0.000000000681584793592022      0      0
0.0000328538408615817      0.000033308644607151      0.000000000618971919428929      0      0
0.000033308644607151      0.0000337697443120835      0.000000000692489581554744      0      0
0.0000337697443120835      0.0000342372271328825      0.000000000595094889526517      0      0
0.0000342372271328825      0.0000347111814325807      0.000000000572834601366172      0      0
0.0000347111814325807      0.0000351916967974413      0.000000000258271528613083      0      0
0.0000351916967974413      0.0000356788640538924      0.000000000382502057768420      0      0
0.0000356788640538924      0.0000361727752856944      0.000000000824740094249560      0      0
0.0000361727752856944      0.0000366735238513458      0.000000000355843519049183      0      0
0.0000366735238513458      0.0000371812044017293      0.000000000249527719923675      0      0
0.0000371812044017293      0.0000376959128980032      0.000000000680506316683296      0      0
0.0000376959128980032      0.0000382177466297395      0.000000000562643737516890      0      0
0.0000382177466297395      0.0000387468042333134      0.000000000819703870834209      0      0
0.0000387468042333134      0.0000392831857105477      0.000000000444147060542702      0      0
0.0000392831857105477      0.0000398269924476147      0.000000000970295338336466      0      0
0.0000398269924476147      0.0000403783272342003      0.000000000865018469785831      0      0
0.0000403783272342003      0.0000409372942829333      0.00000000103980347388263      0      0
0.0000409372942829333      0.0000415039992490831      0.000000000640349745969001      0      0
0.0000415039992490831      0.000042078549250531      0.000000000653362038415868      0      0
0.000042078549250531      0.0000426610528880173      0.00000000112736405184632      0      0
0.0000426610528880173      0.0000432516202656688      0.00000000105076701458356      0      0
0.0000432516202656688      0.0000438503630118107      0.00000000121166869100139      0      0
0.0000438503630118107      0.0000444573943000663      0.000000000534241187631627      0      0
0.0000444573943000663      0.0000450728288707489      0.000000000574338108015810      0      0
0.0000450728288707489      0.0000456967830525504      0.00000000129948358893847      0      0
0.0000456967830525504      0.0000463293747845289      0.00000000132203110138405      0      0
0.0000463293747845289      0.0000469707236384016      0.00000000105374204175407      0      0
0.0000469707236384016      0.0000476209508411464      0.00000000143230699589297      0      0
0.0000476209508411464      0.0000482801792979158      0.00000000117081152319672      0      0
0.0000482801792979158      0.0000489485336152684      0.00000000144344419320693      0      0
0.0000489485336152684      0.0000496261401247217      0.00000000153512333353564      0      0
0.0000496261401247217      0.0000503131269066316      0.000000000954411707094904      0      0
0.0000503131269066316      0.0000510096238144011      0.00000000137196932866346      0      0
0.0000510096238144011      0.000051715762499026      0.000000000608699895802740      0      0
0.000051715762499026      0.000052431676433979      0.000000000492903499799918      0      0
0.000052431676433979      0.0000531575009404385      0.00000000160088303125829      0      0
0.0000531575009404385      0.0000538933732128671      0.00000000120889428528613      0      0
0.0000538933732128671      0.0000546394323449439      0.00000000185319001176172      0      0
0.0000546394323449439      0.0000553958193558558      0.00000000181395364166579      0      0
0.0000553958193558558      0.0000561626772169526      0.00000000174426207250381      0      0
0.0000561626772169526      0.0000569401508787716      0.00000000197841463131802      0      0
0.0000569401508787716      0.0000577283872984359      0.00000000198027027975236      0      0
0.0000577283872984359      0.0000585275354674316      0.00000000163784744595186      0      0
0.0000585275354674316      0.0000593377464397706      0.00000000200857382975258      0      0
0.0000593377464397706      0.0000601591733605423      0.00000000101992648163692      0      0
0.0000601591733605423      0.0000609919714948611      0.00000000128693454322763      0      0
0.0000609919714948611      0.0000618362982572143      0.00000000158765293326850      0      0
0.0000618362982572143      0.0000626923132412161      0.000000000668607180963912      0      0
0.0000626923132412161      0.0000635601782497746      0.00000000171967888196182      0      0
0.0000635601782497746      0.0000644400573256746      0.00000000141189211289093      0      0
0.0000644400573256746      0.0000653321167825856      0.00000000133945889076259      0      0
0.0000653321167825856      0.0000662365252364977      0.00000000213805110909945      0      0
0.0000662365252364977      0.0000671534536375933      0.000000000992102328210639      0      0
0.0000671534536375933      0.0000680830753025601      0.00000000222076055109646      0      0
0.0000680830753025601      0.0000690255659473509      0.00000000166362895728029      0      0
0.0000690255659473509      0.0000699811037203975      0.00000000209929418769791      0      0
0.0000699811037203975      0.0000709498692362838      0.00000000119529470487017      0      0
0.0000709498692362838      0.0000719320456098856      0.00000000228677500412393      0      0
0.0000719320456098856      0.0000729278184909828      0.00000000208572836901979      0      0
0.0000729278184909828      0.0000739373760993502      0.00000000211185854976031      0      0
0.0000739373760993502      0.0000749609092603353      0.00000000117868890476947      0      0
0.0000749609092603353      0.0000759986114409274      0.000000000998185888207950      0      0
0.0000759986114409274      0.0000770506787863264      0.00000000369909349657822      0      0
0.0000770506787863264      0.0000781173101570184      0.00000000247431242258741      0      0
0.0000781173101570184      0.0000791987071663636      0.00000000326146570397467      0      0
0.0000791987071663636      0.0000802950742187053      0.00000000322526785360397      0      0
0.0000802950742187053      0.000081406618548006      0.00000000415333732188153      0      0
0.000081406618548006      0.0000825335502570186      0.00000000429599174846791      0      0
0.0000825335502570186      0.0000836760823569998      0.00000000187341651545148      0      0
0.0000836760823569998      0.0000848344308079731      0.00000000444451295998658      0      0
0.0000848344308079731      0.0000860088145595493      0.00000000460723656583094      0      0
0.0000860088145595493      0.0000871994555923124      0.00000000256092543921249      0      0
0.0000871994555923124      0.0000884065789597775      0.00000000480404271111839      0      0
0.0000884065789597775      0.0000896304128309307      0.00000000416626213312493      0      0
0.0000896304128309307      0.0000908711885333572      0.00000000517979501393461      0      0
0.0000908711885333572      0.0000921291405969664      0.00000000203738997317651      0      0
0.0000921291405969664      0.0000934045067983223      0.00000000503904954991717      0      0
0.0000934045067983223      0.0000946975282055884      0.00000000514282075555782      0      0
0.0000946975282055884      0.0000960084492240934      0.00000000207292065012728      0      0
0.0000960084492240934      0.0000973375176425286      0.00000000595700954819891      0      0
0.0000973375176425286      0.000098684984679785      0.00000000487569504280509      0      0
0.000098684984679785      0.000100051105032438      0.00000000574272242733043      0      0
0.000100051105032438      0.000101436136922889      0.00000000545476736669703      0      0
0.000101436136922889      0.000102840342148178      0.00000000525941686410355      0      0
0.000102840342148178      0.000104263986129461      0.00000000303109908997569      0      0
0.000104263986129461      0.000105707337962187      0.00000000452269479863108      0      0
0.000105707337962187      0.00010717067046696      0.00000000720282120269800      0      0
0.00010717067046696      0.000108654260241103      0.00000000318681185397669      0      0
0.000108654260241103      0.000110158387710945      0.00000000268777617390514      0      0
0.000110158387710945      0.000111683337184825      0.00000000221783043102043      0      0
0.000111683337184825      0.000113229396906833      0.00000000589434821738288      0      0
0.000113229396906833      0.00011479685911129      0.00000000602208263314572      0      0
0.00011479685911129      0.000116386020077991      0.00000000854583252375121      0      0
0.000116386020077991      0.000117997180188201      0.00000000864212041734346      0      0
0.000117997180188201      0.00011963064398144      0.00000000853133977492304      0      0
0.00011963064398144      0.00012128672021304      0.00000000247954663588602      0      0
0.00012128672021304      0.00012296572191251      0.00000000910116638658625      0      0
0.00012296572191251      0.000124667966442703      0.00000000948198403740508      0      0
0.000124667966442703      0.000126393775559803      0.00000000988214223752342      0      0
0.000126393775559803      0.000128143475474143      0.00000000922688941571362      0      0
0.000128143475474143      0.000129917396911867      0.00000000388081624785101      0      0
0.000129917396911867      0.000131715875177439      0.00000000888936677713975      0      0
0.000131715875177439      0.000133539250217029      0.0000000112194345962793      0      0
0.000133539250217029      0.00013538786668276      0.0000000114770073062380      0      0
0.00013538786668276      0.000137262073997862      0.00000000874132352766987      0      0
0.000137262073997862      0.000139162226422714      0.00000000605576335646906      0      0
0.000139162226422714      0.00014108868312181      0.00000000986926057384036      0      0
0.00014108868312181      0.000143041808231644      0.0000000129073420109368      0      0
0.000143041808231644      0.000145021970929542      0.0000000129733227993593      0      0
0.000145021970929542      0.00014702954550344      0.0000000134903524209405      0      0
0.00014702954550344      0.000149064911422635      0.00000000723976323536048      0      0
0.000149064911422635      0.00015112845340951      0.0000000123445201362520      0      0
0.00015112845340951      0.000153220561512254      0.00000000430679387923267      0      0
0.000153220561512254      0.000155341631178586      0.0000000104308615011660      0      0
0.000155341631178586      0.000157492063330508      0.0000000114467017359059      0      0
0.000157492063330508      0.000159672264440082      0.00000000671302579064648      0      0
0.000159672264440082      0.00016188264660626      0.0000000102027163741933      0      0
0.00016188264660626      0.000164123627632783      0.0000000150902479676059      0      0
0.000164123627632783      0.00016639563110715      0.0000000137852056251814      0      0
0.00016639563110715      0.000168699086480686      0.00000000566888287809683      0      0
0.000168699086480686      0.000171034429149716      0.00000000499881956734519      0      0
0.000171034429149716      0.00017340210053786      0.00000000630666069075680      0      0
0.00017340210053786      0.000175802548179476      0.0000000159307621680734      0      0
0.000175802548179476      0.000178236225804249      0.0000000174159632213623      0      0
0.000178236225804249      0.000180703593422953      0.0000000126317412124857      0      0
0.000180703593422953      0.000183205117414405      0.0000000104346211172356      0      0
0.000183205117414405      0.000185741270613619      0.0000000191489011771064      0      0
0.000185741270613619      0.000188312532401177      0.0000000211671151722407      0      0
0.000188312532401177      0.000190919388793845      0.0000000192597779737008      0      0
0.000190919388793845      0.000193562332536437      0.00000000895441357608572      0      0
0.000193562332536437      0.000196241863194957      0.0000000183481469953229      0      0
0.000196241863194957      0.000198958487251018      0.0000000185511025176437      0      0
0.000198958487251018      0.000201712718197586      0.0000000233596598295850      0      0
0.000201712718197586      0.000204505076636033      0.0000000105120835222065      0      0
0.000204505076636033      0.000207336090374545      0.00000000773753652279824      0      0
0.000207336090374545      0.000210206294527884      0.00000000819897492210195      0      0
0.000210206294527884      0.000213116231618538      0.00000000999095776720211      0      0
0.000213116231618538      0.000216066451679264      0.0000000248404512575455      0      0
0.000216066451679264      0.000219057512357059      0.0000000265016543115436      0      0
0.000219057512357059      0.000222089979018563      0.0000000153935736615209      0      0
0.000222089979018563      0.000225164424856924      0.0000000244917105145355      0      0
0.000225164424856924      0.000228281431000144      0.0000000323331927012145      0      0
0.000228281431000144      0.00023144158662092      0.0000000252420549932869      0      0
0.00023144158662092      0.000234645489048012      0.0000000208306230904746      0      0
0.000234645489048012      0.000237893743879147      0.0000000245901710566232      0      0
0.000237893743879147      0.000241186965095492      0.0000000342629379157181      0      0
0.000241186965095492      0.000244525775177701      0.0000000346642109126093      0      0
0.000244525775177701      0.000247910805223583      0.0000000103613976658357      0      0
0.000247910805223583      0.000251342695067386      0.0000000396428210275847      0      0
0.000251342695067386      0.000254822093400743      0.0000000116916520303635      0      0
0.000254822093400743      0.00025834965789528      0.0000000344215001578978      0      0
0.00025834965789528      0.000261926055326934      0.0000000431895731174181      0      0
0.000261926055326934      0.000265551961701985      0.0000000397347868470815      0      0
0.000265551961701985      0.00026922806238483      0.0000000386184515367785      0      0
0.00026922806238483      0.000272955052227537      0.0000000437306971833826      0      0
0.000272955052227537      0.000276733635701177      0.0000000481026266052126      0      0
0.000276733635701177      0.000280564527028988      0.0000000328180999590399      0      0
0.000280564527028988      0.000284448450321376      0.0000000235734757806873      0      0
0.000284448450321376      0.000288386139712781      0.0000000515768229191984      0      0
0.000288386139712781      0.000292378339500449      0.0000000200064655051344      0      0
0.000292378339500449      0.000296425804285111      0.0000000458570898193307      0      0
0.000296425804285111      0.000300529299113624      0.0000000543242585237444      0      0
0.000300529299113624      0.000304689599623573      0.0000000345495985942432      0      0
0.000304689599623573      0.000308907492189884      0.0000000188406039269153      0      0
0.000308907492189884      0.000313183774073464      0.0000000165972938682963      0      0
0.000313183774073464      0.000317519253571897      0.0000000190595959330334      0      0
0.000317519253571897      0.000321914750172228      0.0000000355091686711070      0      0
0.000321914750172228      0.000326371094705861      0.0000000614507264001303      0      0
0.000326371094705861      0.000330889129505603      0.0000000630809112553508      0      0
0.000330889129505603      0.000335469708564879      0.0000000189870934346003      0      0
0.000335469708564879      0.000340113697699154      0.0000000712902721143281      0      0
0.000340113697699154      0.000344821974709588      0.0000000245766993118826      0      0
0.000344821974709588      0.000349595429548956      0.0000000769889161316017      0      0
0.000349595429548956      0.000354434964489868      0.0000000458389087098870      0      0
0.000354434964489868      0.000359341494295315      0.0000000309814398276114      0      0
0.000359341494295315      0.000364315946391572      0.0000000672892375227435      0      0
0.000364315946391572      0.000369359261043507      0.0000000832249711234288      0      0
0.000369359261043507      0.000374472391532301      0.0000000881547315773795      0      0
0.000374472391532301      0.00037965630433564      0.0000000902327219506102      0      0
0.00037965630433564      0.000384911979310397      0.0000000871251465836289      0      0
0.000384911979310397      0.000390240409877844      0.0000000662180135879181      0      0
0.000390240409877844      0.000395642603211426      0.0000000267347909886932      0      0
0.000395642603211426      0.000401119580427133      0.0000000772407841656532      0      0
0.000401119580427133      0.000406672376776519      0.0000000987795151580842      0      0
0.000406672376776519      0.000412302041842373      0.0000000291211331962462      0      0
0.000412302041842373      0.000418009639737117      0.000000110182375225736      0      0
0.000418009639737117      0.000423796249303941      0.0000000309323314873493      0      0
0.000423796249303941      0.000429662964320725      0.000000109885814839044      0      0
0.000429662964320725      0.000435610893706785      0.0000000912268575038939      0      0
0.000435610893706785      0.000441641161732474      0.0000000338494887527562      0      0
0.000441641161732474      0.000447754908231697      0.0000000927733578433384      0      0
0.000447754908231697      0.000453953288817359      0.000000126414330927277      0      0
0.000453953288817359      0.000460237475099795      0.000000132878485054003      0      0
0.000460237475099795      0.000466608654908228      0.000000131903657329863      0      0
0.000466608654908228      0.000473068032515292      0.000000135277323805766      0      0
0.000473068032515292      0.000479616828864662      0.000000143860936041910      0      0
0.000479616828864662      0.000486256281801832      0.000000146580051723662      0      0
0.000486256281801832      0.000492987646308097      0.000000120671994996747      0      0
0.000492987646308097      0.000499812194737762      0.0000000527330832106071      0      0
0.000499812194737762      0.000506731217058643      0.000000100106310305753      0      0
0.000506731217058643      0.0005137460210959      0.000000166444885885196      0      0
0.0005137460210959      0.000520857932779231      0.0000000777597784697138      0      0
0.000520857932779231      0.000528068296393506      0.000000141904524724965      0      0
0.000528068296393506      0.000535378474832857      0.000000131216645171559      0      0
0.000535378474832857      0.000542789849858294      0.000000141392679757061      0      0
0.000542789849858294      0.000550303822358882      0.000000109312656785973      0      0
0.000550303822358882      0.000557921812616533      0.000000192026143101125      0      0
0.000557921812616533      0.000565645260574473      0.0000000735302825588516      0      0
0.000565645260574473      0.00057347562610941      0.000000138466889939229      0      0
0.00057347562610941      0.000581414389307485      0.000000212673699443360      0      0
0.000581414389307485      0.000589463050744029      0.000000185067772466704      0      0
0.000589463050744029      0.000597623131767208      0.000000112357289838379      0      0
0.000597623131767208      0.000605896174785581      0.0000000632093355004910      0      0
0.000605896174785581      0.000614283743559644      0.0000000780767146296105      0      0
0.000614283743559644      0.000622787423497414      0.0000000997911363527295      0      0
0.000622787423497414      0.000631408821954096      0.000000101904435453418      0      0
0.000631408821954096      0.000640149568535908      0.0000000834207241806900      0      0
0.000640149568535908      0.000649011315408104      0.0000000731167904465333      0      0
0.000649011315408104      0.000657995737607266      0.000000136582931874797      0      0
0.000657995737607266      0.000667104533357915      0.000000234268445005528      0      0
0.000667104533357915      0.00067633942439351      0.000000288459010159631      0      0
0.00067633942439351      0.000685702156281888      0.000000219721268257160      0      0
0.000685702156281888      0.000695194498755206      0.0000000837819270539323      0      0
0.000695194498755206      0.000704818246044455      0.000000275441942346482      0      0
0.000704818246044455      0.000714575217218609      0.000000272962476589477      0      0
0.000714575217218609      0.000724467256528451      0.000000113670457400742      0      0
0.000724467256528451      0.000734496233755185      0.000000340173606301927      0      0
0.000734496233755185      0.000744664044563847      0.000000106450411434561      0      0
0.000744664044563847      0.000754972610861632      0.000000354193396247302      0      0
0.000754972610861632      0.000765423881161163      0.000000104221589170827      0      0
0.000765423881161163      0.0007760198309488      0.000000378208557000555      0      0
0.0007760198309488      0.000786762463058045      0.000000176020170065358      0      0
0.000786762463058045      0.00079765380804811      0.000000294138961718304      0      0
0.00079765380804811      0.000808695924587738      0.000000396503062686699      0      0
0.000808695924587738      0.000819890899844323      0.000000168195655821095      0      0
0.000819890899844323      0.00083124084987843      0.000000252522311785282      0      0
0.00083124084987843      0.000842747920043766      0.000000436633407199184      0      0
0.000842747920043766      0.000854414285392693      0.000000418520501638981      0      0
0.000854414285392693      0.000866242151087355      0.000000266415347286647      0      0
0.000866242151087355      0.000878233752816494      0.000000131877650704369      0      0
0.000878233752816494      0.000890391357218039      0.000000211243504206410      0      0
0.000890391357218039      0.000902717262307538      0.000000330697012555070      0      0
0.000902717262307538      0.000915213797912533      0.000000413599190419368      0      0
0.000915213797912533      0.000927883326112938      0.000000462627744243254      0      0
0.000927883326112938      0.000940728241687513      0.000000486276264284440      0      0
0.000940728241687513      0.000953750972566528      0.000000486975509572729      0      0
0.000953750972566528      0.000966953980290686      0.000000458148845698938      0      0
0.000966953980290686      0.000980339760476396      0.000000386075508109001      0      0
0.000980339760476396      0.000993910843287497      0.000000262663489494725      0      0
0.000993910843287497      0.0010076697939135      0.000000172028377599679      0      0
0.0010076697939135      0.00102161921305448      0.000000348404609508011      0      0
0.00102161921305448      0.0010357617374126      0.000000588554913059662      0      0
0.0010357617374126      0.00105010004019057      0.000000692749335414366      0      0
0.00105010004019057      0.00106463683159689      0.000000525907143012489      0      0
0.00106463683159689      0.00107937485935813      0.000000196387262824255      0      0
0.00107937485935813      0.00109431690923832      0.000000571909537393347      0      0
0.00109431690923832      0.00110946580556549      0.000000764260604099541      0      0
0.00110946580556549      0.00112482441176555      0.000000365892805414251      0      0
0.00112482441176555      0.00114039563090349      0.000000536444380549725      0      0
0.00114039563090349      0.00115618240623217      0.000000820475450839001      0      0
0.00115618240623217      0.00117218772174859      0.000000253507315949351      0      0
0.00117218772174859      0.00118841460275796      0.000000818671498973098      0      0
0.00118841460275796      0.00120486611644553      0.000000582274733374198      0      0
0.00120486611644553      0.00122154537245635      0.000000678889067138418      0      0
0.00122154537245635      0.00123845552348304      0.000000768816746839322      0      0
0.00123845552348304      0.00125559976586171      0.000000640002878608350      0      0
0.00125559976586171      0.00127298134017614      0.000000803769107481842      0      0
0.00127298134017614      0.00129060353187029      0.000000775700780820124      0      0
0.00129060353187029      0.00130846967186935      0.000000659098380200855      0      0
0.00130846967186935      0.00132658313720929      0.00000103558348807486      0      0
0.00132658313720929      0.00134494735167523      0.000000319270679767812      0      0
0.00134494735167523      0.00136356578644858      0.00000113426664692131      0      0
0.00136356578644858      0.00138244196076317      0.000000788783797629086      0      0
0.00138244196076317      0.00140157944257044      0.000000598657666075092      0      0
0.00140157944257044      0.00142098184921384      0.00000126628842794902      0      0
0.00142098184921384      0.00144065284811262      0.000000862899283348320      0      0
0.00144065284811262      0.00146059615745496      0.000000483682978219713      0      0
0.00146059615745496      0.00148081554690089      0.00000125804191820533      0      0
0.00148081554690089      0.00150131483829471      0.00000132583453508947      0      0
0.00150131483829471      0.00152209790638749      0.000000698523940653876      0      0
0.00152209790638749      0.00154316867956938      0.000000572642182409705      0      0
0.00154316867956938      0.00156453114061223      0.00000127444582263351      0      0
0.00156453114061223      0.00158618932742236      0.00000158361524538831      0      0
0.00158618932742236      0.00160814733380381      0.00000141143622729907      0      0
0.00160814733380381      0.00163040931023216      0.000000917969719721377      0      0
0.00163040931023216      0.00165297946463904      0.000000470607757062420      0      0
0.00165297946463904      0.00167586206320748      0.000000743434109167833      0      0
0.00167586206320748      0.00169906143117836      0.00000123211342632099      0      0
0.00169906143117836      0.00172258195366789      0.00000160807192167498      0      0
0.00172258195366789      0.00174642807649655      0.00000184437169792959      0      0
0.00174642807649655      0.00177060430702936      0.00000196774463119299      0      0
0.00177060430702936      0.00179511521502795      0.00000201830343501517      0      0
0.00179511521502795      0.00181996543351421      0.00000203482398436996      0      0
0.00181996543351421      0.00184515965964614      0.00000204841601429411      0      0
0.00184515965964614      0.00187070265560561      0.00000208040747776001      0      0
0.00187070265560561      0.00189659924949857      0.00000214196416913734      0      0
0.00189659924949857      0.00192285433626758      0.00000223377923606169      0      0
0.00192285433626758      0.00194947287861711      0.00000234496443714987      0      0
0.00194947287861711      0.00197645990795156      0.00000245117427493790      0      0
0.00197645990795156      0.00200382052532629      0.00000251296362116604      0      0
0.00200382052532629      0.00203155990241182      0.00000247640286412538      0      0
0.00203155990241182      0.00205968328247135      0.00000227921291114276      0      0
0.00205968328247135      0.00208819598135186      0.00000186824316554978      0      0
0.00208819598135186      0.00211710338848892      0.00000124970033249592      0      0
0.00211710338848892      0.00214641096792534      0.000000772483898567171      0      0
0.00214641096792534      0.00217612425934403      0.00000137461136667490      0      0
0.00217612425934403      0.00220624887911509      0.00000235604304472858      0      0
0.00220624887911509      0.00223679052135739      0.00000306039811069262      0      0
0.00223679052135739      0.00226775495901488      0.00000311787279036513      0      0
0.00226775495901488      0.00229914804494778      0.00000233189475387451      0      0
0.00229914804494778      0.00233097571303889      0.00000103391380033140      0      0
0.00233097571303889      0.00236324397931521      0.00000180805156997648      0      0
0.00236324397931521      0.00239595894308506      0.00000329365729909779      0      0
0.00239595894308506      0.00242912678809096      0.00000359541083368728      0      0
0.00242912678809096      0.00246275378367852      0.00000227809030769569      0      0
0.00246275378367852      0.00249684628598141      0.00000122507393454477      0      0
0.00249684628598141      0.00253141073912281      0.00000335945145400893      0      0
0.00253141073912281      0.0025664536764335      0.00000404853352533122      0      0
0.0025664536764335      0.00260198172168671      0.00000226814233862619      0      0
0.00260198172168671      0.00263800159035023      0.00000197025173124782      0      0
0.00263800159035023      0.00267452009085567      0.00000434481069601069      0      0
0.00267452009085567      0.00271154412588544      0.00000366886980188613      0      0
0.00271154412588544      0.00274908069367747      0.00000132758248419239      0      0
0.00274908069367747      0.00278713688934801      0.00000437742562775347      0      0
0.00278713688934801      0.00282571990623272      0.00000430240295470965      0      0
0.00282571990623272      0.00286483703724639      0.00000140079061079239      0      0
0.00286483703724639      0.00290449567626138      0.00000486620465849815      0      0
0.00290449567626138      0.00294470331950526      0.00000426539116177682      0      0
0.00294470331950526      0.0029854675669777      0.00000210216788172066      0      0
0.0029854675669777      0.00302679612388701      0.00000571294181837185      0      0
0.00302679612388701      0.0030686968021066      0.00000308048419301848      0      0
0.0030686968021066      0.00311117752165154      0.00000428989901529286      0      0
0.00311117752165154      0.0031542463121756      0.00000571285035905448      0      0
0.0031542463121756      0.00319791131448903      0.00000191969331982792      0      0
0.00319791131448903      0.00324218078209728      0.00000654732906020417      0      0
0.00324218078209728      0.0032870630827611      0.00000292931252085368      0      0
0.0032870630827611      0.00333256670007821      0.00000593051036369560      0      0
0.00333256670007821      0.00337870023508683      0.00000514373015471908      0      0
0.00337870023508683      0.00342547240789146      0.00000466722098975070      0      0
0.00342547240789146      0.00347289205931113      0.00000671111879163454      0      0
0.00347289205931113      0.00352096815255051      0.00000346245433966317      0      0
0.00352096815255051      0.00356970977489406      0.00000768970533890035      0      0
0.00356970977489406      0.00361912613942378      0.00000274480466378187      0      0
0.00361912613942378      0.0036692265867606      0.00000833505863507631      0      0
0.0036692265867606      0.00372002058682995      0.00000256071847923147      0      0
0.00372002058682995      0.00377151774065175      0.00000884525539992660      0      0
0.00377151774065175      0.00382372778215516      0.00000273869936517716      0      0
0.00382372778215516      0.00387666058001854      0.00000927496400305726      0      0
0.00387666058001854      0.00393032613953476      0.00000337050828298166      0      0
0.00393032613953476      0.0039847346045024      0.00000949411525213950      0      0
0.0039847346045024      0.00403989625914312      0.00000478872559891618      0      0
0.00403989625914312      0.00409582153004557      0.00000917072840105938      0      0
0.00409582153004557      0.00415252098813623      0.00000705911097523014      0      0
0.00415252098813623      0.00421000535067748      0.00000782469416403948      0      0
0.00421000535067748      0.0042682854832934      0.00000975206498071540      0      0
0.0042682854832934      0.00432737240202355      0.00000514938962429443      0      0
0.00432737240202355      0.00438727727540519      0.0000119061061445448      0      0
0.00438727727540519      0.00444801142658443      0.00000342227947150092      0      0
0.00444801142658443      0.00450958633545639      0.0000120867280263427      0      0
0.00450958633545639      0.00457201364083525      0.00000790984482276350      0      0
0.00457201364083525      0.00463530514265407      0.00000893474448599837      0      0
0.00463530514265407      0.00469947280419532      0.0000128978909059876      0      0
0.00469947280419532      0.00476452875435209      0.00000385799492821863      0      0
0.00476452875435209      0.0048304852899207      0.0000140482195131865      0      0
0.0048304852899207      0.00489735487792503      0.00000949079076622776      0      0
0.00489735487792503      0.00496515015797302      0.00000888355139245145      0      0
0.00496515015797302      0.00503388394464577      0.0000156182492414224      0      0
0.00503388394464577      0.00510356922991978      0.00000566474839702630      0      0
0.00510356922991978      0.00517421918562266      0.0000135241099396926      0      0
0.00517421918562266      0.00524584716592283      0.0000154043938600783      0      0
0.00524584716592283      0.00531846670985373      0.00000472076934168713      0      0
0.00531846670985373      0.00539209154387294      0.0000165334227761973      0      0
0.00539209154387294      0.00546673558445676      0.0000151930489918017      0      0
0.00546673558445676      0.00554241294073067      0.00000578627081447235      0      0
0.00554241294073067      0.00561913791713623      0.0000185046072667948      0      0
0.00561913791713623      0.00569692501613484      0.0000161019645795745      0      0
0.00569692501613484      0.00577578894094906      0.00000619738778488719      0      0
0.00577578894094906      0.00585574459834172      0.0000196964126386034      0      0
0.00585574459834172      0.00593680710143364      0.0000185914081140551      0      0
0.00593680710143364      0.00601899177256026      0.00000600998019884353      0      0
0.00601899177256026      0.00610231414616781      0.0000195607097509290      0      0
0.00610231414616781      0.0061867899717497      0.0000223646793173310      0      0
0.0061867899717497      0.0062724352168234      0.00000881208986363309      0      0
0.0062724352168234      0.00635926606994866      0.0000167076313744827      0      0
0.00635926606994866      0.00644729894378739      0.0000258753033531058      0      0
0.00644729894378739      0.00653655047820597      0.0000166316834986498      0      0
0.00653655047820597      0.00662703754342055      0.0000101225443811505      0      0
0.00662703754342055      0.00671877724318579      0.0000258884210068589      0      0
0.00671877724318579      0.00681178691802782      0.0000261198700487922      0      0
0.00681178691802782      0.00690608414852187      0.0000106260336629040      0      0
0.00690608414852187      0.00700168675861542      0.0000184345122374967      0      0
0.00700168675861542      0.00709861281899715      0.0000310754273395768      0      0
0.00709861281899715      0.00719688065051277      0.0000253964205749997      0      0
0.00719688065051277      0.00729650882762788      0.00000903268322212219      0      0
0.00729650882762788      0.00739751618193895      0.0000238923608228919      0      0
0.00739751618193895      0.00749992180573285      0.0000349292693584413      0      0
0.00749992180573285      0.00760374505559565      0.0000271890758245129      0      0
0.00760374505559565      0.00770900555607137      0.0000100017487731235      0      0
0.00770900555607137      0.00781572320337137      0.0000257947564595425      0      0
0.00781572320337137      0.00792391816913513      0.0000387464860525310      0      0
0.00792391816913513      0.00803361090424307      0.0000330356865636170      0      0
0.00803361090424307      0.00814482214268214      0.0000138010547568508      0      0
0.00814482214268214      0.00825757290546495      0.0000227603971252254      0      0
0.00825757290546495      0.00837188450460311      0.0000409749990317366      0      0
0.00837188450460311      0.0084877785471356      0.0000421981959201053      0      0
0.0084877785471356      0.00860527693921294      0.0000255619187145276      0      0
0.00860527693921294      0.00872440189023784      0.0000142431208818930      0      0
0.00872440189023784      0.0088451759170632      0.0000365666008458201      0      0
0.0088451759170632      0.00896762184824822      0.0000496404260015496      0      0
0.00896762184824822      0.00909176282837339      0.0000437516539107069      0      0
0.00909176282837339      0.00921762232241531      0.0000225679384062921      0      0
0.00921762232241531      0.009345224120182      0.0000203138993548073      0      0
0.009345224120182      0.00947459234080956      0.0000446870290465714      0      0
0.00947459234080956      0.00960575143732124      0.0000570197574710973      0      0
0.00960575143732124      0.0097387262012494      0.0000501898849715328      0      0
0.0097387262012494      0.00987354176732169      0.0000278018045805594      0      0
0.00987354176732169      0.0100102236182119      0.0000200086570651762      0      0
0.0100102236182119      0.0101487975893568      0.0000462616365526533      0      0
0.0101487975893568      0.0102892898738392      0.0000639935735547769      0      0
0.0102892898738392      0.0104317270273393      0.0000632891021059219      0      0
0.0104317270273393      0.0105761359731542      0.0000443901209473731      0      0
0.0105761359731542      0.0107225440072866      0.0000199862621421453      0      0
0.0107225440072866      0.0108709788036044      0.0000361254772174775      0      0
0.0108709788036044      0.0110214684190717      0.0000635133029825802      0      0
0.0110214684190717      0.0111740412990521      0.0000768762640705297      0      0
0.0111740412990521      0.0113287262826851      0.0000709753216590007      0      0
0.0113287262826851      0.0114855526083377      0.0000479172050849654      0      0
0.0114855526083377      0.0116445499191305      0.0000227994116295425      0      0
0.0116445499191305      0.0118057482685412      0.0000417421923092203      0      0
0.0118057482685412      0.0119691781260852      0.0000722123542478394      0      0
0.0119691781260852      0.0121348703830748      0.0000896722057569284      0      0
0.0121348703830748      0.0123028563584581      0.0000882310728049448      0      0
0.0123028563584581      0.0124731678047393      0.0000682463592665194      0      0
0.0124731678047393      0.0126458369139802      0.0000374078174506015      0      0
0.0126458369139802      0.0128208963238851      0.0000317681998904260      0      0
0.0128208963238851      0.0129983791239701      0.0000653364569264577      0      0
0.0129983791239701      0.0131783188618175      0.0000951946585103823      0      0
0.0131783188618175      0.0133607495494169      0.000109430261674546      0      0
0.0133607495494169      0.0135457056695945      0.000104331161897371      0      0
0.0135457056695945      0.0137332221825303      0.0000810830241552016      0      0
0.0137332221825303      0.0139233345323668      0.0000471658143048160      0      0
0.0139233345323668      0.0141160786539086      0.0000348059361520718      0      0
0.0141160786539086      0.0143114909794141      0.0000691261773168368      0      0
0.0143114909794141      0.0145096084454827      0.000105624127729038      0      0
0.0145096084454827      0.0147104685000363      0.000129086606529148      0      0
0.0147104685000363      0.0149141091093971      0.000134231455801818      0      0
0.0149141091093971      0.0151205687654648      0.000119962445652755      0      0
0.0151205687654648      0.0153298864929916      0.0000891938559640420      0      0
0.0153298864929916      0.0155421018569589      0.0000516183821984725      0      0
0.0155421018569589      0.015757254970056      0.0000448561807261638      0      0
0.015757254970056      0.0159753865002618      0.0000840832514424057      0      0
0.0159753865002618      0.0161965376785319      0.000125930091364406      0      0
0.0161965376785319      0.0164207503065923      0.000156019972519842      0      0
0.0164207503065923      0.0166480667648403      0.000168765577220325      0      0
0.0166480667648403      0.0168785300203555      0.000162075451378376      0      0
0.0168785300203555      0.0171121836350213      0.000136919635533037      0      0
0.0171121836350213      0.0173490717737588      0.0000978361575562590      0      0
0.0173490717737588      0.017589239212875      0.0000579201516896281      0      0
0.017589239212875      0.0178327313485262      0.0000599487426530198      0      0
0.0178327313485262      0.0180795942052988      0.000105425592915315      0      0
0.0180795942052988      0.0183298744449088      0.000153853860157117      0      0
0.0183298744449088      0.0185836193750216      0.000191923321998811      0      0
0.0185836193750216      0.0188408769581945      0.000213916965599854      0      0
0.0188408769581945      0.0191016958209418      0.000217027695382176      0      0
0.0191016958209418      0.0193661252629267      0.000200802884560058      0      0
0.0193661252629267      0.0196342152662799      0.000167179123820140      0      0
0.0196342152662799      0.0199060165050465      0.000121227702422272      0      0
0.0199060165050465      0.0201815803547652      0.0000763242270059225      0      0
0.0201815803547652      0.0204609589021785      0.0000730416086041793      0      0
0.0204609589021785      0.0207442049550786      0.000120812812917689      0      0
0.0207442049550786      0.0210313720522889      0.000178499358378496      0      0
0.0210313720522889      0.0213225144737837      0.000229748212039057      0      0
0.0213225144737837      0.0216176872509482      0.000267809600416487      0      0
0.0216176872509482      0.0219169461769806      0.000288845328459875      0      0
0.0219169461769806      0.0222203478174381      0.000290889153623930      0      0
0.0222203478174381      0.0225279495209286      0.000273680325330096      0      0
0.0225279495209286      0.0228398094299506      0.000238702701386849      0      0
0.0228398094299506      0.0231559864918837      0.000189552467801370      0      0
0.0231559864918837      0.0234765404701303      0.000133847439587373      0      0
0.0234765404701303      0.0238015319554124      0.0000928000494847161      0      0
0.0238015319554124      0.0241310223772239      0.000108593249046591      0      0
0.0241310223772239      0.0244650740154424      0.000168471778485370      0      0
0.0244650740154424      0.0248037500121009      0.000237078327938759      0      0
0.0248037500121009      0.025147114383323      0.000300740978108604      0      0
0.025147114383323      0.0254952320314234      0.000353109744033766      0      0
0.0254952320314234      0.025848168757175      0.000390255357043666      0      0
0.025848168757175      0.0262059912722472      0.000409682165154464      0      0
0.0262059912722472      0.0265687672118152      0.000410110597905931      0      0
0.0265687672118152      0.0269365651473444      0.000391435469497292      0      0
0.0269365651473444      0.0273094545995519      0.000354758130157140      0      0
0.0273094545995519      0.0276875060515468      0.000302564983611713      0      0
0.0276875060515468      0.0280707909621536      0.000239425479472778      0      0
0.0280707909621536      0.0284593817794181      0.000174765738490648      0      0
0.0284593817794181      0.0288533519543027      0.000132675953899208      0      0
0.0288533519543027      0.0292527759545692      0.000151189943366181      0      0
0.0292527759545692      0.0296577292788545      0.000218802841157804      0      0
0.0296577292788545      0.0300682884709421      0.000301903262881326      0      0
0.0300682884709421      0.0304845311342295      0.000385091649640711      0      0
0.0304845311342295      0.0309065359463971      0.000461209948415943      0      0
0.0309065359463971      0.0313343826742795      0.000525845063282265      0      0
0.0313343826742795      0.0317681521889432      0.000575886481111112      0      0
0.0317681521889432      0.0322079264809726      0.000609128299819856      0      0
0.0322079264809726      0.0326537886759678      0.000624150827186574      0      0
0.0326537886759678      0.033105823050257      0.000620285725936263      0      0
0.033105823050257      0.033564115046826      0.000597612645171319      0      0
0.033564115046826      0.0340287512914689      0.000556985343110952      0      0
0.0340287512914689      0.0344998196091616      0.000500124395251456      0      0
0.0344998196091616      0.0349774090406628      0.000429892691829452      0      0
0.0349774090406628      0.0354616098593442      0.000351107696920250      0      0
0.0354616098593442      0.0359525135882537      0.000273013513907046      0      0
0.0359525135882537      0.0364502130174152      0.000215936724413452      0      0
0.0364502130174152      0.0369548022213675      0.000213951906947436      0      0
0.0369548022213675      0.0374663765769464      0.000275181311515155      0      0
0.0374663765769464      0.0379850327813123      0.000370615039091645      0      0
0.0379850327813123      0.0385108688702281      0.000478087136731239      0      0
0.0385108688702281      0.0390439842365898      0.000586901897587715      0      0
0.0390439842365898      0.0395844796492134      0.000691180428760595      0      0
0.0395844796492134      0.0401324572718825      0.000786998018328066      0      0
0.0401324572718825      0.0406880206826587      0.000871409699023552      0      0
0.0406880206826587      0.0412512748934598      0.000942102730738879      0      0
0.0412512748934598      0.0418223263699098      0.000997264068094317      0      0
0.0418223263699098      0.0424012830514618      0.00103552731156845      0      0
0.0424012830514618      0.0429882543718015      0.00105595084095571      0      0
0.0429882543718015      0.0435833512795317      0.00105800920573100      0      0
0.0435833512795317      0.0441866862591436      0.00104159218806394      0      0
0.0441866862591436      0.0447983733522791      0.00100701267494548      0      0
0.0447983733522791      0.0454185281792862      0.000955030731605483      0      0
0.0454185281792862      0.0460472679610735      0.000886911202702910      0      0
0.0460472679610735      0.0466847115412677      0.000804552943751291      0      0
0.0466847115412677      0.0473309794086762      0.000710776515539540      0      0
0.0473309794086762      0.047986193720063      0.000609976705031266      0      0
0.047986193720063      0.0486504783232378      0.000509622382278611      0      0
0.0486504783232378      0.0493239587804657      0.000423434721820021      0      0
0.0493239587804657      0.0500067623922011      0.000375115280304171      0      0
0.0500067623922011      0.0506990182211494      0.000389919256901594      0      0
0.0506990182211494      0.0514008571166629      0.000468080361013920      0      0
0.0514008571166629      0.0521124117394733      0.000587502468465015      0      0
0.0521124117394733      0.0528338165867671      0.000728517301635525      0      0
0.0528338165867671      0.0535652080176086      0.000879531810515490      0      0
0.0535652080176086      0.0543067242787134      0.00103379567645235      0      0
0.0543067242787134      0.0550585055305805      0.00118692880739718      0      0
0.0550585055305805      0.0558206938739848      0.00133574747882896      0      0
0.0558206938739848      0.0565934333768373      0.00147773713423561      0      0
0.0565934333768373      0.0573768701014157      0.00161080850799602      0      0
0.0573768701014157      0.0581711521319738      0.00173317967003694      0      0
0.0581711521319738      0.0589764296027321      0.00184331652873592      0      0
0.0589764296027321      0.0597928547262553      0.00193990167326872      0      0
0.0597928547262553      0.0606205818222245      0.00202181743544377      0      0
0.0606205818222245      0.0614597673466051      0.00208813627259423      0      0
0.0614597673466051      0.0623105699212211      0.00213811502900567      0      0
0.0623105699212211      0.0631731503637371      0.00217119139965387      0      0
0.0631731503637371      0.0640476717180559      0.00218698190517578      0      0
0.0640476717180559      0.064934299285137      0.00218528131879551      0      0
0.064934299285137      0.065833200654241      0.00216606399220830      0      0
0.065833200654241      0.0667445457346082      0.00212948806209874      0      0
0.0667445457346082      0.0676685067875737      0.00207590423202453      0      0
0.0676685067875737      0.0686052584591283      0.00200587192106977      0      0
0.0686052584591283      0.0695549778129301      0.00192018739053382      0      0
0.0695549778129301      0.0705178443637725      0.00181993161129643      0      0
0.0705178443637725      0.071494040111516      0.00170655123534166      0      0
0.071494040111516      0.0724837495754901      0.00158199611314648      0      0
0.0724837495754901      0.07348715982937      0.00144895474959939      0      0
0.07348715982937      0.0745044605365374      0.00131125907499901      0      0
0.0745044605365374      0.0755358439859309      0.00117456920563376      0      0
0.0755358439859309      0.0765815051283916      0.00104744861204771      0      0
0.0765815051283916      0.0776416416135129      0.000942668307214454      0      0
0.0776416416135129      0.0787164538269999      0.000877433730076568      0      0
0.0787164538269999      0.0798061449285455      0.000869323875079325      0      0
0.0798061449285455      0.0809109208902321      0.000927115791390152      0      0
0.0809109208902321      0.0820309905354643      0.00104554361766713      0      0
0.0820309905354643      0.0831665655784396      0.00121102200469010      0      0
0.0831665655784396      0.0843178606641673      0.00140989126101155      0      0
0.0843178606641673      0.0854850934090396      0.00163178245355792      0      0
0.0854850934090396      0.0866684844419658      0.00186949885844540      0      0
0.0866684844419658      0.087868257446075      0.00211805663282077      0      0
0.087868257446075      0.0890846392009967      0.00237387767547578      0      0
0.0890846392009967      0.0903178596257262      0.00263426363780655      0      0
0.0903178596257262      0.0915681518220832      0.00289707673991295      0      0
0.0915681518220832      0.0928357521187732      0.00316054847556476      0      0
0.0928357521187732      0.0941209001160578      0.00342316380553190      0      0
0.0941209001160578      0.0954238387310435      0.00368358972865022      0      0
0.0954238387310435      0.0967448142435972      0.00394063026617530      0      0
0.0967448142435972      0.0980840763428988      0.00419319745960929      0      0
0.0980840763428988      0.0994418781746361      0.00444029227183867      0      0
0.0994418781746361      0.100818476388855      0.00468099173120090      0      0
0.100818476388855      0.10221413118847      0.00491444008005071      0      0
0.10221413118847      0.103629106378448      0.00513984253140187      0      0
0.103629106378448      0.105063669415674      0.00535646074645554      0      0
0.105063669415674      0.106518091459502      0.00556360946034852      0      0
0.106518091459502      0.107992647423013      0.00576065388170595      0      0
0.107992647423013      0.109487616024976      0.00594700761899764      0      0
0.109487616024976      0.111003279842531      0.00612213097012647      0      0
0.111003279842531      0.112539925364605      0.00628552946730593      0      0
0.112539925364605      0.114097843046059      0.00643675260706552      0      0
0.114097843046059      0.115677327362591      0.00657539272139999      0      0
0.115677327362591      0.117278676866402      0.00670108396464528      0      0
0.117278676866402      0.118902194242619      0.00681350140423386      0      0
0.118902194242619      0.120548186366517      0.00691236021380793      0      0
0.120548186366517      0.122216964361519      0.00699741497546552      0      0
0.122216964361519      0.123908843658004      0.00706845910506048      0      0
0.123908843658004      0.125624144052934      0.00712532442114824      0      0
0.125624144052934      0.127363189770296      0.00716788088492715      0      0
0.127363189770296      0.12912630952239      0.00719603654588231      0      0
0.12912630952239      0.130913836571959      0.00720973773631166      0      0
0.130913836571959      0.132726108795187      0.00720896956806842      0      0
0.132726108795187      0.134563468745557      0.00719375679734975      0      0
0.134563468745557      0.136426263718606      0.00716416513900645      0      0
0.136426263718606      0.138314845817565      0.00712030313165300      0      0
0.138314845817565      0.140229572019921      0.00706232468010807      0      0
0.140229572019921      0.142170804244882      0.00699043243404001      0      0
0.142170804244882      0.144138909421796      0.00690488220323352      0      0
0.144138909421796      0.146134259559502      0.00680598866330318      0      0
0.146134259559502      0.148157231816648      0.00669413267428822      0      0
0.148157231816648      0.150208208572982      0.00656977062240747      0      0
0.150208208572982      0.152287577501628      0.00643344630697648      0      0
0.152287577501628      0.154395731642364      0.00628580603490910      0      0
0.154395731642364      0.156533069475914      0.00612761775821918      0      0
0.156533069475914      0.158699994999266      0.00595979529594488      0      0
0.158699994999266      0.16089691780204      0.00578342891284002      0      0
0.16089691780204      0.163124253143903      0.00559982375646982      0      0
0.163124253143903      0.165382422033063      0.00541054781871647      0      0
0.165382422033063      0.16767185130585      0.00521749105499673      0      0
0.16767185130585      0.16999297370739      0.00502293681139198      0      0
0.16999297370739      0.172346227973408      0.00482964532626595      0      0
0.172346227973408      0.174732058913154      0.00464094605781261      0      0
0.174732058913154      0.177150917493482      0.00446082990680671      0      0
0.177150917493482      0.179603260924088      0.00429402294282534      0      0
0.179603260924088      0.182089552743936      0.00414600968467365      0      0
0.182089552743936      0.184610262908873      0.00402295882170497      0      0
0.184610262908873      0.187165867880458      0.00393149584442916      0      0
0.187165867880458      0.189756850716024      0.00387828116003134      0      0
0.189756850716024      0.192383701159985      0.00386940567458068      0      0
0.192383701159985      0.195046915736409      0.00390970625662573      0      0
0.195046915736409      0.197746997842864      0.00400218776582877      0      0
0.197746997842864      0.200484457845576      0.00414774539603800      0      0
0.200484457845576      0.203259813175894      0.00434527724067843      0      0
0.203259813175894      0.206073588428097      0.00459211926205637      0      0
0.206073588428097      0.208926315458549      0.00488462839109459      0      0
0.208926315458549      0.211818533486235      0.00521873789737934      0      0
0.211818533486235      0.214750789194674      0.00559038024227290      0      0
0.214750789194674      0.217723636835266      0.00599575222623135      0      0
0.217723636835266      0.220737638332042      0.00643144692887200      0      0
0.220737638332042      0.22379336338789      0.00689449356560551      0      0
0.22379336338789      0.226891389592229      0.00738234308348145      0      0
0.226891389592229      0.230032302530194      0.00789282694468806      0      0
0.230032302530194      0.233216695893316      0.00842410627265658      0      0
0.233216695893316      0.236445171591743      0.00897462086716287      0      0
0.236445171591743      0.239718339868012      0.00954304266094806      0      0
0.239718339868012      0.243036819412397      0.0101282353289349      0      0
0.243036819412397      0.246401237479853      0.0107292202506677      0      0
0.246401237479853      0.249812230008578      0.0113451483175567      0      0
0.249812230008578      0.253270441740218      0.0119752768088590      0      0
0.253270441740218      0.256776526341734      0.0126189505181235      0      0
0.256776526341734      0.260331146528961      0.0132755863734545      0      0
0.260331146528961      0.263934974191869      0.0139446608956497      0      0
0.263934974191869      0.267588690521566      0.0146256999456918      0      0
0.267588690521566      0.271292986139054      0.0153182703125569      0      0
0.271292986139054      0.275048561225772      0.0160219727783612      0      0
0.275048561225772      0.27885612565594      0.0167364363695621      0      0
0.27885612565594      0.282716399130741      0.0174613135613279      0      0
0.282716399130741      0.286630111314356      0.0181962762491268      0      0
0.286630111314356      0.290598001971889      0.0189410123390048      0      0
0.290598001971889      0.294620821109189      0.0196952228377152      0      0
0.294620821109189      0.298699329114623      0.0204586193473844      0      0
0.298699329114623      0.302834296902796      0.0212309218880097      0      0
0.302834296902796      0.307026506060274      0.0220118569858341      0      0
0.307026506060274      0.311276748993318      0.0228011559773336      0      0
0.311276748993318      0.315585829077662      0.0235985534878461      0      0
0.315585829077662      0.319954560810364      0.0244037860512668      0      0
0.319954560810364      0.324383769963767      0.0252165908431387      0      0
0.324383769963767      0.32887429374158      0.0260367045041844      0      0
0.32887429374158      0.33342698093713      0.0268638620351049      0      0
0.33342698093713      0.338042692093795      0.0276977957464999      0      0
0.338042692093795      0.342722299667666      0.0285382342501960      0      0
0.342722299667666      0.347466688192458      0.0293849014802163      0      0
0.347466688192458      0.352276754446699      0.0302375157331869      0      0
0.352276754446699      0.357153407623246      0.0310957887192150      0      0
0.357153407623246      0.362097569501131      0.0319594246152606      0      0
0.362097569501131      0.367110174619799      0.0328281191137922      0      0
0.367110174619799      0.372192170455755      0.0337015584601076      0      0
0.372192170455755      0.37734451760165      0.0345794184721439      0      0
0.37734451760165      0.382568189947856      0.0354613635369143      0      0
0.382568189947856      0.387864174866547      0.0363470455779102      0      0
0.387864174866547      0.393233473398329      0.0372361029879125      0      0
0.393233473398329      0.398677100441459      0.0381281595216719      0      0
0.398677100441459      0.40419608494368      0.0390228231428525      0      0
0.40419608494368      0.409791470096709      0.0399196848194903      0      0
0.409791470096709      0.41546431353342      0.0408183172620032      0      0
0.41546431353342      0.421215687527758      0.0417182735974973      0      0
0.421215687527758      0.427046679197417      0.0426190859737527      0      0
0.427046679197417      0.43295839070933      0.0435202640858256      0      0
0.43295839070933      0.438951939487993      0.0444212936176848      0      0
0.438951939487993      0.445028458426682      0.0453216345906867      0      0
0.445028458426682      0.451189096101594      0.0462207196099840      0      0
0.451189096101594      0.457435016988945      0.0471179519991555      0      0
0.457435016988945      0.463767401685081      0.0480127038124087      0      0
0.463767401685081      0.470187447129631      0.0489043137126491      0      0
0.470187447129631      0.476696366831751      0.0497920847024955      0      0
0.476696366831751      0.483295391099501      0.0506752816939417      0      0
0.483295391099501      0.489985767272398      0.0515531289007869      0      0
0.489985767272398      0.496768759957182      0.0524248070361623      0      0
0.496768759957182      0.503645651266856      0.0532894502954209      0      0
0.503645651266856      0.510617741063022      0.0541461431023067      0      0
0.510617741063022      0.517686347201588      0.0549939165936169      0      0
0.517686347201588      0.524852805781861      0.0558317448144659      0      0
0.524852805781861      0.532118471399099      0.0566585405926790      0      0
0.532118471399099      0.539484717400551      0.0574731510567077      0      0
0.539484717400551      0.546952936145049      0.0582743527566664      0      0
0.546952936145049      0.554524539266187      0.0590608463425122      0      0
0.554524539266187      0.56220095793915      0.0598312507468993      0      0
0.56220095793915      0.569983643151229      0.0605840968126305      0      0
0.569983643151229      0.577874065976087      0.0613178202957056      0      0
0.577874065976087      0.585873717851818      0.0620307541644483      0      0
0.585873717851818      0.59398411086286      0.0627211201027439      0      0
0.59398411086286      0.602206778025804      0.0633870191106417      0      0
0.602206778025804      0.610543273579166      0.0640264210779273      0      0
0.610543273579166      0.618995173277162      0.0646371531851333      0      0
0.618995173277162      0.62756407468756      0.0652168869609824      0      0
0.62756407468756      0.636251597493652      0.0657631237944306      0      0
0.636251597493652      0.645059383800396      0.0662731786619484      0      0
0.645059383800396      0.653989098444817      0.0667441617847448      0      0
0.653989098444817      0.663042429310678      0.0671729578740633      0      0
0.663042429310678      0.672221087647534      0.0675562025525616      0      0
0.672221087647534      0.681526808394186      0.0678902554522730      0      0
0.681526808394186      0.690961350506615      0.0681711693796386      0      0
0.690961350506615      0.70052649729046      0.0683946547987210      0      0
0.70052649729046      0.710224056738094      0.0685560387056503      0      0
0.710224056738094      0.720055861870372      0.0686502167378378      0      0
0.720055861870372      0.730023771083106      0.0686715970627885      0      0
0.730023771083106      0.740129668498331      0.0686140341985684      0      0
0.740129668498331      0.750375464320448      0.0684707503956713      0      0
0.750375464320448      0.76076309519728      0.0682342415070161      0      0
0.76076309519728      0.771294524586143      0.0678961633139697      0      0
0.771294524586143      0.781971743124969      0.0674471929495585      0      0
0.781971743124969      0.792796769008581      0.0668768581949843      0      0
0.792796769008581      0.803771648370161      0.0661733247576769      0      0
0.803771648370161      0.814898455668016      0.0653231277484655      0      0
0.814898455668016      0.826179294077686      0.0643108277783270      0      0
0.826179294077686      0.837616295889483      0.0631185632467564      0      0
0.837616295889483      0.849211622911536      0.0617254565156404      0      0
0.849211622911536      0.860967466878409      0.0601068092106940      0      0
0.860967466878409      0.872886049865385      0.0582329842534330      0      0
0.872886049865385      0.884969624708479      0.0560678064582412      0      0
0.884969624708479      0.897220475430265      0.0535661928567117      0      0
0.897220475430265      0.909640917671599      0.0506704891486593      0      0
0.909640917671599      0.922233299129318      0.0473044980205466      0      0
0.922233299129318      0.935      0.0433630628699225      0      0
# END HISTO1D SudakovqbarqExpOutputsN2LLNor21
# BEGIN HISTO1D SudakovqbarqExpOutputsN2LLNor22
PlotOrder=4
LineColor=orange
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\mathbf{V}^{-1}_{h,\mathrm{thr}}\mathbf{V}_{h}\Right]_{(2,2)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.999999691840424      0      0
0.00000101384324431002      0.00000102787812403307      0.999999687574491      0      0
0.00000102787812403307      0.00000104210729202498      0.999999683249505      0      0
0.00000104210729202498      0.00000105653343786574      0.999999678864646      0      0
0.00000105653343786574      0.00000107115928836782      0.999999674419086      0      0
0.00000107115928836782      0.00000108598760809164      0.999999669911986      0      0
0.00000108598760809164      0.00000110102119986811      0.999999665342492      0      0
0.00000110102119986811      0.00000111626290532839      0.999999660709741      0      0
0.00000111626290532839      0.00000113171560544106      0.999999656012858      0      0
0.00000113171560544106      0.00000114738222105665      0.999999651250955      0      0
0.00000114738222105665      0.00000116326571345971      0.999999646423132      0      0
0.00000116326571345971      0.0000011793690849286      0.999999641528476      0      0
0.0000011793690849286      0.00000119569537930295      0.999999636566061      0      0
0.00000119569537930295      0.000001212247682559      0.999999631534951      0      0
0.000001212247682559      0.00000122902912339292      0.999999626434193      0      0
0.00000122902912339292      0.00000124604287381218      0.999999621262824      0      0
0.00000124604287381218      0.00000126329214973512      0.999999616019867      0      0
0.00000126329214973512      0.00000128078021159884      0.999999610704330      0      0
0.00000128078021159884      0.00000129851036497544      0.999999605315208      0      0
0.00000129851036497544      0.00000131648596119688      0.999999599851484      0      0
0.00000131648596119688      0.00000133471039798844      0.999999594312123      0      0
0.00000133471039798844      0.00000135318712011092      0.999999588696079      0      0
0.00000135318712011092      0.00000137191962001179      0.999999583002292      0      0
0.00000137191962001179      0.00000139091143848532      0.999999577229683      0      0
0.00000139091143848532      0.00000141016616534188      0.999999571377162      0      0
0.00000141016616534188      0.00000142968744008643      0.999999565443624      0      0
0.00000142968744008643      0.00000144947895260651      0.999999559427946      0      0
0.00000144947895260651      0.00000146954444386967      0.999999553328991      0      0
0.00000146954444386967      0.00000148988770663059      0.999999547145606      0      0
0.00000148988770663059      0.00000151051258614798      0.999999540876623      0      0
0.00000151051258614798      0.00000153142298091138      0.999999534520857      0      0
0.00000153142298091138      0.00000155262284337812      0.999999528077106      0      0
0.00000155262284337812      0.00000157411618072032      0.999999521544153      0      0
0.00000157411618072032      0.00000159590705558239      0.999999514920762      0      0
0.00000159590705558239      0.0000016179995868489      0.999999508205681      0      0
0.0000016179995868489      0.00000164039795042316      0.999999501397642      0      0
0.00000164039795042316      0.00000166310638001652      0.999999494495357      0      0
0.00000166310638001652      0.00000168612916794864      0.999999487497522      0      0
0.00000168612916794864      0.00000170947066595881      0.999999480402814      0      0
0.00000170947066595881      0.00000173313528602849      0.999999473209891      0      0
0.00000173313528602849      0.00000175712750121529      0.999999465917395      0      0
0.00000175712750121529      0.00000178145184649847      0.999999458523947      0      0
0.00000178145184649847      0.00000180611291963609      0.999999451028149      0      0
0.00000180611291963609      0.00000183111538203409      0.999999443428585      0      0
0.00000183111538203409      0.00000185646395962742      0.999999435723817      0      0
0.00000185646395962742      0.00000188216344377329      0.999999427912390      0      0
0.00000188216344377329      0.00000190821869215684      0.999999419992828      0      0
0.00000190821869215684      0.00000193463462970931      0.999999411963632      0      0
0.00000193463462970931      0.000001961416249539      0.999999403823286      0      0
0.000001961416249539      0.00000198856861387501      0.999999395570251      0      0
0.00000198856861387501      0.00000201609685502412      0.999999387202967      0      0
0.00000201609685502412      0.00000204400617634088      0.999999378719852      0      0
0.00000204400617634088      0.00000207230185321116      0.999999370119302      0      0
0.00000207230185321116      0.00000210098923404927      0.999999361399693      0      0
0.00000210098923404927      0.00000213007374130893      0.999999352559375      0      0
0.00000213007374130893      0.00000215956087250823      0.999999343596678      0      0
0.00000215956087250823      0.00000218945620126872      0.999999334509908      0      0
0.00000218945620126872      0.00000221976537836897      0.999999325297347      0      0
0.00000221976537836897      0.00000225049413281266      0.999999315957254      0      0
0.00000225049413281266      0.00000228164827291145      0.999999306487863      0      0
0.00000228164827291145      0.0000023132336873829      0.999999296887384      0      0
0.0000023132336873829      0.0000023452563464635      0.999999287154003      0      0
0.0000023452563464635      0.00000237772230303722      0.999999277285880      0      0
0.00000237772230303722      0.00000241063769377955      0.999999267281150      0      0
0.00000241063769377955      0.00000244400874031748      0.999999257137921      0      0
0.00000244400874031748      0.00000247784175040552      0.999999246854276      0      0
0.00000247784175040552      0.00000251214311911795      0.999999236428271      0      0
0.00000251214311911795      0.00000254691933005764      0.999999225857936      0      0
0.00000254691933005764      0.00000258217695658154      0.999999215141272      0      0
0.00000258217695658154      0.0000026179226630432      0.999999204276255      0      0
0.0000026179226630432      0.00000265416320605244      0.999999193260829      0      0
0.00000265416320605244      0.00000269090543575249      0.999999182092914      0      0
0.00000269090543575249      0.00000272815629711478      0.999999170770397      0      0
0.00000272815629711478      0.00000276592283125165      0.999999159291140      0      0
0.00000276592283125165      0.00000280421217674733      0.999999147652971      0      0
0.00000280421217674733      0.00000284303157100718      0.999999135853692      0      0
0.00000284303157100718      0.00000288238835162573      0.999999123891071      0      0
0.00000288238835162573      0.00000292228995777364      0.999999111762848      0      0
0.00000292228995777364      0.00000296274393160382      0.999999099466731      0      0
0.00000296274393160382      0.00000300375791967704      0.999999087000394      0      0
0.00000300375791967704      0.00000304533967440728      0.999999074361481      0      0
0.00000304533967440728      0.0000030874970555271      0.999999061547604      0      0
0.0000030874970555271      0.00000313023803157323      0.999999048556341      0      0
0.00000313023803157323      0.00000317357068139281      0.999999035385235      0      0
0.00000317357068139281      0.00000321750319567045      0.999999022031797      0      0
0.00000321750319567045      0.00000326204387847638      0.999999008493503      0      0
0.00000326204387847638      0.00000330720114883614      0.999998994767794      0      0
0.00000330720114883614      0.00000335298354232185      0.999998980852075      0      0
0.00000335298354232185      0.00000339939971266569      0.999998966743717      0      0
0.00000339939971266569      0.00000344645843339553      0.999998952440052      0      0
0.00000344645843339553      0.00000349416859949336      0.999998937938377      0      0
0.00000349416859949336      0.00000354253922907654      0.999998923235949      0      0
0.00000354253922907654      0.00000359157946510248      0.999998908329992      0      0
0.00000359157946510248      0.00000364129857709674      0.999998893217686      0      0
0.00000364129857709674      0.00000369170596290522      0.999998877896175      0      0
0.00000369170596290522      0.00000374281115047047      0.999998862362564      0      0
0.00000374281115047047      0.0000037946237996327      0.999998846613915      0      0
0.0000037946237996327      0.00000384715370395563      0.999998830647253      0      0
0.00000384715370395563      0.00000390041079257769      0.999998814459558      0      0
0.00000390041079257769      0.00000395440513208878      0.999998798047772      0      0
0.00000395440513208878      0.00000400914692843308      0.999998781408791      0      0
0.00000400914692843308      0.00000406464652883815      0.999998764539471      0      0
0.00000406464652883815      0.00000412091442377072      0.999998747436624      0      0
0.00000412091442377072      0.00000417796124891967      0.999998730097016      0      0
0.00000417796124891967      0.00000423579778720626      0.999998712517369      0      0
0.00000423579778720626      0.0000042944349708224      0.999998694694361      0      0
0.0000042944349708224      0.00000435388388329698      0.999998676624623      0      0
0.00000435388388329698      0.00000441415576159092      0.999998658304739      0      0
0.00000441415576159092      0.0000044752619982211      0.999998639731246      0      0
0.0000044752619982211      0.00000453721414341383      0.999998620900634      0      0
0.00000453721414341383      0.00000460002390728798      0.999998601809343      0      0
0.00000460002390728798      0.0000046637031620685      0.999998582453764      0      0
0.0000046637031620685      0.00000472826394433043      0.999998562830238      0      0
0.00000472826394433043      0.00000479371845727405      0.999998542935058      0      0
0.00000479371845727405      0.00000486007907303155      0.999998522764460      0      0
0.00000486007907303155      0.00000492735833500554      0.999998502314634      0      0
0.00000492735833500554      0.00000499556896024003      0.999998481581713      0      0
0.00000499556896024003      0.00000506472384182418      0.999998460561779      0      0
0.00000506472384182418      0.00000513483605132934      0.999998439250857      0      0
0.00000513483605132934      0.00000520591884127979      0.999998417644921      0      0
0.00000520591884127979      0.00000527798564765776      0.999998395739885      0      0
0.00000527798564765776      0.00000535105009244307      0.999998373531610      0      0
0.00000535105009244307      0.00000542512598618791      0.999998351015897      0      0
0.00000542512598618791      0.00000550022733062734      0.999998328188490      0      0
0.00000550022733062734      0.00000557636832132587      0.999998305045075      0      0
0.00000557636832132587      0.00000565356335036064      0.999998281581276      0      0
0.00000565356335036064      0.00000573182700904185      0.999998257792659      0      0
0.00000573182700904185      0.00000581117409067079      0.999998233674726      0      0
0.00000581117409067079      0.000005891619593336      0.999998209222920      0      0
0.000005891619593336      0.00000597317872274825      0.999998184432617      0      0
0.00000597317872274825      0.00000605586689511467      0.999998159299133      0      0
0.00000605586689511467      0.0000061396997400527      0.999998133817715      0      0
0.0000061396997400527      0.00000622469310354442      0.999998107983548      0      0
0.00000622469310354442      0.00000631086305093168      0.999998081791748      0      0
0.00000631086305093168      0.0000063982258699528      0.999998055237365      0      0
0.0000063982258699528      0.00000648679807382125      0.999998028315378      0      0
0.00000648679807382125      0.00000657659640434692      0.999998001020699      0      0
0.00000657659640434692      0.00000666763783510069      0.999997973348168      0      0
0.00000666763783510069      0.00000675993957462272      0.999997945292555      0      0
0.00000675993957462272      0.0000068535190696752      0.999997916848556      0      0
0.0000068535190696752      0.00000694839400854009      0.999997888010795      0      0
0.00000694839400854009      0.00000704458232436258      0.999997858773821      0      0
0.00000704458232436258      0.00000714210219854078      0.999997829132106      0      0
0.00000714210219854078      0.00000724097206416231      0.999997799080049      0      0
0.00000724097206416231      0.00000734121060948854      0.999997768611968      0      0
0.00000734121060948854      0.000007442836781487      0.999997737722104      0      0
0.000007442836781487      0.00000754586978941272      0.999997706404619      0      0
0.00000754586978941272      0.00000765032910843916      0.999997674653591      0      0
0.00000765032910843916      0.00000775623448333934      0.999997642463020      0      0
0.00000775623448333934      0.00000786360593221801      0.999997609826821      0      0
0.00000786360593221801      0.00000797246375029542      0.999997576738824      0      0
0.00000797246375029542      0.00000808282851374354      0.999997543192775      0      0
0.00000808282851374354      0.00000819472108357529      0.999997509182333      0      0
0.00000819472108357529      0.00000830816260958769      0.999997474701068      0      0
0.00000830816260958769      0.00000842317453435958      0.999997439742464      0      0
0.00000842317453435958      0.00000853977859730466      0.999997404299912      0      0
0.00000853977859730466      0.00000865799683878063      0.999997368366711      0      0
0.00000865799683878063      0.00000877785160425524      0.999997331936071      0      0
0.00000877785160425524      0.00000889936554853005      0.999997295001104      0      0
0.00000889936554853005      0.00000902256164002253      0.999997257554829      0      0
0.00000902256164002253      0.00000914746316510757      0.999997219590167      0      0
0.00000914746316510757      0.00000927409373251906      0.999997181099942      0      0
0.00000927409373251906      0.00000940247727781235      0.999997142076878      0      0
0.00000940247727781235      0.00000953263806788851      0.999997102513599      0      0
0.00000953263806788851      0.00000966460070558129      0.999997062402626      0      0
0.00000966460070558129      0.00000979839013430744      0.999997021736376      0      0
0.00000979839013430744      0.00000993403164278155      0.999996980507164      0      0
0.00000993403164278155      0.000010071550869796      0.999996938707195      0      0
0.000010071550869796      0.0000102109738090674      0.999996896328568      0      0
0.0000102109738090674      0.0000103523268141496      0.999996853363271      0      0
0.0000103523268141496      0.000010495636603415      0.999996809803185      0      0
0.000010495636603415      0.0000106409302651053      0.999996765640073      0      0
0.0000106409302651053      0.000010788235262451      0.999996720865589      0      0
0.000010788235262451      0.0000109375794388631      0.999996675471267      0      0
0.0000109375794388631      0.0000110889910231955      0.999996629448529      0      0
0.0000110889910231955      0.0000112424986350812      0.999996582788673      0      0
0.0000112424986350812      0.0000113981312903417      0.999996535482879      0      0
0.0000113981312903417      0.0000115559184064716      0.999996487522206      0      0
0.0000115559184064716      0.000011715889808199      0.999996438897587      0      0
0.000011715889808199      0.0000118780757331232      0.999996389599831      0      0
0.0000118780757331232      0.0000120425068374297      0.999996339619619      0      0
0.0000120425068374297      0.0000122092142016854      0.999996288947503      0      0
0.0000122092142016854      0.0000123782293367127      0.999996237573904      0      0
0.0000123782293367127      0.0000125495841895462      0.999996185489112      0      0
0.0000125495841895462      0.0000127233111494713      0.999996132683280      0      0
0.0000127233111494713      0.0000128994430541458      0.999996079146427      0      0
0.0000128994430541458      0.0000130780131958075      0.999996024868432      0      0
0.0000130780131958075      0.0000132590553275668      0.999995969839035      0      0
0.0000132590553275668      0.0000134426036697863      0.999995914047833      0      0
0.0000134426036697863      0.00001362869291655      0.999995857484281      0      0
0.00001362869291655      0.00001381735824222      0.999995800137686      0      0
0.00001381735824222      0.0000140086353080861      0.999995741997208      0      0
0.0000140086353080861      0.0000142025602691059      0.999995683051855      0      0
0.0000142025602691059      0.0000143991697807389      0.999995623290486      0      0
0.0000143991697807389      0.0000145985010058751      0.999995562701803      0      0
0.0000145985010058751      0.0000148005916218595      0.999995501274353      0      0
0.0000148005916218595      0.0000150054798276138      0.999995438996525      0      0
0.0000150054798276138      0.0000152132043508565      0.999995375856545      0      0
0.0000152132043508565      0.0000154238044554237      0.999995311842478      0      0
0.0000154238044554237      0.0000156373199486901      0.999995246942222      0      0
0.0000156373199486901      0.0000158537911890937      0.999995181143511      0      0
0.0000158537911890937      0.0000160732590937644      0.999995114433905      0      0
0.0000160732590937644      0.0000162957651462576      0.999995046800793      0      0
0.0000162957651462576      0.000016521351404396      0.999994978231391      0      0
0.000016521351404396      0.0000167500605082187      0.999994908712737      0      0
0.0000167500605082187      0.0000169819356880416      0.999994838231689      0      0
0.0000169819356880416      0.0000172170207726282      0.999994766774923      0      0
0.0000172170207726282      0.0000174553601974744      0.999994694328932      0      0
0.0000174553601974744      0.0000176969990132074      0.999994620880021      0      0
0.0000176969990132074      0.0000179419828941014      0.999994546414305      0      0
0.0000179419828941014      0.0000181903581467107      0.999994470917707      0      0
0.0000181903581467107      0.0000184421717186223      0.999994394375955      0      0
0.0000184421717186223      0.0000186974712073306      0.999994316774580      0      0
0.0000186974712073306      0.0000189563048692332      0.999994238098913      0      0
0.0000189563048692332      0.0000192187216287532      0.999994158334081      0      0
0.0000192187216287532      0.0000194847710875863      0.999994077465005      0      0
0.0000194847710875863      0.0000197545035340766      0.999993995476398      0      0
0.0000197545035340766      0.000020027969952722      0.999993912352760      0      0
0.000020027969952722      0.0000203052220338112      0.999993828078379      0      0
0.0000203052220338112      0.0000205863121831945      0.999993742637322      0      0
0.0000205863121831945      0.0000208712935321888      0.999993656013438      0      0
0.0000208712935321888      0.000021160219947621      0.999993568190351      0      0
0.000021160219947621      0.0000214531460420097      0.999993479151460      0      0
0.0000214531460420097      0.0000217501271838877      0.999993388879932      0      0
0.0000217501271838877      0.0000220512195082683      0.999993297358702      0      0
0.0000220512195082683      0.0000223564799272551      0.999993204570469      0      0
0.0000223564799272551      0.0000226659661408002      0.999993110497692      0      0
0.0000226659661408002      0.0000229797366476099      0.999993015122587      0      0
0.0000229797366476099      0.0000232978507562027      0.999992918427125      0      0
0.0000232978507562027      0.0000236203685961192      0.999992820393025      0      0
0.0000236203685961192      0.000023947351129288      0.999992721001755      0      0
0.000023947351129288      0.0000242788601615485      0.999992620234525      0      0
0.0000242788601615485      0.0000246149583543337      0.999992518072287      0      0
0.0000246149583543337      0.0000249557092365137      0.999992414495726      0      0
0.0000249557092365137      0.0000253011772164045      0.999992309485263      0      0
0.0000253011772164045      0.0000256514275939423      0.999992203021046      0      0
0.0000256514275939423      0.0000260065265730261      0.999992095082947      0      0
0.0000260065265730261      0.0000263665412740315      0.999991985650562      0      0
0.0000263665412740315      0.0000267315397464981      0.999991874703202      0      0
0.0000267315397464981      0.0000271015909819919      0.999991762219895      0      0
0.0000271015909819919      0.0000274767649271459      0.999991648179374      0      0
0.0000274767649271459      0.0000278571324968813      0.999991532560081      0      0
0.0000278571324968813      0.0000282427655878122      0.999991415340158      0      0
0.0000282427655878122      0.0000286337370918349      0.999991296497446      0      0
0.0000286337370918349      0.0000290301209099061      0.999991176009476      0      0
0.0000290301209099061      0.0000294319919660113      0.999991053853471      0      0
0.0000294319919660113      0.0000298394262213274      0.999990930006337      0      0
0.0000298394262213274      0.00003025250068858      0.999990804444662      0      0
0.00003025250068858      0.000030671293446601      0.999990677144706      0      0
0.000030671293446601      0.0000310958836550867      0.999990548082405      0      0
0.0000310958836550867      0.00003152635156956      0.999990417233359      0      0
0.00003152635156956      0.000031962778556541      0.999990284572830      0      0
0.000031962778556541      0.0000324052471089262      0.999990150075740      0      0
0.0000324052471089262      0.0000328538408615817      0.999990013716659      0      0
0.0000328538408615817      0.000033308644607151      0.999989875469811      0      0
0.000033308644607151      0.0000337697443120835      0.999989735309058      0      0
0.0000337697443120835      0.0000342372271328825      0.999989593207903      0      0
0.0000342372271328825      0.0000347111814325807      0.999989449139480      0      0
0.0000347111814325807      0.0000351916967974413      0.999989303076553      0      0
0.0000351916967974413      0.0000356788640538924      0.999989154991508      0      0
0.0000356788640538924      0.0000361727752856944      0.999989004856349      0      0
0.0000361727752856944      0.0000366735238513458      0.999988852642690      0      0
0.0000366735238513458      0.0000371812044017293      0.999988698321756      0      0
0.0000371812044017293      0.0000376959128980032      0.999988541864370      0      0
0.0000376959128980032      0.0000382177466297395      0.999988383240954      0      0
0.0000382177466297395      0.0000387468042333134      0.999988222421517      0      0
0.0000387468042333134      0.0000392831857105477      0.999988059375656      0      0
0.0000392831857105477      0.0000398269924476147      0.999987894072545      0      0
0.0000398269924476147      0.0000403783272342003      0.999987726480932      0      0
0.0000403783272342003      0.0000409372942829333      0.999987556569131      0      0
0.0000409372942829333      0.0000415039992490831      0.999987384305019      0      0
0.0000415039992490831      0.000042078549250531      0.999987209656028      0      0
0.000042078549250531      0.0000426610528880173      0.999987032589137      0      0
0.0000426610528880173      0.0000432516202656688      0.999986853070869      0      0
0.0000432516202656688      0.0000438503630118107      0.999986671067285      0      0
0.0000438503630118107      0.0000444573943000663      0.999986486543973      0      0
0.0000444573943000663      0.0000450728288707489      0.999986299466048      0      0
0.0000450728288707489      0.0000456967830525504      0.999986109798138      0      0
0.0000456967830525504      0.0000463293747845289      0.999985917504383      0      0
0.0000463293747845289      0.0000469707236384016      0.999985722548428      0      0
0.0000469707236384016      0.0000476209508411464      0.999985524893412      0      0
0.0000476209508411464      0.0000482801792979158      0.999985324501966      0      0
0.0000482801792979158      0.0000489485336152684      0.999985121336200      0      0
0.0000489485336152684      0.0000496261401247217      0.999984915357703      0      0
0.0000496261401247217      0.0000503131269066316      0.999984706527530      0      0
0.0000503131269066316      0.0000510096238144011      0.999984494806196      0      0
0.0000510096238144011      0.000051715762499026      0.999984280153673      0      0
0.000051715762499026      0.000052431676433979      0.999984062529374      0      0
0.000052431676433979      0.0000531575009404385      0.999983841892152      0      0
0.0000531575009404385      0.0000538933732128671      0.999983618200291      0      0
0.0000538933732128671      0.0000546394323449439      0.999983391411496      0      0
0.0000546394323449439      0.0000553958193558558      0.999983161482886      0      0
0.0000553958193558558      0.0000561626772169526      0.999982928370988      0      0
0.0000561626772169526      0.0000569401508787716      0.999982692031725      0      0
0.0000569401508787716      0.0000577283872984359      0.999982452420410      0      0
0.0000577283872984359      0.0000585275354674316      0.999982209491739      0      0
0.0000585275354674316      0.0000593377464397706      0.999981963199777      0      0
0.0000593377464397706      0.0000601591733605423      0.999981713497956      0      0
0.0000601591733605423      0.0000609919714948611      0.999981460339062      0      0
0.0000609919714948611      0.0000618362982572143      0.999981203675226      0      0
0.0000618362982572143      0.0000626923132412161      0.999980943457919      0      0
0.0000626923132412161      0.0000635601782497746      0.999980679637936      0      0
0.0000635601782497746      0.0000644400573256746      0.999980412165393      0      0
0.0000644400573256746      0.0000653321167825856      0.999980140989715      0      0
0.0000653321167825856      0.0000662365252364977      0.999979866059626      0      0
0.0000662365252364977      0.0000671534536375933      0.999979587323140      0      0
0.0000671534536375933      0.0000680830753025601      0.999979304727551      0      0
0.0000680830753025601      0.0000690255659473509      0.999979018219422      0      0
0.0000690255659473509      0.0000699811037203975      0.999978727744578      0      0
0.0000699811037203975      0.0000709498692362838      0.999978433248092      0      0
0.0000709498692362838      0.0000719320456098856      0.999978134674277      0      0
0.0000719320456098856      0.0000729278184909828      0.999977831966674      0      0
0.0000729278184909828      0.0000739373760993502      0.999977525068042      0      0
0.0000739373760993502      0.0000749609092603353      0.999977213920349      0      0
0.0000749609092603353      0.0000759986114409274      0.999976898464757      0      0
0.0000759986114409274      0.0000770506787863264      0.999976578641614      0      0
0.0000770506787863264      0.0000781173101570184      0.999976254390441      0      0
0.0000781173101570184      0.0000791987071663636      0.999975925649922      0      0
0.0000791987071663636      0.0000802950742187053      0.999975592357892      0      0
0.0000802950742187053      0.000081406618548006      0.999975254451324      0      0
0.000081406618548006      0.0000825335502570186      0.999974911866319      0      0
0.0000825335502570186      0.0000836760823569998      0.999974564538092      0      0
0.0000836760823569998      0.0000848344308079731      0.999974212400962      0      0
0.0000848344308079731      0.0000860088145595493      0.999973855388335      0      0
0.0000860088145595493      0.0000871994555923124      0.999973493432698      0      0
0.0000871994555923124      0.0000884065789597775      0.999973126465602      0      0
0.0000884065789597775      0.0000896304128309307      0.999972754417648      0      0
0.0000896304128309307      0.0000908711885333572      0.999972377218478      0      0
0.0000908711885333572      0.0000921291405969664      0.999971994796758      0      0
0.0000921291405969664      0.0000934045067983223      0.999971607080166      0      0
0.0000934045067983223      0.0000946975282055884      0.999971213995379      0      0
0.0000946975282055884      0.0000960084492240934      0.999970815468056      0      0
0.0000960084492240934      0.0000973375176425286      0.999970411422829      0      0
0.0000973375176425286      0.000098684984679785      0.999970001783284      0      0
0.000098684984679785      0.000100051105032438      0.999969586471950      0      0
0.000100051105032438      0.000101436136922889      0.999969165410281      0      0
0.000101436136922889      0.000102840342148178      0.999968738518644      0      0
0.000102840342148178      0.000104263986129461      0.999968305716301      0      0
0.000104263986129461      0.000105707337962187      0.999967866921399      0      0
0.000105707337962187      0.00010717067046696      0.999967422050948      0      0
0.00010717067046696      0.000108654260241103      0.999966971020809      0      0
0.000108654260241103      0.000110158387710945      0.999966513745677      0      0
0.000110158387710945      0.000111683337184825      0.999966050139067      0      0
0.000111683337184825      0.000113229396906833      0.999965580113293      0      0
0.000113229396906833      0.00011479685911129      0.999965103579455      0      0
0.00011479685911129      0.000116386020077991      0.999964620447424      0      0
0.000116386020077991      0.000117997180188201      0.999964130625818      0      0
0.000117997180188201      0.00011963064398144      0.999963634021992      0      0
0.00011963064398144      0.00012128672021304      0.999963130542015      0      0
0.00012128672021304      0.00012296572191251      0.999962620090658      0      0
0.00012296572191251      0.000124667966442703      0.999962102571368      0      0
0.000124667966442703      0.000126393775559803      0.999961577886257      0      0
0.000126393775559803      0.000128143475474143      0.999961045936081      0      0
0.000128143475474143      0.000129917396911867      0.999960506620220      0      0
0.000129917396911867      0.000131715875177439      0.999959959836658      0      0
0.000131715875177439      0.000133539250217029      0.999959405481969      0      0
0.000133539250217029      0.00013538786668276      0.999958843451291      0      0
0.00013538786668276      0.000137262073997862      0.999958273638309      0      0
0.000137262073997862      0.000139162226422714      0.999957695935238      0      0
0.000139162226422714      0.00014108868312181      0.999957110232795      0      0
0.00014108868312181      0.000143041808231644      0.999956516420185      0      0
0.000143041808231644      0.000145021970929542      0.999955914385077      0      0
0.000145021970929542      0.00014702954550344      0.999955304013584      0      0
0.00014702954550344      0.000149064911422635      0.999954685190240      0      0
0.000149064911422635      0.00015112845340951      0.999954057797980      0      0
0.00015112845340951      0.000153220561512254      0.999953421718114      0      0
0.000153220561512254      0.000155341631178586      0.999952776830309      0      0
0.000155341631178586      0.000157492063330508      0.999952123012565      0      0
0.000157492063330508      0.000159672264440082      0.999951460141189      0      0
0.000159672264440082      0.00016188264660626      0.999950788090777      0      0
0.00016188264660626      0.000164123627632783      0.999950106734182      0      0
0.000164123627632783      0.00016639563110715      0.999949415942499      0      0
0.00016639563110715      0.000168699086480686      0.999948715585035      0      0
0.000168699086480686      0.000171034429149716      0.999948005529285      0      0
0.000171034429149716      0.00017340210053786      0.999947285640908      0      0
0.00017340210053786      0.000175802548179476      0.999946555783701      0      0
0.000175802548179476      0.000178236225804249      0.999945815819571      0      0
0.000178236225804249      0.000180703593422953      0.999945065608515      0      0
0.000180703593422953      0.000183205117414405      0.999944305008585      0      0
0.000183205117414405      0.000185741270613619      0.999943533875868      0      0
0.000185741270613619      0.000188312532401177      0.999942752064456      0      0
0.000188312532401177      0.000190919388793845      0.999941959426416      0      0
0.000190919388793845      0.000193562332536437      0.999941155811766      0      0
0.000193562332536437      0.000196241863194957      0.999940341068447      0      0
0.000196241863194957      0.000198958487251018      0.999939515042286      0      0
0.000198958487251018      0.000201712718197586      0.999938677576979      0      0
0.000201712718197586      0.000204505076636033      0.999937828514051      0      0
0.000204505076636033      0.000207336090374545      0.999936967692831      0      0
0.000207336090374545      0.000210206294527884      0.999936094950421      0      0
0.000210206294527884      0.000213116231618538      0.999935210121664      0      0
0.000213116231618538      0.000216066451679264      0.999934313039112      0      0
0.000216066451679264      0.000219057512357059      0.999933403532998      0      0
0.000219057512357059      0.000222089979018563      0.999932481431198      0      0
0.000222089979018563      0.000225164424856924      0.999931546559203      0      0
0.000225164424856924      0.000228281431000144      0.999930598740084      0      0
0.000228281431000144      0.00023144158662092      0.999929637794459      0      0
0.00023144158662092      0.000234645489048012      0.999928663540457      0      0
0.000234645489048012      0.000237893743879147      0.999927675793687      0      0
0.000237893743879147      0.000241186965095492      0.999926674367200      0      0
0.000241186965095492      0.000244525775177701      0.999925659071453      0      0
0.000244525775177701      0.000247910805223583      0.999924629714277      0      0
0.000247910805223583      0.000251342695067386      0.999923586100837      0      0
0.000251342695067386      0.000254822093400743      0.999922528033594      0      0
0.000254822093400743      0.00025834965789528      0.999921455312272      0      0
0.00025834965789528      0.000261926055326934      0.999920367733816      0      0
0.000261926055326934      0.000265551961701985      0.999919265092353      0      0
0.000265551961701985      0.00026922806238483      0.999918147179157      0      0
0.00026922806238483      0.000272955052227537      0.999917013782607      0      0
0.000272955052227537      0.000276733635701177      0.999915864688144      0      0
0.000276733635701177      0.000280564527028988      0.999914699678234      0      0
0.000280564527028988      0.000284448450321376      0.999913518532327      0      0
0.000284448450321376      0.000288386139712781      0.999912321026812      0      0
0.000288386139712781      0.000292378339500449      0.999911106934974      0      0
0.000292378339500449      0.000296425804285111      0.999909876026957      0      0
0.000296425804285111      0.000300529299113624      0.999908628069712      0      0
0.000300529299113624      0.000304689599623573      0.999907362826959      0      0
0.000304689599623573      0.000308907492189884      0.999906080059139      0      0
0.000308907492189884      0.000313183774073464      0.999904779523371      0      0
0.000313183774073464      0.000317519253571897      0.999903460973401      0      0
0.000317519253571897      0.000321914750172228      0.999902124159560      0      0
0.000321914750172228      0.000326371094705861      0.999900768828714      0      0
0.000326371094705861      0.000330889129505603      0.999899394724215      0      0
0.000330889129505603      0.000335469708564879      0.999898001585854      0      0
0.000335469708564879      0.000340113697699154      0.999896589149818      0      0
0.000340113697699154      0.000344821974709588      0.999895157148618      0      0
0.000344821974709588      0.000349595429548956      0.999893705311070      0      0
0.000349595429548956      0.000354434964489868      0.999892233362208      0      0
0.000354434964489868      0.000359341494295315      0.999890741023265      0      0
0.000359341494295315      0.000364315946391572      0.999889228011601      0      0
0.000364315946391572      0.000369359261043507      0.999887694040648      0      0
0.000369359261043507      0.000374472391532301      0.999886138819860      0      0
0.000374472391532301      0.00037965630433564      0.999884562054664      0      0
0.00037965630433564      0.000384911979310397      0.999882963446393      0      0
0.000384911979310397      0.000390240409877844      0.999881342692234      0      0
0.000390240409877844      0.000395642603211426      0.999879699485172      0      0
0.000395642603211426      0.000401119580427133      0.999878033513935      0      0
0.000401119580427133      0.000406672376776519      0.999876344462916      0      0
0.000406672376776519      0.000412302041842373      0.999874632012127      0      0
0.000412302041842373      0.000418009639737117      0.999872895837161      0      0
0.000418009639737117      0.000423796249303941      0.999871135609065      0      0
0.000423796249303941      0.000429662964320725      0.999869350994363      0      0
0.000429662964320725      0.000435610893706785      0.999867541654909      0      0
0.000435610893706785      0.000441641161732474      0.999865707247882      0      0
0.000441641161732474      0.000447754908231697      0.999863847425706      0      0
0.000447754908231697      0.000453953288817359      0.999861961835958      0      0
0.000453953288817359      0.000460237475099795      0.999860050121328      0      0
0.000460237475099795      0.000466608654908228      0.999858111919546      0      0
0.000466608654908228      0.000473068032515292      0.999856146863308      0      0
0.000473068032515292      0.000479616828864662      0.999854154580208      0      0
0.000479616828864662      0.000486256281801832      0.999852134692666      0      0
0.000486256281801832      0.000492987646308097      0.999850086817851      0      0
0.000492987646308097      0.000499812194737762      0.999848010567620      0      0
0.000499812194737762      0.000506731217058643      0.999845905548449      0      0
0.000506731217058643      0.0005137460210959      0.999843771361327      0      0
0.0005137460210959      0.000520857932779231      0.999841607601679      0      0
0.000520857932779231      0.000528068296393506      0.999839413859370      0      0
0.000528068296393506      0.000535378474832857      0.999837189718503      0      0
0.000535378474832857      0.000542789849858294      0.999834934757436      0      0
0.000542789849858294      0.000550303822358882      0.999832648548649      0      0
0.000550303822358882      0.000557921812616533      0.999830330658709      0      0
0.000557921812616533      0.000565645260574473      0.999827980648093      0      0
0.000565645260574473      0.00057347562610941      0.999825598071263      0      0
0.00057347562610941      0.000581414389307485      0.999823182476418      0      0
0.000581414389307485      0.000589463050744029      0.999820733405471      0      0
0.000589463050744029      0.000597623131767208      0.999818250394002      0      0
0.000597623131767208      0.000605896174785581      0.999815732971133      0      0
0.000605896174785581      0.000614283743559644      0.999813180659424      0      0
0.000614283743559644      0.000622787423497414      0.999810592974795      0      0
0.000622787423497414      0.000631408821954096      0.999807969426433      0      0
0.000631408821954096      0.000640149568535908      0.999805309516704      0      0
0.000640149568535908      0.000649011315408104      0.999802612741054      0      0
0.000649011315408104      0.000657995737607266      0.999799878587915      0      0
0.000657995737607266      0.000667104533357915      0.999797106538602      0      0
0.000667104533357915      0.00067633942439351      0.999794296067191      0      0
0.00067633942439351      0.000685702156281888      0.999791446640434      0      0
0.000685702156281888      0.000695194498755206      0.999788557717718      0      0
0.000695194498755206      0.000704818246044455      0.999785628750936      0      0
0.000704818246044455      0.000714575217218609      0.999782659184207      0      0
0.000714575217218609      0.000724467256528451      0.999779648454011      0      0
0.000724467256528451      0.000734496233755185      0.999776595989091      0      0
0.000734496233755185      0.000744664044563847      0.999773501209940      0      0
0.000744664044563847      0.000754972610861632      0.999770363529387      0      0
0.000754972610861632      0.000765423881161163      0.999767182351648      0      0
0.000765423881161163      0.0007760198309488      0.999763957073109      0      0
0.0007760198309488      0.000786762463058045      0.999760687081265      0      0
0.000786762463058045      0.00079765380804811      0.999757371755539      0      0
0.00079765380804811      0.000808695924587738      0.999754010466427      0      0
0.000808695924587738      0.000819890899844323      0.999750602575630      0      0
0.000819890899844323      0.00083124084987843      0.999747147436249      0      0
0.00083124084987843      0.000842747920043766      0.999743644392155      0      0
0.000842747920043766      0.000854414285392693      0.999740092777999      0      0
0.000854414285392693      0.000866242151087355      0.999736491919311      0      0
0.000866242151087355      0.000878233752816494      0.999732841132265      0      0
0.000878233752816494      0.000890391357218039      0.999729139723453      0      0
0.000890391357218039      0.000902717262307538      0.999725386989768      0      0
0.000902717262307538      0.000915213797912533      0.999721582218306      0      0
0.000915213797912533      0.000927883326112938      0.999717724686244      0      0
0.000927883326112938      0.000940728241687513      0.999713813660686      0      0
0.000940728241687513      0.000953750972566528      0.999709848398526      0      0
0.000953750972566528      0.000966953980290686      0.999705828146294      0      0
0.000966953980290686      0.000980339760476396      0.999701752140015      0      0
0.000980339760476396      0.000993910843287497      0.999697619605074      0      0
0.000993910843287497      0.0010076697939135      0.999693429756077      0      0
0.0010076697939135      0.00102161921305448      0.999689181796689      0      0
0.00102161921305448      0.0010357617374126      0.999684874919429      0      0
0.0010357617374126      0.00105010004019057      0.999680508305436      0      0
0.00105010004019057      0.00106463683159689      0.999676081124417      0      0
0.00106463683159689      0.00107937485935813      0.999671592534772      0      0
0.00107937485935813      0.00109431690923832      0.999667041683286      0      0
0.00109431690923832      0.00110946580556549      0.999662427704274      0      0
0.00110946580556549      0.00112482441176555      0.999657749719914      0      0
0.00112482441176555      0.00114039563090349      0.999653006841131      0      0
0.00114039563090349      0.00115618240623217      0.999648198165590      0      0
0.00115618240623217      0.00117218772174859      0.999643322777930      0      0
0.00117218772174859      0.00118841460275796      0.999638379751740      0      0
0.00118841460275796      0.00120486611644553      0.999633368145476      0      0
0.00120486611644553      0.00122154537245635      0.999628287006230      0      0
0.00122154537245635      0.00123845552348304      0.999623135366860      0      0
0.00123845552348304      0.00125559976586171      0.999617912246774      0      0
0.00125559976586171      0.00127298134017614      0.999612616652216      0      0
0.00127298134017614      0.00129060353187029      0.999607247574816      0      0
0.00129060353187029      0.00130846967186935      0.999601803992557      0      0
0.00130846967186935      0.00132658313720929      0.999596284869513      0      0
0.00132658313720929      0.00134494735167523      0.999590689153607      0      0
0.00134494735167523      0.00136356578644858      0.999585015781157      0      0
0.00136356578644858      0.00138244196076317      0.999579263669699      0      0
0.00138244196076317      0.00140157944257044      0.999573431724791      0      0
0.00140157944257044      0.00142098184921384      0.999567518836094      0      0
0.00142098184921384      0.00144065284811262      0.999561523875373      0      0
0.00144065284811262      0.00146059615745496      0.999555445701669      0      0
0.00146059615745496      0.00148081554690089      0.999549283157570      0      0
0.00148081554690089      0.00150131483829471      0.999543035067184      0      0
0.00150131483829471      0.00152209790638749      0.999536700239570      0      0
0.00152209790638749      0.00154316867956938      0.999530277468528      0      0
0.00154316867956938      0.00156453114061223      0.999523765529851      0      0
0.00156453114061223      0.00158618932742236      0.999517163181078      0      0
0.00158618932742236      0.00160814733380381      0.999510469162809      0      0
0.00160814733380381      0.00163040931023216      0.999503682198887      0      0
0.00163040931023216      0.00165297946463904      0.999496800995469      0      0
0.00165297946463904      0.00167586206320748      0.999489824240211      0      0
0.00167586206320748      0.00169906143117836      0.999482750602001      0      0
0.00169906143117836      0.00172258195366789      0.999475578730970      0      0
0.00172258195366789      0.00174642807649655      0.999468307258421      0      0
0.00174642807649655      0.00177060430702936      0.999460934796600      0      0
0.00177060430702936      0.00179511521502795      0.999453459938381      0      0
0.00179511521502795      0.00181996543351421      0.999445881256933      0      0
0.00181996543351421      0.00184515965964614      0.999438197305401      0      0
0.00184515965964614      0.00187070265560561      0.999430406616618      0      0
0.00187070265560561      0.00189659924949857      0.999422507702807      0      0
0.00189659924949857      0.00192285433626758      0.999414499055293      0      0
0.00192285433626758      0.00194947287861711      0.999406379144202      0      0
0.00194947287861711      0.00197645990795156      0.999398146418140      0      0
0.00197645990795156      0.00200382052532629      0.999389799303885      0      0
0.00200382052532629      0.00203155990241182      0.999381336206077      0      0
0.00203155990241182      0.00205968328247135      0.999372755506957      0      0
0.00205968328247135      0.00208819598135186      0.999364055566162      0      0
0.00208819598135186      0.00211710338848892      0.999355234720558      0      0
0.00211710338848892      0.00214641096792534      0.999346291283949      0      0
0.00214641096792534      0.00217612425934403      0.999337223546481      0      0
0.00217612425934403      0.00220624887911509      0.999328029773657      0      0
0.00220624887911509      0.00223679052135739      0.999318708205419      0      0
0.00223679052135739      0.00226775495901488      0.999309257056259      0      0
0.00226775495901488      0.00229914804494778      0.999299674516784      0      0
0.00229914804494778      0.00233097571303889      0.999289958755014      0      0
0.00233097571303889      0.00236324397931521      0.999280107914206      0      0
0.00236324397931521      0.00239595894308506      0.999270120107514      0      0
0.00239595894308506      0.00242912678809096      0.999259993416665      0      0
0.00242912678809096      0.00246275378367852      0.999249725899701      0      0
0.00246275378367852      0.00249684628598141      0.999239315596441      0      0
0.00249684628598141      0.00253141073912281      0.999228760516791      0      0
0.00253141073912281      0.0025664536764335      0.999218058628731      0      0
0.0025664536764335      0.00260198172168671      0.999207207874907      0      0
0.00260198172168671      0.00263800159035023      0.999196206188066      0      0
0.00263800159035023      0.00267452009085567      0.999185051461637      0      0
0.00267452009085567      0.00271154412588544      0.999173741537735      0      0
0.00271154412588544      0.00274908069367747      0.999162274253632      0      0
0.00274908069367747      0.00278713688934801      0.999150647426719      0      0
0.00278713688934801      0.00282571990623272      0.999138858802002      0      0
0.00282571990623272      0.00286483703724639      0.999126906117497      0      0
0.00286483703724639      0.00290449567626138      0.999114787105435      0      0
0.00290449567626138      0.00294470331950526      0.999102499405734      0      0
0.00294470331950526      0.0029854675669777      0.999090040667448      0      0
0.0029854675669777      0.00302679612388701      0.999077408522217      0      0
0.00302679612388701      0.0030686968021066      0.999064600495788      0      0
0.0030686968021066      0.00311117752165154      0.999051614167937      0      0
0.00311117752165154      0.0031542463121756      0.999038447028791      0      0
0.0031542463121756      0.00319791131448903      0.999025096521806      0      0
0.00319791131448903      0.00324218078209728      0.999011560134922      0      0
0.00324218078209728      0.0032870630827611      0.998997835192982      0      0
0.0032870630827611      0.00333256670007821      0.998983919121884      0      0
0.00333256670007821      0.00337870023508683      0.998969809195136      0      0
0.00337870023508683      0.00342547240789146      0.998955502715452      0      0
0.00342547240789146      0.00347289205931113      0.998940996940049      0      0
0.00347289205931113      0.00352096815255051      0.998926289032128      0      0
0.00352096815255051      0.00356970977489406      0.998911376226478      0      0
0.00356970977489406      0.00361912613942378      0.998896255559091      0      0
0.00361912613942378      0.0036692265867606      0.998880924221529      0      0
0.0036692265867606      0.00372002058682995      0.998865379137881      0      0
0.00372002058682995      0.00377151774065175      0.998849617439821      0      0
0.00377151774065175      0.00382372778215516      0.998833635947488      0      0
0.00382372778215516      0.00387666058001854      0.998817431722829      0      0
0.00387666058001854      0.00393032613953476      0.998801001486040      0      0
0.00393032613953476      0.0039847346045024      0.998784342218297      0      0
0.0039847346045024      0.00403989625914312      0.998767450551390      0      0
0.00403989625914312      0.00409582153004557      0.998750323359634      0      0
0.00409582153004557      0.00415252098813623      0.998732957219985      0      0
0.00415252098813623      0.00421000535067748      0.998715348846727      0      0
0.00421000535067748      0.0042682854832934      0.998697494821893      0      0
0.0042682854832934      0.00432737240202355      0.998679391630274      0      0
0.00432737240202355      0.00438727727540519      0.998661035911103      0      0
0.00438727727540519      0.00444801142658443      0.998642423897078      0      0
0.00444801142658443      0.00450958633545639      0.998623552239472      0      0
0.00450958633545639      0.00457201364083525      0.998604417040817      0      0
0.00457201364083525      0.00463530514265407      0.998585014754382      0      0
0.00463530514265407      0.00469947280419532      0.998565341602106      0      0
0.00469947280419532      0.00476452875435209      0.998545393617237      0      0
0.00476452875435209      0.0048304852899207      0.998525167216437      0      0
0.0048304852899207      0.00489735487792503      0.998504658162499      0      0
0.00489735487792503      0.00496515015797302      0.998483862669707      0      0
0.00496515015797302      0.00503388394464577      0.998462776738353      0      0
0.00503388394464577      0.00510356922991978      0.998441395997384      0      0
0.00510356922991978      0.00517421918562266      0.998419716663088      0      0
0.00517421918562266      0.00524584716592283      0.998397734289655      0      0
0.00524584716592283      0.00531846670985373      0.998375444518576      0      0
0.00531846670985373      0.00539209154387294      0.998352843381179      0      0
0.00539209154387294      0.00546673558445676      0.998329926097600      0      0
0.00546673558445676      0.00554241294073067      0.998306688278930      0      0
0.00554241294073067      0.00561913791713623      0.998283125728640      0      0
0.00561913791713623      0.00569692501613484      0.998259233405238      0      0
0.00569692501613484      0.00577578894094906      0.998235006782646      0      0
0.00577578894094906      0.00585574459834172      0.998210441489235      0      0
0.00585574459834172      0.00593680710143364      0.998185532249850      0      0
0.00593680710143364      0.00601899177256026      0.998160274269702      0      0
0.00601899177256026      0.00610231414616781      0.998134663078023      0      0
0.00610231414616781      0.0061867899717497      0.998108693226569      0      0
0.0061867899717497      0.0062724352168234      0.998082359489013      0      0
0.0062724352168234      0.00635926606994866      0.998055657300296      0      0
0.00635926606994866      0.00644729894378739      0.998028581215567      0      0
0.00644729894378739      0.00653655047820597      0.998001125452736      0      0
0.00653655047820597      0.00662703754342055      0.997973285142290      0      0
0.00662703754342055      0.00671877724318579      0.997945055088920      0      0
0.00671877724318579      0.00681178691802782      0.997916429109717      0      0
0.00681178691802782      0.00690608414852187      0.997887401585758      0      0
0.00690608414852187      0.00700168675861542      0.997857967513290      0      0
0.00700168675861542      0.00709861281899715      0.997828120911359      0      0
0.00709861281899715      0.00719688065051277      0.997797855248356      0      0
0.00719688065051277      0.00729650882762788      0.997767164937910      0      0
0.00729650882762788      0.00739751618193895      0.997736044594058      0      0
0.00739751618193895      0.00749992180573285      0.997704487644228      0      0
0.00749992180573285      0.00760374505559565      0.997672487237862      0      0
0.00760374505559565      0.00770900555607137      0.997640037569277      0      0
0.00770900555607137      0.00781572320337137      0.997607132926293      0      0
0.00781572320337137      0.00792391816913513      0.997573766349823      0      0
0.00792391816913513      0.00803361090424307      0.997539930505233      0      0
0.00803361090424307      0.00814482214268214      0.997505619104163      0      0
0.00814482214268214      0.00825757290546495      0.997470826233160      0      0
0.00825757290546495      0.00837188450460311      0.997435544813344      0      0
0.00837188450460311      0.0084877785471356      0.997399766924423      0      0
0.0084877785471356      0.00860527693921294      0.997363485417035      0      0
0.00860527693921294      0.00872440189023784      0.997326694071480      0      0
0.00872440189023784      0.0088451759170632      0.997289386050030      0      0
0.0088451759170632      0.00896762184824822      0.997251553156932      0      0
0.00896762184824822      0.00909176282837339      0.997213187062858      0      0
0.00909176282837339      0.00921762232241531      0.997174280581911      0      0
0.00921762232241531      0.009345224120182      0.997134827076255      0      0
0.009345224120182      0.00947459234080956      0.997094818885273      0      0
0.00947459234080956      0.00960575143732124      0.997054247043856      0      0
0.00960575143732124      0.0097387262012494      0.997013102662806      0      0
0.0097387262012494      0.00987354176732169      0.996971378056023      0      0
0.00987354176732169      0.0100102236182119      0.996929066112347      0      0
0.0100102236182119      0.0101487975893568      0.996886158757545      0      0
0.0101487975893568      0.0102892898738392      0.996842646474446      0      0
0.0102892898738392      0.0104317270273393      0.996798519454159      0      0
0.0104317270273393      0.0105761359731542      0.996753768952150      0      0
0.0105761359731542      0.0107225440072866      0.996708387242483      0      0
0.0107225440072866      0.0108709788036044      0.996662366249351      0      0
0.0108709788036044      0.0110214684190717      0.996615696418196      0      0
0.0110214684190717      0.0111740412990521      0.996568367055332      0      0
0.0111740412990521      0.0113287262826851      0.996520367738201      0      0
0.0113287262826851      0.0114855526083377      0.996471689300450      0      0
0.0114855526083377      0.0116445499191305      0.996422323398906      0      0
0.0116445499191305      0.0118057482685412      0.996372261123200      0      0
0.0118057482685412      0.0119691781260852      0.996321492012073      0      0
0.0119691781260852      0.0121348703830748      0.996270004390227      0      0
0.0121348703830748      0.0123028563584581      0.996217786680621      0      0
0.0123028563584581      0.0124731678047393      0.996164828490438      0      0
0.0124731678047393      0.0126458369139802      0.996111120527343      0      0
0.0126458369139802      0.0128208963238851      0.996056653446650      0      0
0.0128208963238851      0.0129983791239701      0.996001416611879      0      0
0.0129983791239701      0.0131783188618175      0.995945397770029      0      0
0.0131783188618175      0.0133607495494169      0.995888583869268      0      0
0.0133607495494169      0.0135457056695945      0.995830962357100      0      0
0.0135457056695945      0.0137332221825303      0.995772521972790      0      0
0.0137332221825303      0.0139233345323668      0.995713252469823      0      0
0.0139233345323668      0.0141160786539086      0.995653143495255      0      0
0.0141160786539086      0.0143114909794141      0.995592183424210      0      0
0.0143114909794141      0.0145096084454827      0.995530358933981      0      0
0.0145096084454827      0.0147104685000363      0.995467655572445      0      0
0.0147104685000363      0.0149141091093971      0.995404058924436      0      0
0.0149141091093971      0.0151205687654648      0.995339555628975      0      0
0.0151205687654648      0.0153298864929916      0.995274133633166      0      0
0.0153298864929916      0.0155421018569589      0.995207781555461      0      0
0.0155421018569589      0.015757254970056      0.995140487551823      0      0
0.015757254970056      0.0159753865002618      0.995072238334807      0      0
0.0159753865002618      0.0161965376785319      0.995003018874173      0      0
0.0161965376785319      0.0164207503065923      0.994932812913634      0      0
0.0164207503065923      0.0166480667648403      0.994861604006908      0      0
0.0166480667648403      0.0168785300203555      0.994789376531255      0      0
0.0168785300203555      0.0171121836350213      0.994716116179853      0      0
0.0171121836350213      0.0173490717737588      0.994641809713801      0      0
0.0173490717737588      0.017589239212875      0.994566444113187      0      0
0.017589239212875      0.0178327313485262      0.994490005531355      0      0
0.0178327313485262      0.0180795942052988      0.994412478519178      0      0
0.0180795942052988      0.0183298744449088      0.994333845841421      0      0
0.0183298744449088      0.0185836193750216      0.994254088939236      0      0
0.0185836193750216      0.0188408769581945      0.994173188825504      0      0
0.0188408769581945      0.0191016958209418      0.994091127040664      0      0
0.0191016958209418      0.0193661252629267      0.994007886296180      0      0
0.0193661252629267      0.0196342152662799      0.993923450573600      0      0
0.0196342152662799      0.0199060165050465      0.993837804661389      0      0
0.0199060165050465      0.0201815803547652      0.993750933313693      0      0
0.0201815803547652      0.0204609589021785      0.993662820335148      0      0
0.0204609589021785      0.0207442049550786      0.993573447901746      0      0
0.0207442049550786      0.0210313720522889      0.993482796330406      0      0
0.0210313720522889      0.0213225144737837      0.993390844352409      0      0
0.0213225144737837      0.0216176872509482      0.993297569784958      0      0
0.0216176872509482      0.0219169461769806      0.993202950380766      0      0
0.0219169461769806      0.0222203478174381      0.993106964596934      0      0
0.0222203478174381      0.0225279495209286      0.993009592064173      0      0
0.0225279495209286      0.0228398094299506      0.992910813635475      0      0
0.0228398094299506      0.0231559864918837      0.992810611015905      0      0
0.0231559864918837      0.0234765404701303      0.992708966086262      0      0
0.0234765404701303      0.0238015319554124      0.992605860105204      0      0
0.0238015319554124      0.0241310223772239      0.992501272992946      0      0
0.0241310223772239      0.0244650740154424      0.992395182866402      0      0
0.0244650740154424      0.0248037500121009      0.992287565924606      0      0
0.0248037500121009      0.025147114383323      0.992178396695463      0      0
0.025147114383323      0.0254952320314234      0.992067648572614      0      0
0.0254952320314234      0.025848168757175      0.991955294512118      0      0
0.025848168757175      0.0262059912722472      0.991841307733084      0      0
0.0262059912722472      0.0265687672118152      0.991725662275862      0      0
0.0265687672118152      0.0269365651473444      0.991608333309955      0      0
0.0269365651473444      0.0273094545995519      0.991489297140218      0      0
0.0273094545995519      0.0276875060515468      0.991368530921214      0      0
0.0276875060515468      0.0280707909621536      0.991246012143296      0      0
0.0280707909621536      0.0284593817794181      0.991121717991140      0      0
0.0284593817794181      0.0288533519543027      0.990995624691202      0      0
0.0288533519543027      0.0292527759545692      0.990867706958561      0      0
0.0292527759545692      0.0296577292788545      0.990737937629546      0      0
0.0296577292788545      0.0300682884709421      0.990606287530413      0      0
0.0300682884709421      0.0304845311342295      0.990472725591548      0      0
0.0304845311342295      0.0309065359463971      0.990337219178185      0      0
0.0309065359463971      0.0313343826742795      0.990199734578119      0      0
0.0313343826742795      0.0317681521889432      0.990060237568066      0      0
0.0317681521889432      0.0322079264809726      0.989918693974478      0      0
0.0322079264809726      0.0326537886759678      0.989775070151177      0      0
0.0326537886759678      0.033105823050257      0.989629333312608      0      0
0.033105823050257      0.033564115046826      0.989481451684632      0      0
0.033564115046826      0.0340287512914689      0.989331394460534      0      0
0.0340287512914689      0.0344998196091616      0.989179131574858      0      0
0.0344998196091616      0.0349774090406628      0.989024633328722      0      0
0.0349774090406628      0.0354616098593442      0.988867869915242      0      0
0.0354616098593442      0.0359525135882537      0.988708810901716      0      0
0.0359525135882537      0.0364502130174152      0.988547424725979      0      0
0.0364502130174152      0.0369548022213675      0.988383678258796      0      0
0.0369548022213675      0.0374663765769464      0.988217536473579      0      0
0.0374663765769464      0.0379850327813123      0.988048962250803      0      0
0.0379850327813123      0.0385108688702281      0.987877916329231      0      0
0.0385108688702281      0.0390439842365898      0.987704357400942      0      0
0.0390439842365898      0.0395844796492134      0.987528242333892      0      0
0.0395844796492134      0.0401324572718825      0.987349526495182      0      0
0.0401324572718825      0.0406880206826587      0.987168164141149      0      0
0.0406880206826587      0.0412512748934598      0.986984108837013      0      0
0.0412512748934598      0.0418223263699098      0.986797313868962      0      0
0.0418223263699098      0.0424012830514618      0.986607732614806      0      0
0.0424012830514618      0.0429882543718015      0.986415318845042      0      0
0.0429882543718015      0.0435833512795317      0.986220026933558      0      0
0.0435833512795317      0.0441866862591436      0.986021811965503      0      0
0.0441866862591436      0.0447983733522791      0.985820629738236      0      0
0.0447983733522791      0.0454185281792862      0.985616436659197      0      0
0.0454185281792862      0.0460472679610735      0.985409189551366      0      0
0.0460472679610735      0.0466847115412677      0.985198845382443      0      0
0.0466847115412677      0.0473309794086762      0.984985360937645      0      0
0.0473309794086762      0.047986193720063      0.984768692458202      0      0
0.047986193720063      0.0486504783232378      0.984548795268071      0      0
0.0486504783232378      0.0493239587804657      0.984325623410463      0      0
0.0493239587804657      0.0500067623922011      0.984099129313560      0      0
0.0500067623922011      0.0506990182211494      0.983869263501711      0      0
0.0506990182211494      0.0514008571166629      0.983635974364604      0      0
0.0514008571166629      0.0521124117394733      0.983399207992861      0      0
0.0521124117394733      0.0528338165867671      0.983158908084325      0      0
0.0528338165867671      0.0535652080176086      0.982915015921362      0      0
0.0535652080176086      0.0543067242787134      0.982667470415915      0      0
0.0543067242787134      0.0550585055305805      0.982416208215986      0      0
0.0550585055305805      0.0558206938739848      0.982161163864762      0      0
0.0558206938739848      0.0565934333768373      0.981902270001852      0      0
0.0565934333768373      0.0573768701014157      0.981639457594964      0      0
0.0573768701014157      0.0581711521319738      0.981372656189909      0      0
0.0581711521319738      0.0589764296027321      0.981101794166953      0      0
0.0589764296027321      0.0597928547262553      0.980826798992125      0      0
0.0597928547262553      0.0606205818222245      0.980547597453192      0      0
0.0606205818222245      0.0614597673466051      0.980264115871339      0      0
0.0614597673466051      0.0623105699212211      0.979976280281191      0      0
0.0623105699212211      0.0631731503637371      0.979684016573527      0      0
0.0631731503637371      0.0640476717180559      0.979387250596801      0      0
0.0640476717180559      0.064934299285137      0.979085908215277      0      0
0.064934299285137      0.065833200654241      0.978779915323243      0      0
0.065833200654241      0.0667445457346082      0.978469197816217      0      0
0.0667445457346082      0.0676685067875737      0.978153681521361      0      0
0.0676685067875737      0.0686052584591283      0.977833292090408      0      0
0.0686052584591283      0.0695549778129301      0.977507954859269      0      0
0.0695549778129301      0.0705178443637725      0.977177594679110      0      0
0.0705178443637725      0.071494040111516      0.976842135724142      0      0
0.071494040111516      0.0724837495754901      0.976501501281576      0      0
0.0724837495754901      0.07348715982937      0.976155613529207      0      0
0.07348715982937      0.0745044605365374      0.975804393306010      0      0
0.0745044605365374      0.0755358439859309      0.975447759880801      0      0
0.0755358439859309      0.0765815051283916      0.975085630723707      0      0
0.0765815051283916      0.0776416416135129      0.974717921284641      0      0
0.0776416416135129      0.0787164538269999      0.974344544782511      0      0
0.0787164538269999      0.0798061449285455      0.973965412008280      0      0
0.0798061449285455      0.0809109208902321      0.973580431144415      0      0
0.0809109208902321      0.0820309905354643      0.973189507602661      0      0
0.0820309905354643      0.0831665655784396      0.972792543881511      0      0
0.0831665655784396      0.0843178606641673      0.972389439444172      0      0
0.0843178606641673      0.0854850934090396      0.971980090617338      0      0
0.0854850934090396      0.0866684844419658      0.971564390510592      0      0
0.0866684844419658      0.087868257446075      0.971142228955861      0      0
0.087868257446075      0.0890846392009967      0.970713492465987      0      0
0.0890846392009967      0.0903178596257262      0.970278064211172      0      0
0.0903178596257262      0.0915681518220832      0.969835824011806      0      0
0.0915681518220832      0.0928357521187732      0.969386648346009      0      0
0.0928357521187732      0.0941209001160578      0.968930410370074      0      0
0.0941209001160578      0.0954238387310435      0.968466979949899      0      0
0.0954238387310435      0.0967448142435972      0.967996223701468      0      0
0.0967448142435972      0.0980840763428988      0.967518005038430      0      0
0.0980840763428988      0.0994418781746361      0.967032184224837      0      0
0.0994418781746361      0.100818476388855      0.966538618431195      0      0
0.100818476388855      0.10221413118847      0.966037161792035      0      0
0.10221413118847      0.103629106378448      0.965527665463330      0      0
0.103629106378448      0.105063669415674      0.965009977678201      0      0
0.105063669415674      0.106518091459502      0.964483943799489      0      0
0.106518091459502      0.107992647423013      0.963949406367893      0      0
0.107992647423013      0.109487616024976      0.963406205144546      0      0
0.109487616024976      0.111003279842531      0.962854177147015      0      0
0.111003279842531      0.112539925364605      0.962293156677860      0      0
0.112539925364605      0.114097843046059      0.961722975345043      0      0
0.114097843046059      0.115677327362591      0.961143462073587      0      0
0.115677327362591      0.117278676866402      0.960554443108014      0      0
0.117278676866402      0.118902194242619      0.959955742005227      0      0
0.118902194242619      0.120548186366517      0.959347179617578      0      0
0.120548186366517      0.122216964361519      0.958728574065981      0      0
0.122216964361519      0.123908843658004      0.958099740703017      0      0
0.123908843658004      0.125624144052934      0.957460492066040      0      0
0.125624144052934      0.127363189770296      0.956810637820375      0      0
0.127363189770296      0.12912630952239      0.956149984692743      0      0
0.12912630952239      0.130913836571959      0.955478336395112      0      0
0.130913836571959      0.132726108795187      0.954795493539182      0      0
0.132726108795187      0.134563468745557      0.954101253541775      0      0
0.134563468745557      0.136426263718606      0.953395410521399      0      0
0.136426263718606      0.138314845817565      0.952677755186272      0      0
0.138314845817565      0.140229572019921      0.951948074714107      0      0
0.140229572019921      0.142170804244882      0.951206152623952      0      0
0.142170804244882      0.144138909421796      0.950451768640369      0      0
0.144138909421796      0.146134259559502      0.949684698550245      0      0
0.146134259559502      0.148157231816648      0.948904714052487      0      0
0.148157231816648      0.150208208572982      0.948111582600859      0      0
0.150208208572982      0.152287577501628      0.947305067240173      0      0
0.152287577501628      0.154395731642364      0.946484926436054      0      0
0.154395731642364      0.156533069475914      0.945650913898422      0      0
0.156533069475914      0.158699994999266      0.944802778398874      0      0
0.158699994999266      0.16089691780204      0.943940263582039      0      0
0.16089691780204      0.163124253143903      0.943063107771020      0      0
0.163124253143903      0.165382422033063      0.942171043766952      0      0
0.165382422033063      0.16767185130585      0.941263798642694      0      0
0.16767185130585      0.16999297370739      0.940341093530646      0      0
0.16999297370739      0.172346227973408      0.939402643404618      0      0
0.172346227973408      0.174732058913154      0.938448156855681      0      0
0.174732058913154      0.177150917493482      0.937477335861855      0      0
0.177150917493482      0.179603260924088      0.936489875551498      0      0
0.179603260924088      0.182089552743936      0.935485463960170      0      0
0.182089552743936      0.184610262908873      0.934463781780772      0      0
0.184610262908873      0.187165867880458      0.933424502106664      0      0
0.187165867880458      0.189756850716024      0.932367290167490      0      0
0.189756850716024      0.192383701159985      0.931291803057333      0      0
0.192383701159985      0.195046915736409      0.930197689454863      0      0
0.195046915736409      0.197746997842864      0.929084589335039      0      0
0.197746997842864      0.200484457845576      0.927952133671928      0      0
0.200484457845576      0.203259813175894      0.926799944132144      0      0
0.203259813175894      0.206073588428097      0.925627632758396      0      0
0.206073588428097      0.208926315458549      0.924434801642563      0      0
0.208926315458549      0.211818533486235      0.923221042587693      0      0
0.211818533486235      0.214750789194674      0.921985936758285      0      0
0.214750789194674      0.217723636835266      0.920729054318154      0      0
0.217723636835266      0.220737638332042      0.919449954055129      0      0
0.220737638332042      0.22379336338789      0.918148182991823      0      0
0.22379336338789      0.226891389592229      0.916823275981612      0      0
0.226891389592229      0.230032302530194      0.915474755288947      0      0
0.230032302530194      0.233216695893316      0.914102130153053      0      0
0.233216695893316      0.236445171591743      0.912704896333998      0      0
0.236445171591743      0.239718339868012      0.911282535640083      0      0
0.239718339868012      0.243036819412397      0.909834515435406      0      0
0.243036819412397      0.246401237479853      0.908360288126392      0      0
0.246401237479853      0.249812230008578      0.906859290626030      0      0
0.249812230008578      0.253270441740218      0.905330943794423      0      0
0.253270441740218      0.256776526341734      0.903774651854230      0      0
0.256776526341734      0.260331146528961      0.902189801779442      0      0
0.260331146528961      0.263934974191869      0.900575762655861      0      0
0.263934974191869      0.267588690521566      0.898931885011514      0      0
0.267588690521566      0.271292986139054      0.897257500115160      0      0
0.271292986139054      0.275048561225772      0.895551919240880      0      0
0.275048561225772      0.27885612565594      0.893814432896627      0      0
0.27885612565594      0.282716399130741      0.892044310014473      0      0
0.282716399130741      0.286630111314356      0.890240797100107      0      0
0.286630111314356      0.290598001971889      0.888403117338996      0      0
0.290598001971889      0.294620821109189      0.886530469656415      0      0
0.294620821109189      0.298699329114623      0.884622027728357      0      0
0.298699329114623      0.302834296902796      0.882676938940122      0      0
0.302834296902796      0.307026506060274      0.880694323289147      0      0
0.307026506060274      0.311276748993318      0.878673272228358      0      0
0.311276748993318      0.315585829077662      0.876612847446088      0      0
0.315585829077662      0.319954560810364      0.874512079578261      0      0
0.319954560810364      0.324383769963767      0.872369966848232      0      0
0.324383769963767      0.32887429374158      0.870185473629294      0      0
0.32887429374158      0.33342698093713      0.867957528924494      0      0
0.33342698093713      0.338042692093795      0.865685024757924      0      0
0.338042692093795      0.342722299667666      0.863366814471230      0      0
0.342722299667666      0.347466688192458      0.861001710918517      0      0
0.347466688192458      0.352276754446699      0.858588484552294      0      0
0.352276754446699      0.357153407623246      0.856125861392454      0      0
0.357153407623246      0.362097569501131      0.853612520869611      0      0
0.362097569501131      0.367110174619799      0.851047093533365      0      0
0.367110174619799      0.372192170455755      0.848428158615207      0      0
0.372192170455755      0.37734451760165      0.845754241434907      0      0
0.37734451760165      0.382568189947856      0.843023810638155      0      0
0.382568189947856      0.387864174866547      0.840235275252166      0      0
0.387864174866547      0.393233473398329      0.837386981544672      0      0
0.393233473398329      0.398677100441459      0.834477209670379      0      0
0.398677100441459      0.40419608494368      0.831504170087427      0      0
0.40419608494368      0.409791470096709      0.828465999724702      0      0
0.409791470096709      0.41546431353342      0.825360757878957      0      0
0.41546431353342      0.421215687527758      0.822186421818594      0      0
0.421215687527758      0.427046679197417      0.818940882068606      0      0
0.427046679197417      0.43295839070933      0.815621937348546      0      0
0.43295839070933      0.438951939487993      0.812227289132439      0      0
0.438951939487993      0.445028458426682      0.808754535796251      0      0
0.445028458426682      0.451189096101594      0.805201166314779      0      0
0.451189096101594      0.457435016988945      0.801564553465658      0      0
0.457435016988945      0.463767401685081      0.797841946493433      0      0
0.463767401685081      0.470187447129631      0.794030463181258      0      0
0.470187447129631      0.476696366831751      0.790127081271747      0      0
0.476696366831751      0.483295391099501      0.786128629171557      0      0
0.483295391099501      0.489985767272398      0.782031775866442      0      0
0.489985767272398      0.496768759957182      0.777833019964535      0      0
0.496768759957182      0.503645651266856      0.773528677775330      0      0
0.503645651266856      0.510617741063022      0.769114870320081      0      0
0.510617741063022      0.517686347201588      0.764587509155763      0      0
0.517686347201588      0.524852805781861      0.759942280879135      0      0
0.524852805781861      0.532118471399099      0.755174630159366      0      0
0.532118471399099      0.539484717400551      0.750279741126745      0      0
0.539484717400551      0.546952936145049      0.745252516920609      0      0
0.546952936145049      0.554524539266187      0.740087557171197      0      0
0.554524539266187      0.56220095793915      0.734779133156794      0      0
0.56220095793915      0.569983643151229      0.729321160338423      0      0
0.569983643151229      0.577874065976087      0.723707167928163      0      0
0.577874065976087      0.585873717851818      0.717930265092521      0      0
0.585873717851818      0.59398411086286      0.711983103327338      0      0
0.59398411086286      0.602206778025804      0.705857834463157      0      0
0.602206778025804      0.610543273579166      0.699546063667062      0      0
0.610543273579166      0.618995173277162      0.693038796694978      0      0
0.618995173277162      0.62756407468756      0.686326380512953      0      0
0.62756407468756      0.636251597493652      0.679398436241014      0      0
0.636251597493652      0.645059383800396      0.672243783171528      0      0
0.645059383800396      0.653989098444817      0.664850352365786      0      0
0.653989098444817      0.663042429310678      0.657205088025345      0      0
0.663042429310678      0.672221087647534      0.649293834451865      0      0
0.672221087647534      0.681526808394186      0.641101205928954      0      0
0.681526808394186      0.690961350506615      0.632610436252635      0      0
0.690961350506615      0.70052649729046      0.623803203863945      0      0
0.70052649729046      0.710224056738094      0.614659427544264      0      0
0.710224056738094      0.720055861870372      0.605157026346971      0      0
0.720055861870372      0.730023771083106      0.595271635754946      0      0
0.730023771083106      0.740129668498331      0.584976269826501      0      0
0.740129668498331      0.750375464320448      0.574240916114411      0      0
0.750375464320448      0.76076309519728      0.563032046111615      0      0
0.76076309519728      0.771294524586143      0.551312018447698      0      0
0.771294524586143      0.781971743124969      0.539038344364666      0      0
0.781971743124969      0.792796769008581      0.526162774118952      0      0
0.792796769008581      0.803771648370161      0.512630147298128      0      0
0.803771648370161      0.814898455668016      0.498376927067633      0      0
0.814898455668016      0.826179294077686      0.483329303922233      0      0
0.826179294077686      0.837616295889483      0.467400701619628      0      0
0.837616295889483      0.849211622911536      0.450488434477141      0      0
0.849211622911536      0.860967466878409      0.432469129247881      0      0
0.860967466878409      0.872886049865385      0.413192295318277      0      0
0.872886049865385      0.884969624708479      0.392471023197109      0      0
0.884969624708479      0.897220475430265      0.370068045031661      0      0
0.897220475430265      0.909640917671599      0.345673928022447      0      0
0.909640917671599      0.922233299129318      0.318871089373078      0      0
0.922233299129318      0.935      0.289070210243092      0      0
# END HISTO1D SudakovqbarqExpOutputsN2LLNor22


==> Diag_Evo_Hard/Diag_SudNLLp_qqbar_1_LP.dat <==
# BEGIN PLOT
Title=$q_{n}+\bar{q}_{\bar{n}}\to t +\bar{t}+X$
Legend1XPos=0.07
Legend1YPos=0.73
Legend2XPos=0.07
Legend2YPos=0.63
Legend3XPos=0.07
Legend3YPos=0.53
Legend4XPos=0.07
Legend4YPos=0.43
Legend5XPos=0.4
Legend5YPos=0.73
Legend6XPos=0.4
Legend6YPos=0.63
Legend1Only=SudakovqqbarExpOutputsN2LL11    
Legend2Only=SudakovqqbarExpOutputsN2LL12 
Legend3Only=SudakovqqbarExpOutputsN2LL21  
Legend4Only=SudakovqqbarExpOutputsN2LL22  
Legend5Only=SudakovqqbarExpOutputsThresholdDivN2LL11  
Legend6Only=SudakovqqbarExpOutputsThresholdDivN2LL22  
DrawOnly= SudakovqqbarExpOutputsN2LL11 SudakovqqbarExpOutputsThresholdDivN2LL11  SudakovqqbarExpOutputsN2LL12 SudakovqqbarExpOutputsN2LL21 SudakovqqbarExpOutputsN2LL22  SudakovqqbarExpOutputsThresholdDivN2LL22  
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=1
Legend6=1
LogY=1
LogX=1
XLabel=$\beta_{t\bar{t}}$
YLabel= 
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlot=0
XMin=0.000001
XMax=1
YMin=1e-9
YMax=1e2 
# END PLOT
# BEGIN HISTO1D SudakovqqbarExpOutputsN2LL11
PlotOrder=1
LineColor=blue
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(1,1)}_{h}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      2.07400985420558      0      0
0.00000101384324431002      0.00000102787812403307      2.07400985420554      0      0
0.00000102787812403307      0.00000104210729202498      2.07400985420551      0      0
0.00000104210729202498      0.00000105653343786574      2.07400985420547      0      0
0.00000105653343786574      0.00000107115928836782      2.07400985420543      0      0
0.00000107115928836782      0.00000108598760809164      2.07400985420539      0      0
0.00000108598760809164      0.00000110102119986811      2.07400985420534      0      0
0.00000110102119986811      0.00000111626290532839      2.07400985420530      0      0
0.00000111626290532839      0.00000113171560544106      2.07400985420526      0      0
0.00000113171560544106      0.00000114738222105665      2.07400985420521      0      0
0.00000114738222105665      0.00000116326571345971      2.07400985420516      0      0
0.00000116326571345971      0.0000011793690849286      2.07400985420512      0      0
0.0000011793690849286      0.00000119569537930295      2.07400985420507      0      0
0.00000119569537930295      0.000001212247682559      2.07400985420502      0      0
0.000001212247682559      0.00000122902912339292      2.07400985420496      0      0
0.00000122902912339292      0.00000124604287381218      2.07400985420491      0      0
0.00000124604287381218      0.00000126329214973512      2.07400985420485      0      0
0.00000126329214973512      0.00000128078021159884      2.07400985420480      0      0
0.00000128078021159884      0.00000129851036497544      2.07400985420474      0      0
0.00000129851036497544      0.00000131648596119688      2.07400985420468      0      0
0.00000131648596119688      0.00000133471039798844      2.07400985420462      0      0
0.00000133471039798844      0.00000135318712011092      2.07400985420455      0      0
0.00000135318712011092      0.00000137191962001179      2.07400985420449      0      0
0.00000137191962001179      0.00000139091143848532      2.07400985420442      0      0
0.00000139091143848532      0.00000141016616534188      2.07400985420435      0      0
0.00000141016616534188      0.00000142968744008643      2.07400985420428      0      0
0.00000142968744008643      0.00000144947895260651      2.07400985420421      0      0
0.00000144947895260651      0.00000146954444386967      2.07400985420413      0      0
0.00000146954444386967      0.00000148988770663059      2.07400985420406      0      0
0.00000148988770663059      0.00000151051258614798      2.07400985420398      0      0
0.00000151051258614798      0.00000153142298091138      2.07400985420390      0      0
0.00000153142298091138      0.00000155262284337812      2.07400985420381      0      0
0.00000155262284337812      0.00000157411618072032      2.07400985420373      0      0
0.00000157411618072032      0.00000159590705558239      2.07400985420364      0      0
0.00000159590705558239      0.0000016179995868489      2.07400985420355      0      0
0.0000016179995868489      0.00000164039795042316      2.07400985420346      0      0
0.00000164039795042316      0.00000166310638001652      2.07400985420336      0      0
0.00000166310638001652      0.00000168612916794864      2.07400985420326      0      0
0.00000168612916794864      0.00000170947066595881      2.07400985420316      0      0
0.00000170947066595881      0.00000173313528602849      2.07400985420306      0      0
0.00000173313528602849      0.00000175712750121529      2.07400985420295      0      0
0.00000175712750121529      0.00000178145184649847      2.07400985420284      0      0
0.00000178145184649847      0.00000180611291963609      2.07400985420273      0      0
0.00000180611291963609      0.00000183111538203409      2.07400985420261      0      0
0.00000183111538203409      0.00000185646395962742      2.07400985420249      0      0
0.00000185646395962742      0.00000188216344377329      2.07400985420237      0      0
0.00000188216344377329      0.00000190821869215684      2.07400985420224      0      0
0.00000190821869215684      0.00000193463462970931      2.07400985420211      0      0
0.00000193463462970931      0.000001961416249539      2.07400985420198      0      0
0.000001961416249539      0.00000198856861387501      2.07400985420184      0      0
0.00000198856861387501      0.00000201609685502412      2.07400985420170      0      0
0.00000201609685502412      0.00000204400617634088      2.07400985420156      0      0
0.00000204400617634088      0.00000207230185321116      2.07400985420141      0      0
0.00000207230185321116      0.00000210098923404927      2.07400985420125      0      0
0.00000210098923404927      0.00000213007374130893      2.07400985420110      0      0
0.00000213007374130893      0.00000215956087250823      2.07400985420094      0      0
0.00000215956087250823      0.00000218945620126872      2.07400985420077      0      0
0.00000218945620126872      0.00000221976537836897      2.07400985420060      0      0
0.00000221976537836897      0.00000225049413281266      2.07400985420042      0      0
0.00000225049413281266      0.00000228164827291145      2.07400985420024      0      0
0.00000228164827291145      0.0000023132336873829      2.07400985420006      0      0
0.0000023132336873829      0.0000023452563464635      2.07400985419987      0      0
0.0000023452563464635      0.00000237772230303722      2.07400985419967      0      0
0.00000237772230303722      0.00000241063769377955      2.07400985419947      0      0
0.00000241063769377955      0.00000244400874031748      2.07400985419926      0      0
0.00000244400874031748      0.00000247784175040552      2.07400985419905      0      0
0.00000247784175040552      0.00000251214311911795      2.07400985419883      0      0
0.00000251214311911795      0.00000254691933005764      2.07400985419861      0      0
0.00000254691933005764      0.00000258217695658154      2.07400985419838      0      0
0.00000258217695658154      0.0000026179226630432      2.07400985419814      0      0
0.0000026179226630432      0.00000265416320605244      2.07400985419789      0      0
0.00000265416320605244      0.00000269090543575249      2.07400985419764      0      0
0.00000269090543575249      0.00000272815629711478      2.07400985419739      0      0
0.00000272815629711478      0.00000276592283125165      2.07400985419712      0      0
0.00000276592283125165      0.00000280421217674733      2.07400985419685      0      0
0.00000280421217674733      0.00000284303157100718      2.07400985419657      0      0
0.00000284303157100718      0.00000288238835162573      2.07400985419628      0      0
0.00000288238835162573      0.00000292228995777364      2.07400985419598      0      0
0.00000292228995777364      0.00000296274393160382      2.07400985419568      0      0
0.00000296274393160382      0.00000300375791967704      2.07400985419537      0      0
0.00000300375791967704      0.00000304533967440728      2.07400985419505      0      0
0.00000304533967440728      0.0000030874970555271      2.07400985419472      0      0
0.0000030874970555271      0.00000313023803157323      2.07400985419438      0      0
0.00000313023803157323      0.00000317357068139281      2.07400985419403      0      0
0.00000317357068139281      0.00000321750319567045      2.07400985419367      0      0
0.00000321750319567045      0.00000326204387847638      2.07400985419330      0      0
0.00000326204387847638      0.00000330720114883614      2.07400985419292      0      0
0.00000330720114883614      0.00000335298354232185      2.07400985419253      0      0
0.00000335298354232185      0.00000339939971266569      2.07400985419213      0      0
0.00000339939971266569      0.00000344645843339553      2.07400985419172      0      0
0.00000344645843339553      0.00000349416859949336      2.07400985419130      0      0
0.00000349416859949336      0.00000354253922907654      2.07400985419086      0      0
0.00000354253922907654      0.00000359157946510248      2.07400985419042      0      0
0.00000359157946510248      0.00000364129857709674      2.07400985418996      0      0
0.00000364129857709674      0.00000369170596290522      2.07400985418948      0      0
0.00000369170596290522      0.00000374281115047047      2.07400985418900      0      0
0.00000374281115047047      0.0000037946237996327      2.07400985418850      0      0
0.0000037946237996327      0.00000384715370395563      2.07400985418799      0      0
0.00000384715370395563      0.00000390041079257769      2.07400985418746      0      0
0.00000390041079257769      0.00000395440513208878      2.07400985418692      0      0
0.00000395440513208878      0.00000400914692843308      2.07400985418636      0      0
0.00000400914692843308      0.00000406464652883815      2.07400985418579      0      0
0.00000406464652883815      0.00000412091442377072      2.07400985418520      0      0
0.00000412091442377072      0.00000417796124891967      2.07400985418460      0      0
0.00000417796124891967      0.00000423579778720626      2.07400985418397      0      0
0.00000423579778720626      0.0000042944349708224      2.07400985418334      0      0
0.0000042944349708224      0.00000435388388329698      2.07400985418268      0      0
0.00000435388388329698      0.00000441415576159092      2.07400985418200      0      0
0.00000441415576159092      0.0000044752619982211      2.07400985418131      0      0
0.0000044752619982211      0.00000453721414341383      2.07400985418060      0      0
0.00000453721414341383      0.00000460002390728798      2.07400985417986      0      0
0.00000460002390728798      0.0000046637031620685      2.07400985417911      0      0
0.0000046637031620685      0.00000472826394433043      2.07400985417834      0      0
0.00000472826394433043      0.00000479371845727405      2.07400985417754      0      0
0.00000479371845727405      0.00000486007907303155      2.07400985417672      0      0
0.00000486007907303155      0.00000492735833500554      2.07400985417588      0      0
0.00000492735833500554      0.00000499556896024003      2.07400985417502      0      0
0.00000499556896024003      0.00000506472384182418      2.07400985417413      0      0
0.00000506472384182418      0.00000513483605132934      2.07400985417321      0      0
0.00000513483605132934      0.00000520591884127979      2.07400985417228      0      0
0.00000520591884127979      0.00000527798564765776      2.07400985417131      0      0
0.00000527798564765776      0.00000535105009244307      2.07400985417032      0      0
0.00000535105009244307      0.00000542512598618791      2.07400985416930      0      0
0.00000542512598618791      0.00000550022733062734      2.07400985416825      0      0
0.00000550022733062734      0.00000557636832132587      2.07400985416717      0      0
0.00000557636832132587      0.00000565356335036064      2.07400985416607      0      0
0.00000565356335036064      0.00000573182700904185      2.07400985416493      0      0
0.00000573182700904185      0.00000581117409067079      2.07400985416376      0      0
0.00000581117409067079      0.000005891619593336      2.07400985416256      0      0
0.000005891619593336      0.00000597317872274825      2.07400985416132      0      0
0.00000597317872274825      0.00000605586689511467      2.07400985416005      0      0
0.00000605586689511467      0.0000061396997400527      2.07400985415874      0      0
0.0000061396997400527      0.00000622469310354442      2.07400985415740      0      0
0.00000622469310354442      0.00000631086305093168      2.07400985415602      0      0
0.00000631086305093168      0.0000063982258699528      2.07400985415460      0      0
0.0000063982258699528      0.00000648679807382125      2.07400985415314      0      0
0.00000648679807382125      0.00000657659640434692      2.07400985415165      0      0
0.00000657659640434692      0.00000666763783510069      2.07400985415011      0      0
0.00000666763783510069      0.00000675993957462272      2.07400985414852      0      0
0.00000675993957462272      0.0000068535190696752      2.07400985414690      0      0
0.0000068535190696752      0.00000694839400854009      2.07400985414522      0      0
0.00000694839400854009      0.00000704458232436258      2.07400985414350      0      0
0.00000704458232436258      0.00000714210219854078      2.07400985414174      0      0
0.00000714210219854078      0.00000724097206416231      2.07400985413992      0      0
0.00000724097206416231      0.00000734121060948854      2.07400985413805      0      0
0.00000734121060948854      0.000007442836781487      2.07400985413613      0      0
0.000007442836781487      0.00000754586978941272      2.07400985413416      0      0
0.00000754586978941272      0.00000765032910843916      2.07400985413213      0      0
0.00000765032910843916      0.00000775623448333934      2.07400985413005      0      0
0.00000775623448333934      0.00000786360593221801      2.07400985412791      0      0
0.00000786360593221801      0.00000797246375029542      2.07400985412571      0      0
0.00000797246375029542      0.00000808282851374354      2.07400985412344      0      0
0.00000808282851374354      0.00000819472108357529      2.07400985412112      0      0
0.00000819472108357529      0.00000830816260958769      2.07400985411872      0      0
0.00000830816260958769      0.00000842317453435958      2.07400985411627      0      0
0.00000842317453435958      0.00000853977859730466      2.07400985411374      0      0
0.00000853977859730466      0.00000865799683878063      2.07400985411114      0      0
0.00000865799683878063      0.00000877785160425524      2.07400985410847      0      0
0.00000877785160425524      0.00000889936554853005      2.07400985410573      0      0
0.00000889936554853005      0.00000902256164002253      2.07400985410291      0      0
0.00000902256164002253      0.00000914746316510757      2.07400985410001      0      0
0.00000914746316510757      0.00000927409373251906      2.07400985409703      0      0
0.00000927409373251906      0.00000940247727781235      2.07400985409397      0      0
0.00000940247727781235      0.00000953263806788851      2.07400985409082      0      0
0.00000953263806788851      0.00000966460070558129      2.07400985408758      0      0
0.00000966460070558129      0.00000979839013430744      2.07400985408426      0      0
0.00000979839013430744      0.00000993403164278155      2.07400985408084      0      0
0.00000993403164278155      0.000010071550869796      2.07400985407733      0      0
0.000010071550869796      0.0000102109738090674      2.07400985407371      0      0
0.0000102109738090674      0.0000103523268141496      2.07400985407000      0      0
0.0000103523268141496      0.000010495636603415      2.07400985406618      0      0
0.000010495636603415      0.0000106409302651053      2.07400985406226      0      0
0.0000106409302651053      0.000010788235262451      2.07400985405823      0      0
0.000010788235262451      0.0000109375794388631      2.07400985405408      0      0
0.0000109375794388631      0.0000110889910231955      2.07400985404982      0      0
0.0000110889910231955      0.0000112424986350812      2.07400985404545      0      0
0.0000112424986350812      0.0000113981312903417      2.07400985404095      0      0
0.0000113981312903417      0.0000115559184064716      2.07400985403632      0      0
0.0000115559184064716      0.000011715889808199      2.07400985403156      0      0
0.000011715889808199      0.0000118780757331232      2.07400985402668      0      0
0.0000118780757331232      0.0000120425068374297      2.07400985402165      0      0
0.0000120425068374297      0.0000122092142016854      2.07400985401649      0      0
0.0000122092142016854      0.0000123782293367127      2.07400985401118      0      0
0.0000123782293367127      0.0000125495841895462      2.07400985400572      0      0
0.0000125495841895462      0.0000127233111494713      2.07400985400012      0      0
0.0000127233111494713      0.0000128994430541458      2.07400985399435      0      0
0.0000128994430541458      0.0000130780131958075      2.07400985398843      0      0
0.0000130780131958075      0.0000132590553275668      2.07400985398233      0      0
0.0000132590553275668      0.0000134426036697863      2.07400985397607      0      0
0.0000134426036697863      0.00001362869291655      2.07400985396964      0      0
0.00001362869291655      0.00001381735824222      2.07400985396303      0      0
0.00001381735824222      0.0000140086353080861      2.07400985395623      0      0
0.0000140086353080861      0.0000142025602691059      2.07400985394924      0      0
0.0000142025602691059      0.0000143991697807389      2.07400985394206      0      0
0.0000143991697807389      0.0000145985010058751      2.07400985393467      0      0
0.0000145985010058751      0.0000148005916218595      2.07400985392708      0      0
0.0000148005916218595      0.0000150054798276138      2.07400985391928      0      0
0.0000150054798276138      0.0000152132043508565      2.07400985391127      0      0
0.0000152132043508565      0.0000154238044554237      2.07400985390302      0      0
0.0000154238044554237      0.0000156373199486901      2.07400985389455      0      0
0.0000156373199486901      0.0000158537911890937      2.07400985388585      0      0
0.0000158537911890937      0.0000160732590937644      2.07400985387690      0      0
0.0000160732590937644      0.0000162957651462576      2.07400985386770      0      0
0.0000162957651462576      0.000016521351404396      2.07400985385824      0      0
0.000016521351404396      0.0000167500605082187      2.07400985384852      0      0
0.0000167500605082187      0.0000169819356880416      2.07400985383853      0      0
0.0000169819356880416      0.0000172170207726282      2.07400985382826      0      0
0.0000172170207726282      0.0000174553601974744      2.07400985381770      0      0
0.0000174553601974744      0.0000176969990132074      2.07400985380685      0      0
0.0000176969990132074      0.0000179419828941014      2.07400985379570      0      0
0.0000179419828941014      0.0000181903581467107      2.07400985378424      0      0
0.0000181903581467107      0.0000184421717186223      2.07400985377246      0      0
0.0000184421717186223      0.0000186974712073306      2.07400985376034      0      0
0.0000186974712073306      0.0000189563048692332      2.07400985374790      0      0
0.0000189563048692332      0.0000192187216287532      2.07400985373510      0      0
0.0000192187216287532      0.0000194847710875863      2.07400985372195      0      0
0.0000194847710875863      0.0000197545035340766      2.07400985370843      0      0
0.0000197545035340766      0.000020027969952722      2.07400985369453      0      0
0.000020027969952722      0.0000203052220338112      2.07400985368025      0      0
0.0000203052220338112      0.0000205863121831945      2.07400985366557      0      0
0.0000205863121831945      0.0000208712935321888      2.07400985365047      0      0
0.0000208712935321888      0.000021160219947621      2.07400985363496      0      0
0.000021160219947621      0.0000214531460420097      2.07400985361902      0      0
0.0000214531460420097      0.0000217501271838877      2.07400985360263      0      0
0.0000217501271838877      0.0000220512195082683      2.07400985358578      0      0
0.0000220512195082683      0.0000223564799272551      2.07400985356847      0      0
0.0000223564799272551      0.0000226659661408002      2.07400985355067      0      0
0.0000226659661408002      0.0000229797366476099      2.07400985353238      0      0
0.0000229797366476099      0.0000232978507562027      2.07400985351357      0      0
0.0000232978507562027      0.0000236203685961192      2.07400985349424      0      0
0.0000236203685961192      0.000023947351129288      2.07400985347438      0      0
0.000023947351129288      0.0000242788601615485      2.07400985345395      0      0
0.0000242788601615485      0.0000246149583543337      2.07400985343296      0      0
0.0000246149583543337      0.0000249557092365137      2.07400985341139      0      0
0.0000249557092365137      0.0000253011772164045      2.07400985338921      0      0
0.0000253011772164045      0.0000256514275939423      2.07400985336642      0      0
0.0000256514275939423      0.0000260065265730261      2.07400985334298      0      0
0.0000260065265730261      0.0000263665412740315      2.07400985331890      0      0
0.0000263665412740315      0.0000267315397464981      2.07400985329414      0      0
0.0000267315397464981      0.0000271015909819919      2.07400985326870      0      0
0.0000271015909819919      0.0000274767649271459      2.07400985324254      0      0
0.0000274767649271459      0.0000278571324968813      2.07400985321566      0      0
0.0000278571324968813      0.0000282427655878122      2.07400985318803      0      0
0.0000282427655878122      0.0000286337370918349      2.07400985315962      0      0
0.0000286337370918349      0.0000290301209099061      2.07400985313043      0      0
0.0000290301209099061      0.0000294319919660113      2.07400985310042      0      0
0.0000294319919660113      0.0000298394262213274      2.07400985306957      0      0
0.0000298394262213274      0.00003025250068858      2.07400985303786      0      0
0.00003025250068858      0.000030671293446601      2.07400985300527      0      0
0.000030671293446601      0.0000310958836550867      2.07400985297177      0      0
0.0000310958836550867      0.00003152635156956      2.07400985293734      0      0
0.00003152635156956      0.000031962778556541      2.07400985290195      0      0
0.000031962778556541      0.0000324052471089262      2.07400985286557      0      0
0.0000324052471089262      0.0000328538408615817      2.07400985282818      0      0
0.0000328538408615817      0.000033308644607151      2.07400985278974      0      0
0.000033308644607151      0.0000337697443120835      2.07400985275023      0      0
0.0000337697443120835      0.0000342372271328825      2.07400985270962      0      0
0.0000342372271328825      0.0000347111814325807      2.07400985266788      0      0
0.0000347111814325807      0.0000351916967974413      2.07400985262498      0      0
0.0000351916967974413      0.0000356788640538924      2.07400985258088      0      0
0.0000356788640538924      0.0000361727752856944      2.07400985253555      0      0
0.0000361727752856944      0.0000366735238513458      2.07400985248895      0      0
0.0000366735238513458      0.0000371812044017293      2.07400985244106      0      0
0.0000371812044017293      0.0000376959128980032      2.07400985239183      0      0
0.0000376959128980032      0.0000382177466297395      2.07400985234123      0      0
0.0000382177466297395      0.0000387468042333134      2.07400985228922      0      0
0.0000387468042333134      0.0000392831857105477      2.07400985223576      0      0
0.0000392831857105477      0.0000398269924476147      2.07400985218081      0      0
0.0000398269924476147      0.0000403783272342003      2.07400985212432      0      0
0.0000403783272342003      0.0000409372942829333      2.07400985206626      0      0
0.0000409372942829333      0.0000415039992490831      2.07400985200659      0      0
0.0000415039992490831      0.000042078549250531      2.07400985194525      0      0
0.000042078549250531      0.0000426610528880173      2.07400985188220      0      0
0.0000426610528880173      0.0000432516202656688      2.07400985181739      0      0
0.0000432516202656688      0.0000438503630118107      2.07400985175077      0      0
0.0000438503630118107      0.0000444573943000663      2.07400985168230      0      0
0.0000444573943000663      0.0000450728288707489      2.07400985161192      0      0
0.0000450728288707489      0.0000456967830525504      2.07400985153958      0      0
0.0000456967830525504      0.0000463293747845289      2.07400985146522      0      0
0.0000463293747845289      0.0000469707236384016      2.07400985138879      0      0
0.0000469707236384016      0.0000476209508411464      2.07400985131022      0      0
0.0000476209508411464      0.0000482801792979158      2.07400985122947      0      0
0.0000482801792979158      0.0000489485336152684      2.07400985114646      0      0
0.0000489485336152684      0.0000496261401247217      2.07400985106114      0      0
0.0000496261401247217      0.0000503131269066316      2.07400985097345      0      0
0.0000503131269066316      0.0000510096238144011      2.07400985088330      0      0
0.0000510096238144011      0.000051715762499026      2.07400985079065      0      0
0.000051715762499026      0.000052431676433979      2.07400985069541      0      0
0.000052431676433979      0.0000531575009404385      2.07400985059752      0      0
0.0000531575009404385      0.0000538933732128671      2.07400985049689      0      0
0.0000538933732128671      0.0000546394323449439      2.07400985039347      0      0
0.0000546394323449439      0.0000553958193558558      2.07400985028716      0      0
0.0000553958193558558      0.0000561626772169526      2.07400985017788      0      0
0.0000561626772169526      0.0000569401508787716      2.07400985006556      0      0
0.0000569401508787716      0.0000577283872984359      2.07400984995011      0      0
0.0000577283872984359      0.0000585275354674316      2.07400984983144      0      0
0.0000585275354674316      0.0000593377464397706      2.07400984970946      0      0
0.0000593377464397706      0.0000601591733605423      2.07400984958408      0      0
0.0000601591733605423      0.0000609919714948611      2.07400984945520      0      0
0.0000609919714948611      0.0000618362982572143      2.07400984932273      0      0
0.0000618362982572143      0.0000626923132412161      2.07400984918657      0      0
0.0000626923132412161      0.0000635601782497746      2.07400984904661      0      0
0.0000635601782497746      0.0000644400573256746      2.07400984890276      0      0
0.0000644400573256746      0.0000653321167825856      2.07400984875489      0      0
0.0000653321167825856      0.0000662365252364977      2.07400984860289      0      0
0.0000662365252364977      0.0000671534536375933      2.07400984844667      0      0
0.0000671534536375933      0.0000680830753025601      2.07400984828608      0      0
0.0000680830753025601      0.0000690255659473509      2.07400984812102      0      0
0.0000690255659473509      0.0000699811037203975      2.07400984795136      0      0
0.0000699811037203975      0.0000709498692362838      2.07400984777696      0      0
0.0000709498692362838      0.0000719320456098856      2.07400984759771      0      0
0.0000719320456098856      0.0000729278184909828      2.07400984741346      0      0
0.0000729278184909828      0.0000739373760993502      2.07400984722407      0      0
0.0000739373760993502      0.0000749609092603353      2.07400984702940      0      0
0.0000749609092603353      0.0000759986114409274      2.07400984682931      0      0
0.0000759986114409274      0.0000770506787863264      2.07400984662363      0      0
0.0000770506787863264      0.0000781173101570184      2.07400984641223      0      0
0.0000781173101570184      0.0000791987071663636      2.07400984619493      0      0
0.0000791987071663636      0.0000802950742187053      2.07400984597157      0      0
0.0000802950742187053      0.000081406618548006      2.07400984574198      0      0
0.000081406618548006      0.0000825335502570186      2.07400984550600      0      0
0.0000825335502570186      0.0000836760823569998      2.07400984526343      0      0
0.0000836760823569998      0.0000848344308079731      2.07400984501411      0      0
0.0000848344308079731      0.0000860088145595493      2.07400984475783      0      0
0.0000860088145595493      0.0000871994555923124      2.07400984449441      0      0
0.0000871994555923124      0.0000884065789597775      2.07400984422364      0      0
0.0000884065789597775      0.0000896304128309307      2.07400984394533      0      0
0.0000896304128309307      0.0000908711885333572      2.07400984365925      0      0
0.0000908711885333572      0.0000921291405969664      2.07400984336520      0      0
0.0000921291405969664      0.0000934045067983223      2.07400984306296      0      0
0.0000934045067983223      0.0000946975282055884      2.07400984275229      0      0
0.0000946975282055884      0.0000960084492240934      2.07400984243295      0      0
0.0000960084492240934      0.0000973375176425286      2.07400984210472      0      0
0.0000973375176425286      0.000098684984679785      2.07400984176733      0      0
0.000098684984679785      0.000100051105032438      2.07400984142054      0      0
0.000100051105032438      0.000101436136922889      2.07400984106408      0      0
0.000101436136922889      0.000102840342148178      2.07400984069768      0      0
0.000102840342148178      0.000104263986129461      2.07400984032107      0      0
0.000104263986129461      0.000105707337962187      2.07400983993396      0      0
0.000105707337962187      0.00010717067046696      2.07400983953606      0      0
0.00010717067046696      0.000108654260241103      2.07400983912706      0      0
0.000108654260241103      0.000110158387710945      2.07400983870667      0      0
0.000110158387710945      0.000111683337184825      2.07400983827455      0      0
0.000111683337184825      0.000113229396906833      2.07400983783038      0      0
0.000113229396906833      0.00011479685911129      2.07400983737384      0      0
0.00011479685911129      0.000116386020077991      2.07400983690456      0      0
0.000116386020077991      0.000117997180188201      2.07400983642221      0      0
0.000117997180188201      0.00011963064398144      2.07400983592640      0      0
0.00011963064398144      0.00012128672021304      2.07400983541678      0      0
0.00012128672021304      0.00012296572191251      2.07400983489295      0      0
0.00012296572191251      0.000124667966442703      2.07400983435451      0      0
0.000124667966442703      0.000126393775559803      2.07400983380106      0      0
0.000126393775559803      0.000128143475474143      2.07400983323219      0      0
0.000128143475474143      0.000129917396911867      2.07400983264745      0      0
0.000129917396911867      0.000131715875177439      2.07400983204641      0      0
0.000131715875177439      0.000133539250217029      2.07400983142862      0      0
0.000133539250217029      0.00013538786668276      2.07400983079361      0      0
0.00013538786668276      0.000137262073997862      2.07400983014089      0      0
0.000137262073997862      0.000139162226422714      2.07400982946997      0      0
0.000139162226422714      0.00014108868312181      2.07400982878035      0      0
0.00014108868312181      0.000143041808231644      2.07400982807151      0      0
0.000143041808231644      0.000145021970929542      2.07400982734290      0      0
0.000145021970929542      0.00014702954550344      2.07400982659399      0      0
0.00014702954550344      0.000149064911422635      2.07400982582419      0      0
0.000149064911422635      0.00015112845340951      2.07400982503293      0      0
0.00015112845340951      0.000153220561512254      2.07400982421962      0      0
0.000153220561512254      0.000155341631178586      2.07400982338363      0      0
0.000155341631178586      0.000157492063330508      2.07400982252433      0      0
0.000157492063330508      0.000159672264440082      2.07400982164108      0      0
0.000159672264440082      0.00016188264660626      2.07400982073321      0      0
0.00016188264660626      0.000164123627632783      2.07400981980003      0      0
0.000164123627632783      0.00016639563110715      2.07400981884083      0      0
0.00016639563110715      0.000168699086480686      2.07400981785489      0      0
0.000168699086480686      0.000171034429149716      2.07400981684146      0      0
0.000171034429149716      0.00017340210053786      2.07400981579978      0      0
0.00017340210053786      0.000175802548179476      2.07400981472907      0      0
0.000175802548179476      0.000178236225804249      2.07400981362850      0      0
0.000178236225804249      0.000180703593422953      2.07400981249725      0      0
0.000180703593422953      0.000183205117414405      2.07400981133446      0      0
0.000183205117414405      0.000185741270613619      2.07400981013926      0      0
0.000185741270613619      0.000188312532401177      2.07400980891074      0      0
0.000188312532401177      0.000190919388793845      2.07400980764796      0      0
0.000190919388793845      0.000193562332536437      2.07400980634999      0      0
0.000193562332536437      0.000196241863194957      2.07400980501583      0      0
0.000196241863194957      0.000198958487251018      2.07400980364447      0      0
0.000198958487251018      0.000201712718197586      2.07400980223489      0      0
0.000201712718197586      0.000204505076636033      2.07400980078601      0      0
0.000204505076636033      0.000207336090374545      2.07400979929673      0      0
0.000207336090374545      0.000210206294527884      2.07400979776594      0      0
0.000210206294527884      0.000213116231618538      2.07400979619247      0      0
0.000213116231618538      0.000216066451679264      2.07400979457514      0      0
0.000216066451679264      0.000219057512357059      2.07400979291272      0      0
0.000219057512357059      0.000222089979018563      2.07400979120395      0      0
0.000222089979018563      0.000225164424856924      2.07400978944755      0      0
0.000225164424856924      0.000228281431000144      2.07400978764218      0      0
0.000228281431000144      0.00023144158662092      2.07400978578648      0      0
0.00023144158662092      0.000234645489048012      2.07400978387904      0      0
0.000234645489048012      0.000237893743879147      2.07400978191844      0      0
0.000237893743879147      0.000241186965095492      2.07400977990317      0      0
0.000241186965095492      0.000244525775177701      2.07400977783172      0      0
0.000244525775177701      0.000247910805223583      2.07400977570252      0      0
0.000247910805223583      0.000251342695067386      2.07400977351397      0      0
0.000251342695067386      0.000254822093400743      2.07400977126440      0      0
0.000254822093400743      0.00025834965789528      2.07400976895212      0      0
0.00025834965789528      0.000261926055326934      2.07400976657538      0      0
0.000261926055326934      0.000265551961701985      2.07400976413238      0      0
0.000265551961701985      0.00026922806238483      2.07400976162127      0      0
0.00026922806238483      0.000272955052227537      2.07400975904016      0      0
0.000272955052227537      0.000276733635701177      2.07400975638709      0      0
0.000276733635701177      0.000280564527028988      2.07400975366005      0      0
0.000280564527028988      0.000284448450321376      2.07400975085699      0      0
0.000284448450321376      0.000288386139712781      2.07400974797580      0      0
0.000288386139712781      0.000292378339500449      2.07400974501427      0      0
0.000292378339500449      0.000296425804285111      2.07400974197019      0      0
0.000296425804285111      0.000300529299113624      2.07400973884124      0      0
0.000300529299113624      0.000304689599623573      2.07400973562506      0      0
0.000304689599623573      0.000308907492189884      2.07400973231921      0      0
0.000308907492189884      0.000313183774073464      2.07400972892121      0      0
0.000313183774073464      0.000317519253571897      2.07400972542848      0      0
0.000317519253571897      0.000321914750172228      2.07400972183839      0      0
0.000321914750172228      0.000326371094705861      2.07400971814821      0      0
0.000326371094705861      0.000330889129505603      2.07400971435515      0      0
0.000330889129505603      0.000335469708564879      2.07400971045633      0      0
0.000335469708564879      0.000340113697699154      2.07400970644885      0      0
0.000340113697699154      0.000344821974709588      2.07400970232962      0      0
0.000344821974709588      0.000349595429548956      2.07400969809558      0      0
0.000349595429548956      0.000354434964489868      2.07400969374348      0      0
0.000354434964489868      0.000359341494295315      2.07400968927005      0      0
0.000359341494295315      0.000364315946391572      2.07400968467193      0      0
0.000364315946391572      0.000369359261043507      2.07400967994562      0      0
0.000369359261043507      0.000374472391532301      2.07400967508755      0      0
0.000374472391532301      0.00037965630433564      2.07400967009404      0      0
0.00037965630433564      0.000384911979310397      2.07400966496131      0      0
0.000384911979310397      0.000390240409877844      2.07400965968549      0      0
0.000390240409877844      0.000395642603211426      2.07400965426259      0      0
0.000395642603211426      0.000401119580427133      2.07400964868853      0      0
0.000401119580427133      0.000406672376776519      2.07400964295908      0      0
0.000406672376776519      0.000412302041842373      2.07400963706985      0      0
0.000412302041842373      0.000418009639737117      2.07400963101651      0      0
0.000418009639737117      0.000423796249303941      2.07400962479435      0      0
0.000423796249303941      0.000429662964320725      2.07400961839879      0      0
0.000429662964320725      0.000435610893706785      2.07400961182489      0      0
0.000435610893706785      0.000441641161732474      2.07400960506771      0      0
0.000441641161732474      0.000447754908231697      2.07400959812220      0      0
0.000447754908231697      0.000453953288817359      2.07400959098306      0      0
0.000453953288817359      0.000460237475099795      2.07400958364488      0      0
0.000460237475099795      0.000466608654908228      2.07400957610211      0      0
0.000466608654908228      0.000473068032515292      2.07400956834907      0      0
0.000473068032515292      0.000479616828864662      2.07400956037990      0      0
0.000479616828864662      0.000486256281801832      2.07400955218855      0      0
0.000486256281801832      0.000492987646308097      2.07400954376882      0      0
0.000492987646308097      0.000499812194737762      2.07400953511435      0      0
0.000499812194737762      0.000506731217058643      2.07400952621867      0      0
0.000506731217058643      0.0005137460210959      2.07400951707503      0      0
0.0005137460210959      0.000520857932779231      2.07400950767636      0      0
0.000520857932779231      0.000528068296393506      2.07400949801578      0      0
0.000528068296393506      0.000535378474832857      2.07400948808582      0      0
0.000535378474832857      0.000542789849858294      2.07400947787906      0      0
0.000542789849858294      0.000550303822358882      2.07400946738772      0      0
0.000550303822358882      0.000557921812616533      2.07400945660400      0      0
0.000557921812616533      0.000565645260574473      2.07400944551947      0      0
0.000565645260574473      0.00057347562610941      2.07400943412608      0      0
0.00057347562610941      0.000581414389307485      2.07400942241509      0      0
0.000581414389307485      0.000589463050744029      2.07400941037750      0      0
0.000589463050744029      0.000597623131767208      2.07400939800430      0      0
0.000597623131767208      0.000605896174785581      2.07400938528620      0      0
0.000605896174785581      0.000614283743559644      2.07400937221357      0      0
0.000614283743559644      0.000622787423497414      2.07400935877651      0      0
0.000622787423497414      0.000631408821954096      2.07400934496484      0      0
0.000631408821954096      0.000640149568535908      2.07400933076811      0      0
0.000640149568535908      0.000649011315408104      2.07400931617561      0      0
0.000649011315408104      0.000657995737607266      2.07400930117634      0      0
0.000657995737607266      0.000667104533357915      2.07400928575900      0      0
0.000667104533357915      0.00067633942439351      2.07400926991181      0      0
0.00067633942439351      0.000685702156281888      2.07400925362264      0      0
0.000685702156281888      0.000695194498755206      2.07400923687935      0      0
0.000695194498755206      0.000704818246044455      2.07400921966962      0      0
0.000704818246044455      0.000714575217218609      2.07400920197990      0      0
0.000714575217218609      0.000724467256528451      2.07400918379683      0      0
0.000724467256528451      0.000734496233755185      2.07400916510737      0      0
0.000734496233755185      0.000744664044563847      2.07400914589622      0      0
0.000744664044563847      0.000754972610861632      2.07400912615020      0      0
0.000754972610861632      0.000765423881161163      2.07400910585297      0      0
0.000765423881161163      0.0007760198309488      2.07400908499067      0      0
0.0007760198309488      0.000786762463058045      2.07400906354600      0      0
0.000786762463058045      0.00079765380804811      2.07400904150402      0      0
0.00079765380804811      0.000808695924587738      2.07400901884759      0      0
0.000808695924587738      0.000819890899844323      2.07400899555892      0      0
0.000819890899844323      0.00083124084987843      2.07400897162152      0      0
0.00083124084987843      0.000842747920043766      2.07400894701708      0      0
0.000842747920043766      0.000854414285392693      2.07400892172625      0      0
0.000854414285392693      0.000866242151087355      2.07400889573009      0      0
0.000866242151087355      0.000878233752816494      2.07400886900937      0      0
0.000878233752816494      0.000890391357218039      2.07400884154399      0      0
0.000890391357218039      0.000902717262307538      2.07400881331303      0      0
0.000902717262307538      0.000915213797912533      2.07400878429503      0      0
0.000915213797912533      0.000927883326112938      2.07400875446800      0      0
0.000927883326112938      0.000940728241687513      2.07400872380938      0      0
0.000940728241687513      0.000953750972566528      2.07400869229598      0      0
0.000953750972566528      0.000966953980290686      2.07400865990396      0      0
0.000966953980290686      0.000980339760476396      2.07400862660881      0      0
0.000980339760476396      0.000993910843287497      2.07400859238540      0      0
0.000993910843287497      0.0010076697939135      2.07400855720804      0      0
0.0010076697939135      0.00102161921305448      2.07400852105041      0      0
0.00102161921305448      0.0010357617374126      2.07400848388517      0      0
0.0010357617374126      0.00105010004019057      2.07400844568353      0      0
0.00105010004019057      0.00106463683159689      2.07400840641585      0      0
0.00106463683159689      0.00107937485935813      2.07400836605337      0      0
0.00107937485935813      0.00109431690923832      2.07400832456730      0      0
0.00109431690923832      0.00110946580556549      2.07400828192456      0      0
0.00110946580556549      0.00112482441176555      2.07400823809080      0      0
0.00112482441176555      0.00114039563090349      2.07400819303695      0      0
0.00114039563090349      0.00115618240623217      2.07400814672779      0      0
0.00115618240623217      0.00117218772174859      2.07400809912449      0      0
0.00117218772174859      0.00118841460275796      2.07400805019792      0      0
0.00118841460275796      0.00120486611644553      2.07400799990441      0      0
0.00120486611644553      0.00122154537245635      2.07400794821025      0      0
0.00122154537245635      0.00123845552348304      2.07400789507495      0      0
0.00123845552348304      0.00125559976586171      2.07400784045737      0      0
0.00125559976586171      0.00127298134017614      2.07400778431846      0      0
0.00127298134017614      0.00129060353187029      2.07400772661361      0      0
0.00129060353187029      0.00130846967186935      2.07400766729967      0      0
0.00130846967186935      0.00132658313720929      2.07400760633469      0      0
0.00132658313720929      0.00134494735167523      2.07400754366507      0      0
0.00134494735167523      0.00136356578644858      2.07400747925509      0      0
0.00136356578644858      0.00138244196076317      2.07400741304366      0      0
0.00138244196076317      0.00140157944257044      2.07400734498766      0      0
0.00140157944257044      0.00142098184921384      2.07400727503909      0      0
0.00142098184921384      0.00144065284811262      2.07400720313386      0      0
0.00144065284811262      0.00146059615745496      2.07400712922517      0      0
0.00146059615745496      0.00148081554690089      2.07400705326187      0      0
0.00148081554690089      0.00150131483829471      2.07400697517709      0      0
0.00150131483829471      0.00152209790638749      2.07400689491096      0      0
0.00152209790638749      0.00154316867956938      2.07400681241069      0      0
0.00154316867956938      0.00156453114061223      2.07400672761499      0      0
0.00156453114061223      0.00158618932742236      2.07400664045396      0      0
0.00158618932742236      0.00160814733380381      2.07400655085863      0      0
0.00160814733380381      0.00163040931023216      2.07400645876361      0      0
0.00163040931023216      0.00165297946463904      2.07400636410288      0      0
0.00165297946463904      0.00167586206320748      2.07400626680618      0      0
0.00167586206320748      0.00169906143117836      2.07400616679897      0      0
0.00169906143117836      0.00172258195366789      2.07400606400397      0      0
0.00172258195366789      0.00174642807649655      2.07400595834236      0      0
0.00174642807649655      0.00177060430702936      2.07400584973395      0      0
0.00177060430702936      0.00179511521502795      2.07400573809687      0      0
0.00179511521502795      0.00181996543351421      2.07400562334710      0      0
0.00181996543351421      0.00184515965964614      2.07400550539827      0      0
0.00184515965964614      0.00187070265560561      2.07400538416146      0      0
0.00187070265560561      0.00189659924949857      2.07400525954517      0      0
0.00189659924949857      0.00192285433626758      2.07400513145522      0      0
0.00192285433626758      0.00194947287861711      2.07400499979464      0      0
0.00194947287861711      0.00197645990795156      2.07400486446356      0      0
0.00197645990795156      0.00200382052532629      2.07400472535900      0      0
0.00200382052532629      0.00203155990241182      2.07400458237491      0      0
0.00203155990241182      0.00205968328247135      2.07400443540234      0      0
0.00205968328247135      0.00208819598135186      2.07400428433015      0      0
0.00208819598135186      0.00211710338848892      2.07400412904579      0      0
0.00211710338848892      0.00214641096792534      2.07400396943554      0      0
0.00214641096792534      0.00217612425934403      2.07400380538273      0      0
0.00217612425934403      0.00220624887911509      2.07400363676362      0      0
0.00220624887911509      0.00223679052135739      2.07400346344384      0      0
0.00223679052135739      0.00226775495901488      2.07400328528112      0      0
0.00226775495901488      0.00229914804494778      2.07400310213713      0      0
0.00229914804494778      0.00233097571303889      2.07400291388756      0      0
0.00233097571303889      0.00236324397931521      2.07400272041069      0      0
0.00236324397931521      0.00239595894308506      2.07400252155646      0      0
0.00239595894308506      0.00242912678809096      2.07400231714072      0      0
0.00242912678809096      0.00246275378367852      2.07400210699563      0      0
0.00246275378367852      0.00249684628598141      2.07400189100539      0      0
0.00249684628598141      0.00253141073912281      2.07400166903579      0      0
0.00253141073912281      0.0025664536764335      2.07400144086253      0      0
0.0025664536764335      0.00260198172168671      2.07400120627708      0      0
0.00260198172168671      0.00263800159035023      2.07400096518391      0      0
0.00263800159035023      0.00267452009085567      2.07400071741986      0      0
0.00267452009085567      0.00271154412588544      2.07400046268379      0      0
0.00271154412588544      0.00274908069367747      2.07400020082736      0      0
0.00274908069367747      0.00278713688934801      2.07399993176205      0      0
0.00278713688934801      0.00282571990623272      2.07399965513784      0      0
0.00282571990623272      0.00286483703724639      2.07399937075288      0      0
0.00286483703724639      0.00290449567626138      2.07399907855986      0      0
0.00290449567626138      0.00294470331950526      2.07399877813431      0      0
0.00294470331950526      0.0029854675669777      2.07399846930867      0      0
0.0029854675669777      0.00302679612388701      2.07399815200465      0      0
0.00302679612388701      0.0030686968021066      2.07399782569272      0      0
0.0030686968021066      0.00311117752165154      2.07399749038581      0      0
0.00311117752165154      0.0031542463121756      2.07399714574605      0      0
0.0031542463121756      0.00319791131448903      2.07399679136366      0      0
0.00319791131448903      0.00324218078209728      2.07399642731535      0      0
0.00324218078209728      0.0032870630827611      2.07399605288630      0      0
0.0032870630827611      0.00333256670007821      2.07399566821135      0      0
0.00333256670007821      0.00337870023508683      2.07399527269935      0      0
0.00337870023508683      0.00342547240789146      2.07399486617560      0      0
0.00342547240789146      0.00347289205931113      2.07399444840441      0      0
0.00347289205931113      0.00352096815255051      2.07399401881082      0      0
0.00352096815255051      0.00356970977489406      2.07399357749151      0      0
0.00356970977489406      0.00361912613942378      2.07399312355921      0      0
0.00361912613942378      0.0036692265867606      2.07399265732811      0      0
0.0036692265867606      0.00372002058682995      2.07399217770686      0      0
0.00372002058682995      0.00377151774065175      2.07399168513719      0      0
0.00377151774065175      0.00382372778215516      2.07399117838763      0      0
0.00382372778215516      0.00387666058001854      2.07399065797945      0      0
0.00387666058001854      0.00393032613953476      2.07399012258156      0      0
0.00393032613953476      0.0039847346045024      2.07398957273913      0      0
0.0039847346045024      0.00403989625914312      2.07398900710952      0      0
0.00403989625914312      0.00409582153004557      2.07398842611307      0      0
0.00409582153004557      0.00415252098813623      2.07398782862049      0      0
0.00415252098813623      0.00421000535067748      2.07398721461198      0      0
0.00421000535067748      0.0042682854832934      2.07398658355828      0      0
0.0042682854832934      0.00432737240202355      2.07398593458695      0      0
0.00432737240202355      0.00438727727540519      2.07398526810277      0      0
0.00438727727540519      0.00444801142658443      2.07398458226485      0      0
0.00444801142658443      0.00450958633545639      2.07398387813831      0      0
0.00450958633545639      0.00457201364083525      2.07398315369639      0      0
0.00457201364083525      0.00463530514265407      2.07398240937319      0      0
0.00463530514265407      0.00469947280419532      2.07398164451835      0      0
0.00469947280419532      0.00476452875435209      2.07398085758950      0      0
0.00476452875435209      0.0048304852899207      2.07398004977304      0      0
0.0048304852899207      0.00489735487792503      2.07397921852348      0      0
0.00489735487792503      0.00496515015797302      2.07397836440067      0      0
0.00496515015797302      0.00503388394464577      2.07397748702086      0      0
0.00503388394464577      0.00510356922991978      2.07397658399313      0      0
0.00510356922991978      0.00517421918562266      2.07397565693107      0      0
0.00517421918562266      0.00524584716592283      2.07397470371953      0      0
0.00524584716592283      0.00531846670985373      2.07397372308417      0      0
0.00531846670985373      0.00539209154387294      2.07397271657682      0      0
0.00539209154387294      0.00546673558445676      2.07397168108325      0      0
0.00546673558445676      0.00554241294073067      2.07397061623323      0      0
0.00554241294073067      0.00561913791713623      2.07396952328978      0      0
0.00561913791713623      0.00569692501613484      2.07396839863919      0      0
0.00569692501613484      0.00577578894094906      2.07396724220106      0      0
0.00577578894094906      0.00585574459834172      2.07396605531783      0      0
0.00585574459834172      0.00593680710143364      2.07396483410789      0      0
0.00593680710143364      0.00601899177256026      2.07396357801108      0      0
0.00601899177256026      0.00610231414616781      2.07396228896103      0      0
0.00610231414616781      0.0061867899717497      2.07396096324708      0      0
0.0061867899717497      0.0062724352168234      2.07395959887271      0      0
0.0062724352168234      0.00635926606994866      2.07395819842783      0      0
0.00635926606994866      0.00644729894378739      2.07395675952805      0      0
0.00644729894378739      0.00653655047820597      2.07395527804266      0      0
0.00653655047820597      0.00662703754342055      2.07395375594830      0      0
0.00662703754342055      0.00671877724318579      2.07395219375176      0      0
0.00671877724318579      0.00681178691802782      2.07395058624252      0      0
0.00681178691802782      0.00690608414852187      2.07394893208876      0      0
0.00690608414852187      0.00700168675861542      2.07394723433055      0      0
0.00700168675861542      0.00709861281899715      2.07394549048548      0      0
0.00709861281899715      0.00719688065051277      2.07394369503284      0      0
0.00719688065051277      0.00729650882762788      2.07394184876757      0      0
0.00729650882762788      0.00739751618193895      2.07393995434726      0      0
0.00739751618193895      0.00749992180573285      2.07393800759862      0      0
0.00749992180573285      0.00760374505559565      2.07393600300709      0      0
0.00760374505559565      0.00770900555607137      2.07393394204120      0      0
0.00770900555607137      0.00781572320337137      2.07393182741365      0      0
0.00781572320337137      0.00792391816913513      2.07392965466203      0      0
0.00792391816913513      0.00803361090424307      2.07392741739574      0      0
0.00803361090424307      0.00814482214268214      2.07392511622176      0      0
0.00814482214268214      0.00825757290546495      2.07392275477185      0      0
0.00825757290546495      0.00837188450460311      2.07392033008882      0      0
0.00837188450460311      0.0084877785471356      2.07391783444153      0      0
0.0084877785471356      0.00860527693921294      2.07391526534922      0      0
0.00860527693921294      0.00872440189023784      2.07391262678584      0      0
0.00872440189023784      0.0088451759170632      2.07390991964556      0      0
0.0088451759170632      0.00896762184824822      2.07390713696768      0      0
0.00896762184824822      0.00909176282837339      2.07390427140153      0      0
0.00909176282837339      0.00921762232241531      2.07390132327003      0      0
0.00921762232241531      0.009345224120182      2.07389829709191      0      0
0.009345224120182      0.00947459234080956      2.07389519181992      0      0
0.00947459234080956      0.00960575143732124      2.07389199887841      0      0
0.00960575143732124      0.0097387262012494      2.07388871062957      0      0
0.0097387262012494      0.00987354176732169      2.07388532753547      0      0
0.00987354176732169      0.0100102236182119      2.07388185448383      0      0
0.0100102236182119      0.0101487975893568      2.07387829124214      0      0
0.0101487975893568      0.0102892898738392      2.07387462926531      0      0
0.0102892898738392      0.0104317270273393      2.07387085869248      0      0
0.0104317270273393      0.0105761359731542      2.07386697687562      0      0
0.0105761359731542      0.0107225440072866      2.07386298834808      0      0
0.0107225440072866      0.0108709788036044      2.07385889644232      0      0
0.0108709788036044      0.0110214684190717      2.07385469613812      0      0
0.0110214684190717      0.0111740412990521      2.07385037594022      0      0
0.0111740412990521      0.0113287262826851      2.07384592657683      0      0
0.0113287262826851      0.0114855526083377      2.07384134730445      0      0
0.0114855526083377      0.0116445499191305      2.07383664347255      0      0
0.0116445499191305      0.0118057482685412      2.07383181796588      0      0
0.0118057482685412      0.0119691781260852      2.07382686493113      0      0
0.0119691781260852      0.0121348703830748      2.07382177163083      0      0
0.0121348703830748      0.0123028563584581      2.07381652651366      0      0
0.0123028563584581      0.0124731678047393      2.07381112612083      0      0
0.0124731678047393      0.0126458369139802      2.07380557483739      0      0
0.0126458369139802      0.0128208963238851      2.07379987789003      0      0
0.0128208963238851      0.0129983791239701      2.07379403357174      0      0
0.0129983791239701      0.0131783188618175      2.07378803098616      0      0
0.0131783188618175      0.0133607495494169      2.07378185492711      0      0
0.0133607495494169      0.0135457056695945      2.07377549394668      0      0
0.0135457056695945      0.0137332221825303      2.07376894549223      0      0
0.0137332221825303      0.0139233345323668      2.07376221445845      0      0
0.0139233345323668      0.0141160786539086      2.07375530637492      0      0
0.0141160786539086      0.0143114909794141      2.07374822009386      0      0
0.0143114909794141      0.0145096084454827      2.07374094491081      0      0
0.0145096084454827      0.0147104685000363      2.07373346386618      0      0
0.0147104685000363      0.0149141091093971      2.07372576092327      0      0
0.0149141091093971      0.0151205687654648      2.07371782743292      0      0
0.0151205687654648      0.0153298864929916      2.07370966398815      0      0
0.0153298864929916      0.0155421018569589      2.07370127672015      0      0
0.0155421018569589      0.015757254970056      2.07369267034339      0      0
0.015757254970056      0.0159753865002618      2.07368384194720      0      0
0.0159753865002618      0.0161965376785319      2.07367477889152      0      0
0.0161965376785319      0.0164207503065923      2.07366546178396      0      0
0.0164207503065923      0.0166480667648403      2.07365587082497      0      0
0.0166480667648403      0.0168785300203555      2.07364599220894      0      0
0.0168785300203555      0.0171121836350213      2.07363582143840      0      0
0.0171121836350213      0.0173490717737588      2.07362536207310      0      0
0.0173490717737588      0.017589239212875      2.07361462065172      0      0
0.017589239212875      0.0178327313485262      2.07360360021620      0      0
0.0178327313485262      0.0180795942052988      2.07359229533899      0      0
0.0180795942052988      0.0183298744449088      2.07358069073048      0      0
0.0183298744449088      0.0185836193750216      2.07356876387750      0      0
0.0185836193750216      0.0188408769581945      2.07355649049226      0      0
0.0188408769581945      0.0191016958209418      2.07354385051003      0      0
0.0191016958209418      0.0193661252629267      2.07353083230209      0      0
0.0193661252629267      0.0196342152662799      2.07351743358617      0      0
0.0196342152662799      0.0199060165050465      2.07350365882147      0      0
0.0199060165050465      0.0201815803547652      2.07348951414183      0      0
0.0201815803547652      0.0204609589021785      2.07347500166902      0      0
0.0204609589021785      0.0207442049550786      2.07346011514175      0      0
0.0207442049550786      0.0210313720522889      2.07344483824030      0      0
0.0210313720522889      0.0213225144737837      2.07342914603636      0      0
0.0213225144737837      0.0216176872509482      2.07341300899621      0      0
0.0216176872509482      0.0219169461769806      2.07339639822724      0      0
0.0219169461769806      0.0222203478174381      2.07337929037478      0      0
0.0222203478174381      0.0225279495209286      2.07336167077912      0      0
0.0225279495209286      0.0228398094299506      2.07334353407842      0      0
0.0228398094299506      0.0231559864918837      2.07332488219153      0      0
0.0231559864918837      0.0234765404701303      2.07330572031240      0      0
0.0234765404701303      0.0238015319554124      2.07328605201970      0      0
0.0238015319554124      0.0241310223772239      2.07326587475457      0      0
0.0241310223772239      0.0244650740154424      2.07324517674796      0      0
0.0244650740154424      0.0248037500121009      2.07322393606294      0      0
0.0248037500121009      0.025147114383323      2.07320212188500      0      0
0.025147114383323      0.0254952320314234      2.07317969767833      0      0
0.0254952320314234      0.025848168757175      2.07315662544295      0      0
0.025848168757175      0.0262059912722472      2.07313287012384      0      0
0.0262059912722472      0.0265687672118152      2.07310840325464      0      0
0.0265687672118152      0.0269365651473444      2.07308320513432      0      0
0.0269365651473444      0.0273094545995519      2.07305726516982      0      0
0.0273094545995519      0.0276875060515468      2.07303058039265      0      0
0.0276875060515468      0.0280707909621536      2.07300315249601      0      0
0.0280707909621536      0.0284593817794181      2.07297498398309      0      0
0.0284593817794181      0.0288533519543027      2.07294607413340      0      0
0.0288533519543027      0.0292527759545692      2.07291641547724      0      0
0.0292527759545692      0.0296577292788545      2.07288599133672      0      0
0.0296577292788545      0.0300682884709421      2.07285477478082      0      0
0.0300682884709421      0.0304845311342295      2.07282272909541      0      0
0.0304845311342295      0.0309065359463971      2.07278980962965      0      0
0.0309065359463971      0.0313343826742795      2.07275596668453      0      0
0.0313343826742795      0.0317681521889432      2.07272114898094      0      0
0.0317681521889432      0.0322079264809726      2.07268530719454      0      0
0.0322079264809726      0.0326537886759678      2.07264839707130      0      0
0.0326537886759678      0.033105823050257      2.07261038172673      0      0
0.033105823050257      0.033564115046826      2.07257123286603      0      0
0.033564115046826      0.0340287512914689      2.07253093081657      0      0
0.0340287512914689      0.0344998196091616      2.07248946341805      0      0
0.0344998196091616      0.0349774090406628      2.07244682394894      0      0
0.0349774090406628      0.0354616098593442      2.07240300836744      0      0
0.0354616098593442      0.0359525135882537      2.07235801220311      0      0
0.0359525135882537      0.0364502130174152      2.07231182745001      0      0
0.0364502130174152      0.0369548022213675      2.07226443978713      0      0
0.0369548022213675      0.0374663765769464      2.07221582639468      0      0
0.0374663765769464      0.0379850327813123      2.07216595455513      0      0
0.0379850327813123      0.0385108688702281      2.07211478113704      0      0
0.0385108688702281      0.0390439842365898      2.07206225296803      0      0
0.0390439842365898      0.0395844796492134      2.07200830801961      0      0
0.0395844796492134      0.0401324572718825      2.07195287725863      0      0
0.0401324572718825      0.0406880206826587      2.07189588697135      0      0
0.0406880206826587      0.0412512748934598      2.07183726133974      0      0
0.0412512748934598      0.0418223263699098      2.07177692504441      0      0
0.0418223263699098      0.0424012830514618      2.07171480568244      0      0
0.0424012830514618      0.0429882543718015      2.07165083581865      0      0
0.0429882543718015      0.0435833512795317      2.07158495453006      0      0
0.0435833512795317      0.0441866862591436      2.07151710835114      0      0
0.0441866862591436      0.0447983733522791      2.07144725157812      0      0
0.0447983733522791      0.0454185281792862      2.07137534593852      0      0
0.0454185281792862      0.0460472679610735      2.07130135967539      0      0
0.0460472679610735      0.0466847115412677      2.07122526613124      0      0
0.0466847115412677      0.0473309794086762      2.07114704194253      0      0
0.0473309794086762      0.047986193720063      2.07106666497224      0      0
0.047986193720063      0.0486504783232378      2.07098411211438      0      0
0.0486504783232378      0.0493239587804657      2.07089935710186      0      0
0.0493239587804657      0.0500067623922011      2.07081236843930      0      0
0.0500067623922011      0.0506990182211494      2.07072310756564      0      0
0.0506990182211494      0.0514008571166629      2.07063152733116      0      0
0.0514008571166629      0.0521124117394733      2.07053757084999      0      0
0.0521124117394733      0.0528338165867671      2.07044117076491      0      0
0.0528338165867671      0.0535652080176086      2.07034224893761      0      0
0.0535652080176086      0.0543067242787134      2.07024071655529      0      0
0.0543067242787134      0.0550585055305805      2.07013647462531      0      0
0.0550585055305805      0.0558206938739848      2.07002941481350      0      0
0.0558206938739848      0.0565934333768373      2.06991942056945      0      0
0.0565934333768373      0.0573768701014157      2.06980636847384      0      0
0.0573768701014157      0.0581711521319738      2.06969012973805      0      0
0.0581711521319738      0.0589764296027321      2.06957057178565      0      0
0.0589764296027321      0.0597928547262553      2.06944755984693      0      0
0.0597928547262553      0.0606205818222245      2.06932095850303      0      0
0.0606205818222245      0.0614597673466051      2.06919063312253      0      0
0.0614597673466051      0.0623105699212211      2.06905645114212      0      0
0.0623105699212211      0.0631731503637371      2.06891828315238      0      0
0.0631731503637371      0.0640476717180559      2.06877600375954      0      0
0.0640476717180559      0.064934299285137      2.06862949220400      0      0
0.064934299285137      0.065833200654241      2.06847863272638      0      0
0.065833200654241      0.0667445457346082      2.06832331468018      0      0
0.0667445457346082      0.0676685067875737      2.06816343239881      0      0
0.0676685067875737      0.0686052584591283      2.06799888483133      0      0
0.0686052584591283      0.0695549778129301      2.06782957496682      0      0
0.0695549778129301      0.0705178443637725      2.06765540907231      0      0
0.0705178443637725      0.071494040111516      2.06747629577183      0      0
0.071494040111516      0.0724837495754901      2.06729214499675      0      0
0.0724837495754901      0.07348715982937      2.06710286683798      0      0
0.07348715982937      0.0745044605365374      2.06690837033109      0      0
0.0745044605365374      0.0755358439859309      2.06670856220417      0      0
0.0755358439859309      0.0765815051283916      2.06650334561659      0      0
0.0765815051283916      0.0776416416135129      2.06629261891489      0      0
0.0776416416135129      0.0787164538269999      2.06607627442895      0      0
0.0787164538269999      0.0798061449285455      2.06585419732903      0      0
0.0798061449285455      0.0809109208902321      2.06562626456069      0      0
0.0809109208902321      0.0820309905354643      2.06539234387159      0      0
0.0820309905354643      0.0831665655784396      2.06515229294092      0      0
0.0831665655784396      0.0843178606641673      2.06490595861881      0      0
0.0843178606641673      0.0854850934090396      2.06465317628045      0      0
0.0854850934090396      0.0866684844419658      2.06439376929656      0      0
0.0866684844419658      0.087868257446075      2.06412754861954      0      0
0.087868257446075      0.0890846392009967      2.06385431248232      0      0
0.0890846392009967      0.0903178596257262      2.06357384620500      0      0
0.0903178596257262      0.0915681518220832      2.06328592210282      0      0
0.0915681518220832      0.0928357521187732      2.06299029948761      0      0
0.0928357521187732      0.0941209001160578      2.06268672475385      0      0
0.0941209001160578      0.0954238387310435      2.06237493153986      0      0
0.0954238387310435      0.0967448142435972      2.06205464095390      0      0
0.0967448142435972      0.0980840763428988      2.06172556185502      0      0
0.0980840763428988      0.0994418781746361      2.06138739117811      0      0
0.0994418781746361      0.100818476388855      2.06103981429321      0      0
0.100818476388855      0.10221413118847      2.06068250538884      0      0
0.10221413118847      0.103629106378448      2.06031512787012      0      0
0.103629106378448      0.105063669415674      2.05993733476264      0      0
0.105063669415674      0.106518091459502      2.05954876911377      0      0
0.106518091459502      0.107992647423013      2.05914906438378      0      0
0.107992647423013      0.109487616024976      2.05873784481985      0      0
0.109487616024976      0.111003279842531      2.05831472580682      0      0
0.111003279842531      0.112539925364605      2.05787931418924      0      0
0.112539925364605      0.114097843046059      2.05743120856011      0      0
0.114097843046059      0.115677327362591      2.05696999951228      0      0
0.115677327362591      0.117278676866402      2.05649526984930      0      0
0.117278676866402      0.118902194242619      2.05600659475326      0      0
0.118902194242619      0.120548186366517      2.05550354190738      0      0
0.120548186366517      0.122216964361519      2.05498567157224      0      0
0.122216964361519      0.123908843658004      2.05445253661468      0      0
0.123908843658004      0.125624144052934      2.05390368248884      0      0
0.125624144052934      0.127363189770296      2.05333864716965      0      0
0.127363189770296      0.12912630952239      2.05275696103885      0      0
0.12912630952239      0.130913836571959      2.05215814672449      0      0
0.130913836571959      0.132726108795187      2.05154171889473      0      0
0.132726108795187      0.134563468745557      2.05090718400725      0      0
0.134563468745557      0.136426263718606      2.05025404001553      0      0
0.136426263718606      0.138314845817565      2.04958177603359      0      0
0.138314845817565      0.140229572019921      2.04888987196081      0      0
0.140229572019921      0.142170804244882      2.04817779806839      0      0
0.142170804244882      0.144138909421796      2.04744501454926      0      0
0.144138909421796      0.146134259559502      2.04669097103314      0      0
0.146134259559502      0.148157231816648      2.04591510606828      0      0
0.148157231816648      0.150208208572982      2.04511684657178      0      0
0.150208208572982      0.152287577501628      2.04429560724976      0      0
0.152287577501628      0.154395731642364      2.04345078998917      0      0
0.154395731642364      0.156533069475914      2.04258178322231      0      0
0.156533069475914      0.158699994999266      2.04168796126574      0      0
0.158699994999266      0.16089691780204      2.04076868363435      0      0
0.16089691780204      0.163124253143903      2.03982329433199      0      0
0.163124253143903      0.165382422033063      2.03885112111933      0      0
0.165382422033063      0.16767185130585      2.03785147475998      0      0
0.16767185130585      0.16999297370739      2.03682364824527      0      0
0.16999297370739      0.172346227973408      2.03576691599843      0      0
0.172346227973408      0.174732058913154      2.03468053305851      0      0
0.174732058913154      0.177150917493482      2.03356373424420      0      0
0.177150917493482      0.179603260924088      2.03241573329774      0      0
0.179603260924088      0.182089552743936      2.03123572200898      0      0
0.182089552743936      0.184610262908873      2.03002286931926      0      0
0.184610262908873      0.187165867880458      2.02877632040505      0      0
0.187165867880458      0.189756850716024      2.02749519574069      0      0
0.189756850716024      0.192383701159985      2.02617859014006      0      0
0.192383701159985      0.195046915736409      2.02482557177614      0      0
0.195046915736409      0.197746997842864      2.02343518117798      0      0
0.197746997842864      0.200484457845576      2.02200643020412      0      0
0.200484457845576      0.203259813175894      2.02053830099139      0      0
0.203259813175894      0.206073588428097      2.01902974487803      0      0
0.206073588428097      0.208926315458549      2.01747968130000      0      0
0.208926315458549      0.211818533486235      2.01588699665899      0      0
0.211818533486235      0.214750789194674      2.01425054316073      0      0
0.214750789194674      0.217723636835266      2.01256913762215      0      0
0.217723636835266      0.220737638332042      2.01084156024561      0      0
0.220737638332042      0.22379336338789      2.00906655335846      0      0
0.22379336338789      0.226891389592229      2.00724282011600      0      0
0.226891389592229      0.230032302530194      2.00536902316594      0      0
0.230032302530194      0.233216695893316      2.00344378327207      0      0
0.233216695893316      0.236445171591743      2.00146567789506      0      0
0.236445171591743      0.239718339868012      1.99943323972784      0      0
0.239718339868012      0.243036819412397      1.99734495518315      0      0
0.243036819412397      0.246401237479853      1.99519926283061      0      0
0.246401237479853      0.249812230008578      1.99299455178045      0      0
0.249812230008578      0.253270441740218      1.99072916001092      0      0
0.253270441740218      0.256776526341734      1.98840137263639      0      0
0.256776526341734      0.260331146528961      1.98600942011270      0      0
0.260331146528961      0.263934974191869      1.98355147637630      0      0
0.263934974191869      0.267588690521566      1.98102565691360      0      0
0.267588690521566      0.271292986139054      1.97843001675653      0      0
0.271292986139054      0.275048561225772      1.97576254840017      0      0
0.275048561225772      0.27885612565594      1.97302117963816      0      0
0.27885612565594      0.282716399130741      1.97020377131128      0      0
0.282716399130741      0.286630111314356      1.96730811496412      0      0
0.286630111314356      0.290598001971889      1.96433193040477      0      0
0.290598001971889      0.294620821109189      1.96127286316193      0      0
0.294620821109189      0.298699329114623      1.95812848183348      0      0
0.298699329114623      0.302834296902796      1.95489627532026      0      0
0.302834296902796      0.307026506060274      1.95157364993829      0      0
0.307026506060274      0.311276748993318      1.94815792640228      0      0
0.311276748993318      0.315585829077662      1.94464633667263      0      0
0.315585829077662      0.319954560810364      1.94103602065791      0      0
0.319954560810364      0.324383769963767      1.93732402276372      0      0
0.324383769963767      0.32887429374158      1.93350728827868      0      0
0.32887429374158      0.33342698093713      1.92958265958728      0      0
0.33342698093713      0.338042692093795      1.92554687219860      0      0
0.338042692093795      0.342722299667666      1.92139655057922      0      0
0.342722299667666      0.347466688192458      1.91712820377752      0      0
0.347466688192458      0.352276754446699      1.91273822082568      0      0
0.352276754446699      0.357153407623246      1.90822286590450      0      0
0.357153407623246      0.362097569501131      1.90357827325506      0      0
0.362097569501131      0.367110174619799      1.89880044181968      0      0
0.367110174619799      0.372192170455755      1.89388522959345      0      0
0.372192170455755      0.37734451760165      1.88882834766561      0      0
0.37734451760165      0.382568189947856      1.88362535392868      0      0
0.382568189947856      0.387864174866547      1.87827164643074      0      0
0.387864174866547      0.393233473398329      1.87276245634452      0      0
0.393233473398329      0.398677100441459      1.86709284052418      0      0
0.398677100441459      0.40419608494368      1.86125767361806      0      0
0.40419608494368      0.409791470096709      1.85525163970266      0      0
0.409791470096709      0.41546431353342      1.84906922339959      0      0
0.41546431353342      0.421215687527758      1.84270470043361      0      0
0.421215687527758      0.427046679197417      1.83615212758558      0      0
0.427046679197417      0.43295839070933      1.82940533198931      0      0
0.43295839070933      0.438951939487993      1.82245789971625      0      0
0.438951939487993      0.445028458426682      1.81530316358554      0      0
0.445028458426682      0.451189096101594      1.80793419013074      0      0
0.451189096101594      0.457435016988945      1.80034376564652      0      0
0.457435016988945      0.463767401685081      1.79252438123020      0      0
0.463767401685081      0.470187447129631      1.78446821672330      0      0
0.470187447129631      0.476696366831751      1.77616712344711      0      0
0.476696366831751      0.483295391099501      1.76761260561375      0      0
0.483295391099501      0.489985767272398      1.75879580027982      0      0
0.489985767272398      0.496768759957182      1.74970745569334      0      0
0.496768759957182      0.503645651266856      1.74033790786577      0      0
0.503645651266856      0.510617741063022      1.73067705517932      0      0
0.510617741063022      0.517686347201588      1.72071433081475      0      0
0.517686347201588      0.524852805781861      1.71043867275612      0      0
0.524852805781861      0.532118471399099      1.69983849109538      0      0
0.532118471399099      0.539484717400551      1.68890163232100      0      0
0.539484717400551      0.546952936145049      1.67761534022927      0      0
0.546952936145049      0.554524539266187      1.66596621304424      0      0
0.554524539266187      0.56220095793915      1.65394015626956      0      0
0.56220095793915      0.569983643151229      1.64152233072260      0      0
0.569983643151229      0.577874065976087      1.62869709511402      0      0
0.577874065976087      0.585873717851818      1.61544794243339      0      0
0.585873717851818      0.59398411086286      1.60175742927834      0      0
0.59398411086286      0.602206778025804      1.58760709711802      0      0
0.602206778025804      0.610543273579166      1.57297738430463      0      0
0.610543273579166      0.618995173277162      1.55784752743353      0      0
0.618995173277162      0.62756407468756      1.54219545039293      0      0
0.62756407468756      0.636251597493652      1.52599763912764      0      0
0.636251597493652      0.645059383800396      1.50922899975313      0      0
0.645059383800396      0.653989098444817      1.49186269717647      0      0
0.653989098444817      0.663042429310678      1.47386997078504      0      0
0.663042429310678      0.672221087647534      1.45521992301927      0      0
0.672221087647534      0.681526808394186      1.43587927570800      0      0
0.681526808394186      0.690961350506615      1.41581208785599      0      0
0.690961350506615      0.70052649729046      1.39497942705243      0      0
0.70052649729046      0.710224056738094      1.37333898470986      0      0
0.710224056738094      0.720055861870372      1.35084462279271      0      0
0.720055861870372      0.730023771083106      1.32744583634541      0      0
0.730023771083106      0.740129668498331      1.30308711168422      0      0
0.740129668498331      0.750375464320448      1.27770715414774      0      0
0.750375464320448      0.76076309519728      1.25123795119005      0      0
0.76076309519728      0.771294524586143      1.22360362542809      0      0
0.771294524586143      0.781971743124969      1.19471901664392      0      0
0.781971743124969      0.792796769008581      1.16448790957579      0      0
0.792796769008581      0.803771648370161      1.13280079230095      0      0
0.803771648370161      0.814898455668016      1.09953198281791      0      0
0.814898455668016      0.826179294077686      1.06453589037488      0      0
0.826179294077686      0.837616295889483      1.02764206846575      0      0
0.837616295889483      0.849211622911536      0.988648542593528      0      0
0.849211622911536      0.860967466878409      0.947312611546365      0      0
0.860967466878409      0.872886049865385      0.903337838737502      0      0
0.872886049865385      0.884969624708479      0.856355097580241      0      0
0.884969624708479      0.897220475430265      0.805893951215864      0      0
0.897220475430265      0.909640917671599      0.751337526122265      0      0
0.909640917671599      0.922233299129318      0.691847427373627      0      0
0.922233299129318      0.935      0.626229899482807      0      0
# END HISTO1D SudakovqqbarExpOutputsN2LL11
# BEGIN HISTO1D SudakovqqbarExpOutputsN2LL12
PlotOrder=2
LineColor=red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(1,2)}_{h}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.000000000000946810489204676      0      0
0.00000101384324431002      0.00000102787812403307      0.00000000000151531835119621      0      0
0.00000102787812403307      0.00000104210729202498      0.00000000000126533959581632      0      0
0.00000104210729202498      0.00000105653343786574      0.00000000000203727234699512      0      0
0.00000105653343786574      0.00000107115928836782      0.000000000000768140762994203      0      0
0.00000107115928836782      0.00000108598760809164      0.00000000000266907866864651      0      0
0.00000108598760809164      0.00000110102119986811      0.00000000000181301680811779      0      0
0.00000110102119986811      0.00000111626290532839      0.00000000000280038511822443      0      0
0.00000111626290532839      0.00000113171560544106      0.00000000000287535850645571      0      0
0.00000113171560544106      0.00000114738222105665      0.00000000000198652345456654      0      0
0.00000114738222105665      0.00000116326571345971      0.00000000000306159745023465      0      0
0.00000116326571345971      0.0000011793690849286      0.000000000000893697472182009      0      0
0.0000011793690849286      0.00000119569537930295      0.00000000000322600443845989      0      0
0.00000119569537930295      0.000001212247682559      0.00000000000330774165805652      0      0
0.000001212247682559      0.00000122902912339292      0.00000000000118759878210652      0      0
0.00000122902912339292      0.00000124604287381218      0.00000000000317007875590398      0      0
0.00000124604287381218      0.00000126329214973512      0.00000000000360172160781877      0      0
0.00000126329214973512      0.00000128078021159884      0.00000000000204408790661777      0      0
0.00000128078021159884      0.00000129851036497544      0.00000000000102302968454116      0      0
0.00000129851036497544      0.00000131648596119688      0.00000000000303714519936013      0      0
0.00000131648596119688      0.00000133471039798844      0.00000000000163547204384046      0      0
0.00000133471039798844      0.00000135318712011092      0.00000000000215172064258644      0      0
0.00000135318712011092      0.00000137191962001179      0.00000000000352939378525970      0      0
0.00000137191962001179      0.00000139091143848532      0.00000000000415219132460275      0      0
0.00000139091143848532      0.00000141016616534188      0.00000000000388606931307438      0      0
0.00000141016616534188      0.00000142968744008643      0.00000000000375161391081831      0      0
0.00000142968744008643      0.00000144947895260651      0.00000000000127483860792897      0      0
0.00000144947895260651      0.00000146954444386967      0.00000000000487123931957423      0      0
0.00000146954444386967      0.00000148988770663059      0.00000000000446456638454834      0      0
0.00000148988770663059      0.00000151051258614798      0.00000000000253281825828944      0      0
0.00000151051258614798      0.00000153142298091138      0.00000000000400724527232986      0      0
0.00000153142298091138      0.00000155262284337812      0.00000000000363857613746700      0      0
0.00000155262284337812      0.00000157411618072032      0.00000000000504688266660114      0      0
0.00000157411618072032      0.00000159590705558239      0.00000000000222949452366085      0      0
0.00000159590705558239      0.0000016179995868489      0.00000000000523130570330771      0      0
0.0000016179995868489      0.00000164039795042316      0.00000000000579939554188448      0      0
0.00000164039795042316      0.00000166310638001652      0.00000000000260901168874445      0      0
0.00000166310638001652      0.00000168612916794864      0.00000000000215178582452144      0      0
0.00000168612916794864      0.00000170947066595881      0.00000000000552860219835662      0      0
0.00000170947066595881      0.00000173313528602849      0.00000000000418968221069081      0      0
0.00000173313528602849      0.00000175712750121529      0.00000000000467463174721447      0      0
0.00000175712750121529      0.00000178145184649847      0.00000000000644236252736212      0      0
0.00000178145184649847      0.00000180611291963609      0.00000000000198619913994903      0      0
0.00000180611291963609      0.00000183111538203409      0.00000000000238583527575404      0      0
0.00000183111538203409      0.00000185646395962742      0.00000000000213447129608287      0      0
0.00000185646395962742      0.00000188216344377329      0.00000000000219990298314962      0      0
0.00000188216344377329      0.00000190821869215684      0.00000000000589994107911291      0      0
0.00000190821869215684      0.00000193463462970931      0.00000000000252501524491192      0      0
0.00000193463462970931      0.000001961416249539      0.00000000000727578608532283      0      0
0.000001961416249539      0.00000198856861387501      0.00000000000893024043999042      0      0
0.00000198856861387501      0.00000201609685502412      0.00000000000833969688810240      0      0
0.00000201609685502412      0.00000204400617634088      0.00000000000254346623784412      0      0
0.00000204400617634088      0.00000207230185321116      0.00000000000824229389915608      0      0
0.00000207230185321116      0.00000210098923404927      0.00000000000387063227701721      0      0
0.00000210098923404927      0.00000213007374130893      0.00000000000595069919979998      0      0
0.00000213007374130893      0.00000215956087250823      0.0000000000100953908391637      0      0
0.00000215956087250823      0.00000218945620126872      0.0000000000104010954156314      0      0
0.00000218945620126872      0.00000221976537836897      0.0000000000106669388380256      0      0
0.00000221976537836897      0.00000225049413281266      0.00000000000834222427149877      0      0
0.00000225049413281266      0.00000228164827291145      0.0000000000110855738521515      0      0
0.00000228164827291145      0.0000023132336873829      0.00000000000610044817787050      0      0
0.0000023132336873829      0.0000023452563464635      0.0000000000124533189460500      0      0
0.0000023452563464635      0.00000237772230303722      0.00000000000708368466195097      0      0
0.00000237772230303722      0.00000241063769377955      0.0000000000106193694900842      0      0
0.00000241063769377955      0.00000244400874031748      0.00000000000373237337108957      0      0
0.00000244400874031748      0.00000247784175040552      0.00000000000801271689835325      0      0
0.00000247784175040552      0.00000251214311911795      0.00000000000575782709629954      0      0
0.00000251214311911795      0.00000254691933005764      0.0000000000127518882066807      0      0
0.00000254691933005764      0.00000258217695658154      0.0000000000143254605897272      0      0
0.00000258217695658154      0.0000026179226630432      0.00000000000716530241665620      0      0
0.0000026179226630432      0.00000265416320605244      0.0000000000120628585918673      0      0
0.00000265416320605244      0.00000269090543575249      0.00000000000614377440623152      0      0
0.00000269090543575249      0.00000272815629711478      0.00000000000507553546365340      0      0
0.00000272815629711478      0.00000276592283125165      0.0000000000172931704863268      0      0
0.00000276592283125165      0.00000280421217674733      0.0000000000134886352946391      0      0
0.00000280421217674733      0.00000284303157100718      0.0000000000139220420440071      0      0
0.00000284303157100718      0.00000288238835162573      0.0000000000171571912406891      0      0
0.00000288238835162573      0.00000292228995777364      0.0000000000188393658782804      0      0
0.00000292228995777364      0.00000296274393160382      0.0000000000175156282280733      0      0
0.00000296274393160382      0.00000300375791967704      0.00000000000566689080465925      0      0
0.00000300375791967704      0.00000304533967440728      0.0000000000140776790929826      0      0
0.00000304533967440728      0.0000030874970555271      0.00000000000645968074955483      0      0
0.0000030874970555271      0.00000313023803157323      0.00000000000728709263094698      0      0
0.00000313023803157323      0.00000317357068139281      0.0000000000223150695181471      0      0
0.00000317357068139281      0.00000321750319567045      0.00000000000733281798586604      0      0
0.00000321750319567045      0.00000326204387847638      0.0000000000240905145669626      0      0
0.00000326204387847638      0.00000330720114883614      0.00000000000696167955672689      0      0
0.00000330720114883614      0.00000335298354232185      0.0000000000193020025212138      0      0
0.00000335298354232185      0.00000339939971266569      0.0000000000200055310282505      0      0
0.00000339939971266569      0.00000344645843339553      0.0000000000122133380501082      0      0
0.00000344645843339553      0.00000349416859949336      0.00000000000747548481334222      0      0
0.00000349416859949336      0.00000354253922907654      0.0000000000284108687799598      0      0
0.00000354253922907654      0.00000359157946510248      0.0000000000241805932817515      0      0
0.00000359157946510248      0.00000364129857709674      0.0000000000251384957699660      0      0
0.00000364129857709674      0.00000369170596290522      0.0000000000298163129257058      0      0
0.00000369170596290522      0.00000374281115047047      0.0000000000316414372929943      0      0
0.00000374281115047047      0.0000037946237996327      0.0000000000323693095118794      0      0
0.0000037946237996327      0.00000384715370395563      0.0000000000309319234256330      0      0
0.00000384715370395563      0.00000390041079257769      0.0000000000124035148125306      0      0
0.00000390041079257769      0.00000395440513208878      0.0000000000139903274607342      0      0
0.00000395440513208878      0.00000400914692843308      0.0000000000216361329206277      0      0
0.00000400914692843308      0.00000406464652883815      0.0000000000102583319342227      0      0
0.00000406464652883815      0.00000412091442377072      0.0000000000384454418123317      0      0
0.00000412091442377072      0.00000417796124891967      0.0000000000328552428060165      0      0
0.00000417796124891967      0.00000423579778720626      0.0000000000329127941070794      0      0
0.00000423579778720626      0.0000042944349708224      0.0000000000391734688106938      0      0
0.0000042944349708224      0.00000435388388329698      0.0000000000429138638838596      0      0
0.00000435388388329698      0.00000441415576159092      0.0000000000437267447457387      0      0
0.00000441415576159092      0.0000044752619982211      0.0000000000448366692462543      0      0
0.0000044752619982211      0.00000453721414341383      0.0000000000221657686732967      0      0
0.00000453721414341383      0.00000460002390728798      0.0000000000478569154354992      0      0
0.00000460002390728798      0.0000046637031620685      0.0000000000491765150690727      0      0
0.0000046637031620685      0.00000472826394433043      0.0000000000165728380602377      0      0
0.00000472826394433043      0.00000479371845727405      0.0000000000183089026375874      0      0
0.00000479371845727405      0.00000486007907303155      0.0000000000534103728231225      0      0
0.00000486007907303155      0.00000492735833500554      0.0000000000355607441343674      0      0
0.00000492735833500554      0.00000499556896024003      0.0000000000331837319144826      0      0
0.00000499556896024003      0.00000506472384182418      0.0000000000507106740394595      0      0
0.00000506472384182418      0.00000513483605132934      0.0000000000577632244230249      0      0
0.00000513483605132934      0.00000520591884127979      0.0000000000282788426050168      0      0
0.00000520591884127979      0.00000527798564765776      0.0000000000289851982320246      0      0
0.00000527798564765776      0.00000535105009244307      0.0000000000511140206855288      0      0
0.00000535105009244307      0.00000542512598618791      0.0000000000505803208109381      0      0
0.00000542512598618791      0.00000550022733062734      0.0000000000185028972375319      0      0
0.00000550022733062734      0.00000557636832132587      0.0000000000699870620480678      0      0
0.00000557636832132587      0.00000565356335036064      0.0000000000715240047957258      0      0
0.00000565356335036064      0.00000573182700904185      0.0000000000482252225470456      0      0
0.00000573182700904185      0.00000581117409067079      0.0000000000714978344328737      0      0
0.00000581117409067079      0.000005891619593336      0.0000000000209793705851104      0      0
0.000005891619593336      0.00000597317872274825      0.0000000000216205156174005      0      0
0.00000597317872274825      0.00000605586689511467      0.0000000000737682171731827      0      0
0.00000605586689511467      0.0000061396997400527      0.0000000000265897248356435      0      0
0.0000061396997400527      0.00000622469310354442      0.0000000000620157611856879      0      0
0.00000622469310354442      0.00000631086305093168      0.0000000000692594586466686      0      0
0.00000631086305093168      0.0000063982258699528      0.0000000000586421041469129      0      0
0.0000063982258699528      0.00000648679807382125      0.0000000000373827847859120      0      0
0.00000648679807382125      0.00000657659640434692      0.0000000000261726804186729      0      0
0.00000657659640434692      0.00000666763783510069      0.0000000000274724896984005      0      0
0.00000666763783510069      0.00000675993957462272      0.0000000000372175751552133      0      0
0.00000675993957462272      0.0000068535190696752      0.0000000000963524309704176      0      0
0.0000068535190696752      0.00000694839400854009      0.0000000000540852126040395      0      0
0.00000694839400854009      0.00000704458232436258      0.000000000102555822271278      0      0
0.00000704458232436258      0.00000714210219854078      0.0000000000842992956057165      0      0
0.00000714210219854078      0.00000724097206416231      0.0000000000851415141243778      0      0
0.00000724097206416231      0.00000734121060948854      0.0000000000664662929509319      0      0
0.00000734121060948854      0.000007442836781487      0.000000000123111946108789      0      0
0.000007442836781487      0.00000754586978941272      0.000000000128854791287376      0      0
0.00000754586978941272      0.00000765032910843916      0.0000000000356366712476317      0      0
0.00000765032910843916      0.00000775623448333934      0.0000000000572901638520221      0      0
0.00000775623448333934      0.00000786360593221801      0.0000000000570343666524260      0      0
0.00000786360593221801      0.00000797246375029542      0.000000000136828399863754      0      0
0.00000797246375029542      0.00000808282851374354      0.000000000132575904180480      0      0
0.00000808282851374354      0.00000819472108357529      0.000000000122674204175703      0      0
0.00000819472108357529      0.00000830816260958769      0.000000000147261903648892      0      0
0.00000830816260958769      0.00000842317453435958      0.000000000153919299755600      0      0
0.00000842317453435958      0.00000853977859730466      0.0000000000754458958395781      0      0
0.00000853977859730466      0.00000865799683878063      0.0000000000986548946610114      0      0
0.00000865799683878063      0.00000877785160425524      0.000000000173818152251773      0      0
0.00000877785160425524      0.00000889936554853005      0.000000000145017562073316      0      0
0.00000889936554853005      0.00000902256164002253      0.0000000000939441087563455      0      0
0.00000902256164002253      0.00000914746316510757      0.0000000000932037671685305      0      0
0.00000914746316510757      0.00000927409373251906      0.000000000162753648029114      0      0
0.00000927409373251906      0.00000940247727781235      0.000000000169761253336278      0      0
0.00000940247727781235      0.00000953263806788851      0.000000000174216117123573      0      0
0.00000953263806788851      0.00000966460070558129      0.000000000146268014372627      0      0
0.00000966460070558129      0.00000979839013430744      0.000000000216578049861735      0      0
0.00000979839013430744      0.00000993403164278155      0.0000000000777932316813175      0      0
0.00000993403164278155      0.000010071550869796      0.0000000000800830820845746      0      0
0.000010071550869796      0.0000102109738090674      0.000000000235996307340750      0      0
0.0000102109738090674      0.0000103523268141496      0.000000000233594938536814      0      0
0.0000103523268141496      0.000010495636603415      0.000000000148730643596607      0      0
0.000010495636603415      0.0000106409302651053      0.000000000185548906782450      0      0
0.0000106409302651053      0.000010788235262451      0.000000000200608106366699      0      0
0.000010788235262451      0.0000109375794388631      0.000000000253138758827717      0      0
0.0000109375794388631      0.0000110889910231955      0.000000000130214646755231      0      0
0.0000110889910231955      0.0000112424986350812      0.000000000282922301844941      0      0
0.0000112424986350812      0.0000113981312903417      0.000000000256515916180367      0      0
0.0000113981312903417      0.0000115559184064716      0.000000000301736212835070      0      0
0.0000115559184064716      0.000011715889808199      0.000000000148745060713750      0      0
0.000011715889808199      0.0000118780757331232      0.000000000316770613941184      0      0
0.0000118780757331232      0.0000120425068374297      0.000000000224342403125774      0      0
0.0000120425068374297      0.0000122092142016854      0.000000000166982837381176      0      0
0.0000122092142016854      0.0000123782293367127      0.000000000198333291738222      0      0
0.0000123782293367127      0.0000125495841895462      0.000000000292607567464502      0      0
0.0000125495841895462      0.0000127233111494713      0.000000000365862350127856      0      0
0.0000127233111494713      0.0000128994430541458      0.000000000313947919136645      0      0
0.0000128994430541458      0.0000130780131958075      0.000000000144374495781321      0      0
0.0000130780131958075      0.0000132590553275668      0.000000000166382390278970      0      0
0.0000132590553275668      0.0000134426036697863      0.000000000302346384013440      0      0
0.0000134426036697863      0.00001362869291655      0.000000000361499497374960      0      0
0.00001362869291655      0.00001381735824222      0.000000000347012898593267      0      0
0.00001381735824222      0.0000140086353080861      0.000000000201554836889566      0      0
0.0000140086353080861      0.0000142025602691059      0.000000000279418301330340      0      0
0.0000142025602691059      0.0000143991697807389      0.000000000393828968309235      0      0
0.0000143991697807389      0.0000145985010058751      0.000000000457480209159705      0      0
0.0000145985010058751      0.0000148005916218595      0.000000000427735230076472      0      0
0.0000148005916218595      0.0000150054798276138      0.000000000509640363490786      0      0
0.0000150054798276138      0.0000152132043508565      0.000000000148029477031436      0      0
0.0000152132043508565      0.0000154238044554237      0.000000000413805956150783      0      0
0.0000154238044554237      0.0000156373199486901      0.000000000325787676098414      0      0
0.0000156373199486901      0.0000158537911890937      0.000000000415478777079409      0      0
0.0000158537911890937      0.0000160732590937644      0.000000000179871506658039      0      0
0.0000160732590937644      0.0000162957651462576      0.000000000432376305775464      0      0
0.0000162957651462576      0.000016521351404396      0.000000000316479839991447      0      0
0.000016521351404396      0.0000167500605082187      0.000000000265319360618369      0      0
0.0000167500605082187      0.0000169819356880416      0.000000000617144810498531      0      0
0.0000169819356880416      0.0000172170207726282      0.000000000616659245231510      0      0
0.0000172170207726282      0.0000174553601974744      0.000000000369773220328867      0      0
0.0000174553601974744      0.0000176969990132074      0.000000000391540770298688      0      0
0.0000176969990132074      0.0000179419828941014      0.000000000668915196810850      0      0
0.0000179419828941014      0.0000181903581467107      0.000000000742502236154246      0      0
0.0000181903581467107      0.0000184421717186223      0.000000000351842490565754      0      0
0.0000184421717186223      0.0000186974712073306      0.000000000750961559706847      0      0
0.0000186974712073306      0.0000189563048692332      0.000000000640302292521365      0      0
0.0000189563048692332      0.0000192187216287532      0.000000000523266864306632      0      0
0.0000192187216287532      0.0000194847710875863      0.000000000237558382778802      0      0
0.0000194847710875863      0.0000197545035340766      0.000000000502367885288556      0      0
0.0000197545035340766      0.000020027969952722      0.000000000834870963956492      0      0
0.000020027969952722      0.0000203052220338112      0.000000000876969746095687      0      0
0.0000203052220338112      0.0000205863121831945      0.000000000922533319563684      0      0
0.0000205863121831945      0.0000208712935321888      0.000000000833139250251314      0      0
0.0000208712935321888      0.000021160219947621      0.000000000647364208404403      0      0
0.000021160219947621      0.0000214531460420097      0.000000000326355028487807      0      0
0.0000214531460420097      0.0000217501271838877      0.000000000449857783191491      0      0
0.0000217501271838877      0.0000220512195082683      0.000000000305044372832216      0      0
0.0000220512195082683      0.0000223564799272551      0.000000000987419452151849      0      0
0.0000223564799272551      0.0000226659661408002      0.000000000745116524294056      0      0
0.0000226659661408002      0.0000229797366476099      0.00000000113781996242805      0      0
0.0000229797366476099      0.0000232978507562027      0.000000000559874679018055      0      0
0.0000232978507562027      0.0000236203685961192      0.000000000365242447546721      0      0
0.0000236203685961192      0.000023947351129288      0.000000000530953324001387      0      0
0.000023947351129288      0.0000242788601615485      0.000000000511032319498240      0      0
0.0000242788601615485      0.0000246149583543337      0.000000000371343600272145      0      0
0.0000246149583543337      0.0000249557092365137      0.000000000602515585869474      0      0
0.0000249557092365137      0.0000253011772164045      0.00000000113284737598198      0      0
0.0000253011772164045      0.0000256514275939423      0.00000000147945535895512      0      0
0.0000256514275939423      0.0000260065265730261      0.00000000136826291054609      0      0
0.0000260065265730261      0.0000263665412740315      0.000000000837521762271543      0      0
0.0000263665412740315      0.0000267315397464981      0.000000000434236732334021      0      0
0.0000267315397464981      0.0000271015909819919      0.000000000830107206991672      0      0
0.0000271015909819919      0.0000274767649271459      0.00000000119210150376055      0      0
0.0000274767649271459      0.0000278571324968813      0.00000000133025977556376      0      0
0.0000278571324968813      0.0000282427655878122      0.00000000121271700995176      0      0
0.0000282427655878122      0.0000286337370918349      0.000000000719199429776480      0      0
0.0000286337370918349      0.0000290301209099061      0.000000000888893468595048      0      0
0.0000290301209099061      0.0000294319919660113      0.00000000194883992113756      0      0
0.0000294319919660113      0.0000298394262213274      0.000000000732493526890378      0      0
0.0000298394262213274      0.00003025250068858      0.00000000207174034187527      0      0
0.00003025250068858      0.000030671293446601      0.00000000151478081940733      0      0
0.000030671293446601      0.0000310958836550867      0.00000000102462905610416      0      0
0.0000310958836550867      0.00003152635156956      0.00000000135907889095185      0      0
0.00003152635156956      0.000031962778556541      0.00000000226039352909937      0      0
0.000031962778556541      0.0000324052471089262      0.00000000116447618431698      0      0
0.0000324052471089262      0.0000328538408615817      0.00000000244311727666260      0      0
0.0000328538408615817      0.000033308644607151      0.00000000221868565518301      0      0
0.000033308644607151      0.0000337697443120835      0.00000000248220654379554      0      0
0.0000337697443120835      0.0000342372271328825      0.00000000213310156670827      0      0
0.0000342372271328825      0.0000347111814325807      0.00000000205331183799799      0      0
0.0000347111814325807      0.0000351916967974413      0.000000000925787857328878      0      0
0.0000351916967974413      0.0000356788640538924      0.00000000137108054304101      0      0
0.0000356788640538924      0.0000361727752856944      0.00000000295625634417852      0      0
0.0000361727752856944      0.0000366735238513458      0.00000000127552857725839      0      0
0.0000366735238513458      0.0000371812044017293      0.000000000894455369641872      0      0
0.0000371812044017293      0.0000376959128980032      0.00000000243926157495658      0      0
0.0000376959128980032      0.0000382177466297395      0.00000000201679186916987      0      0
0.0000382177466297395      0.0000387468042333134      0.00000000293821015193560      0      0
0.0000387468042333134      0.0000392831857105477      0.00000000159205318151434      0      0
0.0000392831857105477      0.0000398269924476147      0.00000000347800038336827      0      0
0.0000398269924476147      0.0000403783272342003      0.00000000310064220557721      0      0
0.0000403783272342003      0.0000409372942829333      0.00000000372715187556785      0      0
0.0000409372942829333      0.0000415039992490831      0.00000000229533389175366      0      0
0.0000415039992490831      0.000042078549250531      0.00000000234197752594735      0      0
0.000042078549250531      0.0000426610528880173      0.00000000404101352393171      0      0
0.0000426610528880173      0.0000432516202656688      0.00000000376645683547360      0      0
0.0000432516202656688      0.0000438503630118107      0.00000000434320325387151      0      0
0.0000438503630118107      0.0000444573943000663      0.00000000191500854408849      0      0
0.0000444573943000663      0.0000450728288707489      0.00000000205873494969562      0      0
0.0000450728288707489      0.0000456967830525504      0.00000000465797783146515      0      0
0.0000456967830525504      0.0000463293747845289      0.00000000473880056721299      0      0
0.0000463293747845289      0.0000469707236384016      0.00000000377713345330270      0      0
0.0000469707236384016      0.0000476209508411464      0.00000000513408440879024      0      0
0.0000476209508411464      0.0000482801792979158      0.00000000419676816132495      0      0
0.0000482801792979158      0.0000489485336152684      0.00000000517401021837016      0      0
0.0000489485336152684      0.0000496261401247217      0.00000000550263297408667      0      0
0.0000496261401247217      0.0000503131269066316      0.00000000342110419712766      0      0
0.0000503131269066316      0.0000510096238144011      0.00000000491782015111983      0      0
0.0000510096238144011      0.000051715762499026      0.00000000218194105911940      0      0
0.000051715762499026      0.000052431676433979      0.00000000176689472546387      0      0
0.000052431676433979      0.0000531575009404385      0.00000000573836109581722      0      0
0.0000531575009404385      0.0000538933732128671      0.00000000433329981986175      0      0
0.0000538933732128671      0.0000546394323449439      0.00000000664275268918775      0      0
0.0000546394323449439      0.0000553958193558558      0.00000000650211508291810      0      0
0.0000553958193558558      0.0000561626772169526      0.00000000625231226128039      0      0
0.0000561626772169526      0.0000569401508787716      0.00000000709162738087016      0      0
0.0000569401508787716      0.0000577283872984359      0.00000000709828308273077      0      0
0.0000577283872984359      0.0000585275354674316      0.00000000587088670214782      0      0
0.0000585275354674316      0.0000593377464397706      0.00000000719974513184915      0      0
0.0000593377464397706      0.0000601591733605423      0.00000000365600165197031      0      0
0.0000601591733605423      0.0000609919714948611      0.00000000461307589369011      0      0
0.0000609919714948611      0.0000618362982572143      0.00000000569098841382891      0      0
0.0000618362982572143      0.0000626923132412161      0.00000000239678284134397      0      0
0.0000626923132412161      0.0000635601782497746      0.00000000616424094458978      0      0
0.0000635601782497746      0.0000644400573256746      0.00000000506100516329795      0      0
0.0000644400573256746      0.0000653321167825856      0.00000000480138205322705      0      0
0.0000653321167825856      0.0000662365252364977      0.00000000766389724833031      0      0
0.0000662365252364977      0.0000671534536375933      0.00000000355634398653205      0      0
0.0000671534536375933      0.0000680830753025601      0.00000000796038032581074      0      0
0.0000680830753025601      0.0000690255659473509      0.00000000596337976595369      0      0
0.0000690255659473509      0.0000699811037203975      0.00000000752500549370760      0      0
0.0000699811037203975      0.0000709498692362838      0.00000000428470547416558      0      0
0.0000709498692362838      0.0000719320456098856      0.00000000819703963579328      0      0
0.0000719320456098856      0.0000729278184909828      0.00000000747640754207250      0      0
0.0000729278184909828      0.0000739373760993502      0.00000000757008013432610      0      0
0.0000739373760993502      0.0000749609092603353      0.00000000422524562689425      0      0
0.0000749609092603353      0.0000759986114409274      0.00000000357829502788184      0      0
0.0000759986114409274      0.0000770506787863264      0.0000000132595014829785      0      0
0.0000770506787863264      0.0000781173101570184      0.00000000886932262130578      0      0
0.0000781173101570184      0.0000791987071663636      0.0000000116908561002933      0      0
0.0000791987071663636      0.0000802950742187053      0.0000000115611177382146      0      0
0.0000802950742187053      0.000081406618548006      0.0000000148877748014520      0      0
0.000081406618548006      0.0000825335502570186      0.0000000153991297034427      0      0
0.0000825335502570186      0.0000836760823569998      0.00000000671553695720516      0      0
0.0000836760823569998      0.0000848344308079731      0.0000000159315279194186      0      0
0.0000848344308079731      0.0000860088145595493      0.0000000165148224709933      0      0
0.0000860088145595493      0.0000871994555923124      0.00000000917990476896865      0      0
0.0000871994555923124      0.0000884065789597775      0.0000000172203012981619      0      0
0.0000884065789597775      0.0000896304128309307      0.0000000149342024364399      0      0
0.0000896304128309307      0.0000908711885333572      0.0000000185672139424312      0      0
0.0000908711885333572      0.0000921291405969664      0.00000000730344433653213      0      0
0.0000921291405969664      0.0000934045067983223      0.0000000180627479150954      0      0
0.0000934045067983223      0.0000946975282055884      0.0000000184347334434246      0      0
0.0000946975282055884      0.0000960084492240934      0.00000000743089211762051      0      0
0.0000960084492240934      0.0000973375176425286      0.0000000213532277886501      0      0
0.0000973375176425286      0.000098684984679785      0.0000000174772871406085      0      0
0.000098684984679785      0.000100051105032438      0.0000000205851592954759      0      0
0.000100051105032438      0.000101436136922889      0.0000000195530100338231      0      0
0.000101436136922889      0.000102840342148178      0.0000000188528035188531      0      0
0.000102840342148178      0.000104263986129461      0.0000000108655489117613      0      0
0.000104263986129461      0.000105707337962187      0.0000000162120983774904      0      0
0.000105707337962187      0.00010717067046696      0.0000000258190071754767      0      0
0.00010717067046696      0.000108654260241103      0.0000000114238014972056      0      0
0.000108654260241103      0.000110158387710945      0.00000000963514203079226      0      0
0.000110158387710945      0.000111683337184825      0.00000000795081491966112      0      0
0.000111683337184825      0.000113229396906833      0.0000000211289147572864      0      0
0.000113229396906833      0.00011479685911129      0.0000000215868123697388      0      0
0.00011479685911129      0.000116386020077991      0.0000000306332290006997      0      0
0.000116386020077991      0.000117997180188201      0.0000000309784098245023      0      0
0.000117997180188201      0.00011963064398144      0.0000000305813524970621      0      0
0.00011963064398144      0.00012128672021304      0.00000000888929253122547      0      0
0.00012128672021304      0.00012296572191251      0.0000000326239830702529      0      0
0.00012296572191251      0.000124667966442703      0.0000000339890722707261      0      0
0.000124667966442703      0.000126393775559803      0.0000000354234906108097      0      0
0.000126393775559803      0.000128143475474143      0.0000000330747721898698      0      0
0.000128143475474143      0.000129917396911867      0.0000000139121318773128      0      0
0.000129917396911867      0.000131715875177439      0.0000000318650195957436      0      0
0.000131715875177439      0.000133539250217029      0.0000000402172403828628      0      0
0.000133539250217029      0.00013538786668276      0.0000000411405705051079      0      0
0.00013538786668276      0.000137262073997862      0.0000000313345311599575      0      0
0.000137262073997862      0.000139162226422714      0.0000000217083187573496      0      0
0.000139162226422714      0.00014108868312181      0.0000000353777519261806      0      0
0.00014108868312181      0.000143041808231644      0.0000000462678882764958      0      0
0.000143041808231644      0.000145021970929542      0.0000000465044647792516      0      0
0.000145021970929542      0.00014702954550344      0.0000000483578447085228      0      0
0.00014702954550344      0.000149064911422635      0.0000000259527089978498      0      0
0.000149064911422635      0.00015112845340951      0.0000000442507217401181      0      0
0.00015112845340951      0.000153220561512254      0.0000000154403520582477      0      0
0.000153220561512254      0.000155341631178586      0.0000000373913627086086      0      0
0.000155341631178586      0.000157492063330508      0.0000000410327357696375      0      0
0.000157492063330508      0.000159672264440082      0.0000000240652665506452      0      0
0.000159672264440082      0.00016188264660626      0.0000000365738867104030      0      0
0.00016188264660626      0.000164123627632783      0.0000000540934045725485      0      0
0.000164123627632783      0.00016639563110715      0.0000000494155429812368      0      0
0.00016639563110715      0.000168699086480686      0.0000000203234955558307      0      0
0.000168699086480686      0.000171034429149716      0.0000000179221966199844      0      0
0.000171034429149716      0.00017340210053786      0.0000000226097964112371      0      0
0.00017340210053786      0.000175802548179476      0.0000000571068209580542      0      0
0.000175802548179476      0.000178236225804249      0.0000000624307117329697      0      0
0.000178236225804249      0.000180703593422953      0.0000000452817252196825      0      0
0.000180703593422953      0.000183205117414405      0.0000000374064439518099      0      0
0.000183205117414405      0.000185741270613619      0.0000000686429238768542      0      0
0.000185741270613619      0.000188312532401177      0.0000000758774773418362      0      0
0.000188312532401177      0.000190919388793845      0.0000000690406724431559      0      0
0.000190919388793845      0.000193562332536437      0.0000000321017882894674      0      0
0.000193562332536437      0.000196241863194957      0.0000000657732327185676      0      0
0.000196241863194957      0.000198958487251018      0.0000000665009182184835      0      0
0.000198958487251018      0.000201712718197586      0.0000000837376301229537      0      0
0.000201712718197586      0.000204505076636033      0.0000000376860128742812      0      0
0.000204505076636033      0.000207336090374545      0.0000000277420716213891      0      0
0.000207336090374545      0.000210206294527884      0.0000000293962530555429      0      0
0.000210206294527884      0.000213116231618538      0.0000000358192129395912      0      0
0.000213116231618538      0.000216066451679264      0.0000000890466633035571      0      0
0.000216066451679264      0.000219057512357059      0.0000000950015994933301      0      0
0.000219057512357059      0.000222089979018563      0.0000000551848319322648      0      0
0.000222089979018563      0.000225164424856924      0.0000000877973323358343      0      0
0.000225164424856924      0.000228281431000144      0.000000115906017039825      0      0
0.000228281431000144      0.00023144158662092      0.0000000904875492955893      0      0
0.00023144158662092      0.000234645489048012      0.0000000746749923242145      0      0
0.000234645489048012      0.000237893743879147      0.0000000881514739345461      0      0
0.000237893743879147      0.000241186965095492      0.000000122824535287948      0      0
0.000241186965095492      0.000244525775177701      0.000000124263260142499      0      0
0.000244525775177701      0.000247910805223583      0.0000000371528782028307      0      0
0.000247910805223583      0.000251342695067386      0.000000142110321720833      0      0
0.000251342695067386      0.000254822093400743      0.0000000419216925258499      0      0
0.000254822093400743      0.00025834965789528      0.000000123394688811496      0      0
0.00025834965789528      0.000261926055326934      0.000000154825216861476      0      0
0.000261926055326934      0.000265551961701985      0.000000142441525410003      0      0
0.000265551961701985      0.00026922806238483      0.000000138440335497515      0      0
0.00026922806238483      0.000272955052227537      0.000000156766220221231      0      0
0.000272955052227537      0.000276733635701177      0.000000172438445812083      0      0
0.000276733635701177      0.000280564527028988      0.000000117650035732074      0      0
0.000280564527028988      0.000284448450321376      0.0000000845137065528335      0      0
0.000284448450321376      0.000288386139712781      0.000000184893699746727      0      0
0.000288386139712781      0.000292378339500449      0.0000000717303313678831      0      0
0.000292378339500449      0.000296425804285111      0.000000164391678733909      0      0
0.000296425804285111      0.000300529299113624      0.000000194743993560047      0      0
0.000300529299113624      0.000304689599623573      0.000000123860560893991      0      0
0.000304689599623573      0.000308907492189884      0.0000000675562849407184      0      0
0.000308907492189884      0.000313183774073464      0.0000000595183755653184      0      0
0.000313183774073464      0.000317519253571897      0.0000000683438176237701      0      0
0.000317519253571897      0.000321914750172228      0.000000127303521969306      0      0
0.000321914750172228      0.000326371094705861      0.000000220294066834921      0      0
0.000326371094705861      0.000330889129505603      0.000000226138528288486      0      0
0.000330889129505603      0.000335469708564879      0.0000000680905899011346      0      0
0.000335469708564879      0.000340113697699154      0.000000255568115283811      0      0
0.000340113697699154      0.000344821974709588      0.0000000881254362541058      0      0
0.000344821974709588      0.000349595429548956      0.000000275997819629461      0      0
0.000349595429548956      0.000354434964489868      0.000000164337756384182      0      0
0.000354434964489868      0.000359341494295315      0.000000111085038483133      0      0
0.000359341494295315      0.000364315946391572      0.000000241230671063129      0      0
0.000364315946391572      0.000369359261043507      0.000000298356340959260      0      0
0.000369359261043507      0.000374472391532301      0.000000316029257176439      0      0
0.000374472391532301      0.00037965630433564      0.000000323479455420129      0      0
0.00037965630433564      0.000384911979310397      0.000000312340920061574      0      0
0.000384911979310397      0.000390240409877844      0.000000237397182853442      0      0
0.000390240409877844      0.000395642603211426      0.0000000958822536605508      0      0
0.000395642603211426      0.000401119580427133      0.000000276912768639866      0      0
0.000401119580427133      0.000406672376776519      0.000000354124115296120      0      0
0.000406672376776519      0.000412302041842373      0.000000104442850403910      0      0
0.000412302041842373      0.000418009639737117      0.000000395003545547347      0      0
0.000418009639737117      0.000423796249303941      0.000000110939945291425      0      0
0.000423796249303941      0.000429662964320725      0.000000393943827296775      0      0
0.000429662964320725      0.000435610893706785      0.000000327058617246680      0      0
0.000435610893706785      0.000441641161732474      0.000000121404565311058      0      0
0.000441641161732474      0.000447754908231697      0.000000332606439522358      0      0
0.000447754908231697      0.000453953288817359      0.000000453202287166186      0      0
0.000453953288817359      0.000460237475099795      0.000000476376975989491      0      0
0.000460237475099795      0.000466608654908228      0.000000472884633470431      0      0
0.000466608654908228      0.000473068032515292      0.000000484980802361338      0      0
0.000473068032515292      0.000479616828864662      0.000000515753674215177      0      0
0.000479616828864662      0.000486256281801832      0.000000525503656659606      0      0
0.000486256281801832      0.000492987646308097      0.000000432631916871671      0      0
0.000492987646308097      0.000499812194737762      0.000000189114740291455      0      0
0.000499812194737762      0.000506731217058643      0.000000358917013791643      0      0
0.000506731217058643      0.0005137460210959      0.000000596726503706239      0      0
0.0005137460210959      0.000520857932779231      0.000000278824943186250      0      0
0.000520857932779231      0.000528068296393506      0.000000508760619816114      0      0
0.000528068296393506      0.000535378474832857      0.000000470450968971662      0      0
0.000535378474832857      0.000542789849858294      0.000000506933001325440      0      0
0.000542789849858294      0.000550303822358882      0.000000391941507065209      0      0
0.000550303822358882      0.000557921812616533      0.000000688451742288717      0      0
0.000557921812616533      0.000565645260574473      0.000000263699918451529      0      0
0.000565645260574473      0.00057347562610941      0.000000496461917844022      0      0
0.00057347562610941      0.000581414389307485      0.000000762482833019040      0      0
0.000581414389307485      0.000589463050744029      0.000000663524071663333      0      0
0.000589463050744029      0.000597623131767208      0.000000402887454588763      0      0
0.000597623131767208      0.000605896174785581      0.000000226760050250536      0      0
0.000605896174785581      0.000614283743559644      0.000000280041669979720      0      0
0.000614283743559644      0.000622787423497414      0.000000357869756549261      0      0
0.000622787423497414      0.000631408821954096      0.000000365452414454634      0      0
0.000631408821954096      0.000640149568535908      0.000000299222242550121      0      0
0.000640149568535908      0.000649011315408104      0.000000262315227075068      0      0
0.000649011315408104      0.000657995737607266      0.000000489773071468136      0      0
0.000657995737607266      0.000667104533357915      0.000000839952138730082      0      0
0.000667104533357915      0.00067633942439351      0.00000103422770788638      0      0
0.00067633942439351      0.000685702156281888      0.000000787817391839305      0      0
0.000685702156281888      0.000695194498755206      0.000000300597299985930      0      0
0.000695194498755206      0.000704818246044455      0.000000987584313753134      0      0
0.000704818246044455      0.000714575217218609      0.000000978703771913452      0      0
0.000714575217218609      0.000724467256528451      0.000000407735522806323      0      0
0.000724467256528451      0.000734496233755185      0.00000121967016485848      0      0
0.000734496233755185      0.000744664044563847      0.000000381898183625902      0      0
0.000744664044563847      0.000754972610861632      0.00000126994951851270      0      0
0.000754972610861632      0.000765423881161163      0.000000373952425452776      0      0
0.000765423881161163      0.0007760198309488      0.00000135606434661925      0      0
0.0007760198309488      0.000786762463058045      0.000000631279260528349      0      0
0.000786762463058045      0.00079765380804811      0.00000105470032171117      0      0
0.00079765380804811      0.000808695924587738      0.00000142168395757677      0      0
0.000808695924587738      0.000819890899844323      0.000000603288919591336      0      0
0.000819890899844323      0.00083124084987843      0.000000905556593543049      0      0
0.00083124084987843      0.000842747920043766      0.00000156559124911459      0      0
0.000842747920043766      0.000854414285392693      0.00000150066889460170      0      0
0.000854414285392693      0.000866242151087355      0.000000955407766419063      0      0
0.000866242151087355      0.000878233752816494      0.000000473289022482281      0      0
0.000878233752816494      0.000890391357218039      0.000000757696745192014      0      0
0.000890391357218039      0.000902717262307538      0.00000118589198996872      0      0
0.000902717262307538      0.000915213797912533      0.00000148310534604736      0      0
0.000915213797912533      0.000927883326112938      0.00000165889197118551      0      0
0.000927883326112938      0.000940728241687513      0.00000174369219830026      0      0
0.000940728241687513      0.000953750972566528      0.00000174621840092471      0      0
0.000953750972566528      0.000966953980290686      0.00000164289409412760      0      0
0.000966953980290686      0.000980339760476396      0.00000138454043912564      0      0
0.000980339760476396      0.000993910843287497      0.000000942207556160824      0      0
0.000993910843287497      0.0010076697939135      0.000000617508517948661      0      0
0.0010076697939135      0.00102161921305448      0.00000124958555920760      0      0
0.00102161921305448      0.0010357617374126      0.00000211052660219215      0      0
0.0010357617374126      0.00105010004019057      0.00000248411059122120      0      0
0.00105010004019057      0.00106463683159689      0.00000188598294071748      0      0
0.00106463683159689      0.00107937485935813      0.000000705026929524155      0      0
0.00107937485935813      0.00109431690923832      0.00000205096325819672      0      0
0.00109431690923832      0.00110946580556549      0.00000274060945252854      0      0
0.00110946580556549      0.00112482441176555      0.00000131253052379002      0      0
0.00112482441176555      0.00114039563090349      0.00000192392415205986      0      0
0.00114039563090349      0.00115618240623217      0.00000294225359933922      0      0
0.00115618240623217      0.00117218772174859      0.000000910008322665389      0      0
0.00117218772174859      0.00118841460275796      0.00000293585752901593      0      0
0.00118841460275796      0.00120486611644553      0.00000208838555419695      0      0
0.00120486611644553      0.00122154537245635      0.00000243479020991609      0      0
0.00122154537245635      0.00123845552348304      0.00000275723765277238      0      0
0.00123845552348304      0.00125559976586171      0.00000229547809111094      0      0
0.00125559976586171      0.00127298134017614      0.00000288264162820701      0      0
0.00127298134017614      0.00129060353187029      0.00000278206163761861      0      0
0.00129060353187029      0.00130846967186935      0.00000236409725003907      0      0
0.00130846967186935      0.00132658313720929      0.00000371392175410485      0      0
0.00132658313720929      0.00134494735167523      0.00000114645810838623      0      0
0.00134494735167523      0.00136356578644858      0.00000406785381185786      0      0
0.00136356578644858      0.00138244196076317      0.00000282925985678558      0      0
0.00138244196076317      0.00140157944257044      0.00000214779752522233      0      0
0.00140157944257044      0.00142098184921384      0.00000454139913592600      0      0
0.00142098184921384      0.00144065284811262      0.00000309517836548221      0      0
0.00144065284811262      0.00146059615745496      0.00000173607788638401      0      0
0.00146059615745496      0.00148081554690089      0.00000451203447852677      0      0
0.00148081554690089      0.00150131483829471      0.00000475518142414704      0      0
0.00150131483829471      0.00152209790638749      0.00000250631092286765      0      0
0.00152209790638749      0.00154316867956938      0.00000205531517569062      0      0
0.00154316867956938      0.00156453114061223      0.00000457117105487999      0      0
0.00156453114061223      0.00158618932742236      0.00000567981183611377      0      0
0.00158618932742236      0.00160814733380381      0.00000506253341314883      0      0
0.00160814733380381      0.00163040931023216      0.00000329346733116887      0      0
0.00163040931023216      0.00165297946463904      0.00000169072409001246      0      0
0.00165297946463904      0.00167586206320748      0.00000266818714303109      0      0
0.00167586206320748      0.00169906143117836      0.00000442001873774425      0      0
0.00169906143117836      0.00172258195366789      0.00000576811214259737      0      0
0.00172258195366789      0.00174642807649655      0.00000661552966439818      0      0
0.00174642807649655      0.00177060430702936      0.00000705804084902636      0      0
0.00177060430702936      0.00179511521502795      0.00000723946146170974      0      0
0.00179511521502795      0.00181996543351421      0.00000729883188334966      0      0
0.00181996543351421      0.00184515965964614      0.00000734770696642812      0      0
0.00184515965964614      0.00187070265560561      0.00000746256576962111      0      0
0.00187070265560561      0.00189659924949857      0.00000768344793947244      0      0
0.00189659924949857      0.00192285433626758      0.00000801284120168335      0      0
0.00192285433626758      0.00194947287861711      0.00000841170432022478      0      0
0.00194947287861711      0.00197645990795156      0.00000879273697121394      0      0
0.00197645990795156      0.00200382052532629      0.00000901448743197957      0      0
0.00200382052532629      0.00203155990241182      0.00000888356189352504      0      0
0.00203155990241182      0.00205968328247135      0.00000817664663845546      0      0
0.00205968328247135      0.00208819598135186      0.00000670326731919510      0      0
0.00208819598135186      0.00211710338848892      0.00000448624998817788      0      0
0.00211710338848892      0.00214641096792534      0.00000277749144889228      0      0
0.00214641096792534      0.00217612425934403      0.00000493452838107201      0      0
0.00217612425934403      0.00220624887911509      0.00000845326739518880      0      0
0.00220624887911509      0.00223679052135739      0.0000109793206811444      0      0
0.00223679052135739      0.00226775495901488      0.0000111856874890937      0      0
0.00226775495901488      0.00229914804494778      0.00000836750360356722      0      0
0.00229914804494778      0.00233097571303889      0.00000371625323674602      0      0
0.00233097571303889      0.00236324397931521      0.00000649016031456063      0      0
0.00236324397931521      0.00239595894308506      0.0000118172115964705      0      0
0.00239595894308506      0.00242912678809096      0.0000128996895925624      0      0
0.00242912678809096      0.00246275378367852      0.00000817631878657762      0      0
0.00246275378367852      0.00249684628598141      0.00000440360632243104      0      0
0.00249684628598141      0.00253141073912281      0.0000120545128053698      0      0
0.00253141073912281      0.0025664536764335      0.0000145261341171784      0      0
0.0025664536764335      0.00260198172168671      0.00000814244722688621      0      0
0.00260198172168671      0.00263800159035023      0.00000707531926213688      0      0
0.00263800159035023      0.00267452009085567      0.0000155899146868216      0      0
0.00267452009085567      0.00271154412588544      0.0000131662051602977      0      0
0.00271154412588544      0.00274908069367747      0.00000477614820042778      0      0
0.00274908069367747      0.00278713688934801      0.0000157082463577578      0      0
0.00278713688934801      0.00282571990623272      0.0000154396819597280      0      0
0.00282571990623272      0.00286483703724639      0.00000504117753068254      0      0
0.00286483703724639      0.00290449567626138      0.0000174628079724858      0      0
0.00290449567626138      0.00294470331950526      0.0000153086044104091      0      0
0.00294470331950526      0.0029854675669777      0.00000755482305798535      0      0
0.0029854675669777      0.00302679612388701      0.0000205015405206026      0      0
0.00302679612388701      0.0030686968021066      0.0000110621808273180      0      0
0.0030686968021066      0.00311117752165154      0.0000153991425079685      0      0
0.00311117752165154      0.0031542463121756      0.0000205031714877174      0      0
0.0031542463121756      0.00319791131448903      0.00000690761410898130      0      0
0.00319791131448903      0.00324218078209728      0.0000234977982997789      0      0
0.00324218078209728      0.0032870630827611      0.0000105253814761784      0      0
0.0032870630827611      0.00333256670007821      0.0000212869331315841      0      0
0.00333256670007821      0.00337870023508683      0.0000184660436139712      0      0
0.00337870023508683      0.00342547240789146      0.0000167582823162017      0      0
0.00342547240789146      0.00347289205931113      0.0000240895057905525      0      0
0.00347289205931113      0.00352096815255051      0.0000124420587701926      0      0
0.00352096815255051      0.00356970977489406      0.0000276016999025874      0      0
0.00356970977489406      0.00361912613942378      0.00000987520759672836      0      0
0.00361912613942378      0.0036692265867606      0.0000299188372931610      0      0
0.0036692265867606      0.00372002058682995      0.00000922083411779124      0      0
0.00372002058682995      0.00377151774065175      0.0000317513639313340      0      0
0.00377151774065175      0.00382372778215516      0.00000986212268088423      0      0
0.00382372778215516      0.00387666058001854      0.0000332953776742260      0      0
0.00387666058001854      0.00393032613953476      0.0000121275140515397      0      0
0.00393032613953476      0.0039847346045024      0.0000340842538486979      0      0
0.0039847346045024      0.00403989625914312      0.0000172115499937071      0      0
0.00403989625914312      0.00409582153004557      0.0000329270692153065      0      0
0.00409582153004557      0.00415252098813623      0.0000253547556739000      0      0
0.00415252098813623      0.00421000535067748      0.0000281022125951968      0      0
0.00421000535067748      0.0042682854832934      0.0000350174817675129      0      0
0.0042682854832934      0.00432737240202355      0.0000185154683003744      0      0
0.00432737240202355      0.00438727727540519      0.0000427490457460550      0      0
0.00438727727540519      0.00444801142658443      0.0000123413575642927      0      0
0.00444801142658443      0.00450958633545639      0.0000434009685141777      0      0
0.00450958633545639      0.00457201364083525      0.0000284204309492718      0      0
0.00457201364083525      0.00463530514265407      0.0000320983410162145      0      0
0.00463530514265407      0.00469947280419532      0.0000463178371563685      0      0
0.00469947280419532      0.00476452875435209      0.0000139210018622655      0      0
0.00476452875435209      0.0048304852899207      0.0000504500789570009      0      0
0.0048304852899207      0.00489735487792503      0.0000341034648486181      0      0
0.00489735487792503      0.00496515015797302      0.0000319291362666861      0      0
0.00496515015797302      0.00503388394464577      0.0000560917018179198      0      0
0.00503388394464577      0.00510356922991978      0.0000204057654002852      0      0
0.00510356922991978      0.00517421918562266      0.0000485836251520796      0      0
0.00517421918562266      0.00524584716592283      0.0000553333136308937      0      0
0.00524584716592283      0.00531846670985373      0.0000170507169931830      0      0
0.00531846670985373      0.00539209154387294      0.0000593913395238479      0      0
0.00539209154387294      0.00546673558445676      0.0000545854001623260      0      0
0.00546673558445676      0.00554241294073067      0.0000208777654379609      0      0
0.00554241294073067      0.00561913791713623      0.0000664761279867590      0      0
0.00561913791713623      0.00569692501613484      0.0000578585950212500      0      0
0.00569692501613484      0.00577578894094906      0.0000223704151162790      0      0
0.00577578894094906      0.00585574459834172      0.0000707657388471250      0      0
0.00585574459834172      0.00593680710143364      0.0000668048471115788      0      0
0.00593680710143364      0.00601899177256026      0.0000217301824996789      0      0
0.00601899177256026      0.00610231414616781      0.0000702930897792958      0      0
0.00610231414616781      0.0061867899717497      0.0000803613369185799      0      0
0.0061867899717497      0.0062724352168234      0.0000317710250870220      0      0
0.0062724352168234      0.00635926606994866      0.0000600735533462200      0      0
0.00635926606994866      0.00644729894378739      0.0000929787825219512      0      0
0.00644729894378739      0.00653655047820597      0.0000598146997587971      0      0
0.00653655047820597      0.00662703754342055      0.0000364991220397121      0      0
0.00662703754342055      0.00671877724318579      0.0000930446341188386      0      0
0.00671877724318579      0.00681178691802782      0.0000938822599619524      0      0
0.00681178691802782      0.00690608414852187      0.0000383348302270350      0      0
0.00690608414852187      0.00700168675861542      0.0000663209130911394      0      0
0.00700168675861542      0.00709861281899715      0.000111693697404253      0      0
0.00709861281899715      0.00719688065051277      0.0000913167308795087      0      0
0.00719688065051277      0.00729650882762788      0.0000327059546593451      0      0
0.00729650882762788      0.00739751618193895      0.0000859376934304363      0      0
0.00739751618193895      0.00749992180573285      0.000125563783550881      0      0
0.00749992180573285      0.00760374505559565      0.0000977880626921741      0      0
0.00760374505559565      0.00770900555607137      0.0000362397088477788      0      0
0.00770900555607137      0.00781572320337137      0.0000928065431180706      0      0
0.00781572320337137      0.00792391816913513      0.000139309680701292      0      0
0.00792391816913513      0.00803361090424307      0.000118817473848356      0      0
0.00803361090424307      0.00814482214268214      0.0000498824625813036      0      0
0.00814482214268214      0.00825757290546495      0.0000819773355591924      0      0
0.00825757290546495      0.00837188450460311      0.000147358984446957      0      0
0.00837188450460311      0.0084877785471356      0.000151764443128718      0      0
0.0084877785471356      0.00860527693921294      0.0000920717418248559      0      0
0.00860527693921294      0.00872440189023784      0.0000515852860124431      0      0
0.00872440189023784      0.0088451759170632      0.000131589227373237      0      0
0.0088451759170632      0.00896762184824822      0.000178549331499974      0      0
0.00896762184824822      0.00909176282837339      0.000157417802175511      0      0
0.00909176282837339      0.00921762232241531      0.0000814494342486637      0      0
0.00921762232241531      0.009345224120182      0.0000734122356144518      0      0
0.009345224120182      0.00947459234080956      0.000160830603441150      0      0
0.00947459234080956      0.00960575143732124      0.000205141505559548      0      0
0.00960575143732124      0.0097387262012494      0.000180630588146548      0      0
0.0097387262012494      0.00987354176732169      0.000100329220116544      0      0
0.00987354176732169      0.0100102236182119      0.0000724963274190877      0      0
0.0100102236182119      0.0101487975893568      0.000166593516542506      0      0
0.0101487975893568      0.0102892898738392      0.000230300283064188      0      0
0.0102892898738392      0.0104317270273393      0.000227793661782330      0      0
0.0104317270273393      0.0105761359731542      0.000159957395329801      0      0
0.0105761359731542      0.0107225440072866      0.0000726577072640644      0      0
0.0107225440072866      0.0108709788036044      0.000130384453464769      0      0
0.0108709788036044      0.0110214684190717      0.000228707953370172      0      0
0.0110214684190717      0.0111740412990521      0.000276747526475593      0      0
0.0111740412990521      0.0113287262826851      0.000255576079929620      0      0
0.0113287262826851      0.0114855526083377      0.000172819025437561      0      0
0.0114855526083377      0.0116445499191305      0.0000830468049459759      0      0
0.0116445499191305      0.0118057482685412      0.000150767547392689      0      0
0.0118057482685412      0.0119691781260852      0.000260160864205670      0      0
0.0119691781260852      0.0121348703830748      0.000322937369883322      0      0
0.0121348703830748      0.0123028563584581      0.000317797385012955      0      0
0.0123028563584581      0.0124731678047393      0.000246042811168031      0      0
0.0124731678047393      0.0126458369139802      0.000135553428488755      0      0
0.0126458369139802      0.0128208963238851      0.000115512304942659      0      0
0.0128208963238851      0.0129983791239701      0.000235747449641143      0      0
0.0129983791239701      0.0131783188618175      0.000343049704407553      0      0
0.0131783188618175      0.0133607495494169      0.000394271700748941      0      0
0.0133607495494169      0.0135457056695945      0.000375993488531032      0      0
0.0135457056695945      0.0137332221825303      0.000292515378727806      0      0
0.0137332221825303      0.0139233345323668      0.000170994438590363      0      0
0.0139233345323668      0.0141160786539086      0.000127051155987241      0      0
0.0141160786539086      0.0143114909794141      0.000249810329685964      0      0
0.0143114909794141      0.0145096084454827      0.000380945100080331      0      0
0.0145096084454827      0.0147104685000363      0.000465362991726688      0      0
0.0147104685000363      0.0149141091093971      0.000483934289235405      0      0
0.0149141091093971      0.0151205687654648      0.000432700988943213      0      0
0.0151205687654648      0.0153298864929916      0.000322239960144704      0      0
0.0153298864929916      0.0155421018569589      0.000187807157708040      0      0
0.0155421018569589      0.015757254970056      0.000163900770335467      0      0
0.015757254970056      0.0159753865002618      0.000304205347431480      0      0
0.0159753865002618      0.0161965376785319      0.000454582053160434      0      0
0.0161965376785319      0.0164207503065923      0.000562878303686372      0      0
0.0164207503065923      0.0166480667648403      0.000608826572703966      0      0
0.0166480667648403      0.0168785300203555      0.000584859437305111      0      0
0.0168785300203555      0.0171121836350213      0.000494504601986041      0      0
0.0171121836350213      0.0173490717737588      0.000354281175791283      0      0
0.0173490717737588      0.017589239212875      0.000211848363024452      0      0
0.017589239212875      0.0178327313485262      0.000219280781372643      0      0
0.0178327313485262      0.0180795942052988      0.000381951983614343      0      0
0.0180795942052988      0.0183298744449088      0.000556016469293452      0      0
0.0183298744449088      0.0185836193750216      0.000693086238961707      0      0
0.0185836193750216      0.0188408769581945      0.000772379744526340      0      0
0.0188408769581945      0.0191016958209418      0.000783721838249695      0      0
0.0191016958209418      0.0193661252629267      0.000725480943164325      0      0
0.0193661252629267      0.0196342152662799      0.000604709239417527      0      0
0.0196342152662799      0.0199060165050465      0.000439932564125666      0      0
0.0199060165050465      0.0201815803547652      0.000279925949244700      0      0
0.0201815803547652      0.0204609589021785      0.000268652347319738      0      0
0.0204609589021785      0.0207442049550786      0.000439177216326323      0      0
0.0207442049550786      0.0210313720522889      0.000646390012366649      0      0
0.0210313720522889      0.0213225144737837      0.000830930264861967      0      0
0.0213225144737837      0.0216176872509482      0.000968168313186375      0      0
0.0216176872509482      0.0219169461769806      0.00104414853068348      0      0
0.0219169461769806      0.0222203478174381      0.00105173699539931      0      0
0.0222203478174381      0.0225279495209286      0.000989997432437884      0      0
0.0225279495209286      0.0228398094299506      0.000864348643740820      0      0
0.0228398094299506      0.0231559864918837      0.000687960679480043      0      0
0.0231559864918837      0.0234765404701303      0.000488815051560022      0      0
0.0234765404701303      0.0238015319554124      0.000343641132932059      0      0
0.0238015319554124      0.0241310223772239      0.000399987857030675      0      0
0.0241310223772239      0.0244650740154424      0.000613853375067496      0      0
0.0244650740154424      0.0248037500121009      0.000860399700610436      0      0
0.0248037500121009      0.025147114383323      0.00108979283449992      0      0
0.025147114383323      0.0254952320314234      0.00127877566045283      0      0
0.0254952320314234      0.025848168757175      0.00141301121941246      0      0
0.025848168757175      0.0262059912722472      0.00148341740039603      0      0
0.0262059912722472      0.0265687672118152      0.00148534582014011      0      0
0.0265687672118152      0.0269365651473444      0.00141842627375592      0      0
0.0269365651473444      0.0273094545995519      0.00128669859276049      0      0
0.0273094545995519      0.0276875060515468      0.00109930375050215      0      0
0.0276875060515468      0.0280707909621536      0.000873114099897581      0      0
0.0280707909621536      0.0284593817794181      0.000642881479449623      0      0
0.0284593817794181      0.0288533519543027      0.000495133253821294      0      0
0.0288533519543027      0.0292527759545692      0.000561244713513291      0      0
0.0292527759545692      0.0296577292788545      0.000802165466391952      0      0
0.0296577292788545      0.0300682884709421      0.00110048585192750      0      0
0.0300682884709421      0.0304845311342295      0.00140025464821813      0      0
0.0304845311342295      0.0309065359463971      0.00167511473840110      0      0
0.0309065359463971      0.0313343826742795      0.00190885350588570      0      0
0.0313343826742795      0.0317681521889432      0.00209008707795442      0      0
0.0317681521889432      0.0322079264809726      0.00221076197085608      0      0
0.0322079264809726      0.0326537886759678      0.00226570299435383      0      0
0.0326537886759678      0.033105823050257      0.00225248067502093      0      0
0.033105823050257      0.033564115046826      0.00217140325512933      0      0
0.033564115046826      0.0340287512914689      0.00202562629058231      0      0
0.0340287512914689      0.0344998196091616      0.00182152051454838      0      0
0.0344998196091616      0.0349774090406628      0.00156973352527493      0      0
0.0349774090406628      0.0354616098593442      0.00128824227777906      0      0
0.0354616098593442      0.0359525135882537      0.00101132008153162      0      0
0.0359525135882537      0.0364502130174152      0.000812075732762571      0      0
0.0364502130174152      0.0369548022213675      0.000807272848639482      0      0
0.0369548022213675      0.0374663765769464      0.00102423226138129      0      0
0.0374663765769464      0.0379850327813123      0.00136510519389811      0      0
0.0379850327813123      0.0385108688702281      0.00175153290509885      0      0
0.0385108688702281      0.0390439842365898      0.00214428751959395      0      0
0.0390439842365898      0.0395844796492134      0.00252156466429498      0      0
0.0395844796492134      0.0401324572718825      0.00286882980822910      0      0
0.0401324572718825      0.0406880206826587      0.00317522091099049      0      0
0.0406880206826587      0.0412512748934598      0.00343223571378544      0      0
0.0412512748934598      0.0418223263699098      0.00363322310501368      0      0
0.0418223263699098      0.0424012830514618      0.00377317732473653      0      0
0.0424012830514618      0.0429882543718015      0.00384865341796010      0      0
0.0429882543718015      0.0435833512795317      0.00385773591537139      0      0
0.0435833512795317      0.0441866862591436      0.00380003952203828      0      0
0.0441866862591436      0.0447983733522791      0.00367674639795693      0      0
0.0447983733522791      0.0454185281792862      0.00349070875433483      0      0
0.0454185281792862      0.0460472679610735      0.00324668349291916      0      0
0.0460472679610735      0.0466847115412677      0.00295184360841773      0      0
0.0466847115412677      0.0473309794086762      0.00261688870582327      0      0
0.0473309794086762      0.047986193720063      0.00225849180854029      0      0
0.047986193720063      0.0486504783232378      0.00190468587028934      0      0
0.0486504783232378      0.0493239587804657      0.00160543582830656      0      0
0.0493239587804657      0.0500067623922011      0.00144263774830707      0      0
0.0500067623922011      0.0506990182211494      0.00149899287333667      0      0
0.0506990182211494      0.0514008571166629      0.00177564157531495      0      0
0.0514008571166629      0.0521124117394733      0.00220074342261457      0      0
0.0521124117394733      0.0528338165867671      0.00270668173647667      0      0
0.0528338165867671      0.0535652080176086      0.00325156343500639      0      0
0.0535652080176086      0.0543067242787134      0.00381030430980409      0      0
0.0543067242787134      0.0550585055305805      0.00436646832442976      0      0
0.0550585055305805      0.0558206938739848      0.00490810908687082      0      0
0.0558206938739848      0.0565934333768373      0.00542582480091535      0      0
0.0565934333768373      0.0573768701014157      0.00591183472463130      0      0
0.0573768701014157      0.0581711521319738      0.00635952417124609      0      0
0.0581711521319738      0.0589764296027321      0.00676321179046947      0      0
0.0589764296027321      0.0597928547262553      0.00711802647657097      0      0
0.0597928547262553      0.0606205818222245      0.00741984020320036      0      0
0.0606205818222245      0.0614597673466051      0.00766523023502587      0      0
0.0614597673466051      0.0623105699212211      0.00785145735379531      0      0
0.0623105699212211      0.0631731503637371      0.00797645356033459      0      0
0.0631731503637371      0.0640476717180559      0.00803881656634109      0      0
0.0640476717180559      0.064934299285137      0.00803781089318346      0      0
0.064934299285137      0.065833200654241      0.00797337742483731      0      0
0.065833200654241      0.0667445457346082      0.00784615541440991      0      0
0.0667445457346082      0.0676685067875737      0.00765752379478776      0      0
0.0676685067875737      0.0686052584591283      0.00740967296362666      0      0
0.0686052584591283      0.0695549778129301      0.00710572523037086      0      0
0.0695549778129301      0.0705178443637725      0.00674993392747277      0      0
0.0705178443637725      0.071494040111516      0.00634801140124899      0      0
0.071494040111516      0.0724837495754901      0.00590767054693560      0      0
0.0724837495754901      0.07348715982937      0.00543952092053562      0      0
0.07348715982937      0.0745044605365374      0.00495854077065501      0      0
0.0745044605365374      0.0755358439859309      0.00448640883432731      0      0
0.0755358439859309      0.0765815051283916      0.00405479847749758      0      0
0.0765815051283916      0.0776416416135129      0.00370855981893614      0      0
0.0776416416135129      0.0787164538269999      0.00350428556886825      0      0
0.0787164538269999      0.0798061449285455      0.00349619964596465      0      0
0.0798061449285455      0.0809109208902321      0.00371054220379032      0      0
0.0809109208902321      0.0820309905354643      0.00413250524065213      0      0
0.0820309905354643      0.0831665655784396      0.00472136858545579      0      0
0.0831665655784396      0.0843178606641673      0.00543345481706109      0      0
0.0843178606641673      0.0854850934090396      0.00623344972718706      0      0
0.0854850934090396      0.0866684844419658      0.00709557625835887      0      0
0.0866684844419658      0.087868257446075      0.00800134925162006      0      0
0.087868257446075      0.0890846392009967      0.00893721340935355      0      0
0.0890846392009967      0.0903178596257262      0.00989283690467577      0      0
0.0903178596257262      0.0915681518220832      0.0108600062485544      0      0
0.0915681518220832      0.0928357521187732      0.0118319331958117      0      0
0.0928357521187732      0.0941209001160578      0.0128028209221645      0      0
0.0941209001160578      0.0954238387310435      0.0137675895458149      0      0
0.0954238387310435      0.0967448142435972      0.0147216996566976      0      0
0.0967448142435972      0.0980840763428988      0.0156610367942736      0      0
0.0980840763428988      0.0994418781746361      0.0165818343996660      0      0
0.0994418781746361      0.100818476388855      0.0174806214456267      0      0
0.100818476388855      0.10221413118847      0.0183541861419978      0      0
0.10221413118847      0.103629106378448      0.0191995502646311      0      0
0.103629106378448      0.105063669415674      0.0200139505979711      0      0
0.105063669415674      0.106518091459502      0.0207948252002497      0      0
0.106518091459502      0.107992647423013      0.0215398029787902      0      0
0.107992647423013      0.109487616024976      0.0222466955691839      0      0
0.109487616024976      0.111003279842531      0.0229134908471506      0      0
0.111003279842531      0.112539925364605      0.0235383476276132      0      0
0.112539925364605      0.114097843046059      0.0241195912604664      0      0
0.114097843046059      0.115677327362591      0.0246557099411617      0      0
0.115677327362591      0.117278676866402      0.0251453516323772      0      0
0.117278676866402      0.118902194242619      0.0255873215511351      0      0
0.118902194242619      0.120548186366517      0.0259805802208350      0      0
0.120548186366517      0.122216964361519      0.0263242421247206      0      0
0.122216964361519      0.123908843658004      0.0266175750298807      0      0
0.123908843658004      0.125624144052934      0.0268600000817585      0      0
0.125624144052934      0.127363189770296      0.0270510928005902      0      0
0.127363189770296      0.12912630952239      0.0271905851452376      0      0
0.12912630952239      0.130913836571959      0.0272783688485036      0      0
0.130913836571959      0.132726108795187      0.0273145002732677      0      0
0.132726108795187      0.134563468745557      0.0272992070928963      0      0
0.134563468745557      0.136426263718606      0.0272328971648865      0      0
0.136426263718606      0.138314845817565      0.0271161700464649      0      0
0.138314845817565      0.140229572019921      0.0269498316981014      0      0
0.140229572019921      0.142170804244882      0.0267349130391158      0      0
0.142170804244882      0.144138909421796      0.0264726931622911      0      0
0.144138909421796      0.146134259559502      0.0261647281847149      0      0
0.146134259559502      0.148157231816648      0.0258128869114393      0      0
0.148157231816648      0.150208208572982      0.0254193947150188      0      0
0.150208208572982      0.152287577501628      0.0249868872786889      0      0
0.152287577501628      0.154395731642364      0.0245184760924036      0      0
0.154395731642364      0.156533069475914      0.0240178277854862      0      0
0.156533069475914      0.158699994999266      0.0234892594463834      0      0
0.158699994999266      0.16089691780204      0.0229378518780397      0      0
0.16089691780204      0.163124253143903      0.0223695820335770      0      0
0.163124253143903      0.165382422033063      0.0217914743056582      0      0
0.165382422033063      0.16767185130585      0.0212117673671585      0      0
0.16767185130585      0.16999297370739      0.0206400881638362      0      0
0.16999297370739      0.172346227973408      0.0200876166327838      0      0
0.172346227973408      0.174732058913154      0.0195672131687869      0      0
0.174732058913154      0.177150917493482      0.0190934661037235      0      0
0.177150917493482      0.179603260924088      0.0186826009649529      0      0
0.179603260924088      0.182089552743936      0.0183521832060817      0      0
0.182089552743936      0.184610262908873      0.0181205521567700      0      0
0.184610262908873      0.187165867880458      0.0180059590915605      0      0
0.187165867880458      0.189756850716024      0.0180254538598765      0      0
0.189756850716024      0.192383701159985      0.0181936613469995      0      0
0.192383701159985      0.195046915736409      0.0185216736498250      0      0
0.195046915736409      0.197746997842864      0.0190163042738783      0      0
0.197746997842864      0.200484457845576      0.0196798756116610      0      0
0.200484457845576      0.203259813175894      0.0205105627902810      0      0
0.203259813175894      0.206073588428097      0.0215031653174966      0      0
0.206073588428097      0.208926315458549      0.0226500919373822      0      0
0.208926315458549      0.211818533486235      0.0239423467788305      0      0
0.211818533486235      0.214750789194674      0.0253703695549910      0      0
0.214750789194674      0.217723636835266      0.0269246638269214      0      0
0.217723636835266      0.220737638332042      0.0285962117717942      0      0
0.220737638332042      0.22379336338789      0.0303767100696078      0      0
0.22379336338789      0.226891389592229      0.0322586735418633      0      0
0.226891389592229      0.230032302530194      0.0342354505192740      0      0
0.230032302530194      0.233216695893316      0.0363011849787041      0      0
0.233216695893316      0.236445171591743      0.0384507505144575      0      0
0.236445171591743      0.239718339868012      0.0406796726492375      0      0
0.239718339868012      0.243036819412397      0.0429840495576573      0      0
0.243036819412397      0.246401237479853      0.0453604768374620      0      0
0.246401237479853      0.249812230008578      0.0478059790942231      0      0
0.249812230008578      0.253270441740218      0.0503179493543658      0      0
0.253270441740218      0.256776526341734      0.0528940963180487      0      0
0.256776526341734      0.260331146528961      0.0555323989354345      0      0
0.260331146528961      0.263934974191869      0.0582310675510260      0      0
0.263934974191869      0.267588690521566      0.0609885107895992      0      0
0.267588690521566      0.271292986139054      0.0638033073776834      0      0
0.271292986139054      0.275048561225772      0.0666741821603253      0      0
0.275048561225772      0.27885612565594      0.0695999856570448      0      0
0.27885612565594      0.282716399130741      0.0725796765883532      0      0
0.282716399130741      0.286630111314356      0.0756123068870964      0      0
0.286630111314356      0.290598001971889      0.0786970087835704      0      0
0.290598001971889      0.294620821109189      0.0818329836186036      0      0
0.294620821109189      0.298699329114623      0.0850194920946766      0      0
0.298699329114623      0.302834296902796      0.0882558457223745      0      0
0.302834296902796      0.307026506060274      0.0915413992590123      0      0
0.307026506060274      0.311276748993318      0.0948755439691823      0      0
0.311276748993318      0.315585829077662      0.0982577015642450      0      0
0.315585829077662      0.319954560810364      0.101687318700306      0      0
0.319954560810364      0.324383769963767      0.105163861932782      0      0
0.324383769963767      0.32887429374158      0.108686813040935      0      0
0.32887429374158      0.33342698093713      0.112255664648253      0      0
0.33342698093713      0.338042692093795      0.115869916074864      0      0
0.338042692093795      0.342722299667666      0.119529069366492      0      0
0.342722299667666      0.347466688192458      0.123232625451311      0      0
0.347466688192458      0.352276754446699      0.126980080381518      0      0
0.352276754446699      0.357153407623246      0.130770921620869      0      0
0.357153407623246      0.362097569501131      0.134604624342855      0      0
0.362097569501131      0.367110174619799      0.138480647706889      0      0
0.367110174619799      0.372192170455755      0.142398431081842      0      0
0.372192170455755      0.37734451760165      0.146357390187663      0      0
0.37734451760165      0.382568189947856      0.150356913126673      0      0
0.382568189947856      0.387864174866547      0.154396356276497      0      0
0.387864174866547      0.393233473398329      0.158475040016540      0      0
0.393233473398329      0.398677100441459      0.162592244259437      0      0
0.398677100441459      0.40419608494368      0.166747203758024      0      0
0.40419608494368      0.409791470096709      0.170939103157121      0      0
0.409791470096709      0.41546431353342      0.175167071757719      0      0
0.41546431353342      0.421215687527758      0.179430177959136      0      0
0.421215687527758      0.427046679197417      0.183727423342136      0      0
0.427046679197417      0.43295839070933      0.188057736353094      0      0
0.43295839070933      0.438951939487993      0.192419965545775      0      0
0.438951939487993      0.445028458426682      0.196812872333314      0      0
0.445028458426682      0.451189096101594      0.201235123198341      0      0
0.451189096101594      0.457435016988945      0.205685281303873      0      0
0.457435016988945      0.463767401685081      0.210161797441570      0      0
0.463767401685081      0.470187447129631      0.214663000246940      0      0
0.470187447129631      0.476696366831751      0.219187085603189      0      0
0.476696366831751      0.483295391099501      0.223732105146289      0      0
0.483295391099501      0.489985767272398      0.228295953773479      0      0
0.489985767272398      0.496768759957182      0.232876356045464      0      0
0.496768759957182      0.503645651266856      0.237470851358924      0      0
0.503645651266856      0.510617741063022      0.242076777750228      0      0
0.510617741063022      0.517686347201588      0.246691254173121      0      0
0.517686347201588      0.524852805781861      0.251311161072250      0      0
0.524852805781861      0.532118471399099      0.255933119050184      0      0
0.532118471399099      0.539484717400551      0.260553465397504      0      0
0.539484717400551      0.546952936145049      0.265168228222827      0      0
0.546952936145049      0.554524539266187      0.269773097881495      0      0
0.554524539266187      0.56220095793915      0.274363395357005      0      0
0.56220095793915      0.569983643151229      0.278934037196761      0      0
0.569983643151229      0.577874065976087      0.283479496541940      0      0
0.577874065976087      0.585873717851818      0.287993759718102      0      0
0.585873717851818      0.59398411086286      0.292470277766343      0      0
0.59398411086286      0.602206778025804      0.296901912191250      0      0
0.602206778025804      0.610543273579166      0.301280874077970      0      0
0.610543273579166      0.618995173277162      0.305598655581618      0      0
0.618995173277162      0.62756407468756      0.309845952612135      0      0
0.62756407468756      0.636251597493652      0.314012577318913      0      0
0.636251597493652      0.645059383800396      0.318087358712469      0      0
0.645059383800396      0.653989098444817      0.322058029432492      0      0
0.653989098444817      0.663042429310678      0.325911096266624      0      0
0.663042429310678      0.672221087647534      0.329631691520865      0      0
0.672221087647534      0.681526808394186      0.333203401712476      0      0
0.681526808394186      0.690961350506615      0.336608069262091      0      0
0.690961350506615      0.70052649729046      0.339825561852821      0      0
0.70052649729046      0.710224056738094      0.342833502831840      0      0
0.710224056738094      0.720055861870372      0.345606954359702      0      0
0.720055861870372      0.730023771083106      0.348118042833188      0      0
0.730023771083106      0.740129668498331      0.350335513233884      0      0
0.740129668498331      0.750375464320448      0.352224195223092      0      0
0.750375464320448      0.76076309519728      0.353744358631949      0      0
0.76076309519728      0.771294524586143      0.354850928921734      0      0
0.771294524586143      0.781971743124969      0.355492523371869      0      0
0.781971743124969      0.792796769008581      0.355610254908843      0      0
0.792796769008581      0.803771648370161      0.355136230619698      0      0
0.803771648370161      0.814898455668016      0.353991642914499      0      0
0.814898455668016      0.826179294077686      0.352084307808859      0      0
0.826179294077686      0.837616295889483      0.349305438138210      0      0
0.837616295889483      0.849211622911536      0.345525334495764      0      0
0.849211622911536      0.860967466878409      0.340587505951954      0      0
0.860967466878409      0.872886049865385      0.334300444834721      0      0
0.872886049865385      0.884969624708479      0.326425773968902      0      0
0.884969624708479      0.897220475430265      0.316660550302747      0      0
0.897220475430265      0.909640917671599      0.304609676971297      0      0
0.909640917671599      0.922233299129318      0.289740513642981      0      0
0.922233299129318      0.935      0.271302851560349      0      0
# END HISTO1D SudakovqqbarExpOutputsN2LL12
# BEGIN HISTO1D SudakovqqbarExpOutputsN2LL21
PlotOrder=3
LineColor=green
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(2,1)}_{h}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.000000000000946810489204676      0      0
0.00000101384324431002      0.00000102787812403307      0.00000000000151531835119621      0      0
0.00000102787812403307      0.00000104210729202498      0.00000000000126533959581632      0      0
0.00000104210729202498      0.00000105653343786574      0.00000000000203727234699512      0      0
0.00000105653343786574      0.00000107115928836782      0.000000000000768140762994203      0      0
0.00000107115928836782      0.00000108598760809164      0.00000000000266907866864651      0      0
0.00000108598760809164      0.00000110102119986811      0.00000000000181301680811779      0      0
0.00000110102119986811      0.00000111626290532839      0.00000000000280038511822443      0      0
0.00000111626290532839      0.00000113171560544106      0.00000000000287535850645571      0      0
0.00000113171560544106      0.00000114738222105665      0.00000000000198652345456654      0      0
0.00000114738222105665      0.00000116326571345971      0.00000000000306159745023465      0      0
0.00000116326571345971      0.0000011793690849286      0.000000000000893697472182009      0      0
0.0000011793690849286      0.00000119569537930295      0.00000000000322600443845989      0      0
0.00000119569537930295      0.000001212247682559      0.00000000000330774165805652      0      0
0.000001212247682559      0.00000122902912339292      0.00000000000118759878210652      0      0
0.00000122902912339292      0.00000124604287381218      0.00000000000317007875590398      0      0
0.00000124604287381218      0.00000126329214973512      0.00000000000360172160781877      0      0
0.00000126329214973512      0.00000128078021159884      0.00000000000204408790661777      0      0
0.00000128078021159884      0.00000129851036497544      0.00000000000102302968454116      0      0
0.00000129851036497544      0.00000131648596119688      0.00000000000303714519936013      0      0
0.00000131648596119688      0.00000133471039798844      0.00000000000163547204384046      0      0
0.00000133471039798844      0.00000135318712011092      0.00000000000215172064258644      0      0
0.00000135318712011092      0.00000137191962001179      0.00000000000352939378525970      0      0
0.00000137191962001179      0.00000139091143848532      0.00000000000415219132460275      0      0
0.00000139091143848532      0.00000141016616534188      0.00000000000388606931307438      0      0
0.00000141016616534188      0.00000142968744008643      0.00000000000375161391081831      0      0
0.00000142968744008643      0.00000144947895260651      0.00000000000127483860792897      0      0
0.00000144947895260651      0.00000146954444386967      0.00000000000487123931957423      0      0
0.00000146954444386967      0.00000148988770663059      0.00000000000446456638454834      0      0
0.00000148988770663059      0.00000151051258614798      0.00000000000253281825828944      0      0
0.00000151051258614798      0.00000153142298091138      0.00000000000400724527232986      0      0
0.00000153142298091138      0.00000155262284337812      0.00000000000363857613746700      0      0
0.00000155262284337812      0.00000157411618072032      0.00000000000504688266660114      0      0
0.00000157411618072032      0.00000159590705558239      0.00000000000222949452366085      0      0
0.00000159590705558239      0.0000016179995868489      0.00000000000523130570330771      0      0
0.0000016179995868489      0.00000164039795042316      0.00000000000579939554188448      0      0
0.00000164039795042316      0.00000166310638001652      0.00000000000260901168874445      0      0
0.00000166310638001652      0.00000168612916794864      0.00000000000215178582452144      0      0
0.00000168612916794864      0.00000170947066595881      0.00000000000552860219835662      0      0
0.00000170947066595881      0.00000173313528602849      0.00000000000418968221069081      0      0
0.00000173313528602849      0.00000175712750121529      0.00000000000467463174721447      0      0
0.00000175712750121529      0.00000178145184649847      0.00000000000644236252736212      0      0
0.00000178145184649847      0.00000180611291963609      0.00000000000198619913994903      0      0
0.00000180611291963609      0.00000183111538203409      0.00000000000238583527575404      0      0
0.00000183111538203409      0.00000185646395962742      0.00000000000213447129608287      0      0
0.00000185646395962742      0.00000188216344377329      0.00000000000219990298314962      0      0
0.00000188216344377329      0.00000190821869215684      0.00000000000589994107911291      0      0
0.00000190821869215684      0.00000193463462970931      0.00000000000252501524491192      0      0
0.00000193463462970931      0.000001961416249539      0.00000000000727578608532283      0      0
0.000001961416249539      0.00000198856861387501      0.00000000000893024043999042      0      0
0.00000198856861387501      0.00000201609685502412      0.00000000000833969688810240      0      0
0.00000201609685502412      0.00000204400617634088      0.00000000000254346623784412      0      0
0.00000204400617634088      0.00000207230185321116      0.00000000000824229389915608      0      0
0.00000207230185321116      0.00000210098923404927      0.00000000000387063227701721      0      0
0.00000210098923404927      0.00000213007374130893      0.00000000000595069919979998      0      0
0.00000213007374130893      0.00000215956087250823      0.0000000000100953908391637      0      0
0.00000215956087250823      0.00000218945620126872      0.0000000000104010954156314      0      0
0.00000218945620126872      0.00000221976537836897      0.0000000000106669388380256      0      0
0.00000221976537836897      0.00000225049413281266      0.00000000000834222427149877      0      0
0.00000225049413281266      0.00000228164827291145      0.0000000000110855738521515      0      0
0.00000228164827291145      0.0000023132336873829      0.00000000000610044817787050      0      0
0.0000023132336873829      0.0000023452563464635      0.0000000000124533189460500      0      0
0.0000023452563464635      0.00000237772230303722      0.00000000000708368466195097      0      0
0.00000237772230303722      0.00000241063769377955      0.0000000000106193694900842      0      0
0.00000241063769377955      0.00000244400874031748      0.00000000000373237337108957      0      0
0.00000244400874031748      0.00000247784175040552      0.00000000000801271689835325      0      0
0.00000247784175040552      0.00000251214311911795      0.00000000000575782709629954      0      0
0.00000251214311911795      0.00000254691933005764      0.0000000000127518882066807      0      0
0.00000254691933005764      0.00000258217695658154      0.0000000000143254605897272      0      0
0.00000258217695658154      0.0000026179226630432      0.00000000000716530241665620      0      0
0.0000026179226630432      0.00000265416320605244      0.0000000000120628585918673      0      0
0.00000265416320605244      0.00000269090543575249      0.00000000000614377440623152      0      0
0.00000269090543575249      0.00000272815629711478      0.00000000000507553546365340      0      0
0.00000272815629711478      0.00000276592283125165      0.0000000000172931704863268      0      0
0.00000276592283125165      0.00000280421217674733      0.0000000000134886352946391      0      0
0.00000280421217674733      0.00000284303157100718      0.0000000000139220420440071      0      0
0.00000284303157100718      0.00000288238835162573      0.0000000000171571912406891      0      0
0.00000288238835162573      0.00000292228995777364      0.0000000000188393658782804      0      0
0.00000292228995777364      0.00000296274393160382      0.0000000000175156282280733      0      0
0.00000296274393160382      0.00000300375791967704      0.00000000000566689080465925      0      0
0.00000300375791967704      0.00000304533967440728      0.0000000000140776790929826      0      0
0.00000304533967440728      0.0000030874970555271      0.00000000000645968074955483      0      0
0.0000030874970555271      0.00000313023803157323      0.00000000000728709263094698      0      0
0.00000313023803157323      0.00000317357068139281      0.0000000000223150695181471      0      0
0.00000317357068139281      0.00000321750319567045      0.00000000000733281798586604      0      0
0.00000321750319567045      0.00000326204387847638      0.0000000000240905145669626      0      0
0.00000326204387847638      0.00000330720114883614      0.00000000000696167955672689      0      0
0.00000330720114883614      0.00000335298354232185      0.0000000000193020025212138      0      0
0.00000335298354232185      0.00000339939971266569      0.0000000000200055310282505      0      0
0.00000339939971266569      0.00000344645843339553      0.0000000000122133380501082      0      0
0.00000344645843339553      0.00000349416859949336      0.00000000000747548481334222      0      0
0.00000349416859949336      0.00000354253922907654      0.0000000000284108687799598      0      0
0.00000354253922907654      0.00000359157946510248      0.0000000000241805932817515      0      0
0.00000359157946510248      0.00000364129857709674      0.0000000000251384957699660      0      0
0.00000364129857709674      0.00000369170596290522      0.0000000000298163129257058      0      0
0.00000369170596290522      0.00000374281115047047      0.0000000000316414372929943      0      0
0.00000374281115047047      0.0000037946237996327      0.0000000000323693095118794      0      0
0.0000037946237996327      0.00000384715370395563      0.0000000000309319234256330      0      0
0.00000384715370395563      0.00000390041079257769      0.0000000000124035148125306      0      0
0.00000390041079257769      0.00000395440513208878      0.0000000000139903274607342      0      0
0.00000395440513208878      0.00000400914692843308      0.0000000000216361329206277      0      0
0.00000400914692843308      0.00000406464652883815      0.0000000000102583319342227      0      0
0.00000406464652883815      0.00000412091442377072      0.0000000000384454418123317      0      0
0.00000412091442377072      0.00000417796124891967      0.0000000000328552428060165      0      0
0.00000417796124891967      0.00000423579778720626      0.0000000000329127941070794      0      0
0.00000423579778720626      0.0000042944349708224      0.0000000000391734688106938      0      0
0.0000042944349708224      0.00000435388388329698      0.0000000000429138638838596      0      0
0.00000435388388329698      0.00000441415576159092      0.0000000000437267447457387      0      0
0.00000441415576159092      0.0000044752619982211      0.0000000000448366692462543      0      0
0.0000044752619982211      0.00000453721414341383      0.0000000000221657686732967      0      0
0.00000453721414341383      0.00000460002390728798      0.0000000000478569154354992      0      0
0.00000460002390728798      0.0000046637031620685      0.0000000000491765150690727      0      0
0.0000046637031620685      0.00000472826394433043      0.0000000000165728380602377      0      0
0.00000472826394433043      0.00000479371845727405      0.0000000000183089026375874      0      0
0.00000479371845727405      0.00000486007907303155      0.0000000000534103728231225      0      0
0.00000486007907303155      0.00000492735833500554      0.0000000000355607441343674      0      0
0.00000492735833500554      0.00000499556896024003      0.0000000000331837319144826      0      0
0.00000499556896024003      0.00000506472384182418      0.0000000000507106740394595      0      0
0.00000506472384182418      0.00000513483605132934      0.0000000000577632244230249      0      0
0.00000513483605132934      0.00000520591884127979      0.0000000000282788426050168      0      0
0.00000520591884127979      0.00000527798564765776      0.0000000000289851982320246      0      0
0.00000527798564765776      0.00000535105009244307      0.0000000000511140206855288      0      0
0.00000535105009244307      0.00000542512598618791      0.0000000000505803208109381      0      0
0.00000542512598618791      0.00000550022733062734      0.0000000000185028972375319      0      0
0.00000550022733062734      0.00000557636832132587      0.0000000000699870620480678      0      0
0.00000557636832132587      0.00000565356335036064      0.0000000000715240047957258      0      0
0.00000565356335036064      0.00000573182700904185      0.0000000000482252225470456      0      0
0.00000573182700904185      0.00000581117409067079      0.0000000000714978344328737      0      0
0.00000581117409067079      0.000005891619593336      0.0000000000209793705851104      0      0
0.000005891619593336      0.00000597317872274825      0.0000000000216205156174005      0      0
0.00000597317872274825      0.00000605586689511467      0.0000000000737682171731827      0      0
0.00000605586689511467      0.0000061396997400527      0.0000000000265897248356435      0      0
0.0000061396997400527      0.00000622469310354442      0.0000000000620157611856879      0      0
0.00000622469310354442      0.00000631086305093168      0.0000000000692594586466686      0      0
0.00000631086305093168      0.0000063982258699528      0.0000000000586421041469129      0      0
0.0000063982258699528      0.00000648679807382125      0.0000000000373827847859120      0      0
0.00000648679807382125      0.00000657659640434692      0.0000000000261726804186729      0      0
0.00000657659640434692      0.00000666763783510069      0.0000000000274724896984005      0      0
0.00000666763783510069      0.00000675993957462272      0.0000000000372175751552133      0      0
0.00000675993957462272      0.0000068535190696752      0.0000000000963524309704176      0      0
0.0000068535190696752      0.00000694839400854009      0.0000000000540852126040395      0      0
0.00000694839400854009      0.00000704458232436258      0.000000000102555822271278      0      0
0.00000704458232436258      0.00000714210219854078      0.0000000000842992956057165      0      0
0.00000714210219854078      0.00000724097206416231      0.0000000000851415141243778      0      0
0.00000724097206416231      0.00000734121060948854      0.0000000000664662929509319      0      0
0.00000734121060948854      0.000007442836781487      0.000000000123111946108789      0      0
0.000007442836781487      0.00000754586978941272      0.000000000128854791287376      0      0
0.00000754586978941272      0.00000765032910843916      0.0000000000356366712476317      0      0
0.00000765032910843916      0.00000775623448333934      0.0000000000572901638520221      0      0
0.00000775623448333934      0.00000786360593221801      0.0000000000570343666524260      0      0
0.00000786360593221801      0.00000797246375029542      0.000000000136828399863754      0      0
0.00000797246375029542      0.00000808282851374354      0.000000000132575904180480      0      0
0.00000808282851374354      0.00000819472108357529      0.000000000122674204175703      0      0
0.00000819472108357529      0.00000830816260958769      0.000000000147261903648892      0      0
0.00000830816260958769      0.00000842317453435958      0.000000000153919299755600      0      0
0.00000842317453435958      0.00000853977859730466      0.0000000000754458958395781      0      0
0.00000853977859730466      0.00000865799683878063      0.0000000000986548946610114      0      0
0.00000865799683878063      0.00000877785160425524      0.000000000173818152251773      0      0
0.00000877785160425524      0.00000889936554853005      0.000000000145017562073316      0      0
0.00000889936554853005      0.00000902256164002253      0.0000000000939441087563455      0      0
0.00000902256164002253      0.00000914746316510757      0.0000000000932037671685305      0      0
0.00000914746316510757      0.00000927409373251906      0.000000000162753648029114      0      0
0.00000927409373251906      0.00000940247727781235      0.000000000169761253336278      0      0
0.00000940247727781235      0.00000953263806788851      0.000000000174216117123573      0      0
0.00000953263806788851      0.00000966460070558129      0.000000000146268014372627      0      0
0.00000966460070558129      0.00000979839013430744      0.000000000216578049861735      0      0
0.00000979839013430744      0.00000993403164278155      0.0000000000777932316813175      0      0
0.00000993403164278155      0.000010071550869796      0.0000000000800830820845746      0      0
0.000010071550869796      0.0000102109738090674      0.000000000235996307340750      0      0
0.0000102109738090674      0.0000103523268141496      0.000000000233594938536814      0      0
0.0000103523268141496      0.000010495636603415      0.000000000148730643596607      0      0
0.000010495636603415      0.0000106409302651053      0.000000000185548906782450      0      0
0.0000106409302651053      0.000010788235262451      0.000000000200608106366699      0      0
0.000010788235262451      0.0000109375794388631      0.000000000253138758827717      0      0
0.0000109375794388631      0.0000110889910231955      0.000000000130214646755231      0      0
0.0000110889910231955      0.0000112424986350812      0.000000000282922301844941      0      0
0.0000112424986350812      0.0000113981312903417      0.000000000256515916180367      0      0
0.0000113981312903417      0.0000115559184064716      0.000000000301736212835070      0      0
0.0000115559184064716      0.000011715889808199      0.000000000148745060713750      0      0
0.000011715889808199      0.0000118780757331232      0.000000000316770613941184      0      0
0.0000118780757331232      0.0000120425068374297      0.000000000224342403125774      0      0
0.0000120425068374297      0.0000122092142016854      0.000000000166982837381176      0      0
0.0000122092142016854      0.0000123782293367127      0.000000000198333291738222      0      0
0.0000123782293367127      0.0000125495841895462      0.000000000292607567464502      0      0
0.0000125495841895462      0.0000127233111494713      0.000000000365862350127856      0      0
0.0000127233111494713      0.0000128994430541458      0.000000000313947919136645      0      0
0.0000128994430541458      0.0000130780131958075      0.000000000144374495781321      0      0
0.0000130780131958075      0.0000132590553275668      0.000000000166382390278970      0      0
0.0000132590553275668      0.0000134426036697863      0.000000000302346384013440      0      0
0.0000134426036697863      0.00001362869291655      0.000000000361499497374960      0      0
0.00001362869291655      0.00001381735824222      0.000000000347012898593267      0      0
0.00001381735824222      0.0000140086353080861      0.000000000201554836889566      0      0
0.0000140086353080861      0.0000142025602691059      0.000000000279418301330340      0      0
0.0000142025602691059      0.0000143991697807389      0.000000000393828968309235      0      0
0.0000143991697807389      0.0000145985010058751      0.000000000457480209159705      0      0
0.0000145985010058751      0.0000148005916218595      0.000000000427735230076472      0      0
0.0000148005916218595      0.0000150054798276138      0.000000000509640363490786      0      0
0.0000150054798276138      0.0000152132043508565      0.000000000148029477031436      0      0
0.0000152132043508565      0.0000154238044554237      0.000000000413805956150783      0      0
0.0000154238044554237      0.0000156373199486901      0.000000000325787676098414      0      0
0.0000156373199486901      0.0000158537911890937      0.000000000415478777079409      0      0
0.0000158537911890937      0.0000160732590937644      0.000000000179871506658039      0      0
0.0000160732590937644      0.0000162957651462576      0.000000000432376305775464      0      0
0.0000162957651462576      0.000016521351404396      0.000000000316479839991447      0      0
0.000016521351404396      0.0000167500605082187      0.000000000265319360618369      0      0
0.0000167500605082187      0.0000169819356880416      0.000000000617144810498531      0      0
0.0000169819356880416      0.0000172170207726282      0.000000000616659245231510      0      0
0.0000172170207726282      0.0000174553601974744      0.000000000369773220328867      0      0
0.0000174553601974744      0.0000176969990132074      0.000000000391540770298688      0      0
0.0000176969990132074      0.0000179419828941014      0.000000000668915196810850      0      0
0.0000179419828941014      0.0000181903581467107      0.000000000742502236154246      0      0
0.0000181903581467107      0.0000184421717186223      0.000000000351842490565754      0      0
0.0000184421717186223      0.0000186974712073306      0.000000000750961559706847      0      0
0.0000186974712073306      0.0000189563048692332      0.000000000640302292521365      0      0
0.0000189563048692332      0.0000192187216287532      0.000000000523266864306632      0      0
0.0000192187216287532      0.0000194847710875863      0.000000000237558382778802      0      0
0.0000194847710875863      0.0000197545035340766      0.000000000502367885288556      0      0
0.0000197545035340766      0.000020027969952722      0.000000000834870963956492      0      0
0.000020027969952722      0.0000203052220338112      0.000000000876969746095687      0      0
0.0000203052220338112      0.0000205863121831945      0.000000000922533319563684      0      0
0.0000205863121831945      0.0000208712935321888      0.000000000833139250251314      0      0
0.0000208712935321888      0.000021160219947621      0.000000000647364208404403      0      0
0.000021160219947621      0.0000214531460420097      0.000000000326355028487807      0      0
0.0000214531460420097      0.0000217501271838877      0.000000000449857783191491      0      0
0.0000217501271838877      0.0000220512195082683      0.000000000305044372832216      0      0
0.0000220512195082683      0.0000223564799272551      0.000000000987419452151849      0      0
0.0000223564799272551      0.0000226659661408002      0.000000000745116524294056      0      0
0.0000226659661408002      0.0000229797366476099      0.00000000113781996242805      0      0
0.0000229797366476099      0.0000232978507562027      0.000000000559874679018055      0      0
0.0000232978507562027      0.0000236203685961192      0.000000000365242447546721      0      0
0.0000236203685961192      0.000023947351129288      0.000000000530953324001387      0      0
0.000023947351129288      0.0000242788601615485      0.000000000511032319498240      0      0
0.0000242788601615485      0.0000246149583543337      0.000000000371343600272145      0      0
0.0000246149583543337      0.0000249557092365137      0.000000000602515585869474      0      0
0.0000249557092365137      0.0000253011772164045      0.00000000113284737598198      0      0
0.0000253011772164045      0.0000256514275939423      0.00000000147945535895512      0      0
0.0000256514275939423      0.0000260065265730261      0.00000000136826291054609      0      0
0.0000260065265730261      0.0000263665412740315      0.000000000837521762271543      0      0
0.0000263665412740315      0.0000267315397464981      0.000000000434236732334021      0      0
0.0000267315397464981      0.0000271015909819919      0.000000000830107206991672      0      0
0.0000271015909819919      0.0000274767649271459      0.00000000119210150376055      0      0
0.0000274767649271459      0.0000278571324968813      0.00000000133025977556376      0      0
0.0000278571324968813      0.0000282427655878122      0.00000000121271700995176      0      0
0.0000282427655878122      0.0000286337370918349      0.000000000719199429776480      0      0
0.0000286337370918349      0.0000290301209099061      0.000000000888893468595048      0      0
0.0000290301209099061      0.0000294319919660113      0.00000000194883992113756      0      0
0.0000294319919660113      0.0000298394262213274      0.000000000732493526890378      0      0
0.0000298394262213274      0.00003025250068858      0.00000000207174034187527      0      0
0.00003025250068858      0.000030671293446601      0.00000000151478081940733      0      0
0.000030671293446601      0.0000310958836550867      0.00000000102462905610416      0      0
0.0000310958836550867      0.00003152635156956      0.00000000135907889095185      0      0
0.00003152635156956      0.000031962778556541      0.00000000226039352909937      0      0
0.000031962778556541      0.0000324052471089262      0.00000000116447618431698      0      0
0.0000324052471089262      0.0000328538408615817      0.00000000244311727666260      0      0
0.0000328538408615817      0.000033308644607151      0.00000000221868565518301      0      0
0.000033308644607151      0.0000337697443120835      0.00000000248220654379554      0      0
0.0000337697443120835      0.0000342372271328825      0.00000000213310156670827      0      0
0.0000342372271328825      0.0000347111814325807      0.00000000205331183799799      0      0
0.0000347111814325807      0.0000351916967974413      0.000000000925787857328878      0      0
0.0000351916967974413      0.0000356788640538924      0.00000000137108054304101      0      0
0.0000356788640538924      0.0000361727752856944      0.00000000295625634417852      0      0
0.0000361727752856944      0.0000366735238513458      0.00000000127552857725839      0      0
0.0000366735238513458      0.0000371812044017293      0.000000000894455369641872      0      0
0.0000371812044017293      0.0000376959128980032      0.00000000243926157495658      0      0
0.0000376959128980032      0.0000382177466297395      0.00000000201679186916987      0      0
0.0000382177466297395      0.0000387468042333134      0.00000000293821015193560      0      0
0.0000387468042333134      0.0000392831857105477      0.00000000159205318151434      0      0
0.0000392831857105477      0.0000398269924476147      0.00000000347800038336827      0      0
0.0000398269924476147      0.0000403783272342003      0.00000000310064220557721      0      0
0.0000403783272342003      0.0000409372942829333      0.00000000372715187556785      0      0
0.0000409372942829333      0.0000415039992490831      0.00000000229533389175366      0      0
0.0000415039992490831      0.000042078549250531      0.00000000234197752594735      0      0
0.000042078549250531      0.0000426610528880173      0.00000000404101352393171      0      0
0.0000426610528880173      0.0000432516202656688      0.00000000376645683547360      0      0
0.0000432516202656688      0.0000438503630118107      0.00000000434320325387151      0      0
0.0000438503630118107      0.0000444573943000663      0.00000000191500854408849      0      0
0.0000444573943000663      0.0000450728288707489      0.00000000205873494969562      0      0
0.0000450728288707489      0.0000456967830525504      0.00000000465797783146515      0      0
0.0000456967830525504      0.0000463293747845289      0.00000000473880056721299      0      0
0.0000463293747845289      0.0000469707236384016      0.00000000377713345330270      0      0
0.0000469707236384016      0.0000476209508411464      0.00000000513408440879024      0      0
0.0000476209508411464      0.0000482801792979158      0.00000000419676816132495      0      0
0.0000482801792979158      0.0000489485336152684      0.00000000517401021837016      0      0
0.0000489485336152684      0.0000496261401247217      0.00000000550263297408667      0      0
0.0000496261401247217      0.0000503131269066316      0.00000000342110419712766      0      0
0.0000503131269066316      0.0000510096238144011      0.00000000491782015111983      0      0
0.0000510096238144011      0.000051715762499026      0.00000000218194105911940      0      0
0.000051715762499026      0.000052431676433979      0.00000000176689472546387      0      0
0.000052431676433979      0.0000531575009404385      0.00000000573836109581722      0      0
0.0000531575009404385      0.0000538933732128671      0.00000000433329981986175      0      0
0.0000538933732128671      0.0000546394323449439      0.00000000664275268918775      0      0
0.0000546394323449439      0.0000553958193558558      0.00000000650211508291810      0      0
0.0000553958193558558      0.0000561626772169526      0.00000000625231226128039      0      0
0.0000561626772169526      0.0000569401508787716      0.00000000709162738087016      0      0
0.0000569401508787716      0.0000577283872984359      0.00000000709828308273077      0      0
0.0000577283872984359      0.0000585275354674316      0.00000000587088670214782      0      0
0.0000585275354674316      0.0000593377464397706      0.00000000719974513184915      0      0
0.0000593377464397706      0.0000601591733605423      0.00000000365600165197031      0      0
0.0000601591733605423      0.0000609919714948611      0.00000000461307589369011      0      0
0.0000609919714948611      0.0000618362982572143      0.00000000569098841382891      0      0
0.0000618362982572143      0.0000626923132412161      0.00000000239678284134397      0      0
0.0000626923132412161      0.0000635601782497746      0.00000000616424094458978      0      0
0.0000635601782497746      0.0000644400573256746      0.00000000506100516329795      0      0
0.0000644400573256746      0.0000653321167825856      0.00000000480138205322705      0      0
0.0000653321167825856      0.0000662365252364977      0.00000000766389724833031      0      0
0.0000662365252364977      0.0000671534536375933      0.00000000355634398653205      0      0
0.0000671534536375933      0.0000680830753025601      0.00000000796038032581074      0      0
0.0000680830753025601      0.0000690255659473509      0.00000000596337976595369      0      0
0.0000690255659473509      0.0000699811037203975      0.00000000752500549370760      0      0
0.0000699811037203975      0.0000709498692362838      0.00000000428470547416558      0      0
0.0000709498692362838      0.0000719320456098856      0.00000000819703963579328      0      0
0.0000719320456098856      0.0000729278184909828      0.00000000747640754207250      0      0
0.0000729278184909828      0.0000739373760993502      0.00000000757008013432610      0      0
0.0000739373760993502      0.0000749609092603353      0.00000000422524562689425      0      0
0.0000749609092603353      0.0000759986114409274      0.00000000357829502788184      0      0
0.0000759986114409274      0.0000770506787863264      0.0000000132595014829785      0      0
0.0000770506787863264      0.0000781173101570184      0.00000000886932262130578      0      0
0.0000781173101570184      0.0000791987071663636      0.0000000116908561002933      0      0
0.0000791987071663636      0.0000802950742187053      0.0000000115611177382146      0      0
0.0000802950742187053      0.000081406618548006      0.0000000148877748014520      0      0
0.000081406618548006      0.0000825335502570186      0.0000000153991297034427      0      0
0.0000825335502570186      0.0000836760823569998      0.00000000671553695720516      0      0
0.0000836760823569998      0.0000848344308079731      0.0000000159315279194186      0      0
0.0000848344308079731      0.0000860088145595493      0.0000000165148224709933      0      0
0.0000860088145595493      0.0000871994555923124      0.00000000917990476896865      0      0
0.0000871994555923124      0.0000884065789597775      0.0000000172203012981619      0      0
0.0000884065789597775      0.0000896304128309307      0.0000000149342024364399      0      0
0.0000896304128309307      0.0000908711885333572      0.0000000185672139424312      0      0
0.0000908711885333572      0.0000921291405969664      0.00000000730344433653213      0      0
0.0000921291405969664      0.0000934045067983223      0.0000000180627479150954      0      0
0.0000934045067983223      0.0000946975282055884      0.0000000184347334434246      0      0
0.0000946975282055884      0.0000960084492240934      0.00000000743089211762051      0      0
0.0000960084492240934      0.0000973375176425286      0.0000000213532277886501      0      0
0.0000973375176425286      0.000098684984679785      0.0000000174772871406085      0      0
0.000098684984679785      0.000100051105032438      0.0000000205851592954759      0      0
0.000100051105032438      0.000101436136922889      0.0000000195530100338231      0      0
0.000101436136922889      0.000102840342148178      0.0000000188528035188531      0      0
0.000102840342148178      0.000104263986129461      0.0000000108655489117613      0      0
0.000104263986129461      0.000105707337962187      0.0000000162120983774904      0      0
0.000105707337962187      0.00010717067046696      0.0000000258190071754767      0      0
0.00010717067046696      0.000108654260241103      0.0000000114238014972056      0      0
0.000108654260241103      0.000110158387710945      0.00000000963514203079226      0      0
0.000110158387710945      0.000111683337184825      0.00000000795081491966112      0      0
0.000111683337184825      0.000113229396906833      0.0000000211289147572864      0      0
0.000113229396906833      0.00011479685911129      0.0000000215868123697388      0      0
0.00011479685911129      0.000116386020077991      0.0000000306332290006997      0      0
0.000116386020077991      0.000117997180188201      0.0000000309784098245023      0      0
0.000117997180188201      0.00011963064398144      0.0000000305813524970621      0      0
0.00011963064398144      0.00012128672021304      0.00000000888929253122547      0      0
0.00012128672021304      0.00012296572191251      0.0000000326239830702529      0      0
0.00012296572191251      0.000124667966442703      0.0000000339890722707261      0      0
0.000124667966442703      0.000126393775559803      0.0000000354234906108097      0      0
0.000126393775559803      0.000128143475474143      0.0000000330747721898698      0      0
0.000128143475474143      0.000129917396911867      0.0000000139121318773128      0      0
0.000129917396911867      0.000131715875177439      0.0000000318650195957436      0      0
0.000131715875177439      0.000133539250217029      0.0000000402172403828628      0      0
0.000133539250217029      0.00013538786668276      0.0000000411405705051079      0      0
0.00013538786668276      0.000137262073997862      0.0000000313345311599575      0      0
0.000137262073997862      0.000139162226422714      0.0000000217083187573496      0      0
0.000139162226422714      0.00014108868312181      0.0000000353777519261806      0      0
0.00014108868312181      0.000143041808231644      0.0000000462678882764958      0      0
0.000143041808231644      0.000145021970929542      0.0000000465044647792516      0      0
0.000145021970929542      0.00014702954550344      0.0000000483578447085228      0      0
0.00014702954550344      0.000149064911422635      0.0000000259527089978498      0      0
0.000149064911422635      0.00015112845340951      0.0000000442507217401181      0      0
0.00015112845340951      0.000153220561512254      0.0000000154403520582477      0      0
0.000153220561512254      0.000155341631178586      0.0000000373913627086086      0      0
0.000155341631178586      0.000157492063330508      0.0000000410327357696375      0      0
0.000157492063330508      0.000159672264440082      0.0000000240652665506452      0      0
0.000159672264440082      0.00016188264660626      0.0000000365738867104030      0      0
0.00016188264660626      0.000164123627632783      0.0000000540934045725485      0      0
0.000164123627632783      0.00016639563110715      0.0000000494155429812368      0      0
0.00016639563110715      0.000168699086480686      0.0000000203234955558307      0      0
0.000168699086480686      0.000171034429149716      0.0000000179221966199844      0      0
0.000171034429149716      0.00017340210053786      0.0000000226097964112371      0      0
0.00017340210053786      0.000175802548179476      0.0000000571068209580542      0      0
0.000175802548179476      0.000178236225804249      0.0000000624307117329697      0      0
0.000178236225804249      0.000180703593422953      0.0000000452817252196825      0      0
0.000180703593422953      0.000183205117414405      0.0000000374064439518099      0      0
0.000183205117414405      0.000185741270613619      0.0000000686429238768542      0      0
0.000185741270613619      0.000188312532401177      0.0000000758774773418362      0      0
0.000188312532401177      0.000190919388793845      0.0000000690406724431559      0      0
0.000190919388793845      0.000193562332536437      0.0000000321017882894674      0      0
0.000193562332536437      0.000196241863194957      0.0000000657732327185676      0      0
0.000196241863194957      0.000198958487251018      0.0000000665009182184835      0      0
0.000198958487251018      0.000201712718197586      0.0000000837376301229537      0      0
0.000201712718197586      0.000204505076636033      0.0000000376860128742812      0      0
0.000204505076636033      0.000207336090374545      0.0000000277420716213891      0      0
0.000207336090374545      0.000210206294527884      0.0000000293962530555429      0      0
0.000210206294527884      0.000213116231618538      0.0000000358192129395912      0      0
0.000213116231618538      0.000216066451679264      0.0000000890466633035571      0      0
0.000216066451679264      0.000219057512357059      0.0000000950015994933301      0      0
0.000219057512357059      0.000222089979018563      0.0000000551848319322648      0      0
0.000222089979018563      0.000225164424856924      0.0000000877973323358343      0      0
0.000225164424856924      0.000228281431000144      0.000000115906017039825      0      0
0.000228281431000144      0.00023144158662092      0.0000000904875492955893      0      0
0.00023144158662092      0.000234645489048012      0.0000000746749923242145      0      0
0.000234645489048012      0.000237893743879147      0.0000000881514739345461      0      0
0.000237893743879147      0.000241186965095492      0.000000122824535287948      0      0
0.000241186965095492      0.000244525775177701      0.000000124263260142499      0      0
0.000244525775177701      0.000247910805223583      0.0000000371528782028307      0      0
0.000247910805223583      0.000251342695067386      0.000000142110321720833      0      0
0.000251342695067386      0.000254822093400743      0.0000000419216925258499      0      0
0.000254822093400743      0.00025834965789528      0.000000123394688811496      0      0
0.00025834965789528      0.000261926055326934      0.000000154825216861476      0      0
0.000261926055326934      0.000265551961701985      0.000000142441525410003      0      0
0.000265551961701985      0.00026922806238483      0.000000138440335497515      0      0
0.00026922806238483      0.000272955052227537      0.000000156766220221231      0      0
0.000272955052227537      0.000276733635701177      0.000000172438445812083      0      0
0.000276733635701177      0.000280564527028988      0.000000117650035732074      0      0
0.000280564527028988      0.000284448450321376      0.0000000845137065528335      0      0
0.000284448450321376      0.000288386139712781      0.000000184893699746727      0      0
0.000288386139712781      0.000292378339500449      0.0000000717303313678831      0      0
0.000292378339500449      0.000296425804285111      0.000000164391678733909      0      0
0.000296425804285111      0.000300529299113624      0.000000194743993560047      0      0
0.000300529299113624      0.000304689599623573      0.000000123860560893991      0      0
0.000304689599623573      0.000308907492189884      0.0000000675562849407184      0      0
0.000308907492189884      0.000313183774073464      0.0000000595183755653184      0      0
0.000313183774073464      0.000317519253571897      0.0000000683438176237701      0      0
0.000317519253571897      0.000321914750172228      0.000000127303521969306      0      0
0.000321914750172228      0.000326371094705861      0.000000220294066834921      0      0
0.000326371094705861      0.000330889129505603      0.000000226138528288486      0      0
0.000330889129505603      0.000335469708564879      0.0000000680905899011346      0      0
0.000335469708564879      0.000340113697699154      0.000000255568115283811      0      0
0.000340113697699154      0.000344821974709588      0.0000000881254362541058      0      0
0.000344821974709588      0.000349595429548956      0.000000275997819629461      0      0
0.000349595429548956      0.000354434964489868      0.000000164337756384182      0      0
0.000354434964489868      0.000359341494295315      0.000000111085038483133      0      0
0.000359341494295315      0.000364315946391572      0.000000241230671063129      0      0
0.000364315946391572      0.000369359261043507      0.000000298356340959260      0      0
0.000369359261043507      0.000374472391532301      0.000000316029257176439      0      0
0.000374472391532301      0.00037965630433564      0.000000323479455420129      0      0
0.00037965630433564      0.000384911979310397      0.000000312340920061574      0      0
0.000384911979310397      0.000390240409877844      0.000000237397182853442      0      0
0.000390240409877844      0.000395642603211426      0.0000000958822536605508      0      0
0.000395642603211426      0.000401119580427133      0.000000276912768639866      0      0
0.000401119580427133      0.000406672376776519      0.000000354124115296120      0      0
0.000406672376776519      0.000412302041842373      0.000000104442850403910      0      0
0.000412302041842373      0.000418009639737117      0.000000395003545547347      0      0
0.000418009639737117      0.000423796249303941      0.000000110939945291425      0      0
0.000423796249303941      0.000429662964320725      0.000000393943827296775      0      0
0.000429662964320725      0.000435610893706785      0.000000327058617246680      0      0
0.000435610893706785      0.000441641161732474      0.000000121404565311058      0      0
0.000441641161732474      0.000447754908231697      0.000000332606439522358      0      0
0.000447754908231697      0.000453953288817359      0.000000453202287166186      0      0
0.000453953288817359      0.000460237475099795      0.000000476376975989491      0      0
0.000460237475099795      0.000466608654908228      0.000000472884633470431      0      0
0.000466608654908228      0.000473068032515292      0.000000484980802361338      0      0
0.000473068032515292      0.000479616828864662      0.000000515753674215177      0      0
0.000479616828864662      0.000486256281801832      0.000000525503656659606      0      0
0.000486256281801832      0.000492987646308097      0.000000432631916871671      0      0
0.000492987646308097      0.000499812194737762      0.000000189114740291455      0      0
0.000499812194737762      0.000506731217058643      0.000000358917013791643      0      0
0.000506731217058643      0.0005137460210959      0.000000596726503706239      0      0
0.0005137460210959      0.000520857932779231      0.000000278824943186250      0      0
0.000520857932779231      0.000528068296393506      0.000000508760619816114      0      0
0.000528068296393506      0.000535378474832857      0.000000470450968971662      0      0
0.000535378474832857      0.000542789849858294      0.000000506933001325440      0      0
0.000542789849858294      0.000550303822358882      0.000000391941507065209      0      0
0.000550303822358882      0.000557921812616533      0.000000688451742288717      0      0
0.000557921812616533      0.000565645260574473      0.000000263699918451529      0      0
0.000565645260574473      0.00057347562610941      0.000000496461917844022      0      0
0.00057347562610941      0.000581414389307485      0.000000762482833019040      0      0
0.000581414389307485      0.000589463050744029      0.000000663524071663333      0      0
0.000589463050744029      0.000597623131767208      0.000000402887454588763      0      0
0.000597623131767208      0.000605896174785581      0.000000226760050250536      0      0
0.000605896174785581      0.000614283743559644      0.000000280041669979720      0      0
0.000614283743559644      0.000622787423497414      0.000000357869756549261      0      0
0.000622787423497414      0.000631408821954096      0.000000365452414454634      0      0
0.000631408821954096      0.000640149568535908      0.000000299222242550121      0      0
0.000640149568535908      0.000649011315408104      0.000000262315227075068      0      0
0.000649011315408104      0.000657995737607266      0.000000489773071468136      0      0
0.000657995737607266      0.000667104533357915      0.000000839952138730082      0      0
0.000667104533357915      0.00067633942439351      0.00000103422770788638      0      0
0.00067633942439351      0.000685702156281888      0.000000787817391839305      0      0
0.000685702156281888      0.000695194498755206      0.000000300597299985930      0      0
0.000695194498755206      0.000704818246044455      0.000000987584313753134      0      0
0.000704818246044455      0.000714575217218609      0.000000978703771913452      0      0
0.000714575217218609      0.000724467256528451      0.000000407735522806323      0      0
0.000724467256528451      0.000734496233755185      0.00000121967016485848      0      0
0.000734496233755185      0.000744664044563847      0.000000381898183625902      0      0
0.000744664044563847      0.000754972610861632      0.00000126994951851270      0      0
0.000754972610861632      0.000765423881161163      0.000000373952425452776      0      0
0.000765423881161163      0.0007760198309488      0.00000135606434661925      0      0
0.0007760198309488      0.000786762463058045      0.000000631279260528349      0      0
0.000786762463058045      0.00079765380804811      0.00000105470032171117      0      0
0.00079765380804811      0.000808695924587738      0.00000142168395757677      0      0
0.000808695924587738      0.000819890899844323      0.000000603288919591336      0      0
0.000819890899844323      0.00083124084987843      0.000000905556593543049      0      0
0.00083124084987843      0.000842747920043766      0.00000156559124911459      0      0
0.000842747920043766      0.000854414285392693      0.00000150066889460170      0      0
0.000854414285392693      0.000866242151087355      0.000000955407766419063      0      0
0.000866242151087355      0.000878233752816494      0.000000473289022482281      0      0
0.000878233752816494      0.000890391357218039      0.000000757696745192014      0      0
0.000890391357218039      0.000902717262307538      0.00000118589198996872      0      0
0.000902717262307538      0.000915213797912533      0.00000148310534604736      0      0
0.000915213797912533      0.000927883326112938      0.00000165889197118551      0      0
0.000927883326112938      0.000940728241687513      0.00000174369219830026      0      0
0.000940728241687513      0.000953750972566528      0.00000174621840092471      0      0
0.000953750972566528      0.000966953980290686      0.00000164289409412760      0      0
0.000966953980290686      0.000980339760476396      0.00000138454043912564      0      0
0.000980339760476396      0.000993910843287497      0.000000942207556160824      0      0
0.000993910843287497      0.0010076697939135      0.000000617508517948661      0      0
0.0010076697939135      0.00102161921305448      0.00000124958555920760      0      0
0.00102161921305448      0.0010357617374126      0.00000211052660219215      0      0
0.0010357617374126      0.00105010004019057      0.00000248411059122120      0      0
0.00105010004019057      0.00106463683159689      0.00000188598294071748      0      0
0.00106463683159689      0.00107937485935813      0.000000705026929524155      0      0
0.00107937485935813      0.00109431690923832      0.00000205096325819672      0      0
0.00109431690923832      0.00110946580556549      0.00000274060945252854      0      0
0.00110946580556549      0.00112482441176555      0.00000131253052379002      0      0
0.00112482441176555      0.00114039563090349      0.00000192392415205986      0      0
0.00114039563090349      0.00115618240623217      0.00000294225359933922      0      0
0.00115618240623217      0.00117218772174859      0.000000910008322665389      0      0
0.00117218772174859      0.00118841460275796      0.00000293585752901593      0      0
0.00118841460275796      0.00120486611644553      0.00000208838555419695      0      0
0.00120486611644553      0.00122154537245635      0.00000243479020991609      0      0
0.00122154537245635      0.00123845552348304      0.00000275723765277238      0      0
0.00123845552348304      0.00125559976586171      0.00000229547809111094      0      0
0.00125559976586171      0.00127298134017614      0.00000288264162820701      0      0
0.00127298134017614      0.00129060353187029      0.00000278206163761861      0      0
0.00129060353187029      0.00130846967186935      0.00000236409725003907      0      0
0.00130846967186935      0.00132658313720929      0.00000371392175410485      0      0
0.00132658313720929      0.00134494735167523      0.00000114645810838623      0      0
0.00134494735167523      0.00136356578644858      0.00000406785381185786      0      0
0.00136356578644858      0.00138244196076317      0.00000282925985678558      0      0
0.00138244196076317      0.00140157944257044      0.00000214779752522233      0      0
0.00140157944257044      0.00142098184921384      0.00000454139913592600      0      0
0.00142098184921384      0.00144065284811262      0.00000309517836548221      0      0
0.00144065284811262      0.00146059615745496      0.00000173607788638401      0      0
0.00146059615745496      0.00148081554690089      0.00000451203447852677      0      0
0.00148081554690089      0.00150131483829471      0.00000475518142414704      0      0
0.00150131483829471      0.00152209790638749      0.00000250631092286765      0      0
0.00152209790638749      0.00154316867956938      0.00000205531517569062      0      0
0.00154316867956938      0.00156453114061223      0.00000457117105487999      0      0
0.00156453114061223      0.00158618932742236      0.00000567981183611377      0      0
0.00158618932742236      0.00160814733380381      0.00000506253341314883      0      0
0.00160814733380381      0.00163040931023216      0.00000329346733116887      0      0
0.00163040931023216      0.00165297946463904      0.00000169072409001246      0      0
0.00165297946463904      0.00167586206320748      0.00000266818714303109      0      0
0.00167586206320748      0.00169906143117836      0.00000442001873774425      0      0
0.00169906143117836      0.00172258195366789      0.00000576811214259737      0      0
0.00172258195366789      0.00174642807649655      0.00000661552966439818      0      0
0.00174642807649655      0.00177060430702936      0.00000705804084902636      0      0
0.00177060430702936      0.00179511521502795      0.00000723946146170974      0      0
0.00179511521502795      0.00181996543351421      0.00000729883188334966      0      0
0.00181996543351421      0.00184515965964614      0.00000734770696642812      0      0
0.00184515965964614      0.00187070265560561      0.00000746256576962111      0      0
0.00187070265560561      0.00189659924949857      0.00000768344793947244      0      0
0.00189659924949857      0.00192285433626758      0.00000801284120168335      0      0
0.00192285433626758      0.00194947287861711      0.00000841170432022478      0      0
0.00194947287861711      0.00197645990795156      0.00000879273697121394      0      0
0.00197645990795156      0.00200382052532629      0.00000901448743197957      0      0
0.00200382052532629      0.00203155990241182      0.00000888356189352504      0      0
0.00203155990241182      0.00205968328247135      0.00000817664663845546      0      0
0.00205968328247135      0.00208819598135186      0.00000670326731919510      0      0
0.00208819598135186      0.00211710338848892      0.00000448624998817788      0      0
0.00211710338848892      0.00214641096792534      0.00000277749144889228      0      0
0.00214641096792534      0.00217612425934403      0.00000493452838107201      0      0
0.00217612425934403      0.00220624887911509      0.00000845326739518880      0      0
0.00220624887911509      0.00223679052135739      0.0000109793206811444      0      0
0.00223679052135739      0.00226775495901488      0.0000111856874890937      0      0
0.00226775495901488      0.00229914804494778      0.00000836750360356722      0      0
0.00229914804494778      0.00233097571303889      0.00000371625323674602      0      0
0.00233097571303889      0.00236324397931521      0.00000649016031456063      0      0
0.00236324397931521      0.00239595894308506      0.0000118172115964705      0      0
0.00239595894308506      0.00242912678809096      0.0000128996895925624      0      0
0.00242912678809096      0.00246275378367852      0.00000817631878657762      0      0
0.00246275378367852      0.00249684628598141      0.00000440360632243104      0      0
0.00249684628598141      0.00253141073912281      0.0000120545128053698      0      0
0.00253141073912281      0.0025664536764335      0.0000145261341171784      0      0
0.0025664536764335      0.00260198172168671      0.00000814244722688621      0      0
0.00260198172168671      0.00263800159035023      0.00000707531926213688      0      0
0.00263800159035023      0.00267452009085567      0.0000155899146868216      0      0
0.00267452009085567      0.00271154412588544      0.0000131662051602977      0      0
0.00271154412588544      0.00274908069367747      0.00000477614820042778      0      0
0.00274908069367747      0.00278713688934801      0.0000157082463577578      0      0
0.00278713688934801      0.00282571990623272      0.0000154396819597280      0      0
0.00282571990623272      0.00286483703724639      0.00000504117753068254      0      0
0.00286483703724639      0.00290449567626138      0.0000174628079724858      0      0
0.00290449567626138      0.00294470331950526      0.0000153086044104091      0      0
0.00294470331950526      0.0029854675669777      0.00000755482305798535      0      0
0.0029854675669777      0.00302679612388701      0.0000205015405206026      0      0
0.00302679612388701      0.0030686968021066      0.0000110621808273180      0      0
0.0030686968021066      0.00311117752165154      0.0000153991425079685      0      0
0.00311117752165154      0.0031542463121756      0.0000205031714877174      0      0
0.0031542463121756      0.00319791131448903      0.00000690761410898130      0      0
0.00319791131448903      0.00324218078209728      0.0000234977982997789      0      0
0.00324218078209728      0.0032870630827611      0.0000105253814761784      0      0
0.0032870630827611      0.00333256670007821      0.0000212869331315841      0      0
0.00333256670007821      0.00337870023508683      0.0000184660436139712      0      0
0.00337870023508683      0.00342547240789146      0.0000167582823162017      0      0
0.00342547240789146      0.00347289205931113      0.0000240895057905525      0      0
0.00347289205931113      0.00352096815255051      0.0000124420587701926      0      0
0.00352096815255051      0.00356970977489406      0.0000276016999025874      0      0
0.00356970977489406      0.00361912613942378      0.00000987520759672836      0      0
0.00361912613942378      0.0036692265867606      0.0000299188372931610      0      0
0.0036692265867606      0.00372002058682995      0.00000922083411779124      0      0
0.00372002058682995      0.00377151774065175      0.0000317513639313340      0      0
0.00377151774065175      0.00382372778215516      0.00000986212268088423      0      0
0.00382372778215516      0.00387666058001854      0.0000332953776742260      0      0
0.00387666058001854      0.00393032613953476      0.0000121275140515397      0      0
0.00393032613953476      0.0039847346045024      0.0000340842538486979      0      0
0.0039847346045024      0.00403989625914312      0.0000172115499937071      0      0
0.00403989625914312      0.00409582153004557      0.0000329270692153065      0      0
0.00409582153004557      0.00415252098813623      0.0000253547556739000      0      0
0.00415252098813623      0.00421000535067748      0.0000281022125951968      0      0
0.00421000535067748      0.0042682854832934      0.0000350174817675129      0      0
0.0042682854832934      0.00432737240202355      0.0000185154683003744      0      0
0.00432737240202355      0.00438727727540519      0.0000427490457460550      0      0
0.00438727727540519      0.00444801142658443      0.0000123413575642927      0      0
0.00444801142658443      0.00450958633545639      0.0000434009685141777      0      0
0.00450958633545639      0.00457201364083525      0.0000284204309492718      0      0
0.00457201364083525      0.00463530514265407      0.0000320983410162145      0      0
0.00463530514265407      0.00469947280419532      0.0000463178371563685      0      0
0.00469947280419532      0.00476452875435209      0.0000139210018622655      0      0
0.00476452875435209      0.0048304852899207      0.0000504500789570009      0      0
0.0048304852899207      0.00489735487792503      0.0000341034648486181      0      0
0.00489735487792503      0.00496515015797302      0.0000319291362666861      0      0
0.00496515015797302      0.00503388394464577      0.0000560917018179198      0      0
0.00503388394464577      0.00510356922991978      0.0000204057654002852      0      0
0.00510356922991978      0.00517421918562266      0.0000485836251520796      0      0
0.00517421918562266      0.00524584716592283      0.0000553333136308937      0      0
0.00524584716592283      0.00531846670985373      0.0000170507169931830      0      0
0.00531846670985373      0.00539209154387294      0.0000593913395238479      0      0
0.00539209154387294      0.00546673558445676      0.0000545854001623260      0      0
0.00546673558445676      0.00554241294073067      0.0000208777654379609      0      0
0.00554241294073067      0.00561913791713623      0.0000664761279867590      0      0
0.00561913791713623      0.00569692501613484      0.0000578585950212500      0      0
0.00569692501613484      0.00577578894094906      0.0000223704151162790      0      0
0.00577578894094906      0.00585574459834172      0.0000707657388471250      0      0
0.00585574459834172      0.00593680710143364      0.0000668048471115788      0      0
0.00593680710143364      0.00601899177256026      0.0000217301824996789      0      0
0.00601899177256026      0.00610231414616781      0.0000702930897792958      0      0
0.00610231414616781      0.0061867899717497      0.0000803613369185799      0      0
0.0061867899717497      0.0062724352168234      0.0000317710250870220      0      0
0.0062724352168234      0.00635926606994866      0.0000600735533462200      0      0
0.00635926606994866      0.00644729894378739      0.0000929787825219512      0      0
0.00644729894378739      0.00653655047820597      0.0000598146997587971      0      0
0.00653655047820597      0.00662703754342055      0.0000364991220397121      0      0
0.00662703754342055      0.00671877724318579      0.0000930446341188386      0      0
0.00671877724318579      0.00681178691802782      0.0000938822599619524      0      0
0.00681178691802782      0.00690608414852187      0.0000383348302270350      0      0
0.00690608414852187      0.00700168675861542      0.0000663209130911394      0      0
0.00700168675861542      0.00709861281899715      0.000111693697404253      0      0
0.00709861281899715      0.00719688065051277      0.0000913167308795087      0      0
0.00719688065051277      0.00729650882762788      0.0000327059546593451      0      0
0.00729650882762788      0.00739751618193895      0.0000859376934304363      0      0
0.00739751618193895      0.00749992180573285      0.000125563783550881      0      0
0.00749992180573285      0.00760374505559565      0.0000977880626921741      0      0
0.00760374505559565      0.00770900555607137      0.0000362397088477788      0      0
0.00770900555607137      0.00781572320337137      0.0000928065431180706      0      0
0.00781572320337137      0.00792391816913513      0.000139309680701292      0      0
0.00792391816913513      0.00803361090424307      0.000118817473848356      0      0
0.00803361090424307      0.00814482214268214      0.0000498824625813036      0      0
0.00814482214268214      0.00825757290546495      0.0000819773355591924      0      0
0.00825757290546495      0.00837188450460311      0.000147358984446957      0      0
0.00837188450460311      0.0084877785471356      0.000151764443128718      0      0
0.0084877785471356      0.00860527693921294      0.0000920717418248559      0      0
0.00860527693921294      0.00872440189023784      0.0000515852860124431      0      0
0.00872440189023784      0.0088451759170632      0.000131589227373237      0      0
0.0088451759170632      0.00896762184824822      0.000178549331499974      0      0
0.00896762184824822      0.00909176282837339      0.000157417802175511      0      0
0.00909176282837339      0.00921762232241531      0.0000814494342486637      0      0
0.00921762232241531      0.009345224120182      0.0000734122356144518      0      0
0.009345224120182      0.00947459234080956      0.000160830603441150      0      0
0.00947459234080956      0.00960575143732124      0.000205141505559548      0      0
0.00960575143732124      0.0097387262012494      0.000180630588146548      0      0
0.0097387262012494      0.00987354176732169      0.000100329220116544      0      0
0.00987354176732169      0.0100102236182119      0.0000724963274190877      0      0
0.0100102236182119      0.0101487975893568      0.000166593516542506      0      0
0.0101487975893568      0.0102892898738392      0.000230300283064188      0      0
0.0102892898738392      0.0104317270273393      0.000227793661782330      0      0
0.0104317270273393      0.0105761359731542      0.000159957395329801      0      0
0.0105761359731542      0.0107225440072866      0.0000726577072640644      0      0
0.0107225440072866      0.0108709788036044      0.000130384453464769      0      0
0.0108709788036044      0.0110214684190717      0.000228707953370172      0      0
0.0110214684190717      0.0111740412990521      0.000276747526475593      0      0
0.0111740412990521      0.0113287262826851      0.000255576079929620      0      0
0.0113287262826851      0.0114855526083377      0.000172819025437561      0      0
0.0114855526083377      0.0116445499191305      0.0000830468049459759      0      0
0.0116445499191305      0.0118057482685412      0.000150767547392689      0      0
0.0118057482685412      0.0119691781260852      0.000260160864205670      0      0
0.0119691781260852      0.0121348703830748      0.000322937369883322      0      0
0.0121348703830748      0.0123028563584581      0.000317797385012955      0      0
0.0123028563584581      0.0124731678047393      0.000246042811168031      0      0
0.0124731678047393      0.0126458369139802      0.000135553428488755      0      0
0.0126458369139802      0.0128208963238851      0.000115512304942659      0      0
0.0128208963238851      0.0129983791239701      0.000235747449641143      0      0
0.0129983791239701      0.0131783188618175      0.000343049704407553      0      0
0.0131783188618175      0.0133607495494169      0.000394271700748941      0      0
0.0133607495494169      0.0135457056695945      0.000375993488531032      0      0
0.0135457056695945      0.0137332221825303      0.000292515378727806      0      0
0.0137332221825303      0.0139233345323668      0.000170994438590363      0      0
0.0139233345323668      0.0141160786539086      0.000127051155987241      0      0
0.0141160786539086      0.0143114909794141      0.000249810329685964      0      0
0.0143114909794141      0.0145096084454827      0.000380945100080331      0      0
0.0145096084454827      0.0147104685000363      0.000465362991726688      0      0
0.0147104685000363      0.0149141091093971      0.000483934289235405      0      0
0.0149141091093971      0.0151205687654648      0.000432700988943213      0      0
0.0151205687654648      0.0153298864929916      0.000322239960144704      0      0
0.0153298864929916      0.0155421018569589      0.000187807157708040      0      0
0.0155421018569589      0.015757254970056      0.000163900770335467      0      0
0.015757254970056      0.0159753865002618      0.000304205347431480      0      0
0.0159753865002618      0.0161965376785319      0.000454582053160434      0      0
0.0161965376785319      0.0164207503065923      0.000562878303686372      0      0
0.0164207503065923      0.0166480667648403      0.000608826572703966      0      0
0.0166480667648403      0.0168785300203555      0.000584859437305111      0      0
0.0168785300203555      0.0171121836350213      0.000494504601986041      0      0
0.0171121836350213      0.0173490717737588      0.000354281175791283      0      0
0.0173490717737588      0.017589239212875      0.000211848363024452      0      0
0.017589239212875      0.0178327313485262      0.000219280781372643      0      0
0.0178327313485262      0.0180795942052988      0.000381951983614343      0      0
0.0180795942052988      0.0183298744449088      0.000556016469293452      0      0
0.0183298744449088      0.0185836193750216      0.000693086238961707      0      0
0.0185836193750216      0.0188408769581945      0.000772379744526340      0      0
0.0188408769581945      0.0191016958209418      0.000783721838249695      0      0
0.0191016958209418      0.0193661252629267      0.000725480943164325      0      0
0.0193661252629267      0.0196342152662799      0.000604709239417527      0      0
0.0196342152662799      0.0199060165050465      0.000439932564125666      0      0
0.0199060165050465      0.0201815803547652      0.000279925949244700      0      0
0.0201815803547652      0.0204609589021785      0.000268652347319738      0      0
0.0204609589021785      0.0207442049550786      0.000439177216326323      0      0
0.0207442049550786      0.0210313720522889      0.000646390012366649      0      0
0.0210313720522889      0.0213225144737837      0.000830930264861967      0      0
0.0213225144737837      0.0216176872509482      0.000968168313186375      0      0
0.0216176872509482      0.0219169461769806      0.00104414853068348      0      0
0.0219169461769806      0.0222203478174381      0.00105173699539931      0      0
0.0222203478174381      0.0225279495209286      0.000989997432437884      0      0
0.0225279495209286      0.0228398094299506      0.000864348643740820      0      0
0.0228398094299506      0.0231559864918837      0.000687960679480043      0      0
0.0231559864918837      0.0234765404701303      0.000488815051560022      0      0
0.0234765404701303      0.0238015319554124      0.000343641132932059      0      0
0.0238015319554124      0.0241310223772239      0.000399987857030675      0      0
0.0241310223772239      0.0244650740154424      0.000613853375067496      0      0
0.0244650740154424      0.0248037500121009      0.000860399700610436      0      0
0.0248037500121009      0.025147114383323      0.00108979283449992      0      0
0.025147114383323      0.0254952320314234      0.00127877566045283      0      0
0.0254952320314234      0.025848168757175      0.00141301121941246      0      0
0.025848168757175      0.0262059912722472      0.00148341740039603      0      0
0.0262059912722472      0.0265687672118152      0.00148534582014011      0      0
0.0265687672118152      0.0269365651473444      0.00141842627375592      0      0
0.0269365651473444      0.0273094545995519      0.00128669859276049      0      0
0.0273094545995519      0.0276875060515468      0.00109930375050215      0      0
0.0276875060515468      0.0280707909621536      0.000873114099897581      0      0
0.0280707909621536      0.0284593817794181      0.000642881479449623      0      0
0.0284593817794181      0.0288533519543027      0.000495133253821294      0      0
0.0288533519543027      0.0292527759545692      0.000561244713513291      0      0
0.0292527759545692      0.0296577292788545      0.000802165466391952      0      0
0.0296577292788545      0.0300682884709421      0.00110048585192750      0      0
0.0300682884709421      0.0304845311342295      0.00140025464821813      0      0
0.0304845311342295      0.0309065359463971      0.00167511473840110      0      0
0.0309065359463971      0.0313343826742795      0.00190885350588570      0      0
0.0313343826742795      0.0317681521889432      0.00209008707795442      0      0
0.0317681521889432      0.0322079264809726      0.00221076197085608      0      0
0.0322079264809726      0.0326537886759678      0.00226570299435383      0      0
0.0326537886759678      0.033105823050257      0.00225248067502093      0      0
0.033105823050257      0.033564115046826      0.00217140325512933      0      0
0.033564115046826      0.0340287512914689      0.00202562629058231      0      0
0.0340287512914689      0.0344998196091616      0.00182152051454838      0      0
0.0344998196091616      0.0349774090406628      0.00156973352527493      0      0
0.0349774090406628      0.0354616098593442      0.00128824227777906      0      0
0.0354616098593442      0.0359525135882537      0.00101132008153162      0      0
0.0359525135882537      0.0364502130174152      0.000812075732762571      0      0
0.0364502130174152      0.0369548022213675      0.000807272848639482      0      0
0.0369548022213675      0.0374663765769464      0.00102423226138129      0      0
0.0374663765769464      0.0379850327813123      0.00136510519389811      0      0
0.0379850327813123      0.0385108688702281      0.00175153290509885      0      0
0.0385108688702281      0.0390439842365898      0.00214428751959395      0      0
0.0390439842365898      0.0395844796492134      0.00252156466429498      0      0
0.0395844796492134      0.0401324572718825      0.00286882980822910      0      0
0.0401324572718825      0.0406880206826587      0.00317522091099049      0      0
0.0406880206826587      0.0412512748934598      0.00343223571378544      0      0
0.0412512748934598      0.0418223263699098      0.00363322310501368      0      0
0.0418223263699098      0.0424012830514618      0.00377317732473653      0      0
0.0424012830514618      0.0429882543718015      0.00384865341796010      0      0
0.0429882543718015      0.0435833512795317      0.00385773591537139      0      0
0.0435833512795317      0.0441866862591436      0.00380003952203828      0      0
0.0441866862591436      0.0447983733522791      0.00367674639795693      0      0
0.0447983733522791      0.0454185281792862      0.00349070875433483      0      0
0.0454185281792862      0.0460472679610735      0.00324668349291916      0      0
0.0460472679610735      0.0466847115412677      0.00295184360841773      0      0
0.0466847115412677      0.0473309794086762      0.00261688870582327      0      0
0.0473309794086762      0.047986193720063      0.00225849180854029      0      0
0.047986193720063      0.0486504783232378      0.00190468587028934      0      0
0.0486504783232378      0.0493239587804657      0.00160543582830656      0      0
0.0493239587804657      0.0500067623922011      0.00144263774830707      0      0
0.0500067623922011      0.0506990182211494      0.00149899287333667      0      0
0.0506990182211494      0.0514008571166629      0.00177564157531495      0      0
0.0514008571166629      0.0521124117394733      0.00220074342261457      0      0
0.0521124117394733      0.0528338165867671      0.00270668173647667      0      0
0.0528338165867671      0.0535652080176086      0.00325156343500639      0      0
0.0535652080176086      0.0543067242787134      0.00381030430980409      0      0
0.0543067242787134      0.0550585055305805      0.00436646832442976      0      0
0.0550585055305805      0.0558206938739848      0.00490810908687082      0      0
0.0558206938739848      0.0565934333768373      0.00542582480091535      0      0
0.0565934333768373      0.0573768701014157      0.00591183472463130      0      0
0.0573768701014157      0.0581711521319738      0.00635952417124609      0      0
0.0581711521319738      0.0589764296027321      0.00676321179046947      0      0
0.0589764296027321      0.0597928547262553      0.00711802647657097      0      0
0.0597928547262553      0.0606205818222245      0.00741984020320036      0      0
0.0606205818222245      0.0614597673466051      0.00766523023502587      0      0
0.0614597673466051      0.0623105699212211      0.00785145735379531      0      0
0.0623105699212211      0.0631731503637371      0.00797645356033459      0      0
0.0631731503637371      0.0640476717180559      0.00803881656634109      0      0
0.0640476717180559      0.064934299285137      0.00803781089318346      0      0
0.064934299285137      0.065833200654241      0.00797337742483731      0      0
0.065833200654241      0.0667445457346082      0.00784615541440991      0      0
0.0667445457346082      0.0676685067875737      0.00765752379478776      0      0
0.0676685067875737      0.0686052584591283      0.00740967296362666      0      0
0.0686052584591283      0.0695549778129301      0.00710572523037086      0      0
0.0695549778129301      0.0705178443637725      0.00674993392747277      0      0
0.0705178443637725      0.071494040111516      0.00634801140124899      0      0
0.071494040111516      0.0724837495754901      0.00590767054693560      0      0
0.0724837495754901      0.07348715982937      0.00543952092053562      0      0
0.07348715982937      0.0745044605365374      0.00495854077065501      0      0
0.0745044605365374      0.0755358439859309      0.00448640883432731      0      0
0.0755358439859309      0.0765815051283916      0.00405479847749758      0      0
0.0765815051283916      0.0776416416135129      0.00370855981893614      0      0
0.0776416416135129      0.0787164538269999      0.00350428556886825      0      0
0.0787164538269999      0.0798061449285455      0.00349619964596465      0      0
0.0798061449285455      0.0809109208902321      0.00371054220379032      0      0
0.0809109208902321      0.0820309905354643      0.00413250524065213      0      0
0.0820309905354643      0.0831665655784396      0.00472136858545579      0      0
0.0831665655784396      0.0843178606641673      0.00543345481706109      0      0
0.0843178606641673      0.0854850934090396      0.00623344972718706      0      0
0.0854850934090396      0.0866684844419658      0.00709557625835887      0      0
0.0866684844419658      0.087868257446075      0.00800134925162006      0      0
0.087868257446075      0.0890846392009967      0.00893721340935355      0      0
0.0890846392009967      0.0903178596257262      0.00989283690467577      0      0
0.0903178596257262      0.0915681518220832      0.0108600062485544      0      0
0.0915681518220832      0.0928357521187732      0.0118319331958117      0      0
0.0928357521187732      0.0941209001160578      0.0128028209221645      0      0
0.0941209001160578      0.0954238387310435      0.0137675895458149      0      0
0.0954238387310435      0.0967448142435972      0.0147216996566976      0      0
0.0967448142435972      0.0980840763428988      0.0156610367942736      0      0
0.0980840763428988      0.0994418781746361      0.0165818343996660      0      0
0.0994418781746361      0.100818476388855      0.0174806214456267      0      0
0.100818476388855      0.10221413118847      0.0183541861419978      0      0
0.10221413118847      0.103629106378448      0.0191995502646311      0      0
0.103629106378448      0.105063669415674      0.0200139505979711      0      0
0.105063669415674      0.106518091459502      0.0207948252002497      0      0
0.106518091459502      0.107992647423013      0.0215398029787902      0      0
0.107992647423013      0.109487616024976      0.0222466955691839      0      0
0.109487616024976      0.111003279842531      0.0229134908471506      0      0
0.111003279842531      0.112539925364605      0.0235383476276132      0      0
0.112539925364605      0.114097843046059      0.0241195912604664      0      0
0.114097843046059      0.115677327362591      0.0246557099411617      0      0
0.115677327362591      0.117278676866402      0.0251453516323772      0      0
0.117278676866402      0.118902194242619      0.0255873215511351      0      0
0.118902194242619      0.120548186366517      0.0259805802208350      0      0
0.120548186366517      0.122216964361519      0.0263242421247206      0      0
0.122216964361519      0.123908843658004      0.0266175750298807      0      0
0.123908843658004      0.125624144052934      0.0268600000817585      0      0
0.125624144052934      0.127363189770296      0.0270510928005902      0      0
0.127363189770296      0.12912630952239      0.0271905851452376      0      0
0.12912630952239      0.130913836571959      0.0272783688485036      0      0
0.130913836571959      0.132726108795187      0.0273145002732677      0      0
0.132726108795187      0.134563468745557      0.0272992070928963      0      0
0.134563468745557      0.136426263718606      0.0272328971648865      0      0
0.136426263718606      0.138314845817565      0.0271161700464649      0      0
0.138314845817565      0.140229572019921      0.0269498316981014      0      0
0.140229572019921      0.142170804244882      0.0267349130391158      0      0
0.142170804244882      0.144138909421796      0.0264726931622911      0      0
0.144138909421796      0.146134259559502      0.0261647281847149      0      0
0.146134259559502      0.148157231816648      0.0258128869114393      0      0
0.148157231816648      0.150208208572982      0.0254193947150188      0      0
0.150208208572982      0.152287577501628      0.0249868872786889      0      0
0.152287577501628      0.154395731642364      0.0245184760924036      0      0
0.154395731642364      0.156533069475914      0.0240178277854862      0      0
0.156533069475914      0.158699994999266      0.0234892594463834      0      0
0.158699994999266      0.16089691780204      0.0229378518780397      0      0
0.16089691780204      0.163124253143903      0.0223695820335770      0      0
0.163124253143903      0.165382422033063      0.0217914743056582      0      0
0.165382422033063      0.16767185130585      0.0212117673671585      0      0
0.16767185130585      0.16999297370739      0.0206400881638362      0      0
0.16999297370739      0.172346227973408      0.0200876166327838      0      0
0.172346227973408      0.174732058913154      0.0195672131687869      0      0
0.174732058913154      0.177150917493482      0.0190934661037235      0      0
0.177150917493482      0.179603260924088      0.0186826009649529      0      0
0.179603260924088      0.182089552743936      0.0183521832060817      0      0
0.182089552743936      0.184610262908873      0.0181205521567700      0      0
0.184610262908873      0.187165867880458      0.0180059590915605      0      0
0.187165867880458      0.189756850716024      0.0180254538598765      0      0
0.189756850716024      0.192383701159985      0.0181936613469995      0      0
0.192383701159985      0.195046915736409      0.0185216736498250      0      0
0.195046915736409      0.197746997842864      0.0190163042738783      0      0
0.197746997842864      0.200484457845576      0.0196798756116610      0      0
0.200484457845576      0.203259813175894      0.0205105627902810      0      0
0.203259813175894      0.206073588428097      0.0215031653174966      0      0
0.206073588428097      0.208926315458549      0.0226500919373822      0      0
0.208926315458549      0.211818533486235      0.0239423467788305      0      0
0.211818533486235      0.214750789194674      0.0253703695549910      0      0
0.214750789194674      0.217723636835266      0.0269246638269214      0      0
0.217723636835266      0.220737638332042      0.0285962117717942      0      0
0.220737638332042      0.22379336338789      0.0303767100696078      0      0
0.22379336338789      0.226891389592229      0.0322586735418633      0      0
0.226891389592229      0.230032302530194      0.0342354505192740      0      0
0.230032302530194      0.233216695893316      0.0363011849787041      0      0
0.233216695893316      0.236445171591743      0.0384507505144575      0      0
0.236445171591743      0.239718339868012      0.0406796726492375      0      0
0.239718339868012      0.243036819412397      0.0429840495576573      0      0
0.243036819412397      0.246401237479853      0.0453604768374620      0      0
0.246401237479853      0.249812230008578      0.0478059790942231      0      0
0.249812230008578      0.253270441740218      0.0503179493543658      0      0
0.253270441740218      0.256776526341734      0.0528940963180487      0      0
0.256776526341734      0.260331146528961      0.0555323989354345      0      0
0.260331146528961      0.263934974191869      0.0582310675510260      0      0
0.263934974191869      0.267588690521566      0.0609885107895992      0      0
0.267588690521566      0.271292986139054      0.0638033073776834      0      0
0.271292986139054      0.275048561225772      0.0666741821603253      0      0
0.275048561225772      0.27885612565594      0.0695999856570448      0      0
0.27885612565594      0.282716399130741      0.0725796765883532      0      0
0.282716399130741      0.286630111314356      0.0756123068870964      0      0
0.286630111314356      0.290598001971889      0.0786970087835704      0      0
0.290598001971889      0.294620821109189      0.0818329836186036      0      0
0.294620821109189      0.298699329114623      0.0850194920946766      0      0
0.298699329114623      0.302834296902796      0.0882558457223745      0      0
0.302834296902796      0.307026506060274      0.0915413992590123      0      0
0.307026506060274      0.311276748993318      0.0948755439691823      0      0
0.311276748993318      0.315585829077662      0.0982577015642450      0      0
0.315585829077662      0.319954560810364      0.101687318700306      0      0
0.319954560810364      0.324383769963767      0.105163861932782      0      0
0.324383769963767      0.32887429374158      0.108686813040935      0      0
0.32887429374158      0.33342698093713      0.112255664648253      0      0
0.33342698093713      0.338042692093795      0.115869916074864      0      0
0.338042692093795      0.342722299667666      0.119529069366492      0      0
0.342722299667666      0.347466688192458      0.123232625451311      0      0
0.347466688192458      0.352276754446699      0.126980080381518      0      0
0.352276754446699      0.357153407623246      0.130770921620869      0      0
0.357153407623246      0.362097569501131      0.134604624342855      0      0
0.362097569501131      0.367110174619799      0.138480647706889      0      0
0.367110174619799      0.372192170455755      0.142398431081842      0      0
0.372192170455755      0.37734451760165      0.146357390187663      0      0
0.37734451760165      0.382568189947856      0.150356913126673      0      0
0.382568189947856      0.387864174866547      0.154396356276497      0      0
0.387864174866547      0.393233473398329      0.158475040016540      0      0
0.393233473398329      0.398677100441459      0.162592244259437      0      0
0.398677100441459      0.40419608494368      0.166747203758024      0      0
0.40419608494368      0.409791470096709      0.170939103157121      0      0
0.409791470096709      0.41546431353342      0.175167071757719      0      0
0.41546431353342      0.421215687527758      0.179430177959136      0      0
0.421215687527758      0.427046679197417      0.183727423342136      0      0
0.427046679197417      0.43295839070933      0.188057736353094      0      0
0.43295839070933      0.438951939487993      0.192419965545775      0      0
0.438951939487993      0.445028458426682      0.196812872333314      0      0
0.445028458426682      0.451189096101594      0.201235123198341      0      0
0.451189096101594      0.457435016988945      0.205685281303873      0      0
0.457435016988945      0.463767401685081      0.210161797441570      0      0
0.463767401685081      0.470187447129631      0.214663000246940      0      0
0.470187447129631      0.476696366831751      0.219187085603189      0      0
0.476696366831751      0.483295391099501      0.223732105146289      0      0
0.483295391099501      0.489985767272398      0.228295953773479      0      0
0.489985767272398      0.496768759957182      0.232876356045464      0      0
0.496768759957182      0.503645651266856      0.237470851358924      0      0
0.503645651266856      0.510617741063022      0.242076777750228      0      0
0.510617741063022      0.517686347201588      0.246691254173121      0      0
0.517686347201588      0.524852805781861      0.251311161072250      0      0
0.524852805781861      0.532118471399099      0.255933119050184      0      0
0.532118471399099      0.539484717400551      0.260553465397504      0      0
0.539484717400551      0.546952936145049      0.265168228222827      0      0
0.546952936145049      0.554524539266187      0.269773097881495      0      0
0.554524539266187      0.56220095793915      0.274363395357005      0      0
0.56220095793915      0.569983643151229      0.278934037196761      0      0
0.569983643151229      0.577874065976087      0.283479496541940      0      0
0.577874065976087      0.585873717851818      0.287993759718102      0      0
0.585873717851818      0.59398411086286      0.292470277766343      0      0
0.59398411086286      0.602206778025804      0.296901912191250      0      0
0.602206778025804      0.610543273579166      0.301280874077970      0      0
0.610543273579166      0.618995173277162      0.305598655581618      0      0
0.618995173277162      0.62756407468756      0.309845952612135      0      0
0.62756407468756      0.636251597493652      0.314012577318913      0      0
0.636251597493652      0.645059383800396      0.318087358712469      0      0
0.645059383800396      0.653989098444817      0.322058029432492      0      0
0.653989098444817      0.663042429310678      0.325911096266624      0      0
0.663042429310678      0.672221087647534      0.329631691520865      0      0
0.672221087647534      0.681526808394186      0.333203401712476      0      0
0.681526808394186      0.690961350506615      0.336608069262091      0      0
0.690961350506615      0.70052649729046      0.339825561852821      0      0
0.70052649729046      0.710224056738094      0.342833502831840      0      0
0.710224056738094      0.720055861870372      0.345606954359702      0      0
0.720055861870372      0.730023771083106      0.348118042833188      0      0
0.730023771083106      0.740129668498331      0.350335513233884      0      0
0.740129668498331      0.750375464320448      0.352224195223092      0      0
0.750375464320448      0.76076309519728      0.353744358631949      0      0
0.76076309519728      0.771294524586143      0.354850928921734      0      0
0.771294524586143      0.781971743124969      0.355492523371869      0      0
0.781971743124969      0.792796769008581      0.355610254908843      0      0
0.792796769008581      0.803771648370161      0.355136230619698      0      0
0.803771648370161      0.814898455668016      0.353991642914499      0      0
0.814898455668016      0.826179294077686      0.352084307808859      0      0
0.826179294077686      0.837616295889483      0.349305438138210      0      0
0.837616295889483      0.849211622911536      0.345525334495764      0      0
0.849211622911536      0.860967466878409      0.340587505951954      0      0
0.860967466878409      0.872886049865385      0.334300444834721      0      0
0.872886049865385      0.884969624708479      0.326425773968902      0      0
0.884969624708479      0.897220475430265      0.316660550302747      0      0
0.897220475430265      0.909640917671599      0.304609676971297      0      0
0.909640917671599      0.922233299129318      0.289740513642981      0      0
0.922233299129318      0.935      0.271302851560349      0      0
# END HISTO1D SudakovqqbarExpOutputsN2LL21
# BEGIN HISTO1D SudakovqqbarExpOutputsN2LL22
PlotOrder=4
LineColor=orange
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(2,2)}_{h}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      3.58442139555601      0      0
0.00000101384324431002      0.00000102787812403307      3.58442141084685      0      0
0.00000102787812403307      0.00000104210729202498      3.58442142634937      0      0
0.00000104210729202498      0.00000105653343786574      3.58442144206649      0      0
0.00000105653343786574      0.00000107115928836782      3.58442145800119      0      0
0.00000107115928836782      0.00000108598760809164      3.58442147415647      0      0
0.00000108598760809164      0.00000110102119986811      3.58442149053540      0      0
0.00000110102119986811      0.00000111626290532839      3.58442150714106      0      0
0.00000111626290532839      0.00000113171560544106      3.58442152397660      0      0
0.00000113171560544106      0.00000114738222105665      3.58442154104520      0      0
0.00000114738222105665      0.00000116326571345971      3.58442155835008      0      0
0.00000116326571345971      0.0000011793690849286      3.58442157589452      0      0
0.0000011793690849286      0.00000119569537930295      3.58442159368183      0      0
0.00000119569537930295      0.000001212247682559      3.58442161171537      0      0
0.000001212247682559      0.00000122902912339292      3.58442162999855      0      0
0.00000122902912339292      0.00000124604287381218      3.58442164853483      0      0
0.00000124604287381218      0.00000126329214973512      3.58442166732772      0      0
0.00000126329214973512      0.00000128078021159884      3.58442168638076      0      0
0.00000128078021159884      0.00000129851036497544      3.58442170569755      0      0
0.00000129851036497544      0.00000131648596119688      3.58442172528175      0      0
0.00000131648596119688      0.00000133471039798844      3.58442174513706      0      0
0.00000133471039798844      0.00000135318712011092      3.58442176526723      0      0
0.00000135318712011092      0.00000137191962001179      3.58442178567606      0      0
0.00000137191962001179      0.00000139091143848532      3.58442180636742      0      0
0.00000139091143848532      0.00000141016616534188      3.58442182734522      0      0
0.00000141016616534188      0.00000142968744008643      3.58442184861341      0      0
0.00000142968744008643      0.00000144947895260651      3.58442187017603      0      0
0.00000144947895260651      0.00000146954444386967      3.58442189203714      0      0
0.00000146954444386967      0.00000148988770663059      3.58442191420088      0      0
0.00000148988770663059      0.00000151051258614798      3.58442193667143      0      0
0.00000151051258614798      0.00000153142298091138      3.58442195945305      0      0
0.00000153142298091138      0.00000155262284337812      3.58442198255005      0      0
0.00000155262284337812      0.00000157411618072032      3.58442200596677      0      0
0.00000157411618072032      0.00000159590705558239      3.58442202970767      0      0
0.00000159590705558239      0.0000016179995868489      3.58442205377721      0      0
0.0000016179995868489      0.00000164039795042316      3.58442207817995      0      0
0.00000164039795042316      0.00000166310638001652      3.58442210292050      0      0
0.00000166310638001652      0.00000168612916794864      3.58442212800354      0      0
0.00000168612916794864      0.00000170947066595881      3.58442215343381      0      0
0.00000170947066595881      0.00000173313528602849      3.58442217921612      0      0
0.00000173313528602849      0.00000175712750121529      3.58442220535534      0      0
0.00000175712750121529      0.00000178145184649847      3.58442223185641      0      0
0.00000178145184649847      0.00000180611291963609      3.58442225872434      0      0
0.00000180611291963609      0.00000183111538203409      3.58442228596421      0      0
0.00000183111538203409      0.00000185646395962742      3.58442231358116      0      0
0.00000185646395962742      0.00000188216344377329      3.58442234158042      0      0
0.00000188216344377329      0.00000190821869215684      3.58442236996728      0      0
0.00000190821869215684      0.00000193463462970931      3.58442239874711      0      0
0.00000193463462970931      0.000001961416249539      3.58442242792534      0      0
0.000001961416249539      0.00000198856861387501      3.58442245750749      0      0
0.00000198856861387501      0.00000201609685502412      3.58442248749915      0      0
0.00000201609685502412      0.00000204400617634088      3.58442251790600      0      0
0.00000204400617634088      0.00000207230185321116      3.58442254873377      0      0
0.00000207230185321116      0.00000210098923404927      3.58442257998829      0      0
0.00000210098923404927      0.00000213007374130893      3.58442261167548      0      0
0.00000213007374130893      0.00000215956087250823      3.58442264380132      0      0
0.00000215956087250823      0.00000218945620126872      3.58442267637189      0      0
0.00000218945620126872      0.00000221976537836897      3.58442270939334      0      0
0.00000221976537836897      0.00000225049413281266      3.58442274287191      0      0
0.00000225049413281266      0.00000228164827291145      3.58442277681392      0      0
0.00000228164827291145      0.0000023132336873829      3.58442281122581      0      0
0.0000023132336873829      0.0000023452563464635      3.58442284611407      0      0
0.0000023452563464635      0.00000237772230303722      3.58442288148529      0      0
0.00000237772230303722      0.00000241063769377955      3.58442291734616      0      0
0.00000241063769377955      0.00000244400874031748      3.58442295370346      0      0
0.00000244400874031748      0.00000247784175040552      3.58442299056406      0      0
0.00000247784175040552      0.00000251214311911795      3.58442302793493      0      0
0.00000251214311911795      0.00000254691933005764      3.58442306582313      0      0
0.00000254691933005764      0.00000258217695658154      3.58442310423583      0      0
0.00000258217695658154      0.0000026179226630432      3.58442314318028      0      0
0.0000026179226630432      0.00000265416320605244      3.58442318266385      0      0
0.00000265416320605244      0.00000269090543575249      3.58442322269399      0      0
0.00000269090543575249      0.00000272815629711478      3.58442326327828      0      0
0.00000272815629711478      0.00000276592283125165      3.58442330442438      0      0
0.00000276592283125165      0.00000280421217674733      3.58442334614008      0      0
0.00000280421217674733      0.00000284303157100718      3.58442338843326      0      0
0.00000284303157100718      0.00000288238835162573      3.58442343131191      0      0
0.00000288238835162573      0.00000292228995777364      3.58442347478413      0      0
0.00000292228995777364      0.00000296274393160382      3.58442351885815      0      0
0.00000296274393160382      0.00000300375791967704      3.58442356354230      0      0
0.00000300375791967704      0.00000304533967440728      3.58442360884501      0      0
0.00000304533967440728      0.0000030874970555271      3.58442365477486      0      0
0.0000030874970555271      0.00000313023803157323      3.58442370134053      0      0
0.00000313023803157323      0.00000317357068139281      3.58442374855081      0      0
0.00000317357068139281      0.00000321750319567045      3.58442379641463      0      0
0.00000321750319567045      0.00000326204387847638      3.58442384494104      0      0
0.00000326204387847638      0.00000330720114883614      3.58442389413920      0      0
0.00000330720114883614      0.00000335298354232185      3.58442394401843      0      0
0.00000335298354232185      0.00000339939971266569      3.58442399458815      0      0
0.00000339939971266569      0.00000344645843339553      3.58442404585790      0      0
0.00000344645843339553      0.00000349416859949336      3.58442409783740      0      0
0.00000349416859949336      0.00000354253922907654      3.58442415053646      0      0
0.00000354253922907654      0.00000359157946510248      3.58442420396503      0      0
0.00000359157946510248      0.00000364129857709674      3.58442425813323      0      0
0.00000364129857709674      0.00000369170596290522      3.58442431305129      0      0
0.00000369170596290522      0.00000374281115047047      3.58442436872959      0      0
0.00000374281115047047      0.0000037946237996327      3.58442442517866      0      0
0.0000037946237996327      0.00000384715370395563      3.58442448240915      0      0
0.00000384715370395563      0.00000390041079257769      3.58442454043190      0      0
0.00000390041079257769      0.00000395440513208878      3.58442459925787      0      0
0.00000395440513208878      0.00000400914692843308      3.58442465889817      0      0
0.00000400914692843308      0.00000406464652883815      3.58442471936408      0      0
0.00000406464652883815      0.00000412091442377072      3.58442478066704      0      0
0.00000412091442377072      0.00000417796124891967      3.58442484281862      0      0
0.00000417796124891967      0.00000423579778720626      3.58442490583057      0      0
0.00000423579778720626      0.0000042944349708224      3.58442496971481      0      0
0.0000042944349708224      0.00000435388388329698      3.58442503448341      0      0
0.00000435388388329698      0.00000441415576159092      3.58442510014861      0      0
0.00000441415576159092      0.0000044752619982211      3.58442516672282      0      0
0.0000044752619982211      0.00000453721414341383      3.58442523421863      0      0
0.00000453721414341383      0.00000460002390728798      3.58442530264879      0      0
0.00000460002390728798      0.0000046637031620685      3.58442537202624      0      0
0.0000046637031620685      0.00000472826394433043      3.58442544236410      0      0
0.00000472826394433043      0.00000479371845727405      3.58442551367565      0      0
0.00000479371845727405      0.00000486007907303155      3.58442558597438      0      0
0.00000486007907303155      0.00000492735833500554      3.58442565927395      0      0
0.00000492735833500554      0.00000499556896024003      3.58442573358822      0      0
0.00000499556896024003      0.00000506472384182418      3.58442580893123      0      0
0.00000506472384182418      0.00000513483605132934      3.58442588531722      0      0
0.00000513483605132934      0.00000520591884127979      3.58442596276064      0      0
0.00000520591884127979      0.00000527798564765776      3.58442604127611      0      0
0.00000527798564765776      0.00000535105009244307      3.58442612087849      0      0
0.00000535105009244307      0.00000542512598618791      3.58442620158281      0      0
0.00000542512598618791      0.00000550022733062734      3.58442628340433      0      0
0.00000550022733062734      0.00000557636832132587      3.58442636635852      0      0
0.00000557636832132587      0.00000565356335036064      3.58442645046105      0      0
0.00000565356335036064      0.00000573182700904185      3.58442653572783      0      0
0.00000573182700904185      0.00000581117409067079      3.58442662217497      0      0
0.00000581117409067079      0.000005891619593336      3.58442670981880      0      0
0.000005891619593336      0.00000597317872274825      3.58442679867590      0      0
0.00000597317872274825      0.00000605586689511467      3.58442688876305      0      0
0.00000605586689511467      0.0000061396997400527      3.58442698009730      0      0
0.0000061396997400527      0.00000622469310354442      3.58442707269589      0      0
0.00000622469310354442      0.00000631086305093168      3.58442716657634      0      0
0.00000631086305093168      0.0000063982258699528      3.58442726175638      0      0
0.0000063982258699528      0.00000648679807382125      3.58442735825402      0      0
0.00000648679807382125      0.00000657659640434692      3.58442745608748      0      0
0.00000657659640434692      0.00000666763783510069      3.58442755527526      0      0
0.00000666763783510069      0.00000675993957462272      3.58442765583610      0      0
0.00000675993957462272      0.0000068535190696752      3.58442775778902      0      0
0.0000068535190696752      0.00000694839400854009      3.58442786115329      0      0
0.00000694839400854009      0.00000704458232436258      3.58442796594844      0      0
0.00000704458232436258      0.00000714210219854078      3.58442807219427      0      0
0.00000714210219854078      0.00000724097206416231      3.58442817991088      0      0
0.00000724097206416231      0.00000734121060948854      3.58442828911862      0      0
0.00000734121060948854      0.000007442836781487      3.58442839983813      0      0
0.000007442836781487      0.00000754586978941272      3.58442851209035      0      0
0.00000754586978941272      0.00000765032910843916      3.58442862589648      0      0
0.00000765032910843916      0.00000775623448333934      3.58442874127803      0      0
0.00000775623448333934      0.00000786360593221801      3.58442885825683      0      0
0.00000786360593221801      0.00000797246375029542      3.58442897685497      0      0
0.00000797246375029542      0.00000808282851374354      3.58442909709488      0      0
0.00000808282851374354      0.00000819472108357529      3.58442921899927      0      0
0.00000819472108357529      0.00000830816260958769      3.58442934259120      0      0
0.00000830816260958769      0.00000842317453435958      3.58442946789401      0      0
0.00000842317453435958      0.00000853977859730466      3.58442959493141      0      0
0.00000853977859730466      0.00000865799683878063      3.58442972372739      0      0
0.00000865799683878063      0.00000877785160425524      3.58442985430630      0      0
0.00000877785160425524      0.00000889936554853005      3.58442998669283      0      0
0.00000889936554853005      0.00000902256164002253      3.58443012091199      0      0
0.00000902256164002253      0.00000914746316510757      3.58443025698915      0      0
0.00000914746316510757      0.00000927409373251906      3.58443039495003      0      0
0.00000927409373251906      0.00000940247727781235      3.58443053482072      0      0
0.00000940247727781235      0.00000953263806788851      3.58443067662764      0      0
0.00000953263806788851      0.00000966460070558129      3.58443082039760      0      0
0.00000966460070558129      0.00000979839013430744      3.58443096615778      0      0
0.00000979839013430744      0.00000993403164278155      3.58443111393572      0      0
0.00000993403164278155      0.000010071550869796      3.58443126375936      0      0
0.000010071550869796      0.0000102109738090674      3.58443141565701      0      0
0.0000102109738090674      0.0000103523268141496      3.58443156965738      0      0
0.0000103523268141496      0.000010495636603415      3.58443172578959      0      0
0.000010495636603415      0.0000106409302651053      3.58443188408314      0      0
0.0000106409302651053      0.000010788235262451      3.58443204456794      0      0
0.000010788235262451      0.0000109375794388631      3.58443220727435      0      0
0.0000109375794388631      0.0000110889910231955      3.58443237223310      0      0
0.0000110889910231955      0.0000112424986350812      3.58443253947538      0      0
0.0000112424986350812      0.0000113981312903417      3.58443270903279      0      0
0.0000113981312903417      0.0000115559184064716      3.58443288093739      0      0
0.0000115559184064716      0.000011715889808199      3.58443305522167      0      0
0.000011715889808199      0.0000118780757331232      3.58443323191856      0      0
0.0000118780757331232      0.0000120425068374297      3.58443341106147      0      0
0.0000120425068374297      0.0000122092142016854      3.58443359268425      0      0
0.0000122092142016854      0.0000123782293367127      3.58443377682123      0      0
0.0000123782293367127      0.0000125495841895462      3.58443396350722      0      0
0.0000125495841895462      0.0000127233111494713      3.58443415277751      0      0
0.0000127233111494713      0.0000128994430541458      3.58443434466785      0      0
0.0000128994430541458      0.0000130780131958075      3.58443453921453      0      0
0.0000130780131958075      0.0000132590553275668      3.58443473645432      0      0
0.0000132590553275668      0.0000134426036697863      3.58443493642449      0      0
0.0000134426036697863      0.00001362869291655      3.58443513916283      0      0
0.00001362869291655      0.00001381735824222      3.58443534470768      0      0
0.00001381735824222      0.0000140086353080861      3.58443555309788      0      0
0.0000140086353080861      0.0000142025602691059      3.58443576437281      0      0
0.0000142025602691059      0.0000143991697807389      3.58443597857241      0      0
0.0000143991697807389      0.0000145985010058751      3.58443619573717      0      0
0.0000145985010058751      0.0000148005916218595      3.58443641590812      0      0
0.0000148005916218595      0.0000150054798276138      3.58443663912689      0      0
0.0000150054798276138      0.0000152132043508565      3.58443686543565      0      0
0.0000152132043508565      0.0000154238044554237      3.58443709487720      0      0
0.0000154238044554237      0.0000156373199486901      3.58443732749489      0      0
0.0000156373199486901      0.0000158537911890937      3.58443756333268      0      0
0.0000158537911890937      0.0000160732590937644      3.58443780243516      0      0
0.0000160732590937644      0.0000162957651462576      3.58443804484751      0      0
0.0000162957651462576      0.000016521351404396      3.58443829061555      0      0
0.000016521351404396      0.0000167500605082187      3.58443853978574      0      0
0.0000167500605082187      0.0000169819356880416      3.58443879240516      0      0
0.0000169819356880416      0.0000172170207726282      3.58443904852157      0      0
0.0000172170207726282      0.0000174553601974744      3.58443930818336      0      0
0.0000174553601974744      0.0000176969990132074      3.58443957143963      0      0
0.0000176969990132074      0.0000179419828941014      3.58443983834012      0      0
0.0000179419828941014      0.0000181903581467107      3.58444010893528      0      0
0.0000181903581467107      0.0000184421717186223      3.58444038327625      0      0
0.0000184421717186223      0.0000186974712073306      3.58444066141488      0      0
0.0000186974712073306      0.0000189563048692332      3.58444094340375      0      0
0.0000189563048692332      0.0000192187216287532      3.58444122929615      0      0
0.0000192187216287532      0.0000194847710875863      3.58444151914611      0      0
0.0000194847710875863      0.0000197545035340766      3.58444181300842      0      0
0.0000197545035340766      0.000020027969952722      3.58444211093862      0      0
0.000020027969952722      0.0000203052220338112      3.58444241299301      0      0
0.0000203052220338112      0.0000205863121831945      3.58444271922869      0      0
0.0000205863121831945      0.0000208712935321888      3.58444302970354      0      0
0.0000208712935321888      0.000021160219947621      3.58444334447622      0      0
0.000021160219947621      0.0000214531460420097      3.58444366360625      0      0
0.0000214531460420097      0.0000217501271838877      3.58444398715393      0      0
0.0000217501271838877      0.0000220512195082683      3.58444431518041      0      0
0.0000220512195082683      0.0000223564799272551      3.58444464774769      0      0
0.0000223564799272551      0.0000226659661408002      3.58444498491863      0      0
0.0000226659661408002      0.0000229797366476099      3.58444532675695      0      0
0.0000229797366476099      0.0000232978507562027      3.58444567332726      0      0
0.0000232978507562027      0.0000236203685961192      3.58444602469506      0      0
0.0000236203685961192      0.000023947351129288      3.58444638092675      0      0
0.000023947351129288      0.0000242788601615485      3.58444674208968      0      0
0.0000242788601615485      0.0000246149583543337      3.58444710825208      0      0
0.0000246149583543337      0.0000249557092365137      3.58444747948318      0      0
0.0000249557092365137      0.0000253011772164045      3.58444785585312      0      0
0.0000253011772164045      0.0000256514275939423      3.58444823743305      0      0
0.0000256514275939423      0.0000260065265730261      3.58444862429508      0      0
0.0000260065265730261      0.0000263665412740315      3.58444901651233      0      0
0.0000263665412740315      0.0000267315397464981      3.58444941415892      0      0
0.0000267315397464981      0.0000271015909819919      3.58444981731001      0      0
0.0000271015909819919      0.0000274767649271459      3.58445022604180      0      0
0.0000274767649271459      0.0000278571324968813      3.58445064043152      0      0
0.0000278571324968813      0.0000282427655878122      3.58445106055751      0      0
0.0000282427655878122      0.0000286337370918349      3.58445148649915      0      0
0.0000286337370918349      0.0000290301209099061      3.58445191833695      0      0
0.0000290301209099061      0.0000294319919660113      3.58445235615253      0      0
0.0000294319919660113      0.0000298394262213274      3.58445280002864      0      0
0.0000298394262213274      0.00003025250068858      3.58445325004915      0      0
0.00003025250068858      0.000030671293446601      3.58445370629912      0      0
0.000030671293446601      0.0000310958836550867      3.58445416886479      0      0
0.0000310958836550867      0.00003152635156956      3.58445463783356      0      0
0.00003152635156956      0.000031962778556541      3.58445511329408      0      0
0.000031962778556541      0.0000324052471089262      3.58445559533620      0      0
0.0000324052471089262      0.0000328538408615817      3.58445608405102      0      0
0.0000328538408615817      0.000033308644607151      3.58445657953091      0      0
0.000033308644607151      0.0000337697443120835      3.58445708186950      0      0
0.0000337697443120835      0.0000342372271328825      3.58445759116174      0      0
0.0000342372271328825      0.0000347111814325807      3.58445810750387      0      0
0.0000347111814325807      0.0000351916967974413      3.58445863099348      0      0
0.0000351916967974413      0.0000356788640538924      3.58445916172951      0      0
0.0000356788640538924      0.0000361727752856944      3.58445969981225      0      0
0.0000361727752856944      0.0000366735238513458      3.58446024534339      0      0
0.0000366735238513458      0.0000371812044017293      3.58446079842605      0      0
0.0000371812044017293      0.0000376959128980032      3.58446135916473      0      0
0.0000376959128980032      0.0000382177466297395      3.58446192766542      0      0
0.0000382177466297395      0.0000387468042333134      3.58446250403555      0      0
0.0000387468042333134      0.0000392831857105477      3.58446308838405      0      0
0.0000392831857105477      0.0000398269924476147      3.58446368082136      0      0
0.0000398269924476147      0.0000403783272342003      3.58446428145943      0      0
0.0000403783272342003      0.0000409372942829333      3.58446489041177      0      0
0.0000409372942829333      0.0000415039992490831      3.58446550779348      0      0
0.0000415039992490831      0.000042078549250531      3.58446613372122      0      0
0.000042078549250531      0.0000426610528880173      3.58446676831328      0      0
0.0000426610528880173      0.0000432516202656688      3.58446741168960      0      0
0.0000432516202656688      0.0000438503630118107      3.58446806397175      0      0
0.0000438503630118107      0.0000444573943000663      3.58446872528301      0      0
0.0000444573943000663      0.0000450728288707489      3.58446939574836      0      0
0.0000450728288707489      0.0000456967830525504      3.58447007549449      0      0
0.0000456967830525504      0.0000463293747845289      3.58447076464987      0      0
0.0000463293747845289      0.0000469707236384016      3.58447146334474      0      0
0.0000469707236384016      0.0000476209508411464      3.58447217171113      0      0
0.0000476209508411464      0.0000482801792979158      3.58447288988290      0      0
0.0000482801792979158      0.0000489485336152684      3.58447361799579      0      0
0.0000489485336152684      0.0000496261401247217      3.58447435618738      0      0
0.0000496261401247217      0.0000503131269066316      3.58447510459718      0      0
0.0000503131269066316      0.0000510096238144011      3.58447586336662      0      0
0.0000510096238144011      0.000051715762499026      3.58447663263908      0      0
0.000051715762499026      0.000052431676433979      3.58447741255995      0      0
0.000052431676433979      0.0000531575009404385      3.58447820327660      0      0
0.0000531575009404385      0.0000538933732128671      3.58447900493847      0      0
0.0000538933732128671      0.0000546394323449439      3.58447981769704      0      0
0.0000546394323449439      0.0000553958193558558      3.58448064170590      0      0
0.0000553958193558558      0.0000561626772169526      3.58448147712077      0      0
0.0000561626772169526      0.0000569401508787716      3.58448232409953      0      0
0.0000569401508787716      0.0000577283872984359      3.58448318280221      0      0
0.0000577283872984359      0.0000585275354674316      3.58448405339110      0      0
0.0000585275354674316      0.0000593377464397706      3.58448493603071      0      0
0.0000593377464397706      0.0000601591733605423      3.58448583088783      0      0
0.0000601591733605423      0.0000609919714948611      3.58448673813155      0      0
0.0000609919714948611      0.0000618362982572143      3.58448765793333      0      0
0.0000618362982572143      0.0000626923132412161      3.58448859046696      0      0
0.0000626923132412161      0.0000635601782497746      3.58448953590868      0      0
0.0000635601782497746      0.0000644400573256746      3.58449049443712      0      0
0.0000644400573256746      0.0000653321167825856      3.58449146623343      0      0
0.0000653321167825856      0.0000662365252364977      3.58449245148124      0      0
0.0000662365252364977      0.0000671534536375933      3.58449345036672      0      0
0.0000671534536375933      0.0000680830753025601      3.58449446307862      0      0
0.0000680830753025601      0.0000690255659473509      3.58449548980832      0      0
0.0000690255659473509      0.0000699811037203975      3.58449653074981      0      0
0.0000699811037203975      0.0000709498692362838      3.58449758609980      0      0
0.0000709498692362838      0.0000719320456098856      3.58449865605770      0      0
0.0000719320456098856      0.0000729278184909828      3.58449974082570      0      0
0.0000729278184909828      0.0000739373760993502      3.58450084060876      0      0
0.0000739373760993502      0.0000749609092603353      3.58450195561470      0      0
0.0000749609092603353      0.0000759986114409274      3.58450308605421      0      0
0.0000759986114409274      0.0000770506787863264      3.58450423214088      0      0
0.0000770506787863264      0.0000781173101570184      3.58450539409129      0      0
0.0000781173101570184      0.0000791987071663636      3.58450657212497      0      0
0.0000791987071663636      0.0000802950742187053      3.58450776646452      0      0
0.0000802950742187053      0.000081406618548006      3.58450897733563      0      0
0.000081406618548006      0.0000825335502570186      3.58451020496707      0      0
0.0000825335502570186      0.0000836760823569998      3.58451144959081      0      0
0.0000836760823569998      0.0000848344308079731      3.58451271144202      0      0
0.0000848344308079731      0.0000860088145595493      3.58451399075912      0      0
0.0000860088145595493      0.0000871994555923124      3.58451528778385      0      0
0.0000871994555923124      0.0000884065789597775      3.58451660276125      0      0
0.0000884065789597775      0.0000896304128309307      3.58451793593980      0      0
0.0000896304128309307      0.0000908711885333572      3.58451928757139      0      0
0.0000908711885333572      0.0000921291405969664      3.58452065791139      0      0
0.0000921291405969664      0.0000934045067983223      3.58452204721873      0      0
0.0000934045067983223      0.0000946975282055884      3.58452345575590      0      0
0.0000946975282055884      0.0000960084492240934      3.58452488378902      0      0
0.0000960084492240934      0.0000973375176425286      3.58452633158791      0      0
0.0000973375176425286      0.000098684984679785      3.58452779942611      0      0
0.000098684984679785      0.000100051105032438      3.58452928758095      0      0
0.000100051105032438      0.000101436136922889      3.58453079633360      0      0
0.000101436136922889      0.000102840342148178      3.58453232596910      0      0
0.000102840342148178      0.000104263986129461      3.58453387677645      0      0
0.000104263986129461      0.000105707337962187      3.58453544904865      0      0
0.000105707337962187      0.00010717067046696      3.58453704308276      0      0
0.00010717067046696      0.000108654260241103      3.58453865917993      0      0
0.000108654260241103      0.000110158387710945      3.58454029764548      0      0
0.000110158387710945      0.000111683337184825      3.58454195878896      0      0
0.000111683337184825      0.000113229396906833      3.58454364292422      0      0
0.000113229396906833      0.00011479685911129      3.58454535036941      0      0
0.00011479685911129      0.000116386020077991      3.58454708144712      0      0
0.000116386020077991      0.000117997180188201      3.58454883648438      0      0
0.000117997180188201      0.00011963064398144      3.58455061581275      0      0
0.00011963064398144      0.00012128672021304      3.58455241976839      0      0
0.00012128672021304      0.00012296572191251      3.58455424869208      0      0
0.00012296572191251      0.000124667966442703      3.58455610292935      0      0
0.000124667966442703      0.000126393775559803      3.58455798283048      0      0
0.000126393775559803      0.000128143475474143      3.58455988875062      0      0
0.000128143475474143      0.000129917396911867      3.58456182104980      0      0
0.000129917396911867      0.000131715875177439      3.58456378009307      0      0
0.000131715875177439      0.000133539250217029      3.58456576625050      0      0
0.000133539250217029      0.00013538786668276      3.58456777989729      0      0
0.00013538786668276      0.000137262073997862      3.58456982141383      0      0
0.000137262073997862      0.000139162226422714      3.58457189118577      0      0
0.000139162226422714      0.00014108868312181      3.58457398960409      0      0
0.00014108868312181      0.000143041808231644      3.58457611706518      0      0
0.000143041808231644      0.000145021970929542      3.58457827397093      0      0
0.000145021970929542      0.00014702954550344      3.58458046072876      0      0
0.00014702954550344      0.000149064911422635      3.58458267775175      0      0
0.000149064911422635      0.00015112845340951      3.58458492545867      0      0
0.00015112845340951      0.000153220561512254      3.58458720427409      0      0
0.000153220561512254      0.000155341631178586      3.58458951462848      0      0
0.000155341631178586      0.000157492063330508      3.58459185695822      0      0
0.000157492063330508      0.000159672264440082      3.58459423170575      0      0
0.000159672264440082      0.00016188264660626      3.58459663931962      0      0
0.00016188264660626      0.000164123627632783      3.58459908025459      0      0
0.000164123627632783      0.00016639563110715      3.58460155497171      0      0
0.00016639563110715      0.000168699086480686      3.58460406393841      0      0
0.000168699086480686      0.000171034429149716      3.58460660762856      0      0
0.000171034429149716      0.00017340210053786      3.58460918652260      0      0
0.00017340210053786      0.000175802548179476      3.58461180110764      0      0
0.000175802548179476      0.000178236225804249      3.58461445187747      0      0
0.000178236225804249      0.000180703593422953      3.58461713933276      0      0
0.000180703593422953      0.000183205117414405      3.58461986398107      0      0
0.000183205117414405      0.000185741270613619      3.58462262633700      0      0
0.000185741270613619      0.000188312532401177      3.58462542692225      0      0
0.000188312532401177      0.000190919388793845      3.58462826626575      0      0
0.000190919388793845      0.000193562332536437      3.58463114490372      0      0
0.000193562332536437      0.000196241863194957      3.58463406337983      0      0
0.000196241863194957      0.000198958487251018      3.58463702224523      0      0
0.000198958487251018      0.000201712718197586      3.58464002205871      0      0
0.000201712718197586      0.000204505076636033      3.58464306338679      0      0
0.000204505076636033      0.000207336090374545      3.58464614680381      0      0
0.000207336090374545      0.000210206294527884      3.58464927289206      0      0
0.000210206294527884      0.000213116231618538      3.58465244224189      0      0
0.000213116231618538      0.000216066451679264      3.58465565545178      0      0
0.000216066451679264      0.000219057512357059      3.58465891312852      0      0
0.000219057512357059      0.000222089979018563      3.58466221588726      0      0
0.000222089979018563      0.000225164424856924      3.58466556435169      0      0
0.000225164424856924      0.000228281431000144      3.58466895915408      0      0
0.000228281431000144      0.00023144158662092      3.58467240093547      0      0
0.00023144158662092      0.000234645489048012      3.58467589034575      0      0
0.000234645489048012      0.000237893743879147      3.58467942804381      0      0
0.000237893743879147      0.000241186965095492      3.58468301469762      0      0
0.000241186965095492      0.000244525775177701      3.58468665098440      0      0
0.000244525775177701      0.000247910805223583      3.58469033759075      0      0
0.000247910805223583      0.000251342695067386      3.58469407521272      0      0
0.000251342695067386      0.000254822093400743      3.58469786455601      0      0
0.000254822093400743      0.00025834965789528      3.58470170633607      0      0
0.00025834965789528      0.000261926055326934      3.58470560127824      0      0
0.000261926055326934      0.000265551961701985      3.58470955011788      0      0
0.000265551961701985      0.00026922806238483      3.58471355360051      0      0
0.00026922806238483      0.000272955052227537      3.58471761248196      0      0
0.000272955052227537      0.000276733635701177      3.58472172752851      0      0
0.000276733635701177      0.000280564527028988      3.58472589951702      0      0
0.000280564527028988      0.000284448450321376      3.58473012923510      0      0
0.000284448450321376      0.000288386139712781      3.58473441748124      0      0
0.000288386139712781      0.000292378339500449      3.58473876506494      0      0
0.000292378339500449      0.000296425804285111      3.58474317280695      0      0
0.000296425804285111      0.000300529299113624      3.58474764153928      0      0
0.000300529299113624      0.000304689599623573      3.58475217210550      0      0
0.000304689599623573      0.000308907492189884      3.58475676536080      0      0
0.000308907492189884      0.000313183774073464      3.58476142217222      0      0
0.000313183774073464      0.000317519253571897      3.58476614341875      0      0
0.000317519253571897      0.000321914750172228      3.58477092999155      0      0
0.000321914750172228      0.000326371094705861      3.58477578279406      0      0
0.000326371094705861      0.000330889129505603      3.58478070274224      0      0
0.000330889129505603      0.000335469708564879      3.58478569076466      0      0
0.000335469708564879      0.000340113697699154      3.58479074780279      0      0
0.000340113697699154      0.000344821974709588      3.58479587481102      0      0
0.000344821974709588      0.000349595429548956      3.58480107275701      0      0
0.000349595429548956      0.000354434964489868      3.58480634262170      0      0
0.000354434964489868      0.000359341494295315      3.58481168539966      0      0
0.000359341494295315      0.000364315946391572      3.58481710209916      0      0
0.000364315946391572      0.000369359261043507      3.58482259374240      0      0
0.000369359261043507      0.000374472391532301      3.58482816136570      0      0
0.000374472391532301      0.00037965630433564      3.58483380601970      0      0
0.00037965630433564      0.000384911979310397      3.58483952876954      0      0
0.000384911979310397      0.000390240409877844      3.58484533069508      0      0
0.000390240409877844      0.000395642603211426      3.58485121289109      0      0
0.000395642603211426      0.000401119580427133      3.58485717646750      0      0
0.000401119580427133      0.000406672376776519      3.58486322254951      0      0
0.000406672376776519      0.000412302041842373      3.58486935227784      0      0
0.000412302041842373      0.000418009639737117      3.58487556680908      0      0
0.000418009639737117      0.000423796249303941      3.58488186731564      0      0
0.000423796249303941      0.000429662964320725      3.58488825498626      0      0
0.000429662964320725      0.000435610893706785      3.58489473102598      0      0
0.000435610893706785      0.000441641161732474      3.58490129665653      0      0
0.000441641161732474      0.000447754908231697      3.58490795311655      0      0
0.000447754908231697      0.000453953288817359      3.58491470166170      0      0
0.000453953288817359      0.000460237475099795      3.58492154356501      0      0
0.000460237475099795      0.000466608654908228      3.58492848011708      0      0
0.000466608654908228      0.000473068032515292      3.58493551262636      0      0
0.000473068032515292      0.000479616828864662      3.58494264241933      0      0
0.000479616828864662      0.000486256281801832      3.58494987084077      0      0
0.000486256281801832      0.000492987646308097      3.58495719925403      0      0
0.000492987646308097      0.000499812194737762      3.58496462904130      0      0
0.000499812194737762      0.000506731217058643      3.58497216160388      0      0
0.000506731217058643      0.0005137460210959      3.58497979836233      0      0
0.0005137460210959      0.000520857932779231      3.58498754075678      0      0
0.000520857932779231      0.000528068296393506      3.58499539024743      0      0
0.000528068296393506      0.000535378474832857      3.58500334831441      0      0
0.000535378474832857      0.000542789849858294      3.58501141645841      0      0
0.000542789849858294      0.000550303822358882      3.58501959620076      0      0
0.000550303822358882      0.000557921812616533      3.58502788908388      0      0
0.000557921812616533      0.000565645260574473      3.58503629667125      0      0
0.000565645260574473      0.00057347562610941      3.58504482054824      0      0
0.00057347562610941      0.000581414389307485      3.58505346232188      0      0
0.000581414389307485      0.000589463050744029      3.58506222362130      0      0
0.000589463050744029      0.000597623131767208      3.58507110609829      0      0
0.000597623131767208      0.000605896174785581      3.58508011142737      0      0
0.000605896174785581      0.000614283743559644      3.58508924130615      0      0
0.000614283743559644      0.000622787423497414      3.58509849745563      0      0
0.000622787423497414      0.000631408821954096      3.58510788162053      0      0
0.000631408821954096      0.000640149568535908      3.58511739556967      0      0
0.000640149568535908      0.000649011315408104      3.58512704109627      0      0
0.000649011315408104      0.000657995737607266      3.58513682001828      0      0
0.000657995737607266      0.000667104533357915      3.58514673417872      0      0
0.000667104533357915      0.00067633942439351      3.58515678544594      0      0
0.00067633942439351      0.000685702156281888      3.58516697571402      0      0
0.000685702156281888      0.000695194498755206      3.58517730690335      0      0
0.000695194498755206      0.000704818246044455      3.58518778096089      0      0
0.000704818246044455      0.000714575217218609      3.58519839985993      0      0
0.000714575217218609      0.000724467256528451      3.58520916560128      0      0
0.000724467256528451      0.000734496233755185      3.58522008021372      0      0
0.000734496233755185      0.000744664044563847      3.58523114575294      0      0
0.000744664044563847      0.000754972610861632      3.58524236430436      0      0
0.000754972610861632      0.000765423881161163      3.58525373798060      0      0
0.000765423881161163      0.0007760198309488      3.58526526892505      0      0
0.0007760198309488      0.000786762463058045      3.58527695930886      0      0
0.000786762463058045      0.00079765380804811      3.58528881133477      0      0
0.00079765380804811      0.000808695924587738      3.58530082723482      0      0
0.000808695924587738      0.000819890899844323      3.58531300927170      0      0
0.000819890899844323      0.00083124084987843      3.58532535974031      0      0
0.00083124084987843      0.000842747920043766      3.58533788096637      0      0
0.000842747920043766      0.000854414285392693      3.58535057530735      0      0
0.000854414285392693      0.000866242151087355      3.58536344515372      0      0
0.000866242151087355      0.000878233752816494      3.58537649292899      0      0
0.000878233752816494      0.000890391357218039      3.58538972108989      0      0
0.000890391357218039      0.000902717262307538      3.58540313212681      0      0
0.000902717262307538      0.000915213797912533      3.58541672856445      0      0
0.000915213797912533      0.000927883326112938      3.58543051296233      0      0
0.000927883326112938      0.000940728241687513      3.58544448791521      0      0
0.000940728241687513      0.000953750972566528      3.58545865605357      0      0
0.000953750972566528      0.000966953980290686      3.58547302004410      0      0
0.000966953980290686      0.000980339760476396      3.58548758259019      0      0
0.000980339760476396      0.000993910843287497      3.58550234643248      0      0
0.000993910843287497      0.0010076697939135      3.58551731434939      0      0
0.0010076697939135      0.00102161921305448      3.58553248915764      0      0
0.00102161921305448      0.0010357617374126      3.58554787371252      0      0
0.0010357617374126      0.00105010004019057      3.58556347090824      0      0
0.00105010004019057      0.00106463683159689      3.58557928367874      0      0
0.00106463683159689      0.00107937485935813      3.58559531499935      0      0
0.00107937485935813      0.00109431690923832      3.58561156788676      0      0
0.00109431690923832      0.00110946580556549      3.58562804539713      0      0
0.00110946580556549      0.00112482441176555      3.58564475062845      0      0
0.00112482441176555      0.00114039563090349      3.58566168672488      0      0
0.00114039563090349      0.00115618240623217      3.58567885687079      0      0
0.00115618240623217      0.00117218772174859      3.58569626429276      0      0
0.00117218772174859      0.00118841460275796      3.58571391226796      0      0
0.00118841460275796      0.00120486611644553      3.58573180411069      0      0
0.00120486611644553      0.00122154537245635      3.58574994318724      0      0
0.00122154537245635      0.00123845552348304      3.58576833290682      0      0
0.00123845552348304      0.00125559976586171      3.58578697672571      0      0
0.00125559976586171      0.00127298134017614      3.58580587814960      0      0
0.00127298134017614      0.00129060353187029      3.58582504072972      0      0
0.00129060353187029      0.00130846967186935      3.58584446806768      0      0
0.00130846967186935      0.00132658313720929      3.58586416381590      0      0
0.00132658313720929      0.00134494735167523      3.58588413167096      0      0
0.00134494735167523      0.00136356578644858      3.58590437539135      0      0
0.00136356578644858      0.00138244196076317      3.58592489877311      0      0
0.00138244196076317      0.00140157944257044      3.58594570567576      0      0
0.00140157944257044      0.00142098184921384      3.58596680000966      0      0
0.00142098184921384      0.00144065284811262      3.58598818573035      0      0
0.00144065284811262      0.00146059615745496      3.58600986685865      0      0
0.00146059615745496      0.00148081554690089      3.58603184746877      0      0
0.00148081554690089      0.00150131483829471      3.58605413168267      0      0
0.00150131483829471      0.00152209790638749      3.58607672368386      0      0
0.00152209790638749      0.00154316867956938      3.58609962771834      0      0
0.00154316867956938      0.00156453114061223      3.58612284808630      0      0
0.00156453114061223      0.00158618932742236      3.58614638914291      0      0
0.00158618932742236      0.00160814733380381      3.58617025530472      0      0
0.00160814733380381      0.00163040931023216      3.58619445105198      0      0
0.00163040931023216      0.00165297946463904      3.58621898092706      0      0
0.00165297946463904      0.00167586206320748      3.58624384953321      0      0
0.00167586206320748      0.00169906143117836      3.58626906153545      0      0
0.00169906143117836      0.00172258195366789      3.58629462166233      0      0
0.00172258195366789      0.00174642807649655      3.58632053470754      0      0
0.00174642807649655      0.00177060430702936      3.58634680553088      0      0
0.00177060430702936      0.00179511521502795      3.58637343905904      0      0
0.00179511521502795      0.00181996543351421      3.58640044028629      0      0
0.00181996543351421      0.00184515965964614      3.58642781427525      0      0
0.00184515965964614      0.00187070265560561      3.58645556615776      0      0
0.00187070265560561      0.00189659924949857      3.58648370113587      0      0
0.00189659924949857      0.00192285433626758      3.58651222448275      0      0
0.00192285433626758      0.00194947287861711      3.58654114154362      0      0
0.00194947287861711      0.00197645990795156      3.58657045773672      0      0
0.00197645990795156      0.00200382052532629      3.58660017855425      0      0
0.00200382052532629      0.00203155990241182      3.58663030956334      0      0
0.00203155990241182      0.00205968328247135      3.58666085640734      0      0
0.00205968328247135      0.00208819598135186      3.58669182480717      0      0
0.00208819598135186      0.00211710338848892      3.58672322056299      0      0
0.00211710338848892      0.00214641096792534      3.58675504955536      0      0
0.00214641096792534      0.00217612425934403      3.58678731774536      0      0
0.00217612425934403      0.00220624887911509      3.58682003117337      0      0
0.00220624887911509      0.00223679052135739      3.58685319595812      0      0
0.00223679052135739      0.00226775495901488      3.58688681829941      0      0
0.00226775495901488      0.00229914804494778      3.58692090448616      0      0
0.00229914804494778      0.00233097571303889      3.58695546090344      0      0
0.00233097571303889      0.00236324397931521      3.58699049402716      0      0
0.00236324397931521      0.00239595894308506      3.58702601040744      0      0
0.00239595894308506      0.00242912678809096      3.58706201666634      0      0
0.00242912678809096      0.00246275378367852      3.58709851952823      0      0
0.00246275378367852      0.00249684628598141      3.58713552584193      0      0
0.00249684628598141      0.00253141073912281      3.58717304254148      0      0
0.00253141073912281      0.0025664536764335      3.58721107660571      0      0
0.0025664536764335      0.00260198172168671      3.58724963512046      0      0
0.00260198172168671      0.00263800159035023      3.58728872533665      0      0
0.00263800159035023      0.00267452009085567      3.58732835456758      0      0
0.00267452009085567      0.00271154412588544      3.58736853014881      0      0
0.00271154412588544      0.00274908069367747      3.58740925960755      0      0
0.00274908069367747      0.00278713688934801      3.58745055061171      0      0
0.00278713688934801      0.00282571990623272      3.58749241078459      0      0
0.00282571990623272      0.00286483703724639      3.58753484794232      0      0
0.00286483703724639      0.00290449567626138      3.58757787010118      0      0
0.00290449567626138      0.00294470331950526      3.58762148517054      0      0
0.00294470331950526      0.0029854675669777      3.58766570131958      0      0
0.0029854675669777      0.00302679612388701      3.58771052688531      0      0
0.00302679612388701      0.0030686968021066      3.58775597005858      0      0
0.0030686968021066      0.00311117752165154      3.58780203946063      0      0
0.00311117752165154      0.0031542463121756      3.58784874363130      0      0
0.0031542463121756      0.00319791131448903      3.58789609118644      0      0
0.00319791131448903      0.00324218078209728      3.58794409114809      0      0
0.00324218078209728      0.0032870630827611      3.58799275220374      0      0
0.0032870630827611      0.00333256670007821      3.58804208365674      0      0
0.00333256670007821      0.00337870023508683      3.58809209452134      0      0
0.00337870023508683      0.00342547240789146      3.58814279417717      0      0
0.00342547240789146      0.00347289205931113      3.58819419210510      0      0
0.00347289205931113      0.00352096815255051      3.58824629771702      0      0
0.00352096815255051      0.00356970977489406      3.58829912095318      0      0
0.00356970977489406      0.00361912613942378      3.58835267131673      0      0
0.00361912613942378      0.0036692265867606      3.58840695914783      0      0
0.0036692265867606      0.00372002058682995      3.58846199411111      0      0
0.00372002058682995      0.00377151774065175      3.58851778690247      0      0
0.00377151774065175      0.00382372778215516      3.58857434739230      0      0
0.00382372778215516      0.00387666058001854      3.58863168661295      0      0
0.00387666058001854      0.00393032613953476      3.58868981467114      0      0
0.00393032613953476      0.0039847346045024      3.58874874291254      0      0
0.0039847346045024      0.00403989625914312      3.58880848173817      0      0
0.00403989625914312      0.00409582153004557      3.58886904273043      0      0
0.00409582153004557      0.00415252098813623      3.58893043672213      0      0
0.00415252098813623      0.00421000535067748      3.58899267535916      0      0
0.00421000535067748      0.0042682854832934      3.58905577013850      0      0
0.0042682854832934      0.00432737240202355      3.58911973253840      0      0
0.00432737240202355      0.00438727727540519      3.58918457492498      0      0
0.00438727727540519      0.00444801142658443      3.58925030854619      0      0
0.00444801142658443      0.00450958633545639      3.58931694649404      0      0
0.00450958633545639      0.00457201364083525      3.58938450024210      0      0
0.00457201364083525      0.00463530514265407      3.58945298287455      0      0
0.00463530514265407      0.00469947280419532      3.58952240700460      0      0
0.00469947280419532      0.00476452875435209      3.58959278493242      0      0
0.00476452875435209      0.0048304852899207      3.58966413070082      0      0
0.0048304852899207      0.00489735487792503      3.58973645638233      0      0
0.00489735487792503      0.00496515015797302      3.58980977604652      0      0
0.00496515015797302      0.00503388394464577      3.58988410337980      0      0
0.00503388394464577      0.00510356922991978      3.58995945112689      0      0
0.00510356922991978      0.00517421918562266      3.59003583453247      0      0
0.00517421918562266      0.00524584716592283      3.59011326686821      0      0
0.00524584716592283      0.00531846670985373      3.59019176212455      0      0
0.00531846670985373      0.00539209154387294      3.59027133610069      0      0
0.00539209154387294      0.00546673558445676      3.59035200210536      0      0
0.00546673558445676      0.00554241294073067      3.59043377527174      0      0
0.00554241294073067      0.00561913791713623      3.59051667185142      0      0
0.00561913791713623      0.00569692501613484      3.59060070550217      0      0
0.00569692501613484      0.00577578894094906      3.59068589217031      0      0
0.00577578894094906      0.00585574459834172      3.59077224880275      0      0
0.00585574459834172      0.00593680710143364      3.59085978956115      0      0
0.00593680710143364      0.00601899177256026      3.59094853078882      0      0
0.00601899177256026      0.00610231414616781      3.59103849045645      0      0
0.00610231414616781      0.0061867899717497      3.59112968350361      0      0
0.0061867899717497      0.0062724352168234      3.59122212614470      0      0
0.0062724352168234      0.00635926606994866      3.59131583745012      0      0
0.00635926606994866      0.00644729894378739      3.59141083382933      0      0
0.00644729894378739      0.00653655047820597      3.59150713098265      0      0
0.00653655047820597      0.00662703754342055      3.59160474838805      0      0
0.00662703754342055      0.00671877724318579      3.59170370486903      0      0
0.00671877724318579      0.00681178691802782      3.59180401623002      0      0
0.00681178691802782      0.00690608414852187      3.59190570082517      0      0
0.00690608414852187      0.00700168675861542      3.59200877974897      0      0
0.00700168675861542      0.00709861281899715      3.59211327113589      0      0
0.00709861281899715      0.00719688065051277      3.59221919169735      0      0
0.00719688065051277      0.00729650882762788      3.59232656209115      0      0
0.00729650882762788      0.00739751618193895      3.59243540425915      0      0
0.00739751618193895      0.00749992180573285      3.59254573646368      0      0
0.00749992180573285      0.00760374505559565      3.59265757655286      0      0
0.00760374505559565      0.00770900555607137      3.59277094671015      0      0
0.00770900555607137      0.00781572320337137      3.59288587005214      0      0
0.00781572320337137      0.00792391816913513      3.59300236583250      0      0
0.00792391816913513      0.00803361090424307      3.59312045257428      0      0
0.00803361090424307      0.00814482214268214      3.59324015317465      0      0
0.00814482214268214      0.00825757290546495      3.59336149250672      0      0
0.00825757290546495      0.00837188450460311      3.59348449190728      0      0
0.00837188450460311      0.0084877785471356      3.59360917034772      0      0
0.0084877785471356      0.00860527693921294      3.59373555022245      0      0
0.00860527693921294      0.00872440189023784      3.59386365792659      0      0
0.00872440189023784      0.0088451759170632      3.59399351831743      0      0
0.0088451759170632      0.00896762184824822      3.59412515207205      0      0
0.00896762184824822      0.00909176282837339      3.59425858008629      0      0
0.00909176282837339      0.00921762232241531      3.59439382806152      0      0
0.00921762232241531      0.009345224120182      3.59453092437985      0      0
0.009345224120182      0.00947459234080956      3.59466989448365      0      0
0.00947459234080956      0.00960575143732124      3.59481075987654      0      0
0.00960575143732124      0.0097387262012494      3.59495354308208      0      0
0.0097387262012494      0.00987354176732169      3.59509827169415      0      0
0.00987354176732169      0.0100102236182119      3.59524497613526      0      0
0.0100102236182119      0.0101487975893568      3.59539368415440      0      0
0.0101487975893568      0.0102892898738392      3.59554441911859      0      0
0.0102892898738392      0.0104317270273393      3.59569720415095      0      0
0.0104317270273393      0.0105761359731542      3.59585206700250      0      0
0.0105761359731542      0.0107225440072866      3.59600903989868      0      0
0.0107225440072866      0.0108709788036044      3.59616815464530      0      0
0.0108709788036044      0.0110214684190717      3.59632943859436      0      0
0.0110214684190717      0.0111740412990521      3.59649291587407      0      0
0.0111740412990521      0.0113287262826851      3.59665861245624      0      0
0.0113287262826851      0.0114855526083377      3.59682655969885      0      0
0.0114855526083377      0.0116445499191305      3.59699679280540      0      0
0.0116445499191305      0.0118057482685412      3.59716934585346      0      0
0.0118057482685412      0.0119691781260852      3.59734424828201      0      0
0.0119691781260852      0.0121348703830748      3.59752152611268      0      0
0.0121348703830748      0.0123028563584581      3.59770120666724      0      0
0.0123028563584581      0.0124731678047393      3.59788332247287      0      0
0.0124731678047393      0.0126458369139802      3.59806791097456      0      0
0.0126458369139802      0.0128208963238851      3.59825501041581      0      0
0.0128208963238851      0.0129983791239701      3.59844465541006      0      0
0.0129983791239701      0.0131783188618175      3.59863687579181      0      0
0.0131783188618175      0.0133607495494169      3.59883169956274      0      0
0.0133607495494169      0.0135457056695945      3.59902915755956      0      0
0.0135457056695945      0.0137332221825303      3.59922928630828      0      0
0.0137332221825303      0.0139233345323668      3.59943212704318      0      0
0.0139233345323668      0.0141160786539086      3.59963772170425      0      0
0.0141160786539086      0.0143114909794141      3.59984610877510      0      0
0.0143114909794141      0.0145096084454827      3.60005732177296      0      0
0.0145096084454827      0.0147104685000363      3.60027139130294      0      0
0.0147104685000363      0.0149141091093971      3.60048834925540      0      0
0.0149141091093971      0.0151205687654648      3.60070823246783      0      0
0.0151205687654648      0.0153298864929916      3.60093108365018      0      0
0.0153298864929916      0.0155421018569589      3.60115694911798      0      0
0.0155421018569589      0.015757254970056      3.60138587474457      0      0
0.015757254970056      0.0159753865002618      3.60161790246264      0      0
0.0159753865002618      0.0161965376785319      3.60185306920969      0      0
0.0161965376785319      0.0164207503065923      3.60209140879932      0      0
0.0164207503065923      0.0166480667648403      3.60233295565339      0      0
0.0166480667648403      0.0168785300203555      3.60257774845297      0      0
0.0168785300203555      0.0171121836350213      3.60282583192040      0      0
0.0171121836350213      0.0173490717737588      3.60307725594760      0      0
0.0173490717737588      0.017589239212875      3.60333207257088      0      0
0.017589239212875      0.0178327313485262      3.60359033224153      0      0
0.0178327313485262      0.0180795942052988      3.60385208106550      0      0
0.0180795942052988      0.0183298744449088      3.60411736016633      0      0
0.0183298744449088      0.0185836193750216      3.60438620736452      0      0
0.0185836193750216      0.0188408769581945      3.60465866040811      0      0
0.0188408769581945      0.0191016958209418      3.60493476041940      0      0
0.0191016958209418      0.0193661252629267      3.60521455422138      0      0
0.0193661252629267      0.0196342152662799      3.60549809471236      0      0
0.0196342152662799      0.0199060165050465      3.60578543922566      0      0
0.0199060165050465      0.0201815803547652      3.60607664653490      0      0
0.0201815803547652      0.0204609589021785      3.60637177359548      0      0
0.0204609589021785      0.0207442049550786      3.60667087313355      0      0
0.0207442049550786      0.0210313720522889      3.60697399284438      0      0
0.0210313720522889      0.0213225144737837      3.60728117639732      0      0
0.0213225144737837      0.0216176872509482      3.60759246586792      0      0
0.0216176872509482      0.0219169461769806      3.60790790480762      0      0
0.0219169461769806      0.0222203478174381      3.60822754102349      0      0
0.0222203478174381      0.0225279495209286      3.60855142828327      0      0
0.0225279495209286      0.0228398094299506      3.60887962651277      0      0
0.0228398094299506      0.0231559864918837      3.60921220049193      0      0
0.0231559864918837      0.0234765404701303      3.60954921745455      0      0
0.0234765404701303      0.0238015319554124      3.60989074425342      0      0
0.0238015319554124      0.0241310223772239      3.61023684481927      0      0
0.0241310223772239      0.0244650740154424      3.61058757852241      0      0
0.0244650740154424      0.0248037500121009      3.61094299979085      0      0
0.0248037500121009      0.025147114383323      3.61130315902430      0      0
0.025147114383323      0.0254952320314234      3.61166810454807      0      0
0.0254952320314234      0.025848168757175      3.61203788513969      0      0
0.025848168757175      0.0262059912722472      3.61241255256898      0      0
0.0262059912722472      0.0265687672118152      3.61279216362703      0      0
0.0265687672118152      0.0269365651473444      3.61317678125757      0      0
0.0269365651473444      0.0273094545995519      3.61356647460674      0      0
0.0273094545995519      0.0276875060515468      3.61396131802702      0      0
0.0276875060515468      0.0280707909621536      3.61436138926364      0      0
0.0280707909621536      0.0284593817794181      3.61476676718491      0      0
0.0284593817794181      0.0288533519543027      3.61517752947421      0      0
0.0288533519543027      0.0292527759545692      3.61559375067966      0      0
0.0292527759545692      0.0296577292788545      3.61601550093116      0      0
0.0296577292788545      0.0300682884709421      3.61644284550465      0      0
0.0300682884709421      0.0304845311342295      3.61687584526729      0      0
0.0304845311342295      0.0309065359463971      3.61731455789923      0      0
0.0309065359463971      0.0313343826742795      3.61775903967817      0      0
0.0313343826742795      0.0317681521889432      3.61820934754561      0      0
0.0317681521889432      0.0322079264809726      3.61866554115280      0      0
0.0322079264809726      0.0326537886759678      3.61912768460805      0      0
0.0326537886759678      0.033105823050257      3.61959584770606      0      0
0.033105823050257      0.033564115046826      3.62007010650297      0      0
0.033564115046826      0.0340287512914689      3.62055054319322      0      0
0.0340287512914689      0.0344998196091616      3.62103724533382      0      0
0.0344998196091616      0.0349774090406628      3.62153030453680      0      0
0.0349774090406628      0.0354616098593442      3.62202981480483      0      0
0.0354616098593442      0.0359525135882537      3.62253587071290      0      0
0.0359525135882537      0.0364502130174152      3.62304856564236      0      0
0.0364502130174152      0.0369548022213675      3.62356799025324      0      0
0.0369548022213675      0.0374663765769464      3.62409423134263      0      0
0.0374663765769464      0.0379850327813123      3.62462737118744      0      0
0.0379850327813123      0.0385108688702281      3.62516748741451      0      0
0.0385108688702281      0.0390439842365898      3.62571465338715      0      0
0.0390439842365898      0.0395844796492134      3.62626893904954      0      0
0.0395844796492134      0.0401324572718825      3.62683041213249      0      0
0.0401324572718825      0.0406880206826587      3.62739913959894      0      0
0.0406880206826587      0.0412512748934598      3.62797518919532      0      0
0.0412512748934598      0.0418223263699098      3.62855863097558      0      0
0.0418223263699098      0.0424012830514618      3.62914953867652      0      0
0.0424012830514618      0.0429882543718015      3.62974799084330      0      0
0.0429882543718015      0.0435833512795317      3.63035407163088      0      0
0.0435833512795317      0.0441866862591436      3.63096787123673      0      0
0.0441866862591436      0.0447983733522791      3.63158948595029      0      0
0.0447983733522791      0.0454185281792862      3.63221901783334      0      0
0.0454185281792862      0.0460472679610735      3.63285657406952      0      0
0.0460472679610735      0.0466847115412677      3.63350226604117      0      0
0.0466847115412677      0.0473309794086762      3.63415620820513      0      0
0.0473309794086762      0.047986193720063      3.63481851684663      0      0
0.047986193720063      0.0486504783232378      3.63548930879244      0      0
0.0486504783232378      0.0493239587804657      3.63616870016056      0      0
0.0493239587804657      0.0500067623922011      3.63685680521619      0      0
0.0500067623922011      0.0506990182211494      3.63755373539231      0      0
0.0506990182211494      0.0514008571166629      3.63825959851972      0      0
0.0514008571166629      0.0521124117394733      3.63897449829673      0      0
0.0521124117394733      0.0528338165867671      3.63969853401369      0      0
0.0528338165867671      0.0535652080176086      3.64043180053352      0      0
0.0535652080176086      0.0543067242787134      3.64117438851628      0      0
0.0543067242787134      0.0550585055305805      3.64192638486503      0      0
0.0550585055305805      0.0558206938739848      3.64268787336127      0      0
0.0558206938739848      0.0565934333768373      3.64345893545212      0      0
0.0565934333768373      0.0573768701014157      3.64423965114715      0      0
0.0573768701014157      0.0581711521319738      3.64503009998141      0      0
0.0581711521319738      0.0589764296027321      3.64583036200148      0      0
0.0589764296027321      0.0597928547262553      3.64664051873371      0      0
0.0597928547262553      0.0606205818222245      3.64746065409757      0      0
0.0606205818222245      0.0614597673466051      3.64829085523207      0      0
0.0614597673466051      0.0623105699212211      3.64913121320872      0      0
0.0623105699212211      0.0631731503637371      3.64998182361080      0      0
0.0631731503637371      0.0640476717180559      3.65084278696514      0      0
0.0640476717180559      0.064934299285137      3.65171420901840      0      0
0.064934299285137      0.065833200654241      3.65259620085623      0      0
0.065833200654241      0.0667445457346082      3.65348887886843      0      0
0.0667445457346082      0.0676685067875737      3.65439236456840      0      0
0.0676685067875737      0.0686052584591283      3.65530678427860      0      0
0.0686052584591283      0.0695549778129301      3.65623226869724      0      0
0.0695549778129301      0.0705178443637725      3.65716895236338      0      0
0.0705178443637725      0.071494040111516      3.65811697303946      0      0
0.071494040111516      0.0724837495754901      3.65907647103074      0      0
0.0724837495754901      0.07348715982937      3.66004758846159      0      0
0.07348715982937      0.0745044605365374      3.66103046852775      0      0
0.0745044605365374      0.0755358439859309      3.66202525474308      0      0
0.0755358439859309      0.0765815051283916      3.66303209019750      0      0
0.0765815051283916      0.0776416416135129      3.66405111684162      0      0
0.0776416416135129      0.0787164538269999      3.66508247481122      0      0
0.0787164538269999      0.0798061449285455      3.66612630180289      0      0
0.0798061449285455      0.0809109208902321      3.66718273250995      0      0
0.0809109208902321      0.0820309905354643      3.66825189812565      0      0
0.0820309905354643      0.0831665655784396      3.66933392591845      0      0
0.0831665655784396      0.0843178606641673      3.67042893888239      0      0
0.0843178606641673      0.0854850934090396      3.67153705546351      0      0
0.0854850934090396      0.0866684844419658      3.67265838936181      0      0
0.0866684844419658      0.087868257446075      3.67379304940650      0      0
0.087868257446075      0.0890846392009967      3.67494113950120      0      0
0.0890846392009967      0.0903178596257262      3.67610275863460      0      0
0.0903178596257262      0.0915681518220832      3.67727800095121      0      0
0.0915681518220832      0.0928357521187732      3.67846695587601      0      0
0.0928357521187732      0.0941209001160578      3.67966970828667      0      0
0.0941209001160578      0.0954238387310435      3.68088633872614      0      0
0.0954238387310435      0.0967448142435972      3.68211692364884      0      0
0.0967448142435972      0.0980840763428988      3.68336153569318      0      0
0.0980840763428988      0.0994418781746361      3.68462024397355      0      0
0.0994418781746361      0.100818476388855      3.68589311438497      0      0
0.100818476388855      0.10221413118847      3.68718020991386      0      0
0.10221413118847      0.103629106378448      3.68848159094904      0      0
0.103629106378448      0.105063669415674      3.68979731558711      0      0
0.105063669415674      0.106518091459502      3.69112743992707      0      0
0.106518091459502      0.107992647423013      3.69247201834956      0      0
0.107992647423013      0.109487616024976      3.69383110377637      0      0
0.109487616024976      0.111003279842531      3.69520474790675      0      0
0.111003279842531      0.112539925364605      3.69659300142719      0      0
0.112539925364605      0.114097843046059      3.69799591419201      0      0
0.114097843046059      0.115677327362591      3.69941353537268      0      0
0.115677327362591      0.117278676866402      3.70084591357398      0      0
0.117278676866402      0.118902194242619      3.70229309691565      0      0
0.118902194242619      0.120548186366517      3.70375513307872      0      0
0.120548186366517      0.122216964361519      3.70523206931572      0      0
0.122216964361519      0.123908843658004      3.70672395242454      0      0
0.123908843658004      0.125624144052934      3.70823082868590      0      0
0.125624144052934      0.127363189770296      3.70975274376463      0      0
0.127363189770296      0.12912630952239      3.71128974257509      0      0
0.12912630952239      0.130913836571959      3.71284186911134      0      0
0.130913836571959      0.132726108795187      3.71440916624269      0      0
0.132726108795187      0.134563468745557      3.71599167547545      0      0
0.134563468745557      0.136426263718606      3.71758943668165      0      0
0.136426263718606      0.138314845817565      3.71920248779566      0      0
0.138314845817565      0.140229572019921      3.72083086447955      0      0
0.140229572019921      0.142170804244882      3.72247459975810      0      0
0.142170804244882      0.144138909421796      3.72413372362429      0      0
0.144138909421796      0.146134259559502      3.72580826261600      0      0
0.146134259559502      0.148157231816648      3.72749823936473      0      0
0.148157231816648      0.150208208572982      3.72920367211694      0      0
0.150208208572982      0.152287577501628      3.73092457422848      0      0
0.152287577501628      0.154395731642364      3.73266095363268      0      0
0.154395731642364      0.156533069475914      3.73441281228219      0      0
0.156533069475914      0.158699994999266      3.73618014556507      0      0
0.158699994999266      0.16089691780204      3.73796294169481      0      0
0.16089691780204      0.163124253143903      3.73976118107447      0      0
0.163124253143903      0.165382422033063      3.74157483563459      0      0
0.165382422033063      0.16767185130585      3.74340386814442      0      0
0.16767185130585      0.16999297370739      3.74524823149602      0      0
0.16999297370739      0.172346227973408      3.74710786796048      0      0
0.172346227973408      0.174732058913154      3.74898270841535      0      0
0.174732058913154      0.177150917493482      3.75087267154229      0      0
0.177150917493482      0.179603260924088      3.75277766299366      0      0
0.179603260924088      0.182089552743936      3.75469757452677      0      0
0.182089552743936      0.184610262908873      3.75663228310407      0      0
0.184610262908873      0.187165867880458      3.75858164995768      0      0
0.187165867880458      0.189756850716024      3.76054551961621      0      0
0.189756850716024      0.192383701159985      3.76252371889179      0      0
0.192383701159985      0.195046915736409      3.76451605582501      0      0
0.195046915736409      0.197746997842864      3.76652231858513      0      0
0.197746997842864      0.200484457845576      3.76854227432291      0      0
0.200484457845576      0.203259813175894      3.77057566797311      0      0
0.203259813175894      0.206073588428097      3.77262222100330      0      0
0.206073588428097      0.208926315458549      3.77468163010574      0      0
0.208926315458549      0.211818533486235      3.77675356582855      0      0
0.211818533486235      0.214750789194674      3.77883767114208      0      0
0.214750789194674      0.217723636835266      3.78093355993653      0      0
0.217723636835266      0.220737638332042      3.78304081544596      0      0
0.220737638332042      0.22379336338789      3.78515898859408      0      0
0.22379336338789      0.226891389592229      3.78728759625642      0      0
0.226891389592229      0.230032302530194      3.78942611943356      0      0
0.230032302530194      0.233216695893316      3.79157400132925      0      0
0.233216695893316      0.236445171591743      3.79373064532718      0      0
0.236445171591743      0.239718339868012      3.79589541285967      0      0
0.239718339868012      0.243036819412397      3.79806762116094      0      0
0.243036819412397      0.246401237479853      3.80024654089712      0      0
0.246401237479853      0.249812230008578      3.80243139366496      0      0
0.249812230008578      0.253270441740218      3.80462134934996      0      0
0.253270441740218      0.256776526341734      3.80681552333474      0      0
0.256776526341734      0.260331146528961      3.80901297354717      0      0
0.260331146528961      0.263934974191869      3.81121269733747      0      0
0.263934974191869      0.267588690521566      3.81341362817232      0      0
0.267588690521566      0.271292986139054      3.81561463213358      0      0
0.271292986139054      0.275048561225772      3.81781450420783      0      0
0.275048561225772      0.27885612565594      3.82001196435226      0      0
0.27885612565594      0.282716399130741      3.82220565332106      0      0
0.282716399130741      0.286630111314356      3.82439412823555      0      0
0.286630111314356      0.290598001971889      3.82657585787966      0      0
0.290598001971889      0.294620821109189      3.82874921770118      0      0
0.294620821109189      0.298699329114623      3.83091248449748      0      0
0.298699329114623      0.302834296902796      3.83306383076286      0      0
0.302834296902796      0.307026506060274      3.83520131867267      0      0
0.307026506060274      0.311276748993318      3.83732289367734      0      0
0.311276748993318      0.315585829077662      3.83942637767750      0      0
0.315585829077662      0.319954560810364      3.84150946174846      0      0
0.319954560810364      0.324383769963767      3.84356969838019      0      0
0.324383769963767      0.32887429374158      3.84560449319561      0      0
0.32887429374158      0.33342698093713      3.84761109610712      0      0
0.33342698093713      0.338042692093795      3.84958659186757      0      0
0.338042692093795      0.342722299667666      3.85152788996814      0      0
0.342722299667666      0.347466688192458      3.85343171383140      0      0
0.347466688192458      0.352276754446699      3.85529458924301      0      0
0.352276754446699      0.357153407623246      3.85711283196043      0      0
0.357153407623246      0.362097569501131      3.85888253443155      0      0
0.362097569501131      0.367110174619799      3.86059955154942      0      0
0.367110174619799      0.372192170455755      3.86225948536285      0      0
0.372192170455755      0.37734451760165      3.86385766865454      0      0
0.37734451760165      0.382568189947856      3.86538914729009      0      0
0.382568189947856      0.387864174866547      3.86684866123181      0      0
0.387864174866547      0.393233473398329      3.86823062410062      0      0
0.393233473398329      0.398677100441459      3.86952910115768      0      0
0.398677100441459      0.40419608494368      3.87073778556438      0      0
0.40419608494368      0.409791470096709      3.87184997276479      0      0
0.409791470096709      0.41546431353342      3.87285853281823      0      0
0.41546431353342      0.421215687527758      3.87375588049178      0      0
0.421215687527758      0.427046679197417      3.87453394290165      0      0
0.427046679197417      0.43295839070933      3.87518412446993      0      0
0.43295839070933      0.438951939487993      3.87569726893701      0      0
0.438951939487993      0.445028458426682      3.87606361814134      0      0
0.445028458426682      0.451189096101594      3.87627276724513      0      0
0.451189096101594      0.457435016988945      3.87631361604766      0      0
0.457435016988945      0.463767401685081      3.87617431598611      0      0
0.463767401685081      0.470187447129631      3.87584221237575      0      0
0.470187447129631      0.476696366831751      3.87530378138783      0      0
0.476696366831751      0.483295391099501      3.87454456120122      0      0
0.483295391099501      0.489985767272398      3.87354907669385      0      0
0.489985767272398      0.496768759957182      3.87230075695920      0      0
0.496768759957182      0.503645651266856      3.87078184484057      0      0
0.503645651266856      0.510617741063022      3.86897329756970      0      0
0.510617741063022      0.517686347201588      3.86685467747350      0      0
0.517686347201588      0.524852805781861      3.86440403157116      0      0
0.524852805781861      0.532118471399099      3.86159775871951      0      0
0.532118471399099      0.539484717400551      3.85841046277361      0      0
0.539484717400551      0.546952936145049      3.85481479000717      0      0
0.546952936145049      0.554524539266187      3.85078124877696      0      0
0.554524539266187      0.56220095793915      3.84627800911006      0      0
0.56220095793915      0.569983643151229      3.84127067953354      0      0
0.569983643151229      0.577874065976087      3.83572205804121      0      0
0.577874065976087      0.585873717851818      3.82959185358865      0      0
0.585873717851818      0.59398411086286      3.82283637390823      0      0
0.59398411086286      0.602206778025804      3.81540817471907      0      0
0.602206778025804      0.610543273579166      3.80725566454615      0      0
0.610543273579166      0.618995173277162      3.79832265832527      0      0
0.618995173277162      0.62756407468756      3.78854787171214      0      0
0.62756407468756      0.636251597493652      3.77786434648164      0      0
0.636251597493652      0.645059383800396      3.76619879552627      0      0
0.645059383800396      0.653989098444817      3.75347085365050      0      0
0.653989098444817      0.663042429310678      3.73959221749253      0      0
0.663042429310678      0.672221087647534      3.72446565433052      0      0
0.672221087647534      0.681526808394186      3.70798385504119      0      0
0.681526808394186      0.690961350506615      3.69002810079938      0      0
0.690961350506615      0.70052649729046      3.67046670586480      0      0
0.70052649729046      0.710224056738094      3.64915318948947      0      0
0.710224056738094      0.720055861870372      3.62592411789627      0      0
0.720055861870372      0.730023771083106      3.60059654144768      0      0
0.730023771083106      0.740129668498331      3.57296493116467      0      0
0.740129668498331      0.750375464320448      3.54279749069101      0      0
0.750375464320448      0.76076309519728      3.50983168175528      0      0
0.76076309519728      0.771294524586143      3.47376874891928      0      0
0.771294524586143      0.781971743124969      3.43426695654337      0      0
0.781971743124969      0.792796769008581      3.39093314768921      0      0
0.792796769008581      0.803771648370161      3.34331208586339      0      0
0.803771648370161      0.814898455668016      3.29087282167976      0      0
0.814898455668016      0.826179294077686      3.23299099764369      0      0
0.826179294077686      0.837616295889483      3.16892549773176      0      0
0.837616295889483      0.849211622911536      3.09778704639312      0      0
0.849211622911536      0.860967466878409      3.01849505094412      0      0
0.860967466878409      0.872886049865385      2.92971676043080      0      0
0.872886049865385      0.884969624708479      2.82977888853700      0      0
0.884969624708479      0.897220475430265      2.71653455559725      0      0
0.897220475430265      0.909640917671599      2.58715402387472      0      0
0.909640917671599      0.922233299129318      2.43777719008293      0      0
0.922233299129318      0.935      2.26289483292536      0      0
# END HISTO1D SudakovqqbarExpOutputsN2LL22
# BEGIN HISTO1D SudakovqqbarExpOutputsThresholdDivN2LL11
PlotOrder=1
LineColor=blue
LineStyle=dashed 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(1,1)}_{h,\mathrm{thr}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      2.07400985420696      0      0
0.00000101384324431002      0.00000102787812403307      2.07400985420696      0      0
0.00000102787812403307      0.00000104210729202498      2.07400985420697      0      0
0.00000104210729202498      0.00000105653343786574      2.07400985420697      0      0
0.00000105653343786574      0.00000107115928836782      2.07400985420697      0      0
0.00000107115928836782      0.00000108598760809164      2.07400985420697      0      0
0.00000108598760809164      0.00000110102119986811      2.07400985420697      0      0
0.00000110102119986811      0.00000111626290532839      2.07400985420698      0      0
0.00000111626290532839      0.00000113171560544106      2.07400985420698      0      0
0.00000113171560544106      0.00000114738222105665      2.07400985420698      0      0
0.00000114738222105665      0.00000116326571345971      2.07400985420698      0      0
0.00000116326571345971      0.0000011793690849286      2.07400985420699      0      0
0.0000011793690849286      0.00000119569537930295      2.07400985420699      0      0
0.00000119569537930295      0.000001212247682559      2.07400985420699      0      0
0.000001212247682559      0.00000122902912339292      2.07400985420699      0      0
0.00000122902912339292      0.00000124604287381218      2.07400985420700      0      0
0.00000124604287381218      0.00000126329214973512      2.07400985420700      0      0
0.00000126329214973512      0.00000128078021159884      2.07400985420700      0      0
0.00000128078021159884      0.00000129851036497544      2.07400985420701      0      0
0.00000129851036497544      0.00000131648596119688      2.07400985420701      0      0
0.00000131648596119688      0.00000133471039798844      2.07400985420701      0      0
0.00000133471039798844      0.00000135318712011092      2.07400985420702      0      0
0.00000135318712011092      0.00000137191962001179      2.07400985420702      0      0
0.00000137191962001179      0.00000139091143848532      2.07400985420702      0      0
0.00000139091143848532      0.00000141016616534188      2.07400985420703      0      0
0.00000141016616534188      0.00000142968744008643      2.07400985420703      0      0
0.00000142968744008643      0.00000144947895260651      2.07400985420703      0      0
0.00000144947895260651      0.00000146954444386967      2.07400985420704      0      0
0.00000146954444386967      0.00000148988770663059      2.07400985420704      0      0
0.00000148988770663059      0.00000151051258614798      2.07400985420705      0      0
0.00000151051258614798      0.00000153142298091138      2.07400985420705      0      0
0.00000153142298091138      0.00000155262284337812      2.07400985420706      0      0
0.00000155262284337812      0.00000157411618072032      2.07400985420706      0      0
0.00000157411618072032      0.00000159590705558239      2.07400985420706      0      0
0.00000159590705558239      0.0000016179995868489      2.07400985420707      0      0
0.0000016179995868489      0.00000164039795042316      2.07400985420707      0      0
0.00000164039795042316      0.00000166310638001652      2.07400985420708      0      0
0.00000166310638001652      0.00000168612916794864      2.07400985420708      0      0
0.00000168612916794864      0.00000170947066595881      2.07400985420709      0      0
0.00000170947066595881      0.00000173313528602849      2.07400985420710      0      0
0.00000173313528602849      0.00000175712750121529      2.07400985420710      0      0
0.00000175712750121529      0.00000178145184649847      2.07400985420711      0      0
0.00000178145184649847      0.00000180611291963609      2.07400985420711      0      0
0.00000180611291963609      0.00000183111538203409      2.07400985420712      0      0
0.00000183111538203409      0.00000185646395962742      2.07400985420713      0      0
0.00000185646395962742      0.00000188216344377329      2.07400985420713      0      0
0.00000188216344377329      0.00000190821869215684      2.07400985420714      0      0
0.00000190821869215684      0.00000193463462970931      2.07400985420715      0      0
0.00000193463462970931      0.000001961416249539      2.07400985420715      0      0
0.000001961416249539      0.00000198856861387501      2.07400985420716      0      0
0.00000198856861387501      0.00000201609685502412      2.07400985420717      0      0
0.00000201609685502412      0.00000204400617634088      2.07400985420717      0      0
0.00000204400617634088      0.00000207230185321116      2.07400985420718      0      0
0.00000207230185321116      0.00000210098923404927      2.07400985420719      0      0
0.00000210098923404927      0.00000213007374130893      2.07400985420720      0      0
0.00000213007374130893      0.00000215956087250823      2.07400985420721      0      0
0.00000215956087250823      0.00000218945620126872      2.07400985420722      0      0
0.00000218945620126872      0.00000221976537836897      2.07400985420723      0      0
0.00000221976537836897      0.00000225049413281266      2.07400985420723      0      0
0.00000225049413281266      0.00000228164827291145      2.07400985420724      0      0
0.00000228164827291145      0.0000023132336873829      2.07400985420725      0      0
0.0000023132336873829      0.0000023452563464635      2.07400985420726      0      0
0.0000023452563464635      0.00000237772230303722      2.07400985420727      0      0
0.00000237772230303722      0.00000241063769377955      2.07400985420729      0      0
0.00000241063769377955      0.00000244400874031748      2.07400985420730      0      0
0.00000244400874031748      0.00000247784175040552      2.07400985420731      0      0
0.00000247784175040552      0.00000251214311911795      2.07400985420732      0      0
0.00000251214311911795      0.00000254691933005764      2.07400985420733      0      0
0.00000254691933005764      0.00000258217695658154      2.07400985420734      0      0
0.00000258217695658154      0.0000026179226630432      2.07400985420736      0      0
0.0000026179226630432      0.00000265416320605244      2.07400985420737      0      0
0.00000265416320605244      0.00000269090543575249      2.07400985420738      0      0
0.00000269090543575249      0.00000272815629711478      2.07400985420740      0      0
0.00000272815629711478      0.00000276592283125165      2.07400985420741      0      0
0.00000276592283125165      0.00000280421217674733      2.07400985420742      0      0
0.00000280421217674733      0.00000284303157100718      2.07400985420744      0      0
0.00000284303157100718      0.00000288238835162573      2.07400985420745      0      0
0.00000288238835162573      0.00000292228995777364      2.07400985420747      0      0
0.00000292228995777364      0.00000296274393160382      2.07400985420749      0      0
0.00000296274393160382      0.00000300375791967704      2.07400985420750      0      0
0.00000300375791967704      0.00000304533967440728      2.07400985420752      0      0
0.00000304533967440728      0.0000030874970555271      2.07400985420754      0      0
0.0000030874970555271      0.00000313023803157323      2.07400985420755      0      0
0.00000313023803157323      0.00000317357068139281      2.07400985420757      0      0
0.00000317357068139281      0.00000321750319567045      2.07400985420759      0      0
0.00000321750319567045      0.00000326204387847638      2.07400985420761      0      0
0.00000326204387847638      0.00000330720114883614      2.07400985420763      0      0
0.00000330720114883614      0.00000335298354232185      2.07400985420765      0      0
0.00000335298354232185      0.00000339939971266569      2.07400985420767      0      0
0.00000339939971266569      0.00000344645843339553      2.07400985420769      0      0
0.00000344645843339553      0.00000349416859949336      2.07400985420772      0      0
0.00000349416859949336      0.00000354253922907654      2.07400985420774      0      0
0.00000354253922907654      0.00000359157946510248      2.07400985420776      0      0
0.00000359157946510248      0.00000364129857709674      2.07400985420779      0      0
0.00000364129857709674      0.00000369170596290522      2.07400985420781      0      0
0.00000369170596290522      0.00000374281115047047      2.07400985420784      0      0
0.00000374281115047047      0.0000037946237996327      2.07400985420786      0      0
0.0000037946237996327      0.00000384715370395563      2.07400985420789      0      0
0.00000384715370395563      0.00000390041079257769      2.07400985420792      0      0
0.00000390041079257769      0.00000395440513208878      2.07400985420795      0      0
0.00000395440513208878      0.00000400914692843308      2.07400985420798      0      0
0.00000400914692843308      0.00000406464652883815      2.07400985420801      0      0
0.00000406464652883815      0.00000412091442377072      2.07400985420804      0      0
0.00000412091442377072      0.00000417796124891967      2.07400985420807      0      0
0.00000417796124891967      0.00000423579778720626      2.07400985420810      0      0
0.00000423579778720626      0.0000042944349708224      2.07400985420814      0      0
0.0000042944349708224      0.00000435388388329698      2.07400985420817      0      0
0.00000435388388329698      0.00000441415576159092      2.07400985420821      0      0
0.00000441415576159092      0.0000044752619982211      2.07400985420824      0      0
0.0000044752619982211      0.00000453721414341383      2.07400985420828      0      0
0.00000453721414341383      0.00000460002390728798      2.07400985420832      0      0
0.00000460002390728798      0.0000046637031620685      2.07400985420836      0      0
0.0000046637031620685      0.00000472826394433043      2.07400985420840      0      0
0.00000472826394433043      0.00000479371845727405      2.07400985420844      0      0
0.00000479371845727405      0.00000486007907303155      2.07400985420849      0      0
0.00000486007907303155      0.00000492735833500554      2.07400985420853      0      0
0.00000492735833500554      0.00000499556896024003      2.07400985420858      0      0
0.00000499556896024003      0.00000506472384182418      2.07400985420862      0      0
0.00000506472384182418      0.00000513483605132934      2.07400985420867      0      0
0.00000513483605132934      0.00000520591884127979      2.07400985420872      0      0
0.00000520591884127979      0.00000527798564765776      2.07400985420877      0      0
0.00000527798564765776      0.00000535105009244307      2.07400985420883      0      0
0.00000535105009244307      0.00000542512598618791      2.07400985420888      0      0
0.00000542512598618791      0.00000550022733062734      2.07400985420894      0      0
0.00000550022733062734      0.00000557636832132587      2.07400985420899      0      0
0.00000557636832132587      0.00000565356335036064      2.07400985420905      0      0
0.00000565356335036064      0.00000573182700904185      2.07400985420911      0      0
0.00000573182700904185      0.00000581117409067079      2.07400985420917      0      0
0.00000581117409067079      0.000005891619593336      2.07400985420924      0      0
0.000005891619593336      0.00000597317872274825      2.07400985420930      0      0
0.00000597317872274825      0.00000605586689511467      2.07400985420937      0      0
0.00000605586689511467      0.0000061396997400527      2.07400985420944      0      0
0.0000061396997400527      0.00000622469310354442      2.07400985420951      0      0
0.00000622469310354442      0.00000631086305093168      2.07400985420958      0      0
0.00000631086305093168      0.0000063982258699528      2.07400985420966      0      0
0.0000063982258699528      0.00000648679807382125      2.07400985420973      0      0
0.00000648679807382125      0.00000657659640434692      2.07400985420981      0      0
0.00000657659640434692      0.00000666763783510069      2.07400985420989      0      0
0.00000666763783510069      0.00000675993957462272      2.07400985420998      0      0
0.00000675993957462272      0.0000068535190696752      2.07400985421006      0      0
0.0000068535190696752      0.00000694839400854009      2.07400985421015      0      0
0.00000694839400854009      0.00000704458232436258      2.07400985421024      0      0
0.00000704458232436258      0.00000714210219854078      2.07400985421034      0      0
0.00000714210219854078      0.00000724097206416231      2.07400985421043      0      0
0.00000724097206416231      0.00000734121060948854      2.07400985421053      0      0
0.00000734121060948854      0.000007442836781487      2.07400985421063      0      0
0.000007442836781487      0.00000754586978941272      2.07400985421074      0      0
0.00000754586978941272      0.00000765032910843916      2.07400985421084      0      0
0.00000765032910843916      0.00000775623448333934      2.07400985421095      0      0
0.00000775623448333934      0.00000786360593221801      2.07400985421107      0      0
0.00000786360593221801      0.00000797246375029542      2.07400985421118      0      0
0.00000797246375029542      0.00000808282851374354      2.07400985421130      0      0
0.00000808282851374354      0.00000819472108357529      2.07400985421143      0      0
0.00000819472108357529      0.00000830816260958769      2.07400985421155      0      0
0.00000830816260958769      0.00000842317453435958      2.07400985421168      0      0
0.00000842317453435958      0.00000853977859730466      2.07400985421182      0      0
0.00000853977859730466      0.00000865799683878063      2.07400985421195      0      0
0.00000865799683878063      0.00000877785160425524      2.07400985421210      0      0
0.00000877785160425524      0.00000889936554853005      2.07400985421224      0      0
0.00000889936554853005      0.00000902256164002253      2.07400985421239      0      0
0.00000902256164002253      0.00000914746316510757      2.07400985421254      0      0
0.00000914746316510757      0.00000927409373251906      2.07400985421270      0      0
0.00000927409373251906      0.00000940247727781235      2.07400985421286      0      0
0.00000940247727781235      0.00000953263806788851      2.07400985421303      0      0
0.00000953263806788851      0.00000966460070558129      2.07400985421320      0      0
0.00000966460070558129      0.00000979839013430744      2.07400985421338      0      0
0.00000979839013430744      0.00000993403164278155      2.07400985421356      0      0
0.00000993403164278155      0.000010071550869796      2.07400985421374      0      0
0.000010071550869796      0.0000102109738090674      2.07400985421393      0      0
0.0000102109738090674      0.0000103523268141496      2.07400985421413      0      0
0.0000103523268141496      0.000010495636603415      2.07400985421433      0      0
0.000010495636603415      0.0000106409302651053      2.07400985421454      0      0
0.0000106409302651053      0.000010788235262451      2.07400985421475      0      0
0.000010788235262451      0.0000109375794388631      2.07400985421497      0      0
0.0000109375794388631      0.0000110889910231955      2.07400985421520      0      0
0.0000110889910231955      0.0000112424986350812      2.07400985421543      0      0
0.0000112424986350812      0.0000113981312903417      2.07400985421566      0      0
0.0000113981312903417      0.0000115559184064716      2.07400985421591      0      0
0.0000115559184064716      0.000011715889808199      2.07400985421616      0      0
0.000011715889808199      0.0000118780757331232      2.07400985421642      0      0
0.0000118780757331232      0.0000120425068374297      2.07400985421668      0      0
0.0000120425068374297      0.0000122092142016854      2.07400985421696      0      0
0.0000122092142016854      0.0000123782293367127      2.07400985421724      0      0
0.0000123782293367127      0.0000125495841895462      2.07400985421753      0      0
0.0000125495841895462      0.0000127233111494713      2.07400985421782      0      0
0.0000127233111494713      0.0000128994430541458      2.07400985421813      0      0
0.0000128994430541458      0.0000130780131958075      2.07400985421844      0      0
0.0000130780131958075      0.0000132590553275668      2.07400985421876      0      0
0.0000132590553275668      0.0000134426036697863      2.07400985421909      0      0
0.0000134426036697863      0.00001362869291655      2.07400985421943      0      0
0.00001362869291655      0.00001381735824222      2.07400985421978      0      0
0.00001381735824222      0.0000140086353080861      2.07400985422014      0      0
0.0000140086353080861      0.0000142025602691059      2.07400985422051      0      0
0.0000142025602691059      0.0000143991697807389      2.07400985422089      0      0
0.0000143991697807389      0.0000145985010058751      2.07400985422128      0      0
0.0000145985010058751      0.0000148005916218595      2.07400985422168      0      0
0.0000148005916218595      0.0000150054798276138      2.07400985422210      0      0
0.0000150054798276138      0.0000152132043508565      2.07400985422252      0      0
0.0000152132043508565      0.0000154238044554237      2.07400985422296      0      0
0.0000154238044554237      0.0000156373199486901      2.07400985422340      0      0
0.0000156373199486901      0.0000158537911890937      2.07400985422386      0      0
0.0000158537911890937      0.0000160732590937644      2.07400985422434      0      0
0.0000160732590937644      0.0000162957651462576      2.07400985422482      0      0
0.0000162957651462576      0.000016521351404396      2.07400985422532      0      0
0.000016521351404396      0.0000167500605082187      2.07400985422584      0      0
0.0000167500605082187      0.0000169819356880416      2.07400985422636      0      0
0.0000169819356880416      0.0000172170207726282      2.07400985422691      0      0
0.0000172170207726282      0.0000174553601974744      2.07400985422747      0      0
0.0000174553601974744      0.0000176969990132074      2.07400985422804      0      0
0.0000176969990132074      0.0000179419828941014      2.07400985422863      0      0
0.0000179419828941014      0.0000181903581467107      2.07400985422923      0      0
0.0000181903581467107      0.0000184421717186223      2.07400985422986      0      0
0.0000184421717186223      0.0000186974712073306      2.07400985423050      0      0
0.0000186974712073306      0.0000189563048692332      2.07400985423116      0      0
0.0000189563048692332      0.0000192187216287532      2.07400985423183      0      0
0.0000192187216287532      0.0000194847710875863      2.07400985423253      0      0
0.0000194847710875863      0.0000197545035340766      2.07400985423324      0      0
0.0000197545035340766      0.000020027969952722      2.07400985423398      0      0
0.000020027969952722      0.0000203052220338112      2.07400985423473      0      0
0.0000203052220338112      0.0000205863121831945      2.07400985423551      0      0
0.0000205863121831945      0.0000208712935321888      2.07400985423631      0      0
0.0000208712935321888      0.000021160219947621      2.07400985423713      0      0
0.000021160219947621      0.0000214531460420097      2.07400985423797      0      0
0.0000214531460420097      0.0000217501271838877      2.07400985423883      0      0
0.0000217501271838877      0.0000220512195082683      2.07400985423973      0      0
0.0000220512195082683      0.0000223564799272551      2.07400985424064      0      0
0.0000223564799272551      0.0000226659661408002      2.07400985424158      0      0
0.0000226659661408002      0.0000229797366476099      2.07400985424255      0      0
0.0000229797366476099      0.0000232978507562027      2.07400985424354      0      0
0.0000232978507562027      0.0000236203685961192      2.07400985424456      0      0
0.0000236203685961192      0.000023947351129288      2.07400985424561      0      0
0.000023947351129288      0.0000242788601615485      2.07400985424669      0      0
0.0000242788601615485      0.0000246149583543337      2.07400985424780      0      0
0.0000246149583543337      0.0000249557092365137      2.07400985424894      0      0
0.0000249557092365137      0.0000253011772164045      2.07400985425012      0      0
0.0000253011772164045      0.0000256514275939423      2.07400985425132      0      0
0.0000256514275939423      0.0000260065265730261      2.07400985425256      0      0
0.0000260065265730261      0.0000263665412740315      2.07400985425383      0      0
0.0000263665412740315      0.0000267315397464981      2.07400985425514      0      0
0.0000267315397464981      0.0000271015909819919      2.07400985425649      0      0
0.0000271015909819919      0.0000274767649271459      2.07400985425787      0      0
0.0000274767649271459      0.0000278571324968813      2.07400985425929      0      0
0.0000278571324968813      0.0000282427655878122      2.07400985426075      0      0
0.0000282427655878122      0.0000286337370918349      2.07400985426225      0      0
0.0000286337370918349      0.0000290301209099061      2.07400985426380      0      0
0.0000290301209099061      0.0000294319919660113      2.07400985426538      0      0
0.0000294319919660113      0.0000298394262213274      2.07400985426701      0      0
0.0000298394262213274      0.00003025250068858      2.07400985426869      0      0
0.00003025250068858      0.000030671293446601      2.07400985427041      0      0
0.000030671293446601      0.0000310958836550867      2.07400985427218      0      0
0.0000310958836550867      0.00003152635156956      2.07400985427400      0      0
0.00003152635156956      0.000031962778556541      2.07400985427587      0      0
0.000031962778556541      0.0000324052471089262      2.07400985427780      0      0
0.0000324052471089262      0.0000328538408615817      2.07400985427977      0      0
0.0000328538408615817      0.000033308644607151      2.07400985428180      0      0
0.000033308644607151      0.0000337697443120835      2.07400985428389      0      0
0.0000337697443120835      0.0000342372271328825      2.07400985428604      0      0
0.0000342372271328825      0.0000347111814325807      2.07400985428825      0      0
0.0000347111814325807      0.0000351916967974413      2.07400985429051      0      0
0.0000351916967974413      0.0000356788640538924      2.07400985429285      0      0
0.0000356788640538924      0.0000361727752856944      2.07400985429524      0      0
0.0000361727752856944      0.0000366735238513458      2.07400985429770      0      0
0.0000366735238513458      0.0000371812044017293      2.07400985430024      0      0
0.0000371812044017293      0.0000376959128980032      2.07400985430284      0      0
0.0000376959128980032      0.0000382177466297395      2.07400985430551      0      0
0.0000382177466297395      0.0000387468042333134      2.07400985430826      0      0
0.0000387468042333134      0.0000392831857105477      2.07400985431109      0      0
0.0000392831857105477      0.0000398269924476147      2.07400985431399      0      0
0.0000398269924476147      0.0000403783272342003      2.07400985431698      0      0
0.0000403783272342003      0.0000409372942829333      2.07400985432005      0      0
0.0000409372942829333      0.0000415039992490831      2.07400985432320      0      0
0.0000415039992490831      0.000042078549250531      2.07400985432645      0      0
0.000042078549250531      0.0000426610528880173      2.07400985432978      0      0
0.0000426610528880173      0.0000432516202656688      2.07400985433320      0      0
0.0000432516202656688      0.0000438503630118107      2.07400985433673      0      0
0.0000438503630118107      0.0000444573943000663      2.07400985434035      0      0
0.0000444573943000663      0.0000450728288707489      2.07400985434407      0      0
0.0000450728288707489      0.0000456967830525504      2.07400985434789      0      0
0.0000456967830525504      0.0000463293747845289      2.07400985435182      0      0
0.0000463293747845289      0.0000469707236384016      2.07400985435586      0      0
0.0000469707236384016      0.0000476209508411464      2.07400985436001      0      0
0.0000476209508411464      0.0000482801792979158      2.07400985436428      0      0
0.0000482801792979158      0.0000489485336152684      2.07400985436867      0      0
0.0000489485336152684      0.0000496261401247217      2.07400985437318      0      0
0.0000496261401247217      0.0000503131269066316      2.07400985437782      0      0
0.0000503131269066316      0.0000510096238144011      2.07400985438258      0      0
0.0000510096238144011      0.000051715762499026      2.07400985438748      0      0
0.000051715762499026      0.000052431676433979      2.07400985439251      0      0
0.000052431676433979      0.0000531575009404385      2.07400985439769      0      0
0.0000531575009404385      0.0000538933732128671      2.07400985440301      0      0
0.0000538933732128671      0.0000546394323449439      2.07400985440847      0      0
0.0000546394323449439      0.0000553958193558558      2.07400985441409      0      0
0.0000553958193558558      0.0000561626772169526      2.07400985441987      0      0
0.0000561626772169526      0.0000569401508787716      2.07400985442581      0      0
0.0000569401508787716      0.0000577283872984359      2.07400985443191      0      0
0.0000577283872984359      0.0000585275354674316      2.07400985443818      0      0
0.0000585275354674316      0.0000593377464397706      2.07400985444463      0      0
0.0000593377464397706      0.0000601591733605423      2.07400985445126      0      0
0.0000601591733605423      0.0000609919714948611      2.07400985445807      0      0
0.0000609919714948611      0.0000618362982572143      2.07400985446507      0      0
0.0000618362982572143      0.0000626923132412161      2.07400985447227      0      0
0.0000626923132412161      0.0000635601782497746      2.07400985447967      0      0
0.0000635601782497746      0.0000644400573256746      2.07400985448728      0      0
0.0000644400573256746      0.0000653321167825856      2.07400985449509      0      0
0.0000653321167825856      0.0000662365252364977      2.07400985450313      0      0
0.0000662365252364977      0.0000671534536375933      2.07400985451138      0      0
0.0000671534536375933      0.0000680830753025601      2.07400985451987      0      0
0.0000680830753025601      0.0000690255659473509      2.07400985452860      0      0
0.0000690255659473509      0.0000699811037203975      2.07400985453757      0      0
0.0000699811037203975      0.0000709498692362838      2.07400985454679      0      0
0.0000709498692362838      0.0000719320456098856      2.07400985455626      0      0
0.0000719320456098856      0.0000729278184909828      2.07400985456600      0      0
0.0000729278184909828      0.0000739373760993502      2.07400985457601      0      0
0.0000739373760993502      0.0000749609092603353      2.07400985458630      0      0
0.0000749609092603353      0.0000759986114409274      2.07400985459688      0      0
0.0000759986114409274      0.0000770506787863264      2.07400985460775      0      0
0.0000770506787863264      0.0000781173101570184      2.07400985461893      0      0
0.0000781173101570184      0.0000791987071663636      2.07400985463041      0      0
0.0000791987071663636      0.0000802950742187053      2.07400985464222      0      0
0.0000802950742187053      0.000081406618548006      2.07400985465436      0      0
0.000081406618548006      0.0000825335502570186      2.07400985466683      0      0
0.0000825335502570186      0.0000836760823569998      2.07400985467965      0      0
0.0000836760823569998      0.0000848344308079731      2.07400985469283      0      0
0.0000848344308079731      0.0000860088145595493      2.07400985470638      0      0
0.0000860088145595493      0.0000871994555923124      2.07400985472031      0      0
0.0000871994555923124      0.0000884065789597775      2.07400985473462      0      0
0.0000884065789597775      0.0000896304128309307      2.07400985474933      0      0
0.0000896304128309307      0.0000908711885333572      2.07400985476445      0      0
0.0000908711885333572      0.0000921291405969664      2.07400985478000      0      0
0.0000921291405969664      0.0000934045067983223      2.07400985479597      0      0
0.0000934045067983223      0.0000946975282055884      2.07400985481240      0      0
0.0000946975282055884      0.0000960084492240934      2.07400985482928      0      0
0.0000960084492240934      0.0000973375176425286      2.07400985484663      0      0
0.0000973375176425286      0.000098684984679785      2.07400985486446      0      0
0.000098684984679785      0.000100051105032438      2.07400985488279      0      0
0.000100051105032438      0.000101436136922889      2.07400985490164      0      0
0.000101436136922889      0.000102840342148178      2.07400985492100      0      0
0.000102840342148178      0.000104263986129461      2.07400985494091      0      0
0.000104263986129461      0.000105707337962187      2.07400985496138      0      0
0.000105707337962187      0.00010717067046696      2.07400985498241      0      0
0.00010717067046696      0.000108654260241103      2.07400985500403      0      0
0.000108654260241103      0.000110158387710945      2.07400985502625      0      0
0.000110158387710945      0.000111683337184825      2.07400985504909      0      0
0.000111683337184825      0.000113229396906833      2.07400985507257      0      0
0.000113229396906833      0.00011479685911129      2.07400985509671      0      0
0.00011479685911129      0.000116386020077991      2.07400985512151      0      0
0.000116386020077991      0.000117997180188201      2.07400985514701      0      0
0.000117997180188201      0.00011963064398144      2.07400985517322      0      0
0.00011963064398144      0.00012128672021304      2.07400985520016      0      0
0.00012128672021304      0.00012296572191251      2.07400985522785      0      0
0.00012296572191251      0.000124667966442703      2.07400985525631      0      0
0.000124667966442703      0.000126393775559803      2.07400985528557      0      0
0.000126393775559803      0.000128143475474143      2.07400985531564      0      0
0.000128143475474143      0.000129917396911867      2.07400985534655      0      0
0.000129917396911867      0.000131715875177439      2.07400985537832      0      0
0.000131715875177439      0.000133539250217029      2.07400985541098      0      0
0.000133539250217029      0.00013538786668276      2.07400985544454      0      0
0.00013538786668276      0.000137262073997862      2.07400985547905      0      0
0.000137262073997862      0.000139162226422714      2.07400985551451      0      0
0.000139162226422714      0.00014108868312181      2.07400985555097      0      0
0.00014108868312181      0.000143041808231644      2.07400985558844      0      0
0.000143041808231644      0.000145021970929542      2.07400985562695      0      0
0.000145021970929542      0.00014702954550344      2.07400985566654      0      0
0.00014702954550344      0.000149064911422635      2.07400985570723      0      0
0.000149064911422635      0.00015112845340951      2.07400985574906      0      0
0.00015112845340951      0.000153220561512254      2.07400985579205      0      0
0.000153220561512254      0.000155341631178586      2.07400985583624      0      0
0.000155341631178586      0.000157492063330508      2.07400985588167      0      0
0.000157492063330508      0.000159672264440082      2.07400985592836      0      0
0.000159672264440082      0.00016188264660626      2.07400985597635      0      0
0.00016188264660626      0.000164123627632783      2.07400985602568      0      0
0.000164123627632783      0.00016639563110715      2.07400985607638      0      0
0.00016639563110715      0.000168699086480686      2.07400985612850      0      0
0.000168699086480686      0.000171034429149716      2.07400985618207      0      0
0.000171034429149716      0.00017340210053786      2.07400985623713      0      0
0.00017340210053786      0.000175802548179476      2.07400985629373      0      0
0.000175802548179476      0.000178236225804249      2.07400985635191      0      0
0.000178236225804249      0.000180703593422953      2.07400985641171      0      0
0.000180703593422953      0.000183205117414405      2.07400985647318      0      0
0.000183205117414405      0.000185741270613619      2.07400985653636      0      0
0.000185741270613619      0.000188312532401177      2.07400985660130      0      0
0.000188312532401177      0.000190919388793845      2.07400985666805      0      0
0.000190919388793845      0.000193562332536437      2.07400985673666      0      0
0.000193562332536437      0.000196241863194957      2.07400985680719      0      0
0.000196241863194957      0.000198958487251018      2.07400985687968      0      0
0.000198958487251018      0.000201712718197586      2.07400985695419      0      0
0.000201712718197586      0.000204505076636033      2.07400985703078      0      0
0.000204505076636033      0.000207336090374545      2.07400985710950      0      0
0.000207336090374545      0.000210206294527884      2.07400985719042      0      0
0.000210206294527884      0.000213116231618538      2.07400985727360      0      0
0.000213116231618538      0.000216066451679264      2.07400985735909      0      0
0.000216066451679264      0.000219057512357059      2.07400985744697      0      0
0.000219057512357059      0.000222089979018563      2.07400985753730      0      0
0.000222089979018563      0.000225164424856924      2.07400985763014      0      0
0.000225164424856924      0.000228281431000144      2.07400985772558      0      0
0.000228281431000144      0.00023144158662092      2.07400985782367      0      0
0.00023144158662092      0.000234645489048012      2.07400985792450      0      0
0.000234645489048012      0.000237893743879147      2.07400985802814      0      0
0.000237893743879147      0.000241186965095492      2.07400985813467      0      0
0.000241186965095492      0.000244525775177701      2.07400985824417      0      0
0.000244525775177701      0.000247910805223583      2.07400985835672      0      0
0.000247910805223583      0.000251342695067386      2.07400985847241      0      0
0.000251342695067386      0.000254822093400743      2.07400985859132      0      0
0.000254822093400743      0.00025834965789528      2.07400985871355      0      0
0.00025834965789528      0.000261926055326934      2.07400985883919      0      0
0.000261926055326934      0.000265551961701985      2.07400985896833      0      0
0.000265551961701985      0.00026922806238483      2.07400985910107      0      0
0.00026922806238483      0.000272955052227537      2.07400985923751      0      0
0.000272955052227537      0.000276733635701177      2.07400985937775      0      0
0.000276733635701177      0.000280564527028988      2.07400985952191      0      0
0.000280564527028988      0.000284448450321376      2.07400985967008      0      0
0.000284448450321376      0.000288386139712781      2.07400985982238      0      0
0.000288386139712781      0.000292378339500449      2.07400985997893      0      0
0.000292378339500449      0.000296425804285111      2.07400986013985      0      0
0.000296425804285111      0.000300529299113624      2.07400986030525      0      0
0.000300529299113624      0.000304689599623573      2.07400986047526      0      0
0.000304689599623573      0.000308907492189884      2.07400986065001      0      0
0.000308907492189884      0.000313183774073464      2.07400986082963      0      0
0.000313183774073464      0.000317519253571897      2.07400986101426      0      0
0.000317519253571897      0.000321914750172228      2.07400986120404      0      0
0.000321914750172228      0.000326371094705861      2.07400986139910      0      0
0.000326371094705861      0.000330889129505603      2.07400986159961      0      0
0.000330889129505603      0.000335469708564879      2.07400986180570      0      0
0.000335469708564879      0.000340113697699154      2.07400986201754      0      0
0.000340113697699154      0.000344821974709588      2.07400986223529      0      0
0.000344821974709588      0.000349595429548956      2.07400986245911      0      0
0.000349595429548956      0.000354434964489868      2.07400986268916      0      0
0.000354434964489868      0.000359341494295315      2.07400986292563      0      0
0.000359341494295315      0.000364315946391572      2.07400986316870      0      0
0.000364315946391572      0.000369359261043507      2.07400986341853      0      0
0.000369359261043507      0.000374472391532301      2.07400986367534      0      0
0.000374472391532301      0.00037965630433564      2.07400986393930      0      0
0.00037965630433564      0.000384911979310397      2.07400986421062      0      0
0.000384911979310397      0.000390240409877844      2.07400986448951      0      0
0.000390240409877844      0.000395642603211426      2.07400986477617      0      0
0.000395642603211426      0.000401119580427133      2.07400986507082      0      0
0.000401119580427133      0.000406672376776519      2.07400986537368      0      0
0.000406672376776519      0.000412302041842373      2.07400986568499      0      0
0.000412302041842373      0.000418009639737117      2.07400986600498      0      0
0.000418009639737117      0.000423796249303941      2.07400986633389      0      0
0.000423796249303941      0.000429662964320725      2.07400986667197      0      0
0.000429662964320725      0.000435610893706785      2.07400986701947      0      0
0.000435610893706785      0.000441641161732474      2.07400986737666      0      0
0.000441641161732474      0.000447754908231697      2.07400986774381      0      0
0.000447754908231697      0.000453953288817359      2.07400986812119      0      0
0.000453953288817359      0.000460237475099795      2.07400986850910      0      0
0.000460237475099795      0.000466608654908228      2.07400986890782      0      0
0.000466608654908228      0.000473068032515292      2.07400986931765      0      0
0.000473068032515292      0.000479616828864662      2.07400986973891      0      0
0.000479616828864662      0.000486256281801832      2.07400987017191      0      0
0.000486256281801832      0.000492987646308097      2.07400987061699      0      0
0.000492987646308097      0.000499812194737762      2.07400987107447      0      0
0.000499812194737762      0.000506731217058643      2.07400987154471      0      0
0.000506731217058643      0.0005137460210959      2.07400987202805      0      0
0.0005137460210959      0.000520857932779231      2.07400987252487      0      0
0.000520857932779231      0.000528068296393506      2.07400987303555      0      0
0.000528068296393506      0.000535378474832857      2.07400987356045      0      0
0.000535378474832857      0.000542789849858294      2.07400987409999      0      0
0.000542789849858294      0.000550303822358882      2.07400987465458      0      0
0.000550303822358882      0.000557921812616533      2.07400987522462      0      0
0.000557921812616533      0.000565645260574473      2.07400987581055      0      0
0.000565645260574473      0.00057347562610941      2.07400987641282      0      0
0.00057347562610941      0.000581414389307485      2.07400987703188      0      0
0.000581414389307485      0.000589463050744029      2.07400987766820      0      0
0.000589463050744029      0.000597623131767208      2.07400987832226      0      0
0.000597623131767208      0.000605896174785581      2.07400987899455      0      0
0.000605896174785581      0.000614283743559644      2.07400987968558      0      0
0.000614283743559644      0.000622787423497414      2.07400988039588      0      0
0.000622787423497414      0.000631408821954096      2.07400988112598      0      0
0.000631408821954096      0.000640149568535908      2.07400988187644      0      0
0.000640149568535908      0.000649011315408104      2.07400988264781      0      0
0.000649011315408104      0.000657995737607266      2.07400988344069      0      0
0.000657995737607266      0.000667104533357915      2.07400988425568      0      0
0.000667104533357915      0.00067633942439351      2.07400988509338      0      0
0.00067633942439351      0.000685702156281888      2.07400988595444      0      0
0.000685702156281888      0.000695194498755206      2.07400988683950      0      0
0.000695194498755206      0.000704818246044455      2.07400988774923      0      0
0.000704818246044455      0.000714575217218609      2.07400988868433      0      0
0.000714575217218609      0.000724467256528451      2.07400988964550      0      0
0.000724467256528451      0.000734496233755185      2.07400989063346      0      0
0.000734496233755185      0.000744664044563847      2.07400989164897      0      0
0.000744664044563847      0.000754972610861632      2.07400989269278      0      0
0.000754972610861632      0.000765423881161163      2.07400989376570      0      0
0.000765423881161163      0.0007760198309488      2.07400989486852      0      0
0.0007760198309488      0.000786762463058045      2.07400989600209      0      0
0.000786762463058045      0.00079765380804811      2.07400989716726      0      0
0.00079765380804811      0.000808695924587738      2.07400989836492      0      0
0.000808695924587738      0.000819890899844323      2.07400989959596      0      0
0.000819890899844323      0.00083124084987843      2.07400990086132      0      0
0.00083124084987843      0.000842747920043766      2.07400990216196      0      0
0.000842747920043766      0.000854414285392693      2.07400990349886      0      0
0.000854414285392693      0.000866242151087355      2.07400990487303      0      0
0.000866242151087355      0.000878233752816494      2.07400990628551      0      0
0.000878233752816494      0.000890391357218039      2.07400990773736      0      0
0.000890391357218039      0.000902717262307538      2.07400990922969      0      0
0.000902717262307538      0.000915213797912533      2.07400991076362      0      0
0.000915213797912533      0.000927883326112938      2.07400991234032      0      0
0.000927883326112938      0.000940728241687513      2.07400991396097      0      0
0.000940728241687513      0.000953750972566528      2.07400991562680      0      0
0.000953750972566528      0.000966953980290686      2.07400991733908      0      0
0.000966953980290686      0.000980339760476396      2.07400991909908      0      0
0.000980339760476396      0.000993910843287497      2.07400992090816      0      0
0.000993910843287497      0.0010076697939135      2.07400992276766      0      0
0.0010076697939135      0.00102161921305448      2.07400992467901      0      0
0.00102161921305448      0.0010357617374126      2.07400992664364      0      0
0.0010357617374126      0.00105010004019057      2.07400992866304      0      0
0.00105010004019057      0.00106463683159689      2.07400993073874      0      0
0.00106463683159689      0.00107937485935813      2.07400993287231      0      0
0.00107937485935813      0.00109431690923832      2.07400993506535      0      0
0.00109431690923832      0.00110946580556549      2.07400993731954      0      0
0.00110946580556549      0.00112482441176555      2.07400993963656      0      0
0.00112482441176555      0.00114039563090349      2.07400994201818      0      0
0.00114039563090349      0.00115618240623217      2.07400994446620      0      0
0.00115618240623217      0.00117218772174859      2.07400994698246      0      0
0.00117218772174859      0.00118841460275796      2.07400994956887      0      0
0.00118841460275796      0.00120486611644553      2.07400995222739      0      0
0.00120486611644553      0.00122154537245635      2.07400995496002      0      0
0.00122154537245635      0.00123845552348304      2.07400995776883      0      0
0.00123845552348304      0.00125559976586171      2.07400996065594      0      0
0.00125559976586171      0.00127298134017614      2.07400996362354      0      0
0.00127298134017614      0.00129060353187029      2.07400996667388      0      0
0.00129060353187029      0.00130846967186935      2.07400996980925      0      0
0.00130846967186935      0.00132658313720929      2.07400997303203      0      0
0.00132658313720929      0.00134494735167523      2.07400997634465      0      0
0.00134494735167523      0.00136356578644858      2.07400997974963      0      0
0.00136356578644858      0.00138244196076317      2.07400998324953      0      0
0.00138244196076317      0.00140157944257044      2.07400998684700      0      0
0.00140157944257044      0.00142098184921384      2.07400999054476      0      0
0.00142098184921384      0.00144065284811262      2.07400999434561      0      0
0.00144065284811262      0.00146059615745496      2.07400999825241      0      0
0.00146059615745496      0.00148081554690089      2.07401000226814      0      0
0.00148081554690089      0.00150131483829471      2.07401000639581      0      0
0.00150131483829471      0.00152209790638749      2.07401001063856      0      0
0.00152209790638749      0.00154316867956938      2.07401001499958      0      0
0.00154316867956938      0.00156453114061223      2.07401001948219      0      0
0.00156453114061223      0.00158618932742236      2.07401002408976      0      0
0.00158618932742236      0.00160814733380381      2.07401002882578      0      0
0.00160814733380381      0.00163040931023216      2.07401003369383      0      0
0.00163040931023216      0.00165297946463904      2.07401003869760      0      0
0.00165297946463904      0.00167586206320748      2.07401004384086      0      0
0.00167586206320748      0.00169906143117836      2.07401004912751      0      0
0.00169906143117836      0.00172258195366789      2.07401005456154      0      0
0.00172258195366789      0.00174642807649655      2.07401006014706      0      0
0.00174642807649655      0.00177060430702936      2.07401006588829      0      0
0.00177060430702936      0.00179511521502795      2.07401007178958      0      0
0.00179511521502795      0.00181996543351421      2.07401007785539      0      0
0.00181996543351421      0.00184515965964614      2.07401008409030      0      0
0.00184515965964614      0.00187070265560561      2.07401009049903      0      0
0.00187070265560561      0.00189659924949857      2.07401009708642      0      0
0.00189659924949857      0.00192285433626758      2.07401010385746      0      0
0.00192285433626758      0.00194947287861711      2.07401011081726      0      0
0.00194947287861711      0.00197645990795156      2.07401011797109      0      0
0.00197645990795156      0.00200382052532629      2.07401012532435      0      0
0.00200382052532629      0.00203155990241182      2.07401013288262      0      0
0.00203155990241182      0.00205968328247135      2.07401014065159      0      0
0.00205968328247135      0.00208819598135186      2.07401014863715      0      0
0.00208819598135186      0.00211710338848892      2.07401015684533      0      0
0.00211710338848892      0.00214641096792534      2.07401016528234      0      0
0.00214641096792534      0.00217612425934403      2.07401017395456      0      0
0.00217612425934403      0.00220624887911509      2.07401018286854      0      0
0.00220624887911509      0.00223679052135739      2.07401019203103      0      0
0.00223679052135739      0.00226775495901488      2.07401020144896      0      0
0.00226775495901488      0.00229914804494778      2.07401021112944      0      0
0.00229914804494778      0.00233097571303889      2.07401022107980      0      0
0.00233097571303889      0.00236324397931521      2.07401023130756      0      0
0.00236324397931521      0.00239595894308506      2.07401024182045      0      0
0.00239595894308506      0.00242912678809096      2.07401025262641      0      0
0.00242912678809096      0.00246275378367852      2.07401026373364      0      0
0.00246275378367852      0.00249684628598141      2.07401027515051      0      0
0.00249684628598141      0.00253141073912281      2.07401028688566      0      0
0.00253141073912281      0.0025664536764335      2.07401029894797      0      0
0.0025664536764335      0.00260198172168671      2.07401031134656      0      0
0.00260198172168671      0.00263800159035023      2.07401032409080      0      0
0.00263800159035023      0.00267452009085567      2.07401033719033      0      0
0.00267452009085567      0.00271154412588544      2.07401035065505      0      0
0.00271154412588544      0.00274908069367747      2.07401036449514      0      0
0.00274908069367747      0.00278713688934801      2.07401037872107      0      0
0.00278713688934801      0.00282571990623272      2.07401039334360      0      0
0.00282571990623272      0.00286483703724639      2.07401040837378      0      0
0.00286483703724639      0.00290449567626138      2.07401042382298      0      0
0.00290449567626138      0.00294470331950526      2.07401043970287      0      0
0.00294470331950526      0.0029854675669777      2.07401045602547      0      0
0.0029854675669777      0.00302679612388701      2.07401047280312      0      0
0.00302679612388701      0.0030686968021066      2.07401049004850      0      0
0.0030686968021066      0.00311117752165154      2.07401050777466      0      0
0.00311117752165154      0.0031542463121756      2.07401052599499      0      0
0.0031542463121756      0.00319791131448903      2.07401054472327      0      0
0.00319791131448903      0.00324218078209728      2.07401056397367      0      0
0.00324218078209728      0.0032870630827611      2.07401058376074      0      0
0.0032870630827611      0.00333256670007821      2.07401060409944      0      0
0.00333256670007821      0.00337870023508683      2.07401062500515      0      0
0.00337870023508683      0.00342547240789146      2.07401064649369      0      0
0.00342547240789146      0.00347289205931113      2.07401066858128      0      0
0.00347289205931113      0.00352096815255051      2.07401069128465      0      0
0.00352096815255051      0.00356970977489406      2.07401071462095      0      0
0.00356970977489406      0.00361912613942378      2.07401073860783      0      0
0.00361912613942378      0.0036692265867606      2.07401076326343      0      0
0.0036692265867606      0.00372002058682995      2.07401078860639      0      0
0.00372002058682995      0.00377151774065175      2.07401081465588      0      0
0.00377151774065175      0.00382372778215516      2.07401084143158      0      0
0.00382372778215516      0.00387666058001854      2.07401086895376      0      0
0.00387666058001854      0.00393032613953476      2.07401089724321      0      0
0.00393032613953476      0.0039847346045024      2.07401092632133      0      0
0.0039847346045024      0.00403989625914312      2.07401095621010      0      0
0.00403989625914312      0.00409582153004557      2.07401098693213      0      0
0.00409582153004557      0.00415252098813623      2.07401101851065      0      0
0.00415252098813623      0.00421000535067748      2.07401105096953      0      0
0.00421000535067748      0.0042682854832934      2.07401108433333      0      0
0.0042682854832934      0.00432737240202355      2.07401111862725      0      0
0.00432737240202355      0.00438727727540519      2.07401115387725      0      0
0.00438727727540519      0.00444801142658443      2.07401119010997      0      0
0.00444801142658443      0.00450958633545639      2.07401122735281      0      0
0.00450958633545639      0.00457201364083525      2.07401126563392      0      0
0.00457201364083525      0.00463530514265407      2.07401130498227      0      0
0.00463530514265407      0.00469947280419532      2.07401134542760      0      0
0.00469947280419532      0.00476452875435209      2.07401138700049      0      0
0.00476452875435209      0.0048304852899207      2.07401142973238      0      0
0.0048304852899207      0.00489735487792503      2.07401147365559      0      0
0.00489735487792503      0.00496515015797302      2.07401151880332      0      0
0.00496515015797302      0.00503388394464577      2.07401156520971      0      0
0.00503388394464577      0.00510356922991978      2.07401161290986      0      0
0.00510356922991978      0.00517421918562266      2.07401166193984      0      0
0.00517421918562266      0.00524584716592283      2.07401171233671      0      0
0.00524584716592283      0.00531846670985373      2.07401176413860      0      0
0.00531846670985373      0.00539209154387294      2.07401181738466      0      0
0.00539209154387294      0.00546673558445676      2.07401187211516      0      0
0.00546673558445676      0.00554241294073067      2.07401192837149      0      0
0.00554241294073067      0.00561913791713623      2.07401198619620      0      0
0.00561913791713623      0.00569692501613484      2.07401204563299      0      0
0.00569692501613484      0.00577578894094906      2.07401210672683      0      0
0.00577578894094906      0.00585574459834172      2.07401216952390      0      0
0.00585574459834172      0.00593680710143364      2.07401223407169      0      0
0.00593680710143364      0.00601899177256026      2.07401230041902      0      0
0.00601899177256026      0.00610231414616781      2.07401236861606      0      0
0.00610231414616781      0.0061867899717497      2.07401243871437      0      0
0.0061867899717497      0.0062724352168234      2.07401251076696      0      0
0.0062724352168234      0.00635926606994866      2.07401258482832      0      0
0.00635926606994866      0.00644729894378739      2.07401266095445      0      0
0.00644729894378739      0.00653655047820597      2.07401273920292      0      0
0.00653655047820597      0.00662703754342055      2.07401281963291      0      0
0.00662703754342055      0.00671877724318579      2.07401290230523      0      0
0.00671877724318579      0.00681178691802782      2.07401298728240      0      0
0.00681178691802782      0.00690608414852187      2.07401307462869      0      0
0.00690608414852187      0.00700168675861542      2.07401316441013      0      0
0.00700168675861542      0.00709861281899715      2.07401325669464      0      0
0.00709861281899715      0.00719688065051277      2.07401335155199      0      0
0.00719688065051277      0.00729650882762788      2.07401344905392      0      0
0.00729650882762788      0.00739751618193895      2.07401354927417      0      0
0.00739751618193895      0.00749992180573285      2.07401365228852      0      0
0.00749992180573285      0.00760374505559565      2.07401375817487      0      0
0.00760374505559565      0.00770900555607137      2.07401386701330      0      0
0.00770900555607137      0.00781572320337137      2.07401397888612      0      0
0.00781572320337137      0.00792391816913513      2.07401409387793      0      0
0.00792391816913513      0.00803361090424307      2.07401421207570      0      0
0.00803361090424307      0.00814482214268214      2.07401433356881      0      0
0.00814482214268214      0.00825757290546495      2.07401445844913      0      0
0.00825757290546495      0.00837188450460311      2.07401458681112      0      0
0.00837188450460311      0.0084877785471356      2.07401471875185      0      0
0.0084877785471356      0.00860527693921294      2.07401485437110      0      0
0.00860527693921294      0.00872440189023784      2.07401499377143      0      0
0.00872440189023784      0.0088451759170632      2.07401513705827      0      0
0.0088451759170632      0.00896762184824822      2.07401528433999      0      0
0.00896762184824822      0.00909176282837339      2.07401543572796      0      0
0.00909176282837339      0.00921762232241531      2.07401559133670      0      0
0.00921762232241531      0.009345224120182      2.07401575128387      0      0
0.009345224120182      0.00947459234080956      2.07401591569046      0      0
0.00947459234080956      0.00960575143732124      2.07401608468079      0      0
0.00960575143732124      0.0097387262012494      2.07401625838269      0      0
0.0097387262012494      0.00987354176732169      2.07401643692752      0      0
0.00987354176732169      0.0100102236182119      2.07401662045031      0      0
0.0100102236182119      0.0101487975893568      2.07401680908989      0      0
0.0101487975893568      0.0102892898738392      2.07401700298891      0      0
0.0102892898738392      0.0104317270273393      2.07401720229404      0      0
0.0104317270273393      0.0105761359731542      2.07401740715601      0      0
0.0105761359731542      0.0107225440072866      2.07401761772977      0      0
0.0107225440072866      0.0108709788036044      2.07401783417460      0      0
0.0108709788036044      0.0110214684190717      2.07401805665421      0      0
0.0110214684190717      0.0111740412990521      2.07401828533687      0      0
0.0111740412990521      0.0113287262826851      2.07401852039555      0      0
0.0113287262826851      0.0114855526083377      2.07401876200805      0      0
0.0114855526083377      0.0116445499191305      2.07401901035713      0      0
0.0116445499191305      0.0118057482685412      2.07401926563064      0      0
0.0118057482685412      0.0119691781260852      2.07401952802167      0      0
0.0119691781260852      0.0121348703830748      2.07401979772869      0      0
0.0121348703830748      0.0123028563584581      2.07402007495573      0      0
0.0123028563584581      0.0124731678047393      2.07402035991248      0      0
0.0124731678047393      0.0126458369139802      2.07402065281451      0      0
0.0126458369139802      0.0128208963238851      2.07402095388337      0      0
0.0128208963238851      0.0129983791239701      2.07402126334683      0      0
0.0129983791239701      0.0131783188618175      2.07402158143898      0      0
0.0131783188618175      0.0133607495494169      2.07402190840045      0      0
0.0133607495494169      0.0135457056695945      2.07402224447859      0      0
0.0135457056695945      0.0137332221825303      2.07402258992764      0      0
0.0137332221825303      0.0139233345323668      2.07402294500895      0      0
0.0139233345323668      0.0141160786539086      2.07402330999114      0      0
0.0141160786539086      0.0143114909794141      2.07402368515034      0      0
0.0143114909794141      0.0145096084454827      2.07402407077038      0      0
0.0145096084454827      0.0147104685000363      2.07402446714300      0      0
0.0147104685000363      0.0149141091093971      2.07402487456810      0      0
0.0149141091093971      0.0151205687654648      2.07402529335392      0      0
0.0151205687654648      0.0153298864929916      2.07402572381732      0      0
0.0153298864929916      0.0155421018569589      2.07402616628400      0      0
0.0155421018569589      0.015757254970056      2.07402662108875      0      0
0.015757254970056      0.0159753865002618      2.07402708857569      0      0
0.0159753865002618      0.0161965376785319      2.07402756909855      0      0
0.0161965376785319      0.0164207503065923      2.07402806302094      0      0
0.0164207503065923      0.0166480667648403      2.07402857071660      0      0
0.0166480667648403      0.0168785300203555      2.07402909256971      0      0
0.0168785300203555      0.0171121836350213      2.07402962897518      0      0
0.0171121836350213      0.0173490717737588      2.07403018033892      0      0
0.0173490717737588      0.017589239212875      2.07403074707819      0      0
0.017589239212875      0.0178327313485262      2.07403132962189      0      0
0.0178327313485262      0.0180795942052988      2.07403192841088      0      0
0.0180795942052988      0.0183298744449088      2.07403254389833      0      0
0.0183298744449088      0.0185836193750216      2.07403317655009      0      0
0.0185836193750216      0.0188408769581945      2.07403382684496      0      0
0.0188408769581945      0.0191016958209418      2.07403449527515      0      0
0.0191016958209418      0.0193661252629267      2.07403518234659      0      0
0.0193661252629267      0.0196342152662799      2.07403588857935      0      0
0.0196342152662799      0.0199060165050465      2.07403661450800      0      0
0.0199060165050465      0.0201815803547652      2.07403736068205      0      0
0.0201815803547652      0.0204609589021785      2.07403812766635      0      0
0.0204609589021785      0.0207442049550786      2.07403891604152      0      0
0.0207442049550786      0.0210313720522889      2.07403972640440      0      0
0.0210313720522889      0.0213225144737837      2.07404055936848      0      0
0.0213225144737837      0.0216176872509482      2.07404141556439      0      0
0.0216176872509482      0.0219169461769806      2.07404229564040      0      0
0.0219169461769806      0.0222203478174381      2.07404320026283      0      0
0.0222203478174381      0.0225279495209286      2.07404413011667      0      0
0.0225279495209286      0.0228398094299506      2.07404508590601      0      0
0.0228398094299506      0.0231559864918837      2.07404606835460      0      0
0.0231559864918837      0.0234765404701303      2.07404707820643      0      0
0.0234765404701303      0.0238015319554124      2.07404811622627      0      0
0.0238015319554124      0.0241310223772239      2.07404918320024      0      0
0.0241310223772239      0.0244650740154424      2.07405027993646      0      0
0.0244650740154424      0.0248037500121009      2.07405140726558      0      0
0.0248037500121009      0.025147114383323      2.07405256604151      0      0
0.025147114383323      0.0254952320314234      2.07405375714200      0      0
0.0254952320314234      0.025848168757175      2.07405498146932      0      0
0.025848168757175      0.0262059912722472      2.07405623995098      0      0
0.0262059912722472      0.0265687672118152      2.07405753354041      0      0
0.0265687672118152      0.0269365651473444      2.07405886321767      0      0
0.0269365651473444      0.0273094545995519      2.07406022999025      0      0
0.0273094545995519      0.0276875060515468      2.07406163489379      0      0
0.0276875060515468      0.0280707909621536      2.07406307899288      0      0
0.0280707909621536      0.0284593817794181      2.07406456338189      0      0
0.0284593817794181      0.0288533519543027      2.07406608918580      0      0
0.0288533519543027      0.0292527759545692      2.07406765756103      0      0
0.0292527759545692      0.0296577292788545      2.07406926969636      0      0
0.0296577292788545      0.0300682884709421      2.07407092681382      0      0
0.0300682884709421      0.0304845311342295      2.07407263016962      0      0
0.0304845311342295      0.0309065359463971      2.07407438105512      0      0
0.0309065359463971      0.0313343826742795      2.07407618079781      0      0
0.0313343826742795      0.0317681521889432      2.07407803076233      0      0
0.0317681521889432      0.0322079264809726      2.07407993235151      0      0
0.0322079264809726      0.0326537886759678      2.07408188700745      0      0
0.0326537886759678      0.033105823050257      2.07408389621258      0      0
0.033105823050257      0.033564115046826      2.07408596149089      0      0
0.033564115046826      0.0340287512914689      2.07408808440899      0      0
0.0340287512914689      0.0344998196091616      2.07409026657739      0      0
0.0344998196091616      0.0349774090406628      2.07409250965167      0      0
0.0349774090406628      0.0354616098593442      2.07409481533380      0      0
0.0354616098593442      0.0359525135882537      2.07409718537344      0      0
0.0359525135882537      0.0364502130174152      2.07409962156923      0      0
0.0364502130174152      0.0369548022213675      2.07410212577024      0      0
0.0369548022213675      0.0374663765769464      2.07410469987735      0      0
0.0374663765769464      0.0379850327813123      2.07410734584471      0      0
0.0379850327813123      0.0385108688702281      2.07411006568125      0      0
0.0385108688702281      0.0390439842365898      2.07411286145222      0      0
0.0390439842365898      0.0395844796492134      2.07411573528080      0      0
0.0395844796492134      0.0401324572718825      2.07411868934969      0      0
0.0401324572718825      0.0406880206826587      2.07412172590283      0      0
0.0406880206826587      0.0412512748934598      2.07412484724710      0      0
0.0412512748934598      0.0418223263699098      2.07412805575412      0      0
0.0418223263699098      0.0424012830514618      2.07413135386207      0      0
0.0424012830514618      0.0429882543718015      2.07413474407757      0      0
0.0429882543718015      0.0435833512795317      2.07413822897759      0      0
0.0435833512795317      0.0441866862591436      2.07414181121150      0      0
0.0441866862591436      0.0447983733522791      2.07414549350305      0      0
0.0447983733522791      0.0454185281792862      2.07414927865252      0      0
0.0454185281792862      0.0460472679610735      2.07415316953887      0      0
0.0460472679610735      0.0466847115412677      2.07415716912197      0      0
0.0466847115412677      0.0473309794086762      2.07416128044489      0      0
0.0473309794086762      0.047986193720063      2.07416550663628      0      0
0.047986193720063      0.0486504783232378      2.07416985091275      0      0
0.0486504783232378      0.0493239587804657      2.07417431658142      0      0
0.0493239587804657      0.0500067623922011      2.07417890704244      0      0
0.0500067623922011      0.0506990182211494      2.07418362579168      0      0
0.0506990182211494      0.0514008571166629      2.07418847642341      0      0
0.0514008571166629      0.0521124117394733      2.07419346263313      0      0
0.0521124117394733      0.0528338165867671      2.07419858822042      0      0
0.0528338165867671      0.0535652080176086      2.07420385709191      0      0
0.0535652080176086      0.0543067242787134      2.07420927326435      0      0
0.0543067242787134      0.0550585055305805      2.07421484086773      0      0
0.0550585055305805      0.0558206938739848      2.07422056414852      0      0
0.0558206938739848      0.0565934333768373      2.07422644747295      0      0
0.0565934333768373      0.0573768701014157      2.07423249533051      0      0
0.0573768701014157      0.0581711521319738      2.07423871233740      0      0
0.0581711521319738      0.0589764296027321      2.07424510324017      0      0
0.0589764296027321      0.0597928547262553      2.07425167291947      0      0
0.0597928547262553      0.0606205818222245      2.07425842639388      0      0
0.0606205818222245      0.0614597673466051      2.07426536882384      0      0
0.0614597673466051      0.0623105699212211      2.07427250551575      0      0
0.0623105699212211      0.0631731503637371      2.07427984192612      0      0
0.0631731503637371      0.0640476717180559      2.07428738366593      0      0
0.0640476717180559      0.064934299285137      2.07429513650501      0      0
0.064934299285137      0.065833200654241      2.07430310637666      0      0
0.065833200654241      0.0667445457346082      2.07431129938232      0      0
0.0667445457346082      0.0676685067875737      2.07431972179644      0      0
0.0676685067875737      0.0686052584591283      2.07432838007144      0      0
0.0686052584591283      0.0695549778129301      2.07433728084290      0      0
0.0695549778129301      0.0705178443637725      2.07434643093476      0      0
0.0705178443637725      0.071494040111516      2.07435583736487      0      0
0.071494040111516      0.0724837495754901      2.07436550735054      0      0
0.0724837495754901      0.07348715982937      2.07437544831432      0      0
0.07348715982937      0.0745044605365374      2.07438566788999      0      0
0.0745044605365374      0.0755358439859309      2.07439617392865      0      0
0.0755358439859309      0.0765815051283916      2.07440697450509      0      0
0.0765815051283916      0.0776416416135129      2.07441807792423      0      0
0.0776416416135129      0.0787164538269999      2.07442949272790      0      0
0.0787164538269999      0.0798061449285455      2.07444122770169      0      0
0.0798061449285455      0.0809109208902321      2.07445329188212      0      0
0.0809109208902321      0.0820309905354643      2.07446569456393      0      0
0.0820309905354643      0.0831665655784396      2.07447844530768      0      0
0.0831665655784396      0.0843178606641673      2.07449155394753      0      0
0.0843178606641673      0.0854850934090396      2.07450503059926      0      0
0.0854850934090396      0.0866684844419658      2.07451888566859      0      0
0.0866684844419658      0.087868257446075      2.07453312985966      0      0
0.087868257446075      0.0890846392009967      2.07454777418388      0      0
0.0890846392009967      0.0903178596257262      2.07456282996899      0      0
0.0903178596257262      0.0915681518220832      2.07457830886838      0      0
0.0915681518220832      0.0928357521187732      2.07459422287082      0      0
0.0928357521187732      0.0941209001160578      2.07461058431031      0      0
0.0941209001160578      0.0954238387310435      2.07462740587644      0      0
0.0954238387310435      0.0967448142435972      2.07464470062489      0      0
0.0967448142435972      0.0980840763428988      2.07466248198842      0      0
0.0980840763428988      0.0994418781746361      2.07468076378809      0      0
0.0994418781746361      0.100818476388855      2.07469956024493      0      0
0.100818476388855      0.10221413118847      2.07471888599187      0      0
0.10221413118847      0.103629106378448      2.07473875608619      0      0
0.103629106378448      0.105063669415674      2.07475918602225      0      0
0.105063669415674      0.106518091459502      2.07478019174470      0      0
0.106518091459502      0.107992647423013      2.07480178966210      0      0
0.107992647423013      0.109487616024976      2.07482399666093      0      0
0.109487616024976      0.111003279842531      2.07484683012019      0      0
0.111003279842531      0.112539925364605      2.07487030792631      0      0
0.112539925364605      0.114097843046059      2.07489444848868      0      0
0.114097843046059      0.115677327362591      2.07491927075561      0      0
0.115677327362591      0.117278676866402      2.07494479423089      0      0
0.117278676866402      0.118902194242619      2.07497103899082      0      0
0.118902194242619      0.120548186366517      2.07499802570187      0      0
0.120548186366517      0.122216964361519      2.07502577563892      0      0
0.122216964361519      0.123908843658004      2.07505431070410      0      0
0.123908843658004      0.125624144052934      2.07508365344624      0      0
0.125624144052934      0.127363189770296      2.07511382708106      0      0
0.127363189770296      0.12912630952239      2.07514485551198      0      0
0.12912630952239      0.130913836571959      2.07517676335167      0      0
0.130913836571959      0.132726108795187      2.07520957594433      0      0
0.132726108795187      0.134563468745557      2.07524331938876      0      0
0.134563468745557      0.136426263718606      2.07527802056222      0      0
0.136426263718606      0.138314845817565      2.07531370714511      0      0
0.138314845817565      0.140229572019921      2.07535040764659      0      0
0.140229572019921      0.142170804244882      2.07538815143095      0      0
0.142170804244882      0.144138909421796      2.07542696874514      0      0
0.144138909421796      0.146134259559502      2.07546689074705      0      0
0.146134259559502      0.148157231816648      2.07550794953499      0      0
0.148157231816648      0.150208208572982      2.07555017817816      0      0
0.150208208572982      0.152287577501628      2.07559361074818      0      0
0.152287577501628      0.154395731642364      2.07563828235187      0      0
0.154395731642364      0.156533069475914      2.07568422916518      0      0
0.156533069475914      0.158699994999266      2.07573148846839      0      0
0.158699994999266      0.16089691780204      2.07578009868261      0      0
0.16089691780204      0.163124253143903      2.07583009940765      0      0
0.163124253143903      0.165382422033063      2.07588153146134      0      0
0.165382422033063      0.16767185130585      2.07593443692033      0      0
0.16767185130585      0.16999297370739      2.07598885916245      0      0
0.16999297370739      0.172346227973408      2.07604484291066      0      0
0.172346227973408      0.174732058913154      2.07610243427882      0      0
0.174732058913154      0.177150917493482      2.07616168081908      0      0
0.177150917493482      0.179603260924088      2.07622263157130      0      0
0.179603260924088      0.182089552743936      2.07628533711430      0      0
0.182089552743936      0.184610262908873      2.07634984961921      0      0
0.184610262908873      0.187165867880458      2.07641622290500      0      0
0.187165867880458      0.189756850716024      2.07648451249614      0      0
0.189756850716024      0.192383701159985      2.07655477568276      0      0
0.192383701159985      0.195046915736409      2.07662707158317      0      0
0.195046915736409      0.197746997842864      2.07670146120901      0      0
0.197746997842864      0.200484457845576      2.07677800753316      0      0
0.200484457845576      0.203259813175894      2.07685677556044      0      0
0.203259813175894      0.206073588428097      2.07693783240137      0      0
0.206073588428097      0.208926315458549      2.07702124734903      0      0
0.208926315458549      0.211818533486235      2.07710709195933      0      0
0.211818533486235      0.214750789194674      2.07719544013466      0      0
0.214750789194674      0.217723636835266      2.07728636821134      0      0
0.217723636835266      0.220737638332042      2.07737995505081      0      0
0.220737638332042      0.22379336338789      2.07747628213503      0      0
0.22379336338789      0.226891389592229      2.07757543366610      0      0
0.226891389592229      0.230032302530194      2.07767749667047      0      0
0.230032302530194      0.233216695893316      2.07778256110785      0      0
0.233216695893316      0.236445171591743      2.07789071998532      0      0
0.236445171591743      0.239718339868012      2.07800206947663      0      0
0.239718339868012      0.243036819412397      2.07811670904730      0      0
0.243036819412397      0.246401237479853      2.07823474158550      0      0
0.246401237479853      0.249812230008578      2.07835627353948      0      0
0.249812230008578      0.253270441740218      2.07848141506148      0      0
0.253270441740218      0.256776526341734      2.07861028015885      0      0
0.256776526341734      0.260331146528961      2.07874298685267      0      0
0.260331146528961      0.263934974191869      2.07887965734428      0      0
0.263934974191869      0.267588690521566      2.07902041819034      0      0
0.267588690521566      0.271292986139054      2.07916540048683      0      0
0.271292986139054      0.275048561225772      2.07931474006261      0      0
0.275048561225772      0.27885612565594      2.07946857768313      0      0
0.27885612565594      0.282716399130741      2.07962705926494      0      0
0.282716399130741      0.286630111314356      2.07979033610166      0      0
0.286630111314356      0.290598001971889      2.07995856510234      0      0
0.290598001971889      0.294620821109189      2.08013190904269      0      0
0.294620821109189      0.298699329114623      2.08031053683043      0      0
0.298699329114623      0.302834296902796      2.08049462378543      0      0
0.302834296902796      0.307026506060274      2.08068435193582      0      0
0.307026506060274      0.311276748993318      2.08087991033106      0      0
0.311276748993318      0.315585829077662      2.08108149537333      0      0
0.315585829077662      0.319954560810364      2.08128931116829      0      0
0.319954560810364      0.324383769963767      2.08150356989693      0      0
0.324383769963767      0.32887429374158      2.08172449220974      0      0
0.32887429374158      0.33342698093713      2.08195230764508      0      0
0.33342698093713      0.338042692093795      2.08218725507338      0      0
0.338042692093795      0.342722299667666      2.08242958316932      0      0
0.342722299667666      0.347466688192458      2.08267955091399      0      0
0.347466688192458      0.352276754446699      2.08293742812941      0      0
0.352276754446699      0.357153407623246      2.08320349604795      0      0
0.357153407623246      0.362097569501131      2.08347804791957      0      0
0.362097569501131      0.367110174619799      2.08376138965970      0      0
0.367110174619799      0.372192170455755      2.08405384054133      0      0
0.372192170455755      0.37734451760165      2.08435573393490      0      0
0.37734451760165      0.382568189947856      2.08466741810000      0      0
0.382568189947856      0.387864174866547      2.08498925703345      0      0
0.387864174866547      0.393233473398329      2.08532163137853      0      0
0.393233473398329      0.398677100441459      2.08566493940083      0      0
0.398677100441459      0.40419608494368      2.08601959803675      0      0
0.40419608494368      0.409791470096709      2.08638604402118      0      0
0.409791470096709      0.41546431353342      2.08676473510171      0      0
0.41546431353342      0.421215687527758      2.08715615134761      0      0
0.421215687527758      0.427046679197417      2.08756079656243      0      0
0.427046679197417      0.43295839070933      2.08797919981049      0      0
0.43295839070933      0.438951939487993      2.08841191706839      0      0
0.438951939487993      0.445028458426682      2.08885953301414      0      0
0.445028458426682      0.451189096101594      2.08932266296784      0      0
0.451189096101594      0.457435016988945      2.08980195499991      0      0
0.457435016988945      0.463767401685081      2.09029809222432      0      0
0.463767401685081      0.470187447129631      2.09081179529689      0      0
0.470187447129631      0.476696366831751      2.09134382514112      0      0
0.476696366831751      0.483295391099501      2.09189498592693      0      0
0.483295391099501      0.489985767272398      2.09246612833121      0      0
0.489985767272398      0.496768759957182      2.09305815311267      0      0
0.496768759957182      0.503645651266856      2.09367201503853      0      0
0.503645651266856      0.510617741063022      2.09430872720517      0      0
0.510617741063022      0.517686347201588      2.09496936580162      0      0
0.517686347201588      0.524852805781861      2.09565507537150      0      0
0.524852805781861      0.532118471399099      2.09636707463746      0      0
0.532118471399099      0.539484717400551      2.09710666296221      0      0
0.539484717400551      0.546952936145049      2.09787522753163      0      0
0.546952936145049      0.554524539266187      2.09867425135912      0      0
0.554524539266187      0.56220095793915      2.09950532222716      0      0
0.56220095793915      0.569983643151229      2.10037014270074      0      0
0.569983643151229      0.577874065976087      2.10127054137140      0      0
0.577874065976087      0.585873717851818      2.10220848551810      0      0
0.585873717851818      0.59398411086286      2.10318609540533      0      0
0.59398411086286      0.602206778025804      2.10420566047958      0      0
0.602206778025804      0.610543273579166      2.10526965777585      0      0
0.610543273579166      0.618995173277162      2.10638077290658      0      0
0.618995173277162      0.62756407468756      2.10754192408145      0      0
0.62756407468756      0.636251597493652      2.10875628969984      0      0
0.636251597493652      0.645059383800396      2.11002734017433      0      0
0.645059383800396      0.653989098444817      2.11135887478994      0      0
0.653989098444817      0.663042429310678      2.11275506458836      0      0
0.663042429310678      0.672221087647534      2.11422050250110      0      0
0.672221087647534      0.681526808394186      2.11576026225609      0      0
0.681526808394186      0.690961350506615      2.11737996797029      0      0
0.690961350506615      0.70052649729046      2.11908587684634      0      0
0.70052649729046      0.710224056738094      2.12088497805547      0      0
0.710224056738094      0.720055861870372      2.12278511176983      0      0
0.720055861870372      0.730023771083106      2.12479511348998      0      0
0.730023771083106      0.740129668498331      2.12692499041537      0      0
0.740129668498331      0.750375464320448      2.12918613880743      0      0
0.750375464320448      0.76076309519728      2.13159161435635      0      0
0.76076309519728      0.771294524586143      2.13415647188557      0      0
0.771294524586143      0.781971743124969      2.13689819692666      0      0
0.781971743124969      0.792796769008581      2.13983726074134      0      0
0.792796769008581      0.803771648370161      2.14299784381818      0      0
0.803771648370161      0.814898455668016      2.14640879330305      0      0
0.814898455668016      0.826179294077686      2.15010491159711      0      0
0.826179294077686      0.837616295889483      2.15412872409877      0      0
0.837616295889483      0.849211622911536      2.15853295755544      0      0
0.849211622911536      0.860967466878409      2.16338410262805      0      0
0.860967466878409      0.872886049865385      2.16876768593943      0      0
0.872886049865385      0.884969624708479      2.17479634333899      0      0
0.884969624708479      0.897220475430265      2.18162269870467      0      0
0.897220475430265      0.909640917671599      2.18946095782604      0      0
0.909640917671599      0.922233299129318      2.19862543478798      0      0
0.922233299129318      0.935      2.20960500121767      0      0
# END HISTO1D SudakovqqbarExpOutputsThresholdDivN2LL11
# BEGIN HISTO1D SudakovqqbarExpOutputsThresholdDivN2LL12
PlotOrder=2
LineColor=red
LineStyle=dashed 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(1,2)}_{h,\mathrm{thr}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0      0      0
0.00000101384324431002      0.00000102787812403307      0      0      0
0.00000102787812403307      0.00000104210729202498      0      0      0
0.00000104210729202498      0.00000105653343786574      0      0      0
0.00000105653343786574      0.00000107115928836782      0      0      0
0.00000107115928836782      0.00000108598760809164      0      0      0
0.00000108598760809164      0.00000110102119986811      0      0      0
0.00000110102119986811      0.00000111626290532839      0      0      0
0.00000111626290532839      0.00000113171560544106      0      0      0
0.00000113171560544106      0.00000114738222105665      0      0      0
0.00000114738222105665      0.00000116326571345971      0      0      0
0.00000116326571345971      0.0000011793690849286      0      0      0
0.0000011793690849286      0.00000119569537930295      0      0      0
0.00000119569537930295      0.000001212247682559      0      0      0
0.000001212247682559      0.00000122902912339292      0      0      0
0.00000122902912339292      0.00000124604287381218      0      0      0
0.00000124604287381218      0.00000126329214973512      0      0      0
0.00000126329214973512      0.00000128078021159884      0      0      0
0.00000128078021159884      0.00000129851036497544      0      0      0
0.00000129851036497544      0.00000131648596119688      0      0      0
0.00000131648596119688      0.00000133471039798844      0      0      0
0.00000133471039798844      0.00000135318712011092      0      0      0
0.00000135318712011092      0.00000137191962001179      0      0      0
0.00000137191962001179      0.00000139091143848532      0      0      0
0.00000139091143848532      0.00000141016616534188      0      0      0
0.00000141016616534188      0.00000142968744008643      0      0      0
0.00000142968744008643      0.00000144947895260651      0      0      0
0.00000144947895260651      0.00000146954444386967      0      0      0
0.00000146954444386967      0.00000148988770663059      0      0      0
0.00000148988770663059      0.00000151051258614798      0      0      0
0.00000151051258614798      0.00000153142298091138      0      0      0
0.00000153142298091138      0.00000155262284337812      0      0      0
0.00000155262284337812      0.00000157411618072032      0      0      0
0.00000157411618072032      0.00000159590705558239      0      0      0
0.00000159590705558239      0.0000016179995868489      0      0      0
0.0000016179995868489      0.00000164039795042316      0      0      0
0.00000164039795042316      0.00000166310638001652      0      0      0
0.00000166310638001652      0.00000168612916794864      0      0      0
0.00000168612916794864      0.00000170947066595881      0      0      0
0.00000170947066595881      0.00000173313528602849      0      0      0
0.00000173313528602849      0.00000175712750121529      0      0      0
0.00000175712750121529      0.00000178145184649847      0      0      0
0.00000178145184649847      0.00000180611291963609      0      0      0
0.00000180611291963609      0.00000183111538203409      0      0      0
0.00000183111538203409      0.00000185646395962742      0      0      0
0.00000185646395962742      0.00000188216344377329      0      0      0
0.00000188216344377329      0.00000190821869215684      0      0      0
0.00000190821869215684      0.00000193463462970931      0      0      0
0.00000193463462970931      0.000001961416249539      0      0      0
0.000001961416249539      0.00000198856861387501      0      0      0
0.00000198856861387501      0.00000201609685502412      0      0      0
0.00000201609685502412      0.00000204400617634088      0      0      0
0.00000204400617634088      0.00000207230185321116      0      0      0
0.00000207230185321116      0.00000210098923404927      0      0      0
0.00000210098923404927      0.00000213007374130893      0      0      0
0.00000213007374130893      0.00000215956087250823      0      0      0
0.00000215956087250823      0.00000218945620126872      0      0      0
0.00000218945620126872      0.00000221976537836897      0      0      0
0.00000221976537836897      0.00000225049413281266      0      0      0
0.00000225049413281266      0.00000228164827291145      0      0      0
0.00000228164827291145      0.0000023132336873829      0      0      0
0.0000023132336873829      0.0000023452563464635      0      0      0
0.0000023452563464635      0.00000237772230303722      0      0      0
0.00000237772230303722      0.00000241063769377955      0      0      0
0.00000241063769377955      0.00000244400874031748      0      0      0
0.00000244400874031748      0.00000247784175040552      0      0      0
0.00000247784175040552      0.00000251214311911795      0      0      0
0.00000251214311911795      0.00000254691933005764      0      0      0
0.00000254691933005764      0.00000258217695658154      0      0      0
0.00000258217695658154      0.0000026179226630432      0      0      0
0.0000026179226630432      0.00000265416320605244      0      0      0
0.00000265416320605244      0.00000269090543575249      0      0      0
0.00000269090543575249      0.00000272815629711478      0      0      0
0.00000272815629711478      0.00000276592283125165      0      0      0
0.00000276592283125165      0.00000280421217674733      0      0      0
0.00000280421217674733      0.00000284303157100718      0      0      0
0.00000284303157100718      0.00000288238835162573      0      0      0
0.00000288238835162573      0.00000292228995777364      0      0      0
0.00000292228995777364      0.00000296274393160382      0      0      0
0.00000296274393160382      0.00000300375791967704      0      0      0
0.00000300375791967704      0.00000304533967440728      0      0      0
0.00000304533967440728      0.0000030874970555271      0      0      0
0.0000030874970555271      0.00000313023803157323      0      0      0
0.00000313023803157323      0.00000317357068139281      0      0      0
0.00000317357068139281      0.00000321750319567045      0      0      0
0.00000321750319567045      0.00000326204387847638      0      0      0
0.00000326204387847638      0.00000330720114883614      0      0      0
0.00000330720114883614      0.00000335298354232185      0      0      0
0.00000335298354232185      0.00000339939971266569      0      0      0
0.00000339939971266569      0.00000344645843339553      0      0      0
0.00000344645843339553      0.00000349416859949336      0      0      0
0.00000349416859949336      0.00000354253922907654      0      0      0
0.00000354253922907654      0.00000359157946510248      0      0      0
0.00000359157946510248      0.00000364129857709674      0      0      0
0.00000364129857709674      0.00000369170596290522      0      0      0
0.00000369170596290522      0.00000374281115047047      0      0      0
0.00000374281115047047      0.0000037946237996327      0      0      0
0.0000037946237996327      0.00000384715370395563      0      0      0
0.00000384715370395563      0.00000390041079257769      0      0      0
0.00000390041079257769      0.00000395440513208878      0      0      0
0.00000395440513208878      0.00000400914692843308      0      0      0
0.00000400914692843308      0.00000406464652883815      0      0      0
0.00000406464652883815      0.00000412091442377072      0      0      0
0.00000412091442377072      0.00000417796124891967      0      0      0
0.00000417796124891967      0.00000423579778720626      0      0      0
0.00000423579778720626      0.0000042944349708224      0      0      0
0.0000042944349708224      0.00000435388388329698      0      0      0
0.00000435388388329698      0.00000441415576159092      0      0      0
0.00000441415576159092      0.0000044752619982211      0      0      0
0.0000044752619982211      0.00000453721414341383      0      0      0
0.00000453721414341383      0.00000460002390728798      0      0      0
0.00000460002390728798      0.0000046637031620685      0      0      0
0.0000046637031620685      0.00000472826394433043      0      0      0
0.00000472826394433043      0.00000479371845727405      0      0      0
0.00000479371845727405      0.00000486007907303155      0      0      0
0.00000486007907303155      0.00000492735833500554      0      0      0
0.00000492735833500554      0.00000499556896024003      0      0      0
0.00000499556896024003      0.00000506472384182418      0      0      0
0.00000506472384182418      0.00000513483605132934      0      0      0
0.00000513483605132934      0.00000520591884127979      0      0      0
0.00000520591884127979      0.00000527798564765776      0      0      0
0.00000527798564765776      0.00000535105009244307      0      0      0
0.00000535105009244307      0.00000542512598618791      0      0      0
0.00000542512598618791      0.00000550022733062734      0      0      0
0.00000550022733062734      0.00000557636832132587      0      0      0
0.00000557636832132587      0.00000565356335036064      0      0      0
0.00000565356335036064      0.00000573182700904185      0      0      0
0.00000573182700904185      0.00000581117409067079      0      0      0
0.00000581117409067079      0.000005891619593336      0      0      0
0.000005891619593336      0.00000597317872274825      0      0      0
0.00000597317872274825      0.00000605586689511467      0      0      0
0.00000605586689511467      0.0000061396997400527      0      0      0
0.0000061396997400527      0.00000622469310354442      0      0      0
0.00000622469310354442      0.00000631086305093168      0      0      0
0.00000631086305093168      0.0000063982258699528      0      0      0
0.0000063982258699528      0.00000648679807382125      0      0      0
0.00000648679807382125      0.00000657659640434692      0      0      0
0.00000657659640434692      0.00000666763783510069      0      0      0
0.00000666763783510069      0.00000675993957462272      0      0      0
0.00000675993957462272      0.0000068535190696752      0      0      0
0.0000068535190696752      0.00000694839400854009      0      0      0
0.00000694839400854009      0.00000704458232436258      0      0      0
0.00000704458232436258      0.00000714210219854078      0      0      0
0.00000714210219854078      0.00000724097206416231      0      0      0
0.00000724097206416231      0.00000734121060948854      0      0      0
0.00000734121060948854      0.000007442836781487      0      0      0
0.000007442836781487      0.00000754586978941272      0      0      0
0.00000754586978941272      0.00000765032910843916      0      0      0
0.00000765032910843916      0.00000775623448333934      0      0      0
0.00000775623448333934      0.00000786360593221801      0      0      0
0.00000786360593221801      0.00000797246375029542      0      0      0
0.00000797246375029542      0.00000808282851374354      0      0      0
0.00000808282851374354      0.00000819472108357529      0      0      0
0.00000819472108357529      0.00000830816260958769      0      0      0
0.00000830816260958769      0.00000842317453435958      0      0      0
0.00000842317453435958      0.00000853977859730466      0      0      0
0.00000853977859730466      0.00000865799683878063      0      0      0
0.00000865799683878063      0.00000877785160425524      0      0      0
0.00000877785160425524      0.00000889936554853005      0      0      0
0.00000889936554853005      0.00000902256164002253      0      0      0
0.00000902256164002253      0.00000914746316510757      0      0      0
0.00000914746316510757      0.00000927409373251906      0      0      0
0.00000927409373251906      0.00000940247727781235      0      0      0
0.00000940247727781235      0.00000953263806788851      0      0      0
0.00000953263806788851      0.00000966460070558129      0      0      0
0.00000966460070558129      0.00000979839013430744      0      0      0
0.00000979839013430744      0.00000993403164278155      0      0      0
0.00000993403164278155      0.000010071550869796      0      0      0
0.000010071550869796      0.0000102109738090674      0      0      0
0.0000102109738090674      0.0000103523268141496      0      0      0
0.0000103523268141496      0.000010495636603415      0      0      0
0.000010495636603415      0.0000106409302651053      0      0      0
0.0000106409302651053      0.000010788235262451      0      0      0
0.000010788235262451      0.0000109375794388631      0      0      0
0.0000109375794388631      0.0000110889910231955      0      0      0
0.0000110889910231955      0.0000112424986350812      0      0      0
0.0000112424986350812      0.0000113981312903417      0      0      0
0.0000113981312903417      0.0000115559184064716      0      0      0
0.0000115559184064716      0.000011715889808199      0      0      0
0.000011715889808199      0.0000118780757331232      0      0      0
0.0000118780757331232      0.0000120425068374297      0      0      0
0.0000120425068374297      0.0000122092142016854      0      0      0
0.0000122092142016854      0.0000123782293367127      0      0      0
0.0000123782293367127      0.0000125495841895462      0      0      0
0.0000125495841895462      0.0000127233111494713      0      0      0
0.0000127233111494713      0.0000128994430541458      0      0      0
0.0000128994430541458      0.0000130780131958075      0      0      0
0.0000130780131958075      0.0000132590553275668      0      0      0
0.0000132590553275668      0.0000134426036697863      0      0      0
0.0000134426036697863      0.00001362869291655      0      0      0
0.00001362869291655      0.00001381735824222      0      0      0
0.00001381735824222      0.0000140086353080861      0      0      0
0.0000140086353080861      0.0000142025602691059      0      0      0
0.0000142025602691059      0.0000143991697807389      0      0      0
0.0000143991697807389      0.0000145985010058751      0      0      0
0.0000145985010058751      0.0000148005916218595      0      0      0
0.0000148005916218595      0.0000150054798276138      0      0      0
0.0000150054798276138      0.0000152132043508565      0      0      0
0.0000152132043508565      0.0000154238044554237      0      0      0
0.0000154238044554237      0.0000156373199486901      0      0      0
0.0000156373199486901      0.0000158537911890937      0      0      0
0.0000158537911890937      0.0000160732590937644      0      0      0
0.0000160732590937644      0.0000162957651462576      0      0      0
0.0000162957651462576      0.000016521351404396      0      0      0
0.000016521351404396      0.0000167500605082187      0      0      0
0.0000167500605082187      0.0000169819356880416      0      0      0
0.0000169819356880416      0.0000172170207726282      0      0      0
0.0000172170207726282      0.0000174553601974744      0      0      0
0.0000174553601974744      0.0000176969990132074      0      0      0
0.0000176969990132074      0.0000179419828941014      0      0      0
0.0000179419828941014      0.0000181903581467107      0      0      0
0.0000181903581467107      0.0000184421717186223      0      0      0
0.0000184421717186223      0.0000186974712073306      0      0      0
0.0000186974712073306      0.0000189563048692332      0      0      0
0.0000189563048692332      0.0000192187216287532      0      0      0
0.0000192187216287532      0.0000194847710875863      0      0      0
0.0000194847710875863      0.0000197545035340766      0      0      0
0.0000197545035340766      0.000020027969952722      0      0      0
0.000020027969952722      0.0000203052220338112      0      0      0
0.0000203052220338112      0.0000205863121831945      0      0      0
0.0000205863121831945      0.0000208712935321888      0      0      0
0.0000208712935321888      0.000021160219947621      0      0      0
0.000021160219947621      0.0000214531460420097      0      0      0
0.0000214531460420097      0.0000217501271838877      0      0      0
0.0000217501271838877      0.0000220512195082683      0      0      0
0.0000220512195082683      0.0000223564799272551      0      0      0
0.0000223564799272551      0.0000226659661408002      0      0      0
0.0000226659661408002      0.0000229797366476099      0      0      0
0.0000229797366476099      0.0000232978507562027      0      0      0
0.0000232978507562027      0.0000236203685961192      0      0      0
0.0000236203685961192      0.000023947351129288      0      0      0
0.000023947351129288      0.0000242788601615485      0      0      0
0.0000242788601615485      0.0000246149583543337      0      0      0
0.0000246149583543337      0.0000249557092365137      0      0      0
0.0000249557092365137      0.0000253011772164045      0      0      0
0.0000253011772164045      0.0000256514275939423      0      0      0
0.0000256514275939423      0.0000260065265730261      0      0      0
0.0000260065265730261      0.0000263665412740315      0      0      0
0.0000263665412740315      0.0000267315397464981      0      0      0
0.0000267315397464981      0.0000271015909819919      0      0      0
0.0000271015909819919      0.0000274767649271459      0      0      0
0.0000274767649271459      0.0000278571324968813      0      0      0
0.0000278571324968813      0.0000282427655878122      0      0      0
0.0000282427655878122      0.0000286337370918349      0      0      0
0.0000286337370918349      0.0000290301209099061      0      0      0
0.0000290301209099061      0.0000294319919660113      0      0      0
0.0000294319919660113      0.0000298394262213274      0      0      0
0.0000298394262213274      0.00003025250068858      0      0      0
0.00003025250068858      0.000030671293446601      0      0      0
0.000030671293446601      0.0000310958836550867      0      0      0
0.0000310958836550867      0.00003152635156956      0      0      0
0.00003152635156956      0.000031962778556541      0      0      0
0.000031962778556541      0.0000324052471089262      0      0      0
0.0000324052471089262      0.0000328538408615817      0      0      0
0.0000328538408615817      0.000033308644607151      0      0      0
0.000033308644607151      0.0000337697443120835      0      0      0
0.0000337697443120835      0.0000342372271328825      0      0      0
0.0000342372271328825      0.0000347111814325807      0      0      0
0.0000347111814325807      0.0000351916967974413      0      0      0
0.0000351916967974413      0.0000356788640538924      0      0      0
0.0000356788640538924      0.0000361727752856944      0      0      0
0.0000361727752856944      0.0000366735238513458      0      0      0
0.0000366735238513458      0.0000371812044017293      0      0      0
0.0000371812044017293      0.0000376959128980032      0      0      0
0.0000376959128980032      0.0000382177466297395      0      0      0
0.0000382177466297395      0.0000387468042333134      0      0      0
0.0000387468042333134      0.0000392831857105477      0      0      0
0.0000392831857105477      0.0000398269924476147      0      0      0
0.0000398269924476147      0.0000403783272342003      0      0      0
0.0000403783272342003      0.0000409372942829333      0      0      0
0.0000409372942829333      0.0000415039992490831      0      0      0
0.0000415039992490831      0.000042078549250531      0      0      0
0.000042078549250531      0.0000426610528880173      0      0      0
0.0000426610528880173      0.0000432516202656688      0      0      0
0.0000432516202656688      0.0000438503630118107      0      0      0
0.0000438503630118107      0.0000444573943000663      0      0      0
0.0000444573943000663      0.0000450728288707489      0      0      0
0.0000450728288707489      0.0000456967830525504      0      0      0
0.0000456967830525504      0.0000463293747845289      0      0      0
0.0000463293747845289      0.0000469707236384016      0      0      0
0.0000469707236384016      0.0000476209508411464      0      0      0
0.0000476209508411464      0.0000482801792979158      0      0      0
0.0000482801792979158      0.0000489485336152684      0      0      0
0.0000489485336152684      0.0000496261401247217      0      0      0
0.0000496261401247217      0.0000503131269066316      0      0      0
0.0000503131269066316      0.0000510096238144011      0      0      0
0.0000510096238144011      0.000051715762499026      0      0      0
0.000051715762499026      0.000052431676433979      0      0      0
0.000052431676433979      0.0000531575009404385      0      0      0
0.0000531575009404385      0.0000538933732128671      0      0      0
0.0000538933732128671      0.0000546394323449439      0      0      0
0.0000546394323449439      0.0000553958193558558      0      0      0
0.0000553958193558558      0.0000561626772169526      0      0      0
0.0000561626772169526      0.0000569401508787716      0      0      0
0.0000569401508787716      0.0000577283872984359      0      0      0
0.0000577283872984359      0.0000585275354674316      0      0      0
0.0000585275354674316      0.0000593377464397706      0      0      0
0.0000593377464397706      0.0000601591733605423      0      0      0
0.0000601591733605423      0.0000609919714948611      0      0      0
0.0000609919714948611      0.0000618362982572143      0      0      0
0.0000618362982572143      0.0000626923132412161      0      0      0
0.0000626923132412161      0.0000635601782497746      0      0      0
0.0000635601782497746      0.0000644400573256746      0      0      0
0.0000644400573256746      0.0000653321167825856      0      0      0
0.0000653321167825856      0.0000662365252364977      0      0      0
0.0000662365252364977      0.0000671534536375933      0      0      0
0.0000671534536375933      0.0000680830753025601      0      0      0
0.0000680830753025601      0.0000690255659473509      0      0      0
0.0000690255659473509      0.0000699811037203975      0      0      0
0.0000699811037203975      0.0000709498692362838      0      0      0
0.0000709498692362838      0.0000719320456098856      0      0      0
0.0000719320456098856      0.0000729278184909828      0      0      0
0.0000729278184909828      0.0000739373760993502      0      0      0
0.0000739373760993502      0.0000749609092603353      0      0      0
0.0000749609092603353      0.0000759986114409274      0      0      0
0.0000759986114409274      0.0000770506787863264      0      0      0
0.0000770506787863264      0.0000781173101570184      0      0      0
0.0000781173101570184      0.0000791987071663636      0      0      0
0.0000791987071663636      0.0000802950742187053      0      0      0
0.0000802950742187053      0.000081406618548006      0      0      0
0.000081406618548006      0.0000825335502570186      0      0      0
0.0000825335502570186      0.0000836760823569998      0      0      0
0.0000836760823569998      0.0000848344308079731      0      0      0
0.0000848344308079731      0.0000860088145595493      0      0      0
0.0000860088145595493      0.0000871994555923124      0      0      0
0.0000871994555923124      0.0000884065789597775      0      0      0
0.0000884065789597775      0.0000896304128309307      0      0      0
0.0000896304128309307      0.0000908711885333572      0      0      0
0.0000908711885333572      0.0000921291405969664      0      0      0
0.0000921291405969664      0.0000934045067983223      0      0      0
0.0000934045067983223      0.0000946975282055884      0      0      0
0.0000946975282055884      0.0000960084492240934      0      0      0
0.0000960084492240934      0.0000973375176425286      0      0      0
0.0000973375176425286      0.000098684984679785      0      0      0
0.000098684984679785      0.000100051105032438      0      0      0
0.000100051105032438      0.000101436136922889      0      0      0
0.000101436136922889      0.000102840342148178      0      0      0
0.000102840342148178      0.000104263986129461      0      0      0
0.000104263986129461      0.000105707337962187      0      0      0
0.000105707337962187      0.00010717067046696      0      0      0
0.00010717067046696      0.000108654260241103      0      0      0
0.000108654260241103      0.000110158387710945      0      0      0
0.000110158387710945      0.000111683337184825      0      0      0
0.000111683337184825      0.000113229396906833      0      0      0
0.000113229396906833      0.00011479685911129      0      0      0
0.00011479685911129      0.000116386020077991      0      0      0
0.000116386020077991      0.000117997180188201      0      0      0
0.000117997180188201      0.00011963064398144      0      0      0
0.00011963064398144      0.00012128672021304      0      0      0
0.00012128672021304      0.00012296572191251      0      0      0
0.00012296572191251      0.000124667966442703      0      0      0
0.000124667966442703      0.000126393775559803      0      0      0
0.000126393775559803      0.000128143475474143      0      0      0
0.000128143475474143      0.000129917396911867      0      0      0
0.000129917396911867      0.000131715875177439      0      0      0
0.000131715875177439      0.000133539250217029      0      0      0
0.000133539250217029      0.00013538786668276      0      0      0
0.00013538786668276      0.000137262073997862      0      0      0
0.000137262073997862      0.000139162226422714      0      0      0
0.000139162226422714      0.00014108868312181      0      0      0
0.00014108868312181      0.000143041808231644      0      0      0
0.000143041808231644      0.000145021970929542      0      0      0
0.000145021970929542      0.00014702954550344      0      0      0
0.00014702954550344      0.000149064911422635      0      0      0
0.000149064911422635      0.00015112845340951      0      0      0
0.00015112845340951      0.000153220561512254      0      0      0
0.000153220561512254      0.000155341631178586      0      0      0
0.000155341631178586      0.000157492063330508      0      0      0
0.000157492063330508      0.000159672264440082      0      0      0
0.000159672264440082      0.00016188264660626      0      0      0
0.00016188264660626      0.000164123627632783      0      0      0
0.000164123627632783      0.00016639563110715      0      0      0
0.00016639563110715      0.000168699086480686      0      0      0
0.000168699086480686      0.000171034429149716      0      0      0
0.000171034429149716      0.00017340210053786      0      0      0
0.00017340210053786      0.000175802548179476      0      0      0
0.000175802548179476      0.000178236225804249      0      0      0
0.000178236225804249      0.000180703593422953      0      0      0
0.000180703593422953      0.000183205117414405      0      0      0
0.000183205117414405      0.000185741270613619      0      0      0
0.000185741270613619      0.000188312532401177      0      0      0
0.000188312532401177      0.000190919388793845      0      0      0
0.000190919388793845      0.000193562332536437      0      0      0
0.000193562332536437      0.000196241863194957      0      0      0
0.000196241863194957      0.000198958487251018      0      0      0
0.000198958487251018      0.000201712718197586      0      0      0
0.000201712718197586      0.000204505076636033      0      0      0
0.000204505076636033      0.000207336090374545      0      0      0
0.000207336090374545      0.000210206294527884      0      0      0
0.000210206294527884      0.000213116231618538      0      0      0
0.000213116231618538      0.000216066451679264      0      0      0
0.000216066451679264      0.000219057512357059      0      0      0
0.000219057512357059      0.000222089979018563      0      0      0
0.000222089979018563      0.000225164424856924      0      0      0
0.000225164424856924      0.000228281431000144      0      0      0
0.000228281431000144      0.00023144158662092      0      0      0
0.00023144158662092      0.000234645489048012      0      0      0
0.000234645489048012      0.000237893743879147      0      0      0
0.000237893743879147      0.000241186965095492      0      0      0
0.000241186965095492      0.000244525775177701      0      0      0
0.000244525775177701      0.000247910805223583      0      0      0
0.000247910805223583      0.000251342695067386      0      0      0
0.000251342695067386      0.000254822093400743      0      0      0
0.000254822093400743      0.00025834965789528      0      0      0
0.00025834965789528      0.000261926055326934      0      0      0
0.000261926055326934      0.000265551961701985      0      0      0
0.000265551961701985      0.00026922806238483      0      0      0
0.00026922806238483      0.000272955052227537      0      0      0
0.000272955052227537      0.000276733635701177      0      0      0
0.000276733635701177      0.000280564527028988      0      0      0
0.000280564527028988      0.000284448450321376      0      0      0
0.000284448450321376      0.000288386139712781      0      0      0
0.000288386139712781      0.000292378339500449      0      0      0
0.000292378339500449      0.000296425804285111      0      0      0
0.000296425804285111      0.000300529299113624      0      0      0
0.000300529299113624      0.000304689599623573      0      0      0
0.000304689599623573      0.000308907492189884      0      0      0
0.000308907492189884      0.000313183774073464      0      0      0
0.000313183774073464      0.000317519253571897      0      0      0
0.000317519253571897      0.000321914750172228      0      0      0
0.000321914750172228      0.000326371094705861      0      0      0
0.000326371094705861      0.000330889129505603      0      0      0
0.000330889129505603      0.000335469708564879      0      0      0
0.000335469708564879      0.000340113697699154      0      0      0
0.000340113697699154      0.000344821974709588      0      0      0
0.000344821974709588      0.000349595429548956      0      0      0
0.000349595429548956      0.000354434964489868      0      0      0
0.000354434964489868      0.000359341494295315      0      0      0
0.000359341494295315      0.000364315946391572      0      0      0
0.000364315946391572      0.000369359261043507      0      0      0
0.000369359261043507      0.000374472391532301      0      0      0
0.000374472391532301      0.00037965630433564      0      0      0
0.00037965630433564      0.000384911979310397      0      0      0
0.000384911979310397      0.000390240409877844      0      0      0
0.000390240409877844      0.000395642603211426      0      0      0
0.000395642603211426      0.000401119580427133      0      0      0
0.000401119580427133      0.000406672376776519      0      0      0
0.000406672376776519      0.000412302041842373      0      0      0
0.000412302041842373      0.000418009639737117      0      0      0
0.000418009639737117      0.000423796249303941      0      0      0
0.000423796249303941      0.000429662964320725      0      0      0
0.000429662964320725      0.000435610893706785      0      0      0
0.000435610893706785      0.000441641161732474      0      0      0
0.000441641161732474      0.000447754908231697      0      0      0
0.000447754908231697      0.000453953288817359      0      0      0
0.000453953288817359      0.000460237475099795      0      0      0
0.000460237475099795      0.000466608654908228      0      0      0
0.000466608654908228      0.000473068032515292      0      0      0
0.000473068032515292      0.000479616828864662      0      0      0
0.000479616828864662      0.000486256281801832      0      0      0
0.000486256281801832      0.000492987646308097      0      0      0
0.000492987646308097      0.000499812194737762      0      0      0
0.000499812194737762      0.000506731217058643      0      0      0
0.000506731217058643      0.0005137460210959      0      0      0
0.0005137460210959      0.000520857932779231      0      0      0
0.000520857932779231      0.000528068296393506      0      0      0
0.000528068296393506      0.000535378474832857      0      0      0
0.000535378474832857      0.000542789849858294      0      0      0
0.000542789849858294      0.000550303822358882      0      0      0
0.000550303822358882      0.000557921812616533      0      0      0
0.000557921812616533      0.000565645260574473      0      0      0
0.000565645260574473      0.00057347562610941      0      0      0
0.00057347562610941      0.000581414389307485      0      0      0
0.000581414389307485      0.000589463050744029      0      0      0
0.000589463050744029      0.000597623131767208      0      0      0
0.000597623131767208      0.000605896174785581      0      0      0
0.000605896174785581      0.000614283743559644      0      0      0
0.000614283743559644      0.000622787423497414      0      0      0
0.000622787423497414      0.000631408821954096      0      0      0
0.000631408821954096      0.000640149568535908      0      0      0
0.000640149568535908      0.000649011315408104      0      0      0
0.000649011315408104      0.000657995737607266      0      0      0
0.000657995737607266      0.000667104533357915      0      0      0
0.000667104533357915      0.00067633942439351      0      0      0
0.00067633942439351      0.000685702156281888      0      0      0
0.000685702156281888      0.000695194498755206      0      0      0
0.000695194498755206      0.000704818246044455      0      0      0
0.000704818246044455      0.000714575217218609      0      0      0
0.000714575217218609      0.000724467256528451      0      0      0
0.000724467256528451      0.000734496233755185      0      0      0
0.000734496233755185      0.000744664044563847      0      0      0
0.000744664044563847      0.000754972610861632      0      0      0
0.000754972610861632      0.000765423881161163      0      0      0
0.000765423881161163      0.0007760198309488      0      0      0
0.0007760198309488      0.000786762463058045      0      0      0
0.000786762463058045      0.00079765380804811      0      0      0
0.00079765380804811      0.000808695924587738      0      0      0
0.000808695924587738      0.000819890899844323      0      0      0
0.000819890899844323      0.00083124084987843      0      0      0
0.00083124084987843      0.000842747920043766      0      0      0
0.000842747920043766      0.000854414285392693      0      0      0
0.000854414285392693      0.000866242151087355      0      0      0
0.000866242151087355      0.000878233752816494      0      0      0
0.000878233752816494      0.000890391357218039      0      0      0
0.000890391357218039      0.000902717262307538      0      0      0
0.000902717262307538      0.000915213797912533      0      0      0
0.000915213797912533      0.000927883326112938      0      0      0
0.000927883326112938      0.000940728241687513      0      0      0
0.000940728241687513      0.000953750972566528      0      0      0
0.000953750972566528      0.000966953980290686      0      0      0
0.000966953980290686      0.000980339760476396      0      0      0
0.000980339760476396      0.000993910843287497      0      0      0
0.000993910843287497      0.0010076697939135      0      0      0
0.0010076697939135      0.00102161921305448      0      0      0
0.00102161921305448      0.0010357617374126      0      0      0
0.0010357617374126      0.00105010004019057      0      0      0
0.00105010004019057      0.00106463683159689      0      0      0
0.00106463683159689      0.00107937485935813      0      0      0
0.00107937485935813      0.00109431690923832      0      0      0
0.00109431690923832      0.00110946580556549      0      0      0
0.00110946580556549      0.00112482441176555      0      0      0
0.00112482441176555      0.00114039563090349      0      0      0
0.00114039563090349      0.00115618240623217      0      0      0
0.00115618240623217      0.00117218772174859      0      0      0
0.00117218772174859      0.00118841460275796      0      0      0
0.00118841460275796      0.00120486611644553      0      0      0
0.00120486611644553      0.00122154537245635      0      0      0
0.00122154537245635      0.00123845552348304      0      0      0
0.00123845552348304      0.00125559976586171      0      0      0
0.00125559976586171      0.00127298134017614      0      0      0
0.00127298134017614      0.00129060353187029      0      0      0
0.00129060353187029      0.00130846967186935      0      0      0
0.00130846967186935      0.00132658313720929      0      0      0
0.00132658313720929      0.00134494735167523      0      0      0
0.00134494735167523      0.00136356578644858      0      0      0
0.00136356578644858      0.00138244196076317      0      0      0
0.00138244196076317      0.00140157944257044      0      0      0
0.00140157944257044      0.00142098184921384      0      0      0
0.00142098184921384      0.00144065284811262      0      0      0
0.00144065284811262      0.00146059615745496      0      0      0
0.00146059615745496      0.00148081554690089      0      0      0
0.00148081554690089      0.00150131483829471      0      0      0
0.00150131483829471      0.00152209790638749      0      0      0
0.00152209790638749      0.00154316867956938      0      0      0
0.00154316867956938      0.00156453114061223      0      0      0
0.00156453114061223      0.00158618932742236      0      0      0
0.00158618932742236      0.00160814733380381      0      0      0
0.00160814733380381      0.00163040931023216      0      0      0
0.00163040931023216      0.00165297946463904      0      0      0
0.00165297946463904      0.00167586206320748      0      0      0
0.00167586206320748      0.00169906143117836      0      0      0
0.00169906143117836      0.00172258195366789      0      0      0
0.00172258195366789      0.00174642807649655      0      0      0
0.00174642807649655      0.00177060430702936      0      0      0
0.00177060430702936      0.00179511521502795      0      0      0
0.00179511521502795      0.00181996543351421      0      0      0
0.00181996543351421      0.00184515965964614      0      0      0
0.00184515965964614      0.00187070265560561      0      0      0
0.00187070265560561      0.00189659924949857      0      0      0
0.00189659924949857      0.00192285433626758      0      0      0
0.00192285433626758      0.00194947287861711      0      0      0
0.00194947287861711      0.00197645990795156      0      0      0
0.00197645990795156      0.00200382052532629      0      0      0
0.00200382052532629      0.00203155990241182      0      0      0
0.00203155990241182      0.00205968328247135      0      0      0
0.00205968328247135      0.00208819598135186      0      0      0
0.00208819598135186      0.00211710338848892      0      0      0
0.00211710338848892      0.00214641096792534      0      0      0
0.00214641096792534      0.00217612425934403      0      0      0
0.00217612425934403      0.00220624887911509      0      0      0
0.00220624887911509      0.00223679052135739      0      0      0
0.00223679052135739      0.00226775495901488      0      0      0
0.00226775495901488      0.00229914804494778      0      0      0
0.00229914804494778      0.00233097571303889      0      0      0
0.00233097571303889      0.00236324397931521      0      0      0
0.00236324397931521      0.00239595894308506      0      0      0
0.00239595894308506      0.00242912678809096      0      0      0
0.00242912678809096      0.00246275378367852      0      0      0
0.00246275378367852      0.00249684628598141      0      0      0
0.00249684628598141      0.00253141073912281      0      0      0
0.00253141073912281      0.0025664536764335      0      0      0
0.0025664536764335      0.00260198172168671      0      0      0
0.00260198172168671      0.00263800159035023      0      0      0
0.00263800159035023      0.00267452009085567      0      0      0
0.00267452009085567      0.00271154412588544      0      0      0
0.00271154412588544      0.00274908069367747      0      0      0
0.00274908069367747      0.00278713688934801      0      0      0
0.00278713688934801      0.00282571990623272      0      0      0
0.00282571990623272      0.00286483703724639      0      0      0
0.00286483703724639      0.00290449567626138      0      0      0
0.00290449567626138      0.00294470331950526      0      0      0
0.00294470331950526      0.0029854675669777      0      0      0
0.0029854675669777      0.00302679612388701      0      0      0
0.00302679612388701      0.0030686968021066      0      0      0
0.0030686968021066      0.00311117752165154      0      0      0
0.00311117752165154      0.0031542463121756      0      0      0
0.0031542463121756      0.00319791131448903      0      0      0
0.00319791131448903      0.00324218078209728      0      0      0
0.00324218078209728      0.0032870630827611      0      0      0
0.0032870630827611      0.00333256670007821      0      0      0
0.00333256670007821      0.00337870023508683      0      0      0
0.00337870023508683      0.00342547240789146      0      0      0
0.00342547240789146      0.00347289205931113      0      0      0
0.00347289205931113      0.00352096815255051      0      0      0
0.00352096815255051      0.00356970977489406      0      0      0
0.00356970977489406      0.00361912613942378      0      0      0
0.00361912613942378      0.0036692265867606      0      0      0
0.0036692265867606      0.00372002058682995      0      0      0
0.00372002058682995      0.00377151774065175      0      0      0
0.00377151774065175      0.00382372778215516      0      0      0
0.00382372778215516      0.00387666058001854      0      0      0
0.00387666058001854      0.00393032613953476      0      0      0
0.00393032613953476      0.0039847346045024      0      0      0
0.0039847346045024      0.00403989625914312      0      0      0
0.00403989625914312      0.00409582153004557      0      0      0
0.00409582153004557      0.00415252098813623      0      0      0
0.00415252098813623      0.00421000535067748      0      0      0
0.00421000535067748      0.0042682854832934      0      0      0
0.0042682854832934      0.00432737240202355      0      0      0
0.00432737240202355      0.00438727727540519      0      0      0
0.00438727727540519      0.00444801142658443      0      0      0
0.00444801142658443      0.00450958633545639      0      0      0
0.00450958633545639      0.00457201364083525      0      0      0
0.00457201364083525      0.00463530514265407      0      0      0
0.00463530514265407      0.00469947280419532      0      0      0
0.00469947280419532      0.00476452875435209      0      0      0
0.00476452875435209      0.0048304852899207      0      0      0
0.0048304852899207      0.00489735487792503      0      0      0
0.00489735487792503      0.00496515015797302      0      0      0
0.00496515015797302      0.00503388394464577      0      0      0
0.00503388394464577      0.00510356922991978      0      0      0
0.00510356922991978      0.00517421918562266      0      0      0
0.00517421918562266      0.00524584716592283      0      0      0
0.00524584716592283      0.00531846670985373      0      0      0
0.00531846670985373      0.00539209154387294      0      0      0
0.00539209154387294      0.00546673558445676      0      0      0
0.00546673558445676      0.00554241294073067      0      0      0
0.00554241294073067      0.00561913791713623      0      0      0
0.00561913791713623      0.00569692501613484      0      0      0
0.00569692501613484      0.00577578894094906      0      0      0
0.00577578894094906      0.00585574459834172      0      0      0
0.00585574459834172      0.00593680710143364      0      0      0
0.00593680710143364      0.00601899177256026      0      0      0
0.00601899177256026      0.00610231414616781      0      0      0
0.00610231414616781      0.0061867899717497      0      0      0
0.0061867899717497      0.0062724352168234      0      0      0
0.0062724352168234      0.00635926606994866      0      0      0
0.00635926606994866      0.00644729894378739      0      0      0
0.00644729894378739      0.00653655047820597      0      0      0
0.00653655047820597      0.00662703754342055      0      0      0
0.00662703754342055      0.00671877724318579      0      0      0
0.00671877724318579      0.00681178691802782      0      0      0
0.00681178691802782      0.00690608414852187      0      0      0
0.00690608414852187      0.00700168675861542      0      0      0
0.00700168675861542      0.00709861281899715      0      0      0
0.00709861281899715      0.00719688065051277      0      0      0
0.00719688065051277      0.00729650882762788      0      0      0
0.00729650882762788      0.00739751618193895      0      0      0
0.00739751618193895      0.00749992180573285      0      0      0
0.00749992180573285      0.00760374505559565      0      0      0
0.00760374505559565      0.00770900555607137      0      0      0
0.00770900555607137      0.00781572320337137      0      0      0
0.00781572320337137      0.00792391816913513      0      0      0
0.00792391816913513      0.00803361090424307      0      0      0
0.00803361090424307      0.00814482214268214      0      0      0
0.00814482214268214      0.00825757290546495      0      0      0
0.00825757290546495      0.00837188450460311      0      0      0
0.00837188450460311      0.0084877785471356      0      0      0
0.0084877785471356      0.00860527693921294      0      0      0
0.00860527693921294      0.00872440189023784      0      0      0
0.00872440189023784      0.0088451759170632      0      0      0
0.0088451759170632      0.00896762184824822      0      0      0
0.00896762184824822      0.00909176282837339      0      0      0
0.00909176282837339      0.00921762232241531      0      0      0
0.00921762232241531      0.009345224120182      0      0      0
0.009345224120182      0.00947459234080956      0      0      0
0.00947459234080956      0.00960575143732124      0      0      0
0.00960575143732124      0.0097387262012494      0      0      0
0.0097387262012494      0.00987354176732169      0      0      0
0.00987354176732169      0.0100102236182119      0      0      0
0.0100102236182119      0.0101487975893568      0      0      0
0.0101487975893568      0.0102892898738392      0      0      0
0.0102892898738392      0.0104317270273393      0      0      0
0.0104317270273393      0.0105761359731542      0      0      0
0.0105761359731542      0.0107225440072866      0      0      0
0.0107225440072866      0.0108709788036044      0      0      0
0.0108709788036044      0.0110214684190717      0      0      0
0.0110214684190717      0.0111740412990521      0      0      0
0.0111740412990521      0.0113287262826851      0      0      0
0.0113287262826851      0.0114855526083377      0      0      0
0.0114855526083377      0.0116445499191305      0      0      0
0.0116445499191305      0.0118057482685412      0      0      0
0.0118057482685412      0.0119691781260852      0      0      0
0.0119691781260852      0.0121348703830748      0      0      0
0.0121348703830748      0.0123028563584581      0      0      0
0.0123028563584581      0.0124731678047393      0      0      0
0.0124731678047393      0.0126458369139802      0      0      0
0.0126458369139802      0.0128208963238851      0      0      0
0.0128208963238851      0.0129983791239701      0      0      0
0.0129983791239701      0.0131783188618175      0      0      0
0.0131783188618175      0.0133607495494169      0      0      0
0.0133607495494169      0.0135457056695945      0      0      0
0.0135457056695945      0.0137332221825303      0      0      0
0.0137332221825303      0.0139233345323668      0      0      0
0.0139233345323668      0.0141160786539086      0      0      0
0.0141160786539086      0.0143114909794141      0      0      0
0.0143114909794141      0.0145096084454827      0      0      0
0.0145096084454827      0.0147104685000363      0      0      0
0.0147104685000363      0.0149141091093971      0      0      0
0.0149141091093971      0.0151205687654648      0      0      0
0.0151205687654648      0.0153298864929916      0      0      0
0.0153298864929916      0.0155421018569589      0      0      0
0.0155421018569589      0.015757254970056      0      0      0
0.015757254970056      0.0159753865002618      0      0      0
0.0159753865002618      0.0161965376785319      0      0      0
0.0161965376785319      0.0164207503065923      0      0      0
0.0164207503065923      0.0166480667648403      0      0      0
0.0166480667648403      0.0168785300203555      0      0      0
0.0168785300203555      0.0171121836350213      0      0      0
0.0171121836350213      0.0173490717737588      0      0      0
0.0173490717737588      0.017589239212875      0      0      0
0.017589239212875      0.0178327313485262      0      0      0
0.0178327313485262      0.0180795942052988      0      0      0
0.0180795942052988      0.0183298744449088      0      0      0
0.0183298744449088      0.0185836193750216      0      0      0
0.0185836193750216      0.0188408769581945      0      0      0
0.0188408769581945      0.0191016958209418      0      0      0
0.0191016958209418      0.0193661252629267      0      0      0
0.0193661252629267      0.0196342152662799      0      0      0
0.0196342152662799      0.0199060165050465      0      0      0
0.0199060165050465      0.0201815803547652      0      0      0
0.0201815803547652      0.0204609589021785      0      0      0
0.0204609589021785      0.0207442049550786      0      0      0
0.0207442049550786      0.0210313720522889      0      0      0
0.0210313720522889      0.0213225144737837      0      0      0
0.0213225144737837      0.0216176872509482      0      0      0
0.0216176872509482      0.0219169461769806      0      0      0
0.0219169461769806      0.0222203478174381      0      0      0
0.0222203478174381      0.0225279495209286      0      0      0
0.0225279495209286      0.0228398094299506      0      0      0
0.0228398094299506      0.0231559864918837      0      0      0
0.0231559864918837      0.0234765404701303      0      0      0
0.0234765404701303      0.0238015319554124      0      0      0
0.0238015319554124      0.0241310223772239      0      0      0
0.0241310223772239      0.0244650740154424      0      0      0
0.0244650740154424      0.0248037500121009      0      0      0
0.0248037500121009      0.025147114383323      0      0      0
0.025147114383323      0.0254952320314234      0      0      0
0.0254952320314234      0.025848168757175      0      0      0
0.025848168757175      0.0262059912722472      0      0      0
0.0262059912722472      0.0265687672118152      0      0      0
0.0265687672118152      0.0269365651473444      0      0      0
0.0269365651473444      0.0273094545995519      0      0      0
0.0273094545995519      0.0276875060515468      0      0      0
0.0276875060515468      0.0280707909621536      0      0      0
0.0280707909621536      0.0284593817794181      0      0      0
0.0284593817794181      0.0288533519543027      0      0      0
0.0288533519543027      0.0292527759545692      0      0      0
0.0292527759545692      0.0296577292788545      0      0      0
0.0296577292788545      0.0300682884709421      0      0      0
0.0300682884709421      0.0304845311342295      0      0      0
0.0304845311342295      0.0309065359463971      0      0      0
0.0309065359463971      0.0313343826742795      0      0      0
0.0313343826742795      0.0317681521889432      0      0      0
0.0317681521889432      0.0322079264809726      0      0      0
0.0322079264809726      0.0326537886759678      0      0      0
0.0326537886759678      0.033105823050257      0      0      0
0.033105823050257      0.033564115046826      0      0      0
0.033564115046826      0.0340287512914689      0      0      0
0.0340287512914689      0.0344998196091616      0      0      0
0.0344998196091616      0.0349774090406628      0      0      0
0.0349774090406628      0.0354616098593442      0      0      0
0.0354616098593442      0.0359525135882537      0      0      0
0.0359525135882537      0.0364502130174152      0      0      0
0.0364502130174152      0.0369548022213675      0      0      0
0.0369548022213675      0.0374663765769464      0      0      0
0.0374663765769464      0.0379850327813123      0      0      0
0.0379850327813123      0.0385108688702281      0      0      0
0.0385108688702281      0.0390439842365898      0      0      0
0.0390439842365898      0.0395844796492134      0      0      0
0.0395844796492134      0.0401324572718825      0      0      0
0.0401324572718825      0.0406880206826587      0      0      0
0.0406880206826587      0.0412512748934598      0      0      0
0.0412512748934598      0.0418223263699098      0      0      0
0.0418223263699098      0.0424012830514618      0      0      0
0.0424012830514618      0.0429882543718015      0      0      0
0.0429882543718015      0.0435833512795317      0      0      0
0.0435833512795317      0.0441866862591436      0      0      0
0.0441866862591436      0.0447983733522791      0      0      0
0.0447983733522791      0.0454185281792862      0      0      0
0.0454185281792862      0.0460472679610735      0      0      0
0.0460472679610735      0.0466847115412677      0      0      0
0.0466847115412677      0.0473309794086762      0      0      0
0.0473309794086762      0.047986193720063      0      0      0
0.047986193720063      0.0486504783232378      0      0      0
0.0486504783232378      0.0493239587804657      0      0      0
0.0493239587804657      0.0500067623922011      0      0      0
0.0500067623922011      0.0506990182211494      0      0      0
0.0506990182211494      0.0514008571166629      0      0      0
0.0514008571166629      0.0521124117394733      0      0      0
0.0521124117394733      0.0528338165867671      0      0      0
0.0528338165867671      0.0535652080176086      0      0      0
0.0535652080176086      0.0543067242787134      0      0      0
0.0543067242787134      0.0550585055305805      0      0      0
0.0550585055305805      0.0558206938739848      0      0      0
0.0558206938739848      0.0565934333768373      0      0      0
0.0565934333768373      0.0573768701014157      0      0      0
0.0573768701014157      0.0581711521319738      0      0      0
0.0581711521319738      0.0589764296027321      0      0      0
0.0589764296027321      0.0597928547262553      0      0      0
0.0597928547262553      0.0606205818222245      0      0      0
0.0606205818222245      0.0614597673466051      0      0      0
0.0614597673466051      0.0623105699212211      0      0      0
0.0623105699212211      0.0631731503637371      0      0      0
0.0631731503637371      0.0640476717180559      0      0      0
0.0640476717180559      0.064934299285137      0      0      0
0.064934299285137      0.065833200654241      0      0      0
0.065833200654241      0.0667445457346082      0      0      0
0.0667445457346082      0.0676685067875737      0      0      0
0.0676685067875737      0.0686052584591283      0      0      0
0.0686052584591283      0.0695549778129301      0      0      0
0.0695549778129301      0.0705178443637725      0      0      0
0.0705178443637725      0.071494040111516      0      0      0
0.071494040111516      0.0724837495754901      0      0      0
0.0724837495754901      0.07348715982937      0      0      0
0.07348715982937      0.0745044605365374      0      0      0
0.0745044605365374      0.0755358439859309      0      0      0
0.0755358439859309      0.0765815051283916      0      0      0
0.0765815051283916      0.0776416416135129      0      0      0
0.0776416416135129      0.0787164538269999      0      0      0
0.0787164538269999      0.0798061449285455      0      0      0
0.0798061449285455      0.0809109208902321      0      0      0
0.0809109208902321      0.0820309905354643      0      0      0
0.0820309905354643      0.0831665655784396      0      0      0
0.0831665655784396      0.0843178606641673      0      0      0
0.0843178606641673      0.0854850934090396      0      0      0
0.0854850934090396      0.0866684844419658      0      0      0
0.0866684844419658      0.087868257446075      0      0      0
0.087868257446075      0.0890846392009967      0      0      0
0.0890846392009967      0.0903178596257262      0      0      0
0.0903178596257262      0.0915681518220832      0      0      0
0.0915681518220832      0.0928357521187732      0      0      0
0.0928357521187732      0.0941209001160578      0      0      0
0.0941209001160578      0.0954238387310435      0      0      0
0.0954238387310435      0.0967448142435972      0      0      0
0.0967448142435972      0.0980840763428988      0      0      0
0.0980840763428988      0.0994418781746361      0      0      0
0.0994418781746361      0.100818476388855      0      0      0
0.100818476388855      0.10221413118847      0      0      0
0.10221413118847      0.103629106378448      0      0      0
0.103629106378448      0.105063669415674      0      0      0
0.105063669415674      0.106518091459502      0      0      0
0.106518091459502      0.107992647423013      0      0      0
0.107992647423013      0.109487616024976      0      0      0
0.109487616024976      0.111003279842531      0      0      0
0.111003279842531      0.112539925364605      0      0      0
0.112539925364605      0.114097843046059      0      0      0
0.114097843046059      0.115677327362591      0      0      0
0.115677327362591      0.117278676866402      0      0      0
0.117278676866402      0.118902194242619      0      0      0
0.118902194242619      0.120548186366517      0      0      0
0.120548186366517      0.122216964361519      0      0      0
0.122216964361519      0.123908843658004      0      0      0
0.123908843658004      0.125624144052934      0      0      0
0.125624144052934      0.127363189770296      0      0      0
0.127363189770296      0.12912630952239      0      0      0
0.12912630952239      0.130913836571959      0      0      0
0.130913836571959      0.132726108795187      0      0      0
0.132726108795187      0.134563468745557      0      0      0
0.134563468745557      0.136426263718606      0      0      0
0.136426263718606      0.138314845817565      0      0      0
0.138314845817565      0.140229572019921      0      0      0
0.140229572019921      0.142170804244882      0      0      0
0.142170804244882      0.144138909421796      0      0      0
0.144138909421796      0.146134259559502      0      0      0
0.146134259559502      0.148157231816648      0      0      0
0.148157231816648      0.150208208572982      0      0      0
0.150208208572982      0.152287577501628      0      0      0
0.152287577501628      0.154395731642364      0      0      0
0.154395731642364      0.156533069475914      0      0      0
0.156533069475914      0.158699994999266      0      0      0
0.158699994999266      0.16089691780204      0      0      0
0.16089691780204      0.163124253143903      0      0      0
0.163124253143903      0.165382422033063      0      0      0
0.165382422033063      0.16767185130585      0      0      0
0.16767185130585      0.16999297370739      0      0      0
0.16999297370739      0.172346227973408      0      0      0
0.172346227973408      0.174732058913154      0      0      0
0.174732058913154      0.177150917493482      0      0      0
0.177150917493482      0.179603260924088      0      0      0
0.179603260924088      0.182089552743936      0      0      0
0.182089552743936      0.184610262908873      0      0      0
0.184610262908873      0.187165867880458      0      0      0
0.187165867880458      0.189756850716024      0      0      0
0.189756850716024      0.192383701159985      0      0      0
0.192383701159985      0.195046915736409      0      0      0
0.195046915736409      0.197746997842864      0      0      0
0.197746997842864      0.200484457845576      0      0      0
0.200484457845576      0.203259813175894      0      0      0
0.203259813175894      0.206073588428097      0      0      0
0.206073588428097      0.208926315458549      0      0      0
0.208926315458549      0.211818533486235      0      0      0
0.211818533486235      0.214750789194674      0      0      0
0.214750789194674      0.217723636835266      0      0      0
0.217723636835266      0.220737638332042      0      0      0
0.220737638332042      0.22379336338789      0      0      0
0.22379336338789      0.226891389592229      0      0      0
0.226891389592229      0.230032302530194      0      0      0
0.230032302530194      0.233216695893316      0      0      0
0.233216695893316      0.236445171591743      0      0      0
0.236445171591743      0.239718339868012      0      0      0
0.239718339868012      0.243036819412397      0      0      0
0.243036819412397      0.246401237479853      0      0      0
0.246401237479853      0.249812230008578      0      0      0
0.249812230008578      0.253270441740218      0      0      0
0.253270441740218      0.256776526341734      0      0      0
0.256776526341734      0.260331146528961      0      0      0
0.260331146528961      0.263934974191869      0      0      0
0.263934974191869      0.267588690521566      0      0      0
0.267588690521566      0.271292986139054      0      0      0
0.271292986139054      0.275048561225772      0      0      0
0.275048561225772      0.27885612565594      0      0      0
0.27885612565594      0.282716399130741      0      0      0
0.282716399130741      0.286630111314356      0      0      0
0.286630111314356      0.290598001971889      0      0      0
0.290598001971889      0.294620821109189      0      0      0
0.294620821109189      0.298699329114623      0      0      0
0.298699329114623      0.302834296902796      0      0      0
0.302834296902796      0.307026506060274      0      0      0
0.307026506060274      0.311276748993318      0      0      0
0.311276748993318      0.315585829077662      0      0      0
0.315585829077662      0.319954560810364      0      0      0
0.319954560810364      0.324383769963767      0      0      0
0.324383769963767      0.32887429374158      0      0      0
0.32887429374158      0.33342698093713      0      0      0
0.33342698093713      0.338042692093795      0      0      0
0.338042692093795      0.342722299667666      0      0      0
0.342722299667666      0.347466688192458      0      0      0
0.347466688192458      0.352276754446699      0      0      0
0.352276754446699      0.357153407623246      0      0      0
0.357153407623246      0.362097569501131      0      0      0
0.362097569501131      0.367110174619799      0      0      0
0.367110174619799      0.372192170455755      0      0      0
0.372192170455755      0.37734451760165      0      0      0
0.37734451760165      0.382568189947856      0      0      0
0.382568189947856      0.387864174866547      0      0      0
0.387864174866547      0.393233473398329      0      0      0
0.393233473398329      0.398677100441459      0      0      0
0.398677100441459      0.40419608494368      0      0      0
0.40419608494368      0.409791470096709      0      0      0
0.409791470096709      0.41546431353342      0      0      0
0.41546431353342      0.421215687527758      0      0      0
0.421215687527758      0.427046679197417      0      0      0
0.427046679197417      0.43295839070933      0      0      0
0.43295839070933      0.438951939487993      0      0      0
0.438951939487993      0.445028458426682      0      0      0
0.445028458426682      0.451189096101594      0      0      0
0.451189096101594      0.457435016988945      0      0      0
0.457435016988945      0.463767401685081      0      0      0
0.463767401685081      0.470187447129631      0      0      0
0.470187447129631      0.476696366831751      0      0      0
0.476696366831751      0.483295391099501      0      0      0
0.483295391099501      0.489985767272398      0      0      0
0.489985767272398      0.496768759957182      0      0      0
0.496768759957182      0.503645651266856      0      0      0
0.503645651266856      0.510617741063022      0      0      0
0.510617741063022      0.517686347201588      0      0      0
0.517686347201588      0.524852805781861      0      0      0
0.524852805781861      0.532118471399099      0      0      0
0.532118471399099      0.539484717400551      0      0      0
0.539484717400551      0.546952936145049      0      0      0
0.546952936145049      0.554524539266187      0      0      0
0.554524539266187      0.56220095793915      0      0      0
0.56220095793915      0.569983643151229      0      0      0
0.569983643151229      0.577874065976087      0      0      0
0.577874065976087      0.585873717851818      0      0      0
0.585873717851818      0.59398411086286      0      0      0
0.59398411086286      0.602206778025804      0      0      0
0.602206778025804      0.610543273579166      0      0      0
0.610543273579166      0.618995173277162      0      0      0
0.618995173277162      0.62756407468756      0      0      0
0.62756407468756      0.636251597493652      0      0      0
0.636251597493652      0.645059383800396      0      0      0
0.645059383800396      0.653989098444817      0      0      0
0.653989098444817      0.663042429310678      0      0      0
0.663042429310678      0.672221087647534      0      0      0
0.672221087647534      0.681526808394186      0      0      0
0.681526808394186      0.690961350506615      0      0      0
0.690961350506615      0.70052649729046      0      0      0
0.70052649729046      0.710224056738094      0      0      0
0.710224056738094      0.720055861870372      0      0      0
0.720055861870372      0.730023771083106      0      0      0
0.730023771083106      0.740129668498331      0      0      0
0.740129668498331      0.750375464320448      0      0      0
0.750375464320448      0.76076309519728      0      0      0
0.76076309519728      0.771294524586143      0      0      0
0.771294524586143      0.781971743124969      0      0      0
0.781971743124969      0.792796769008581      0      0      0
0.792796769008581      0.803771648370161      0      0      0
0.803771648370161      0.814898455668016      0      0      0
0.814898455668016      0.826179294077686      0      0      0
0.826179294077686      0.837616295889483      0      0      0
0.837616295889483      0.849211622911536      0      0      0
0.849211622911536      0.860967466878409      0      0      0
0.860967466878409      0.872886049865385      0      0      0
0.872886049865385      0.884969624708479      0      0      0
0.884969624708479      0.897220475430265      0      0      0
0.897220475430265      0.909640917671599      0      0      0
0.909640917671599      0.922233299129318      0      0      0
0.922233299129318      0.935      0      0      0
# END HISTO1D SudakovqqbarExpOutputsThresholdDivN2LL12
# BEGIN HISTO1D SudakovqqbarExpOutputsThresholdDivN2LL21
PlotOrder=3
LineColor=green
LineStyle=dashed 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(2,1)}_{h,\mathrm{thr}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0      0      0
0.00000101384324431002      0.00000102787812403307      0      0      0
0.00000102787812403307      0.00000104210729202498      0      0      0
0.00000104210729202498      0.00000105653343786574      0      0      0
0.00000105653343786574      0.00000107115928836782      0      0      0
0.00000107115928836782      0.00000108598760809164      0      0      0
0.00000108598760809164      0.00000110102119986811      0      0      0
0.00000110102119986811      0.00000111626290532839      0      0      0
0.00000111626290532839      0.00000113171560544106      0      0      0
0.00000113171560544106      0.00000114738222105665      0      0      0
0.00000114738222105665      0.00000116326571345971      0      0      0
0.00000116326571345971      0.0000011793690849286      0      0      0
0.0000011793690849286      0.00000119569537930295      0      0      0
0.00000119569537930295      0.000001212247682559      0      0      0
0.000001212247682559      0.00000122902912339292      0      0      0
0.00000122902912339292      0.00000124604287381218      0      0      0
0.00000124604287381218      0.00000126329214973512      0      0      0
0.00000126329214973512      0.00000128078021159884      0      0      0
0.00000128078021159884      0.00000129851036497544      0      0      0
0.00000129851036497544      0.00000131648596119688      0      0      0
0.00000131648596119688      0.00000133471039798844      0      0      0
0.00000133471039798844      0.00000135318712011092      0      0      0
0.00000135318712011092      0.00000137191962001179      0      0      0
0.00000137191962001179      0.00000139091143848532      0      0      0
0.00000139091143848532      0.00000141016616534188      0      0      0
0.00000141016616534188      0.00000142968744008643      0      0      0
0.00000142968744008643      0.00000144947895260651      0      0      0
0.00000144947895260651      0.00000146954444386967      0      0      0
0.00000146954444386967      0.00000148988770663059      0      0      0
0.00000148988770663059      0.00000151051258614798      0      0      0
0.00000151051258614798      0.00000153142298091138      0      0      0
0.00000153142298091138      0.00000155262284337812      0      0      0
0.00000155262284337812      0.00000157411618072032      0      0      0
0.00000157411618072032      0.00000159590705558239      0      0      0
0.00000159590705558239      0.0000016179995868489      0      0      0
0.0000016179995868489      0.00000164039795042316      0      0      0
0.00000164039795042316      0.00000166310638001652      0      0      0
0.00000166310638001652      0.00000168612916794864      0      0      0
0.00000168612916794864      0.00000170947066595881      0      0      0
0.00000170947066595881      0.00000173313528602849      0      0      0
0.00000173313528602849      0.00000175712750121529      0      0      0
0.00000175712750121529      0.00000178145184649847      0      0      0
0.00000178145184649847      0.00000180611291963609      0      0      0
0.00000180611291963609      0.00000183111538203409      0      0      0
0.00000183111538203409      0.00000185646395962742      0      0      0
0.00000185646395962742      0.00000188216344377329      0      0      0
0.00000188216344377329      0.00000190821869215684      0      0      0
0.00000190821869215684      0.00000193463462970931      0      0      0
0.00000193463462970931      0.000001961416249539      0      0      0
0.000001961416249539      0.00000198856861387501      0      0      0
0.00000198856861387501      0.00000201609685502412      0      0      0
0.00000201609685502412      0.00000204400617634088      0      0      0
0.00000204400617634088      0.00000207230185321116      0      0      0
0.00000207230185321116      0.00000210098923404927      0      0      0
0.00000210098923404927      0.00000213007374130893      0      0      0
0.00000213007374130893      0.00000215956087250823      0      0      0
0.00000215956087250823      0.00000218945620126872      0      0      0
0.00000218945620126872      0.00000221976537836897      0      0      0
0.00000221976537836897      0.00000225049413281266      0      0      0
0.00000225049413281266      0.00000228164827291145      0      0      0
0.00000228164827291145      0.0000023132336873829      0      0      0
0.0000023132336873829      0.0000023452563464635      0      0      0
0.0000023452563464635      0.00000237772230303722      0      0      0
0.00000237772230303722      0.00000241063769377955      0      0      0
0.00000241063769377955      0.00000244400874031748      0      0      0
0.00000244400874031748      0.00000247784175040552      0      0      0
0.00000247784175040552      0.00000251214311911795      0      0      0
0.00000251214311911795      0.00000254691933005764      0      0      0
0.00000254691933005764      0.00000258217695658154      0      0      0
0.00000258217695658154      0.0000026179226630432      0      0      0
0.0000026179226630432      0.00000265416320605244      0      0      0
0.00000265416320605244      0.00000269090543575249      0      0      0
0.00000269090543575249      0.00000272815629711478      0      0      0
0.00000272815629711478      0.00000276592283125165      0      0      0
0.00000276592283125165      0.00000280421217674733      0      0      0
0.00000280421217674733      0.00000284303157100718      0      0      0
0.00000284303157100718      0.00000288238835162573      0      0      0
0.00000288238835162573      0.00000292228995777364      0      0      0
0.00000292228995777364      0.00000296274393160382      0      0      0
0.00000296274393160382      0.00000300375791967704      0      0      0
0.00000300375791967704      0.00000304533967440728      0      0      0
0.00000304533967440728      0.0000030874970555271      0      0      0
0.0000030874970555271      0.00000313023803157323      0      0      0
0.00000313023803157323      0.00000317357068139281      0      0      0
0.00000317357068139281      0.00000321750319567045      0      0      0
0.00000321750319567045      0.00000326204387847638      0      0      0
0.00000326204387847638      0.00000330720114883614      0      0      0
0.00000330720114883614      0.00000335298354232185      0      0      0
0.00000335298354232185      0.00000339939971266569      0      0      0
0.00000339939971266569      0.00000344645843339553      0      0      0
0.00000344645843339553      0.00000349416859949336      0      0      0
0.00000349416859949336      0.00000354253922907654      0      0      0
0.00000354253922907654      0.00000359157946510248      0      0      0
0.00000359157946510248      0.00000364129857709674      0      0      0
0.00000364129857709674      0.00000369170596290522      0      0      0
0.00000369170596290522      0.00000374281115047047      0      0      0
0.00000374281115047047      0.0000037946237996327      0      0      0
0.0000037946237996327      0.00000384715370395563      0      0      0
0.00000384715370395563      0.00000390041079257769      0      0      0
0.00000390041079257769      0.00000395440513208878      0      0      0
0.00000395440513208878      0.00000400914692843308      0      0      0
0.00000400914692843308      0.00000406464652883815      0      0      0
0.00000406464652883815      0.00000412091442377072      0      0      0
0.00000412091442377072      0.00000417796124891967      0      0      0
0.00000417796124891967      0.00000423579778720626      0      0      0
0.00000423579778720626      0.0000042944349708224      0      0      0
0.0000042944349708224      0.00000435388388329698      0      0      0
0.00000435388388329698      0.00000441415576159092      0      0      0
0.00000441415576159092      0.0000044752619982211      0      0      0
0.0000044752619982211      0.00000453721414341383      0      0      0
0.00000453721414341383      0.00000460002390728798      0      0      0
0.00000460002390728798      0.0000046637031620685      0      0      0
0.0000046637031620685      0.00000472826394433043      0      0      0
0.00000472826394433043      0.00000479371845727405      0      0      0
0.00000479371845727405      0.00000486007907303155      0      0      0
0.00000486007907303155      0.00000492735833500554      0      0      0
0.00000492735833500554      0.00000499556896024003      0      0      0
0.00000499556896024003      0.00000506472384182418      0      0      0
0.00000506472384182418      0.00000513483605132934      0      0      0
0.00000513483605132934      0.00000520591884127979      0      0      0
0.00000520591884127979      0.00000527798564765776      0      0      0
0.00000527798564765776      0.00000535105009244307      0      0      0
0.00000535105009244307      0.00000542512598618791      0      0      0
0.00000542512598618791      0.00000550022733062734      0      0      0
0.00000550022733062734      0.00000557636832132587      0      0      0
0.00000557636832132587      0.00000565356335036064      0      0      0
0.00000565356335036064      0.00000573182700904185      0      0      0
0.00000573182700904185      0.00000581117409067079      0      0      0
0.00000581117409067079      0.000005891619593336      0      0      0
0.000005891619593336      0.00000597317872274825      0      0      0
0.00000597317872274825      0.00000605586689511467      0      0      0
0.00000605586689511467      0.0000061396997400527      0      0      0
0.0000061396997400527      0.00000622469310354442      0      0      0
0.00000622469310354442      0.00000631086305093168      0      0      0
0.00000631086305093168      0.0000063982258699528      0      0      0
0.0000063982258699528      0.00000648679807382125      0      0      0
0.00000648679807382125      0.00000657659640434692      0      0      0
0.00000657659640434692      0.00000666763783510069      0      0      0
0.00000666763783510069      0.00000675993957462272      0      0      0
0.00000675993957462272      0.0000068535190696752      0      0      0
0.0000068535190696752      0.00000694839400854009      0      0      0
0.00000694839400854009      0.00000704458232436258      0      0      0
0.00000704458232436258      0.00000714210219854078      0      0      0
0.00000714210219854078      0.00000724097206416231      0      0      0
0.00000724097206416231      0.00000734121060948854      0      0      0
0.00000734121060948854      0.000007442836781487      0      0      0
0.000007442836781487      0.00000754586978941272      0      0      0
0.00000754586978941272      0.00000765032910843916      0      0      0
0.00000765032910843916      0.00000775623448333934      0      0      0
0.00000775623448333934      0.00000786360593221801      0      0      0
0.00000786360593221801      0.00000797246375029542      0      0      0
0.00000797246375029542      0.00000808282851374354      0      0      0
0.00000808282851374354      0.00000819472108357529      0      0      0
0.00000819472108357529      0.00000830816260958769      0      0      0
0.00000830816260958769      0.00000842317453435958      0      0      0
0.00000842317453435958      0.00000853977859730466      0      0      0
0.00000853977859730466      0.00000865799683878063      0      0      0
0.00000865799683878063      0.00000877785160425524      0      0      0
0.00000877785160425524      0.00000889936554853005      0      0      0
0.00000889936554853005      0.00000902256164002253      0      0      0
0.00000902256164002253      0.00000914746316510757      0      0      0
0.00000914746316510757      0.00000927409373251906      0      0      0
0.00000927409373251906      0.00000940247727781235      0      0      0
0.00000940247727781235      0.00000953263806788851      0      0      0
0.00000953263806788851      0.00000966460070558129      0      0      0
0.00000966460070558129      0.00000979839013430744      0      0      0
0.00000979839013430744      0.00000993403164278155      0      0      0
0.00000993403164278155      0.000010071550869796      0      0      0
0.000010071550869796      0.0000102109738090674      0      0      0
0.0000102109738090674      0.0000103523268141496      0      0      0
0.0000103523268141496      0.000010495636603415      0      0      0
0.000010495636603415      0.0000106409302651053      0      0      0
0.0000106409302651053      0.000010788235262451      0      0      0
0.000010788235262451      0.0000109375794388631      0      0      0
0.0000109375794388631      0.0000110889910231955      0      0      0
0.0000110889910231955      0.0000112424986350812      0      0      0
0.0000112424986350812      0.0000113981312903417      0      0      0
0.0000113981312903417      0.0000115559184064716      0      0      0
0.0000115559184064716      0.000011715889808199      0      0      0
0.000011715889808199      0.0000118780757331232      0      0      0
0.0000118780757331232      0.0000120425068374297      0      0      0
0.0000120425068374297      0.0000122092142016854      0      0      0
0.0000122092142016854      0.0000123782293367127      0      0      0
0.0000123782293367127      0.0000125495841895462      0      0      0
0.0000125495841895462      0.0000127233111494713      0      0      0
0.0000127233111494713      0.0000128994430541458      0      0      0
0.0000128994430541458      0.0000130780131958075      0      0      0
0.0000130780131958075      0.0000132590553275668      0      0      0
0.0000132590553275668      0.0000134426036697863      0      0      0
0.0000134426036697863      0.00001362869291655      0      0      0
0.00001362869291655      0.00001381735824222      0      0      0
0.00001381735824222      0.0000140086353080861      0      0      0
0.0000140086353080861      0.0000142025602691059      0      0      0
0.0000142025602691059      0.0000143991697807389      0      0      0
0.0000143991697807389      0.0000145985010058751      0      0      0
0.0000145985010058751      0.0000148005916218595      0      0      0
0.0000148005916218595      0.0000150054798276138      0      0      0
0.0000150054798276138      0.0000152132043508565      0      0      0
0.0000152132043508565      0.0000154238044554237      0      0      0
0.0000154238044554237      0.0000156373199486901      0      0      0
0.0000156373199486901      0.0000158537911890937      0      0      0
0.0000158537911890937      0.0000160732590937644      0      0      0
0.0000160732590937644      0.0000162957651462576      0      0      0
0.0000162957651462576      0.000016521351404396      0      0      0
0.000016521351404396      0.0000167500605082187      0      0      0
0.0000167500605082187      0.0000169819356880416      0      0      0
0.0000169819356880416      0.0000172170207726282      0      0      0
0.0000172170207726282      0.0000174553601974744      0      0      0
0.0000174553601974744      0.0000176969990132074      0      0      0
0.0000176969990132074      0.0000179419828941014      0      0      0
0.0000179419828941014      0.0000181903581467107      0      0      0
0.0000181903581467107      0.0000184421717186223      0      0      0
0.0000184421717186223      0.0000186974712073306      0      0      0
0.0000186974712073306      0.0000189563048692332      0      0      0
0.0000189563048692332      0.0000192187216287532      0      0      0
0.0000192187216287532      0.0000194847710875863      0      0      0
0.0000194847710875863      0.0000197545035340766      0      0      0
0.0000197545035340766      0.000020027969952722      0      0      0
0.000020027969952722      0.0000203052220338112      0      0      0
0.0000203052220338112      0.0000205863121831945      0      0      0
0.0000205863121831945      0.0000208712935321888      0      0      0
0.0000208712935321888      0.000021160219947621      0      0      0
0.000021160219947621      0.0000214531460420097      0      0      0
0.0000214531460420097      0.0000217501271838877      0      0      0
0.0000217501271838877      0.0000220512195082683      0      0      0
0.0000220512195082683      0.0000223564799272551      0      0      0
0.0000223564799272551      0.0000226659661408002      0      0      0
0.0000226659661408002      0.0000229797366476099      0      0      0
0.0000229797366476099      0.0000232978507562027      0      0      0
0.0000232978507562027      0.0000236203685961192      0      0      0
0.0000236203685961192      0.000023947351129288      0      0      0
0.000023947351129288      0.0000242788601615485      0      0      0
0.0000242788601615485      0.0000246149583543337      0      0      0
0.0000246149583543337      0.0000249557092365137      0      0      0
0.0000249557092365137      0.0000253011772164045      0      0      0
0.0000253011772164045      0.0000256514275939423      0      0      0
0.0000256514275939423      0.0000260065265730261      0      0      0
0.0000260065265730261      0.0000263665412740315      0      0      0
0.0000263665412740315      0.0000267315397464981      0      0      0
0.0000267315397464981      0.0000271015909819919      0      0      0
0.0000271015909819919      0.0000274767649271459      0      0      0
0.0000274767649271459      0.0000278571324968813      0      0      0
0.0000278571324968813      0.0000282427655878122      0      0      0
0.0000282427655878122      0.0000286337370918349      0      0      0
0.0000286337370918349      0.0000290301209099061      0      0      0
0.0000290301209099061      0.0000294319919660113      0      0      0
0.0000294319919660113      0.0000298394262213274      0      0      0
0.0000298394262213274      0.00003025250068858      0      0      0
0.00003025250068858      0.000030671293446601      0      0      0
0.000030671293446601      0.0000310958836550867      0      0      0
0.0000310958836550867      0.00003152635156956      0      0      0
0.00003152635156956      0.000031962778556541      0      0      0
0.000031962778556541      0.0000324052471089262      0      0      0
0.0000324052471089262      0.0000328538408615817      0      0      0
0.0000328538408615817      0.000033308644607151      0      0      0
0.000033308644607151      0.0000337697443120835      0      0      0
0.0000337697443120835      0.0000342372271328825      0      0      0
0.0000342372271328825      0.0000347111814325807      0      0      0
0.0000347111814325807      0.0000351916967974413      0      0      0
0.0000351916967974413      0.0000356788640538924      0      0      0
0.0000356788640538924      0.0000361727752856944      0      0      0
0.0000361727752856944      0.0000366735238513458      0      0      0
0.0000366735238513458      0.0000371812044017293      0      0      0
0.0000371812044017293      0.0000376959128980032      0      0      0
0.0000376959128980032      0.0000382177466297395      0      0      0
0.0000382177466297395      0.0000387468042333134      0      0      0
0.0000387468042333134      0.0000392831857105477      0      0      0
0.0000392831857105477      0.0000398269924476147      0      0      0
0.0000398269924476147      0.0000403783272342003      0      0      0
0.0000403783272342003      0.0000409372942829333      0      0      0
0.0000409372942829333      0.0000415039992490831      0      0      0
0.0000415039992490831      0.000042078549250531      0      0      0
0.000042078549250531      0.0000426610528880173      0      0      0
0.0000426610528880173      0.0000432516202656688      0      0      0
0.0000432516202656688      0.0000438503630118107      0      0      0
0.0000438503630118107      0.0000444573943000663      0      0      0
0.0000444573943000663      0.0000450728288707489      0      0      0
0.0000450728288707489      0.0000456967830525504      0      0      0
0.0000456967830525504      0.0000463293747845289      0      0      0
0.0000463293747845289      0.0000469707236384016      0      0      0
0.0000469707236384016      0.0000476209508411464      0      0      0
0.0000476209508411464      0.0000482801792979158      0      0      0
0.0000482801792979158      0.0000489485336152684      0      0      0
0.0000489485336152684      0.0000496261401247217      0      0      0
0.0000496261401247217      0.0000503131269066316      0      0      0
0.0000503131269066316      0.0000510096238144011      0      0      0
0.0000510096238144011      0.000051715762499026      0      0      0
0.000051715762499026      0.000052431676433979      0      0      0
0.000052431676433979      0.0000531575009404385      0      0      0
0.0000531575009404385      0.0000538933732128671      0      0      0
0.0000538933732128671      0.0000546394323449439      0      0      0
0.0000546394323449439      0.0000553958193558558      0      0      0
0.0000553958193558558      0.0000561626772169526      0      0      0
0.0000561626772169526      0.0000569401508787716      0      0      0
0.0000569401508787716      0.0000577283872984359      0      0      0
0.0000577283872984359      0.0000585275354674316      0      0      0
0.0000585275354674316      0.0000593377464397706      0      0      0
0.0000593377464397706      0.0000601591733605423      0      0      0
0.0000601591733605423      0.0000609919714948611      0      0      0
0.0000609919714948611      0.0000618362982572143      0      0      0
0.0000618362982572143      0.0000626923132412161      0      0      0
0.0000626923132412161      0.0000635601782497746      0      0      0
0.0000635601782497746      0.0000644400573256746      0      0      0
0.0000644400573256746      0.0000653321167825856      0      0      0
0.0000653321167825856      0.0000662365252364977      0      0      0
0.0000662365252364977      0.0000671534536375933      0      0      0
0.0000671534536375933      0.0000680830753025601      0      0      0
0.0000680830753025601      0.0000690255659473509      0      0      0
0.0000690255659473509      0.0000699811037203975      0      0      0
0.0000699811037203975      0.0000709498692362838      0      0      0
0.0000709498692362838      0.0000719320456098856      0      0      0
0.0000719320456098856      0.0000729278184909828      0      0      0
0.0000729278184909828      0.0000739373760993502      0      0      0
0.0000739373760993502      0.0000749609092603353      0      0      0
0.0000749609092603353      0.0000759986114409274      0      0      0
0.0000759986114409274      0.0000770506787863264      0      0      0
0.0000770506787863264      0.0000781173101570184      0      0      0
0.0000781173101570184      0.0000791987071663636      0      0      0
0.0000791987071663636      0.0000802950742187053      0      0      0
0.0000802950742187053      0.000081406618548006      0      0      0
0.000081406618548006      0.0000825335502570186      0      0      0
0.0000825335502570186      0.0000836760823569998      0      0      0
0.0000836760823569998      0.0000848344308079731      0      0      0
0.0000848344308079731      0.0000860088145595493      0      0      0
0.0000860088145595493      0.0000871994555923124      0      0      0
0.0000871994555923124      0.0000884065789597775      0      0      0
0.0000884065789597775      0.0000896304128309307      0      0      0
0.0000896304128309307      0.0000908711885333572      0      0      0
0.0000908711885333572      0.0000921291405969664      0      0      0
0.0000921291405969664      0.0000934045067983223      0      0      0
0.0000934045067983223      0.0000946975282055884      0      0      0
0.0000946975282055884      0.0000960084492240934      0      0      0
0.0000960084492240934      0.0000973375176425286      0      0      0
0.0000973375176425286      0.000098684984679785      0      0      0
0.000098684984679785      0.000100051105032438      0      0      0
0.000100051105032438      0.000101436136922889      0      0      0
0.000101436136922889      0.000102840342148178      0      0      0
0.000102840342148178      0.000104263986129461      0      0      0
0.000104263986129461      0.000105707337962187      0      0      0
0.000105707337962187      0.00010717067046696      0      0      0
0.00010717067046696      0.000108654260241103      0      0      0
0.000108654260241103      0.000110158387710945      0      0      0
0.000110158387710945      0.000111683337184825      0      0      0
0.000111683337184825      0.000113229396906833      0      0      0
0.000113229396906833      0.00011479685911129      0      0      0
0.00011479685911129      0.000116386020077991      0      0      0
0.000116386020077991      0.000117997180188201      0      0      0
0.000117997180188201      0.00011963064398144      0      0      0
0.00011963064398144      0.00012128672021304      0      0      0
0.00012128672021304      0.00012296572191251      0      0      0
0.00012296572191251      0.000124667966442703      0      0      0
0.000124667966442703      0.000126393775559803      0      0      0
0.000126393775559803      0.000128143475474143      0      0      0
0.000128143475474143      0.000129917396911867      0      0      0
0.000129917396911867      0.000131715875177439      0      0      0
0.000131715875177439      0.000133539250217029      0      0      0
0.000133539250217029      0.00013538786668276      0      0      0
0.00013538786668276      0.000137262073997862      0      0      0
0.000137262073997862      0.000139162226422714      0      0      0
0.000139162226422714      0.00014108868312181      0      0      0
0.00014108868312181      0.000143041808231644      0      0      0
0.000143041808231644      0.000145021970929542      0      0      0
0.000145021970929542      0.00014702954550344      0      0      0
0.00014702954550344      0.000149064911422635      0      0      0
0.000149064911422635      0.00015112845340951      0      0      0
0.00015112845340951      0.000153220561512254      0      0      0
0.000153220561512254      0.000155341631178586      0      0      0
0.000155341631178586      0.000157492063330508      0      0      0
0.000157492063330508      0.000159672264440082      0      0      0
0.000159672264440082      0.00016188264660626      0      0      0
0.00016188264660626      0.000164123627632783      0      0      0
0.000164123627632783      0.00016639563110715      0      0      0
0.00016639563110715      0.000168699086480686      0      0      0
0.000168699086480686      0.000171034429149716      0      0      0
0.000171034429149716      0.00017340210053786      0      0      0
0.00017340210053786      0.000175802548179476      0      0      0
0.000175802548179476      0.000178236225804249      0      0      0
0.000178236225804249      0.000180703593422953      0      0      0
0.000180703593422953      0.000183205117414405      0      0      0
0.000183205117414405      0.000185741270613619      0      0      0
0.000185741270613619      0.000188312532401177      0      0      0
0.000188312532401177      0.000190919388793845      0      0      0
0.000190919388793845      0.000193562332536437      0      0      0
0.000193562332536437      0.000196241863194957      0      0      0
0.000196241863194957      0.000198958487251018      0      0      0
0.000198958487251018      0.000201712718197586      0      0      0
0.000201712718197586      0.000204505076636033      0      0      0
0.000204505076636033      0.000207336090374545      0      0      0
0.000207336090374545      0.000210206294527884      0      0      0
0.000210206294527884      0.000213116231618538      0      0      0
0.000213116231618538      0.000216066451679264      0      0      0
0.000216066451679264      0.000219057512357059      0      0      0
0.000219057512357059      0.000222089979018563      0      0      0
0.000222089979018563      0.000225164424856924      0      0      0
0.000225164424856924      0.000228281431000144      0      0      0
0.000228281431000144      0.00023144158662092      0      0      0
0.00023144158662092      0.000234645489048012      0      0      0
0.000234645489048012      0.000237893743879147      0      0      0
0.000237893743879147      0.000241186965095492      0      0      0
0.000241186965095492      0.000244525775177701      0      0      0
0.000244525775177701      0.000247910805223583      0      0      0
0.000247910805223583      0.000251342695067386      0      0      0
0.000251342695067386      0.000254822093400743      0      0      0
0.000254822093400743      0.00025834965789528      0      0      0
0.00025834965789528      0.000261926055326934      0      0      0
0.000261926055326934      0.000265551961701985      0      0      0
0.000265551961701985      0.00026922806238483      0      0      0
0.00026922806238483      0.000272955052227537      0      0      0
0.000272955052227537      0.000276733635701177      0      0      0
0.000276733635701177      0.000280564527028988      0      0      0
0.000280564527028988      0.000284448450321376      0      0      0
0.000284448450321376      0.000288386139712781      0      0      0
0.000288386139712781      0.000292378339500449      0      0      0
0.000292378339500449      0.000296425804285111      0      0      0
0.000296425804285111      0.000300529299113624      0      0      0
0.000300529299113624      0.000304689599623573      0      0      0
0.000304689599623573      0.000308907492189884      0      0      0
0.000308907492189884      0.000313183774073464      0      0      0
0.000313183774073464      0.000317519253571897      0      0      0
0.000317519253571897      0.000321914750172228      0      0      0
0.000321914750172228      0.000326371094705861      0      0      0
0.000326371094705861      0.000330889129505603      0      0      0
0.000330889129505603      0.000335469708564879      0      0      0
0.000335469708564879      0.000340113697699154      0      0      0
0.000340113697699154      0.000344821974709588      0      0      0
0.000344821974709588      0.000349595429548956      0      0      0
0.000349595429548956      0.000354434964489868      0      0      0
0.000354434964489868      0.000359341494295315      0      0      0
0.000359341494295315      0.000364315946391572      0      0      0
0.000364315946391572      0.000369359261043507      0      0      0
0.000369359261043507      0.000374472391532301      0      0      0
0.000374472391532301      0.00037965630433564      0      0      0
0.00037965630433564      0.000384911979310397      0      0      0
0.000384911979310397      0.000390240409877844      0      0      0
0.000390240409877844      0.000395642603211426      0      0      0
0.000395642603211426      0.000401119580427133      0      0      0
0.000401119580427133      0.000406672376776519      0      0      0
0.000406672376776519      0.000412302041842373      0      0      0
0.000412302041842373      0.000418009639737117      0      0      0
0.000418009639737117      0.000423796249303941      0      0      0
0.000423796249303941      0.000429662964320725      0      0      0
0.000429662964320725      0.000435610893706785      0      0      0
0.000435610893706785      0.000441641161732474      0      0      0
0.000441641161732474      0.000447754908231697      0      0      0
0.000447754908231697      0.000453953288817359      0      0      0
0.000453953288817359      0.000460237475099795      0      0      0
0.000460237475099795      0.000466608654908228      0      0      0
0.000466608654908228      0.000473068032515292      0      0      0
0.000473068032515292      0.000479616828864662      0      0      0
0.000479616828864662      0.000486256281801832      0      0      0
0.000486256281801832      0.000492987646308097      0      0      0
0.000492987646308097      0.000499812194737762      0      0      0
0.000499812194737762      0.000506731217058643      0      0      0
0.000506731217058643      0.0005137460210959      0      0      0
0.0005137460210959      0.000520857932779231      0      0      0
0.000520857932779231      0.000528068296393506      0      0      0
0.000528068296393506      0.000535378474832857      0      0      0
0.000535378474832857      0.000542789849858294      0      0      0
0.000542789849858294      0.000550303822358882      0      0      0
0.000550303822358882      0.000557921812616533      0      0      0
0.000557921812616533      0.000565645260574473      0      0      0
0.000565645260574473      0.00057347562610941      0      0      0
0.00057347562610941      0.000581414389307485      0      0      0
0.000581414389307485      0.000589463050744029      0      0      0
0.000589463050744029      0.000597623131767208      0      0      0
0.000597623131767208      0.000605896174785581      0      0      0
0.000605896174785581      0.000614283743559644      0      0      0
0.000614283743559644      0.000622787423497414      0      0      0
0.000622787423497414      0.000631408821954096      0      0      0
0.000631408821954096      0.000640149568535908      0      0      0
0.000640149568535908      0.000649011315408104      0      0      0
0.000649011315408104      0.000657995737607266      0      0      0
0.000657995737607266      0.000667104533357915      0      0      0
0.000667104533357915      0.00067633942439351      0      0      0
0.00067633942439351      0.000685702156281888      0      0      0
0.000685702156281888      0.000695194498755206      0      0      0
0.000695194498755206      0.000704818246044455      0      0      0
0.000704818246044455      0.000714575217218609      0      0      0
0.000714575217218609      0.000724467256528451      0      0      0
0.000724467256528451      0.000734496233755185      0      0      0
0.000734496233755185      0.000744664044563847      0      0      0
0.000744664044563847      0.000754972610861632      0      0      0
0.000754972610861632      0.000765423881161163      0      0      0
0.000765423881161163      0.0007760198309488      0      0      0
0.0007760198309488      0.000786762463058045      0      0      0
0.000786762463058045      0.00079765380804811      0      0      0
0.00079765380804811      0.000808695924587738      0      0      0
0.000808695924587738      0.000819890899844323      0      0      0
0.000819890899844323      0.00083124084987843      0      0      0
0.00083124084987843      0.000842747920043766      0      0      0
0.000842747920043766      0.000854414285392693      0      0      0
0.000854414285392693      0.000866242151087355      0      0      0
0.000866242151087355      0.000878233752816494      0      0      0
0.000878233752816494      0.000890391357218039      0      0      0
0.000890391357218039      0.000902717262307538      0      0      0
0.000902717262307538      0.000915213797912533      0      0      0
0.000915213797912533      0.000927883326112938      0      0      0
0.000927883326112938      0.000940728241687513      0      0      0
0.000940728241687513      0.000953750972566528      0      0      0
0.000953750972566528      0.000966953980290686      0      0      0
0.000966953980290686      0.000980339760476396      0      0      0
0.000980339760476396      0.000993910843287497      0      0      0
0.000993910843287497      0.0010076697939135      0      0      0
0.0010076697939135      0.00102161921305448      0      0      0
0.00102161921305448      0.0010357617374126      0      0      0
0.0010357617374126      0.00105010004019057      0      0      0
0.00105010004019057      0.00106463683159689      0      0      0
0.00106463683159689      0.00107937485935813      0      0      0
0.00107937485935813      0.00109431690923832      0      0      0
0.00109431690923832      0.00110946580556549      0      0      0
0.00110946580556549      0.00112482441176555      0      0      0
0.00112482441176555      0.00114039563090349      0      0      0
0.00114039563090349      0.00115618240623217      0      0      0
0.00115618240623217      0.00117218772174859      0      0      0
0.00117218772174859      0.00118841460275796      0      0      0
0.00118841460275796      0.00120486611644553      0      0      0
0.00120486611644553      0.00122154537245635      0      0      0
0.00122154537245635      0.00123845552348304      0      0      0
0.00123845552348304      0.00125559976586171      0      0      0
0.00125559976586171      0.00127298134017614      0      0      0
0.00127298134017614      0.00129060353187029      0      0      0
0.00129060353187029      0.00130846967186935      0      0      0
0.00130846967186935      0.00132658313720929      0      0      0
0.00132658313720929      0.00134494735167523      0      0      0
0.00134494735167523      0.00136356578644858      0      0      0
0.00136356578644858      0.00138244196076317      0      0      0
0.00138244196076317      0.00140157944257044      0      0      0
0.00140157944257044      0.00142098184921384      0      0      0
0.00142098184921384      0.00144065284811262      0      0      0
0.00144065284811262      0.00146059615745496      0      0      0
0.00146059615745496      0.00148081554690089      0      0      0
0.00148081554690089      0.00150131483829471      0      0      0
0.00150131483829471      0.00152209790638749      0      0      0
0.00152209790638749      0.00154316867956938      0      0      0
0.00154316867956938      0.00156453114061223      0      0      0
0.00156453114061223      0.00158618932742236      0      0      0
0.00158618932742236      0.00160814733380381      0      0      0
0.00160814733380381      0.00163040931023216      0      0      0
0.00163040931023216      0.00165297946463904      0      0      0
0.00165297946463904      0.00167586206320748      0      0      0
0.00167586206320748      0.00169906143117836      0      0      0
0.00169906143117836      0.00172258195366789      0      0      0
0.00172258195366789      0.00174642807649655      0      0      0
0.00174642807649655      0.00177060430702936      0      0      0
0.00177060430702936      0.00179511521502795      0      0      0
0.00179511521502795      0.00181996543351421      0      0      0
0.00181996543351421      0.00184515965964614      0      0      0
0.00184515965964614      0.00187070265560561      0      0      0
0.00187070265560561      0.00189659924949857      0      0      0
0.00189659924949857      0.00192285433626758      0      0      0
0.00192285433626758      0.00194947287861711      0      0      0
0.00194947287861711      0.00197645990795156      0      0      0
0.00197645990795156      0.00200382052532629      0      0      0
0.00200382052532629      0.00203155990241182      0      0      0
0.00203155990241182      0.00205968328247135      0      0      0
0.00205968328247135      0.00208819598135186      0      0      0
0.00208819598135186      0.00211710338848892      0      0      0
0.00211710338848892      0.00214641096792534      0      0      0
0.00214641096792534      0.00217612425934403      0      0      0
0.00217612425934403      0.00220624887911509      0      0      0
0.00220624887911509      0.00223679052135739      0      0      0
0.00223679052135739      0.00226775495901488      0      0      0
0.00226775495901488      0.00229914804494778      0      0      0
0.00229914804494778      0.00233097571303889      0      0      0
0.00233097571303889      0.00236324397931521      0      0      0
0.00236324397931521      0.00239595894308506      0      0      0
0.00239595894308506      0.00242912678809096      0      0      0
0.00242912678809096      0.00246275378367852      0      0      0
0.00246275378367852      0.00249684628598141      0      0      0
0.00249684628598141      0.00253141073912281      0      0      0
0.00253141073912281      0.0025664536764335      0      0      0
0.0025664536764335      0.00260198172168671      0      0      0
0.00260198172168671      0.00263800159035023      0      0      0
0.00263800159035023      0.00267452009085567      0      0      0
0.00267452009085567      0.00271154412588544      0      0      0
0.00271154412588544      0.00274908069367747      0      0      0
0.00274908069367747      0.00278713688934801      0      0      0
0.00278713688934801      0.00282571990623272      0      0      0
0.00282571990623272      0.00286483703724639      0      0      0
0.00286483703724639      0.00290449567626138      0      0      0
0.00290449567626138      0.00294470331950526      0      0      0
0.00294470331950526      0.0029854675669777      0      0      0
0.0029854675669777      0.00302679612388701      0      0      0
0.00302679612388701      0.0030686968021066      0      0      0
0.0030686968021066      0.00311117752165154      0      0      0
0.00311117752165154      0.0031542463121756      0      0      0
0.0031542463121756      0.00319791131448903      0      0      0
0.00319791131448903      0.00324218078209728      0      0      0
0.00324218078209728      0.0032870630827611      0      0      0
0.0032870630827611      0.00333256670007821      0      0      0
0.00333256670007821      0.00337870023508683      0      0      0
0.00337870023508683      0.00342547240789146      0      0      0
0.00342547240789146      0.00347289205931113      0      0      0
0.00347289205931113      0.00352096815255051      0      0      0
0.00352096815255051      0.00356970977489406      0      0      0
0.00356970977489406      0.00361912613942378      0      0      0
0.00361912613942378      0.0036692265867606      0      0      0
0.0036692265867606      0.00372002058682995      0      0      0
0.00372002058682995      0.00377151774065175      0      0      0
0.00377151774065175      0.00382372778215516      0      0      0
0.00382372778215516      0.00387666058001854      0      0      0
0.00387666058001854      0.00393032613953476      0      0      0
0.00393032613953476      0.0039847346045024      0      0      0
0.0039847346045024      0.00403989625914312      0      0      0
0.00403989625914312      0.00409582153004557      0      0      0
0.00409582153004557      0.00415252098813623      0      0      0
0.00415252098813623      0.00421000535067748      0      0      0
0.00421000535067748      0.0042682854832934      0      0      0
0.0042682854832934      0.00432737240202355      0      0      0
0.00432737240202355      0.00438727727540519      0      0      0
0.00438727727540519      0.00444801142658443      0      0      0
0.00444801142658443      0.00450958633545639      0      0      0
0.00450958633545639      0.00457201364083525      0      0      0
0.00457201364083525      0.00463530514265407      0      0      0
0.00463530514265407      0.00469947280419532      0      0      0
0.00469947280419532      0.00476452875435209      0      0      0
0.00476452875435209      0.0048304852899207      0      0      0
0.0048304852899207      0.00489735487792503      0      0      0
0.00489735487792503      0.00496515015797302      0      0      0
0.00496515015797302      0.00503388394464577      0      0      0
0.00503388394464577      0.00510356922991978      0      0      0
0.00510356922991978      0.00517421918562266      0      0      0
0.00517421918562266      0.00524584716592283      0      0      0
0.00524584716592283      0.00531846670985373      0      0      0
0.00531846670985373      0.00539209154387294      0      0      0
0.00539209154387294      0.00546673558445676      0      0      0
0.00546673558445676      0.00554241294073067      0      0      0
0.00554241294073067      0.00561913791713623      0      0      0
0.00561913791713623      0.00569692501613484      0      0      0
0.00569692501613484      0.00577578894094906      0      0      0
0.00577578894094906      0.00585574459834172      0      0      0
0.00585574459834172      0.00593680710143364      0      0      0
0.00593680710143364      0.00601899177256026      0      0      0
0.00601899177256026      0.00610231414616781      0      0      0
0.00610231414616781      0.0061867899717497      0      0      0
0.0061867899717497      0.0062724352168234      0      0      0
0.0062724352168234      0.00635926606994866      0      0      0
0.00635926606994866      0.00644729894378739      0      0      0
0.00644729894378739      0.00653655047820597      0      0      0
0.00653655047820597      0.00662703754342055      0      0      0
0.00662703754342055      0.00671877724318579      0      0      0
0.00671877724318579      0.00681178691802782      0      0      0
0.00681178691802782      0.00690608414852187      0      0      0
0.00690608414852187      0.00700168675861542      0      0      0
0.00700168675861542      0.00709861281899715      0      0      0
0.00709861281899715      0.00719688065051277      0      0      0
0.00719688065051277      0.00729650882762788      0      0      0
0.00729650882762788      0.00739751618193895      0      0      0
0.00739751618193895      0.00749992180573285      0      0      0
0.00749992180573285      0.00760374505559565      0      0      0
0.00760374505559565      0.00770900555607137      0      0      0
0.00770900555607137      0.00781572320337137      0      0      0
0.00781572320337137      0.00792391816913513      0      0      0
0.00792391816913513      0.00803361090424307      0      0      0
0.00803361090424307      0.00814482214268214      0      0      0
0.00814482214268214      0.00825757290546495      0      0      0
0.00825757290546495      0.00837188450460311      0      0      0
0.00837188450460311      0.0084877785471356      0      0      0
0.0084877785471356      0.00860527693921294      0      0      0
0.00860527693921294      0.00872440189023784      0      0      0
0.00872440189023784      0.0088451759170632      0      0      0
0.0088451759170632      0.00896762184824822      0      0      0
0.00896762184824822      0.00909176282837339      0      0      0
0.00909176282837339      0.00921762232241531      0      0      0
0.00921762232241531      0.009345224120182      0      0      0
0.009345224120182      0.00947459234080956      0      0      0
0.00947459234080956      0.00960575143732124      0      0      0
0.00960575143732124      0.0097387262012494      0      0      0
0.0097387262012494      0.00987354176732169      0      0      0
0.00987354176732169      0.0100102236182119      0      0      0
0.0100102236182119      0.0101487975893568      0      0      0
0.0101487975893568      0.0102892898738392      0      0      0
0.0102892898738392      0.0104317270273393      0      0      0
0.0104317270273393      0.0105761359731542      0      0      0
0.0105761359731542      0.0107225440072866      0      0      0
0.0107225440072866      0.0108709788036044      0      0      0
0.0108709788036044      0.0110214684190717      0      0      0
0.0110214684190717      0.0111740412990521      0      0      0
0.0111740412990521      0.0113287262826851      0      0      0
0.0113287262826851      0.0114855526083377      0      0      0
0.0114855526083377      0.0116445499191305      0      0      0
0.0116445499191305      0.0118057482685412      0      0      0
0.0118057482685412      0.0119691781260852      0      0      0
0.0119691781260852      0.0121348703830748      0      0      0
0.0121348703830748      0.0123028563584581      0      0      0
0.0123028563584581      0.0124731678047393      0      0      0
0.0124731678047393      0.0126458369139802      0      0      0
0.0126458369139802      0.0128208963238851      0      0      0
0.0128208963238851      0.0129983791239701      0      0      0
0.0129983791239701      0.0131783188618175      0      0      0
0.0131783188618175      0.0133607495494169      0      0      0
0.0133607495494169      0.0135457056695945      0      0      0
0.0135457056695945      0.0137332221825303      0      0      0
0.0137332221825303      0.0139233345323668      0      0      0
0.0139233345323668      0.0141160786539086      0      0      0
0.0141160786539086      0.0143114909794141      0      0      0
0.0143114909794141      0.0145096084454827      0      0      0
0.0145096084454827      0.0147104685000363      0      0      0
0.0147104685000363      0.0149141091093971      0      0      0
0.0149141091093971      0.0151205687654648      0      0      0
0.0151205687654648      0.0153298864929916      0      0      0
0.0153298864929916      0.0155421018569589      0      0      0
0.0155421018569589      0.015757254970056      0      0      0
0.015757254970056      0.0159753865002618      0      0      0
0.0159753865002618      0.0161965376785319      0      0      0
0.0161965376785319      0.0164207503065923      0      0      0
0.0164207503065923      0.0166480667648403      0      0      0
0.0166480667648403      0.0168785300203555      0      0      0
0.0168785300203555      0.0171121836350213      0      0      0
0.0171121836350213      0.0173490717737588      0      0      0
0.0173490717737588      0.017589239212875      0      0      0
0.017589239212875      0.0178327313485262      0      0      0
0.0178327313485262      0.0180795942052988      0      0      0
0.0180795942052988      0.0183298744449088      0      0      0
0.0183298744449088      0.0185836193750216      0      0      0
0.0185836193750216      0.0188408769581945      0      0      0
0.0188408769581945      0.0191016958209418      0      0      0
0.0191016958209418      0.0193661252629267      0      0      0
0.0193661252629267      0.0196342152662799      0      0      0
0.0196342152662799      0.0199060165050465      0      0      0
0.0199060165050465      0.0201815803547652      0      0      0
0.0201815803547652      0.0204609589021785      0      0      0
0.0204609589021785      0.0207442049550786      0      0      0
0.0207442049550786      0.0210313720522889      0      0      0
0.0210313720522889      0.0213225144737837      0      0      0
0.0213225144737837      0.0216176872509482      0      0      0
0.0216176872509482      0.0219169461769806      0      0      0
0.0219169461769806      0.0222203478174381      0      0      0
0.0222203478174381      0.0225279495209286      0      0      0
0.0225279495209286      0.0228398094299506      0      0      0
0.0228398094299506      0.0231559864918837      0      0      0
0.0231559864918837      0.0234765404701303      0      0      0
0.0234765404701303      0.0238015319554124      0      0      0
0.0238015319554124      0.0241310223772239      0      0      0
0.0241310223772239      0.0244650740154424      0      0      0
0.0244650740154424      0.0248037500121009      0      0      0
0.0248037500121009      0.025147114383323      0      0      0
0.025147114383323      0.0254952320314234      0      0      0
0.0254952320314234      0.025848168757175      0      0      0
0.025848168757175      0.0262059912722472      0      0      0
0.0262059912722472      0.0265687672118152      0      0      0
0.0265687672118152      0.0269365651473444      0      0      0
0.0269365651473444      0.0273094545995519      0      0      0
0.0273094545995519      0.0276875060515468      0      0      0
0.0276875060515468      0.0280707909621536      0      0      0
0.0280707909621536      0.0284593817794181      0      0      0
0.0284593817794181      0.0288533519543027      0      0      0
0.0288533519543027      0.0292527759545692      0      0      0
0.0292527759545692      0.0296577292788545      0      0      0
0.0296577292788545      0.0300682884709421      0      0      0
0.0300682884709421      0.0304845311342295      0      0      0
0.0304845311342295      0.0309065359463971      0      0      0
0.0309065359463971      0.0313343826742795      0      0      0
0.0313343826742795      0.0317681521889432      0      0      0
0.0317681521889432      0.0322079264809726      0      0      0
0.0322079264809726      0.0326537886759678      0      0      0
0.0326537886759678      0.033105823050257      0      0      0
0.033105823050257      0.033564115046826      0      0      0
0.033564115046826      0.0340287512914689      0      0      0
0.0340287512914689      0.0344998196091616      0      0      0
0.0344998196091616      0.0349774090406628      0      0      0
0.0349774090406628      0.0354616098593442      0      0      0
0.0354616098593442      0.0359525135882537      0      0      0
0.0359525135882537      0.0364502130174152      0      0      0
0.0364502130174152      0.0369548022213675      0      0      0
0.0369548022213675      0.0374663765769464      0      0      0
0.0374663765769464      0.0379850327813123      0      0      0
0.0379850327813123      0.0385108688702281      0      0      0
0.0385108688702281      0.0390439842365898      0      0      0
0.0390439842365898      0.0395844796492134      0      0      0
0.0395844796492134      0.0401324572718825      0      0      0
0.0401324572718825      0.0406880206826587      0      0      0
0.0406880206826587      0.0412512748934598      0      0      0
0.0412512748934598      0.0418223263699098      0      0      0
0.0418223263699098      0.0424012830514618      0      0      0
0.0424012830514618      0.0429882543718015      0      0      0
0.0429882543718015      0.0435833512795317      0      0      0
0.0435833512795317      0.0441866862591436      0      0      0
0.0441866862591436      0.0447983733522791      0      0      0
0.0447983733522791      0.0454185281792862      0      0      0
0.0454185281792862      0.0460472679610735      0      0      0
0.0460472679610735      0.0466847115412677      0      0      0
0.0466847115412677      0.0473309794086762      0      0      0
0.0473309794086762      0.047986193720063      0      0      0
0.047986193720063      0.0486504783232378      0      0      0
0.0486504783232378      0.0493239587804657      0      0      0
0.0493239587804657      0.0500067623922011      0      0      0
0.0500067623922011      0.0506990182211494      0      0      0
0.0506990182211494      0.0514008571166629      0      0      0
0.0514008571166629      0.0521124117394733      0      0      0
0.0521124117394733      0.0528338165867671      0      0      0
0.0528338165867671      0.0535652080176086      0      0      0
0.0535652080176086      0.0543067242787134      0      0      0
0.0543067242787134      0.0550585055305805      0      0      0
0.0550585055305805      0.0558206938739848      0      0      0
0.0558206938739848      0.0565934333768373      0      0      0
0.0565934333768373      0.0573768701014157      0      0      0
0.0573768701014157      0.0581711521319738      0      0      0
0.0581711521319738      0.0589764296027321      0      0      0
0.0589764296027321      0.0597928547262553      0      0      0
0.0597928547262553      0.0606205818222245      0      0      0
0.0606205818222245      0.0614597673466051      0      0      0
0.0614597673466051      0.0623105699212211      0      0      0
0.0623105699212211      0.0631731503637371      0      0      0
0.0631731503637371      0.0640476717180559      0      0      0
0.0640476717180559      0.064934299285137      0      0      0
0.064934299285137      0.065833200654241      0      0      0
0.065833200654241      0.0667445457346082      0      0      0
0.0667445457346082      0.0676685067875737      0      0      0
0.0676685067875737      0.0686052584591283      0      0      0
0.0686052584591283      0.0695549778129301      0      0      0
0.0695549778129301      0.0705178443637725      0      0      0
0.0705178443637725      0.071494040111516      0      0      0
0.071494040111516      0.0724837495754901      0      0      0
0.0724837495754901      0.07348715982937      0      0      0
0.07348715982937      0.0745044605365374      0      0      0
0.0745044605365374      0.0755358439859309      0      0      0
0.0755358439859309      0.0765815051283916      0      0      0
0.0765815051283916      0.0776416416135129      0      0      0
0.0776416416135129      0.0787164538269999      0      0      0
0.0787164538269999      0.0798061449285455      0      0      0
0.0798061449285455      0.0809109208902321      0      0      0
0.0809109208902321      0.0820309905354643      0      0      0
0.0820309905354643      0.0831665655784396      0      0      0
0.0831665655784396      0.0843178606641673      0      0      0
0.0843178606641673      0.0854850934090396      0      0      0
0.0854850934090396      0.0866684844419658      0      0      0
0.0866684844419658      0.087868257446075      0      0      0
0.087868257446075      0.0890846392009967      0      0      0
0.0890846392009967      0.0903178596257262      0      0      0
0.0903178596257262      0.0915681518220832      0      0      0
0.0915681518220832      0.0928357521187732      0      0      0
0.0928357521187732      0.0941209001160578      0      0      0
0.0941209001160578      0.0954238387310435      0      0      0
0.0954238387310435      0.0967448142435972      0      0      0
0.0967448142435972      0.0980840763428988      0      0      0
0.0980840763428988      0.0994418781746361      0      0      0
0.0994418781746361      0.100818476388855      0      0      0
0.100818476388855      0.10221413118847      0      0      0
0.10221413118847      0.103629106378448      0      0      0
0.103629106378448      0.105063669415674      0      0      0
0.105063669415674      0.106518091459502      0      0      0
0.106518091459502      0.107992647423013      0      0      0
0.107992647423013      0.109487616024976      0      0      0
0.109487616024976      0.111003279842531      0      0      0
0.111003279842531      0.112539925364605      0      0      0
0.112539925364605      0.114097843046059      0      0      0
0.114097843046059      0.115677327362591      0      0      0
0.115677327362591      0.117278676866402      0      0      0
0.117278676866402      0.118902194242619      0      0      0
0.118902194242619      0.120548186366517      0      0      0
0.120548186366517      0.122216964361519      0      0      0
0.122216964361519      0.123908843658004      0      0      0
0.123908843658004      0.125624144052934      0      0      0
0.125624144052934      0.127363189770296      0      0      0
0.127363189770296      0.12912630952239      0      0      0
0.12912630952239      0.130913836571959      0      0      0
0.130913836571959      0.132726108795187      0      0      0
0.132726108795187      0.134563468745557      0      0      0
0.134563468745557      0.136426263718606      0      0      0
0.136426263718606      0.138314845817565      0      0      0
0.138314845817565      0.140229572019921      0      0      0
0.140229572019921      0.142170804244882      0      0      0
0.142170804244882      0.144138909421796      0      0      0
0.144138909421796      0.146134259559502      0      0      0
0.146134259559502      0.148157231816648      0      0      0
0.148157231816648      0.150208208572982      0      0      0
0.150208208572982      0.152287577501628      0      0      0
0.152287577501628      0.154395731642364      0      0      0
0.154395731642364      0.156533069475914      0      0      0
0.156533069475914      0.158699994999266      0      0      0
0.158699994999266      0.16089691780204      0      0      0
0.16089691780204      0.163124253143903      0      0      0
0.163124253143903      0.165382422033063      0      0      0
0.165382422033063      0.16767185130585      0      0      0
0.16767185130585      0.16999297370739      0      0      0
0.16999297370739      0.172346227973408      0      0      0
0.172346227973408      0.174732058913154      0      0      0
0.174732058913154      0.177150917493482      0      0      0
0.177150917493482      0.179603260924088      0      0      0
0.179603260924088      0.182089552743936      0      0      0
0.182089552743936      0.184610262908873      0      0      0
0.184610262908873      0.187165867880458      0      0      0
0.187165867880458      0.189756850716024      0      0      0
0.189756850716024      0.192383701159985      0      0      0
0.192383701159985      0.195046915736409      0      0      0
0.195046915736409      0.197746997842864      0      0      0
0.197746997842864      0.200484457845576      0      0      0
0.200484457845576      0.203259813175894      0      0      0
0.203259813175894      0.206073588428097      0      0      0
0.206073588428097      0.208926315458549      0      0      0
0.208926315458549      0.211818533486235      0      0      0
0.211818533486235      0.214750789194674      0      0      0
0.214750789194674      0.217723636835266      0      0      0
0.217723636835266      0.220737638332042      0      0      0
0.220737638332042      0.22379336338789      0      0      0
0.22379336338789      0.226891389592229      0      0      0
0.226891389592229      0.230032302530194      0      0      0
0.230032302530194      0.233216695893316      0      0      0
0.233216695893316      0.236445171591743      0      0      0
0.236445171591743      0.239718339868012      0      0      0
0.239718339868012      0.243036819412397      0      0      0
0.243036819412397      0.246401237479853      0      0      0
0.246401237479853      0.249812230008578      0      0      0
0.249812230008578      0.253270441740218      0      0      0
0.253270441740218      0.256776526341734      0      0      0
0.256776526341734      0.260331146528961      0      0      0
0.260331146528961      0.263934974191869      0      0      0
0.263934974191869      0.267588690521566      0      0      0
0.267588690521566      0.271292986139054      0      0      0
0.271292986139054      0.275048561225772      0      0      0
0.275048561225772      0.27885612565594      0      0      0
0.27885612565594      0.282716399130741      0      0      0
0.282716399130741      0.286630111314356      0      0      0
0.286630111314356      0.290598001971889      0      0      0
0.290598001971889      0.294620821109189      0      0      0
0.294620821109189      0.298699329114623      0      0      0
0.298699329114623      0.302834296902796      0      0      0
0.302834296902796      0.307026506060274      0      0      0
0.307026506060274      0.311276748993318      0      0      0
0.311276748993318      0.315585829077662      0      0      0
0.315585829077662      0.319954560810364      0      0      0
0.319954560810364      0.324383769963767      0      0      0
0.324383769963767      0.32887429374158      0      0      0
0.32887429374158      0.33342698093713      0      0      0
0.33342698093713      0.338042692093795      0      0      0
0.338042692093795      0.342722299667666      0      0      0
0.342722299667666      0.347466688192458      0      0      0
0.347466688192458      0.352276754446699      0      0      0
0.352276754446699      0.357153407623246      0      0      0
0.357153407623246      0.362097569501131      0      0      0
0.362097569501131      0.367110174619799      0      0      0
0.367110174619799      0.372192170455755      0      0      0
0.372192170455755      0.37734451760165      0      0      0
0.37734451760165      0.382568189947856      0      0      0
0.382568189947856      0.387864174866547      0      0      0
0.387864174866547      0.393233473398329      0      0      0
0.393233473398329      0.398677100441459      0      0      0
0.398677100441459      0.40419608494368      0      0      0
0.40419608494368      0.409791470096709      0      0      0
0.409791470096709      0.41546431353342      0      0      0
0.41546431353342      0.421215687527758      0      0      0
0.421215687527758      0.427046679197417      0      0      0
0.427046679197417      0.43295839070933      0      0      0
0.43295839070933      0.438951939487993      0      0      0
0.438951939487993      0.445028458426682      0      0      0
0.445028458426682      0.451189096101594      0      0      0
0.451189096101594      0.457435016988945      0      0      0
0.457435016988945      0.463767401685081      0      0      0
0.463767401685081      0.470187447129631      0      0      0
0.470187447129631      0.476696366831751      0      0      0
0.476696366831751      0.483295391099501      0      0      0
0.483295391099501      0.489985767272398      0      0      0
0.489985767272398      0.496768759957182      0      0      0
0.496768759957182      0.503645651266856      0      0      0
0.503645651266856      0.510617741063022      0      0      0
0.510617741063022      0.517686347201588      0      0      0
0.517686347201588      0.524852805781861      0      0      0
0.524852805781861      0.532118471399099      0      0      0
0.532118471399099      0.539484717400551      0      0      0
0.539484717400551      0.546952936145049      0      0      0
0.546952936145049      0.554524539266187      0      0      0
0.554524539266187      0.56220095793915      0      0      0
0.56220095793915      0.569983643151229      0      0      0
0.569983643151229      0.577874065976087      0      0      0
0.577874065976087      0.585873717851818      0      0      0
0.585873717851818      0.59398411086286      0      0      0
0.59398411086286      0.602206778025804      0      0      0
0.602206778025804      0.610543273579166      0      0      0
0.610543273579166      0.618995173277162      0      0      0
0.618995173277162      0.62756407468756      0      0      0
0.62756407468756      0.636251597493652      0      0      0
0.636251597493652      0.645059383800396      0      0      0
0.645059383800396      0.653989098444817      0      0      0
0.653989098444817      0.663042429310678      0      0      0
0.663042429310678      0.672221087647534      0      0      0
0.672221087647534      0.681526808394186      0      0      0
0.681526808394186      0.690961350506615      0      0      0
0.690961350506615      0.70052649729046      0      0      0
0.70052649729046      0.710224056738094      0      0      0
0.710224056738094      0.720055861870372      0      0      0
0.720055861870372      0.730023771083106      0      0      0
0.730023771083106      0.740129668498331      0      0      0
0.740129668498331      0.750375464320448      0      0      0
0.750375464320448      0.76076309519728      0      0      0
0.76076309519728      0.771294524586143      0      0      0
0.771294524586143      0.781971743124969      0      0      0
0.781971743124969      0.792796769008581      0      0      0
0.792796769008581      0.803771648370161      0      0      0
0.803771648370161      0.814898455668016      0      0      0
0.814898455668016      0.826179294077686      0      0      0
0.826179294077686      0.837616295889483      0      0      0
0.837616295889483      0.849211622911536      0      0      0
0.849211622911536      0.860967466878409      0      0      0
0.860967466878409      0.872886049865385      0      0      0
0.872886049865385      0.884969624708479      0      0      0
0.884969624708479      0.897220475430265      0      0      0
0.897220475430265      0.909640917671599      0      0      0
0.909640917671599      0.922233299129318      0      0      0
0.922233299129318      0.935      0      0      0
# END HISTO1D SudakovqqbarExpOutputsThresholdDivN2LL21
# BEGIN HISTO1D SudakovqqbarExpOutputsThresholdDivN2LL22
PlotOrder=4
LineColor=orange
LineStyle=dashed 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\mathbf{V}^{(2,2)}_{h,\mathrm{thr}}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      3.58442029098466      0      0
0.00000101384324431002      0.00000102787812403307      3.58442029098467      0      0
0.00000102787812403307      0.00000104210729202498      3.58442029098467      0      0
0.00000104210729202498      0.00000105653343786574      3.58442029098468      0      0
0.00000105653343786574      0.00000107115928836782      3.58442029098468      0      0
0.00000107115928836782      0.00000108598760809164      3.58442029098469      0      0
0.00000108598760809164      0.00000110102119986811      3.58442029098470      0      0
0.00000110102119986811      0.00000111626290532839      3.58442029098470      0      0
0.00000111626290532839      0.00000113171560544106      3.58442029098471      0      0
0.00000113171560544106      0.00000114738222105665      3.58442029098472      0      0
0.00000114738222105665      0.00000116326571345971      3.58442029098473      0      0
0.00000116326571345971      0.0000011793690849286      3.58442029098473      0      0
0.0000011793690849286      0.00000119569537930295      3.58442029098474      0      0
0.00000119569537930295      0.000001212247682559      3.58442029098475      0      0
0.000001212247682559      0.00000122902912339292      3.58442029098476      0      0
0.00000122902912339292      0.00000124604287381218      3.58442029098477      0      0
0.00000124604287381218      0.00000126329214973512      3.58442029098478      0      0
0.00000126329214973512      0.00000128078021159884      3.58442029098479      0      0
0.00000128078021159884      0.00000129851036497544      3.58442029098479      0      0
0.00000129851036497544      0.00000131648596119688      3.58442029098480      0      0
0.00000131648596119688      0.00000133471039798844      3.58442029098481      0      0
0.00000133471039798844      0.00000135318712011092      3.58442029098482      0      0
0.00000135318712011092      0.00000137191962001179      3.58442029098483      0      0
0.00000137191962001179      0.00000139091143848532      3.58442029098485      0      0
0.00000139091143848532      0.00000141016616534188      3.58442029098486      0      0
0.00000141016616534188      0.00000142968744008643      3.58442029098487      0      0
0.00000142968744008643      0.00000144947895260651      3.58442029098488      0      0
0.00000144947895260651      0.00000146954444386967      3.58442029098489      0      0
0.00000146954444386967      0.00000148988770663059      3.58442029098490      0      0
0.00000148988770663059      0.00000151051258614798      3.58442029098492      0      0
0.00000151051258614798      0.00000153142298091138      3.58442029098493      0      0
0.00000153142298091138      0.00000155262284337812      3.58442029098494      0      0
0.00000155262284337812      0.00000157411618072032      3.58442029098496      0      0
0.00000157411618072032      0.00000159590705558239      3.58442029098497      0      0
0.00000159590705558239      0.0000016179995868489      3.58442029098499      0      0
0.0000016179995868489      0.00000164039795042316      3.58442029098500      0      0
0.00000164039795042316      0.00000166310638001652      3.58442029098502      0      0
0.00000166310638001652      0.00000168612916794864      3.58442029098503      0      0
0.00000168612916794864      0.00000170947066595881      3.58442029098505      0      0
0.00000170947066595881      0.00000173313528602849      3.58442029098506      0      0
0.00000173313528602849      0.00000175712750121529      3.58442029098508      0      0
0.00000175712750121529      0.00000178145184649847      3.58442029098510      0      0
0.00000178145184649847      0.00000180611291963609      3.58442029098512      0      0
0.00000180611291963609      0.00000183111538203409      3.58442029098514      0      0
0.00000183111538203409      0.00000185646395962742      3.58442029098515      0      0
0.00000185646395962742      0.00000188216344377329      3.58442029098517      0      0
0.00000188216344377329      0.00000190821869215684      3.58442029098519      0      0
0.00000190821869215684      0.00000193463462970931      3.58442029098521      0      0
0.00000193463462970931      0.000001961416249539      3.58442029098524      0      0
0.000001961416249539      0.00000198856861387501      3.58442029098526      0      0
0.00000198856861387501      0.00000201609685502412      3.58442029098528      0      0
0.00000201609685502412      0.00000204400617634088      3.58442029098530      0      0
0.00000204400617634088      0.00000207230185321116      3.58442029098533      0      0
0.00000207230185321116      0.00000210098923404927      3.58442029098535      0      0
0.00000210098923404927      0.00000213007374130893      3.58442029098538      0      0
0.00000213007374130893      0.00000215956087250823      3.58442029098540      0      0
0.00000215956087250823      0.00000218945620126872      3.58442029098543      0      0
0.00000218945620126872      0.00000221976537836897      3.58442029098546      0      0
0.00000221976537836897      0.00000225049413281266      3.58442029098548      0      0
0.00000225049413281266      0.00000228164827291145      3.58442029098551      0      0
0.00000228164827291145      0.0000023132336873829      3.58442029098554      0      0
0.0000023132336873829      0.0000023452563464635      3.58442029098557      0      0
0.0000023452563464635      0.00000237772230303722      3.58442029098561      0      0
0.00000237772230303722      0.00000241063769377955      3.58442029098564      0      0
0.00000241063769377955      0.00000244400874031748      3.58442029098567      0      0
0.00000244400874031748      0.00000247784175040552      3.58442029098570      0      0
0.00000247784175040552      0.00000251214311911795      3.58442029098574      0      0
0.00000251214311911795      0.00000254691933005764      3.58442029098578      0      0
0.00000254691933005764      0.00000258217695658154      3.58442029098581      0      0
0.00000258217695658154      0.0000026179226630432      3.58442029098585      0      0
0.0000026179226630432      0.00000265416320605244      3.58442029098589      0      0
0.00000265416320605244      0.00000269090543575249      3.58442029098593      0      0
0.00000269090543575249      0.00000272815629711478      3.58442029098597      0      0
0.00000272815629711478      0.00000276592283125165      3.58442029098601      0      0
0.00000276592283125165      0.00000280421217674733      3.58442029098606      0      0
0.00000280421217674733      0.00000284303157100718      3.58442029098610      0      0
0.00000284303157100718      0.00000288238835162573      3.58442029098615      0      0
0.00000288238835162573      0.00000292228995777364      3.58442029098619      0      0
0.00000292228995777364      0.00000296274393160382      3.58442029098624      0      0
0.00000296274393160382      0.00000300375791967704      3.58442029098629      0      0
0.00000300375791967704      0.00000304533967440728      3.58442029098634      0      0
0.00000304533967440728      0.0000030874970555271      3.58442029098640      0      0
0.0000030874970555271      0.00000313023803157323      3.58442029098645      0      0
0.00000313023803157323      0.00000317357068139281      3.58442029098651      0      0
0.00000317357068139281      0.00000321750319567045      3.58442029098656      0      0
0.00000321750319567045      0.00000326204387847638      3.58442029098662      0      0
0.00000326204387847638      0.00000330720114883614      3.58442029098668      0      0
0.00000330720114883614      0.00000335298354232185      3.58442029098675      0      0
0.00000335298354232185      0.00000339939971266569      3.58442029098681      0      0
0.00000339939971266569      0.00000344645843339553      3.58442029098688      0      0
0.00000344645843339553      0.00000349416859949336      3.58442029098694      0      0
0.00000349416859949336      0.00000354253922907654      3.58442029098701      0      0
0.00000354253922907654      0.00000359157946510248      3.58442029098708      0      0
0.00000359157946510248      0.00000364129857709674      3.58442029098716      0      0
0.00000364129857709674      0.00000369170596290522      3.58442029098723      0      0
0.00000369170596290522      0.00000374281115047047      3.58442029098731      0      0
0.00000374281115047047      0.0000037946237996327      3.58442029098739      0      0
0.0000037946237996327      0.00000384715370395563      3.58442029098747      0      0
0.00000384715370395563      0.00000390041079257769      3.58442029098756      0      0
0.00000390041079257769      0.00000395440513208878      3.58442029098764      0      0
0.00000395440513208878      0.00000400914692843308      3.58442029098773      0      0
0.00000400914692843308      0.00000406464652883815      3.58442029098782      0      0
0.00000406464652883815      0.00000412091442377072      3.58442029098792      0      0
0.00000412091442377072      0.00000417796124891967      3.58442029098802      0      0
0.00000417796124891967      0.00000423579778720626      3.58442029098811      0      0
0.00000423579778720626      0.0000042944349708224      3.58442029098822      0      0
0.0000042944349708224      0.00000435388388329698      3.58442029098832      0      0
0.00000435388388329698      0.00000441415576159092      3.58442029098843      0      0
0.00000441415576159092      0.0000044752619982211      3.58442029098854      0      0
0.0000044752619982211      0.00000453721414341383      3.58442029098865      0      0
0.00000453721414341383      0.00000460002390728798      3.58442029098877      0      0
0.00000460002390728798      0.0000046637031620685      3.58442029098889      0      0
0.0000046637031620685      0.00000472826394433043      3.58442029098902      0      0
0.00000472826394433043      0.00000479371845727405      3.58442029098914      0      0
0.00000479371845727405      0.00000486007907303155      3.58442029098927      0      0
0.00000486007907303155      0.00000492735833500554      3.58442029098941      0      0
0.00000492735833500554      0.00000499556896024003      3.58442029098955      0      0
0.00000499556896024003      0.00000506472384182418      3.58442029098969      0      0
0.00000506472384182418      0.00000513483605132934      3.58442029098983      0      0
0.00000513483605132934      0.00000520591884127979      3.58442029098999      0      0
0.00000520591884127979      0.00000527798564765776      3.58442029099014      0      0
0.00000527798564765776      0.00000535105009244307      3.58442029099030      0      0
0.00000535105009244307      0.00000542512598618791      3.58442029099046      0      0
0.00000542512598618791      0.00000550022733062734      3.58442029099063      0      0
0.00000550022733062734      0.00000557636832132587      3.58442029099080      0      0
0.00000557636832132587      0.00000565356335036064      3.58442029099098      0      0
0.00000565356335036064      0.00000573182700904185      3.58442029099116      0      0
0.00000573182700904185      0.00000581117409067079      3.58442029099135      0      0
0.00000581117409067079      0.000005891619593336      3.58442029099154      0      0
0.000005891619593336      0.00000597317872274825      3.58442029099174      0      0
0.00000597317872274825      0.00000605586689511467      3.58442029099194      0      0
0.00000605586689511467      0.0000061396997400527      3.58442029099215      0      0
0.0000061396997400527      0.00000622469310354442      3.58442029099236      0      0
0.00000622469310354442      0.00000631086305093168      3.58442029099258      0      0
0.00000631086305093168      0.0000063982258699528      3.58442029099281      0      0
0.0000063982258699528      0.00000648679807382125      3.58442029099304      0      0
0.00000648679807382125      0.00000657659640434692      3.58442029099328      0      0
0.00000657659640434692      0.00000666763783510069      3.58442029099353      0      0
0.00000666763783510069      0.00000675993957462272      3.58442029099378      0      0
0.00000675993957462272      0.0000068535190696752      3.58442029099404      0      0
0.0000068535190696752      0.00000694839400854009      3.58442029099431      0      0
0.00000694839400854009      0.00000704458232436258      3.58442029099458      0      0
0.00000704458232436258      0.00000714210219854078      3.58442029099487      0      0
0.00000714210219854078      0.00000724097206416231      3.58442029099516      0      0
0.00000724097206416231      0.00000734121060948854      3.58442029099546      0      0
0.00000734121060948854      0.000007442836781487      3.58442029099576      0      0
0.000007442836781487      0.00000754586978941272      3.58442029099608      0      0
0.00000754586978941272      0.00000765032910843916      3.58442029099640      0      0
0.00000765032910843916      0.00000775623448333934      3.58442029099674      0      0
0.00000775623448333934      0.00000786360593221801      3.58442029099708      0      0
0.00000786360593221801      0.00000797246375029542      3.58442029099743      0      0
0.00000797246375029542      0.00000808282851374354      3.58442029099779      0      0
0.00000808282851374354      0.00000819472108357529      3.58442029099816      0      0
0.00000819472108357529      0.00000830816260958769      3.58442029099855      0      0
0.00000830816260958769      0.00000842317453435958      3.58442029099894      0      0
0.00000842317453435958      0.00000853977859730466      3.58442029099934      0      0
0.00000853977859730466      0.00000865799683878063      3.58442029099976      0      0
0.00000865799683878063      0.00000877785160425524      3.58442029100019      0      0
0.00000877785160425524      0.00000889936554853005      3.58442029100062      0      0
0.00000889936554853005      0.00000902256164002253      3.58442029100107      0      0
0.00000902256164002253      0.00000914746316510757      3.58442029100154      0      0
0.00000914746316510757      0.00000927409373251906      3.58442029100201      0      0
0.00000927409373251906      0.00000940247727781235      3.58442029100250      0      0
0.00000940247727781235      0.00000953263806788851      3.58442029100301      0      0
0.00000953263806788851      0.00000966460070558129      3.58442029100352      0      0
0.00000966460070558129      0.00000979839013430744      3.58442029100406      0      0
0.00000979839013430744      0.00000993403164278155      3.58442029100460      0      0
0.00000993403164278155      0.000010071550869796      3.58442029100517      0      0
0.000010071550869796      0.0000102109738090674      3.58442029100574      0      0
0.0000102109738090674      0.0000103523268141496      3.58442029100634      0      0
0.0000103523268141496      0.000010495636603415      3.58442029100695      0      0
0.000010495636603415      0.0000106409302651053      3.58442029100757      0      0
0.0000106409302651053      0.000010788235262451      3.58442029100822      0      0
0.000010788235262451      0.0000109375794388631      3.58442029100888      0      0
0.0000109375794388631      0.0000110889910231955      3.58442029100956      0      0
0.0000110889910231955      0.0000112424986350812      3.58442029101026      0      0
0.0000112424986350812      0.0000113981312903417      3.58442029101098      0      0
0.0000113981312903417      0.0000115559184064716      3.58442029101172      0      0
0.0000115559184064716      0.000011715889808199      3.58442029101248      0      0
0.000011715889808199      0.0000118780757331232      3.58442029101326      0      0
0.0000118780757331232      0.0000120425068374297      3.58442029101407      0      0
0.0000120425068374297      0.0000122092142016854      3.58442029101489      0      0
0.0000122092142016854      0.0000123782293367127      3.58442029101574      0      0
0.0000123782293367127      0.0000125495841895462      3.58442029101661      0      0
0.0000125495841895462      0.0000127233111494713      3.58442029101751      0      0
0.0000127233111494713      0.0000128994430541458      3.58442029101843      0      0
0.0000128994430541458      0.0000130780131958075      3.58442029101938      0      0
0.0000130780131958075      0.0000132590553275668      3.58442029102035      0      0
0.0000132590553275668      0.0000134426036697863      3.58442029102135      0      0
0.0000134426036697863      0.00001362869291655      3.58442029102238      0      0
0.00001362869291655      0.00001381735824222      3.58442029102344      0      0
0.00001381735824222      0.0000140086353080861      3.58442029102453      0      0
0.0000140086353080861      0.0000142025602691059      3.58442029102564      0      0
0.0000142025602691059      0.0000143991697807389      3.58442029102679      0      0
0.0000143991697807389      0.0000145985010058751      3.58442029102797      0      0
0.0000145985010058751      0.0000148005916218595      3.58442029102919      0      0
0.0000148005916218595      0.0000150054798276138      3.58442029103043      0      0
0.0000150054798276138      0.0000152132043508565      3.58442029103171      0      0
0.0000152132043508565      0.0000154238044554237      3.58442029103303      0      0
0.0000154238044554237      0.0000156373199486901      3.58442029103439      0      0
0.0000156373199486901      0.0000158537911890937      3.58442029103578      0      0
0.0000158537911890937      0.0000160732590937644      3.58442029103721      0      0
0.0000160732590937644      0.0000162957651462576      3.58442029103868      0      0
0.0000162957651462576      0.000016521351404396      3.58442029104019      0      0
0.000016521351404396      0.0000167500605082187      3.58442029104175      0      0
0.0000167500605082187      0.0000169819356880416      3.58442029104334      0      0
0.0000169819356880416      0.0000172170207726282      3.58442029104498      0      0
0.0000172170207726282      0.0000174553601974744      3.58442029104667      0      0
0.0000174553601974744      0.0000176969990132074      3.58442029104841      0      0
0.0000176969990132074      0.0000179419828941014      3.58442029105019      0      0
0.0000179419828941014      0.0000181903581467107      3.58442029105202      0      0
0.0000181903581467107      0.0000184421717186223      3.58442029105391      0      0
0.0000184421717186223      0.0000186974712073306      3.58442029105584      0      0
0.0000186974712073306      0.0000189563048692332      3.58442029105783      0      0
0.0000189563048692332      0.0000192187216287532      3.58442029105988      0      0
0.0000192187216287532      0.0000194847710875863      3.58442029106198      0      0
0.0000194847710875863      0.0000197545035340766      3.58442029106414      0      0
0.0000197545035340766      0.000020027969952722      3.58442029106636      0      0
0.000020027969952722      0.0000203052220338112      3.58442029106865      0      0
0.0000203052220338112      0.0000205863121831945      3.58442029107100      0      0
0.0000205863121831945      0.0000208712935321888      3.58442029107341      0      0
0.0000208712935321888      0.000021160219947621      3.58442029107589      0      0
0.000021160219947621      0.0000214531460420097      3.58442029107844      0      0
0.0000214531460420097      0.0000217501271838877      3.58442029108106      0      0
0.0000217501271838877      0.0000220512195082683      3.58442029108375      0      0
0.0000220512195082683      0.0000223564799272551      3.58442029108652      0      0
0.0000223564799272551      0.0000226659661408002      3.58442029108936      0      0
0.0000226659661408002      0.0000229797366476099      3.58442029109229      0      0
0.0000229797366476099      0.0000232978507562027      3.58442029109530      0      0
0.0000232978507562027      0.0000236203685961192      3.58442029109839      0      0
0.0000236203685961192      0.000023947351129288      3.58442029110156      0      0
0.000023947351129288      0.0000242788601615485      3.58442029110483      0      0
0.0000242788601615485      0.0000246149583543337      3.58442029110818      0      0
0.0000246149583543337      0.0000249557092365137      3.58442029111163      0      0
0.0000249557092365137      0.0000253011772164045      3.58442029111518      0      0
0.0000253011772164045      0.0000256514275939423      3.58442029111882      0      0
0.0000256514275939423      0.0000260065265730261      3.58442029112257      0      0
0.0000260065265730261      0.0000263665412740315      3.58442029112642      0      0
0.0000263665412740315      0.0000267315397464981      3.58442029113038      0      0
0.0000267315397464981      0.0000271015909819919      3.58442029113444      0      0
0.0000271015909819919      0.0000274767649271459      3.58442029113863      0      0
0.0000274767649271459      0.0000278571324968813      3.58442029114292      0      0
0.0000278571324968813      0.0000282427655878122      3.58442029114734      0      0
0.0000282427655878122      0.0000286337370918349      3.58442029115188      0      0
0.0000286337370918349      0.0000290301209099061      3.58442029115655      0      0
0.0000290301209099061      0.0000294319919660113      3.58442029116135      0      0
0.0000294319919660113      0.0000298394262213274      3.58442029116628      0      0
0.0000298394262213274      0.00003025250068858      3.58442029117135      0      0
0.00003025250068858      0.000030671293446601      3.58442029117656      0      0
0.000030671293446601      0.0000310958836550867      3.58442029118192      0      0
0.0000310958836550867      0.00003152635156956      3.58442029118742      0      0
0.00003152635156956      0.000031962778556541      3.58442029119308      0      0
0.000031962778556541      0.0000324052471089262      3.58442029119890      0      0
0.0000324052471089262      0.0000328538408615817      3.58442029120487      0      0
0.0000328538408615817      0.000033308644607151      3.58442029121102      0      0
0.000033308644607151      0.0000337697443120835      3.58442029121734      0      0
0.0000337697443120835      0.0000342372271328825      3.58442029122383      0      0
0.0000342372271328825      0.0000347111814325807      3.58442029123050      0      0
0.0000347111814325807      0.0000351916967974413      3.58442029123736      0      0
0.0000351916967974413      0.0000356788640538924      3.58442029124441      0      0
0.0000356788640538924      0.0000361727752856944      3.58442029125166      0      0
0.0000361727752856944      0.0000366735238513458      3.58442029125911      0      0
0.0000366735238513458      0.0000371812044017293      3.58442029126676      0      0
0.0000371812044017293      0.0000376959128980032      3.58442029127463      0      0
0.0000376959128980032      0.0000382177466297395      3.58442029128272      0      0
0.0000382177466297395      0.0000387468042333134      3.58442029129104      0      0
0.0000387468042333134      0.0000392831857105477      3.58442029129959      0      0
0.0000392831857105477      0.0000398269924476147      3.58442029130837      0      0
0.0000398269924476147      0.0000403783272342003      3.58442029131740      0      0
0.0000403783272342003      0.0000409372942829333      3.58442029132668      0      0
0.0000409372942829333      0.0000415039992490831      3.58442029133623      0      0
0.0000415039992490831      0.000042078549250531      3.58442029134603      0      0
0.000042078549250531      0.0000426610528880173      3.58442029135611      0      0
0.0000426610528880173      0.0000432516202656688      3.58442029136647      0      0
0.0000432516202656688      0.0000438503630118107      3.58442029137712      0      0
0.0000438503630118107      0.0000444573943000663      3.58442029138807      0      0
0.0000444573943000663      0.0000450728288707489      3.58442029139932      0      0
0.0000450728288707489      0.0000456967830525504      3.58442029141089      0      0
0.0000456967830525504      0.0000463293747845289      3.58442029142278      0      0
0.0000463293747845289      0.0000469707236384016      3.58442029143500      0      0
0.0000469707236384016      0.0000476209508411464      3.58442029144756      0      0
0.0000476209508411464      0.0000482801792979158      3.58442029146047      0      0
0.0000482801792979158      0.0000489485336152684      3.58442029147374      0      0
0.0000489485336152684      0.0000496261401247217      3.58442029148738      0      0
0.0000496261401247217      0.0000503131269066316      3.58442029150140      0      0
0.0000503131269066316      0.0000510096238144011      3.58442029151581      0      0
0.0000510096238144011      0.000051715762499026      3.58442029153062      0      0
0.000051715762499026      0.000052431676433979      3.58442029154585      0      0
0.000052431676433979      0.0000531575009404385      3.58442029156150      0      0
0.0000531575009404385      0.0000538933732128671      3.58442029157759      0      0
0.0000538933732128671      0.0000546394323449439      3.58442029159412      0      0
0.0000546394323449439      0.0000553958193558558      3.58442029161112      0      0
0.0000553958193558558      0.0000561626772169526      3.58442029162859      0      0
0.0000561626772169526      0.0000569401508787716      3.58442029164655      0      0
0.0000569401508787716      0.0000577283872984359      3.58442029166501      0      0
0.0000577283872984359      0.0000585275354674316      3.58442029168398      0      0
0.0000585275354674316      0.0000593377464397706      3.58442029170348      0      0
0.0000593377464397706      0.0000601591733605423      3.58442029172353      0      0
0.0000601591733605423      0.0000609919714948611      3.58442029174413      0      0
0.0000609919714948611      0.0000618362982572143      3.58442029176531      0      0
0.0000618362982572143      0.0000626923132412161      3.58442029178708      0      0
0.0000626923132412161      0.0000635601782497746      3.58442029180945      0      0
0.0000635601782497746      0.0000644400573256746      3.58442029183245      0      0
0.0000644400573256746      0.0000653321167825856      3.58442029185609      0      0
0.0000653321167825856      0.0000662365252364977      3.58442029188039      0      0
0.0000662365252364977      0.0000671534536375933      3.58442029190537      0      0
0.0000671534536375933      0.0000680830753025601      3.58442029193104      0      0
0.0000680830753025601      0.0000690255659473509      3.58442029195743      0      0
0.0000690255659473509      0.0000699811037203975      3.58442029198456      0      0
0.0000699811037203975      0.0000709498692362838      3.58442029201244      0      0
0.0000709498692362838      0.0000719320456098856      3.58442029204110      0      0
0.0000719320456098856      0.0000729278184909828      3.58442029207055      0      0
0.0000729278184909828      0.0000739373760993502      3.58442029210083      0      0
0.0000739373760993502      0.0000749609092603353      3.58442029213196      0      0
0.0000749609092603353      0.0000759986114409274      3.58442029216395      0      0
0.0000759986114409274      0.0000770506787863264      3.58442029219683      0      0
0.0000770506787863264      0.0000781173101570184      3.58442029223063      0      0
0.0000781173101570184      0.0000791987071663636      3.58442029226537      0      0
0.0000791987071663636      0.0000802950742187053      3.58442029230108      0      0
0.0000802950742187053      0.000081406618548006      3.58442029233778      0      0
0.000081406618548006      0.0000825335502570186      3.58442029237551      0      0
0.0000825335502570186      0.0000836760823569998      3.58442029241429      0      0
0.0000836760823569998      0.0000848344308079731      3.58442029245415      0      0
0.0000848344308079731      0.0000860088145595493      3.58442029249513      0      0
0.0000860088145595493      0.0000871994555923124      3.58442029253724      0      0
0.0000871994555923124      0.0000884065789597775      3.58442029258053      0      0
0.0000884065789597775      0.0000896304128309307      3.58442029262503      0      0
0.0000896304128309307      0.0000908711885333572      3.58442029267076      0      0
0.0000908711885333572      0.0000921291405969664      3.58442029271777      0      0
0.0000921291405969664      0.0000934045067983223      3.58442029276609      0      0
0.0000934045067983223      0.0000946975282055884      3.58442029281576      0      0
0.0000946975282055884      0.0000960084492240934      3.58442029286682      0      0
0.0000960084492240934      0.0000973375176425286      3.58442029291929      0      0
0.0000973375176425286      0.000098684984679785      3.58442029297323      0      0
0.000098684984679785      0.000100051105032438      3.58442029302868      0      0
0.000100051105032438      0.000101436136922889      3.58442029308567      0      0
0.000101436136922889      0.000102840342148178      3.58442029314424      0      0
0.000102840342148178      0.000104263986129461      3.58442029320445      0      0
0.000104263986129461      0.000105707337962187      3.58442029326634      0      0
0.000105707337962187      0.00010717067046696      3.58442029332996      0      0
0.00010717067046696      0.000108654260241103      3.58442029339535      0      0
0.000108654260241103      0.000110158387710945      3.58442029346256      0      0
0.000110158387710945      0.000111683337184825      3.58442029353164      0      0
0.000111683337184825      0.000113229396906833      3.58442029360265      0      0
0.000113229396906833      0.00011479685911129      3.58442029367565      0      0
0.00011479685911129      0.000116386020077991      3.58442029375067      0      0
0.000116386020077991      0.000117997180188201      3.58442029382779      0      0
0.000117997180188201      0.00011963064398144      3.58442029390706      0      0
0.00011963064398144      0.00012128672021304      3.58442029398853      0      0
0.00012128672021304      0.00012296572191251      3.58442029407228      0      0
0.00012296572191251      0.000124667966442703      3.58442029415836      0      0
0.000124667966442703      0.000126393775559803      3.58442029424685      0      0
0.000126393775559803      0.000128143475474143      3.58442029433779      0      0
0.000128143475474143      0.000129917396911867      3.58442029443128      0      0
0.000129917396911867      0.000131715875177439      3.58442029452737      0      0
0.000131715875177439      0.000133539250217029      3.58442029462614      0      0
0.000133539250217029      0.00013538786668276      3.58442029472766      0      0
0.00013538786668276      0.000137262073997862      3.58442029483202      0      0
0.000137262073997862      0.000139162226422714      3.58442029493928      0      0
0.000139162226422714      0.00014108868312181      3.58442029504953      0      0
0.00014108868312181      0.000143041808231644      3.58442029516286      0      0
0.000143041808231644      0.000145021970929542      3.58442029527935      0      0
0.000145021970929542      0.00014702954550344      3.58442029539908      0      0
0.00014702954550344      0.000149064911422635      3.58442029552215      0      0
0.000149064911422635      0.00015112845340951      3.58442029564866      0      0
0.00015112845340951      0.000153220561512254      3.58442029577868      0      0
0.000153220561512254      0.000155341631178586      3.58442029591234      0      0
0.000155341631178586      0.000157492063330508      3.58442029604972      0      0
0.000157492063330508      0.000159672264440082      3.58442029619093      0      0
0.000159672264440082      0.00016188264660626      3.58442029633608      0      0
0.00016188264660626      0.000164123627632783      3.58442029648527      0      0
0.000164123627632783      0.00016639563110715      3.58442029663862      0      0
0.00016639563110715      0.000168699086480686      3.58442029679625      0      0
0.000168699086480686      0.000171034429149716      3.58442029695827      0      0
0.000171034429149716      0.00017340210053786      3.58442029712481      0      0
0.00017340210053786      0.000175802548179476      3.58442029729599      0      0
0.000175802548179476      0.000178236225804249      3.58442029747195      0      0
0.000178236225804249      0.000180703593422953      3.58442029765281      0      0
0.000180703593422953      0.000183205117414405      3.58442029783871      0      0
0.000183205117414405      0.000185741270613619      3.58442029802979      0      0
0.000185741270613619      0.000188312532401177      3.58442029822620      0      0
0.000188312532401177      0.000190919388793845      3.58442029842809      0      0
0.000190919388793845      0.000193562332536437      3.58442029863560      0      0
0.000193562332536437      0.000196241863194957      3.58442029884890      0      0
0.000196241863194957      0.000198958487251018      3.58442029906815      0      0
0.000198958487251018      0.000201712718197586      3.58442029929351      0      0
0.000201712718197586      0.000204505076636033      3.58442029952515      0      0
0.000204505076636033      0.000207336090374545      3.58442029976325      0      0
0.000207336090374545      0.000210206294527884      3.58442030000798      0      0
0.000210206294527884      0.000213116231618538      3.58442030025954      0      0
0.000213116231618538      0.000216066451679264      3.58442030051811      0      0
0.000216066451679264      0.000219057512357059      3.58442030078390      0      0
0.000219057512357059      0.000222089979018563      3.58442030105709      0      0
0.000222089979018563      0.000225164424856924      3.58442030133789      0      0
0.000225164424856924      0.000228281431000144      3.58442030162653      0      0
0.000228281431000144      0.00023144158662092      3.58442030192321      0      0
0.00023144158662092      0.000234645489048012      3.58442030222816      0      0
0.000234645489048012      0.000237893743879147      3.58442030254161      0      0
0.000237893743879147      0.000241186965095492      3.58442030286380      0      0
0.000241186965095492      0.000244525775177701      3.58442030319498      0      0
0.000244525775177701      0.000247910805223583      3.58442030353539      0      0
0.000247910805223583      0.000251342695067386      3.58442030388528      0      0
0.000251342695067386      0.000254822093400743      3.58442030424493      0      0
0.000254822093400743      0.00025834965789528      3.58442030461461      0      0
0.00025834965789528      0.000261926055326934      3.58442030499459      0      0
0.000261926055326934      0.000265551961701985      3.58442030538517      0      0
0.000265551961701985      0.00026922806238483      3.58442030578664      0      0
0.00026922806238483      0.000272955052227537      3.58442030619929      0      0
0.000272955052227537      0.000276733635701177      3.58442030662345      0      0
0.000276733635701177      0.000280564527028988      3.58442030705944      0      0
0.000280564527028988      0.000284448450321376      3.58442030750758      0      0
0.000284448450321376      0.000288386139712781      3.58442030796821      0      0
0.000288386139712781      0.000292378339500449      3.58442030844169      0      0
0.000292378339500449      0.000296425804285111      3.58442030892837      0      0
0.000296425804285111      0.000300529299113624      3.58442030942861      0      0
0.000300529299113624      0.000304689599623573      3.58442030994280      0      0
0.000304689599623573      0.000308907492189884      3.58442031047132      0      0
0.000308907492189884      0.000313183774073464      3.58442031101458      0      0
0.000313183774073464      0.000317519253571897      3.58442031157298      0      0
0.000317519253571897      0.000321914750172228      3.58442031214695      0      0
0.000321914750172228      0.000326371094705861      3.58442031273692      0      0
0.000326371094705861      0.000330889129505603      3.58442031334334      0      0
0.000330889129505603      0.000335469708564879      3.58442031396666      0      0
0.000335469708564879      0.000340113697699154      3.58442031460736      0      0
0.000340113697699154      0.000344821974709588      3.58442031526593      0      0
0.000344821974709588      0.000349595429548956      3.58442031594285      0      0
0.000349595429548956      0.000354434964489868      3.58442031663864      0      0
0.000354434964489868      0.000359341494295315      3.58442031735383      0      0
0.000359341494295315      0.000364315946391572      3.58442031808896      0      0
0.000364315946391572      0.000369359261043507      3.58442031884458      0      0
0.000369359261043507      0.000374472391532301      3.58442031962127      0      0
0.000374472391532301      0.00037965630433564      3.58442032041961      0      0
0.00037965630433564      0.000384911979310397      3.58442032124021      0      0
0.000384911979310397      0.000390240409877844      3.58442032208368      0      0
0.000390240409877844      0.000395642603211426      3.58442032295067      0      0
0.000395642603211426      0.000401119580427133      3.58442032384183      0      0
0.000401119580427133      0.000406672376776519      3.58442032475783      0      0
0.000406672376776519      0.000412302041842373      3.58442032569937      0      0
0.000412302041842373      0.000418009639737117      3.58442032666716      0      0
0.000418009639737117      0.000423796249303941      3.58442032766192      0      0
0.000423796249303941      0.000429662964320725      3.58442032868442      0      0
0.000429662964320725      0.000435610893706785      3.58442032973543      0      0
0.000435610893706785      0.000441641161732474      3.58442033081573      0      0
0.000441641161732474      0.000447754908231697      3.58442033192615      0      0
0.000447754908231697      0.000453953288817359      3.58442033306753      0      0
0.000453953288817359      0.000460237475099795      3.58442033424073      0      0
0.000460237475099795      0.000466608654908228      3.58442033544663      0      0
0.000466608654908228      0.000473068032515292      3.58442033668616      0      0
0.000473068032515292      0.000479616828864662      3.58442033796023      0      0
0.000479616828864662      0.000486256281801832      3.58442033926983      0      0
0.000486256281801832      0.000492987646308097      3.58442034061594      0      0
0.000492987646308097      0.000499812194737762      3.58442034199957      0      0
0.000499812194737762      0.000506731217058643      3.58442034342178      0      0
0.000506731217058643      0.0005137460210959      3.58442034488363      0      0
0.0005137460210959      0.000520857932779231      3.58442034638624      0      0
0.000520857932779231      0.000528068296393506      3.58442034793074      0      0
0.000528068296393506      0.000535378474832857      3.58442034951829      0      0
0.000535378474832857      0.000542789849858294      3.58442035115011      0      0
0.000542789849858294      0.000550303822358882      3.58442035282741      0      0
0.000550303822358882      0.000557921812616533      3.58442035455148      0      0
0.000557921812616533      0.000565645260574473      3.58442035632361      0      0
0.000565645260574473      0.00057347562610941      3.58442035814514      0      0
0.00057347562610941      0.000581414389307485      3.58442036001746      0      0
0.000581414389307485      0.000589463050744029      3.58442036194197      0      0
0.000589463050744029      0.000597623131767208      3.58442036392013      0      0
0.000597623131767208      0.000605896174785581      3.58442036595344      0      0
0.000605896174785581      0.000614283743559644      3.58442036804344      0      0
0.000614283743559644      0.000622787423497414      3.58442037019170      0      0
0.000622787423497414      0.000631408821954096      3.58442037239985      0      0
0.000631408821954096      0.000640149568535908      3.58442037466956      0      0
0.000640149568535908      0.000649011315408104      3.58442037700254      0      0
0.000649011315408104      0.000657995737607266      3.58442037940056      0      0
0.000657995737607266      0.000667104533357915      3.58442038186544      0      0
0.000667104533357915      0.00067633942439351      3.58442038439903      0      0
0.00067633942439351      0.000685702156281888      3.58442038700326      0      0
0.000685702156281888      0.000695194498755206      3.58442038968008      0      0
0.000695194498755206      0.000704818246044455      3.58442039243153      0      0
0.000704818246044455      0.000714575217218609      3.58442039525968      0      0
0.000714575217218609      0.000724467256528451      3.58442039816668      0      0
0.000724467256528451      0.000734496233755185      3.58442040115472      0      0
0.000734496233755185      0.000744664044563847      3.58442040422607      0      0
0.000744664044563847      0.000754972610861632      3.58442040738303      0      0
0.000754972610861632      0.000765423881161163      3.58442041062800      0      0
0.000765423881161163      0.0007760198309488      3.58442041396344      0      0
0.0007760198309488      0.000786762463058045      3.58442041739187      0      0
0.000786762463058045      0.00079765380804811      3.58442042091587      0      0
0.00079765380804811      0.000808695924587738      3.58442042453812      0      0
0.000808695924587738      0.000819890899844323      3.58442042826134      0      0
0.000819890899844323      0.00083124084987843      3.58442043208837      0      0
0.00083124084987843      0.000842747920043766      3.58442043602208      0      0
0.000842747920043766      0.000854414285392693      3.58442044006546      0      0
0.000854414285392693      0.000866242151087355      3.58442044422156      0      0
0.000866242151087355      0.000878233752816494      3.58442044849352      0      0
0.000878233752816494      0.000890391357218039      3.58442045288458      0      0
0.000890391357218039      0.000902717262307538      3.58442045739806      0      0
0.000902717262307538      0.000915213797912533      3.58442046203736      0      0
0.000915213797912533      0.000927883326112938      3.58442046680599      0      0
0.000927883326112938      0.000940728241687513      3.58442047170757      0      0
0.000940728241687513      0.000953750972566528      3.58442047674580      0      0
0.000953750972566528      0.000966953980290686      3.58442048192448      0      0
0.000966953980290686      0.000980339760476396      3.58442048724753      0      0
0.000980339760476396      0.000993910843287497      3.58442049271898      0      0
0.000993910843287497      0.0010076697939135      3.58442049834296      0      0
0.0010076697939135      0.00102161921305448      3.58442050412373      0      0
0.00102161921305448      0.0010357617374126      3.58442051006566      0      0
0.0010357617374126      0.00105010004019057      3.58442051617323      0      0
0.00105010004019057      0.00106463683159689      3.58442052245108      0      0
0.00106463683159689      0.00107937485935813      3.58442052890394      0      0
0.00107937485935813      0.00109431690923832      3.58442053553669      0      0
0.00109431690923832      0.00110946580556549      3.58442054235435      0      0
0.00110946580556549      0.00112482441176555      3.58442054936208      0      0
0.00112482441176555      0.00114039563090349      3.58442055656516      0      0
0.00114039563090349      0.00115618240623217      3.58442056396906      0      0
0.00115618240623217      0.00117218772174859      3.58442057157937      0      0
0.00117218772174859      0.00118841460275796      3.58442057940183      0      0
0.00118841460275796      0.00120486611644553      3.58442058744237      0      0
0.00120486611644553      0.00122154537245635      3.58442059570707      0      0
0.00122154537245635      0.00123845552348304      3.58442060420217      0      0
0.00123845552348304      0.00125559976586171      3.58442061293410      0      0
0.00125559976586171      0.00127298134017614      3.58442062190946      0      0
0.00127298134017614      0.00129060353187029      3.58442063113503      0      0
0.00129060353187029      0.00130846967186935      3.58442064061780      0      0
0.00130846967186935      0.00132658313720929      3.58442065036493      0      0
0.00132658313720929      0.00134494735167523      3.58442066038380      0      0
0.00134494735167523      0.00136356578644858      3.58442067068197      0      0
0.00136356578644858      0.00138244196076317      3.58442068126723      0      0
0.00138244196076317      0.00140157944257044      3.58442069214759      0      0
0.00140157944257044      0.00142098184921384      3.58442070333128      0      0
0.00142098184921384      0.00144065284811262      3.58442071482675      0      0
0.00144065284811262      0.00146059615745496      3.58442072664269      0      0
0.00146059615745496      0.00148081554690089      3.58442073878804      0      0
0.00148081554690089      0.00150131483829471      3.58442075127197      0      0
0.00150131483829471      0.00152209790638749      3.58442076410394      0      0
0.00152209790638749      0.00154316867956938      3.58442077729364      0      0
0.00154316867956938      0.00156453114061223      3.58442079085105      0      0
0.00156453114061223      0.00158618932742236      3.58442080478641      0      0
0.00158618932742236      0.00160814733380381      3.58442081911026      0      0
0.00160814733380381      0.00163040931023216      3.58442083383344      0      0
0.00163040931023216      0.00165297946463904      3.58442084896707      0      0
0.00165297946463904      0.00167586206320748      3.58442086452260      0      0
0.00167586206320748      0.00169906143117836      3.58442088051179      0      0
0.00169906143117836      0.00172258195366789      3.58442089694673      0      0
0.00172258195366789      0.00174642807649655      3.58442091383985      0      0
0.00174642807649655      0.00177060430702936      3.58442093120391      0      0
0.00177060430702936      0.00179511521502795      3.58442094905206      0      0
0.00179511521502795      0.00181996543351421      3.58442096739778      0      0
0.00181996543351421      0.00184515965964614      3.58442098625495      0      0
0.00184515965964614      0.00187070265560561      3.58442100563782      0      0
0.00187070265560561      0.00189659924949857      3.58442102556105      0      0
0.00189659924949857      0.00192285433626758      3.58442104603970      0      0
0.00192285433626758      0.00194947287861711      3.58442106708927      0      0
0.00194947287861711      0.00197645990795156      3.58442108872565      0      0
0.00197645990795156      0.00200382052532629      3.58442111096523      0      0
0.00200382052532629      0.00203155990241182      3.58442113382480      0      0
0.00203155990241182      0.00205968328247135      3.58442115732166      0      0
0.00205968328247135      0.00208819598135186      3.58442118147356      0      0
0.00208819598135186      0.00211710338848892      3.58442120629879      0      0
0.00211710338848892      0.00214641096792534      3.58442123181609      0      0
0.00214641096792534      0.00217612425934403      3.58442125804477      0      0
0.00217612425934403      0.00220624887911509      3.58442128500467      0      0
0.00220624887911509      0.00223679052135739      3.58442131271615      0      0
0.00223679052135739      0.00226775495901488      3.58442134120019      0      0
0.00226775495901488      0.00229914804494778      3.58442137047831      0      0
0.00229914804494778      0.00233097571303889      3.58442140057266      0      0
0.00233097571303889      0.00236324397931521      3.58442143150598      0      0
0.00236324397931521      0.00239595894308506      3.58442146330167      0      0
0.00239595894308506      0.00242912678809096      3.58442149598377      0      0
0.00242912678809096      0.00246275378367852      3.58442152957699      0      0
0.00246275378367852      0.00249684628598141      3.58442156410674      0      0
0.00249684628598141      0.00253141073912281      3.58442159959911      0      0
0.00253141073912281      0.0025664536764335      3.58442163608095      0      0
0.0025664536764335      0.00260198172168671      3.58442167357984      0      0
0.00260198172168671      0.00263800159035023      3.58442171212414      0      0
0.00263800159035023      0.00267452009085567      3.58442175174299      0      0
0.00267452009085567      0.00271154412588544      3.58442179246635      0      0
0.00271154412588544      0.00274908069367747      3.58442183432500      0      0
0.00274908069367747      0.00278713688934801      3.58442187735061      0      0
0.00278713688934801      0.00282571990623272      3.58442192157570      0      0
0.00282571990623272      0.00286483703724639      3.58442196703371      0      0
0.00286483703724639      0.00290449567626138      3.58442201375901      0      0
0.00290449567626138      0.00294470331950526      3.58442206178694      0      0
0.00294470331950526      0.0029854675669777      3.58442211115381      0      0
0.0029854675669777      0.00302679612388701      3.58442216189695      0      0
0.00302679612388701      0.0030686968021066      3.58442221405472      0      0
0.0030686968021066      0.00311117752165154      3.58442226766657      0      0
0.00311117752165154      0.0031542463121756      3.58442232277303      0      0
0.0031542463121756      0.00319791131448903      3.58442237941577      0      0
0.00319791131448903      0.00324218078209728      3.58442243763762      0      0
0.00324218078209728      0.0032870630827611      3.58442249748261      0      0
0.0032870630827611      0.00333256670007821      3.58442255899598      0      0
0.00333256670007821      0.00337870023508683      3.58442262222424      0      0
0.00337870023508683      0.00342547240789146      3.58442268721521      0      0
0.00342547240789146      0.00347289205931113      3.58442275401803      0      0
0.00347289205931113      0.00352096815255051      3.58442282268321      0      0
0.00352096815255051      0.00356970977489406      3.58442289326267      0      0
0.00356970977489406      0.00361912613942378      3.58442296580977      0      0
0.00361912613942378      0.0036692265867606      3.58442304037938      0      0
0.0036692265867606      0.00372002058682995      3.58442311702788      0      0
0.00372002058682995      0.00377151774065175      3.58442319581323      0      0
0.00377151774065175      0.00382372778215516      3.58442327679499      0      0
0.00382372778215516      0.00387666058001854      3.58442336003441      0      0
0.00387666058001854      0.00393032613953476      3.58442344559442      0      0
0.00393032613953476      0.0039847346045024      3.58442353353972      0      0
0.0039847346045024      0.00403989625914312      3.58442362393681      0      0
0.00403989625914312      0.00409582153004557      3.58442371685404      0      0
0.00409582153004557      0.00415252098813623      3.58442381236168      0      0
0.00415252098813623      0.00421000535067748      3.58442391053193      0      0
0.00421000535067748      0.0042682854832934      3.58442401143904      0      0
0.0042682854832934      0.00432737240202355      3.58442411515929      0      0
0.00432737240202355      0.00438727727540519      3.58442422177113      0      0
0.00438727727540519      0.00444801142658443      3.58442433135517      0      0
0.00444801142658443      0.00450958633545639      3.58442444399426      0      0
0.00450958633545639      0.00457201364083525      3.58442455977358      0      0
0.00457201364083525      0.00463530514265407      3.58442467878068      0      0
0.00463530514265407      0.00469947280419532      3.58442480110555      0      0
0.00469947280419532      0.00476452875435209      3.58442492684068      0      0
0.00476452875435209      0.0048304852899207      3.58442505608115      0      0
0.0048304852899207      0.00489735487792503      3.58442518892469      0      0
0.00489735487792503      0.00496515015797302      3.58442532547174      0      0
0.00496515015797302      0.00503388394464577      3.58442546582557      0      0
0.00503388394464577      0.00510356922991978      3.58442561009230      0      0
0.00510356922991978      0.00517421918562266      3.58442575838101      0      0
0.00517421918562266      0.00524584716592283      3.58442591080385      0      0
0.00524584716592283      0.00531846670985373      3.58442606747607      0      0
0.00531846670985373      0.00539209154387294      3.58442622851615      0      0
0.00539209154387294      0.00546673558445676      3.58442639404584      0      0
0.00546673558445676      0.00554241294073067      3.58442656419034      0      0
0.00554241294073067      0.00561913791713623      3.58442673907829      0      0
0.00561913791713623      0.00569692501613484      3.58442691884194      0      0
0.00569692501613484      0.00577578894094906      3.58442710361724      0      0
0.00577578894094906      0.00585574459834172      3.58442729354389      0      0
0.00585574459834172      0.00593680710143364      3.58442748876552      0      0
0.00593680710143364      0.00601899177256026      3.58442768942976      0      0
0.00601899177256026      0.00610231414616781      3.58442789568835      0      0
0.00610231414616781      0.0061867899717497      3.58442810769725      0      0
0.0061867899717497      0.0062724352168234      3.58442832561679      0      0
0.0062724352168234      0.00635926606994866      3.58442854961176      0      0
0.00635926606994866      0.00644729894378739      3.58442877985155      0      0
0.00644729894378739      0.00653655047820597      3.58442901651025      0      0
0.00653655047820597      0.00662703754342055      3.58442925976684      0      0
0.00662703754342055      0.00671877724318579      3.58442950980527      0      0
0.00671877724318579      0.00681178691802782      3.58442976681461      0      0
0.00681178691802782      0.00690608414852187      3.58443003098923      0      0
0.00690608414852187      0.00700168675861542      3.58443030252890      0      0
0.00700168675861542      0.00709861281899715      3.58443058163895      0      0
0.00709861281899715      0.00719688065051277      3.58443086853046      0      0
0.00719688065051277      0.00729650882762788      3.58443116342039      0      0
0.00729650882762788      0.00739751618193895      3.58443146653174      0      0
0.00739751618193895      0.00749992180573285      3.58443177809372      0      0
0.00749992180573285      0.00760374505559565      3.58443209834196      0      0
0.00760374505559565      0.00770900555607137      3.58443242751864      0      0
0.00770900555607137      0.00781572320337137      3.58443276587270      0      0
0.00781572320337137      0.00792391816913513      3.58443311366002      0      0
0.00792391816913513      0.00803361090424307      3.58443347114360      0      0
0.00803361090424307      0.00814482214268214      3.58443383859380      0      0
0.00814482214268214      0.00825757290546495      3.58443421628851      0      0
0.00825757290546495      0.00837188450460311      3.58443460451336      0      0
0.00837188450460311      0.0084877785471356      3.58443500356196      0      0
0.0084877785471356      0.00860527693921294      3.58443541373608      0      0
0.00860527693921294      0.00872440189023784      3.58443583534595      0      0
0.00872440189023784      0.0088451759170632      3.58443626871040      0      0
0.0088451759170632      0.00896762184824822      3.58443671415720      0      0
0.00896762184824822      0.00909176282837339      3.58443717202322      0      0
0.00909176282837339      0.00921762232241531      3.58443764265475      0      0
0.00921762232241531      0.009345224120182      3.58443812640772      0      0
0.009345224120182      0.00947459234080956      3.58443862364800      0      0
0.00947459234080956      0.00960575143732124      3.58443913475166      0      0
0.00960575143732124      0.0097387262012494      3.58443966010526      0      0
0.0097387262012494      0.00987354176732169      3.58444020010612      0      0
0.00987354176732169      0.0100102236182119      3.58444075516268      0      0
0.0100102236182119      0.0101487975893568      3.58444132569473      0      0
0.0101487975893568      0.0102892898738392      3.58444191213378      0      0
0.0102892898738392      0.0104317270273393      3.58444251492341      0      0
0.0104317270273393      0.0105761359731542      3.58444313451951      0      0
0.0105761359731542      0.0107225440072866      3.58444377139074      0      0
0.0107225440072866      0.0108709788036044      3.58444442601879      0      0
0.0108709788036044      0.0110214684190717      3.58444509889881      0      0
0.0110214684190717      0.0111740412990521      3.58444579053977      0      0
0.0111740412990521      0.0113287262826851      3.58444650146479      0      0
0.0113287262826851      0.0114855526083377      3.58444723221163      0      0
0.0114855526083377      0.0116445499191305      3.58444798333302      0      0
0.0116445499191305      0.0118057482685412      3.58444875539713      0      0
0.0118057482685412      0.0119691781260852      3.58444954898795      0      0
0.0119691781260852      0.0121348703830748      3.58445036470579      0      0
0.0121348703830748      0.0123028563584581      3.58445120316767      0      0
0.0123028563584581      0.0124731678047393      3.58445206500786      0      0
0.0124731678047393      0.0126458369139802      3.58445295087830      0      0
0.0126458369139802      0.0128208963238851      3.58445386144912      0      0
0.0128208963238851      0.0129983791239701      3.58445479740914      0      0
0.0129983791239701      0.0131783188618175      3.58445575946641      0      0
0.0131783188618175      0.0133607495494169      3.58445674834871      0      0
0.0133607495494169      0.0135457056695945      3.58445776480415      0      0
0.0135457056695945      0.0137332221825303      3.58445880960169      0      0
0.0137332221825303      0.0139233345323668      3.58445988353176      0      0
0.0139233345323668      0.0141160786539086      3.58446098740682      0      0
0.0141160786539086      0.0143114909794141      3.58446212206201      0      0
0.0143114909794141      0.0145096084454827      3.58446328835578      0      0
0.0145096084454827      0.0147104685000363      3.58446448717052      0      0
0.0147104685000363      0.0149141091093971      3.58446571941324      0      0
0.0149141091093971      0.0151205687654648      3.58446698601626      0      0
0.0151205687654648      0.0153298864929916      3.58446828793792      0      0
0.0153298864929916      0.0155421018569589      3.58446962616330      0      0
0.0155421018569589      0.015757254970056      3.58447100170496      0      0
0.015757254970056      0.0159753865002618      3.58447241560371      0      0
0.0159753865002618      0.0161965376785319      3.58447386892944      0      0
0.0161965376785319      0.0164207503065923      3.58447536278185      0      0
0.0164207503065923      0.0166480667648403      3.58447689829137      0      0
0.0166480667648403      0.0168785300203555      3.58447847661994      0      0
0.0168785300203555      0.0171121836350213      3.58448009896197      0      0
0.0171121836350213      0.0173490717737588      3.58448176654518      0      0
0.0173490717737588      0.017589239212875      3.58448348063155      0      0
0.017589239212875      0.0178327313485262      3.58448524251832      0      0
0.0178327313485262      0.0180795942052988      3.58448705353890      0      0
0.0180795942052988      0.0183298744449088      3.58448891506394      0      0
0.0183298744449088      0.0185836193750216      3.58449082850235      0      0
0.0185836193750216      0.0188408769581945      3.58449279530237      0      0
0.0188408769581945      0.0191016958209418      3.58449481695267      0      0
0.0191016958209418      0.0193661252629267      3.58449689498348      0      0
0.0193661252629267      0.0196342152662799      3.58449903096776      0      0
0.0196342152662799      0.0199060165050465      3.58450122652237      0      0
0.0199060165050465      0.0201815803547652      3.58450348330933      0      0
0.0201815803547652      0.0204609589021785      3.58450580303706      0      0
0.0204609589021785      0.0207442049550786      3.58450818746170      0      0
0.0207442049550786      0.0210313720522889      3.58451063838840      0      0
0.0210313720522889      0.0213225144737837      3.58451315767276      0      0
0.0213225144737837      0.0216176872509482      3.58451574722217      0      0
0.0216176872509482      0.0219169461769806      3.58451840899731      0      0
0.0219169461769806      0.0222203478174381      3.58452114501363      0      0
0.0222203478174381      0.0225279495209286      3.58452395734284      0      0
0.0225279495209286      0.0228398094299506      3.58452684811456      0      0
0.0228398094299506      0.0231559864918837      3.58452981951789      0      0
0.0231559864918837      0.0234765404701303      3.58453287380306      0      0
0.0234765404701303      0.0238015319554124      3.58453601328321      0      0
0.0238015319554124      0.0241310223772239      3.58453924033608      0      0
0.0241310223772239      0.0244650740154424      3.58454255740585      0      0
0.0244650740154424      0.0248037500121009      3.58454596700501      0      0
0.0248037500121009      0.025147114383323      3.58454947171626      0      0
0.025147114383323      0.0254952320314234      3.58455307419448      0      0
0.0254952320314234      0.025848168757175      3.58455677716873      0      0
0.025848168757175      0.0262059912722472      3.58456058344439      0      0
0.0262059912722472      0.0265687672118152      3.58456449590522      0      0
0.0265687672118152      0.0269365651473444      3.58456851751562      0      0
0.0269365651473444      0.0273094545995519      3.58457265132286      0      0
0.0273094545995519      0.0276875060515468      3.58457690045941      0      0
0.0276875060515468      0.0280707909621536      3.58458126814533      0      0
0.0280707909621536      0.0284593817794181      3.58458575769073      0      0
0.0284593817794181      0.0288533519543027      3.58459037249828      0      0
0.0288533519543027      0.0292527759545692      3.58459511606583      0      0
0.0292527759545692      0.0296577292788545      3.58459999198908      0      0
0.0296577292788545      0.0300682884709421      3.58460500396428      0      0
0.0300682884709421      0.0304845311342295      3.58461015579114      0      0
0.0304845311342295      0.0309065359463971      3.58461545137564      0      0
0.0309065359463971      0.0313343826742795      3.58462089473310      0      0
0.0313343826742795      0.0317681521889432      3.58462648999116      0      0
0.0317681521889432      0.0322079264809726      3.58463224139303      0      0
0.0322079264809726      0.0326537886759678      3.58463815330068      0      0
0.0326537886759678      0.033105823050257      3.58464423019818      0      0
0.033105823050257      0.033564115046826      3.58465047669515      0      0
0.033564115046826      0.0340287512914689      3.58465689753030      0      0
0.0340287512914689      0.0344998196091616      3.58466349757503      0      0
0.0344998196091616      0.0349774090406628      3.58467028183717      0      0
0.0349774090406628      0.0354616098593442      3.58467725546484      0      0
0.0354616098593442      0.0359525135882537      3.58468442375040      0      0
0.0359525135882537      0.0364502130174152      3.58469179213449      0      0
0.0364502130174152      0.0369548022213675      3.58469936621018      0      0
0.0369548022213675      0.0374663765769464      3.58470715172736      0      0
0.0374663765769464      0.0379850327813123      3.58471515459705      0      0
0.0379850327813123      0.0385108688702281      3.58472338089600      0      0
0.0385108688702281      0.0390439842365898      3.58473183687138      0      0
0.0390439842365898      0.0395844796492134      3.58474052894551      0      0
0.0395844796492134      0.0401324572718825      3.58474946372090      0      0
0.0401324572718825      0.0406880206826587      3.58475864798526      0      0
0.0406880206826587      0.0412512748934598      3.58476808871677      0      0
0.0412512748934598      0.0418223263699098      3.58477779308943      0      0
0.0418223263699098      0.0424012830514618      3.58478776847862      0      0
0.0424012830514618      0.0429882543718015      3.58479802246678      0      0
0.0429882543718015      0.0435833512795317      3.58480856284927      0      0
0.0435833512795317      0.0441866862591436      3.58481939764036      0      0
0.0441866862591436      0.0447983733522791      3.58483053507950      0      0
0.0447983733522791      0.0454185281792862      3.58484198363760      0      0
0.0454185281792862      0.0460472679610735      3.58485375202367      0      0
0.0460472679610735      0.0466847115412677      3.58486584919150      0      0
0.0466847115412677      0.0473309794086762      3.58487828434664      0      0
0.0473309794086762      0.047986193720063      3.58489106695354      0      0
0.047986193720063      0.0486504783232378      3.58490420674285      0      0
0.0486504783232378      0.0493239587804657      3.58491771371904      0      0
0.0493239587804657      0.0500067623922011      3.58493159816814      0      0
0.0500067623922011      0.0506990182211494      3.58494587066573      0      0
0.0506990182211494      0.0514008571166629      3.58496054208520      0      0
0.0514008571166629      0.0521124117394733      3.58497562360622      0      0
0.0521124117394733      0.0528338165867671      3.58499112672343      0      0
0.0528338165867671      0.0535652080176086      3.58500706325544      0      0
0.0535652080176086      0.0543067242787134      3.58502344535403      0      0
0.0543067242787134      0.0550585055305805      3.58504028551369      0      0
0.0550585055305805      0.0558206938739848      3.58505759658135      0      0
0.0558206938739848      0.0565934333768373      3.58507539176648      0      0
0.0565934333768373      0.0573768701014157      3.58509368465144      0      0
0.0573768701014157      0.0581711521319738      3.58511248920210      0      0
0.0581711521319738      0.0589764296027321      3.58513181977887      0      0
0.0589764296027321      0.0597928547262553      3.58515169114796      0      0
0.0597928547262553      0.0606205818222245      3.58517211849297      0      0
0.0606205818222245      0.0614597673466051      3.58519311742696      0      0
0.0614597673466051      0.0623105699212211      3.58521470400463      0      0
0.0623105699212211      0.0631731503637371      3.58523689473514      0      0
0.0631731503637371      0.0640476717180559      3.58525970659505      0      0
0.0640476717180559      0.064934299285137      3.58528315704184      0      0
0.064934299285137      0.065833200654241      3.58530726402772      0      0
0.065833200654241      0.0667445457346082      3.58533204601389      0      0
0.0667445457346082      0.0676685067875737      3.58535752198519      0      0
0.0676685067875737      0.0686052584591283      3.58538371146527      0      0
0.0686052584591283      0.0695549778129301      3.58541063453209      0      0
0.0695549778129301      0.0705178443637725      3.58543831183398      0      0
0.0705178443637725      0.071494040111516      3.58546676460617      0      0
0.071494040111516      0.0724837495754901      3.58549601468774      0      0
0.0724837495754901      0.07348715982937      3.58552608453918      0      0
0.07348715982937      0.0745044605365374      3.58555699726040      0      0
0.0745044605365374      0.0755358439859309      3.58558877660935      0      0
0.0755358439859309      0.0765815051283916      3.58562144702112      0      0
0.0765815051283916      0.0776416416135129      3.58565503362774      0      0
0.0776416416135129      0.0787164538269999      3.58568956227843      0      0
0.0787164538269999      0.0798061449285455      3.58572505956060      0      0
0.0798061449285455      0.0809109208902321      3.58576155282140      0      0
0.0809109208902321      0.0820309905354643      3.58579907018999      0      0
0.0820309905354643      0.0831665655784396      3.58583764060045      0      0
0.0831665655784396      0.0843178606641673      3.58587729381543      0      0
0.0843178606641673      0.0854850934090396      3.58591806045047      0      0
0.0854850934090396      0.0866684844419658      3.58595997199915      0      0
0.0866684844419658      0.087868257446075      3.58600306085896      0      0
0.087868257446075      0.0890846392009967      3.58604736035799      0      0
0.0890846392009967      0.0903178596257262      3.58609290478245      0      0
0.0903178596257262      0.0915681518220832      3.58613972940505      0      0
0.0915681518220832      0.0928357521187732      3.58618787051428      0      0
0.0928357521187732      0.0941209001160578      3.58623736544456      0      0
0.0941209001160578      0.0954238387310435      3.58628825260744      0      0
0.0954238387310435      0.0967448142435972      3.58634057152365      0      0
0.0967448142435972      0.0980840763428988      3.58639436285629      0      0
0.0980840763428988      0.0994418781746361      3.58644966844500      0      0
0.0994418781746361      0.100818476388855      3.58650653134122      0      0
0.100818476388855      0.10221413118847      3.58656499584465      0      0
0.10221413118847      0.103629106378448      3.58662510754078      0      0
0.103629106378448      0.105063669415674      3.58668691333969      0      0
0.105063669415674      0.106518091459502      3.58675046151611      0      0
0.106518091459502      0.107992647423013      3.58681580175072      0      0
0.107992647423013      0.109487616024976      3.58688298517289      0      0
0.109487616024976      0.111003279842531      3.58695206440472      0      0
0.111003279842531      0.112539925364605      3.58702309360659      0      0
0.112539925364605      0.114097843046059      3.58709612852415      0      0
0.114097843046059      0.115677327362591      3.58717122653695      0      0
0.115677327362591      0.117278676866402      3.58724844670863      0      0
0.117278676866402      0.118902194242619      3.58732784983874      0      0
0.118902194242619      0.120548186366517      3.58740949851641      0      0
0.120548186366517      0.122216964361519      3.58749345717571      0      0
0.122216964361519      0.123908843658004      3.58757979215296      0      0
0.123908843658004      0.125624144052934      3.58766857174597      0      0
0.125624144052934      0.127363189770296      3.58775986627525      0      0
0.127363189770296      0.12912630952239      3.58785374814735      0      0
0.12912630952239      0.130913836571959      3.58795029192045      0      0
0.130913836571959      0.132726108795187      3.58804957437207      0      0
0.132726108795187      0.134563468745557      3.58815167456927      0      0
0.134563468745557      0.136426263718606      3.58825667394125      0      0
0.136426263718606      0.138314845817565      3.58836465635447      0      0
0.138314845817565      0.140229572019921      3.58847570819048      0      0
0.140229572019921      0.142170804244882      3.58858991842648      0      0
0.142170804244882      0.144138909421796      3.58870737871877      0      0
0.144138909421796      0.146134259559502      3.58882818348919      0      0
0.146134259559502      0.148157231816648      3.58895243001466      0      0
0.148157231816648      0.150208208572982      3.58908021852003      0      0
0.150208208572982      0.152287577501628      3.58921165227424      0      0
0.152287577501628      0.154395731642364      3.58934683769011      0      0
0.154395731642364      0.156533069475914      3.58948588442773      0      0
0.156533069475914      0.158699994999266      3.58962890550173      0      0
0.158699994999266      0.16089691780204      3.58977601739261      0      0
0.16089691780204      0.163124253143903      3.58992734016220      0      0
0.163124253143903      0.165382422033063      3.59008299757353      0      0
0.165382422033063      0.16767185130585      3.59024311721526      0      0
0.16767185130585      0.16999297370739      3.59040783063092      0      0
0.16999297370739      0.172346227973408      3.59057727345314      0      0
0.172346227973408      0.174732058913154      3.59075158554309      0      0
0.174732058913154      0.177150917493482      3.59093091113543      0      0
0.177150917493482      0.179603260924088      3.59111539898895      0      0
0.179603260924088      0.182089552743936      3.59130520254322      0      0
0.182089552743936      0.184610262908873      3.59150048008159      0      0
0.184610262908873      0.187165867880458      3.59170139490062      0      0
0.187165867880458      0.189756850716024      3.59190811548660      0      0
0.189756850716024      0.192383701159985      3.59212081569916      0      0
0.192383701159985      0.195046915736409      3.59233967496259      0      0
0.195046915736409      0.197746997842864      3.59256487846502      0      0
0.197746997842864      0.200484457845576      3.59279661736607      0      0
0.200484457845576      0.203259813175894      3.59303508901326      0      0
0.203259813175894      0.206073588428097      3.59328049716767      0      0
0.206073588428097      0.208926315458549      3.59353305223928      0      0
0.208926315458549      0.211818533486235      3.59379297153264      0      0
0.211818533486235      0.214750789194674      3.59406047950318      0      0
0.214750789194674      0.217723636835266      3.59433580802494      0      0
0.217723636835266      0.220737638332042      3.59461919667025      0      0
0.220737638332042      0.22379336338789      3.59491089300188      0      0
0.22379336338789      0.226891389592229      3.59521115287864      0      0
0.226891389592229      0.230032302530194      3.59552024077481      0      0
0.230032302530194      0.233216695893316      3.59583843011447      0      0
0.233216695893316      0.236445171591743      3.59616600362140      0      0
0.236445171591743      0.239718339868012      3.59650325368550      0      0
0.239718339868012      0.243036819412397      3.59685048274657      0      0
0.243036819412397      0.246401237479853      3.59720800369671      0      0
0.246401237479853      0.249812230008578      3.59757614030207      0      0
0.249812230008578      0.253270441740218      3.59795522764544      0      0
0.253270441740218      0.256776526341734      3.59834561259069      0      0
0.256776526341734      0.260331146528961      3.59874765427043      0      0
0.260331146528961      0.263934974191869      3.59916172459846      0      0
0.263934974191869      0.267588690521566      3.59958820880827      0      0
0.267588690521566      0.271292986139054      3.60002750601947      0      0
0.271292986139054      0.275048561225772      3.60048002983375      0      0
0.275048561225772      0.27885612565594      3.60094620896228      0      0
0.27885612565594      0.282716399130741      3.60142648788668      0      0
0.282716399130741      0.286630111314356      3.60192132755561      0      0
0.286630111314356      0.290598001971889      3.60243120611936      0      0
0.290598001971889      0.294620821109189      3.60295661970509      0      0
0.294620821109189      0.298699329114623      3.60349808323529      0      0
0.298699329114623      0.302834296902796      3.60405613129255      0      0
0.302834296902796      0.307026506060274      3.60463131903375      0      0
0.307026506060274      0.311276748993318      3.60522422315714      0      0
0.311276748993318      0.315585829077662      3.60583544292617      0      0
0.315585829077662      0.319954560810364      3.60646560125387      0      0
0.319954560810364      0.324383769963767      3.60711534585252      0      0
0.324383769963767      0.32887429374158      3.60778535045303      0      0
0.32887429374158      0.33342698093713      3.60847631609955      0      0
0.33342698093713      0.338042692093795      3.60918897252475      0      0
0.338042692093795      0.342722299667666      3.60992407961200      0      0
0.342722299667666      0.347466688192458      3.61068242895117      0      0
0.347466688192458      0.352276754446699      3.61146484549536      0      0
0.352276754446699      0.357153407623246      3.61227218932661      0      0
0.357153407623246      0.362097569501131      3.61310535753929      0      0
0.362097569501131      0.367110174619799      3.61396528625079      0      0
0.367110174619799      0.372192170455755      3.61485295275005      0      0
0.372192170455755      0.37734451760165      3.61576937779554      0      0
0.37734451760165      0.382568189947856      3.61671562807519      0      0
0.382568189947856      0.387864174866547      3.61769281884257      0      0
0.387864174866547      0.393233473398329      3.61870211674439      0      0
0.393233473398329      0.398677100441459      3.61974474285665      0      0
0.398677100441459      0.40419608494368      3.62082197594797      0      0
0.40419608494368      0.409791470096709      3.62193515599119      0      0
0.409791470096709      0.41546431353342      3.62308568794600      0      0
0.41546431353342      0.421215687527758      3.62427504583860      0      0
0.421215687527758      0.427046679197417      3.62550477716653      0      0
0.427046679197417      0.43295839070933      3.62677650766065      0      0
0.43295839070933      0.438951939487993      3.62809194643963      0      0
0.438951939487993      0.445028458426682      3.62945289159650      0      0
0.445028458426682      0.451189096101594      3.63086123626162      0      0
0.451189096101594      0.457435016988945      3.63231897519186      0      0
0.457435016988945      0.463767401685081      3.63382821194179      0      0
0.463767401685081      0.470187447129631      3.63539116667999      0      0
0.470187447129631      0.476696366831751      3.63701018472138      0      0
0.476696366831751      0.483295391099501      3.63868774585608      0      0
0.483295391099501      0.489985767272398      3.64042647456582      0      0
0.489985767272398      0.496768759957182      3.64222915123146      0      0
0.496768759957182      0.503645651266856      3.64409872444940      0      0
0.503645651266856      0.510617741063022      3.64603832459160      0      0
0.510617741063022      0.517686347201588      3.64805127876295      0      0
0.517686347201588      0.524852805781861      3.65014112733304      0      0
0.524852805781861      0.532118471399099      3.65231164224549      0      0
0.532118471399099      0.539484717400551      3.65456684733961      0      0
0.539484717400551      0.546952936145049      3.65691104095617      0      0
0.546952936145049      0.554524539266187      3.65934882114271      0      0
0.554524539266187      0.56220095793915      3.66188511382602      0      0
0.56220095793915      0.569983643151229      3.66452520438136      0      0
0.569983643151229      0.577874065976087      3.66727477310275      0      0
0.577874065976087      0.585873717851818      3.67013993516766      0      0
0.585873717851818      0.59398411086286      3.67312728579815      0      0
0.59398411086286      0.602206778025804      3.67624395145138      0      0
0.602206778025804      0.610543273579166      3.67949764803285      0      0
0.610543273579166      0.618995173277162      3.68289674732183      0      0
0.618995173277162      0.62756407468756      3.68645035304063      0      0
0.62756407468756      0.636251597493652      3.69016838829933      0      0
0.636251597493652      0.645059383800396      3.69406169652128      0      0
0.645059383800396      0.653989098444817      3.69814215842454      0      0
0.653989098444817      0.663042429310678      3.70242282822676      0      0
0.663042429310678      0.672221087647534      3.70691809299551      0      0
0.672221087647534      0.681526808394186      3.71164386003259      0      0
0.681526808394186      0.690961350506615      3.71661777842998      0      0
0.690961350506615      0.70052649729046      3.72185950256266      0      0
0.70052649729046      0.710224056738094      3.72739100742407      0      0
0.710224056738094      0.720055861870372      3.73323696855290      0      0
0.720055861870372      0.730023771083106      3.73942522311507      0      0
0.730023771083106      0.740129668498331      3.74598733388402      0      0
0.740129668498331      0.750375464320448      3.75295928497917      0      0
0.750375464320448      0.76076309519728      3.76038234813397      0      0
0.76076309519728      0.771294524586143      3.76830417226774      0      0
0.771294524586143      0.781971743124969      3.77678016923681      0      0
0.781971743124969      0.792796769008581      3.78587529799847      0      0
0.792796769008581      0.803771648370161      3.79566639312946      0      0
0.803771648370161      0.814898455668016      3.80624525010614      0      0
0.814898455668016      0.826179294077686      3.81772278324340      0      0
0.826179294077686      0.837616295889483      3.83023473765825      0      0
0.837616295889483      0.849211622911536      3.84394970923972      0      0
0.849211622911536      0.860967466878409      3.85908069137030      0      0
0.860967466878409      0.872886049865385      3.87590219128938      0      0
0.872886049865385      0.884969624708479      3.89477648899509      0      0
0.884969624708479      0.897220475430265      3.91619561014931      0      0
0.897220475430265      0.909640917671599      3.94085185666929      0      0
0.909640917671599      0.922233299129318      3.96976395109314      0      0
0.922233299129318      0.935      4.00452147858830      0      0
# END HISTO1D SudakovqqbarExpOutputsThresholdDivN2LL22


==> Diag_Evo_Hard/Diag_SudNLLp_qqbar_2_LP.dat <==
# BEGIN PLOT
Title=$q_{n}+\bar{q}_{\bar{n}}\to t +\bar{t}+X$
Legend1XPos=0.06
Legend1YPos=0.83
Legend2XPos=0.06
Legend2YPos=0.73
Legend3XPos=0.06
Legend3YPos=0.63
Legend4XPos=0.06
Legend4YPos=0.53
Legend1Only=SudakovqqbarExpOutputsN2LLNor11    
Legend2Only=SudakovqqbarExpOutputsN2LLNor12 
Legend3Only=SudakovqqbarExpOutputsN2LLNor21  
Legend4Only=SudakovqqbarExpOutputsN2LLNor22  
DrawOnly= SudakovqqbarExpOutputsN2LLNor11   SudakovqqbarExpOutputsN2LLNor12 SudakovqqbarExpOutputsN2LLNor21 SudakovqqbarExpOutputsN2LLNor22   
Legend1=1
Legend2=1
Legend3=1
Legend4=1
Legend5=0
Legend6=0
LogY=0
LogX=1
XLabel=$\beta_{t\bar{t}}$
YLabel= 
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=2
YMinorTickMarks=4
RatioPlot=0
XMin=0.000001
XMax=1
YMin=-0.1
YMax=+1.09 
# END PLOT
# BEGIN HISTO1D SudakovqqbarExpOutputsN2LLNor11
PlotOrder=1
LineColor=blue
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\mathbf{V}^{-1}_{h,\mathrm{thr}}\mathbf{V}_{h}\Right]_{(1,1)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.999999999999333      0      0
0.00000101384324431002      0.00000102787812403307      0.999999999999315      0      0
0.00000102787812403307      0.00000104210729202498      0.999999999999296      0      0
0.00000104210729202498      0.00000105653343786574      0.999999999999276      0      0
0.00000105653343786574      0.00000107115928836782      0.999999999999256      0      0
0.00000107115928836782      0.00000108598760809164      0.999999999999235      0      0
0.00000108598760809164      0.00000110102119986811      0.999999999999214      0      0
0.00000110102119986811      0.00000111626290532839      0.999999999999192      0      0
0.00000111626290532839      0.00000113171560544106      0.999999999999170      0      0
0.00000113171560544106      0.00000114738222105665      0.999999999999146      0      0
0.00000114738222105665      0.00000116326571345971      0.999999999999123      0      0
0.00000116326571345971      0.0000011793690849286      0.999999999999098      0      0
0.0000011793690849286      0.00000119569537930295      0.999999999999073      0      0
0.00000119569537930295      0.000001212247682559      0.999999999999047      0      0
0.000001212247682559      0.00000122902912339292      0.999999999999021      0      0
0.00000122902912339292      0.00000124604287381218      0.999999999998993      0      0
0.00000124604287381218      0.00000126329214973512      0.999999999998965      0      0
0.00000126329214973512      0.00000128078021159884      0.999999999998936      0      0
0.00000128078021159884      0.00000129851036497544      0.999999999998907      0      0
0.00000129851036497544      0.00000131648596119688      0.999999999998876      0      0
0.00000131648596119688      0.00000133471039798844      0.999999999998845      0      0
0.00000133471039798844      0.00000135318712011092      0.999999999998813      0      0
0.00000135318712011092      0.00000137191962001179      0.999999999998780      0      0
0.00000137191962001179      0.00000139091143848532      0.999999999998746      0      0
0.00000139091143848532      0.00000141016616534188      0.999999999998711      0      0
0.00000141016616534188      0.00000142968744008643      0.999999999998675      0      0
0.00000142968744008643      0.00000144947895260651      0.999999999998638      0      0
0.00000144947895260651      0.00000146954444386967      0.999999999998600      0      0
0.00000146954444386967      0.00000148988770663059      0.999999999998561      0      0
0.00000148988770663059      0.00000151051258614798      0.999999999998521      0      0
0.00000151051258614798      0.00000153142298091138      0.999999999998479      0      0
0.00000153142298091138      0.00000155262284337812      0.999999999998437      0      0
0.00000155262284337812      0.00000157411618072032      0.999999999998393      0      0
0.00000157411618072032      0.00000159590705558239      0.999999999998349      0      0
0.00000159590705558239      0.0000016179995868489      0.999999999998302      0      0
0.0000016179995868489      0.00000164039795042316      0.999999999998255      0      0
0.00000164039795042316      0.00000166310638001652      0.999999999998206      0      0
0.00000166310638001652      0.00000168612916794864      0.999999999998156      0      0
0.00000168612916794864      0.00000170947066595881      0.999999999998105      0      0
0.00000170947066595881      0.00000173313528602849      0.999999999998052      0      0
0.00000173313528602849      0.00000175712750121529      0.999999999997998      0      0
0.00000175712750121529      0.00000178145184649847      0.999999999997942      0      0
0.00000178145184649847      0.00000180611291963609      0.999999999997885      0      0
0.00000180611291963609      0.00000183111538203409      0.999999999997826      0      0
0.00000183111538203409      0.00000185646395962742      0.999999999997765      0      0
0.00000185646395962742      0.00000188216344377329      0.999999999997703      0      0
0.00000188216344377329      0.00000190821869215684      0.999999999997639      0      0
0.00000190821869215684      0.00000193463462970931      0.999999999997573      0      0
0.00000193463462970931      0.000001961416249539      0.999999999997505      0      0
0.000001961416249539      0.00000198856861387501      0.999999999997436      0      0
0.00000198856861387501      0.00000201609685502412      0.999999999997364      0      0
0.00000201609685502412      0.00000204400617634088      0.999999999997291      0      0
0.00000204400617634088      0.00000207230185321116      0.999999999997215      0      0
0.00000207230185321116      0.00000210098923404927      0.999999999997138      0      0
0.00000210098923404927      0.00000213007374130893      0.999999999997058      0      0
0.00000213007374130893      0.00000215956087250823      0.999999999996976      0      0
0.00000215956087250823      0.00000218945620126872      0.999999999996892      0      0
0.00000218945620126872      0.00000221976537836897      0.999999999996805      0      0
0.00000221976537836897      0.00000225049413281266      0.999999999996716      0      0
0.00000225049413281266      0.00000228164827291145      0.999999999996624      0      0
0.00000228164827291145      0.0000023132336873829      0.999999999996530      0      0
0.0000023132336873829      0.0000023452563464635      0.999999999996433      0      0
0.0000023452563464635      0.00000237772230303722      0.999999999996334      0      0
0.00000237772230303722      0.00000241063769377955      0.999999999996232      0      0
0.00000241063769377955      0.00000244400874031748      0.999999999996127      0      0
0.00000244400874031748      0.00000247784175040552      0.999999999996019      0      0
0.00000247784175040552      0.00000251214311911795      0.999999999995908      0      0
0.00000251214311911795      0.00000254691933005764      0.999999999995794      0      0
0.00000254691933005764      0.00000258217695658154      0.999999999995677      0      0
0.00000258217695658154      0.0000026179226630432      0.999999999995556      0      0
0.0000026179226630432      0.00000265416320605244      0.999999999995432      0      0
0.00000265416320605244      0.00000269090543575249      0.999999999995305      0      0
0.00000269090543575249      0.00000272815629711478      0.999999999995174      0      0
0.00000272815629711478      0.00000276592283125165      0.999999999995039      0      0
0.00000276592283125165      0.00000280421217674733      0.999999999994901      0      0
0.00000280421217674733      0.00000284303157100718      0.999999999994759      0      0
0.00000284303157100718      0.00000288238835162573      0.999999999994613      0      0
0.00000288238835162573      0.00000292228995777364      0.999999999994463      0      0
0.00000292228995777364      0.00000296274393160382      0.999999999994308      0      0
0.00000296274393160382      0.00000300375791967704      0.999999999994149      0      0
0.00000300375791967704      0.00000304533967440728      0.999999999993986      0      0
0.00000304533967440728      0.0000030874970555271      0.999999999993819      0      0
0.0000030874970555271      0.00000313023803157323      0.999999999993646      0      0
0.00000313023803157323      0.00000317357068139281      0.999999999993469      0      0
0.00000317357068139281      0.00000321750319567045      0.999999999993287      0      0
0.00000321750319567045      0.00000326204387847638      0.999999999993100      0      0
0.00000326204387847638      0.00000330720114883614      0.999999999992908      0      0
0.00000330720114883614      0.00000335298354232185      0.999999999992710      0      0
0.00000335298354232185      0.00000339939971266569      0.999999999992507      0      0
0.00000339939971266569      0.00000344645843339553      0.999999999992298      0      0
0.00000344645843339553      0.00000349416859949336      0.999999999992083      0      0
0.00000349416859949336      0.00000354253922907654      0.999999999991862      0      0
0.00000354253922907654      0.00000359157946510248      0.999999999991636      0      0
0.00000359157946510248      0.00000364129857709674      0.999999999991402      0      0
0.00000364129857709674      0.00000369170596290522      0.999999999991163      0      0
0.00000369170596290522      0.00000374281115047047      0.999999999990916      0      0
0.00000374281115047047      0.0000037946237996327      0.999999999990663      0      0
0.0000037946237996327      0.00000384715370395563      0.999999999990403      0      0
0.00000384715370395563      0.00000390041079257769      0.999999999990135      0      0
0.00000390041079257769      0.00000395440513208878      0.999999999989860      0      0
0.00000395440513208878      0.00000400914692843308      0.999999999989578      0      0
0.00000400914692843308      0.00000406464652883815      0.999999999989287      0      0
0.00000406464652883815      0.00000412091442377072      0.999999999988988      0      0
0.00000412091442377072      0.00000417796124891967      0.999999999988681      0      0
0.00000417796124891967      0.00000423579778720626      0.999999999988366      0      0
0.00000423579778720626      0.0000042944349708224      0.999999999988042      0      0
0.0000042944349708224      0.00000435388388329698      0.999999999987708      0      0
0.00000435388388329698      0.00000441415576159092      0.999999999987365      0      0
0.00000441415576159092      0.0000044752619982211      0.999999999987013      0      0
0.0000044752619982211      0.00000453721414341383      0.999999999986651      0      0
0.00000453721414341383      0.00000460002390728798      0.999999999986279      0      0
0.00000460002390728798      0.0000046637031620685      0.999999999985897      0      0
0.0000046637031620685      0.00000472826394433043      0.999999999985503      0      0
0.00000472826394433043      0.00000479371845727405      0.999999999985099      0      0
0.00000479371845727405      0.00000486007907303155      0.999999999984684      0      0
0.00000486007907303155      0.00000492735833500554      0.999999999984257      0      0
0.00000492735833500554      0.00000499556896024003      0.999999999983818      0      0
0.00000499556896024003      0.00000506472384182418      0.999999999983367      0      0
0.00000506472384182418      0.00000513483605132934      0.999999999982903      0      0
0.00000513483605132934      0.00000520591884127979      0.999999999982427      0      0
0.00000520591884127979      0.00000527798564765776      0.999999999981937      0      0
0.00000527798564765776      0.00000535105009244307      0.999999999981433      0      0
0.00000535105009244307      0.00000542512598618791      0.999999999980915      0      0
0.00000542512598618791      0.00000550022733062734      0.999999999980383      0      0
0.00000550022733062734      0.00000557636832132587      0.999999999979836      0      0
0.00000557636832132587      0.00000565356335036064      0.999999999979274      0      0
0.00000565356335036064      0.00000573182700904185      0.999999999978697      0      0
0.00000573182700904185      0.00000581117409067079      0.999999999978103      0      0
0.00000581117409067079      0.000005891619593336      0.999999999977492      0      0
0.000005891619593336      0.00000597317872274825      0.999999999976865      0      0
0.00000597317872274825      0.00000605586689511467      0.999999999976220      0      0
0.00000605586689511467      0.0000061396997400527      0.999999999975557      0      0
0.0000061396997400527      0.00000622469310354442      0.999999999974875      0      0
0.00000622469310354442      0.00000631086305093168      0.999999999974175      0      0
0.00000631086305093168      0.0000063982258699528      0.999999999973455      0      0
0.0000063982258699528      0.00000648679807382125      0.999999999972715      0      0
0.00000648679807382125      0.00000657659640434692      0.999999999971954      0      0
0.00000657659640434692      0.00000666763783510069      0.999999999971172      0      0
0.00000666763783510069      0.00000675993957462272      0.999999999970369      0      0
0.00000675993957462272      0.0000068535190696752      0.999999999969543      0      0
0.0000068535190696752      0.00000694839400854009      0.999999999968694      0      0
0.00000694839400854009      0.00000704458232436258      0.999999999967821      0      0
0.00000704458232436258      0.00000714210219854078      0.999999999966924      0      0
0.00000714210219854078      0.00000724097206416231      0.999999999966002      0      0
0.00000724097206416231      0.00000734121060948854      0.999999999965054      0      0
0.00000734121060948854      0.000007442836781487      0.999999999964080      0      0
0.000007442836781487      0.00000754586978941272      0.999999999963078      0      0
0.00000754586978941272      0.00000765032910843916      0.999999999962049      0      0
0.00000765032910843916      0.00000775623448333934      0.999999999960991      0      0
0.00000775623448333934      0.00000786360593221801      0.999999999959903      0      0
0.00000786360593221801      0.00000797246375029542      0.999999999958786      0      0
0.00000797246375029542      0.00000808282851374354      0.999999999957637      0      0
0.00000808282851374354      0.00000819472108357529      0.999999999956456      0      0
0.00000819472108357529      0.00000830816260958769      0.999999999955242      0      0
0.00000830816260958769      0.00000842317453435958      0.999999999953994      0      0
0.00000842317453435958      0.00000853977859730466      0.999999999952711      0      0
0.00000853977859730466      0.00000865799683878063      0.999999999951393      0      0
0.00000865799683878063      0.00000877785160425524      0.999999999950038      0      0
0.00000877785160425524      0.00000889936554853005      0.999999999948645      0      0
0.00000889936554853005      0.00000902256164002253      0.999999999947213      0      0
0.00000902256164002253      0.00000914746316510757      0.999999999945742      0      0
0.00000914746316510757      0.00000927409373251906      0.999999999944229      0      0
0.00000927409373251906      0.00000940247727781235      0.999999999942675      0      0
0.00000940247727781235      0.00000953263806788851      0.999999999941076      0      0
0.00000953263806788851      0.00000966460070558129      0.999999999939434      0      0
0.00000966460070558129      0.00000979839013430744      0.999999999937745      0      0
0.00000979839013430744      0.00000993403164278155      0.999999999936010      0      0
0.00000993403164278155      0.000010071550869796      0.999999999934226      0      0
0.000010071550869796      0.0000102109738090674      0.999999999932392      0      0
0.0000102109738090674      0.0000103523268141496      0.999999999930507      0      0
0.0000103523268141496      0.000010495636603415      0.999999999928570      0      0
0.000010495636603415      0.0000106409302651053      0.999999999926579      0      0
0.0000106409302651053      0.000010788235262451      0.999999999924532      0      0
0.000010788235262451      0.0000109375794388631      0.999999999922428      0      0
0.0000109375794388631      0.0000110889910231955      0.999999999920265      0      0
0.0000110889910231955      0.0000112424986350812      0.999999999918042      0      0
0.0000112424986350812      0.0000113981312903417      0.999999999915758      0      0
0.0000113981312903417      0.0000115559184064716      0.999999999913409      0      0
0.0000115559184064716      0.000011715889808199      0.999999999910995      0      0
0.000011715889808199      0.0000118780757331232      0.999999999908514      0      0
0.0000118780757331232      0.0000120425068374297      0.999999999905963      0      0
0.0000120425068374297      0.0000122092142016854      0.999999999903342      0      0
0.0000122092142016854      0.0000123782293367127      0.999999999900647      0      0
0.0000123782293367127      0.0000125495841895462      0.999999999897877      0      0
0.0000125495841895462      0.0000127233111494713      0.999999999895030      0      0
0.0000127233111494713      0.0000128994430541458      0.999999999892104      0      0
0.0000128994430541458      0.0000130780131958075      0.999999999889096      0      0
0.0000130780131958075      0.0000132590553275668      0.999999999886004      0      0
0.0000132590553275668      0.0000134426036697863      0.999999999882826      0      0
0.0000134426036697863      0.00001362869291655      0.999999999879560      0      0
0.00001362869291655      0.00001381735824222      0.999999999876202      0      0
0.00001381735824222      0.0000140086353080861      0.999999999872751      0      0
0.0000140086353080861      0.0000142025602691059      0.999999999869203      0      0
0.0000142025602691059      0.0000143991697807389      0.999999999865557      0      0
0.0000143991697807389      0.0000145985010058751      0.999999999861809      0      0
0.0000145985010058751      0.0000148005916218595      0.999999999857957      0      0
0.0000148005916218595      0.0000150054798276138      0.999999999853997      0      0
0.0000150054798276138      0.0000152132043508565      0.999999999849926      0      0
0.0000152132043508565      0.0000154238044554237      0.999999999845743      0      0
0.0000154238044554237      0.0000156373199486901      0.999999999841442      0      0
0.0000156373199486901      0.0000158537911890937      0.999999999837022      0      0
0.0000158537911890937      0.0000160732590937644      0.999999999832478      0      0
0.0000160732590937644      0.0000162957651462576      0.999999999827808      0      0
0.0000162957651462576      0.000016521351404396      0.999999999823008      0      0
0.000016521351404396      0.0000167500605082187      0.999999999818074      0      0
0.0000167500605082187      0.0000169819356880416      0.999999999813002      0      0
0.0000169819356880416      0.0000172170207726282      0.999999999807789      0      0
0.0000172170207726282      0.0000174553601974744      0.999999999802430      0      0
0.0000174553601974744      0.0000176969990132074      0.999999999796922      0      0
0.0000176969990132074      0.0000179419828941014      0.999999999791261      0      0
0.0000179419828941014      0.0000181903581467107      0.999999999785442      0      0
0.0000181903581467107      0.0000184421717186223      0.999999999779460      0      0
0.0000184421717186223      0.0000186974712073306      0.999999999773312      0      0
0.0000186974712073306      0.0000189563048692332      0.999999999766992      0      0
0.0000189563048692332      0.0000192187216287532      0.999999999760496      0      0
0.0000192187216287532      0.0000194847710875863      0.999999999753819      0      0
0.0000194847710875863      0.0000197545035340766      0.999999999746956      0      0
0.0000197545035340766      0.000020027969952722      0.999999999739902      0      0
0.000020027969952722      0.0000203052220338112      0.999999999732651      0      0
0.0000203052220338112      0.0000205863121831945      0.999999999725198      0      0
0.0000205863121831945      0.0000208712935321888      0.999999999717537      0      0
0.0000208712935321888      0.000021160219947621      0.999999999709662      0      0
0.000021160219947621      0.0000214531460420097      0.999999999701568      0      0
0.0000214531460420097      0.0000217501271838877      0.999999999693248      0      0
0.0000217501271838877      0.0000220512195082683      0.999999999684697      0      0
0.0000220512195082683      0.0000223564799272551      0.999999999675907      0      0
0.0000223564799272551      0.0000226659661408002      0.999999999666872      0      0
0.0000226659661408002      0.0000229797366476099      0.999999999657585      0      0
0.0000229797366476099      0.0000232978507562027      0.999999999648039      0      0
0.0000232978507562027      0.0000236203685961192      0.999999999638227      0      0
0.0000236203685961192      0.000023947351129288      0.999999999628141      0      0
0.000023947351129288      0.0000242788601615485      0.999999999617774      0      0
0.0000242788601615485      0.0000246149583543337      0.999999999607119      0      0
0.0000246149583543337      0.0000249557092365137      0.999999999596166      0      0
0.0000249557092365137      0.0000253011772164045      0.999999999584908      0      0
0.0000253011772164045      0.0000256514275939423      0.999999999573336      0      0
0.0000256514275939423      0.0000260065265730261      0.999999999561441      0      0
0.0000260065265730261      0.0000263665412740315      0.999999999549215      0      0
0.0000263665412740315      0.0000267315397464981      0.999999999536648      0      0
0.0000267315397464981      0.0000271015909819919      0.999999999523731      0      0
0.0000271015909819919      0.0000274767649271459      0.999999999510453      0      0
0.0000274767649271459      0.0000278571324968813      0.999999999496805      0      0
0.0000278571324968813      0.0000282427655878122      0.999999999482777      0      0
0.0000282427655878122      0.0000286337370918349      0.999999999468358      0      0
0.0000286337370918349      0.0000290301209099061      0.999999999453537      0      0
0.0000290301209099061      0.0000294319919660113      0.999999999438303      0      0
0.0000294319919660113      0.0000298394262213274      0.999999999422643      0      0
0.0000298394262213274      0.00003025250068858      0.999999999406548      0      0
0.00003025250068858      0.000030671293446601      0.999999999390003      0      0
0.000030671293446601      0.0000310958836550867      0.999999999372998      0      0
0.0000310958836550867      0.00003152635156956      0.999999999355518      0      0
0.00003152635156956      0.000031962778556541      0.999999999337551      0      0
0.000031962778556541      0.0000324052471089262      0.999999999319084      0      0
0.0000324052471089262      0.0000328538408615817      0.999999999300101      0      0
0.0000328538408615817      0.000033308644607151      0.999999999280589      0      0
0.000033308644607151      0.0000337697443120835      0.999999999260533      0      0
0.0000337697443120835      0.0000342372271328825      0.999999999239918      0      0
0.0000342372271328825      0.0000347111814325807      0.999999999218729      0      0
0.0000347111814325807      0.0000351916967974413      0.999999999196948      0      0
0.0000351916967974413      0.0000356788640538924      0.999999999174561      0      0
0.0000356788640538924      0.0000361727752856944      0.999999999151549      0      0
0.0000361727752856944      0.0000366735238513458      0.999999999127896      0      0
0.0000366735238513458      0.0000371812044017293      0.999999999103583      0      0
0.0000371812044017293      0.0000376959128980032      0.999999999078593      0      0
0.0000376959128980032      0.0000382177466297395      0.999999999052905      0      0
0.0000382177466297395      0.0000387468042333134      0.999999999026502      0      0
0.0000387468042333134      0.0000392831857105477      0.999999998999363      0      0
0.0000392831857105477      0.0000398269924476147      0.999999998971467      0      0
0.0000398269924476147      0.0000403783272342003      0.999999998942794      0      0
0.0000403783272342003      0.0000409372942829333      0.999999998913321      0      0
0.0000409372942829333      0.0000415039992490831      0.999999998883026      0      0
0.0000415039992490831      0.000042078549250531      0.999999998851887      0      0
0.000042078549250531      0.0000426610528880173      0.999999998819880      0      0
0.0000426610528880173      0.0000432516202656688      0.999999998786980      0      0
0.0000432516202656688      0.0000438503630118107      0.999999998753163      0      0
0.0000438503630118107      0.0000444573943000663      0.999999998718404      0      0
0.0000444573943000663      0.0000450728288707489      0.999999998682675      0      0
0.0000450728288707489      0.0000456967830525504      0.999999998645951      0      0
0.0000456967830525504      0.0000463293747845289      0.999999998608203      0      0
0.0000463293747845289      0.0000469707236384016      0.999999998569402      0      0
0.0000469707236384016      0.0000476209508411464      0.999999998529519      0      0
0.0000476209508411464      0.0000482801792979158      0.999999998488525      0      0
0.0000482801792979158      0.0000489485336152684      0.999999998446388      0      0
0.0000489485336152684      0.0000496261401247217      0.999999998403076      0      0
0.0000496261401247217      0.0000503131269066316      0.999999998358557      0      0
0.0000503131269066316      0.0000510096238144011      0.999999998312797      0      0
0.0000510096238144011      0.000051715762499026      0.999999998265761      0      0
0.000051715762499026      0.000052431676433979      0.999999998217413      0      0
0.000052431676433979      0.0000531575009404385      0.999999998167718      0      0
0.0000531575009404385      0.0000538933732128671      0.999999998116638      0      0
0.0000538933732128671      0.0000546394323449439      0.999999998064133      0      0
0.0000546394323449439      0.0000553958193558558      0.999999998010165      0      0
0.0000553958193558558      0.0000561626772169526      0.999999997954692      0      0
0.0000561626772169526      0.0000569401508787716      0.999999997897672      0      0
0.0000569401508787716      0.0000577283872984359      0.999999997839063      0      0
0.0000577283872984359      0.0000585275354674316      0.999999997778821      0      0
0.0000585275354674316      0.0000593377464397706      0.999999997716898      0      0
0.0000593377464397706      0.0000601591733605423      0.999999997653250      0      0
0.0000601591733605423      0.0000609919714948611      0.999999997587827      0      0
0.0000609919714948611      0.0000618362982572143      0.999999997520580      0      0
0.0000618362982572143      0.0000626923132412161      0.999999997451458      0      0
0.0000626923132412161      0.0000635601782497746      0.999999997380410      0      0
0.0000635601782497746      0.0000644400573256746      0.999999997307380      0      0
0.0000644400573256746      0.0000653321167825856      0.999999997232315      0      0
0.0000653321167825856      0.0000662365252364977      0.999999997155157      0      0
0.0000662365252364977      0.0000671534536375933      0.999999997075848      0      0
0.0000671534536375933      0.0000680830753025601      0.999999996994329      0      0
0.0000680830753025601      0.0000690255659473509      0.999999996910536      0      0
0.0000690255659473509      0.0000699811037203975      0.999999996824408      0      0
0.0000699811037203975      0.0000709498692362838      0.999999996735878      0      0
0.0000709498692362838      0.0000719320456098856      0.999999996644881      0      0
0.0000719320456098856      0.0000729278184909828      0.999999996551346      0      0
0.0000729278184909828      0.0000739373760993502      0.999999996455204      0      0
0.0000739373760993502      0.0000749609092603353      0.999999996356382      0      0
0.0000749609092603353      0.0000759986114409274      0.999999996254805      0      0
0.0000759986114409274      0.0000770506787863264      0.999999996150396      0      0
0.0000770506787863264      0.0000781173101570184      0.999999996043076      0      0
0.0000781173101570184      0.0000791987071663636      0.999999995932764      0      0
0.0000791987071663636      0.0000802950742187053      0.999999995819377      0      0
0.0000802950742187053      0.000081406618548006      0.999999995702829      0      0
0.000081406618548006      0.0000825335502570186      0.999999995583032      0      0
0.0000825335502570186      0.0000836760823569998      0.999999995459896      0      0
0.0000836760823569998      0.0000848344308079731      0.999999995333326      0      0
0.0000848344308079731      0.0000860088145595493      0.999999995203228      0      0
0.0000860088145595493      0.0000871994555923124      0.999999995069503      0      0
0.0000871994555923124      0.0000884065789597775      0.999999994932050      0      0
0.0000884065789597775      0.0000896304128309307      0.999999994790765      0      0
0.0000896304128309307      0.0000908711885333572      0.999999994645541      0      0
0.0000908711885333572      0.0000921291405969664      0.999999994496269      0      0
0.0000921291405969664      0.0000934045067983223      0.999999994342835      0      0
0.0000934045067983223      0.0000946975282055884      0.999999994185124      0      0
0.0000946975282055884      0.0000960084492240934      0.999999994023016      0      0
0.0000960084492240934      0.0000973375176425286      0.999999993856389      0      0
0.0000973375176425286      0.000098684984679785      0.999999993685117      0      0
0.000098684984679785      0.000100051105032438      0.999999993509070      0      0
0.000100051105032438      0.000101436136922889      0.999999993328115      0      0
0.000101436136922889      0.000102840342148178      0.999999993142115      0      0
0.000102840342148178      0.000104263986129461      0.999999992950930      0      0
0.000104263986129461      0.000105707337962187      0.999999992754415      0      0
0.000105707337962187      0.00010717067046696      0.999999992552422      0      0
0.00010717067046696      0.000108654260241103      0.999999992344797      0      0
0.000108654260241103      0.000110158387710945      0.999999992131385      0      0
0.000110158387710945      0.000111683337184825      0.999999991912023      0      0
0.000111683337184825      0.000113229396906833      0.999999991686545      0      0
0.000113229396906833      0.00011479685911129      0.999999991454781      0      0
0.00011479685911129      0.000116386020077991      0.999999991216557      0      0
0.000116386020077991      0.000117997180188201      0.999999990971691      0      0
0.000117997180188201      0.00011963064398144      0.999999990719999      0      0
0.00011963064398144      0.00012128672021304      0.999999990461289      0      0
0.00012128672021304      0.00012296572191251      0.999999990195368      0      0
0.00012296572191251      0.000124667966442703      0.999999989922033      0      0
0.000124667966442703      0.000126393775559803      0.999999989641079      0      0
0.000126393775559803      0.000128143475474143      0.999999989352291      0      0
0.000128143475474143      0.000129917396911867      0.999999989055453      0      0
0.000129917396911867      0.000131715875177439      0.999999988750340      0      0
0.000131715875177439      0.000133539250217029      0.999999988436720      0      0
0.000133539250217029      0.00013538786668276      0.999999988114358      0      0
0.00013538786668276      0.000137262073997862      0.999999987783008      0      0
0.000137262073997862      0.000139162226422714      0.999999987442421      0      0
0.000139162226422714      0.00014108868312181      0.999999987092340      0      0
0.00014108868312181      0.000143041808231644      0.999999986732499      0      0
0.000143041808231644      0.000145021970929542      0.999999986362625      0      0
0.000145021970929542      0.00014702954550344      0.999999985982441      0      0
0.00014702954550344      0.000149064911422635      0.999999985591658      0      0
0.000149064911422635      0.00015112845340951      0.999999985189980      0      0
0.00015112845340951      0.000153220561512254      0.999999984777104      0      0
0.000153220561512254      0.000155341631178586      0.999999984352719      0      0
0.000155341631178586      0.000157492063330508      0.999999983916502      0      0
0.000157492063330508      0.000159672264440082      0.999999983468124      0      0
0.000159672264440082      0.00016188264660626      0.999999983007246      0      0
0.00016188264660626      0.000164123627632783      0.999999982533521      0      0
0.000164123627632783      0.00016639563110715      0.999999982046588      0      0
0.00016639563110715      0.000168699086480686      0.999999981546080      0      0
0.000168699086480686      0.000171034429149716      0.999999981031619      0      0
0.000171034429149716      0.00017340210053786      0.999999980502817      0      0
0.00017340210053786      0.000175802548179476      0.999999979959272      0      0
0.000175802548179476      0.000178236225804249      0.999999979400574      0      0
0.000178236225804249      0.000180703593422953      0.999999978826300      0      0
0.000180703593422953      0.000183205117414405      0.999999978236017      0      0
0.000183205117414405      0.000185741270613619      0.999999977629279      0      0
0.000185741270613619      0.000188312532401177      0.999999977005625      0      0
0.000188312532401177      0.000190919388793845      0.999999976364585      0      0
0.000190919388793845      0.000193562332536437      0.999999975705673      0      0
0.000193562332536437      0.000196241863194957      0.999999975028394      0      0
0.000196241863194957      0.000198958487251018      0.999999974332232      0      0
0.000198958487251018      0.000201712718197586      0.999999973616663      0      0
0.000201712718197586      0.000204505076636033      0.999999972881144      0      0
0.000204505076636033      0.000207336090374545      0.999999972125121      0      0
0.000207336090374545      0.000210206294527884      0.999999971348022      0      0
0.000210206294527884      0.000213116231618538      0.999999970549259      0      0
0.000213116231618538      0.000216066451679264      0.999999969728228      0      0
0.000216066451679264      0.000219057512357059      0.999999968884308      0      0
0.000219057512357059      0.000222089979018563      0.999999968016860      0      0
0.000222089979018563      0.000225164424856924      0.999999967125231      0      0
0.000225164424856924      0.000228281431000144      0.999999966208744      0      0
0.000228281431000144      0.00023144158662092      0.999999965266707      0      0
0.00023144158662092      0.000234645489048012      0.999999964298407      0      0
0.000234645489048012      0.000237893743879147      0.999999963303114      0      0
0.000237893743879147      0.000241186965095492      0.999999962280075      0      0
0.000241186965095492      0.000244525775177701      0.999999961228514      0      0
0.000244525775177701      0.000247910805223583      0.999999960147636      0      0
0.000247910805223583      0.000251342695067386      0.999999959036629      0      0
0.000251342695067386      0.000254822093400743      0.999999957894645      0      0
0.000254822093400743      0.00025834965789528      0.999999956720828      0      0
0.00025834965789528      0.000261926055326934      0.999999955514287      0      0
0.000261926055326934      0.000265551961701985      0.999999954274108      0      0
0.000265551961701985      0.00026922806238483      0.999999952999356      0      0
0.00026922806238483      0.000272955052227537      0.999999951689066      0      0
0.000272955052227537      0.000276733635701177      0.999999950342249      0      0
0.000276733635701177      0.000280564527028988      0.999999948957882      0      0
0.000280564527028988      0.000284448450321376      0.999999947534922      0      0
0.000284448450321376      0.000288386139712781      0.999999946072297      0      0
0.000288386139712781      0.000292378339500449      0.999999944568891      0      0
0.000292378339500449      0.000296425804285111      0.999999943023578      0      0
0.000296425804285111      0.000300529299113624      0.999999941435183      0      0
0.000300529299113624      0.000304689599623573      0.999999939802503      0      0
0.000304689599623573      0.000308907492189884      0.999999938124308      0      0
0.000308907492189884      0.000313183774073464      0.999999936399330      0      0
0.000313183774073464      0.000317519253571897      0.999999934626263      0      0
0.000317519253571897      0.000321914750172228      0.999999932803767      0      0
0.000321914750172228      0.000326371094705861      0.999999930930465      0      0
0.000326371094705861      0.000330889129505603      0.999999929004936      0      0
0.000330889129505603      0.000335469708564879      0.999999927025722      0      0
0.000335469708564879      0.000340113697699154      0.999999924991342      0      0
0.000340113697699154      0.000344821974709588      0.999999922900235      0      0
0.000344821974709588      0.000349595429548956      0.999999920750846      0      0
0.000349595429548956      0.000354434964489868      0.999999918541522      0      0
0.000354434964489868      0.000359341494295315      0.999999916270610      0      0
0.000359341494295315      0.000364315946391572      0.999999913936397      0      0
0.000364315946391572      0.000369359261043507      0.999999911537109      0      0
0.000369359261043507      0.000374472391532301      0.999999909070930      0      0
0.000374472391532301      0.00037965630433564      0.999999906535998      0      0
0.00037965630433564      0.000384911979310397      0.999999903930396      0      0
0.000384911979310397      0.000390240409877844      0.999999901252150      0      0
0.000390240409877844      0.000395642603211426      0.999999898499239      0      0
0.000395642603211426      0.000401119580427133      0.999999895669596      0      0
0.000401119580427133      0.000406672376776519      0.999999892761065      0      0
0.000406672376776519      0.000412302041842373      0.999999889771431      0      0
0.000412302041842373      0.000418009639737117      0.999999886698482      0      0
0.000418009639737117      0.000423796249303941      0.999999883539831      0      0
0.000423796249303941      0.000429662964320725      0.999999880293156      0      0
0.000429662964320725      0.000435610893706785      0.999999876955947      0      0
0.000435610893706785      0.000441641161732474      0.999999873525699      0      0
0.000441641161732474      0.000447754908231697      0.999999869999843      0      0
0.000447754908231697      0.000453953288817359      0.999999866375693      0      0
0.000453953288817359      0.000460237475099795      0.999999862650499      0      0
0.000460237475099795      0.000466608654908228      0.999999858821451      0      0
0.000466608654908228      0.000473068032515292      0.999999854885658      0      0
0.000473068032515292      0.000479616828864662      0.999999850840145      0      0
0.000479616828864662      0.000486256281801832      0.999999846681848      0      0
0.000486256281801832      0.000492987646308097      0.999999842407614      0      0
0.000492987646308097      0.000499812194737762      0.999999838014215      0      0
0.000499812194737762      0.000506731217058643      0.999999833498365      0      0
0.000506731217058643      0.0005137460210959      0.999999828856637      0      0
0.0005137460210959      0.000520857932779231      0.999999824085447      0      0
0.000520857932779231      0.000528068296393506      0.999999819181300      0      0
0.000528068296393506      0.000535378474832857      0.999999814140408      0      0
0.000535378474832857      0.000542789849858294      0.999999808958994      0      0
0.000542789849858294      0.000550303822358882      0.999999803633115      0      0
0.000550303822358882      0.000557921812616533      0.999999798158811      0      0
0.000557921812616533      0.000565645260574473      0.999999792531807      0      0
0.000565645260574473      0.00057347562610941      0.999999786748003      0      0
0.00057347562610941      0.000581414389307485      0.999999780802974      0      0
0.000581414389307485      0.000589463050744029      0.999999774692153      0      0
0.000589463050744029      0.000597623131767208      0.999999768410958      0      0
0.000597623131767208      0.000605896174785581      0.999999761954675      0      0
0.000605896174785581      0.000614283743559644      0.999999755318420      0      0
0.000614283743559644      0.000622787423497414      0.999999748497161      0      0
0.000622787423497414      0.000631408821954096      0.999999741485732      0      0
0.000631408821954096      0.000640149568535908      0.999999734278833      0      0
0.000640149568535908      0.000649011315408104      0.999999726871021      0      0
0.000649011315408104      0.000657995737607266      0.999999719256715      0      0
0.000657995737607266      0.000667104533357915      0.999999711430171      0      0
0.000667104533357915      0.00067633942439351      0.999999703385423      0      0
0.00067633942439351      0.000685702156281888      0.999999695116308      0      0
0.000685702156281888      0.000695194498755206      0.999999686616657      0      0
0.000695194498755206      0.000704818246044455      0.999999677880217      0      0
0.000704818246044455      0.000714575217218609      0.999999668900114      0      0
0.000714575217218609      0.000724467256528451      0.999999659669573      0      0
0.000724467256528451      0.000734496233755185      0.999999650181950      0      0
0.000734496233755185      0.000744664044563847      0.999999640429515      0      0
0.000744664044563847      0.000754972610861632      0.999999630405532      0      0
0.000754972610861632      0.000765423881161163      0.999999620101752      0      0
0.000765423881161163      0.0007760198309488      0.999999609511096      0      0
0.0007760198309488      0.000786762463058045      0.999999598624821      0      0
0.000786762463058045      0.00079765380804811      0.999999587435312      0      0
0.00079765380804811      0.000808695924587738      0.999999575933881      0      0
0.000808695924587738      0.000819890899844323      0.999999564111510      0      0
0.000819890899844323      0.00083124084987843      0.999999551959804      0      0
0.00083124084987843      0.000842747920043766      0.999999539469466      0      0
0.000842747920043766      0.000854414285392693      0.999999526630703      0      0
0.000854414285392693      0.000866242151087355      0.999999513433887      0      0
0.000866242151087355      0.000878233752816494      0.999999499869249      0      0
0.000878233752816494      0.000890391357218039      0.999999485926576      0      0
0.000890391357218039      0.000902717262307538      0.999999471595262      0      0
0.000902717262307538      0.000915213797912533      0.999999456864411      0      0
0.000915213797912533      0.000927883326112938      0.999999441722860      0      0
0.000927883326112938      0.000940728241687513      0.999999426159158      0      0
0.000940728241687513      0.000953750972566528      0.999999410161536      0      0
0.000953750972566528      0.000966953980290686      0.999999393717888      0      0
0.000966953980290686      0.000980339760476396      0.999999376815772      0      0
0.000980339760476396      0.000993910843287497      0.999999359442431      0      0
0.000993910843287497      0.0010076697939135      0.999999341584817      0      0
0.0010076697939135      0.00102161921305448      0.999999323229563      0      0
0.00102161921305448      0.0010357617374126      0.999999304362794      0      0
0.0010357617374126      0.00105010004019057      0.999999284969908      0      0
0.00105010004019057      0.00106463683159689      0.999999265035875      0      0
0.00106463683159689      0.00107937485935813      0.999999244546075      0      0
0.00107937485935813      0.00109431690923832      0.999999223485854      0      0
0.00109431690923832      0.00110946580556549      0.999999201838453      0      0
0.00110946580556549      0.00112482441176555      0.999999179586495      0      0
0.00112482441176555      0.00114039563090349      0.999999156715116      0      0
0.00114039563090349      0.00115618240623217      0.999999133206463      0      0
0.00115618240623217      0.00117218772174859      0.999999109040931      0      0
0.00117218772174859      0.00118841460275796      0.999999084203550      0      0
0.00118841460275796      0.00120486611644553      0.999999058672320      0      0
0.00120486611644553      0.00122154537245635      0.999999032430020      0      0
0.00122154537245635      0.00123845552348304      0.999999005456137      0      0
0.00123845552348304      0.00125559976586171      0.999998977729805      0      0
0.00125559976586171      0.00127298134017614      0.999998949231140      0      0
0.00127298134017614      0.00129060353187029      0.999998919937561      0      0
0.00129060353187029      0.00130846967186935      0.999998889827143      0      0
0.00130846967186935      0.00132658313720929      0.999998858878517      0      0
0.00132658313720929      0.00134494735167523      0.999998827064665      0      0
0.00134494735167523      0.00136356578644858      0.999998794367164      0      0
0.00136356578644858      0.00138244196076317      0.999998760755307      0      0
0.00138244196076317      0.00140157944257044      0.999998726207032      0      0
0.00140157944257044      0.00142098184921384      0.999998690697885      0      0
0.00142098184921384      0.00144065284811262      0.999998654195613      0      0
0.00144065284811262      0.00146059615745496      0.999998616676274      0      0
0.00146059615745496      0.00148081554690089      0.999998578113767      0      0
0.00148081554690089      0.00150131483829471      0.999998538474401      0      0
0.00150131483829471      0.00152209790638749      0.999998497727791      0      0
0.00152209790638749      0.00154316867956938      0.999998455846947      0      0
0.00154316867956938      0.00156453114061223      0.999998412800727      0      0
0.00156453114061223      0.00158618932742236      0.999998368553790      0      0
0.00158618932742236      0.00160814733380381      0.999998323071199      0      0
0.00160814733380381      0.00163040931023216      0.999998276319707      0      0
0.00163040931023216      0.00165297946463904      0.999998228265702      0      0
0.00165297946463904      0.00167586206320748      0.999998178873487      0      0
0.00167586206320748      0.00169906143117836      0.999998128105242      0      0
0.00169906143117836      0.00172258195366789      0.999998075921784      0      0
0.00172258195366789      0.00174642807649655      0.999998022283125      0      0
0.00174642807649655      0.00177060430702936      0.999997967148566      0      0
0.00177060430702936      0.00179511521502795      0.999997910476533      0      0
0.00179511521502795      0.00181996543351421      0.999997852224375      0      0
0.00181996543351421      0.00184515965964614      0.999997792348230      0      0
0.00184515965964614      0.00187070265560561      0.999997730802957      0      0
0.00187070265560561      0.00189659924949857      0.999997667542096      0      0
0.00189659924949857      0.00192285433626758      0.999997602517834      0      0
0.00192285433626758      0.00194947287861711      0.999997535680955      0      0
0.00194947287861711      0.00197645990795156      0.999997466980760      0      0
0.00197645990795156      0.00200382052532629      0.999997396364999      0      0
0.00200382052532629      0.00203155990241182      0.999997323779850      0      0
0.00203155990241182      0.00205968328247135      0.999997249170033      0      0
0.00205968328247135      0.00208819598135186      0.999997172479122      0      0
0.00208819598135186      0.00211710338848892      0.999997093649943      0      0
0.00211710338848892      0.00214641096792534      0.999997012624672      0      0
0.00214641096792534      0.00217612425934403      0.999996929343978      0      0
0.00217612425934403      0.00220624887911509      0.999996843745043      0      0
0.00220624887911509      0.00223679052135739      0.999996755759822      0      0
0.00223679052135739      0.00226775495901488      0.999996665316382      0      0
0.00226775495901488      0.00229914804494778      0.999996572344593      0      0
0.00229914804494778      0.00233097571303889      0.999996476780988      0      0
0.00233097571303889      0.00236324397931521      0.999996378563254      0      0
0.00236324397931521      0.00239595894308506      0.999996277615302      0      0
0.00239595894308506      0.00242912678809096      0.999996173844517      0      0
0.00242912678809096      0.00246275378367852      0.999996067166034      0      0
0.00246275378367852      0.00249684628598141      0.999995957519970      0      0
0.00249684628598141      0.00253141073912281      0.999995844837448      0      0
0.00253141073912281      0.0025664536764335      0.999995729006047      0      0
0.0025664536764335      0.00260198172168671      0.999995609920825      0      0
0.00260198172168671      0.00263800159035023      0.999995487531195      0      0
0.00263800159035023      0.00267452009085567      0.999995361753846      0      0
0.00267452009085567      0.00271154412588544      0.999995232438809      0      0
0.00271154412588544      0.00274908069367747      0.999995099509650      0      0
0.00274908069367747      0.00278713688934801      0.999994962918640      0      0
0.00278713688934801      0.00282571990623272      0.999994822491828      0      0
0.00282571990623272      0.00286483703724639      0.999994678126563      0      0
0.00286483703724639      0.00290449567626138      0.999994529794552      0      0
0.00290449567626138      0.00294470331950526      0.999994377285505      0      0
0.00294470331950526      0.0029854675669777      0.999994220512837      0      0
0.0029854675669777      0.00302679612388701      0.999994059432858      0      0
0.00302679612388701      0.0030686968021066      0.999993893784126      0      0
0.0030686968021066      0.00311117752165154      0.999993723566590      0      0
0.00311117752165154      0.0031542463121756      0.999993548610885      0      0
0.0031542463121756      0.00319791131448903      0.999993368712785      0      0
0.00319791131448903      0.00324218078209728      0.999993183902452      0      0
0.00324218078209728      0.0032870630827611      0.999992993828212      0      0
0.0032870630827611      0.00333256670007821      0.999992798547868      0      0
0.00333256670007821      0.00337870023508683      0.999992597768969      0      0
0.00337870023508683      0.00342547240789146      0.999992391399673      0      0
0.00342547240789146      0.00347289205931113      0.999992179318495      0      0
0.00347289205931113      0.00352096815255051      0.999991961240170      0      0
0.00352096815255051      0.00356970977489406      0.999991737203034      0      0
0.00356970977489406      0.00361912613942378      0.999991506770774      0      0
0.00361912613942378      0.0036692265867606      0.999991270086135      0      0
0.0036692265867606      0.00372002058682995      0.999991026613922      0      0
0.00372002058682995      0.00377151774065175      0.999990776557888      0      0
0.00377151774065175      0.00382372778215516      0.999990519314768      0      0
0.00382372778215516      0.00387666058001854      0.999990255126140      0      0
0.00387666058001854      0.00393032613953476      0.999989983340165      0      0
0.00393032613953476      0.0039847346045024      0.999989704209402      0      0
0.0039847346045024      0.00403989625914312      0.999989417075876      0      0
0.00403989625914312      0.00409582153004557      0.999989122131366      0      0
0.00409582153004557      0.00415252098813623      0.999988818820173      0      0
0.00415252098813623      0.00421000535067748      0.999988507121239      0      0
0.00421000535067748      0.0042682854832934      0.999988186767548      0      0
0.0042682854832934      0.00432737240202355      0.999987857326281      0      0
0.00432737240202355      0.00438727727540519      0.999987518980103      0      0
0.00438727727540519      0.00444801142658443      0.999987170828566      0      0
0.00444801142658443      0.00450958633545639      0.999986813372014      0      0
0.00450958633545639      0.00457201364083525      0.999986445619656      0      0
0.00457201364083525      0.00463530514265407      0.999986067766837      0      0
0.00463530514265407      0.00469947280419532      0.999985679485643      0      0
0.00469947280419532      0.00476452875435209      0.999985280017658      0      0
0.00476452875435209      0.0048304852899207      0.999984869919762      0      0
0.0048304852899207      0.00489735487792503      0.999984447949048      0      0
0.00489735487792503      0.00496515015797302      0.999984014359442      0      0
0.00496515015797302      0.00503388394464577      0.999983568949459      0      0
0.00503388394464577      0.00510356922991978      0.999983110549375      0      0
0.00510356922991978      0.00517421918562266      0.999982639919810      0      0
0.00517421918562266      0.00524584716592283      0.999982156023054      0      0
0.00524584716592283      0.00531846670985373      0.999981658226301      0      0
0.00531846670985373      0.00539209154387294      0.999981147258896      0      0
0.00539209154387294      0.00546673558445676      0.999980621599878      0      0
0.00546673558445676      0.00554241294073067      0.999980081050788      0      0
0.00554241294073067      0.00561913791713623      0.999979526200092      0      0
0.00561913791713623      0.00569692501613484      0.999978955284327      0      0
0.00569692501613484      0.00577578894094906      0.999978368243069      0      0
0.00577578894094906      0.00585574459834172      0.999977765701310      0      0
0.00585574459834172      0.00593680710143364      0.999977145764609      0      0
0.00593680710143364      0.00601899177256026      0.999976508139354      0      0
0.00601899177256026      0.00610231414616781      0.999975853733669      0      0
0.00610231414616781      0.0061867899717497      0.999975180733576      0      0
0.0061867899717497      0.0062724352168234      0.999974488150879      0      0
0.0062724352168234      0.00635926606994866      0.999973777208064      0      0
0.00635926606994866      0.00644729894378739      0.999973046728474      0      0
0.00644729894378739      0.00653655047820597      0.999972294692708      0      0
0.00653655047820597      0.00662703754342055      0.999971522025300      0      0
0.00662703754342055      0.00671877724318579      0.999970728941267      0      0
0.00671877724318579      0.00681178691802782      0.999969912898200      0      0
0.00681178691802782      0.00690608414852187      0.999969073222965      0      0
0.00690608414852187      0.00700168675861542      0.999968211349516      0      0
0.00700168675861542      0.00709861281899715      0.999967326048212      0      0
0.00709861281899715      0.00719688065051277      0.999966414623558      0      0
0.00719688065051277      0.00729650882762788      0.999965477424271      0      0
0.00729650882762788      0.00739751618193895      0.999964515696179      0      0
0.00739751618193895      0.00749992180573285      0.999963527390570      0      0
0.00749992180573285      0.00760374505559565      0.999962509811004      0      0
0.00760374505559565      0.00770900555607137      0.999961463626944      0      0
0.00770900555607137      0.00781572320337137      0.999960390106667      0      0
0.00781572320337137      0.00792391816913513      0.999959287057809      0      0
0.00792391816913513      0.00803361090424307      0.999958151357181      0      0
0.00803361090424307      0.00814482214268214      0.999956983254356      0      0
0.00814482214268214      0.00825757290546495      0.999955784456125      0      0
0.00825757290546495      0.00837188450460311      0.999954553491137      0      0
0.00837188450460311      0.0084877785471356      0.999953286584979      0      0
0.0084877785471356      0.00860527693921294      0.999951982493438      0      0
0.00860527693921294      0.00872440189023784      0.999950643083153      0      0
0.00872440189023784      0.0088451759170632      0.999949268734433      0      0
0.0088451759170632      0.00896762184824822      0.999947856038899      0      0
0.00896762184824822      0.00909176282837339      0.999946401398699      0      0
0.00909176282837339      0.00921762232241531      0.999944904914340      0      0
0.00921762232241531      0.009345224120182      0.999943368707837      0      0
0.009345224120182      0.00947459234080956      0.999941792215949      0      0
0.00947459234080956      0.00960575143732124      0.999940171243945      0      0
0.00960575143732124      0.0097387262012494      0.999938502047607      0      0
0.0097387262012494      0.00987354176732169      0.999936784786410      0      0
0.00987354176732169      0.0100102236182119      0.999935021751918      0      0
0.0100102236182119      0.0101487975893568      0.999933212765130      0      0
0.0101487975893568      0.0102892898738392      0.999931353637221      0      0
0.0102892898738392      0.0104317270273393      0.999929439543030      0      0
0.0104317270273393      0.0105761359731542      0.999927469133156      0      0
0.0105761359731542      0.0107225440072866      0.999925444518710      0      0
0.0107225440072866      0.0108709788036044      0.999923367229702      0      0
0.0108709788036044      0.0110214684190717      0.999921234766704      0      0
0.0110214684190717      0.0111740412990521      0.999919041506127      0      0
0.0111740412990521      0.0113287262826851      0.999916782894160      0      0
0.0113287262826851      0.0114855526083377      0.999914458486655      0      0
0.0114855526083377      0.0116445499191305      0.999912070774824      0      0
0.0116445499191305      0.0118057482685412      0.999909621059039      0      0
0.0118057482685412      0.0119691781260852      0.999907106424058      0      0
0.0119691781260852      0.0121348703830748      0.999904520632796      0      0
0.0121348703830748      0.0123028563584581      0.999901858017421      0      0
0.0123028563584581      0.0124731678047393      0.999899116809222      0      0
0.0124731678047393      0.0126458369139802      0.999896299018609      0      0
0.0126458369139802      0.0128208963238851      0.999893407058918      0      0
0.0128208963238851      0.0129983791239701      0.999890439997359      0      0
0.0129983791239701      0.0131783188618175      0.999887392467415      0      0
0.0131783188618175      0.0133607495494169      0.999884257021411      0      0
0.0133607495494169      0.0135457056695945      0.999881028020522      0      0
0.0135457056695945      0.0137332221825303      0.999877704111497      0      0
0.0137332221825303      0.0139233345323668      0.999874287528434      0      0
0.0139233345323668      0.0141160786539086      0.999870780808042      0      0
0.0141160786539086      0.0143114909794141      0.999867183263886      0      0
0.0143114909794141      0.0145096084454827      0.999863489598045      0      0
0.0145096084454827      0.0147104685000363      0.999859691492831      0      0
0.0147104685000363      0.0149141091093971      0.999855781071627      0      0
0.0149141091093971      0.0151205687654648      0.999851754015740      0      0
0.0151205687654648      0.0153298864929916      0.999847610458470      0      0
0.0153298864929916      0.0155421018569589      0.999843353199139      0      0
0.0155421018569589      0.015757254970056      0.999838984349591      0      0
0.015757254970056      0.0159753865002618      0.999834502340699      0      0
0.0159753865002618      0.0161965376785319      0.999829900907640      0      0
0.0161965376785319      0.0164207503065923      0.999825170525200      0      0
0.0164207503065923      0.0166480667648403      0.999820301466966      0      0
0.0166480667648403      0.0168785300203555      0.999815286891516      0      0
0.0168785300203555      0.0171121836350213      0.999810124440229      0      0
0.0171121836350213      0.0173490717737588      0.999804815633994      0      0
0.0173490717737588      0.017589239212875      0.999799363424547      0      0
0.017589239212875      0.0178327313485262      0.999793769072059      0      0
0.0178327313485262      0.0180795942052988      0.999788029747343      0      0
0.0180795942052988      0.0183298744449088      0.999782137860282      0      0
0.0183298744449088      0.0185836193750216      0.999776082331838      0      0
0.0185836193750216      0.0188408769581945      0.999769851221072      0      0
0.0188408769581945      0.0191016958209418      0.999763434616813      0      0
0.0191016958209418      0.0193661252629267      0.999756826668709      0      0
0.0193661252629267      0.0196342152662799      0.999750026026049      0      0
0.0196342152662799      0.0199060165050465      0.999743034581549      0      0
0.0199060165050465      0.0201815803547652      0.999735855028162      0      0
0.0201815803547652      0.0204609589021785      0.999728488117059      0      0
0.0204609589021785      0.0207442049550786      0.999720930549907      0      0
0.0207442049550786      0.0210313720522889      0.999713174170907      0      0
0.0210313720522889      0.0213225144737837      0.999705206665631      0      0
0.0213225144737837      0.0216176872509482      0.999697013490925      0      0
0.0216176872509482      0.0219169461769806      0.999688580404307      0      0
0.0219169461769806      0.0222203478174381      0.999679895824751      0      0
0.0222203478174381      0.0225279495209286      0.999670952354559      0      0
0.0225279495209286      0.0228398094299506      0.999661747069843      0      0
0.0228398094299506      0.0231559864918837      0.999652280547633      0      0
0.0231559864918837      0.0234765404701303      0.999642554934351      0      0
0.0234765404701303      0.0238015319554124      0.999632571587608      0      0
0.0238015319554124      0.0241310223772239      0.999622328895565      0      0
0.0241310223772239      0.0244650740154424      0.999611820795144      0      0
0.0244650740154424      0.0248037500121009      0.999601036310023      0      0
0.0248037500121009      0.025147114383323      0.999589960172448      0      0
0.025147114383323      0.0254952320314234      0.999578574344729      0      0
0.0254952320314234      0.025848168757175      0.999566860071503      0      0
0.025848168757175      0.0262059912722472      0.999554800005246      0      0
0.0262059912722472      0.0265687672118152      0.999542379962746      0      0
0.0265687672118152      0.0269365651473444      0.999529589974205      0      0
0.0269365651473444      0.0273094545995519      0.999516424448084      0      0
0.0273094545995519      0.0276875060515468      0.999502881455504      0      0
0.0276875060515468      0.0280707909621536      0.999488961301322      0      0
0.0280707909621536      0.0284593817794181      0.999474664666647      0      0
0.0284593817794181      0.0288533519543027      0.999459990663635      0      0
0.0288533519543027      0.0292527759545692      0.999444935135268      0      0
0.0292527759545692      0.0296577292788545      0.999429489469358      0      0
0.0296577292788545      0.0300682884709421      0.999413640094332      0      0
0.0300682884709421      0.0304845311342295      0.999397368705406      0      0
0.0304845311342295      0.0309065359463971      0.999380653154391      0      0
0.0309065359463971      0.0313343826742795      0.999363468841937      0      0
0.0313343826742795      0.0317681521889432      0.999345790389142      0      0
0.0317681521889432      0.0322079264809726      0.999327593341405      0      0
0.0322079264809726      0.0326537886759678      0.999308855670006      0      0
0.0326537886759678      0.033105823050257      0.999289558880166      0      0
0.033105823050257      0.033564115046826      0.999269688598745      0      0
0.033564115046826      0.0340287512914689      0.999249234589347      0      0
0.0340287512914689      0.0344998196091616      0.999228190216629      0      0
0.0344998196091616      0.0349774090406628      0.999206551445958      0      0
0.0349774090406628      0.0354616098593442      0.999184315512551      0      0
0.0354616098593442      0.0359525135882537      0.999161479422184      0      0
0.0359525135882537      0.0364502130174152      0.999138038452623      0      0
0.0364502130174152      0.0369548022213675      0.999113984812859      0      0
0.0369548022213675      0.0374663765769464      0.999089306589595      0      0
0.0374663765769464      0.0379850327813123      0.999063987072094      0      0
0.0379850327813123      0.0385108688702281      0.999038004502645      0      0
0.0385108688702281      0.0390439842365898      0.999011332255681      0      0
0.0390439842365898      0.0395844796492134      0.998983939408327      0      0
0.0395844796492134      0.0401324572718825      0.998955791632284      0      0
0.0401324572718825      0.0406880206826587      0.998926852313592      0      0
0.0406880206826587      0.0412512748934598      0.998897083793970      0      0
0.0412512748934598      0.0418223263699098      0.998866448624911      0      0
0.0418223263699098      0.0424012830514618      0.998834910732565      0      0
0.0424012830514618      0.0429882543718015      0.998802436405828      0      0
0.0429882543718015      0.0435833512795317      0.998768995040031      0      0
0.0435833512795317      0.0441866862591436      0.998734559591744      0      0
0.0441866862591436      0.0447983733522791      0.998699106724491      0      0
0.0447983733522791      0.0454185281792862      0.998662616648401      0      0
0.0454185281792862      0.0460472679610735      0.998625072677679      0      0
0.0460472679610735      0.0466847115412677      0.998586460546782      0      0
0.0466847115412677      0.0473309794086762      0.998546767538868      0      0
0.0473309794086762      0.047986193720063      0.998505981487918      0      0
0.047986193720063      0.0486504783232378      0.998464089719089      0      0
0.0486504783232378      0.0493239587804657      0.998421077990709      0      0
0.0493239587804657      0.0500067623922011      0.998376929496434      0      0
0.0500067623922011      0.0506990182211494      0.998331623978220      0      0
0.0506990182211494      0.0514008571166629      0.998285136990836      0      0
0.0514008571166629      0.0521124117394733      0.998237439347388      0      0
0.0521124117394733      0.0528338165867671      0.998188496763596      0      0
0.0528338165867671      0.0535652080176086      0.998138269707150      0      0
0.0535652080176086      0.0543067242787134      0.998086713447766      0      0
0.0543067242787134      0.0550585055305805      0.998033778294290      0      0
0.0550585055305805      0.0558206938739848      0.997979409997444      0      0
0.0558206938739848      0.0565934333768373      0.997923550290883      0      0
0.0565934333768373      0.0573768701014157      0.997866137539241      0      0
0.0573768701014157      0.0581711521319738      0.997807107459576      0      0
0.0581711521319738      0.0589764296027321      0.997746393882180      0      0
0.0589764296027321      0.0597928547262553      0.997683929517683      0      0
0.0597928547262553      0.0606205818222245      0.997619646699745      0      0
0.0606205818222245      0.0614597673466051      0.997553478075859      0      0
0.0614597673466051      0.0623105699212211      0.997485357222948      0      0
0.0623105699212211      0.0631731503637371      0.997415219168903      0      0
0.0631731503637371      0.0640476717180559      0.997343000806063      0      0
0.0640476717180559      0.064934299285137      0.997268641187410      0      0
0.064934299285137      0.065833200654241      0.997192081700900      0      0
0.065833200654241      0.0667445457346082      0.997113266121664      0      0
0.0667445457346082      0.0676685067875737      0.997032140545677      0      0
0.0676685067875737      0.0686052584591283      0.996948653211843      0      0
0.0686052584591283      0.0695549778129301      0.996862754222192      0      0
0.0695549778129301      0.0705178443637725      0.996774395172054      0      0
0.0705178443637725      0.071494040111516      0.996683528703649      0      0
0.071494040111516      0.0724837495754901      0.996590107997495      0      0
0.0724837495754901      0.07348715982937      0.996494086216527      0      0
0.07348715982937      0.0745044605365374      0.996395415917763      0      0
0.0745044605365374      0.0755358439859309      0.996294048445951      0      0
0.0755358439859309      0.0765815051283916      0.996189933322810      0      0
0.0765815051283916      0.0776416416135129      0.996083017644414      0      0
0.0776416416135129      0.0787164538269999      0.995973245497990      0      0
0.0787164538269999      0.0798061449285455      0.995860557407949      0      0
0.0798061449285455      0.0809109208902321      0.995744889819420      0      0
0.0809109208902321      0.0820309905354643      0.995626174626022      0      0
0.0820309905354643      0.0831665655784396      0.995504338747000      0      0
0.0831665655784396      0.0843178606641673      0.995379303757361      0      0
0.0843178606641673      0.0854850934090396      0.995250985573187      0      0
0.0854850934090396      0.0866684844419658      0.995119294192992      0      0
0.0866684844419658      0.087868257446075      0.994984133494736      0      0
0.087868257446075      0.0890846392009967      0.994845401087099      0      0
0.0890846392009967      0.0903178596257262      0.994702988212627      0      0
0.0903178596257262      0.0915681518220832      0.994556779699617      0      0
0.0915681518220832      0.0928357521187732      0.994406653958982      0      0
0.0928357521187732      0.0941209001160578      0.994252483021807      0      0
0.0941209001160578      0.0954238387310435      0.994094132612984      0      0
0.0954238387310435      0.0967448142435972      0.993931462256072      0      0
0.0967448142435972      0.0980840763428988      0.993764325404390      0      0
0.0980840763428988      0.0994418781746361      0.993592569593354      0      0
0.0994418781746361      0.100818476388855      0.993416036609127      0      0
0.100818476388855      0.10221413118847      0.993234562668804      0      0
0.10221413118847      0.103629106378448      0.993047978607543      0      0
0.103629106378448      0.105063669415674      0.992856110068355      0      0
0.105063669415674      0.106518091459502      0.992658777690506      0      0
0.106518091459502      0.107992647423013      0.992455797292877      0      0
0.107992647423013      0.109487616024976      0.992246980048927      0      0
0.109487616024976      0.111003279842531      0.992032132650288      0      0
0.111003279842531      0.112539925364605      0.991811057456382      0      0
0.112539925364605      0.114097843046059      0.991583552627806      0      0
0.114097843046059      0.115677327362591      0.991349412241567      0      0
0.115677327362591      0.117278676866402      0.991108426386630      0      0
0.117278676866402      0.118902194242619      0.990860381238488      0      0
0.118902194242619      0.120548186366517      0.990605059111852      0      0
0.120548186366517      0.122216964361519      0.990342238490743      0      0
0.122216964361519      0.123908843658004      0.990071694035599      0      0
0.123908843658004      0.125624144052934      0.989793196567175      0      0
0.125624144052934      0.127363189770296      0.989506513027271      0      0
0.127363189770296      0.12912630952239      0.989211406416444      0      0
0.12912630952239      0.130913836571959      0.988907635709066      0      0
0.130913836571959      0.132726108795187      0.988594955746180      0      0
0.132726108795187      0.134563468745557      0.988273117106733      0      0
0.134563468745557      0.136426263718606      0.987941865957839      0      0
0.136426263718606      0.138314845817565      0.987600943884806      0      0
0.138314845817565      0.140229572019921      0.987250087701681      0      0
0.140229572019921      0.142170804244882      0.986889029243131      0      0
0.142170804244882      0.144138909421796      0.986517495138463      0      0
0.144138909421796      0.146134259559502      0.986135206568604      0      0
0.146134259559502      0.148157231816648      0.985741879006850      0      0
0.148157231816648      0.150208208572982      0.985337221944160      0      0
0.150208208572982      0.152287577501628      0.984920938599761      0      0
0.152287577501628      0.154395731642364      0.984492725617764      0      0
0.154395731642364      0.156533069475914      0.984052272750474      0      0
0.156533069475914      0.158699994999266      0.983599262529003      0      0
0.158699994999266      0.16089691780204      0.983133369921758      0      0
0.16089691780204      0.163124253143903      0.982654261981298      0      0
0.163124253143903      0.165382422033063      0.982161597480017      0      0
0.165382422033063      0.16767185130585      0.981655026535016      0      0
0.16767185130585      0.16999297370739      0.981134190222494      0      0
0.16999297370739      0.172346227973408      0.980598720181900      0      0
0.172346227973408      0.174732058913154      0.980048238210031      0      0
0.174732058913154      0.177150917493482      0.979482355845196      0      0
0.177150917493482      0.179603260924088      0.978900673941498      0      0
0.179603260924088      0.182089552743936      0.978302782233230      0      0
0.182089552743936      0.184610262908873      0.977688258889298      0      0
0.184610262908873      0.187165867880458      0.977056670057555      0      0
0.187165867880458      0.189756850716024      0.976407569398839      0      0
0.189756850716024      0.192383701159985      0.975740497610454      0      0
0.192383701159985      0.195046915736409      0.975054981938795      0      0
0.195046915736409      0.197746997842864      0.974350535680744      0      0
0.197746997842864      0.200484457845576      0.973626657673395      0      0
0.200484457845576      0.203259813175894      0.972882831771652      0      0
0.203259813175894      0.206073588428097      0.972118526313142      0      0
0.206073588428097      0.208926315458549      0.971333193569868      0      0
0.208926315458549      0.211818533486235      0.970526269185962      0      0
0.211818533486235      0.214750789194674      0.969697171600830      0      0
0.214750789194674      0.217723636835266      0.968845301456960      0      0
0.217723636835266      0.220737638332042      0.967970040991579      0      0
0.220737638332042      0.22379336338789      0.967070753411316      0      0
0.22379336338789      0.226891389592229      0.966146782248964      0      0
0.226891389592229      0.230032302530194      0.965197450701370      0      0
0.230032302530194      0.233216695893316      0.964222060947446      0      0
0.233216695893316      0.236445171591743      0.963219893445218      0      0
0.236445171591743      0.239718339868012      0.962190206206779      0      0
0.239718339868012      0.243036819412397      0.961132234049944      0      0
0.243036819412397      0.246401237479853      0.960045187825344      0      0
0.246401237479853      0.249812230008578      0.958928253617622      0      0
0.249812230008578      0.253270441740218      0.957780591919332      0      0
0.253270441740218      0.256776526341734      0.956601336776045      0      0
0.256776526341734      0.260331146528961      0.955389594901110      0      0
0.260331146528961      0.263934974191869      0.954144444758403      0      0
0.263934974191869      0.267588690521566      0.952864935611343      0      0
0.267588690521566      0.271292986139054      0.951550086536305      0      0
0.271292986139054      0.275048561225772      0.950198885398500      0      0
0.275048561225772      0.27885612565594      0.948810287788251      0      0
0.27885612565594      0.282716399130741      0.947383215915488      0      0
0.282716399130741      0.286630111314356      0.945916557460126      0      0
0.286630111314356      0.290598001971889      0.944409164375889      0      0
0.290598001971889      0.294620821109189      0.942859851644956      0      0
0.294620821109189      0.298699329114623      0.941267395980645      0      0
0.298699329114623      0.302834296902796      0.939630534475186      0      0
0.302834296902796      0.307026506060274      0.937947963189416      0      0
0.307026506060274      0.311276748993318      0.936218335681048      0      0
0.311276748993318      0.315585829077662      0.934440261467886      0      0
0.315585829077662      0.319954560810364      0.932612304422180      0      0
0.319954560810364      0.324383769963767      0.930732981091957      0      0
0.324383769963767      0.32887429374158      0.928800758944943      0      0
0.32887429374158      0.33342698093713      0.926814054530318      0      0
0.33342698093713      0.338042692093795      0.924771231553210      0      0
0.338042692093795      0.342722299667666      0.922670598856449      0      0
0.342722299667666      0.347466688192458      0.920510408303660      0      0
0.347466688192458      0.352276754446699      0.918288852557336      0      0
0.352276754446699      0.357153407623246      0.916004062744997      0      0
0.357153407623246      0.362097569501131      0.913654106005989      0      0
0.362097569501131      0.367110174619799      0.911236982910877      0      0
0.367110174619799      0.372192170455755      0.908750624744661      0      0
0.372192170455755      0.37734451760165      0.906192890644360      0      0
0.37734451760165      0.382568189947856      0.903561564580623      0      0
0.382568189947856      0.387864174866547      0.900854352172140      0      0
0.387864174866547      0.393233473398329      0.898068877320621      0      0
0.393233473398329      0.398677100441459      0.895202678652956      0      0
0.398677100441459      0.40419608494368      0.892253205755965      0      0
0.40419608494368      0.409791470096709      0.889217815187721      0      0
0.409791470096709      0.41546431353342      0.886093766247906      0      0
0.41546431353342      0.421215687527758      0.882878216487940      0      0
0.421215687527758      0.427046679197417      0.879568216939672      0      0
0.427046679197417      0.43295839070933      0.876160707039303      0      0
0.43295839070933      0.438951939487993      0.872652509220750      0      0
0.438951939487993      0.445028458426682      0.869040323149988      0      0
0.445028458426682      0.451189096101594      0.865320719568804      0      0
0.451189096101594      0.457435016988945      0.861490133712979      0      0
0.457435016988945      0.463767401685081      0.857544858266002      0      0
0.463767401685081      0.470187447129631      0.853481035805000      0      0
0.470187447129631      0.476696366831751      0.849294650690574      0      0
0.476696366831751      0.483295391099501      0.844981520346495      0      0
0.483295391099501      0.489985767272398      0.840537285868756      0      0
0.489985767272398      0.496768759957182      0.835957401896013      0      0
0.496768759957182      0.503645651266856      0.831237125664951      0      0
0.503645651266856      0.510617741063022      0.826371505164328      0      0
0.510617741063022      0.517686347201588      0.821355366290206      0      0
0.517686347201588      0.524852805781861      0.816183298891830      0      0
0.524852805781861      0.532118471399099      0.810849641582616      0      0
0.532118471399099      0.539484717400551      0.805348465173145      0      0
0.539484717400551      0.546952936145049      0.799673554562711      0      0
0.546952936145049      0.554524539266187      0.793818388902109      0      0
0.554524539266187      0.56220095793915      0.787776119812384      0      0
0.56220095793915      0.569983643151229      0.781539547411326      0      0
0.569983643151229      0.577874065976087      0.775101093860597      0      0
0.577874065976087      0.585873717851818      0.768452774100210      0      0
0.585873717851818      0.59398411086286      0.761586163382111      0      0
0.59398411086286      0.602206778025804      0.754492361148853      0      0
0.602206778025804      0.610543273579166      0.747161950724366      0      0
0.610543273579166      0.618995173277162      0.739584954188444      0      0
0.618995173277162      0.62756407468756      0.731750781690894      0      0
0.62756407468756      0.636251597493652      0.723648174320251      0      0
0.636251597493652      0.645059383800396      0.715265139468967      0      0
0.645059383800396      0.653989098444817      0.706588877423739      0      0
0.653989098444817      0.663042429310678      0.697605697644942      0      0
0.663042429310678      0.672221087647534      0.688300922868622      0      0
0.672221087647534      0.681526808394186      0.678658778748821      0      0
0.681526808394186      0.690961350506615      0.668662266231404      0      0
0.690961350506615      0.70052649729046      0.658293013178143      0      0
0.70052649729046      0.710224056738094      0.647531100894028      0      0
0.710224056738094      0.720055861870372      0.636354860085893      0      0
0.720055861870372      0.730023771083106      0.624740629304764      0      0
0.730023771083106      0.740129668498331      0.612662466968211      0      0
0.740129668498331      0.750375464320448      0.600091805436696      0      0
0.750375464320448      0.76076309519728      0.586997032059479      0      0
0.76076309519728      0.771294524586143      0.573342977212449      0      0
0.771294524586143      0.781971743124969      0.559090282523608      0      0
0.781971743124969      0.792796769008581      0.544194612805441      0      0
0.792796769008581      0.803771648370161      0.528605661255654      0      0
0.803771648370161      0.814898455668016      0.512265876960871      0      0
0.814898455668016      0.826179294077686      0.495108812892363      0      0
0.826179294077686      0.837616295889483      0.477056945097695      0      0
0.837616295889483      0.849211622911536      0.458018738668315      0      0
0.849211622911536      0.860967466878409      0.437884613460727      0      0
0.860967466878409      0.872886049865385      0.416521255178242      0      0
0.872886049865385      0.884969624708479      0.393763351774572      0      0
0.884969624708479      0.897220475430265      0.369401157997834      0      0
0.897220475430265      0.909640917671599      0.343160960891618      0      0
0.909640917671599      0.922233299129318      0.314672711607351      0      0
0.922233299129318      0.935      0.283412600504481      0      0
# END HISTO1D SudakovqqbarExpOutputsN2LLNor11
# BEGIN HISTO1D SudakovqqbarExpOutputsN2LLNor12
PlotOrder=2
LineColor=red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\mathbf{V}^{-1}_{h,\mathrm{thr}}\mathbf{V}_{h}\Right]_{(1,2)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.000000000000456512049489132      0      0
0.00000101384324431002      0.00000102787812403307      0.000000000000730622541702254      0      0
0.00000102787812403307      0.00000104210729202498      0.000000000000610093338394547      0      0
0.00000104210729202498      0.00000105653343786574      0.000000000000982286724849776      0      0
0.00000105653343786574      0.00000107115928836782      0.000000000000370365049826590      0      0
0.00000107115928836782      0.00000108598760809164      0.00000000000128691706224659      0      0
0.00000108598760809164      0.00000110102119986811      0.000000000000874160170666606      0      0
0.00000110102119986811      0.00000111626290532839      0.00000000000135022748929763      0      0
0.00000111626290532839      0.00000113171560544106      0.00000000000138637649219615      0      0
0.00000113171560544106      0.00000114738222105665      0.000000000000957817751220910      0      0
0.00000114738222105665      0.00000116326571345971      0.00000000000147617304904527      0      0
0.00000116326571345971      0.0000011793690849286      0.000000000000430903194779526      0      0
0.0000011793690849286      0.00000119569537930295      0.00000000000155544315853474      0      0
0.00000119569537930295      0.000001212247682559      0.00000000000159485339539105      0      0
0.000001212247682559      0.00000122902912339292      0.000000000000572609999753642      0      0
0.00000122902912339292      0.00000124604287381218      0.00000000000152847815523812      0      0
0.00000124604287381218      0.00000126329214973512      0.00000000000173659811717524      0      0
0.00000126329214973512      0.00000128078021159884      0.000000000000985572899989583      0      0
0.00000128078021159884      0.00000129851036497544      0.000000000000493261727983601      0      0
0.00000129851036497544      0.00000131648596119688      0.00000000000146438320589435      0      0
0.00000131648596119688      0.00000133471039798844      0.000000000000788555580159368      0      0
0.00000133471039798844      0.00000135318712011092      0.00000000000103746886169407      0      0
0.00000135318712011092      0.00000137191962001179      0.00000000000170172469436464      0      0
0.00000137191962001179      0.00000139091143848532      0.00000000000200201137722670      0      0
0.00000139091143848532      0.00000141016616534188      0.00000000000187369857727131      0      0
0.00000141016616534188      0.00000142968744008643      0.00000000000180886985816790      0      0
0.00000142968744008643      0.00000144947895260651      0.000000000000614673361046484      0      0
0.00000144947895260651      0.00000146954444386967      0.00000000000234870596670172      0      0
0.00000146954444386967      0.00000148988770663059      0.00000000000215262544461500      0      0
0.00000148988770663059      0.00000151051258614798      0.00000000000122121804443297      0      0
0.00000151051258614798      0.00000153142298091138      0.00000000000193212450953466      0      0
0.00000153142298091138      0.00000155262284337812      0.00000000000175436781560429      0      0
0.00000155262284337812      0.00000157411618072032      0.00000000000243339377407668      0      0
0.00000157411618072032      0.00000159590705558239      0.00000000000107496814402226      0      0
0.00000159590705558239      0.0000016179995868489      0.00000000000252231477719171      0      0
0.0000016179995868489      0.00000164039795042316      0.00000000000279622371616054      0      0
0.00000164039795042316      0.00000166310638001652      0.00000000000125795530018921      0      0
0.00000166310638001652      0.00000168612916794864      0.00000000000103750028967152      0      0
0.00000168612916794864      0.00000170947066595881      0.00000000000266565859710934      0      0
0.00000170947066595881      0.00000173313528602849      0.00000000000202008789986803      0      0
0.00000173313528602849      0.00000175712750121529      0.00000000000225391009484938      0      0
0.00000175712750121529      0.00000178145184649847      0.00000000000310623525452102      0      0
0.00000178145184649847      0.00000180611291963609      0.000000000000957661380402815      0      0
0.00000180611291963609      0.00000183111538203409      0.00000000000115034905495477      0      0
0.00000183111538203409      0.00000185646395962742      0.00000000000102915195496931      0      0
0.00000185646395962742      0.00000188216344377329      0.00000000000106070035235711      0      0
0.00000188216344377329      0.00000190821869215684      0.00000000000284470252980952      0      0
0.00000190821869215684      0.00000193463462970931      0.00000000000121745576077660      0      0
0.00000193463462970931      0.000001961416249539      0.00000000000350807691224987      0      0
0.000001961416249539      0.00000198856861387501      0.00000000000430578496137581      0      0
0.00000198856861387501      0.00000201609685502412      0.00000000000402104978970335      0      0
0.00000201609685502412      0.00000204400617634088      0.00000000000122635205068319      0      0
0.00000204400617634088      0.00000207230185321116      0.00000000000397408618017719      0      0
0.00000207230185321116      0.00000210098923404927      0.00000000000186625549013932      0      0
0.00000210098923404927      0.00000213007374130893      0.00000000000286917595291497      0      0
0.00000213007374130893      0.00000215956087250823      0.00000000000486757129850895      0      0
0.00000215956087250823      0.00000218945620126872      0.00000000000501496914035020      0      0
0.00000218945620126872      0.00000221976537836897      0.00000000000514314761638534      0      0
0.00000221976537836897      0.00000225049413281266      0.00000000000402226838728666      0      0
0.00000225049413281266      0.00000228164827291145      0.00000000000534499574804997      0      0
0.00000228164827291145      0.0000023132336873829      0.00000000000294137858867708      0      0
0.0000023132336873829      0.0000023452563464635      0.00000000000600446469470123      0      0
0.0000023452563464635      0.00000237772230303722      0.00000000000341545371521800      0      0
0.00000237772230303722      0.00000241063769377955      0.00000000000512021168488763      0      0
0.00000241063769377955      0.00000244400874031748      0.00000000000179959288212549      0      0
0.00000244400874031748      0.00000247784175040552      0.00000000000386339384169211      0      0
0.00000247784175040552      0.00000251214311911795      0.00000000000277618116645842      0      0
0.00000251214311911795      0.00000254691933005764      0.00000000000614842218845403      0      0
0.00000254691933005764      0.00000258217695658154      0.00000000000690713236519417      0      0
0.00000258217695658154      0.0000026179226630432      0.00000000000345480635114660      0      0
0.0000026179226630432      0.00000265416320605244      0.00000000000581620119470328      0      0
0.00000265416320605244      0.00000269090543575249      0.00000000000296226866703074      0      0
0.00000269090543575249      0.00000272815629711478      0.00000000000244720894327335      0      0
0.00000272815629711478      0.00000276592283125165      0.00000000000833803679922023      0      0
0.00000276592283125165      0.00000280421217674733      0.00000000000650365053342227      0      0
0.00000280421217674733      0.00000284303157100718      0.00000000000671262097225052      0      0
0.00000284303157100718      0.00000288238835162573      0.00000000000827247334716518      0      0
0.00000288238835162573      0.00000292228995777364      0.00000000000908354694654014      0      0
0.00000292228995777364      0.00000296274393160382      0.00000000000844529653151833      0      0
0.00000296274393160382      0.00000300375791967704      0.00000000000273233552538959      0      0
0.00000300375791967704      0.00000304533967440728      0.00000000000678766258724539      0      0
0.00000304533967440728      0.0000030874970555271      0.00000000000311458537019489      0      0
0.0000030874970555271      0.00000313023803157323      0.00000000000351352845125765      0      0
0.00000313023803157323      0.00000317357068139281      0.0000000000107593845192568      0      0
0.00000317357068139281      0.00000321750319567045      0.00000000000353557528716162      0      0
0.00000321750319567045      0.00000326204387847638      0.0000000000116154291736317      0      0
0.00000326204387847638      0.00000330720114883614      0.00000000000335662800376934      0      0
0.00000330720114883614      0.00000335298354232185      0.00000000000930661080614193      0      0
0.00000335298354232185      0.00000339939971266569      0.00000000000964582255367013      0      0
0.00000339939971266569      0.00000344645843339553      0.00000000000588875603716640      0      0
0.00000344645843339553      0.00000349416859949336      0.00000000000360436320887101      0      0
0.00000349416859949336      0.00000354253922907654      0.0000000000136985215968574      0      0
0.00000354253922907654      0.00000359157946510248      0.0000000000116588613273432      0      0
0.00000359157946510248      0.00000364129857709674      0.0000000000121207214705198      0      0
0.00000364129857709674      0.00000369170596290522      0.0000000000143761674348912      0      0
0.00000369170596290522      0.00000374281115047047      0.0000000000152561653594841      0      0
0.00000374281115047047      0.0000037946237996327      0.0000000000156071146172265      0      0
0.0000037946237996327      0.00000384715370395563      0.0000000000149140677238713      0      0
0.00000384715370395563      0.00000390041079257769      0.00000000000598045124393470      0      0
0.00000390041079257769      0.00000395440513208878      0.00000000000674554531761229      0      0
0.00000395440513208878      0.00000400914692843308      0.0000000000104320299523794      0      0
0.00000400914692843308      0.00000406464652883815      0.00000000000494613461619255      0      0
0.00000406464652883815      0.00000412091442377072      0.0000000000185367691162741      0      0
0.00000412091442377072      0.00000417796124891967      0.0000000000158414111385993      0      0
0.00000417796124891967      0.00000423579778720626      0.0000000000158691599465163      0      0
0.00000423579778720626      0.0000042944349708224      0.0000000000188877930021457      0      0
0.0000042944349708224      0.00000435388388329698      0.0000000000206912536103853      0      0
0.00000435388388329698      0.00000441415576159092      0.0000000000210831904472470      0      0
0.00000441415576159092      0.0000044752619982211      0.0000000000216183491873382      0      0
0.0000044752619982211      0.00000453721414341383      0.0000000000106873979544124      0      0
0.00000453721414341383      0.00000460002390728798      0.0000000000230745844039236      0      0
0.00000460002390728798      0.0000046637031620685      0.0000000000237108396420050      0      0
0.0000046637031620685      0.00000472826394433043      0.00000000000799072291127716      0      0
0.00000472826394433043      0.00000479371845727405      0.00000000000882777996470756      0      0
0.00000479371845727405      0.00000486007907303155      0.0000000000257522271240634      0      0
0.00000486007907303155      0.00000492735833500554      0.0000000000171458896698144      0      0
0.00000492735833500554      0.00000499556896024003      0.0000000000159997947199461      0      0
0.00000499556896024003      0.00000506472384182418      0.0000000000244505463349445      0      0
0.00000506472384182418      0.00000513483605132934      0.0000000000278509884154163      0      0
0.00000513483605132934      0.00000520591884127979      0.0000000000136348641486112      0      0
0.00000520591884127979      0.00000527798564765776      0.0000000000139754390140457      0      0
0.00000527798564765776      0.00000535105009244307      0.0000000000246450230609089      0      0
0.00000535105009244307      0.00000542512598618791      0.0000000000243876955108449      0      0
0.00000542512598618791      0.00000550022733062734      0.00000000000892131597156238      0      0
0.00000550022733062734      0.00000557636832132587      0.0000000000337448069043819      0      0
0.00000557636832132587      0.00000565356335036064      0.0000000000344858558172099      0      0
0.00000565356335036064      0.00000573182700904185      0.0000000000232521665454842      0      0
0.00000573182700904185      0.00000581117409067079      0.0000000000344732375729893      0      0
0.00000581117409067079      0.000005891619593336      0.0000000000101153668785770      0      0
0.000005891619593336      0.00000597317872274825      0.0000000000104244999480213      0      0
0.00000597317872274825      0.00000605586689511467      0.0000000000355679202890305      0      0
0.00000605586689511467      0.0000061396997400527      0.0000000000128204428641825      0      0
0.0000061396997400527      0.00000622469310354442      0.0000000000299013821269064      0      0
0.00000622469310354442      0.00000631086305093168      0.0000000000333939872590740      0      0
0.00000631086305093168      0.0000063982258699528      0.0000000000282747471174671      0      0
0.0000063982258699528      0.00000648679807382125      0.0000000000180244007568402      0      0
0.00000648679807382125      0.00000657659640434692      0.0000000000126193616513189      0      0
0.00000657659640434692      0.00000666763783510069      0.0000000000132460748162001      0      0
0.00000666763783510069      0.00000675993957462272      0.0000000000179447436470306      0      0
0.00000675993957462272      0.0000068535190696752      0.0000000000464570748180537      0      0
0.0000068535190696752      0.00000694839400854009      0.0000000000260776063788939      0      0
0.00000694839400854009      0.00000704458232436258      0.0000000000494480882350147      0      0
0.00000704458232436258      0.00000714210219854078      0.0000000000406455617530384      0      0
0.00000714210219854078      0.00000724097206416231      0.0000000000410516439695465      0      0
0.00000724097206416231      0.00000734121060948854      0.0000000000320472406705281      0      0
0.00000734121060948854      0.000007442836781487      0.0000000000593593833987089      0      0
0.000007442836781487      0.00000754586978941272      0.0000000000621283409168813      0      0
0.00000754586978941272      0.00000765032910843916      0.0000000000171824985186444      0      0
0.00000765032910843916      0.00000775623448333934      0.0000000000276228985777012      0      0
0.00000775623448333934      0.00000786360593221801      0.0000000000274995639662095      0      0
0.00000786360593221801      0.00000797246375029542      0.0000000000659728783766048      0      0
0.00000797246375029542      0.00000808282851374354      0.0000000000639225044718484      0      0
0.00000808282851374354      0.00000819472108357529      0.0000000000591483227172735      0      0
0.00000819472108357529      0.00000830816260958769      0.0000000000710034734646306      0      0
0.00000830816260958769      0.00000842317453435958      0.0000000000742133888337304      0      0
0.00000842317453435958      0.00000853977859730466      0.0000000000363768261208430      0      0
0.00000853977859730466      0.00000865799683878063      0.0000000000475672256140251      0      0
0.00000865799683878063      0.00000877785160425524      0.0000000000838077755024965      0      0
0.00000877785160425524      0.00000889936554853005      0.0000000000699213466989034      0      0
0.00000889936554853005      0.00000902256164002253      0.0000000000452958835106505      0      0
0.00000902256164002253      0.00000914746316510757      0.0000000000449389220495859      0      0
0.00000914746316510757      0.00000927409373251906      0.0000000000784729386403497      0      0
0.00000927409373251906      0.00000940247727781235      0.0000000000818517101022680      0      0
0.00000940247727781235      0.00000953263806788851      0.0000000000839996573640572      0      0
0.00000953263806788851      0.00000966460070558129      0.0000000000705242620113374      0      0
0.00000966460070558129      0.00000979839013430744      0.000000000104424793074996      0      0
0.00000979839013430744      0.00000993403164278155      0.0000000000375086123738867      0      0
0.00000993403164278155      0.000010071550869796      0.0000000000386126815751964      0      0
0.000010071550869796      0.0000102109738090674      0.000000000113787457114178      0      0
0.0000102109738090674      0.0000103523268141496      0.000000000112629618447655      0      0
0.0000103523268141496      0.000010495636603415      0.0000000000717116378663249      0      0
0.000010495636603415      0.0000106409302651053      0.0000000000894638501381278      0      0
0.0000106409302651053      0.000010788235262451      0.0000000000967247604725833      0      0
0.000010788235262451      0.0000109375794388631      0.000000000122052823574231      0      0
0.0000109375794388631      0.0000110889910231955      0.0000000000627840058187688      0      0
0.0000110889910231955      0.0000112424986350812      0.000000000136413190742513      0      0
0.0000112424986350812      0.0000113981312903417      0.000000000123681146287212      0      0
0.0000113981312903417      0.0000115559184064716      0.000000000145484464416464      0      0
0.0000115559184064716      0.000011715889808199      0.0000000000717185891915476      0      0
0.000011715889808199      0.0000118780757331232      0.000000000152733417971566      0      0
0.0000118780757331232      0.0000120425068374297      0.000000000108168436456395      0      0
0.0000120425068374297      0.0000122092142016854      0.0000000000805120752158724      0      0
0.0000122092142016854      0.0000123782293367127      0.0000000000956279408870386      0      0
0.0000123782293367127      0.0000125495841895462      0.000000000141083016972885      0      0
0.0000125495841895462      0.0000127233111494713      0.000000000176403380815099      0      0
0.0000127233111494713      0.0000128994430541458      0.000000000151372433693184      0      0
0.0000128994430541458      0.0000130780131958075      0.0000000000696112872789248      0      0
0.0000130780131958075      0.0000132590553275668      0.0000000000802225649702339      0      0
0.0000132590553275668      0.0000134426036697863      0.000000000145778663200846      0      0
0.0000134426036697863      0.00001362869291655      0.000000000174299797389831      0      0
0.00001362869291655      0.00001381735824222      0.000000000167314970990728      0      0
0.00001381735824222      0.0000140086353080861      0.0000000000971812339654254      0      0
0.0000140086353080861      0.0000142025602691059      0.000000000134723709610992      0      0
0.0000142025602691059      0.0000143991697807389      0.000000000189887703526451      0      0
0.0000143991697807389      0.0000145985010058751      0.000000000220577644907803      0      0
0.0000145985010058751      0.0000148005916218595      0.000000000206235871640537      0      0
0.0000148005916218595      0.0000150054798276138      0.000000000245727069451142      0      0
0.0000150054798276138      0.0000152132043508565      0.0000000000713735649471772      0      0
0.0000152132043508565      0.0000154238044554237      0.000000000199519763760148      0      0
0.0000154238044554237      0.0000156373199486901      0.000000000157081064699378      0      0
0.0000156373199486901      0.0000158537911890937      0.000000000200326327395821      0      0
0.0000158537911890937      0.0000160732590937644      0.0000000000867264474619914      0      0
0.0000160732590937644      0.0000162957651462576      0.000000000208473602425128      0      0
0.0000162957651462576      0.000016521351404396      0.000000000152593219047003      0      0
0.000016521351404396      0.0000167500605082187      0.000000000127925795568317      0      0
0.0000167500605082187      0.0000169819356880416      0.000000000297561175633244      0      0
0.0000169819356880416      0.0000172170207726282      0.000000000297327056558934      0      0
0.0000172170207726282      0.0000174553601974744      0.000000000178289037332757      0      0
0.0000174553601974744      0.0000176969990132074      0.000000000188784431038503      0      0
0.0000176969990132074      0.0000179419828941014      0.000000000322522670491185      0      0
0.0000179419828941014      0.0000181903581467107      0.000000000358003234478451      0      0
0.0000181903581467107      0.0000184421717186223      0.000000000169643596363916      0      0
0.0000184421717186223      0.0000186974712073306      0.000000000362081963195623      0      0
0.0000186974712073306      0.0000189563048692332      0.000000000308726735900070      0      0
0.0000189563048692332      0.0000192187216287532      0.000000000252297192917841      0      0
0.0000192187216287532      0.0000194847710875863      0.000000000114540623948341      0      0
0.0000194847710875863      0.0000197545035340766      0.000000000242220587459205      0      0
0.0000197545035340766      0.000020027969952722      0.000000000402539535794466      0      0
0.000020027969952722      0.0000203052220338112      0.000000000422837791394811      0      0
0.0000203052220338112      0.0000205863121831945      0.000000000444806623112085      0      0
0.0000205863121831945      0.0000208712935321888      0.000000000401704576547489      0      0
0.0000208712935321888      0.000021160219947621      0.000000000312131693628100      0      0
0.000021160219947621      0.0000214531460420097      0.000000000157354618070374      0      0
0.0000214531460420097      0.0000217501271838877      0.000000000216902432875175      0      0
0.0000217501271838877      0.0000220512195082683      0.000000000147079519515609      0      0
0.0000220512195082683      0.0000223564799272551      0.000000000476091977158601      0      0
0.0000223564799272551      0.0000226659661408002      0.000000000359263733858453      0      0
0.0000226659661408002      0.0000229797366476099      0.000000000548608754245093      0      0
0.0000229797366476099      0.0000232978507562027      0.000000000269947935817431      0      0
0.0000232978507562027      0.0000236203685961192      0.000000000176104489956610      0      0
0.0000236203685961192      0.000023947351129288      0.000000000256003279306748      0      0
0.000023947351129288      0.0000242788601615485      0.000000000246398211875350      0      0
0.0000242788601615485      0.0000246149583543337      0.000000000179046208248043      0      0
0.0000246149583543337      0.0000249557092365137      0.000000000290507581068202      0      0
0.0000249557092365137      0.0000253011772164045      0.000000000546211182970283      0      0
0.0000253011772164045      0.0000256514275939423      0.000000000713330920739127      0      0
0.0000256514275939423      0.0000260065265730261      0.000000000659718615965396      0      0
0.0000260065265730261      0.0000263665412740315      0.000000000403817638838008      0      0
0.0000263665412740315      0.0000267315397464981      0.000000000209370621573046      0      0
0.0000267315397464981      0.0000271015909819919      0.000000000400242653277681      0      0
0.0000271015909819919      0.0000274767649271459      0.000000000574781022044427      0      0
0.0000274767649271459      0.0000278571324968813      0.000000000641395108529438      0      0
0.0000278571324968813      0.0000282427655878122      0.000000000584720948871295      0      0
0.0000282427655878122      0.0000286337370918349      0.000000000346767604936143      0      0
0.0000286337370918349      0.0000290301209099061      0.000000000428586907033079      0      0
0.0000290301209099061      0.0000294319919660113      0.000000000939648342137623      0      0
0.0000294319919660113      0.0000298394262213274      0.000000000353177457370014      0      0
0.0000298394262213274      0.00003025250068858      0.000000000998905736928518      0      0
0.00003025250068858      0.000030671293446601      0.000000000730363366542533      0      0
0.000030671293446601      0.0000310958836550867      0.000000000494032877420308      0      0
0.0000310958836550867      0.00003152635156956      0.000000000655290469402129      0      0
0.00003152635156956      0.000031962778556541      0.00000000108986634004619      0      0
0.000031962778556541      0.0000324052471089262      0.000000000561461259171532      0      0
0.0000324052471089262      0.0000328538408615817      0.00000000117796801766451      0      0
0.0000328538408615817      0.000033308644607151      0.00000000106975656388639      0      0
0.000033308644607151      0.0000337697443120835      0.00000000119681521216908      0      0
0.0000337697443120835      0.0000342372271328825      0.00000000102849152924713      0      0
0.0000342372271328825      0.0000347111814325807      0.000000000990020290285764      0      0
0.0000347111814325807      0.0000351916967974413      0.000000000446375823824413      0      0
0.0000351916967974413      0.0000356788640538924      0.000000000661077159398789      0      0
0.0000356788640538924      0.0000361727752856944      0.00000000142538201448569      0      0
0.0000361727752856944      0.0000366735238513458      0.000000000615006035104064      0      0
0.0000366735238513458      0.0000371812044017293      0.000000000431268620921600      0      0
0.0000371812044017293      0.0000376959128980032      0.00000000117610896105241      0      0
0.0000376959128980032      0.0000382177466297395      0.000000000972411902953663      0      0
0.0000382177466297395      0.0000387468042333134      0.00000000141668090237477      0      0
0.0000387468042333134      0.0000392831857105477      0.000000000767620837579465      0      0
0.0000392831857105477      0.0000398269924476147      0.00000000167694496539346      0      0
0.0000398269924476147      0.0000403783272342003      0.00000000149499878176728      0      0
0.0000403783272342003      0.0000409372942829333      0.00000000179707529730604      0      0
0.0000409372942829333      0.0000415039992490831      0.00000000110671310792912      0      0
0.0000415039992490831      0.000042078549250531      0.00000000112920269933237      0      0
0.000042078549250531      0.0000426610528880173      0.00000000194840613485782      0      0
0.0000426610528880173      0.0000432516202656688      0.00000000181602648975094      0      0
0.0000432516202656688      0.0000438503630118107      0.00000000209410926606252      0      0
0.0000438503630118107      0.0000444573943000663      0.000000000923336280240372      0      0
0.0000444573943000663      0.0000450728288707489      0.000000000992635085789753      0      0
0.0000450728288707489      0.0000456967830525504      0.00000000224588027954656      0      0
0.0000456967830525504      0.0000463293747845289      0.00000000228484959088778      0      0
0.0000463293747845289      0.0000469707236384016      0.00000000182117430414803      0      0
0.0000469707236384016      0.0000476209508411464      0.00000000247543877286662      0      0
0.0000476209508411464      0.0000482801792979158      0.00000000202350444598603      0      0
0.0000482801792979158      0.0000489485336152684      0.00000000249468931281676      0      0
0.0000489485336152684      0.0000496261401247217      0.00000000265313733321181      0      0
0.0000496261401247217      0.0000503131269066316      0.00000000164951202613931      0      0
0.0000503131269066316      0.0000510096238144011      0.00000000237116527712152      0      0
0.0000510096238144011      0.000051715762499026      0.00000000105203987073812      0      0
0.000051715762499026      0.000052431676433979      0.000000000851922049319965      0      0
0.000052431676433979      0.0000531575009404385      0.00000000276679548250444      0      0
0.0000531575009404385      0.0000538933732128671      0.00000000208933424817746      0      0
0.0000538933732128671      0.0000546394323449439      0.00000000320285493102554      0      0
0.0000546394323449439      0.0000553958193558558      0.00000000313504541411880      0      0
0.0000553958193558558      0.0000561626772169526      0.00000000301460103863838      0      0
0.0000561626772169526      0.0000569401508787716      0.00000000341928335862873      0      0
0.0000569401508787716      0.0000577283872984359      0.00000000342249245709349      0      0
0.0000577283872984359      0.0000585275354674316      0.00000000283069373541533      0      0
0.0000585275354674316      0.0000593377464397706      0.00000000347141317405990      0      0
0.0000593377464397706      0.0000601591733605423      0.00000000176276966289421      0      0
0.0000601591733605423      0.0000609919714948611      0.00000000222423046051316      0      0
0.0000609919714948611      0.0000618362982572143      0.00000000274395437494038      0      0
0.0000618362982572143      0.0000626923132412161      0.00000000115562750879688      0      0
0.0000626923132412161      0.0000635601782497746      0.00000000297213676746790      0      0
0.0000635601782497746      0.0000644400573256746      0.00000000244020304549088      0      0
0.0000644400573256746      0.0000653321167825856      0.00000000231502374148358      0      0
0.0000653321167825856      0.0000662365252364977      0.00000000369520773090365      0      0
0.0000662365252364977      0.0000671534536375933      0.00000000171471894349793      0      0
0.0000671534536375933      0.0000680830753025601      0.00000000383815935515579      0      0
0.0000680830753025601      0.0000690255659473509      0.00000000287528998617468      0      0
0.0000690255659473509      0.0000699811037203975      0.00000000362823998991336      0      0
0.0000699811037203975      0.0000709498692362838      0.00000000206590410589051      0      0
0.0000709498692362838      0.0000719320456098856      0.00000000395226648406984      0      0
0.0000719320456098856      0.0000729278184909828      0.00000000360480810909020      0      0
0.0000729278184909828      0.0000739373760993502      0.00000000364997307877963      0      0
0.0000739373760993502      0.0000749609092603353      0.00000000203723507752428      0      0
0.0000749609092603353      0.0000759986114409274      0.00000000172530280892872      0      0
0.0000759986114409274      0.0000770506787863264      0.00000000639317188079908      0      0
0.0000770506787863264      0.0000781173101570184      0.00000000427641295992559      0      0
0.0000781173101570184      0.0000791987071663636      0.00000000563683729573052      0      0
0.0000791987071663636      0.0000802950742187053      0.00000000557428293425778      0      0
0.0000802950742187053      0.000081406618548006      0.00000000717825653915859      0      0
0.000081406618548006      0.0000825335502570186      0.00000000742481028660128      0      0
0.0000825335502570186      0.0000836760823569998      0.00000000323794843214109      0      0
0.0000836760823569998      0.0000848344308079731      0.00000000768151023167539      0      0
0.0000848344308079731      0.0000860088145595493      0.00000000796275024128627      0      0
0.0000860088145595493      0.0000871994555923124      0.00000000442616256045062      0      0
0.0000871994555923124      0.0000884065789597775      0.00000000830290235065703      0      0
0.0000884065789597775      0.0000896304128309307      0.00000000720064198453141      0      0
0.0000896304128309307      0.0000908711885333572      0.00000000895232676921871      0      0
0.0000908711885333572      0.0000921291405969664      0.00000000352141255245234      0      0
0.0000921291405969664      0.0000934045067983223      0.00000000870909454616469      0      0
0.0000934045067983223      0.0000946975282055884      0.00000000888845026490588      0      0
0.0000946975282055884      0.0000960084492240934      0.00000000358286249234442      0      0
0.0000960084492240934      0.0000973375176425286      0.0000000102956250370513      0      0
0.0000973375176425286      0.000098684984679785      0.00000000842681007499392      0      0
0.000098684984679785      0.000100051105032438      0.00000000992529483262228      0      0
0.000100051105032438      0.000101436136922889      0.00000000942763602960334      0      0
0.000101436136922889      0.000102840342148178      0.00000000909002600644401      0      0
0.000102840342148178      0.000104263986129461      0.00000000523890900801476      0      0
0.000104263986129461      0.000105707337962187      0.00000000781678946158735      0      0
0.000105707337962187      0.00010717067046696      0.0000000124488353386805      0      0
0.00010717067046696      0.000108654260241103      0.00000000550807483852744      0      0
0.000108654260241103      0.000110158387710945      0.00000000464565875009804      0      0
0.000110158387710945      0.000111683337184825      0.00000000383354731912444      0      0
0.000111683337184825      0.000113229396906833      0.0000000101874707613417      0      0
0.000113229396906833      0.00011479685911129      0.0000000104082496602854      0      0
0.00011479685911129      0.000116386020077991      0.0000000147700498746690      0      0
0.000116386020077991      0.000117997180188201      0.0000000149364814962784      0      0
0.000117997180188201      0.00011963064398144      0.0000000147450372141592      0      0
0.00011963064398144      0.00012128672021304      0.00000000428604160628136      0      0
0.00012128672021304      0.00012296572191251      0.0000000157299074486167      0      0
0.00012296572191251      0.000124667966442703      0.0000000163880958350247      0      0
0.000124667966442703      0.000126393775559803      0.0000000170797118058691      0      0
0.000126393775559803      0.000128143475474143      0.0000000159472589318223      0      0
0.000128143475474143      0.000129917396911867      0.00000000670784270453153      0      0
0.000129917396911867      0.000131715875177439      0.0000000153639672989554      0      0
0.000131715875177439      0.000133539250217029      0.0000000193910555815047      0      0
0.000133539250217029      0.00013538786668276      0.0000000198362463886604      0      0
0.00013538786668276      0.000137262073997862      0.0000000151081881685272      0      0
0.000137262073997862      0.000139162226422714      0.0000000104668349090194      0      0
0.000139162226422714      0.00014108868312181      0.0000000170576585407703      0      0
0.00014108868312181      0.000143041808231644      0.0000000223084225717764      0      0
0.000143041808231644      0.000145021970929542      0.0000000224224897741355      0      0
0.000145021970929542      0.00014702954550344      0.0000000233161113368874      0      0
0.00014702954550344      0.000149064911422635      0.0000000125133007089785      0      0
0.000149064911422635      0.00015112845340951      0.0000000213358300190605      0      0
0.00015112845340951      0.000153220561512254      0.00000000744468596189535      0      0
0.000153220561512254      0.000155341631178586      0.0000000180285366549198      0      0
0.000155341631178586      0.000157492063330508      0.0000000197842530271846      0      0
0.000157492063330508      0.000159672264440082      0.0000000116032556363495      0      0
0.000159672264440082      0.00016188264660626      0.0000000176343842364171      0      0
0.00016188264660626      0.000164123627632783      0.0000000260815561774644      0      0
0.000164123627632783      0.00016639563110715      0.0000000238260887895303      0      0
0.00016639563110715      0.000168699086480686      0.00000000979913161732414      0      0
0.000168699086480686      0.000171034429149716      0.00000000864132663910111      0      0
0.000171034429149716      0.00017340210053786      0.0000000109014893749145      0      0
0.00017340210053786      0.000175802548179476      0.0000000275344983461672      0      0
0.000175802548179476      0.000178236225804249      0.0000000301014537330996      0      0
0.000178236225804249      0.000180703593422953      0.0000000218329363670554      0      0
0.000180703593422953      0.000183205117414405      0.0000000180358081882113      0      0
0.000183205117414405      0.000185741270613619      0.0000000330967201821738      0      0
0.000185741270613619      0.000188312532401177      0.0000000365849164604152      0      0
0.000188312532401177      0.000190919388793845      0.0000000332884977480635      0      0
0.000190919388793845      0.000193562332536437      0.0000000154781271579768      0      0
0.000193562332536437      0.000196241863194957      0.0000000317130762434377      0      0
0.000196241863194957      0.000198958487251018      0.0000000320639354716150      0      0
0.000198958487251018      0.000201712718197586      0.0000000403747503138329      0      0
0.000201712718197586      0.000204505076636033      0.0000000181706045159466      0      0
0.000204505076636033      0.000207336090374545      0.0000000133760558207050      0      0
0.000207336090374545      0.000210206294527884      0.0000000141736322774111      0      0
0.000210206294527884      0.000213116231618538      0.0000000172705123912369      0      0
0.000213116231618538      0.000216066451679264      0.0000000429345419876370      0      0
0.000216066451679264      0.000219057512357059      0.0000000458057608319536      0      0
0.000219057512357059      0.000222089979018563      0.0000000266077963572419      0      0
0.000222089979018563      0.000225164424856924      0.0000000423321673293084      0      0
0.000225164424856924      0.000228281431000144      0.0000000558849884961159      0      0
0.000228281431000144      0.00023144158662092      0.0000000436292763769893      0      0
0.00023144158662092      0.000234645489048012      0.0000000360051289239981      0      0
0.000234645489048012      0.000237893743879147      0.0000000425029194501303      0      0
0.000237893743879147      0.000241186965095492      0.0000000592208059215372      0      0
0.000241186965095492      0.000244525775177701      0.0000000599144983079776      0      0
0.000244525775177701      0.000247910805223583      0.0000000179135494718756      0      0
0.000247910805223583      0.000251342695067386      0.0000000685195979856639      0      0
0.000251342695067386      0.000254822093400743      0.0000000202128704220930      0      0
0.000254822093400743      0.00025834965789528      0.0000000594957098651568      0      0
0.00025834965789528      0.000261926055326934      0.0000000746501836534809      0      0
0.000261926055326934      0.000265551961701985      0.0000000686792904064869      0      0
0.000265551961701985      0.00026922806238483      0.0000000667500855360054      0      0
0.00026922806238483      0.000272955052227537      0.0000000755860535199502      0      0
0.000272955052227537      0.000276733635701177      0.0000000831425390927592      0      0
0.000276733635701177      0.000280564527028988      0.0000000567258806374211      0      0
0.000280564527028988      0.000284448450321376      0.0000000407489415533817      0      0
0.000284448450321376      0.000288386139712781      0.0000000891479367231942      0      0
0.000288386139712781      0.000292378339500449      0.0000000345853376842729      0      0
0.000292378339500449      0.000296425804285111      0.0000000792627276722901      0      0
0.000296425804285111      0.000300529299113624      0.0000000938973325475824      0      0
0.000300529299113624      0.000304689599623573      0.0000000597203336659203      0      0
0.000304689599623573      0.000308907492189884      0.0000000325727886942379      0      0
0.000308907492189884      0.000313183774073464      0.0000000286972481131359      0      0
0.000313183774073464      0.000317519253571897      0.0000000329525037023439      0      0
0.000317519253571897      0.000321914750172228      0.0000000613803841296114      0      0
0.000321914750172228      0.000326371094705861      0.000000106216499224508      0      0
0.000326371094705861      0.000330889129505603      0.000000109034451800568      0      0
0.000330889129505603      0.000335469708564879      0.0000000328304079720492      0      0
0.000335469708564879      0.000340113697699154      0.000000123224156241572      0      0
0.000340113697699154      0.000344821974709588      0.0000000424903650936006      0      0
0.000344821974709588      0.000349595429548956      0.000000133074497197529      0      0
0.000349595429548956      0.000354434964489868      0.0000000792367284941940      0      0
0.000354434964489868      0.000359341494295315      0.0000000535605160172357      0      0
0.000359341494295315      0.000364315946391572      0.000000116311245836880      0      0
0.000364315946391572      0.000369359261043507      0.000000143854832236664      0      0
0.000369359261043507      0.000374472391532301      0.000000152375966340105      0      0
0.000374472391532301      0.00037965630433564      0.000000155968137396282      0      0
0.00037965630433564      0.000384911979310397      0.000000150597605851047      0      0
0.000384911979310397      0.000390240409877844      0.000000114462899583110      0      0
0.000390240409877844      0.000395642603211426      0.0000000462303749316538      0      0
0.000395642603211426      0.000401119580427133      0.000000133515646817047      0      0
0.000401119580427133      0.000406672376776519      0.000000170743698575569      0      0
0.000406672376776519      0.000412302041842373      0.0000000503579332634542      0      0
0.000412302041842373      0.000418009639737117      0.000000190454034005255      0      0
0.000418009639737117      0.000423796249303941      0.0000000534905581175115      0      0
0.000423796249303941      0.000429662964320725      0.000000189943082541315      0      0
0.000429662964320725      0.000435610893706785      0.000000157693857896969      0      0
0.000435610893706785      0.000441641161732474      0.0000000585361560813682      0      0
0.000441641161732474      0.000447754908231697      0.000000160368783531479      0      0
0.000447754908231697      0.000453953288817359      0.000000218515010045123      0      0
0.000453953288817359      0.000460237475099795      0.000000229688866587667      0      0
0.000460237475099795      0.000466608654908228      0.000000228005006417570      0      0
0.000466608654908228      0.000473068032515292      0.000000233837268344773      0      0
0.000473068032515292      0.000479616828864662      0.000000248674647956282      0      0
0.000479616828864662      0.000486256281801832      0.000000253375677819724      0      0
0.000486256281801832      0.000492987646308097      0.000000208596845656752      0      0
0.000492987646308097      0.000499812194737762      0.0000000911831437877781      0      0
0.000499812194737762      0.000506731217058643      0.000000173054631376621      0      0
0.000506731217058643      0.0005137460210959      0.000000287716327561515      0      0
0.0005137460210959      0.000520857932779231      0.000000134437616175285      0      0
0.000520857932779231      0.000528068296393506      0.000000245302891963328      0      0
0.000528068296393506      0.000535378474832857      0.000000226831595629793      0      0
0.000535378474832857      0.000542789849858294      0.000000244421691360279      0      0
0.000542789849858294      0.000550303822358882      0.000000188977647529516      0      0
0.000550303822358882      0.000557921812616533      0.000000331942364649617      0      0
0.000557921812616533      0.000565645260574473      0.000000127144967594945      0      0
0.000565645260574473      0.00057347562610941      0.000000239372976710552      0      0
0.00057347562610941      0.000581414389307485      0.000000367637030788990      0      0
0.000581414389307485      0.000589463050744029      0.000000319923293908961      0      0
0.000589463050744029      0.000597623131767208      0.000000194255320960512      0      0
0.000597623131767208      0.000605896174785581      0.000000109334122535841      0      0
0.000605896174785581      0.000614283743559644      0.000000135024270001151      0      0
0.000614283743559644      0.000622787423497414      0.000000172549687410819      0      0
0.000622787423497414      0.000631408821954096      0.000000176205724852299      0      0
0.000631408821954096      0.000640149568535908      0.000000144272332145015      0      0
0.000640149568535908      0.000649011315408104      0.000000126477327456213      0      0
0.000649011315408104      0.000657995737607266      0.000000236147896583609      0      0
0.000657995737607266      0.000667104533357915      0.000000404989457912601      0      0
0.000667104533357915      0.00067633942439351      0.000000498660934704182      0      0
0.00067633942439351      0.000685702156281888      0.000000379852283817230      0      0
0.000685702156281888      0.000695194498755206      0.000000144935326438582      0      0
0.000695194498755206      0.000704818246044455      0.000000476171458770085      0      0
0.000704818246044455      0.000714575217218609      0.000000471889636232304      0      0
0.000714575217218609      0.000724467256528451      0.000000196592853699466      0      0
0.000724467256528451      0.000734496233755185      0.000000588073456335332      0      0
0.000734496233755185      0.000744664044563847      0.000000184135179472201      0      0
0.000744664044563847      0.000754972610861632      0.000000612316037154415      0      0
0.000754972610861632      0.000765423881161163      0.000000180304070186380      0      0
0.000765423881161163      0.0007760198309488      0.000000653836970582639      0      0
0.0007760198309488      0.000786762463058045      0.000000304376204638762      0      0
0.000786762463058045      0.00079765380804811      0.000000508531961757609      0      0
0.00079765380804811      0.000808695924587738      0.000000685475975161730      0      0
0.000808695924587738      0.000819890899844323      0.000000290880443583641      0      0
0.000819890899844323      0.00083124084987843      0.000000436621152660350      0      0
0.00083124084987843      0.000842747920043766      0.000000754861993417973      0      0
0.000842747920043766      0.000854414285392693      0.000000723559174944181      0      0
0.000854414285392693      0.000866242151087355      0.000000460657282385328      0      0
0.000866242151087355      0.000878233752816494      0.000000228199981614325      0      0
0.000878233752816494      0.000890391357218039      0.000000365329375894170      0      0
0.000890391357218039      0.000902717262307538      0.000000571787041465568      0      0
0.000902717262307538      0.000915213797912533      0.000000715090770950702      0      0
0.000915213797912533      0.000927883326112938      0.000000799847658063315      0      0
0.000927883326112938      0.000940728241687513      0.000000840734746040887      0      0
0.000940728241687513      0.000953750972566528      0.000000841952773594612      0      0
0.000953750972566528      0.000966953980290686      0.000000792134155383121      0      0
0.000966953980290686      0.000980339760476396      0.000000667566932238716      0      0
0.000980339760476396      0.000993910843287497      0.000000454292694872093      0      0
0.000993910843287497      0.0010076697939135      0.000000297736530172732      0      0
0.0010076697939135      0.00102161921305448      0.000000602497386506477      0      0
0.00102161921305448      0.0010357617374126      0.00000101760679882936      0      0
0.0010357617374126      0.00105010004019057      0.00000119773322050706      0      0
0.00105010004019057      0.00106463683159689      0.000000909341326078277      0      0
0.00106463683159689      0.00107937485935813      0.000000339934210704458      0      0
0.00107937485935813      0.00109431690923832      0.000000988887865733436      0      0
0.00109431690923832      0.00110946580556549      0.00000132140613369988      0      0
0.00110946580556549      0.00112482441176555      0.000000632846785690922      0      0
0.00112482441176555      0.00114039563090349      0.000000927634970827440      0      0
0.00114039563090349      0.00115618240623217      0.00000141863042035533      0      0
0.00115618240623217      0.00117218772174859      0.000000438767578713587      0      0
0.00117218772174859      0.00118841460275796      0.00000141554650189900      0      0
0.00118841460275796      0.00120486611644553      0.00000100693130809432      0      0
0.00120486611644553      0.00122154537245635      0.00000117395300060796      0      0
0.00122154537245635      0.00123845552348304      0.00000132942353648994      0      0
0.00123845552348304      0.00125559976586171      0.00000110678257802820      0      0
0.00125559976586171      0.00127298134017614      0.00000138988803273186      0      0
0.00127298134017614      0.00129060353187029      0.00000134139260771261      0      0
0.00129060353187029      0.00130846967186935      0.00000113986783306374      0      0
0.00130846967186935      0.00132658313720929      0.00000179069618873404      0      0
0.00132658313720929      0.00134494735167523      0.000000552773671034510      0      0
0.00134494735167523      0.00136356578644858      0.00000196134727005939      0      0
0.00136356578644858      0.00138244196076317      0.00000136414958444546      0      0
0.00138244196076317      0.00140157944257044      0.00000103557723388184      0      0
0.00140157944257044      0.00142098184921384      0.00000218967080999121      0      0
0.00142098184921384      0.00144065284811262      0.00000149236424796439      0      0
0.00144065284811262      0.00146059615745496      0.000000837063412349433      0      0
0.00146059615745496      0.00148081554690089      0.00000217551240041871      0      0
0.00148081554690089      0.00150131483829471      0.00000229274758052423      0      0
0.00150131483829471      0.00152209790638749      0.00000120843723512019      0      0
0.00152209790638749      0.00154316867956938      0.000000990986138362997      0      0
0.00154316867956938      0.00156453114061223      0.00000220402554083189      0      0
0.00156453114061223      0.00158618932742236      0.00000273856527699596      0      0
0.00158618932742236      0.00160814733380381      0.00000244093969787361      0      0
0.00160814733380381      0.00163040931023216      0.00000158797078011391      0      0
0.00163040931023216      0.00165297946463904      0.000000815195711913803      0      0
0.00165297946463904      0.00167586206320748      0.00000128648708860149      0      0
0.00167586206320748      0.00169906143117836      0.00000213114624955827      0      0
0.00169906143117836      0.00172258195366789      0.00000278113991294840      0      0
0.00172258195366789      0.00174642807649655      0.00000318972882124261      0      0
0.00174642807649655      0.00177060430702936      0.00000340308900381514      0      0
0.00177060430702936      0.00179511521502795      0.00000349056234594999      0      0
0.00179511521502795      0.00181996543351421      0.00000351918824372201      0      0
0.00181996543351421      0.00184515965964614      0.00000354275373239131      0      0
0.00184515965964614      0.00187070265560561      0.00000359813378141547      0      0
0.00187070265560561      0.00189659924949857      0.00000370463381555673      0      0
0.00189659924949857      0.00192285433626758      0.00000386345331046375      0      0
0.00192285433626758      0.00194947287861711      0.00000405576823196400      0      0
0.00194947287861711      0.00197645990795156      0.00000423948605410637      0      0
0.00197645990795156      0.00200382052532629      0.00000434640473636540      0      0
0.00200382052532629      0.00203155990241182      0.00000428327796122095      0      0
0.00203155990241182      0.00205968328247135      0.00000394243329778832      0      0
0.00205968328247135      0.00208819598135186      0.00000323203207255273      0      0
0.00208819598135186      0.00211710338848892      0.00000216308004730396      0      0
0.00211710338848892      0.00214641096792534      0.00000133918892751144      0      0
0.00214641096792534      0.00217612425934403      0.00000237922091368686      0      0
0.00217612425934403      0.00220624887911509      0.00000407580804810571      0      0
0.00220624887911509      0.00223679052135739      0.00000529376409206196      0      0
0.00223679052135739      0.00226775495901488      0.00000539326541464409      0      0
0.00226775495901488      0.00229914804494778      0.00000403445631977411      0      0
0.00229914804494778      0.00233097571303889      0.00000179182011688024      0      0
0.00233097571303889      0.00236324397931521      0.00000312928076081328      0      0
0.00236324397931521      0.00239595894308506      0.00000569775951834164      0      0
0.00239595894308506      0.00242912678809096      0.00000621968458267117      0      0
0.00242912678809096      0.00246275378367852      0.00000394227498752036      0      0
0.00246275378367852      0.00249684628598141      0.00000212323264508006      0      0
0.00249684628598141      0.00253141073912281      0.00000581217599622943      0      0
0.00253141073912281      0.0025664536764335      0.00000700388716707272      0      0
0.0025664536764335      0.00260198172168671      0.00000392594346437925      0      0
0.00260198172168671      0.00263800159035023      0.00000341141949967802      0      0
0.00263800159035023      0.00267452009085567      0.00000751679700301846      0      0
0.00267452009085567      0.00271154412588544      0.00000634818681408189      0      0
0.00271154412588544      0.00274908069367747      0.00000230285647660705      0      0
0.00274908069367747      0.00278713688934801      0.00000757385137457421      0      0
0.00278713688934801      0.00282571990623272      0.00000744436093921254      0      0
0.00282571990623272      0.00286483703724639      0.00000243064234891439      0      0
0.00286483703724639      0.00290449567626138      0.00000841982652155479      0      0
0.00290449567626138      0.00294470331950526      0.00000738116072964524      0      0
0.00294470331950526      0.0029854675669777      0.00000364261570429255      0      0
0.0029854675669777      0.00302679612388701      0.00000988497444417135      0      0
0.00302679612388701      0.0030686968021066      0.00000533371498379419      0      0
0.0030686968021066      0.00311117752165154      0.00000742481412232155      0      0
0.00311117752165154      0.0031542463121756      0.00000988576057389159      0      0
0.0031542463121756      0.00319791131448903      0.00000333055881830291      0      0
0.00319791131448903      0.00324218078209728      0.0000113296425331405      0      0
0.00324218078209728      0.0032870630827611      0.00000507489284702351      0      0
0.0032870630827611      0.00333256670007821      0.0000102636568441399      0      0
0.00333256670007821      0.00337870023508683      0.00000890354340104950      0      0
0.00337870023508683      0.00342547240789146      0.00000808013321654505      0      0
0.00342547240789146      0.00347289205931113      0.0000116149382235487      0      0
0.00347289205931113      0.00352096815255051      0.00000599903309200685      0      0
0.00352096815255051      0.00356970977489406      0.0000133083690011852      0      0
0.00356970977489406      0.00361912613942378      0.00000476140620340135      0      0
0.00361912613942378      0.0036692265867606      0.0000144255940340850      0      0
0.0036692265867606      0.00372002058682995      0.00000444589496276780      0      0
0.00372002058682995      0.00377151774065175      0.0000153091602545969      0      0
0.00377151774065175      0.00382372778215516      0.00000475509697629011      0      0
0.00382372778215516      0.00387666058001854      0.0000160536177378000      0      0
0.00387666058001854      0.00393032613953476      0.00000584737238731951      0      0
0.00393032613953476      0.0039847346045024      0.0000164339798870554      0      0
0.0039847346045024      0.00403989625914312      0.00000829867843377174      0      0
0.00403989625914312      0.00409582153004557      0.0000158760341303746      0      0
0.00409582153004557      0.00415252098813623      0.0000122249860042245      0      0
0.00415252098813623      0.00421000535067748      0.0000135496927955422      0      0
0.00421000535067748      0.0042682854832934      0.0000168839414755437      0      0
0.0042682854832934      0.00432737240202355      0.00000892737176482900      0      0
0.00432737240202355      0.00438727727540519      0.0000206117723456491      0      0
0.00438727727540519      0.00444801142658443      0.00000595047780992847      0      0
0.00444801142658443      0.00450958633545639      0.0000209261010460262      0      0
0.00450958633545639      0.00457201364083525      0.0000137031227458570      0      0
0.00457201364083525      0.00463530514265407      0.0000154764542213953      0      0
0.00463530514265407      0.00469947280419532      0.0000223324897708402      0      0
0.00469947280419532      0.00476452875435209      0.00000671211447994920      0      0
0.00476452875435209      0.0048304852899207      0.0000243248799084538      0      0
0.0048304852899207      0.00489735487792503      0.0000164432382760681      0      0
0.00489735487792503      0.00496515015797302      0.0000153948693038642      0      0
0.00496515015797302      0.00503388394464577      0.0000270450284650404      0      0
0.00503388394464577      0.00510356922991978      0.00000983879032945995      0      0
0.00510356922991978      0.00517421918562266      0.0000234249527346625      0      0
0.00517421918562266      0.00524584716592283      0.0000266793641047242      0      0
0.00524584716592283      0.00531846670985373      0.00000822112838895334      0      0
0.00531846670985373      0.00539209154387294      0.0000286359696825358      0      0
0.00539209154387294      0.00546673558445676      0.0000263187500979238      0      0
0.00546673558445676      0.00554241294073067      0.0000100663670986473      0      0
0.00554241294073067      0.00561913791713623      0.0000320519497617168      0      0
0.00561913791713623      0.00569692501613484      0.0000278969426156787      0      0
0.00569692501613484      0.00577578894094906      0.0000107860581159208      0      0
0.00577578894094906      0.00585574459834172      0.0000341202138960302      0      0
0.00585574459834172      0.00593680710143364      0.0000322104402346884      0      0
0.00593680710143364      0.00601899177256026      0.0000104773643315850      0      0
0.00601899177256026      0.00610231414616781      0.0000338923194687604      0      0
0.00610231414616781      0.0061867899717497      0.0000387467960261579      0      0
0.0061867899717497      0.0062724352168234      0.0000153186275020459      0      0
0.0062724352168234      0.00635926606994866      0.0000289648933596962      0      0
0.00635926606994866      0.00644729894378739      0.0000448303832818276      0      0
0.00644729894378739      0.00653655047820597      0.0000288400831046895      0      0
0.00653655047820597      0.00662703754342055      0.0000175983107212289      0      0
0.00662703754342055      0.00671877724318579      0.0000448621288784756      0      0
0.00671877724318579      0.00681178691802782      0.0000452659942525081      0      0
0.00681178691802782      0.00690608414852187      0.0000184834081790435      0      0
0.00690608414852187      0.00700168675861542      0.0000319770936024900      0      0
0.00700168675861542      0.00709861281899715      0.0000538538975311371      0      0
0.00709861281899715      0.00719688065051277      0.0000440289985651134      0      0
0.00719688065051277      0.00729650882762788      0.0000157694033634469      0      0
0.00729650882762788      0.00739751618193895      0.0000414354541996659      0      0
0.00739751618193895      0.00749992180573285      0.0000605414450441688      0      0
0.00749992180573285      0.00760374505559565      0.0000471491870807200      0      0
0.00760374505559565      0.00770900555607137      0.0000174732239857036      0      0
0.00770900555607137      0.00781572320337137      0.0000447473083898468      0      0
0.00781572320337137      0.00792391816913513      0.0000671691099460248      0      0
0.00792391816913513      0.00803361090424307      0.0000572886497867542      0      0
0.00803361090424307      0.00814482214268214      0.0000240511657870125      0      0
0.00814482214268214      0.00825757290546495      0.0000395259228908615      0      0
0.00825757290546495      0.00837188450460311      0.0000710501196009076      0      0
0.00837188450460311      0.0084877785471356      0.0000731742363043838      0      0
0.0084877785471356      0.00860527693921294      0.0000443930001903361      0      0
0.00860527693921294      0.00872440189023784      0.0000248721856724089      0      0
0.00872440189023784      0.0088451759170632      0.0000634466089576760      0      0
0.0088451759170632      0.00896762184824822      0.0000860887250195912      0      0
0.00896762184824822      0.00909176282837339      0.0000759000147558009      0      0
0.00909176282837339      0.00921762232241531      0.0000392713702774866      0      0
0.00921762232241531      0.009345224120182      0.0000353961803660399      0      0
0.009345224120182      0.00947459234080956      0.0000775455010853225      0      0
0.00947459234080956      0.00960575143732124      0.0000989102770584930      0      0
0.00960575143732124      0.0097387262012494      0.0000870921755875738      0      0
0.0097387262012494      0.00987354176732169      0.0000483743611334026      0      0
0.00987354176732169      0.0100102236182119      0.0000349545547052304      0      0
0.0100102236182119      0.0101487975893568      0.0000803240917876698      0      0
0.0101487975893568      0.0102892898738392      0.000111040691919255      0      0
0.0102892898738392      0.0104317270273393      0.000109832098562332      0      0
0.0104317270273393      0.0105761359731542      0.0000771244227641958      0      0
0.0105761359731542      0.0107225440072866      0.0000350323481550729      0      0
0.0107225440072866      0.0108709788036044      0.0000628656375641334      0      0
0.0108709788036044      0.0110214684190717      0.000110272884383235      0      0
0.0110214684190717      0.0111740412990521      0.000133435432287253      0      0
0.0111740412990521      0.0113287262826851      0.000123227482019243      0      0
0.0113287262826851      0.0114855526083377      0.0000833256808488261      0      0
0.0114855526083377      0.0116445499191305      0.0000400414868577679      0      0
0.0116445499191305      0.0118057482685412      0.0000726934170241881      0      0
0.0118057482685412      0.0119691781260852      0.000125438001277562      0      0
0.0119691781260852      0.0121348703830748      0.000155706020857168      0      0
0.0121348703830748      0.0123028563584581      0.000153227728530901      0      0
0.0123028563584581      0.0124731678047393      0.000118630856245988      0      0
0.0124731678047393      0.0126458369139802      0.0000653578007069528      0      0
0.0126458369139802      0.0128208963238851      0.0000556948591702391      0      0
0.0128208963238851      0.0129983791239701      0.000113666843155079      0      0
0.0129983791239701      0.0131783188618175      0.000165403150804989      0      0
0.0131783188618175      0.0133607495494169      0.000190100065554764      0      0
0.0133607495494169      0.0135457056695945      0.000181287105059742      0      0
0.0135457056695945      0.0137332221825303      0.000141037701396498      0      0
0.0137332221825303      0.0139233345323668      0.0000824457795907484      0      0
0.0139233345323668      0.0141160786539086      0.0000612583066811258      0      0
0.0141160786539086      0.0143114909794141      0.000120447192322134      0      0
0.0143114909794141      0.0145096084454827      0.000183674387124558      0      0
0.0145096084454827      0.0147104685000363      0.000224376809000586      0      0
0.0147104685000363      0.0149141091093971      0.000233330995770329      0      0
0.0149141091093971      0.0151205687654648      0.000208628597891152      0      0
0.0151205687654648      0.0153298864929916      0.000155369316997481      0      0
0.0153298864929916      0.0155421018569589      0.0000905519712147755      0      0
0.0155421018569589      0.015757254970056      0.0000790253937287597      0      0
0.015757254970056      0.0159753865002618      0.000146673758075353      0      0
0.0159753865002618      0.0161965376785319      0.000219178404343975      0      0
0.0161965376785319      0.0164207503065923      0.000271393774135586      0      0
0.0164207503065923      0.0166480667648403      0.000293547823448550      0      0
0.0166480667648403      0.0168785300203555      0.000281991915832035      0      0
0.0168785300203555      0.0171121836350213      0.000238426970896450      0      0
0.0171121836350213      0.0173490717737588      0.000170817753352745      0      0
0.0173490717737588      0.017589239212875      0.000102143308783100      0      0
0.017589239212875      0.0178327313485262      0.000105726841364841      0      0
0.0178327313485262      0.0180795942052988      0.000184159162827833      0      0
0.0180795942052988      0.0183298744449088      0.000268084737112354      0      0
0.0183298744449088      0.0185836193750216      0.000334173168876004      0      0
0.0185836193750216      0.0188408769581945      0.000372404603304514      0      0
0.0188408769581945      0.0191016958209418      0.000377873097113423      0      0
0.0191016958209418      0.0193661252629267      0.000349792013818929      0      0
0.0193661252629267      0.0196342152662799      0.000291561608334431      0      0
0.0196342152662799      0.0199060165050465      0.000212114174382609      0      0
0.0199060165050465      0.0201815803547652      0.000134966686016034      0      0
0.0201815803547652      0.0204609589021785      0.000129531055256934      0      0
0.0204609589021785      0.0207442049550786      0.000211749747282722      0      0
0.0207442049550786      0.0210313720522889      0.000311657488589790      0      0
0.0210313720522889      0.0213225144737837      0.000400633565775096      0      0
0.0213225144737837      0.0216176872509482      0.000466802787022898      0      0
0.0216176872509482      0.0219169461769806      0.000503436469390363      0      0
0.0219169461769806      0.0222203478174381      0.000507095028332112      0      0
0.0222203478174381      0.0225279495209286      0.000477327081937352      0      0
0.0225279495209286      0.0228398094299506      0.000416745349276362      0      0
0.0228398094299506      0.0231559864918837      0.000331699806468534      0      0
0.0231559864918837      0.0234765404701303      0.000235681753175407      0      0
0.0234765404701303      0.0238015319554124      0.000165686191291123      0      0
0.0238015319554124      0.0241310223772239      0.000192853602639016      0      0
0.0241310223772239      0.0244650740154424      0.000295968415522840      0      0
0.0244650740154424      0.0248037500121009      0.000414840103575244      0      0
0.0248037500121009      0.025147114383323      0.000525441279716395      0      0
0.025147114383323      0.0254952320314234      0.000616558590176060      0      0
0.0254952320314234      0.025848168757175      0.000681279537927891      0      0
0.025848168757175      0.0262059912722472      0.000715225253694708      0      0
0.0262059912722472      0.0265687672118152      0.000716154588828898      0      0
0.0265687672118152      0.0269365651473444      0.000683889111785089      0      0
0.0269365651473444      0.0273094545995519      0.000620376676701688      0      0
0.0273094545995519      0.0276875060515468      0.000530024629937502      0      0
0.0276875060515468      0.0280707909621536      0.000420967958371617      0      0
0.0280707909621536      0.0284593817794181      0.000309962134641250      0      0
0.0284593817794181      0.0288533519543027      0.000238725880724304      0      0
0.0288533519543027      0.0292527759545692      0.000270600966881321      0      0
0.0292527759545692      0.0296577292788545      0.000386759245755272      0      0
0.0296577292788545      0.0300682884709421      0.000530592198029631      0      0
0.0300682884709421      0.0304845311342295      0.000675123246818805      0      0
0.0304845311342295      0.0309065359463971      0.000807644486476394      0      0
0.0309065359463971      0.0313343826742795      0.000920339148367950      0      0
0.0313343826742795      0.0317681521889432      0.00100771863302857      0      0
0.0317681521889432      0.0322079264809726      0.00106590008242816      0      0
0.0322079264809726      0.0326537886759678      0.00109238840016238      0      0
0.0326537886759678      0.033105823050257      0.00108601232531341      0      0
0.033105823050257      0.033564115046826      0.00104692056908214      0      0
0.033564115046826      0.0340287512914689      0.000976634650094672      0      0
0.0340287512914689      0.0344998196091616      0.000878226248828702      0      0
0.0344998196091616      0.0349774090406628      0.000756829079691609      0      0
0.0349774090406628      0.0354616098593442      0.000621110601239190      0      0
0.0354616098593442      0.0359525135882537      0.000487595320346347      0      0
0.0359525135882537      0.0364502130174152      0.000391531691302353      0      0
0.0364502130174152      0.0369548022213675      0.000389215573625475      0      0
0.0369548022213675      0.0374663765769464      0.000493818977143176      0      0
0.0374663765769464      0.0379850327813123      0.000658165160367894      0      0
0.0379850327813123      0.0385108688702281      0.000844474424998056      0      0
0.0385108688702281      0.0390439842365898      0.00103383357745181      0      0
0.0390439842365898      0.0395844796492134      0.00121572997176727      0      0
0.0395844796492134      0.0401324572718825      0.00138315604741433      0      0
0.0401324572718825      0.0406880206826587      0.00153087491025069      0      0
0.0406880206826587      0.0412512748934598      0.00165478742436402      0      0
0.0412512748934598      0.0418223263699098      0.00175168697753943      0      0
0.0418223263699098      0.0424012830514618      0.00181916025603238      0      0
0.0424012830514618      0.0429882543718015      0.00185554647736819      0      0
0.0429882543718015      0.0435833512795317      0.00185992228554265      0      0
0.0435833512795317      0.0441866862591436      0.00183210207783174      0      0
0.0441866862591436      0.0447983733522791      0.00177265597301336      0      0
0.0447983733522791      0.0454185281792862      0.00168295926925886      0      0
0.0454185281792862      0.0460472679610735      0.00156530556209645      0      0
0.0460472679610735      0.0466847115412677      0.00142315329443781      0      0
0.0466847115412677      0.0473309794086762      0.00126166114973565      0      0
0.0473309794086762      0.047986193720063      0.00108886769224262      0      0
0.047986193720063      0.0486504783232378      0.000918288282635661      0      0
0.0486504783232378      0.0493239587804657      0.000774012008283174      0      0
0.0493239587804657      0.0500067623922011      0.000695522330985477      0      0
0.0500067623922011      0.0506990182211494      0.000722690534578167      0      0
0.0506990182211494      0.0514008571166629      0.000856065683277126      0      0
0.0514008571166629      0.0521124117394733      0.00106101164730352      0      0
0.0521124117394733      0.0528338165867671      0.00130492892621188      0      0
0.0528338165867671      0.0535652080176086      0.00156761999255231      0      0
0.0535652080176086      0.0543067242787134      0.00183699126164232      0      0
0.0543067242787134      0.0550585055305805      0.00210511863978520      0      0
0.0550585055305805      0.0558206938739848      0.00236624261262478      0      0
0.0558206938739848      0.0565934333768373      0.00261583049793126      0      0
0.0565934333768373      0.0573768701014157      0.00285013118728973      0      0
0.0573768701014157      0.0581711521319738      0.00306595578099096      0      0
0.0581711521319738      0.0589764296027321      0.00326056538829702      0      0
0.0589764296027321      0.0597928547262553      0.00343161178052829      0      0
0.0597928547262553      0.0606205818222245      0.00357710500716144      0      0
0.0606205818222245      0.0614597673466051      0.00369539517471298      0      0
0.0614597673466051      0.0623105699212211      0.00378516194613645      0      0
0.0623105699212211      0.0631731503637371      0.00384540860838134      0      0
0.0631731503637371      0.0640476717180559      0.00387545941302209      0      0
0.0640476717180559      0.064934299285137      0.00387496010173673      0      0
0.064934299285137      0.065833200654241      0.00384388250700979      0      0
0.065833200654241      0.0667445457346082      0.00378253515600398      0      0
0.0667445457346082      0.0676685067875737      0.00369158317993335      0      0
0.0676685067875737      0.0686052584591283      0.00357208291358934      0      0
0.0686052584591283      0.0695549778129301      0.00342553995244374      0      0
0.0695549778129301      0.0705178443637725      0.00325400512991027      0      0
0.0705178443637725      0.071494040111516      0.00306023262108833      0      0
0.071494040111516      0.0724837495754901      0.00284794098532862      0      0
0.0724837495754901      0.07348715982937      0.00262224513163993      0      0
0.07348715982937      0.0745044605365374      0.00239036590322122      0      0
0.0745044605365374      0.0755358439859309      0.00216275410199518      0      0
0.0755358439859309      0.0765815051283916      0.00195467838632049      0      0
0.0765815051283916      0.0776416416135129      0.00178775911105013      0      0
0.0776416416135129      0.0787164538269999      0.00168927677761662      0      0
0.0787164538269999      0.0798061449285455      0.00168536934152536      0      0
0.0798061449285455      0.0809109208902321      0.00178868438171669      0      0
0.0809109208902321      0.0820309905354643      0.00199208174494340      0      0
0.0820309905354643      0.0831665655784396      0.00227593041332157      0      0
0.0831665655784396      0.0843178606641673      0.00261917422932951      0      0
0.0843178606641673      0.0854850934090396      0.00300478891843728      0      0
0.0854850934090396      0.0866684844419658      0.00342034787312725      0      0
0.0866684844419658      0.087868257446075      0.00385693973089807      0      0
0.087868257446075      0.0890846392009967      0.00430802969233591      0      0
0.0890846392009967      0.0903178596257262      0.00476863692039814      0      0
0.0903178596257262      0.0915681518220832      0.00523480179182929      0      0
0.0915681518220832      0.0928357521187732      0.00570325178069702      0      0
0.0928357521187732      0.0941209001160578      0.00617119232832829      0      0
0.0941209001160578      0.0954238387310435      0.00663617452792624      0      0
0.0954238387310435      0.0967448142435972      0.00709601005524627      0      0
0.0967448142435972      0.0980840763428988      0.00754871548034340      0      0
0.0980840763428988      0.0994418781746361      0.00799247512633692      0      0
0.0994418781746361      0.100818476388855      0.00842561582437653      0      0
0.100818476388855      0.10221413118847      0.00884658941793127      0      0
0.10221413118847      0.103629106378448      0.00925396038817403      0      0
0.103629106378448      0.105063669415674      0.00964639690852123      0      0
0.105063669415674      0.106518091459502      0.0100226642238970      0      0
0.106518091459502      0.107992647423013      0.0103816196256020      0      0
0.107992647423013      0.109487616024976      0.0107222085367174      0      0
0.109487616024976      0.111003279842531      0.0110434613844836      0      0
0.111003279842531      0.112539925364605      0.0113444910449069      0      0
0.112539925364605      0.114097843046059      0.0116244907195327      0      0
0.114097843046059      0.115677327362591      0.0118827321566988      0      0
0.115677327362591      0.117278676866402      0.0121185641672446      0      0
0.117278676866402      0.118902194242619      0.0123314114126527      0      0
0.118902194242619      0.120548186366517      0.0125207734653371      0      0
0.120548186366517      0.122216964361519      0.0126862241586445      0      0
0.122216964361519      0.123908843658004      0.0128274112598282      0      0
0.123908843658004      0.125624144052934      0.0129440565141315      0      0
0.125624144052934      0.127363189770296      0.0130359561232558      0      0
0.127363189770296      0.12912630952239      0.0131029817378841      0      0
0.12912630952239      0.130913836571959      0.0131450820625254      0      0
0.130913836571959      0.132726108795187      0.0131622851927320      0      0
0.132726108795187      0.134563468745557      0.0131547018307892      0      0
0.134563468745557      0.136426263718606      0.0131225295575139      0      0
0.136426263718606      0.138314845817565      0.0130660583761898      0      0
0.138314845817565      0.140229572019921      0.0129856777914733      0      0
0.140229572019921      0.142170804244882      0.0128818857430030      0      0
0.142170804244882      0.144138909421796      0.0127552997821443      0      0
0.144138909421796      0.146134259559502      0.0126066709622610      0      0
0.146134259559502      0.148157231816648      0.0124369010088458      0      0
0.148157231816648      0.150208208572982      0.0122470634448024      0      0
0.150208208572982      0.152287577501628      0.0120384294638881      0      0
0.152287577501628      0.154395731642364      0.0118124994614294      0      0
0.154395731642364      0.156533069475914      0.0115710412248716      0      0
0.156533069475914      0.158699994999266      0.0113161358185664      0      0
0.158699994999266      0.16089691780204      0.0110502320995356      0      0
0.16089691780204      0.163124253143903      0.0107762104615211      0      0
0.163124253143903      0.165382422033063      0.0104974556473451      0      0
0.165382422033063      0.16767185130585      0.0102179370359241      0      0
0.16767185130585      0.16999297370739      0.00994229235515427      0      0
0.16999297370739      0.172346227973408      0.00967590690604760      0      0
0.172346227973408      0.174732058913154      0.00942497482094811      0      0
0.174732058913154      0.177150917493482      0.00919652177386822      0      0
0.177150917493482      0.179603260924088      0.00899836110100281      0      0
0.179603260924088      0.182089552743936      0.00883895044579386      0      0
0.182089552743936      0.184610262908873      0.00872711896797796      0      0
0.184610262908873      0.187165867880458      0.00867165209601826      0      0
0.187165867880458      0.189756850716024      0.00868075526275323      0      0
0.189756850716024      0.192383701159985      0.00876146469144667      0      0
0.192383701159985      0.195046915736409      0.00891911403028400      0      0
0.195046915736409      0.197746997842864      0.00915697543873610      0      0
0.197746997842864      0.200484457845576      0.00947615755765688      0      0
0.200484457845576      0.203259813175894      0.00987577142133269      0      0
0.203259813175894      0.206073588428097      0.0103533023386812      0      0
0.206073588428097      0.208926315458549      0.0109050843684393      0      0
0.208926315458549      0.211818533486235      0.0115267753268541      0      0
0.211818533486235      0.214750789194674      0.0122137614327452      0      0
0.214750789194674      0.217723636835266      0.0129614598347868      0      0
0.217723636835266      0.220737638332042      0.0137655182925335      0      0
0.220737638332042      0.22379336338789      0.0146219286982134      0      0
0.22379336338789      0.226891389592229      0.0155270769085575      0      0
0.226891389592229      0.230032302530194      0.0164777500714799      0      0
0.230032302530194      0.233216695893316      0.0174711183249843      0      0
0.233216695893316      0.236445171591743      0.0185047029396855      0      0
0.236445171591743      0.239718339868012      0.0195763388529652      0      0
0.239718339868012      0.243036819412397      0.0206841364445615      0      0
0.243036819412397      0.246401237479853      0.0218264452661666      0      0
0.246401237479853      0.249812230008578      0.0230018210558330      0      0
0.249812230008578      0.253270441740218      0.0242089965249352      0      0
0.253270441740218      0.256776526341734      0.0254468559224129      0      0
0.256776526341734      0.260331146528961      0.0267144131269030      0      0
0.260331146528961      0.263934974191869      0.0280107929024688      0      0
0.263934974191869      0.267588690521566      0.0293352149194793      0      0
0.267588690521566      0.271292986139054      0.0306869801521053      0      0
0.271292986139054      0.275048561225772      0.0320654592956512      0      0
0.275048561225772      0.27885612565594      0.0334700828875186      0      0
0.27885612565594      0.282716399130741      0.0349003328577612      0      0
0.282716399130741      0.286630111314356      0.0363557352751351      0      0
0.286630111314356      0.290598001971889      0.0378358540905349      0      0
0.290598001971889      0.294620821109189      0.0393402857111425      0      0
0.294620821109189      0.298699329114623      0.0408686542655371      0      0
0.298699329114623      0.302834296902796      0.0424206074427600      0      0
0.302834296902796      0.307026506060274      0.0439958128073796      0      0
0.307026506060274      0.311276748993318      0.0455939545084501      0      0
0.311276748993318      0.315585829077662      0.0472147303133934      0      0
0.315585829077662      0.319954560810364      0.0488578489086775      0      0
0.319954560810364      0.324383769963767      0.0505230274181034      0      0
0.324383769963767      0.32887429374158      0.0522099890968589      0      0
0.32887429374158      0.33342698093713      0.0539184611655330      0      0
0.33342698093713      0.338042692093795      0.0556481727532140      0      0
0.338042692093795      0.342722299667666      0.0573988529228330      0      0
0.342722299667666      0.347466688192458      0.0591702287551773      0      0
0.347466688192458      0.352276754446699      0.0609620234706489      0      0
0.352276754446699      0.357153407623246      0.0627739545699469      0      0
0.357153407623246      0.362097569501131      0.0646057319765199      0      0
0.362097569501131      0.367110174619799      0.0664570561649115      0      0
0.367110174619799      0.372192170455755      0.0683276162600741      0      0
0.372192170455755      0.37734451760165      0.0702170880933869      0      0
0.37734451760165      0.382568189947856      0.0721251322015244      0      0
0.382568189947856      0.387864174866547      0.0740513917544947      0      0
0.387864174866547      0.393233473398329      0.0759954903991372      0      0
0.393233473398329      0.398677100441459      0.0779570300041321      0      0
0.398677100441459      0.40419608494368      0.0799355882921512      0      0
0.40419608494368      0.409791470096709      0.0819307163441636      0      0
0.409791470096709      0.41546431353342      0.0839419359601076      0      0
0.41546431353342      0.421215687527758      0.0859687368591388      0      0
0.421215687527758      0.427046679197417      0.0880105737014600      0      0
0.427046679197417      0.43295839070933      0.0900668629123139      0      0
0.43295839070933      0.438951939487993      0.0921369792870575      0      0
0.438951939487993      0.445028458426682      0.0942202523543179      0      0
0.445028458426682      0.451189096101594      0.0963159624720150      0      0
0.451189096101594      0.457435016988945      0.0984233366285091      0      0
0.457435016988945      0.463767401685081      0.100541543918233      0      0
0.463767401685081      0.470187447129631      0.102669690657862      0      0
0.470187447129631      0.476696366831751      0.104806815105306      0      0
0.476696366831751      0.483295391099501      0.106951881739490      0      0
0.483295391099501      0.489985767272398      0.109103775053960      0      0
0.489985767272398      0.496768759957182      0.111261292811738      0      0
0.496768759957182      0.503645651266856      0.113423138702340      0      0
0.503645651266856      0.510617741063022      0.115587914334520      0      0
0.510617741063022      0.517686347201588      0.117754110489691      0      0
0.517686347201588      0.524852805781861      0.119920097551215      0      0
0.524852805781861      0.532118471399099      0.122084115013323      0      0
0.532118471399099      0.539484717400551      0.124244259960276      0      0
0.539484717400551      0.546952936145049      0.126398474391075      0      0
0.546952936145049      0.554524539266187      0.128544531247185      0      0
0.554524539266187      0.56220095793915      0.130680018979880      0      0
0.56220095793915      0.569983643151229      0.132802324469389      0      0
0.569983643151229      0.577874065976087      0.134908614079235      0      0
0.577874065976087      0.585873717851818      0.136995812595212      0      0
0.585873717851818      0.59398411086286      0.139060579758149      0      0
0.59398411086286      0.602206778025804      0.141099284051722      0      0
0.602206778025804      0.610543273579166      0.143107973349249      0      0
0.610543273579166      0.618995173277162      0.145082341954690      0      0
0.618995173277162      0.62756407468756      0.147017693490096      0      0
0.62756407468756      0.636251597493652      0.148908898981214      0      0
0.636251597493652      0.645059383800396      0.150750349370444      0      0
0.645059383800396      0.653989098444817      0.152535901536177      0      0
0.653989098444817      0.663042429310678      0.154258816712445      0      0
0.663042429310678      0.672221087647534      0.155911689973167      0      0
0.672221087647534      0.681526808394186      0.157486369158466      0      0
0.681526808394186      0.690961350506615      0.158973861259659      0      0
0.690961350506615      0.70052649729046      0.160364223822092      0      0
0.70052649729046      0.710224056738094      0.161646438340172      0      0
0.710224056738094      0.720055861870372      0.162808261864791      0      0
0.720055861870372      0.730023771083106      0.163836052061229      0      0
0.730023771083106      0.740129668498331      0.164714559663651      0      0
0.740129668498331      0.750375464320448      0.165426680553338      0      0
0.750375464320448      0.76076309519728      0.165953157372861      0      0
0.76076309519728      0.771294524586143      0.166272217429408      0      0
0.771294524586143      0.781971743124969      0.166359129266498      0      0
0.781971743124969      0.792796769008581      0.166185654130372      0      0
0.792796769008581      0.803771648370161      0.165719359748375      0      0
0.803771648370161      0.814898455668016      0.164922750977810      0      0
0.814898455668016      0.826179294077686      0.163752152701855      0      0
0.826179294077686      0.837616295889483      0.162156251031075      0      0
0.837616295889483      0.849211622911536      0.160074152811211      0      0
0.849211622911536      0.860967466878409      0.157432748783821      0      0
0.860967466878409      0.872886049865385      0.154143040309047      0      0
0.872886049865385      0.884969624708479      0.150094869788009      0      0
0.884969624708479      0.897220475430265      0.145149090395311      0      0
0.897220475430265      0.909640917671599      0.139125420749110      0      0
0.909640917671599      0.922233299129318      0.131782571536984      0      0
0.922233299129318      0.935      0.122783416678927      0      0
# END HISTO1D SudakovqqbarExpOutputsN2LLNor12
# BEGIN HISTO1D SudakovqqbarExpOutputsN2LLNor21
PlotOrder=3
LineColor=green
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\mathbf{V}^{-1}_{h,\mathrm{thr}}\mathbf{V}_{h}\Right]_{(2,1)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      0.000000000000264146057756129      0      0
0.00000101384324431002      0.00000102787812403307      0.000000000000422751303748463      0      0
0.00000102787812403307      0.00000104210729202498      0.000000000000353010945451577      0      0
0.00000104210729202498      0.00000105653343786574      0.000000000000568368712820634      0      0
0.00000105653343786574      0.00000107115928836782      0.000000000000214299859011005      0      0
0.00000107115928836782      0.00000108598760809164      0.000000000000744633288501241      0      0
0.00000108598760809164      0.00000110102119986811      0.000000000000505804749704652      0      0
0.00000110102119986811      0.00000111626290532839      0.000000000000781265836840556      0      0
0.00000111626290532839      0.00000113171560544106      0.000000000000802182298121573      0      0
0.00000113171560544106      0.00000114738222105665      0.000000000000554210525914860      0      0
0.00000114738222105665      0.00000116326571345971      0.000000000000854140196096691      0      0
0.00000116326571345971      0.0000011793690849286      0.000000000000249328315217323      0      0
0.0000011793690849286      0.00000119569537930295      0.000000000000900007302875082      0      0
0.00000119569537930295      0.000001212247682559      0.000000000000922810772602726      0      0
0.000001212247682559      0.00000122902912339292      0.000000000000331322413583438      0      0
0.00000122902912339292      0.00000124604287381218      0.000000000000884404868446119      0      0
0.00000124604287381218      0.00000126329214973512      0.00000000000100482681031505      0      0
0.00000126329214973512      0.00000128078021159884      0.000000000000570270152682395      0      0
0.00000128078021159884      0.00000129851036497544      0.000000000000285410080707944      0      0
0.00000129851036497544      0.00000131648596119688      0.000000000000847318381440612      0      0
0.00000131648596119688      0.00000133471039798844      0.000000000000456272398622962      0      0
0.00000133471039798844      0.00000135318712011092      0.000000000000600298086694308      0      0
0.00000135318712011092      0.00000137191962001179      0.000000000000984648422545890      0      0
0.00000137191962001179      0.00000139091143848532      0.00000000000115839968182467      0      0
0.00000139091143848532      0.00000141016616534188      0.00000000000108415559493629      0      0
0.00000141016616534188      0.00000142968744008643      0.00000000000104664453559030      0      0
0.00000142968744008643      0.00000144947895260651      0.000000000000355661028684413      0      0
0.00000144947895260651      0.00000146954444386967      0.00000000000135900338803064      0      0
0.00000146954444386967      0.00000148988770663059      0.00000000000124554768194374      0      0
0.00000148988770663059      0.00000151051258614798      0.000000000000706618658715794      0      0
0.00000151051258614798      0.00000153142298091138      0.00000000000111796188700537      0      0
0.00000153142298091138      0.00000155262284337812      0.00000000000101510867646248      0      0
0.00000155262284337812      0.00000157411618072032      0.00000000000140800527195273      0      0
0.00000157411618072032      0.00000159590705558239      0.000000000000621995843865789      0      0
0.00000159590705558239      0.0000016179995868489      0.00000000000145945655883735      0      0
0.0000016179995868489      0.00000164039795042316      0.00000000000161794518250838      0      0
0.00000164039795042316      0.00000166310638001652      0.000000000000727875493648510      0      0
0.00000166310638001652      0.00000168612916794864      0.000000000000600316271485595      0      0
0.00000168612916794864      0.00000170947066595881      0.00000000000154239786340382      0      0
0.00000170947066595881      0.00000173313528602849      0.00000000000116885908196313      0      0
0.00000173313528602849      0.00000175712750121529      0.00000000000130415279674967      0      0
0.00000175712750121529      0.00000178145184649847      0.00000000000179732341755927      0      0
0.00000178145184649847      0.00000180611291963609      0.000000000000554120046955529      0      0
0.00000180611291963609      0.00000183111538203409      0.000000000000665612590620149      0      0
0.00000183111538203409      0.00000185646395962742      0.000000000000595485775329160      0      0
0.00000185646395962742      0.00000188216344377329      0.000000000000613740243766162      0      0
0.00000188216344377329      0.00000190821869215684      0.00000000000164599589338093      0      0
0.00000190821869215684      0.00000193463462970931      0.000000000000704441733929003      0      0
0.00000193463462970931      0.000001961416249539      0.00000000000202983620632361      0      0
0.000001961416249539      0.00000198856861387501      0.00000000000249140438760761      0      0
0.00000198856861387501      0.00000201609685502412      0.00000000000232665151156423      0      0
0.00000201609685502412      0.00000204400617634088      0.000000000000709589286792303      0      0
0.00000204400617634088      0.00000207230185321116      0.00000000000229947752496690      0      0
0.00000207230185321116      0.00000210098923404927      0.00000000000107984889125633      0      0
0.00000210098923404927      0.00000213007374130893      0.00000000000166015665483360      0      0
0.00000213007374130893      0.00000215956087250823      0.00000000000281646403591483      0      0
0.00000215956087250823      0.00000218945620126872      0.00000000000290175107026077      0      0
0.00000218945620126872      0.00000221976537836897      0.00000000000297591743492027      0      0
0.00000221976537836897      0.00000225049413281266      0.00000000000232735661397710      0      0
0.00000225049413281266      0.00000228164827291145      0.00000000000309271038333051      0      0
0.00000228164827291145      0.0000023132336873829      0.00000000000170193439458328      0      0
0.0000023132336873829      0.0000023452563464635      0.00000000000347429094109547      0      0
0.0000023452563464635      0.00000237772230303722      0.00000000000197624276365291      0      0
0.00000237772230303722      0.00000241063769377955      0.00000000000296264629368118      0      0
0.00000241063769377955      0.00000244400874031748      0.00000000000104127671090245      0      0
0.00000244400874031748      0.00000247784175040552      0.00000000000223542895304551      0      0
0.00000247784175040552      0.00000251214311911795      0.00000000000160634820385868      0      0
0.00000251214311911795      0.00000254691933005764      0.00000000000355758732834695      0      0
0.00000254691933005764      0.00000258217695658154      0.00000000000399659064138020      0      0
0.00000258217695658154      0.0000026179226630432      0.00000000000199901290445085      0      0
0.0000026179226630432      0.00000265416320605244      0.00000000000336535830415953      0      0
0.00000265416320605244      0.00000269090543575249      0.00000000000171402176850796      0      0
0.00000269090543575249      0.00000272815629711478      0.00000000000141599897657573      0      0
0.00000272815629711478      0.00000276592283125165      0.00000000000482453760509477      0      0
0.00000276592283125165      0.00000280421217674733      0.00000000000376312881850373      0      0
0.00000280421217674733      0.00000284303157100718      0.00000000000388404286155211      0      0
0.00000284303157100718      0.00000288238835162573      0.00000000000478660141608807      0      0
0.00000288238835162573      0.00000292228995777364      0.00000000000525590314440974      0      0
0.00000292228995777364      0.00000296274393160382      0.00000000000488660000952454      0      0
0.00000296274393160382      0.00000300375791967704      0.00000000000158097832972035      0      0
0.00000300375791967704      0.00000304533967440728      0.00000000000392746328559277      0      0
0.00000304533967440728      0.0000030874970555271      0.00000000000180215494421755      0      0
0.0000030874970555271      0.00000313023803157323      0.00000000000203299056454720      0      0
0.00000313023803157323      0.00000317357068139281      0.00000000000622557281417618      0      0
0.00000317357068139281      0.00000321750319567045      0.00000000000204574725913288      0      0
0.00000321750319567045      0.00000326204387847638      0.00000000000672089560131679      0      0
0.00000326204387847638      0.00000330720114883614      0.00000000000194220515217833      0      0
0.00000330720114883614      0.00000335298354232185      0.00000000000538497189343278      0      0
0.00000335298354232185      0.00000339939971266569      0.00000000000558124589311005      0      0
0.00000339939971266569      0.00000344645843339553      0.00000000000340733983702161      0      0
0.00000344645843339553      0.00000349416859949336      0.00000000000208554918410081      0      0
0.00000349416859949336      0.00000354253922907654      0.00000000000792621023025637      0      0
0.00000354253922907654      0.00000359157946510248      0.00000000000674602622425525      0      0
0.00000359157946510248      0.00000364129857709674      0.00000000000701326678491790      0      0
0.00000364129857709674      0.00000369170596290522      0.00000000000831830826331297      0      0
0.00000369170596290522      0.00000374281115047047      0.00000000000882749084211851      0      0
0.00000374281115047047      0.0000037946237996327      0.00000000000903055637567621      0      0
0.0000037946237996327      0.00000384715370395563      0.00000000000862954701584716      0      0
0.00000384715370395563      0.00000390041079257769      0.00000000000346039632788521      0      0
0.00000390041079257769      0.00000395440513208878      0.00000000000390309347815886      0      0
0.00000395440513208878      0.00000400914692843308      0.00000000000603615959183893      0      0
0.00000400914692843308      0.00000406464652883815      0.00000000000286192218027971      0      0
0.00000406464652883815      0.00000412091442377072      0.0000000000107257070017689      0      0
0.00000412091442377072      0.00000417796124891967      0.00000000000916612454421751      0      0
0.00000417796124891967      0.00000423579778720626      0.00000000000918218050205446      0      0
0.00000423579778720626      0.0000042944349708224      0.0000000000109288157165001      0      0
0.0000042944349708224      0.00000435388388329698      0.0000000000119723303630856      0      0
0.00000435388388329698      0.00000441415576159092      0.0000000000121991120448882      0      0
0.00000441415576159092      0.0000044752619982211      0.0000000000125087644880754      0      0
0.0000044752619982211      0.00000453721414341383      0.00000000000618392009693231      0      0
0.00000453721414341383      0.00000460002390728798      0.0000000000133513682967958      0      0
0.00000460002390728798      0.0000046637031620685      0.0000000000137195169865266      0      0
0.0000046637031620685      0.00000472826394433043      0.00000000000462357556168864      0      0
0.00000472826394433043      0.00000479371845727405      0.00000000000510791178244751      0      0
0.00000479371845727405      0.00000486007907303155      0.0000000000149007003886761      0      0
0.00000486007907303155      0.00000492735833500554      0.00000000000992091921356453      0      0
0.00000492735833500554      0.00000499556896024003      0.00000000000925776812442984      0      0
0.00000499556896024003      0.00000506472384182418      0.0000000000141475245430713      0      0
0.00000506472384182418      0.00000513483605132934      0.0000000000161150813056785      0      0
0.00000513483605132934      0.00000520591884127979      0.00000000000788937688922814      0      0
0.00000520591884127979      0.00000527798564765776      0.00000000000808643961336853      0      0
0.00000527798564765776      0.00000535105009244307      0.0000000000142600522639623      0      0
0.00000535105009244307      0.00000542512598618791      0.0000000000141111579292398      0      0
0.00000542512598618791      0.00000550022733062734      0.00000000000516203339324873      0      0
0.00000550022733062734      0.00000557636832132587      0.0000000000195253503680848      0      0
0.00000557636832132587      0.00000565356335036064      0.0000000000199541345571257      0      0
0.00000565356335036064      0.00000573182700904185      0.0000000000134541205082037      0      0
0.00000573182700904185      0.00000581117409067079      0.0000000000199468334147555      0      0
0.00000581117409067079      0.000005891619593336      0.00000000000585293265910707      0      0
0.000005891619593336      0.00000597317872274825      0.00000000000603180259629056      0      0
0.00000597317872274825      0.00000605586689511467      0.0000000000205802364635003      0      0
0.00000605586689511467      0.0000061396997400527      0.00000000000741813813030379      0      0
0.0000061396997400527      0.00000622469310354442      0.0000000000173014758736673      0      0
0.00000622469310354442      0.00000631086305093168      0.0000000000193223598306017      0      0
0.00000631086305093168      0.0000063982258699528      0.0000000000163602756892859      0      0
0.0000063982258699528      0.00000648679807382125      0.0000000000104292414814880      0      0
0.00000648679807382125      0.00000657659640434692      0.00000000000730178893486292      0      0
0.00000657659640434692      0.00000666763783510069      0.00000000000766441640993658      0      0
0.00000666763783510069      0.00000675993957462272      0.0000000000103831504493840      0      0
0.00000675993957462272      0.0000068535190696752      0.0000000000268808965322805      0      0
0.0000068535190696752      0.00000694839400854009      0.0000000000150889706600328      0      0
0.00000694839400854009      0.00000704458232436258      0.0000000000286115505285295      0      0
0.00000704458232436258      0.00000714210219854078      0.0000000000235182508640244      0      0
0.00000714210219854078      0.00000724097206416231      0.0000000000237532173161367      0      0
0.00000724097206416231      0.00000734121060948854      0.0000000000185431081053481      0      0
0.00000734121060948854      0.000007442836781487      0.0000000000343464036340974      0      0
0.000007442836781487      0.00000754586978941272      0.0000000000359485721055240      0      0
0.00000754586978941272      0.00000765032910843916      0.00000000000994210174993886      0      0
0.00000765032910843916      0.00000775623448333934      0.0000000000159831044355826      0      0
0.00000775623448333934      0.00000786360593221801      0.0000000000159117408178048      0      0
0.00000786360593221801      0.00000797246375029542      0.0000000000381730904178314      0      0
0.00000797246375029542      0.00000808282851374354      0.0000000000369867073103681      0      0
0.00000808282851374354      0.00000819472108357529      0.0000000000342242801391857      0      0
0.00000819472108357529      0.00000830816260958769      0.0000000000410838829416034      0      0
0.00000830816260958769      0.00000842317453435958      0.0000000000429411975325875      0      0
0.00000842317453435958      0.00000853977859730466      0.0000000000210482838826202      0      0
0.00000853977859730466      0.00000865799683878063      0.0000000000275232496894204      0      0
0.00000865799683878063      0.00000877785160425524      0.0000000000484926817003569      0      0
0.00000877785160425524      0.00000889936554853005      0.0000000000404577449908457      0      0
0.00000889936554853005      0.00000902256164002253      0.0000000000262090104199551      0      0
0.00000902256164002253      0.00000914746316510757      0.0000000000260024661177465      0      0
0.00000914746316510757      0.00000927409373251906      0.0000000000454058494305690      0      0
0.00000927409373251906      0.00000940247727781235      0.0000000000473608671846902      0      0
0.00000940247727781235      0.00000953263806788851      0.0000000000486037079861588      0      0
0.00000953263806788851      0.00000966460070558129      0.0000000000408066026017493      0      0
0.00000966460070558129      0.00000979839013430744      0.0000000000604220577607175      0      0
0.00000979839013430744      0.00000993403164278155      0.0000000000217031557031819      0      0
0.00000993403164278155      0.000010071550869796      0.0000000000223419899406153      0      0
0.000010071550869796      0.0000102109738090674      0.0000000000658394630598780      0      0
0.0000102109738090674      0.0000103523268141496      0.0000000000651695168457022      0      0
0.0000103523268141496      0.000010495636603415      0.0000000000414936395627940      0      0
0.000010495636603415      0.0000106409302651053      0.0000000000517653879060852      0      0
0.0000106409302651053      0.000010788235262451      0.0000000000559666808242157      0      0
0.000010788235262451      0.0000109375794388631      0.0000000000706219523036089      0      0
0.0000109375794388631      0.0000110889910231955      0.0000000000363279515747176      0      0
0.0000110889910231955      0.0000112424986350812      0.0000000000789311182493055      0      0
0.0000112424986350812      0.0000113981312903417      0.0000000000715641290235015      0      0
0.0000113981312903417      0.0000115559184064716      0.0000000000841799198580877      0      0
0.0000115559184064716      0.000011715889808199      0.0000000000414976617241877      0      0
0.000011715889808199      0.0000118780757331232      0.0000000000883742943692681      0      0
0.0000118780757331232      0.0000120425068374297      0.0000000000625881969500583      0      0
0.0000120425068374297      0.0000122092142016854      0.0000000000465857304177621      0      0
0.0000122092142016854      0.0000123782293367127      0.0000000000553320413444090      0      0
0.0000123782293367127      0.0000125495841895462      0.0000000000816331634428710      0      0
0.0000125495841895462      0.0000127233111494713      0.000000000102070159307127      0      0
0.0000127233111494713      0.0000128994430541458      0.0000000000875868044613271      0      0
0.0000128994430541458      0.0000130780131958075      0.0000000000402783390505420      0      0
0.0000130780131958075      0.0000132590553275668      0.0000000000464182145982683      0      0
0.0000132590553275668      0.0000134426036697863      0.0000000000843501485500432      0      0
0.0000134426036697863      0.00001362869291655      0.000000000100852988216917      0      0
0.00001362869291655      0.00001381735824222      0.0000000000968114424143567      0      0
0.00001381735824222      0.0000140086353080861      0.0000000000562308045722941      0      0
0.0000140086353080861      0.0000142025602691059      0.0000000000779535541716251      0      0
0.0000142025602691059      0.0000143991697807389      0.000000000109872430221183      0      0
0.0000143991697807389      0.0000145985010058751      0.000000000127630180619390      0      0
0.0000145985010058751      0.0000148005916218595      0.000000000119331773438225      0      0
0.0000148005916218595      0.0000150054798276138      0.000000000142182088625627      0      0
0.0000150054798276138      0.0000152132043508565      0.0000000000412980245095166      0      0
0.0000152132043508565      0.0000154238044554237      0.000000000115445712989066      0      0
0.0000154238044554237      0.0000156373199486901      0.0000000000908899207253395      0      0
0.0000156373199486901      0.0000158537911890937      0.000000000115912405171479      0      0
0.0000158537911890937      0.0000160732590937644      0.0000000000501814776319076      0      0
0.0000160732590937644      0.0000162957651462576      0.000000000120626564595797      0      0
0.0000162957651462576      0.000016521351404396      0.0000000000882931727572619      0      0
0.000016521351404396      0.0000167500605082187      0.0000000000740201592099733      0      0
0.0000167500605082187      0.0000169819356880416      0.000000000172174231922701      0      0
0.0000169819356880416      0.0000172170207726282      0.000000000172038766428178      0      0
0.0000172170207726282      0.0000174553601974744      0.000000000103161233980430      0      0
0.0000174553601974744      0.0000176969990132074      0.000000000109234056976105      0      0
0.0000176969990132074      0.0000179419828941014      0.000000000186617400442978      0      0
0.0000179419828941014      0.0000181903581467107      0.000000000207147090983664      0      0
0.0000181903581467107      0.0000184421717186223      0.0000000000981588268105422      0      0
0.0000184421717186223      0.0000186974712073306      0.000000000209507116556814      0      0
0.0000186974712073306      0.0000189563048692332      0.000000000178634825307386      0      0
0.0000189563048692332      0.0000192187216287532      0.000000000145983679874747      0      0
0.0000192187216287532      0.0000194847710875863      0.0000000000662752588950498      0      0
0.0000194847710875863      0.0000197545035340766      0.000000000140153175268242      0      0
0.0000197545035340766      0.000020027969952722      0.000000000232916593524840      0      0
0.000020027969952722      0.0000203052220338112      0.000000000244661528192117      0      0
0.0000203052220338112      0.0000205863121831945      0.000000000257373088156478      0      0
0.0000205863121831945      0.0000208712935321888      0.000000000232433471132320      0      0
0.0000208712935321888      0.000021160219947621      0.000000000180604994904237      0      0
0.000021160219947621      0.0000214531460420097      0.0000000000910482036105251      0      0
0.0000214531460420097      0.0000217501271838877      0.000000000125503637034655      0      0
0.0000217501271838877      0.0000220512195082683      0.0000000000851028473393632      0      0
0.0000220512195082683      0.0000223564799272551      0.000000000275475354998769      0      0
0.0000223564799272551      0.0000226659661408002      0.000000000207876438526578      0      0
0.0000226659661408002      0.0000229797366476099      0.000000000317434862551043      0      0
0.0000229797366476099      0.0000232978507562027      0.000000000156196716219061      0      0
0.0000232978507562027      0.0000236203685961192      0.000000000101897215695874      0      0
0.0000236203685961192      0.000023947351129288      0.000000000148128087914103      0      0
0.000023947351129288      0.0000242788601615485      0.000000000142570423665558      0      0
0.0000242788601615485      0.0000246149583543337      0.000000000103599346648419      0      0
0.0000246149583543337      0.0000249557092365137      0.000000000168092895624865      0      0
0.0000249557092365137      0.0000253011772164045      0.000000000316047584818669      0      0
0.0000253011772164045      0.0000256514275939423      0.000000000412746061788789      0      0
0.0000256514275939423      0.0000260065265730261      0.000000000381725020900821      0      0
0.0000260065265730261      0.0000263665412740315      0.000000000233656126862385      0      0
0.0000263665412740315      0.0000267315397464981      0.000000000121145595958302      0      0
0.0000267315397464981      0.0000271015909819919      0.000000000231587576112328      0      0
0.0000271015909819919      0.0000274767649271459      0.000000000332578606004339      0      0
0.0000274767649271459      0.0000278571324968813      0.000000000371122710930641      0      0
0.0000278571324968813      0.0000282427655878122      0.000000000338330025903180      0      0
0.0000282427655878122      0.0000286337370918349      0.000000000200645954257044      0      0
0.0000286337370918349      0.0000290301209099061      0.000000000247988069587743      0      0
0.0000290301209099061      0.0000294319919660113      0.000000000543697380003989      0      0
0.0000294319919660113      0.0000298394262213274      0.000000000204354809812786      0      0
0.0000298394262213274      0.00003025250068858      0.000000000577984771199431      0      0
0.00003025250068858      0.000030671293446601      0.000000000422601340343967      0      0
0.000030671293446601      0.0000310958836550867      0.000000000285856281593111      0      0
0.0000310958836550867      0.00003152635156956      0.000000000379162815893341      0      0
0.00003152635156956      0.000031962778556541      0.000000000630616207215755      0      0
0.000031962778556541      0.0000324052471089262      0.000000000324871552361258      0      0
0.0000324052471089262      0.0000328538408615817      0.000000000681593417674065      0      0
0.0000328538408615817      0.000033308644607151      0.000000000618980330131267      0      0
0.000033308644607151      0.0000337697443120835      0.000000000692498742370565      0      0
0.0000337697443120835      0.0000342372271328825      0.000000000595103641146939      0      0
0.0000342372271328825      0.0000347111814325807      0.000000000572843492439080      0      0
0.0000347111814325807      0.0000351916967974413      0.000000000258281055821523      0      0
0.0000351916967974413      0.0000356788640538924      0.000000000382511098486447      0      0
0.0000356788640538924      0.0000361727752856944      0.000000000824751592717441      0      0
0.0000361727752856944      0.0000366735238513458      0.000000000355853519847788      0      0
0.0000366735238513458      0.0000371812044017293      0.000000000249539757327332      0      0
0.0000371812044017293      0.0000376959128980032      0.000000000680517734177085      0      0
0.0000376959128980032      0.0000382177466297395      0.000000000562654963781645      0      0
0.0000382177466297395      0.0000387468042333134      0.000000000819716973222835      0      0
0.0000387468042333134      0.0000392831857105477      0.000000000444159181159282      0      0
0.0000392831857105477      0.0000398269924476147      0.000000000970310426989225      0      0
0.0000398269924476147      0.0000403783272342003      0.000000000865033102587871      0      0
0.0000403783272342003      0.0000409372942829333      0.00000000103981999113958      0      0
0.0000409372942829333      0.0000415039992490831      0.000000000640364049188548      0      0
0.0000415039992490831      0.000042078549250531      0.000000000653376930044073      0      0
0.000042078549250531      0.0000426610528880173      0.00000000112738272732042      0      0
0.0000426610528880173      0.0000432516202656688      0.00000000105078549090507      0      0
0.0000432516202656688      0.0000438503630118107      0.00000000121168917169668      0      0
0.0000438503630118107      0.0000444573943000663      0.000000000534258928477079      0      0
0.0000444573943000663      0.0000450728288707489      0.000000000574356459993118      0      0
0.0000450728288707489      0.0000456967830525504      0.00000000129950660156309      0      0
0.0000456967830525504      0.0000463293747845289      0.00000000132205494387825      0      0
0.0000463293747845289      0.0000469707236384016      0.00000000105376410861421      0      0
0.0000469707236384016      0.0000476209508411464      0.00000000143233326210104      0      0
0.0000476209508411464      0.0000482801792979158      0.00000000117083595674406      0      0
0.0000482801792979158      0.0000489485336152684      0.00000000144347196970109      0      0
0.0000489485336152684      0.0000496261401247217      0.00000000153515283549612      0      0
0.0000496261401247217      0.0000503131269066316      0.000000000954437236403063      0      0
0.0000503131269066316      0.0000510096238144011      0.00000000137199874768038      0      0
0.0000510096238144011      0.000051715762499026      0.000000000608729133766750      0      0
0.000051715762499026      0.000052431676433979      0.000000000492937373898713      0      0
0.000052431676433979      0.0000531575009404385      0.00000000160091747871380      0      0
0.0000531575009404385      0.0000538933732128671      0.00000000120892626069656      0      0
0.0000538933732128671      0.0000546394323449439      0.00000000185322929478046      0      0
0.0000546394323449439      0.0000553958193558558      0.00000000181399349237462      0      0
0.0000553958193558558      0.0000561626772169526      0.00000000174430221698127      0      0
0.0000561626772169526      0.0000569401508787716      0.00000000197845866384506      0      0
0.0000569401508787716      0.0000577283872984359      0.00000000198031550575603      0      0
0.0000577283872984359      0.0000585275354674316      0.00000000163789015360965      0      0
0.0000585275354674316      0.0000593377464397706      0.00000000200862190980051      0      0
0.0000593377464397706      0.0000601591733605423      0.00000000101997013587164      0      0
0.0000601591733605423      0.0000609919714948611      0.00000000128697962800714      0      0
0.0000609919714948611      0.0000618362982572143      0.00000000158770120426534      0      0
0.0000618362982572143      0.0000626923132412161      0.000000000668666798599392      0      0
0.0000626923132412161      0.0000635601782497746      0.00000000171973162820089      0      0
0.0000635601782497746      0.0000644400573256746      0.00000000141194523835000      0      0
0.0000644400573256746      0.0000653321167825856      0.00000000133951424840885      0      0
0.0000653321167825856      0.0000662365252364977      0.00000000213811345329423      0      0
0.0000662365252364977      0.0000671534536375933      0.000000000992167127990898      0      0
0.0000671534536375933      0.0000680830753025601      0.00000000222082782639371      0      0
0.0000680830753025601      0.0000690255659473509      0.00000000166369434391778      0      0
0.0000690255659473509      0.0000699811037203975      0.00000000209936471750674      0      0
0.0000699811037203975      0.0000709498692362838      0.00000000119536916017178      0      0
0.0000709498692362838      0.0000719320456098856      0.00000000228685225725178      0      0
0.0000719320456098856      0.0000729278184909828      0.00000000208580661107510      0      0
0.0000729278184909828      0.0000739373760993502      0.00000000211193987239964      0      0
0.0000739373760993502      0.0000749609092603353      0.00000000117878074626710      0      0
0.0000749609092603353      0.0000759986114409274      0.000000000998291142281641      0      0
0.0000759986114409274      0.0000770506787863264      0.00000000369920388851832      0      0
0.0000770506787863264      0.0000781173101570184      0.00000000247440922051758      0      0
0.0000781173101570184      0.0000791987071663636      0.00000000326157513546066      0      0
0.0000791987071663636      0.0000802950742187053      0.00000000322538006021407      0      0
0.0000802950742187053      0.000081406618548006      0.00000000415346794941340      0      0
0.000081406618548006      0.0000825335502570186      0.00000000429612836870679      0      0
0.0000825335502570186      0.0000836760823569998      0.00000000187353502361798      0      0
0.0000836760823569998      0.0000848344308079731      0.00000000444465955986169      0      0
0.0000848344308079731      0.0000860088145595493      0.00000000460739007241177      0      0
0.0000860088145595493      0.0000871994555923124      0.00000000256105702450162      0      0
0.0000871994555923124      0.0000884065789597775      0.00000000480420818222868      0      0
0.0000884065789597775      0.0000896304128309307      0.00000000416642056936436      0      0
0.0000896304128309307      0.0000908711885333572      0.00000000517997679580057      0      0
0.0000908711885333572      0.0000921291405969664      0.00000000203755244645000      0      0
0.0000921291405969664      0.0000934045067983223      0.00000000503923827000667      0      0
0.0000934045067983223      0.0000946975282055884      0.00000000514301670492528      0      0
0.0000946975282055884      0.0000960084492240934      0.00000000207310848351360      0      0
0.0000960084492240934      0.0000973375176425286      0.00000000595723326051678      0      0
0.0000973375176425286      0.000098684984679785      0.00000000487590341313220      0      0
0.000098684984679785      0.000100051105032438      0.00000000574295356365208      0      0
0.000100051105032438      0.000101436136922889      0.00000000545499925651597      0      0
0.000101436136922889      0.000102840342148178      0.00000000525965204329191      0      0
0.000102840342148178      0.000104263986129461      0.00000000303132669245313      0      0
0.000104263986129461      0.000105707337962187      0.00000000452293454758815      0      0
0.000105707337962187      0.00010717067046696      0.00000000720311935057443      0      0
0.00010717067046696      0.000108654260241103      0.00000000318707086840657      0      0
0.000108654260241103      0.000110158387710945      0.00000000268806145539498      0      0
0.000110158387710945      0.000111683337184825      0.00000000221815921922129      0      0
0.000111683337184825      0.000113229396906833      0.00000000589465325676136      0      0
0.000113229396906833      0.00011479685911129      0.00000000602239988648278      0      0
0.00011479685911129      0.000116386020077991      0.00000000854621570302674      0      0
0.000116386020077991      0.000117997180188201      0.00000000864251602353825      0      0
0.000117997180188201      0.00011963064398144      0.00000000853174292898786      0      0
0.00011963064398144      0.00012128672021304      0.00000000247998052743251      0      0
0.00012128672021304      0.00012296572191251      0.00000000910160650641464      0      0
0.00012296572191251      0.000124667966442703      0.00000000948244610882242      0      0
0.000124667966442703      0.000126393775559803      0.00000000988262751097185      0      0
0.000126393775559803      0.000128143475474143      0.00000000922736997168470      0      0
0.000128143475474143      0.000129917396911867      0.00000000388127806856986      0      0
0.000129917396911867      0.000131715875177439      0.00000000888986697357857      0      0
0.000131715875177439      0.000133539250217029      0.0000000112200124642631      0      0
0.000133539250217029      0.00013538786668276      0.0000000114776078479473      0      0
0.00013538786668276      0.000137262073997862      0.00000000874186858196715      0      0
0.000137262073997862      0.000139162226422714      0.00000000605629836099265      0      0
0.000139162226422714      0.00014108868312181      0.00000000986986709539645      0      0
0.00014108868312181      0.000143041808231644      0.0000000129080533158831      0      0
0.000143041808231644      0.000145021970929542      0.0000000129740546443445      0      0
0.000145021970929542      0.00014702954550344      0.0000000134911201040219      0      0
0.00014702954550344      0.000149064911422635      0.00000000724042016787799      0      0
0.000149064911422635      0.00015112845340951      0.0000000123452938244538      0      0
0.00015112845340951      0.000153220561512254      0.00000000430762878907687      0      0
0.000153220561512254      0.000155341631178586      0.0000000104316345801438      0      0
0.000155341631178586      0.000157492063330508      0.0000000114475235548851      0      0
0.000157492063330508      0.000159672264440082      0.00000000671385177017850      0      0
0.000159672264440082      0.00016188264660626      0.0000000102035709226923      0      0
0.00016188264660626      0.000164123627632783      0.0000000150912560744035      0      0
0.000164123627632783      0.00016639563110715      0.0000000137862022005559      0      0
0.00016639563110715      0.000168699086480686      0.00000000566995326245524      0      0
0.000168699086480686      0.000171034429149716      0.00000000500002654130519      0      0
0.000171034429149716      0.00017340210053786      0.00000000630779722717595      0      0
0.00017340210053786      0.000175802548179476      0.0000000159319544644735      0      0
0.000175802548179476      0.000178236225804249      0.0000000174172408790904      0      0
0.000178236225804249      0.000180703593422953      0.0000000126329284680523      0      0
0.000180703593422953      0.000183205117414405      0.0000000104358420172893      0      0
0.000183205117414405      0.000185741270613619      0.0000000191503557533653      0      0
0.000185741270613619      0.000188312532401177      0.0000000211686886661660      0      0
0.000188312532401177      0.000190919388793845      0.0000000192613216908277      0      0
0.000190919388793845      0.000193562332536437      0.00000000895592191063274      0      0
0.000193562332536437      0.000196241863194957      0.0000000183497545585516      0      0
0.000196241863194957      0.000198958487251018      0.0000000185527679987115      0      0
0.000198958487251018      0.000201712718197586      0.0000000233615544860792      0      0
0.000201712718197586      0.000204505076636033      0.0000000105138375874263      0      0
0.000204505076636033      0.000207336090374545      0.00000000773962574177517      0      0
0.000207336090374545      0.000210206294527884      0.00000000820111778060106      0      0
0.000210206294527884      0.000213116231618538      0.00000000999302814376918      0      0
0.000213116231618538      0.000216066451679264      0.0000000248426958442027      0      0
0.000216066451679264      0.000219057512357059      0.0000000265040345498974      0      0
0.000219057512357059      0.000222089979018563      0.0000000153957480700548      0      0
0.000222089979018563      0.000225164424856924      0.0000000244941510634408      0      0
0.000225164424856924      0.000228281431000144      0.0000000323360564014297      0      0
0.000228281431000144      0.00023144158662092      0.0000000252446816147756      0      0
0.00023144158662092      0.000234645489048012      0.0000000208332131914873      0      0
0.000234645489048012      0.000237893743879147      0.0000000245929512987192      0      0
0.000237893743879147      0.000241186965095492      0.0000000342662201722874      0      0
0.000241186965095492      0.000244525775177701      0.0000000346676030240474      0      0
0.000244525775177701      0.000247910805223583      0.0000000103651009247398      0      0
0.000247910805223583      0.000251342695067386      0.0000000396466679889060      0      0
0.000251342695067386      0.000254822093400743      0.0000000116955292536992      0      0
0.000254822093400743      0.00025834965789528      0.0000000344252845160589      0      0
0.00025834965789528      0.000261926055326934      0.0000000431939347753776      0      0
0.000261926055326934      0.000265551961701985      0.0000000397390688798412      0      0
0.000265551961701985      0.00026922806238483      0.0000000386227963484134      0      0
0.00026922806238483      0.000272955052227537      0.0000000437354458544111      0      0
0.000272955052227537      0.000276733635701177      0.0000000481077638951669      0      0
0.000276733635701177      0.000280564527028988      0.0000000328226116508616      0      0
0.000280564527028988      0.000284448450321376      0.0000000235780682237011      0      0
0.000284448450321376      0.000288386139712781      0.0000000515825946348160      0      0
0.000288386139712781      0.000292378339500449      0.0000000200116965075079      0      0
0.000292378339500449      0.000296425804285111      0.0000000458628354282083      0      0
0.000296425804285111      0.000300529299113624      0.0000000543306802072804      0      0
0.000300529299113624      0.000304689599623573      0.0000000345552558527847      0      0
0.000304689599623573      0.000308907492189884      0.0000000188471995718146      0      0
0.000308907492189884      0.000313183774073464      0.0000000166047423016838      0      0
0.000313183774073464      0.000317519253571897      0.0000000190669094813209      0      0
0.000317519253571897      0.000321914750172228      0.0000000355157908066466      0      0
0.000321914750172228      0.000326371094705861      0.0000000614587709070070      0      0
0.000326371094705861      0.000330889129505603      0.0000000630892887886680      0      0
0.000330889129505603      0.000335469708564879      0.0000000189962626971564      0      0
0.000335469708564879      0.000340113697699154      0.0000000712997061874442      0      0
0.000340113697699154      0.000344821974709588      0.0000000245856870855191      0      0
0.000344821974709588      0.000349595429548956      0.0000000769992900670363      0      0
0.000349595429548956      0.000354434964489868      0.0000000458477917953252      0      0
0.000354434964489868      0.000359341494295315      0.0000000309910748874286      0      0
0.000359341494295315      0.000364315946391572      0.0000000672997722520839      0      0
0.000364315946391572      0.000369359261043507      0.0000000832369851801961      0      0
0.000369359261043507      0.000374472391532301      0.0000000881674661441017      0      0
0.000374472391532301      0.00037965630433564      0.0000000902459607143005      0      0
0.00037965630433564      0.000384911979310397      0.0000000871384748632115      0      0
0.000384911979310397      0.000390240409877844      0.0000000662302859379613      0      0
0.000390240409877844      0.000395642603211426      0.0000000267497238107447      0      0
0.000395642603211426      0.000401119580427133      0.0000000772545470736165      0      0
0.000401119580427133      0.000406672376776519      0.0000000987953652784975      0      0
0.000406672376776519      0.000412302041842373      0.0000000291380030559145      0      0
0.000412302041842373      0.000418009639737117      0.000000110200118721742      0      0
0.000418009639737117      0.000423796249303941      0.0000000309505959541832      0      0
0.000423796249303941      0.000429662964320725      0.000000109904473017360      0      0
0.000429662964320725      0.000435610893706785      0.0000000912444934355175      0      0
0.000435610893706785      0.000441641161732474      0.0000000338700693853695      0      0
0.000441641161732474      0.000447754908231697      0.0000000927922533414562      0      0
0.000447754908231697      0.000453953288817359      0.000000126436702466292      0      0
0.000453953288817359      0.000460237475099795      0.000000132902096174052      0      0
0.000460237475099795      0.000466608654908228      0.000000131927784471602      0      0
0.000466608654908228      0.000473068032515292      0.000000135302435765586      0      0
0.000473068032515292      0.000479616828864662      0.000000143887609595663      0      0
0.000479616828864662      0.000486256281801832      0.000000146607709732686      0      0
0.000486256281801832      0.000492987646308097      0.000000120697874624082      0      0
0.000492987646308097      0.000499812194737762      0.0000000527602017195218      0      0
0.000499812194737762      0.000506731217058643      0.000000100132512206705      0      0
0.000506731217058643      0.0005137460210959      0.000000166477825224377      0      0
0.0005137460210959      0.000520857932779231      0.0000000777880148647626      0      0
0.000520857932779231      0.000528068296393506      0.000000141936650959427      0      0
0.000528068296393506      0.000535378474832857      0.000000131248827731626      0      0
0.000535378474832857      0.000542789849858294      0.000000141426772438334      0      0
0.000542789849858294      0.000550303822358882      0.000000109345854694761      0      0
0.000550303822358882      0.000557921812616533      0.000000192067802933471      0      0
0.000557921812616533      0.000565645260574473      0.0000000735683575689754      0      0
0.000565645260574473      0.00057347562610941      0.000000138505495516416      0      0
0.00057347562610941      0.000581414389307485      0.000000212721376522737      0      0
0.000581414389307485      0.000589463050744029      0.000000185113352972877      0      0
0.000589463050744029      0.000597623131767208      0.000000112399611006601      0      0
0.000597623131767208      0.000605896174785581      0.0000000632626832512203      0      0
0.000605896174785581      0.000614283743559644      0.0000000781274630834054      0      0
0.000614283743559644      0.000622787423497414      0.0000000998403422559842      0      0
0.000622787423497414      0.000631408821954096      0.000000101955791030714      0      0
0.000631408821954096      0.000640149568535908      0.0000000834785575555451      0      0
0.000640149568535908      0.000649011315408104      0.0000000731820488350278      0      0
0.000649011315408104      0.000657995737607266      0.000000136639405992341      0      0
0.000657995737607266      0.000667104533357915      0.000000234334159849003      0      0
0.000667104533357915      0.00067633942439351      0.000000288534155309402      0      0
0.00067633942439351      0.000685702156281888      0.000000219789340194541      0      0
0.000685702156281888      0.000695194498755206      0.0000000838621777879015      0      0
0.000695194498755206      0.000704818246044455      0.000000275521341145812      0      0
0.000704818246044455      0.000714575217218609      0.000000273043801783899      0      0
0.000714575217218609      0.000724467256528451      0.000000113752148887130      0      0
0.000724467256528451      0.000734496233755185      0.000000340269842361562      0      0
0.000734496233755185      0.000744664044563847      0.000000106543915210292      0      0
0.000744664044563847      0.000754972610861632      0.000000354297033879428      0      0
0.000754972610861632      0.000765423881161163      0.000000104327166630339      0      0
0.000765423881161163      0.0007760198309488      0.000000378321789859409      0      0
0.0007760198309488      0.000786762463058045      0.000000176117527248014      0      0
0.000786762463058045      0.00079765380804811      0.000000294245707215806      0      0
0.00079765380804811      0.000808695924587738      0.000000396628684471345      0      0
0.000808695924587738      0.000819890899844323      0.000000168308637802281      0      0
0.000819890899844323      0.00083124084987843      0.000000252636823916175      0      0
0.00083124084987843      0.000842747920043766      0.000000436776677585305      0      0
0.000842747920043766      0.000854414285392693      0.000000418664305623224      0      0
0.000854414285392693      0.000866242151087355      0.000000266544558956323      0      0
0.000866242151087355      0.000878233752816494      0.000000132040598831311      0      0
0.000878233752816494      0.000890391357218039      0.000000211386123684863      0      0
0.000890391357218039      0.000902717262307538      0.000000330846228578206      0      0
0.000902717262307538      0.000915213797912533      0.000000413764334222210      0      0
0.000915213797912533      0.000927883326112938      0.000000462806187652341      0      0
0.000927883326112938      0.000940728241687513      0.000000486464189138387      0      0
0.000940728241687513      0.000953750972566528      0.000000487168961413272      0      0
0.000953750972566528      0.000966953980290686      0.000000458343015952619      0      0
0.000966953980290686      0.000980339760476396      0.000000386266188370335      0      0
0.000980339760476396      0.000993910843287497      0.000000262861893038143      0      0
0.000993910843287497      0.0010076697939135      0.000000172275690933619      0      0
0.0010076697939135      0.00102161921305448      0.000000348615782598610      0      0
0.00102161921305448      0.0010357617374126      0.000000588805525541836      0      0
0.0010357617374126      0.00105010004019057      0.000000693029899815791      0      0
0.00105010004019057      0.00106463683159689      0.000000526161182513212      0      0
0.00106463683159689      0.00107937485935813      0.000000196692024230690      0      0
0.00107937485935813      0.00109431690923832      0.000000572188234573216      0      0
0.00109431690923832      0.00110946580556549      0.000000764589260703330      0      0
0.00110946580556549      0.00112482441176555      0.000000366176486747242      0      0
0.00112482441176555      0.00114039563090349      0.000000536746210914351      0      0
0.00114039563090349      0.00115618240623217      0.000000820844972522208      0      0
0.00115618240623217      0.00117218772174859      0.000000253878780263897      0      0
0.00117218772174859      0.00118841460275796      0.000000819060560551147      0      0
0.00118841460275796      0.00120486611644553      0.000000582628489947130      0      0
0.00120486611644553      0.00122154537245635      0.000000679270232079390      0      0
0.00122154537245635      0.00123845552348304      0.000000769228267893549      0      0
0.00123845552348304      0.00125559976586171      0.000000640404221208832      0      0
0.00125559976586171      0.00127298134017614      0.000000804214106622173      0      0
0.00127298134017614      0.00129060353187029      0.000000776153784367000      0      0
0.00129060353187029      0.00130846967186935      0.000000659547940118880      0      0
0.00130846967186935      0.00132658313720929      0.00000103612888005394      0      0
0.00132658313720929      0.00134494735167523      0.000000319844743965815      0      0
0.00134494735167523      0.00136356578644858      0.00000113487064872994      0      0
0.00136356578644858      0.00138244196076317      0.000000789321373903390      0      0
0.00138244196076317      0.00140157944257044      0.000000599203528181700      0      0
0.00140157944257044      0.00142098184921384      0.00000126698273216236      0      0
0.00142098184921384      0.00144065284811262      0.000000863508670363160      0      0
0.00144065284811262      0.00146059615745496      0.000000484339874914764      0      0
0.00146059615745496      0.00148081554690089      0.00000125879041757034      0      0
0.00148081554690089      0.00150131483829471      0.00000132662478936369      0      0
0.00150131483829471      0.00152209790638749      0.000000699223413714990      0      0
0.00152209790638749      0.00154316867956938      0.000000573402316131660      0      0
0.00154316867956938      0.00156453114061223      0.00000127528862307337      0      0
0.00156453114061223      0.00158618932742236      0.00000158458287836331      0      0
0.00158618932742236      0.00160814733380381      0.00000141237138958630      0      0
0.00160814733380381      0.00163040931023216      0.000000918828308350891      0      0
0.00163040931023216      0.00165297946463904      0.000000471686825083524      0      0
0.00165297946463904      0.00167586206320748      0.000000744384446993910      0      0
0.00167586206320748      0.00169906143117836      0.00000123311934761220      0      0
0.00169906143117836      0.00172258195366789      0.00000160921730690465      0      0
0.00172258195366789      0.00174642807649655      0.00000184563415497742      0      0
0.00174642807649655      0.00177060430702936      0.00000196908816918881      0      0
0.00177060430702936      0.00179511521502795      0.00000201970180528721      0      0
0.00179511521502795      0.00181996543351421      0.00000203626525727207      0      0
0.00181996543351421      0.00184515965964614      0.00000204990066585485      0      0
0.00184515965964614      0.00187070265560561      0.00000208194454777591      0      0
0.00187070265560561      0.00189659924949857      0.00000214356736685803      0      0
0.00189659924949857      0.00192285433626758      0.00000223546316092984      0      0
0.00192285433626758      0.00194947287861711      0.00000234674000704262      0      0
0.00194947287861711      0.00197645990795156      0.00000245304241705038      0      0
0.00197645990795156      0.00200382052532629      0.00000251490747122403      0      0
0.00200382052532629      0.00203155990241182      0.00000247838118397816      0      0
0.00203155990241182      0.00205968328247135      0.00000228116236334382      0      0
0.00205968328247135      0.00208819598135186      0.00000187011151307821      0      0
0.00208819598135186      0.00211710338848892      0.00000125159676555153      0      0
0.00211710338848892      0.00214641096792534      0.000000774878639887151      0      0
0.00214641096792534      0.00217612425934403      0.00000137665972435497      0      0
0.00217612425934403      0.00220624887911509      0.00000235833534148255      0      0
0.00220624887911509      0.00223679052135739      0.00000306306645432388      0      0
0.00223679052135739      0.00226775495901488      0.00000312063968611133      0      0
0.00226775495901488      0.00229914804494778      0.00000233440846896040      0      0
0.00229914804494778      0.00233097571303889      0.00000103677911200739      0      0
0.00233097571303889      0.00236324397931521      0.00000181065771382631      0      0
0.00236324397931521      0.00239595894308506      0.00000329682536427663      0      0
0.00239595894308506      0.00242912678809096      0.00000359882050897645      0      0
0.00242912678809096      0.00246275378367852      0.00000228107066066600      0      0
0.00246275378367852      0.00249684628598141      0.00000122854029406791      0      0
0.00249684628598141      0.00253141073912281      0.00000336302872595065      0      0
0.00253141073912281      0.0025664536764335      0.00000405257405293999      0      0
0.0025664536764335      0.00260198172168671      0.00000227162091081604      0      0
0.00260198172168671      0.00263800159035023      0.00000197390815879865      0      0
0.00263800159035023      0.00267452009085567      0.00000434935277335617      0      0
0.00267452009085567      0.00271154412588544      0.00000367317406337896      0      0
0.00271154412588544      0.00274908069367747      0.00000133247380503338      0      0
0.00274908069367747      0.00278713688934801      0.00000438236538422436      0      0
0.00278713688934801      0.00282571990623272      0.00000430743988780783      0      0
0.00282571990623272      0.00286483703724639      0.00000140641296617607      0      0
0.00286483703724639      0.00290449567626138      0.00000487186160152287      0      0
0.00290449567626138      0.00294470331950526      0.00000427087104881207      0      0
0.00294470331950526      0.0029854675669777      0.00000210768230518294      0      0
0.0029854675669777      0.00302679612388701      0.00000571962218584006      0      0
0.00302679612388701      0.0030686968021066      0.00000308618242124005      0      0
0.0030686968021066      0.00311117752165154      0.00000429612957348166      0      0
0.00311117752165154      0.0031542463121756      0.00000572007694446435      0      0
0.0031542463121756      0.00319791131448903      0.00000192712057280124      0      0
0.00319791131448903      0.00324218078209728      0.00000655553264398866      0      0
0.00324218078209728      0.0032870630827611      0.00000293642322677378      0      0
0.0032870630827611      0.00333256670007821      0.00000593873428180484      0      0
0.00333256670007821      0.00337870023508683      0.00000515174842929444      0      0
0.00337870023508683      0.00342547240789146      0.00000467530862807407      0      0
0.00342547240789146      0.00347289205931113      0.00000672060954962662      0      0
0.00347289205931113      0.00352096815255051      0.00000347114706765504      0      0
0.00352096815255051      0.00356970977489406      0.00000770045854647006      0      0
0.00356970977489406      0.00361912613942378      0.00000275503412708924      0      0
0.00361912613942378      0.0036692265867606      0.00000834690463600923      0      0
0.0036692265867606      0.00372002058682995      0.00000257247367755985      0      0
0.00372002058682995      0.00377151774065175      0.00000885815156213169      0      0
0.00377151774065175      0.00382372778215516      0.00000275138339401212      0      0
0.00382372778215516      0.00387666058001854      0.00000928890767911589      0      0
0.00387666058001854      0.00393032613953476      0.00000338339323900068      0      0
0.00393032613953476      0.0039847346045024      0.00000950899176109324      0      0
0.0039847346045024      0.00403989625914312      0.00000480176223557065      0      0
0.00403989625914312      0.00409582153004557      0.00000918615426532379      0      0
0.00409582153004557      0.00415252098813623      0.00000707359313551555      0      0
0.00415252098813623      0.00421000535067748      0.00000784009182413538      0      0
0.00421000535067748      0.0042682854832934      0.00000976934694549555      0      0
0.0042682854832934      0.00432737240202355      0.00000516553502194913      0      0
0.00432737240202355      0.00438727727540519      0.0000119263354729067      0      0
0.00438727727540519      0.00444801142658443      0.00000344305149820998      0      0
0.00444801142658443      0.00450958633545639      0.0000121082112881181      0      0
0.00450958633545639      0.00457201364083525      0.00000792886849069773      0      0
0.00457201364083525      0.00463530514265407      0.00000895494922971389      0      0
0.00463530514265407      0.00469947280419532      0.0000129219720670615      0      0
0.00469947280419532      0.00476452875435209      0.00000388374764331737      0      0
0.00476452875435209      0.0048304852899207      0.0000140748036763692      0      0
0.0048304852899207      0.00489735487792503      0.00000951434694577876      0      0
0.00489735487792503      0.00496515015797302      0.00000890774206950006      0      0
0.00496515015797302      0.00503388394464577      0.0000156487287440362      0      0
0.00503388394464577      0.00510356922991978      0.00000569289688781120      0      0
0.00510356922991978      0.00517421918562266      0.0000135540888351454      0      0
0.00517421918562266      0.00524584716592283      0.0000154371480978622      0      0
0.00524584716592283      0.00531846670985373      0.00000475688901715555      0      0
0.00531846670985373      0.00539209154387294      0.0000165692737798190      0      0
0.00539209154387294      0.00546673558445676      0.0000152284896275172      0      0
0.00546673558445676      0.00554241294073067      0.00000582457613905025      0      0
0.00554241294073067      0.00561913791713623      0.0000185458185717733      0      0
0.00561913791713623      0.00569692501613484      0.0000161416584383712      0      0
0.00569692501613484      0.00577578894094906      0.00000624100155188086      0      0
0.00577578894094906      0.00585574459834172      0.0000197425510553904      0      0
0.00585574459834172      0.00593680710143364      0.0000186375222600992      0      0
0.00593680710143364      0.00601899177256026      0.00000606238551380455      0      0
0.00601899177256026      0.00610231414616781      0.0000196106859518224      0      0
0.00610231414616781      0.0061867899717497      0.0000224195700134174      0      0
0.0061867899717497      0.0062724352168234      0.00000886362404290926      0      0
0.0062724352168234      0.00635926606994866      0.0000167595901312433      0      0
0.00635926606994866      0.00644729894378739      0.0000259396373125321      0      0
0.00644729894378739      0.00653655047820597      0.0000166873718194124      0      0
0.00653655047820597      0.00662703754342055      0.0000101826872270556      0      0
0.00662703754342055      0.00671877724318579      0.0000259580035998235      0      0
0.00671877724318579      0.00681178691802782      0.0000261916862847010      0      0
0.00681178691802782      0.00690608414852187      0.0000106948189518587      0      0
0.00690608414852187      0.00700168675861542      0.0000185024976059232      0      0
0.00700168675861542      0.00709861281899715      0.0000311607924495450      0      0
0.00709861281899715      0.00719688065051277      0.0000254759358539244      0      0
0.00719688065051277      0.00729650882762788      0.00000912444769287631      0      0
0.00729650882762788      0.00739751618193895      0.0000239752647617472      0      0
0.00739751618193895      0.00749992180573285      0.0000350303175856951      0      0
0.00749992180573285      0.00760374505559565      0.0000272813265837586      0      0
0.00760374505559565      0.00770900555607137      0.0000101103060472160      0      0
0.00770900555607137      0.00781572320337137      0.0000258915563995730      0      0
0.00781572320337137      0.00792391816913513      0.0000388651918682463      0      0
0.00792391816913513      0.00803361090424307      0.0000331481877972888      0      0
0.00803361090424307      0.00814482214268214      0.0000139164132545052      0      0
0.00814482214268214      0.00825757290546495      0.0000228703696629912      0      0
0.00825757290546495      0.00837188450460311      0.0000411108028756919      0      0
0.00837188450460311      0.0084877785471356      0.0000423398507652964      0      0
0.0084877785471356      0.00860527693921294      0.0000256865394957386      0      0
0.00860527693921294      0.00872440189023784      0.0000143914658769347      0      0
0.00872440189023784      0.0088451759170632      0.0000367112755001164      0      0
0.0088451759170632      0.00896762184824822      0.0000498123821784244      0      0
0.00896762184824822      0.00909176282837339      0.0000439170208935919      0      0
0.00909176282837339      0.00921762232241531      0.0000227230718926218      0      0
0.00921762232241531      0.009345224120182      0.0000204808209893763      0      0
0.009345224120182      0.00947459234080956      0.0000448691190804846      0      0
0.00947459234080956      0.00960575143732124      0.0000572311309656986      0      0
0.00960575143732124      0.0097387262012494      0.0000503929777803104      0      0
0.0097387262012494      0.00987354176732169      0.0000279902061453205      0      0
0.00987354176732169      0.0100102236182119      0.0000202252826510443      0      0
0.0100102236182119      0.0101487975893568      0.0000464768429457323      0      0
0.0101487975893568      0.0102892898738392      0.0000642499693702923      0      0
0.0102892898738392      0.0104317270273393      0.0000635506528097293      0      0
0.0104317270273393      0.0105761359731542      0.0000446254520791117      0      0
0.0105761359731542      0.0107225440072866      0.0000202702879157939      0      0
0.0107225440072866      0.0108709788036044      0.0000363750801988542      0      0
0.0108709788036044      0.0110214684190717      0.0000638056789990824      0      0
0.0110214684190717      0.0111740412990521      0.0000772078984165412      0      0
0.0111740412990521      0.0113287262826851      0.0000713014072954300      0      0
0.0113287262826851      0.0114855526083377      0.0000482135777825163      0      0
0.0114855526083377      0.0116445499191305      0.0000231686455856319      0      0
0.0116445499191305      0.0118057482685412      0.0000420615714384748      0      0
0.0118057482685412      0.0119691781260852      0.0000725804229213172      0      0
0.0119691781260852      0.0121348703830748      0.0000900939717461616      0      0
0.0121348703830748      0.0123028563584581      0.0000886599836349033      0      0
0.0123028563584581      0.0124731678047393      0.0000686416798734595      0      0
0.0124731678047393      0.0126458369139802      0.0000378170477744839      0      0
0.0126458369139802      0.0128208963238851      0.0000322259148555368      0      0
0.0128208963238851      0.0129983791239701      0.0000657694023123244      0      0
0.0129983791239701      0.0131783188618175      0.0000957048231106137      0      0
0.0131783188618175      0.0133607495494169      0.000109994827230256      0      0
0.0133607495494169      0.0135457056695945      0.000104895499738599      0      0
0.0135457056695945      0.0137332221825303      0.0000816065672017891      0      0
0.0137332221825303      0.0139233345323668      0.0000477043806169989      0      0
0.0139233345323668      0.0141160786539086      0.0000354449822256697      0      0
0.0141160786539086      0.0143114909794141      0.0000696925567014381      0      0
0.0143114909794141      0.0145096084454827      0.000106276747572737      0      0
0.0145096084454827      0.0147104685000363      0.000129827759039687      0      0
0.0147104685000363      0.0149141091093971      0.000135008764797065      0      0
0.0149141091093971      0.0151205687654648      0.000120715573788591      0      0
0.0151205687654648      0.0153298864929916      0.0000898989569050094      0      0
0.0153298864929916      0.0155421018569589      0.0000523946852101137      0      0
0.0155421018569589      0.015757254970056      0.0000457252326096397      0      0
0.015757254970056      0.0159753865002618      0.0000848675375788167      0      0
0.0159753865002618      0.0161965376785319      0.000126819742529244      0      0
0.0161965376785319      0.0164207503065923      0.000157032270197983      0      0
0.0164207503065923      0.0166480667648403      0.000169850884795541      0      0
0.0166480667648403      0.0168785300203555      0.000163164443898856      0      0
0.0168785300203555      0.0171121836350213      0.000137957134182233      0      0
0.0171121836350213      0.0173490717737588      0.0000988374886149161      0      0
0.0173490717737588      0.017589239212875      0.0000591015035134507      0      0
0.017589239212875      0.0178327313485262      0.0000611749711706400      0      0
0.0178327313485262      0.0180795942052988      0.000106556943269540      0      0
0.0180795942052988      0.0183298744449088      0.000155117363302973      0      0
0.0183298744449088      0.0185836193750216      0.000193356956991096      0      0
0.0185836193750216      0.0188408769581945      0.000215478113260146      0      0
0.0188408769581945      0.0191016958209418      0.000218642201557420      0      0
0.0191016958209418      0.0193661252629267      0.000202394077723889      0      0
0.0193661252629267      0.0196342152662799      0.000168701186467964      0      0
0.0196342152662799      0.0199060165050465      0.000122731877135520      0      0
0.0199060165050465      0.0201815803547652      0.0000780933678954785      0      0
0.0201815803547652      0.0204609589021785      0.0000749482249664976      0      0
0.0204609589021785      0.0207442049550786      0.000122520913151357      0      0
0.0207442049550786      0.0210313720522889      0.000180328663400834      0      0
0.0210313720522889      0.0213225144737837      0.000231811191174828      0      0
0.0213225144737837      0.0216176872509482      0.000270097380360697      0      0
0.0216176872509482      0.0219169461769806      0.000291293951249524      0      0
0.0219169461769806      0.0222203478174381      0.000293410738241107      0      0
0.0222203478174381      0.0225279495209286      0.000276186585504580      0      0
0.0225279495209286      0.0228398094299506      0.000241133259804000      0      0
0.0228398094299506      0.0231559864918837      0.000191924942494291      0      0
0.0231559864918837      0.0234765404701303      0.000136367852874901      0      0
0.0234765404701303      0.0238015319554124      0.0000958676748283817      0      0
0.0238015319554124      0.0241310223772239      0.000111586965635553      0      0
0.0241310223772239      0.0244650740154424      0.000171250128917913      0      0
0.0244650740154424      0.0248037500121009      0.000240030315842016      0      0
0.0248037500121009      0.025147114383323      0.000304025050595309      0      0
0.025147114383323      0.0254952320314234      0.000356746192338134      0      0
0.0254952320314234      0.025848168757175      0.000394194124197561      0      0
0.025848168757175      0.0262059912722472      0.000413835215185741      0      0
0.0262059912722472      0.0265687672118152      0.000414372742305759      0      0
0.0265687672118152      0.0269365651473444      0.000395703490343379      0      0
0.0269365651473444      0.0273094545995519      0.000358954530405637      0      0
0.0273094545995519      0.0276875060515468      0.000306676012547327      0      0
0.0276875060515468      0.0280707909621536      0.000243574921192771      0      0
0.0280707909621536      0.0284593817794181      0.000179346101030034      0      0
0.0284593817794181      0.0288533519543027      0.000138128266376002      0      0
0.0288533519543027      0.0292527759545692      0.000156571298944710      0      0
0.0292527759545692      0.0296577292788545      0.000223781026665359      0      0
0.0296577292788545      0.0300682884709421      0.000307003379929015      0      0
0.0300682884709421      0.0304845311342295      0.000390629548922060      0      0
0.0304845311342295      0.0309065359463971      0.000467306677975250      0      0
0.0309065359463971      0.0313343826742795      0.000532511962057241      0      0
0.0313343826742795      0.0317681521889432      0.000583069696045115      0      0
0.0317681521889432      0.0322079264809726      0.000616733271917720      0      0
0.0322079264809726      0.0326537886759678      0.000632059052394900      0      0
0.0326537886759678      0.033105823050257      0.000628369380717147      0      0
0.033105823050257      0.033564115046826      0.000605750342814801      0      0
0.033564115046826      0.0340287512914689      0.000565082335209791      0      0
0.0340287512914689      0.0344998196091616      0.000508142679439957      0      0
0.0344998196091616      0.0349774090406628      0.000437901787851582      0      0
0.0349774090406628      0.0354616098593442      0.000359374690096615      0      0
0.0354616098593442      0.0359525135882537      0.000282122486105358      0      0
0.0359525135882537      0.0364502130174152      0.000226539903526553      0      0
0.0364502130174152      0.0369548022213675      0.000225199595884926      0      0
0.0369548022213675      0.0374663765769464      0.000285722715421186      0      0
0.0374663765769464      0.0379850327813123      0.000380812738258295      0      0
0.0379850327813123      0.0385108688702281      0.000488610338647959      0      0
0.0385108688702281      0.0390439842365898      0.000598172364676910      0      0
0.0390439842365898      0.0395844796492134      0.000703416228855125      0      0
0.0395844796492134      0.0401324572718825      0.000800287394492364      0      0
0.0401324572718825      0.0406880206826587      0.000885755840989478      0      0
0.0406880206826587      0.0412512748934598      0.000957449862541616      0      0
0.0412512748934598      0.0418223263699098      0.00101351417430047      0      0
0.0418223263699098      0.0424012830514618      0.00105255249917845      0      0
0.0424012830514618      0.0429882543718015      0.00107360397819896      0      0
0.0429882543718015      0.0435833512795317      0.00107613442886479      0      0
0.0435833512795317      0.0441866862591436      0.00106003653197692      0      0
0.0441866862591436      0.0447983733522791      0.00102564022538248      0      0
0.0447983733522791      0.0454185281792862      0.000973741316986235      0      0
0.0454185281792862      0.0460472679610735      0.000905666930230107      0      0
0.0460472679610735      0.0466847115412677      0.000823418150802900      0      0
0.0466847115412677      0.0473309794086762      0.000729979792410220      0      0
0.0473309794086762      0.047986193720063      0.000630002911206886      0      0
0.047986193720063      0.0486504783232378      0.000531307326624464      0      0
0.0486504783232378      0.0493239587804657      0.000447830593757496      0      0
0.0493239587804657      0.0500067623922011      0.000402417091875405      0      0
0.0500067623922011      0.0506990182211494      0.000418135427260526      0      0
0.0506990182211494      0.0514008571166629      0.000495302962046590      0      0
0.0514008571166629      0.0521124117394733      0.000613879605797928      0      0
0.0521124117394733      0.0528338165867671      0.000755003747791837      0      0
0.0528338165867671      0.0535652080176086      0.000906989408286895      0      0
0.0535652080176086      0.0543067242787134      0.00106283943965332      0      0
0.0543067242787134      0.0550585055305805      0.00121796910960070      0      0
0.0550585055305805      0.0558206938739848      0.00136904609051501      0      0
0.0558206938739848      0.0565934333768373      0.00151344789383686      0      0
0.0565934333768373      0.0573768701014157      0.00164900425055589      0      0
0.0573768701014157      0.0581711521319738      0.00177387018968029      0      0
0.0581711521319738      0.0589764296027321      0.00188646112066435      0      0
0.0589764296027321      0.0597928547262553      0.00198541849544218      0      0
0.0597928547262553      0.0606205818222245      0.00206959107065668      0      0
0.0606205818222245      0.0614597673466051      0.00213802436408979      0      0
0.0614597673466051      0.0623105699212211      0.00218995457790166      0      0
0.0623105699212211      0.0631731503637371      0.00222480516477109      0      0
0.0631731503637371      0.0640476717180559      0.00224218528759681      0      0
0.0640476717180559      0.064934299285137      0.00224189012167600      0      0
0.064934299285137      0.065833200654241      0.00222390351444524      0      0
0.065833200654241      0.0667445457346082      0.00218840411814385      0      0
0.0667445457346082      0.0676685067875737      0.00213577690588241      0      0
0.0676685067875737      0.0686052584591283      0.00206663318627018      0      0
0.0686052584591283      0.0695549778129301      0.00198184418876143      0      0
0.0695549778129301      0.0705178443637725      0.00188259658664162      0      0
0.0705178443637725      0.071494040111516      0.00177048396150627      0      0
0.071494040111516      0.0724837495754901      0.00164765781993209      0      0
0.0724837495754901      0.07348715982937      0.00151707749219588      0      0
0.07348715982937      0.0745044605365374      0.00138292063811666      0      0
0.0745044605365374      0.0755358439859309      0.00125123351110269      0      0
0.0755358439859309      0.0765815051283916      0.00113084957165967      0      0
0.0765815051283916      0.0776416416135129      0.00103427680135310      0      0
0.0776416416135129      0.0787164538269999      0.000977297534547733      0      0
0.0787164538269999      0.0798061449285455      0.000975032828198234      0      0
0.0798061449285455      0.0809109208902321      0.00103479892601078      0      0
0.0809109208902321      0.0820309905354643      0.00115246425127585      0      0
0.0820309905354643      0.0831665655784396      0.00131667104277069      0      0
0.0831665655784396      0.0843178606641673      0.00151523724094859      0      0
0.0843178606641673      0.0854850934090396      0.00173831348684080      0      0
0.0854850934090396      0.0866684844419658      0.00197871039101508      0      0
0.0866684844419658      0.087868257446075      0.00223127228723098      0      0
0.087868257446075      0.0890846392009967      0.00249221845426530      0      0
0.0890846392009967      0.0903178596257262      0.00275866720895116      0      0
0.0903178596257262      0.0915681518220832      0.00302832769161398      0      0
0.0915681518220832      0.0928357521187732      0.00329930656815115      0      0
0.0928357521187732      0.0941209001160578      0.00356998704143985      0      0
0.0941209001160578      0.0954238387310435      0.00383895230278968      0      0
0.0954238387310435      0.0967448142435972      0.00410493631686606      0      0
0.0967448142435972      0.0980840763428988      0.00436679160453531      0      0
0.0980840763428988      0.0994418781746361      0.00462346775574730      0      0
0.0994418781746361      0.100818476388855      0.00487399682472893      0      0
0.100818476388855      0.10221413118847      0.00511748320837981      0      0
0.10221413118847      0.103629106378448      0.00535309648735368      0      0
0.103629106378448      0.105063669415674      0.00558006625098353      0      0
0.105063669415674      0.106518091459502      0.00579767826710193      0      0
0.106518091459502      0.107992647423013      0.00600527157493750      0      0
0.107992647423013      0.109487616024976      0.00620223622045802      0      0
0.109487616024976      0.111003279842531      0.00638801144697015      0      0
0.111003279842531      0.112539925364605      0.00656208421673318      0      0
0.112539925364605      0.114097843046059      0.00672398798255514      0      0
0.114097843046059      0.115677327362591      0.00687330165863432      0      0
0.115677327362591      0.117278676866402      0.00700964876169884      0      0
0.117278676866402      0.118902194242619      0.00713269670969307      0      0
0.118902194242619      0.120548186366517      0.00724215627783206      0      0
0.120548186366517      0.122216964361519      0.00733778122216972      0      0
0.122216964361519      0.123908843658004      0.00741936808990305      0      0
0.123908843658004      0.125624144052934      0.00748675624423322      0      0
0.125624144052934      0.127363189770296      0.00753982814035828      0      0
0.127363189770296      0.12912630952239      0.00757850989864844      0      0
0.12912630952239      0.130913836571959      0.00760277223180337      0      0
0.130913836571959      0.132726108795187      0.00761263179538089      0      0
0.132726108795187      0.134563468745557      0.00760815304614272      0      0
0.134563468745557      0.136426263718606      0.00758945071088646      0      0
0.136426263718606      0.138314845817565      0.00755669299062071      0      0
0.138314845817565      0.140229572019921      0.00751010565198758      0      0
0.140229572019921      0.142170804244882      0.00744997719071744      0      0
0.142170804244882      0.144138909421796      0.00737666529159654      0      0
0.144138909421796      0.146134259559502      0.00729060485678547      0      0
0.146134259559502      0.148157231816648      0.00719231792975697      0      0
0.148157231816648      0.150208208572982      0.00708242590506952      0      0
0.150208208572982      0.152287577501628      0.00696166448218687      0      0
0.152287577501628      0.154395731642364      0.00683090188859605      0      0
0.154395731642364      0.156533069475914      0.00669116095140052      0      0
0.156533069475914      0.158699994999266      0.00654364561483835      0      0
0.158699994999266      0.16089691780204      0.00638977244454943      0      0
0.16089691780204      0.163124253143903      0.00623120746298064      0      0
0.163124253143903      0.165382422033063      0.00606990822228529      0      0
0.165382422033063      0.16767185130585      0.00590817019199837      0      0
0.16767185130585      0.16999297370739      0.00574867511922992      0      0
0.16999297370739      0.172346227973408      0.00559453678418264      0      0
0.172346227973408      0.174732058913154      0.00544933635831771      0      0
0.174732058913154      0.177150917493482      0.00531713546604724      0      0
0.177150917493482      0.179603260924088      0.00520245074001600      0      0
0.179603260924088      0.182089552743936      0.00511017086297354      0      0
0.182089552743936      0.184610262908873      0.00504539878450981      0      0
0.184610262908873      0.187165867880458      0.00501321159858243      0      0
0.187165867880458      0.189756850716024      0.00501835049236346      0      0
0.189756850716024      0.192383701159985      0.00506488013083667      0      0
0.192383701159985      0.195046915736409      0.00515588038038688      0      0
0.195046915736409      0.197746997842864      0.00529323893017718      0      0
0.197746997842864      0.200484457845576      0.00547759244610082      0      0
0.200484457845576      0.203259813175894      0.00570842262381403      0      0
0.203259813175894      0.206073588428097      0.00598427129038383      0      0
0.206073588428097      0.208926315458549      0.00630301477908153      0      0
0.208926315458549      0.211818533486235      0.00666213857294620      0      0
0.211818533486235      0.214750789194674      0.00705897123870828      0      0
0.214750789194674      0.217723636835266      0.00749085930335380      0      0
0.217723636835266      0.220737638332042      0.00795528266200862      0      0
0.220737638332042      0.22379336338789      0.00844992017152395      0      0
0.22379336338789      0.226891389592229      0.00897267842419608      0      0
0.226891389592229      0.230032302530194      0.00952169595126420      0      0
0.230032302530194      0.233216695893316      0.0100953326141376      0      0
0.233216695893316      0.236445171591743      0.0106921511620256      0      0
0.236445171591743      0.239718339868012      0.0113108955504353      0      0
0.239718339868012      0.243036819412397      0.0119504688237234      0      0
0.243036819412397      0.246401237479853      0.0126099121293089      0      0
0.246401237479853      0.249812230008578      0.0132883856323911      0      0
0.249812230008578      0.253270441740218      0.0139851516127105      0      0
0.253270441740218      0.256776526341734      0.0146995597457262      0      0
0.256776526341734      0.260331146528961      0.0154310344237494      0      0
0.260331146528961      0.263934974191869      0.0161790639061996      0      0
0.263934974191869      0.267588690521566      0.0169431910684558      0      0
0.267588690521566      0.271292986139054      0.0177230055245412      0      0
0.271292986139054      0.275048561225772      0.0185181369172610      0      0
0.275048561225772      0.27885612565594      0.0193282491928982      0      0
0.27885612565594      0.282716399130741      0.0201530357019568      0      0
0.282716399130741      0.286630111314356      0.0209922149905505      0      0
0.286630111314356      0.290598001971889      0.0218455271678442      0      0
0.290598001971889      0.294620821109189      0.0227127307531396      0      0
0.294620821109189      0.298699329114623      0.0235935999217584      0      0
0.298699329114623      0.302834296902796      0.0244879220820355      0      0
0.302834296902796      0.307026506060274      0.0253954957267449      0      0
0.307026506060274      0.311276748993318      0.0263161285114462      0      0
0.311276748993318      0.315585829077662      0.0272496355198362      0      0
0.315585829077662      0.319954560810364      0.0281958376824533      0      0
0.319954560810364      0.324383769963767      0.0291545603202571      0      0
0.324383769963767      0.32887429374158      0.0301256317888444      0      0
0.32887429374158      0.33342698093713      0.0311088822025556      0      0
0.33342698093713      0.338042692093795      0.0321041422205745      0      0
0.338042692093795      0.342722299667666      0.0331112418794523      0      0
0.342722299667666      0.347466688192458      0.0341300094583803      0      0
0.347466688192458      0.352276754446699      0.0351602703650576      0      0
0.352276754446699      0.357153407623246      0.0362018460312224      0      0
0.357153407623246      0.362097569501131      0.0372545528078726      0      0
0.362097569501131      0.367110174619799      0.0383182008509418      0      0
0.367110174619799      0.372192170455755      0.0393925929887439      0      0
0.372192170455755      0.37734451760165      0.0404775235628811      0      0
0.37734451760165      0.382568189947856      0.0415727772345465      0      0
0.382568189947856      0.387864174866547      0.0426781277482520      0      0
0.387864174866547      0.393233473398329      0.0437933366449941      0      0
0.393233473398329      0.398677100441459      0.0449181519167347      0      0
0.398677100441459      0.40419608494368      0.0460523065938275      0      0
0.40419608494368      0.409791470096709      0.0471955172566697      0      0
0.409791470096709      0.41546431353342      0.0483474824623937      0      0
0.41546431353342      0.421215687527758      0.0495078810768398      0      0
0.421215687527758      0.427046679197417      0.0506763705013585      0      0
0.427046679197417      0.43295839070933      0.0518525847831730      0      0
0.43295839070933      0.438951939487993      0.0530361325970812      0      0
0.438951939487993      0.445028458426682      0.0542265950851732      0      0
0.445028458426682      0.451189096101594      0.0554235235399783      0      0
0.451189096101594      0.457435016988945      0.0566264369150038      0      0
0.457435016988945      0.463767401685081      0.0578348191449773      0      0
0.463767401685081      0.470187447129631      0.0590481162562159      0      0
0.470187447129631      0.476696366831751      0.0602657332453910      0      0
0.476696366831751      0.483295391099501      0.0614870307025070      0      0
0.483295391099501      0.489985767272398      0.0627113211511042      0      0
0.489985767272398      0.496768759957182      0.0639378650754929      0      0
0.496768759957182      0.503645651266856      0.0651658666011591      0      0
0.503645651266856      0.510617741063022      0.0663944687902709      0      0
0.510617741063022      0.517686347201588      0.0676227485093834      0      0
0.517686347201588      0.524852805781861      0.0688497108208714      0      0
0.524852805781861      0.532118471399099      0.0700742828431893      0      0
0.532118471399099      0.539484717400551      0.0712953070176230      0      0
0.539484717400551      0.546952936145049      0.0725115337105639      0      0
0.546952936145049      0.554524539266187      0.0737216130702873      0      0
0.554524539266187      0.56220095793915      0.0749240860454916      0      0
0.56220095793915      0.569983643151229      0.0761173744591150      0      0
0.569983643151229      0.577874065976087      0.0772997700148052      0      0
0.577874065976087      0.585873717851818      0.0784694220943774      0      0
0.585873717851818      0.59398411086286      0.0796243241820550      0      0
0.59398411086286      0.602206778025804      0.0807622987244994      0      0
0.602206778025804      0.610543273579166      0.0818809802036541      0      0
0.610543273579166      0.618995173277162      0.0829777961610916      0      0
0.618995173277162      0.62756407468756      0.0840499458663724      0      0
0.62756407468756      0.636251597493652      0.0850943762660194      0      0
0.636251597493652      0.645059383800396      0.0861077547816849      0      0
0.645059383800396      0.653989098444817      0.0870864384428351      0      0
0.653989098444817      0.663042429310678      0.0880264387367977      0      0
0.663042429310678      0.672221087647534      0.0889233814320655      0      0
0.672221087647534      0.681526808394186      0.0897724604724199      0      0
0.681526808394186      0.690961350506615      0.0905683848405538      0      0
0.690961350506615      0.70052649729046      0.0913053170381193      0      0
0.70052649729046      0.710224056738094      0.0919768015078101      0      0
0.710224056738094      0.720055861870372      0.0925756809093393      0      0
0.720055861870372      0.730023771083106      0.0930939976233014      0      0
0.730023771083106      0.740129668498331      0.0935228771504253      0      0
0.740129668498331      0.750375464320448      0.0938523891353772      0      0
0.750375464320448      0.76076309519728      0.0940713804827558      0      0
0.76076309519728      0.771294524586143      0.0941672733144010      0      0
0.771294524586143      0.781971743124969      0.0941258181419928      0      0
0.781971743124969      0.792796769008581      0.0939307892937860      0      0
0.792796769008581      0.803771648370161      0.0935636048685760      0      0
0.803771648370161      0.814898455668016      0.0930028465466401      0      0
0.814898455668016      0.826179294077686      0.0922236442504975      0      0
0.826179294077686      0.837616295889483      0.0911968748818174      0      0
0.837616295889483      0.849211622911536      0.0898880996453265      0      0
0.849211622911536      0.860967466878409      0.0882561244996969      0      0
0.860967466878409      0.872886049865385      0.0862510012729477      0      0
0.872886049865385      0.884969624708479      0.0838111698813108      0      0
0.884969624708479      0.897220475430265      0.0808592271239162      0      0
0.897220475430265      0.909640917671599      0.0772953889286122      0      0
0.909640917671599      0.922233299129318      0.0729868368025248      0      0
0.922233299129318      0.935      0.0677491313284180      0      0
# END HISTO1D SudakovqqbarExpOutputsN2LLNor21
# BEGIN HISTO1D SudakovqqbarExpOutputsN2LLNor22
PlotOrder=4
LineColor=orange
LineStyle=solid 
LineOpacity=0.8
ErrorBands=0 
Title= $\Left|\Left[\mathbf{V}^{-1}_{h,\mathrm{thr}}\mathbf{V}_{h}\Right]_{(2,2)}\Right| $
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.000001      0.00000101384324431002      1.00000030815899      0      0
0.00000101384324431002      0.00000102787812403307      1.00000031242491      0      0
0.00000102787812403307      0.00000104210729202498      1.00000031674988      0      0
0.00000104210729202498      0.00000105653343786574      1.00000032113472      0      0
0.00000105653343786574      0.00000107115928836782      1.00000032558026      0      0
0.00000107115928836782      0.00000108598760809164      1.00000033008735      0      0
0.00000108598760809164      0.00000110102119986811      1.00000033465682      0      0
0.00000110102119986811      0.00000111626290532839      1.00000033928955      0      0
0.00000111626290532839      0.00000113171560544106      1.00000034398642      0      0
0.00000113171560544106      0.00000114738222105665      1.00000034874830      0      0
0.00000114738222105665      0.00000116326571345971      1.00000035357610      0      0
0.00000116326571345971      0.0000011793690849286      1.00000035847074      0      0
0.0000011793690849286      0.00000119569537930295      1.00000036343313      0      0
0.00000119569537930295      0.000001212247682559      1.00000036846422      0      0
0.000001212247682559      0.00000122902912339292      1.00000037356495      0      0
0.00000122902912339292      0.00000124604287381218      1.00000037873630      0      0
0.00000124604287381218      0.00000126329214973512      1.00000038397923      0      0
0.00000126329214973512      0.00000128078021159884      1.00000038929474      0      0
0.00000128078021159884      0.00000129851036497544      1.00000039468384      0      0
0.00000129851036497544      0.00000131648596119688      1.00000040014754      0      0
0.00000131648596119688      0.00000133471039798844      1.00000040568687      0      0
0.00000133471039798844      0.00000135318712011092      1.00000041130288      0      0
0.00000135318712011092      0.00000137191962001179      1.00000041699664      0      0
0.00000137191962001179      0.00000139091143848532      1.00000042276922      0      0
0.00000139091143848532      0.00000141016616534188      1.00000042862171      0      0
0.00000141016616534188      0.00000142968744008643      1.00000043455522      0      0
0.00000142968744008643      0.00000144947895260651      1.00000044057086      0      0
0.00000144947895260651      0.00000146954444386967      1.00000044666979      0      0
0.00000146954444386967      0.00000148988770663059      1.00000045285314      0      0
0.00000148988770663059      0.00000151051258614798      1.00000045912208      0      0
0.00000151051258614798      0.00000153142298091138      1.00000046547781      0      0
0.00000153142298091138      0.00000155262284337812      1.00000047192153      0      0
0.00000155262284337812      0.00000157411618072032      1.00000047845444      0      0
0.00000157411618072032      0.00000159590705558239      1.00000048507780      0      0
0.00000159590705558239      0.0000016179995868489      1.00000049179284      0      0
0.0000016179995868489      0.00000164039795042316      1.00000049860083      0      0
0.00000164039795042316      0.00000166310638001652      1.00000050550308      0      0
0.00000166310638001652      0.00000168612916794864      1.00000051250087      0      0
0.00000168612916794864      0.00000170947066595881      1.00000051959553      0      0
0.00000170947066595881      0.00000173313528602849      1.00000052678841      0      0
0.00000173313528602849      0.00000175712750121529      1.00000053408086      0      0
0.00000175712750121529      0.00000178145184649847      1.00000054147426      0      0
0.00000178145184649847      0.00000180611291963609      1.00000054897000      0      0
0.00000180611291963609      0.00000183111538203409      1.00000055656952      0      0
0.00000183111538203409      0.00000185646395962742      1.00000056427423      0      0
0.00000185646395962742      0.00000188216344377329      1.00000057208560      0      0
0.00000188216344377329      0.00000190821869215684      1.00000058000511      0      0
0.00000190821869215684      0.00000193463462970931      1.00000058803425      0      0
0.00000193463462970931      0.000001961416249539      1.00000059617454      0      0
0.000001961416249539      0.00000198856861387501      1.00000060442751      0      0
0.00000198856861387501      0.00000201609685502412      1.00000061279473      0      0
0.00000201609685502412      0.00000204400617634088      1.00000062127778      0      0
0.00000204400617634088      0.00000207230185321116      1.00000062987827      0      0
0.00000207230185321116      0.00000210098923404927      1.00000063859781      0      0
0.00000210098923404927      0.00000213007374130893      1.00000064743806      0      0
0.00000213007374130893      0.00000215956087250823      1.00000065640068      0      0
0.00000215956087250823      0.00000218945620126872      1.00000066548738      0      0
0.00000218945620126872      0.00000221976537836897      1.00000067469986      0      0
0.00000221976537836897      0.00000225049413281266      1.00000068403988      0      0
0.00000225049413281266      0.00000228164827291145      1.00000069350919      0      0
0.00000228164827291145      0.0000023132336873829      1.00000070310959      0      0
0.0000023132336873829      0.0000023452563464635      1.00000071284288      0      0
0.0000023452563464635      0.00000237772230303722      1.00000072271092      0      0
0.00000237772230303722      0.00000241063769377955      1.00000073271556      0      0
0.00000241063769377955      0.00000244400874031748      1.00000074285870      0      0
0.00000244400874031748      0.00000247784175040552      1.00000075314225      0      0
0.00000247784175040552      0.00000251214311911795      1.00000076356816      0      0
0.00000251214311911795      0.00000254691933005764      1.00000077413839      0      0
0.00000254691933005764      0.00000258217695658154      1.00000078485495      0      0
0.00000258217695658154      0.0000026179226630432      1.00000079571986      0      0
0.0000026179226630432      0.00000265416320605244      1.00000080673518      0      0
0.00000265416320605244      0.00000269090543575249      1.00000081790299      0      0
0.00000269090543575249      0.00000272815629711478      1.00000082922539      0      0
0.00000272815629711478      0.00000276592283125165      1.00000084070453      0      0
0.00000276592283125165      0.00000280421217674733      1.00000085234258      0      0
0.00000280421217674733      0.00000284303157100718      1.00000086414173      0      0
0.00000284303157100718      0.00000288238835162573      1.00000087610422      0      0
0.00000288238835162573      0.00000292228995777364      1.00000088823232      0      0
0.00000292228995777364      0.00000296274393160382      1.00000090052830      0      0
0.00000296274393160382      0.00000300375791967704      1.00000091299450      0      0
0.00000300375791967704      0.00000304533967440728      1.00000092563327      0      0
0.00000304533967440728      0.0000030874970555271      1.00000093844700      0      0
0.0000030874970555271      0.00000313023803157323      1.00000095143811      0      0
0.00000313023803157323      0.00000317357068139281      1.00000096460906      0      0
0.00000317357068139281      0.00000321750319567045      1.00000097796234      0      0
0.00000321750319567045      0.00000326204387847638      1.00000099150047      0      0
0.00000326204387847638      0.00000330720114883614      1.00000100522601      0      0
0.00000330720114883614      0.00000335298354232185      1.00000101914156      0      0
0.00000335298354232185      0.00000339939971266569      1.00000103324974      0      0
0.00000339939971266569      0.00000344645843339553      1.00000104755322      0      0
0.00000344645843339553      0.00000349416859949336      1.00000106205471      0      0
0.00000349416859949336      0.00000354253922907654      1.00000107675695      0      0
0.00000354253922907654      0.00000359157946510248      1.00000109166270      0      0
0.00000359157946510248      0.00000364129857709674      1.00000110677481      0      0
0.00000364129857709674      0.00000369170596290522      1.00000112209611      0      0
0.00000369170596290522      0.00000374281115047047      1.00000113762950      0      0
0.00000374281115047047      0.0000037946237996327      1.00000115337793      0      0
0.0000037946237996327      0.00000384715370395563      1.00000116934437      0      0
0.00000384715370395563      0.00000390041079257769      1.00000118553183      0      0
0.00000390041079257769      0.00000395440513208878      1.00000120194337      0      0
0.00000395440513208878      0.00000400914692843308      1.00000121858211      0      0
0.00000400914692843308      0.00000406464652883815      1.00000123545117      0      0
0.00000406464652883815      0.00000412091442377072      1.00000125255376      0      0
0.00000412091442377072      0.00000417796124891967      1.00000126989310      0      0
0.00000417796124891967      0.00000423579778720626      1.00000128747247      0      0
0.00000423579778720626      0.0000042944349708224      1.00000130529520      0      0
0.0000042944349708224      0.00000435388388329698      1.00000132336464      0      0
0.00000435388388329698      0.00000441415576159092      1.00000134168423      0      0
0.00000441415576159092      0.0000044752619982211      1.00000136025741      0      0
0.0000044752619982211      0.00000453721414341383      1.00000137908771      0      0
0.00000453721414341383      0.00000460002390728798      1.00000139817868      0      0
0.00000460002390728798      0.0000046637031620685      1.00000141753392      0      0
0.0000046637031620685      0.00000472826394433043      1.00000143715710      0      0
0.00000472826394433043      0.00000479371845727405      1.00000145705193      0      0
0.00000479371845727405      0.00000486007907303155      1.00000147722217      0      0
0.00000486007907303155      0.00000492735833500554      1.00000149767162      0      0
0.00000492735833500554      0.00000499556896024003      1.00000151840416      0      0
0.00000499556896024003      0.00000506472384182418      1.00000153942370      0      0
0.00000506472384182418      0.00000513483605132934      1.00000156073421      0      0
0.00000513483605132934      0.00000520591884127979      1.00000158233973      0      0
0.00000520591884127979      0.00000527798564765776      1.00000160424434      0      0
0.00000527798564765776      0.00000535105009244307      1.00000162645218      0      0
0.00000535105009244307      0.00000542512598618791      1.00000164896744      0      0
0.00000542512598618791      0.00000550022733062734      1.00000167179438      0      0
0.00000550022733062734      0.00000557636832132587      1.00000169493732      0      0
0.00000557636832132587      0.00000565356335036064      1.00000171840063      0      0
0.00000565356335036064      0.00000573182700904185      1.00000174218874      0      0
0.00000573182700904185      0.00000581117409067079      1.00000176630615      0      0
0.00000581117409067079      0.000005891619593336      1.00000179075743      0      0
0.000005891619593336      0.00000597317872274825      1.00000181554718      0      0
0.00000597317872274825      0.00000605586689511467      1.00000184068010      0      0
0.00000605586689511467      0.0000061396997400527      1.00000186616094      0      0
0.0000061396997400527      0.00000622469310354442      1.00000189199451      0      0
0.00000622469310354442      0.00000631086305093168      1.00000191818570      0      0
0.00000631086305093168      0.0000063982258699528      1.00000194473946      0      0
0.0000063982258699528      0.00000648679807382125      1.00000197166080      0      0
0.00000648679807382125      0.00000657659640434692      1.00000199895481      0      0
0.00000657659640434692      0.00000666763783510069      1.00000202662666      0      0
0.00000666763783510069      0.00000675993957462272      1.00000205468157      0      0
0.00000675993957462272      0.0000068535190696752      1.00000208312485      0      0
0.0000068535190696752      0.00000694839400854009      1.00000211196187      0      0
0.00000694839400854009      0.00000704458232436258      1.00000214119808      0      0
0.00000704458232436258      0.00000714210219854078      1.00000217083901      0      0
0.00000714210219854078      0.00000724097206416231      1.00000220089027      0      0
0.00000724097206416231      0.00000734121060948854      1.00000223135752      0      0
0.00000734121060948854      0.000007442836781487      1.00000226224653      0      0
0.000007442836781487      0.00000754586978941272      1.00000229356314      0      0
0.00000754586978941272      0.00000765032910843916      1.00000232531327      0      0
0.00000765032910843916      0.00000775623448333934      1.00000235750292      0      0
0.00000775623448333934      0.00000786360593221801      1.00000239013817      0      0
0.00000786360593221801      0.00000797246375029542      1.00000242322519      0      0
0.00000797246375029542      0.00000808282851374354      1.00000245677024      0      0
0.00000808282851374354      0.00000819472108357529      1.00000249077965      0      0
0.00000819472108357529      0.00000830816260958769      1.00000252525985      0      0
0.00000830816260958769      0.00000842317453435958      1.00000256021737      0      0
0.00000842317453435958      0.00000853977859730466      1.00000259565880      0      0
0.00000853977859730466      0.00000865799683878063      1.00000263159085      0      0
0.00000865799683878063      0.00000877785160425524      1.00000266802030      0      0
0.00000877785160425524      0.00000889936554853005      1.00000270495406      0      0
0.00000889936554853005      0.00000902256164002253      1.00000274239908      0      0
0.00000902256164002253      0.00000914746316510757      1.00000278036246      0      0
0.00000914746316510757      0.00000927409373251906      1.00000281885136      0      0
0.00000927409373251906      0.00000940247727781235      1.00000285787307      0      0
0.00000940247727781235      0.00000953263806788851      1.00000289743495      0      0
0.00000953263806788851      0.00000966460070558129      1.00000293754449      0      0
0.00000966460070558129      0.00000979839013430744      1.00000297820927      0      0
0.00000979839013430744      0.00000993403164278155      1.00000301943696      0      0
0.00000993403164278155      0.000010071550869796      1.00000306123537      0      0
0.000010071550869796      0.0000102109738090674      1.00000310361240      0      0
0.0000102109738090674      0.0000103523268141496      1.00000314657605      0      0
0.0000103523268141496      0.000010495636603415      1.00000319013445      0      0
0.000010495636603415      0.0000106409302651053      1.00000323429582      0      0
0.0000106409302651053      0.000010788235262451      1.00000327906852      0      0
0.000010788235262451      0.0000109375794388631      1.00000332446100      0      0
0.0000109375794388631      0.0000110889910231955      1.00000337048185      0      0
0.0000110889910231955      0.0000112424986350812      1.00000341713977      0      0
0.0000112424986350812      0.0000113981312903417      1.00000346444356      0      0
0.0000113981312903417      0.0000115559184064716      1.00000351240219      0      0
0.0000115559184064716      0.000011715889808199      1.00000356102470      0      0
0.000011715889808199      0.0000118780757331232      1.00000361032029      0      0
0.0000118780757331232      0.0000120425068374297      1.00000366029827      0      0
0.0000120425068374297      0.0000122092142016854      1.00000371096810      0      0
0.0000122092142016854      0.0000123782293367127      1.00000376233935      0      0
0.0000123782293367127      0.0000125495841895462      1.00000381442172      0      0
0.0000125495841895462      0.0000127233111494713      1.00000386722507      0      0
0.0000127233111494713      0.0000128994430541458      1.00000392075936      0      0
0.0000128994430541458      0.0000130780131958075      1.00000397503473      0      0
0.0000130780131958075      0.0000132590553275668      1.00000403006143      0      0
0.0000132590553275668      0.0000134426036697863      1.00000408584986      0      0
0.0000134426036697863      0.00001362869291655      1.00000414241056      0      0
0.00001362869291655      0.00001381735824222      1.00000419975422      0      0
0.00001381735824222      0.0000140086353080861      1.00000425789169      0      0
0.0000140086353080861      0.0000142025602691059      1.00000431683394      0      0
0.0000142025602691059      0.0000143991697807389      1.00000437659213      0      0
0.0000143991697807389      0.0000145985010058751      1.00000443717754      0      0
0.0000145985010058751      0.0000148005916218595      1.00000449860162      0      0
0.0000148005916218595      0.0000150054798276138      1.00000456087599      0      0
0.0000150054798276138      0.0000152132043508565      1.00000462401242      0      0
0.0000152132043508565      0.0000154238044554237      1.00000468802283      0      0
0.0000154238044554237      0.0000156373199486901      1.00000475291933      0      0
0.0000156373199486901      0.0000158537911890937      1.00000481871419      0      0
0.0000158537911890937      0.0000160732590937644      1.00000488541982      0      0
0.0000160732590937644      0.0000162957651462576      1.00000495304886      0      0
0.0000162957651462576      0.000016521351404396      1.00000502161407      0      0
0.000016521351404396      0.0000167500605082187      1.00000509112841      0      0
0.0000167500605082187      0.0000169819356880416      1.00000516160503      0      0
0.0000169819356880416      0.0000172170207726282      1.00000523305725      0      0
0.0000172170207726282      0.0000174553601974744      1.00000530549856      0      0
0.0000174553601974744      0.0000176969990132074      1.00000537894266      0      0
0.0000176969990132074      0.0000179419828941014      1.00000545340344      0      0
0.0000179419828941014      0.0000181903581467107      1.00000552889495      0      0
0.0000181903581467107      0.0000184421717186223      1.00000560543148      0      0
0.0000184421717186223      0.0000186974712073306      1.00000568302749      0      0
0.0000186974712073306      0.0000189563048692332      1.00000576169764      0      0
0.0000189563048692332      0.0000192187216287532      1.00000584145680      0      0
0.0000192187216287532      0.0000194847710875863      1.00000592232004      0      0
0.0000194847710875863      0.0000197545035340766      1.00000600430266      0      0
0.0000197545035340766      0.000020027969952722      1.00000608742014      0      0
0.000020027969952722      0.0000203052220338112      1.00000617168819      0      0
0.0000203052220338112      0.0000205863121831945      1.00000625712274      0      0
0.0000205863121831945      0.0000208712935321888      1.00000634373993      0      0
0.0000208712935321888      0.000021160219947621      1.00000643155614      0      0
0.000021160219947621      0.0000214531460420097      1.00000652058797      0      0
0.0000214531460420097      0.0000217501271838877      1.00000661085223      0      0
0.0000217501271838877      0.0000220512195082683      1.00000670236599      0      0
0.0000220512195082683      0.0000223564799272551      1.00000679514655      0      0
0.0000223564799272551      0.0000226659661408002      1.00000688921144      0      0
0.0000226659661408002      0.0000229797366476099      1.00000698457843      0      0
0.0000229797366476099      0.0000232978507562027      1.00000708126556      0      0
0.0000232978507562027      0.0000236203685961192      1.00000717929109      0      0
0.0000236203685961192      0.000023947351129288      1.00000727867356      0      0
0.000023947351129288      0.0000242788601615485      1.00000737943174      0      0
0.0000242788601615485      0.0000246149583543337      1.00000748158467      0      0
0.0000246149583543337      0.0000249557092365137      1.00000758515167      0      0
0.0000249557092365137      0.0000253011772164045      1.00000769015230      0      0
0.0000253011772164045      0.0000256514275939423      1.00000779660641      0      0
0.0000256514275939423      0.0000260065265730261      1.00000790453413      0      0
0.0000260065265730261      0.0000263665412740315      1.00000801395584      0      0
0.0000263665412740315      0.0000267315397464981      1.00000812489222      0      0
0.0000267315397464981      0.0000271015909819919      1.00000823736425      0      0
0.0000271015909819919      0.0000274767649271459      1.00000835139318      0      0
0.0000274767649271459      0.0000278571324968813      1.00000846700056      0      0
0.0000278571324968813      0.0000282427655878122      1.00000858420823      0      0
0.0000282427655878122      0.0000286337370918349      1.00000870303835      0      0
0.0000286337370918349      0.0000290301209099061      1.00000882351338      0      0
0.0000290301209099061      0.0000294319919660113      1.00000894565608      0      0
0.0000294319919660113      0.0000298394262213274      1.00000906948955      0      0
0.0000298394262213274      0.00003025250068858      1.00000919503717      0      0
0.00003025250068858      0.000030671293446601      1.00000932232268      0      0
0.000030671293446601      0.0000310958836550867      1.00000945137013      0      0
0.0000310958836550867      0.00003152635156956      1.00000958220391      0      0
0.00003152635156956      0.000031962778556541      1.00000971484875      0      0
0.000031962778556541      0.0000324052471089262      1.00000984932972      0      0
0.0000324052471089262      0.0000328538408615817      1.00000998567223      0      0
0.0000328538408615817      0.000033308644607151      1.00001012390204      0      0
0.000033308644607151      0.0000337697443120835      1.00001026404528      0      0
0.0000337697443120835      0.0000342372271328825      1.00001040612843      0      0
0.0000342372271328825      0.0000347111814325807      1.00001055017835      0      0
0.0000347111814325807      0.0000351916967974413      1.00001069622226      0      0
0.0000351916967974413      0.0000356788640538924      1.00001084428776      0      0
0.0000356788640538924      0.0000361727752856944      1.00001099440283      0      0
0.0000361727752856944      0.0000366735238513458      1.00001114659583      0      0
0.0000366735238513458      0.0000371812044017293      1.00001130089554      0      0
0.0000371812044017293      0.0000376959128980032      1.00001145733110      0      0
0.0000376959128980032      0.0000382177466297395      1.00001161593209      0      0
0.0000382177466297395      0.0000387468042333134      1.00001177672848      0      0
0.0000387468042333134      0.0000392831857105477      1.00001193975064      0      0
0.0000392831857105477      0.0000398269924476147      1.00001210502939      0      0
0.0000398269924476147      0.0000403783272342003      1.00001227259597      0      0
0.0000403783272342003      0.0000409372942829333      1.00001244248204      0      0
0.0000409372942829333      0.0000415039992490831      1.00001261471970      0      0
0.0000415039992490831      0.000042078549250531      1.00001278934150      0      0
0.000042078549250531      0.0000426610528880173      1.00001296638044      0      0
0.0000426610528880173      0.0000432516202656688      1.00001314586999      0      0
0.0000432516202656688      0.0000438503630118107      1.00001332784404      0      0
0.0000438503630118107      0.0000444573943000663      1.00001351233700      0      0
0.0000444573943000663      0.0000450728288707489      1.00001369938373      0      0
0.0000450728288707489      0.0000456967830525504      1.00001388901958      0      0
0.0000456967830525504      0.0000463293747845289      1.00001408128037      0      0
0.0000463293747845289      0.0000469707236384016      1.00001427620245      0      0
0.0000469707236384016      0.0000476209508411464      1.00001447382264      0      0
0.0000476209508411464      0.0000482801792979158      1.00001467417829      0      0
0.0000482801792979158      0.0000489485336152684      1.00001487730727      0      0
0.0000489485336152684      0.0000496261401247217      1.00001508324795      0      0
0.0000496261401247217      0.0000503131269066316      1.00001529203925      0      0
0.0000503131269066316      0.0000510096238144011      1.00001550372063      0      0
0.0000510096238144011      0.000051715762499026      1.00001571833208      0      0
0.000051715762499026      0.000052431676433979      1.00001593591416      0      0
0.000052431676433979      0.0000531575009404385      1.00001615650800      0      0
0.0000531575009404385      0.0000538933732128671      1.00001638015526      0      0
0.0000538933732128671      0.0000546394323449439      1.00001660689821      0      0
0.0000546394323449439      0.0000553958193558558      1.00001683677969      0      0
0.0000553958193558558      0.0000561626772169526      1.00001706984316      0      0
0.0000561626772169526      0.0000569401508787716      1.00001730613263      0      0
0.0000569401508787716      0.0000577283872984359      1.00001754569277      0      0
0.0000577283872984359      0.0000585275354674316      1.00001778856884      0      0
0.0000585275354674316      0.0000593377464397706      1.00001803480674      0      0
0.0000593377464397706      0.0000601591733605423      1.00001828445298      0      0
0.0000601591733605423      0.0000609919714948611      1.00001853755475      0      0
0.0000609919714948611      0.0000618362982572143      1.00001879415987      0      0
0.0000618362982572143      0.0000626923132412161      1.00001905431683      0      0
0.0000626923132412161      0.0000635601782497746      1.00001931807478      0      0
0.0000635601782497746      0.0000644400573256746      1.00001958548355      0      0
0.0000644400573256746      0.0000653321167825856      1.00001985659369      0      0
0.0000653321167825856      0.0000662365252364977      1.00002013145641      0      0
0.0000662365252364977      0.0000671534536375933      1.00002041012364      0      0
0.0000671534536375933      0.0000680830753025601      1.00002069264805      0      0
0.0000680830753025601      0.0000690255659473509      1.00002097908302      0      0
0.0000690255659473509      0.0000699811037203975      1.00002126948266      0      0
0.0000699811037203975      0.0000709498692362838      1.00002156390185      0      0
0.0000709498692362838      0.0000719320456098856      1.00002186239621      0      0
0.0000719320456098856      0.0000729278184909828      1.00002216502214      0      0
0.0000729278184909828      0.0000739373760993502      1.00002247183683      0      0
0.0000739373760993502      0.0000749609092603353      1.00002278289823      0      0
0.0000749609092603353      0.0000759986114409274      1.00002309826513      0      0
0.0000759986114409274      0.0000770506787863264      1.00002341799711      0      0
0.0000770506787863264      0.0000781173101570184      1.00002374215458      0      0
0.0000781173101570184      0.0000791987071663636      1.00002407079878      0      0
0.0000791987071663636      0.0000802950742187053      1.00002440399181      0      0
0.0000802950742187053      0.000081406618548006      1.00002474179661      0      0
0.000081406618548006      0.0000825335502570186      1.00002508427702      0      0
0.0000825335502570186      0.0000836760823569998      1.00002543149773      0      0
0.0000836760823569998      0.0000848344308079731      1.00002578352434      0      0
0.0000848344308079731      0.0000860088145595493      1.00002614042337      0      0
0.0000860088145595493      0.0000871994555923124      1.00002650226225      0      0
0.0000871994555923124      0.0000884065789597775      1.00002686910933      0      0
0.0000884065789597775      0.0000896304128309307      1.00002724103392      0      0
0.0000896304128309307      0.0000908711885333572      1.00002761810629      0      0
0.0000908711885333572      0.0000921291405969664      1.00002800039767      0      0
0.0000921291405969664      0.0000934045067983223      1.00002838798029      0      0
0.0000934045067983223      0.0000946975282055884      1.00002878092738      0      0
0.0000946975282055884      0.0000960084492240934      1.00002917931315      0      0
0.0000960084492240934      0.0000973375176425286      1.00002958321289      0      0
0.0000973375176425286      0.000098684984679785      1.00002999270289      0      0
0.000098684984679785      0.000100051105032438      1.00003040786051      0      0
0.000100051105032438      0.000101436136922889      1.00003082876418      0      0
0.000101436136922889      0.000102840342148178      1.00003125549341      0      0
0.000102840342148178      0.000104263986129461      1.00003168812882      0      0
0.000104263986129461      0.000105707337962187      1.00003212675214      0      0
0.000105707337962187      0.00010717067046696      1.00003257144622      0      0
0.00010717067046696      0.000108654260241103      1.00003302229507      0      0
0.000108654260241103      0.000110158387710945      1.00003347938386      0      0
0.000110158387710945      0.000111683337184825      1.00003394279893      0      0
0.000111683337184825      0.000113229396906833      1.00003441262783      0      0
0.000113229396906833      0.00011479685911129      1.00003488895931      0      0
0.00011479685911129      0.000116386020077991      1.00003537188333      0      0
0.000116386020077991      0.000117997180188201      1.00003586149113      0      0
0.000117997180188201      0.00011963064398144      1.00003635787520      0      0
0.00011963064398144      0.00012128672021304      1.00003686112928      0      0
0.00012128672021304      0.00012296572191251      1.00003737134845      0      0
0.00012296572191251      0.000124667966442703      1.00003788862908      0      0
0.000124667966442703      0.000126393775559803      1.00003841306887      0      0
0.000126393775559803      0.000128143475474143      1.00003894476690      0      0
0.000128143475474143      0.000129917396911867      1.00003948382357      0      0
0.000129917396911867      0.000131715875177439      1.00004003034073      0      0
0.000131715875177439      0.000133539250217029      1.00004058442158      0      0
0.000133539250217029      0.00013538786668276      1.00004114617079      0      0
0.00013538786668276      0.000137262073997862      1.00004171569445      0      0
0.000137262073997862      0.000139162226422714      1.00004229310014      0      0
0.000139162226422714      0.00014108868312181      1.00004287849691      0      0
0.00014108868312181      0.000143041808231644      1.00004347199533      0      0
0.000143041808231644      0.000145021970929542      1.00004407370748      0      0
0.000145021970929542      0.00014702954550344      1.00004468374702      0      0
0.00014702954550344      0.000149064911422635      1.00004530222915      0      0
0.000149064911422635      0.00015112845340951      1.00004592927069      0      0
0.00015112845340951      0.000153220561512254      1.00004656499005      0      0
0.000153220561512254      0.000155341631178586      1.00004720950730      0      0
0.000155341631178586      0.000157492063330508      1.00004786294417      0      0
0.000157492063330508      0.000159672264440082      1.00004852542404      0      0
0.000159672264440082      0.00016188264660626      1.00004919707204      0      0
0.00016188264660626      0.000164123627632783      1.00004987801500      0      0
0.000164123627632783      0.00016639563110715      1.00005056838152      0      0
0.00016639563110715      0.000168699086480686      1.00005126830197      0      0
0.000168699086480686      0.000171034429149716      1.00005197790852      0      0
0.000171034429149716      0.00017340210053786      1.00005269733517      0      0
0.00017340210053786      0.000175802548179476      1.00005342671778      0      0
0.000175802548179476      0.000178236225804249      1.00005416619409      0      0
0.000178236225804249      0.000180703593422953      1.00005491590372      0      0
0.000180703593422953      0.000183205117414405      1.00005567598824      0      0
0.000183205117414405      0.000185741270613619      1.00005644659119      0      0
0.000185741270613619      0.000188312532401177      1.00005722785806      0      0
0.000188312532401177      0.000190919388793845      1.00005801993638      0      0
0.000190919388793845      0.000193562332536437      1.00005882297570      0      0
0.000193562332536437      0.000196241863194957      1.00005963712765      0      0
0.000196241863194957      0.000198958487251018      1.00006046254596      0      0
0.000198958487251018      0.000201712718197586      1.00006129938647      0      0
0.000201712718197586      0.000204505076636033      1.00006214780718      0      0
0.000204505076636033      0.000207336090374545      1.00006300796828      0      0
0.000207336090374545      0.000210206294527884      1.00006388003217      0      0
0.000210206294527884      0.000213116231618538      1.00006476416349      0      0
0.000213116231618538      0.000216066451679264      1.00006566052916      0      0
0.000216066451679264      0.000219057512357059      1.00006656929841      0      0
0.000219057512357059      0.000222089979018563      1.00006749064280      0      0
0.000222089979018563      0.000225164424856924      1.00006842473627      0      0
0.000225164424856924      0.000228281431000144      1.00006937175516      0      0
0.000228281431000144      0.00023144158662092      1.00007033187825      0      0
0.00023144158662092      0.000234645489048012      1.00007130528678      0      0
0.000234645489048012      0.000237893743879147      1.00007229216451      0      0
0.000237893743879147      0.000241186965095492      1.00007329269774      0      0
0.000241186965095492      0.000244525775177701      1.00007430707531      0      0
0.000244525775177701      0.000247910805223583      1.00007533548872      0      0
0.000247910805223583      0.000251342695067386      1.00007637813209      0      0
0.000251342695067386      0.000254822093400743      1.00007743520221      0      0
0.000254822093400743      0.00025834965789528      1.00007850689862      0      0
0.00025834965789528      0.000261926055326934      1.00007959342359      0      0
0.000261926055326934      0.000265551961701985      1.00008069498219      0      0
0.000265551961701985      0.00026922806238483      1.00008181178234      0      0
0.00026922806238483      0.000272955052227537      1.00008294403481      0      0
0.000272955052227537      0.000276733635701177      1.00008409195331      0      0
0.000276733635701177      0.000280564527028988      1.00008525575446      0      0
0.000280564527028988      0.000284448450321376      1.00008643565791      0      0
0.000284448450321376      0.000288386139712781      1.00008763188634      0      0
0.000288386139712781      0.000292378339500449      1.00008884466548      0      0
0.000292378339500449      0.000296425804285111      1.00009007422421      0      0
0.000296425804285111      0.000300529299113624      1.00009132079455      0      0
0.000300529299113624      0.000304689599623573      1.00009258461174      0      0
0.000304689599623573      0.000308907492189884      1.00009386591425      0      0
0.000308907492189884      0.000313183774073464      1.00009516494385      0      0
0.000313183774073464      0.000317519253571897      1.00009648194567      0      0
0.000317519253571897      0.000321914750172228      1.00009781716821      0      0
0.000321914750172228      0.000326371094705861      1.00009917086338      0      0
0.000326371094705861      0.000330889129505603      1.00010054328661      0      0
0.000330889129505603      0.000335469708564879      1.00010193469683      0      0
0.000335469708564879      0.000340113697699154      1.00010334535655      0      0
0.000340113697699154      0.000344821974709588      1.00010477553190      0      0
0.000344821974709588      0.000349595429548956      1.00010622549272      0      0
0.000349595429548956      0.000354434964489868      1.00010769551251      0      0
0.000354434964489868      0.000359341494295315      1.00010918586861      0      0
0.000359341494295315      0.000364315946391572      1.00011069684217      0      0
0.000364315946391572      0.000369359261043507      1.00011222871819      0      0
0.000369359261043507      0.000374472391532301      1.00011378178563      0      0
0.000374472391532301      0.00037965630433564      1.00011535633746      0      0
0.00037965630433564      0.000384911979310397      1.00011695267066      0      0
0.000384911979310397      0.000390240409877844      1.00011857108631      0      0
0.000390240409877844      0.000395642603211426      1.00012021188968      0      0
0.000395642603211426      0.000401119580427133      1.00012187539022      0      0
0.000401119580427133      0.000406672376776519      1.00012356190166      0      0
0.000406672376776519      0.000412302041842373      1.00012527174206      0      0
0.000412302041842373      0.000418009639737117      1.00012700523388      0      0
0.000418009639737117      0.000423796249303941      1.00012876270401      0      0
0.000423796249303941      0.000429662964320725      1.00013054448389      0      0
0.000429662964320725      0.000435610893706785      1.00013235090947      0      0
0.000435610893706785      0.000441641161732474      1.00013418232138      0      0
0.000441641161732474      0.000447754908231697      1.00013603906496      0      0
0.000447754908231697      0.000453953288817359      1.00013792149029      0      0
0.000453953288817359      0.000460237475099795      1.00013982995228      0      0
0.000460237475099795      0.000466608654908228      1.00014176481074      0      0
0.000466608654908228      0.000473068032515292      1.00014372643044      0      0
0.000473068032515292      0.000479616828864662      1.00014571518121      0      0
0.000479616828864662      0.000486256281801832      1.00014773143795      0      0
0.000486256281801832      0.000492987646308097      1.00014977558073      0      0
0.000492987646308097      0.000499812194737762      1.00015184799488      0      0
0.000499812194737762      0.000506731217058643      1.00015394907104      0      0
0.000506731217058643      0.0005137460210959      1.00015607920525      0      0
0.0005137460210959      0.000520857932779231      1.00015823879895      0      0
0.000520857932779231      0.000528068296393506      1.00016042825921      0      0
0.000528068296393506      0.000535378474832857      1.00016264799864      0      0
0.000535378474832857      0.000542789849858294      1.00016489843556      0      0
0.000542789849858294      0.000550303822358882      1.00016717999407      0      0
0.000550303822358882      0.000557921812616533      1.00016949310413      0      0
0.000557921812616533      0.000565645260574473      1.00017183820155      0      0
0.000565645260574473      0.00057347562610941      1.00017421572826      0      0
0.00057347562610941      0.000581414389307485      1.00017662613221      0      0
0.000581414389307485      0.000589463050744029      1.00017906986752      0      0
0.000589463050744029      0.000597623131767208      1.00018154739458      0      0
0.000597623131767208      0.000605896174785581      1.00018405918017      0      0
0.000605896174785581      0.000614283743559644      1.00018660569745      0      0
0.000614283743559644      0.000622787423497414      1.00018918742611      0      0
0.000622787423497414      0.000631408821954096      1.00019180485246      0      0
0.000631408821954096      0.000640149568535908      1.00019445846950      0      0
0.000640149568535908      0.000649011315408104      1.00019714877704      0      0
0.000649011315408104      0.000657995737607266      1.00019987628177      0      0
0.000657995737607266      0.000667104533357915      1.00020264149734      0      0
0.000667104533357915      0.00067633942439351      1.00020544494449      0      0
0.00067633942439351      0.000685702156281888      1.00020828715110      0      0
0.000685702156281888      0.000695194498755206      1.00021116865238      0      0
0.000695194498755206      0.000704818246044455      1.00021408999095      0      0
0.000704818246044455      0.000714575217218609      1.00021705171672      0      0
0.000714575217218609      0.000724467256528451      1.00022005438731      0      0
0.000724467256528451      0.000734496233755185      1.00022309856811      0      0
0.000734496233755185      0.000744664044563847      1.00022618483198      0      0
0.000744664044563847      0.000754972610861632      1.00022931376008      0      0
0.000754972610861632      0.000765423881161163      1.00023248594114      0      0
0.000765423881161163      0.0007760198309488      1.00023570197243      0      0
0.0007760198309488      0.000786762463058045      1.00023896245899      0      0
0.000786762463058045      0.00079765380804811      1.00024226801461      0      0
0.00079765380804811      0.000808695924587738      1.00024561926126      0      0
0.000808695924587738      0.000819890899844323      1.00024901682942      0      0
0.000819890899844323      0.00083124084987843      1.00025246135856      0      0
0.00083124084987843      0.000842747920043766      1.00025595349671      0      0
0.000842747920043766      0.000854414285392693      1.00025949390074      0      0
0.000854414285392693      0.000866242151087355      1.00026308323670      0      0
0.000866242151087355      0.000878233752816494      1.00026672217983      0      0
0.000878233752816494      0.000890391357218039      1.00027041141463      0      0
0.000890391357218039      0.000902717262307538      1.00027415163495      0      0
0.000902717262307538      0.000915213797912533      1.00027794354419      0      0
0.000915213797912533      0.000927883326112938      1.00028178785544      0      0
0.000927883326112938      0.000940728241687513      1.00028568529159      0      0
0.000940728241687513      0.000953750972566528      1.00028963658547      0      0
0.000953750972566528      0.000966953980290686      1.00029364247999      0      0
0.000966953980290686      0.000980339760476396      1.00029770372825      0      0
0.000980339760476396      0.000993910843287497      1.00030182109373      0      0
0.000993910843287497      0.0010076697939135      1.00030599535042      0      0
0.0010076697939135      0.00102161921305448      1.00031022728294      0      0
0.00102161921305448      0.0010357617374126      1.00031451768667      0      0
0.0010357617374126      0.00105010004019057      1.00031886736778      0      0
0.00105010004019057      0.00106463683159689      1.00032327714352      0      0
0.00106463683159689      0.00107937485935813      1.00032774784263      0      0
0.00107937485935813      0.00109431690923832      1.00033228030536      0      0
0.00109431690923832      0.00110946580556549      1.00033687538293      0      0
0.00110946580556549      0.00112482441176555      1.00034153393820      0      0
0.00112482441176555      0.00114039563090349      1.00034625684686      0      0
0.00114039563090349      0.00115618240623217      1.00035104499577      0      0
0.00115618240623217      0.00117218772174859      1.00035589928356      0      0
0.00117218772174859      0.00118841460275796      1.00036082062288      0      0
0.00118841460275796      0.00120486611644553      1.00036580993673      0      0
0.00120486611644553      0.00122154537245635      1.00037086816256      0      0
0.00122154537245635      0.00123845552348304      1.00037599624973      0      0
0.00123845552348304      0.00125559976586171      1.00038119516071      0      0
0.00125559976586171      0.00127298134017614      1.00038646587169      0      0
0.00127298134017614      0.00129060353187029      1.00039180937150      0      0
0.00129060353187029      0.00130846967186935      1.00039722666300      0      0
0.00130846967186935      0.00132658313720929      1.00040271876316      0      0
0.00132658313720929      0.00134494735167523      1.00040828670121      0      0
0.00134494735167523      0.00136356578644858      1.00041393152358      0      0
0.00136356578644858      0.00138244196076317      1.00041965428716      0      0
0.00138244196076317      0.00140157944257044      1.00042545606645      0      0
0.00140157944257044      0.00142098184921384      1.00043133795007      0      0
0.00142098184921384      0.00144065284811262      1.00043730103922      0      0
0.00144065284811262      0.00146059615745496      1.00044334645321      0      0
0.00146059615745496      0.00148081554690089      1.00044947532618      0      0
0.00148081554690089      0.00150131483829471      1.00045568880554      0      0
0.00150131483829471      0.00152209790638749      1.00046198805578      0      0
0.00152209790638749      0.00154316867956938      1.00046837425878      0      0
0.00154316867956938      0.00156453114061223      1.00047484861141      0      0
0.00156453114061223      0.00158618932742236      1.00048141232586      0      0
0.00158618932742236      0.00160814733380381      1.00048806663133      0      0
0.00160814733380381      0.00163040931023216      1.00049481277472      0      0
0.00163040931023216      0.00165297946463904      1.00050165202016      0      0
0.00165297946463904      0.00167586206320748      1.00050858564870      0      0
0.00167586206320748      0.00169906143117836      1.00051561495853      0      0
0.00169906143117836      0.00172258195366789      1.00052274126546      0      0
0.00172258195366789      0.00174642807649655      1.00052996590338      0      0
0.00174642807649655      0.00177060430702936      1.00053729022454      0      0
0.00177060430702936      0.00179511521502795      1.00054471559974      0      0
0.00179511521502795      0.00181996543351421      1.00055224341854      0      0
0.00181996543351421      0.00184515965964614      1.00055987508945      0      0
0.00184515965964614      0.00187070265560561      1.00056761204020      0      0
0.00187070265560561      0.00189659924949857      1.00057545571798      0      0
0.00189659924949857      0.00192285433626758      1.00058340758973      0      0
0.00192285433626758      0.00194947287861711      1.00059146914234      0      0
0.00194947287861711      0.00197645990795156      1.00059964188299      0      0
0.00197645990795156      0.00200382052532629      1.00060792733933      0      0
0.00200382052532629      0.00203155990241182      1.00061632705981      0      0
0.00203155990241182      0.00205968328247135      1.00062484261402      0      0
0.00205968328247135      0.00208819598135186      1.00063347559303      0      0
0.00208819598135186      0.00211710338848892      1.00064222760990      0      0
0.00211710338848892      0.00214641096792534      1.00065110029997      0      0
0.00214641096792534      0.00217612425934403      1.00066009532090      0      0
0.00217612425934403      0.00220624887911509      1.00066921435233      0      0
0.00220624887911509      0.00223679052135739      1.00067845909557      0      0
0.00223679052135739      0.00226775495901488      1.00068783127443      0      0
0.00226775495901488      0.00229914804494778      1.00069733263741      0      0
0.00229914804494778      0.00233097571303889      1.00070696495964      0      0
0.00233097571303889      0.00236324397931521      1.00071673004145      0      0
0.00236324397931521      0.00239595894308506      1.00072662970369      0      0
0.00239595894308506      0.00242912678809096      1.00073666578708      0      0
0.00242912678809096      0.00246275378367852      1.00074684016072      0      0
0.00246275378367852      0.00249684628598141      1.00075715472822      0      0
0.00249684628598141      0.00253141073912281      1.00076761141677      0      0
0.00253141073912281      0.0025664536764335      1.00077821216586      0      0
0.0025664536764335      0.00260198172168671      1.00078895894461      0      0
0.00260198172168671      0.00263800159035023      1.00079985376799      0      0
0.00263800159035023      0.00267452009085567      1.00081089866815      0      0
0.00267452009085567      0.00271154412588544      1.00082209568323      0      0
0.00271154412588544      0.00274908069367747      1.00083344690459      0      0
0.00274908069367747      0.00278713688934801      1.00084495446260      0      0
0.00278713688934801      0.00282571990623272      1.00085662047495      0      0
0.00282571990623272      0.00286483703724639      1.00086844711288      0      0
0.00286483703724639      0.00290449567626138      1.00088043660318      0      0
0.00290449567626138      0.00294470331950526      1.00089259114258      0      0
0.00294470331950526      0.0029854675669777      1.00090491299997      0      0
0.0029854675669777      0.00302679612388701      1.00091740449083      0      0
0.00302679612388701      0.0030686968021066      1.00093006788954      0      0
0.0030686968021066      0.00311117752165154      1.00094290559027      0      0
0.00311117752165154      0.0031542463121756      1.00095591996415      0      0
0.0031542463121756      0.00319791131448903      1.00096911340321      0      0
0.00319791131448903      0.00324218078209728      1.00098248841249      0      0
0.00324218078209728      0.0032870630827611      1.00099604740335      0      0
0.0032870630827611      0.00333256670007821      1.00100979295861      0      0
0.00333256670007821      0.00337870023508683      1.00102372758010      0      0
0.00337870023508683      0.00342547240789146      1.00103785387120      0      0
0.00342547240789146      0.00347289205931113      1.00105217446319      0      0
0.00347289205931113      0.00352096815255051      1.00106669196770      0      0
0.00352096815255051      0.00356970977489406      1.00108140914338      0      0
0.00356970977489406      0.00361912613942378      1.00109632862652      0      0
0.00361912613942378      0.0036692265867606      1.00111145328650      0      0
0.0036692265867606      0.00372002058682995      1.00112678580384      0      0
0.00372002058682995      0.00377151774065175      1.00114232914630      0      0
0.00377151774065175      0.00382372778215516      1.00115808605088      0      0
0.00382372778215516      0.00387666058001854      1.00117405957830      0      0
0.00387666058001854      0.00393032613953476      1.00119025253056      0      0
0.00393032613953476      0.0039847346045024      1.00120666805481      0      0
0.0039847346045024      0.00403989625914312      1.00122330903415      0      0
0.00403989625914312      0.00409582153004557      1.00124017868074      0      0
0.00409582153004557      0.00415252098813623      1.00125727999711      0      0
0.00415252098813623      0.00421000535067748      1.00127461621205      0      0
0.00421000535067748      0.0042682854832934      1.00129219051225      0      0
0.0042682854832934      0.00432737240202355      1.00131000607859      0      0
0.00432737240202355      0.00438727727540519      1.00132806633906      0      0
0.00438727727540519      0.00444801142658443      1.00134637440908      0      0
0.00444801142658443      0.00450958633545639      1.00136493391791      0      0
0.00450958633545639      0.00457201364083525      1.00138374804262      0      0
0.00457201364083525      0.00463530514265407      1.00140282040899      0      0
0.00463530514265407      0.00469947280419532      1.00142215451067      0      0
0.00469947280419532      0.00476452875435209      1.00144175375331      0      0
0.00476452875435209      0.0048304852899207      1.00146162202800      0      0
0.0048304852899207      0.00489735487792503      1.00148176267538      0      0
0.00489735487792503      0.00496515015797302      1.00150217959250      0      0
0.00496515015797302      0.00503388394464577      1.00152287656872      0      0
0.00503388394464577      0.00510356922991978      1.00154385712986      0      0
0.00510356922991978      0.00517421918562266      1.00156512549837      0      0
0.00517421918562266      0.00524584716592283      1.00158668534540      0      0
0.00524584716592283      0.00531846670985373      1.00160854054176      0      0
0.00531846670985373      0.00539209154387294      1.00163069546195      0      0
0.00539209154387294      0.00546673558445676      1.00165315378476      0      0
0.00546673558445676      0.00554241294073067      1.00167591969701      0      0
0.00554241294073067      0.00561913791713623      1.00169899769654      0      0
0.00561913791713623      0.00569692501613484      1.00172239155659      0      0
0.00569692501613484      0.00577578894094906      1.00174610568778      0      0
0.00577578894094906      0.00585574459834172      1.00177014477886      0      0
0.00585574459834172      0.00593680710143364      1.00179451274040      0      0
0.00593680710143364      0.00601899177256026      1.00181921409052      0      0
0.00601899177256026      0.00610231414616781      1.00184425380018      0      0
0.00610231414616781      0.0061867899717497      1.00186963599353      0      0
0.0061867899717497      0.0062724352168234      1.00189536514912      0      0
0.0062724352168234      0.00635926606994866      1.00192144654107      0      0
0.00635926606994866      0.00644729894378739      1.00194788469980      0      0
0.00644729894378739      0.00653655047820597      1.00197468395658      0      0
0.00653655047820597      0.00662703754342055      1.00200184969522      0      0
0.00662703754342055      0.00671877724318579      1.00202938711554      0      0
0.00671877724318579      0.00681178691802782      1.00205730057363      0      0
0.00681178691802782      0.00690608414852187      1.00208559513544      0      0
0.00690608414852187      0.00700168675861542      1.00211427662988      0      0
0.00700168675861542      0.00709861281899715      1.00214335005853      0      0
0.00709861281899715      0.00719688065051277      1.00217282002431      0      0
0.00719688065051277      0.00729650882762788      1.00220269222948      0      0
0.00729650882762788      0.00739751618193895      1.00223297273282      0      0
0.00739751618193895      0.00749992180573285      1.00226366656482      0      0
0.00749992180573285      0.00760374505559565      1.00229477863863      0      0
0.00760374505559565      0.00770900555607137      1.00232631507501      0      0
0.00770900555607137      0.00781572320337137      1.00235828225317      0      0
0.00781572320337137      0.00792391816913513      1.00239068547264      0      0
0.00792391816913513      0.00803361090424307      1.00242352982713      0      0
0.00803361090424307      0.00814482214268214      1.00245682162857      0      0
0.00814482214268214      0.00825757290546495      1.00249056773804      0      0
0.00825757290546495      0.00837188450460311      1.00252477402783      0      0
0.00837188450460311      0.0084877785471356      1.00255944570808      0      0
0.0084877785471356      0.00860527693921294      1.00259458894160      0      0
0.00860527693921294      0.00872440189023784      1.00263021100494      0      0
0.00872440189023784      0.0088451759170632      1.00266631874319      0      0
0.0088451759170632      0.00896762184824822      1.00270291783269      0      0
0.00896762184824822      0.00909176282837339      1.00274001400826      0      0
0.00909176282837339      0.00921762232241531      1.00277761434270      0      0
0.00921762232241531      0.009345224120182      1.00281572665400      0      0
0.009345224120182      0.00947459234080956      1.00285435793715      0      0
0.00947459234080956      0.00960575143732124      1.00289351408546      0      0
0.00960575143732124      0.0097387262012494      1.00293320127378      0      0
0.0097387262012494      0.00987354176732169      1.00297342708848      0      0
0.00987354176732169      0.0100102236182119      1.00301419990190      0      0
0.0100102236182119      0.0101487975893568      1.00305552733732      0      0
0.0101487975893568      0.0102892898738392      1.00309741579218      0      0
0.0102892898738392      0.0104317270273393      1.00313987159250      0      0
0.0104317270273393      0.0105761359731542      1.00318290235187      0      0
0.0105761359731542      0.0107225440072866      1.00322651692858      0      0
0.0107225440072866      0.0108709788036044      1.00327072406017      0      0
0.0108709788036044      0.0110214684190717      1.00331553123779      0      0
0.0110214684190717      0.0111740412990521      1.00336094504933      0      0
0.0111740412990521      0.0113287262826851      1.00340697259297      0      0
0.0113287262826851      0.0114855526083377      1.00345362246540      0      0
0.0114855526083377      0.0116445499191305      1.00350090433192      0      0
0.0116445499191305      0.0118057482685412      1.00354882753929      0      0
0.0118057482685412      0.0119691781260852      1.00359740013573      0      0
0.0119691781260852      0.0121348703830748      1.00364662921144      0      0
0.0121348703830748      0.0123028563584581      1.00369652221457      0      0
0.0123028563584581      0.0124731678047393      1.00374708804063      0      0
0.0124731678047393      0.0126458369139802      1.00379833695206      0      0
0.0126458369139802      0.0128208963238851      1.00385027942893      0      0
0.0128208963238851      0.0129983791239701      1.00390292493325      0      0
0.0129983791239701      0.0131783188618175      1.00395628158834      0      0
0.0131783188618175      0.0133607495494169      1.00401035700058      0      0
0.0133607495494169      0.0135457056695945      1.00406515956151      0      0
0.0135457056695945      0.0137332221825303      1.00412069924392      0      0
0.0137332221825303      0.0139233345323668      1.00417698732805      0      0
0.0139233345323668      0.0141160786539086      1.00423403528473      0      0
0.0141160786539086      0.0143114909794141      1.00429185361408      0      0
0.0143114909794141      0.0145096084454827      1.00435045142402      0      0
0.0145096084454827      0.0147104685000363      1.00440983700327      0      0
0.0147104685000363      0.0149141091093971      1.00447001899206      0      0
0.0149141091093971      0.0151205687654648      1.00453100740359      0      0
0.0151205687654648      0.0153298864929916      1.00459281388195      0      0
0.0153298864929916      0.0155421018569589      1.00465545106949      0      0
0.0155421018569589      0.015757254970056      1.00471893147736      0      0
0.015757254970056      0.0159753865002618      1.00478326650926      0      0
0.0159753865002618      0.0161965376785319      1.00484846616707      0      0
0.0161965376785319      0.0164207503065923      1.00491453957262      0      0
0.0164207503065923      0.0166480667648403      1.00498149600868      0      0
0.0166480667648403      0.0168785300203555      1.00504934593724      0      0
0.0168785300203555      0.0171121836350213      1.00511810149643      0      0
0.0171121836350213      0.0173490717737588      1.00518777625708      0      0
0.0173490717737588      0.017589239212875      1.00525838437844      0      0
0.017589239212875      0.0178327313485262      1.00532993956750      0      0
0.0178327313485262      0.0180795942052988      1.00540245430863      0      0
0.0180795942052988      0.0183298744449088      1.00547593968554      0      0
0.0183298744449088      0.0185836193750216      1.00555040584955      0      0
0.0185836193750216      0.0188408769581945      1.00562586292046      0      0
0.0188408769581945      0.0191016958209418      1.00570232194787      0      0
0.0191016958209418      0.0193661252629267      1.00577979555984      0      0
0.0193661252629267      0.0196342152662799      1.00585829806709      0      0
0.0196342152662799      0.0199060165050465      1.00593784500499      0      0
0.0199060165050465      0.0201815803547652      1.00601845229779      0      0
0.0201815803547652      0.0204609589021785      1.00610013534917      0      0
0.0204609589021785      0.0207442049550786      1.00618290836924      0      0
0.0207442049550786      0.0210313720522889      1.00626678415051      0      0
0.0210313720522889      0.0213225144737837      1.00635177434789      0      0
0.0213225144737837      0.0216176872509482      1.00643789015675      0      0
0.0216176872509482      0.0219169461769806      1.00652514316891      0      0
0.0219169461769806      0.0222203478174381      1.00661354614767      0      0
0.0222203478174381      0.0225279495209286      1.00670311350304      0      0
0.0225279495209286      0.0228398094299506      1.00679386134631      0      0
0.0228398094299506      0.0231559864918837      1.00688580712585      0      0
0.0231559864918837      0.0234765404701303      1.00697896895696      0      0
0.0234765404701303      0.0238015319554124      1.00707336483055      0      0
0.0238015319554124      0.0241310223772239      1.00716901190368      0      0
0.0241310223772239      0.0244650740154424      1.00726592604201      0      0
0.0244650740154424      0.0248037500121009      1.00736412171271      0      0
0.0248037500121009      0.025147114383323      1.00746361223890      0      0
0.025147114383323      0.0254952320314234      1.00756441034415      0      0
0.0254952320314234      0.025848168757175      1.00766652885679      0      0
0.025848168757175      0.0262059912722472      1.00776998141787      0      0
0.0262059912722472      0.0265687672118152      1.00787478304660      0      0
0.0265687672118152      0.0269365651473444      1.00798095045531      0      0
0.0269365651473444      0.0273094545995519      1.00808850206263      0      0
0.0273094545995519      0.0276875060515468      1.00819745771498      0      0
0.0276875060515468      0.0280707909621536      1.00830783817986      0      0
0.0280707909621536      0.0284593817794181      1.00841966451198      0      0
0.0284593817794181      0.0288533519543027      1.00853295740863      0      0
0.0288533519543027      0.0292527759545692      1.00864773666485      0      0
0.0292527759545692      0.0296577292788545      1.00876402081468      0      0
0.0296577292788545      0.0300682884709421      1.00888182700888      0      0
0.0300682884709421      0.0304845311342295      1.00900117113824      0      0
0.0304845311342295      0.0309065359463971      1.00912206817360      0      0
0.0309065359463971      0.0313343826742795      1.00924453266279      0      0
0.0313343826742795      0.0317681521889432      1.00936857930616      0      0
0.0317681521889432      0.0322079264809726      1.00949422352641      0      0
0.0322079264809726      0.0326537886759678      1.00962148195505      0      0
0.0326537886759678      0.033105823050257      1.00975037277436      0      0
0.033105823050257      0.033564115046826      1.00988091587676      0      0
0.033564115046826      0.0340287512914689      1.01001313282943      0      0
0.0340287512914689      0.0344998196091616      1.01014704665679      0      0
0.0344998196091616      0.0349774090406628      1.01028268147461      0      0
0.0349774090406628      0.0354616098593442      1.01042006202456      0      0
0.0354616098593442      0.0359525135882537      1.01055921316580      0      0
0.0359525135882537      0.0364502130174152      1.01070015938108      0      0
0.0364502130174152      0.0369548022213675      1.01084292434937      0      0
0.0369548022213675      0.0374663765769464      1.01098753062612      0      0
0.0374663765769464      0.0379850327813123      1.01113399945857      0      0
0.0379850327813123      0.0385108688702281      1.01128235074819      0      0
0.0385108688702281      0.0390439842365898      1.01143260315716      0      0
0.0390439842365898      0.0395844796492134      1.01158477434244      0      0
0.0395844796492134      0.0401324572718825      1.01173888129072      0      0
0.0401324572718825      0.0406880206826587      1.01189494072011      0      0
0.0406880206826587      0.0412512748934598      1.01205296951134      0      0
0.0412512748934598      0.0418223263699098      1.01221298513134      0      0
0.0418223263699098      0.0424012830514618      1.01237500601513      0      0
0.0424012830514618      0.0429882543718015      1.01253905187818      0      0
0.0429882543718015      0.0435833512795317      1.01270514393812      0      0
0.0435833512795317      0.0441866862591436      1.01287330503365      0      0
0.0441866862591436      0.0447983733522791      1.01304355963643      0      0
0.0447983733522791      0.0454185281792862      1.01321593375998      0      0
0.0454185281792862      0.0460472679610735      1.01339045477622      0      0
0.0460472679610735      0.0466847115412677      1.01356715115592      0      0
0.0466847115412677      0.0473309794086762      1.01374605215292      0      0
0.0473309794086762      0.047986193720063      1.01392718745441      0      0
0.047986193720063      0.0486504783232378      1.01411058681971      0      0
0.0486504783232378      0.0493239587804657      1.01429627972921      0      0
0.0493239587804657      0.0500067623922011      1.01448429506286      0      0
0.0500067623922011      0.0506990182211494      1.01467466082460      0      0
0.0506990182211494      0.0514008571166629      1.01486740392504      0      0
0.0514008571166629      0.0521124117394733      1.01506255003101      0      0
0.0521124117394733      0.0528338165867671      1.01526012348607      0      0
0.0528338165867671      0.0535652080176086      1.01546014730240      0      0
0.0535652080176086      0.0543067242787134      1.01566264322065      0      0
0.0543067242787134      0.0550585055305805      1.01586763183142      0      0
0.0550585055305805      0.0558206938739848      1.01607513274958      0      0
0.0558206938739848      0.0565934333768373      1.01628516483076      0      0
0.0565934333768373      0.0573768701014157      1.01649774641843      0      0
0.0573768701014157      0.0581711521319738      1.01671289560921      0      0
0.0581711521319738      0.0589764296027321      1.01693063052458      0      0
0.0589764296027321      0.0597928547262553      1.01715096957754      0      0
0.0597928547262553      0.0606205818222245      1.01737393172375      0      0
0.0606205818222245      0.0614597673466051      1.01759953668839      0      0
0.0614597673466051      0.0623105699212211      1.01782780516121      0      0
0.0623105699212211      0.0631731503637371      1.01805875895418      0      0
0.0631731503637371      0.0640476717180559      1.01829242111790      0      0
0.0640476717180559      0.064934299285137      1.01852881601446      0      0
0.064934299285137      0.065833200654241      1.01876796934635      0      0
0.065833200654241      0.0667445457346082      1.01900990814235      0      0
0.0667445457346082      0.0676685067875737      1.01925466070256      0      0
0.0676685067875737      0.0686052584591283      1.01950225650597      0      0
0.0686052584591283      0.0695549778129301      1.01975272608472      0      0
0.0695549778129301      0.0705178443637725      1.02000610086991      0      0
0.0705178443637725      0.071494040111516      1.02026241301424      0      0
0.071494040111516      0.0724837495754901      1.02052169519686      0      0
0.0724837495754901      0.07348715982937      1.02078398041608      0      0
0.07348715982937      0.0745044605365374      1.02104930177515      0      0
0.0745044605365374      0.0755358439859309      1.02131769226643      0      0
0.0755358439859309      0.0765815051283916      1.02158918455842      0      0
0.0765815051283916      0.0776416416135129      1.02186381079012      0      0
0.0776416416135129      0.0787164538269999      1.02214160237629      0      0
0.0787164538269999      0.0798061449285455      1.02242258982682      0      0
0.0798061449285455      0.0809109208902321      1.02270680258270      0      0
0.0809109208902321      0.0820309905354643      1.02299426887054      0      0
0.0820309905354643      0.0831665655784396      1.02328501557701      0      0
0.0831665655784396      0.0843178606641673      1.02357906814402      0      0
0.0843178606641673      0.0854850934090396      1.02387645048484      0      0
0.0854850934090396      0.0866684844419658      1.02417718492109      0      0
0.0866684844419658      0.087868257446075      1.02448129213992      0      0
0.087868257446075      0.0890846392009967      1.02478879117044      0      0
0.0890846392009967      0.0903178596257262      1.02509969937815      0      0
0.0903178596257262      0.0915681518220832      1.02541403247588      0      0
0.0915681518220832      0.0928357521187732      1.02573180454947      0      0
0.0928357521187732      0.0941209001160578      1.02605302809635      0      0
0.0941209001160578      0.0954238387310435      1.02637771407525      0      0
0.0954238387310435      0.0967448142435972      1.02670587196478      0      0
0.0967448142435972      0.0980840763428988      1.02703750982914      0      0
0.0980840763428988      0.0994418781746361      1.02737263438891      0      0
0.0994418781746361      0.100818476388855      1.02771125109497      0      0
0.100818476388855      0.10221413118847      1.02805336420385      0      0
0.10221413118847      0.103629106378448      1.02839897685267      0      0
0.103629106378448      0.105063669415674      1.02874809113222      0      0
0.105063669415674      0.106518091459502      1.02910070815655      0      0
0.106518091459502      0.107992647423013      1.02945682812796      0      0
0.107992647423013      0.109487616024976      1.02981645039595      0      0
0.109487616024976      0.111003279842531      1.03017957350930      0      0
0.111003279842531      0.112539925364605      1.03054619526032      0      0
0.112539925364605      0.114097843046059      1.03091631272048      0      0
0.114097843046059      0.115677327362591      1.03128992226671      0      0
0.115677327362591      0.117278676866402      1.03166701959815      0      0
0.117278676866402      0.118902194242619      1.03204759974254      0      0
0.118902194242619      0.120548186366517      1.03243165705237      0      0
0.120548186366517      0.122216964361519      1.03281918519029      0      0
0.122216964361519      0.123908843658004      1.03321017710384      0      0
0.123908843658004      0.125624144052934      1.03360462498944      0      0
0.125624144052934      0.127363189770296      1.03400252024560      0      0
0.127363189770296      0.12912630952239      1.03440385341556      0      0
0.12912630952239      0.130913836571959      1.03480861411936      0      0
0.130913836571959      0.132726108795187      1.03521679097556      0      0
0.132726108795187      0.134563468745557      1.03562837151290      0      0
0.134563468745557      0.136426263718606      1.03604334207183      0      0
0.136426263718606      0.138314845817565      1.03646168769651      0      0
0.138314845817565      0.140229572019921      1.03688339201711      0      0
0.140229572019921      0.142170804244882      1.03730843712294      0      0
0.142170804244882      0.144138909421796      1.03773680342638      0      0
0.144138909421796      0.146134259559502      1.03816846951799      0      0
0.146134259559502      0.148157231816648      1.03860341201276      0      0
0.148157231816648      0.150208208572982      1.03904160538788      0      0
0.150208208572982      0.152287577501628      1.03948302181189      0      0
0.152287577501628      0.154395731642364      1.03992763096552      0      0
0.154395731642364      0.156533069475914      1.04037539985411      0      0
0.156533069475914      0.158699994999266      1.04082629261168      0      0
0.158699994999266      0.16089691780204      1.04128027029659      0      0
0.16089691780204      0.163124253143903      1.04173729067884      0      0
0.163124253143903      0.165382422033063      1.04219730801863      0      0
0.165382422033063      0.16767185130585      1.04266027283633      0      0
0.16767185130585      0.16999297370739      1.04312613167343      0      0
0.16999297370739      0.172346227973408      1.04359482684432      0      0
0.172346227973408      0.174732058913154      1.04406629617858      0      0
0.174732058913154      0.177150917493482      1.04454047275342      0      0
0.177150917493482      0.179603260924088      1.04501728461587      0      0
0.179603260924088      0.182089552743936      1.04549665449426      0      0
0.182089552743936      0.184610262908873      1.04597849949855      0      0
0.184610262908873      0.187165867880458      1.04646273080886      0      0
0.187165867880458      0.189756850716024      1.04694925335159      0      0
0.189756850716024      0.192383701159985      1.04743796546260      0      0
0.192383701159985      0.195046915736409      1.04792875853651      0      0
0.195046915736409      0.197746997842864      1.04842151666150      0      0
0.197746997842864      0.200484457845576      1.04891611623863      0      0
0.200484457845576      0.203259813175894      1.04941242558491      0      0
0.203259813175894      0.206073588428097      1.04991030451895      0      0
0.206073588428097      0.208926315458549      1.05040960392825      0      0
0.208926315458549      0.211818533486235      1.05091016531703      0      0
0.211818533486235      0.214750789194674      1.05141182033321      0      0
0.214750789194674      0.217723636835266      1.05191439027343      0      0
0.217723636835266      0.220737638332042      1.05241768556465      0      0
0.220737638332042      0.22379336338789      1.05292150522077      0      0
0.22379336338789      0.226891389592229      1.05342563627285      0      0
0.226891389592229      0.230032302530194      1.05392985317112      0      0
0.230032302530194      0.233216695893316      1.05443391715699      0      0
0.233216695893316      0.236445171591743      1.05493757560325      0      0
0.236445171591743      0.239718339868012      1.05544056132018      0      0
0.239718339868012      0.243036819412397      1.05594259182570      0      0
0.243036819412397      0.246401237479853      1.05644336857690      0      0
0.246401237479853      0.249812230008578      1.05694257616065      0      0
0.249812230008578      0.253270441740218      1.05743988144059      0      0
0.253270441740218      0.256776526341734      1.05793493265756      0      0
0.256776526341734      0.260331146528961      1.05842735848045      0      0
0.260331146528961      0.263934974191869      1.05891676700431      0      0
0.263934974191869      0.267588690521566      1.05940274469197      0      0
0.267588690521566      0.271292986139054      1.05988485525559      0      0
0.271292986139054      0.275048561225772      1.06036263847410      0      0
0.275048561225772      0.27885612565594      1.06083560894211      0      0
0.27885612565594      0.282716399130741      1.06130325474558      0      0
0.282716399130741      0.286630111314356      1.06176503605950      0      0
0.286630111314356      0.290598001971889      1.06222038366189      0      0
0.290598001971889      0.294620821109189      1.06266869735850      0      0
0.294620821109189      0.298699329114623      1.06310934431190      0      0
0.298699329114623      0.302834296902796      1.06354165726830      0      0
0.302834296902796      0.307026506060274      1.06396493267465      0      0
0.307026506060274      0.311276748993318      1.06437842867841      0      0
0.311276748993318      0.315585829077662      1.06478136300135      0      0
0.315585829077662      0.319954560810364      1.06517291067822      0      0
0.319954560810364      0.324383769963767      1.06555220165043      0      0
0.324383769963767      0.32887429374158      1.06591831820391      0      0
0.32887429374158      0.33342698093713      1.06627029223959      0      0
0.33342698093713      0.338042692093795      1.06660710236368      0      0
0.338042692093795      0.342722299667666      1.06692767078417      0      0
0.342722299667666      0.347466688192458      1.06723085999860      0      0
0.347466688192458      0.352276754446699      1.06751546925669      0      0
0.352276754446699      0.357153407623246      1.06778023078030      0      0
0.357153407623246      0.362097569501131      1.06802380572141      0      0
0.362097569501131      0.367110174619799      1.06824477983697      0      0
0.367110174619799      0.372192170455755      1.06844165885768      0      0
0.372192170455755      0.37734451760165      1.06861286352568      0      0
0.37734451760165      0.382568189947856      1.06875672427341      0      0
0.382568189947856      0.387864174866547      1.06887147551377      0      0
0.387864174866547      0.393233473398329      1.06895524950827      0      0
0.393233473398329      0.398677100441459      1.06900606977715      0      0
0.398677100441459      0.40419608494368      1.06902184401126      0      0
0.40419608494368      0.409791470096709      1.06900035644211      0      0
0.409791470096709      0.41546431353342      1.06893925962149      0      0
0.41546431353342      0.421215687527758      1.06883606555734      0      0
0.421215687527758      0.427046679197417      1.06868813614687      0      0
0.427046679197417      0.43295839070933      1.06849267284173      0      0
0.43295839070933      0.438951939487993      1.06824670547293      0      0
0.438951939487993      0.445028458426682      1.06794708015520      0      0
0.445028458426682      0.451189096101594      1.06759044618191      0      0
0.451189096101594      0.457435016988945      1.06717324181115      0      0
0.457435016988945      0.463767401685081      1.06669167883278      0      0
0.463767401685081      0.470187447129631      1.06614172579270      0      0
0.470187447129631      0.476696366831751      1.06551908973681      0      0
0.476696366831751      0.483295391099501      1.06481919631981      0      0
0.483295391099501      0.489985767272398      1.06403716810565      0      0
0.489985767272398      0.496768759957182      1.06316780086447      0      0
0.496768759957182      0.503645651266856      1.06220553764646      0      0
0.503645651266856      0.510617741063022      1.06114444038464      0      0
0.510617741063022      0.517686347201588      1.05997815874582      0      0
0.517686347201588      0.524852805781861      1.05869989591188      0      0
0.524852805781861      0.532118471399099      1.05730237092948      0      0
0.532118471399099      0.539484717400551      1.05577777721658      0      0
0.539484717400551      0.546952936145049      1.05411773675502      0      0
0.546952936145049      0.554524539266187      1.05231324943066      0      0
0.554524539266187      0.56220095793915      1.05035463690213      0      0
0.56220095793915      0.569983643151229      1.04823148028587      0      0
0.569983643151229      0.577874065976087      1.04593255083418      0      0
0.577874065976087      0.585873717851818      1.04344573265262      0      0
0.585873717851818      0.59398411086286      1.04075793634730      0      0
0.59398411086286      0.602206778025804      1.03785500230820      0      0
0.602206778025804      0.610543273579166      1.03472159211234      0      0
0.610543273579166      0.618995173277162      1.03134106626459      0      0
0.618995173277162      0.62756407468756      1.02769534617150      0      0
0.62756407468756      0.636251597493652      1.02376475785235      0      0
0.636251597493652      0.645059383800396      1.01952785441373      0      0
0.645059383800396      0.653989098444817      1.01496121372725      0      0
0.653989098444817      0.663042429310678      1.01003920702476      0      0
0.663042429310678      0.672221087647534      1.00473373322388      0      0
0.672221087647534      0.681526808394186      0.999013912667966      0      0
0.681526808394186      0.690961350506615      0.992845732540775      0      0
0.690961350506615      0.70052649729046      0.986191634406814      0      0
0.70052649729046      0.710224056738094      0.979010032009315      0      0
0.710224056738094      0.720055861870372      0.971254744458875      0      0
0.720055861870372      0.730023771083106      0.962874326030313      0      0
0.730023771083106      0.740129668498331      0.953811268619548      0      0
0.740129668498331      0.750375464320448      0.944001046020053      0      0
0.750375464320448      0.76076309519728      0.933370959869806      0      0
0.76076309519728      0.771294524586143      0.921838734379234      0      0
0.771294524586143      0.781971743124969      0.909310789258181      0      0
0.781971743124969      0.792796769008581      0.895680095295781      0      0
0.792796769008581      0.803771648370161      0.880823481198221      0      0
0.803771648370161      0.814898455668016      0.864598207797564      0      0
0.814898455668016      0.826179294077686      0.846837547197981      0      0
0.826179294077686      0.837616295889483      0.827344983996777      0      0
0.837616295889483      0.849211622911536      0.805886465930331      0      0
0.849211622911536      0.860967466878409      0.782179822695621      0      0
0.860967466878409      0.872886049865385      0.755879951515544      0      0
0.872886049865385      0.884969624708479      0.726557453690270      0      0
0.884969624708479      0.897220475430265      0.693666717912919      0      0
0.897220475430265      0.909640917671599      0.656496137883578      0      0
0.909640917671599      0.922233299129318      0.614086182482373      0      0
0.922233299129318      0.935      0.565084953352051      0      0
# END HISTO1D SudakovqqbarExpOutputsN2LLNor22


==> Diags_FO_Mtt_Slice/Diag_pptt_dphi_Mtt_360_400_FixedOrder.dat <==
# BEGIN PLOT
ColorForZeros=white
Title=$pp \to t\bar{t}+X$ (13 TeV LHC),   $M_{t\bar{t}}\in [360,400]$ GeV 
LegendOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO
DrawOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO  QCDN1LOMC  QCDN2LOMC  EFTN1LOMC  EFTN2LOMC
Legend=1
LegendXPos=0.70
LegendYPos=0.93
XLabel=$\Delta\phi_{t\bar{t}}$
YLabel=$ \mathrm{d}\sigma/\mathrm{d}\Delta\phi_{t\bar{t}}  $[pb]
LogX=1
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0.01
XMax=3.15
YMin= 0.06
YMax=50000
RatioPlot1=1
RatioPlot1Reference=QCDN1LO
RatioPlot1DrawOnly=  QCDN1LO  QCDN1LOMC  EFTN1LO  EFTN1LOMC
RatioPlot1YLabel=$ \mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }} $
RatioPlot1YSize=3.0
RatioPlot1YMin=0.5
RatioPlot1YMax=1.5
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=QCDN2LO
RatioPlot2DrawOnly=  QCDN2LO  QCDN2LOMC  EFTN2LO  EFTN2LOMC
RatioPlot2YLabel=$ \mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}} $
RatioPlot2YMin=0.1
RatioPlot2YMax=2.4
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=5 
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D QCDN1LO
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= $|$NLO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      8357.03      2128.15      3100.51      
0.0121126      0.0146716      6620.42      1686.88      2458.31      
0.0146716      0.0177711      5235.28      1334.75      1945.73      
0.0177711      0.0215255      4132.09      1054.19      1537.24      
0.0215255      0.026073      3255.      831.008      1212.22      
0.026073      0.0315813      2558.52      653.691      953.911      
0.0315813      0.0382533      2006.19      512.992      748.896      
0.0382533      0.0463347      1568.98      401.548      586.458      
0.0463347      0.0561235      1223.53      313.436      457.987      
0.0561235      0.0679803      951.186      243.919      356.589      
0.0679803      0.082342      736.957      189.193      276.735      
0.082342      0.0997378      568.856      146.214      213.997      
0.0997378      0.120809      437.309      112.55      164.833      
0.120809      0.146331      334.685      86.2602      126.42      
0.146331      0.177245      254.927      65.8049      96.5145      
0.177245      0.214691      193.186      49.9517      73.3242      
0.214691      0.260047      145.602      37.7169      55.415      
0.260047      0.314985      109.131      28.3265      41.6595      
0.314985      0.38153      81.3497      21.1621      31.1568      
0.38153      0.462133      60.3273      15.7315      23.1891      
0.462133      0.559764      44.5394      11.6458      17.1894      
0.559764      0.678021      32.7932      8.60025      12.7127      
0.678021      0.821262      24.147      6.35449      9.40887      
0.821262      0.994764      17.8651      4.71983      7.00188      
0.994764      1.20492      13.3707      3.54891      5.27669      
1.20492      1.45948      10.2305      2.73093      4.07169      
1.45948      1.76781      8.12412      2.18456      3.26858      
1.76781      2.14128      6.81635      1.85137      2.78355      
2.14128      2.59365      6.06202      1.66972      2.52792      
2.59365      3.14159      5.39737      1.50503      2.29327      
# END HISTO1D QCDN1LO
# BEGIN HISTO1D QCDN2LO
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= $|$N$^2$LO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      17103.8      7875.53      14026.6      
0.0121126      0.0146716      11542.8      5598.16      10081.2      
0.0146716      0.0177711      7684.3      3967.88      7236.12      
0.0177711      0.0215255      4922.87      2768.15      5127.53      
0.0215255      0.026073      3067.19      1921.85      3623.84      
0.026073      0.0315813      1796.64      1314.84      2534.26      
0.0315813      0.0382533      946.215      883.375      1750.21      
0.0382533      0.0463347      393.57      207.392      1189.97      
0.0463347      0.0561235      55.5216      0      798.654      
0.0561235      0.0679803      141.549      0      242.484      
0.0679803      0.082342      243.65      149.53      134.787      
0.082342      0.0997378      286.169      209.901      72.4629      
0.0997378      0.120809      288.809      125.336      33.3847      
0.120809      0.146331      270.966      69.7916      9.3496      
0.146331      0.177245      242.02      34.4884      0      
0.177245      0.214691      207.323      13.4378      0      
0.214691      0.260047      172.652      13.8506      0      
0.260047      0.314985      141.283      14.296      5.2597      
0.314985      0.38153      113.287      13.3155      8.2338      
0.38153      0.462133      88.7985      11.474      8.68439      
0.462133      0.559764      69.1564      9.69985      8.41139      
0.559764      0.678021      53.1284      7.90107      7.42374      
0.678021      0.821262      40.4331      6.28528      6.226      
0.821262      0.994764      30.8689      4.99007      5.15622      
0.994764      1.20492      23.6605      3.94267      4.19418      
1.20492      1.45948      18.4109      3.14222      3.41041      
1.45948      1.76781      14.7732      2.56809      2.82099      
1.76781      2.14128      12.3976      2.18288      2.40541      
2.14128      2.59365      10.8514      1.91019      2.07062      
2.59365      3.14159      9.45243      1.64898      1.73899      
# END HISTO1D QCDN2LO
# BEGIN HISTO1D EFTN1LO
PlotOrder=3
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      8345.26      2125.63      3097.35      
0.0121126      0.0146716      6608.68      1684.37      2455.12      
0.0146716      0.0177711      5223.97      1332.36      1942.68      
0.0177711      0.0215255      4121.27      1051.91      1534.32      
0.0215255      0.026073      3244.29      828.748      1209.3      
0.026073      0.0315813      2547.87      651.438      950.989      
0.0315813      0.0382533      1995.68      510.767      745.996      
0.0382533      0.0463347      1558.61      399.35      583.581      
0.0463347      0.0561235      1213.29      311.26      455.127      
0.0561235      0.0679803      941.016      241.75      353.729      
0.0679803      0.082342      726.809      187.019      273.856      
0.082342      0.0997378      558.698      144.025      211.085      
0.0997378      0.120809      427.12      110.34      161.88      
0.120809      0.146331      324.443      84.0236      123.417      
0.146331      0.177245      244.59      63.5308      93.4469      
0.177245      0.214691      182.723      47.6304      70.1769      
0.214691      0.260047      134.996      35.3438      52.1814      
0.260047      0.314985      98.3589      25.8942      38.3285      
0.314985      0.38153      70.3955      18.6658      27.7205      
0.38153      0.462133      49.1944      13.1711      19.6469      
0.462133      0.559764      33.2474      9.02532      13.5463      
0.559764      0.678021      21.3667      5.92504      8.97616      
0.678021      0.821262      12.6189      3.63167      5.58812      
0.821262      0.994764      6.27269      1.95807      3.10887      
0.994764      1.20492      1.75635      0.757796      1.32446      
1.20492      1.45948      1.37538      0.0833527      0      
1.45948      1.76781      3.46812      0.65414      0.790568      
1.76781      2.14128      4.78899      1.02328      1.35166      
2.14128      2.59365      5.54361      1.24376      1.69299      
2.59365      3.14159      5.8893      1.3562      1.87412      
# END HISTO1D EFTN1LO
# BEGIN HISTO1D EFTN2LO
PlotOrder=4
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      17070.8      7858.89      13996.3      
0.0121126      0.0146716      11589.6      5610.47      10101.      
0.0146716      0.0177711      7701.33      3970.5      7239.8      
0.0177711      0.0215255      4974.92      2781.87      5149.32      
0.0215255      0.026073      3089.62      1926.38      3630.72      
0.026073      0.0315813      1808.26      1315.56      2534.67      
0.0315813      0.0382533      956.333      883.412      1749.27      
0.0382533      0.0463347      406.253      231.608      1191.04      
0.0463347      0.0561235      65.3973      0      797.941      
0.0561235      0.0679803      132.923      0      258.23      
0.0679803      0.082342      236.268      136.883      134.101      
0.082342      0.0997378      278.177      207.936      71.9084      
0.0997378      0.120809      281.976      122.922      32.5279      
0.120809      0.146331      263.613      67.6039      8.64831      
0.146331      0.177245      233.76      32.6544      0      
0.177245      0.214691      199.35      11.7684      0      
0.214691      0.260047      164.705      14.435      0.686063      
0.260047      0.314985      132.352      14.6078      6.97645      
0.314985      0.38153      103.613      13.416      9.64245      
0.38153      0.462133      79.0205      11.5886      10.1732      
0.462133      0.559764      58.6092      9.57815      9.5465      
0.559764      0.678021      42.1205      7.64913      8.38445      
0.678021      0.821262      29.1392      5.94136      7.06635      
0.821262      0.994764      19.1837      4.51419      5.80844      
0.994764      1.20492      11.7641      3.37725      4.7204      
1.20492      1.45948      6.41641      2.5114      3.84462      
1.45948      1.76781      2.72184      1.88269      3.18311      
1.76781      2.14128      0.315279      0      2.7154      
2.14128      2.59365      1.11275      0      1.17715      
2.59365      3.14159      1.81843      1.40291      1.02315      
# END HISTO1D EFTN2LO
# BEGIN HISTO1D QCDN1LOMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|$NLO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      8357.03      0.186279      0.186279      
0.0121126      0.0146716      6620.42      0.15075      0.15075      
0.0146716      0.0177711      5235.28      0.120385      0.120385      
0.0177711      0.0215255      4132.09      0.0971105      0.0971105      
0.0215255      0.026073      3255.      0.0779782      0.0779782      
0.026073      0.0315813      2558.52      0.0627137      0.0627137      
0.0315813      0.0382533      2006.19      0.0503662      0.0503662      
0.0382533      0.0463347      1568.98      0.0404489      0.0404489      
0.0463347      0.0561235      1223.53      0.0324425      0.0324425      
0.0561235      0.0679803      951.186      0.0259918      0.0259918      
0.0679803      0.082342      736.957      0.0207782      0.0207782      
0.082342      0.0997378      568.856      0.0165935      0.0165935      
0.0997378      0.120809      437.309      0.0132205      0.0132205      
0.120809      0.146331      334.685      0.0105053      0.0105053      
0.146331      0.177245      254.927      0.00833416      0.00833416      
0.177245      0.214691      193.186      0.00659854      0.00659854      
0.214691      0.260047      145.602      0.0052124      0.0052124      
0.260047      0.314985      109.131      0.00410781      0.00410781      
0.314985      0.38153      81.3497      0.00323386      0.00323386      
0.38153      0.462133      60.3273      0.00254279      0.00254279      
0.462133      0.559764      44.5394      0.00199682      0.00199682      
0.559764      0.678021      32.7932      0.00156789      0.00156789      
0.678021      0.821262      24.147      0.00123603      0.00123603      
0.821262      0.994764      17.8651      0.000979022      0.000979022      
0.994764      1.20492      13.3707      0.000783171      0.000783171      
1.20492      1.45948      10.2305      0.000636832      0.000636832      
1.45948      1.76781      8.12412      0.000531758      0.000531758      
1.76781      2.14128      6.81635      0.000462887      0.000462887      
2.14128      2.59365      6.06202      0.000425543      0.000425543      
2.59365      3.14159      5.39737      0.000393721      0.000393721      
# END HISTO1D QCDN1LOMC
# BEGIN HISTO1D QCDN2LOMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $|$N$^2$LO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      17103.8      59.9088      59.9088      
0.0121126      0.0146716      11542.8      28.8433      28.8433      
0.0146716      0.0177711      7684.3      23.0381      23.0381      
0.0177711      0.0215255      4922.87      13.8006      13.8006      
0.0215255      0.026073      3067.19      10.1814      10.1814      
0.026073      0.0315813      1796.64      7.54084      7.54084      
0.0315813      0.0382533      946.215      5.86797      5.86797      
0.0382533      0.0463347      393.57      3.81754      3.81754      
0.0463347      0.0561235      55.5216      2.63008      2.63008      
0.0561235      0.0679803      141.549      2.13581      2.13581      
0.0679803      0.082342      243.65      1.46739      1.46739      
0.082342      0.0997378      286.169      1.16538      1.16538      
0.0997378      0.120809      288.809      2.2355      2.2355      
0.120809      0.146331      270.966      0.536279      0.536279      
0.146331      0.177245      242.02      0.426266      0.426266      
0.177245      0.214691      207.323      0.289501      0.289501      
0.214691      0.260047      172.652      0.225951      0.225951      
0.260047      0.314985      141.283      0.154951      0.154951      
0.314985      0.38153      113.287      0.116242      0.116242      
0.38153      0.462133      88.7985      0.0961126      0.0961126      
0.462133      0.559764      69.1564      0.062399      0.062399      
0.559764      0.678021      53.1284      0.0450444      0.0450444      
0.678021      0.821262      40.4331      0.0315756      0.0315756      
0.821262      0.994764      30.8689      0.0237697      0.0237697      
0.994764      1.20492      23.6605      0.0184131      0.0184131      
1.20492      1.45948      18.4109      0.012605      0.012605      
1.45948      1.76781      14.7732      0.0096383      0.0096383      
1.76781      2.14128      12.3976      0.00734197      0.00734197      
2.14128      2.59365      10.8514      0.00639841      0.00639841      
2.59365      3.14159      9.45243      0.00416392      0.00416392      
# END HISTO1D QCDN2LOMC
# BEGIN HISTO1D EFTN1LOMC
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=0.6
ErrorBarsStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      8345.26      1.22233      1.22233      
0.0121126      0.0146716      6608.68      0.966123      0.966123      
0.0146716      0.0177711      5223.97      0.76217      0.76217      
0.0177711      0.0215255      4121.27      0.600045      0.600045      
0.0215255      0.026073      3244.29      0.47135      0.47135      
0.026073      0.0315813      2547.87      0.369359      0.369359      
0.0315813      0.0382533      1995.68      0.288666      0.288666      
0.0382533      0.0463347      1558.61      0.224944      0.224944      
0.0463347      0.0561235      1213.29      0.174726      0.174726      
0.0561235      0.0679803      941.016      0.13524      0.13524      
0.0679803      0.082342      726.809      0.10427      0.10427      
0.082342      0.0997378      558.698      0.0800477      0.0800477      
0.0997378      0.120809      427.12      0.0611625      0.0611625      
0.120809      0.146331      324.443      0.046492      0.046492      
0.146331      0.177245      244.59      0.0351444      0.0351444      
0.177245      0.214691      182.723      0.0264117      0.0264117      
0.214691      0.260047      134.996      0.0197335      0.0197335      
0.260047      0.314985      98.3589      0.0146675      0.0146675      
0.314985      0.38153      70.3955      0.0108655      0.0108655      
0.38153      0.462133      49.1944      0.00805375      0.00805375      
0.462133      0.559764      33.2474      0.00601663      0.00601663      
0.559764      0.678021      21.3667      0.00458151      0.00458151      
0.678021      0.821262      12.6189      0.00360532      0.00360532      
0.821262      0.994764      6.27269      0.00296534      0.00296534      
0.994764      1.20492      1.75635      0.00255613      0.00255613      
1.20492      1.45948      1.37538      0.00228687      0.00228687      
1.45948      1.76781      3.46812      0.0020896      0.0020896      
1.76781      2.14128      4.78899      0.00192488      0.00192488      
2.14128      2.59365      5.54361      0.00177365      0.00177365      
2.59365      3.14159      5.8893      0.0016282      0.0016282      
# END HISTO1D EFTN1LOMC
# BEGIN HISTO1D EFTN2LOMC
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=black!40!red
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      17070.8      2.39273      2.39273      
0.0121126      0.0146716      11589.6      1.69653      1.69653      
0.0146716      0.0177711      7701.33      1.20813      1.20813      
0.0177711      0.0215255      4974.92      0.869437      0.869437      
0.0215255      0.026073      3089.62      0.636905      0.636905      
0.026073      0.0315813      1808.26      0.478032      0.478032      
0.0315813      0.0382533      956.333      0.368925      0.368925      
0.0382533      0.0463347      406.253      0.292586      0.292586      
0.0463347      0.0561235      65.3973      0.237099      0.237099      
0.0561235      0.0679803      132.923      0.194539      0.194539      
0.0679803      0.082342      236.268      0.160297      0.160297      
0.082342      0.0997378      278.177      0.131892      0.131892      
0.0997378      0.120809      281.976      0.107988      0.107988      
0.120809      0.146331      263.613      0.0878048      0.0878048      
0.146331      0.177245      233.76      0.0708227      0.0708227      
0.177245      0.214691      199.35      0.0566372      0.0566372      
0.214691      0.260047      164.705      0.0448966      0.0448966      
0.260047      0.314985      132.352      0.0352785      0.0352785      
0.314985      0.38153      103.613      0.0274833      0.0274833      
0.38153      0.462133      79.0205      0.0212341      0.0212341      
0.462133      0.559764      58.6092      0.0162791      0.0162791      
0.559764      0.678021      42.1205      0.0123932      0.0123932      
0.678021      0.821262      29.1392      0.00937812      0.00937812      
0.821262      0.994764      19.1837      0.00706244      0.00706244      
0.994764      1.20492      11.7641      0.00529992      0.00529992      
1.20492      1.45948      6.41641      0.00396798      0.00396798      
1.45948      1.76781      2.72184      0.00296577      0.00296577      
1.76781      2.14128      0.315279      0.00221194      0.00221194      
2.14128      2.59365      1.11275      0.00164252      0.00164252      
2.59365      3.14159      1.81843      0.00120994      0.00120994      
# END HISTO1D EFTN2LOMC


==> Diags_FO_Mtt_Slice/Diag_pptt_dphi_Mtt_360_400_FixedOrder_wt.dat <==
# BEGIN PLOT
ColorForZeros=white
Title=$pp \to t\bar{t}+X$ (13 TeV LHC),   $M_{t\bar{t}}\in [360,400]$ GeV 
LegendOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO
DrawOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO  QCDN1LOMC  QCDN2LOMC  EFTN1LOMC  EFTN2LOMC  
Legend=1
LegendXPos=0.70
LegendYPos=0.93
XLabel=$ \Delta\phi_{t\bar{t}}$ 
YLabel=$ \Delta\phi_{t\bar{t}}\mathrm{d}\sigma/\mathrm{d} \Delta\phi_{t\bar{t}} $[pb]
LogX=1
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0.01
XMax=3.15
YMin= 0.2
YMax=9000
RatioPlot1=1
RatioPlot1Reference=MyUnityLine
RatioPlot1DrawOnly=MyUnityLine  QCDmEFTN1LO  QCDmEFTN1LOMC   
RatioPlot1YLabel= 
RatioPlot1YSize=3.0
RatioPlot1YMin=-3
RatioPlot1LogY=0
RatioPlot1YMax=19.
RatioPlot1YMajorTickMarks=5
RatioPlot1YMinorTickMarks=4
RatioPlot1ZeroLine=1
RatioPlot2=1
RatioPlot2Reference=MyUnityLine
RatioPlot2DrawOnly=MyUnityLine  QCDmEFTN2LO  QCDmEFTN2LOMC   
RatioPlot2YLabel= 
RatioPlot2YMin=-3
RatioPlot2YMax=19.
RatioPlot2LogY=0
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=5 
RatioPlot2YMinorTickMarks=4
RatioPlot2ZeroLine=1
# END PLOT
# BEGIN HISTO1D QCDN1LO
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= $|$NLO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      92.0567      23.4428      34.154      
0.0121126      0.0146716      88.3313      22.5069      32.7999      
0.0146716      0.0177711      84.6049      21.5705      31.4445      
0.0177711      0.0215255      80.8816      20.6349      30.0904      
0.0215255      0.026073      77.1711      19.7022      28.7403      
0.026073      0.0315813      73.4706      18.7717      27.3932      
0.0315813      0.0382533      69.778      17.8428      26.0482      
0.0382533      0.0463347      66.0971      16.9165      24.7066      
0.0463347      0.0561235      62.4311      15.9934      23.3694      
0.0561235      0.0679803      58.7848      15.0749      22.0384      
0.0679803      0.082342      55.1639      14.162      20.7152      
0.082342      0.0997378      51.5737      13.2563      19.402      
0.0997378      0.120809      48.02      12.3591      18.1005      
0.120809      0.146331      44.5122      11.4726      16.8141      
0.146331      0.177245      41.064      10.6002      15.5473      
0.177245      0.214691      37.6895      9.74555      14.3058      
0.214691      0.260047      34.4043      8.91242      13.0947      
0.260047      0.314985      31.2315      8.10683      11.9228      
0.314985      0.38153      28.1969      7.33534      10.8      
0.38153      0.462133      25.3258      6.60446      9.73557      
0.462133      0.559764      22.6469      5.9218      8.74083      
0.559764      0.678021      20.1965      5.29694      7.83004      
0.678021      0.821262      18.0139      4.74078      7.01972      
0.821262      0.994764      16.145      4.26571      6.32838      
0.994764      1.20492      14.6399      3.88609      5.77828      
1.20492      1.45948      13.5744      3.62391      5.40335      
1.45948      1.76781      13.0664      3.514      5.25806      
1.76781      2.14128      13.2924      3.611      5.42966      
2.14128      2.59365      14.3291      3.9478      5.97765      
2.59365      3.14159      15.4464      4.30746      6.56374      
# END HISTO1D QCDN1LO
# BEGIN HISTO1D QCDN2LO
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= $|$N$^2$LO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      187.958      86.6085      154.276      
0.0121126      0.0146716      153.624      74.5711      134.312      
0.0146716      0.0177711      123.773      63.992      116.729      
0.0177711      0.0215255      96.021      54.0754      100.193      
0.0215255      0.026073      72.3958      45.4616      85.751      
0.026073      0.0315813      51.3054      37.6652      72.6264      
0.0315813      0.0382533      32.6687      30.6477      60.7509      
0.0382533      0.0463347      16.3457      8.34217      50.0122      
0.0463347      0.0561235      2.6389      0      40.6512      
0.0561235      0.0679803      8.92749      0      14.5341      
0.0679803      0.082342      18.3969      11.5919      10.0384      
0.082342      0.0997378      26.0881      18.9552      6.52326      
0.0997378      0.120809      31.8465      13.6938      3.62307      
0.120809      0.146331      36.1453      9.2259      1.20859      
0.146331      0.177245      39.0672      5.51188      0      
0.177245      0.214691      40.5326      2.57647      0      
0.214691      0.260047      40.8576      3.29316      0      
0.260047      0.314985      40.4801      4.10706      1.53078      
0.314985      0.38153      39.303      4.62733      2.8733      
0.38153      0.462133      37.3128      4.82865      3.665      
0.462133      0.559764      35.189      4.94062      4.29069      
0.559764      0.678021      32.7426      4.87389      4.58487      
0.678021      0.821262      30.1798      4.6947      4.65408      
0.821262      0.994764      27.9102      4.51445      4.6676      
0.994764      1.20492      25.9177      4.32103      4.59896      
1.20492      1.45948      24.434      4.17165      4.52893      
1.45948      1.76781      23.764      4.13215      4.53979      
1.76781      2.14128      24.1747      4.2571      4.69083      
2.14128      2.59365      25.6391      4.51266      4.88938      
2.59365      3.14159      27.0474      4.71786      4.97403      
# END HISTO1D QCDN2LO
# BEGIN HISTO1D EFTN1LO
PlotOrder=3
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      91.9266      23.4149      34.1191      
0.0121126      0.0146716      88.1744      22.4734      32.7572      
0.0146716      0.0177711      84.4215      21.5317      31.395      
0.0177711      0.0215255      80.6692      20.5901      30.0331      
0.0215255      0.026073      76.9165      19.6484      28.671      
0.026073      0.0315813      73.164      18.7068      27.309      
0.0315813      0.0382533      69.4115      17.7652      25.947      
0.0382533      0.0463347      65.659      16.8236      24.5849      
0.0463347      0.0561235      61.9064      15.8819      23.2229      
0.0561235      0.0679803      58.1539      14.9403      21.8609      
0.0679803      0.082342      54.4014      13.9987      20.4989      
0.082342      0.0997378      50.6488      13.0571      19.1368      
0.0997378      0.120809      46.8964      12.1154      17.7748      
0.120809      0.146331      43.1437      11.1738      16.4128      
0.146331      0.177245      39.3912      10.2322      15.0508      
0.177245      0.214691      35.6387      9.29054      13.6888      
0.214691      0.260047      31.8862      8.34891      12.3267      
0.260047      0.314985      28.1336      7.40727      10.9647      
0.314985      0.38153      24.3811      6.46564      9.60267      
0.38153      0.462133      20.6285      5.52401      8.24064      
0.462133      0.559764      16.876      4.58239      6.87863      
0.559764      0.678021      13.1235      3.64075      5.5166      
0.678021      0.821262      9.37092      2.69912      4.15457      
0.821262      0.994764      5.61842      1.7575      2.79254      
0.994764      1.20492      1.86592      0.815887      1.43052      
1.20492      1.45948      1.88659      0.125732      0      
1.45948      1.76781      5.63913      1.06736      1.29354      
1.76781      2.14128      9.39164      2.00898      2.65557      
2.14128      2.59365      13.1442      2.95061      4.0176      
2.59365      3.14159      16.8967      3.89224      5.37962      
# END HISTO1D EFTN1LO
# BEGIN HISTO1D EFTN2LO
PlotOrder=4
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      187.605      86.43      153.953      
0.0121126      0.0146716      154.228      74.7281      134.564      
0.0146716      0.0177711      124.089      64.0478      116.81      
0.0177711      0.0215255      97.0425      54.345      100.62      
0.0215255      0.026073      72.9441      45.5736      85.9217      
0.026073      0.0315813      51.6493      37.6892      72.6434      
0.0315813      0.0382533      33.0133      30.6462      60.7133      
0.0382533      0.0463347      16.8912      9.3826      50.0599      
0.0463347      0.0561235      3.13828      0      40.6114      
0.0561235      0.0679803      8.39033      0      15.5158      
0.0679803      0.082342      17.8394      10.6354      9.98749      
0.082342      0.0997378      25.3536      18.7802      6.47508      
0.0997378      0.120809      31.0777      13.4352      3.53328      
0.120809      0.146331      35.1563      8.93678      1.11693      
0.146331      0.177245      37.7345      5.21325      0      
0.177245      0.214691      38.9568      2.32      0      
0.214691      0.260047      38.968      3.4309      0.195904      
0.260047      0.314985      37.9127      4.19695      2.0249      
0.314985      0.38153      35.936      4.66333      3.36576      
0.38153      0.462133      33.1824      4.87517      4.29016      
0.462133      0.559764      29.7967      4.87766      4.86981      
0.559764      0.678021      25.9237      4.71592      5.17637      
0.678021      0.821262      21.7081      4.43513      5.28153      
0.821262      0.994764      17.2947      4.08043      5.257      
0.994764      1.20492      12.8282      3.697      5.17444      
1.20492      1.45948      8.45343      3.32998      5.10554      
1.45948      1.76781      4.31516      3.02455      5.12202      
1.76781      2.14128      0.558038      0      5.29553      
2.14128      2.59365      2.67314      0      2.77902      
2.59365      3.14159      5.23362      4.06674      2.92922      
# END HISTO1D EFTN2LO
# BEGIN HISTO1D QCDmEFTN1LO
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO-N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      0.130112      0.0278785      0.0349606      
0.0121126      0.0146716      0.156961      0.0335398      0.0426976      
0.0146716      0.0177711      0.183387      0.0388212      0.0494724      
0.0177711      0.0215255      0.212372      0.0447372      0.0573051      
0.0215255      0.026073      0.254631      0.0537489      0.0692866      
0.026073      0.0315813      0.306599      0.0648289      0.0841733      
0.0315813      0.0382533      0.366466      0.077619      0.101239      
0.0382533      0.0463347      0.438107      0.0929101      0.121642      
0.0463347      0.0561235      0.524634      0.111468      0.146509      
0.0561235      0.0679803      0.630868      0.134527      0.177469      
0.0679803      0.082342      0.762546      0.163348      0.21636      
0.082342      0.0997378      0.92482      0.199275      0.265201      
0.0997378      0.120809      1.12365      0.243662      0.325666      
0.120809      0.146331      1.36842      0.298836      0.401327      
0.146331      0.177245      1.67274      0.368005      0.496545      
0.177245      0.214691      2.05078      0.455006      0.616995      
0.214691      0.260047      2.51813      0.563508      0.767922      
0.260047      0.314985      3.09787      0.699556      0.958147      
0.314985      0.38153      3.81577      0.869698      1.19729      
0.38153      0.462133      4.6973      1.08045      1.49493      
0.462133      0.559764      5.77085      1.33941      1.8622      
0.559764      0.678021      7.07299      1.65619      2.31344      
0.678021      0.821262      8.64295      2.04166      2.86515      
0.821262      0.994764      10.5266      2.50821      3.53584      
0.994764      1.20492      12.7739      3.0702      4.34776      
1.20492      1.45948      15.461      3.74964      5.33486      
1.45948      1.76781      18.7055      4.58135      6.5516      
1.76781      2.14128      22.6841      5.61998      8.08523      
2.14128      2.59365      27.4733      6.89841      9.99525      
2.59365      3.14159      32.3431      8.1997      11.9434      
# END HISTO1D QCDmEFTN1LO
# BEGIN HISTO1D QCDmEFTN2LO
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}}-\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      -0.353498      0.32287      0.178459      
0.0121126      0.0146716      0.604217      0.157031      0.252088      
0.0146716      0.0177711      0.315817      0.0557978      0.0810697      
0.0177711      0.0215255      1.02147      0.269529      0.427717      
0.0215255      0.026073      0.548293      0.112071      0.170688      
0.026073      0.0315813      0.343997      0.0239353      0.0170702      
0.0315813      0.0382533      0.34454      0.0375956      0.00143608      
0.0382533      0.0463347      0.545518      0.050606      0.0477001      
0.0463347      0.0561235      0.499371      0.0397561      0      
0.0561235      0.0679803      0.537158      0.0925548      0.0184836      
0.0679803      0.082342      0.557537      0.158536      0.0509092      
0.082342      0.0997378      0.734578      0.175056      0.0481805      
0.0997378      0.120809      0.768803      0.258631      0.089792      
0.120809      0.146331      0.988922      0.289124      0.0916633      
0.146331      0.177245      1.33266      0.298627      0.0745726      
0.177245      0.214691      1.57575      0.38355      0.101834      
0.214691      0.260047      1.88964      0.499784      0.13774      
0.260047      0.314985      2.56733      0.49412      0.0898928      
0.314985      0.38153      3.36701      0.492457      0.0359961      
0.38153      0.462133      4.13041      0.625161      0.0465236      
0.462133      0.559764      5.39228      0.579116      0      
0.559764      0.678021      6.81897      0.591495      0      
0.678021      0.821262      8.47179      0.627453      0      
0.821262      0.994764      10.6155      0.589398      0      
0.994764      1.20492      13.0895      0.624033      0      
1.20492      1.45948      15.9805      0.841675      0      
1.45948      1.76781      19.4489      1.1076      0      
1.76781      2.14128      23.6166      1.43126      0      
2.14128      2.59365      28.3122      1.73364      0      
2.59365      3.14159      32.281      1.78864      0      
# END HISTO1D QCDmEFTN2LO
# BEGIN HISTO1D QCDmEFTN1LOMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLO-N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      0.130112      0.0155594      0.0155594      
0.0121126      0.0146716      0.156961      0.0149426      0.0149426      
0.0146716      0.0177711      0.183387      0.0142984      0.0142984      
0.0177711      0.0215255      0.212372      0.0136783      0.0136783      
0.0215255      0.026073      0.254631      0.013052      0.013052      
0.026073      0.0315813      0.306599      0.0124318      0.0124318      
0.0315813      0.0382533      0.366466      0.0118123      0.0118123      
0.0382533      0.0463347      0.438107      0.0111967      0.0111967      
0.0463347      0.0561235      0.524634      0.0105834      0.0105834      
0.0561235      0.0679803      0.630868      0.0099731      0.0099731      
0.0679803      0.082342      0.762546      0.00936513      0.00936513      
0.082342      0.0997378      0.92482      0.00876258      0.00876258      
0.0997378      0.120809      1.12365      0.00816499      0.00816499      
0.120809      0.146331      1.36842      0.00757376      0.00757376      
0.146331      0.177245      1.67274      0.0069932      0.0069932      
0.177245      0.214691      2.05078      0.00642619      0.00642619      
0.214691      0.260047      2.51813      0.00587734      0.00587734      
0.260047      0.314985      3.09787      0.00535333      0.00535333      
0.314985      0.38153      3.81577      0.00486531      0.00486531      
0.38153      0.462133      4.6973      0.00442616      0.00442616      
0.462133      0.559764      5.77085      0.00405372      0.00405372      
0.559764      0.678021      7.07299      0.00377051      0.00377051      
0.678021      0.821262      8.64295      0.00360227      0.00360227      
0.821262      0.994764      10.5266      0.00356503      0.00356503      
0.994764      1.20492      12.7739      0.00366773      0.00366773      
1.20492      1.45948      15.461      0.00390109      0.00390109      
1.45948      1.76781      18.7055      0.00424612      0.00424612      
1.76781      2.14128      22.6841      0.00469228      0.00469228      
2.14128      2.59365      27.4733      0.00524022      0.00524022      
2.59365      3.14159      32.3431      0.00583496      0.00583496      
# END HISTO1D QCDmEFTN1LOMC
# BEGIN HISTO1D QCDmEFTN2LOMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}}-\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      -0.353498      0.657064      0.657064      
0.0121126      0.0146716      0.604217      0.411683      0.411683      
0.0146716      0.0177711      0.315817      0.384685      0.384685      
0.0177711      0.0215255      1.02147      0.285958      0.285958      
0.0215255      0.026073      0.548293      0.253863      0.253863      
0.026073      0.0315813      0.343997      0.230439      0.230439      
0.0315813      0.0382533      0.34454      0.218978      0.218978      
0.0382533      0.0463347      0.545518      0.1758      0.1758      
0.0463347      0.0561235      0.499371      0.145438      0.145438      
0.0561235      0.0679803      0.537158      0.14516      0.14516      
0.0679803      0.082342      0.557537      0.121559      0.121559      
0.082342      0.0997378      0.734578      0.116746      0.116746      
0.0997378      0.120809      0.768803      0.245235      0.245235      
0.120809      0.146331      0.988922      0.0831084      0.0831084      
0.146331      0.177245      1.33266      0.0804947      0.0804947      
0.177245      0.214691      1.57575      0.0671676      0.0671676      
0.214691      0.260047      1.88964      0.0637778      0.0637778      
0.260047      0.314985      2.56733      0.0541108      0.0541108      
0.314985      0.38153      3.36701      0.0500396      0.0500396      
0.38153      0.462133      4.13041      0.0490043      0.0490043      
0.462133      0.559764      5.39228      0.0398365      0.0398365      
0.559764      0.678021      6.81897      0.035272      0.035272      
0.678021      0.821262      8.47179      0.0306328      0.0306328      
0.821262      0.994764      10.6155      0.0276961      0.0276961      
0.994764      1.20492      13.0895      0.0257374      0.0257374      
1.20492      1.45948      15.9805      0.0219579      0.0219579      
1.45948      1.76781      19.4489      0.0202963      0.0202963      
1.76781      2.14128      23.6166      0.0185584      0.0185584      
2.14128      2.59365      28.3122      0.0189333      0.0189333      
2.59365      3.14159      32.281      0.0151508      0.0151508      
# END HISTO1D QCDmEFTN2LOMC
# BEGIN HISTO1D MyUnityLine
PlotOrder=5
LineColor=White
LineStyle=solid
LineOpacity=0
Title= MyUnityLine
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      1      0      0      
0.0121126      0.0146716      1      0      0      
0.0146716      0.0177711      1      0      0      
0.0177711      0.0215255      1      0      0      
0.0215255      0.026073      1      0      0      
0.026073      0.0315813      1      0      0      
0.0315813      0.0382533      1      0      0      
0.0382533      0.0463347      1      0      0      
0.0463347      0.0561235      1      0      0      
0.0561235      0.0679803      1      0      0      
0.0679803      0.082342      1      0      0      
0.082342      0.0997378      1      0      0      
0.0997378      0.120809      1      0      0      
0.120809      0.146331      1      0      0      
0.146331      0.177245      1      0      0      
0.177245      0.214691      1      0      0      
0.214691      0.260047      1      0      0      
0.260047      0.314985      1      0      0      
0.314985      0.38153      1      0      0      
0.38153      0.462133      1      0      0      
0.462133      0.559764      1      0      0      
0.559764      0.678021      1      0      0      
0.678021      0.821262      1      0      0      
0.821262      0.994764      1      0      0      
0.994764      1.20492      1      0      0      
1.20492      1.45948      1      0      0      
1.45948      1.76781      1      0      0      
1.76781      2.14128      1      0      0      
2.14128      2.59365      1      0      0      
2.59365      3.14159      1      0      0      
# END HISTO1D MyUnityLine
# BEGIN HISTO1D QCDN1LOMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|$NLO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      92.0567      0.00205468      0.00205468      
0.0121126      0.0146716      88.3313      0.00201586      0.00201586      
0.0146716      0.0177711      84.6049      0.00194864      0.00194864      
0.0177711      0.0215255      80.8816      0.00190406      0.00190406      
0.0215255      0.026073      77.1711      0.00185184      0.00185184      
0.026073      0.0315813      73.4706      0.00180381      0.00180381      
0.0315813      0.0382533      69.778      0.00175445      0.00175445      
0.0382533      0.0463347      66.0971      0.00170655      0.00170655      
0.0463347      0.0561235      62.4311      0.00165793      0.00165793      
0.0561235      0.0679803      58.7848      0.0016088      0.0016088      
0.0679803      0.082342      55.1639      0.00155768      0.00155768      
0.082342      0.0997378      51.5737      0.00150667      0.00150667      
0.0997378      0.120809      48.02      0.00145398      0.00145398      
0.120809      0.146331      44.5122      0.00139932      0.00139932      
0.146331      0.177245      41.064      0.00134456      0.00134456      
0.177245      0.214691      37.6895      0.00128931      0.00128931      
0.214691      0.260047      34.4043      0.00123357      0.00123357      
0.260047      0.314985      31.2315      0.00117746      0.00117746      
0.314985      0.38153      28.1969      0.00112279      0.00112279      
0.38153      0.462133      25.3258      0.0010693      0.0010693      
0.462133      0.559764      22.6469      0.00101718      0.00101718      
0.559764      0.678021      20.1965      0.000967398      0.000967398      
0.678021      0.821262      18.0139      0.000923892      0.000923892      
0.821262      0.994764      16.145      0.000886561      0.000886561      
0.994764      1.20492      14.6399      0.000859349      0.000859349      
1.20492      1.45948      13.5744      0.000846944      0.000846944      
1.45948      1.76781      13.0664      0.000857551      0.000857551      
1.76781      2.14128      13.2924      0.000905647      0.000905647      
2.14128      2.59365      14.3291      0.00101038      0.00101038      
2.59365      3.14159      15.4464      0.00112968      0.00112968      
# END HISTO1D QCDN1LOMC
# BEGIN HISTO1D QCDN2LOMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $|$N$^2$LO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      187.958      0.631032      0.631032      
0.0121126      0.0146716      153.624      0.389339      0.389339      
0.0146716      0.0177711      123.773      0.365411      0.365411      
0.0177711      0.0215255      96.021      0.269144      0.269144      
0.0215255      0.026073      72.3958      0.238917      0.238917      
0.026073      0.0315813      51.3054      0.216815      0.216815      
0.0315813      0.0382533      32.6687      0.206203      0.206203      
0.0382533      0.0463347      16.3457      0.163491      0.163491      
0.0463347      0.0561235      2.6389      0.133326      0.133326      
0.0561235      0.0679803      8.92749      0.133103      0.133103      
0.0679803      0.082342      18.3969      0.109515      0.109515      
0.082342      0.0997378      26.0881      0.104739      0.104739      
0.0997378      0.120809      31.8465      0.233328      0.233328      
0.120809      0.146331      36.1453      0.0713852      0.0713852      
0.146331      0.177245      39.0672      0.0690473      0.0690473      
0.177245      0.214691      40.5326      0.0560865      0.0560865      
0.214691      0.260047      40.8576      0.0531461      0.0531461      
0.260047      0.314985      40.4801      0.044      0.044      
0.314985      0.38153      39.303      0.040507      0.040507      
0.38153      0.462133      37.3128      0.0400907      0.0400907      
0.462133      0.559764      35.189      0.0315658      0.0315658      
0.559764      0.678021      32.7426      0.0276508      0.0276508      
0.678021      0.821262      30.1798      0.023651      0.023651      
0.821262      0.994764      27.9102      0.0213294      0.0213294      
0.994764      1.20492      25.9177      0.0199501      0.0199501      
1.20492      1.45948      24.434      0.0167078      0.0167078      
1.45948      1.76781      23.764      0.01554      0.01554      
1.76781      2.14128      24.1747      0.0142579      0.0142579      
2.14128      2.59365      25.6391      0.0150619      0.0150619      
2.59365      3.14159      27.0474      0.0116946      0.0116946      
# END HISTO1D QCDN2LOMC
# BEGIN HISTO1D EFTN1LOMC
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=0.6
ErrorBarsStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      91.9266      0.0135047      0.0135047      
0.0121126      0.0146716      88.1744      0.0129267      0.0129267      
0.0146716      0.0177711      84.4215      0.0123497      0.0123497      
0.0177711      0.0215255      80.6692      0.0117742      0.0117742      
0.0215255      0.026073      76.9165      0.0112002      0.0112002      
0.026073      0.0315813      73.164      0.0106279      0.0106279      
0.0315813      0.0382533      69.4115      0.0100578      0.0100578      
0.0382533      0.0463347      65.659      0.00949016      0.00949016      
0.0463347      0.0561235      61.9064      0.00892545      0.00892545      
0.0561235      0.0679803      58.1539      0.0083643      0.0083643      
0.0679803      0.082342      54.4014      0.00780745      0.00780745      
0.082342      0.0997378      50.6488      0.00725592      0.00725592      
0.0997378      0.120809      46.8964      0.006711      0.006711      
0.120809      0.146331      43.1437      0.00617444      0.00617444      
0.146331      0.177245      39.3912      0.00564864      0.00564864      
0.177245      0.214691      35.6387      0.00513688      0.00513688      
0.214691      0.260047      31.8862      0.00464377      0.00464377      
0.260047      0.314985      28.1336      0.00417587      0.00417587      
0.314985      0.38153      24.3811      0.00374252      0.00374252      
0.38153      0.462133      20.6285      0.00335686      0.00335686      
0.462133      0.559764      16.876      0.00303655      0.00303655      
0.559764      0.678021      13.1235      0.00280312      0.00280312      
0.678021      0.821262      9.37092      0.00267837      0.00267837      
0.821262      0.994764      5.61842      0.00267847      0.00267847      
0.994764      1.20492      1.86592      0.00280838      0.00280838      
1.20492      1.45948      1.88659      0.00305414      0.00305414      
1.45948      1.76781      5.63913      0.00338857      0.00338857      
1.76781      2.14128      9.39164      0.00378663      0.00378663      
2.14128      2.59365      13.1442      0.00422984      0.00422984      
2.59365      3.14159      16.8967      0.00470528      0.00470528      
# END HISTO1D EFTN1LOMC
# BEGIN HISTO1D EFTN2LOMC
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=black!40!red
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      187.605      0.0260321      0.0260321      
0.0121126      0.0146716      154.228      0.0223447      0.0223447      
0.0146716      0.0177711      124.089      0.0192733      0.0192733      
0.0177711      0.0215255      97.0425      0.0168137      0.0168137      
0.0215255      0.026073      72.9441      0.0149456      0.0149456      
0.026073      0.0315813      51.6493      0.0136237      0.0136237      
0.0315813      0.0382533      33.0133      0.0127752      0.0127752      
0.0382533      0.0463347      16.8912      0.0123093      0.0123093      
0.0463347      0.0561235      3.13828      0.0121118      0.0121118      
0.0561235      0.0679803      8.39033      0.0120568      0.0120568      
0.0679803      0.082342      17.8394      0.0120441      0.0120441      
0.082342      0.0997378      25.3536      0.0120075      0.0120075      
0.0997378      0.120809      31.0777      0.0119074      0.0119074      
0.120809      0.146331      35.1563      0.0117232      0.0117232      
0.146331      0.177245      37.7345      0.0114474      0.0114474      
0.177245      0.214691      38.9568      0.0110811      0.0110811      
0.214691      0.260047      38.968      0.0106317      0.0106317      
0.260047      0.314985      37.9127      0.0101108      0.0101108      
0.314985      0.38153      35.936      0.00953265      0.00953265      
0.38153      0.462133      33.1824      0.00891354      0.00891354      
0.462133      0.559764      29.7967      0.00827065      0.00827065      
0.559764      0.678021      25.9237      0.00762125      0.00762125      
0.678021      0.821262      21.7081      0.00698178      0.00698178      
0.821262      0.994764      17.2947      0.00636673      0.00636673      
0.994764      1.20492      12.8282      0.00578729      0.00578729      
1.20492      1.45948      8.45343      0.00525012      0.00525012      
1.45948      1.76781      4.31516      0.00475631      0.00475631      
1.76781      2.14128      0.558038      0.00430054      0.00430054      
2.14128      2.59365      2.67314      0.00387142      0.00387142      
2.59365      3.14159      5.23362      0.0034562      0.0034562      
# END HISTO1D EFTN2LOMC
# BEGIN SPECIAL RatioLegend1
Location=RatioPlot1
\rput[Bl]{0}(0.07,0.75){$\boldsymbol{ \mathrm{NLO} - \mathrm{NLO}_{\mathrm{s}} }$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend2
Location=RatioPlot2
\rput[Bl]{0}(0.07,0.75){$\boldsymbol{ \mathrm{N}^2\mathrm{LO} -\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} }$}
# END SPECIAL


==> Diags_FO_Mtt_Slice/Diag_pptt_dphi_Mtt_Full_PS_FixedOrder.dat <==
# BEGIN PLOT
ColorForZeros=white
Title=$pp \to t\bar{t}+X$ (13 TeV LHC),   $M_{t\bar{t}}\ge 2m_t$ 
LegendOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO
DrawOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO  QCDN1LOMC  QCDN2LOMC  EFTN1LOMC  EFTN2LOMC
Legend=1
LegendXPos=0.70
LegendYPos=0.93
XLabel=$\Delta\phi_{t\bar{t}}$
YLabel=$ \mathrm{d}\sigma/\mathrm{d}\Delta\phi_{t\bar{t}}  $[pb]
LogX=1
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0.01
XMax=3.15
YMin= 0.6
YMax=500000
RatioPlot1=1
RatioPlot1Reference=QCDN1LO
RatioPlot1DrawOnly=  QCDN1LO  QCDN1LOMC  EFTN1LO  EFTN1LOMC
RatioPlot1YLabel=$ \mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }} $
RatioPlot1YSize=3.0
RatioPlot1YMin=0.5
RatioPlot1YMax=1.5
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=QCDN2LO
RatioPlot2DrawOnly=  QCDN2LO  QCDN2LOMC  EFTN2LO  EFTN2LOMC
RatioPlot2YLabel=$ \mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}} $
RatioPlot2YMin=0.1
RatioPlot2YMax=2.4
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=5 
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D QCDN1LO
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= $|$NLO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      41503.4      10830.8      15941.7      
0.0121126      0.0146716      32740.7      8547.98      12584.6      
0.0146716      0.0177711      25774.8      6732.64      9914.59      
0.0177711      0.0215255      20247.5      5291.68      7794.79      
0.0215255      0.026073      15867.2      4149.31      6113.88      
0.026073      0.0315813      12403.8      3245.64      4783.91      
0.0315813      0.0382533      9667.68      2531.48      3732.61      
0.0382533      0.0463347      7512.88      1968.67      2903.87      
0.0463347      0.0561235      5817.66      1525.7      2251.42      
0.0561235      0.0679803      4489.83      1178.52      1739.9      
0.0679803      0.082342      3450.22      906.494      1338.95      
0.082342      0.0997378      2640.54      694.502      1026.39      
0.0997378      0.120809      2010.73      529.457      782.933      
0.120809      0.146331      1523.31      401.613      594.27      
0.146331      0.177245      1147.13      302.853      448.451      
0.177245      0.214691      858.998      227.126      336.58      
0.214691      0.260047      638.89      169.207      250.963      
0.260047      0.314985      472.076      125.256      185.95      
0.314985      0.38153      346.227      92.0477      136.789      
0.38153      0.462133      252.176      67.1898      99.9604      
0.462133      0.559764      182.487      48.7388      72.5985      
0.559764      0.678021      131.377      35.1828      52.4781      
0.678021      0.821262      94.2211      25.3079      37.8057      
0.821262      0.994764      67.5233      18.1971      27.229      
0.994764      1.20492      48.6612      13.1638      19.7351      
1.20492      1.45948      35.5445      9.65761      14.5105      
1.45948      1.76781      26.6301      7.27272      10.9555      
1.76781      2.14128      20.8355      5.72486      8.65054      
2.14128      2.59365      17.4088      4.81682      7.30495      
2.59365      3.14159      15.898      4.42782      6.73873      
# END HISTO1D QCDN1LO
# BEGIN HISTO1D QCDN2LO
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= $|$N$^2$LO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      55278.7      29677.5      54899.4      
0.0121126      0.0146716      35056.8      20659.3      38866.8      
0.0146716      0.0177711      21238.9      14218.5      27298.4      
0.0177711      0.0215255      11946.1      9648.52      18994.4      
0.0215255      0.026073      5815.77      5214.65      13036.7      
0.026073      0.0315813      1871.87      0      8795.08      
0.0315813      0.0382533      408.163      0      5070.95      
0.0382533      0.0463347      1501.67      0      1677.48      
0.0463347      0.0561235      2362.03      2289.01      900.88      
0.0561235      0.0679803      2566.74      1488.43      453.666      
0.0679803      0.082342      2506.07      862.602      174.914      
0.082342      0.0997378      2295.21      461.494      11.0385      
0.0997378      0.120809      2010.92      212.157      0      
0.120809      0.146331      1711.73      120.57      0      
0.146331      0.177245      1413.85      131.845      20.9046      
0.177245      0.214691      1146.41      127.848      62.9924      
0.214691      0.260047      908.931      113.862      77.3277      
0.260047      0.314985      711.551      97.4655      78.7661      
0.314985      0.38153      547.886      80.2291      71.967      
0.38153      0.462133      414.302      63.6617      60.9099      
0.462133      0.559764      310.19      49.6614      49.9194      
0.559764      0.678021      229.985      38.0959      39.751      
0.678021      0.821262      168.312      28.5505      30.4989      
0.821262      0.994764      122.925      21.3173      23.2463      
0.994764      1.20492      89.8785      15.8544      17.5352      
1.20492      1.45948      66.3175      11.8617      13.2531      
1.45948      1.76781      49.9084      9.00715      10.1051      
1.76781      2.14128      39.0588      7.10407      7.9852      
2.14128      2.59365      32.4163      5.9055      6.59837      
2.59365      3.14159      29.3695      5.34579      5.92083      
# END HISTO1D QCDN2LO
# BEGIN HISTO1D EFTN1LO
PlotOrder=3
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      41367.5      10797.5      15894.7      
0.0121126      0.0146716      32607.9      8515.53      12538.8      
0.0146716      0.0177711      25645.2      6701.04      9869.95      
0.0177711      0.0215255      20119.5      5260.49      7750.67      
0.0215255      0.026073      15741.1      4118.57      6070.38      
0.026073      0.0315813      12278.      3214.97      4740.46      
0.0315813      0.0382533      9544.09      2501.29      3689.79      
0.0382533      0.0463347      7390.35      1938.75      2861.42      
0.0463347      0.0561235      5697.55      1496.36      2209.76      
0.0561235      0.0679803      4370.44      1149.31      1698.37      
0.0679803      0.082342      3332.94      877.796      1298.15      
0.082342      0.0997378      2524.4      666.034      985.873      
0.0997378      0.120809      1896.51      501.439      743.037      
0.120809      0.146331      1410.85      373.996      554.918      
0.146331      0.177245      1036.92      275.757      409.818      
0.177245      0.214691      750.504      200.409      298.452      
0.214691      0.260047      532.455      142.956      213.466      
0.260047      0.314985      367.637      99.4477      149.047      
0.314985      0.38153      244.115      66.7677      100.606      
0.38153      0.462133      152.498      42.4623      64.5282      
0.462133      0.559764      85.4138      24.6043      37.975      
0.559764      0.678021      37.0912      11.684      18.7215      
0.678021      0.821262      3.0265      2.52208      5.02907      
0.821262      0.994764      20.2837      3.79938      4.45663      
0.994764      1.20492      35.5546      7.99242      10.7864      
1.20492      1.45948      44.8814      10.6072      14.7726      
1.45948      1.76781      49.8734      12.0668      17.0402      
1.76781      2.14128      51.7584      12.6945      18.0673      
2.14128      2.59365      51.4689      12.7362      18.2179      
2.59365      3.14159      49.7057      12.3771      17.7662      
# END HISTO1D EFTN1LO
# BEGIN HISTO1D EFTN2LO
PlotOrder=4
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      55372.      29664.2      54856.5      
0.0121126      0.0146716      35241.7      20682.5      38888.2      
0.0146716      0.0177711      21415.9      14240.5      27318.3      
0.0177711      0.0215255      12099.5      9658.91      18991.9      
0.0215255      0.026073      5974.62      5517.24      13044.4      
0.026073      0.0315813      2080.82      0      8832.35      
0.0315813      0.0382533      277.041      0      5324.2      
0.0382533      0.0463347      1597.54      0      1597.82      
0.0463347      0.0561235      2234.65      2041.33      906.802      
0.0561235      0.0679803      2436.62      1483.87      460.991      
0.0679803      0.082342      2374.96      860.285      183.364      
0.082342      0.0997378      2165.93      458.434      19.0671      
0.0997378      0.120809      1886.47      207.73      0      
0.120809      0.146331      1585.77      112.427      0      
0.146331      0.177245      1293.81      124.98      25.049      
0.177245      0.214691      1027.47      120.63      66.2233      
0.214691      0.260047      794.858      107.524      81.7108      
0.260047      0.314985      598.51      90.842      82.4424      
0.314985      0.38153      437.479      73.7241      75.5147      
0.38153      0.462133      308.848      57.939      65.3763      
0.462133      0.559764      208.72      44.3554      54.6793      
0.559764      0.678021      132.867      33.2721      44.882      
0.678021      0.821262      77.1325      24.6442      36.6729      
0.821262      0.994764      37.6695      18.2366      30.2622      
0.994764      1.20492      11.0587      8.39327      25.5812      
1.20492      1.45948      5.64348      0      11.1263      
1.45948      1.76781      14.9066      9.33379      8.99207      
1.76781      2.14128      18.7558      18.0215      8.12824      
2.14128      2.59365      18.8174      18.4581      7.90211      
2.59365      3.14159      16.3691      13.4326      8.09769      
# END HISTO1D EFTN2LO
# BEGIN HISTO1D QCDN1LOMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|$NLO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      41503.4      3.03875      3.03875      
0.0121126      0.0146716      32740.7      2.41104      2.41104      
0.0146716      0.0177711      25774.8      1.93577      1.93577      
0.0177711      0.0215255      20247.5      1.56002      1.56002      
0.0215255      0.026073      15867.2      1.25465      1.25465      
0.026073      0.0315813      12403.8      1.00707      1.00707      
0.0315813      0.0382533      9667.68      0.81031      0.81031      
0.0382533      0.0463347      7512.88      0.650652      0.650652      
0.0463347      0.0561235      5817.66      0.522086      0.522086      
0.0561235      0.0679803      4489.83      0.418811      0.418811      
0.0679803      0.082342      3450.22      0.334909      0.334909      
0.082342      0.0997378      2640.54      0.268701      0.268701      
0.0997378      0.120809      2010.73      0.2138      0.2138      
0.120809      0.146331      1523.31      0.170579      0.170579      
0.146331      0.177245      1147.13      0.135684      0.135684      
0.177245      0.214691      858.998      0.107891      0.107891      
0.214691      0.260047      638.89      0.0856618      0.0856618      
0.260047      0.314985      472.076      0.0677883      0.0677883      
0.314985      0.38153      346.227      0.0537153      0.0537153      
0.38153      0.462133      252.176      0.04229      0.04229      
0.462133      0.559764      182.487      0.0332732      0.0332732      
0.559764      0.678021      131.377      0.0262069      0.0262069      
0.678021      0.821262      94.2211      0.0205969      0.0205969      
0.821262      0.994764      67.5233      0.0161657      0.0161657      
0.994764      1.20492      48.6612      0.0127153      0.0127153      
1.20492      1.45948      35.5445      0.0100892      0.0100892      
1.45948      1.76781      26.6301      0.00808162      0.00808162      
1.76781      2.14128      20.8355      0.00659715      0.00659715      
2.14128      2.59365      17.4088      0.00552042      0.00552042      
2.59365      3.14159      15.898      0.00489831      0.00489831      
# END HISTO1D QCDN1LOMC
# BEGIN HISTO1D QCDN2LOMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $|$N$^2$LO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      55278.7      213.703      213.703      
0.0121126      0.0146716      35056.8      118.238      118.238      
0.0146716      0.0177711      21238.9      90.816      90.816      
0.0177711      0.0215255      11946.1      90.5432      90.5432      
0.0215255      0.026073      5815.77      39.0635      39.0635      
0.026073      0.0315813      1871.87      28.2177      28.2177      
0.0315813      0.0382533      408.163      21.1609      21.1609      
0.0382533      0.0463347      1501.67      235.715      235.715      
0.0463347      0.0561235      2362.03      12.3336      12.3336      
0.0561235      0.0679803      2566.74      8.00175      8.00175      
0.0679803      0.082342      2506.07      5.56606      5.56606      
0.082342      0.0997378      2295.21      4.32403      4.32403      
0.0997378      0.120809      2010.92      4.99705      4.99705      
0.120809      0.146331      1711.73      2.31769      2.31769      
0.146331      0.177245      1413.85      1.61532      1.61532      
0.177245      0.214691      1146.41      1.15918      1.15918      
0.214691      0.260047      908.931      0.912205      0.912205      
0.260047      0.314985      711.551      0.851165      0.851165      
0.314985      0.38153      547.886      0.452067      0.452067      
0.38153      0.462133      414.302      0.356177      0.356177      
0.462133      0.559764      310.19      0.263038      0.263038      
0.559764      0.678021      229.985      0.183029      0.183029      
0.678021      0.821262      168.312      0.128786      0.128786      
0.821262      0.994764      122.925      0.126538      0.126538      
0.994764      1.20492      89.8785      0.0721702      0.0721702      
1.20492      1.45948      66.3175      0.0527805      0.0527805      
1.45948      1.76781      49.9084      0.0387513      0.0387513      
1.76781      2.14128      39.0588      0.0294654      0.0294654      
2.14128      2.59365      32.4163      0.0248317      0.0248317      
2.59365      3.14159      29.3695      0.0186715      0.0186715      
# END HISTO1D QCDN2LOMC
# BEGIN HISTO1D EFTN1LOMC
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=0.6
ErrorBarsStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      41367.5      7.91367      7.91367      
0.0121126      0.0146716      32607.9      6.23246      6.23246      
0.0146716      0.0177711      25645.2      4.89738      4.89738      
0.0177711      0.0215255      20119.5      3.83889      3.83889      
0.0215255      0.026073      15741.1      3.00105      3.00105      
0.026073      0.0315813      12278.      2.33911      2.33911      
0.0315813      0.0382533      9544.09      1.81717      1.81717      
0.0382533      0.0463347      7390.35      1.40655      1.40655      
0.0463347      0.0561235      5697.55      1.08428      1.08428      
0.0561235      0.0679803      4370.44      0.832049      0.832049      
0.0679803      0.082342      3332.94      0.635235      0.635235      
0.082342      0.0997378      2524.4      0.482203      0.482203      
0.0997378      0.120809      1896.51      0.363696      0.363696      
0.120809      0.146331      1410.85      0.272366      0.272366      
0.146331      0.177245      1036.92      0.202397      0.202397      
0.177245      0.214691      750.504      0.149195      0.149195      
0.214691      0.260047      532.455      0.10915      0.10915      
0.260047      0.314985      367.637      0.0794396      0.0794396      
0.314985      0.38153      244.115      0.0578717      0.0578717      
0.38153      0.462133      152.498      0.0427334      0.0427334      
0.462133      0.559764      85.4138      0.0326285      0.0326285      
0.559764      0.678021      37.0912      0.0263017      0.0263017      
0.678021      0.821262      3.0265      0.0225398      0.0225398      
0.821262      0.994764      20.2837      0.0202654      0.0202654      
0.994764      1.20492      35.5546      0.0187195      0.0187195      
1.20492      1.45948      44.8814      0.0174713      0.0174713      
1.45948      1.76781      49.8734      0.0163095      0.0163095      
1.76781      2.14128      51.7584      0.015151      0.015151      
2.14128      2.59365      51.4689      0.0139778      0.0139778      
2.59365      3.14159      49.7057      0.0127991      0.0127991      
# END HISTO1D EFTN1LOMC
# BEGIN HISTO1D EFTN2LOMC
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=black!40!red
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      55372.      11.8142      11.8142      
0.0121126      0.0146716      35241.7      8.28152      8.28152      
0.0146716      0.0177711      21415.9      5.89306      5.89306      
0.0177711      0.0215255      12099.5      4.30693      4.30693      
0.0215255      0.026073      5974.62      3.26239      3.26239      
0.026073      0.0315813      2080.82      2.56443      2.56443      
0.0315813      0.0382533      277.041      2.07589      2.07589      
0.0382533      0.0463347      1597.54      1.71067      1.71067      
0.0463347      0.0561235      2234.65      1.42013      1.42013      
0.0561235      0.0679803      2436.62      1.17865      1.17865      
0.0679803      0.082342      2374.96      0.97336      0.97336      
0.082342      0.0997378      2165.93      0.797705      0.797705      
0.0997378      0.120809      1886.47      0.647843      0.647843      
0.120809      0.146331      1585.77      0.521009      0.521009      
0.146331      0.177245      1293.81      0.414803      0.414803      
0.177245      0.214691      1027.47      0.326923      0.326923      
0.214691      0.260047      794.858      0.255111      0.255111      
0.260047      0.314985      598.51      0.197175      0.197175      
0.314985      0.38153      437.479      0.151036      0.151036      
0.38153      0.462133      308.848      0.11477      0.11477      
0.462133      0.559764      208.72      0.0866375      0.0866375      
0.559764      0.678021      132.867      0.0650961      0.0650961      
0.678021      0.821262      77.1325      0.0488023      0.0488023      
0.821262      0.994764      37.6695      0.0366032      0.0366032      
0.994764      1.20492      11.0587      0.0275266      0.0275266      
1.20492      1.45948      5.64348      0.0207735      0.0207735      
1.45948      1.76781      14.9066      0.0157142      0.0157142      
1.76781      2.14128      18.7558      0.0118861      0.0118861      
2.14128      2.59365      18.8174      0.00898505      0.00898505      
2.59365      3.14159      16.3691      0.00684536      0.00684536      
# END HISTO1D EFTN2LOMC


==> Diags_FO_Mtt_Slice/Diag_pptt_dphi_Mtt_Full_PS_FixedOrder_wt.dat <==
# BEGIN PLOT
ColorForZeros=white
Title=$pp \to t\bar{t}+X$ (13 TeV LHC),   $M_{t\bar{t}}\ge 2m_t$ 
LegendOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO
DrawOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO  QCDN1LOMC  QCDN2LOMC  EFTN1LOMC  EFTN2LOMC  
Legend=1
LegendXPos=0.70
LegendYPos=0.93
XLabel=$ \Delta\phi_{t\bar{t}}$ 
YLabel=$ \Delta\phi_{t\bar{t}}\mathrm{d}\sigma/\mathrm{d} \Delta\phi_{t\bar{t}} $[pb]
LogX=1
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0.01
XMax=3.15
YMin= 0.2
YMax=80000
RatioPlot1=1
RatioPlot1Reference=MyUnityLine
RatioPlot1DrawOnly=MyUnityLine  QCDmEFTN1LO  QCDmEFTN1LOMC   
RatioPlot1YLabel= 
RatioPlot1YSize=3.0
RatioPlot1YMin=-9
RatioPlot1LogY=0
RatioPlot1YMax=59.
RatioPlot1YMajorTickMarks=10
RatioPlot1YMinorTickMarks=4
RatioPlot1ZeroLine=1
RatioPlot2=1
RatioPlot2Reference=MyUnityLine
RatioPlot2DrawOnly=MyUnityLine  QCDmEFTN2LO  QCDmEFTN2LOMC   
RatioPlot2YLabel= 
RatioPlot2YMin=-9
RatioPlot2YMax=59.
RatioPlot2LogY=0
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=10 
RatioPlot2YMinorTickMarks=4
RatioPlot2ZeroLine=1
# END PLOT
# BEGIN HISTO1D QCDN1LO
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= $|$NLO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      457.146      119.298      175.594      
0.0121126      0.0146716      436.807      114.043      167.898      
0.0146716      0.0177711      416.503      108.796      160.215      
0.0177711      0.0215255      396.295      103.572      152.566      
0.0215255      0.026073      376.155      98.3664      144.941      
0.026073      0.0315813      356.154      93.1943      137.365      
0.0315813      0.0382533      336.224      88.041      129.816      
0.0382533      0.0463347      316.468      82.9281      122.323      
0.0463347      0.0561235      296.812      77.8409      114.867      
0.0561235      0.0679803      277.446      72.8269      107.518      
0.0679803      0.082342      258.228      67.8466      100.215      
0.082342      0.0997378      239.362      62.9569      93.0437      
0.0997378      0.120809      220.761      58.1308      85.9617      
0.120809      0.146331      202.56      53.4051      79.0247      
0.146331      0.177245      184.747      48.7758      72.2259      
0.177245      0.214691      167.553      44.3033      65.6543      
0.214691      0.260047      150.931      39.9745      59.2898      
0.260047      0.314985      135.068      35.8387      53.2055      
0.314985      0.38153      119.972      31.8969      47.4017      
0.38153      0.462133      105.835      28.1997      41.9544      
0.462133      0.559764      92.7572      24.7746      36.9037      
0.559764      0.678021      80.8776      21.6601      32.3086      
0.678021      0.821262      70.2573      18.8721      28.1924      
0.821262      0.994764      60.9885      16.437      24.5959      
0.994764      1.20492      53.2443      14.4046      21.596      
1.20492      1.45948      47.1232      12.8046      19.2395      
1.45948      1.76781      42.7875      11.6864      17.605      
1.76781      2.14128      40.5831      11.152      16.8521      
2.14128      2.59365      41.1242      11.3799      17.2592      
2.59365      3.14159      45.557      12.6892      19.3126      
# END HISTO1D QCDN1LO
# BEGIN HISTO1D QCDN2LO
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= $|$N$^2$LO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      606.94      326.27      603.704      
0.0121126      0.0146716      465.998      275.075      517.652      
0.0146716      0.0177711      341.62      229.248      440.296      
0.0177711      0.0215255      232.338      188.371      371.005      
0.0215255      0.026073      136.613      121.51      308.401      
0.026073      0.0315813      52.6009      0      251.939      
0.0315813      0.0382533      15.2386      0      173.731      
0.0382533      0.0463347      64.4324      0      70.2664      
0.0463347      0.0561235      121.345      118.897      45.6902      
0.0561235      0.0679803      159.301      91.6137      27.8098      
0.0679803      0.082342      188.156      64.2494      12.8988      
0.082342      0.0997378      208.589      41.5528      0.827191      
0.0997378      0.120809      221.232      23.0541      0      
0.120809      0.146331      227.986      16.1534      0      
0.146331      0.177245      228.014      21.3364      3.53302      
0.177245      0.214691      223.888      25.0273      12.4321      
0.214691      0.260047      214.937      26.9694      18.3825      
0.260047      0.314985      203.728      27.9344      22.6142      
0.314985      0.38153      189.983      27.8453      25.0104      
0.38153      0.462133      173.979      26.7541      25.6224      
0.462133      0.559764      157.742      25.2681      25.4148      
0.559764      0.678021      141.64      23.4726      24.5039      
0.678021      0.821262      125.546      21.3045      22.7671      
0.821262      0.994764      111.067      19.2686      21.0197      
0.994764      1.20492      98.3655      17.3559      19.1997      
1.20492      1.45948      87.9324      15.7312      17.5793      
1.45948      1.76781      80.1928      14.4749      16.2406      
1.76781      2.14128      76.0797      13.839      15.5554      
2.14128      2.59365      76.5654      13.9483      15.5828      
2.59365      3.14159      84.1471      15.3152      16.9594      
# END HISTO1D QCDN2LO
# BEGIN HISTO1D EFTN1LO
PlotOrder=3
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      455.648      118.932      175.077      
0.0121126      0.0146716      435.026      113.608      167.285      
0.0146716      0.0177711      414.401      108.283      159.491      
0.0177711      0.0215255      393.779      102.96      151.699      
0.0215255      0.026073      373.155      97.6351      143.906      
0.026073      0.0315813      352.531      92.311      136.113      
0.0315813      0.0382533      331.908      86.9868      128.32      
0.0382533      0.0463347      311.285      81.6626      120.527      
0.0463347      0.0561235      290.661      76.3384      112.734      
0.0561235      0.0679803      270.038      71.0142      104.941      
0.0679803      0.082342      249.414      65.69      97.1485      
0.082342      0.0997378      228.791      60.3658      89.3556      
0.0997378      0.120809      208.167      55.0417      81.5628      
0.120809      0.146331      187.544      49.7173      73.7698      
0.146331      0.177245      166.92      44.3932      65.977      
0.177245      0.214691      146.297      39.069      58.1842      
0.214691      0.260047      125.673      33.7448      50.3913      
0.260047      0.314985      105.05      28.4206      42.5984      
0.314985      0.38153      84.4265      23.0964      34.8055      
0.38153      0.462133      63.8031      17.7723      27.0125      
0.462133      0.559764      43.1797      12.4482      19.2197      
0.559764      0.678021      22.5562      7.12409      11.4268      
0.678021      0.821262      1.93266      1.79987      3.63405      
0.821262      0.994764      18.6909      3.52438      4.15877      
0.994764      1.20492      39.3144      8.8486      11.9516      
1.20492      1.45948      59.9377      14.1728      19.7444      
1.45948      1.76781      80.5614      19.4971      27.5373      
1.76781      2.14128      101.185      24.8212      35.3301      
2.14128      2.59365      121.808      30.1455      43.123      
2.59365      3.14159      142.432      35.4696      50.9158      
# END HISTO1D EFTN1LO
# BEGIN HISTO1D EFTN2LO
PlotOrder=4
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      607.983      326.124      603.231      
0.0121126      0.0146716      468.416      275.367      517.907      
0.0146716      0.0177711      344.474      229.602      440.615      
0.0177711      0.0215255      235.38      188.583      370.965      
0.0215255      0.026073      140.347      128.633      308.558      
0.026073      0.0315813      58.5961      0      252.999      
0.0315813      0.0382533      10.6558      0      182.58      
0.0382533      0.0463347      68.1912      0      67.0086      
0.0463347      0.0561235      114.793      106.136      46.0037      
0.0561235      0.0679803      151.242      91.3222      28.259      
0.0679803      0.082342      178.323      64.0637      13.5268      
0.082342      0.0997378      196.817      41.2777      1.55977      
0.0997378      0.120809      207.506      22.5683      0      
0.120809      0.146331      211.172      15.0693      0      
0.146331      0.177245      208.6      20.2265      4.20409      
0.177245      0.214691      200.569      23.6089      13.0589      
0.214691      0.260047      187.863      25.464      19.4205      
0.260047      0.314985      171.265      26.0393      23.6849      
0.314985      0.38153      151.555      25.5826      26.2479      
0.38153      0.462133      129.518      24.3412      27.5055      
0.462133      0.559764      105.935      22.5628      27.8535      
0.559764      0.678021      81.5886      20.495      27.6877      
0.678021      0.821262      57.2609      18.3851      27.4041      
0.821262      0.994764      33.7344      16.4809      27.3987      
0.994764      1.20492      11.7915      8.55308      28.0673      
1.20492      1.45948      7.7857      0      14.2794      
1.45948      1.76781      24.2145      15.419      14.4774      
1.76781      2.14128      36.7124      35.3495      15.8712      
2.14128      2.59365      44.4975      43.5968      18.7086      
2.59365      3.14159      46.7872      38.2003      23.2369      
# END HISTO1D EFTN2LO
# BEGIN HISTO1D QCDmEFTN1LO
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO-N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      1.49818      0.366504      0.517039      
0.0121126      0.0146716      1.7804      0.434549      0.613738      
0.0146716      0.0177711      2.10149      0.512144      0.723583      
0.0177711      0.0215255      2.51575      0.612877      0.86674      
0.0215255      0.026073      3.0005      0.731289      1.03518      
0.026073      0.0315813      3.62239      0.883333      1.25176      
0.0315813      0.0382533      4.31582      1.05425      1.49572      
0.0382533      0.0463347      5.18308      1.26552      1.79594      
0.0463347      0.0561235      6.15133      1.50248      2.13326      
0.0561235      0.0679803      7.40813      1.81263      2.57667      
0.0679803      0.082342      8.81394      2.15665      3.06622      
0.082342      0.0997378      10.5708      2.59113      3.68809      
0.0997378      0.120809      12.5932      3.08918      4.39883      
0.120809      0.146331      15.0164      3.68774      5.25494      
0.146331      0.177245      17.8264      4.38256      6.24892      
0.177245      0.214691      21.2556      5.2343      7.47012      
0.214691      0.260047      25.2573      6.22967      8.89851      
0.260047      0.314985      30.0178      7.41806      10.6071      
0.314985      0.38153      35.5458      8.80041      12.5963      
0.38153      0.462133      42.0318      10.4274      14.9419      
0.462133      0.559764      49.5776      12.3264      17.684      
0.559764      0.678021      58.3214      14.536      20.8818      
0.678021      0.821262      68.3246      17.0722      24.5584      
0.821262      0.994764      79.6794      19.9614      28.7547      
0.994764      1.20492      92.5587      23.2532      33.5476      
1.20492      1.45948      107.061      26.9774      38.9839      
1.45948      1.76781      123.349      31.1835      45.1423      
1.76781      2.14128      141.768      35.9732      52.1822      
2.14128      2.59365      162.932      41.5254      60.3823      
2.59365      3.14159      187.989      48.1589      70.2285      
# END HISTO1D QCDmEFTN1LO
# BEGIN HISTO1D QCDmEFTN2LO
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}}-\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      1.04287      0.473123      0.146169      
0.0121126      0.0146716      2.41817      0.292462      0.254871      
0.0146716      0.0177711      2.85384      0.353454      0.318886      
0.0177711      0.0215255      3.04128      0.212357      0      
0.0215255      0.026073      3.73382      0.344375      0.157141      
0.026073      0.0315813      5.99516      0.931932      1.06067      
0.0315813      0.0382533      4.58284      0.316679      0      
0.0382533      0.0463347      -3.75879      6.62456      3.25782      
0.0463347      0.0561235      6.55258      0.343955      0      
0.0561235      0.0679803      8.05869      0.449163      0      
0.0679803      0.082342      9.83282      0.628053      0      
0.082342      0.0997378      11.7719      0.732581      0      
0.0997378      0.120809      13.7261      0.778232      0      
0.120809      0.146331      16.8133      1.08407      0      
0.146331      0.177245      19.4146      1.10985      0      
0.177245      0.214691      23.3186      1.41844      0      
0.214691      0.260047      27.0739      1.50538      0      
0.260047      0.314985      32.4629      1.89508      0      
0.314985      0.38153      38.4279      2.26273      0      
0.38153      0.462133      44.4611      2.41289      0      
0.462133      0.559764      51.8071      2.7053      0      
0.559764      0.678021      60.0515      3.18381      0      
0.678021      0.821262      68.2853      4.63706      0      
0.821262      0.994764      77.333      6.37902      0      
0.994764      1.20492      86.574      8.86756      0      
1.20492      1.45948      95.7181      12.2265      0      
1.45948      1.76781      104.407      16.7693      0.00245993      
1.76781      2.14128      112.792      22.52      2.03223      
2.14128      2.59365      121.063      29.8155      4.76022      
2.59365      3.14159      130.934      38.4147      7.9217      
# END HISTO1D QCDmEFTN2LO
# BEGIN HISTO1D QCDmEFTN1LOMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLO-N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      1.49818      0.120685      0.120685      
0.0121126      0.0146716      1.7804      0.115323      0.115323      
0.0146716      0.0177711      2.10149      0.110421      0.110421      
0.0177711      0.0215255      2.51575      0.105663      0.105663      
0.0215255      0.026073      3.0005      0.100868      0.100868      
0.026073      0.0315813      3.62239      0.0960503      0.0960503      
0.0315813      0.0382533      4.31582      0.091338      0.091338      
0.0382533      0.0463347      5.18308      0.0866042      0.0866042      
0.0463347      0.0561235      6.15133      0.0818921      0.0818921      
0.0561235      0.0679803      7.40813      0.0772248      0.0772248      
0.0679803      0.082342      8.81394      0.0725307      0.0725307      
0.082342      0.0997378      10.5708      0.0679694      0.0679694      
0.0997378      0.120809      12.5932      0.0633048      0.0633048      
0.120809      0.146331      15.0164      0.0587926      0.0587926      
0.146331      0.177245      17.8264      0.0543367      0.0543367      
0.177245      0.214691      21.2556      0.0500323      0.0500323      
0.214691      0.260047      25.2573      0.045904      0.045904      
0.260047      0.314985      30.0178      0.0420151      0.0420151      
0.314985      0.38153      35.5458      0.0385728      0.0385728      
0.38153      0.462133      42.0318      0.0356244      0.0356244      
0.462133      0.559764      49.5776      0.033483      0.033483      
0.559764      0.678021      58.3214      0.0323746      0.0323746      
0.678021      0.821262      68.3246      0.0322852      0.0322852      
0.821262      0.994764      79.6794      0.0330843      0.0330843      
0.994764      1.20492      92.5587      0.0346226      0.0346226      
1.20492      1.45948      107.061      0.036799      0.036799      
1.45948      1.76781      123.349      0.0394784      0.0394784      
1.76781      2.14128      141.768      0.0426466      0.0426466      
2.14128      2.59365      162.932      0.0463296      0.0463296      
2.59365      3.14159      187.989      0.0509555      0.0509555      
# END HISTO1D QCDmEFTN1LOMC
# BEGIN HISTO1D QCDmEFTN2LOMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}}-\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      1.04287      2.48627      2.48627      
0.0121126      0.0146716      2.41817      1.69115      1.69115      
0.0146716      0.0177711      2.85384      1.54847      1.54847      
0.0177711      0.0215255      3.04128      1.85042      1.85042      
0.0215255      0.026073      3.73382      1.00977      1.00977      
0.026073      0.0315813      5.99516      0.872997      0.872997      
0.0315813      0.0382533      4.58284      0.811351      0.811351      
0.0382533      0.0463347      -3.75879      9.75298      9.75298      
0.0463347      0.0561235      6.55258      0.694633      0.694633      
0.0561235      0.0679803      8.05869      0.568647      0.568647      
0.0679803      0.082342      9.83282      0.488642      0.488642      
0.082342      0.0997378      11.7719      0.463643      0.463643      
0.0997378      0.120809      13.7261      0.609295      0.609295      
0.120809      0.146331      16.8133      0.378294      0.378294      
0.146331      0.177245      19.4146      0.326636      0.326636      
0.177245      0.214691      23.3186      0.28966      0.28966      
0.214691      0.260047      27.0739      0.276343      0.276343      
0.260047      0.314985      32.4629      0.295641      0.295641      
0.314985      0.38153      38.4279      0.209262      0.209262      
0.38153      0.462133      44.4611      0.198      0.198      
0.462133      0.559764      51.8071      0.177376      0.177376      
0.559764      0.678021      60.0515      0.152291      0.152291      
0.678021      0.821262      68.2853      0.132285      0.132285      
0.821262      0.994764      77.333      0.143242      0.143242      
0.994764      1.20492      86.574      0.108967      0.108967      
1.20492      1.45948      95.7181      0.097293      0.097293      
1.45948      1.76781      104.407      0.0876404      0.0876404      
1.76781      2.14128      112.792      0.0803121      0.0803121      
2.14128      2.59365      121.063      0.0805686      0.0805686      
2.59365      3.14159      130.934      0.0718676      0.0718676      
# END HISTO1D QCDmEFTN2LOMC
# BEGIN HISTO1D MyUnityLine
PlotOrder=5
LineColor=White
LineStyle=solid
LineOpacity=0
Title= MyUnityLine
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      1      0      0      
0.0121126      0.0146716      1      0      0      
0.0146716      0.0177711      1      0      0      
0.0177711      0.0215255      1      0      0      
0.0215255      0.026073      1      0      0      
0.026073      0.0315813      1      0      0      
0.0315813      0.0382533      1      0      0      
0.0382533      0.0463347      1      0      0      
0.0463347      0.0561235      1      0      0      
0.0561235      0.0679803      1      0      0      
0.0679803      0.082342      1      0      0      
0.082342      0.0997378      1      0      0      
0.0997378      0.120809      1      0      0      
0.120809      0.146331      1      0      0      
0.146331      0.177245      1      0      0      
0.177245      0.214691      1      0      0      
0.214691      0.260047      1      0      0      
0.260047      0.314985      1      0      0      
0.314985      0.38153      1      0      0      
0.38153      0.462133      1      0      0      
0.462133      0.559764      1      0      0      
0.559764      0.678021      1      0      0      
0.678021      0.821262      1      0      0      
0.821262      0.994764      1      0      0      
0.994764      1.20492      1      0      0      
1.20492      1.45948      1      0      0      
1.45948      1.76781      1      0      0      
1.76781      2.14128      1      0      0      
2.14128      2.59365      1      0      0      
2.59365      3.14159      1      0      0      
# END HISTO1D MyUnityLine
# BEGIN HISTO1D QCDN1LOMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|$NLO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      457.146      0.033547      0.033547      
0.0121126      0.0146716      436.807      0.0322123      0.0322123      
0.0146716      0.0177711      416.503      0.0313305      0.0313305      
0.0177711      0.0215255      396.295      0.0305837      0.0305837      
0.0215255      0.026073      376.155      0.0297905      0.0297905      
0.026073      0.0315813      356.154      0.0289628      0.0289628      
0.0315813      0.0382533      336.224      0.0282263      0.0282263      
0.0382533      0.0463347      316.468      0.0274512      0.0274512      
0.0463347      0.0561235      296.812      0.0266774      0.0266774      
0.0561235      0.0679803      277.446      0.0259231      0.0259231      
0.0679803      0.082342      258.228      0.0251103      0.0251103      
0.082342      0.0997378      239.362      0.02439      0.02439      
0.0997378      0.120809      220.761      0.0235143      0.0235143      
0.120809      0.146331      202.56      0.0227226      0.0227226      
0.146331      0.177245      184.747      0.0218939      0.0218939      
0.177245      0.214691      167.553      0.0210882      0.0210882      
0.214691      0.260047      150.931      0.0202756      0.0202756      
0.260047      0.314985      135.068      0.0194365      0.0194365      
0.314985      0.38153      119.972      0.018652      0.018652      
0.38153      0.462133      105.835      0.0177904      0.0177904      
0.462133      0.559764      92.7572      0.0169478      0.0169478      
0.559764      0.678021      80.8776      0.016167      0.016167      
0.678021      0.821262      70.2573      0.0153941      0.0153941      
0.821262      0.994764      60.9885      0.0146347      0.0146347      
0.994764      1.20492      53.2443      0.0139439      0.0139439      
1.20492      1.45948      47.1232      0.0134024      0.0134024      
1.45948      1.76781      42.7875      0.0130163      0.0130163      
1.76781      2.14128      40.5831      0.0128721      0.0128721      
2.14128      2.59365      41.1242      0.0130646      0.0130646      
2.59365      3.14159      45.557      0.0140708      0.0140708      
# END HISTO1D QCDN1LOMC
# BEGIN HISTO1D QCDN2LOMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $|$N$^2$LO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      606.94      2.35751      2.35751      
0.0121126      0.0146716      465.998      1.58177      1.58177      
0.0146716      0.0177711      341.62      1.45407      1.45407      
0.0177711      0.0215255      232.338      1.76666      1.76666      
0.0215255      0.026073      136.613      0.932716      0.932716      
0.026073      0.0315813      52.6009      0.799438      0.799438      
0.0315813      0.0382533      15.2386      0.739087      0.739087      
0.0382533      0.0463347      64.4324      9.68076      9.68076      
0.0463347      0.0561235      121.345      0.621982      0.621982      
0.0561235      0.0679803      159.301      0.495607      0.495607      
0.0679803      0.082342      188.156      0.4156      0.4156      
0.082342      0.0997378      208.589      0.391167      0.391167      
0.0997378      0.120809      221.232      0.538039      0.538039      
0.120809      0.146331      227.986      0.308925      0.308925      
0.146331      0.177245      228.014      0.259783      0.259783      
0.177245      0.214691      223.888      0.225882      0.225882      
0.214691      0.260047      214.937      0.2161      0.2161      
0.260047      0.314985      203.728      0.239276      0.239276      
0.314985      0.38153      189.983      0.156994      0.156994      
0.38153      0.462133      173.979      0.149912      0.149912      
0.462133      0.559764      157.742      0.133418      0.133418      
0.559764      0.678021      141.64      0.112287      0.112287      
0.678021      0.821262      125.546      0.0959491      0.0959491      
0.821262      0.994764      111.067      0.110214      0.110214      
0.994764      1.20492      98.3655      0.0788601      0.0788601      
1.20492      1.45948      87.9324      0.0697516      0.0697516      
1.45948      1.76781      80.1928      0.0623916      0.0623916      
1.76781      2.14128      76.0797      0.0571763      0.0571763      
2.14128      2.59365      76.5654      0.0593918      0.0593918      
2.59365      3.14159      84.1471      0.0523333      0.0523333      
# END HISTO1D QCDN2LOMC
# BEGIN HISTO1D EFTN1LOMC
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=0.6
ErrorBarsStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      455.648      0.0871378      0.0871378      
0.0121126      0.0146716      435.026      0.0831106      0.0831106      
0.0146716      0.0177711      414.401      0.0790902      0.0790902      
0.0177711      0.0215255      393.779      0.0750789      0.0750789      
0.0215255      0.026073      373.155      0.0710772      0.0710772      
0.026073      0.0315813      352.531      0.0670875      0.0670875      
0.0315813      0.0382533      331.908      0.0631117      0.0631117      
0.0382533      0.0463347      311.285      0.0591529      0.0591529      
0.0463347      0.0561235      290.661      0.0552146      0.0552146      
0.0561235      0.0679803      270.038      0.0513017      0.0513017      
0.0679803      0.082342      249.414      0.0474204      0.0474204      
0.082342      0.0997378      228.791      0.0435794      0.0435794      
0.0997378      0.120809      208.167      0.0397904      0.0397904      
0.120809      0.146331      187.544      0.0360701      0.0360701      
0.146331      0.177245      166.92      0.0324428      0.0324428      
0.177245      0.214691      146.297      0.0289442      0.0289442      
0.214691      0.260047      125.673      0.0256284      0.0256284      
0.260047      0.314985      105.05      0.0225786      0.0225786      
0.314985      0.38153      84.4265      0.0199208      0.0199208      
0.38153      0.462133      63.8031      0.017834      0.017834      
0.462133      0.559764      43.1797      0.0165353      0.0165353      
0.559764      0.678021      22.5562      0.0162076      0.0162076      
0.678021      0.821262      1.93266      0.0168911      0.0168911      
0.821262      0.994764      18.6909      0.0184496      0.0184496      
0.994764      1.20492      39.3144      0.0206787      0.0206787      
1.20492      1.45948      59.9377      0.0233966      0.0233966      
1.45948      1.76781      80.5614      0.026462      0.026462      
1.76781      2.14128      101.185      0.0297745      0.0297745      
2.14128      2.59365      121.808      0.0332651      0.0332651      
2.59365      3.14159      142.432      0.0368848      0.0368848      
# END HISTO1D EFTN1LOMC
# BEGIN HISTO1D EFTN2LOMC
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=black!40!red
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      607.983      0.128753      0.128753      
0.0121126      0.0146716      468.416      0.109377      0.109377      
0.0146716      0.0177711      344.474      0.0944029      0.0944029      
0.0177711      0.0215255      235.38      0.0837571      0.0837571      
0.0215255      0.026073      140.347      0.0770578      0.0770578      
0.026073      0.0315813      58.5961      0.0735585      0.0735585      
0.0315813      0.0382533      10.6558      0.0722636      0.0722636      
0.0382533      0.0463347      68.1912      0.0722138      0.0722138      
0.0463347      0.0561235      114.793      0.0726514      0.0726514      
0.0561235      0.0679803      151.242      0.0730398      0.0730398      
0.0679803      0.082342      178.323      0.073043      0.073043      
0.082342      0.0997378      196.817      0.0724762      0.0724762      
0.0997378      0.120809      207.506      0.0712561      0.0712561      
0.120809      0.146331      211.172      0.0693693      0.0693693      
0.146331      0.177245      208.6      0.0668527      0.0668527      
0.177245      0.214691      200.569      0.0637782      0.0637782      
0.214691      0.260047      187.863      0.0602436      0.0602436      
0.260047      0.314985      171.265      0.0563644      0.0563644      
0.314985      0.38153      151.555      0.0522678      0.0522678      
0.38153      0.462133      129.518      0.0480876      0.0480876      
0.462133      0.559764      105.935      0.0439577      0.0439577      
0.559764      0.678021      81.5886      0.0400045      0.0400045      
0.678021      0.821262      57.2609      0.0363361      0.0363361      
0.821262      0.994764      33.7344      0.0330281      0.0330281      
0.994764      1.20492      11.7915      0.0301071      0.0301071      
1.20492      1.45948      7.7857      0.0275414      0.0275414      
1.45948      1.76781      24.2145      0.0252488      0.0252488      
1.76781      2.14128      36.7124      0.0231358      0.0231358      
2.14128      2.59365      44.4975      0.0211768      0.0211768      
2.59365      3.14159      46.7872      0.0195343      0.0195343      
# END HISTO1D EFTN2LOMC
# BEGIN SPECIAL RatioLegend1
Location=RatioPlot1
\rput[Bl]{0}(0.07,0.75){$\boldsymbol{ \mathrm{NLO} - \mathrm{NLO}_{\mathrm{s}} }$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend2
Location=RatioPlot2
\rput[Bl]{0}(0.07,0.75){$\boldsymbol{ \mathrm{N}^2\mathrm{LO} -\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} }$}
# END SPECIAL


==> Diags_FO_Mtt_Slice/Diag_pptt_dphi_Mtt_gtr_400_FixedOrder.dat <==
# BEGIN PLOT
ColorForZeros=white
Title=$pp \to t\bar{t}+X$ (13 TeV LHC),   $M_{t\bar{t}}\ge 400$ GeV 
LegendOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO
DrawOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO  QCDN1LOMC  QCDN2LOMC  EFTN1LOMC  EFTN2LOMC
Legend=1
LegendXPos=0.70
LegendYPos=0.93
XLabel=$\Delta\phi_{t\bar{t}}$
YLabel=$ \mathrm{d}\sigma/\mathrm{d}\Delta\phi_{t\bar{t}}  $[pb]
LogX=1
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0.01
XMax=3.15
YMin= 0.6
YMax=500000
RatioPlot1=1
RatioPlot1Reference=QCDN1LO
RatioPlot1DrawOnly=  QCDN1LO  QCDN1LOMC  EFTN1LO  EFTN1LOMC
RatioPlot1YLabel=$ \mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }} $
RatioPlot1YSize=3.0
RatioPlot1YMin=0.5
RatioPlot1YMax=1.5
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=QCDN2LO
RatioPlot2DrawOnly=  QCDN2LO  QCDN2LOMC  EFTN2LO  EFTN2LOMC
RatioPlot2YLabel=$ \mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}} $
RatioPlot2YMin=0.1
RatioPlot2YMax=2.4
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=5 
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D QCDN1LO
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= $|$NLO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      31417.7      8267.66      12210.4      
0.0121126      0.0146716      24744.6      6514.81      9624.03      
0.0146716      0.0177711      19445.      5122.23      7568.9      
0.0177711      0.0215255      15246.1      4018.42      5939.61      
0.0215255      0.026073      11922.9      3144.51      4649.37      
0.026073      0.0315813      9299.79      2454.34      3630.19      
0.0315813      0.0382533      7230.56      1909.7      2825.7      
0.0382533      0.0463347      5604.09      1481.28      2192.68      
0.0463347      0.0561235      4326.86      1144.69      1695.21      
0.0561235      0.0679803      3328.82      881.51      1306.11      
0.0679803      0.082342      2549.03      675.71      1001.71      
0.082342      0.0997378      1943.55      515.811      765.128      
0.0997378      0.120809      1473.77      391.624      581.287      
0.120809      0.146331      1111.36      295.728      439.26      
0.146331      0.177245      832.539      221.877      329.822      
0.177245      0.214691      619.923      165.492      246.217      
0.214691      0.260047      458.143      122.531      182.473      
0.260047      0.314985      336.138      90.0859      134.296      
0.314985      0.38153      244.519      65.6803      98.0249      
0.38153      0.462133      176.432      47.5097      70.9956      
0.462133      0.559764      126.312      34.1076      51.0386      
0.559764      0.678021      89.806      24.326      36.4585      
0.678021      0.821262      63.4295      17.2411      25.8847      
0.821262      0.994764      44.5841      12.1663      18.3013      
0.994764      1.20492      31.351      8.5939      12.9564      
1.20492      1.45948      22.1535      6.10449      9.22709      
1.45948      1.76781      15.8303      4.38867      6.65357      
1.76781      2.14128      11.5325      3.21883      4.89661      
2.14128      2.59365      8.64242      2.42629      3.70226      
2.59365      3.14159      7.00155      1.96877      3.0068      
# END HISTO1D QCDN1LO
# BEGIN HISTO1D QCDN2LO
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= $|$N$^2$LO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      32603.8      19535.7      36962.8      
0.0121126      0.0146716      19536.4      13401.4      25904.2      
0.0146716      0.0177711      10744.3      9041.68      17947.7      
0.0177711      0.0215255      5045.31      4090.45      12314.7      
0.0215255      0.026073      1392.13      0      8289.62      
0.026073      0.0315813      836.231      0      3781.75      
0.0315813      0.0382533      1960.4      363.361      1434.65      
0.0382533      0.0463347      2283.59      2177.56      875.568      
0.0463347      0.0561235      2655.38      1347.05      375.945      
0.0561235      0.0679803      2560.15      762.256      120.215      
0.0679803      0.082342      2330.      387.247      0      
0.082342      0.0997378      2035.23      157.706      0      
0.0997378      0.120809      1721.82      139.776      0      
0.120809      0.146331      1425.97      147.555      50.078      
0.146331      0.177245      1149.64      137.57      81.388      
0.177245      0.214691      914.292      121.963      92.4172      
0.214691      0.260047      711.771      102.33      88.1515      
0.260047      0.314985      547.798      83.7139      78.7021      
0.314985      0.38153      414.578      66.3676      66.1304      
0.38153      0.462133      308.509      51.1772      53.0793      
0.462133      0.559764      226.784      38.7326      41.3991      
0.559764      0.678021      165.166      28.9592      31.7473      
0.678021      0.821262      118.379      21.1123      23.4809      
0.821262      0.994764      84.3357      15.2906      17.232      
0.994764      1.20492      59.875      10.9895      12.485      
1.20492      1.45948      42.5676      7.89312      9.01585      
1.45948      1.76781      30.4285      5.67291      6.47599      
1.76781      2.14128      22.1291      4.15021      4.73347      
2.14128      2.59365      16.5331      3.10937      3.53236      
2.59365      3.14159      13.5085      2.558      2.92094      
# END HISTO1D QCDN2LO
# BEGIN HISTO1D EFTN1LO
PlotOrder=3
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      31293.7      8236.9      12166.5      
0.0121126      0.0146716      24622.3      6484.5      9580.81      
0.0146716      0.0177711      19325.9      5092.77      7526.91      
0.0177711      0.0215255      15128.2      3989.28      5898.05      
0.0215255      0.026073      11806.8      3115.78      4608.39      
0.026073      0.0315813      9183.8      2425.64      3589.19      
0.0315813      0.0382533      7116.61      1881.45      2785.33      
0.0382533      0.0463347      5491.15      1453.31      2152.69      
0.0463347      0.0561235      4216.21      1117.27      1656.      
0.0561235      0.0679803      3218.96      854.249      1267.09      
0.0679803      0.082342      2441.32      648.987      963.467      
0.082342      0.0997378      1837.02      489.341      727.21      
0.0997378      0.120809      1369.26      365.641      544.058      
0.120809      0.146331      1008.78      270.205      402.671      
0.146331      0.177245      732.391      196.937      294.055      
0.177245      0.214691      521.73      141.008      211.078      
0.214691      0.260047      362.273      98.5974      148.1      
0.260047      0.314985      242.568      66.6913      100.669      
0.314985      0.38153      153.599      42.9157      65.2788      
0.38153      0.462133      88.2868      25.4051      39.1712      
0.462133      0.559764      41.0847      12.6972      20.1848      
0.559764      0.678021      7.66228      3.64942      6.63001      
0.678021      0.821262      15.3514      2.62863      2.8104      
0.821262      0.994764      30.5703      6.82779      9.15948      
0.994764      1.20492      40.0133      9.48217      13.2083      
1.20492      1.45948      45.2323      11.0029      15.5662      
1.45948      1.76781      47.4136      11.7047      16.6998      
1.76781      2.14128      47.4579      11.827      16.9643      
2.14128      2.59365      46.0445      11.5505      16.6287      
2.59365      3.14159      43.6803      11.0107      15.894      
# END HISTO1D EFTN1LO
# BEGIN HISTO1D EFTN2LO
PlotOrder=4
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      32683.2      19523.1      36923.6      
0.0121126      0.0146716      19644.9      13401.9      25887.5      
0.0146716      0.0177711      10885.4      9054.57      17952.9      
0.0177711      0.0215255      5151.16      4304.13      12292.5      
0.0215255      0.026073      1528.56      0      8289.93      
0.026073      0.0315813      642.974      0      4202.27      
0.0315813      0.0382533      1837.02      123.941      1440.59      
0.0382533      0.0463347      2389.5      2228.06      795.41      
0.0463347      0.0561235      2535.71      1341.38      382.279      
0.0561235      0.0679803      2437.94      759.033      127.874      
0.0679803      0.082342      2206.      386.724      0      
0.082342      0.0997378      1912.31      157.149      0      
0.0997378      0.120809      1602.98      131.606      0      
0.120809      0.146331      1305.87      138.345      49.7414      
0.146331      0.177245      1036.48      129.871      83.1945      
0.177245      0.214691      802.041      113.826      93.1421      
0.214691      0.260047      604.505      95.0328      89.8827      
0.260047      0.314985      442.595      76.3825      80.0646      
0.314985      0.38153      313.205      59.4716      67.8202      
0.38153      0.462133      212.341      45.0502      55.579      
0.462133      0.559764      135.74      33.3353      44.6436      
0.559764      0.678021      79.2398      24.2264      35.593      
0.678021      0.821262      39.0063      17.4501      28.5609      
0.821262      0.994764      11.6399      10.6246      23.4245      
0.994764      1.20492      5.78273      0      9.4719      
1.20492      1.45948      15.7134      13.6592      7.54843      
1.45948      1.76781      20.1636      16.6305      6.56987      
1.76781      2.14128      20.7499      16.233      6.26683      
2.14128      2.59365      18.7453      16.3297      6.4175      
2.59365      3.14159      15.1311      13.5433      6.84525      
# END HISTO1D EFTN2LO
# BEGIN HISTO1D QCDN1LOMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|$NLO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      31417.7      2.51587      2.51587      
0.0121126      0.0146716      24744.6      2.0268      2.0268      
0.0146716      0.0177711      19445.      1.63042      1.63042      
0.0177711      0.0215255      15246.1      1.31197      1.31197      
0.0215255      0.026073      11922.9      1.05497      1.05497      
0.026073      0.0315813      9299.79      0.848492      0.848492      
0.0315813      0.0382533      7230.56      0.682332      0.682332      
0.0382533      0.0463347      5604.09      0.547836      0.547836      
0.0463347      0.0561235      4326.86      0.439066      0.439066      
0.0561235      0.0679803      3328.82      0.352254      0.352254      
0.0679803      0.082342      2549.03      0.281661      0.281661      
0.082342      0.0997378      1943.55      0.22595      0.22595      
0.0997378      0.120809      1473.77      0.179782      0.179782      
0.120809      0.146331      1111.36      0.143358      0.143358      
0.146331      0.177245      832.539      0.114024      0.114024      
0.177245      0.214691      619.923      0.0907129      0.0907129      
0.214691      0.260047      458.143      0.0720033      0.0720033      
0.260047      0.314985      336.138      0.0570363      0.0570363      
0.314985      0.38153      244.519      0.0451207      0.0451207      
0.38153      0.462133      176.432      0.035511      0.035511      
0.462133      0.559764      126.312      0.0279528      0.0279528      
0.559764      0.678021      89.806      0.0220363      0.0220363      
0.678021      0.821262      63.4295      0.017299      0.017299      
0.821262      0.994764      44.5841      0.0135422      0.0135422      
0.994764      1.20492      31.351      0.0106215      0.0106215      
1.20492      1.45948      22.1535      0.00837157      0.00837157      
1.45948      1.76781      15.8303      0.00664151      0.00664151      
1.76781      2.14128      11.5325      0.00532147      0.00532147      
2.14128      2.59365      8.64242      0.00427562      0.00427562      
2.59365      3.14159      7.00155      0.00351325      0.00351325      
# END HISTO1D QCDN1LOMC
# BEGIN HISTO1D QCDN2LOMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $|$N$^2$LO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      32603.8      140.444      140.444      
0.0121126      0.0146716      19536.4      80.4878      80.4878      
0.0146716      0.0177711      10744.3      59.1582      59.1582      
0.0177711      0.0215255      5045.31      70.5672      70.5672      
0.0215255      0.026073      1392.13      24.9025      24.9025      
0.026073      0.0315813      836.231      18.1351      18.1351      
0.0315813      0.0382533      1960.4      12.9383      12.9383      
0.0382533      0.0463347      2283.59      230.362      230.362      
0.0463347      0.0561235      2655.38      6.87855      6.87855      
0.0561235      0.0679803      2560.15      5.11634      5.11634      
0.0679803      0.082342      2330.      3.59979      3.59979      
0.082342      0.0997378      2035.23      2.64445      2.64445      
0.0997378      0.120809      1721.82      2.46761      2.46761      
0.120809      0.146331      1425.97      1.4014      1.4014      
0.146331      0.177245      1149.64      1.03197      1.03197      
0.177245      0.214691      914.292      0.748163      0.748163      
0.214691      0.260047      711.771      0.601885      0.601885      
0.260047      0.314985      547.798      0.60325      0.60325      
0.314985      0.38153      414.578      0.293406      0.293406      
0.38153      0.462133      308.509      0.22402      0.22402      
0.462133      0.559764      226.784      0.176267      0.176267      
0.559764      0.678021      165.166      0.118385      0.118385      
0.678021      0.821262      118.379      0.0838103      0.0838103      
0.821262      0.994764      84.3357      0.0932123      0.0932123      
0.994764      1.20492      59.875      0.0465322      0.0465322      
1.20492      1.45948      42.5676      0.0345449      0.0345449      
1.45948      1.76781      30.4285      0.0247658      0.0247658      
1.76781      2.14128      22.1291      0.0187494      0.0187494      
2.14128      2.59365      16.5331      0.0154597      0.0154597      
2.59365      3.14159      13.5085      0.0119233      0.0119233      
# END HISTO1D QCDN2LOMC
# BEGIN HISTO1D EFTN1LOMC
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=0.6
ErrorBarsStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      31293.7      6.41733      6.41733      
0.0121126      0.0146716      24622.3      5.04874      5.04874      
0.0146716      0.0177711      19325.9      3.96267      3.96267      
0.0177711      0.0215255      15128.2      3.10224      3.10224      
0.0215255      0.026073      11806.8      2.42175      2.42175      
0.026073      0.0315813      9183.8      1.8846      1.8846      
0.0315813      0.0382533      7116.61      1.46148      1.46148      
0.0382533      0.0463347      5491.15      1.12897      1.12897      
0.0463347      0.0561235      4216.21      0.868315      0.868315      
0.0561235      0.0679803      3218.96      0.664585      0.664585      
0.0679803      0.082342      2441.32      0.50586      0.50586      
0.082342      0.0997378      1837.02      0.38266      0.38266      
0.0997378      0.120809      1369.26      0.287447      0.287447      
0.120809      0.146331      1008.78      0.214246      0.214246      
0.146331      0.177245      732.391      0.158328      0.158328      
0.177245      0.214691      521.73      0.115967      0.115967      
0.214691      0.260047      362.273      0.0842361      0.0842361      
0.260047      0.314985      242.568      0.0608572      0.0608572      
0.314985      0.38153      153.599      0.0440646      0.0440646      
0.38153      0.462133      88.2868      0.0324818      0.0324818      
0.462133      0.559764      41.0847      0.0249777      0.0249777      
0.559764      0.678021      7.66228      0.0205084      0.0205084      
0.678021      0.821262      15.3514      0.0180345      0.0180345      
0.821262      0.994764      30.5703      0.0166254      0.0166254      
0.994764      1.20492      40.0133      0.0156471      0.0156471      
1.20492      1.45948      45.2323      0.0147756      0.0147756      
1.45948      1.76781      47.4136      0.013882      0.013882      
1.76781      2.14128      47.4579      0.0129345      0.0129345      
2.14128      2.59365      46.0445      0.0119435      0.0119435      
2.59365      3.14159      43.6803      0.0109331      0.0109331      
# END HISTO1D EFTN1LOMC
# BEGIN HISTO1D EFTN2LOMC
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=black!40!red
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      32683.2      8.61885      8.61885      
0.0121126      0.0146716      19644.9      6.00568      6.00568      
0.0146716      0.0177711      10885.4      4.26821      4.26821      
0.0177711      0.0215255      5151.16      3.13839      3.13839      
0.0215255      0.026073      1528.56      2.41091      2.41091      
0.026073      0.0315813      642.974      1.93214      1.93214      
0.0315813      0.0382533      1837.02      1.59543      1.59543      
0.0382533      0.0463347      2389.5      1.33664      1.33664      
0.0463347      0.0561235      2535.71      1.12272      1.12272      
0.0561235      0.0679803      2437.94      0.938651      0.938651      
0.0679803      0.082342      2206.      0.778129      0.778129      
0.082342      0.0997378      1912.31      0.638451      0.638451      
0.0997378      0.120809      1602.98      0.518099      0.518099      
0.120809      0.146331      1305.87      0.415739      0.415739      
0.146331      0.177245      1036.48      0.329901      0.329901      
0.177245      0.214691      802.041      0.258937      0.258937      
0.214691      0.260047      604.505      0.201094      0.201094      
0.260047      0.314985      442.595      0.154601      0.154601      
0.314985      0.38153      313.205      0.117752      0.117752      
0.38153      0.462133      212.341      0.0889515      0.0889515      
0.462133      0.559764      135.74      0.0667576      0.0667576      
0.559764      0.678021      79.2398      0.0498906      0.0498906      
0.678021      0.821262      39.0063      0.037238      0.037238      
0.821262      0.994764      11.6399      0.0278472      0.0278472      
0.994764      1.20492      5.78273      0.0209171      0.0209171      
1.20492      1.45948      15.7134      0.0157929      0.0157929      
1.45948      1.76781      20.1636      0.0119643      0.0119643      
1.76781      2.14128      20.7499      0.00906558      0.00906558      
2.14128      2.59365      18.7453      0.00686897      0.00686897      
2.59365      3.14159      15.1311      0.00526662      0.00526662      
# END HISTO1D EFTN2LOMC


==> Diags_FO_Mtt_Slice/Diag_pptt_dphi_Mtt_gtr_400_FixedOrder_wt.dat <==
# BEGIN PLOT
ColorForZeros=white
Title=$pp \to t\bar{t}+X$ (13 TeV LHC),   $M_{t\bar{t}}\ge 400$ GeV 
LegendOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO
DrawOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO  QCDN1LOMC  QCDN2LOMC  EFTN1LOMC  EFTN2LOMC  
Legend=1
LegendXPos=0.70
LegendYPos=0.93
XLabel=$ \Delta\phi_{t\bar{t}}$ 
YLabel=$ \Delta\phi_{t\bar{t}}\mathrm{d}\sigma/\mathrm{d} \Delta\phi_{t\bar{t}} $[pb]
LogX=1
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0.01
XMax=3.15
YMin= 0.2
YMax=80000
RatioPlot1=1
RatioPlot1Reference=MyUnityLine
RatioPlot1DrawOnly=MyUnityLine  QCDmEFTN1LO  QCDmEFTN1LOMC   
RatioPlot1YLabel= 
RatioPlot1YSize=3.0
RatioPlot1YMin=-9
RatioPlot1LogY=0
RatioPlot1YMax=59.
RatioPlot1YMajorTickMarks=10
RatioPlot1YMinorTickMarks=4
RatioPlot1ZeroLine=1
RatioPlot2=1
RatioPlot2Reference=MyUnityLine
RatioPlot2DrawOnly=MyUnityLine  QCDmEFTN2LO  QCDmEFTN2LOMC   
RatioPlot2YLabel= 
RatioPlot2YMin=-9
RatioPlot2YMax=59.
RatioPlot2LogY=0
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=10 
RatioPlot2YMinorTickMarks=4
RatioPlot2ZeroLine=1
# END PLOT
# BEGIN HISTO1D QCDN1LO
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= $|$NLO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      346.046      91.0637      134.491      
0.0121126      0.0146716      330.118      86.9149      128.396      
0.0146716      0.0177711      314.208      82.7698      122.306      
0.0177711      0.0215255      298.395      78.6489      116.251      
0.0215255      0.026073      282.64      74.5433      110.218      
0.026073      0.0315813      267.018      70.4707      104.233      
0.0315813      0.0382533      251.455      66.4138      98.2704      
0.0382533      0.0463347      236.053      62.3947      92.3609      
0.0463347      0.0561235      220.742      58.3992      86.4858      
0.0561235      0.0679803      205.691      54.4703      80.7076      
0.0679803      0.082342      190.768      50.5707      74.9695      
0.082342      0.0997378      176.169      46.7556      69.3556      
0.0997378      0.120809      161.796      42.9948      63.8178      
0.120809      0.146331      147.77      39.3219      58.4075      
0.146331      0.177245      134.069      35.7312      53.1156      
0.177245      0.214691      120.908      32.278      48.0236      
0.214691      0.260047      108.22      28.9444      43.1046      
0.260047      0.314985      96.162      25.7727      38.4214      
0.314985      0.38153      84.7167      22.7567      33.9639      
0.38153      0.462133      74.0344      19.937      29.7932      
0.462133      0.559764      64.1921      17.3343      25.9397      
0.559764      0.678021      55.2732      14.9728      22.441      
0.678021      0.821262      47.2841      12.8533      19.2977      
0.821262      0.994764      40.2554      10.9858      16.5261      
0.994764      1.20492      34.2881      9.39974      14.1719      
1.20492      1.45948      29.3518      8.08872      12.2268      
1.45948      1.76781      25.4123      7.04586      10.6827      
1.76781      2.14128      22.4312      6.26145      9.52572      
2.14128      2.59365      20.3738      5.72017      8.72869      
2.59365      3.14159      20.0357      5.6338      8.60414      
# END HISTO1D QCDN1LO
# BEGIN HISTO1D QCDN2LO
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= $|$N$^2$LO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      357.723      214.731      406.412      
0.0121126      0.0146716      259.387      178.386      344.936      
0.0146716      0.0177711      172.522      145.748      289.438      
0.0177711      0.0215255      97.688      78.2831      240.473      
0.0215255      0.026073      32.1391      0      196.058      
0.026073      0.0315813      24.8017      0      106.584      
0.0315813      0.0382533      68.9227      14.5174      49.6516      
0.0382533      0.0463347      97.0816      94.0199      36.5754      
0.0463347      0.0561235      136.062      68.4059      18.9851      
0.0561235      0.0679803      158.668      46.8503      7.2737      
0.0679803      0.082342      174.778      28.7672      0      
0.082342      0.0997378      184.836      14.1043      0      
0.0997378      0.120809      189.318      15.4413      0      
0.120809      0.146331      189.841      19.6982      6.7857      
0.146331      0.177245      185.344      22.2235      13.2193      
0.177245      0.214691      178.494      23.8441      18.1164      
0.214691      0.260047      168.267      24.2176      20.8969      
0.260047      0.314985      156.798      23.9776      22.5617      
0.314985      0.38153      143.722      23.0231      22.9593      
0.38153      0.462133      129.518      21.497      22.3094      
0.462133      0.559764      115.296      19.6994      21.0638      
0.559764      0.678021      101.685      17.8341      19.5564      
0.678021      0.821262      88.2681      15.7467      17.5176      
0.821262      0.994764      76.1704      13.8148      15.573      
0.994764      1.20492      65.493      12.0226      13.6601      
1.20492      1.45948      56.4033      10.4605      11.9495      
1.45948      1.76781      48.8447      9.10729      10.3967      
1.76781      2.14128      43.0441      8.07359      9.20811      
2.14128      2.59365      38.9775      7.33107      8.32841      
2.59365      3.14159      38.6577      7.32061      8.35972      
# END HISTO1D QCDN2LO
# BEGIN HISTO1D EFTN1LO
PlotOrder=3
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      344.678      90.7248      134.008      
0.0121126      0.0146716      328.479      86.5089      127.817      
0.0146716      0.0177711      312.278      82.2923      121.625      
0.0177711      0.0215255      296.078      78.0763      115.434      
0.0215255      0.026073      279.877      73.8599      109.243      
0.026073      0.0315813      263.677      69.6437      103.052      
0.0315813      0.0382533      247.476      65.4275      96.8605      
0.0382533      0.0463347      231.276      61.2113      90.6693      
0.0463347      0.0561235      215.075      56.9951      84.478      
0.0561235      0.0679803      198.875      52.7789      78.2869      
0.0679803      0.082342      182.674      48.5626      72.0956      
0.082342      0.0997378      166.474      44.3464      65.9044      
0.0997378      0.120809      150.273      40.1302      59.7132      
0.120809      0.146331      134.073      35.9139      53.5218      
0.146331      0.177245      117.872      31.6977      47.3306      
0.177245      0.214691      101.672      27.4815      41.1394      
0.214691      0.260047      85.4713      23.2653      34.9482      
0.260047      0.314985      69.2708      19.049      28.7569      
0.314985      0.38153      53.0703      14.8328      22.5656      
0.38153      0.462133      36.8699      10.6167      16.3743      
0.462133      0.559764      20.6695      6.40054      10.1831      
0.559764      0.678021      4.46904      2.18438      3.99187      
0.678021      0.821262      11.7315      2.03186      2.19925      
0.821262      0.994764      27.9322      6.24815      8.39044      
0.994764      1.20492      44.1327      10.4644      14.5816      
1.20492      1.45948      60.3331      14.6807      20.7728      
1.45948      1.76781      76.5338      18.897      26.9641      
1.76781      2.14128      92.7341      23.1131      33.1553      
2.14128      2.59365      108.935      27.3294      39.3465      
2.59365      3.14159      125.135      31.5456      45.5377      
# END HISTO1D EFTN1LO
# BEGIN HISTO1D EFTN2LO
PlotOrder=4
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      358.593      214.585      405.963      
0.0121126      0.0146716      260.816      178.384      344.7      
0.0146716      0.0177711      174.751      145.94      289.496      
0.0177711      0.0215255      99.7898      82.5192      240.044      
0.0215255      0.026073      35.3173      0      196.03      
0.026073      0.0315813      19.276      0      118.592      
0.0315813      0.0382533      64.6025      6.13117      49.8613      
0.0382533      0.0463347      101.274      93.5076      33.2946      
0.0463347      0.0561235      129.903      68.1339      19.3201      
0.0561235      0.0679803      151.101      46.6413      7.74345      
0.0679803      0.082342      165.479      28.7181      0      
0.082342      0.0997378      173.651      14.0529      0      
0.0997378      0.120809      176.227      14.5439      0      
0.120809      0.146331      173.819      18.4735      6.74974      
0.146331      0.177245      167.039      20.9774      13.5102      
0.177245      0.214691      156.5      22.25      18.2589      
0.214691      0.260047      142.813      22.4857      21.3072      
0.260047      0.314985      126.589      21.8789      22.9668      
0.314985      0.38153      108.441      20.6241      23.5493      
0.38153      0.462133      88.9809      18.9158      23.3661      
0.462133      0.559764      68.82      16.9482      22.7288      
0.559764      0.678021      48.5702      14.9158      21.949      
0.678021      0.821262      28.8435      13.013      21.3382      
0.821262      0.994764      10.2518      9.06946      21.2081      
0.994764      1.20492      6.59314      0      10.3738      
1.20492      1.45948      21.0796      18.523      10.0262      
1.45948      1.76781      32.5954      26.8171      10.5859      
1.76781      2.14128      40.5286      31.7246      12.2474      
2.14128      2.59365      44.2677      38.6703      15.205      
2.59365      3.14159      43.2006      38.4356      19.6532      
# END HISTO1D EFTN2LO
# BEGIN HISTO1D QCDmEFTN1LO
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO-N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      1.36761      0.338949      0.482793      
0.0121126      0.0146716      1.63921      0.406039      0.579024      
0.0146716      0.0177711      1.93049      0.477483      0.680822      
0.0177711      0.0215255      2.31667      0.572571      0.816498      
0.0215255      0.026073      2.76331      0.683399      0.975324      
0.026073      0.0315813      3.34182      0.826955      1.18105      
0.0315813      0.0382533      3.97902      0.986288      1.40989      
0.0382533      0.0463347      4.77749      1.18339      1.69157      
0.0463347      0.0561235      5.6667      1.40415      2.00775      
0.0561235      0.0679803      6.81665      1.69144      2.42073      
0.0679803      0.082342      8.09408      2.00811      2.87393      
0.082342      0.0997378      9.69554      2.40923      3.45125      
0.0997378      0.120809      11.5224      2.86461      4.10462      
0.120809      0.146331      13.6972      3.40802      4.88567      
0.146331      0.177245      16.197      4.03346      5.78496      
0.177245      0.214691      19.2365      4.79654      6.88416      
0.214691      0.260047      22.7485      5.67918      8.15642      
0.260047      0.314985      26.8912      6.72363      9.6645      
0.314985      0.38153      31.6463      7.92383      11.3983      
0.38153      0.462133      37.1645      9.3203      13.4189      
0.462133      0.559764      43.5226      10.9338      15.7566      
0.559764      0.678021      50.8041      12.7884      18.4491      
0.678021      0.821262      59.0156      14.8851      21.4969      
0.821262      0.994764      68.1876      17.234      24.9165      
0.994764      1.20492      78.4208      19.8642      28.7535      
1.20492      1.45948      89.6848      22.7694      32.9996      
1.45948      1.76781      101.946      25.9428      37.6468      
1.76781      2.14128      115.165      29.3746      42.681      
2.14128      2.59365      129.309      33.0496      48.0752      
2.59365      3.14159      145.171      37.1794      54.1419      
# END HISTO1D QCDmEFTN1LO
# BEGIN HISTO1D QCDmEFTN2LO
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}}-\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      0.870396      0.448719      0.145618      
0.0121126      0.0146716      1.42923      0.236173      0.0023097      
0.0146716      0.0177711      2.22915      0.191856      0.057632      
0.0177711      0.0215255      2.10173      0.428498      0.0325686      
0.0215255      0.026073      3.17821      0.225902      0      
0.026073      0.0315813      5.52565      0.860122      0.957446      
0.0315813      0.0382533      4.32024      0.254301      0      
0.0382533      0.0463347      -4.19264      6.63574      3.28079      
0.0463347      0.0561235      6.15919      0.335013      0      
0.0561235      0.0679803      7.56708      0.46975      0      
0.0679803      0.082342      9.29846      0.673972      0      
0.082342      0.0997378      11.1851      0.818073      0      
0.0997378      0.120809      13.0909      0.897415      0      
0.120809      0.146331      16.0225      1.22474      0.03596      
0.146331      0.177245      18.3048      1.24614      0      
0.177245      0.214691      21.9936      1.59412      0      
0.214691      0.260047      25.4537      1.73191      0      
0.260047      0.314985      30.2085      2.09867      0      
0.314985      0.38153      35.2804      2.39895      0      
0.38153      0.462133      40.5366      2.58124      0      
0.462133      0.559764      46.4759      2.7512      0      
0.559764      0.678021      53.1146      2.91833      0      
0.678021      0.821262      59.4246      3.82065      0      
0.821262      0.994764      65.9185      5.63512      0      
0.994764      1.20492      72.0861      8.21011      0      
1.20492      1.45948      77.4829      11.6866      0      
1.45948      1.76781      81.4401      16.4204      1.47864      
1.76781      2.14128      83.5728      22.5165      4.17379      
2.14128      2.59365      83.2452      30.3419      7.87396      
2.59365      3.14159      81.8583      39.6059      12.3326      
# END HISTO1D QCDmEFTN2LO
# BEGIN HISTO1D QCDmEFTN1LOMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLO-N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      1.36761      0.0983595      0.0983595      
0.0121126      0.0146716      1.63921      0.0943583      0.0943583      
0.0146716      0.0177711      1.93049      0.0903386      0.0903386      
0.0177711      0.0215255      2.31667      0.0863461      0.0863461      
0.0215255      0.026073      2.76331      0.0823638      0.0823638      
0.026073      0.0315813      3.34182      0.0784145      0.0784145      
0.0315813      0.0382533      3.97902      0.0744894      0.0744894      
0.0382533      0.0463347      4.77749      0.0705579      0.0705579      
0.0463347      0.0561235      5.6667      0.0666206      0.0666206      
0.0561235      0.0679803      6.81665      0.06275      0.06275      
0.0679803      0.082342      8.09408      0.0588508      0.0588508      
0.082342      0.0997378      9.69554      0.0550633      0.0550633      
0.0997378      0.120809      11.5224      0.0511967      0.0511967      
0.120809      0.146331      13.6972      0.0474487      0.0474487      
0.146331      0.177245      16.197      0.0437572      0.0437572      
0.177245      0.214691      19.2365      0.0402083      0.0402083      
0.214691      0.260047      22.7485      0.036807      0.036807      
0.260047      0.314985      26.8912      0.0336397      0.0336397      
0.314985      0.38153      31.6463      0.030829      0.030829      
0.38153      0.462133      37.1645      0.0284963      0.0284963      
0.462133      0.559764      43.5226      0.0269118      0.0269118      
0.559764      0.678021      50.8041      0.0262569      0.0262569      
0.678021      0.821262      59.0156      0.0264748      0.0264748      
0.821262      0.994764      68.1876      0.0274261      0.0274261      
0.994764      1.20492      78.4208      0.0289551      0.0289551      
1.20492      1.45948      89.6848      0.0309212      0.0309212      
1.45948      1.76781      101.946      0.0332234      0.0332234      
1.76781      2.14128      115.165      0.0357946      0.0357946      
2.14128      2.59365      129.309      0.0385178      0.0385178      
2.59365      3.14159      145.171      0.0415625      0.0415625      
# END HISTO1D QCDmEFTN1LOMC
# BEGIN HISTO1D QCDmEFTN2LOMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}}-\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      0.870396      1.6743      1.6743      
0.0121126      0.0146716      1.42923      1.15214      1.15214      
0.0146716      0.0177711      2.22915      1.01679      1.01679      
0.0177711      0.0215255      2.10173      1.43684      1.43684      
0.0215255      0.026073      3.17821      0.656677      0.656677      
0.026073      0.0315813      5.52565      0.565516      0.565516      
0.0315813      0.0382533      4.32024      0.505287      0.505287      
0.0382533      0.0463347      -4.19264      9.50929      9.50929      
0.0463347      0.0561235      6.15919      0.40491      0.40491      
0.0561235      0.0679803      7.56708      0.374432      0.374432      
0.0679803      0.082342      9.29846      0.326961      0.326961      
0.082342      0.0997378      11.1851      0.298064      0.298064      
0.0997378      0.120809      13.0909      0.329636      0.329636      
0.120809      0.146331      16.0225      0.242001      0.242001      
0.146331      0.177245      18.3048      0.218573      0.218573      
0.177245      0.214691      21.9936      0.196483      0.196483      
0.214691      0.260047      25.4537      0.190714      0.190714      
0.260047      0.314985      30.2085      0.213269      0.213269      
0.314985      0.38153      35.2804      0.142525      0.142525      
0.38153      0.462133      40.5366      0.132074      0.132074      
0.462133      0.559764      46.4759      0.123291      0.123291      
0.559764      0.678021      53.1146      0.103176      0.103176      
0.678021      0.821262      59.4246      0.0901      0.0901      
0.821262      0.994764      65.9185      0.105405      0.105405      
0.994764      1.20492      72.0861      0.0738407      0.0738407      
1.20492      1.45948      77.4829      0.0665039      0.0665039      
1.45948      1.76781      81.4401      0.0590797      0.0590797      
1.76781      2.14128      83.5728      0.0539312      0.0539312      
2.14128      2.59365      83.2452      0.0534105      0.0534105      
2.59365      3.14159      81.8583      0.0483367      0.0483367      
# END HISTO1D QCDmEFTN2LOMC
# BEGIN HISTO1D MyUnityLine
PlotOrder=5
LineColor=White
LineStyle=solid
LineOpacity=0
Title= MyUnityLine
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      1      0      0      
0.0121126      0.0146716      1      0      0      
0.0146716      0.0177711      1      0      0      
0.0177711      0.0215255      1      0      0      
0.0215255      0.026073      1      0      0      
0.026073      0.0315813      1      0      0      
0.0315813      0.0382533      1      0      0      
0.0382533      0.0463347      1      0      0      
0.0463347      0.0561235      1      0      0      
0.0561235      0.0679803      1      0      0      
0.0679803      0.082342      1      0      0      
0.082342      0.0997378      1      0      0      
0.0997378      0.120809      1      0      0      
0.120809      0.146331      1      0      0      
0.146331      0.177245      1      0      0      
0.177245      0.214691      1      0      0      
0.214691      0.260047      1      0      0      
0.260047      0.314985      1      0      0      
0.314985      0.38153      1      0      0      
0.38153      0.462133      1      0      0      
0.462133      0.559764      1      0      0      
0.559764      0.678021      1      0      0      
0.678021      0.821262      1      0      0      
0.821262      0.994764      1      0      0      
0.994764      1.20492      1      0      0      
1.20492      1.45948      1      0      0      
1.45948      1.76781      1      0      0      
1.76781      2.14128      1      0      0      
2.14128      2.59365      1      0      0      
2.59365      3.14159      1      0      0      
# END HISTO1D MyUnityLine
# BEGIN HISTO1D QCDN1LOMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|$NLO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      346.046      0.0277491      0.0277491      
0.0121126      0.0146716      330.118      0.0270814      0.0270814      
0.0146716      0.0177711      314.208      0.0263899      0.0263899      
0.0177711      0.0215255      298.395      0.0257181      0.0257181      
0.0215255      0.026073      282.64      0.0250485      0.0250485      
0.026073      0.0315813      267.018      0.024402      0.024402      
0.0315813      0.0382533      251.455      0.0237681      0.0237681      
0.0382533      0.0463347      236.053      0.0231137      0.0231137      
0.0463347      0.0561235      220.742      0.0224362      0.0224362      
0.0561235      0.0679803      205.691      0.021804      0.021804      
0.0679803      0.082342      190.768      0.0211165      0.0211165      
0.082342      0.0997378      176.169      0.0205064      0.0205064      
0.0997378      0.120809      161.796      0.0197724      0.0197724      
0.120809      0.146331      147.77      0.0190975      0.0190975      
0.146331      0.177245      134.069      0.0183981      0.0183981      
0.177245      0.214691      120.908      0.0177279      0.0177279      
0.214691      0.260047      108.22      0.0170428      0.0170428      
0.260047      0.314985      96.162      0.0163533      0.0163533      
0.314985      0.38153      84.7167      0.0156659      0.0156659      
0.38153      0.462133      74.0344      0.0149368      0.0149368      
0.462133      0.559764      64.1921      0.0142387      0.0142387      
0.559764      0.678021      55.2732      0.0135931      0.0135931      
0.678021      0.821262      47.2841      0.0129279      0.0129279      
0.821262      0.994764      40.2554      0.0122594      0.0122594      
0.994764      1.20492      34.2881      0.0116455      0.0116455      
1.20492      1.45948      29.3518      0.0111178      0.0111178      
1.45948      1.76781      25.4123      0.0106915      0.0106915      
1.76781      2.14128      22.4312      0.0103752      0.0103752      
2.14128      2.59365      20.3738      0.0100998      0.0100998      
2.59365      3.14159      20.0357      0.0100668      0.0100668      
# END HISTO1D QCDN1LOMC
# BEGIN HISTO1D QCDN2LOMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $|$N$^2$LO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      357.723      1.58033      1.58033      
0.0121126      0.0146716      259.387      1.07275      1.07275      
0.0146716      0.0177711      172.522      0.94832      0.94832      
0.0177711      0.0215255      97.688      1.37568      1.37568      
0.0215255      0.026073      32.1391      0.599588      0.599588      
0.026073      0.0315813      24.8017      0.509956      0.509956      
0.0315813      0.0382533      68.9227      0.449633      0.449633      
0.0382533      0.0463347      97.0816      9.45278      9.45278      
0.0463347      0.0561235      136.062      0.347422      0.347422      
0.0561235      0.0679803      158.668      0.316242      0.316242      
0.0679803      0.082342      174.778      0.268569      0.268569      
0.082342      0.0997378      184.836      0.240074      0.240074      
0.0997378      0.120809      189.318      0.272679      0.272679      
0.120809      0.146331      189.841      0.186683      0.186683      
0.146331      0.177245      185.344      0.165443      0.165443      
0.177245      0.214691      178.494      0.146009      0.146009      
0.214691      0.260047      168.267      0.143265      0.143265      
0.260047      0.314985      156.798      0.169111      0.169111      
0.314985      0.38153      143.722      0.101806      0.101806      
0.38153      0.462133      129.518      0.0948285      0.0948285      
0.462133      0.559764      115.296      0.0894374      0.0894374      
0.559764      0.678021      101.685      0.0725259      0.0725259      
0.678021      0.821262      88.2681      0.0623762      0.0623762      
0.821262      0.994764      76.1704      0.0802728      0.0802728      
0.994764      1.20492      65.493      0.0509518      0.0509518      
1.20492      1.45948      56.4033      0.0455522      0.0455522      
1.45948      1.76781      48.8447      0.0398434      0.0398434      
1.76781      2.14128      43.0441      0.0362773      0.0362773      
2.14128      2.59365      38.9775      0.037219      0.037219      
2.59365      3.14159      38.6577      0.0333099      0.0333099      
# END HISTO1D QCDN2LOMC
# BEGIN HISTO1D EFTN1LOMC
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=0.6
ErrorBarsStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      344.678      0.0706105      0.0706105      
0.0121126      0.0146716      328.479      0.0672768      0.0672768      
0.0146716      0.0177711      312.278      0.0639487      0.0639487      
0.0177711      0.0215255      296.078      0.060628      0.060628      
0.0215255      0.026073      279.877      0.0573153      0.0573153      
0.026073      0.0315813      263.677      0.0540125      0.0540125      
0.0315813      0.0382533      247.476      0.0507213      0.0507213      
0.0382533      0.0463347      231.276      0.0474443      0.0474443      
0.0463347      0.0561235      215.075      0.0441844      0.0441844      
0.0561235      0.0679803      198.875      0.0409459      0.0409459      
0.0679803      0.082342      182.674      0.0377343      0.0377343      
0.082342      0.0997378      166.474      0.0345569      0.0345569      
0.0997378      0.120809      150.273      0.0314244      0.0314244      
0.120809      0.146331      134.073      0.0283512      0.0283512      
0.146331      0.177245      117.872      0.0253591      0.0253591      
0.177245      0.214691      101.672      0.0224804      0.0224804      
0.214691      0.260047      85.4713      0.0197641      0.0197641      
0.260047      0.314985      69.2708      0.0172864      0.0172864      
0.314985      0.38153      53.0703      0.0151631      0.0151631      
0.38153      0.462133      36.8699      0.0135594      0.0135594      
0.462133      0.559764      20.6695      0.0126731      0.0126731      
0.559764      0.678021      4.46904      0.0126638      0.0126638      
0.678021      0.821262      11.7315      0.0135469      0.0135469      
0.821262      0.994764      27.9322      0.0151668      0.0151668      
0.994764      1.20492      44.1327      0.0173096      0.0173096      
1.20492      1.45948      60.3331      0.0198035      0.0198035      
1.45948      1.76781      76.5338      0.0225319      0.0225319      
1.76781      2.14128      92.7341      0.0254194      0.0254194      
2.14128      2.59365      108.935      0.0284179      0.0284179      
2.59365      3.14159      125.135      0.0314958      0.0314958      
# END HISTO1D EFTN1LOMC
# BEGIN HISTO1D EFTN2LOMC
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=black!40!red
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      358.593      0.0939725      0.0939725      
0.0121126      0.0146716      260.816      0.0793895      0.0793895      
0.0146716      0.0177711      174.751      0.068475      0.068475      
0.0177711      0.0215255      99.7898      0.0611612      0.0611612      
0.0215255      0.026073      35.3173      0.0570891      0.0570891      
0.026073      0.0315813      19.276      0.0555601      0.0555601      
0.0315813      0.0382533      64.6025      0.0556547      0.0556547      
0.0382533      0.0463347      101.274      0.0565095      0.0565095      
0.0463347      0.0561235      129.903      0.0574884      0.0574884      
0.0561235      0.0679803      151.101      0.0581908      0.0581908      
0.0679803      0.082342      165.479      0.0583928      0.0583928      
0.082342      0.0997378      173.651      0.0579904      0.0579904      
0.0997378      0.120809      176.227      0.0569573      0.0569573      
0.120809      0.146331      173.819      0.0553176      0.0553176      
0.146331      0.177245      167.039      0.05313      0.05313      
0.177245      0.214691      156.5      0.0504749      0.0504749      
0.214691      0.260047      142.813      0.0474489      0.0474489      
0.260047      0.314985      126.589      0.0441588      0.0441588      
0.314985      0.38153      108.441      0.0407187      0.0407187      
0.38153      0.462133      88.9809      0.0372452      0.0372452      
0.462133      0.559764      68.82      0.0338535      0.0338535      
0.559764      0.678021      48.5702      0.0306501      0.0306501      
0.678021      0.821262      28.8435      0.0277239      0.0277239      
0.821262      0.994764      10.2518      0.0251326      0.0251326      
0.994764      1.20492      6.59314      0.0228889      0.0228889      
1.20492      1.45948      21.0796      0.0209518      0.0209518      
1.45948      1.76781      32.5954      0.0192363      0.0192363      
1.76781      2.14128      40.5286      0.0176539      0.0176539      
2.14128      2.59365      44.2677      0.0161915      0.0161915      
2.59365      3.14159      43.2006      0.0150267      0.0150267      
# END HISTO1D EFTN2LOMC
# BEGIN SPECIAL RatioLegend1
Location=RatioPlot1
\rput[Bl]{0}(0.07,0.75){$\boldsymbol{ \mathrm{NLO} - \mathrm{NLO}_{\mathrm{s}} }$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend2
Location=RatioPlot2
\rput[Bl]{0}(0.07,0.75){$\boldsymbol{ \mathrm{N}^2\mathrm{LO} -\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} }$}
# END SPECIAL


==> Diags_FO_Mtt_Slice/Diag_pptt_dphi_Mtt_le_360_FixedOrder.dat <==
# BEGIN PLOT
ColorForZeros=white
Title=$pp \to t\bar{t}+X$ (13 TeV LHC),   $M_{t\bar{t}}\le 360$ GeV 
LegendOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO
DrawOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO  QCDN1LOMC  QCDN2LOMC  EFTN1LOMC  EFTN2LOMC
Legend=1
LegendXPos=0.70
LegendYPos=0.93
XLabel=$\Delta\phi_{t\bar{t}}$
YLabel=$ \mathrm{d}\sigma/\mathrm{d}\Delta\phi_{t\bar{t}}  $[pb]
LogX=1
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0.01
XMax=3.15
YMin=0.03
YMax=9000
RatioPlot1=1
RatioPlot1Reference=QCDN1LO
RatioPlot1DrawOnly=  QCDN1LO  QCDN1LOMC  EFTN1LO  EFTN1LOMC
RatioPlot1YLabel=$ \mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }} $
RatioPlot1YSize=3.0
RatioPlot1YMin=0.5
RatioPlot1YMax=1.5
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=QCDN2LO
RatioPlot2DrawOnly=  QCDN2LO  QCDN2LOMC  EFTN2LO  EFTN2LOMC
RatioPlot2YLabel=$ \mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}} $
RatioPlot2YMin=0.1
RatioPlot2YMax=2.4
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=5 
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D QCDN1LO
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= $|$NLO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      1728.64      434.962      630.809      
0.0121126      0.0146716      1375.71      346.289      502.298      
0.0146716      0.0177711      1094.52      275.659      399.955      
0.0177711      0.0215255      869.363      219.079      317.95      
0.0215255      0.026073      689.289      173.794      252.293      
0.026073      0.0315813      545.446      137.605      199.814      
0.0315813      0.0382533      430.942      108.79      158.022      
0.0382533      0.0463347      339.812      85.8443      124.734      
0.0463347      0.0561235      267.27      67.5685      98.2146      
0.0561235      0.0679803      209.825      53.0914      77.2025      
0.0679803      0.082342      164.236      41.5914      60.5051      
0.082342      0.0997378      128.13      32.4769      47.2656      
0.0997378      0.120809      99.6523      25.2831      36.8133      
0.120809      0.146331      77.2654      19.6248      28.5898      
0.146331      0.177245      59.6677      15.1715      22.1138      
0.177245      0.214691      45.889      11.6825      17.0384      
0.214691      0.260047      35.1452      8.95948      13.0756      
0.260047      0.314985      26.8077      6.84369      9.99458      
0.314985      0.38153      20.3584      5.20531      7.60762      
0.38153      0.462133      15.4171      3.94859      5.77567      
0.462133      0.559764      11.6352      2.98536      4.37054      
0.559764      0.678021      8.77741      2.25663      3.3069      
0.678021      0.821262      6.64464      1.7123      2.51209      
0.821262      0.994764      5.07415      1.31102      1.92582      
0.994764      1.20492      3.93951      1.02099      1.50201      
1.20492      1.45948      3.16045      0.822184      1.21174      
1.45948      1.76781      2.67569      0.699491      1.03334      
1.76781      2.14128      2.48662      0.654663      0.970385      
2.14128      2.59365      2.7044      0.720811      1.07477      
2.59365      3.14159      3.49906      0.954021      1.43866      
# END HISTO1D QCDN1LO
# BEGIN HISTO1D QCDN2LO
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= $|$N$^2$LO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      5571.09      2266.28      3909.95      
0.0121126      0.0146716      3977.64      1659.65      2881.44      
0.0146716      0.0177711      2810.26      1208.92      2114.64      
0.0177711      0.0215255      1977.9      880.212      1552.17      
0.0215255      0.026073      1356.46      630.845      1123.28      
0.026073      0.0315813      911.458      447.88      806.613      
0.0315813      0.0382533      606.023      317.773      579.621      
0.0382533      0.0463347      388.355      222.166      411.538      
0.0463347      0.0561235      237.827      153.293      289.342      
0.0561235      0.0679803      134.96      103.818      200.59      
0.0679803      0.082342      67.5793      66.01      137.586      
0.082342      0.0997378      26.1922      6.85286      93.8867      
0.0997378      0.120809      0.296333      0      61.7543      
0.120809      0.146331      14.8001      0      17.6349      
0.146331      0.177245      22.1953      18.3957      10.1806      
0.177245      0.214691      24.7956      15.987      5.3412      
0.214691      0.260047      24.5086      9.39838      2.3189      
0.260047      0.314985      22.4704      5.19575      0.54439      
0.314985      0.38153      20.0213      2.39718      0      
0.38153      0.462133      16.9941      1.01056      0      
0.462133      0.559764      14.2498      1.22894      0.10896      
0.559764      0.678021      11.6903      1.23563      0.58      
0.678021      0.821262      9.49983      1.15291      0.792042      
0.821262      0.994764      7.72031      1.03665      0.858037      
0.994764      1.20492      6.34304      0.922275      0.856      
1.20492      1.45948      5.33901      0.82634      0.826839      
1.45948      1.76781      4.7067      0.766148      0.808155      
1.76781      2.14128      4.53215      0.770984      0.846321      
2.14128      2.59365      5.0319      0.885941      0.995389      
2.59365      3.14159      6.40853      1.13881      1.2609      
# END HISTO1D QCDN2LO
# BEGIN HISTO1D EFTN1LO
PlotOrder=3
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      1728.61      434.996      630.877      
0.0121126      0.0146716      1376.9      346.668      502.898      
0.0146716      0.0177711      1095.29      275.917      400.367      
0.0177711      0.0215255      870.028      219.302      318.306      
0.0215255      0.026073      690.023      174.041      252.689      
0.026073      0.0315813      546.345      137.898      200.279      
0.0315813      0.0382533      431.794      109.068      158.464      
0.0382533      0.0463347      340.582      86.0997      125.143      
0.0463347      0.0561235      268.052      67.8256      98.6248      
0.0561235      0.0679803      210.462      53.307      77.55      
0.0679803      0.082342      164.807      41.7895      60.8264      
0.082342      0.0997378      128.675      32.668      47.5774      
0.0997378      0.120809      100.134      25.4572      37.0997      
0.120809      0.146331      77.6343      19.7679      28.8295      
0.146331      0.177245      59.9371      15.2888      22.3157      
0.177245      0.214691      46.0516      11.7708      17.1971      
0.214691      0.260047      35.1863      9.01485      13.1852      
0.260047      0.314985      26.7103      6.8622      10.0495      
0.314985      0.38153      20.1206      5.18622      7.60663      
0.38153      0.462133      15.017      3.88613      5.71016      
0.462133      0.559764      11.0817      2.88178      4.24385      
0.559764      0.678021      8.06223      2.10955      3.11531      
0.678021      0.821262      5.75896      1.51904      2.25135      
0.821262      0.994764      4.01389      1.07034      1.59399      
0.994764      1.20492      2.70235      0.731956      1.09746      
1.20492      1.45948      1.72622      0.479047      0.725635      
1.45948      1.76781      1.00838      0.292095      0.450135      
1.76781      2.14128      0.488438      0.155784      0.248661      
2.14128      2.59365      0.119193      0.0581377      0.103774      
2.59365      3.14159      0.136108      0.0101866      0      
# END HISTO1D EFTN1LO
# BEGIN HISTO1D EFTN2LO
PlotOrder=4
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      5618.03      2282.17      3936.64      
0.0121126      0.0146716      4007.16      1670.19      2899.69      
0.0146716      0.0177711      2829.14      1215.38      2125.62      
0.0177711      0.0215255      1973.39      878.853      1550.01      
0.0215255      0.026073      1356.44      631.015      1123.73      
0.026073      0.0315813      915.534      449.451      809.455      
0.0315813      0.0382533      603.65      317.208      578.897      
0.0382533      0.0463347      385.708      221.511      410.672      
0.0463347      0.0561235      235.655      152.765      288.661      
0.0561235      0.0679803      134.24      103.789      200.76      
0.0679803      0.082342      67.3175      65.4031      137.908      
0.082342      0.0997378      24.5608      4.00192      93.3498      
0.0997378      0.120809      1.51369      0      59.0417      
0.120809      0.146331      16.2834      0      17.269      
0.146331      0.177245      23.5738      21.6564      9.79906      
0.177245      0.214691      26.0741      15.4739      4.9649      
0.214691      0.260047      25.6478      8.85799      1.94374      
0.260047      0.314985      23.5627      4.59862      0.148275      
0.314985      0.38153      20.6615      1.94799      0      
0.38153      0.462133      17.4865      1.30013      0      
0.462133      0.559764      14.3714      1.44196      0.489121      
0.559764      0.678021      11.5066      1.39655      0.904559      
0.678021      0.821262      8.9871      1.25271      1.04558      
0.821262      0.994764      6.84586      1.06726      1.02924      
0.994764      1.20492      5.07731      0.874968      0.931737      
1.20492      1.45948      3.65353      0.695707      0.801      
1.45948      1.76781      2.53523      0.539511      0.665722      
1.76781      2.14128      1.67875      0.410121      0.541749      
2.14128      2.59365      1.04068      0.307462      0.436624      
2.59365      3.14159      0.580454      0.229284      0.352687      
# END HISTO1D EFTN2LO
# BEGIN HISTO1D QCDN1LOMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|$NLO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      1728.64      0.336599      0.336599      
0.0121126      0.0146716      1375.71      0.23349      0.23349      
0.0146716      0.0177711      1094.52      0.18496      0.18496      
0.0177711      0.0215255      869.363      0.150946      0.150946      
0.0215255      0.026073      689.289      0.121693      0.121693      
0.026073      0.0315813      545.446      0.0958607      0.0958607      
0.0315813      0.0382533      430.942      0.077612      0.077612      
0.0382533      0.0463347      339.812      0.0623672      0.0623672      
0.0463347      0.0561235      267.27      0.0505773      0.0505773      
0.0561235      0.0679803      209.825      0.0405653      0.0405653      
0.0679803      0.082342      164.236      0.0324697      0.0324697      
0.082342      0.0997378      128.13      0.0261567      0.0261567      
0.0997378      0.120809      99.6523      0.0207976      0.0207976      
0.120809      0.146331      77.2654      0.0167163      0.0167163      
0.146331      0.177245      59.6677      0.0133259      0.0133259      
0.177245      0.214691      45.889      0.0105791      0.0105791      
0.214691      0.260047      35.1452      0.00844604      0.00844604      
0.260047      0.314985      26.8077      0.0066442      0.0066442      
0.314985      0.38153      20.3584      0.00536074      0.00536074      
0.38153      0.462133      15.4171      0.00423621      0.00423621      
0.462133      0.559764      11.6352      0.00332356      0.00332356      
0.559764      0.678021      8.77741      0.00260276      0.00260276      
0.678021      0.821262      6.64464      0.00206187      0.00206187      
0.821262      0.994764      5.07415      0.00164441      0.00164441      
0.994764      1.20492      3.93951      0.00131061      0.00131061      
1.20492      1.45948      3.16045      0.00108078      0.00108078      
1.45948      1.76781      2.67569      0.000908345      0.000908345      
1.76781      2.14128      2.48662      0.000812791      0.000812791      
2.14128      2.59365      2.7044      0.000819255      0.000819255      
2.59365      3.14159      3.49906      0.000991337      0.000991337      
# END HISTO1D QCDN1LOMC
# BEGIN HISTO1D QCDN2LOMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $|$N$^2$LO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      5571.09      13.3496      13.3496      
0.0121126      0.0146716      3977.64      8.90738      8.90738      
0.0146716      0.0177711      2810.26      8.61967      8.61967      
0.0177711      0.0215255      1977.9      6.1754      6.1754      
0.0215255      0.026073      1356.46      3.97963      3.97963      
0.026073      0.0315813      911.458      2.54173      2.54173      
0.0315813      0.0382533      606.023      2.3547      2.3547      
0.0382533      0.0463347      388.355      1.53516      1.53516      
0.0463347      0.0561235      237.827      2.82497      2.82497      
0.0561235      0.0679803      134.96      0.749605      0.749605      
0.0679803      0.082342      67.5793      0.498889      0.498889      
0.082342      0.0997378      26.1922      0.5142      0.5142      
0.0997378      0.120809      0.296333      0.293935      0.293935      
0.120809      0.146331      14.8001      0.380005      0.380005      
0.146331      0.177245      22.1953      0.157077      0.157077      
0.177245      0.214691      24.7956      0.121517      0.121517      
0.214691      0.260047      24.5086      0.0843685      0.0843685      
0.260047      0.314985      22.4704      0.0929643      0.0929643      
0.314985      0.38153      20.0213      0.0424186      0.0424186      
0.38153      0.462133      16.9941      0.0360439      0.0360439      
0.462133      0.559764      14.2498      0.0243715      0.0243715      
0.559764      0.678021      11.6903      0.0195998      0.0195998      
0.678021      0.821262      9.49983      0.0134      0.0134      
0.821262      0.994764      7.72031      0.0095557      0.0095557      
0.994764      1.20492      6.34304      0.00722499      0.00722499      
1.20492      1.45948      5.33901      0.00563072      0.00563072      
1.45948      1.76781      4.7067      0.00434719      0.00434719      
1.76781      2.14128      4.53215      0.00337406      0.00337406      
2.14128      2.59365      5.0319      0.00297355      0.00297355      
2.59365      3.14159      6.40853      0.00258436      0.00258436      
# END HISTO1D QCDN2LOMC
# BEGIN HISTO1D EFTN1LOMC
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=0.6
ErrorBarsStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      1728.61      0.274007      0.274007      
0.0121126      0.0146716      1376.9      0.217603      0.217603      
0.0146716      0.0177711      1095.29      0.172547      0.172547      
0.0177711      0.0215255      870.028      0.1366      0.1366      
0.0215255      0.026073      690.023      0.107951      0.107951      
0.026073      0.0315813      546.345      0.0851485      0.0851485      
0.0315813      0.0382533      431.794      0.0670243      0.0670243      
0.0382533      0.0463347      340.582      0.0526396      0.0526396      
0.0463347      0.0561235      268.052      0.041241      0.041241      
0.0561235      0.0679803      210.462      0.0322243      0.0322243      
0.0679803      0.082342      164.807      0.025105      0.025105      
0.082342      0.0997378      128.675      0.0194956      0.0194956      
0.0997378      0.120809      100.134      0.0150858      0.0150858      
0.120809      0.146331      77.6343      0.0116279      0.0116279      
0.146331      0.177245      59.9371      0.00892405      0.00892405      
0.177245      0.214691      46.0516      0.00681663      0.00681663      
0.214691      0.260047      35.1863      0.00518012      0.00518012      
0.260047      0.314985      26.7103      0.00391481      0.00391481      
0.314985      0.38153      20.1206      0.0029416      0.0029416      
0.38153      0.462133      15.017      0.00219788      0.00219788      
0.462133      0.559764      11.0817      0.00163425      0.00163425      
0.559764      0.678021      8.06223      0.00121179      0.00121179      
0.678021      0.821262      5.75896      0.000899963      0.000899963      
0.821262      0.994764      4.01389      0.000674615      0.000674615      
0.994764      1.20492      2.70235      0.000516317      0.000516317      
1.20492      1.45948      1.72622      0.000408776      0.000408776      
1.45948      1.76781      1.00838      0.000337873      0.000337873      
1.76781      2.14128      0.488438      0.000291674      0.000291674      
2.14128      2.59365      0.119193      0.00026068      0.00026068      
2.59365      3.14159      0.136108      0.000237839      0.000237839      
# END HISTO1D EFTN1LOMC
# BEGIN HISTO1D EFTN2LOMC
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=black!40!red
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      5618.03      0.802642      0.802642      
0.0121126      0.0146716      4007.16      0.579307      0.579307      
0.0146716      0.0177711      2829.14      0.416719      0.416719      
0.0177711      0.0215255      1973.39      0.299095      0.299095      
0.0215255      0.026073      1356.44      0.214571      0.214571      
0.026073      0.0315813      915.534      0.154265      0.154265      
0.0315813      0.0382533      603.65      0.111537      0.111537      
0.0382533      0.0463347      385.708      0.0814418      0.0814418      
0.0463347      0.0561235      235.655      0.0603113      0.0603113      
0.0561235      0.0679803      134.24      0.0454551      0.0454551      
0.0679803      0.082342      67.3175      0.0349346      0.0349346      
0.082342      0.0997378      24.5608      0.0273613      0.0273613      
0.0997378      0.120809      1.51369      0.0217558      0.0217558      
0.120809      0.146331      16.2834      0.017465      0.017465      
0.146331      0.177245      23.5738      0.0140791      0.0140791      
0.177245      0.214691      26.0741      0.0113488      0.0113488      
0.214691      0.260047      25.6478      0.00912084      0.00912084      
0.260047      0.314985      23.5627      0.00729514      0.00729514      
0.314985      0.38153      20.6615      0.00580108      0.00580108      
0.38153      0.462133      17.4865      0.00458443      0.00458443      
0.462133      0.559764      14.3714      0.0036008      0.0036008      
0.559764      0.678021      11.5066      0.00281233      0.00281233      
0.678021      0.821262      8.9871      0.00218617      0.00218617      
0.821262      0.994764      6.84586      0.0016936      0.0016936      
0.994764      1.20492      5.07731      0.00130961      0.00130961      
1.20492      1.45948      3.65353      0.00101258      0.00101258      
1.45948      1.76781      2.53523      0.000784082      0.000784082      
1.76781      2.14128      1.67875      0.000608628      0.000608628      
2.14128      2.59365      1.04068      0.000473556      0.000473556      
2.59365      3.14159      0.580454      0.000368796      0.000368796      
# END HISTO1D EFTN2LOMC


==> Diags_FO_Mtt_Slice/Diag_pptt_dphi_Mtt_le_360_FixedOrder_wt.dat <==
# BEGIN PLOT
ColorForZeros=white
Title=$pp \to t\bar{t}+X$ (13 TeV LHC),   $M_{t\bar{t}}\le 360$ GeV 
LegendOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO
DrawOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO  QCDN1LOMC  QCDN2LOMC  EFTN1LOMC  EFTN2LOMC  
Legend=1
LegendXPos=0.70
LegendYPos=0.93
XLabel=$ \Delta\phi_{t\bar{t}}$ 
YLabel=$ \Delta\phi_{t\bar{t}}\mathrm{d}\sigma/\mathrm{d} \Delta\phi_{t\bar{t}} $[pb]
LogX=1
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0.01
XMax=3.15
YMin=0.03
YMax=9000
RatioPlot1=1
RatioPlot1Reference=MyUnityLine
RatioPlot1DrawOnly=MyUnityLine  QCDmEFTN1LO  QCDmEFTN1LOMC   
RatioPlot1YLabel= 
RatioPlot1YSize=3.0
RatioPlot1YMin=-0.9
RatioPlot1LogY=0
RatioPlot1YMax=1.9
RatioPlot1YMajorTickMarks=5
RatioPlot1YMinorTickMarks=4
RatioPlot1ZeroLine=1
RatioPlot2=1
RatioPlot2Reference=MyUnityLine
RatioPlot2DrawOnly=MyUnityLine  QCDmEFTN2LO  QCDmEFTN2LOMC   
RatioPlot2YLabel= 
RatioPlot2YMin=-0.9
RatioPlot2YMax=2.1
RatioPlot2LogY=0
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=5 
RatioPlot2YMinorTickMarks=4
RatioPlot2ZeroLine=1
# END PLOT
# BEGIN HISTO1D QCDN1LO
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= $|$NLO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      19.0435      4.7918      6.94937      
0.0121126      0.0146716      18.3569      4.62077      6.70252      
0.0146716      0.0177711      17.6898      4.45528      6.46416      
0.0177711      0.0215255      17.0185      4.28868      6.22422      
0.0215255      0.026073      16.3438      4.1209      5.98223      
0.026073      0.0315813      15.6648      3.95197      5.7386      
0.0315813      0.0382533      14.9907      3.78442      5.49705      
0.0382533      0.0463347      14.3175      3.61696      5.25557      
0.0463347      0.0561235      13.6395      3.44826      5.01223      
0.0561235      0.0679803      12.9697      3.28172      4.7721      
0.0679803      0.082342      12.2959      3.1139      4.52996      
0.082342      0.0997378      11.6187      2.94499      4.28606      
0.0997378      0.120809      10.945      2.77693      4.04336      
0.120809      0.146331      10.278      2.61056      3.80314      
0.146331      0.177245      9.61347      2.44444      3.56301      
0.177245      0.214691      8.95475      2.27976      3.32496      
0.214691      0.260047      8.30667      2.11765      3.09055      
0.260047      0.314985      7.67424      1.95919      2.86126      
0.314985      0.38153      7.05877      1.80486      2.63785      
0.38153      0.462133      6.47461      1.65831      2.42567      
0.462133      0.559764      5.91826      1.51855      2.22318      
0.559764      0.678021      5.40804      1.39043      2.03759      
0.678021      0.821262      4.95935      1.27806      1.87506      
0.821262      0.994764      4.58809      1.18549      1.74146      
0.994764      1.20492      4.31635      1.11872      1.64583      
1.20492      1.45948      4.19705      1.09193      1.60934      
1.45948      1.76781      4.30886      1.12655      1.66429      
1.76781      2.14128      4.85943      1.27953      1.89673      
2.14128      2.59365      6.42125      1.71192      2.55289      
2.59365      3.14159      10.0749      2.74798      4.14477      
# END HISTO1D QCDN1LO
# BEGIN HISTO1D QCDN2LO
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= $|$N$^2$LO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      61.2593      24.9302      43.0162      
0.0121126      0.0146716      52.987      22.1175      38.4037      
0.0146716      0.0177711      45.3252      19.5087      34.1286      
0.0177711      0.0215255      38.6293      17.2026      30.3398      
0.0215255      0.026073      32.0781      14.9312      26.5914      
0.026073      0.0315813      26.0972      12.8377      23.1251      
0.0315813      0.0382533      21.0154      11.0332      20.1293      
0.0382533      0.0463347      16.3035      9.34182      17.3094      
0.0463347      0.0561235      12.0782      7.80428      14.736      
0.0561235      0.0679803      8.2943      6.40196      12.3744      
0.0679803      0.082342      5.01901      4.87385      10.2803      
0.082342      0.0997378      2.33549      0.554847      8.49325      
0.0997378      0.120809      0.0677903      0      6.69389      
0.120809      0.146331      1.9991      0      2.33623      
0.146331      0.177245      3.60269      3.03098      1.63168      
0.177245      0.214691      4.86133      3.10782      1.03493      
0.214691      0.260047      5.81322      2.21053      0.5414      
0.260047      0.314985      6.44974      1.47832      0.15024      
0.314985      0.38153      6.95873      0.822171      0      
0.38153      0.462133      7.14906      0.428447      0      
0.462133      0.559764      7.25743      0.628142      0.060317      
0.559764      0.678021      7.2127      0.76458      0.362614      
0.678021      0.821262      7.09816      0.863118      0.595411      
0.821262      0.994764      6.98681      0.939367      0.779092      
0.994764      1.20492      6.95482      1.01223      0.940681      
1.20492      1.45948      7.09512      1.0991      1.10085      
1.45948      1.76781      7.58412      1.23548      1.3042      
1.76781      2.14128      8.86096      1.50829      1.65648      
2.14128      2.59365      11.9489      2.10462      2.365      
2.59365      3.14159      18.4421      3.27669      3.62569      
# END HISTO1D QCDN2LO
# BEGIN HISTO1D EFTN1LO
PlotOrder=3
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      19.043      4.79212      6.95008      
0.0121126      0.0146716      18.3727      4.6258      6.7105      
0.0146716      0.0177711      17.7022      4.45944      6.47087      
0.0177711      0.0215255      17.0318      4.29311      6.23128      
0.0215255      0.026073      16.3613      4.12676      5.99166      
0.026073      0.0315813      15.6909      3.96042      5.75206      
0.0315813      0.0382533      15.0204      3.79408      5.51245      
0.0382533      0.0463347      14.35      3.62774      5.27285      
0.0463347      0.0561235      13.6795      3.4614      5.03324      
0.0561235      0.0679803      13.0091      3.29506      4.79363      
0.0679803      0.082342      12.3386      3.12871      4.55402      
0.082342      0.0997378      11.6682      2.96237      4.31442      
0.0997378      0.120809      10.9977      2.79603      4.07481      
0.120809      0.146331      10.3273      2.62968      3.8352      
0.146331      0.177245      9.65685      2.46334      3.59559      
0.177245      0.214691      8.98641      2.297      3.35599      
0.214691      0.260047      8.31597      2.13066      3.11638      
0.260047      0.314985      7.64551      1.96432      2.87677      
0.314985      0.38153      6.97507      1.79798      2.63716      
0.38153      0.462133      6.30462      1.63163      2.39756      
0.462133      0.559764      5.63418      1.46529      2.15795      
0.559764      0.678021      4.96374      1.29895      1.91834      
0.678021      0.821262      4.29329      1.13261      1.67873      
0.821262      0.994764      3.62284      0.966266      1.43913      
0.994764      1.20492      2.9524      0.799925      1.19952      
1.20492      1.45948      2.28194      0.633582      0.959917      
1.45948      1.76781      1.6115      0.467243      0.720316      
1.76781      2.14128      0.941057      0.300902      0.480712      
2.14128      2.59365      0.27062      0.134563      0.241108      
2.59365      3.14159      0.39982      0.0317779      0      
# END HISTO1D EFTN1LO
# BEGIN HISTO1D EFTN2LO
PlotOrder=4
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      61.7853      25.1081      43.3146      
0.0121126      0.0146716      53.3717      22.2553      38.6427      
0.0146716      0.0177711      45.6341      19.6145      34.3088      
0.0177711      0.0215255      38.5474      17.178      30.3008      
0.0215255      0.026073      32.0854      14.9376      26.6058      
0.026073      0.0315813      26.2227      12.8856      23.2112      
0.0315813      0.0382533      20.9334      11.0137      20.1045      
0.0382533      0.0463347      16.1918      9.31418      17.2729      
0.0463347      0.0561235      11.9722      7.77887      14.7037      
0.0561235      0.0679803      8.24875      6.39985      12.3844      
0.0679803      0.082342      4.99583      4.82252      10.3023      
0.082342      0.0997378      2.1877      0.296581      8.44468      
0.0997378      0.120809      0.201417      0      6.39618      
0.120809      0.146331      2.19727      0      2.28722      
0.146331      0.177245      3.82559      3.55831      1.56996      
0.177245      0.214691      5.11212      3.00709      0.961085      
0.214691      0.260047      6.08258      2.08263      0.452607      
0.260047      0.314985      6.76272      1.30685      0.036544      
0.314985      0.38153      7.17826      0.667115      0      
0.38153      0.462133      7.35495      0.550277      0      
0.462133      0.559764      7.31854      0.737006      0.254831      
0.559764      0.678021      7.09473      0.86326      0.562328      
0.678021      0.821262      6.70927      0.937024      0.784367      
0.821262      0.994764      6.18792      0.966286      0.933596      
0.994764      1.20492      5.55639      0.959029      1.02266      
1.20492      1.45948      4.84042      0.923236      1.06419      
1.45948      1.76781      4.06578      0.866899      1.07086      
1.76781      2.14128      3.25815      0.797994      1.05529      
2.14128      2.59365      2.44332      0.724515      1.03013      
2.59365      3.14159      1.647      0.654441      1.00803      
# END HISTO1D EFTN2LO
# BEGIN HISTO1D QCDmEFTN1LO
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO-N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      0.000465727      0.000714637      0.000323549      
0.0121126      0.0146716      -0.0157713      0.00798354      0.00502965      
0.0146716      0.0177711      -0.0123893      0.00671166      0.00416075      
0.0177711      0.0215255      -0.0132868      0.00706348      0.00443196      
0.0215255      0.026073      -0.0174386      0.00943028      0.00585904      
0.026073      0.0315813      -0.02603      0.0134589      0.00845115      
0.0315813      0.0382533      -0.0296646      0.0154013      0.00965903      
0.0382533      0.0463347      -0.032517      0.0172766      0.0107788      
0.0463347      0.0561235      -0.040005      0.0210067      0.0131351      
0.0561235      0.0679803      -0.0393891      0.0215326      0.0133333      
0.0679803      0.082342      -0.0426848      0.0240617      0.0148109      
0.082342      0.0997378      -0.0495323      0.0283552      0.0173765      
0.0997378      0.120809      -0.0527897      0.0314524      0.0190996      
0.120809      0.146331      -0.0493124      0.0320567      0.0191229      
0.146331      0.177245      -0.0433748      0.0325861      0.0189055      
0.177245      0.214691      -0.0316592      0.0310321      0.0172438      
0.214691      0.260047      -0.00929467      0.0258321      0.0130144      
0.260047      0.314985      0.0287275      0.015512      0.00512552      
0.314985      0.38153      0.0837062      0.00688371      0.000688709      
0.38153      0.462133      0.169989      0.0266769      0.0281133      
0.462133      0.559764      0.284075      0.0532582      0.0652272      
0.559764      0.678021      0.444302      0.0914779      0.119251      
0.678021      0.821262      0.666062      0.145454      0.196322      
0.821262      0.994764      0.965243      0.219226      0.30233      
0.994764      1.20492      1.36395      0.318795      0.446306      
1.20492      1.45948      1.9151      0.458343      0.649421      
1.45948      1.76781      2.69736      0.659307      0.943977      
1.76781      2.14128      3.91837      0.978632      1.41602      
2.14128      2.59365      6.15063      1.57736      2.31178      
2.59365      3.14159      10.4747      2.77976      4.14327      
# END HISTO1D QCDmEFTN1LO
# BEGIN HISTO1D QCDmEFTN2LO
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}}-\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      0.525974      0.177908      0.298467      
0.0121126      0.0146716      0.384724      0.13774      0.238956      
0.0146716      0.0177711      0.308868      0.105801      0.180184      
0.0177711      0.0215255      -0.0819225      0.0389767      0.0246035      
0.0215255      0.026073      0.00731216      0.00640184      0.0143533      
0.026073      0.0315813      0.125519      0.0478752      0.0861523      
0.0315813      0.0382533      -0.081939      0.0247822      0.019465      
0.0382533      0.0463347      -0.111667      0.0365188      0.0276357      
0.0463347      0.0561235      -0.105977      0.0322418      0.0254071      
0.0561235      0.0679803      -0.04555      0      0.0100408      
0.0679803      0.082342      -0.0231701      0.00499012      0.0220008      
0.082342      0.0997378      -0.147789      0.0485688      0.0373117      
0.0997378      0.120809      -0.133627      0.030459      0.0293917      
0.120809      0.146331      -0.19817      0.0593577      0.0490104      
0.146331      0.177245      -0.222896      0.0815334      0.0617153      
0.177245      0.214691      -0.250793      0.10073      0.0738462      
0.214691      0.260047      -0.269367      0.127899      0.088793      
0.260047      0.314985      -0.312977      0.171469      0.113696      
0.314985      0.38153      -0.219533      0.155056      0.100222      
0.38153      0.462133      -0.205889      0.201226      0.12183      
0.462133      0.559764      -0.0611042      0.194514      0.108864      
0.559764      0.678021      0.117974      0.199714      0.0986796      
0.678021      0.821262      0.388881      0.188956      0.0739062      
0.821262      0.994764      0.798891      0.154504      0.026919      
0.994764      1.20492      1.39843      0.0819756      0      
1.20492      1.45948      2.25469      0.175866      0.0366567      
1.45948      1.76781      3.51835      0.368581      0.233341      
1.76781      2.14128      5.6028      0.710298      0.601198      
2.14128      2.59365      9.50554      1.3801      1.33487      
2.59365      3.14159      16.7951      2.62225      2.61766      
# END HISTO1D QCDmEFTN2LO
# BEGIN HISTO1D QCDmEFTN1LOMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLO-N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      0.000465727      0.00676585      0.00676585      
0.0121126      0.0146716      -0.0157713      0.00602209      0.00602209      
0.0146716      0.0177711      -0.0123893      0.00578374      0.00578374      
0.0177711      0.0215255      -0.0132868      0.00563819      0.00563819      
0.0215255      0.026073      -0.0174386      0.00545191      0.00545191      
0.026073      0.0315813      -0.02603      0.00520403      0.00520403      
0.0315813      0.0382533      -0.0296646      0.00503639      0.00503639      
0.0382533      0.0463347      -0.032517      0.00484957      0.00484957      
0.0463347      0.0561235      -0.040005      0.00468812      0.00468812      
0.0561235      0.0679803      -0.0393891      0.00450179      0.00450179      
0.0679803      0.082342      -0.0426848      0.00431485      0.00431485      
0.082342      0.0997378      -0.0495323      0.00414348      0.00414348      
0.0997378      0.120809      -0.0527897      0.00394307      0.00394307      
0.120809      0.146331      -0.0493124      0.00377019      0.00377019      
0.146331      0.177245      -0.0433748      0.00358627      0.00358627      
0.177245      0.214691      -0.0316592      0.00339784      0.00339784      
0.214691      0.260047      -0.00929467      0.00321975      0.00321975      
0.260047      0.314985      0.0287275      0.00302204      0.00302204      
0.314985      0.38153      0.0837062      0.00287843      0.00287843      
0.38153      0.462133      0.169989      0.00270201      0.00270201      
0.462133      0.559764      0.284075      0.00251755      0.00251755      
0.559764      0.678021      0.444302      0.00234726      0.00234726      
0.678021      0.821262      0.666062      0.00220805      0.00220805      
0.821262      0.994764      0.965243      0.00209309      0.00209309      
0.994764      1.20492      1.36395      0.00199981      0.00199981      
1.20492      1.45948      1.9151      0.00197671      0.00197671      
1.45948      1.76781      2.69736      0.00200885      0.00200885      
1.76781      2.14128      3.91837      0.00215975      0.00215975      
2.14128      2.59365      6.15063      0.00257165      0.00257165      
2.59365      3.14159      10.4747      0.00355805      0.00355805      
# END HISTO1D QCDmEFTN1LOMC
# BEGIN HISTO1D QCDmEFTN2LOMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}}-\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      0.525974      0.154902      0.154902      
0.0121126      0.0146716      0.384724      0.127332      0.127332      
0.0146716      0.0177711      0.308868      0.146996      0.146996      
0.0177711      0.0215255      -0.0819225      0.127615      0.127615      
0.0215255      0.026073      0.00731216      0.0992335      0.0992335      
0.026073      0.0315813      0.125519      0.0770417      0.0770417      
0.0315813      0.0382533      -0.081939      0.0870858      0.0870858      
0.0382533      0.0463347      -0.111667      0.0678875      0.0678875      
0.0463347      0.0561235      -0.105977      0.144285      0.144285      
0.0561235      0.0679803      -0.04555      0.0490548      0.0490548      
0.0679803      0.082342      -0.0231701      0.0401222      0.0401222      
0.082342      0.0997378      -0.147789      0.0488327      0.0488327      
0.0997378      0.120809      -0.133627      0.0344244      0.0344244      
0.120809      0.146331      -0.19817      0.0531847      0.0531847      
0.146331      0.177245      -0.222896      0.0275682      0.0275682      
0.177245      0.214691      -0.250793      0.0260093      0.0260093      
0.214691      0.260047      -0.269367      0.0218511      0.0218511      
0.260047      0.314985      -0.312977      0.0282607      0.0282607      
0.314985      0.38153      -0.219533      0.0166976      0.0166976      
0.38153      0.462133      -0.205889      0.0169215      0.0169215      
0.462133      0.559764      -0.0611042      0.0142487      0.0142487      
0.559764      0.678021      0.117974      0.0138432      0.0138432      
0.678021      0.821262      0.388881      0.0115523      0.0115523      
0.821262      0.994764      0.798891      0.0101408      0.0101408      
0.994764      1.20492      1.39843      0.00938903      0.00938903      
1.20492      1.45948      2.25469      0.00883116      0.00883116      
1.45948      1.76781      3.51835      0.00826444      0.00826444      
1.76781      2.14128      5.6028      0.00782255      0.00782255      
2.14128      2.59365      9.50554      0.0082248      0.0082248      
2.59365      3.14159      16.7951      0.00838012      0.00838012      
# END HISTO1D QCDmEFTN2LOMC
# BEGIN HISTO1D MyUnityLine
PlotOrder=5
LineColor=White
LineStyle=solid
LineOpacity=0
Title= MyUnityLine
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      1      0      0      
0.0121126      0.0146716      1      0      0      
0.0146716      0.0177711      1      0      0      
0.0177711      0.0215255      1      0      0      
0.0215255      0.026073      1      0      0      
0.026073      0.0315813      1      0      0      
0.0315813      0.0382533      1      0      0      
0.0382533      0.0463347      1      0      0      
0.0463347      0.0561235      1      0      0      
0.0561235      0.0679803      1      0      0      
0.0679803      0.082342      1      0      0      
0.082342      0.0997378      1      0      0      
0.0997378      0.120809      1      0      0      
0.120809      0.146331      1      0      0      
0.146331      0.177245      1      0      0      
0.177245      0.214691      1      0      0      
0.214691      0.260047      1      0      0      
0.260047      0.314985      1      0      0      
0.314985      0.38153      1      0      0      
0.38153      0.462133      1      0      0      
0.462133      0.559764      1      0      0      
0.559764      0.678021      1      0      0      
0.678021      0.821262      1      0      0      
0.821262      0.994764      1      0      0      
0.994764      1.20492      1      0      0      
1.20492      1.45948      1      0      0      
1.45948      1.76781      1      0      0      
1.76781      2.14128      1      0      0      
2.14128      2.59365      1      0      0      
2.59365      3.14159      1      0      0      
# END HISTO1D MyUnityLine
# BEGIN HISTO1D QCDN1LOMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|$NLO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      19.0435      0.00374329      0.00374329      
0.0121126      0.0146716      18.3569      0.003115      0.003115      
0.0146716      0.0177711      17.6898      0.00299198      0.00299198      
0.0177711      0.0215255      17.0185      0.00296155      0.00296155      
0.0215255      0.026073      16.3438      0.0028902      0.0028902      
0.026073      0.0315813      15.6648      0.002757      0.002757      
0.0315813      0.0382533      14.9907      0.00270377      0.00270377      
0.0382533      0.0463347      14.3175      0.00263105      0.00263105      
0.0463347      0.0561235      13.6395      0.00258333      0.00258333      
0.0561235      0.0679803      12.9697      0.0025103      0.0025103      
0.0679803      0.082342      12.2959      0.00243615      0.00243615      
0.082342      0.0997378      11.6187      0.00237697      0.00237697      
0.0997378      0.120809      10.945      0.00228801      0.00228801      
0.120809      0.146331      10.278      0.00222571      0.00222571      
0.146331      0.177245      9.61347      0.00215127      0.00215127      
0.177245      0.214691      8.95475      0.00207095      0.00207095      
0.214691      0.260047      8.30667      0.00199924      0.00199924      
0.260047      0.314985      7.67424      0.00190568      0.00190568      
0.314985      0.38153      7.05877      0.00186332      0.00186332      
0.38153      0.462133      6.47461      0.00178426      0.00178426      
0.462133      0.559764      5.91826      0.0016919      0.0016919      
0.559764      0.678021      5.40804      0.00160652      0.00160652      
0.678021      0.821262      4.95935      0.00154229      0.00154229      
0.821262      0.994764      4.58809      0.00148875      0.00148875      
0.994764      1.20492      4.31635      0.00143906      0.00143906      
1.20492      1.45948      4.19705      0.00143769      0.00143769      
1.45948      1.76781      4.30886      0.00146729      0.00146729      
1.76781      2.14128      4.85943      0.00159133      0.00159133      
2.14128      2.59365      6.42125      0.00195433      0.00195433      
2.59365      3.14159      10.0749      0.00287433      0.00287433      
# END HISTO1D QCDN1LOMC
# BEGIN HISTO1D QCDN2LOMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $|$N$^2$LO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      61.2593      0.146153      0.146153      
0.0121126      0.0146716      52.987      0.11969      0.11969      
0.0146716      0.0177711      45.3252      0.140341      0.140341      
0.0177711      0.0215255      38.6293      0.121833      0.121833      
0.0215255      0.026073      32.0781      0.0942104      0.0942104      
0.026073      0.0315813      26.0972      0.072667      0.072667      
0.0315813      0.0382533      21.0154      0.0832521      0.0832521      
0.0382533      0.0463347      16.3035      0.0644925      0.0644925      
0.0463347      0.0561235      12.0782      0.141234      0.141234      
0.0561235      0.0679803      8.2943      0.0462626      0.0462626      
0.0679803      0.082342      5.01901      0.0375162      0.0375162      
0.082342      0.0997378      2.33549      0.0463544      0.0463544      
0.0997378      0.120809      0.0677903      0.0320329      0.0320329      
0.120809      0.146331      1.9991      0.0508562      0.0508562      
0.146331      0.177245      3.60269      0.0252929      0.0252929      
0.177245      0.214691      4.86133      0.0237871      0.0237871      
0.214691      0.260047      5.81322      0.0196881      0.0196881      
0.260047      0.314985      6.44974      0.0261659      0.0261659      
0.314985      0.38153      6.95873      0.0146811      0.0146811      
0.38153      0.462133      7.14906      0.0149927      0.0149927      
0.462133      0.559764      7.25743      0.0124151      0.0124151      
0.559764      0.678021      7.2127      0.0121101      0.0121101      
0.678021      0.821262      7.09816      0.0099219      0.0099219      
0.821262      0.994764      6.98681      0.00861211      0.00861211      
0.994764      1.20492      6.95482      0.00795811      0.00795811      
1.20492      1.45948      7.09512      0.00749161      0.00749161      
1.45948      1.76781      7.58412      0.00700821      0.00700821      
1.76781      2.14128      8.86096      0.00664121      0.00664121      
2.14128      2.59365      11.9489      0.00711095      0.00711095      
2.59365      3.14159      18.4421      0.00732878      0.00732878      
# END HISTO1D QCDN2LOMC
# BEGIN HISTO1D EFTN1LOMC
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=0.6
ErrorBarsStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      19.043      0.00302256      0.00302256      
0.0121126      0.0146716      18.3727      0.00290709      0.00290709      
0.0146716      0.0177711      17.7022      0.00279177      0.00279177      
0.0177711      0.0215255      17.0318      0.00267664      0.00267664      
0.0215255      0.026073      16.3613      0.00256171      0.00256171      
0.026073      0.0315813      15.6909      0.00244703      0.00244703      
0.0315813      0.0382533      15.0204      0.00233262      0.00233262      
0.0382533      0.0463347      14.35      0.00221852      0.00221852      
0.0463347      0.0561235      13.6795      0.00210479      0.00210479      
0.0561235      0.0679803      13.0091      0.00199149      0.00199149      
0.0679803      0.082342      12.3386      0.0018787      0.0018787      
0.082342      0.0997378      11.6682      0.00176651      0.00176651      
0.0997378      0.120809      10.9977      0.00165505      0.00165505      
0.120809      0.146331      10.3273      0.00154448      0.00154448      
0.146331      0.177245      9.65685      0.001435      0.001435      
0.177245      0.214691      8.98641      0.00132689      0.00132689      
0.214691      0.260047      8.31597      0.00122051      0.00122051      
0.260047      0.314985      7.64551      0.00111636      0.00111636      
0.314985      0.38153      6.97507      0.00101512      0.00101512      
0.38153      0.462133      6.30462      0.000917756      0.000917756      
0.462133      0.559764      5.63418      0.000825648      0.000825648      
0.559764      0.678021      4.96374      0.000740741      0.000740741      
0.678021      0.821262      4.29329      0.000665765      0.000665765      
0.821262      0.994764      3.62284      0.000604342      0.000604342      
0.994764      1.20492      2.9524      0.000560751      0.000560751      
1.20492      1.45948      2.28194      0.000539023      0.000539023      
1.45948      1.76781      1.6115      0.00054156      0.00054156      
1.76781      2.14128      0.941057      0.000568425      0.000568425      
2.14128      2.59365      0.27062      0.000617313      0.000617313      
2.59365      3.14159      0.39982      0.000683723      0.000683723      
# END HISTO1D EFTN1LOMC
# BEGIN HISTO1D EFTN2LOMC
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=black!40!red
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      61.7853      0.00874839      0.00874839      
0.0121126      0.0146716      53.3717      0.00764257      0.00764257      
0.0146716      0.0177711      45.6341      0.00665461      0.00665461      
0.0177711      0.0215255      38.5474      0.00578222      0.00578222      
0.0215255      0.026073      32.0854      0.00502306      0.00502306      
0.026073      0.0315813      26.2227      0.00437466      0.00437466      
0.0315813      0.0382533      20.9334      0.00383365      0.00383365      
0.0382533      0.0463347      16.1918      0.00339503      0.00339503      
0.0463347      0.0561235      11.9722      0.00305125      0.00305125      
0.0561235      0.0679803      8.24875      0.00279221      0.00279221      
0.0679803      0.082342      4.99583      0.00260602      0.00260602      
0.082342      0.0997378      2.1877      0.00247826      0.00247826      
0.0997378      0.120809      0.201417      0.00239147      0.00239147      
0.120809      0.146331      2.19727      0.00232849      0.00232849      
0.146331      0.177245      3.82559      0.00227532      0.00227532      
0.177245      0.214691      5.11212      0.00222217      0.00222217      
0.214691      0.260047      6.08258      0.00216301      0.00216301      
0.260047      0.314985      6.76272      0.00209476      0.00209476      
0.314985      0.38153      7.17826      0.0020165      0.0020165      
0.38153      0.462133      7.35495      0.00192885      0.00192885      
0.462133      0.559764      7.31854      0.00183356      0.00183356      
0.559764      0.678021      7.09473      0.0017331      0.0017331      
0.678021      0.821262      6.70927      0.00163044      0.00163044      
0.821262      0.994764      6.18792      0.00152872      0.00152872      
0.994764      1.20492      5.55639      0.00143092      0.00143092      
1.20492      1.45948      4.84042      0.00133955      0.00133955      
1.45948      1.76781      4.06578      0.00125624      0.00125624      
1.76781      2.14128      3.25815      0.00118134      0.00118134      
2.14128      2.59365      2.44332      0.00111384      0.00111384      
2.59365      3.14159      1.647      0.00105134      0.00105134      
# END HISTO1D EFTN2LOMC
# BEGIN SPECIAL RatioLegend1
Location=RatioPlot1
\rput[Bl]{0}(0.07,0.75){$\boldsymbol{ \mathrm{NLO} - \mathrm{NLO}_{\mathrm{s}} }$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend2
Location=RatioPlot2
\rput[Bl]{0}(0.07,0.75){$\boldsymbol{ \mathrm{N}^2\mathrm{LO} -\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} }$}
# END SPECIAL


==> Diags_FO_Mtt_Slice/Diag_pptt_qT_tt_Mtt_360_400_FixedOrder.dat <==
# BEGIN PLOT
ColorForZeros=white
Title=$pp \to t\bar{t}+X$ (13 TeV LHC),   $M_{t\bar{t}}\in [360,400]$ GeV 
LegendOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO
DrawOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO  QCDN1LOMC  QCDN2LOMC  EFTN1LOMC  EFTN2LOMC
Legend=1
LegendXPos=0.70
LegendYPos=0.93
XLabel=$q_{\mathrm{T}}$[GeV]
YLabel=$ \mathrm{d}\sigma/\mathrm{d}q_{\mathrm{T}}  $[pb/GeV]
LogX=1
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0.1
XMax=100
YMin= 0.05
YMax=15000 
RatioPlot1=1
RatioPlot1Reference=QCDN1LO
RatioPlot1DrawOnly=  QCDN1LO  QCDN1LOMC  EFTN1LO  EFTN1LOMC
RatioPlot1YLabel=$ \mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }} $
RatioPlot1YSize=3.0
RatioPlot1YMin=0.5
RatioPlot1YMax=1.5
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=QCDN2LO
RatioPlot2DrawOnly=  QCDN2LO  QCDN2LOMC  EFTN2LO  EFTN2LOMC
RatioPlot2YLabel=$ \mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}} $
RatioPlot2YMin=0.3
RatioPlot2YMax=2.1
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=5 
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D QCDN1LO
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= $|$NLO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      1230.16      311.801      453.219      
0.125893      0.158489      945.355      239.694      348.466      
0.158489      0.199526      725.613      184.043      267.607      
0.199526      0.251189      556.303      141.154      205.283      
0.251189      0.316228      425.921      108.116      157.267      
0.316228      0.398107      325.667      82.7041      120.329      
0.398107      0.501187      248.625      63.169      91.9275      
0.501187      0.630957      189.506      48.1731      70.1225      
0.630957      0.794328      144.191      36.6742      53.3987      
0.794328      1.      109.5      27.8675      40.5881      
1.      1.25893      82.9835      21.1332      30.7896      
1.25893      1.58489      62.7444      15.9905      23.3053      
1.58489      1.99526      47.3264      12.0708      17.5994      
1.99526      2.51189      35.599      9.08759      13.2555      
2.51189      3.16228      26.6944      6.82099      9.95406      
3.16228      3.98107      19.9519      5.10363      7.45179      
3.98107      5.01187      14.8577      3.80509      5.55907      
5.01187      6.30957      11.0192      2.8258      4.13108      
6.30957      7.94328      8.13402      2.08905      3.05624      
7.94328      10.      5.97448      1.53702      2.25053      
10.      12.5893      4.36283      1.12455      1.64813      
12.5893      15.8489      3.16604      0.817857      1.19995      
15.8489      19.9526      2.28124      0.590769      0.867835      
19.9526      25.1189      1.63094      0.423575      0.623112      
25.1189      31.6228      1.15583      0.301179      0.44378      
31.6228      39.8107      0.811322      0.212224      0.313299      
39.8107      50.1187      0.563243      0.147988      0.218944      
50.1187      63.0957      0.386296      0.102028      0.151331      
63.0957      79.4328      0.261059      0.0693737      0.103202      
79.4328      100.      0.17324      0.0463715      0.0692235      
# END HISTO1D QCDN1LO
# BEGIN HISTO1D QCDN2LO
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= $|$N$^2$LO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      7596.3      2764.63      4631.26      
0.125893      0.158489      5360.48      1974.34      3319.47      
0.158489      0.199526      3761.1      1405.13      2372.95      
0.199526      0.251189      2597.32      986.403      1673.5      
0.251189      0.316228      1785.42      691.2      1179.12      
0.316228      0.398107      1218.21      481.973      827.097      
0.398107      0.501187      829.321      336.74      582.258      
0.501187      0.630957      544.597      228.481      398.118      
0.630957      0.794328      355.49      155.152      272.95      
0.794328      1.      227.512      104.335      185.646      
1.      1.25893      142.146      69.4555      125.285      
1.25893      1.58489      85.3703      45.478      83.4341      
1.58489      1.99526      48.7956      29.3399      54.9726      
1.99526      2.51189      25.5797      18.5209      35.6516      
2.51189      3.16228      11.2654      11.1732      22.6659      
3.16228      3.98107      2.9078      0      14.1085      
3.98107      5.01187      1.65095      0      5.2337      
5.01187      6.30957      3.91734      2.9002      1.93957      
6.30957      7.94328      4.68236      2.71174      0.854123      
7.94328      10.      4.66839      1.35124      0.229954      
10.      12.5893      4.22447      0.557749      0      
12.5893      15.8489      3.6057      0.24762      0      
15.8489      19.9526      2.93675      0.29009      0.094854      
19.9526      25.1189      2.32183      0.281131      0.187213      
25.1189      31.6228      1.78134      0.245095      0.207141      
31.6228      39.8107      1.33042      0.19945      0.189917      
39.8107      50.1187      0.971817      0.155288      0.159192      
50.1187      63.0957      0.691437      0.115533      0.12384      
63.0957      79.4328      0.480592      0.0832105      0.0920515      
79.4328      100.      0.324463      0.0575727      0.0648606      
# END HISTO1D QCDN2LO
# BEGIN HISTO1D EFTN1LO
PlotOrder=3
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      1230.1      311.789      453.202      
0.125893      0.158489      945.259      239.671      348.432      
0.158489      0.199526      725.55      184.03      267.588      
0.199526      0.251189      556.232      141.138      205.26      
0.251189      0.316228      425.869      108.104      157.251      
0.316228      0.398107      325.602      82.6891      120.307      
0.398107      0.501187      248.565      63.1553      91.9085      
0.501187      0.630957      189.443      48.1587      70.1022      
0.630957      0.794328      144.125      36.6593      53.3779      
0.794328      1.      109.436      27.853      40.5677      
1.      1.25893      82.9189      21.1184      30.769      
1.25893      1.58489      62.6801      15.9758      23.2848      
1.58489      1.99526      47.259      12.0553      17.5777      
1.99526      2.51189      35.5298      9.07162      13.2332      
2.51189      3.16228      26.6262      6.80532      9.93216      
3.16228      3.98107      19.8822      5.08752      7.42926      
3.98107      5.01187      14.7859      3.78846      5.53576      
5.01187      6.30957      10.9449      2.80855      4.10688      
6.30957      7.94328      8.05847      2.07146      3.03159      
7.94328      10.      5.89635      1.51877      2.22489      
10.      12.5893      4.28273      1.1058      1.62178      
12.5893      15.8489      3.08343      0.79845      1.17264      
15.8489      19.9526      2.1963      0.570755      0.83965      
19.9526      25.1189      1.54365      0.402945      0.594029      
25.1189      31.6228      1.06655      0.280019      0.413924      
31.6228      39.8107      0.720413      0.190613      0.282777      
39.8107      50.1187      0.471539      0.126139      0.188067      
50.1187      63.0957      0.294564      0.0801224      0.120354      
63.0957      79.4328      0.170439      0.0476988      0.0725381      
79.4328      100.      0.0849126      0.0252231      0.0393002      
# END HISTO1D EFTN1LO
# BEGIN HISTO1D EFTN2LO
PlotOrder=4
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      7664.3      2788.94      4673.51      
0.125893      0.158489      5384.28      1983.57      3336.19      
0.158489      0.199526      3758.41      1404.24      2371.59      
0.199526      0.251189      2604.6      989.064      1678.21      
0.251189      0.316228      1790.17      692.741      1181.66      
0.316228      0.398107      1218.74      482.188      827.5      
0.398107      0.501187      820.515      333.307      576.006      
0.501187      0.630957      545.11      228.599      398.275      
0.630957      0.794328      356.327      155.397      273.335      
0.794328      1.      228.248      104.562      186.017      
1.      1.25893      142.409      69.5236      125.388      
1.25893      1.58489      85.7232      45.5789      83.5946      
1.58489      1.99526      48.9697      29.376      55.0215      
1.99526      2.51189      25.6925      18.5369      35.6686      
2.51189      3.16228      11.406      11.3839      22.7018      
3.16228      3.98107      3.02009      0      14.123      
3.98107      5.01187      1.57257      0      5.38699      
5.01187      6.30957      3.79205      2.62936      1.95796      
6.30957      7.94328      4.58148      2.71761      0.863823      
7.94328      10.      4.55597      1.35958      0.241791      
10.      12.5893      4.10752      0.567988      0      
12.5893      15.8489      3.47817      0.231829      0      
15.8489      19.9526      2.81092      0.275555      0.0831979      
19.9526      25.1189      2.18446      0.263701      0.171328      
25.1189      31.6228      1.63692      0.225767      0.188414      
31.6228      39.8107      1.18171      0.179154      0.16988      
39.8107      50.1187      0.817957      0.133485      0.13682      
50.1187      63.0957      0.537199      0.0935191      0.101117      
63.0957      79.4328      0.327649      0.0610772      0.0688696      
79.4328      100.      0.176693      0.0363041      0.0426784      
# END HISTO1D EFTN2LO
# BEGIN HISTO1D QCDN1LOMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|$NLO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      1230.16      0.0258316      0.0258316      
0.125893      0.158489      945.355      0.0185085      0.0185085      
0.158489      0.199526      725.613      0.0134714      0.0134714      
0.199526      0.251189      556.303      0.0100628      0.0100628      
0.251189      0.316228      425.921      0.00766236      0.00766236      
0.316228      0.398107      325.667      0.00589957      0.00589957      
0.398107      0.501187      248.625      0.00456547      0.00456547      
0.501187      0.630957      189.506      0.00353999      0.00353999      
0.630957      0.794328      144.191      0.00274515      0.00274515      
0.794328      1.      109.5      0.0021281      0.0021281      
1.      1.25893      82.9835      0.00164823      0.00164823      
1.25893      1.58489      62.7444      0.00127509      0.00127509      
1.58489      1.99526      47.3264      0.000985776      0.000985776      
1.99526      2.51189      35.599      0.000761321      0.000761321      
2.51189      3.16228      26.6944      0.000587312      0.000587312      
3.16228      3.98107      19.9519      0.000452587      0.000452587      
3.98107      5.01187      14.8577      0.000348351      0.000348351      
5.01187      6.30957      11.0192      0.000267756      0.000267756      
6.30957      7.94328      8.13402      0.000205275      0.000205275      
7.94328      10.      5.97448      0.000157107      0.000157107      
10.      12.5893      4.36283      0.000119938      0.000119938      
12.5893      15.8489      3.16604      0.0000914153      0.0000914153      
15.8489      19.9526      2.28124      0.0000695495      0.0000695495      
19.9526      25.1189      1.63094      0.000052832      0.000052832      
25.1189      31.6228      1.15583      0.0000400334      0.0000400334      
31.6228      39.8107      0.811322      0.0000302975      0.0000302975      
39.8107      50.1187      0.563243      0.0000228331      0.0000228331      
50.1187      63.0957      0.386296      0.0000171861      0.0000171861      
63.0957      79.4328      0.261059      0.0000128711      0.0000128711      
79.4328      100.      0.17324      0.00000958575      0.00000958575      
# END HISTO1D QCDN1LOMC
# BEGIN HISTO1D QCDN2LOMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $|$N$^2$LO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      7596.3      15.3952      15.3952      
0.125893      0.158489      5360.48      9.77184      9.77184      
0.158489      0.199526      3761.1      8.71242      8.71242      
0.199526      0.251189      2597.32      3.77448      3.77448      
0.251189      0.316228      1785.42      2.84888      2.84888      
0.316228      0.398107      1218.21      1.92283      1.92283      
0.398107      0.501187      829.321      10.4455      10.4455      
0.501187      0.630957      544.597      1.00498      1.00498      
0.630957      0.794328      355.49      0.886174      0.886174      
0.794328      1.      227.512      0.368187      0.368187      
1.      1.25893      142.146      0.285516      0.285516      
1.25893      1.58489      85.3703      0.169417      0.169417      
1.58489      1.99526      48.7956      0.104773      0.104773      
1.99526      2.51189      25.5797      0.114581      0.114581      
2.51189      3.16228      11.2654      0.0474168      0.0474168      
3.16228      3.98107      2.9078      0.0335446      0.0335446      
3.98107      5.01187      1.65095      0.0229106      0.0229106      
5.01187      6.30957      3.91734      0.0143512      0.0143512      
6.30957      7.94328      4.68236      0.0105147      0.0105147      
7.94328      10.      4.66839      0.00684794      0.00684794      
10.      12.5893      4.22447      0.00483265      0.00483265      
12.5893      15.8489      3.6057      0.0033569      0.0033569      
15.8489      19.9526      2.93675      0.002601      0.002601      
19.9526      25.1189      2.32183      0.00150032      0.00150032      
25.1189      31.6228      1.78134      0.00104925      0.00104925      
31.6228      39.8107      1.33042      0.000720784      0.000720784      
39.8107      50.1187      0.971817      0.000482946      0.000482946      
50.1187      63.0957      0.691437      0.000342395      0.000342395      
63.0957      79.4328      0.480592      0.00024155      0.00024155      
79.4328      100.      0.324463      0.000160581      0.000160581      
# END HISTO1D QCDN2LOMC
# BEGIN HISTO1D EFTN1LOMC
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=0.6
ErrorBarsStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      1230.1      0.0983648      0.0983648      
0.125893      0.158489      945.259      0.0755228      0.0755228      
0.158489      0.199526      725.55      0.0579184      0.0579184      
0.199526      0.251189      556.232      0.0443628      0.0443628      
0.251189      0.316228      425.869      0.033935      0.033935      
0.316228      0.398107      325.602      0.0259217      0.0259217      
0.398107      0.501187      248.565      0.0197706      0.0197706      
0.501187      0.630957      189.443      0.0150545      0.0150545      
0.630957      0.794328      144.125      0.0114432      0.0114432      
0.794328      1.      109.436      0.00868169      0.00868169      
1.      1.25893      82.9189      0.00657302      0.00657302      
1.25893      1.58489      62.6801      0.00496537      0.00496537      
1.58489      1.99526      47.259      0.00374182      0.00374182      
1.99526      2.51189      35.5298      0.0028123      0.0028123      
2.51189      3.16228      26.6262      0.00210758      0.00210758      
3.16228      3.98107      19.8822      0.00157446      0.00157446      
3.98107      5.01187      14.7859      0.00117215      0.00117215      
5.01187      6.30957      10.9449      0.00086935      0.00086935      
6.30957      7.94328      8.05847      0.000642145      0.000642145      
7.94328      10.      5.89635      0.000472236      0.000472236      
10.      12.5893      4.28273      0.000345669      0.000345669      
12.5893      15.8489      3.08343      0.000251809      0.000251809      
15.8489      19.9526      2.1963      0.000182578      0.000182578      
19.9526      25.1189      1.54365      0.000131842      0.000131842      
25.1189      31.6228      1.06655      0.0000949591      0.0000949591      
31.6228      39.8107      0.720413      0.0000684217      0.0000684217      
39.8107      50.1187      0.471539      0.0000495779      0.0000495779      
50.1187      63.0957      0.294564      0.0000364146      0.0000364146      
63.0957      79.4328      0.170439      0.0000273852      0.0000273852      
79.4328      100.      0.0849126      0.0000212822      0.0000212822      
# END HISTO1D EFTN1LOMC
# BEGIN HISTO1D EFTN2LOMC
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=black!40!red
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      7664.3      0.659947      0.659947      
0.125893      0.158489      5384.28      0.467636      0.467636      
0.158489      0.199526      3758.41      0.329858      0.329858      
0.199526      0.251189      2604.6      0.231538      0.231538      
0.251189      0.316228      1790.17      0.161677      0.161677      
0.316228      0.398107      1218.74      0.112271      0.112271      
0.398107      0.501187      820.515      0.0775081      0.0775081      
0.501187      0.630957      545.11      0.0531876      0.0531876      
0.630957      0.794328      356.327      0.0362793      0.0362793      
0.794328      1.      228.248      0.0246066      0.0246066      
1.      1.25893      142.409      0.0166121      0.0166121      
1.25893      1.58489      85.7232      0.0111858      0.0111858      
1.58489      1.99526      48.9697      0.00753991      0.00753991      
1.99526      2.51189      25.6925      0.005117      0.005117      
2.51189      3.16228      11.406      0.00352401      0.00352401      
3.16228      3.98107      3.02009      0.00248482      0.00248482      
3.98107      5.01187      1.57257      0.00180733      0.00180733      
5.01187      6.30957      3.79205      0.00135867      0.00135867      
6.30957      7.94328      4.58148      0.00104882      0.00104882      
7.94328      10.      4.55597      0.000823298      0.000823298      
10.      12.5893      4.10752      0.000651606      0.000651606      
12.5893      15.8489      3.47817      0.000516826      0.000516826      
15.8489      19.9526      2.81092      0.000409266      0.000409266      
19.9526      25.1189      2.18446      0.000322923      0.000322923      
25.1189      31.6228      1.63692      0.000253663      0.000253663      
31.6228      39.8107      1.18171      0.000198341      0.000198341      
39.8107      50.1187      0.817957      0.000154394      0.000154394      
50.1187      63.0957      0.537199      0.000119676      0.000119676      
63.0957      79.4328      0.327649      0.0000923792      0.0000923792      
79.4328      100.      0.176693      0.0000709937      0.0000709937      
# END HISTO1D EFTN2LOMC


==> Diags_FO_Mtt_Slice/Diag_pptt_qT_tt_Mtt_360_400_FixedOrder_wt.dat <==
# BEGIN PLOT
ColorForZeros=white
Title=$pp \to t\bar{t}+X$ (13 TeV LHC),   $M_{t\bar{t}}\in [360,400]$ GeV 
LegendOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO
DrawOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO  QCDN1LOMC  QCDN2LOMC  EFTN1LOMC  EFTN2LOMC  
Legend=1
LegendXPos=0.70
LegendYPos=0.93
XLabel=$q_{\mathrm{T}}$[GeV]
YLabel=$ q_{\mathrm{T}}\mathrm{d}\sigma/\mathrm{d}q_{\mathrm{T}}  $[pb]
LogX=1
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0.1
XMax=100
YMin=0.08
YMax=10000 
RatioPlot1=1
RatioPlot1Reference=MyUnityLine
RatioPlot1DrawOnly=MyUnityLine  QCDmEFTN1LO  QCDmEFTN1LOMC   
RatioPlot1YLabel= 
RatioPlot1YSize=3.0
RatioPlot1YMin=-0.9
RatioPlot1LogY=0
RatioPlot1YMax=4.9
RatioPlot1YMajorTickMarks=10
RatioPlot1YMinorTickMarks=4
RatioPlot1ZeroLine=1
RatioPlot2=1
RatioPlot2Reference=MyUnityLine
RatioPlot2DrawOnly=MyUnityLine  QCDmEFTN2LO  QCDmEFTN2LOMC   
RatioPlot2YLabel= 
RatioPlot2YMin=-4.9
RatioPlot2YMax=10.9
RatioPlot2LogY=0
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=5 
RatioPlot2YMinorTickMarks=4
RatioPlot2ZeroLine=1
# END PLOT
# BEGIN HISTO1D QCDN1LO
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= $|$NLO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      138.246      35.0405      50.9332      
0.125893      0.158489      133.744      33.9109      49.2995      
0.158489      0.199526      129.233      32.7787      47.6618      
0.199526      0.251189      124.729      31.6485      46.0273      
0.251189      0.316228      120.22      30.517      44.3906      
0.316228      0.398107      115.72      29.3878      42.7572      
0.398107      0.501187      111.216      28.2572      41.1218      
0.501187      0.630957      106.717      27.128      39.4886      
0.630957      0.794328      102.219      25.9992      37.8556      
0.794328      1.      97.7212      24.8703      36.2229      
1.      1.25893      93.2285      23.7426      34.5916      
1.25893      1.58489      88.7386      22.6155      32.9612      
1.58489      1.99526      84.2598      21.4911      31.3346      
1.99526      2.51189      79.7869      20.3681      29.7099      
2.51189      3.16228      75.3159      19.2452      28.0854      
3.16228      3.98107      70.8634      18.127      26.4675      
3.98107      5.01187      66.4287      17.013      24.8554      
5.01187      6.30957      62.0182      15.9046      23.2514      
6.30957      7.94328      57.628      14.8009      21.6539      
7.94328      10.      53.2823      13.7081      20.0719      
10.      12.5893      48.978      12.6249      18.5034      
12.5893      15.8489      44.7396      11.5577      16.9576      
15.8489      19.9526      40.5776      10.5089      15.4378      
19.9526      25.1189      36.516      9.48425      13.9525      
25.1189      31.6228      32.5733      8.48834      12.5078      
31.6228      39.8107      28.7792      7.5286      11.1146      
39.8107      50.1187      25.1469      6.60775      9.77645      
50.1187      63.0957      21.7069      5.73379      8.50504      
63.0957      79.4328      18.462      4.90672      7.29982      
79.4328      100.      15.4175      4.12746      6.16192      
# END HISTO1D QCDN1LO
# BEGIN HISTO1D QCDN2LO
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= $|$N$^2$LO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      852.122      310.202      519.683      
0.125893      0.158489      757.095      278.917      468.979      
0.158489      0.199526      668.686      249.886      422.035      
0.199526      0.251189      581.11      220.769      374.585      
0.251189      0.316228      502.881      194.757      332.27      
0.316228      0.398107      431.906      170.959      293.414      
0.398107      0.501187      369.961      150.303      259.921      
0.501187      0.630957      305.85      128.4      223.767      
0.630957      0.794328      251.241      109.744      193.104      
0.794328      1.      202.322      92.8844      165.313      
1.      1.25893      159.082      77.8353      140.441      
1.25893      1.58489      120.136      64.1274      117.692      
1.58489      1.99526      86.3948      52.0843      97.6296      
1.99526      2.51189      56.8471      41.3556      79.6563      
2.51189      3.16228      31.3635      30.8171      63.7333      
3.16228      3.98107      9.96288      0      49.9212      
3.98107      5.01187      7.69638      0      22.6078      
5.01187      6.30957      22.3134      16.9923      10.8307      
6.30957      7.94328      33.4102      19.0889      5.97487      
7.94328      10.      41.8428      11.9415      1.98305      
10.      12.5893      47.5885      6.17526      0      
12.5893      15.8489      51.0899      3.54397      0      
15.8489      19.9526      52.3537      5.19852      1.74962      
19.9526      25.1189      52.0709      6.32348      4.23885      
25.1189      31.6228      50.2725      6.93108      5.87623      
31.6228      39.8107      47.2435      7.09261      6.76562      
39.8107      50.1187      43.4229      6.9454      7.1273      
50.1187      63.0957      38.878      6.50112      6.97365      
63.0957      79.4328      34.0011      5.89005      6.5186      
79.4328      100.      28.8854      5.12798      5.77924      
# END HISTO1D QCDN2LO
# BEGIN HISTO1D EFTN1LO
PlotOrder=3
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      138.239      35.0389      50.9311      
0.125893      0.158489      133.73      33.9075      49.2947      
0.158489      0.199526      129.222      32.7763      47.6585      
0.199526      0.251189      124.714      31.645      46.0222      
0.251189      0.316228      120.205      30.5136      44.3859      
0.316228      0.398107      115.697      29.3824      42.7497      
0.398107      0.501187      111.189      28.2511      41.1134      
0.501187      0.630957      106.68      27.1198      39.4771      
0.630957      0.794328      102.172      25.9885      37.8408      
0.794328      1.      97.6639      24.8572      36.2045      
1.      1.25893      93.1557      23.7259      34.5683      
1.25893      1.58489      88.6473      22.5946      32.932      
1.58489      1.99526      84.139      21.4633      31.2957      
1.99526      2.51189      79.6308      20.332      29.6595      
2.51189      3.16228      75.1224      19.2007      28.0231      
3.16228      3.98107      70.6142      18.0694      26.3869      
3.98107      5.01187      66.1059      16.9381      24.7506      
5.01187      6.30957      61.5976      15.8068      23.1143      
6.30957      7.94328      57.0893      14.6755      21.4781      
7.94328      10.      52.581      13.5442      19.8418      
10.      12.5893      48.0728      12.413      18.2055      
12.5893      15.8489      43.5644      11.2817      16.5692      
15.8489      19.9526      39.0562      10.1504      14.933      
19.9526      25.1189      34.5479      9.01907      13.2967      
25.1189      31.6228      30.0396      7.88776      11.6604      
31.6228      39.8107      25.5313      6.75648      10.0241      
39.8107      50.1187      21.023      5.62519      8.38785      
50.1187      63.0957      16.5147      4.49389      6.75157      
63.0957      79.4328      12.0064      3.36259      5.11529      
79.4328      100.      7.49814      2.2313      3.47901      
# END HISTO1D EFTN1LO
# BEGIN HISTO1D EFTN2LO
PlotOrder=4
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      859.869      312.965      524.479      
0.125893      0.158489      760.392      280.199      471.306      
0.158489      0.199526      668.124      249.701      421.75      
0.199526      0.251189      582.813      221.39      375.684      
0.251189      0.316228      504.208      195.189      332.985      
0.316228      0.398107      432.058      171.02      293.53      
0.398107      0.501187      366.113      148.804      257.193      
0.501187      0.630957      306.119      128.462      223.849      
0.630957      0.794328      251.828      109.917      193.376      
0.794328      1.      202.989      93.0899      165.648      
1.      1.25893      159.349      77.9029      140.541      
1.25893      1.58489      120.658      64.2771      117.931      
1.58489      1.99526      86.6649      52.1348      97.6932      
1.99526      2.51189      57.119      41.3974      79.7039      
2.51189      3.16228      31.7691      31.5515      63.8385      
3.16228      3.98107      10.3642      0      49.973      
3.98107      5.01187      7.34661      0      23.2895      
5.01187      6.30957      21.6144      15.4853      10.9313      
6.30957      7.94328      32.6902      19.131      6.04421      
7.94328      10.      40.825      12.021      2.09222      
10.      12.5893      46.2698      6.28923      0      
12.5893      15.8489      49.2755      3.31952      0      
15.8489      19.9526      50.0932      4.93588      1.53717      
19.9526      25.1189      48.974      5.9303      3.88034      
25.1189      31.6228      46.1686      6.38107      5.34254      
31.6228      39.8107      41.9283      6.36651      6.0481      
39.8107      50.1187      36.504      5.9649      6.1213      
50.1187      63.0957      30.1466      5.25455      5.68644      
63.0957      79.4328      23.1072      4.31377      4.86783      
79.4328      100.      15.6368      3.22084      3.78977      
# END HISTO1D EFTN2LO
# BEGIN HISTO1D QCDmEFTN1LO
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO-N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      0.00702035      0.00158889      0.00207513      
0.125893      0.158489      0.0136165      0.00332246      0.00476619      
0.158489      0.199526      0.0110742      0.00246488      0.00329569      
0.199526      0.251189      0.015771      0.00355255      0.00507643      
0.251189      0.316228      0.014828      0.00338091      0.00471634      
0.316228      0.398107      0.0233653      0.00540811      0.00753823      
0.398107      0.501187      0.02699      0.00607748      0.00839233      
0.501187      0.630957      0.0360355      0.00818753      0.0114911      
0.630957      0.794328      0.0464368      0.0106564      0.0147735      
0.794328      1.      0.0573135      0.013114      0.0183743      
1.      1.25893      0.0727552      0.0166471      0.0232701      
1.25893      1.58489      0.0913693      0.0208751      0.0292041      
1.58489      1.99526      0.120731      0.0278085      0.0388895      
1.99526      2.51189      0.156094      0.0360454      0.050499      
2.51189      3.16228      0.193568      0.0445378      0.0622358      
3.16228      3.98107      0.249211      0.0575691      0.080568      
3.98107      5.01187      0.322801      0.0748047      0.104781      
5.01187      6.30957      0.420613      0.0977788      0.137091      
6.30957      7.94328      0.538677      0.125376      0.175831      
7.94328      10.      0.701309      0.163873      0.23015      
10.      12.5893      0.90523      0.211926      0.297815      
12.5893      15.8489      1.17522      0.276078      0.388422      
15.8489      19.9526      1.52141      0.358493      0.504833      
19.9526      25.1189      1.96814      0.465179      0.655782      
25.1189      31.6228      2.53374      0.600575      0.847446      
31.6228      39.8107      3.24787      0.772121      1.09051      
39.8107      50.1187      4.12382      0.982563      1.3886      
50.1187      63.0957      5.19213      1.2399      1.75347      
63.0957      79.4328      6.45558      1.54413      2.18453      
79.4328      100.      7.91934      1.89616      2.68291      
# END HISTO1D QCDmEFTN1LO
# BEGIN HISTO1D QCDmEFTN2LO
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}}-\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      7.74773      2.76301      4.79596      
0.125893      0.158489      3.29669      1.28243      2.32679      
0.158489      0.199526      -0.56116      0.284815      0.184849      
0.199526      0.251189      1.70361      0.621152      1.09926      
0.251189      0.316228      1.32693      0.432058      0.71556      
0.316228      0.398107      0.152007      0.0614487      0.116017      
0.398107      0.501187      -3.84883      2.72813      1.49896      
0.501187      0.630957      0.269432      0.0623294      0.0823077      
0.630957      0.794328      0.587764      0.17254      0.272018      
0.794328      1.      0.666525      0.205517      0.334306      
1.      1.25893      0.267401      0.0676286      0.100225      
1.25893      1.58489      0.521964      0.149689      0.238653      
1.58489      1.99526      0.270098      0.0505207      0.0635352      
1.99526      2.51189      0.271871      0.0418495      0.0476105      
2.51189      3.16228      0.405586      0.0768106      0.105206      
3.16228      3.98107      0.401347      0.0524653      0.0518179      
3.98107      5.01187      0.349773      0.0178734      0      
5.01187      6.30957      0.69903      0.100606      0.108856      
6.30957      7.94328      0.720021      0.0693402      0.0421447      
7.94328      10.      1.01783      0.109174      0.0795829      
10.      12.5893      1.31865      0.147217      0.113965      
12.5893      15.8489      1.81441      0.224448      0.200413      
15.8489      19.9526      2.26047      0.262635      0.212445      
19.9526      25.1189      3.0969      0.393179      0.358511      
25.1189      31.6228      4.10396      0.550014      0.53369      
31.6228      39.8107      5.31519      0.726104      0.717521      
39.8107      50.1187      6.91886      0.980498      1.006      
50.1187      63.0957      8.73134      1.24657      1.28721      
63.0957      79.4328      10.8939      1.57628      1.65077      
79.4328      100.      13.2486      1.90714      1.98947      
# END HISTO1D QCDmEFTN2LO
# BEGIN HISTO1D QCDmEFTN1LOMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLO-N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      0.00702035      0.0141331      0.0141331      
0.125893      0.158489      0.0136165      0.0134722      0.0134722      
0.158489      0.199526      0.0110742      0.0128759      0.0128759      
0.199526      0.251189      0.015771      0.0123567      0.0123567      
0.251189      0.316228      0.014828      0.0118869      0.0118869      
0.316228      0.398107      0.0233653      0.0114442      0.0114442      
0.398107      0.501187      0.02699      0.011014      0.011014      
0.501187      0.630957      0.0360355      0.0105898      0.0105898      
0.630957      0.794328      0.0464368      0.0101676      0.0101676      
0.794328      1.      0.0573135      0.00974692      0.00974692      
1.      1.25893      0.0727552      0.00932669      0.00932669      
1.25893      1.58489      0.0913693      0.00890682      0.00890682      
1.58489      1.99526      0.120731      0.00848852      0.00848852      
1.99526      2.51189      0.156094      0.00807149      0.00807149      
2.51189      3.16228      0.193568      0.007656      0.007656      
3.16228      3.98107      0.249211      0.00724258      0.00724258      
3.98107      5.01187      0.322801      0.00683169      0.00683169      
5.01187      6.30957      0.420613      0.00642394      0.00642394      
6.30957      7.94328      0.538677      0.00601839      0.00601839      
7.94328      10.      0.701309      0.00561789      0.00561789      
10.      12.5893      0.90523      0.00522304      0.00522304      
12.5893      15.8489      1.17522      0.00483717      0.00483717      
15.8489      19.9526      1.52141      0.00446333      0.00446333      
19.9526      25.1189      1.96814      0.00410571      0.00410571      
25.1189      31.6228      2.53374      0.00376879      0.00376879      
31.6228      39.8107      3.24787      0.00346173      0.00346173      
39.8107      50.1187      4.12382      0.00319157      0.00319157      
50.1187      63.0957      5.19213      0.00297376      0.00297376      
63.0957      79.4328      6.45558      0.00281737      0.00281737      
79.4328      100.      7.91934      0.00273218      0.00273218      
# END HISTO1D QCDmEFTN1LOMC
# BEGIN HISTO1D QCDmEFTN2LOMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}}-\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      7.74773      1.7641      1.7641      
0.125893      0.158489      3.29669      1.45293      1.45293      
0.158489      0.199526      -0.56116      1.63142      1.63142      
0.199526      0.251189      1.70361      0.883705      0.883705      
0.251189      0.316228      1.32693      0.839203      0.839203      
0.316228      0.398107      0.152007      0.723798      0.723798      
0.398107      0.501187      -3.84883      4.5972      4.5972      
0.501187      0.630957      0.269432      0.602841      0.602841      
0.630957      0.794328      0.587764      0.648816      0.648816      
0.794328      1.      0.666525      0.34498      0.34498      
1.      1.25893      0.267401      0.348543      0.348543      
1.25893      1.58489      0.521964      0.256485      0.256485      
1.58489      1.99526      0.270098      0.200432      0.200432      
1.99526      2.51189      0.271871      0.253432      0.253432      
2.51189      3.16228      0.405586      0.142882      0.142882      
3.16228      3.98107      0.401347      0.128311      0.128311      
3.98107      5.01187      0.349773      0.109917      0.109917      
5.01187      6.30957      0.69903      0.088876      0.088876      
6.30957      7.94328      0.720021      0.0817335      0.0817335      
7.94328      10.      1.01783      0.0684174      0.0684174      
10.      12.5893      1.31865      0.0624621      0.0624621      
12.5893      15.8489      1.81441      0.0559316      0.0559316      
15.8489      19.9526      2.26047      0.0528005      0.0528005      
19.9526      25.1189      3.0969      0.0410017      0.0410017      
25.1189      31.6228      4.10396      0.0368525      0.0368525      
31.6228      39.8107      5.31519      0.0324267      0.0324267      
39.8107      50.1187      6.91886      0.0285213      0.0285213      
50.1187      63.0957      8.73134      0.0260585      0.0260585      
63.0957      79.4328      10.8939      0.0235332      0.0235332      
79.4328      100.      13.2486      0.0205678      0.0205678      
# END HISTO1D QCDmEFTN2LOMC
# BEGIN HISTO1D MyUnityLine
PlotOrder=5
LineColor=White
LineStyle=solid
LineOpacity=0
Title= MyUnityLine
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      1      0      0      
0.125893      0.158489      1      0      0      
0.158489      0.199526      1      0      0      
0.199526      0.251189      1      0      0      
0.251189      0.316228      1      0      0      
0.316228      0.398107      1      0      0      
0.398107      0.501187      1      0      0      
0.501187      0.630957      1      0      0      
0.630957      0.794328      1      0      0      
0.794328      1.      1      0      0      
1.      1.25893      1      0      0      
1.25893      1.58489      1      0      0      
1.58489      1.99526      1      0      0      
1.99526      2.51189      1      0      0      
2.51189      3.16228      1      0      0      
3.16228      3.98107      1      0      0      
3.98107      5.01187      1      0      0      
5.01187      6.30957      1      0      0      
6.30957      7.94328      1      0      0      
7.94328      10.      1      0      0      
10.      12.5893      1      0      0      
12.5893      15.8489      1      0      0      
15.8489      19.9526      1      0      0      
19.9526      25.1189      1      0      0      
25.1189      31.6228      1      0      0      
31.6228      39.8107      1      0      0      
39.8107      50.1187      1      0      0      
50.1187      63.0957      1      0      0      
63.0957      79.4328      1      0      0      
79.4328      100.      1      0      0      
# END HISTO1D MyUnityLine
# BEGIN HISTO1D QCDN1LOMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|$NLO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      138.246      0.00289961      0.00289961      
0.125893      0.158489      133.744      0.00261761      0.00261761      
0.158489      0.199526      129.233      0.00239973      0.00239973      
0.199526      0.251189      124.729      0.0022585      0.0022585      
0.251189      0.316228      120.22      0.00216612      0.00216612      
0.316228      0.398107      115.72      0.00210028      0.00210028      
0.398107      0.501187      111.216      0.00204641      0.00204641      
0.501187      0.630957      106.717      0.00199766      0.00199766      
0.630957      0.794328      102.219      0.0019502      0.0019502      
0.794328      1.      97.7212      0.00190325      0.00190325      
1.      1.25893      93.2285      0.00185566      0.00185566      
1.25893      1.58489      88.7386      0.00180722      0.00180722      
1.58489      1.99526      84.2598      0.00175886      0.00175886      
1.99526      2.51189      79.7869      0.00171005      0.00171005      
2.51189      3.16228      75.3159      0.00166074      0.00166074      
3.16228      3.98107      70.8634      0.00161105      0.00161105      
3.98107      5.01187      66.4287      0.00156096      0.00156096      
5.01187      6.30957      62.0182      0.00151041      0.00151041      
6.30957      7.94328      57.628      0.00145762      0.00145762      
7.94328      10.      53.2823      0.00140433      0.00140433      
10.      12.5893      48.978      0.00134962      0.00134962      
12.5893      15.8489      44.7396      0.00129482      0.00129482      
15.8489      19.9526      40.5776      0.00124015      0.00124015      
19.9526      25.1189      36.516      0.00118592      0.00118592      
25.1189      31.6228      32.5733      0.0011312      0.0011312      
31.6228      39.8107      28.7792      0.00107765      0.00107765      
39.8107      50.1187      25.1469      0.00102237      0.00102237      
50.1187      63.0957      21.7069      0.000968689      0.000968689      
63.0957      79.4328      18.462      0.000913059      0.000913059      
79.4328      100.      15.4175      0.000855836      0.000855836      
# END HISTO1D QCDN1LOMC
# BEGIN HISTO1D QCDN2LOMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $|$N$^2$LO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      852.122      1.69069      1.69069      
0.125893      0.158489      757.095      1.38754      1.38754      
0.158489      0.199526      668.686      1.57345      1.57345      
0.199526      0.251189      581.11      0.832563      0.832563      
0.251189      0.316228      502.881      0.794328      0.794328      
0.316228      0.398107      431.906      0.684643      0.684643      
0.398107      0.501187      369.961      4.56324      4.56324      
0.501187      0.630957      305.85      0.573558      0.573558      
0.630957      0.794328      251.241      0.623718      0.623718      
0.794328      1.      202.322      0.323583      0.323583      
1.      1.25893      159.082      0.330376      0.330376      
1.25893      1.58489      120.136      0.241084      0.241084      
1.58489      1.99526      86.3948      0.187339      0.187339      
1.99526      2.51189      56.8471      0.2422      0.2422      
2.51189      3.16228      31.3635      0.13308      0.13308      
3.16228      3.98107      9.96288      0.119534      0.119534      
3.98107      5.01187      7.69638      0.101808      0.101808      
5.01187      6.30957      22.3134      0.0811453      0.0811453      
6.30957      7.94328      33.4102      0.0741888      0.0741888      
7.94328      10.      41.8428      0.0609523      0.0609523      
10.      12.5893      47.5885      0.0550316      0.0550316      
12.5893      15.8489      51.0899      0.0485302      0.0485302      
15.8489      19.9526      52.3537      0.0454453      0.0454453      
19.9526      25.1189      52.0709      0.0337201      0.0337201      
25.1189      31.6228      50.2725      0.0296747      0.0296747      
31.6228      39.8107      47.2435      0.0253805      0.0253805      
39.8107      50.1187      43.4229      0.0216307      0.0216307      
50.1187      63.0957      38.878      0.0193429      0.0193429      
63.0957      79.4328      34.0011      0.0170095      0.0170095      
79.4328      100.      28.8854      0.0142525      0.0142525      
# END HISTO1D QCDN2LOMC
# BEGIN HISTO1D EFTN1LOMC
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=0.6
ErrorBarsStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      138.239      0.0112334      0.0112334      
0.125893      0.158489      133.73      0.0108546      0.0108546      
0.158489      0.199526      129.222      0.0104762      0.0104762      
0.199526      0.251189      124.714      0.0100982      0.0100982      
0.251189      0.316228      120.205      0.00972076      0.00972076      
0.316228      0.398107      115.697      0.00934388      0.00934388      
0.398107      0.501187      111.189      0.00896764      0.00896764      
0.501187      0.630957      106.68      0.00859212      0.00859212      
0.630957      0.794328      102.172      0.00821742      0.00821742      
0.794328      1.      97.6639      0.00784367      0.00784367      
1.      1.25893      93.1557      0.00747102      0.00747102      
1.25893      1.58489      88.6473      0.0070996      0.0070996      
1.58489      1.99526      84.139      0.00672966      0.00672966      
1.99526      2.51189      79.6308      0.00636144      0.00636144      
2.51189      3.16228      75.1224      0.00599526      0.00599526      
3.16228      3.98107      70.6142      0.00563152      0.00563152      
3.98107      5.01187      66.1059      0.00527073      0.00527073      
5.01187      6.30957      61.5976      0.00491353      0.00491353      
6.30957      7.94328      57.0893      0.00456077      0.00456077      
7.94328      10.      52.581      0.00421356      0.00421356      
10.      12.5893      48.0728      0.00387342      0.00387342      
12.5893      15.8489      43.5644      0.00354235      0.00354235      
15.8489      19.9526      39.0562      0.00322318      0.00322318      
19.9526      25.1189      34.5479      0.00291978      0.00291978      
25.1189      31.6228      30.0396      0.00263759      0.00263759      
31.6228      39.8107      25.5313      0.00238409      0.00238409      
39.8107      50.1187      21.023      0.0021692      0.0021692      
50.1187      63.0957      16.5147      0.00200507      0.00200507      
63.0957      79.4328      12.0064      0.00190431      0.00190431      
79.4328      100.      7.49814      0.00187635      0.00187635      
# END HISTO1D EFTN1LOMC
# BEGIN HISTO1D EFTN2LOMC
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=black!40!red
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      859.869      0.0734132      0.0734132      
0.125893      0.158489      760.392      0.0653909      0.0653909      
0.158489      0.199526      668.124      0.0579742      0.0579742      
0.199526      0.251189      582.813      0.0511423      0.0511423      
0.251189      0.316228      504.208      0.0448756      0.0448756      
0.316228      0.398107      432.058      0.0391554      0.0391554      
0.398107      0.501187      366.113      0.0339633      0.0339633      
0.501187      0.630957      306.119      0.0292826      0.0292826      
0.630957      0.794328      251.828      0.0250982      0.0250982      
0.794328      1.      202.989      0.0213967      0.0213967      
1.      1.25893      159.349      0.0181675      0.0181675      
1.25893      1.58489      120.658      0.0154018      0.0154018      
1.58489      1.99526      86.6649      0.0130927      0.0130927      
1.99526      2.51189      57.119      0.0112314      0.0112314      
2.51189      3.16228      31.7691      0.00980246      0.00980246      
3.16228      3.98107      10.3642      0.00877686      0.00877686      
3.98107      5.01187      7.34661      0.00810939      0.00810939      
5.01187      6.30957      21.6144      0.00773067      0.00773067      
6.30957      7.94328      32.6902      0.00754473      0.00754473      
7.94328      10.      40.825      0.00746513      0.00746513      
10.      12.5893      46.2698      0.00743052      0.00743052      
12.5893      15.8489      49.2755      0.0074014      0.0074014      
15.8489      19.9526      50.0932      0.00735524      0.00735524      
19.9526      25.1189      48.974      0.00728156      0.00728156      
25.1189      31.6228      46.1686      0.00717781      0.00717781      
31.6228      39.8107      41.9283      0.00704614      0.00704614      
39.8107      50.1187      36.504      0.00689067      0.00689067      
50.1187      63.0957      30.1466      0.00671562      0.00671562      
63.0957      79.4328      23.1072      0.00652373      0.00652373      
79.4328      100.      15.6368      0.00631531      0.00631531      
# END HISTO1D EFTN2LOMC
# BEGIN SPECIAL RatioLegend1
Location=RatioPlot1
\rput[Bl]{0}(0.07,0.75){$\boldsymbol{ \mathrm{NLO} - \mathrm{NLO}_{\mathrm{s}} }$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend2
Location=RatioPlot2
\rput[Bl]{0}(0.07,0.75){$\boldsymbol{ \mathrm{N}^2\mathrm{LO} -\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} }$}
# END SPECIAL


==> Diags_FO_Mtt_Slice/Diag_pptt_qT_tt_Mtt_Full_PS_FixedOrder.dat <==
# BEGIN PLOT
ColorForZeros=white
Title=$pp \to t\bar{t}+X$ (13 TeV LHC),   $M_{t\bar{t}}\ge 2m_t$ 
LegendOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO
DrawOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO  QCDN1LOMC  QCDN2LOMC  EFTN1LOMC  EFTN2LOMC
Legend=1
LegendXPos=0.70
LegendYPos=0.93
XLabel=$q_{\mathrm{T}}$[GeV]
YLabel=$ \mathrm{d}\sigma/\mathrm{d}q_{\mathrm{T}}  $[pb/GeV]
LogX=1
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0.1
XMax=100
YMin= 0.2
YMax=95000 
RatioPlot1=1
RatioPlot1Reference=QCDN1LO
RatioPlot1DrawOnly=  QCDN1LO  QCDN1LOMC  EFTN1LO  EFTN1LOMC
RatioPlot1YLabel=$ \mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }} $
RatioPlot1YSize=3.0
RatioPlot1YMin=0.5
RatioPlot1YMax=1.5
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=QCDN2LO
RatioPlot2DrawOnly=  QCDN2LO  QCDN2LOMC  EFTN2LO  EFTN2LOMC
RatioPlot2YLabel=$ \mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}} $
RatioPlot2YMin=0.3
RatioPlot2YMax=2.1
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=5 
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D QCDN1LO
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= $|$NLO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      6862.09      1785.47      2623.68      
0.125893      0.158489      5276.03      1373.14      2018.02      
0.158489      0.199526      4051.3      1054.67      1550.2      
0.199526      0.251189      3107.87      809.309      1189.74      
0.251189      0.316228      2381.16      620.267      911.975      
0.316228      0.398107      1821.8      474.719      698.1      
0.398107      0.501187      1391.79      362.803      533.617      
0.501187      0.630957      1061.67      276.857      407.289      
0.630957      0.794328      808.492      210.923      310.357      
0.794328      1.      614.575      160.408      236.084      
1.      1.25893      466.191      121.741      179.22      
1.25893      1.58489      352.929      92.2134      135.788      
1.58489      1.99526      266.526      69.68      102.638      
1.99526      2.51189      200.758      52.521      77.3891      
2.51189      3.16228      150.789      39.4773      58.1904      
3.16228      3.98107      112.902      29.5821      43.6226      
3.98107      5.01187      84.2367      22.0914      32.5915      
5.01187      6.30957      62.6046      16.4347      24.2583      
6.30957      7.94328      46.3329      12.1769      17.9839      
7.94328      10.      34.1295      8.98116      13.2727      
10.      12.5893      25.0035      6.58906      9.74452      
12.5893      15.8489      18.2098      4.8066      7.11429      
15.8489      19.9526      13.1705      3.48289      5.15987      
19.9526      25.1189      9.45535      2.50576      3.71623      
25.1189      31.6228      6.73023      1.78796      2.65495      
31.6228      39.8107      4.74568      1.26435      1.88011      
39.8107      50.1187      3.30878      0.884429      1.31732      
50.1187      63.0957      2.27868      0.611439      0.912451      
63.0957      79.4328      1.54425      0.416257      0.622567      
79.4328      100.      1.02732      0.278407      0.417482      
# END HISTO1D QCDN1LO
# BEGIN HISTO1D QCDN2LO
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= $|$N$^2$LO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      42885.9      15715.2      26479.2      
0.125893      0.158489      30296.1      11234.2      19001.3      
0.158489      0.199526      21301.6      8002.81      13591.2      
0.199526      0.251189      14773.      5638.38      9621.16      
0.251189      0.316228      10207.      3964.94      6800.88      
0.316228      0.398107      6972.54      2765.95      4772.76      
0.398107      0.501187      4714.97      1917.53      3331.81      
0.501187      0.630957      3141.39      1316.39      2305.37      
0.630957      0.794328      2064.62      897.556      1586.72      
0.794328      1.      1330.77      605.625      1082.54      
1.      1.25893      844.017      406.702      736.729      
1.25893      1.58489      512.01      266.789      491.101      
1.58489      1.99526      296.245      172.361      323.866      
1.99526      2.51189      159.723      109.419      211.026      
2.51189      3.16228      75.5202      67.8531      135.36      
3.16228      3.98107      24.8211      9.08135      84.8009      
3.98107      5.01187      3.37472      0      45.0749      
5.01187      6.30957      17.8566      5.25152      12.2495      
6.30957      7.94328      23.7072      17.0291      5.65735      
7.94328      10.      24.5578      8.79958      1.85557      
10.      12.5893      22.8096      3.89383      0      
12.5893      15.8489      19.7873      1.2003      0      
15.8489      19.9526      16.3638      1.5444      0.270801      
19.9526      25.1189      13.0733      1.54993      0.911994      
25.1189      31.6228      10.1471      1.38521      1.10798      
31.6228      39.8107      7.66407      1.14914      1.06192      
39.8107      50.1187      5.64636      0.905105      0.909545      
50.1187      63.0957      4.06033      0.683842      0.725124      
63.0957      79.4328      2.84217      0.496389      0.544994      
79.4328      100.      1.93531      0.347325      0.39027      
# END HISTO1D QCDN2LO
# BEGIN HISTO1D EFTN1LO
PlotOrder=3
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      6861.19      1785.23      2623.36      
0.125893      0.158489      5275.      1372.87      2017.67      
0.158489      0.199526      4051.07      1054.62      1550.16      
0.199526      0.251189      3107.44      809.206      1189.61      
0.251189      0.316228      2380.61      620.128      911.792      
0.316228      0.398107      1821.31      474.598      697.934      
0.398107      0.501187      1391.37      362.698      533.475      
0.501187      0.630957      1061.24      276.751      407.142      
0.630957      0.794328      808.053      210.816      310.209      
0.794328      1.      614.121      160.296      235.926      
1.      1.25893      465.78      121.639      179.077      
1.25893      1.58489      352.479      92.1028      135.632      
1.58489      1.99526      266.082      69.5708      102.483      
1.99526      2.51189      200.314      52.4111      77.2323      
2.51189      3.16228      150.343      39.367      58.0331      
3.16228      3.98107      112.454      29.4715      43.4645      
3.98107      5.01187      83.7907      21.9812      32.4337      
5.01187      6.30957      62.1609      16.3253      24.1018      
6.30957      7.94328      45.884      12.0661      17.8251      
7.94328      10.      33.6731      8.86831      13.1108      
10.      12.5893      24.5441      6.47552      9.58173      
12.5893      15.8489      17.7458      4.69184      6.94967      
15.8489      19.9526      12.7058      3.36795      4.99499      
19.9526      25.1189      8.98827      2.39016      3.55038      
25.1189      31.6228      6.26244      1.67211      2.4887      
31.6228      39.8107      4.27767      1.14832      1.71356      
39.8107      50.1187      2.84441      0.769261      1.15199      
50.1187      63.0957      1.81976      0.497547      0.748933      
63.0957      79.4328      1.09627      0.305061      0.462941      
79.4328      100.      0.593411      0.170706      0.262909      
# END HISTO1D EFTN1LO
# BEGIN HISTO1D EFTN2LO
PlotOrder=4
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      43303.6      15867.1      26744.4      
0.125893      0.158489      30481.9      11300.8      19117.      
0.158489      0.199526      21324.6      8012.31      13609.3      
0.199526      0.251189      14814.9      5652.69      9645.52      
0.251189      0.316228      10211.2      3966.31      6803.25      
0.316228      0.398107      6974.4      2766.29      4773.2      
0.398107      0.501187      4713.29      1916.41      3329.44      
0.501187      0.630957      3145.39      1317.64      2307.44      
0.630957      0.794328      2067.32      898.225      1587.68      
0.794328      1.      1333.31      606.331      1083.65      
1.      1.25893      839.303      404.657      732.884      
1.25893      1.58489      511.412      266.457      490.481      
1.58489      1.99526      297.476      172.646      324.282      
1.99526      2.51189      160.884      109.66      211.347      
2.51189      3.16228      76.1332      67.9145      135.392      
3.16228      3.98107      25.6018      10.5289      84.9166      
3.98107      5.01187      2.77212      0      46.3027      
5.01187      6.30957      17.1504      3.75196      12.3445      
6.30957      7.94328      22.9819      17.1204      5.75626      
7.94328      10.      23.8431      8.8805      1.94877      
10.      12.5893      22.0323      4.00516      0      
12.5893      15.8489      18.9846      1.2666      0      
15.8489      19.9526      15.5618      1.42592      0.150679      
19.9526      25.1189      12.2508      1.42426      0.779845      
25.1189      31.6228      9.29984      1.25145      0.962639      
31.6228      39.8107      6.80974      1.01298      0.912634      
39.8107      50.1187      4.79433      0.768484      0.758821      
50.1187      63.0957      3.21987      0.54867      0.575401      
63.0957      79.4328      2.02993      0.366575      0.401897      
79.4328      100.      1.16054      0.224941      0.25655      
# END HISTO1D EFTN2LO
# BEGIN HISTO1D QCDN1LOMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|$NLO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      6862.09      0.466118      0.466118      
0.125893      0.158489      5276.03      0.329277      0.329277      
0.158489      0.199526      4051.3      0.237254      0.237254      
0.199526      0.251189      3107.87      0.175667      0.175667      
0.251189      0.316228      2381.16      0.13437      0.13437      
0.316228      0.398107      1821.8      0.10249      0.10249      
0.398107      0.501187      1391.79      0.0790761      0.0790761      
0.501187      0.630957      1061.67      0.0611949      0.0611949      
0.630957      0.794328      808.492      0.047373      0.047373      
0.794328      1.      614.575      0.036655      0.036655      
1.      1.25893      466.191      0.0283719      0.0283719      
1.25893      1.58489      352.929      0.0219364      0.0219364      
1.58489      1.99526      266.526      0.0169452      0.0169452      
1.99526      2.51189      200.758      0.0130996      0.0130996      
2.51189      3.16228      150.789      0.0101132      0.0101132      
3.16228      3.98107      112.902      0.00780214      0.00780214      
3.98107      5.01187      84.2367      0.00601677      0.00601677      
5.01187      6.30957      62.6046      0.00463644      0.00463644      
6.30957      7.94328      46.3329      0.00356797      0.00356797      
7.94328      10.      34.1295      0.00274777      0.00274777      
10.      12.5893      25.0035      0.00210661      0.00210661      
12.5893      15.8489      18.2098      0.00161682      0.00161682      
15.8489      19.9526      13.1705      0.00123895      0.00123895      
19.9526      25.1189      9.45535      0.000949544      0.000949544      
25.1189      31.6228      6.73023      0.000726805      0.000726805      
31.6228      39.8107      4.74568      0.00055542      0.00055542      
39.8107      50.1187      3.30878      0.000424862      0.000424862      
50.1187      63.0957      2.27868      0.00032482      0.00032482      
63.0957      79.4328      1.54425      0.000247442      0.000247442      
79.4328      100.      1.02732      0.000187474      0.000187474      
# END HISTO1D QCDN1LOMC
# BEGIN HISTO1D QCDN2LOMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $|$N$^2$LO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      42885.9      71.4524      71.4524      
0.125893      0.158489      30296.1      44.8986      44.8986      
0.158489      0.199526      21301.6      35.7172      35.7172      
0.199526      0.251189      14773.      19.7783      19.7783      
0.251189      0.316228      10207.      14.8543      14.8543      
0.316228      0.398107      6972.54      9.99845      9.99845      
0.398107      0.501187      4714.97      15.4575      15.4575      
0.501187      0.630957      3141.39      4.02941      4.02941      
0.630957      0.794328      2064.62      3.22983      3.22983      
0.794328      1.      1330.77      1.94577      1.94577      
1.      1.25893      844.017      7.6005      7.6005      
1.25893      1.58489      512.01      1.08783      1.08783      
1.58489      1.99526      296.245      0.533831      0.533831      
1.99526      2.51189      159.723      0.440948      0.440948      
2.51189      3.16228      75.5202      0.348686      0.348686      
3.16228      3.98107      24.8211      0.166434      0.166434      
3.98107      5.01187      3.37472      0.109418      0.109418      
5.01187      6.30957      17.8566      0.0771499      0.0771499      
6.30957      7.94328      23.7072      0.0540448      0.0540448      
7.94328      10.      24.5578      0.0344391      0.0344391      
10.      12.5893      22.8096      0.0238735      0.0238735      
12.5893      15.8489      19.7873      0.0165572      0.0165572      
15.8489      19.9526      16.3638      0.0122748      0.0122748      
19.9526      25.1189      13.0733      0.00816808      0.00816808      
25.1189      31.6228      10.1471      0.0057997      0.0057997      
31.6228      39.8107      7.66407      0.00393564      0.00393564      
39.8107      50.1187      5.64636      0.00268961      0.00268961      
50.1187      63.0957      4.06033      0.00187071      0.00187071      
63.0957      79.4328      2.84217      0.00130468      0.00130468      
79.4328      100.      1.93531      0.000880923      0.000880923      
# END HISTO1D QCDN2LOMC
# BEGIN HISTO1D EFTN1LOMC
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=0.6
ErrorBarsStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      6861.19      0.993817      0.993817      
0.125893      0.158489      5275.      0.763912      0.763912      
0.158489      0.199526      4051.07      0.58655      0.58655      
0.199526      0.251189      3107.44      0.44984      0.44984      
0.251189      0.316228      2380.61      0.344561      0.344561      
0.316228      0.398107      1821.31      0.263567      0.263567      
0.398107      0.501187      1391.37      0.20132      0.20132      
0.501187      0.630957      1061.24      0.153535      0.153535      
0.630957      0.794328      808.053      0.116896      0.116896      
0.794328      1.      614.121      0.0888374      0.0888374      
1.      1.25893      465.78      0.0673804      0.0673804      
1.25893      1.58489      352.479      0.0509954      0.0509954      
1.58489      1.99526      266.082      0.0385038      0.0385038      
1.99526      2.51189      200.314      0.0289967      0.0289967      
2.51189      3.16228      150.343      0.0217747      0.0217747      
3.16228      3.98107      112.454      0.0162998      0.0162998      
3.98107      5.01187      83.7907      0.0121586      0.0121586      
5.01187      6.30957      62.1609      0.00903408      0.00903408      
6.30957      7.94328      45.884      0.0066831      0.0066831      
7.94328      10.      33.6731      0.0049196      0.0049196      
10.      12.5893      24.5441      0.00360138      0.00360138      
12.5893      15.8489      17.7458      0.0026199      0.0026199      
15.8489      19.9526      12.7058      0.0018925      0.0018925      
19.9526      25.1189      8.98827      0.00135633      0.00135633      
25.1189      31.6228      6.26244      0.000963727      0.000963727      
31.6228      39.8107      4.27767      0.000678627      0.000678627      
39.8107      50.1187      2.84441      0.000473854      0.000473854      
50.1187      63.0957      1.81976      0.000329006      0.000329006      
63.0957      79.4328      1.09627      0.000228834      0.000228834      
79.4328      100.      0.593411      0.00016192      0.00016192      
# END HISTO1D EFTN1LOMC
# BEGIN HISTO1D EFTN2LOMC
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=black!40!red
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      43303.6      6.57282      6.57282      
0.125893      0.158489      30481.9      4.64456      4.64456      
0.158489      0.199526      21324.6      3.2645      3.2645      
0.199526      0.251189      14814.9      2.28104      2.28104      
0.251189      0.316228      10211.2      1.58351      1.58351      
0.316228      0.398107      6974.4      1.09139      1.09139      
0.398107      0.501187      4713.29      0.746196      0.746196      
0.501187      0.630957      3145.39      0.505651      0.505651      
0.630957      0.794328      2067.32      0.339278      0.339278      
0.794328      1.      1333.31      0.225196      0.225196      
1.      1.25893      839.303      0.147763      0.147763      
1.25893      1.58489      511.412      0.0958555      0.0958555      
1.58489      1.99526      297.476      0.0616034      0.0616034      
1.99526      2.51189      160.884      0.0394702      0.0394702      
2.51189      3.16228      76.1332      0.0255732      0.0255732      
3.16228      3.98107      25.6018      0.0171698      0.0171698      
3.98107      5.01187      2.77212      0.0122716      0.0122716      
5.01187      6.30957      17.1504      0.00940145      0.00940145      
6.30957      7.94328      22.9819      0.0075512      0.0075512      
7.94328      10.      23.8431      0.00617957      0.00617957      
10.      12.5893      22.0323      0.00505558      0.00505558      
12.5893      15.8489      18.9846      0.0040962      0.0040962      
15.8489      19.9526      15.5618      0.00327489      0.00327489      
19.9526      25.1189      12.2508      0.00258125      0.00258125      
25.1189      31.6228      9.29984      0.00200659      0.00200659      
31.6228      39.8107      6.80974      0.00154009      0.00154009      
39.8107      50.1187      4.79433      0.00116882      0.00116882      
50.1187      63.0957      3.21987      0.000878921      0.000878921      
63.0957      79.4328      2.02993      0.000656611      0.000656611      
79.4328      100.      1.16054      0.000489005      0.000489005      
# END HISTO1D EFTN2LOMC


==> Diags_FO_Mtt_Slice/Diag_pptt_qT_tt_Mtt_Full_PS_FixedOrder_wt.dat <==
# BEGIN PLOT
ColorForZeros=white
Title=$pp \to t\bar{t}+X$ (13 TeV LHC),   $M_{t\bar{t}}\ge 2m_t$ 
LegendOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO
DrawOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO  QCDN1LOMC  QCDN2LOMC  EFTN1LOMC  EFTN2LOMC  
Legend=1
LegendXPos=0.70
LegendYPos=0.93
XLabel=$q_{\mathrm{T}}$[GeV]
YLabel=$ q_{\mathrm{T}}\mathrm{d}\sigma/\mathrm{d}q_{\mathrm{T}}  $[pb]
LogX=1
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0.1
XMax=100
YMin= 0.2
YMax=95000 
RatioPlot1=1
RatioPlot1Reference=MyUnityLine
RatioPlot1DrawOnly=MyUnityLine  QCDmEFTN1LO  QCDmEFTN1LOMC   
RatioPlot1YLabel= 
RatioPlot1YSize=3.0
RatioPlot1YMin=-3
RatioPlot1LogY=0
RatioPlot1YMax=19
RatioPlot1YMajorTickMarks=10
RatioPlot1YMinorTickMarks=4
RatioPlot1ZeroLine=1
RatioPlot2=1
RatioPlot2Reference=MyUnityLine
RatioPlot2DrawOnly=MyUnityLine  QCDmEFTN2LO  QCDmEFTN2LOMC   
RatioPlot2YLabel= 
RatioPlot2YMin=-9.9
RatioPlot2YMax=49.9
RatioPlot2LogY=0
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=10 
RatioPlot2YMinorTickMarks=4
RatioPlot2ZeroLine=1
# END PLOT
# BEGIN HISTO1D QCDN1LO
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= $|$NLO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      771.169      200.655      294.854      
0.125893      0.158489      746.431      194.267      285.504      
0.158489      0.199526      721.559      187.844      276.102      
0.199526      0.251189      696.828      181.459      266.758      
0.251189      0.316228      672.111      175.079      257.419      
0.316228      0.398107      647.354      168.687      248.063      
0.398107      0.501187      622.59      162.293      238.705      
0.501187      0.630957      597.87      155.911      229.364      
0.630957      0.794328      573.16      149.53      220.023      
0.794328      1.      548.478      143.158      210.696      
1.      1.25893      523.759      136.775      201.354      
1.25893      1.58489      499.152      130.42      192.05      
1.58489      1.99526      474.537      124.063      182.745      
1.99526      2.51189      449.966      117.719      173.458      
2.51189      3.16228      425.452      111.387      164.188      
3.16228      3.98107      401.011      105.073      154.945      
3.98107      5.01187      376.634      98.7756      145.725      
5.01187      6.30957      352.367      92.5039      136.541      
6.30957      7.94328      328.277      86.2775      127.423      
7.94328      10.      304.394      80.103      118.38      
10.      12.5893      280.711      73.9767      109.405      
12.5893      15.8489      257.345      67.9301      100.546      
15.8489      19.9526      234.29      61.9593      91.7939      
19.9526      25.1189      211.719      56.11      83.2174      
25.1189      31.6228      189.686      50.3949      74.8333      
31.6228      39.8107      168.354      44.8556      66.7034      
39.8107      50.1187      147.739      39.4931      58.825      
50.1187      63.0957      128.053      34.3633      51.2823      
63.0957      79.4328      109.215      29.442      44.0365      
79.4328      100.      91.433      24.7814      37.1626      
# END HISTO1D QCDN1LO
# BEGIN HISTO1D QCDN2LO
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= $|$N$^2$LO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      4812.59      1763.89      2972.25      
0.125893      0.158489      4279.03      1587.1      2684.6      
0.158489      0.199526      3787.44      1423.27      2417.33      
0.199526      0.251189      3305.73      1262.09      2153.81      
0.251189      0.316228      2875.04      1117.23      1916.53      
0.316228      0.398107      2472.23      981.131      1693.19      
0.398107      0.501187      2103.77      856.033      1487.61      
0.501187      0.630957      1764.35      739.799      1295.81      
0.630957      0.794328      1459.38      634.929      1122.66      
0.794328      1.      1183.63      539.199      964.034      
1.      1.25893      943.87      455.473      825.311      
1.25893      1.58489      720.924      376.291      692.908      
1.58489      1.99526      524.527      305.941      575.111      
1.99526      2.51189      355.36      244.395      471.609      
2.51189      3.16228      210.692      190.675      380.669      
3.16228      3.98107      86.0959      28.7939      300.12      
3.98107      5.01187      16.9105      0      196.942      
5.01187      6.30957      102.108      33.6051      68.426      
6.30957      7.94328      169.323      119.943      39.6438      
7.94328      10.      220.205      77.8625      16.1667      
10.      12.5893      257.044      43.2083      0      
12.5893      15.8489      280.432      17.2241      0      
15.8489      19.9526      291.773      27.6976      5.1814      
19.9526      25.1189      293.259      34.8818      20.7084      
25.1189      31.6228      286.408      39.1814      31.456      
31.6228      39.8107      272.208      40.8766      37.852      
39.8107      50.1187      252.331      40.4895      40.7353      
50.1187      63.0957      228.336      38.4869      40.8432      
63.0957      79.4328      201.12      35.1477      38.6107      
79.4328      100.      172.303      30.9367      34.774      
# END HISTO1D QCDN2LO
# BEGIN HISTO1D EFTN1LO
PlotOrder=3
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      771.065      200.626      294.817      
0.125893      0.158489      746.286      194.229      285.454      
0.158489      0.199526      721.51      187.833      276.092      
0.199526      0.251189      696.733      181.436      266.729      
0.251189      0.316228      671.955      175.04      257.367      
0.316228      0.398107      647.179      168.643      248.004      
0.398107      0.501187      622.402      162.247      238.642      
0.501187      0.630957      597.625      155.85      229.279      
0.630957      0.794328      572.848      149.453      219.917      
0.794328      1.      548.071      143.057      210.554      
1.      1.25893      523.294      136.661      201.192      
1.25893      1.58489      498.516      130.264      191.829      
1.58489      1.99526      473.74      123.867      182.467      
1.99526      2.51189      448.963      117.471      173.104      
2.51189      3.16228      424.185      111.074      163.742      
3.16228      3.98107      399.408      104.677      154.379      
3.98107      5.01187      374.632      98.2808      145.017      
5.01187      6.30957      349.854      91.8842      135.654      
6.30957      7.94328      325.077      85.4876      126.292      
7.94328      10.      300.3      79.091      116.929      
10.      12.5893      275.524      72.6946      107.567      
12.5893      15.8489      250.746      66.2978      98.2042      
15.8489      19.9526      225.969      59.9013      88.8418      
19.9526      25.1189      201.192      53.5047      79.4793      
25.1189      31.6228      176.415      47.108      70.1167      
31.6228      39.8107      151.638      40.7115      60.7543      
39.8107      50.1187      126.861      34.3149      51.3918      
50.1187      63.0957      102.084      27.9183      42.0292      
63.0957      79.4328      77.3068      21.5218      32.6667      
79.4328      100.      52.5297      15.1252      23.3042      
# END HISTO1D EFTN1LO
# BEGIN HISTO1D EFTN2LO
PlotOrder=4
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      4858.47      1780.59      3001.44      
0.125893      0.158489      4304.97      1596.39      2700.75      
0.158489      0.199526      3791.      1424.79      2420.27      
0.199526      0.251189      3315.2      1265.33      2159.31      
0.251189      0.316228      2876.2      1117.6      1917.18      
0.316228      0.398107      2472.67      981.173      1693.21      
0.398107      0.501187      2103.23      855.612      1486.69      
0.501187      0.630957      1766.53      740.489      1296.95      
0.630957      0.794328      1461.22      635.375      1123.3      
0.794328      1.      1185.94      539.843      965.044      
1.      1.25893      939.326      453.462      821.508      
1.25893      1.58489      720.028      375.802      691.998      
1.58489      1.99526      526.691      306.435      575.833      
1.99526      2.51189      357.956      244.932      472.323      
2.51189      3.16228      212.465      190.862      380.781      
3.16228      3.98107      88.865      33.9321      300.524      
3.98107      5.01187      14.2032      0      202.457      
5.01187      6.30957      98.0954      25.079      68.9677      
6.30957      7.94328      164.168      120.584      40.343      
7.94328      10.      213.778      78.5929      17.006      
10.      12.5893      248.282      44.4524      0      
12.5893      15.8489      269.036      17.4761      0      
15.8489      19.9526      277.397      25.5708      3.02227      
19.9526      25.1189      274.721      32.0492      17.7294      
25.1189      31.6228      262.365      35.386      27.3316      
31.6228      39.8107      241.687      36.0106      32.5155      
39.8107      50.1187      214.041      34.3522      33.9675      
50.1187      63.0957      180.785      30.84      32.374      
63.0957      79.4328      143.275      25.9034      28.4215      
79.4328      100.      102.868      19.9715      22.7964      
# END HISTO1D EFTN2LO
# BEGIN HISTO1D QCDmEFTN1LO
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO-N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      0.103378      0.0281925      0.0367946      
0.125893      0.158489      0.14457      0.0374894      0.0499808      
0.158489      0.199526      0.0487263      0.0108597      0.0101516      
0.199526      0.251189      0.0950781      0.022812      0.0282092      
0.251189      0.316228      0.156096      0.0391276      0.0520599      
0.316228      0.398107      0.175237      0.0439678      0.0590562      
0.398107      0.501187      0.188185      0.0466549      0.0630092      
0.501187      0.630957      0.24501      0.0609782      0.0841514      
0.630957      0.794328      0.312328      0.0766673      0.105789      
0.794328      1.      0.407189      0.10082      0.141417      
1.      1.25893      0.464178      0.114885      0.161917      
1.25893      1.58489      0.63618      0.156467      0.221111      
1.58489      1.99526      0.797147      0.19618      0.278323      
1.99526      2.51189      1.00366      0.248177      0.353943      
2.51189      3.16228      1.26682      0.312851      0.446412      
3.16228      3.98107      1.60235      0.395542      0.565605      
3.98107      5.01187      2.00207      0.494798      0.7081      
5.01187      6.30957      2.51255      0.619682      0.886773      
6.30957      7.94328      3.19964      0.789852      1.13128      
7.94328      10.      4.09357      1.01198      1.45114      
10.      12.5893      5.18791      1.28218      1.83844      
12.5893      15.8489      6.59864      1.63225      2.34167      
15.8489      19.9526      8.32109      2.05805      2.95207      
19.9526      25.1189      10.5271      2.60532      3.7381      
25.1189      31.6228      13.2717      3.28684      4.71664      
31.6228      39.8107      16.7164      4.14411      5.9491      
39.8107      50.1187      20.8783      5.17811      7.43326      
50.1187      63.0957      25.9692      6.44501      9.25308      
63.0957      79.4328      31.9081      7.92025      11.3698      
79.4328      100.      38.9032      9.65621      13.8584      
# END HISTO1D QCDmEFTN1LO
# BEGIN HISTO1D QCDmEFTN2LO
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}}-\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      45.8782      16.702      29.1922      
0.125893      0.158489      25.9356      9.29123      16.1527      
0.158489      0.199526      3.56207      1.51505      2.93771      
0.199526      0.251189      9.46747      3.23674      5.50299      
0.251189      0.316228      1.16426      0.376434      0.658305      
0.316228      0.398107      0.436955      0.0424728      0.02365      
0.398107      0.501187      -0.53534      0.91569      0.421289      
0.501187      0.630957      2.18533      0.689432      1.14222      
0.630957      0.794328      1.84404      0.446482      0.637401      
0.794328      1.      2.30984      0.643348      1.01015      
1.      1.25893      -4.54404      3.80264      2.01123      
1.25893      1.58489      -0.896403      0.909848      0.489436      
1.58489      1.99526      2.16424      0.4942      0.721909      
1.99526      2.51189      2.59508      0.536287      0.713837      
2.51189      3.16228      1.77346      0.187257      0.11213      
3.16228      3.98107      2.7691      0.400026      0.404373      
3.98107      5.01187      2.7073      0.257202      0.0994587      
5.01187      6.30957      4.01264      0.541746      0.500812      
6.30957      7.94328      5.15467      0.699158      0.640593      
7.94328      10.      6.4272      0.839317      0.730366      
10.      12.5893      8.7622      1.2614      1.24417      
12.5893      15.8489      11.3968      1.70239      1.74973      
15.8489      19.9526      14.3759      2.12682      2.15913      
19.9526      25.1189      18.538      2.83265      2.979      
25.1189      31.6228      24.0423      3.7954      4.12443      
31.6228      39.8107      30.5208      4.866      5.33651      
39.8107      50.1187      38.2897      6.13733      6.7678      
50.1187      63.0957      47.5507      7.64696      8.46916      
63.0957      79.4328      57.8449      9.2443      10.1893      
79.4328      100.      69.4342      10.9651      11.9775      
# END HISTO1D QCDmEFTN2LO
# BEGIN HISTO1D QCDmEFTN1LOMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLO-N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      0.103378      0.164662      0.164662      
0.125893      0.158489      0.14457      0.155347      0.155347      
0.158489      0.199526      0.0487263      0.147434      0.147434      
0.199526      0.251189      0.0950781      0.140931      0.140931      
0.251189      0.316228      0.156096      0.135846      0.135846      
0.316228      0.398107      0.175237      0.13072      0.13072      
0.398107      0.501187      0.188185      0.126042      0.126042      
0.501187      0.630957      0.24501      0.1215      0.1215      
0.630957      0.794328      0.312328      0.11699      0.11699      
0.794328      1.      0.407189      0.112497      0.112497      
1.      1.25893      0.464178      0.108038      0.108038      
1.25893      1.58489      0.63618      0.103571      0.103571      
1.58489      1.99526      0.797147      0.0991092      0.0991092      
1.99526      2.51189      1.00366      0.0946984      0.0946984      
2.51189      3.16228      1.26682      0.0902784      0.0902784      
3.16228      3.98107      1.60235      0.0858744      0.0858744      
3.98107      5.01187      2.00207      0.0814945      0.0814945      
5.01187      6.30957      2.51255      0.0771396      0.0771396      
6.30957      7.94328      3.19964      0.0727854      0.0727854      
7.94328      10.      4.09357      0.0684992      0.0684992      
10.      12.5893      5.18791      0.064162      0.064162      
12.5893      15.8489      6.59864      0.0599181      0.0599181      
15.8489      19.9526      8.32109      0.0557109      0.0557109      
19.9526      25.1189      10.5271      0.0516046      0.0516046      
25.1189      31.6228      13.2717      0.0475907      0.0475907      
31.6228      39.8107      16.7164      0.0436996      0.0436996      
39.8107      50.1187      20.8783      0.0400287      0.0400287      
50.1187      63.0957      25.9692      0.0366391      0.0366391      
63.0957      79.4328      31.9081      0.0335974      0.0335974      
79.4328      100.      38.9032      0.0310563      0.0310563      
# END HISTO1D QCDmEFTN1LOMC
# BEGIN HISTO1D QCDmEFTN2LOMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}}-\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      45.8782      8.75046      8.75046      
0.125893      0.158489      25.9356      7.00978      7.00978      
0.158489      0.199526      3.56207      6.95025      6.95025      
0.199526      0.251189      9.46747      4.91697      4.91697      
0.251189      0.316228      1.16426      4.59293      4.59293      
0.316228      0.398107      0.436955      3.93702      3.93702      
0.398107      0.501187      -0.53534      7.13676      7.13676      
0.501187      0.630957      2.18533      2.5551      2.5551      
0.630957      0.794328      1.84404      2.53291      2.53291      
0.794328      1.      2.30984      1.89327      1.89327      
1.      1.25893      -4.54404      7.98283      7.98283      
1.25893      1.58489      -0.896403      1.70935      1.70935      
1.58489      1.99526      2.16424      1.04541      1.04541      
1.99526      2.51189      2.59508      1.05128      1.05128      
2.51189      3.16228      1.77346      1.04659      1.04659      
3.16228      3.98107      2.7691      0.649488      0.649488      
3.98107      5.01187      2.7073      0.541316      0.541316      
5.01187      6.30957      4.01264      0.488874      0.488874      
6.30957      7.94328      5.15467      0.440492      0.440492      
7.94328      10.      6.4272      0.361701      0.361701      
10.      12.5893      8.7622      0.327218      0.327218      
12.5893      15.8489      11.3968      0.293404      0.293404      
15.8489      19.9526      14.3759      0.276043      0.276043      
19.9526      25.1189      18.538      0.24237      0.24237      
25.1189      31.6228      24.0423      0.219399      0.219399      
31.6228      39.8107      30.5208      0.19436      0.19436      
39.8107      50.1187      38.2897      0.171899      0.171899      
50.1187      63.0957      47.5507      0.154764      0.154764      
63.0957      79.4328      57.8449      0.138163      0.138163      
79.4328      100.      69.4342      0.121767      0.121767      
# END HISTO1D QCDmEFTN2LOMC
# BEGIN HISTO1D MyUnityLine
PlotOrder=5
LineColor=White
LineStyle=solid
LineOpacity=0
Title= MyUnityLine
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      1      0      0      
0.125893      0.158489      1      0      0      
0.158489      0.199526      1      0      0      
0.199526      0.251189      1      0      0      
0.251189      0.316228      1      0      0      
0.316228      0.398107      1      0      0      
0.398107      0.501187      1      0      0      
0.501187      0.630957      1      0      0      
0.630957      0.794328      1      0      0      
0.794328      1.      1      0      0      
1.      1.25893      1      0      0      
1.25893      1.58489      1      0      0      
1.58489      1.99526      1      0      0      
1.99526      2.51189      1      0      0      
2.51189      3.16228      1      0      0      
3.16228      3.98107      1      0      0      
3.98107      5.01187      1      0      0      
5.01187      6.30957      1      0      0      
6.30957      7.94328      1      0      0      
7.94328      10.      1      0      0      
10.      12.5893      1      0      0      
12.5893      15.8489      1      0      0      
15.8489      19.9526      1      0      0      
19.9526      25.1189      1      0      0      
25.1189      31.6228      1      0      0      
31.6228      39.8107      1      0      0      
39.8107      50.1187      1      0      0      
50.1187      63.0957      1      0      0      
63.0957      79.4328      1      0      0      
79.4328      100.      1      0      0      
# END HISTO1D MyUnityLine
# BEGIN HISTO1D QCDN1LOMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|$NLO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      771.169      0.0522067      0.0522067      
0.125893      0.158489      746.431      0.04654      0.04654      
0.158489      0.199526      721.559      0.0422727      0.0422727      
0.199526      0.251189      696.828      0.039413      0.039413      
0.251189      0.316228      672.111      0.0379698      0.0379698      
0.316228      0.398107      647.354      0.036483      0.036483      
0.398107      0.501187      622.59      0.0354409      0.0354409      
0.501187      0.630957      597.87      0.0345308      0.0345308      
0.630957      0.794328      573.16      0.0336499      0.0336499      
0.794328      1.      548.478      0.0327813      0.0327813      
1.      1.25893      523.759      0.031942      0.031942      
1.25893      1.58489      499.152      0.0310902      0.0310902      
1.58489      1.99526      474.537      0.0302359      0.0302359      
1.99526      2.51189      449.966      0.0294254      0.0294254      
2.51189      3.16228      425.452      0.0285969      0.0285969      
3.16228      3.98107      401.011      0.0277739      0.0277739      
3.98107      5.01187      376.634      0.0269622      0.0269622      
5.01187      6.30957      352.367      0.0261604      0.0261604      
6.30957      7.94328      328.277      0.0253406      0.0253406      
7.94328      10.      304.394      0.0245655      0.0245655      
10.      12.5893      280.711      0.0237099      0.0237099      
12.5893      15.8489      257.345      0.0229101      0.0229101      
15.8489      19.9526      234.29      0.0220977      0.0220977      
19.9526      25.1189      211.719      0.0213205      0.0213205      
25.1189      31.6228      189.686      0.020546      0.020546      
31.6228      39.8107      168.354      0.0197691      0.0197691      
39.8107      50.1187      147.739      0.0190333      0.0190333      
50.1187      63.0957      128.053      0.0183179      0.0183179      
63.0957      79.4328      109.215      0.017566      0.017566      
79.4328      100.      91.433      0.0167525      0.0167525      
# END HISTO1D QCDN1LOMC
# BEGIN HISTO1D QCDN2LOMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $|$N$^2$LO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      4812.59      8.01476      8.01476      
0.125893      0.158489      4279.03      6.35573      6.35573      
0.158489      0.199526      3787.44      6.37194      6.37194      
0.199526      0.251189      3305.73      4.40866      4.40866      
0.251189      0.316228      2875.04      4.14909      4.14909      
0.316228      0.398107      2472.23      3.55229      3.55229      
0.398107      0.501187      2103.77      6.80596      6.80596      
0.501187      0.630957      1764.35      2.27323      2.27323      
0.630957      0.794328      1459.38      2.29513      2.29513      
0.794328      1.      1183.63      1.69486      1.69486      
1.      1.25893      943.87      7.81916      7.81916      
1.25893      1.58489      720.924      1.57586      1.57586      
1.58489      1.99526      524.527      0.937491      0.937491      
1.99526      2.51189      355.36      0.964183      0.964183      
2.51189      3.16228      210.692      0.975347      0.975347      
3.16228      3.98107      86.0959      0.588912      0.588912      
3.98107      5.01187      16.9105      0.486371      0.486371      
5.01187      6.30957      102.108      0.435522      0.435522      
6.30957      7.94328      169.323      0.386362      0.386362      
7.94328      10.      220.205      0.3059      0.3059      
10.      12.5893      257.044      0.269805      0.269805      
12.5893      15.8489      280.432      0.234945      0.234945      
15.8489      19.9526      291.773      0.217325      0.217325      
19.9526      25.1189      293.259      0.184228      0.184228      
25.1189      31.6228      286.408      0.162614      0.162614      
31.6228      39.8107      272.208      0.139595      0.139595      
39.8107      50.1187      252.331      0.119661      0.119661      
50.1187      63.0957      228.336      0.105375      0.105375      
63.0957      79.4328      201.12      0.0917481      0.0917481      
79.4328      100.      172.303      0.0782515      0.0782515      
# END HISTO1D QCDN2LOMC
# BEGIN HISTO1D EFTN1LOMC
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=0.6
ErrorBarsStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      771.065      0.112455      0.112455      
0.125893      0.158489      746.286      0.108807      0.108807      
0.158489      0.199526      721.51      0.105161      0.105161      
0.199526      0.251189      696.733      0.101518      0.101518      
0.251189      0.316228      671.955      0.0978761      0.0978761      
0.316228      0.398107      647.179      0.0942374      0.0942374      
0.398107      0.501187      622.402      0.0906016      0.0906016      
0.501187      0.630957      597.625      0.0869689      0.0869689      
0.630957      0.794328      572.848      0.0833399      0.0833399      
0.794328      1.      548.071      0.0797152      0.0797152      
1.      1.25893      523.294      0.0760955      0.0760955      
1.25893      1.58489      498.516      0.072481      0.072481      
1.58489      1.99526      473.74      0.0688733      0.0688733      
1.99526      2.51189      448.963      0.065273      0.065273      
2.51189      3.16228      424.185      0.0616814      0.0616814      
3.16228      3.98107      399.408      0.0581006      0.0581006      
3.98107      5.01187      374.632      0.0545323      0.0545323      
5.01187      6.30957      349.854      0.0509792      0.0509792      
6.30957      7.94328      325.077      0.0474448      0.0474448      
7.94328      10.      300.3      0.0439337      0.0439337      
10.      12.5893      275.524      0.0404521      0.0404521      
12.5893      15.8489      250.746      0.037008      0.037008      
15.8489      19.9526      225.969      0.0336132      0.0336132      
19.9526      25.1189      201.192      0.0302841      0.0302841      
25.1189      31.6228      176.415      0.0270447      0.0270447      
31.6228      39.8107      151.638      0.0239306      0.0239306      
39.8107      50.1187      126.861      0.0209954      0.0209954      
50.1187      63.0957      102.084      0.0183211      0.0183211      
63.0957      79.4328      77.3068      0.0160314      0.0160314      
79.4328      100.      52.5297      0.0143038      0.0143038      
# END HISTO1D EFTN1LOMC
# BEGIN HISTO1D EFTN2LOMC
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=black!40!red
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      4858.47      0.735705      0.735705      
0.125893      0.158489      4304.97      0.654044      0.654044      
0.158489      0.199526      3791.      0.57831      0.57831      
0.199526      0.251189      3315.2      0.508307      0.508307      
0.251189      0.316228      2876.2      0.443843      0.443843      
0.316228      0.398107      2472.67      0.384733      0.384733      
0.398107      0.501187      2103.23      0.330796      0.330796      
0.501187      0.630957      1766.53      0.281863      0.281863      
0.630957      0.794328      1461.22      0.237779      0.237779      
0.794328      1.      1185.94      0.198413      0.198413      
1.      1.25893      939.326      0.163666      0.163666      
1.25893      1.58489      720.028      0.133492      0.133492      
1.58489      1.99526      526.691      0.107922      0.107922      
1.99526      2.51189      357.956      0.0870926      0.0870926      
2.51189      3.16228      212.465      0.0712394      0.0712394      
3.16228      3.98107      88.865      0.0605763      0.0605763      
3.98107      5.01187      14.2032      0.0549446      0.0549446      
5.01187      6.30957      98.0954      0.0533513      0.0533513      
6.30957      7.94328      164.168      0.0541309      0.0541309      
7.94328      10.      213.778      0.0558011      0.0558011      
10.      12.5893      248.282      0.057413      0.057413      
12.5893      15.8489      269.036      0.058459      0.058459      
15.8489      19.9526      277.397      0.0587184      0.0587184      
19.9526      25.1189      274.721      0.0581424      0.0581424      
25.1189      31.6228      262.365      0.0567852      0.0567852      
31.6228      39.8107      241.687      0.0547645      0.0547645      
39.8107      50.1187      214.041      0.052238      0.052238      
50.1187      63.0957      180.785      0.049389      0.049389      
63.0957      79.4328      143.275      0.0464151      0.0464151      
79.4328      100.      102.868      0.0435158      0.0435158      
# END HISTO1D EFTN2LOMC
# BEGIN SPECIAL RatioLegend1
Location=RatioPlot1
\rput[Bl]{0}(0.07,0.75){$\boldsymbol{ \mathrm{NLO} - \mathrm{NLO}_{\mathrm{s}} }$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend2
Location=RatioPlot2
\rput[Bl]{0}(0.07,0.75){$\boldsymbol{ \mathrm{N}^2\mathrm{LO} -\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} }$}
# END SPECIAL


==> Diags_FO_Mtt_Slice/Diag_pptt_qT_tt_Mtt_gtr_400_FixedOrder.dat <==
# BEGIN PLOT
ColorForZeros=white
Title=$pp \to t\bar{t}+X$ (13 TeV LHC),   $M_{t\bar{t}}\ge 400$ GeV 
LegendOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO
DrawOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO  QCDN1LOMC  QCDN2LOMC  EFTN1LOMC  EFTN2LOMC
Legend=1
LegendXPos=0.70
LegendYPos=0.93
XLabel=$q_{\mathrm{T}}$[GeV]
YLabel=$ \mathrm{d}\sigma/\mathrm{d}q_{\mathrm{T}}  $[pb/GeV]
LogX=1
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0.1
XMax=100
YMin= 0.2
YMax=95000 
RatioPlot1=1
RatioPlot1Reference=QCDN1LO
RatioPlot1DrawOnly=  QCDN1LO  QCDN1LOMC  EFTN1LO  EFTN1LOMC
RatioPlot1YLabel=$ \mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }} $
RatioPlot1YSize=3.0
RatioPlot1YMin=0.5
RatioPlot1YMax=1.5
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=QCDN2LO
RatioPlot2DrawOnly=  QCDN2LO  QCDN2LOMC  EFTN2LO  EFTN2LOMC
RatioPlot2YLabel=$ \mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}} $
RatioPlot2YMin=0.3
RatioPlot2YMax=2.1
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=5 
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D QCDN1LO
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= $|$NLO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      5413.06      1418.77      2090.96      
0.125893      0.158489      4162.39      1091.21      1608.39      
0.158489      0.199526      3196.55      838.208      1235.63      
0.199526      0.251189      2452.63      643.305      948.448      
0.251189      0.316228      1879.48      493.113      727.117      
0.316228      0.398107      1438.24      377.461      556.674      
0.398107      0.501187      1098.96      288.515      425.567      
0.501187      0.630957      838.476      220.206      324.869      
0.630957      0.794328      638.671      167.795      247.595      
0.794328      1.      485.622      127.639      188.381      
1.      1.25893      368.468      96.8908      143.034      
1.25893      1.58489      279.04      73.4103      108.398      
1.58489      1.99526      210.801      55.4877      81.9562      
1.99526      2.51189      158.843      41.8364      61.8122      
2.51189      3.16228      119.362      31.4582      46.4939      
3.16228      3.98107      89.4126      23.582      34.8663      
3.98107      5.01187      66.7466      17.6184      26.0599      
5.01187      6.30957      49.6338      13.113      19.4046      
6.30957      7.94328      36.7596      9.7215      14.3934      
7.94328      10.      27.0981      7.17457      10.6286      
10.      12.5893      19.8693      5.26738      7.80835      
12.5893      15.8489      14.484      3.84535      5.70459      
15.8489      19.9526      10.4862      2.78856      4.14034      
19.9526      25.1189      7.53628      2.00793      2.98418      
25.1189      31.6228      5.36986      1.43388      2.13342      
31.6228      39.8107      3.79049      1.01476      1.51179      
39.8107      50.1187      2.64524      0.710264      1.05973      
50.1187      63.0957      1.82314      0.491235      0.734215      
63.0957      79.4328      1.23594      0.334397      0.500824      
79.4328      100.      0.822294      0.223567      0.335636      
# END HISTO1D QCDN1LO
# BEGIN HISTO1D QCDN2LO
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= $|$N$^2$LO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      33977.3      12472.9      21048.9      
0.125893      0.158489      24013.6      8919.59      15110.1      
0.158489      0.199526      16895.4      6356.13      10810.7      
0.199526      0.251189      11727.3      4481.13      7657.83      
0.251189      0.316228      8115.2      3154.64      5418.68      
0.316228      0.398107      5547.99      2201.74      3804.49      
0.398107      0.501187      3746.88      1523.93      2651.26      
0.501187      0.630957      2505.64      1049.19      1839.72      
0.630957      0.794328      1649.87      716.135      1267.49      
0.794328      1.      1065.76      483.714      865.543      
1.      1.25893      678.797      325.615      590.384      
1.25893      1.58489      413.06      213.748      393.722      
1.58489      1.99526      239.991      138.2      259.788      
1.99526      2.51189      130.527      87.9072      169.547      
2.51189      3.16228      62.8737      54.6761      109.003      
3.16228      3.98107      21.8753      10.9572      68.445      
3.98107      5.01187      1.08421      0      39.7902      
5.01187      6.30957      13.0006      1.21916      10.043      
6.30957      7.94328      18.014      13.9321      4.7086      
7.94328      10.      18.9331      7.27731      1.62547      
10.      12.5893      17.7479      3.28414      0      
12.5893      15.8489      15.4791      1.03627      0      
15.8489      19.9526      12.8627      1.1891      0.13582      
19.9526      25.1189      10.3087      1.20912      0.67495      
25.1189      31.6228      8.02856      1.08992      0.852703      
31.6228      39.8107      6.08248      0.909586      0.830352      
39.8107      50.1187      4.49163      0.719093      0.716815      
50.1187      63.0957      3.23843      0.545543      0.575594      
63.0957      79.4328      2.27082      0.39693      0.434254      
79.4328      100.      1.54903      0.278456      0.312245      
# END HISTO1D QCDN2LO
# BEGIN HISTO1D EFTN1LO
PlotOrder=3
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      5412.17      1418.52      2090.63      
0.125893      0.158489      4161.54      1090.99      1608.1      
0.158489      0.199526      3196.43      838.183      1235.62      
0.199526      0.251189      2452.26      643.216      948.338      
0.251189      0.316228      1878.99      492.99      726.957      
0.316228      0.398107      1437.81      377.352      556.525      
0.398107      0.501187      1098.61      288.426      425.448      
0.501187      0.630957      838.124      220.117      324.747      
0.630957      0.794328      638.314      167.706      247.472      
0.794328      1.      485.24      127.542      188.246      
1.      1.25893      368.132      96.8061      142.915      
1.25893      1.58489      278.669      73.3175      108.267      
1.58489      1.99526      210.434      55.396      81.8256      
1.99526      2.51189      158.479      41.7449      61.6811      
2.51189      3.16228      118.993      31.3658      46.3616      
3.16228      3.98107      89.0465      23.4903      34.7346      
3.98107      5.01187      66.3845      17.5275      25.9291      
5.01187      6.30957      49.2776      13.0238      19.2764      
6.30957      7.94328      36.3994      9.63123      14.2634      
7.94328      10.      26.734      7.08325      10.497      
10.      12.5893      19.5048      5.17598      7.67663      
12.5893      15.8489      14.1183      3.7536      5.57232      
15.8489      19.9526      10.1225      2.69737      4.00888      
19.9526      25.1189      7.17311      1.91683      2.85284      
25.1189      31.6228      5.00874      1.34326      2.00275      
31.6228      39.8107      3.43125      0.924541      1.38166      
39.8107      50.1187      2.29077      0.621238      0.931337      
50.1187      63.0957      1.47427      0.403588      0.607804      
63.0957      79.4328      0.896737      0.249187      0.377957      
79.4328      100.      0.494404      0.141227      0.216946      
# END HISTO1D EFTN1LO
# BEGIN HISTO1D EFTN2LO
PlotOrder=4
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      34316.2      12596.4      21264.4      
0.125893      0.158489      24170.2      8975.07      15205.9      
0.158489      0.199526      16920.5      6366.27      10829.6      
0.199526      0.251189      11764.2      4493.65      7679.05      
0.251189      0.316228      8115.57      3154.78      5419.02      
0.316228      0.398107      5548.56      2201.63      3804.16      
0.398107      0.501187      3754.08      1526.27      2655.17      
0.501187      0.630957      2508.73      1050.2      1841.42      
0.630957      0.794328      1651.65      716.532      1268.02      
0.794328      1.      1067.47      484.164      866.235      
1.      1.25893      673.791      323.499      586.437      
1.25893      1.58489      412.089      213.309      392.931      
1.58489      1.99526      241.011      138.44      260.144      
1.99526      2.51189      131.514      88.115      169.824      
2.51189      3.16228      63.3523      54.7168      109.009      
3.16228      3.98107      22.5213      12.1542      68.5411      
3.98107      5.01187      0.573789      0      40.8376      
5.01187      6.30957      12.4341      0.0196303      10.1185      
6.30957      7.94328      17.4063      14.017      4.79644      
7.94328      10.      18.3492      7.34891      1.70517      
10.      12.5893      17.1041      3.38583      0.0256603      
12.5893      15.8489      14.8248      1.1448      0      
15.8489      19.9526      12.2074      1.08691      0.0280281      
19.9526      25.1189      9.64818      1.10366      0.560898      
25.1189      31.6228      7.35202      0.9787      0.728925      
31.6228      39.8107      5.40501      0.797367      0.704549      
39.8107      50.1187      3.82285      0.608229      0.592351      
50.1187      63.0957      2.58238      0.436581      0.452854      
63.0957      79.4328      1.64147      0.293448      0.318626      
79.4328      100.      0.951323      0.1815      0.205012      
# END HISTO1D EFTN2LO
# BEGIN HISTO1D QCDN1LOMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|$NLO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      5413.06      0.400118      0.400118      
0.125893      0.158489      4162.39      0.279626      0.279626      
0.158489      0.199526      3196.55      0.202494      0.202494      
0.199526      0.251189      2452.63      0.150894      0.150894      
0.251189      0.316228      1879.48      0.114848      0.114848      
0.316228      0.398107      1438.24      0.0882614      0.0882614      
0.398107      0.501187      1098.96      0.0681357      0.0681357      
0.501187      0.630957      838.476      0.0527031      0.0527031      
0.630957      0.794328      638.671      0.0408022      0.0408022      
0.794328      1.      485.622      0.0315621      0.0315621      
1.      1.25893      368.468      0.0244275      0.0244275      
1.25893      1.58489      279.04      0.0188884      0.0188884      
1.58489      1.99526      210.801      0.0145909      0.0145909      
1.99526      2.51189      158.843      0.0112745      0.0112745      
2.51189      3.16228      119.362      0.00870784      0.00870784      
3.16228      3.98107      89.4126      0.00671617      0.00671617      
3.98107      5.01187      66.7466      0.00517986      0.00517986      
5.01187      6.30957      49.6338      0.00399082      0.00399082      
6.30957      7.94328      36.7596      0.00307399      0.00307399      
7.94328      10.      27.0981      0.00236778      0.00236778      
10.      12.5893      19.8693      0.0018176      0.0018176      
12.5893      15.8489      14.484      0.00139586      0.00139586      
15.8489      19.9526      10.4862      0.00107057      0.00107057      
19.9526      25.1189      7.53628      0.000821505      0.000821505      
25.1189      31.6228      5.36986      0.000630127      0.000630127      
31.6228      39.8107      3.79049      0.000483318      0.000483318      
39.8107      50.1187      2.64524      0.000370817      0.000370817      
50.1187      63.0957      1.82314      0.000284276      0.000284276      
63.0957      79.4328      1.23594      0.00021718      0.00021718      
79.4328      100.      0.822294      0.000164873      0.000164873      
# END HISTO1D QCDN1LOMC
# BEGIN HISTO1D QCDN2LOMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $|$N$^2$LO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      33977.3      51.      51.      
0.125893      0.158489      24013.6      33.1979      33.1979      
0.158489      0.199526      16895.4      25.7518      25.7518      
0.199526      0.251189      11727.3      13.3494      13.3494      
0.251189      0.316228      8115.2      11.1797      11.1797      
0.316228      0.398107      5547.99      7.71902      7.71902      
0.398107      0.501187      3746.88      4.73958      4.73958      
0.501187      0.630957      2505.64      2.85722      2.85722      
0.630957      0.794328      1649.87      2.21332      2.21332      
0.794328      1.      1065.76      1.50368      1.50368      
1.      1.25893      678.797      7.25489      7.25489      
1.25893      1.58489      413.06      0.877398      0.877398      
1.58489      1.99526      239.991      0.405064      0.405064      
1.99526      2.51189      130.527      0.310726      0.310726      
2.51189      3.16228      62.8737      0.260812      0.260812      
3.16228      3.98107      21.8753      0.125746      0.125746      
3.98107      5.01187      1.08421      0.0813096      0.0813096      
5.01187      6.30957      13.0006      0.0591851      0.0591851      
6.30957      7.94328      18.014      0.0410832      0.0410832      
7.94328      10.      18.9331      0.0259461      0.0259461      
10.      12.5893      17.7479      0.0178239      0.0178239      
12.5893      15.8489      15.4791      0.0123992      0.0123992      
15.8489      19.9526      12.8627      0.00865402      0.00865402      
19.9526      25.1189      10.3087      0.00598427      0.00598427      
25.1189      31.6228      8.02856      0.00425417      0.00425417      
31.6228      39.8107      6.08248      0.00301536      0.00301536      
39.8107      50.1187      4.49163      0.00207352      0.00207352      
50.1187      63.0957      3.23843      0.00142779      0.00142779      
63.0957      79.4328      2.27082      0.000981372      0.000981372      
79.4328      100.      1.54903      0.00066621      0.00066621      
# END HISTO1D QCDN2LOMC
# BEGIN HISTO1D EFTN1LOMC
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=0.6
ErrorBarsStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      5412.17      0.870064      0.870064      
0.125893      0.158489      4161.54      0.668884      0.668884      
0.158489      0.199526      3196.43      0.513664      0.513664      
0.199526      0.251189      2452.26      0.394005      0.394005      
0.251189      0.316228      1878.99      0.301844      0.301844      
0.316228      0.398107      1437.81      0.230932      0.230932      
0.398107      0.501187      1098.61      0.176426      0.176426      
0.501187      0.630957      838.124      0.134576      0.134576      
0.630957      0.794328      638.314      0.102482      0.102482      
0.794328      1.      485.24      0.0779007      0.0779007      
1.      1.25893      368.132      0.0590988      0.0590988      
1.25893      1.58489      278.669      0.0447384      0.0447384      
1.58489      1.99526      210.434      0.033788      0.033788      
1.99526      2.51189      158.479      0.0254519      0.0254519      
2.51189      3.16228      118.993      0.0191179      0.0191179      
3.16228      3.98107      89.0465      0.0143149      0.0143149      
3.98107      5.01187      66.3845      0.0106809      0.0106809      
5.01187      6.30957      49.2776      0.00793821      0.00793821      
6.30957      7.94328      36.3994      0.0058738      0.0058738      
7.94328      10.      26.734      0.00432467      0.00432467      
10.      12.5893      19.5048      0.00316619      0.00316619      
12.5893      15.8489      14.1183      0.0023032      0.0023032      
15.8489      19.9526      10.1225      0.00166326      0.00166326      
19.9526      25.1189      7.17311      0.00119121      0.00119121      
25.1189      31.6228      5.00874      0.000845256      0.000845256      
31.6228      39.8107      3.43125      0.000593749      0.000593749      
39.8107      50.1187      2.29077      0.00041285      0.00041285      
50.1187      63.0957      1.47427      0.000284684      0.000284684      
63.0957      79.4328      0.896737      0.00019593      0.00019593      
79.4328      100.      0.494404      0.000136667      0.000136667      
# END HISTO1D EFTN1LOMC
# BEGIN HISTO1D EFTN2LOMC
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=black!40!red
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      34316.2      5.74785      5.74785      
0.125893      0.158489      24170.2      4.06068      4.06068      
0.158489      0.199526      16920.5      2.85323      2.85323      
0.199526      0.251189      11764.2      1.99284      1.99284      
0.251189      0.316228      8115.57      1.38268      1.38268      
0.316228      0.398107      5548.56      0.952265      0.952265      
0.398107      0.501187      3754.08      0.650434      0.650434      
0.501187      0.630957      2508.73      0.440176      0.440176      
0.630957      0.794328      1651.65      0.294816      0.294816      
0.794328      1.      1067.47      0.195203      0.195203      
1.      1.25893      673.791      0.127648      0.127648      
1.25893      1.58489      412.089      0.082416      0.082416      
1.58489      1.99526      241.011      0.052623      0.052623      
1.99526      2.51189      131.514      0.0334277      0.0334277      
2.51189      3.16228      63.3523      0.0214383      0.0214383      
3.16228      3.98107      22.5213      0.0142586      0.0142586      
3.98107      5.01187      0.573789      0.0101443      0.0101443      
5.01187      6.30957      12.4341      0.00778817      0.00778817      
6.30957      7.94328      17.4063      0.00629383      0.00629383      
7.94328      10.      18.3492      0.00518459      0.00518459      
10.      12.5893      17.1041      0.00426372      0.00426372      
12.5893      15.8489      14.8248      0.00346628      0.00346628      
15.8489      19.9526      12.2074      0.00277575      0.00277575      
19.9526      25.1189      9.64818      0.00218795      0.00218795      
25.1189      31.6228      7.35202      0.00169856      0.00169856      
31.6228      39.8107      5.40501      0.00130025      0.00130025      
39.8107      50.1187      3.82285      0.000983106      0.000983106      
50.1187      63.0957      2.58238      0.000735804      0.000735804      
63.0957      79.4328      1.64147      0.000546794      0.000546794      
79.4328      100.      0.951323      0.000405074      0.000405074      
# END HISTO1D EFTN2LOMC


==> Diags_FO_Mtt_Slice/Diag_pptt_qT_tt_Mtt_gtr_400_FixedOrder_wt.dat <==
# BEGIN PLOT
ColorForZeros=white
Title=$pp \to t\bar{t}+X$ (13 TeV LHC),   $M_{t\bar{t}}\ge 400$ GeV 
LegendOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO
DrawOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO  QCDN1LOMC  QCDN2LOMC  EFTN1LOMC  EFTN2LOMC  
Legend=1
LegendXPos=0.70
LegendYPos=0.93
XLabel=$q_{\mathrm{T}}$[GeV]
YLabel=$ q_{\mathrm{T}}\mathrm{d}\sigma/\mathrm{d}q_{\mathrm{T}}  $[pb]
LogX=1
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0.1
XMax=100
YMin= 0.2
YMax=95000 
RatioPlot1=1
RatioPlot1Reference=MyUnityLine
RatioPlot1DrawOnly=MyUnityLine  QCDmEFTN1LO  QCDmEFTN1LOMC   
RatioPlot1YLabel= 
RatioPlot1YSize=3.0
RatioPlot1YMin=-3
RatioPlot1LogY=0
RatioPlot1YMax=19
RatioPlot1YMajorTickMarks=10
RatioPlot1YMinorTickMarks=4
RatioPlot1ZeroLine=1
RatioPlot2=1
RatioPlot2Reference=MyUnityLine
RatioPlot2DrawOnly=MyUnityLine  QCDmEFTN2LO  QCDmEFTN2LOMC   
RatioPlot2YLabel= 
RatioPlot2YMin=-9.9
RatioPlot2YMax=49.9
RatioPlot2LogY=0
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=10 
RatioPlot2YMinorTickMarks=4
RatioPlot2ZeroLine=1
# END PLOT
# BEGIN HISTO1D QCDN1LO
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= $|$NLO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      608.327      159.444      234.986      
0.125893      0.158489      588.88      154.381      227.55      
0.158489      0.199526      569.327      149.291      220.075      
0.199526      0.251189      549.915      144.239      212.657      
0.251189      0.316228      530.507      139.188      205.24      
0.316228      0.398107      511.062      134.128      197.809      
0.398107      0.501187      491.599      129.062      190.371      
0.501187      0.630957      472.182      124.009      182.95      
0.630957      0.794328      452.772      118.956      175.529      
0.794328      1.      433.396      113.912      168.124      
1.      1.25893      413.971      108.857      160.7      
1.25893      1.58489      394.653      103.827      153.312      
1.58489      1.99526      375.323      98.7948      145.922      
1.99526      2.51189      356.023      93.7714      138.546      
2.51189      3.16228      336.781      88.761      131.186      
3.16228      3.98107      317.584      83.762      123.844      
3.98107      5.01187      298.436      78.7762      116.521      
5.01187      6.30957      279.365      73.8079      109.222      
6.30957      7.94328      260.451      68.8808      101.984      
7.94328      10.      241.685      63.9906      94.799      
10.      12.5893      223.074      59.1388      87.6685      
12.5893      15.8489      204.696      54.346      80.624      
15.8489      19.9526      186.542      49.6083      73.6576      
19.9526      25.1189      168.752      44.9631      66.8257      
25.1189      31.6228      151.349      40.4154      60.134      
31.6228      39.8107      134.471      36.0013      53.6365      
39.8107      50.1187      118.114      31.7164      47.3231      
50.1187      63.0957      102.455      27.6079      41.265      
63.0957      79.4328      87.4106      23.6519      35.4249      
79.4328      100.      73.1857      19.8999      29.8768      
# END HISTO1D QCDN1LO
# BEGIN HISTO1D QCDN2LO
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= $|$N$^2$LO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      3813.25      1400.1      2362.9      
0.125893      0.158489      3391.76      1260.13      2134.86      
0.158489      0.199526      3004.06      1130.43      1922.81      
0.199526      0.251189      2624.33      1003.1      1714.36      
0.251189      0.316228      2285.89      888.921      1527.04      
0.316228      0.398107      1967.17      781.003      1349.7      
0.398107      0.501187      1671.9      680.351      1183.81      
0.501187      0.630957      1407.33      589.646      1034.09      
0.630957      0.794328      1166.26      506.605      896.818      
0.794328      1.      947.963      430.669      770.807      
1.      1.25893      758.989      364.609      661.272      
1.25893      1.58489      581.684      301.499      555.545      
1.58489      1.99526      424.942      245.301      461.316      
1.99526      2.51189      290.49      196.362      378.933      
2.51189      3.16228      175.492      153.651      306.551      
3.16228      3.98107      76.0596      36.173      242.248      
3.98107      5.01187      6.29647      0      174.254      
5.01187      6.30957      74.4648      10.1224      56.108      
6.30957      7.94328      128.71      98.1457      33.0114      
7.94328      10.      169.798      64.4144      14.1939      
10.      12.5893      200.028      36.4655      0      
12.5893      15.8489      219.392      14.3056      0      
15.8489      19.9526      229.362      21.3327      2.7075      
19.9526      25.1189      231.261      27.2175      15.3464      
25.1189      31.6228      226.62      30.832      24.2173      
31.6228      39.8107      216.047      32.3588      29.6048      
39.8107      50.1187      200.735      32.1702      32.1072      
50.1187      63.0957      182.122      30.7052      32.4239      
63.0957      79.4328      160.698      28.1077      30.7693      
79.4328      100.      137.915      24.8029      27.8225      
# END HISTO1D QCDN2LO
# BEGIN HISTO1D EFTN1LO
PlotOrder=3
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      608.225      159.416      234.949      
0.125893      0.158489      588.76      154.35      227.51      
0.158489      0.199526      569.297      149.285      220.072      
0.199526      0.251189      549.834      144.219      212.633      
0.251189      0.316228      530.37      139.154      205.195      
0.316228      0.398107      510.907      134.088      197.756      
0.398107      0.501187      491.444      129.023      190.318      
0.501187      0.630957      471.981      123.957      182.88      
0.630957      0.794328      452.517      118.892      175.441      
0.794328      1.      433.054      113.827      168.003      
1.      1.25893      413.591      108.761      160.565      
1.25893      1.58489      394.127      103.696      153.126      
1.58489      1.99526      374.664      98.6302      145.688      
1.99526      2.51189      355.201      93.5648      138.25      
2.51189      3.16228      335.737      88.4992      130.811      
3.16228      3.98107      316.274      83.4338      123.373      
3.98107      5.01187      296.811      78.3684      115.934      
5.01187      6.30957      277.348      73.3029      108.496      
6.30957      7.94328      257.884      68.2375      101.058      
7.94328      10.      238.421      63.172      93.6193      
10.      12.5893      218.958      58.1067      86.1811      
12.5893      15.8489      199.494      53.0411      78.7425      
15.8489      19.9526      180.031      47.9757      71.3042      
19.9526      25.1189      160.568      42.9102      63.8658      
25.1189      31.6228      141.104      37.8447      56.4274      
31.6228      39.8107      121.641      32.7793      48.9891      
39.8107      50.1187      102.178      27.7139      41.5507      
50.1187      63.0957      82.7146      22.6484      34.1123      
63.0957      79.4328      63.2513      17.583      26.674      
79.4328      100.      43.788      12.5175      19.2356      
# END HISTO1D EFTN1LO
# BEGIN HISTO1D EFTN2LO
PlotOrder=4
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      3850.17      1413.56      2386.45      
0.125893      0.158489      3413.61      1267.87      2148.22      
0.158489      0.199526      3008.1      1132.09      1925.95      
0.199526      0.251189      2632.57      1005.9      1719.1      
0.251189      0.316228      2285.95      888.945      1527.12      
0.316228      0.398107      1967.2      780.905      1349.48      
0.398107      0.501187      1675.24      681.436      1185.63      
0.501187      0.630957      1409.01      590.199      1035.03      
0.630957      0.794328      1167.46      506.86      897.149      
0.794328      1.      949.52      431.081      771.44      
1.      1.25893      754.135      362.525      657.367      
1.25893      1.58489      580.238      300.853      554.383      
1.58489      1.99526      426.773      245.731      461.955      
1.99526      2.51189      292.678      196.819      379.539      
2.51189      3.16228      176.89      153.781      306.594      
3.16228      3.98107      78.35      40.4192      242.583      
3.98107      5.01187      4.0035      0      178.957      
5.01187      6.30957      71.2313      3.26571      56.5435      
6.30957      7.94328      124.395      98.741      33.632      
7.94328      10.      164.554      65.056      14.9089      
10.      12.5893      192.771      37.602      0.0372005      
12.5893      15.8489      210.106      15.8389      0      
15.8489      19.9526      217.62      19.5004      0.773356      
19.9526      25.1189      216.374      24.8405      12.7752      
25.1189      31.6228      207.429      27.6775      20.7068      
31.6228      39.8107      191.847      28.3488      25.1085      
39.8107      50.1187      170.687      27.1913      26.5204      
50.1187      63.0957      145.011      24.5422      25.4828      
63.0957      79.4328      115.879      20.7386      22.5359      
79.4328      100.      84.3537      16.1176      18.22      
# END HISTO1D EFTN2LO
# BEGIN HISTO1D QCDmEFTN1LO
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO-N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      0.102065      0.0283434      0.0375195      
0.125893      0.158489      0.119927      0.0310526      0.0404148      
0.158489      0.199526      0.0296599      0.006256      0.00366464      
0.199526      0.251189      0.0815046      0.0198199      0.023951      
0.251189      0.316228      0.136656      0.0345692      0.0456109      
0.316228      0.398107      0.154698      0.0394486      0.0529252      
0.398107      0.501187      0.155224      0.0393289      0.0529883      
0.501187      0.630957      0.201685      0.0510492      0.070158      
0.630957      0.794328      0.25485      0.0635185      0.0875524      
0.794328      1.      0.341595      0.0858824      0.120539      
1.      1.25893      0.379163      0.0955419      0.134924      
1.25893      1.58489      0.525685      0.131236      0.185851      
1.58489      1.99526      0.658307      0.164589      0.234373      
1.99526      2.51189      0.822437      0.206649      0.295954      
2.51189      3.16228      1.04361      0.261827      0.375309      
3.16228      3.98107      1.3095      0.328169      0.471416      
3.98107      5.01187      1.62463      0.407777      0.58642      
5.01187      6.30957      2.01699      0.50497      0.726151      
6.30957      7.94328      2.56703      0.643332      0.926135      
7.94328      10.      3.26365      0.81859      1.17971      
10.      12.5893      4.11626      1.03214      1.48743      
12.5893      15.8489      5.20134      1.30492      1.88149      
15.8489      19.9526      6.51096      1.63262      2.35338      
19.9526      25.1189      8.18377      2.05288      2.95986      
25.1189      31.6228      10.2442      2.57068      3.70661      
31.6228      39.8107      12.8302      3.22203      4.64741      
39.8107      50.1187      15.9361      4.00248      5.77236      
50.1187      63.0957      19.7404      4.95949      7.15266      
63.0957      79.4328      24.1593      6.06892      8.75094      
79.4328      100.      29.3977      7.38238      10.6412      
# END HISTO1D QCDmEFTN1LO
# BEGIN HISTO1D QCDmEFTN2LO
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}}-\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      36.9198      13.4696      23.5517      
0.125893      0.158489      21.8485      7.73716      13.3636      
0.158489      0.199526      4.04051      1.66253      3.14603      
0.199526      0.251189      8.24277      2.79904      4.73725      
0.251189      0.316228      0.0608316      0.0237065      0.0772369      
0.316228      0.398107      0.0268688      0.218155      0.0980502      
0.398107      0.501187      3.33892      1.08485      1.82053      
0.501187      0.630957      1.68512      0.553284      0.939005      
0.630957      0.794328      1.20007      0.254949      0.330832      
0.794328      1.      1.55701      0.411976      0.633546      
1.      1.25893      -4.85354      3.90599      2.08431      
1.25893      1.58489      -1.44642      1.16136      0.646253      
1.58489      1.99526      1.83168      0.429873      0.638534      
1.99526      2.51189      2.18794      0.456708      0.606082      
2.51189      3.16228      1.39795      0.130106      0.0430458      
3.16228      3.98107      2.2905      0.33471      0.335549      
3.98107      5.01187      2.29297      0.239109      0.11796      
5.01187      6.30957      3.23349      0.435574      0.389751      
6.30957      7.94328      4.31577      0.620565      0.595306      
7.94328      10.      5.24367      0.714983      0.641583      
10.      12.5893      7.25684      1.1048      1.13653      
12.5893      15.8489      9.2864      1.45023      1.53334      
15.8489      19.9526      11.7419      1.83234      1.93414      
19.9526      25.1189      14.8872      2.37705      2.5712      
25.1189      31.6228      19.1908      3.15447      3.51049      
31.6228      39.8107      24.2004      4.00998      4.49631      
39.8107      50.1187      30.0486      4.97886      5.58678      
50.1187      63.0957      37.1118      6.16299      6.94109      
63.0957      79.4328      44.8185      7.36911      8.23337      
79.4328      100.      53.5613      8.68532      9.60252      
# END HISTO1D QCDmEFTN2LO
# BEGIN HISTO1D QCDmEFTN1LOMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLO-N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      0.102065      0.14317      0.14317      
0.125893      0.158489      0.119927      0.134726      0.134726      
0.158489      0.199526      0.0296599      0.128078      0.128078      
0.199526      0.251189      0.0815046      0.122697      0.122697      
0.251189      0.316228      0.136656      0.118126      0.118126      
0.316228      0.398107      0.154698      0.113914      0.113914      
0.398107      0.501187      0.155224      0.109868      0.109868      
0.501187      0.630957      0.201685      0.105907      0.105907      
0.630957      0.794328      0.25485      0.101991      0.101991      
0.794328      1.      0.341595      0.0980761      0.0980761      
1.      1.25893      0.379163      0.0941982      0.0941982      
1.25893      1.58489      0.525685      0.0903185      0.0903185      
1.58489      1.99526      0.658307      0.0864379      0.0864379      
1.99526      2.51189      0.822437      0.0825922      0.0825922      
2.51189      3.16228      1.04361      0.0787567      0.0787567      
3.16228      3.98107      1.3095      0.0749179      0.0749179      
3.98107      5.01187      1.62463      0.0711063      0.0711063      
5.01187      6.30957      2.01699      0.0673077      0.0673077      
6.30957      7.94328      2.56703      0.0635332      0.0635332      
7.94328      10.      3.26365      0.0597957      0.0597957      
10.      12.5893      4.11626      0.0560354      0.0560354      
12.5893      15.8489      5.20134      0.0523321      0.0523321      
15.8489      19.9526      6.51096      0.0486596      0.0486596      
19.9526      25.1189      8.18377      0.0450715      0.0450715      
25.1189      31.6228      10.2442      0.0415636      0.0415636      
31.6228      39.8107      12.8302      0.0381738      0.0381738      
39.8107      50.1187      15.9361      0.0349391      0.0349391      
50.1187      63.0957      19.7404      0.0319135      0.0319135      
63.0957      79.4328      24.1593      0.0291625      0.0291625      
79.4328      100.      29.3977      0.0268126      0.0268126      
# END HISTO1D QCDmEFTN1LOMC
# BEGIN HISTO1D QCDmEFTN2LOMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}}-\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      36.9198      6.37554      6.37554      
0.125893      0.158489      21.8485      5.27509      5.27509      
0.158489      0.199526      4.04051      5.07893      5.07893      
0.199526      0.251189      8.24277      3.43714      3.43714      
0.251189      0.316228      0.0608316      3.51724      3.51724      
0.316228      0.398107      0.0268688      3.07671      3.07671      
0.398107      0.501187      3.33892      2.41062      2.41062      
0.501187      0.630957      1.68512      1.85177      1.85177      
0.630957      0.794328      1.20007      1.78819      1.78819      
0.794328      1.      1.55701      1.4775      1.4775      
1.      1.25893      -4.85354      7.56439      7.56439      
1.25893      1.58489      -1.44642      1.39169      1.39169      
1.58489      1.99526      1.83168      0.799798      0.799798      
1.99526      2.51189      2.18794      0.76117      0.76117      
2.51189      3.16228      1.39795      0.775348      0.775348      
3.16228      3.98107      2.2905      0.494337      0.494337      
3.98107      5.01187      2.29297      0.406969      0.406969      
5.01187      6.30957      3.23349      0.377867      0.377867      
6.30957      7.94328      4.31577      0.339671      0.339671      
7.94328      10.      5.24367      0.2772      0.2772      
10.      12.5893      7.25684      0.24962      0.24962      
12.5893      15.8489      9.2864      0.224511      0.224511      
15.8489      19.9526      11.7419      0.203817      0.203817      
19.9526      25.1189      14.8872      0.183301      0.183301      
25.1189      31.6228      19.1908      0.168082      0.168082      
31.6228      39.8107      24.2004      0.153294      0.153294      
39.8107      50.1187      30.0486      0.136065      0.136065      
50.1187      63.0957      37.1118      0.121611      0.121611      
63.0957      79.4328      44.8185      0.107581      0.107581      
79.4328      100.      53.5613      0.0953407      0.0953407      
# END HISTO1D QCDmEFTN2LOMC
# BEGIN HISTO1D MyUnityLine
PlotOrder=5
LineColor=White
LineStyle=solid
LineOpacity=0
Title= MyUnityLine
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      1      0      0      
0.125893      0.158489      1      0      0      
0.158489      0.199526      1      0      0      
0.199526      0.251189      1      0      0      
0.251189      0.316228      1      0      0      
0.316228      0.398107      1      0      0      
0.398107      0.501187      1      0      0      
0.501187      0.630957      1      0      0      
0.630957      0.794328      1      0      0      
0.794328      1.      1      0      0      
1.      1.25893      1      0      0      
1.25893      1.58489      1      0      0      
1.58489      1.99526      1      0      0      
1.99526      2.51189      1      0      0      
2.51189      3.16228      1      0      0      
3.16228      3.98107      1      0      0      
3.98107      5.01187      1      0      0      
5.01187      6.30957      1      0      0      
6.30957      7.94328      1      0      0      
7.94328      10.      1      0      0      
10.      12.5893      1      0      0      
12.5893      15.8489      1      0      0      
15.8489      19.9526      1      0      0      
19.9526      25.1189      1      0      0      
25.1189      31.6228      1      0      0      
31.6228      39.8107      1      0      0      
39.8107      50.1187      1      0      0      
50.1187      63.0957      1      0      0      
63.0957      79.4328      1      0      0      
79.4328      100.      1      0      0      
# END HISTO1D MyUnityLine
# BEGIN HISTO1D QCDN1LOMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|$NLO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      608.327      0.044819      0.044819      
0.125893      0.158489      588.88      0.0395489      0.0395489      
0.158489      0.199526      569.327      0.0360743      0.0360743      
0.199526      0.251189      549.915      0.0338643      0.0338643      
0.251189      0.316228      530.507      0.0324629      0.0324629      
0.316228      0.398107      511.062      0.031418      0.031418      
0.398107      0.501187      491.599      0.0305375      0.0305375      
0.501187      0.630957      472.182      0.0297393      0.0297393      
0.630957      0.794328      452.772      0.0289834      0.0289834      
0.794328      1.      433.396      0.0282253      0.0282253      
1.      1.25893      413.971      0.0275005      0.0275005      
1.25893      1.58489      394.653      0.02677      0.02677      
1.58489      1.99526      375.323      0.0260336      0.0260336      
1.99526      2.51189      356.023      0.0253266      0.0253266      
2.51189      3.16228      336.781      0.0246232      0.0246232      
3.16228      3.98107      317.584      0.0239086      0.0239086      
3.98107      5.01187      298.436      0.023212      0.023212      
5.01187      6.30957      279.365      0.0225171      0.0225171      
6.30957      7.94328      260.451      0.0218325      0.0218325      
7.94328      10.      241.685      0.0211679      0.0211679      
10.      12.5893      223.074      0.0204588      0.0204588      
12.5893      15.8489      204.696      0.0197795      0.0197795      
15.8489      19.9526      186.542      0.0190948      0.0190948      
19.9526      25.1189      168.752      0.0184465      0.0184465      
25.1189      31.6228      151.349      0.0178127      0.0178127      
31.6228      39.8107      134.471      0.0172041      0.0172041      
39.8107      50.1187      118.114      0.0166157      0.0166157      
50.1187      63.0957      102.455      0.0160347      0.0160347      
63.0957      79.4328      87.4106      0.0154198      0.0154198      
79.4328      100.      73.1857      0.0147349      0.0147349      
# END HISTO1D QCDN1LOMC
# BEGIN HISTO1D QCDN2LOMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $|$N$^2$LO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      3813.25      5.73164      5.73164      
0.125893      0.158489      3391.76      4.70274      4.70274      
0.158489      0.199526      3004.06      4.57296      4.57296      
0.199526      0.251189      2624.33      2.99254      2.99254      
0.251189      0.316228      2285.89      3.1292      3.1292      
0.316228      0.398107      1967.17      2.74055      2.74055      
0.398107      0.501187      1671.9      2.12183      2.12183      
0.501187      0.630957      1407.33      1.606      1.606      
0.630957      0.794328      1166.26      1.58121      1.58121      
0.794328      1.      947.963      1.3052      1.3052      
1.      1.25893      758.989      7.42275      7.42275      
1.25893      1.58489      581.684      1.27672      1.27672      
1.58489      1.99526      424.942      0.707478      0.707478      
1.99526      2.51189      290.49      0.687344      0.687344      
2.51189      3.16228      175.492      0.715615      0.715615      
3.16228      3.98107      76.0596      0.444051      0.444051      
3.98107      5.01187      6.29647      0.361577      0.361577      
5.01187      6.30957      74.4648      0.3337      0.3337      
6.30957      7.94328      128.71      0.294586      0.294586      
7.94328      10.      169.798      0.230418      0.230418      
10.      12.5893      200.028      0.201232      0.201232      
12.5893      15.8489      219.392      0.175067      0.175067      
15.8489      19.9526      229.362      0.154063      0.154063      
19.9526      25.1189      231.261      0.134023      0.134023      
25.1189      31.6228      226.62      0.12001      0.12001      
31.6228      39.8107      216.047      0.107047      0.107047      
39.8107      50.1187      200.735      0.0921136      0.0921136      
50.1187      63.0957      182.122      0.0802506      0.0802506      
63.0957      79.4328      160.698      0.0689187      0.0689187      
79.4328      100.      137.915      0.0592891      0.0592891      
# END HISTO1D QCDN2LOMC
# BEGIN HISTO1D EFTN1LOMC
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=0.6
ErrorBarsStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      608.225      0.0983513      0.0983513      
0.125893      0.158489      588.76      0.0951768      0.0951768      
0.158489      0.199526      569.297      0.0920041      0.0920041      
0.199526      0.251189      549.834      0.0888329      0.0888329      
0.251189      0.316228      530.37      0.0856633      0.0856633      
0.316228      0.398107      510.907      0.0824959      0.0824959      
0.398107      0.501187      491.444      0.0793307      0.0793307      
0.501187      0.630957      471.981      0.0761678      0.0761678      
0.630957      0.794328      452.517      0.0730077      0.0730077      
0.794328      1.      433.054      0.0698509      0.0698509      
1.      1.25893      413.591      0.0666977      0.0666977      
1.25893      1.58489      394.127      0.0635485      0.0635485      
1.58489      1.99526      374.664      0.0604043      0.0604043      
1.99526      2.51189      355.201      0.0572657      0.0572657      
2.51189      3.16228      335.737      0.0541335      0.0541335      
3.16228      3.98107      316.274      0.0510093      0.0510093      
3.98107      5.01187      296.811      0.0478943      0.0478943      
5.01187      6.30957      277.348      0.0447906      0.0447906      
6.30957      7.94328      257.884      0.0417007      0.0417007      
7.94328      10.      238.421      0.0386278      0.0386278      
10.      12.5893      218.958      0.0355765      0.0355765      
12.5893      15.8489      199.494      0.0325526      0.0325526      
15.8489      19.9526      180.031      0.0295648      0.0295648      
19.9526      25.1189      160.568      0.026625      0.026625      
25.1189      31.6228      141.104      0.023751      0.023751      
31.6228      39.8107      121.641      0.0209698      0.0209698      
39.8107      50.1187      102.178      0.0183234      0.0183234      
50.1187      63.0957      82.7146      0.0158788      0.0158788      
63.0957      79.4328      63.2513      0.0137428      0.0137428      
79.4328      100.      43.788      0.0120777      0.0120777      
# END HISTO1D EFTN1LOMC
# BEGIN HISTO1D EFTN2LOMC
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=black!40!red
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      3850.17      0.643892      0.643892      
0.125893      0.158489      3413.61      0.57235      0.57235      
0.158489      0.199526      3008.1      0.505976      0.505976      
0.199526      0.251189      2632.57      0.444596      0.444596      
0.251189      0.316228      2285.95      0.388045      0.388045      
0.316228      0.398107      1967.2      0.336161      0.336161      
0.398107      0.501187      1675.24      0.288786      0.288786      
0.501187      0.630957      1409.01      0.245771      0.245771      
0.630957      0.794328      1167.46      0.206982      0.206982      
0.794328      1.      949.52      0.172301      0.172301      
1.      1.25893      754.135      0.141645      0.141645      
1.25893      1.58489      580.238      0.114973      0.114973      
1.58489      1.99526      426.773      0.0923207      0.0923207      
1.99526      2.51189      292.678      0.0738261      0.0738261      
2.51189      3.16228      176.89      0.0597336      0.0597336      
3.16228      3.98107      78.35      0.0502867      0.0502867      
3.98107      5.01187      4.0035      0.0453921      0.0453921      
5.01187      6.30957      71.2313      0.0441668      0.0441668      
6.30957      7.94328      124.395      0.0450851      0.0450851      
7.94328      10.      164.554      0.0467823      0.0467823      
10.      12.5893      192.771      0.0483886      0.0483886      
12.5893      15.8489      210.106      0.0494442      0.0494442      
15.8489      19.9526      217.62      0.0497538      0.0497538      
19.9526      25.1189      216.374      0.0492784      0.0492784      
25.1189      31.6228      207.429      0.0480723      0.0480723      
31.6228      39.8107      191.847      0.0462471      0.0462471      
39.8107      50.1187      170.687      0.0439517      0.0439517      
50.1187      63.0957      145.011      0.0413601      0.0413601      
63.0957      79.4328      115.879      0.0386621      0.0386621      
79.4328      100.      84.3537      0.0360516      0.0360516      
# END HISTO1D EFTN2LOMC
# BEGIN SPECIAL RatioLegend1
Location=RatioPlot1
\rput[Bl]{0}(0.07,0.75){$\boldsymbol{ \mathrm{NLO} - \mathrm{NLO}_{\mathrm{s}} }$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend2
Location=RatioPlot2
\rput[Bl]{0}(0.07,0.75){$\boldsymbol{ \mathrm{N}^2\mathrm{LO} -\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} }$}
# END SPECIAL


==> Diags_FO_Mtt_Slice/Diag_pptt_qT_tt_Mtt_le_360_FixedOrder.dat <==
# BEGIN PLOT
ColorForZeros=white
Title=$pp \to t\bar{t}+X$ (13 TeV LHC),   $M_{t\bar{t}}\le 360$ GeV 
LegendOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO
DrawOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO  QCDN1LOMC  QCDN2LOMC  EFTN1LOMC  EFTN2LOMC
Legend=1
LegendXPos=0.70
LegendYPos=0.93
XLabel=$q_{\mathrm{T}}$[GeV]
YLabel=$ \mathrm{d}\sigma/\mathrm{d}q_{\mathrm{T}}  $[pb/GeV]
LogX=1
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0.1
XMax=100
YMin= 0.006
YMax=5000 
RatioPlot1=1
RatioPlot1Reference=QCDN1LO
RatioPlot1DrawOnly=  QCDN1LO  QCDN1LOMC  EFTN1LO  EFTN1LOMC
RatioPlot1YLabel=$ \mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }} $
RatioPlot1YSize=3.0
RatioPlot1YMin=0.5
RatioPlot1YMax=1.5
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=QCDN2LO
RatioPlot2DrawOnly=  QCDN2LO  QCDN2LOMC  EFTN2LO  EFTN2LOMC
RatioPlot2YLabel=$ \mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}} $
RatioPlot2YMin=0.3
RatioPlot2YMax=2.1
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=5 
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D QCDN1LO
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= $|$NLO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      218.867      54.9026      79.5044      
0.125893      0.158489      168.281      42.2335      61.1731      
0.158489      0.199526      129.132      32.4198      46.9661      
0.199526      0.251189      98.9395      24.8498      36.0066      
0.251189      0.316228      75.7626      19.0375      27.5909      
0.316228      0.398107      57.8947      14.5543      21.0979      
0.398107      0.501187      44.2076      11.1192      16.1224      
0.501187      0.630957      33.6883      8.47856      12.2972      
0.630957      0.794328      25.6297      6.45416      9.36367      
0.794328      1.      19.4535      4.9022      7.11442      
1.      1.25893      14.7396      3.717      5.39625      
1.25893      1.58489      11.1443      2.81262      4.08484      
1.58489      1.99526      8.39927      2.12158      3.08245      
1.99526      2.51189      6.3162      1.59699      2.32137      
2.51189      3.16228      4.73347      1.19811      1.74248      
3.16228      3.98107      3.53734      0.896425      1.30447      
3.98107      5.01187      2.63239      0.667967      0.972627      
5.01187      6.30957      1.95159      0.495943      0.722654      
6.30957      7.94328      1.43938      0.366376      0.534276      
7.94328      10.      1.05699      0.269574      0.393488      
10.      12.5893      0.771367      0.197132      0.288033      
12.5893      15.8489      0.559722      0.143391      0.209757      
15.8489      19.9526      0.403116      0.103558      0.151693      
19.9526      25.1189      0.288139      0.0742535      0.108931      
25.1189      31.6228      0.204544      0.052905      0.0777508      
31.6228      39.8107      0.143869      0.0373662      0.0550246      
39.8107      50.1187      0.100293      0.0261767      0.0386379      
50.1187      63.0957      0.0692373      0.0181768      0.0269046      
63.0957      79.4328      0.0472502      0.0124871      0.018541      
79.4328      100.      0.0317867      0.00846839      0.0126217      
# END HISTO1D QCDN1LO
# BEGIN HISTO1D QCDN2LO
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= $|$N$^2$LO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      1312.37      477.651      799.064      
0.125893      0.158489      922.021      340.294      571.787      
0.158489      0.199526      645.082      241.546      407.571      
0.199526      0.251189      448.379      170.846      289.837      
0.251189      0.316228      306.373      119.093      203.089      
0.316228      0.398107      206.344      82.2383      141.165      
0.398107      0.501187      138.771      56.8566      98.2884      
0.501187      0.630957      91.1573      38.7204      67.5355      
0.630957      0.794328      59.263      26.2689      46.2773      
0.794328      1.      37.5029      17.5772      31.3511      
1.      1.25893      23.0743      11.6317      21.0603      
1.25893      1.58489      13.5792      7.56306      13.9455      
1.58489      1.99526      7.45849      4.82151      9.10478      
1.99526      2.51189      3.6156      2.99072      5.82729      
2.51189      3.16228      1.38105      0.942789      3.69138      
3.16228      3.98107      0.0380694      0      2.24734      
3.98107      5.01187      0.639561      0      0.561834      
5.01187      6.30957      0.938615      0.745065      0.266945      
6.30957      7.94328      1.01093      0.385249      0.094626      
7.94328      10.      0.956331      0.171039      0.0001488      
10.      12.5893      0.837172      0.0519375      0      
12.5893      15.8489      0.702489      0.0638268      0.0125607      
15.8489      19.9526      0.56431      0.0652103      0.0401273      
19.9526      25.1189      0.442741      0.0596786      0.0498312      
25.1189      31.6228      0.337239      0.050193      0.0481342      
31.6228      39.8107      0.251171      0.0401048      0.0416531      
39.8107      50.1187      0.18291      0.0307241      0.0335381      
50.1187      63.0957      0.130469      0.0227664      0.0256899      
63.0957      79.4328      0.0907622      0.0162482      0.0186881      
79.4328      100.      0.0618083      0.0112962      0.0131649      
# END HISTO1D QCDN2LO
# BEGIN HISTO1D EFTN1LO
PlotOrder=3
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      218.918      54.9183      79.5296      
0.125893      0.158489      168.203      42.2114      61.139      
0.158489      0.199526      129.089      32.4085      46.9493      
0.199526      0.251189      98.9492      24.8523      36.0102      
0.251189      0.316228      75.7464      19.0333      27.5848      
0.316228      0.398107      57.9025      14.5568      21.1019      
0.398107      0.501187      44.1944      11.1164      16.1188      
0.501187      0.630957      33.6757      8.47552      12.2928      
0.630957      0.794328      25.6143      6.45068      9.35884      
0.794328      1.      19.4444      4.90023      7.11172      
1.      1.25893      14.729      3.71468      5.39306      
1.25893      1.58489      11.1307      2.80951      4.08051      
1.58489      1.99526      8.38947      2.11954      3.07975      
1.99526      2.51189      6.305      1.59454      2.31803      
2.51189      3.16228      4.72308      1.19584      1.73936      
3.16228      3.98107      3.52517      0.893692      1.30068      
3.98107      5.01187      2.62022      0.665245      0.968863      
5.01187      6.30957      1.9384      0.492964      0.718518      
6.30957      7.94328      1.4262      0.363409      0.530168      
7.94328      10.      1.0427      0.266293      0.3889      
10.      12.5893      0.756617      0.193753      0.283316      
12.5893      15.8489      0.544104      0.139787      0.204711      
15.8489      19.9526      0.387003      0.0998236      0.146456      
19.9526      25.1189      0.271509      0.0703858      0.103504      
25.1189      31.6228      0.187151      0.0488344      0.0720253      
31.6228      39.8107      0.126009      0.0331708      0.0491167      
39.8107      50.1187      0.0821001      0.0218845      0.0325846      
50.1187      63.0957      0.0509226      0.0138376      0.0207752      
63.0957      79.4328      0.029097      0.00817498      0.0124452      
79.4328      100.      0.0140951      0.00425631      0.00666284      
# END HISTO1D EFTN1LO
# BEGIN HISTO1D EFTN2LO
PlotOrder=4
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      1323.12      481.811      806.55      
0.125893      0.158489      927.414      342.15      574.952      
0.158489      0.199526      645.68      241.801      408.075      
0.199526      0.251189      446.1      169.977      288.26      
0.251189      0.316228      305.51      118.786      202.566      
0.316228      0.398107      207.097      82.4691      141.533      
0.398107      0.501187      138.697      56.8357      98.2625      
0.501187      0.630957      91.544      38.8444      67.7388      
0.630957      0.794328      59.3432      26.2959      46.326      
0.794328      1.      37.5962      17.605      31.3965      
1.      1.25893      23.1031      11.6338      21.0585      
1.25893      1.58489      13.6      7.56841      13.9551      
1.58489      1.99526      7.49516      4.82984      9.11692      
1.99526      2.51189      3.67684      3.0079      5.85476      
2.51189      3.16228      1.37483      0.935855      3.68099      
3.16228      3.98107      0.0603506      0      2.25256      
3.98107      5.01187      0.625756      0      0.562467      
5.01187      6.30957      0.924272      0.745574      0.268      
6.30957      7.94328      0.994093      0.385805      0.09599      
7.94328      10.      0.937996      0.172012      0.00180374      
10.      12.5893      0.820743      0.0513434      0      
12.5893      15.8489      0.681688      0.0618768      0.011434      
15.8489      19.9526      0.543508      0.0634486      0.0394534      
19.9526      25.1189      0.418158      0.0568975      0.0476184      
25.1189      31.6228      0.310905      0.0469878      0.0453004      
31.6228      39.8107      0.223018      0.0364607      0.0382049      
39.8107      50.1187      0.153516      0.0267689      0.0296493      
50.1187      63.0957      0.100296      0.0185697      0.0214298      
63.0957      79.4328      0.0608203      0.0120501      0.0144015      
79.4328      100.      0.0325262      0.00713641      0.00885995      
# END HISTO1D EFTN2LO
# BEGIN HISTO1D QCDN1LOMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|$NLO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      218.867      0.0401686      0.0401686      
0.125893      0.158489      168.281      0.0311425      0.0311425      
0.158489      0.199526      129.132      0.021289      0.021289      
0.199526      0.251189      98.9395      0.0147104      0.0147104      
0.251189      0.316228      75.7626      0.0118597      0.0118597      
0.316228      0.398107      57.8947      0.00832907      0.00832907      
0.398107      0.501187      44.2076      0.00637488      0.00637488      
0.501187      0.630957      33.6883      0.00495184      0.00495184      
0.630957      0.794328      25.6297      0.00382563      0.00382563      
0.794328      1.      19.4535      0.00296483      0.00296483      
1.      1.25893      14.7396      0.00229613      0.00229613      
1.25893      1.58489      11.1443      0.00177289      0.00177289      
1.58489      1.99526      8.39927      0.00136853      0.00136853      
1.99526      2.51189      6.3162      0.00106377      0.00106377      
2.51189      3.16228      4.73347      0.000818073      0.000818073      
3.16228      3.98107      3.53734      0.000633391      0.000633391      
3.98107      5.01187      2.63239      0.000488562      0.000488562      
5.01187      6.30957      1.95159      0.000377871      0.000377871      
6.30957      7.94328      1.43938      0.000288708      0.000288708      
7.94328      10.      1.05699      0.000222885      0.000222885      
10.      12.5893      0.771367      0.000169071      0.000169071      
12.5893      15.8489      0.559722      0.000129555      0.000129555      
15.8489      19.9526      0.403116      0.000098835      0.000098835      
19.9526      25.1189      0.288139      0.0000752073      0.0000752073      
25.1189      31.6228      0.204544      0.000056644      0.000056644      
31.6228      39.8107      0.143869      0.0000418045      0.0000418045      
39.8107      50.1187      0.100293      0.0000312124      0.0000312124      
50.1187      63.0957      0.0692373      0.0000233582      0.0000233582      
63.0957      79.4328      0.0472502      0.0000173911      0.0000173911      
79.4328      100.      0.0317867      0.0000130148      0.0000130148      
# END HISTO1D QCDN1LOMC
# BEGIN HISTO1D QCDN2LOMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $|$N$^2$LO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      1312.37      5.05717      5.05717      
0.125893      0.158489      922.021      1.92889      1.92889      
0.158489      0.199526      645.082      1.25298      1.25298      
0.199526      0.251189      448.379      2.65442      2.65442      
0.251189      0.316228      306.373      0.825761      0.825761      
0.316228      0.398107      206.344      0.356595      0.356595      
0.398107      0.501187      138.771      0.272466      0.272466      
0.501187      0.630957      91.1573      0.167208      0.167208      
0.630957      0.794328      59.263      0.130337      0.130337      
0.794328      1.      37.5029      0.0739062      0.0739062      
1.      1.25893      23.0743      0.0600898      0.0600898      
1.25893      1.58489      13.5792      0.0410185      0.0410185      
1.58489      1.99526      7.45849      0.0239947      0.0239947      
1.99526      2.51189      3.6156      0.0156408      0.0156408      
2.51189      3.16228      1.38105      0.0404565      0.0404565      
3.16228      3.98107      0.0380694      0.00714329      0.00714329      
3.98107      5.01187      0.639561      0.0051977      0.0051977      
5.01187      6.30957      0.938615      0.00361355      0.00361355      
6.30957      7.94328      1.01093      0.00244687      0.00244687      
7.94328      10.      0.956331      0.00164508      0.00164508      
10.      12.5893      0.837172      0.00121695      0.00121695      
12.5893      15.8489      0.702489      0.00080116      0.00080116      
15.8489      19.9526      0.56431      0.0010198      0.0010198      
19.9526      25.1189      0.442741      0.000683479      0.000683479      
25.1189      31.6228      0.337239      0.000496293      0.000496293      
31.6228      39.8107      0.251171      0.000199501      0.000199501      
39.8107      50.1187      0.18291      0.000133137      0.000133137      
50.1187      63.0957      0.130469      0.000100533      0.000100533      
63.0957      79.4328      0.0907622      0.0000817617      0.0000817617      
79.4328      100.      0.0618083      0.0000541321      0.0000541321      
# END HISTO1D QCDN2LOMC
# BEGIN HISTO1D EFTN1LOMC
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=0.6
ErrorBarsStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      218.918      0.0253877      0.0253877      
0.125893      0.158489      168.203      0.0195045      0.0195045      
0.158489      0.199526      129.089      0.0149677      0.0149677      
0.199526      0.251189      98.9492      0.0114723      0.0114723      
0.251189      0.316228      75.7464      0.00878173      0.00878173      
0.316228      0.398107      57.9025      0.00671284      0.00671284      
0.398107      0.501187      44.1944      0.00512367      0.00512367      
0.501187      0.630957      33.6757      0.00390439      0.00390439      
0.630957      0.794328      25.6143      0.00297005      0.00297005      
0.794328      1.      19.4444      0.00225501      0.00225501      
1.      1.25893      14.729      0.00170858      0.00170858      
1.25893      1.58489      11.1307      0.00129163      0.00129163      
1.58489      1.99526      8.38947      0.00097401      0.00097401      
1.99526      2.51189      6.305      0.000732495      0.000732495      
2.51189      3.16228      4.72308      0.000549206      0.000549206      
3.16228      3.98107      3.52517      0.000410406      0.000410406      
3.98107      5.01187      2.62022      0.000305543      0.000305543      
5.01187      6.30957      1.9384      0.000226527      0.000226527      
6.30957      7.94328      1.4262      0.000167159      0.000167159      
7.94328      10.      1.0427      0.0001227      0.0001227      
10.      12.5893      0.756617      0.0000895287      0.0000895287      
12.5893      15.8489      0.544104      0.0000648839      0.0000648839      
15.8489      19.9526      0.387003      0.0000466655      0.0000466655      
19.9526      25.1189      0.271509      0.0000332777      0.0000332777      
25.1189      31.6228      0.187151      0.0000235122      0.0000235122      
31.6228      39.8107      0.126009      0.0000164569      0.0000164569      
39.8107      50.1187      0.0821001      0.0000114263      0.0000114263      
50.1187      63.0957      0.0509226      0.00000790783      0.00000790783      
63.0957      79.4328      0.029097      0.00000551921      0.00000551921      
79.4328      100.      0.0140951      0.00000397027      0.00000397027      
# END HISTO1D EFTN1LOMC
# BEGIN HISTO1D EFTN2LOMC
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=black!40!red
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      1323.12      0.165024      0.165024      
0.125893      0.158489      927.414      0.116242      0.116242      
0.158489      0.199526      645.68      0.0814144      0.0814144      
0.199526      0.251189      446.1      0.056662      0.056662      
0.251189      0.316228      305.51      0.0391592      0.0391592      
0.316228      0.398107      207.097      0.0268522      0.0268522      
0.398107      0.501187      138.697      0.0182531      0.0182531      
0.501187      0.630957      91.544      0.0122877      0.0122877      
0.630957      0.794328      59.3432      0.00818326      0.00818326      
0.794328      1.      37.5962      0.00538661      0.00538661      
1.      1.25893      23.1031      0.00350328      0.00350328      
1.25893      1.58489      13.6      0.00225364      0.00225364      
1.58489      1.99526      7.49516      0.00144052      0.00144052      
1.99526      2.51189      3.67684      0.000925494      0.000925494      
2.51189      3.16228      1.37483      0.000610929      0.000610929      
3.16228      3.98107      0.0603506      0.000426423      0.000426423      
3.98107      5.01187      0.625756      0.000319937      0.000319937      
5.01187      6.30957      0.924272      0.000254599      0.000254599      
6.30957      7.94328      0.994093      0.000208543      0.000208543      
7.94328      10.      0.937996      0.000171682      0.000171682      
10.      12.5893      0.820743      0.000140253      0.000140253      
12.5893      15.8489      0.681688      0.000113093      0.000113093      
15.8489      19.9526      0.543508      0.0000898692      0.0000898692      
19.9526      25.1189      0.418158      0.0000703845      0.0000703845      
25.1189      31.6228      0.310905      0.0000543761      0.0000543761      
31.6228      39.8107      0.223018      0.0000414916      0.0000414916      
39.8107      50.1187      0.153516      0.0000313218      0.0000313218      
50.1187      63.0957      0.100296      0.000023441      0.000023441      
63.0957      79.4328      0.0608203      0.0000174383      0.0000174383      
79.4328      100.      0.0325262      0.0000129376      0.0000129376      
# END HISTO1D EFTN2LOMC


==> Diags_FO_Mtt_Slice/Diag_pptt_qT_tt_Mtt_le_360_FixedOrder_wt.dat <==
# BEGIN PLOT
ColorForZeros=white
Title=$pp \to t\bar{t}+X$ (13 TeV LHC),   $M_{t\bar{t}}\le 360$ GeV 
LegendOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO
DrawOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO  QCDN1LOMC  QCDN2LOMC  EFTN1LOMC  EFTN2LOMC  
Legend=1
LegendXPos=0.70
LegendYPos=0.93
XLabel=$q_{\mathrm{T}}$[GeV]
YLabel=$ q_{\mathrm{T}}\mathrm{d}\sigma/\mathrm{d}q_{\mathrm{T}}  $[pb]
LogX=1
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0.1
XMax=100
YMin= 0.006
YMax=5000 
RatioPlot1=1
RatioPlot1Reference=MyUnityLine
RatioPlot1DrawOnly=MyUnityLine  QCDmEFTN1LO  QCDmEFTN1LOMC   
RatioPlot1YLabel= 
RatioPlot1YSize=3.0
RatioPlot1YMin=-0.59
RatioPlot1LogY=0
RatioPlot1YMax=1.9
RatioPlot1YMajorTickMarks=10
RatioPlot1YMinorTickMarks=4
RatioPlot1ZeroLine=1
RatioPlot2=1
RatioPlot2Reference=MyUnityLine
RatioPlot2DrawOnly=MyUnityLine  QCDmEFTN2LO  QCDmEFTN2LOMC   
RatioPlot2YLabel= 
RatioPlot2YMin=-0.99
RatioPlot2YMax=2.9
RatioPlot2LogY=0
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=10 
RatioPlot2YMinorTickMarks=4
RatioPlot2ZeroLine=1
# END PLOT
# BEGIN HISTO1D QCDN1LO
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= $|$NLO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      24.5962      6.16999      8.93477      
0.125893      0.158489      23.8074      5.97499      8.65449      
0.158489      0.199526      22.9989      5.77418      8.36503      
0.199526      0.251189      22.1833      5.57164      8.07316      
0.251189      0.316228      21.3846      5.37353      7.78784      
0.316228      0.398107      20.5717      5.17163      7.49685      
0.398107      0.501187      19.7751      4.97393      7.21203      
0.501187      0.630957      18.9709      4.77458      6.92504      
0.630957      0.794328      18.1692      4.57549      6.63814      
0.794328      1.      17.361      4.37498      6.34932      
1.      1.25893      16.5596      4.17602      6.06269      
1.25893      1.58489      15.7609      3.97783      5.77715      
1.58489      1.99526      14.9545      3.77742      5.4883      
1.99526      2.51189      14.156      3.57928      5.20287      
2.51189      3.16228      13.3551      3.38044      4.91638      
3.16228      3.98107      12.5636      3.18392      4.63328      
3.98107      5.01187      11.7692      2.98649      4.3487      
5.01187      6.30957      10.984      2.79137      4.06747      
6.30957      7.94328      10.1975      2.59574      3.78539      
7.94328      10.      9.42675      2.40427      3.5095      
10.      12.5893      8.65912      2.21303      3.23356      
12.5893      15.8489      7.9093      2.02633      2.96426      
15.8489      19.9526      7.1705      1.84217      2.69849      
19.9526      25.1189      6.45149      1.66266      2.43924      
25.1189      31.6228      5.76467      1.49114      2.19151      
31.6228      39.8107      5.1037      1.32567      1.95224      
39.8107      50.1187      4.47825      1.16894      1.7255      
50.1187      63.0957      3.89111      1.02165      1.51229      
63.0957      79.4328      3.34221      0.883393      1.31176      
79.4328      100.      2.82976      0.75401      1.1239      
# END HISTO1D QCDN1LO
# BEGIN HISTO1D QCDN2LO
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= $|$N$^2$LO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      147.226      53.5963      89.6673      
0.125893      0.158489      130.177      48.059      80.7592      
0.158489      0.199526      114.692      42.9581      72.491      
0.199526      0.251189      100.293      38.2293      64.861      
0.251189      0.316228      86.2649      33.5473      57.2141      
0.316228      0.398107      73.1534      29.1691      50.0763      
0.398107      0.501187      61.9051      25.3797      43.881      
0.501187      0.630957      51.1707      21.7533      37.9492      
0.630957      0.794328      41.876      18.5792      32.7372      
0.794328      1.      33.341      15.6459      27.9137      
1.      1.25893      25.8002      13.0288      23.5978      
1.25893      1.58489      19.1041      10.6643      19.6717      
1.58489      1.99526      13.1902      8.55603      16.1651      
1.99526      2.51189      8.02373      6.67767      13.02      
2.51189      3.16228      3.83664      2.55929      10.3845      
3.16228      3.98107      0.0734739      0      7.95053      
3.98107      5.01187      2.91768      0      2.49312      
5.01187      6.30957      5.32973      4.16902      1.48729      
6.30957      7.94328      7.20226      2.70874      0.65754      
7.94328      10.      8.56475      1.50664      0      
10.      12.5893      9.42797      0.567504      0      
12.5893      15.8489      9.95053      0.909691      0.190024      
15.8489      19.9526      10.0573      1.16642      0.72428      
19.9526      25.1189      9.92719      1.34085      1.12312      
25.1189      31.6228      9.51539      1.41828      1.3625      
31.6228      39.8107      8.91715      1.42516      1.48161      
39.8107      50.1187      8.17273      1.37389      1.50081      
50.1187      63.0957      7.33538      1.28062      1.44561      
63.0957      79.4328      6.42122      1.14991      1.32284      
79.4328      100.      5.50219      1.00578      1.17223      
# END HISTO1D QCDN2LO
# BEGIN HISTO1D EFTN1LO
PlotOrder=3
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      24.6019      6.17173      8.93757      
0.125893      0.158489      23.7964      5.97188      8.64969      
0.158489      0.199526      22.9909      5.77204      8.36184      
0.199526      0.251189      22.1855      5.5722      8.07398      
0.251189      0.316228      21.38      5.37235      7.78611      
0.316228      0.398107      20.5746      5.17252      7.49826      
0.398107      0.501187      19.7691      4.97268      7.2104      
0.501187      0.630957      18.9637      4.77284      6.92254      
0.630957      0.794328      18.1582      4.573      6.63468      
0.794328      1.      17.3527      4.37316      6.34682      
1.      1.25893      16.5473      4.17332      6.05897      
1.25893      1.58489      15.7418      3.97347      5.77109      
1.58489      1.99526      14.9364      3.77364      5.48324      
1.99526      2.51189      14.1309      3.5738      5.19538      
2.51189      3.16228      13.3254      3.37395      4.90751      
3.16228      3.98107      12.52      3.17412      4.61966      
3.98107      5.01187      11.7145      2.97428      4.3318      
5.01187      6.30957      10.9091      2.77444      4.04394      
6.30957      7.94328      10.1036      2.5746      3.75608      
7.94328      10.      9.29815      2.37475      3.46822      
10.      12.5893      8.4927      2.17492      3.18036      
12.5893      15.8489      7.68723      1.97507      2.8925      
15.8489      19.9526      6.88177      1.77523      2.60464      
19.9526      25.1189      6.07631      1.57539      2.31678      
25.1189      31.6228      5.27085      1.37555      2.02892      
31.6228      39.8107      4.4654      1.17571      1.74106      
39.8107      50.1187      3.65994      0.975874      1.4532      
50.1187      63.0957      2.85448      0.776033      1.16534      
63.0957      79.4328      2.04902      0.576192      0.87748      
79.4328      100.      1.24356      0.376351      0.58962      
# END HISTO1D EFTN1LO
# BEGIN HISTO1D EFTN2LO
PlotOrder=4
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      148.437      54.0656      90.5119      
0.125893      0.158489      130.967      48.3307      81.2215      
0.158489      0.199526      114.775      42.9954      72.5675      
0.199526      0.251189      99.8145      38.0458      64.5275      
0.251189      0.316228      86.0414      33.4679      57.0796      
0.316228      0.398107      73.4115      29.2482      50.2021      
0.398107      0.501187      61.8797      25.3725      43.8729      
0.501187      0.630957      51.4014      21.8271      38.0701      
0.630957      0.794328      41.9322      18.5981      32.7718      
0.794328      1.      33.4273      15.6718      27.956      
1.      1.25893      25.8423      13.0342      23.601      
1.25893      1.58489      19.1322      10.6715      19.6845      
1.58489      1.99526      13.2527      8.56984      16.1849      
1.99526      2.51189      8.159      6.7154      13.0802      
2.51189      3.16228      3.80656      2.51879      10.3483      
3.16228      3.98107      0.150728      0      7.96754      
3.98107      5.01187      2.85312      0      2.4969      
5.01187      6.30957      5.24961      4.17122      1.49286      
6.30957      7.94328      7.08338      2.71188      0.666793      
7.94328      10.      8.39905      1.51584      0.00486306      
10.      12.5893      9.24126      0.561173      0      
12.5893      15.8489      9.65458      0.881974      0.174046      
15.8489      19.9526      9.68371      1.13457      0.711739      
19.9526      25.1189      9.37323      1.27842      1.07383      
25.1189      31.6228      8.76776      1.32736      1.28225      
31.6228      39.8107      7.91198      1.29525      1.35893      
39.8107      50.1187      6.85047      1.19592      1.32578      
50.1187      63.0957      5.62785      1.04322      1.20474      
63.0957      79.4328      4.28877      0.850999      1.01773      
79.4328      100.      2.87785      0.633104      0.786677      
# END HISTO1D EFTN2LO
# BEGIN HISTO1D QCDmEFTN1LO
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO-N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      -0.00570696      0.00280001      0.00173977      
0.125893      0.158489      0.0110266      0.00311433      0.00479983      
0.158489      0.199526      0.00799219      0.00213885      0.00319132      
0.199526      0.251189      -0.00219751      0.000818196      0.000560427      
0.251189      0.316228      0.0046113      0.00117746      0.00173267      
0.316228      0.398107      -0.00282675      0.00140717      0.000888934      
0.398107      0.501187      0.00597073      0.00124857      0.00162864      
0.501187      0.630957      0.00728969      0.00174148      0.00250228      
0.630957      0.794328      0.0110408      0.00249241      0.00346306      
0.794328      1.      0.00828109      0.00182314      0.00250355      
1.      1.25893      0.0122603      0.00269602      0.00372265      
1.25893      1.58489      0.0191256      0.00435559      0.00605598      
1.58489      1.99526      0.018109      0.00378206      0.00506027      
1.99526      2.51189      0.0251288      0.00548264      0.00749055      
2.51189      3.16228      0.0296362      0.00648671      0.00886736      
3.16228      3.98107      0.0436381      0.00980379      0.0136211      
3.98107      5.01187      0.0546401      0.0122164      0.0168985      
5.01187      6.30957      0.0749448      0.0169323      0.0235307      
6.30957      7.94328      0.0939348      0.0211439      0.029311      
7.94328      10.      0.128606      0.0295174      0.0412792      
10.      12.5893      0.166419      0.0381118      0.0531944      
12.5893      15.8489      0.222076      0.0512579      0.0717613      
15.8489      19.9526      0.288729      0.0669373      0.0938504      
19.9526      25.1189      0.37517      0.0872658      0.122457      
25.1189      31.6228      0.493816      0.115586      0.162587      
31.6228      39.8107      0.638299      0.149958      0.211181      
39.8107      50.1187      0.818306      0.19307      0.272296      
50.1187      63.0957      1.03663      0.245613      0.346949      
63.0957      79.4328      1.29319      0.307201      0.434284      
79.4328      100.      1.5862      0.377659      0.534284      
# END HISTO1D QCDmEFTN1LO
# BEGIN HISTO1D QCDmEFTN2LO
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}}-\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      1.21076      0.46933      0.844623      
0.125893      0.158489      0.790444      0.271649      0.46235      
0.158489      0.199526      0.0827227      0.0373704      0.0764967      
0.199526      0.251189      -0.478914      0.333521      0.183456      
0.251189      0.316228      -0.223501      0.134492      0.0793307      
0.316228      0.398107      0.258079      0.0790743      0.125788      
0.398107      0.501187      -0.0254224      0.0080885      0.00718402      
0.501187      0.630957      0.230783      0.073818      0.120902      
0.630957      0.794328      0.056203      0.0189929      0.0345506      
0.794328      1.      0.0862991      0.0258552      0.042294      
1.      1.25893      0.0420912      0.0054526      0.00312943      
1.25893      1.58489      0.0280526      0.00712785      0.0128627      
1.58489      1.99526      0.0624588      0.0138068      0.0198399      
1.99526      2.51189      0.135275      0.0377298      0.0601451      
2.51189      3.16228      -0.0300802      0.0361214      0.0196591      
3.16228      3.98107      0.0772543      0.0128503      0.0170063      
3.98107      5.01187      0.0645538      0.00377984      0      
5.01187      6.30957      0.0801186      0.00556495      0.00220427      
6.30957      7.94328      0.118874      0.00925264      0.00314209      
7.94328      10.      0.165703      0.0151611      0.00920086      
10.      12.5893      0.186715      0.00938685      0      
12.5893      15.8489      0.295947      0.0277173      0.015978      
15.8489      19.9526      0.373542      0.0318479      0.0125405      
19.9526      25.1189      0.553961      0.062428      0.0492873      
25.1189      31.6228      0.747626      0.0909144      0.0802458      
31.6228      39.8107      1.00518      0.129916      0.122676      
39.8107      50.1187      1.32226      0.177971      0.175026      
50.1187      63.0957      1.70753      0.237404      0.240864      
63.0957      79.4328      2.13245      0.298907      0.305112      
79.4328      100.      2.62434      0.372679      0.385555      
# END HISTO1D QCDmEFTN2LO
# BEGIN HISTO1D QCDmEFTN1LOMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLO-N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      -0.00570696      0.00735861      0.00735861      
0.125893      0.158489      0.0110266      0.00714932      0.00714932      
0.158489      0.199526      0.00799219      0.00647985      0.00647985      
0.199526      0.251189      -0.00219751      0.00587684      0.00587684      
0.251189      0.316228      0.0046113      0.0058329      0.0058329      
0.316228      0.398107      -0.00282675      0.00536237      0.00536237      
0.398107      0.501187      0.00597073      0.00516024      0.00516024      
0.501187      0.630957      0.00728969      0.00500283      0.00500283      
0.630957      0.794328      0.0110408      0.00483104      0.00483104      
0.794328      1.      0.00828109      0.00467344      0.00467344      
1.      1.25893      0.0122603      0.00451263      0.00451263      
1.25893      1.58489      0.0191256      0.00434592      0.00434592      
1.58489      1.99526      0.018109      0.00418272      0.00418272      
1.99526      2.51189      0.0251288      0.00403467      0.00403467      
2.51189      3.16228      0.0296362      0.00386568      0.00386568      
3.16228      3.98107      0.0436381      0.00371394      0.00371394      
3.98107      5.01187      0.0546401      0.00355647      0.00355647      
5.01187      6.30957      0.0749448      0.00340793      0.00340793      
6.30957      7.94328      0.0939348      0.00323388      0.00323388      
7.94328      10.      0.128606      0.00308564      0.00308564      
10.      12.5893      0.166419      0.0029036      0.0029036      
12.5893      15.8489      0.222076      0.00274875      0.00274875      
15.8489      19.9526      0.288729      0.00258794      0.00258794      
19.9526      25.1189      0.37517      0.00242739      0.00242739      
25.1189      31.6228      0.493816      0.00225831      0.00225831      
31.6228      39.8107      0.638299      0.00206406      0.00206406      
39.8107      50.1187      0.818306      0.00189803      0.00189803      
50.1187      63.0957      1.03663      0.0017518      0.0017518      
63.0957      79.4328      1.29319      0.00161751      0.00161751      
79.4328      100.      1.5862      0.00151147      0.00151147      
# END HISTO1D QCDmEFTN1LOMC
# BEGIN HISTO1D QCDmEFTN2LOMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}}-\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      1.21076      0.610824      0.610824      
0.125893      0.158489      0.790444      0.281752      0.281752      
0.158489      0.199526      0.0827227      0.239895      0.239895      
0.199526      0.251189      -0.478914      0.596125      0.596125      
0.251189      0.316228      -0.223501      0.236488      0.236488      
0.316228      0.398107      0.258079      0.136514      0.136514      
0.398107      0.501187      -0.0254224      0.128939      0.128939      
0.501187      0.630957      0.230783      0.100485      0.100485      
0.630957      0.794328      0.056203      0.0959038      0.0959038      
0.794328      1.      0.0862991      0.0707933      0.0707933      
1.      1.25893      0.0420912      0.069891      0.069891      
1.25893      1.58489      0.0280526      0.0611792      0.0611792      
1.58489      1.99526      0.0624588      0.0451831      0.0451831      
1.99526      2.51189      0.135275      0.0366742      0.0366742      
2.51189      3.16228      -0.0300802      0.128356      0.128356      
3.16228      3.98107      0.0772543      0.0268401      0.0268401      
3.98107      5.01187      0.0645538      0.0244297      0.0244297      
5.01187      6.30957      0.0801186      0.0221307      0.0221307      
6.30957      7.94328      0.118874      0.0190881      0.0190881      
7.94328      10.      0.165703      0.0160832      0.0160832      
10.      12.5893      0.186715      0.0151359      0.0151359      
12.5893      15.8489      0.295947      0.0129608      0.0129608      
15.8489      19.9526      0.373542      0.0194256      0.0194256      
19.9526      25.1189      0.553961      0.0180673      0.0180673      
25.1189      31.6228      0.747626      0.0144651      0.0144651      
31.6228      39.8107      1.00518      0.00863907      0.00863907      
39.8107      50.1187      1.32226      0.00731251      0.00731251      
50.1187      63.0957      1.70753      0.00709511      0.00709511      
63.0957      79.4328      2.13245      0.00704928      0.00704928      
79.4328      100.      2.62434      0.00585875      0.00585875      
# END HISTO1D QCDmEFTN2LOMC
# BEGIN HISTO1D MyUnityLine
PlotOrder=5
LineColor=White
LineStyle=solid
LineOpacity=0
Title= MyUnityLine
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      1      0      0      
0.125893      0.158489      1      0      0      
0.158489      0.199526      1      0      0      
0.199526      0.251189      1      0      0      
0.251189      0.316228      1      0      0      
0.316228      0.398107      1      0      0      
0.398107      0.501187      1      0      0      
0.501187      0.630957      1      0      0      
0.630957      0.794328      1      0      0      
0.794328      1.      1      0      0      
1.      1.25893      1      0      0      
1.25893      1.58489      1      0      0      
1.58489      1.99526      1      0      0      
1.99526      2.51189      1      0      0      
2.51189      3.16228      1      0      0      
3.16228      3.98107      1      0      0      
3.98107      5.01187      1      0      0      
5.01187      6.30957      1      0      0      
6.30957      7.94328      1      0      0      
7.94328      10.      1      0      0      
10.      12.5893      1      0      0      
12.5893      15.8489      1      0      0      
15.8489      19.9526      1      0      0      
19.9526      25.1189      1      0      0      
25.1189      31.6228      1      0      0      
31.6228      39.8107      1      0      0      
39.8107      50.1187      1      0      0      
50.1187      63.0957      1      0      0      
63.0957      79.4328      1      0      0      
79.4328      100.      1      0      0      
# END HISTO1D MyUnityLine
# BEGIN HISTO1D QCDN1LOMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|$NLO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      24.5962      0.0044881      0.0044881      
0.125893      0.158489      23.8074      0.0043735      0.0043735      
0.158489      0.199526      22.9989      0.00379867      0.00379867      
0.199526      0.251189      22.1833      0.00329023      0.00329023      
0.251189      0.316228      21.3846      0.00334082      0.00334082      
0.316228      0.398107      20.5717      0.00296474      0.00296474      
0.398107      0.501187      19.7751      0.00285699      0.00285699      
0.501187      0.630957      18.9709      0.00279386      0.00279386      
0.630957      0.794328      18.1692      0.00271627      0.00271627      
0.794328      1.      17.361      0.00265274      0.00265274      
1.      1.25893      16.5596      0.00258589      0.00258589      
1.25893      1.58489      15.7609      0.00251298      0.00251298      
1.58489      1.99526      14.9545      0.00244342      0.00244342      
1.99526      2.51189      14.156      0.0023888      0.0023888      
2.51189      3.16228      13.3551      0.00231301      0.00231301      
3.16228      3.98107      12.5636      0.00225419      0.00225419      
3.98107      5.01187      11.7692      0.0021893      0.0021893      
5.01187      6.30957      10.984      0.00213291      0.00213291      
6.30957      7.94328      10.1975      0.00205052      0.00205052      
7.94328      10.      9.42675      0.00199329      0.00199329      
10.      12.5893      8.65912      0.00190144      0.00190144      
12.5893      15.8489      7.9093      0.00183574      0.00183574      
15.8489      19.9526      7.1705      0.00176269      0.00176269      
19.9526      25.1189      6.45149      0.001688      0.001688      
25.1189      31.6228      5.76467      0.00160215      0.00160215      
31.6228      39.8107      5.1037      0.00148735      0.00148735      
39.8107      50.1187      4.47825      0.00139524      0.00139524      
50.1187      63.0957      3.89111      0.00131455      0.00131455      
63.0957      79.4328      3.34221      0.00123318      0.00123318      
79.4328      100.      2.82976      0.00116175      0.00116175      
# END HISTO1D QCDN1LOMC
# BEGIN HISTO1D QCDN2LOMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $|$N$^2$LO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      147.226      0.592424      0.592424      
0.125893      0.158489      130.177      0.26545      0.26545      
0.158489      0.199526      114.692      0.225534      0.225534      
0.199526      0.251189      100.293      0.583556      0.583556      
0.251189      0.316228      86.2649      0.225565      0.225565      
0.316228      0.398107      73.1534      0.127097      0.127097      
0.398107      0.501187      61.9051      0.120892      0.120892      
0.501187      0.630957      51.1707      0.0936761      0.0936761      
0.630957      0.794328      41.876      0.0902047      0.0902047      
0.794328      1.      33.341      0.0660789      0.0660789      
1.      1.25893      25.8002      0.0660374      0.0660374      
1.25893      1.58489      19.1041      0.058062      0.058062      
1.58489      1.99526      13.1902      0.0426743      0.0426743      
1.99526      2.51189      8.02373      0.0346391      0.0346391      
2.51189      3.16228      3.83664      0.126653      0.126653      
3.16228      3.98107      0.0734739      0.0253274      0.0253274      
3.98107      5.01187      2.91768      0.0229866      0.0229866      
5.01187      6.30957      5.32973      0.0206769      0.0206769      
6.30957      7.94328      7.20226      0.0175871      0.0175871      
7.94328      10.      8.56475      0.0145296      0.0145296      
10.      12.5893      9.42797      0.0135421      0.0135421      
12.5893      15.8489      9.95053      0.0113474      0.0113474      
15.8489      19.9526      10.0573      0.0178162      0.0178162      
19.9526      25.1189      9.92719      0.0164849      0.0164849      
25.1189      31.6228      9.51539      0.01293      0.01293      
31.6228      39.8107      8.91715      0.00716776      0.00716776      
39.8107      50.1187      8.17273      0.00591686      0.00591686      
50.1187      63.0957      7.33538      0.00578186      0.00578186      
63.0957      79.4328      6.42122      0.00581995      0.00581995      
79.4328      100.      5.50219      0.00470986      0.00470986      
# END HISTO1D QCDN2LOMC
# BEGIN HISTO1D EFTN1LOMC
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=0.6
ErrorBarsStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      24.6019      0.00287051      0.00287051      
0.125893      0.158489      23.7964      0.00277582      0.00277582      
0.158489      0.199526      22.9909      0.00268118      0.00268118      
0.199526      0.251189      22.1855      0.0025866      0.0025866      
0.251189      0.316228      21.38      0.00249208      0.00249208      
0.316228      0.398107      20.5746      0.00239763      0.00239763      
0.398107      0.501187      19.7691      0.00230326      0.00230326      
0.501187      0.630957      18.9637      0.00220896      0.00220896      
0.630957      0.794328      18.1582      0.00211477      0.00211477      
0.794328      1.      17.3527      0.00202069      0.00202069      
1.      1.25893      16.5473      0.00192674      0.00192674      
1.25893      1.58489      15.7418      0.00183293      0.00183293      
1.58489      1.99526      14.9364      0.0017393      0.0017393      
1.99526      2.51189      14.1309      0.00164587      0.00164587      
2.51189      3.16228      13.3254      0.00155267      0.00155267      
3.16228      3.98107      12.52      0.00145975      0.00145975      
3.98107      5.01187      11.7145      0.00136718      0.00136718      
5.01187      6.30957      10.9091      0.00127502      0.00127502      
6.30957      7.94328      10.1036      0.00118337      0.00118337      
7.94328      10.      9.29815      0.00109235      0.00109235      
10.      12.5893      8.4927      0.00100215      0.00100215      
12.5893      15.8489      7.68723      0.000913004      0.000913004      
15.8489      19.9526      6.88177      0.000825252      0.000825252      
19.9526      25.1189      6.07631      0.00073939      0.00073939      
25.1189      31.6228      5.27085      0.00065616      0.00065616      
31.6228      39.8107      4.4654      0.000576702      0.000576702      
39.8107      50.1187      3.65994      0.000502798      0.000502798      
50.1187      63.0957      2.85448      0.000437255      0.000437255      
63.0957      79.4328      2.04902      0.000384332      0.000384332      
79.4328      100.      1.24356      0.00034972      0.00034972      
# END HISTO1D EFTN1LOMC
# BEGIN HISTO1D EFTN2LOMC
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=black!40!red
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      148.437      0.0183996      0.0183996      
0.125893      0.158489      130.967      0.0163023      0.0163023      
0.158489      0.199526      114.775      0.0143605      0.0143605      
0.199526      0.251189      99.8145      0.012569      0.012569      
0.251189      0.316228      86.0414      0.0109228      0.0109228      
0.316228      0.398107      73.4115      0.00941707      0.00941707      
0.398107      0.501187      61.8797      0.00804728      0.00804728      
0.501187      0.630957      51.4014      0.00680918      0.00680918      
0.630957      0.794328      41.9322      0.00569916      0.00569916      
0.794328      1.      33.4273      0.00471443      0.00471443      
1.      1.25893      25.8423      0.00385358      0.00385358      
1.25893      1.58489      19.1322      0.0031172      0.0031172      
1.58489      1.99526      13.2527      0.00250883      0.00250883      
1.99526      2.51189      8.159      0.00203512      0.00203512      
2.51189      3.16228      3.80656      0.00170332      0.00170332      
3.16228      3.98107      0.150728      0.0015127      0.0015127      
3.98107      5.01187      2.85312      0.00144312      0.00144312      
5.01187      6.30957      5.24961      0.00145383      0.00145383      
6.30957      7.94328      7.08338      0.00150102      0.00150102      
7.94328      10.      8.39905      0.00155359      0.00155359      
10.      12.5893      9.24126      0.00159387      0.00159387      
12.5893      15.8489      9.65458      0.0016134      0.0016134      
15.8489      19.9526      9.68371      0.00160941      0.00160941      
19.9526      25.1189      9.37323      0.00158245      0.00158245      
25.1189      31.6228      8.76776      0.00153512      0.00153512      
31.6228      39.8107      7.91198      0.00147131      0.00147131      
39.8107      50.1187      6.85047      0.00139565      0.00139565      
50.1187      63.0957      5.62785      0.00131324      0.00131324      
63.0957      79.4328      4.28877      0.00122933      0.00122933      
79.4328      100.      2.87785      0.00114889      0.00114889      
# END HISTO1D EFTN2LOMC
# BEGIN SPECIAL RatioLegend1
Location=RatioPlot1
\rput[Bl]{0}(0.07,0.75){$\boldsymbol{ \mathrm{NLO} - \mathrm{NLO}_{\mathrm{s}} }$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend2
Location=RatioPlot2
\rput[Bl]{0}(0.07,0.75){$\boldsymbol{ \mathrm{N}^2\mathrm{LO} -\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} }$}
# END SPECIAL


==> Diags_Res_Mtt_Slice/Diag_pptt_dphi_Res_Mul_Mtt_360_400.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC),   $M_{t\bar{t}}\in [360,400]$[GeV]
LegendXPos=0.60
LegendYPos=0.9
LegendOnly=  NLL N2LLD N2LLR N2LL
DrawOnly=  NLL NLLMC N2LLD N2LLDMC N2LLR N2LLRMC N2LL N2LLMC  
Legend=1
LogX=0
LogY=0
XLabel=$\Delta\phi_{t\bar{t}}$
YLabel=$ \mathrm{d}\sigma/\mathrm{d}\Delta\phi_{t\bar{t}}  $[pb]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlot1DrawOnly=NLL NLLMC N2LLR N2LLRMC N2LLR  
RatioPlot1=1
RatioPlot1Reference=N2LLR
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LL$_{\mathrm{R}}$+N$^2$LO}}$
RatioPlot1YMin=0.31
RatioPlot1YMax=1.33
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=2
RatioPlot1YMinorTickMarks=4
RatioPlot2DrawOnly=N2LLD N2LLDMC N2LLR N2LLRMC N2LL N2LLMC N2LLR  
RatioPlot2=1
RatioPlot2Reference=N2LLR
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LL$_{\mathrm{R}}$+N$^2$LO}}$
RatioPlot2YMin=0.71
RatioPlot2YMax=1.49
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=10
RatioPlot2YMinorTickMarks=4
XMin=0
XMax=0.50
YMin=0
YMax=290
# END PLOT
# BEGIN HISTO1D NLL
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
ErrorTubes=1
Title= NLL+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      185.801      46.1233      39.7162
0.01      0.02      183.635      45.7642      39.6868
0.02      0.03      179.583      44.9992      39.5537
0.03      0.04      174.602      43.9447      39.348
0.04      0.05      169.261      42.703      39.075
0.05      0.06      163.872      41.3783      38.7461
0.06      0.07      158.572      40.0422      38.3625
0.07      0.08      153.469      38.7473      37.9291
0.08      0.09      148.599      37.5171      37.4496
0.09      0.1      143.955      36.3535      36.9253
0.1      0.11      139.676      35.2384      36.3468
0.11      0.12      136.135      34.1074      35.6641
0.12      0.13      133.173      32.9532      34.8954
0.13      0.14      130.602      31.7903      34.081
0.14      0.15      128.251      30.619      33.2385
0.15      0.16      126.01      29.4435      32.3828
0.16      0.17      123.862      28.2817      31.5378
0.17      0.18      121.735      27.1338      30.7047
0.18      0.19      119.598      26.0062      29.8888
0.19      0.2      117.45      24.9096      29.0999
0.2      0.21      115.255      23.8453      28.3367
0.21      0.22      113.043      22.8276      27.6136
0.22      0.23      110.756      21.8517      26.9222
0.23      0.24      108.463      20.939      26.2862
0.24      0.25      106.105      20.0852      25.6981
0.25      0.26      103.697      19.3002      25.1474
0.26      0.27      101.249      18.5948      24.5883
0.27      0.28      98.7746      17.9787      24.0607
0.28      0.29      96.2402      17.4538      23.6111
0.29      0.3      93.6706      17.0324      23.2889
0.3      0.31      91.0664      16.7119      23.1097
0.31      0.32      88.3507      16.4437      23.0038
0.32      0.33      85.5973      16.2167      22.9385
0.33      0.34      82.8139      16.0198      22.8861
0.34      0.35      80.0064      15.8396      22.8195
0.35      0.36      77.2512      15.6809      22.7436
0.36      0.37      74.5059      15.5226      22.6297
0.37      0.38      71.8293      15.366      22.4855
0.38      0.39      69.2253      15.2026      22.3041
0.39      0.4      66.7004      15.0269      22.0864
0.4      0.41      64.2474      14.8285      21.8243
0.41      0.42      61.883      14.609      21.5248
0.42      0.43      59.6082      14.367      21.1871
0.43      0.44      57.4518      14.1094      20.8224
0.44      0.45      55.3879      13.8304      20.4224
0.45      0.46      53.4153      13.5294      19.9861
0.46      0.47      51.5443      13.2107      19.5202
0.47      0.48      49.7848      12.8778      19.0306
0.48      0.49      48.1175      12.5267      18.512
0.49      0.5      46.5666      12.1648      17.9757
# END HISTO1D NLL
# BEGIN HISTO1D N2LLD
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
ErrorTubes=1
Title= N$^2$LL$_{\mathrm{D}}$+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      239.053      25.5212      22.1069
0.01      0.02      238.119      25.6653      22.226
0.02      0.03      233.924      25.6106      22.167
0.03      0.04      227.127      25.3036      21.8839
0.04      0.05      221.279      25.063      21.6573
0.05      0.06      213.902      24.5806      21.2233
0.06      0.07      208.122      24.2053      20.8832
0.07      0.08      199.843      23.4624      20.224
0.08      0.09      195.114      23.0665      19.8584
0.09      0.1      189.212      22.4753      19.3153
0.1      0.11      181.393      21.5938      18.5117
0.11      0.12      177.468      21.0659      18.
0.12      0.13      172.114      20.2718      17.2512
0.13      0.14      167.56      19.4921      16.521
0.14      0.15      164.863      18.8547      15.9432
0.15      0.16      160.295      17.966      15.1906
0.16      0.17      155.795      17.0608      14.482
0.17      0.18      151.829      16.1951      13.883
0.18      0.19      148.86      15.3998      13.4486
0.19      0.2      146.193      14.6199      13.1214
0.2      0.21      144.073      13.9382      12.9216
0.21      0.22      139.455      13.0515      12.6024
0.22      0.23      137.332      12.5057      12.5571
0.23      0.24      135.111      12.0135      12.5646
0.24      0.25      128.97      11.113      12.3928
0.25      0.26      130.492      11.2478      12.6737
0.26      0.27      126.738      10.8115      12.4365
0.27      0.28      124.319      10.6287      12.0506
0.28      0.29      120.985      10.4454      11.4377
0.29      0.3      120.338      10.7492      10.9032
0.3      0.31      116.37      10.631      10.0386
0.31      0.32      114.14      10.7869      9.42752
0.32      0.33      112.995      11.1595      9.19277
0.33      0.34      108.982      10.9363      8.49207
0.34      0.35      106.229      10.9555      8.16576
0.35      0.36      104.409      11.1654      8.24228
0.36      0.37      101.491      11.0549      7.9256
0.37      0.38      99.4806      11.2391      8.15777
0.38      0.39      95.8046      10.978      7.72122
0.39      0.4      93.0379      10.8907      7.60288
0.4      0.41      91.0041      10.9861      7.8746
0.41      0.42      89.8312      11.2783      8.55439
0.42      0.43      86.6359      10.9894      8.25086
0.43      0.44      83.6769      10.7705      8.12849
0.44      0.45      82.1298      10.8416      8.48912
0.45      0.46      79.8942      10.6953      8.50153
0.46      0.47      77.6985      10.5288      8.48975
0.47      0.48      76.047      10.5078      8.74896
0.48      0.49      73.7902      10.2464      8.5916
0.49      0.5      71.8214      10.0521      8.55604
# END HISTO1D N2LLD
# BEGIN HISTO1D N2LLR
PlotOrder=3
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
ErrorTubes=1
Title= N$^2$LL$_{\mathrm{R}}$+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      200.847      35.9226      30.4778
0.01      0.02      200.472      35.6156      30.2205
0.02      0.03      197.668      34.7169      29.4359
0.03      0.04      192.827      33.3992      28.2571
0.04      0.05      188.828      32.2238      27.1777
0.05      0.06      183.483      30.8355      25.9202
0.06      0.07      179.433      29.688      24.8784
0.07      0.08      173.133      28.1951      23.5681
0.08      0.09      169.811      27.2106      22.7097
0.09      0.1      165.385      26.0673      21.745
0.1      0.11      159.208      24.6564      20.5788
0.11      0.12      156.446      23.708      19.8163
0.12      0.13      152.438      22.5061      18.8584
0.13      0.14      149.145      21.367      17.9792
0.14      0.15      147.513      20.4271      17.3155
0.15      0.16      144.203      19.2533      16.5046
0.16      0.17      140.934      18.1029      15.7781
0.17      0.18      138.124      17.0351      15.2011
0.18      0.19      136.198      16.0825      14.8284
0.19      0.2      134.524      15.1817      14.592
0.2      0.21      133.329      14.4127      14.5092
0.21      0.22      129.789      13.4626      14.2933
0.22      0.23      128.527      12.8844      14.3871
0.23      0.24      127.141      12.3841      14.5361
0.24      0.25      122.028      11.5021      14.4426
0.25      0.26      124.099      11.6621      14.9009
0.26      0.27      121.149      11.2727      14.6874
0.27      0.28      119.424      11.1428      14.2711
0.28      0.29      116.781      11.0153      13.5485
0.29      0.3      116.679      11.3604      12.8705
0.3      0.31      113.33      11.2877      11.7978
0.31      0.32      111.591      11.447      10.9715
0.32      0.33      110.846      11.7812      10.4956
0.33      0.34      107.243      11.5198      9.59838
0.34      0.35      104.815      11.4726      9.06285
0.35      0.36      103.259      11.6018      8.92499
0.36      0.37      100.581      11.4276      8.44968
0.37      0.38      98.7614      11.545      8.52182
0.38      0.39      95.2602      11.236      7.98097
0.39      0.4      92.629      11.1024      7.77144
0.4      0.41      90.7008      11.1541      7.97103
0.41      0.42      89.6093      11.4064      8.60395
0.42      0.43      86.4849      11.091      8.27806
0.43      0.44      83.5786      10.8487      8.14197
0.44      0.45      82.0678      10.8982      8.49487
0.45      0.46      79.8587      10.7358      8.50379
0.46      0.47      77.6805      10.5566      8.49048
0.47      0.48      76.0394      10.5254      8.74912
0.48      0.49      73.788      10.2571      8.59162
0.49      0.5      71.8212      10.0578      8.55604
# END HISTO1D N2LLR
# BEGIN HISTO1D N2LL
PlotOrder=4
LineColor=black!80!white
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=black!80!white
ErrorBandOpacity=0.4
ErrorBandStyle=hlines
ErrorTubes=1
Title= N$^2$LL+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      239.468      24.4094      20.6984
0.01      0.02      238.545      24.5494      20.8047
0.02      0.03      234.359      24.4996      20.738
0.03      0.04      227.56      24.2074      20.4547
0.04      0.05      221.704      23.9782      20.2187
0.05      0.06      214.305      23.5186      19.7858
0.06      0.07      208.501      23.1634      19.4393
0.07      0.08      200.188      22.4584      18.7959
0.08      0.09      195.428      22.0876      18.4269
0.09      0.1      189.494      21.5315      17.895
0.1      0.11      181.64      20.6983      17.1249
0.11      0.12      177.686      20.2043      16.6281
0.12      0.13      172.3      19.4555      15.9173
0.13      0.14      167.716      18.7204      15.231
0.14      0.15      164.992      18.1208      14.6954
0.15      0.16      160.394      17.2804      14.0117
0.16      0.17      155.865      16.424      13.3835
0.17      0.18      151.873      15.605      12.872
0.18      0.19      148.879      14.8514      12.5274
0.19      0.2      146.19      14.1116      12.2947
0.2      0.21      144.05      13.4697      12.1896
0.21      0.22      139.414      12.6319      11.9792
0.22      0.23      137.278      12.1293      12.0259
0.23      0.24      135.046      11.6812      12.1212
0.24      0.25      128.899      10.8311      12.0477
0.25      0.26      130.413      11.0036      12.3861
0.26      0.27      126.656      10.6114      12.2143
0.27      0.28      124.234      10.4688      11.8782
0.28      0.29      120.899      10.3241      11.309
0.29      0.3      120.25      10.6608      10.8065
0.3      0.31      116.285      10.5733      9.97366
0.31      0.32      114.058      10.7522      9.38628
0.32      0.33      112.915      11.1415      9.16924
0.33      0.34      108.91      10.9312      8.48324
0.34      0.35      106.163      10.9586      8.16607
0.35      0.36      104.35      11.173      8.24717
0.36      0.37      101.44      11.0656      7.93326
0.37      0.38      99.4353      11.251      8.16536
0.38      0.39      95.7664      10.9911      7.72878
0.39      0.4      93.0057      10.904      7.60904
0.4      0.41      90.9771      10.9988      7.87873
0.41      0.42      89.8087      11.2897      8.55677
0.42      0.43      86.6185      11.0002      8.25246
0.43      0.44      83.6639      10.7803      8.12945
0.44      0.45      82.1203      10.8498      8.48958
0.45      0.46      79.8879      10.7023      8.50175
0.46      0.47      77.6947      10.5346      8.48983
0.47      0.48      76.045      10.5123      8.74898
0.48      0.49      73.7895      10.2499      8.59161
0.49      0.5      71.8213      10.0547      8.55604
# END HISTO1D N2LL
# BEGIN HISTO1D NLLMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL+NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      185.801      0.0334601      0.0334601
0.01      0.02      183.635      0.0337054      0.0337054
0.02      0.03      179.583      0.0340698      0.0340698
0.03      0.04      174.602      0.0346071      0.0346071
0.04      0.05      169.261      0.0353174      0.0353174
0.05      0.06      163.872      0.0361676      0.0361676
0.06      0.07      158.572      0.0370757      0.0370757
0.07      0.08      153.469      0.0379748      0.0379748
0.08      0.09      148.599      0.0388303      0.0388303
0.09      0.1      143.955      0.0396264      0.0396264
0.1      0.11      139.676      0.0403466      0.0403466
0.11      0.12      136.135      0.0409252      0.0409252
0.12      0.13      133.173      0.0413476      0.0413476
0.13      0.14      130.602      0.0416266      0.0416266
0.14      0.15      128.251      0.0417589      0.0417589
0.15      0.16      126.01      0.0417439      0.0417439
0.16      0.17      123.862      0.0415977      0.0415977
0.17      0.18      121.735      0.0413057      0.0413057
0.18      0.19      119.598      0.0408649      0.0408649
0.19      0.2      117.45      0.0402826      0.0402826
0.2      0.21      115.255      0.039554      0.039554
0.21      0.22      113.043      0.0386959      0.0386959
0.22      0.23      110.756      0.0376888      0.0376888
0.23      0.24      108.463      0.0365572      0.0365572
0.24      0.25      106.105      0.0352837      0.0352837
0.25      0.26      103.697      0.033867      0.033867
0.26      0.27      101.249      0.0323185      0.0323185
0.27      0.28      98.7746      0.0306375      0.0306375
0.28      0.29      96.2402      0.0288096      0.0288096
0.29      0.3      93.6706      0.0268405      0.0268405
0.3      0.31      91.0664      0.0247699      0.0247699
0.31      0.32      88.3507      0.0227478      0.0227478
0.32      0.33      85.5973      0.0208259      0.0208259
0.33      0.34      82.8139      0.0190116      0.0190116
0.34      0.35      80.0064      0.0172932      0.0172932
0.35      0.36      77.2512      0.0156996      0.0156996
0.36      0.37      74.5059      0.0142159      0.0142159
0.37      0.38      71.8293      0.0128662      0.0128662
0.38      0.39      69.2253      0.0116371      0.0116371
0.39      0.4      66.7004      0.0105653      0.0105653
0.4      0.41      64.2474      0.00962178      0.00962178
0.41      0.42      61.883      0.00882839      0.00882839
0.42      0.43      59.6082      0.00816559      0.00816559
0.43      0.44      57.4518      0.00765883      0.00765883
0.44      0.45      55.3879      0.00727286      0.00727286
0.45      0.46      53.4153      0.00696947      0.00696947
0.46      0.47      51.5443      0.0067512      0.0067512
0.47      0.48      49.7848      0.00659775      0.00659775
0.48      0.49      48.1175      0.00647568      0.00647568
0.49      0.5      46.5666      0.00637889      0.00637889
# END HISTO1D NLLMC
# BEGIN HISTO1D N2LLDMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= N$^2$LL$_{\mathrm{D}}$+N$^2$LO MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      239.053      0.0436418      0.0436418
0.01      0.02      238.119      0.644037      0.644037
0.02      0.03      233.924      0.441687      0.441687
0.03      0.04      227.127      0.519981      0.519981
0.04      0.05      221.279      0.474973      0.474973
0.05      0.06      213.902      0.473534      0.473534
0.06      0.07      208.122      0.537849      0.537849
0.07      0.08      199.843      0.535593      0.535593
0.08      0.09      195.114      0.587239      0.587239
0.09      0.1      189.212      0.491369      0.491369
0.1      0.11      181.393      1.81597      1.81597
0.11      0.12      177.468      0.523793      0.523793
0.12      0.13      172.114      0.528375      0.528375
0.13      0.14      167.56      0.535092      0.535092
0.14      0.15      164.863      0.596022      0.596022
0.15      0.16      160.295      0.548889      0.548889
0.16      0.17      155.795      0.666307      0.666307
0.17      0.18      151.829      0.654419      0.654419
0.18      0.19      148.86      0.641965      0.641965
0.19      0.2      146.193      0.573974      0.573974
0.2      0.21      144.073      0.611121      0.611121
0.21      0.22      139.455      0.666023      0.666023
0.22      0.23      137.332      0.572019      0.572019
0.23      0.24      135.111      0.579923      0.579923
0.24      0.25      128.97      1.27997      1.27997
0.25      0.26      130.492      1.26294      1.26294
0.26      0.27      126.738      0.606891      0.606891
0.27      0.28      124.319      0.541804      0.541804
0.28      0.29      120.985      0.600864      0.600864
0.29      0.3      120.338      0.579318      0.579318
0.3      0.31      116.37      0.541382      0.541382
0.31      0.32      114.14      0.534009      0.534009
0.32      0.33      112.995      0.567315      0.567315
0.33      0.34      108.982      0.565341      0.565341
0.34      0.35      106.229      0.578982      0.578982
0.35      0.36      104.409      0.505606      0.505606
0.36      0.37      101.491      0.494024      0.494024
0.37      0.38      99.4806      0.613382      0.613382
0.38      0.39      95.8046      0.55809      0.55809
0.39      0.4      93.0379      0.582505      0.582505
0.4      0.41      91.0041      0.458735      0.458735
0.41      0.42      89.8312      0.410381      0.410381
0.42      0.43      86.6359      0.402975      0.402975
0.43      0.44      83.6769      0.406329      0.406329
0.44      0.45      82.1298      0.400492      0.400492
0.45      0.46      79.8942      0.412835      0.412835
0.46      0.47      77.6985      0.421728      0.421728
0.47      0.48      76.047      0.384476      0.384476
0.48      0.49      73.7902      0.363721      0.363721
0.49      0.5      71.8214      0.348051      0.348051
# END HISTO1D N2LLDMC
# BEGIN HISTO1D N2LLRMC
PlotOrder=3
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= N$^2$LL$_{\mathrm{R}}$+N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      200.847      0.0392612      0.0392612
0.01      0.02      200.472      0.54239      0.54239
0.02      0.03      197.668      0.373468      0.373468
0.03      0.04      192.827      0.441634      0.441634
0.04      0.05      188.828      0.40548      0.40548
0.05      0.06      183.483      0.406318      0.406318
0.06      0.07      179.433      0.463784      0.463784
0.07      0.08      173.133      0.464049      0.464049
0.08      0.09      169.811      0.511093      0.511093
0.09      0.1      165.385      0.429464      0.429464
0.1      0.11      159.208      1.59394      1.59394
0.11      0.12      156.446      0.461779      0.461779
0.12      0.13      152.438      0.468086      0.468086
0.13      0.14      149.145      0.476439      0.476439
0.14      0.15      147.513      0.533471      0.533471
0.15      0.16      144.203      0.493827      0.493827
0.16      0.17      140.934      0.6027      0.6027
0.17      0.18      138.124      0.595047      0.595047
0.18      0.19      136.198      0.586757      0.586757
0.19      0.2      134.524      0.527273      0.527273
0.2      0.21      133.329      0.564298      0.564298
0.21      0.22      129.789      0.618153      0.618153
0.22      0.23      128.527      0.533487      0.533487
0.23      0.24      127.141      0.543531      0.543531
0.24      0.25      122.028      1.2059      1.2059
0.25      0.26      124.099      1.19553      1.19553
0.26      0.27      121.149      0.577057      0.577057
0.27      0.28      119.424      0.517532      0.517532
0.28      0.29      116.781      0.576629      0.576629
0.29      0.3      116.679      0.558455      0.558455
0.3      0.31      113.33      0.524177      0.524177
0.31      0.32      111.591      0.519145      0.519145
0.32      0.33      110.846      0.553584      0.553584
0.33      0.34      107.243      0.553532      0.553532
0.34      0.35      104.815      0.568638      0.568638
0.35      0.36      103.259      0.49795      0.49795
0.36      0.37      100.581      0.48777      0.48777
0.37      0.38      98.7614      0.606989      0.606989
0.38      0.39      95.2602      0.553375      0.553375
0.39      0.4      92.629      0.578595      0.578595
0.4      0.41      90.7008      0.456345      0.456345
0.41      0.42      89.6093      0.408769      0.408769
0.42      0.43      86.4849      0.401826      0.401826
0.43      0.44      83.5786      0.405525      0.405525
0.44      0.45      82.0678      0.399974      0.399974
0.45      0.46      79.8587      0.412513      0.412513
0.46      0.47      77.6805      0.421552      0.421552
0.47      0.48      76.0394      0.384406      0.384406
0.48      0.49      73.788      0.363701      0.363701
0.49      0.5      71.8212      0.348049      0.348049
# END HISTO1D N2LLRMC
# BEGIN HISTO1D N2LLMC
PlotOrder=4
LineColor=black!80!white
LineOpacity=1
ErrorBars=1
ErrorBarsColor=black!80!white
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= N$^2$LL+N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      239.468      0.0398632      0.0398632
0.01      0.02      238.545      0.64493      0.64493
0.02      0.03      234.359      0.442113      0.442113
0.03      0.04      227.56      0.520619      0.520619
0.04      0.05      221.704      0.47546      0.47546
0.05      0.06      214.305      0.473964      0.473964
0.06      0.07      208.501      0.538377      0.538377
0.07      0.08      200.188      0.536033      0.536033
0.08      0.09      195.428      0.587701      0.587701
0.09      0.1      189.494      0.491477      0.491477
0.1      0.11      181.64      1.81826      1.81826
0.11      0.12      177.686      0.52378      0.52378
0.12      0.13      172.3      0.528275      0.528275
0.13      0.14      167.716      0.534909      0.534909
0.14      0.15      164.992      0.59585      0.59585
0.15      0.16      160.394      0.548538      0.548538
0.16      0.17      155.865      0.666048      0.666048
0.17      0.18      151.873      0.654048      0.654048
0.18      0.19      148.879      0.641487      0.641487
0.19      0.2      146.19      0.573348      0.573348
0.2      0.21      144.05      0.610458      0.610458
0.21      0.22      139.414      0.665347      0.665347
0.22      0.23      137.278      0.571253      0.571253
0.23      0.24      135.046      0.579138      0.579138
0.24      0.25      128.899      1.27903      1.27903
0.25      0.26      130.413      1.26193      1.26193
0.26      0.27      126.656      0.606102      0.606102
0.27      0.28      124.234      0.541032      0.541032
0.28      0.29      120.899      0.600097      0.600097
0.29      0.3      120.25      0.578571      0.578571
0.3      0.31      116.285      0.54069      0.54069
0.31      0.32      114.058      0.533352      0.533352
0.32      0.33      112.915      0.566668      0.566668
0.33      0.34      108.91      0.56474      0.56474
0.34      0.35      106.163      0.578417      0.578417
0.35      0.36      104.35      0.505137      0.505137
0.36      0.37      101.44      0.493611      0.493611
0.37      0.38      99.4353      0.612945      0.612945
0.38      0.39      95.7664      0.557733      0.557733
0.39      0.4      93.0057      0.58218      0.58218
0.4      0.41      90.9771      0.458507      0.458507
0.41      0.42      89.8087      0.410206      0.410206
0.42      0.43      86.6185      0.402835      0.402835
0.43      0.44      83.6639      0.406219      0.406219
0.44      0.45      82.1203      0.40041      0.40041
0.45      0.46      79.8879      0.412776      0.412776
0.46      0.47      77.6947      0.42169      0.42169
0.47      0.48      76.045      0.384458      0.384458
0.48      0.49      73.7895      0.363715      0.363715
0.49      0.5      71.8213      0.34805      0.34805
# END HISTO1D N2LLMC


==> Diags_Res_Mtt_Slice/Diag_pptt_dphi_Res_Mul_Mtt_Full_PS.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC),   $M_{t\bar{t}}\ge 2m_t$ 
LegendXPos=0.60
LegendYPos=0.9
LegendOnly=  NLL N2LL N2LLp
DrawOnly=  NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC  
Legend=1
LogX=0
LogY=0
XLabel=$\Delta\phi_{t\bar{t}}$
YLabel=$ \mathrm{d}\sigma/\mathrm{d}\Delta\phi_{t\bar{t}}  $[pb]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlot1DrawOnly=NLL NLLMC N2LLp N2LLpMC N2LLp  
RatioPlot1=1
RatioPlot1Reference=N2LLp
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LL$_{\mathrm{R}}$+N$^2$LO}}$
RatioPlot1YMin=0.31
RatioPlot1YMax=1.33
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=2
RatioPlot1YMinorTickMarks=4
RatioPlot2DrawOnly=N2LL N2LLMC N2LLp N2LLpMC N2LLp  
RatioPlot2=1
RatioPlot2Reference=N2LLp
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LL$_{\mathrm{R}}$+N$^2$LO}}$
RatioPlot2YMin=0.61
RatioPlot2YMax=1.33
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=10
RatioPlot2YMinorTickMarks=4
XMin=0
XMax=0.50
YMin=0
YMax=2500
# END PLOT
# BEGIN HISTO1D NLL
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
ErrorTubes=1
Title= NLL+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      1776.52      512.755      534.793
0.01      0.02      1721.13      500.461      529.043
0.02      0.03      1643.78      480.434      517.01
0.03      0.04      1563.99      458.209      501.346
0.04      0.05      1487.42      436.075      483.844
0.05      0.06      1414.66      414.549      465.261
0.06      0.07      1346.65      394.064      446.51
0.07      0.08      1282.52      374.477      427.747
0.08      0.09      1222.91      356.07      409.524
0.09      0.1      1166.81      338.617      391.759
0.1      0.11      1114.85      322.046      374.555
0.11      0.12      1067.78      305.795      357.377
0.12      0.13      1024.8      289.894      340.293
0.13      0.14      984.249      274.183      323.204
0.14      0.15      946.645      259.052      306.582
0.15      0.16      910.328      244.246      290.093
0.16      0.17      876.03      230.007      274.223
0.17      0.18      842.822      216.186      258.722
0.18      0.19      810.678      202.863      243.675
0.19      0.2      779.933      190.114      229.34
0.2      0.21      749.811      177.823      215.531
0.21      0.22      720.03      165.947      202.191
0.22      0.23      691.3      154.685      189.68
0.23      0.24      663.266      144.061      177.889
0.24      0.25      635.629      134.186      166.725
0.25      0.26      609.103      125.3      156.527
0.26      0.27      582.528      117.199      147.207
0.27      0.28      556.732      110.039      139.013
0.28      0.29      531.108      103.614      131.819
0.29      0.3      505.742      97.9927      125.675
0.3      0.31      480.901      93.1252      120.78
0.31      0.32      457.129      89.1361      117.065
0.32      0.33      434.191      85.7397      114.176
0.33      0.34      412.178      82.8004      111.819
0.34      0.35      391.217      80.207      109.781
0.35      0.36      371.144      77.7594      107.909
0.36      0.37      351.833      75.3279      106.085
0.37      0.38      334.169      73.0771      104.515
0.38      0.39      317.293      70.8013      102.91
0.39      0.4      301.412      68.5151      101.261
0.4      0.41      286.075      66.1753      99.3745
0.41      0.42      272.358      64.1845      97.6254
0.42      0.43      259.367      62.3453      95.7033
0.43      0.44      246.992      60.5708      93.5189
0.44      0.45      235.643      58.9415      91.2545
0.45      0.46      225.224      57.3918      88.8726
0.46      0.47      215.506      55.8332      86.2916
0.47      0.48      206.541      54.251      83.5463
0.48      0.49      198.639      52.6956      80.764
0.49      0.5      191.317      51.0326      77.7914
# END HISTO1D NLL
# BEGIN HISTO1D N2LL
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
ErrorTubes=1
Title= N$^2$LL$_{\mathrm{D}}$+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      2330.11      285.021      208.218
0.01      0.02      2278.8      281.662      205.988
0.02      0.03      2186.41      272.635      199.04
0.03      0.04      2077.75      260.107      188.911
0.04      0.05      1920.9      240.49      173.278
0.05      0.06      1879.67      234.173      167.088
0.06      0.07      1779.94      220.159      155.398
0.07      0.08      1688.07      206.88      144.333
0.08      0.09      1606.92      194.842      134.314
0.09      0.1      1531.96      183.597      125.083
0.1      0.11      1450.33      171.532      115.483
0.11      0.12      1379.72      160.418      106.896
0.12      0.13      1318.38      150.184      99.0434
0.13      0.14      1262.78      140.439      91.833
0.14      0.15      1199.67      129.823      84.2891
0.15      0.16      1147.93      120.631      77.8279
0.16      0.17      1096.39      111.56      71.7113
0.17      0.18      1051.31      103.418      66.2941
0.18      0.19      1006.28      95.5775      61.3285
0.19      0.2      965.731      88.3979      57.1823
0.2      0.21      924.474      81.633      53.4477
0.21      0.22      884.65      75.1987      49.9498
0.22      0.23      848.062      69.7913      47.6838
0.23      0.24      820.107      65.8803      46.6065
0.24      0.25      777.437      60.6708      44.5489
0.25      0.26      749.708      57.9713      44.386
0.26      0.27      723.641      56.2567      44.7876
0.27      0.28      692.607      54.1363      44.4068
0.28      0.29      665.209      53.5446      45.1179
0.29      0.3      640.302      53.8522      46.175
0.3      0.31      617.017      54.7196      47.4808
0.31      0.32      589.635      55.2327      48.1813
0.32      0.33      573.384      57.3951      51.0976
0.33      0.34      546.89      57.541      51.2139
0.34      0.35      529.887      59.1582      53.4837
0.35      0.36      510.256      59.7994      54.3579
0.36      0.37      490.238      60.2149      54.9713
0.37      0.38      476.161      61.3145      56.6796
0.38      0.39      457.102      61.1386      56.2078
0.39      0.4      442.145      61.5619      56.9235
0.4      0.41      425.235      61.0458      56.0039
0.41      0.42      415.682      61.8554      57.778
0.42      0.43      401.258      61.2766      57.0256
0.43      0.44      388.425      60.5749      56.2587
0.44      0.45      375.13      59.7263      55.4254
0.45      0.46      365.483      59.2155      55.4696
0.46      0.47      352.156      57.5074      53.3251
0.47      0.48      343.935      56.8433      53.6072
0.48      0.49      334.767      55.7416      53.2824
0.49      0.5      323.65      53.7445      51.4048
# END HISTO1D N2LL
# BEGIN HISTO1D N2LLp
PlotOrder=3
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
ErrorTubes=1
Title= N$^2$LL$_{\mathrm{R}}$+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      2319.75      220.835      105.36
0.01      0.02      2268.68      218.138      105.461
0.02      0.03      2176.95      210.927      103.231
0.03      0.04      2069.24      200.946      99.1789
0.04      0.05      1913.58      185.585      92.2473
0.05      0.06      1873.05      180.326      89.9877
0.06      0.07      1774.15      169.21      84.9067
0.07      0.08      1683.      158.692      80.1572
0.08      0.09      1602.45      149.143      75.9531
0.09      0.1      1528.      140.231      72.1575
0.1      0.11      1446.86      130.722      68.0439
0.11      0.12      1376.66      121.935      64.4349
0.12      0.13      1315.7      113.885      61.1637
0.13      0.14      1260.44      106.236      58.2267
0.14      0.15      1197.66      97.9525      54.9628
0.15      0.16      1146.23      90.8425      52.2665
0.16      0.17      1094.98      83.8933      49.7097
0.17      0.18      1050.18      77.7595      47.5279
0.18      0.19      1005.41      71.9459      45.5396
0.19      0.2      965.078      66.697      44.0305
0.2      0.21      924.056      61.9668      42.74
0.21      0.22      884.443      57.4905      41.4495
0.22      0.23      848.042      54.1067      41.0838
0.23      0.24      820.249      52.0735      41.6113
0.24      0.25      777.72      48.8552      40.9358
0.25      0.26      750.12      47.9869      41.8352
0.26      0.27      724.161      48.068      43.0008
0.27      0.28      693.201      47.6155      43.181
0.28      0.29      665.871      48.5796      44.2946
0.29      0.3      640.996      50.1619      45.6422
0.3      0.31      617.719      52.0454      47.1506
0.31      0.32      590.328      53.3252      47.965
0.32      0.33      574.067      56.0275      50.9515
0.33      0.34      547.533      56.5708      51.0863
0.34      0.35      530.498      58.449      53.3773
0.35      0.36      510.83      59.2729      54.2607
0.36      0.37      490.763      59.821      54.8801
0.37      0.38      476.636      61.0118      56.6004
0.38      0.39      457.51      60.8936      56.1354
0.39      0.4      442.496      61.3562      56.8649
0.4      0.41      425.525      60.8644      55.9584
0.41      0.42      415.922      61.6958      57.7481
0.42      0.43      401.446      61.1279      57.005
0.43      0.44      388.568      60.4353      56.2454
0.44      0.45      375.232      59.5957      55.4178
0.45      0.46      365.55      59.0977      55.466
0.46      0.47      352.195      57.403      53.3236
0.47      0.48      343.954      56.7555      53.6069
0.48      0.49      334.774      55.6708      53.2824
0.49      0.5      323.65      53.6918      51.4048
# END HISTO1D N2LLp
# BEGIN HISTO1D NLLMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL+NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      1776.52      0.420879      0.420879
0.01      0.02      1721.13      0.431325      0.431325
0.02      0.03      1643.78      0.442713      0.442713
0.03      0.04      1563.99      0.455159      0.455159
0.04      0.05      1487.42      0.467641      0.467641
0.05      0.06      1414.66      0.479347      0.479347
0.06      0.07      1346.65      0.490148      0.490148
0.07      0.08      1282.52      0.499941      0.499941
0.08      0.09      1222.91      0.509287      0.509287
0.09      0.1      1166.81      0.517149      0.517149
0.1      0.11      1114.85      0.524545      0.524545
0.11      0.12      1067.78      0.530392      0.530392
0.12      0.13      1024.8      0.534853      0.534853
0.13      0.14      984.249      0.537627      0.537627
0.14      0.15      946.645      0.539281      0.539281
0.15      0.16      910.328      0.539119      0.539119
0.16      0.17      876.03      0.537699      0.537699
0.17      0.18      842.822      0.534435      0.534435
0.18      0.19      810.678      0.529465      0.529465
0.19      0.2      779.933      0.523566      0.523566
0.2      0.21      749.811      0.515702      0.515702
0.21      0.22      720.03      0.506362      0.506362
0.22      0.23      691.3      0.495493      0.495493
0.23      0.24      663.266      0.483101      0.483101
0.24      0.25      635.629      0.46863      0.46863
0.25      0.26      609.103      0.453337      0.453337
0.26      0.27      582.528      0.435229      0.435229
0.27      0.28      556.732      0.416129      0.416129
0.28      0.29      531.108      0.394605      0.394605
0.29      0.3      505.742      0.371461      0.371461
0.3      0.31      480.901      0.346522      0.346522
0.31      0.32      457.129      0.322694      0.322694
0.32      0.33      434.191      0.299667      0.299667
0.33      0.34      412.178      0.277933      0.277933
0.34      0.35      391.217      0.256749      0.256749
0.35      0.36      371.144      0.236708      0.236708
0.36      0.37      351.833      0.217705      0.217705
0.37      0.38      334.169      0.200863      0.200863
0.38      0.39      317.293      0.184809      0.184809
0.39      0.4      301.412      0.170222      0.170222
0.4      0.41      286.075      0.157063      0.157063
0.41      0.42      272.358      0.146338      0.146338
0.42      0.43      259.367      0.137415      0.137415
0.43      0.44      246.992      0.129297      0.129297
0.44      0.45      235.643      0.122806      0.122806
0.45      0.46      225.224      0.11786      0.11786
0.46      0.47      215.506      0.113895      0.113895
0.47      0.48      206.541      0.110681      0.110681
0.48      0.49      198.639      0.108075      0.108075
0.49      0.5      191.317      0.105899      0.105899
# END HISTO1D NLLMC
# BEGIN HISTO1D N2LLMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= N$^2$LL$_{\mathrm{D}}$+N$^2$LO MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      2330.11      0.552017      0.552017
0.01      0.02      2278.8      5.07676      5.07676
0.02      0.03      2186.41      4.07627      4.07627
0.03      0.04      2077.75      3.70603      3.70603
0.04      0.05      1920.9      54.0718      54.0718
0.05      0.06      1879.67      3.4552      3.4552
0.06      0.07      1779.94      3.73347      3.73347
0.07      0.08      1688.07      3.60683      3.60683
0.08      0.09      1606.92      3.8084      3.8084
0.09      0.1      1531.96      3.55564      3.55564
0.1      0.11      1450.33      5.91008      5.91008
0.11      0.12      1379.72      4.42504      4.42504
0.12      0.13      1318.38      3.8464      3.8464
0.13      0.14      1262.78      3.70155      3.70155
0.14      0.15      1199.67      3.98241      3.98241
0.15      0.16      1147.93      3.58961      3.58961
0.16      0.17      1096.39      3.76447      3.76447
0.17      0.18      1051.31      3.85767      3.85767
0.18      0.19      1006.28      3.76184      3.76184
0.19      0.2      965.731      3.65521      3.65521
0.2      0.21      924.474      3.75802      3.75802
0.21      0.22      884.65      3.47274      3.47274
0.22      0.23      848.062      3.47566      3.47566
0.23      0.24      820.107      3.41965      3.41965
0.24      0.25      777.437      4.6528      4.6528
0.25      0.26      749.708      4.02975      4.02975
0.26      0.27      723.641      3.16635      3.16635
0.27      0.28      692.607      4.95034      4.95034
0.28      0.29      665.209      3.74059      3.74059
0.29      0.3      640.302      2.97826      2.97826
0.3      0.31      617.017      2.86074      2.86074
0.31      0.32      589.635      2.7208      2.7208
0.32      0.33      573.384      2.66252      2.66252
0.33      0.34      546.89      2.46065      2.46065
0.34      0.35      529.887      2.44538      2.44538
0.35      0.36      510.256      2.33591      2.33591
0.36      0.37      490.238      2.12097      2.12097
0.37      0.38      476.161      2.2623      2.2623
0.38      0.39      457.102      2.16208      2.16208
0.39      0.4      442.145      2.15507      2.15507
0.4      0.41      425.235      1.99681      1.99681
0.41      0.42      415.682      1.96947      1.96947
0.42      0.43      401.258      1.81578      1.81578
0.43      0.44      388.425      1.70876      1.70876
0.44      0.45      375.13      1.80463      1.80463
0.45      0.46      365.483      1.90087      1.90087
0.46      0.47      352.156      1.72636      1.72636
0.47      0.48      343.935      1.50015      1.50015
0.48      0.49      334.767      1.48291      1.48291
0.49      0.5      323.65      1.47643      1.47643
# END HISTO1D N2LLMC
# BEGIN HISTO1D N2LLpMC
PlotOrder=3
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= N$^2$LL$_{\mathrm{R}}$+N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      2319.75      0.562474      0.562474
0.01      0.02      2268.68      5.05555      5.05555
0.02      0.03      2176.95      4.06022      4.06022
0.03      0.04      2069.24      3.69251      3.69251
0.04      0.05      1913.58      53.866      53.866
0.05      0.06      1873.05      3.44462      3.44462
0.06      0.07      1774.15      3.72272      3.72272
0.07      0.08      1683.      3.59734      3.59734
0.08      0.09      1602.45      3.79904      3.79904
0.09      0.1      1528.      3.54772      3.54772
0.1      0.11      1446.86      5.89666      5.89666
0.11      0.12      1376.66      4.41613      4.41613
0.12      0.13      1315.7      3.83956      3.83956
0.13      0.14      1260.44      3.69565      3.69565
0.14      0.15      1197.66      3.97654      3.97654
0.15      0.16      1146.23      3.5851      3.5851
0.16      0.17      1094.98      3.76032      3.76032
0.17      0.18      1050.18      3.85411      3.85411
0.18      0.19      1005.41      3.75914      3.75914
0.19      0.2      965.078      3.65325      3.65325
0.2      0.21      924.056      3.75677      3.75677
0.21      0.22      884.443      3.47238      3.47238
0.22      0.23      848.042      3.47601      3.47601
0.23      0.24      820.249      3.4207      3.4207
0.24      0.25      777.72      4.65495      4.65495
0.25      0.26      750.12      4.03251      4.03251
0.26      0.27      724.161      3.16926      3.16926
0.27      0.28      693.201      4.95555      4.95555
0.28      0.29      665.871      3.7453      3.7453
0.29      0.3      640.996      2.98248      2.98248
0.3      0.31      617.719      2.86511      2.86511
0.31      0.32      590.328      2.72524      2.72524
0.32      0.33      574.067      2.66705      2.66705
0.33      0.34      547.533      2.46495      2.46495
0.34      0.35      530.498      2.44973      2.44973
0.35      0.36      510.83      2.34013      2.34013
0.36      0.37      490.763      2.12479      2.12479
0.37      0.38      476.636      2.26628      2.26628
0.38      0.39      457.51      2.16567      2.16567
0.39      0.4      442.496      2.15843      2.15843
0.4      0.41      425.525      1.99965      1.99965
0.41      0.42      415.922      1.97196      1.97196
0.42      0.43      401.446      1.81777      1.81777
0.43      0.44      388.568      1.71033      1.71033
0.44      0.45      375.232      1.80597      1.80597
0.45      0.46      365.55      1.90192      1.90192
0.46      0.47      352.195      1.72698      1.72698
0.47      0.48      343.954      1.50045      1.50045
0.48      0.49      334.774      1.48303      1.48303
0.49      0.5      323.65      1.47644      1.47644
# END HISTO1D N2LLpMC


==> Diags_Res_Mtt_Slice/Diag_pptt_dphi_Res_Mul_Mtt_ge_400.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC),   $M_{t\bar{t}}\ge 400$[GeV]
LegendXPos=0.60
LegendYPos=0.9
LegendOnly=  NLL N2LLD N2LLR N2LL
DrawOnly=  NLL NLLMC N2LLD N2LLDMC N2LLR N2LLRMC N2LL N2LLMC  
Legend=1
LogX=0
LogY=0
XLabel=$\Delta\phi_{t\bar{t}}$
YLabel=$ \mathrm{d}\sigma/\mathrm{d}\Delta\phi_{t\bar{t}}  $[pb]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlot1DrawOnly=NLL NLLMC N2LLR N2LLRMC N2LLR  
RatioPlot1=1
RatioPlot1Reference=N2LLR
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LL$_{\mathrm{R}}$+N$^2$LO}}$
RatioPlot1YMin=0.31
RatioPlot1YMax=1.33
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=2
RatioPlot1YMinorTickMarks=4
RatioPlot2DrawOnly=N2LLD N2LLDMC N2LLR N2LLRMC N2LL N2LLMC N2LLR  
RatioPlot2=1
RatioPlot2Reference=N2LLR
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LL$_{\mathrm{R}}$+N$^2$LO}}$
RatioPlot2YMin=0.61
RatioPlot2YMax=1.33
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=10
RatioPlot2YMinorTickMarks=4
XMin=0
XMax=0.50
YMin=0
YMax=2500
# END PLOT
# BEGIN HISTO1D NLL
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
ErrorTubes=1
Title= NLL+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      1573.75      462.915      492.051
0.01      0.02      1521.51      451.292      486.67
0.02      0.03      1449.19      432.328      475.099
0.03      0.04      1375.39      411.442      459.98
0.04      0.05      1305.26      390.847      443.125
0.05      0.06      1238.93      370.913      425.215
0.06      0.07      1177.33      352.058      407.223
0.07      0.08      1119.33      334.04      389.232
0.08      0.09      1065.68      317.166      371.851
0.09      0.1      1015.24      301.158      354.938
0.1      0.11      968.529      285.983      338.636
0.11      0.12      925.744      271.128      322.444
0.12      0.13      886.296      256.645      306.434
0.13      0.14      848.688      242.325      290.43
0.14      0.15      813.8      228.62      274.972
0.15      0.16      779.914      215.208      259.631
0.16      0.17      747.952      202.362      244.939
0.17      0.18      716.954      189.899      230.602
0.18      0.19      687.02      177.92      216.733
0.19      0.2      658.419      166.501      203.549
0.2      0.21      630.528      155.581      190.874
0.21      0.22      602.78      145.083      178.526
0.22      0.23      576.236      135.349      166.946
0.23      0.24      550.263      126.361      155.925
0.24      0.25      524.726      118.279      145.412
0.25      0.26      500.376      111.349      135.762
0.26      0.27      475.882      105.083      126.825
0.27      0.28      452.117      99.4689      118.869
0.28      0.29      428.547      94.175      111.776
0.29      0.3      405.128      89.1525      105.566
0.3      0.31      382.263      84.3749      100.512
0.31      0.32      360.637      80.1938      96.6073
0.32      0.33      339.937      76.3908      93.4948
0.33      0.34      320.197      72.8797      90.8662
0.34      0.35      301.648      69.6311      88.5501
0.35      0.36      283.901      66.4092      86.3468
0.36      0.37      266.944      63.1336      84.2619
0.37      0.38      251.683      60.0262      82.5565
0.38      0.39      237.104      56.8449      80.8829
0.39      0.4      223.483      53.64      79.2487
0.4      0.41      210.329      50.4269      77.4374
0.41      0.42      198.761      47.7862      75.8449
0.42      0.43      187.848      45.5358      74.1294
0.43      0.44      177.425      43.5549      72.1593
0.44      0.45      168.009      41.9241      70.1514
0.45      0.46      159.454      40.5354      68.0421
0.46      0.47      151.544      39.2654      65.7245
0.47      0.48      144.367      38.0698      63.2289
0.48      0.49      138.221      36.9539      60.6644
0.49      0.5      132.667      35.758      57.8603
# END HISTO1D NLL
# BEGIN HISTO1D N2LLD
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
ErrorTubes=1
Title= N$^2$LL$_{\mathrm{D}}$+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      2069.49      257.468      184.175
0.01      0.02      2017.95      253.835      181.716
0.02      0.03      1932.2      245.169      175.034
0.03      0.04      1830.93      233.01      165.213
0.04      0.05      1671.12      212.502      149.15
0.05      0.06      1646.78      207.83      144.018
0.06      0.07      1551.46      193.965      132.517
0.07      0.08      1469.61      181.619      122.183
0.08      0.09      1393.21      169.935      112.498
0.09      0.1      1324.48      159.287      103.771
0.1      0.11      1251.42      148.159      94.961
0.11      0.12      1183.2      137.365      86.7771
0.12      0.13      1127.71      127.971      79.6614
0.13      0.14      1078.14      119.302      73.2655
0.14      0.15      1014.47      109.237      66.1568
0.15      0.16      967.868      101.249      60.5249
0.16      0.17      921.36      93.3798      55.2404
0.17      0.18      880.454      86.3232      50.5894
0.18      0.19      835.918      79.1783      46.186
0.19      0.2      798.69      72.9095      42.7432
0.2      0.21      758.077      66.7609      39.6252
0.21      0.22      722.827      61.3334      36.8703
0.22      0.23      687.618      56.5811      35.3971
0.23      0.24      662.031      53.2881      35.1858
0.24      0.25      624.777      49.0097      34.0371
0.25      0.26      593.073      46.0282      34.1261
0.26      0.27      572.064      45.1106      35.8845
0.27      0.28      542.032      43.1716      36.3375
0.28      0.29      518.667      43.1524      38.4802
0.29      0.3      492.77      43.2053      40.0871
0.3      0.31      474.046      44.4803      42.526
0.31      0.32      448.261      45.071      43.7399
0.32      0.33      433.061      46.9714      46.4597
0.33      0.34      410.863      47.6569      47.3166
0.34      0.35      396.456      49.2934      49.4733
0.35      0.36      379.183      49.99      50.0813
0.36      0.37      362.207      50.8115      50.8386
0.37      0.38      350.345      51.9032      51.8993
0.38      0.39      336.345      52.5616      51.9557
0.39      0.4      324.572      53.4244      52.327
0.4      0.41      310.663      53.591      50.994
0.41      0.42      302.819      54.4875      51.497
0.42      0.43      292.443      54.8934      50.6449
0.43      0.44      283.641      55.0224      49.5983
0.44      0.45      273.219      55.1869      48.2365
0.45      0.46      267.086      55.353      47.9558
0.46      0.47      256.637      54.8115      45.3336
0.47      0.48      251.62      54.4591      45.2989
0.48      0.49      245.423      53.7323      44.7878
0.49      0.5      236.906      52.0417      42.767
# END HISTO1D N2LLD
# BEGIN HISTO1D N2LLR
PlotOrder=3
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
ErrorTubes=1
Title= N$^2$LL$_{\mathrm{R}}$+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      2104.89      193.404      94.3739
0.01      0.02      2053.28      190.496      94.403
0.02      0.03      1966.95      183.683      92.3767
0.03      0.04      1864.73      174.203      88.636
0.04      0.05      1702.71      158.692      81.7892
0.05      0.06      1678.55      154.641      80.3439
0.06      0.07      1581.92      143.923      75.6727
0.07      0.08      1498.92      134.379      71.6492
0.08      0.09      1421.4      125.352      67.9101
0.09      0.1      1351.64      117.13      64.6426
0.1      0.11      1277.39      108.593      61.1531
0.11      0.12      1207.96      100.308      57.8445
0.12      0.13      1151.42      93.1232      55.0418
0.13      0.14      1100.85      86.4121      52.5537
0.14      0.15      1035.78      78.613      49.2576
0.15      0.16      988.103      72.453      46.7977
0.16      0.17      940.466      66.476      44.3704
0.17      0.18      898.514      61.2358      42.221
0.18      0.19      852.82      56.0411      39.9939
0.19      0.2      814.531      51.5848      38.2889
0.2      0.21      772.798      47.4576      36.641
0.21      0.22      736.513      43.8559      35.1004
0.22      0.23      700.251      41.1189      34.4751
0.23      0.24      673.786      39.7287      34.8776
0.24      0.25      635.415      37.4485      33.9675
0.25      0.26      602.699      36.371      34.091
0.26      0.27      580.878      37.2479      35.8941
0.27      0.28      549.857      36.9225      36.1896
0.28      0.29      525.638      38.3928      38.2484
0.29      0.3      498.832      39.6224      39.7247
0.3      0.31      479.331      41.7897      42.1581
0.31      0.32      452.716      43.0136      43.2431
0.32      0.33      436.903      45.3815      45.9891
0.33      0.34      414.047      46.3682      46.7794
0.34      0.35      399.141      48.2387      48.9774
0.35      0.36      381.388      49.0869      49.5982
0.36      0.37      363.982      50.0287      50.3962
0.37      0.38      351.777      51.2155      51.5261
0.38      0.39      337.45      51.944      51.6492
0.39      0.4      325.413      52.873      52.1001
0.4      0.41      311.265      53.0991      50.8355
0.41      0.42      303.251      54.0613      51.4016
0.42      0.43      292.724      54.5371      50.5925
0.43      0.44      283.813      54.738      49.574
0.44      0.45      273.304      54.9946      48.2315
0.45      0.46      267.121      55.2424      47.9594
0.46      0.47      256.638      54.8123      45.3397
0.47      0.48      251.612      54.5359      45.3035
0.48      0.49      245.416      53.8894      44.7901
0.49      0.5      236.904      52.2776      42.7674
# END HISTO1D N2LLR
# BEGIN HISTO1D N2LL
PlotOrder=4
LineColor=black!80!white
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=black!80!white
ErrorBandOpacity=0.4
ErrorBandStyle=hlines
ErrorTubes=1
Title= N$^2$LL+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      2071.21      247.35      158.746
0.01      0.02      2019.9      243.716      156.34
0.02      0.03      1934.04      235.261      150.227
0.03      0.04      1832.42      223.563      141.526
0.04      0.05      1672.09      203.951      127.707
0.05      0.06      1647.27      199.501      123.18
0.06      0.07      1551.47      186.295      113.339
0.07      0.08      1469.17      174.531      104.593
0.08      0.09      1392.38      163.392      96.4471
0.09      0.1      1323.31      153.21      89.1448
0.1      0.11      1249.95      142.584      81.8108
0.11      0.12      1181.48      132.334      74.9432
0.12      0.13      1125.75      123.37      69.0577
0.13      0.14      1076.02      115.019      63.7575
0.14      0.15      1012.24      105.334      57.8617
0.15      0.16      965.51      97.7624      53.2629
0.16      0.17      918.933      90.3023      48.9625
0.17      0.18      877.956      83.6104      45.2933
0.18      0.19      833.376      76.7762      41.7974
0.19      0.2      796.184      70.9001      39.0353
0.2      0.21      755.593      65.0552      36.653
0.21      0.22      720.388      59.8665      34.6116
0.22      0.23      685.302      55.3916      33.6664
0.23      0.24      659.846      52.3957      33.8868
0.24      0.25      622.726      48.3362      33.2662
0.25      0.26      591.097      45.5208      33.7976
0.26      0.27      570.169      44.7148      35.7861
0.27      0.28      540.321      42.9534      36.3952
0.28      0.29      517.126      43.0767      38.6229
0.29      0.3      491.401      43.2443      40.3035
0.3      0.31      472.83      44.5956      42.754
0.31      0.32      447.179      45.2185      44.0016
0.32      0.33      432.114      47.1392      46.6898
0.33      0.34      410.068      47.8528      47.5367
0.34      0.35      395.745      49.4859      49.6762
0.35      0.36      378.568      50.183      50.2729
0.36      0.37      361.697      51.0038      51.0061
0.37      0.38      349.921      52.0892      52.0382
0.38      0.39      336.006      52.7421      52.0681
0.39      0.4      324.31      53.5933      52.4092
0.4      0.41      310.476      53.7446      51.0496
0.41      0.42      302.684      54.6224      51.5301
0.42      0.43      292.349      55.0125      50.6637
0.43      0.44      283.581      55.1226      49.6075
0.44      0.45      273.189      55.2569      48.2384
0.45      0.46      267.073      55.3942      47.9545
0.46      0.47      256.637      54.8113      45.3314
0.47      0.48      251.623      54.4313      45.2972
0.48      0.49      245.426      53.6749      44.787
0.49      0.5      236.906      51.9562      42.7668
# END HISTO1D N2LL
# BEGIN HISTO1D NLLMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL+NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      1573.75      0.380731      0.380731
0.01      0.02      1521.51      0.391575      0.391575
0.02      0.03      1449.19      0.403307      0.403307
0.03      0.04      1375.39      0.41592      0.41592
0.04      0.05      1305.26      0.428381      0.428381
0.05      0.06      1238.93      0.439954      0.439954
0.06      0.07      1177.33      0.450602      0.450602
0.07      0.08      1119.33      0.460234      0.460234
0.08      0.09      1065.68      0.469563      0.469563
0.09      0.1      1015.24      0.477337      0.477337
0.1      0.11      968.529      0.484909      0.484909
0.11      0.12      925.744      0.490959      0.490959
0.12      0.13      886.296      0.495852      0.495852
0.13      0.14      848.688      0.499132      0.499132
0.14      0.15      813.8      0.501596      0.501596
0.15      0.16      779.914      0.502342      0.502342
0.16      0.17      747.952      0.501872      0.501872
0.17      0.18      716.954      0.499847      0.499847
0.18      0.19      687.02      0.496361      0.496361
0.19      0.2      658.419      0.491814      0.491814
0.2      0.21      630.528      0.485708      0.485708
0.21      0.22      602.78      0.477733      0.477733
0.22      0.23      576.236      0.469107      0.469107
0.23      0.24      550.263      0.458447      0.458447
0.24      0.25      524.726      0.446013      0.446013
0.25      0.26      500.376      0.432766      0.432766
0.26      0.27      475.882      0.41686      0.41686
0.27      0.28      452.117      0.399564      0.399564
0.28      0.29      428.547      0.380113      0.380113
0.29      0.3      405.128      0.358561      0.358561
0.3      0.31      382.263      0.335389      0.335389
0.31      0.32      360.637      0.312959      0.312959
0.32      0.33      339.937      0.290988      0.290988
0.33      0.34      320.197      0.269924      0.269924
0.34      0.35      301.648      0.24959      0.24959
0.35      0.36      283.901      0.22993      0.22993
0.36      0.37      266.944      0.210515      0.210515
0.37      0.38      251.683      0.193432      0.193432
0.38      0.39      237.104      0.177097      0.177097
0.39      0.4      223.483      0.161812      0.161812
0.4      0.41      210.329      0.147294      0.147294
0.41      0.42      198.761      0.135536      0.135536
0.42      0.43      187.848      0.125177      0.125177
0.43      0.44      177.425      0.115385      0.115385
0.44      0.45      168.009      0.10775      0.10775
0.45      0.46      159.454      0.101968      0.101968
0.46      0.47      151.544      0.0971661      0.0971661
0.47      0.48      144.367      0.0938604      0.0938604
0.48      0.49      138.221      0.0907932      0.0907932
0.49      0.5      132.667      0.0888837      0.0888837
# END HISTO1D NLLMC
# BEGIN HISTO1D N2LLDMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= N$^2$LL$_{\mathrm{D}}$+N$^2$LO MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      2069.49      0.499979      0.499979
0.01      0.02      2017.95      4.05003      4.05003
0.02      0.03      1932.2      3.32754      3.32754
0.03      0.04      1830.93      2.72736      2.72736
0.04      0.05      1671.12      61.7477      61.7477
0.05      0.06      1646.78      2.66428      2.66428
0.06      0.07      1551.46      2.83319      2.83319
0.07      0.08      1469.61      2.73002      2.73002
0.08      0.09      1393.21      2.75466      2.75466
0.09      0.1      1324.48      2.69556      2.69556
0.1      0.11      1251.42      2.87723      2.87723
0.11      0.12      1183.2      3.77408      3.77408
0.12      0.13      1127.71      2.83651      2.83651
0.13      0.14      1078.14      2.8712      2.8712
0.14      0.15      1014.47      2.88219      2.88219
0.15      0.16      967.868      2.78805      2.78805
0.16      0.17      921.36      2.768      2.768
0.17      0.18      880.454      2.82688      2.82688
0.18      0.19      835.918      2.81377      2.81377
0.19      0.2      798.69      2.8708      2.8708
0.2      0.21      758.077      2.90374      2.90374
0.21      0.22      722.827      2.58606      2.58606
0.22      0.23      687.618      2.66228      2.66228
0.23      0.24      662.031      2.68821      2.68821
0.24      0.25      624.777      3.00209      3.00209
0.25      0.26      593.073      2.36482      2.36482
0.26      0.27      572.064      2.24789      2.24789
0.27      0.28      542.032      4.49726      4.49726
0.28      0.29      518.667      2.77513      2.77513
0.29      0.3      492.77      2.20087      2.20087
0.3      0.31      474.046      2.16953      2.16953
0.31      0.32      448.261      2.0435      2.0435
0.32      0.33      433.061      1.89506      1.89506
0.33      0.34      410.863      1.73049      1.73049
0.34      0.35      396.456      1.71014      1.71014
0.35      0.36      379.183      1.69239      1.69239
0.36      0.37      362.207      1.46673      1.46673
0.37      0.38      350.345      1.46316      1.46316
0.38      0.39      336.345      1.37437      1.37437
0.39      0.4      324.572      1.3715      1.3715
0.4      0.41      310.663      1.34529      1.34529
0.41      0.42      302.819      1.43279      1.43279
0.42      0.43      292.443      1.28265      1.28265
0.43      0.44      283.641      1.13584      1.13584
0.44      0.45      273.219      1.23834      1.23834
0.45      0.46      267.086      1.35616      1.35616
0.46      0.47      256.637      1.17046      1.17046
0.47      0.48      251.62      0.972522      0.972522
0.48      0.49      245.423      0.975669      0.975669
0.49      0.5      236.906      0.986981      0.986981
# END HISTO1D N2LLDMC
# BEGIN HISTO1D N2LLRMC
PlotOrder=3
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= N$^2$LL$_{\mathrm{R}}$+N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      2104.89      0.517845      0.517845
0.01      0.02      2053.28      4.12195      4.12195
0.02      0.03      1966.95      3.3885      3.3885
0.03      0.04      1864.73      2.77892      2.77892
0.04      0.05      1702.71      62.915      62.915
0.05      0.06      1678.55      2.71667      2.71667
0.06      0.07      1581.92      2.88967      2.88967
0.07      0.08      1498.92      2.78528      2.78528
0.08      0.09      1421.4      2.81113      2.81113
0.09      0.1      1351.64      2.75153      2.75153
0.1      0.11      1277.39      2.93755      2.93755
0.11      0.12      1207.96      3.85353      3.85353
0.12      0.13      1151.42      2.8968      2.8968
0.13      0.14      1100.85      2.93242      2.93242
0.14      0.15      1035.78      2.94367      2.94367
0.15      0.16      988.103      2.8475      2.8475
0.16      0.17      940.466      2.82689      2.82689
0.17      0.18      898.514      2.88678      2.88678
0.18      0.19      852.82      2.87306      2.87306
0.19      0.2      814.531      2.93074      2.93074
0.2      0.21      772.798      2.96382      2.96382
0.21      0.22      736.513      2.63901      2.63901
0.22      0.23      700.251      2.71602      2.71602
0.23      0.24      673.786      2.74157      2.74157
0.24      0.25      635.415      3.06047      3.06047
0.25      0.26      602.699      2.40981      2.40981
0.26      0.27      580.878      2.28953      2.28953
0.27      0.28      549.857      4.57794      4.57794
0.28      0.29      525.638      2.82308      2.82308
0.29      0.3      498.832      2.23717      2.23717
0.3      0.31      479.331      2.2034      2.2034
0.31      0.32      452.716      2.07353      2.07353
0.32      0.33      436.903      1.92114      1.92114
0.33      0.34      414.047      1.75263      1.75263
0.34      0.35      399.141      1.73041      1.73041
0.35      0.36      381.388      1.71088      1.71088
0.36      0.37      363.982      1.48129      1.48129
0.37      0.38      351.777      1.47627      1.47627
0.38      0.39      337.45      1.38527      1.38527
0.39      0.4      325.413      1.38106      1.38106
0.4      0.41      311.265      1.35336      1.35336
0.41      0.42      303.251      1.44009      1.44009
0.42      0.43      292.724      1.28796      1.28796
0.43      0.44      283.813      1.13954      1.13954
0.44      0.45      273.304      1.24145      1.24145
0.45      0.46      267.121      1.3586      1.3586
0.46      0.47      256.638      1.17178      1.17178
0.47      0.48      251.612      0.973094      0.973094
0.48      0.49      245.416      0.975892      0.975892
0.49      0.5      236.904      0.987015      0.987015
# END HISTO1D N2LLRMC
# BEGIN HISTO1D N2LLMC
PlotOrder=4
LineColor=black!80!white
LineOpacity=1
ErrorBars=1
ErrorBarsColor=black!80!white
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= N$^2$LL+N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      2071.21      0.165205      0.165205
0.01      0.02      2019.9      4.02505      4.02505
0.02      0.03      1934.04      3.2937      3.2937
0.03      0.04      1832.42      2.68241      2.68241
0.04      0.05      1672.09      61.7816      61.7816
0.05      0.06      1647.27      2.61234      2.61234
0.06      0.07      1551.47      2.78239      2.78239
0.07      0.08      1469.17      2.67469      2.67469
0.08      0.09      1392.38      2.69735      2.69735
0.09      0.1      1323.31      2.63444      2.63444
0.1      0.11      1249.95      2.81811      2.81811
0.11      0.12      1181.48      3.72603      3.72603
0.12      0.13      1125.75      2.77394      2.77394
0.13      0.14      1076.02      2.80791      2.80791
0.14      0.15      1012.24      2.82008      2.82008
0.15      0.16      965.51      2.724      2.724
0.16      0.17      918.933      2.70421      2.70421
0.17      0.18      877.956      2.76467      2.76467
0.18      0.19      833.376      2.75298      2.75298
0.19      0.2      796.184      2.81241      2.81241
0.2      0.21      755.593      2.8481      2.8481
0.21      0.22      720.388      2.52837      2.52837
0.22      0.23      685.302      2.60891      2.60891
0.23      0.24      659.846      2.63757      2.63757
0.24      0.25      622.726      2.95836      2.95836
0.25      0.26      591.097      2.31878      2.31878
0.26      0.27      570.169      2.20365      2.20365
0.27      0.28      540.321      4.4646      4.4646
0.28      0.29      517.126      2.74357      2.74357
0.29      0.3      491.401      2.17096      2.17096
0.3      0.31      472.83      2.14355      2.14355
0.31      0.32      447.179      2.02133      2.02133
0.32      0.33      432.114      1.87568      1.87568
0.33      0.34      410.068      1.71438      1.71438
0.34      0.35      395.745      1.69654      1.69654
0.35      0.36      378.568      1.68121      1.68121
0.36      0.37      361.697      1.4577      1.4577
0.37      0.38      349.921      1.45587      1.45587
0.38      0.39      336.006      1.36868      1.36868
0.39      0.4      324.31      1.36704      1.36704
0.4      0.41      310.476      1.34193      1.34193
0.41      0.42      302.684      1.43006      1.43006
0.42      0.43      292.349      1.28066      1.28066
0.43      0.44      283.581      1.13444      1.13444
0.44      0.45      273.189      1.23719      1.23719
0.45      0.46      267.073      1.35525      1.35525
0.46      0.47      256.637      1.16997      1.16997
0.47      0.48      251.623      0.972315      0.972315
0.48      0.49      245.426      0.975587      0.975587
0.49      0.5      236.906      0.986969      0.986969
# END HISTO1D N2LLMC


==> Diags_Res_Mtt_Slice/Diag_pptt_dphi_Res_Mul_Mtt_le_360.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC),   $M_{t\bar{t}}\le 360$ GeV
LegendXPos=0.60
LegendYPos=0.9
LegendOnly=  NLL N2LL N2LLp
DrawOnly=  NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC  
Legend=1
LogX=0
LogY=0
XLabel=$\Delta\phi_{t\bar{t}}$
YLabel=$ \mathrm{d}\sigma/\mathrm{d}\Delta\phi_{t\bar{t}}  $[pb]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlot1DrawOnly=NLL NLLMC N2LLp N2LLpMC N2LLp  
RatioPlot1=1
RatioPlot1Reference=N2LLp
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LL$_{\mathrm{R}}$+N$^2$LO}}$
RatioPlot1YMin=0.51
RatioPlot1YMax=1.39
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
RatioPlot2DrawOnly=N2LL N2LLMC N2LLp N2LLpMC N2LLp  
RatioPlot2=1
RatioPlot2Reference=N2LLp
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LL$_{\mathrm{R}}$+N$^2$LO}}$
RatioPlot2YMin=0.61
RatioPlot2YMax=1.63
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=2
RatioPlot2YMinorTickMarks=4
XMin=0
XMax=0.50
YMin=4
YMax=29
# END PLOT
# BEGIN HISTO1D NLL
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
ErrorTubes=1
Title= NLL+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      16.965      4.00359      3.16605
0.01      0.02      16.8858      3.98962      3.16189
0.02      0.03      16.7402      3.96368      3.155
0.03      0.04      16.539      3.92666      3.14569
0.04      0.05      16.3031      3.88159      3.13574
0.05      0.06      16.0413      3.82887      3.12455
0.06      0.07      15.7661      3.77047      3.11264
0.07      0.08      15.4783      3.70622      3.09879
0.08      0.09      15.1855      3.63821      3.08358
0.09      0.1      14.8919      3.56805      3.06728
0.1      0.11      14.6002      3.49707      3.05006
0.11      0.12      14.3203      3.42819      3.03369
0.12      0.13      14.0476      3.36075      3.01701
0.13      0.14      13.7718      3.29259      2.99756
0.14      0.15      13.5083      3.22763      2.97843
0.15      0.16      13.2526      3.16496      2.95851
0.16      0.17      13.0048      3.10469      2.93787
0.17      0.18      12.7674      3.04743      2.91712
0.18      0.19      12.5258      2.98961      2.89294
0.19      0.2      12.315      2.93953      2.87353
0.2      0.21      12.0871      2.88372      2.84594
0.21      0.22      11.9114      2.83187      2.81983
0.22      0.23      11.7544      2.77604      2.78769
0.23      0.24      11.6376      2.72309      2.75684
0.24      0.25      11.5273      2.66654      2.72126
0.25      0.26      11.4331      2.60998      2.68498
0.26      0.27      11.3489      2.55302      2.64801
0.27      0.28      11.2895      2.49993      2.61516
0.28      0.29      11.2183      2.4433      2.57895
0.29      0.3      11.1668      2.39076      2.54767
0.3      0.31      11.1014      2.3356      2.51429
0.31      0.32      11.0477      2.28392      2.48555
0.32      0.33      10.9896      2.23284      2.45846
0.33      0.34      10.9493      2.18716      2.43829
0.34      0.35      10.8854      2.13874      2.41588
0.35      0.36      10.8438      2.09719      2.40208
0.36      0.37      10.7946      2.05752      2.39156
0.37      0.38      10.7243      2.01661      2.37987
0.38      0.39      10.6734      1.98292      2.37714
0.39      0.4      10.6111      1.95059      2.37602
0.4      0.41      10.5512      1.92281      2.3805
0.41      0.42      10.4904      1.89898      2.38943
0.42      0.43      10.4246      1.87837      2.40165
0.43      0.44      10.3714      1.86458      2.42185
0.44      0.45      10.2918      1.85062      2.44057
0.45      0.46      10.223      1.84295      2.46494
0.46      0.47      10.1522      1.8398      2.48906
0.47      0.48      10.0588      1.83643      2.50602
0.48      0.49      9.98229      1.84152      2.52961
0.49      0.5      9.88894      1.84762      2.55027
0.5      0.51      6.08213      2.24255      3.11064
0.51      0.52      6.28047      2.30249      3.11311
0.52      0.53      50.7818      27.6879      46.5514
0.53      0.54      6.59753      2.35868      3.10299
0.54      0.55      6.72714      2.36118      3.09322
0.55      0.56      6.81253      2.34168      3.06807
0.56      0.57      6.91452      2.33025      3.05697
0.57      0.58      6.98504      2.31129      3.03606
0.58      0.59      7.0365      2.28836      3.00942
0.59      0.6      7.08548      2.2677      2.98669
0.6      0.61      7.1283      2.24722      2.96441
0.61      0.62      45.5566      27.3362      28.6294
0.62      0.63      41.2629      25.5145      27.6856
0.63      0.64      36.8872      23.3749      26.4148
0.64      0.65      32.6073      21.038      24.9099
0.65      0.66      28.7918      18.766      23.4534
0.66      0.67      25.3005      16.4957      21.9603
0.67      0.68      22.2011      14.2946      20.5108
0.68      0.69      19.4126      12.1314      19.0575
0.69      0.7      17.0089      10.0707      17.6991
0.7      0.71      14.8752      8.09716      16.3457
0.71      0.72      13.002      6.37183      15.0067
0.72      0.73      11.4391      4.95428      13.7647
0.73      0.74      10.0726      3.78708      12.5055
0.74      0.75      8.95458      2.89591      11.3141
0.75      0.76      8.03106      2.26115      10.142
0.76      0.77      7.29961      1.87206      9.00502
0.77      0.78      6.73695      1.67692      7.89215
0.78      0.79      6.35364      1.60255      6.83217
0.79      0.8      6.0941      1.5657      5.78182
# END HISTO1D NLL
# BEGIN HISTO1D N2LL
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
ErrorTubes=1
Title= N$^2$LL$_{\mathrm{D}}$+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      21.5701      2.27247      1.96589
0.01      0.02      21.8046      2.30469      1.9942
0.02      0.03      21.2803      2.26254      1.95766
0.03      0.04      21.0243      2.25378      1.95042
0.04      0.05      20.4357      2.21304      1.91541
0.05      0.06      20.5274      2.2459      1.94445
0.06      0.07      20.1141      2.22495      1.92686
0.07      0.08      19.7859      2.21254      1.91684
0.08      0.09      19.209      2.17134      1.88201
0.09      0.1      18.9569      2.16422      1.87713
0.1      0.11      18.6307      2.14689      1.86377
0.11      0.12      18.2515      2.12167      1.84382
0.12      0.13      18.0057      2.1097      1.83571
0.13      0.14      17.4999      2.06587      1.8
0.14      0.15      17.2667      2.05169      1.7903
0.15      0.16      16.9419      2.02471      1.76953
0.16      0.17      16.4914      1.98192      1.73472
0.17      0.18      16.2059      1.9558      1.71463
0.18      0.19      16.3209      1.9765      1.73547
0.19      0.2      15.6888      1.90682      1.67658
0.2      0.21      15.3954      1.87589      1.65149
0.21      0.22      15.2432      1.85828      1.63756
0.22      0.23      14.8677      1.81196      1.59699
0.23      0.24      14.6286      1.7763      1.5658
0.24      0.25      14.5991      1.76242      1.5533
0.25      0.26      14.4038      1.72651      1.5206
0.26      0.27      14.0021      1.66982      1.46568
0.27      0.28      13.9994      1.64732      1.447
0.28      0.29      13.5452      1.58887      1.38527
0.29      0.3      13.6573      1.56997      1.37429
0.3      0.31      13.5015      1.53297      1.33889
0.31      0.32      13.3319      1.4893      1.30162
0.32      0.33      13.3439      1.46427      1.28274
0.33      0.34      13.102      1.41389      1.24077
0.34      0.35      13.3294      1.39479      1.2444
0.35      0.36      13.0017      1.3415      1.19816
0.36      0.37      13.0428      1.30679      1.18794
0.37      0.38      13.1701      1.27896      1.18715
0.38      0.39      12.6096      1.22264      1.12916
0.39      0.4      12.7215      1.18075      1.13215
0.4      0.41      12.4206      1.14335      1.10372
0.41      0.42      12.5983      1.10847      1.11697
0.42      0.43      12.6117      1.08499      1.11941
0.43      0.44      12.5599      1.06905      1.11986
0.44      0.45      12.2589      1.02102      1.1054
0.45      0.46      12.1185      1.00125      1.10387
0.46      0.47      12.4486      1.04482      1.12284
0.47      0.48      12.0372      0.994016      1.08378
0.48      0.49      12.2352      1.03649      1.06941
0.49      0.5      12.2781      1.05699      1.03408
0.5      0.51      7.33412      2.03395      2.5454
0.51      0.52      7.84897      2.17745      2.54277
0.52      0.53      47.3124      24.2745      41.2787
0.53      0.54      8.39061      2.23567      2.38221
0.54      0.55      8.52736      2.19457      2.26738
0.55      0.56      8.58611      2.11661      2.13619
0.56      0.57      8.80327      2.09737      2.05925
0.57      0.58      9.0231      2.08133      1.98564
0.58      0.59      9.25824      2.0781      1.92508
0.59      0.6      9.3009      2.01284      1.80554
0.6      0.61      9.42939      1.98065      1.71724
0.61      0.62      53.8124      29.7086      31.5979
0.62      0.63      47.4169      26.9152      29.6541
0.63      0.64      46.5599      27.2916      31.295
0.64      0.65      39.4983      23.4094      28.1113
0.65      0.66      33.9287      20.1463      25.5248
0.66      0.67      31.067      18.436      24.8711
0.67      0.68      27.5931      16.0566      23.354
0.68      0.69      23.7124      13.1808      21.019
0.69      0.7      21.4864      11.2105      20.0507
0.7      0.71      19.0011      8.93834      18.4616
0.71      0.72      16.4554      6.73771      16.3967
0.72      0.73      15.0535      5.3137      15.4549
0.73      0.74      13.3031      3.85922      13.7062
0.74      0.75      12.1192      2.82663      12.4254
0.75      0.76      11.0385      2.01316      10.9862
0.76      0.77      10.3519      1.53488      9.85553
0.77      0.78      9.4395      1.17074      8.11795
0.78      0.79      9.27294      1.16589      7.23769
0.79      0.8      8.98597      1.14678      5.98806
# END HISTO1D N2LL
# BEGIN HISTO1D N2LLp
PlotOrder=3
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
ErrorTubes=1
Title= N$^2$LL$_{\mathrm{R}}$+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      14.0148      3.22674      3.21924
0.01      0.02      14.1999      3.26987      3.25938
0.02      0.03      13.92      3.20591      3.18998
0.03      0.04      13.8377      3.18725      3.16352
0.04      0.05      13.5514      3.12107      3.08818
0.05      0.06      13.7267      3.15937      3.11516
0.06      0.07      13.5702      3.11994      3.06467
0.07      0.08      13.4708      3.09183      3.0254
0.08      0.09      13.1982      3.02241      2.94636
0.09      0.1      13.144      3.00099      2.91535
0.1      0.11      13.0344      2.96518      2.87176
0.11      0.12      12.882      2.91824      2.81907
0.12      0.13      12.8184      2.88993      2.78625
0.13      0.14      12.563      2.81761      2.71284
0.14      0.15      12.4968      2.78671      2.68122
0.15      0.16      12.3589      2.73898      2.63513
0.16      0.17      12.1229      2.66962      2.5696
0.17      0.18      12.0022      2.62491      2.52926
0.18      0.19      12.1756      2.64378      2.55136
0.19      0.2      11.7872      2.54125      2.45699
0.2      0.21      11.648      2.4919      2.41456
0.21      0.22      11.6176      2.46112      2.3904
0.22      0.23      11.4191      2.39105      2.32747
0.23      0.24      11.3266      2.33786      2.28122
0.24      0.25      11.3993      2.31405      2.26349
0.25      0.26      11.3448      2.26124      2.21688
0.26      0.27      11.1267      2.17763      2.13699
0.27      0.28      11.2261      2.14699      2.11372
0.28      0.29      10.9615      2.05736      2.02338
0.29      0.3      11.1554      2.03627      2.01295
0.3      0.31      11.131      1.98253      1.96353
0.31      0.32      11.0934      1.92347      1.91159
0.32      0.33      11.2063      1.88887      1.88569
0.33      0.34      11.1041      1.82042      1.82465
0.34      0.35      11.3989      1.80327      1.82954
0.35      0.36      11.218      1.72758      1.75931
0.36      0.37      11.3517      1.68764      1.74072
0.37      0.38      11.5599      1.6571      1.73462
0.38      0.39      11.1619      1.5674      1.64128
0.39      0.4      11.3519      1.52658      1.63718
0.4      0.41      11.1721      1.46628      1.58375
0.41      0.42      11.4176      1.43359      1.59161
0.42      0.43      11.5142      1.40278      1.58139
0.43      0.44      11.5489      1.37277      1.56609
0.44      0.45      11.3514      1.30795      1.52583
0.45      0.46      11.2964      1.27233      1.5047
0.46      0.47      11.6754      1.30587      1.52109
0.47      0.48      11.3607      1.23662      1.449
0.48      0.49      11.613      1.26497      1.42293
0.49      0.5      11.7177      1.27109      1.36824
0.5      0.51      7.33412      2.03395      2.5454
0.51      0.52      52.6347      26.9981      46.4184
0.52      0.53      13707.7      5708.98      4846.48
0.53      0.54      8.39061      2.23567      2.38221
0.54      0.55      8.52736      2.19457      2.26738
0.55      0.56      8.58611      2.11661      2.13619
0.56      0.57      8.80327      2.09737      2.05925
0.57      0.58      9.0231      2.08133      1.98564
0.58      0.59      9.25824      2.0781      1.92508
0.59      0.6      9.3009      2.01284      1.80554
0.6      0.61      9.42939      1.98065      1.71724
0.61      0.62      46.7218      25.2926      26.6663
0.62      0.63      41.3959      22.8967      25.0112
0.63      0.64      40.8968      23.2476      26.4405
0.64      0.65      34.9989      19.982      23.8099
0.65      0.66      30.347      17.2474      21.6927
0.66      0.67      28.0358      15.8433      21.2253
0.67      0.68      25.1387      13.8529      20.0149
0.68      0.69      21.8225      11.4167      18.0876
0.69      0.7      19.9621      9.75433      17.329
0.7      0.71      17.8283      7.81424      16.0202
0.71      0.72      15.5981      5.91865      14.2816
0.72      0.73      14.4036      4.69943      13.5153
0.73      0.74      12.8517      3.44099      12.029
0.74      0.75      11.8112      2.55473      10.9453
0.75      0.76      10.8448      1.85956      9.71202
0.76      0.77      10.2388      1.46533      8.74556
0.77      0.78      9.38726      1.15139      7.22685
0.78      0.79      9.25393      1.16329      6.4708
0.79      0.8      8.98341      1.14674      5.37578
# END HISTO1D N2LLp
# BEGIN HISTO1D NLLMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL+NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      16.965      0.00668826      0.00668826
0.01      0.02      16.8858      0.00685988      0.00685988
0.02      0.03      16.7402      0.00695553      0.00695553
0.03      0.04      16.539      0.00705539      0.00705539
0.04      0.05      16.3031      0.00717197      0.00717197
0.05      0.06      16.0413      0.00727041      0.00727041
0.06      0.07      15.7661      0.00737576      0.00737576
0.07      0.08      15.4783      0.00747698      0.00747698
0.08      0.09      15.1855      0.00758657      0.00758657
0.09      0.1      14.8919      0.00769567      0.00769567
0.1      0.11      14.6002      0.00776981      0.00776981
0.11      0.12      14.3203      0.00789309      0.00789309
0.12      0.13      14.0476      0.00799744      0.00799744
0.13      0.14      13.7718      0.00810018      0.00810018
0.14      0.15      13.5083      0.00818757      0.00818757
0.15      0.16      13.2526      0.00825737      0.00825737
0.16      0.17      13.0048      0.0084021      0.0084021
0.17      0.18      12.7674      0.00846806      0.00846806
0.18      0.19      12.5258      0.00848048      0.00848048
0.19      0.2      12.315      0.00865951      0.00865951
0.2      0.21      12.0871      0.00868727      0.00868727
0.21      0.22      11.9114      0.0089039      0.0089039
0.22      0.23      11.7544      0.00881583      0.00881583
0.23      0.24      11.6376      0.00896066      0.00896066
0.24      0.25      11.5273      0.00897591      0.00897591
0.25      0.26      11.4331      0.00910443      0.00910443
0.26      0.27      11.3489      0.00904798      0.00904798
0.27      0.28      11.2895      0.0092338      0.0092338
0.28      0.29      11.2183      0.00921415      0.00921415
0.29      0.3      11.1668      0.00936851      0.00936851
0.3      0.31      11.1014      0.00931638      0.00931638
0.31      0.32      11.0477      0.00939102      0.00939102
0.32      0.33      10.9896      0.00949219      0.00949219
0.33      0.34      10.9493      0.00964862      0.00964862
0.34      0.35      10.8854      0.00954972      0.00954972
0.35      0.36      10.8438      0.00951202      0.00951202
0.36      0.37      10.7946      0.00976392      0.00976392
0.37      0.38      10.7243      0.00979853      0.00979853
0.38      0.39      10.6734      0.00966141      0.00966141
0.39      0.4      10.6111      0.00959225      0.00959225
0.4      0.41      10.5512      0.00975462      0.00975462
0.41      0.42      10.4904      0.00964303      0.00964303
0.42      0.43      10.4246      0.00969829      0.00969829
0.43      0.44      10.3714      0.00987831      0.00987831
0.44      0.45      10.2918      0.00980497      0.00980497
0.45      0.46      10.223      0.00968818      0.00968818
0.46      0.47      10.1522      0.00975343      0.00975343
0.47      0.48      10.0588      0.00950953      0.00950953
0.48      0.49      9.98229      0.00971389      0.00971389
0.49      0.5      9.88894      0.00953964      0.00953964
0.5      0.51      6.08213      0.00541994      0.00541994
0.51      0.52      6.28047      0.00579532      0.00579532
0.52      0.53      50.7818      0.0455666      0.0455666
0.53      0.54      6.59753      0.00608139      0.00608139
0.54      0.55      6.72714      0.00633776      0.00633776
0.55      0.56      6.81253      0.00623756      0.00623756
0.56      0.57      6.91452      0.0065637      0.0065637
0.57      0.58      6.98504      0.00684111      0.00684111
0.58      0.59      7.0365      0.00682637      0.00682637
0.59      0.6      7.08548      0.00698327      0.00698327
0.6      0.61      7.1283      0.0072684      0.0072684
0.61      0.62      45.5566      0.0459079      0.0459079
0.62      0.63      41.2629      0.0437052      0.0437052
0.63      0.64      36.8872      0.0392982      0.0392982
0.64      0.65      32.6073      0.0343793      0.0343793
0.65      0.66      28.7918      0.030512      0.030512
0.66      0.67      25.3005      0.0272976      0.0272976
0.67      0.68      22.2011      0.0249304      0.0249304
0.68      0.69      19.4126      0.0216328      0.0216328
0.69      0.7      17.0089      0.0193275      0.0193275
0.7      0.71      14.8752      0.0169932      0.0169932
0.71      0.72      13.002      0.0143188      0.0143188
0.72      0.73      11.4391      0.0135275      0.0135275
0.73      0.74      10.0726      0.0112659      0.0112659
0.74      0.75      8.95458      0.0104796      0.0104796
0.75      0.76      8.03106      0.00938706      0.00938706
0.76      0.77      7.29961      0.00919175      0.00919175
0.77      0.78      6.73695      0.00824096      0.00824096
0.78      0.79      6.35364      0.00758038      0.00758038
0.79      0.8      6.0941      0.00749285      0.00749285
# END HISTO1D NLLMC
# BEGIN HISTO1D N2LLMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= N$^2$LL$_{\mathrm{D}}$+N$^2$LO MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      21.5701      0.00839651      0.00839651
0.01      0.02      21.8046      0.0858146      0.0858146
0.02      0.03      21.2803      0.0912824      0.0912824
0.03      0.04      21.0243      0.0948709      0.0948709
0.04      0.05      20.4357      0.197467      0.197467
0.05      0.06      20.5274      0.0783458      0.0783458
0.06      0.07      20.1141      0.0876758      0.0876758
0.07      0.08      19.7859      0.084111      0.084111
0.08      0.09      19.209      0.112445      0.112445
0.09      0.1      18.9569      0.108449      0.108449
0.1      0.11      18.6307      0.099226      0.099226
0.11      0.12      18.2515      0.0909945      0.0909945
0.12      0.13      18.0057      0.15438      0.15438
0.13      0.14      17.4999      0.1079      0.1079
0.14      0.15      17.2667      0.163279      0.163279
0.15      0.16      16.9419      0.0997223      0.0997223
0.16      0.17      16.4914      0.108393      0.108393
0.17      0.18      16.2059      0.132809      0.132809
0.18      0.19      16.3209      0.118321      0.118321
0.19      0.2      15.6888      0.106341      0.106341
0.2      0.21      15.3954      0.11799      0.11799
0.21      0.22      15.2432      0.0945995      0.0945995
0.22      0.23      14.8677      0.123008      0.123008
0.23      0.24      14.6286      0.0974977      0.0974977
0.24      0.25      14.5991      0.107807      0.107807
0.25      0.26      14.4038      0.102673      0.102673
0.26      0.27      14.0021      0.151219      0.151219
0.27      0.28      13.9994      0.115074      0.115074
0.28      0.29      13.5452      0.215624      0.215624
0.29      0.3      13.6573      0.126184      0.126184
0.3      0.31      13.5015      0.112775      0.112775
0.31      0.32      13.3319      0.109267      0.109267
0.32      0.33      13.3439      0.132546      0.132546
0.33      0.34      13.102      0.112561      0.112561
0.34      0.35      13.3294      0.111063      0.111063
0.35      0.36      13.0017      0.110218      0.110218
0.36      0.37      13.0428      0.118476      0.118476
0.37      0.38      13.1701      0.131217      0.131217
0.38      0.39      12.6096      0.165228      0.165228
0.39      0.4      12.7215      0.150865      0.150865
0.4      0.41      12.4206      0.155372      0.155372
0.41      0.42      12.5983      0.115067      0.115067
0.42      0.43      12.6117      0.11526      0.11526
0.43      0.44      12.5599      0.142137      0.142137
0.44      0.45      12.2589      0.146255      0.146255
0.45      0.46      12.1185      0.120724      0.120724
0.46      0.47      12.4486      0.12087      0.12087
0.47      0.48      12.0372      0.128815      0.128815
0.48      0.49      12.2352      0.130719      0.130719
0.49      0.5      12.2781      0.130268      0.130268
0.5      0.51      7.33412      0.0864777      0.0864777
0.51      0.52      7.84897      0.0873034      0.0873034
0.52      0.53      47.3124      0.584783      0.584783
0.53      0.54      8.39061      0.0866945      0.0866945
0.54      0.55      8.52736      0.0894602      0.0894602
0.55      0.56      8.58611      0.0822787      0.0822787
0.56      0.57      8.80327      0.0878667      0.0878667
0.57      0.58      9.0231      0.102899      0.102899
0.58      0.59      9.25824      0.118576      0.118576
0.59      0.6      9.3009      0.0911563      0.0911563
0.6      0.61      9.42939      0.0883756      0.0883756
0.61      0.62      53.8124      1.47896      1.47896
0.62      0.63      47.4169      2.09854      2.09854
0.63      0.64      46.5599      1.55481      1.55481
0.64      0.65      39.4983      0.599153      0.599153
0.65      0.66      33.9287      0.725361      0.725361
0.66      0.67      31.067      0.550256      0.550256
0.67      0.68      27.5931      0.342767      0.342767
0.68      0.69      23.7124      0.310729      0.310729
0.69      0.7      21.4864      0.321518      0.321518
0.7      0.71      19.0011      0.329797      0.329797
0.71      0.72      16.4554      0.272643      0.272643
0.72      0.73      15.0535      0.175767      0.175767
0.73      0.74      13.3031      0.160905      0.160905
0.74      0.75      12.1192      0.148639      0.148639
0.75      0.76      11.0385      0.133052      0.133052
0.76      0.77      10.3519      0.109106      0.109106
0.77      0.78      9.4395      0.124728      0.124728
0.78      0.79      9.27294      0.105812      0.105812
0.79      0.8      8.98597      0.0844302      0.0844302
# END HISTO1D N2LLMC
# BEGIN HISTO1D N2LLpMC
PlotOrder=3
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= N$^2$LL$_{\mathrm{R}}$+N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      14.0148      0.00536725      0.00536725
0.01      0.02      14.1999      0.0558762      0.0558762
0.02      0.03      13.92      0.0597004      0.0597004
0.03      0.04      13.8377      0.0624312      0.0624312
0.04      0.05      13.5514      0.13094      0.13094
0.05      0.06      13.7267      0.0523719      0.0523719
0.06      0.07      13.5702      0.0591327      0.0591327
0.07      0.08      13.4708      0.0572426      0.0572426
0.08      0.09      13.1982      0.0772407      0.0772407
0.09      0.1      13.144      0.0751722      0.0751722
0.1      0.11      13.0344      0.0693927      0.0693927
0.11      0.12      12.882      0.0641911      0.0641911
0.12      0.13      12.8184      0.109882      0.109882
0.13      0.14      12.563      0.0774265      0.0774265
0.14      0.15      12.4968      0.118148      0.118148
0.15      0.16      12.3589      0.0727025      0.0727025
0.16      0.17      12.1229      0.0796378      0.0796378
0.17      0.18      12.0022      0.0983227      0.0983227
0.18      0.19      12.1756      0.0882222      0.0882222
0.19      0.2      11.7872      0.0798426      0.0798426
0.2      0.21      11.648      0.0892257      0.0892257
0.21      0.22      11.6176      0.0720571      0.0720571
0.22      0.23      11.4191      0.0944973      0.0944973
0.23      0.24      11.3266      0.0755123      0.0755123
0.24      0.25      11.3993      0.0842463      0.0842463
0.25      0.26      11.3448      0.0809478      0.0809478
0.26      0.27      11.1267      0.120375      0.120375
0.27      0.28      11.2261      0.0924042      0.0924042
0.28      0.29      10.9615      0.174834      0.174834
0.29      0.3      11.1554      0.10319      0.10319
0.3      0.31      11.131      0.0930352      0.0930352
0.31      0.32      11.0934      0.0909351      0.0909351
0.32      0.33      11.2063      0.111302      0.111302
0.33      0.34      11.1041      0.0953103      0.0953103
0.34      0.35      11.3989      0.094828      0.094828
0.35      0.36      11.218      0.0948854      0.0948854
0.36      0.37      11.3517      0.102829      0.102829
0.37      0.38      11.5599      0.114798      0.114798
0.38      0.39      11.1619      0.145698      0.145698
0.39      0.4      11.3519      0.134023      0.134023
0.4      0.41      11.1721      0.139044      0.139044
0.41      0.42      11.4176      0.103686      0.103686
0.42      0.43      11.5142      0.104584      0.104584
0.43      0.44      11.5489      0.129863      0.129863
0.44      0.45      11.3514      0.134507      0.134507
0.45      0.46      11.2964      0.111729      0.111729
0.46      0.47      11.6754      0.112557      0.112557
0.47      0.48      11.3607      0.12068      0.12068
0.48      0.49      11.613      0.123178      0.123178
0.49      0.5      11.7177      0.123443      0.123443
0.5      0.51      7.33412      0.0864777      0.0864777
0.51      0.52      52.6347      0.73403      0.73403
0.52      0.53      13707.7      176.565      176.565
0.53      0.54      8.39061      0.0866945      0.0866945
0.54      0.55      8.52736      0.0894602      0.0894602
0.55      0.56      8.58611      0.0822787      0.0822787
0.56      0.57      8.80327      0.0878667      0.0878667
0.57      0.58      9.0231      0.102899      0.102899
0.58      0.59      9.25824      0.118576      0.118576
0.59      0.6      9.3009      0.0911563      0.0911563
0.6      0.61      9.42939      0.0883756      0.0883756
0.61      0.62      46.7218      1.27281      1.27281
0.62      0.63      41.3959      1.81365      1.81365
0.63      0.64      40.8968      1.35213      1.35213
0.64      0.65      34.9989      0.525165      0.525165
0.65      0.66      30.347      0.640846      0.640846
0.66      0.67      28.0358      0.49038      0.49038
0.67      0.68      25.1387      0.308311      0.308311
0.68      0.69      21.8225      0.282045      0.282045
0.69      0.7      19.9621      0.294543      0.294543
0.7      0.71      17.8283      0.305025      0.305025
0.71      0.72      15.5981      0.254718      0.254718
0.72      0.73      14.4036      0.166003      0.166003
0.73      0.74      12.8517      0.153567      0.153567
0.74      0.75      11.8112      0.143374      0.143374
0.75      0.76      10.8448      0.129659      0.129659
0.76      0.77      10.2388      0.107331      0.107331
0.77      0.78      9.38726      0.123634      0.123634
0.78      0.79      9.25393      0.105465      0.105465
0.79      0.8      8.98341      0.0843916      0.0843916
# END HISTO1D N2LLpMC


==> Diags_Res_Mtt_Slice/Diag_pptt_qT_Res_Mul_Mtt_360_400.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC),   $M_{t\bar{t}}\in[360, 400]$[GeV]
LegendXPos=0.60
LegendYPos=0.9
LegendOnly=  NLL N2LLD N2LLR N2LL
DrawOnly=  NLL NLLMC N2LLD N2LLDMC N2LLR N2LLRMC N2LL N2LLMC  
Legend=1
LogX=0
LogY=0
XLabel=$q_{\mathrm{T}}$[GeV]
YLabel=$ \mathrm{d}\sigma/\mathrm{d}q_{\mathrm{T}}$[pb/GeV]
XMajorTickMarks=1
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlot1DrawOnly=NLL NLLMC N2LLR N2LLRMC N2LLR  
RatioPlot1=1
RatioPlot1Reference=N2LLR
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LL$_{\mathrm{R}}$+N$^2$LO}}$
RatioPlot1YMin=0.41
RatioPlot1YMax=1.63
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=2
RatioPlot1YMinorTickMarks=4
RatioPlot2DrawOnly=N2LLD N2LLDMC N2LLR N2LLRMC N2LL N2LLMC N2LLR  
RatioPlot2=1
RatioPlot2Reference=N2LLR
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LL$_{\mathrm{R}}$+N$^2$LO}}$
RatioPlot2YMin=0.61
RatioPlot2YMax=1.63
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=2
RatioPlot2YMinorTickMarks=4
XMin=0
XMax=100
YMin=0.001
YMax=2.49
# END PLOT
# BEGIN HISTO1D NLL
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
ErrorTubes=1
Title= NLL+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      2.      0.452167      0.114571      0.0611769
2.      4.      1.05963      0.284971      0.169525
4.      6.      1.33606      0.356591      0.255731
6.      8.      1.46099      0.382339      0.323176
8.      10.      1.52156      0.401488      0.377835
10.      12.      1.54794      0.415686      0.416699
12.      14.      1.5446      0.42002      0.437709
14.      16.      1.51736      0.412643      0.443697
16.      18.      1.47695      0.396464      0.43842
18.      20.      1.42957      0.37777      0.425327
20.      22.      1.38033      0.359262      0.407431
22.      24.      1.32863      0.339942      0.386713
24.      26.      1.2722      0.318792      0.364497
26.      28.      1.21368      0.295871      0.341866
28.      30.      1.15448      0.273104      0.319673
30.      32.      1.09654      0.252465      0.298353
32.      34.      1.04116      0.233508      0.277805
34.      36.      0.985783      0.215171      0.257684
36.      38.      0.930634      0.197088      0.237975
38.      40.      0.876476      0.179575      0.21904
40.      42.      0.822956      0.163498      0.201173
42.      44.      0.772117      0.149667      0.1849
44.      46.      0.722973      0.137521      0.170336
46.      48.      0.674262      0.126546      0.157592
48.      50.      0.62685      0.116124      0.146799
50.      52.      0.581197      0.106783      0.138035
52.      54.      0.538491      0.099243      0.131065
54.      56.      0.499355      0.093186      0.125196
56.      58.      0.463185      0.0882207      0.120239
58.      60.      0.429548      0.0838915      0.115978
60.      62.      0.39866      0.0801078      0.112278
62.      64.      0.370289      0.0767649      0.108999
64.      66.      0.344412      0.0737642      0.105999
66.      68.      0.320832      0.0709608      0.103152
68.      70.      0.299231      0.0682468      0.100329
70.      72.      0.279789      0.0656823      0.0975533
72.      74.      0.262086      0.0631885      0.0946821
74.      76.      0.246077      0.0607992      0.0917142
76.      78.      0.231825      0.0586139      0.088692
78.      80.      0.219139      0.0565989      0.0855932
80.      82.      0.207875      0.0546343      0.0823954
82.      84.      0.19785      0.0526135      0.0790725
84.      86.      0.18917      0.0505488      0.0757259
86.      88.      0.181383      0.0485158      0.0725366
88.      90.      0.173982      0.0465701      0.0695651
90.      92.      0.167017      0.0447414      0.0668248
92.      94.      0.160503      0.0430292      0.0642826
94.      96.      0.154293      0.0413962      0.0618653
96.      98.      0.148368      0.0398355      0.0595531
98.      100.      0.14282      0.0383743      0.0573887
# END HISTO1D NLL
# BEGIN HISTO1D N2LLD
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
ErrorTubes=1
Title= N$^2$LL$_{\mathrm{D}}$+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      2.      0.553885      0.0445182      0.0340545
2.      4.      1.31534      0.120787      0.100233
4.      6.      1.68722      0.183057      0.153265
6.      8.      1.87886      0.226311      0.193216
8.      10.      1.9786      0.250207      0.217961
10.      12.      2.01833      0.258961      0.225621
12.      14.      2.01373      0.257808      0.218849
14.      16.      1.97495      0.250214      0.202863
16.      18.      1.92202      0.239225      0.184473
18.      20.      1.86933      0.226726      0.168563
20.      22.      1.80509      0.21145      0.154564
22.      24.      1.73282      0.194985      0.141968
24.      26.      1.65891      0.179076      0.130247
26.      28.      1.59627      0.165301      0.119757
28.      30.      1.51218      0.149894      0.10774
30.      32.      1.44677      0.13743      0.0981007
32.      34.      1.37921      0.125546      0.0894028
34.      36.      1.30941      0.114526      0.0816199
36.      38.      1.24609      0.105506      0.0758102
38.      40.      1.18363      0.0978256      0.071868
40.      42.      1.13161      0.0928471      0.0717285
42.      44.      1.05561      0.0857437      0.0690728
44.      46.      1.0073      0.083371      0.0715567
46.      48.      0.94873      0.0809806      0.0730176
48.      50.      0.899022      0.0805367      0.0763102
50.      52.      0.846442      0.0800471      0.0785828
52.      54.      0.798775      0.0805776      0.0816617
54.      56.      0.752845      0.0808845      0.0838503
56.      58.      0.717761      0.0822933      0.0870361
58.      60.      0.671163      0.0810655      0.0863384
60.      62.      0.636052      0.0813498      0.0877016
62.      64.      0.602208      0.081151      0.0883021
64.      66.      0.570342      0.0806452      0.0884934
66.      68.      0.541323      0.0795581      0.0876193
68.      70.      0.510554      0.0775945      0.0855376
70.      72.      0.487274      0.0767118      0.085097
72.      74.      0.465355      0.0756586      0.084544
74.      76.      0.440432      0.0729381      0.081218
76.      78.      0.422182      0.0718275      0.0806695
78.      80.      0.402854      0.0694994      0.0779723
80.      82.      0.381616      0.0660428      0.0734356
82.      84.      0.370199      0.065411      0.0737622
84.      86.      0.351814      0.0618554      0.0691773
86.      88.      0.341074      0.0606523      0.068543
88.      90.      0.324389      0.0574043      0.0645018
90.      92.      0.312884      0.0555898      0.0626551
92.      94.      0.302631      0.0541961      0.0615419
94.      96.      0.288706      0.0513523      0.0578829
96.      98.      0.279927      0.0501593      0.0568975
98.      100.      0.270832      0.0487708      0.0555772
# END HISTO1D N2LLD
# BEGIN HISTO1D N2LLR
PlotOrder=3
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
ErrorTubes=1
Title= N$^2$LL$_{\mathrm{R}}$+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      2.      0.37614      0.0967334      0.0978667
2.      4.      0.939143      0.229943      0.21962
4.      6.      1.26796      0.293827      0.260539
6.      8.      1.46543      0.320316      0.27216
8.      10.      1.58201      0.323952      0.274469
10.      12.      1.64287      0.314628      0.270036
12.      14.      1.66588      0.299938      0.259252
14.      16.      1.66061      0.283643      0.243692
16.      18.      1.6426      0.267633      0.22663
18.      20.      1.62315      0.2521      0.210952
20.      22.      1.59043      0.234586      0.1957
22.      24.      1.54779      0.215672      0.180595
24.      26.      1.50241      0.196792      0.165902
26.      28.      1.46513      0.179724      0.152818
28.      30.      1.40574      0.160452      0.138493
30.      32.      1.36057      0.144066      0.127301
32.      34.      1.31023      0.128664      0.117137
34.      36.      1.25606      0.115      0.10762
36.      38.      1.20652      0.104391      0.0996347
38.      40.      1.15602      0.0960143      0.0927921
40.      42.      1.11434      0.0909327      0.089139
42.      44.      1.04682      0.0840167      0.0830161
44.      46.      1.00505      0.0818832      0.0823733
46.      48.      0.952079      0.0798136      0.0811259
48.      50.      0.90677      0.0799111      0.0823553
50.      52.      0.857095      0.0798716      0.0832103
52.      54.      0.811298      0.0807721      0.0853554
54.      56.      0.766016      0.0814186      0.0868982
56.      58.      0.731265      0.0831634      0.0896684
58.      60.      0.684131      0.0820978      0.0885833
60.      62.      0.648285      0.0825278      0.0897214
62.      64.      0.613474      0.082377      0.0901378
64.      66.      0.580316      0.0818097      0.0901561
66.      68.      0.549884      0.0805881      0.0891267
68.      70.      0.517663      0.0784209      0.0868664
70.      72.      0.493035      0.0773539      0.0863105
72.      74.      0.469819      0.0761021      0.0856325
74.      76.      0.443643      0.0731741      0.082124
76.      78.      0.42433      0.0719366      0.0814295
78.      80.      0.404098      0.0695361      0.0785578
80.      82.      0.38218      0.0660503      0.0738376
82.      84.      0.370357      0.0654123      0.0740418
84.      86.      0.35182      0.0618554      0.0693203
86.      88.      0.341074      0.0606523      0.0686064
88.      90.      0.324389      0.0574043      0.064521
90.      92.      0.312884      0.0555898      0.0626591
92.      94.      0.302631      0.0541961      0.0615422
94.      96.      0.288706      0.0513523      0.0578829
96.      98.      0.279927      0.0501593      0.0568975
98.      100.      0.270832      0.0487708      0.0555772
# END HISTO1D N2LLR
# BEGIN HISTO1D N2LL
PlotOrder=4
LineColor=black!80!white
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=black!80!white
ErrorBandOpacity=0.4
ErrorBandStyle=hlines
ErrorTubes=1
Title= N$^2$LL+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      2.      0.554408      0.0429875      0.0318807
2.      4.      1.3184      0.115988      0.0935475
4.      6.      1.69222      0.172185      0.141302
6.      8.      1.8843      0.213084      0.17598
8.      10.      1.98402      0.236484      0.196351
10.      12.      2.02363      0.245908      0.201177
12.      14.      2.0186      0.245727      0.193423
14.      16.      1.97897      0.239003      0.17821
16.      18.      1.925      0.228812      0.161873
18.      20.      1.87135      0.217116      0.148643
20.      22.      1.80639      0.202765      0.137608
22.      24.      1.73348      0.187249      0.127857
24.      26.      1.65895      0.172219      0.118598
26.      28.      1.59563      0.159185      0.10998
28.      30.      1.51104      0.14466      0.0995053
30.      32.      1.44519      0.133077      0.0910257
32.      34.      1.37732      0.121979      0.0833228
34.      36.      1.30733      0.111681      0.0765169
36.      38.      1.24383      0.103237      0.0717173
38.      40.      1.1812      0.0960154      0.0687927
40.      42.      1.12911      0.0914296      0.0695764
42.      44.      1.05313      0.0846734      0.0676706
44.      46.      1.00491      0.0825798      0.0707023
46.      48.      0.94638      0.0803726      0.0725437
48.      50.      0.896807      0.0800652      0.0760103
50.      52.      0.844403      0.0797348      0.078391
52.      54.      0.796902      0.0803466      0.0815025
54.      56.      0.751208      0.0807426      0.0837194
56.      58.      0.716263      0.0821706      0.0869156
58.      60.      0.669881      0.0809717      0.0862385
60.      62.      0.634928      0.0812653      0.0876099
62.      64.      0.601258      0.0810815      0.0882222
64.      66.      0.569535      0.0805823      0.0884216
66.      68.      0.540645      0.0795018      0.0875515
68.      70.      0.510047      0.0775568      0.0854812
70.      72.      0.486879      0.0766848      0.0850448
72.      74.      0.465058      0.0756405      0.0844969
74.      76.      0.440217      0.0729286      0.0811788
76.      78.      0.422046      0.0718233      0.0806377
78.      80.      0.402779      0.0694981      0.0779494
80.      82.      0.381582      0.0660426      0.0734209
82.      84.      0.37019      0.065411      0.0737521
84.      86.      0.351814      0.0618554      0.0691728
86.      88.      0.341074      0.0606523      0.068541
88.      90.      0.324389      0.0574043      0.0645012
90.      92.      0.312884      0.0555898      0.062655
92.      94.      0.302631      0.0541961      0.0615419
94.      96.      0.288706      0.0513523      0.0578829
96.      98.      0.279927      0.0501593      0.0568975
98.      100.      0.270832      0.0487708      0.0555772
# END HISTO1D N2LL
# BEGIN HISTO1D NLLMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL+NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      2.      0.452167      0.000120875      0.000120875
2.      4.      1.05963      0.00021897      0.00021897
4.      6.      1.33606      0.000349948      0.000349948
6.      8.      1.46099      0.000483367      0.000483367
8.      10.      1.52156      0.000600568      0.000600568
10.      12.      1.54794      0.000704991      0.000704991
12.      14.      1.5446      0.000801897      0.000801897
14.      16.      1.51736      0.000892031      0.000892031
16.      18.      1.47695      0.000976129      0.000976129
18.      20.      1.42957      0.00105186      0.00105186
20.      22.      1.38033      0.00111848      0.00111848
22.      24.      1.32863      0.00117768      0.00117768
24.      26.      1.2722      0.00122864      0.00122864
26.      28.      1.21368      0.00127087      0.00127087
28.      30.      1.15448      0.00130568      0.00130568
30.      32.      1.09654      0.00133106      0.00133106
32.      34.      1.04116      0.00134811      0.00134811
34.      36.      0.985783      0.00135565      0.00135565
36.      38.      0.930634      0.00135394      0.00135394
38.      40.      0.876476      0.00134236      0.00134236
40.      42.      0.822956      0.00131958      0.00131958
42.      44.      0.772117      0.00128618      0.00128618
44.      46.      0.722973      0.00124108      0.00124108
46.      48.      0.674262      0.00118354      0.00118354
48.      50.      0.62685      0.0011126      0.0011126
50.      52.      0.581197      0.00103041      0.00103041
52.      54.      0.538491      0.000945293      0.000945293
54.      56.      0.499355      0.000860218      0.000860218
56.      58.      0.463185      0.000776228      0.000776228
58.      60.      0.429548      0.000693272      0.000693272
60.      62.      0.39866      0.000612087      0.000612087
62.      64.      0.370289      0.000533199      0.000533199
64.      66.      0.344412      0.000457397      0.000457397
66.      68.      0.320832      0.000384696      0.000384696
68.      70.      0.299231      0.00031651      0.00031651
70.      72.      0.279789      0.000253302      0.000253302
72.      74.      0.262086      0.0001959      0.0001959
74.      76.      0.246077      0.000145435      0.000145435
76.      78.      0.231825      0.000103376      0.000103376
78.      80.      0.219139      0.0000720086      0.0000720086
80.      82.      0.207875      0.0000534395      0.0000534395
82.      84.      0.19785      0.0000466287      0.0000466287
84.      86.      0.18917      0.0000451412      0.0000451412
86.      88.      0.181383      0.0000444382      0.0000444382
88.      90.      0.173982      0.0000435297      0.0000435297
90.      92.      0.167017      0.0000428256      0.0000428256
92.      94.      0.160503      0.0000420543      0.0000420543
94.      96.      0.154293      0.0000414002      0.0000414002
96.      98.      0.148368      0.0000406373      0.0000406373
98.      100.      0.14282      0.000039926      0.000039926
# END HISTO1D NLLMC
# BEGIN HISTO1D N2LLDMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= N$^2$LL$_{\mathrm{D}}$+N$^2$LO MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      2.      0.553885      0.000143139      0.000143139
2.      4.      1.31534      0.00241647      0.00241647
4.      6.      1.68722      0.00267583      0.00267583
6.      8.      1.87886      0.00343486      0.00343486
8.      10.      1.9786      0.00373982      0.00373982
10.      12.      2.01833      0.00407096      0.00407096
12.      14.      2.01373      0.00505138      0.00505138
14.      16.      1.97495      0.00510915      0.00510915
16.      18.      1.92202      0.00575168      0.00575168
18.      20.      1.86933      0.00539502      0.00539502
20.      22.      1.80509      0.00567786      0.00567786
22.      24.      1.73282      0.00574375      0.00574375
24.      26.      1.65891      0.00593783      0.00593783
26.      28.      1.59627      0.00892749      0.00892749
28.      30.      1.51218      0.0091812      0.0091812
30.      32.      1.44677      0.0060287      0.0060287
32.      34.      1.37921      0.00587526      0.00587526
34.      36.      1.30941      0.00626747      0.00626747
36.      38.      1.24609      0.00579077      0.00579077
38.      40.      1.18363      0.00591711      0.00591711
40.      42.      1.13161      0.00538243      0.00538243
42.      44.      1.05561      0.00535376      0.00535376
44.      46.      1.0073      0.00505131      0.00505131
46.      48.      0.94873      0.00506349      0.00506349
48.      50.      0.899022      0.00507831      0.00507831
50.      52.      0.846442      0.00457345      0.00457345
52.      54.      0.798775      0.00642543      0.00642543
54.      56.      0.752845      0.00379163      0.00379163
56.      58.      0.717761      0.00380618      0.00380618
58.      60.      0.671163      0.00361645      0.00361645
60.      62.      0.636052      0.00344888      0.00344888
62.      64.      0.602208      0.00318212      0.00318212
64.      66.      0.570342      0.0030635      0.0030635
66.      68.      0.541323      0.00295874      0.00295874
68.      70.      0.510554      0.00291469      0.00291469
70.      72.      0.487274      0.00269357      0.00269357
72.      74.      0.465355      0.00235144      0.00235144
74.      76.      0.440432      0.0023414      0.0023414
76.      78.      0.422182      0.00220814      0.00220814
78.      80.      0.402854      0.00231692      0.00231692
80.      82.      0.381616      0.00222927      0.00222927
82.      84.      0.370199      0.00208166      0.00208166
84.      86.      0.351814      0.00197291      0.00197291
86.      88.      0.341074      0.00193464      0.00193464
88.      90.      0.324389      0.00180661      0.00180661
90.      92.      0.312884      0.00200291      0.00200291
92.      94.      0.302631      0.00205669      0.00205669
94.      96.      0.288706      0.0019888      0.0019888
96.      98.      0.279927      0.00192194      0.00192194
98.      100.      0.270832      0.00193187      0.00193187
# END HISTO1D N2LLDMC
# BEGIN HISTO1D N2LLRMC
PlotOrder=3
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= N$^2$LL$_{\mathrm{R}}$+N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      2.      0.37614      0.0000995449      0.0000995449
2.      4.      0.939143      0.00172576      0.00172576
4.      6.      1.26796      0.00200886      0.00200886
6.      8.      1.46543      0.00267347      0.00267347
8.      10.      1.58201      0.00298067      0.00298067
10.      12.      1.64287      0.0033004      0.0033004
12.      14.      1.66588      0.0041637      0.0041637
14.      16.      1.66061      0.00427559      0.00427559
16.      18.      1.6426      0.00489116      0.00489116
18.      20.      1.62315      0.00465009      0.00465009
20.      22.      1.59043      0.00496071      0.00496071
22.      24.      1.54779      0.00507933      0.00507933
24.      26.      1.50241      0.00531801      0.00531801
26.      28.      1.46513      0.00813789      0.00813789
28.      30.      1.40574      0.0084721      0.0084721
30.      32.      1.36057      0.0055841      0.0055841
32.      34.      1.31023      0.00548822      0.00548822
34.      36.      1.25606      0.00591884      0.00591884
36.      38.      1.20652      0.00550612      0.00550612
38.      40.      1.15602      0.00568005      0.00568005
40.      42.      1.11434      0.00519521      0.00519521
42.      44.      1.04682      0.00521258      0.00521258
44.      46.      1.00505      0.00494542      0.00494542
46.      48.      0.952079      0.00499995      0.00499995
48.      50.      0.90677      0.00505569      0.00505569
50.      52.      0.857095      0.00457342      0.00457342
52.      54.      0.811298      0.0065147      0.0065147
54.      56.      0.766016      0.00381994      0.00381994
56.      58.      0.731265      0.00385528      0.00385528
58.      60.      0.684131      0.00367683      0.00367683
60.      62.      0.648285      0.00351519      0.00351519
62.      64.      0.613474      0.00324771      0.00324771
64.      66.      0.580316      0.0031297      0.0031297
66.      68.      0.549884      0.00302247      0.00302247
68.      70.      0.517663      0.00297595      0.00297595
70.      72.      0.493035      0.00274442      0.00274442
72.      74.      0.469819      0.00238897      0.00238897
74.      76.      0.443643      0.00237218      0.00237218
76.      78.      0.42433      0.00222937      0.00222937
78.      80.      0.404098      0.00233121      0.00233121
80.      82.      0.38218      0.00223619      0.00223619
82.      84.      0.370357      0.00208356      0.00208356
84.      86.      0.35182      0.00197298      0.00197298
86.      88.      0.341074      0.00193464      0.00193464
88.      90.      0.324389      0.00180661      0.00180661
90.      92.      0.312884      0.00200291      0.00200291
92.      94.      0.302631      0.00205669      0.00205669
94.      96.      0.288706      0.0019888      0.0019888
96.      98.      0.279927      0.00192194      0.00192194
98.      100.      0.270832      0.00193187      0.00193187
# END HISTO1D N2LLRMC
# BEGIN HISTO1D N2LLMC
PlotOrder=4
LineColor=black!80!white
LineOpacity=1
ErrorBars=1
ErrorBarsColor=black!80!white
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= N$^2$LL+N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      2.      0.554408      0.000139778      0.000139778
2.      4.      1.3184      0.00242148      0.00242148
4.      6.      1.69222      0.0026831      0.0026831
6.      8.      1.8843      0.00344439      0.00344439
8.      10.      1.98402      0.00374983      0.00374983
10.      12.      2.02363      0.00408161      0.00408161
12.      14.      2.0186      0.00506377      0.00506377
14.      16.      1.97897      0.00511998      0.00511998
16.      18.      1.925      0.00576124      0.00576124
18.      20.      1.87135      0.00540192      0.00540192
20.      22.      1.80639      0.00568325      0.00568325
22.      24.      1.73348      0.00574743      0.00574743
24.      26.      1.65895      0.00593975      0.00593975
26.      28.      1.59563      0.00892518      0.00892518
28.      30.      1.51104      0.00917546      0.00917546
30.      32.      1.44519      0.00602439      0.00602439
32.      34.      1.37732      0.00586946      0.00586946
34.      36.      1.30733      0.00625955      0.00625955
36.      38.      1.24383      0.00578227      0.00578227
38.      40.      1.1812      0.00590666      0.00590666
40.      42.      1.12911      0.00537231      0.00537231
42.      44.      1.05313      0.00534243      0.00534243
44.      46.      1.00491      0.0050403      0.0050403
46.      48.      0.94638      0.00505124      0.00505124
48.      50.      0.896807      0.00506526      0.00506526
50.      52.      0.844403      0.00456168      0.00456168
52.      54.      0.796902      0.00640679      0.00640679
54.      56.      0.751208      0.0037822      0.0037822
56.      58.      0.716263      0.00379645      0.00379645
58.      60.      0.669881      0.00360745      0.00360745
60.      62.      0.634928      0.00344051      0.00344051
62.      64.      0.601258      0.00317495      0.00317495
64.      66.      0.569535      0.00305691      0.00305691
66.      68.      0.540645      0.00295285      0.00295285
68.      70.      0.510047      0.00290982      0.00290982
70.      72.      0.486879      0.00268975      0.00268975
72.      74.      0.465058      0.00234873      0.00234873
74.      76.      0.440217      0.00233924      0.00233924
76.      78.      0.422046      0.00220675      0.00220675
78.      80.      0.402779      0.00231604      0.00231604
80.      82.      0.381582      0.00222885      0.00222885
82.      84.      0.37019      0.00208155      0.00208155
84.      86.      0.351814      0.0019729      0.0019729
86.      88.      0.341074      0.00193464      0.00193464
88.      90.      0.324389      0.00180661      0.00180661
90.      92.      0.312884      0.00200291      0.00200291
92.      94.      0.302631      0.00205669      0.00205669
94.      96.      0.288706      0.0019888      0.0019888
96.      98.      0.279927      0.00192194      0.00192194
98.      100.      0.270832      0.00193187      0.00193187
# END HISTO1D N2LLMC


==> Diags_Res_Mtt_Slice/Diag_pptt_qT_Res_Mul_Mtt_Full_PS.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC),   $M_{t\bar{t}}\ge 2m_t$ 
LegendXPos=0.60
LegendYPos=0.9
LegendOnly=  NLL N2LL N2LLp
DrawOnly=  NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC  
Legend=1
LogX=0
LogY=0
XLabel=$q_{\mathrm{T}}$[GeV]
YLabel=$ \mathrm{d}\sigma/\mathrm{d}q_{\mathrm{T}}$[pb/GeV]
XMajorTickMarks=1
XMinorTickMarks=4
YMajorTickMarks=2
YMinorTickMarks=4
RatioPlot1DrawOnly=NLL NLLMC N2LLp N2LLpMC N2LLp  
RatioPlot1=1
RatioPlot1Reference=N2LLp
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LL$_{\mathrm{R}}$+N$^2$LO}}$
RatioPlot1YMin=0.31
RatioPlot1YMax=1.33
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=2
RatioPlot1YMinorTickMarks=4
RatioPlot2DrawOnly=N2LL N2LLMC N2LLp N2LLpMC N2LLp  
RatioPlot2=1
RatioPlot2Reference=N2LLp
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LL$_{\mathrm{R}}$+N$^2$LO}}$
RatioPlot2YMin=0.61
RatioPlot2YMax=1.33
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=10
RatioPlot2YMinorTickMarks=4
XMin=0
XMax=100
YMin=0.01
YMax=14.49
# END PLOT
# BEGIN HISTO1D NLL
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
ErrorTubes=1
Title= NLL+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      2.      2.04364      0.605492      0.442543
2.      4.      5.01618      1.57181      1.25093
4.      6.      6.62934      2.0947      1.89376
6.      8.      7.52342      2.35869      2.35782
8.      10.      8.04976      2.53485      2.67463
10.      12.      8.34754      2.65057      2.87569
12.      14.      8.4528      2.695      2.98066
14.      16.      8.40821      2.66881      3.0083
16.      18.      8.26897      2.58753      2.9737
18.      20.      8.07807      2.48369      2.89338
20.      22.      7.85901      2.37347      2.78191
22.      24.      7.6122      2.25396      2.64984
24.      26.      7.32973      2.12095      2.5045
26.      28.      7.02989      1.97762      2.35433
28.      30.      6.71566      1.83303      2.20115
30.      32.      6.40366      1.69833      2.0497
32.      34.      6.0972      1.57133      1.9007
34.      36.      5.78781      1.44794      1.75576
36.      38.      5.47828      1.3267      1.61757
38.      40.      5.16879      1.20859      1.48609
40.      42.      4.85977      1.0989      1.36176
42.      44.      4.56999      1.00333      1.24922
44.      46.      4.27818      0.915324      1.14373
46.      48.      3.99446      0.835655      1.0499
48.      50.      3.71827      0.760741      0.96784
50.      52.      3.4497      0.692874      0.89781
52.      54.      3.19612      0.636894      0.83997
54.      56.      2.96332      0.591797      0.792085
56.      58.      2.74619      0.553831      0.752181
58.      60.      2.54763      0.521837      0.719594
60.      62.      2.36607      0.494963      0.692761
62.      64.      2.19423      0.470516      0.668055
64.      66.      2.04014      0.44976      0.646934
66.      68.      1.90017      0.430903      0.62772
68.      70.      1.7724      0.413277      0.609174
70.      72.      1.65603      0.396573      0.590813
72.      74.      1.55146      0.380919      0.572731
74.      76.      1.45769      0.366267      0.55451
76.      78.      1.37292      0.352634      0.535559
78.      80.      1.2972      0.340045      0.516212
80.      82.      1.23026      0.327878      0.496454
82.      84.      1.17191      0.315791      0.476587
84.      86.      1.12105      0.303424      0.456551
86.      88.      1.07558      0.291306      0.437443
88.      90.      1.03198      0.279651      0.419573
90.      92.      0.990944      0.268702      0.40309
92.      94.      0.951826      0.258243      0.387461
94.      96.      0.915842      0.248647      0.373182
96.      98.      0.881391      0.239398      0.359378
98.      100.      0.84846      0.230579      0.34623
# END HISTO1D NLL
# BEGIN HISTO1D N2LL
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
ErrorTubes=1
Title= N$^2$LL$_{\mathrm{D}}$+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      2.      2.55798      0.276623      0.170827
2.      4.      6.34331      0.750026      0.49692
4.      6.      8.46923      1.04853      0.745403
6.      8.      9.7356      1.26049      0.912622
8.      10.      10.4624      1.39137      0.995489
10.      12.      10.8599      1.45061      1.00609
12.      14.      10.9755      1.4538      0.962277
14.      16.      10.8825      1.41856      0.890341
16.      18.      10.7021      1.36323      0.815528
18.      20.      10.4686      1.29468      0.749739
20.      22.      10.1831      1.21567      0.692953
22.      24.      9.82051      1.12661      0.638245
24.      26.      9.5026      1.04558      0.589636
26.      28.      9.12875      0.961173      0.537736
28.      30.      8.74089      0.88043      0.486916
30.      32.      8.37842      0.813138      0.442664
32.      34.      8.01499      0.74909      0.404434
34.      36.      7.64817      0.690187      0.376437
36.      38.      7.30179      0.637952      0.360626
38.      40.      6.93498      0.589183      0.353065
40.      42.      6.61302      0.553291      0.360802
42.      44.      6.26087      0.522818      0.374326
44.      46.      5.94573      0.50154      0.391622
46.      48.      5.61783      0.486737      0.409194
48.      50.      5.29114      0.476259      0.42562
50.      52.      5.03228      0.483151      0.457607
52.      54.      4.73996      0.483935      0.475796
54.      56.      4.47592      0.485559      0.490454
56.      58.      4.22714      0.487126      0.502825
58.      60.      3.99474      0.487176      0.510347
60.      62.      3.79029      0.490886      0.523302
62.      64.      3.57262      0.484848      0.520874
64.      66.      3.38523      0.480895      0.521183
66.      68.      3.21507      0.475792      0.519437
68.      70.      3.04968      0.468443      0.514552
70.      72.      2.89339      0.458892      0.506089
72.      74.      2.76326      0.452552      0.503072
74.      76.      2.61497      0.436458      0.483951
76.      78.      2.50985      0.429844      0.480267
78.      80.      2.3936      0.416823      0.466356
80.      82.      2.281      0.400926      0.447353
82.      84.      2.2002      0.392122      0.440164
84.      86.      2.10151      0.374716      0.419138
86.      88.      2.03046      0.364686      0.410544
88.      90.      1.93999      0.347498      0.389678
90.      92.      1.86769      0.335677      0.377494
92.      94.      1.8009      0.324987      0.366855
94.      96.      1.72991      0.312329      0.352544
96.      98.      1.66866      0.301601      0.34061
98.      100.      1.61762      0.294316      0.334363
# END HISTO1D N2LL
# BEGIN HISTO1D N2LLp
PlotOrder=3
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
ErrorTubes=1
Title= N$^2$LL$_{\mathrm{R}}$+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      2.      2.32177      0.249102      0.12731
2.      4.      5.84829      0.675369      0.325733
4.      6.      7.93251      0.964811      0.455298
6.      8.      9.22939      1.13847      0.53591
8.      10.      10.0011      1.21794      0.568554
10.      12.      10.4417      1.23665      0.567946
12.      14.      10.6064      1.21647      0.550188
14.      16.      10.569      1.1748      0.528172
16.      18.      10.4449      1.12335      0.509515
18.      20.      10.2646      1.06308      0.493472
20.      22.      10.0253      0.993062      0.476912
22.      24.      9.7037      0.912655      0.45719
24.      26.      9.42378      0.837713      0.440467
26.      28.      9.08474      0.760101      0.42142
28.      30.      8.72739      0.686822      0.402013
30.      32.      8.38949      0.62351      0.38597
32.      34.      8.04463      0.56738      0.372346
34.      36.      7.69323      0.521262      0.363332
36.      38.      7.35987      0.485656      0.359919
38.      40.      7.00314      0.457695      0.358525
40.      42.      6.68915      0.443637      0.36745
42.      44.      6.34038      0.435596      0.379769
44.      46.      6.02652      0.435252      0.396077
46.      48.      5.69807      0.43919      0.413099
48.      50.      5.36889      0.444402      0.42978
50.      52.      5.10659      0.462675      0.462851
52.      54.      4.80895      0.471576      0.481787
54.      56.      4.53856      0.478889      0.496695
56.      58.      4.28344      0.484427      0.508956
58.      60.      4.0448      0.487105      0.516287
60.      62.      3.83422      0.492453      0.528941
62.      64.      3.61023      0.487149      0.526076
64.      66.      3.41686      0.48345      0.525942
66.      68.      3.2411      0.478245      0.523756
68.      70.      3.07055      0.470536      0.518423
70.      72.      2.90956      0.460484      0.509491
72.      74.      2.77543      0.453646      0.506066
74.      76.      2.62345      0.437027      0.486391
76.      78.      2.51539      0.430094      0.482273
78.      80.      2.39673      0.416903      0.467874
80.      82.      2.28241      0.400941      0.448413
82.      84.      2.20058      0.392123      0.440862
84.      86.      2.10152      0.374716      0.419504
86.      88.      2.03046      0.364686      0.4107
88.      90.      1.93999      0.347498      0.389727
90.      92.      1.86769      0.335677      0.377504
92.      94.      1.8009      0.324987      0.366856
94.      96.      1.72991      0.312329      0.352544
96.      98.      1.66866      0.301601      0.34061
98.      100.      1.61762      0.294316      0.334363
# END HISTO1D N2LLp
# BEGIN HISTO1D NLLMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL+NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      2.      2.04364      0.000644764      0.000644764
2.      4.      5.01618      0.00126416      0.00126416
4.      6.      6.62934      0.00195215      0.00195215
6.      8.      7.52342      0.00264356      0.00264356
8.      10.      8.04976      0.0032677      0.0032677
10.      12.      8.34754      0.00383563      0.00383563
12.      14.      8.4528      0.00436544      0.00436544
14.      16.      8.40821      0.00486063      0.00486063
16.      18.      8.26897      0.00531766      0.00531766
18.      20.      8.07807      0.0057295      0.0057295
20.      22.      7.85901      0.00609323      0.00609323
22.      24.      7.6122      0.00641159      0.00641159
24.      26.      7.32973      0.00668099      0.00668099
26.      28.      7.02989      0.00690554      0.00690554
28.      30.      6.71566      0.00708001      0.00708001
30.      32.      6.40366      0.00720994      0.00720994
32.      34.      6.0972      0.00728908      0.00728908
34.      36.      5.78781      0.00731838      0.00731838
36.      38.      5.47828      0.00729516      0.00729516
38.      40.      5.16879      0.0072151      0.0072151
40.      42.      4.85977      0.00707415      0.00707415
42.      44.      4.56999      0.00688934      0.00688934
44.      46.      4.27818      0.00662853      0.00662853
46.      48.      3.99446      0.00630915      0.00630915
48.      50.      3.71827      0.00592888      0.00592888
50.      52.      3.4497      0.00548834      0.00548834
52.      54.      3.19612      0.00503666      0.00503666
54.      56.      2.96332      0.00458941      0.00458941
56.      58.      2.74619      0.00414798      0.00414798
58.      60.      2.54763      0.003723      0.003723
60.      62.      2.36607      0.00331427      0.00331427
62.      64.      2.19423      0.0029134      0.0029134
64.      66.      2.04014      0.00254239      0.00254239
66.      68.      1.90017      0.00219917      0.00219917
68.      70.      1.7724      0.00188565      0.00188565
70.      72.      1.65603      0.00160763      0.00160763
72.      74.      1.55146      0.0013762      0.0013762
74.      76.      1.45769      0.00119562      0.00119562
76.      78.      1.37292      0.00105844      0.00105844
78.      80.      1.2972      0.000976444      0.000976444
80.      82.      1.23026      0.00092052      0.00092052
82.      84.      1.17191      0.000897931      0.000897931
84.      86.      1.12105      0.000880588      0.000880588
86.      88.      1.07558      0.000866592      0.000866592
88.      90.      1.03198      0.000851559      0.000851559
90.      92.      0.990944      0.000839067      0.000839067
92.      94.      0.951826      0.000823499      0.000823499
94.      96.      0.915842      0.000814488      0.000814488
96.      98.      0.881391      0.000801161      0.000801161
98.      100.      0.84846      0.000791378      0.000791378
# END HISTO1D NLLMC
# BEGIN HISTO1D N2LLMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= N$^2$LL$_{\mathrm{D}}$+N$^2$LO MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      2.      2.55798      0.000795753      0.000795753
2.      4.      6.34331      0.0104594      0.0104594
4.      6.      8.46923      0.012445      0.012445
6.      8.      9.7356      0.0165102      0.0165102
8.      10.      10.4624      0.0185499      0.0185499
10.      12.      10.8599      0.0202906      0.0202906
12.      14.      10.9755      0.0272478      0.0272478
14.      16.      10.8825      0.0247273      0.0247273
16.      18.      10.7021      0.0272721      0.0272721
18.      20.      10.4686      0.0272781      0.0272781
20.      22.      10.1831      0.028296      0.028296
22.      24.      9.82051      0.0285302      0.0285302
24.      26.      9.5026      0.0311317      0.0311317
26.      28.      9.12875      0.0325365      0.0325365
28.      30.      8.74089      0.0325525      0.0325525
30.      32.      8.37842      0.0307228      0.0307228
32.      34.      8.01499      0.0295905      0.0295905
34.      36.      7.64817      0.0290571      0.0290571
36.      38.      7.30179      0.0300752      0.0300752
38.      40.      6.93498      0.0301351      0.0301351
40.      42.      6.61302      0.0268948      0.0268948
42.      44.      6.26087      0.0294713      0.0294713
44.      46.      5.94573      0.0298025      0.0298025
46.      48.      5.61783      0.0287026      0.0287026
48.      50.      5.29114      0.0256819      0.0256819
50.      52.      5.03228      0.0225781      0.0225781
52.      54.      4.73996      0.0237701      0.0237701
54.      56.      4.47592      0.019503      0.019503
56.      58.      4.22714      0.0186481      0.0186481
58.      60.      3.99474      0.0207671      0.0207671
60.      62.      3.79029      0.0199251      0.0199251
62.      64.      3.57262      0.0188406      0.0188406
64.      66.      3.38523      0.0163256      0.0163256
66.      68.      3.21507      0.0144626      0.0144626
68.      70.      3.04968      0.0136281      0.0136281
70.      72.      2.89339      0.0130973      0.0130973
72.      74.      2.76326      0.0121381      0.0121381
74.      76.      2.61497      0.0120586      0.0120586
76.      78.      2.50985      0.0126972      0.0126972
78.      80.      2.3936      0.0120502      0.0120502
80.      82.      2.281      0.0105619      0.0105619
82.      84.      2.2002      0.0108314      0.0108314
84.      86.      2.10151      0.0144875      0.0144875
86.      88.      2.03046      0.0139255      0.0139255
88.      90.      1.93999      0.00976972      0.00976972
90.      92.      1.86769      0.00974227      0.00974227
92.      94.      1.8009      0.00976716      0.00976716
94.      96.      1.72991      0.00940269      0.00940269
96.      98.      1.66866      0.00924361      0.00924361
98.      100.      1.61762      0.00911317      0.00911317
# END HISTO1D N2LLMC
# BEGIN HISTO1D N2LLpMC
PlotOrder=3
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= N$^2$LL$_{\mathrm{R}}$+N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      2.      2.32177      0.000746007      0.000746007
2.      4.      5.84829      0.00965046      0.00965046
4.      6.      7.93251      0.0116619      0.0116619
6.      8.      9.22939      0.0156508      0.0156508
8.      10.      10.0011      0.0177249      0.0177249
10.      12.      10.4417      0.0194964      0.0194964
12.      14.      10.6064      0.0263154      0.0263154
14.      16.      10.569      0.0239879      0.0239879
16.      18.      10.4449      0.0265807      0.0265807
18.      20.      10.2646      0.0266975      0.0266975
20.      22.      10.0253      0.0277973      0.0277973
22.      24.      9.7037      0.0281187      0.0281187
24.      26.      9.42378      0.0307945      0.0307945
26.      28.      9.08474      0.0322931      0.0322931
28.      30.      8.72739      0.0324067      0.0324067
30.      32.      8.38949      0.0306543      0.0306543
32.      34.      8.04463      0.0295812      0.0295812
34.      36.      7.69323      0.0291049      0.0291049
36.      38.      7.35987      0.0301971      0.0301971
38.      40.      7.00314      0.0303207      0.0303207
40.      42.      6.68915      0.0270824      0.0270824
42.      44.      6.34038      0.0297571      0.0297571
44.      46.      6.02652      0.0301406      0.0301406
46.      48.      5.69807      0.0290639      0.0290639
48.      50.      5.36889      0.0260183      0.0260183
50.      52.      5.10659      0.0228726      0.0228726
52.      54.      4.80895      0.0241181      0.0241181
54.      56.      4.53856      0.019767      0.019767
56.      58.      4.28344      0.0189043      0.0189043
58.      60.      4.0448      0.021074      0.021074
60.      62.      3.83422      0.0202111      0.0202111
62.      64.      3.61023      0.0190985      0.0190985
64.      66.      3.41686      0.0165275      0.0165275
66.      68.      3.2411      0.0146216      0.0146216
68.      70.      3.07055      0.0137609      0.0137609
70.      72.      2.90956      0.0132069      0.0132069
72.      74.      2.77543      0.0122208      0.0122208
74.      76.      2.62345      0.0121223      0.0121223
76.      78.      2.51539      0.0127447      0.0127447
78.      80.      2.39673      0.0120776      0.0120776
80.      82.      2.28241      0.0105735      0.0105735
82.      84.      2.20058      0.0108348      0.0108348
84.      86.      2.10152      0.0144877      0.0144877
86.      88.      2.03046      0.0139255      0.0139255
88.      90.      1.93999      0.00976972      0.00976972
90.      92.      1.86769      0.00974227      0.00974227
92.      94.      1.8009      0.00976716      0.00976716
94.      96.      1.72991      0.00940269      0.00940269
96.      98.      1.66866      0.00924361      0.00924361
98.      100.      1.61762      0.00911317      0.00911317
# END HISTO1D N2LLpMC


==> Diags_Res_Mtt_Slice/Diag_pptt_qT_Res_Mul_Mtt_gtr_400.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC),   $M_{t\bar{t}}\ge 400$[GeV]
LegendXPos=0.60
LegendYPos=0.9
LegendOnly=  NLL N2LLD N2LLR N2LL
DrawOnly=  NLL NLLMC N2LLD N2LLDMC N2LLR N2LLRMC N2LL N2LLMC  
Legend=1
LogX=0
LogY=0
XLabel=$q_{\mathrm{T}}$[GeV]
YLabel=$ \mathrm{d}\sigma/\mathrm{d}q_{\mathrm{T}}$[pb/GeV]
XMajorTickMarks=1
XMinorTickMarks=4
YMajorTickMarks=10
YMinorTickMarks=4
RatioPlot1DrawOnly=NLL NLLMC N2LLR N2LLRMC N2LLR  
RatioPlot1=1
RatioPlot1Reference=N2LLR
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LL$_{\mathrm{R}}$+N$^2$LO}}$
RatioPlot1YMin=0.31
RatioPlot1YMax=1.33
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=2
RatioPlot1YMinorTickMarks=4
RatioPlot2DrawOnly=N2LLD N2LLDMC N2LLR N2LLRMC N2LL N2LLMC N2LLR  
RatioPlot2=1
RatioPlot2Reference=N2LLR
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LL$_{\mathrm{R}}$+N$^2$LO}}$
RatioPlot2YMin=0.61
RatioPlot2YMax=1.33
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=10
RatioPlot2YMinorTickMarks=4
XMin=0
XMax=100
YMin=1.51
YMax=10.49
# END PLOT
# BEGIN HISTO1D NLL
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
ErrorTubes=1
Title= NLL+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      2.      1.49744      0.469727      0.3714
2.      4.      3.74235      1.23453      1.05334
4.      6.      5.03158      1.67377      1.59633
6.      8.      5.78363      1.90909      1.98393
8.      10.      6.24316      2.06392      2.2401
10.      12.      6.51321      2.16341      2.39585
12.      14.      6.62525      2.203      2.47415
14.      16.      6.61493      2.18573      2.49373
16.      18.      6.52526      2.12382      2.4653
18.      20.      6.39161      2.0421      2.40042
20.      22.      6.23182      1.95363      2.30996
22.      24.      6.04643      1.8566      2.20194
24.      26.      5.83108      1.74828      2.08234
26.      28.      5.60046      1.63179      1.95825
28.      30.      5.3564      1.51389      1.83056
30.      32.      5.11262      1.40318      1.70346
32.      34.      4.87148      1.29823      1.57803
34.      36.      4.62724      1.19609      1.45615
36.      38.      4.38251      1.09588      1.34055
38.      40.      4.13673      0.998243      1.23088
40.      42.      3.89072      0.907316      1.12716
42.      44.      3.66051      0.827813      1.03341
44.      46.      3.42638      0.753913      0.944665
46.      48.      3.20014      0.687134      0.865607
48.      50.      2.97959      0.624415      0.795988
50.      52.      2.76462      0.567466      0.735983
52.      54.      2.56129      0.520316      0.686106
54.      56.      2.37453      0.482248      0.644942
56.      58.      2.19991      0.450046      0.610696
58.      60.      2.04097      0.423119      0.583076
60.      62.      1.89569      0.400636      0.560527
62.      64.      1.75733      0.380097      0.539658
64.      66.      1.63363      0.362825      0.522011
66.      68.      1.5213      0.347212      0.506074
68.      70.      1.41898      0.332755      0.49082
70.      72.      1.3256      0.319073      0.47573
72.      74.      1.24185      0.306339      0.461002
74.      76.      1.16703      0.294514      0.446298
76.      78.      1.09895      0.28342      0.430854
78.      80.      1.03814      0.273184      0.415128
80.      82.      0.984589      0.263361      0.399186
82.      84.      0.937869      0.253599      0.383145
84.      86.      0.89727      0.243672      0.367063
86.      88.      0.860886      0.23392      0.351666
88.      90.      0.826119      0.224587      0.337342
90.      92.      0.793248      0.215779      0.324064
92.      94.      0.761806      0.207339      0.311432
94.      96.      0.733161      0.199667      0.300001
96.      98.      0.705533      0.192215      0.288857
98.      100.      0.679245      0.185144      0.278298
# END HISTO1D NLL
# BEGIN HISTO1D N2LLD
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
ErrorTubes=1
Title= N$^2$LL$_{\mathrm{D}}$+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      2.      1.89377      0.224769      0.130716
2.      4.      4.77069      0.608917      0.378341
4.      6.      6.45765      0.849281      0.5633
6.      8.      7.49907      0.992118      0.681718
8.      10.      8.10956      1.09402      0.73353
10.      12.      8.46371      1.14291      0.733659
12.      14.      8.58573      1.1471      0.696911
14.      16.      8.53896      1.12036      0.643503
16.      18.      8.42188      1.07766      0.59042
18.      20.      8.25113      1.02368      0.543818
20.      22.      8.04212      0.962781      0.503907
22.      24.      7.76666      0.893478      0.464593
24.      26.      7.5352      0.833205      0.429843
26.      28.      7.23399      0.769403      0.390745
28.      30.      6.94625      0.710428      0.354286
30.      32.      6.66329      0.656104      0.321942
32.      34.      6.37801      0.604045      0.294244
34.      36.      6.09294      0.556703      0.276007
36.      38.      5.82292      0.514354      0.26774
38.      40.      5.53138      0.474399      0.265675
40.      42.      5.27115      0.444243      0.273955
42.      44.      5.00534      0.421497      0.290196
44.      46.      4.75081      0.403535      0.305345
46.      48.      4.49057      0.391163      0.320807
48.      50.      4.22265      0.380884      0.333393
50.      52.      4.02645      0.387483      0.36271
52.      54.      3.79002      0.387326      0.37716
54.      56.      3.58013      0.388603      0.389186
56.      58.      3.37529      0.388938      0.398336
58.      60.      3.19686      0.39025      0.406363
60.      62.      3.03369      0.393577      0.417635
62.      64.      2.85685      0.387963      0.414783
64.      66.      2.7072      0.384635      0.414915
66.      68.      2.57105      0.380664      0.413952
68.      70.      2.44184      0.375563      0.41141
70.      72.      2.31404      0.367292      0.403857
72.      74.      2.21005      0.362244      0.40159
74.      76.      2.09067      0.349137      0.386015
76.      78.      2.00831      0.344243      0.383695
78.      80.      1.9143      0.333762      0.372644
80.      82.      1.82661      0.321819      0.358747
82.      84.      1.75939      0.313827      0.351328
84.      86.      1.68266      0.300693      0.335849
86.      88.      1.6249      0.292279      0.32833
88.      90.      1.553      0.278569      0.311652
90.      92.      1.49528      0.269217      0.302188
92.      94.      1.44129      0.260416      0.293283
94.      96.      1.38595      0.250847      0.282846
96.      98.      1.33545      0.241671      0.272324
98.      100.      1.29526      0.23604      0.267645
# END HISTO1D N2LLD
# BEGIN HISTO1D N2LLR
PlotOrder=3
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
ErrorTubes=1
Title= N$^2$LL$_{\mathrm{R}}$+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      2.      1.89763      0.170391      0.0757355
2.      4.      4.7816      0.477373      0.223731
4.      6.      6.48053      0.694815      0.327557
6.      8.      7.54145      0.831451      0.392187
8.      10.      8.16867      0.900906      0.423023
10.      12.      8.53362      0.925492      0.431557
12.      14.      8.66368      0.916476      0.428574
14.      16.      8.62493      0.886668      0.421978
16.      18.      8.5158      0.846571      0.415662
18.      20.      8.35093      0.798045      0.408302
20.      22.      8.14435      0.743203      0.398631
22.      24.      7.86855      0.680878      0.384413
24.      26.      7.6372      0.624264      0.372056
26.      28.      7.33512      0.564204      0.355606
28.      30.      7.04613      0.511095      0.340348
30.      32.      6.76046      0.465386      0.326895
32.      34.      6.47105      0.425191      0.314823
34.      36.      6.18137      0.393011      0.306817
36.      38.      5.90684      0.368049      0.302718
38.      40.      5.6105      0.348475      0.299566
40.      42.      5.34546      0.338866      0.303167
42.      44.      5.0737      0.337096      0.31313
44.      46.      4.81311      0.338624      0.323137
46.      48.      4.54661      0.343689      0.334398
48.      50.      4.27239      0.348084      0.343886
50.      52.      4.07074      0.36591      0.371344
52.      54.      3.82844      0.373427      0.384442
54.      56.      3.61314      0.379857      0.395327
56.      58.      3.40332      0.383821      0.403405
58.      60.      3.22074      0.387585      0.410633
60.      62.      3.05378      0.3925      0.421173
62.      64.      2.87331      0.387772      0.417689
64.      66.      2.72052      0.384933      0.417313
66.      68.      2.58164      0.38118      0.415937
68.      70.      2.45003      0.376103      0.413063
70.      72.      2.32019      0.367736      0.405214
72.      74.      2.21455      0.362564      0.402724
74.      76.      2.09371      0.349303      0.386893
76.      78.      2.01024      0.344315      0.384388
78.      80.      1.91537      0.333785      0.373148
80.      82.      1.82707      0.321823      0.359089
82.      84.      1.75951      0.313827      0.351546
84.      86.      1.68267      0.300693      0.335962
86.      88.      1.6249      0.292279      0.328376
88.      90.      1.553      0.278569      0.311667
90.      92.      1.49528      0.269217      0.302191
92.      94.      1.44129      0.260416      0.293283
94.      96.      1.38595      0.250847      0.282846
96.      98.      1.33545      0.241671      0.272324
98.      100.      1.29526      0.23604      0.267645
# END HISTO1D N2LLR
# BEGIN HISTO1D N2LL
PlotOrder=4
LineColor=black!80!white
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=black!80!white
ErrorBandOpacity=0.4
ErrorBandStyle=hlines
ErrorTubes=1
Title= N$^2$LL+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      2.      1.89168      0.207745      0.103936
2.      4.      4.76893      0.561058      0.300366
4.      6.      6.45748      0.778907      0.438875
6.      8.      7.49897      0.940695      0.5223
8.      10.      8.10916      1.03863      0.555228
10.      12.      8.46272      1.0855      0.55066
12.      14.      8.58326      1.08902      0.520768
14.      16.      8.53462      1.06359      0.481241
16.      18.      8.41597      1.0241      0.445301
18.      20.      8.24321      0.974246      0.417487
20.      22.      8.03262      0.917997      0.39539
22.      24.      7.75615      0.853556      0.372718
24.      26.      7.52344      0.795049      0.352152
26.      28.      7.22185      0.734538      0.326222
28.      30.      6.93304      0.680969      0.301075
30.      32.      6.65      0.631116      0.278267
32.      34.      6.36507      0.584273      0.259983
34.      36.      6.07936      0.540598      0.250714
36.      38.      5.80947      0.501465      0.249443
38.      40.      5.51844      0.464897      0.252946
40.      42.      5.25831      0.43682      0.265359
42.      44.      4.99337      0.416025      0.284722
44.      46.      4.73965      0.399897      0.302171
46.      48.      4.48004      0.388332      0.318964
48.      50.      4.21355      0.379608      0.332327
50.      52.      4.01778      0.386606      0.362091
52.      54.      3.78239      0.386421      0.376667
54.      56.      3.57329      0.387633      0.388781
56.      58.      3.37003      0.38845      0.398023
58.      60.      3.19199      0.389825      0.406092
60.      62.      3.02935      0.393066      0.417326
62.      64.      2.85339      0.387574      0.414518
64.      66.      2.70419      0.384277      0.414616
66.      68.      2.56892      0.380437      0.413701
68.      70.      2.44004      0.375384      0.411158
70.      72.      2.31277      0.36718      0.403639
72.      74.      2.20907      0.362169      0.401388
74.      76.      2.08995      0.349097      0.385839
76.      78.      2.00785      0.344225      0.383548
78.      80.      1.91405      0.333757      0.372534
80.      82.      1.82652      0.321818      0.358684
82.      84.      1.75936      0.313827      0.351281
84.      86.      1.68266      0.300693      0.335822
86.      88.      1.6249      0.292279      0.32832
88.      90.      1.553      0.278569      0.311649
90.      92.      1.49528      0.269217      0.302187
92.      94.      1.44129      0.260416      0.293283
94.      96.      1.38595      0.250847      0.282846
96.      98.      1.33545      0.241671      0.272324
98.      100.      1.29526      0.23604      0.267645
# END HISTO1D N2LL
# BEGIN HISTO1D NLLMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL+NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      2.      1.49744      0.000497795      0.000497795
2.      4.      3.74235      0.000993002      0.000993002
4.      6.      5.03158      0.00151923      0.00151923
6.      8.      5.78363      0.00204886      0.00204886
8.      10.      6.24316      0.0025318      0.0025318
10.      12.      6.51321      0.00297455      0.00297455
12.      14.      6.62525      0.00338872      0.00338872
14.      16.      6.61493      0.00377617      0.00377617
16.      18.      6.52526      0.00413371      0.00413371
18.      20.      6.39161      0.00445527      0.00445527
20.      22.      6.23182      0.00474038      0.00474038
22.      24.      6.04643      0.00498859      0.00498859
24.      26.      5.83108      0.00519841      0.00519841
26.      28.      5.60046      0.0053733      0.0053733
28.      30.      5.3564      0.0055074      0.0055074
30.      32.      5.11262      0.00560696      0.00560696
32.      34.      4.87148      0.0056679      0.0056679
34.      36.      4.62724      0.0056887      0.0056887
36.      38.      4.38251      0.00566847      0.00566847
38.      40.      4.13673      0.00560338      0.00560338
40.      42.      3.89072      0.00549057      0.00549057
42.      44.      3.66051      0.00534643      0.00534643
44.      46.      3.42638      0.00514064      0.00514064
46.      48.      3.20014      0.00489273      0.00489273
48.      50.      2.97959      0.00459821      0.00459821
50.      52.      2.76462      0.00425604      0.00425604
52.      54.      2.56129      0.00390758      0.00390758
54.      56.      2.37453      0.00356329      0.00356329
56.      58.      2.19991      0.00322313      0.00322313
58.      60.      2.04097      0.00289876      0.00289876
60.      62.      1.89569      0.00258762      0.00258762
62.      64.      1.75733      0.00228124      0.00228124
64.      66.      1.63363      0.00200114      0.00200114
66.      68.      1.5213      0.00174382      0.00174382
68.      70.      1.41898      0.00150982      0.00150982
70.      72.      1.3256      0.00130476      0.00130476
72.      74.      1.24185      0.00113822      0.00113822
74.      76.      1.16703      0.00100925      0.00100925
76.      78.      1.09895      0.000909586      0.000909586
78.      80.      1.03814      0.000849694      0.000849694
80.      82.      0.984589      0.000808651      0.000808651
82.      84.      0.937869      0.000787873      0.000787873
84.      86.      0.89727      0.000773831      0.000773831
86.      88.      0.860886      0.000759672      0.000759672
88.      90.      0.826119      0.000748503      0.000748503
90.      92.      0.793248      0.000738995      0.000738995
92.      94.      0.761806      0.000724601      0.000724601
94.      96.      0.733161      0.000717161      0.000717161
96.      98.      0.705533      0.000705238      0.000705238
98.      100.      0.679245      0.000697941      0.000697941
# END HISTO1D NLLMC
# BEGIN HISTO1D N2LLDMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= N$^2$LL$_{\mathrm{D}}$+N$^2$LO MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      2.      1.89377      0.000623544      0.000623544
2.      4.      4.77069      0.00722157      0.00722157
4.      6.      6.45765      0.00914522      0.00914522
6.      8.      7.49907      0.0122174      0.0122174
8.      10.      8.10956      0.0139274      0.0139274
10.      12.      8.46371      0.015114      0.015114
12.      14.      8.58573      0.0210815      0.0210815
14.      16.      8.53896      0.0184956      0.0184956
16.      18.      8.42188      0.0193852      0.0193852
18.      20.      8.25113      0.020527      0.020527
20.      22.      8.04212      0.0211124      0.0211124
22.      24.      7.76666      0.0211549      0.0211549
24.      26.      7.5352      0.023769      0.023769
26.      28.      7.23399      0.0220505      0.0220505
28.      30.      6.94625      0.0219505      0.0219505
30.      32.      6.66329      0.0232299      0.0232299
32.      34.      6.37801      0.0223522      0.0223522
34.      36.      6.09294      0.0214255      0.0214255
36.      38.      5.82292      0.0228193      0.0228193
38.      40.      5.53138      0.0226459      0.0226459
40.      42.      5.27115      0.0201697      0.0201697
42.      44.      5.00534      0.0227932      0.0227932
44.      46.      4.75081      0.0235511      0.0235511
46.      48.      4.49057      0.0224631      0.0224631
48.      50.      4.22265      0.0193852      0.0193852
50.      52.      4.02645      0.016917      0.016917
52.      54.      3.79002      0.0163866      0.0163866
54.      56.      3.58013      0.0146352      0.0146352
56.      58.      3.37529      0.0136691      0.0136691
58.      60.      3.19686      0.0161388      0.0161388
60.      62.      3.03369      0.0155965      0.0155965
62.      64.      2.85685      0.01484      0.01484
64.      66.      2.7072      0.0124174      0.0124174
66.      68.      2.57105      0.0106909      0.0106909
68.      70.      2.44184      0.00986502      0.00986502
70.      72.      2.31404      0.00966707      0.00966707
72.      74.      2.21005      0.0090422      0.0090422
74.      76.      2.09067      0.00898127      0.00898127
76.      78.      2.00831      0.00977238      0.00977238
78.      80.      1.9143      0.00905752      0.00905752
80.      82.      1.82661      0.00770664      0.00770664
82.      84.      1.75939      0.00816241      0.00816241
84.      86.      1.68266      0.0119486      0.0119486
86.      88.      1.6249      0.0114527      0.0114527
88.      90.      1.553      0.00744985      0.00744985
90.      92.      1.49528      0.00721058      0.00721058
92.      94.      1.44129      0.00697009      0.00697009
94.      96.      1.38595      0.00692058      0.00692058
96.      98.      1.33545      0.0068536      0.0068536
98.      100.      1.29526      0.00669095      0.00669095
# END HISTO1D N2LLDMC
# BEGIN HISTO1D N2LLRMC
PlotOrder=3
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= N$^2$LL$_{\mathrm{R}}$+N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      2.      1.89763      0.000631111      0.000631111
2.      4.      4.7816      0.00724052      0.00724052
4.      6.      6.48053      0.00918143      0.00918143
6.      8.      7.54145      0.0122894      0.0122894
8.      10.      8.16867      0.0140313      0.0140313
10.      12.      8.53362      0.015241      0.015241
12.      14.      8.66368      0.0212742      0.0212742
14.      16.      8.62493      0.0186824      0.0186824
16.      18.      8.5158      0.0196006      0.0196006
18.      20.      8.35093      0.0207733      0.0207733
20.      22.      8.14435      0.0213783      0.0213783
22.      24.      7.86855      0.0214299      0.0214299
24.      26.      7.6372      0.0240896      0.0240896
26.      28.      7.33512      0.0223574      0.0223574
28.      30.      7.04613      0.0222657      0.0222657
30.      32.      6.76046      0.0235714      0.0235714
32.      34.      6.47105      0.0226829      0.0226829
34.      36.      6.18137      0.0217431      0.0217431
36.      38.      5.90684      0.0231608      0.0231608
38.      40.      5.6105      0.022987      0.022987
40.      42.      5.34546      0.0204713      0.0204713
42.      44.      5.0737      0.0231332      0.0231332
44.      46.      4.81311      0.0238967      0.0238967
46.      48.      4.54661      0.0227843      0.0227843
48.      50.      4.27239      0.0196526      0.0196526
50.      52.      4.07074      0.0171398      0.0171398
52.      54.      3.82844      0.0165923      0.0165923
54.      56.      3.61314      0.0148071      0.0148071
56.      58.      3.40332      0.0138185      0.0138185
58.      60.      3.22074      0.0163038      0.0163038
60.      62.      3.05378      0.0157422      0.0157422
62.      64.      2.87331      0.0149644      0.0149644
64.      66.      2.72052      0.0125086      0.0125086
66.      68.      2.58164      0.0107582      0.0107582
68.      70.      2.45003      0.00991682      0.00991682
70.      72.      2.32019      0.00970823      0.00970823
72.      74.      2.21455      0.00907222      0.00907222
74.      76.      2.09371      0.00900308      0.00900308
76.      78.      2.01024      0.00978834      0.00978834
78.      80.      1.91537      0.00906615      0.00906615
80.      82.      1.82707      0.00771002      0.00771002
82.      84.      1.75951      0.0081634      0.0081634
84.      86.      1.68267      0.0119487      0.0119487
86.      88.      1.6249      0.0114527      0.0114527
88.      90.      1.553      0.00744985      0.00744985
90.      92.      1.49528      0.00721058      0.00721058
92.      94.      1.44129      0.00697009      0.00697009
94.      96.      1.38595      0.00692058      0.00692058
96.      98.      1.33545      0.0068536      0.0068536
98.      100.      1.29526      0.00669095      0.00669095
# END HISTO1D N2LLRMC
# BEGIN HISTO1D N2LLMC
PlotOrder=4
LineColor=black!80!white
LineOpacity=1
ErrorBars=1
ErrorBarsColor=black!80!white
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= N$^2$LL+N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      2.      1.89168      0.000627895      0.000627895
2.      4.      4.76893      0.00722176      0.00722176
4.      6.      6.45748      0.00914988      0.00914988
6.      8.      7.49897      0.0122229      0.0122229
8.      10.      8.10916      0.0139334      0.0139334
10.      12.      8.46272      0.01512      0.01512
12.      14.      8.58326      0.0210823      0.0210823
14.      16.      8.53462      0.0184954      0.0184954
16.      18.      8.41597      0.0193819      0.0193819
18.      20.      8.24321      0.0205185      0.0205185
20.      22.      8.03262      0.0210996      0.0210996
22.      24.      7.75615      0.0211396      0.0211396
24.      26.      7.52344      0.0237442      0.0237442
26.      28.      7.22185      0.0220282      0.0220282
28.      30.      6.93304      0.0219235      0.0219235
30.      32.      6.65      0.0231981      0.0231981
32.      34.      6.36507      0.0223215      0.0223215
34.      36.      6.07936      0.0213934      0.0213934
36.      38.      5.80947      0.0227799      0.0227799
38.      40.      5.51844      0.0226057      0.0226057
40.      42.      5.25831      0.0201339      0.0201339
42.      44.      4.99337      0.0227479      0.0227479
44.      46.      4.73965      0.0235012      0.0235012
46.      48.      4.48004      0.0224151      0.0224151
48.      50.      4.21355      0.0193475      0.0193475
50.      52.      4.01778      0.0168855      0.0168855
52.      54.      3.78239      0.0163557      0.0163557
54.      56.      3.57329      0.014609      0.014609
56.      58.      3.37003      0.0136492      0.0136492
58.      60.      3.19199      0.0161104      0.0161104
60.      62.      3.02935      0.0155696      0.0155696
62.      64.      2.85339      0.0148172      0.0148172
64.      66.      2.70419      0.0123998      0.0123998
66.      68.      2.56892      0.0106797      0.0106797
68.      70.      2.44004      0.00985531      0.00985531
70.      72.      2.31277      0.00965959      0.00965959
72.      74.      2.20907      0.0090363      0.0090363
74.      76.      2.08995      0.00897648      0.00897648
76.      78.      2.00785      0.00976874      0.00976874
78.      80.      1.91405      0.00905551      0.00905551
80.      82.      1.82652      0.00770597      0.00770597
82.      84.      1.75936      0.00816217      0.00816217
84.      86.      1.68266      0.0119486      0.0119486
86.      88.      1.6249      0.0114527      0.0114527
88.      90.      1.553      0.00744985      0.00744985
90.      92.      1.49528      0.00721058      0.00721058
92.      94.      1.44129      0.00697009      0.00697009
94.      96.      1.38595      0.00692058      0.00692058
96.      98.      1.33545      0.0068536      0.0068536
98.      100.      1.29526      0.00669095      0.00669095
# END HISTO1D N2LLMC


==> Diags_Res_Mtt_Slice/Diag_pptt_qT_Res_Mul_Mtt_le_360.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC),   $M_{t\bar{t}}\le 360$ GeV  
LegendXPos=0.60
LegendYPos=0.9
LegendOnly=  NLL N2LL N2LLp
DrawOnly=  NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC  
Legend=1
LogX=0
LogY=0
XLabel=$q_{\mathrm{T}}$[GeV]
YLabel=$ \mathrm{d}\sigma/\mathrm{d}q_{\mathrm{T}}$[pb/GeV]
XMajorTickMarks=1
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlot1DrawOnly=NLL NLLMC N2LLp N2LLpMC N2LLp  
RatioPlot1=1
RatioPlot1Reference=N2LLp
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LL$_{\mathrm{R}}$+N$^2$LO}}$
RatioPlot1YMin=0.61
RatioPlot1YMax=1.63
RatioPlot1YSize=3.0
RatioPlot1YMajorTickMarks=2
RatioPlot1YMinorTickMarks=4
RatioPlot2DrawOnly=N2LL N2LLMC N2LLp N2LLpMC N2LLp  
RatioPlot2=1
RatioPlot2Reference=N2LLp
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LL$_{\mathrm{R}}$+N$^2$LO}}$
RatioPlot2YMin=0.61
RatioPlot2YMax=1.63
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=2
RatioPlot2YMinorTickMarks=4
XMin=0
XMax=100
YMin=0.01
YMax=0.51
# END PLOT
# BEGIN HISTO1D NLL
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
ErrorTubes=1
Title= NLL+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      2.      0.0940362      0.0227408      0.0107668
2.      4.      0.214075      0.0548943      0.0289454
4.      6.      0.261575      0.0654404      0.0425635
6.      8.      0.27871      0.0673845      0.053145
8.      10.      0.285      0.0694703      0.0626201
10.      12.      0.286408      0.0714688      0.0696288
12.      14.      0.283032      0.0719361      0.0733661
14.      16.      0.276037      0.0703579      0.0743592
16.      18.      0.266929      0.0671616      0.0732725
18.      20.      0.257056      0.0637215      0.0709068
20.      22.      0.247033      0.0604347      0.0677295
22.      24.      0.2373      0.0571799      0.0642617
24.      26.      0.226589      0.0535595      0.0605249
26.      28.      0.215842      0.0496377      0.0568065
28.      30.      0.204826      0.0457128      0.0531602
30.      32.      0.194478      0.0423013      0.0498111
32.      34.      0.184507      0.0391309      0.0464987
34.      36.      0.174698      0.0361514      0.0432511
36.      38.      0.165002      0.0331888      0.0400735
38.      40.      0.155401      0.0302471      0.0369331
40.      42.      0.14587      0.0275795      0.0339456
42.      44.      0.137119      0.0253895      0.0313102
44.      46.      0.128569      0.0234408      0.028966
46.      48.      0.119787      0.0216088      0.0268603
48.      50.      0.111564      0.0199416      0.0251592
50.      52.      0.103613      0.0184559      0.0238406
52.      54.      0.096079      0.0172141      0.0227805
54.      56.      0.0891995      0.0162718      0.0218764
56.      58.      0.0828837      0.0154853      0.0211453
58.      60.      0.0769204      0.0147657      0.020449
60.      62.      0.0715738      0.0141752      0.0198822
62.      64.      0.066488      0.0136143      0.0193326
64.      66.      0.0619962      0.0131325      0.0188681
66.      68.      0.0579677      0.0126963      0.0184472
68.      70.      0.0541371      0.0122447      0.0179859
70.      72.      0.0506185      0.0117928      0.0174988
72.      74.      0.0475073      0.0113723      0.0170239
74.      76.      0.0445773      0.0109389      0.0164819
76.      78.      0.0421408      0.0105879      0.0160033
78.      80.      0.0399296      0.0102534      0.0154875
80.      82.      0.0378022      0.00987782      0.0148741
82.      84.      0.0361918      0.00957685      0.0143737
84.      86.      0.0346074      0.00920272      0.0137662
86.      88.      0.0333094      0.00886947      0.0132425
88.      90.      0.0318807      0.00849341      0.0126675
90.      92.      0.0306793      0.00818149      0.0122016
92.      94.      0.0295165      0.00787562      0.0117465
94.      96.      0.0283889      0.00758301      0.0113161
96.      98.      0.0274902      0.00734753      0.0109678
98.      100.      0.0263942      0.0070605      0.0105433
# END HISTO1D NLL
# BEGIN HISTO1D N2LL
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
ErrorTubes=1
Title= N$^2$LL$_{\mathrm{D}}$+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      2.      0.110329      0.00781202      0.00621291
2.      4.      0.256887      0.0232074      0.018707
4.      6.      0.323851      0.0360597      0.0293874
6.      8.      0.356287      0.0449571      0.0383014
8.      10.      0.373381      0.0498897      0.0447891
10.      12.      0.376269      0.0511835      0.0474152
12.      14.      0.374479      0.0510091      0.047199
14.      16.      0.36696      0.04973      0.0447111
16.      18.      0.356101      0.0477081      0.0412559
18.      20.      0.346329      0.0454434      0.0381895
20.      22.      0.334004      0.0424696      0.0353223
22.      24.      0.319073      0.0390426      0.0325456
24.      26.      0.306003      0.0360093      0.0301638
26.      28.      0.296679      0.033615      0.028258
28.      30.      0.279964      0.0304258      0.0256138
30.      32.      0.265762      0.0276953      0.0234733
32.      34.      0.255317      0.0255057      0.0218567
34.      36.      0.243309      0.0233909      0.0201699
36.      38.      0.230113      0.0214231      0.0185887
38.      40.      0.217292      0.0196361      0.0171127
40.      42.      0.207766      0.0185716      0.0165794
42.      44.      0.197257      0.0176298      0.0163212
44.      46.      0.184939      0.016474      0.0157173
46.      48.      0.17608      0.0161935      0.0161464
48.      50.      0.167355      0.0160315      0.0165259
50.      52.      0.157134      0.0158086      0.0167232
52.      54.      0.149147      0.0159299      0.0172839
54.      56.      0.141067      0.0159875      0.0176449
56.      58.      0.132387      0.0158102      0.0176102
58.      60.      0.125092      0.0158046      0.0177595
60.      62.      0.119097      0.0159081      0.0180288
62.      64.      0.112282      0.0156996      0.0178343
64.      66.      0.106561      0.015601      0.0178156
66.      68.      0.101719      0.015568      0.0178958
68.      70.      0.096437      0.0153025      0.0176387
70.      72.      0.0913828      0.0149092      0.0171591
72.      74.      0.0873168      0.0146764      0.0169572
74.      76.      0.0834848      0.0144121      0.0167343
76.      78.      0.0790766      0.0138027      0.0159155
78.      80.      0.0762647      0.0135824      0.0157449
80.      82.      0.0726898      0.0130776      0.0151726
82.      84.      0.0705853      0.0128887      0.0150682
84.      86.      0.0670278      0.0121677      0.0141086
86.      88.      0.0644898      0.0117552      0.0136695
88.      90.      0.0625986      0.0115239      0.0135238
90.      92.      0.0595295      0.010871      0.0126514
92.      94.      0.0569841      0.0103752      0.0120303
94.      96.      0.0552484      0.0101292      0.0118152
96.      98.      0.0532918      0.00977102      0.0113888
98.      100.      0.0515285      0.00950432      0.011141
# END HISTO1D N2LL
# BEGIN HISTO1D N2LLp
PlotOrder=3
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
ErrorTubes=1
Title= N$^2$LL$_{\mathrm{R}}$+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      2.      0.0479969      0.0139566      0.0154196
2.      4.      0.127913      0.0393058      0.0397247
4.      6.      0.184595      0.0573138      0.0519503
6.      8.      0.223969      0.0666225      0.0575772
8.      10.      0.25147      0.0693691      0.0615193
10.      12.      0.26709      0.0677038      0.0632944
12.      14.      0.278456      0.0656483      0.0639358
14.      16.      0.284972      0.0638627      0.0630259
16.      18.      0.288091      0.0623216      0.060946
18.      20.      0.291285      0.0610963      0.0589649
20.      22.      0.291001      0.0590668      0.0565591
22.      24.      0.287173      0.0562015      0.0535762
24.      26.      0.284106      0.0534446      0.0507534
26.      28.      0.283394      0.0510417      0.0483376
28.      30.      0.274503      0.0469123      0.044572
30.      32.      0.266757      0.042924      0.0413855
32.      34.      0.261498      0.0394663      0.0389169
34.      36.      0.253803      0.0359464      0.0361834
36.      38.      0.244072      0.0326477      0.0332946
38.      40.      0.233788      0.0297191      0.0304049
40.      42.      0.226451      0.0277506      0.0284369
42.      44.      0.217192      0.0258513      0.0265626
44.      46.      0.205174      0.0237198      0.0243387
46.      48.      0.196575      0.0226598      0.0233073
48.      50.      0.187432      0.0217019      0.0224344
50.      52.      0.176021      0.0205285      0.0215115
52.      54.      0.166908      0.019957      0.0213235
54.      56.      0.157285      0.0194046      0.0210598
56.      58.      0.146892      0.0186723      0.0204548
58.      60.      0.137967      0.0182825      0.0202177
60.      62.      0.130433      0.0180963      0.0202224
62.      64.      0.121956      0.0175437      0.0197517
64.      66.      0.114714      0.0171465      0.0195238
66.      68.      0.108482      0.0168447      0.0194427
68.      70.      0.101839      0.0162781      0.0189963
70.      72.      0.0955402      0.0155968      0.0183295
72.      74.      0.0904235      0.015127      0.0179759
74.      76.      0.0856847      0.0146608      0.0176037
76.      78.      0.0804604      0.0139017      0.0165753
78.      80.      0.0770637      0.0136184      0.0162664
80.      82.      0.0730473      0.0130868      0.0155338
82.      84.      0.0706825      0.0128904      0.0153065
84.      86.      0.0670314      0.0121678      0.0142241
86.      88.      0.0644898      0.0117552      0.0137154
88.      90.      0.0625986      0.0115239      0.0135393
90.      92.      0.0595295      0.010871      0.012654
92.      94.      0.0569841      0.0103752      0.0120305
94.      96.      0.0552484      0.0101292      0.0118152
96.      98.      0.0532918      0.00977102      0.0113888
98.      100.      0.0515285      0.00950432      0.011141
# END HISTO1D N2LLp
# BEGIN HISTO1D NLLMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL+NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      2.      0.0940362      0.0000260941      0.0000260941
2.      4.      0.214075      0.0000568133      0.0000568133
4.      6.      0.261575      0.0000924287      0.0000924287
6.      8.      0.27871      0.000125235      0.000125235
8.      10.      0.285      0.000153542      0.000153542
10.      12.      0.286408      0.000178027      0.000178027
12.      14.      0.283032      0.000199901      0.000199901
14.      16.      0.276037      0.000220509      0.000220509
16.      18.      0.266929      0.000237786      0.000237786
18.      20.      0.257056      0.000254378      0.000254378
20.      22.      0.247033      0.000267952      0.000267952
22.      24.      0.2373      0.000280394      0.000280394
24.      26.      0.226589      0.00028972      0.00028972
26.      28.      0.215842      0.000298099      0.000298099
28.      30.      0.204826      0.000303983      0.000303983
30.      32.      0.194478      0.000310164      0.000310164
32.      34.      0.184507      0.000310904      0.000310904
34.      36.      0.174698      0.000312751      0.000312751
36.      38.      0.165002      0.000311773      0.000311773
38.      40.      0.155401      0.000308892      0.000308892
40.      42.      0.14587      0.000304007      0.000304007
42.      44.      0.137119      0.000297281      0.000297281
44.      46.      0.128569      0.000287847      0.000287847
46.      48.      0.119787      0.000273586      0.000273586
48.      50.      0.111564      0.000258951      0.000258951
50.      52.      0.103613      0.000243731      0.000243731
52.      54.      0.096079      0.000226099      0.000226099
54.      56.      0.0891995      0.000208602      0.000208602
56.      58.      0.0828837      0.000191612      0.000191612
58.      60.      0.0769204      0.000173926      0.000173926
60.      62.      0.0715738      0.000158154      0.000158154
62.      64.      0.066488      0.000142854      0.000142854
64.      66.      0.0619962      0.000128468      0.000128468
66.      68.      0.0579677      0.000115815      0.000115815
68.      70.      0.0541371      0.000104295      0.000104295
70.      72.      0.0506185      0.0000930689      0.0000930689
72.      74.      0.0475073      0.0000822869      0.0000822869
74.      76.      0.0445773      0.0000750736      0.0000750736
76.      78.      0.0421408      0.0000698495      0.0000698495
78.      80.      0.0399296      0.0000675642      0.0000675642
80.      82.      0.0378022      0.0000621402      0.0000621402
82.      84.      0.0361918      0.0000637495      0.0000637495
84.      86.      0.0346074      0.0000616167      0.0000616167
86.      88.      0.0333094      0.000062482      0.000062482
88.      90.      0.0318807      0.0000595257      0.0000595257
90.      92.      0.0306793      0.0000572471      0.0000572471
92.      94.      0.0295165      0.0000568436      0.0000568436
94.      96.      0.0283889      0.0000559272      0.0000559272
96.      98.      0.0274902      0.0000552853      0.0000552853
98.      100.      0.0263942      0.0000535104      0.0000535104
# END HISTO1D NLLMC
# BEGIN HISTO1D N2LLMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= N$^2$LL$_{\mathrm{D}}$+N$^2$LO MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      2.      0.110329      0.0000290698      0.0000290698
2.      4.      0.256887      0.00103959      0.00103959
4.      6.      0.323851      0.000707217      0.000707217
6.      8.      0.356287      0.000952409      0.000952409
8.      10.      0.373381      0.000951069      0.000951069
10.      12.      0.376269      0.00120118      0.00120118
12.      14.      0.374479      0.00114017      0.00114017
14.      16.      0.36696      0.00120375      0.00120375
16.      18.      0.356101      0.0023658      0.0023658
18.      20.      0.346329      0.00143688      0.00143688
20.      22.      0.334004      0.00160455      0.00160455
22.      24.      0.319073      0.0017435      0.0017435
24.      26.      0.306003      0.00148094      0.00148094
26.      28.      0.296679      0.00178458      0.00178458
28.      30.      0.279964      0.00164203      0.00164203
30.      32.      0.265762      0.00152841      0.00152841
32.      34.      0.255317      0.00142163      0.00142163
34.      36.      0.243309      0.00144534      0.00144534
36.      38.      0.230113      0.00152381      0.00152381
38.      40.      0.217292      0.00164559      0.00164559
40.      42.      0.207766      0.00140415      0.00140415
42.      44.      0.197257      0.00135871      0.00135871
44.      46.      0.184939      0.00121708      0.00121708
46.      48.      0.17608      0.00119704      0.00119704
48.      50.      0.167355      0.00126212      0.00126212
50.      52.      0.157134      0.00112836      0.00112836
52.      54.      0.149147      0.00104099      0.00104099
54.      56.      0.141067      0.0011152      0.0011152
56.      58.      0.132387      0.00122355      0.00122355
58.      60.      0.125092      0.00103333      0.00103333
60.      62.      0.119097      0.000894108      0.000894108
62.      64.      0.112282      0.000830312      0.000830312
64.      66.      0.106561      0.000862468      0.000862468
66.      68.      0.101719      0.000832385      0.000832385
68.      70.      0.096437      0.000868012      0.000868012
70.      72.      0.0913828      0.000749176      0.000749176
72.      74.      0.0873168      0.0007543      0.0007543
74.      76.      0.0834848      0.000743163      0.000743163
76.      78.      0.0790766      0.000720744      0.000720744
78.      80.      0.0762647      0.000678462      0.000678462
80.      82.      0.0726898      0.000627461      0.000627461
82.      84.      0.0705853      0.000587677      0.000587677
84.      86.      0.0670278      0.000566015      0.000566015
86.      88.      0.0644898      0.000538107      0.000538107
88.      90.      0.0625986      0.000513262      0.000513262
90.      92.      0.0595295      0.000528779      0.000528779
92.      94.      0.0569841      0.00074038      0.00074038
94.      96.      0.0552484      0.000493312      0.000493312
96.      98.      0.0532918      0.000468068      0.000468068
98.      100.      0.0515285      0.000490347      0.000490347
# END HISTO1D N2LLMC
# BEGIN HISTO1D N2LLpMC
PlotOrder=3
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= N$^2$LL$_{\mathrm{R}}$+N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      2.      0.0479969      0.0000153512      0.0000153512
2.      4.      0.127913      0.000518257      0.000518257
4.      6.      0.184595      0.000404635      0.000404635
6.      8.      0.223969      0.000600015      0.000600015
8.      10.      0.25147      0.000641855      0.000641855
10.      12.      0.26709      0.000853448      0.000853448
12.      14.      0.278456      0.000847964      0.000847964
14.      16.      0.284972      0.000933731      0.000933731
16.      18.      0.288091      0.00191227      0.00191227
18.      20.      0.291285      0.00120413      0.00120413
20.      22.      0.291001      0.00139203      0.00139203
22.      24.      0.287173      0.00156186      0.00156186
24.      26.      0.284106      0.00136529      0.00136529
26.      28.      0.283394      0.00169457      0.00169457
28.      30.      0.274503      0.00159874      0.00159874
30.      32.      0.266757      0.00152182      0.00152182
32.      34.      0.261498      0.00144244      0.00144244
34.      36.      0.253803      0.00149509      0.00149509
36.      38.      0.244072      0.00160716      0.00160716
38.      40.      0.233788      0.00176754      0.00176754
40.      42.      0.226451      0.00152613      0.00152613
42.      44.      0.217192      0.00149593      0.00149593
44.      46.      0.205174      0.00135247      0.00135247
46.      48.      0.196575      0.00134509      0.00134509
48.      50.      0.187432      0.00143366      0.00143366
50.      52.      0.176021      0.00128673      0.00128673
52.      54.      0.166908      0.0011907      0.0011907
54.      56.      0.157285      0.00128094      0.00128094
56.      58.      0.146892      0.00140953      0.00140953
58.      60.      0.137967      0.00118484      0.00118484
60.      62.      0.130433      0.00101822      0.00101822
62.      64.      0.121956      0.000939245      0.000939245
64.      66.      0.114714      0.000969106      0.000969106
66.      68.      0.108482      0.000925674      0.000925674
68.      70.      0.101839      0.000954841      0.000954841
70.      72.      0.0955402      0.000812193      0.000812193
72.      74.      0.0904235      0.000806482      0.000806482
74.      76.      0.0856847      0.000782781      0.000782781
76.      78.      0.0804604      0.000747725      0.000747725
78.      80.      0.0770637      0.000694033      0.000694033
80.      82.      0.0730473      0.000634501      0.000634501
82.      84.      0.0706825      0.00058954      0.00058954
84.      86.      0.0670314      0.000566089      0.000566089
86.      88.      0.0644898      0.000538107      0.000538107
88.      90.      0.0625986      0.000513262      0.000513262
90.      92.      0.0595295      0.000528779      0.000528779
92.      94.      0.0569841      0.00074038      0.00074038
94.      96.      0.0552484      0.000493312      0.000493312
96.      98.      0.0532918      0.000468068      0.000468068
98.      100.      0.0515285      0.000490347      0.000490347
# END HISTO1D N2LLpMC

